SoK: Where to Fuzz? Assessing Target Selection Methods in Directed Fuzzing

A common paradigm for improving fuzzing performance is to focus on selected regions of a program rather than its entirety. While previous work has largely explored how these locations can be reached, their selection, that is, the where, has received little attention so far. A common paradigm for improving fuzzing performance is to focus on selected regions of a program rather than its entirety. While previous work has largely explored how these locations can be reached, their selection, that is, the where, has received little attention so far. In this paper, we fill this gap and present the first comprehensive analysis of target selection methods for fuzzing. To this end, we examine papers from leading security and software engineering conferences, identifying prevalent methods for choosing targets. By modeling these methods as general scoring functions, we are able to compare and measure their efficacy on a corpus of more than 1,600 crashes from the OSS-Fuzz project. Our analysis provides new insights for target selection in practice: First, we find that simple software metrics significantly outperform other methods, including common heuristics used in directed fuzzing, such as recently modified code or locations with sanitizer instrumentation. Next to this, we identify language models as a promising choice for target selection. In summary, our work offers a new perspective on directed fuzzing, emphasizing the role of target selection as an orthogonal dimension to improve performance.

==> README.txt <==
A place for the latex files.


==> data/README.txt <==
A place for raw data (which can be used in pgfplots for example).


==> data/dataset-stats-crashclasses.dat <==
asan_dynamic_stack_buffer_overflow 1
msan_requested_allocation_size_exceeds_maximum_supported_size 1
asan_cpy_param_overlap 1
msan_fpe_on_unknown_address 1
ubsan_runtime_error_store_to_address_with_insufficient_space 1
asan_stack_buffer_underflow 2
libfuzzer_fuzz_target_overwrites_its_const_input 2
unknown 2
ubsan_runtime_error_passing_zero 2
asan_attempting_double_free 2
asan_negative_size_param 2
asan_attempting_free_on_address_which_was_not_malloced 3
ubsan_runtime_error_load_of_address_address_with_insufficient_space 3
ubsan_runtime_error_member_call_on_null_pointer 4
asan_allocator_is_out_of_memory 4
ubsan_runtime_error_load_of_null_pointer 4
asan_container_overflow 5
ubsan_runtime_error_execution_reached_an_unreachable_program_point 5
asan_ill_on_unknown_address 6
libfuzzer_fuzz_target_exited 7
ubsan_runtime_error_member_call_on_address 7
ubsan_runtime_error_member_access_within_null_pointer 15
ubsan_runtime_error_load_of_value_which_is_not_a_valid_value 16
ubsan_runtime_error_left_shift_of_negative_value 16
asan_stack_buffer_overflow 16
ubsan_runtime_error_negation_of_value_cannot_be_represented 16
msan_segv_on_unknown_address 18
asan_fpe_on_unknown_address 21
asan_global_buffer_overflow 24
ubsan_runtime_error_division_by_zero 25
ubsan_runtime_error_left_shift_of_by_places_cannot_be_represented 29
ubsan_runtime_error_index_out_of_bounds 32
ubsan_runtime_error_shift_exponent 33
asan_heap_use_after_free 36
ubsan_runtime_error_reference_binding_to_null_pointer 37
ubsan_segv_on_unknown_address 67
asan_stack_overflow 75
msan_use_of_uninitialized_value 88
libfuzzer_out_of_memory 95
ubsan_runtime_error_signed_integer_overflow 103
libfuzzer_deadly_signal 107
asan_abrt_unknown_address 142
leaksan_detected_memory_leaks 155
asan_segv 174
asan_heap_buffer_overflow 198
libfuzzer_timeout 229

==> data/dataset-stats-sanitizers.dat <==
memory 145
undefined 579
address 1108

==> data/dataset-stats.dat <==
crashes 1832
projects 97

==> data/mean-ndcg-oe-codet5p-1000-crash_class=asan_heap_buffer_overflow.dat <==
1 0.014778325123152709
2 0.042750580207601564
3 0.05999195951794639
4 0.06423507831669903
5 0.07948050914367605
6 0.0829899395585334
7 0.10433640918086506
8 0.10589042335222332
9 0.1073733297348045
10 0.11164522371979792
11 0.11301932690034537
12 0.11301932690034537
13 0.11819468719664476
14 0.1219773181051642
15 0.1281349535731445
16 0.12934012865747072
17 0.1317028130571567
18 0.1317028130571567
19 0.13512219551764576
20 0.13848678047375837
21 0.14511467675605122
22 0.14947063201629762
23 0.14947063201629762
24 0.14947063201629762
25 0.15156665224835042
26 0.15467468059106695
27 0.15467468059106695
28 0.15467468059106695
29 0.15869034654358927
30 0.15869034654358927
31 0.16361645491797344
32 0.16654610806827727
33 0.16945095977615152
34 0.16945095977615152
35 0.17040379920283755
36 0.17040379920283755
37 0.17040379920283755
38 0.17319986362919523
39 0.17782798739050332
40 0.17966692740270968
41 0.17966692740270968
42 0.17966692740270968
43 0.17966692740270968
44 0.17966692740270968
45 0.17966692740270968
46 0.17966692740270968
47 0.17966692740270968
48 0.18054428500642403
49 0.18141711170659916
50 0.18141711170659916
51 0.18228127458138713
52 0.18228127458138713
53 0.18228127458138713
54 0.18313334202200326
55 0.18313334202200326
56 0.18313334202200326
57 0.18313334202200326
58 0.18313334202200326
59 0.18313334202200326
60 0.18313334202200326
61 0.18313334202200326
62 0.18313334202200326
63 0.1839543600844006
64 0.1839543600844006
65 0.1839543600844006
66 0.1839543600844006
67 0.18476358200539592
68 0.18557001380561863
69 0.18557001380561863
70 0.1911771969873991
71 0.1927740100356072
72 0.19356984977670572
73 0.19356984977670572
74 0.19356984977670572
75 0.19435828856121226
76 0.19435828856121226
77 0.19435828856121226
78 0.19513974156079647
79 0.19513974156079647
80 0.19591674864647557
81 0.19591674864647557
82 0.1966894667492315
83 0.1966894667492315
84 0.1966894667492315
85 0.19822258390590627
86 0.19822258390590627
87 0.19822258390590627
88 0.19822258390590627
89 0.19822258390590627
90 0.1997364941156586
91 0.1997364941156586
92 0.2004898185900568
93 0.201241369676762
94 0.201241369676762
95 0.201241369676762
96 0.201241369676762
97 0.201241369676762
98 0.201241369676762
99 0.201241369676762
100 0.201241369676762
101 0.201241369676762
102 0.201241369676762
103 0.201241369676762
104 0.201241369676762
105 0.201241369676762
106 0.201241369676762
107 0.2019706354673184
108 0.2019706354673184
109 0.2019706354673184
110 0.2019706354673184
111 0.2019706354673184
112 0.2019706354673184
113 0.2019706354673184
114 0.2019706354673184
115 0.2019706354673184
116 0.2019706354673184
117 0.2019706354673184
118 0.2019706354673184
119 0.2019706354673184
120 0.2019706354673184
121 0.2019706354673184
122 0.2019706354673184
123 0.2019706354673184
124 0.2019706354673184
125 0.2019706354673184
126 0.2019706354673184
127 0.2019706354673184
128 0.2019706354673184
129 0.2019706354673184
130 0.20267102109367802
131 0.20267102109367802
132 0.20267102109367802
133 0.20267102109367802
134 0.20336711219663645
135 0.20336711219663645
136 0.20336711219663645
137 0.20336711219663645
138 0.20336711219663645
139 0.20336711219663645
140 0.20543703569654756
141 0.20543703569654756
142 0.20543703569654756
143 0.20543703569654756
144 0.20612313190091802
145 0.20612313190091802
146 0.20612313190091802
147 0.20612313190091802
148 0.20612313190091802
149 0.20680458603406163
150 0.20680458603406163
151 0.20680458603406163
152 0.20680458603406163
153 0.20748247967340244
154 0.20748247967340244
155 0.20748247967340244
156 0.20748247967340244
157 0.20950585984220627
158 0.20950585984220627
159 0.20950585984220627
160 0.21084978679057756
161 0.2115209324369393
162 0.2115209324369393
163 0.2115209324369393
164 0.2115209324369393
165 0.2115209324369393
166 0.2115209324369393
167 0.2115209324369393
168 0.21285215487254186
169 0.21285215487254186
170 0.21285215487254186
171 0.21285215487254186
172 0.21285215487254186
173 0.21285215487254186
174 0.21285215487254186
175 0.21285215487254186
176 0.21285215487254186
177 0.21285215487254186
178 0.21285215487254186
179 0.21285215487254186
180 0.21285215487254186
181 0.21285215487254186
182 0.21285215487254186
183 0.21285215487254186
184 0.21285215487254186
185 0.21285215487254186
186 0.21285215487254186
187 0.21285215487254186
188 0.21285215487254186
189 0.21285215487254186
190 0.21285215487254186
191 0.21285215487254186
192 0.21285215487254186
193 0.21285215487254186
194 0.21285215487254186
195 0.21285215487254186
196 0.21285215487254186
197 0.21285215487254186
198 0.21285215487254186
199 0.21285215487254186
200 0.21285215487254186
201 0.21285215487254186
202 0.21285215487254186
203 0.21285215487254186
204 0.21285215487254186
205 0.21285215487254186
206 0.21285215487254186
207 0.21285215487254186
208 0.21285215487254186
209 0.21349072780402342
210 0.21349072780402342
211 0.21349072780402342
212 0.21349072780402342
213 0.21349072780402342
214 0.21349072780402342
215 0.21349072780402342
216 0.21349072780402342
217 0.21349072780402342
218 0.21349072780402342
219 0.21412379304656995
220 0.21475632643239712
221 0.21475632643239712
222 0.21475632643239712
223 0.21475632643239712
224 0.21475632643239712
225 0.21475632643239712
226 0.21475632643239712
227 0.21475632643239712
228 0.21475632643239712
229 0.21475632643239712
230 0.21475632643239712
231 0.21475632643239712
232 0.21475632643239712
233 0.21475632643239712
234 0.21475632643239712
235 0.21475632643239712
236 0.21538077423339155
237 0.21538077423339155
238 0.21538077423339155
239 0.21538077423339155
240 0.21538077423339155
241 0.21538077423339155
242 0.21538077423339155
243 0.21538077423339155
244 0.21538077423339155
245 0.21538077423339155
246 0.21600053779373754
247 0.21600053779373754
248 0.21600053779373754
249 0.21600053779373754
250 0.21600053779373754
251 0.21600053779373754
252 0.21600053779373754
253 0.21600053779373754
254 0.21600053779373754
255 0.21600053779373754
256 0.21600053779373754
257 0.21600053779373754
258 0.21600053779373754
259 0.21600053779373754
260 0.21600053779373754
261 0.21600053779373754
262 0.21600053779373754
263 0.21600053779373754
264 0.21600053779373754
265 0.21600053779373754
266 0.21600053779373754
267 0.21600053779373754
268 0.21600053779373754
269 0.21600053779373754
270 0.21600053779373754
271 0.21600053779373754
272 0.21600053779373754
273 0.21600053779373754
274 0.21600053779373754
275 0.21600053779373754
276 0.21600053779373754
277 0.21600053779373754
278 0.21600053779373754
279 0.21600053779373754
280 0.21600053779373754
281 0.21600053779373754
282 0.21600053779373754
283 0.21600053779373754
284 0.21600053779373754
285 0.21600053779373754
286 0.21600053779373754
287 0.21600053779373754
288 0.21600053779373754
289 0.21600053779373754
290 0.21600053779373754
291 0.21600053779373754
292 0.21660166708431872
293 0.21660166708431872
294 0.21660166708431872
295 0.21660166708431872
296 0.21660166708431872
297 0.21660166708431872
298 0.21660166708431872
299 0.21660166708431872
300 0.21660166708431872
301 0.21660166708431872
302 0.21660166708431872
303 0.21660166708431872
304 0.21719857827800584
305 0.21719857827800584
306 0.21719857827800584
307 0.21719857827800584
308 0.21719857827800584
309 0.21719857827800584
310 0.21719857827800584
311 0.21719857827800584
312 0.21719857827800584
313 0.21719857827800584
314 0.21719857827800584
315 0.21719857827800584
316 0.21719857827800584
317 0.21719857827800584
318 0.21779084279620853
319 0.21779084279620853
320 0.21779084279620853
321 0.21779084279620853
322 0.21779084279620853
323 0.21779084279620853
324 0.21779084279620853
325 0.21779084279620853
326 0.21779084279620853
327 0.21779084279620853
328 0.21779084279620853
329 0.21779084279620853
330 0.21779084279620853
331 0.21779084279620853
332 0.21779084279620853
333 0.21779084279620853
334 0.21779084279620853
335 0.21779084279620853
336 0.21779084279620853
337 0.21779084279620853
338 0.21779084279620853
339 0.21779084279620853
340 0.21779084279620853
341 0.21779084279620853
342 0.21779084279620853
343 0.21779084279620853
344 0.21779084279620853
345 0.21779084279620853
346 0.21779084279620853
347 0.21779084279620853
348 0.21779084279620853
349 0.21779084279620853
350 0.21779084279620853
351 0.218373164232974
352 0.218373164232974
353 0.218373164232974
354 0.218373164232974
355 0.218373164232974
356 0.218373164232974
357 0.218373164232974
358 0.218373164232974
359 0.218373164232974
360 0.218373164232974
361 0.218373164232974
362 0.218373164232974
363 0.218373164232974
364 0.218373164232974
365 0.218373164232974
366 0.218373164232974
367 0.218373164232974
368 0.218373164232974
369 0.218373164232974
370 0.218373164232974
371 0.218373164232974
372 0.218373164232974
373 0.218373164232974
374 0.218373164232974
375 0.218373164232974
376 0.218373164232974
377 0.218373164232974
378 0.218373164232974
379 0.218373164232974
380 0.218373164232974
381 0.218373164232974
382 0.218373164232974
383 0.218373164232974
384 0.218373164232974
385 0.218373164232974
386 0.218373164232974
387 0.218373164232974
388 0.2189457261012908
389 0.2189457261012908
390 0.2189457261012908
391 0.2189457261012908
392 0.2189457261012908
393 0.2189457261012908
394 0.2189457261012908
395 0.2189457261012908
396 0.2189457261012908
397 0.2195161003610064
398 0.2195161003610064
399 0.2195161003610064
400 0.2195161003610064
401 0.2195161003610064
402 0.2195161003610064
403 0.2195161003610064
404 0.2195161003610064
405 0.2195161003610064
406 0.2195161003610064
407 0.2195161003610064
408 0.2195161003610064
409 0.2195161003610064
410 0.2195161003610064
411 0.2195161003610064
412 0.2195161003610064
413 0.2195161003610064
414 0.2195161003610064
415 0.2195161003610064
416 0.2195161003610064
417 0.22008184116710625
418 0.22008184116710625
419 0.22008184116710625
420 0.22008184116710625
421 0.22008184116710625
422 0.22008184116710625
423 0.22008184116710625
424 0.22008184116710625
425 0.22008184116710625
426 0.22008184116710625
427 0.22008184116710625
428 0.22008184116710625
429 0.22008184116710625
430 0.22008184116710625
431 0.22008184116710625
432 0.22008184116710625
433 0.22008184116710625
434 0.22064386975171105
435 0.22064386975171105
436 0.22064386975171105
437 0.22064386975171105
438 0.22064386975171105
439 0.22064386975171105
440 0.22064386975171105
441 0.22064386975171105
442 0.22064386975171105
443 0.22064386975171105
444 0.22064386975171105
445 0.22064386975171105
446 0.22064386975171105
447 0.22064386975171105
448 0.22064386975171105
449 0.22120277951671555
450 0.22120277951671555
451 0.22120277951671555
452 0.22120277951671555
453 0.22120277951671555
454 0.22231858088946074
455 0.22231858088946074
456 0.22231858088946074
457 0.22231858088946074
458 0.22231858088946074
459 0.22231858088946074
460 0.22231858088946074
461 0.22231858088946074
462 0.22231858088946074
463 0.22231858088946074
464 0.22231858088946074
465 0.22231858088946074
466 0.22231858088946074
467 0.22231858088946074
468 0.22231858088946074
469 0.22231858088946074
470 0.22231858088946074
471 0.22231858088946074
472 0.22231858088946074
473 0.22231858088946074
474 0.22231858088946074
475 0.22231858088946074
476 0.22231858088946074
477 0.22231858088946074
478 0.22287183490380316
479 0.22287183490380316
480 0.22287183490380316
481 0.22287183490380316
482 0.22287183490380316
483 0.22287183490380316
484 0.22342397525343816
485 0.22342397525343816
486 0.22342397525343816
487 0.22342397525343816
488 0.22342397525343816
489 0.22342397525343816
490 0.22342397525343816
491 0.22342397525343816
492 0.22342397525343816
493 0.22342397525343816
494 0.22342397525343816
495 0.22342397525343816
496 0.22342397525343816
497 0.22342397525343816
498 0.22342397525343816
499 0.22342397525343816
500 0.22342397525343816
501 0.22342397525343816
502 0.22342397525343816
503 0.22342397525343816
504 0.22342397525343816
505 0.22342397525343816
506 0.22342397525343816
507 0.22342397525343816
508 0.22342397525343816
509 0.22342397525343816
510 0.22342397525343816
511 0.22342397525343816
512 0.22342397525343816
513 0.22342397525343816
514 0.22342397525343816
515 0.22342397525343816
516 0.22342397525343816
517 0.22342397525343816
518 0.22342397525343816
519 0.22342397525343816
520 0.22342397525343816
521 0.22342397525343816
522 0.22342397525343816
523 0.22342397525343816
524 0.22342397525343816
525 0.22342397525343816
526 0.22342397525343816
527 0.22342397525343816
528 0.22342397525343816
529 0.22342397525343816
530 0.22342397525343816
531 0.22342397525343816
532 0.22342397525343816
533 0.22342397525343816
534 0.22342397525343816
535 0.22342397525343816
536 0.22342397525343816
537 0.22396700879946455
538 0.22396700879946455
539 0.22396700879946455
540 0.22396700879946455
541 0.22396700879946455
542 0.22396700879946455
543 0.22396700879946455
544 0.22396700879946455
545 0.22396700879946455
546 0.22396700879946455
547 0.22396700879946455
548 0.22450829999244407
549 0.22450829999244407
550 0.22450829999244407
551 0.22450829999244407
552 0.22450829999244407
553 0.22450829999244407
554 0.22450829999244407
555 0.22450829999244407
556 0.22450829999244407
557 0.22450829999244407
558 0.22450829999244407
559 0.22450829999244407
560 0.22450829999244407
561 0.22450829999244407
562 0.22450829999244407
563 0.22450829999244407
564 0.22450829999244407
565 0.22450829999244407
566 0.22450829999244407
567 0.22450829999244407
568 0.22450829999244407
569 0.22450829999244407
570 0.22450829999244407
571 0.22450829999244407
572 0.22450829999244407
573 0.22450829999244407
574 0.22450829999244407
575 0.22450829999244407
576 0.22450829999244407
577 0.22450829999244407
578 0.22450829999244407
579 0.22450829999244407
580 0.22450829999244407
581 0.22450829999244407
582 0.22450829999244407
583 0.22450829999244407
584 0.22450829999244407
585 0.22450829999244407
586 0.22450829999244407
587 0.22450829999244407
588 0.22450829999244407
589 0.22450829999244407
590 0.22450829999244407
591 0.22450829999244407
592 0.22450829999244407
593 0.22450829999244407
594 0.22450829999244407
595 0.22450829999244407
596 0.22450829999244407
597 0.22450829999244407
598 0.22450829999244407
599 0.22450829999244407
600 0.22450829999244407
601 0.22450829999244407
602 0.22450829999244407
603 0.22450829999244407
604 0.22450829999244407
605 0.22450829999244407
606 0.22450829999244407
607 0.22450829999244407
608 0.22450829999244407
609 0.22450829999244407
610 0.22450829999244407
611 0.22450829999244407
612 0.22450829999244407
613 0.22450829999244407
614 0.22450829999244407
615 0.22450829999244407
616 0.22450829999244407
617 0.22450829999244407
618 0.22450829999244407
619 0.22450829999244407
620 0.22450829999244407
621 0.22450829999244407
622 0.22450829999244407
623 0.22450829999244407
624 0.22450829999244407
625 0.22450829999244407
626 0.22450829999244407
627 0.22450829999244407
628 0.22450829999244407
629 0.22450829999244407
630 0.22450829999244407
631 0.22450829999244407
632 0.22450829999244407
633 0.22450829999244407
634 0.22450829999244407
635 0.22450829999244407
636 0.22450829999244407
637 0.22450829999244407
638 0.22450829999244407
639 0.22450829999244407
640 0.22450829999244407
641 0.22450829999244407
642 0.22450829999244407
643 0.22450829999244407
644 0.22450829999244407
645 0.22450829999244407
646 0.22450829999244407
647 0.22450829999244407
648 0.22450829999244407
649 0.22450829999244407
650 0.22450829999244407
651 0.22450829999244407
652 0.22450829999244407
653 0.22450829999244407
654 0.22450829999244407
655 0.22450829999244407
656 0.22450829999244407
657 0.22450829999244407
658 0.22450829999244407
659 0.22450829999244407
660 0.22450829999244407
661 0.22450829999244407
662 0.22450829999244407
663 0.22450829999244407
664 0.22450829999244407
665 0.22450829999244407
666 0.22450829999244407
667 0.22450829999244407
668 0.22450829999244407
669 0.22450829999244407
670 0.22450829999244407
671 0.22450829999244407
672 0.22450829999244407
673 0.22450829999244407
674 0.22450829999244407
675 0.22450829999244407
676 0.22450829999244407
677 0.22450829999244407
678 0.22450829999244407
679 0.22450829999244407
680 0.22450829999244407
681 0.22450829999244407
682 0.22450829999244407
683 0.22450829999244407
684 0.22450829999244407
685 0.22450829999244407
686 0.22450829999244407
687 0.22450829999244407
688 0.22503077773874883
689 0.22503077773874883
690 0.22503077773874883
691 0.22555290836812056
692 0.22555290836812056
693 0.22659670898398826
694 0.22659670898398826
695 0.22659670898398826
696 0.22659670898398826
697 0.22659670898398826
698 0.22659670898398826
699 0.22659670898398826
700 0.22659670898398826
701 0.22659670898398826
702 0.22659670898398826
703 0.22659670898398826
704 0.22659670898398826
705 0.22659670898398826
706 0.22659670898398826
707 0.22659670898398826
708 0.22659670898398826
709 0.22659670898398826
710 0.22659670898398826
711 0.22659670898398826
712 0.22659670898398826
713 0.22659670898398826
714 0.2271162420546766
715 0.2271162420546766
716 0.2271162420546766
717 0.2271162420546766
718 0.2271162420546766
719 0.2271162420546766
720 0.2271162420546766
721 0.2271162420546766
722 0.2271162420546766
723 0.2271162420546766
724 0.2271162420546766
725 0.2271162420546766
726 0.2271162420546766
727 0.2271162420546766
728 0.2271162420546766
729 0.2271162420546766
730 0.2271162420546766
731 0.2271162420546766
732 0.2271162420546766
733 0.2271162420546766
734 0.2271162420546766
735 0.2271162420546766
736 0.2271162420546766
737 0.2271162420546766
738 0.2271162420546766
739 0.2271162420546766
740 0.2271162420546766
741 0.2271162420546766
742 0.2271162420546766
743 0.2271162420546766
744 0.2271162420546766
745 0.2271162420546766
746 0.2271162420546766
747 0.2271162420546766
748 0.2271162420546766
749 0.2271162420546766
750 0.2271162420546766
751 0.2271162420546766
752 0.2271162420546766
753 0.2271162420546766
754 0.2271162420546766
755 0.2271162420546766
756 0.2271162420546766
757 0.2271162420546766
758 0.2271162420546766
759 0.2271162420546766
760 0.2271162420546766
761 0.2271162420546766
762 0.2271162420546766
763 0.2271162420546766
764 0.2271162420546766
765 0.2271162420546766
766 0.2271162420546766
767 0.2271162420546766
768 0.2271162420546766
769 0.2271162420546766
770 0.2271162420546766
771 0.2271162420546766
772 0.2271162420546766
773 0.2271162420546766
774 0.2271162420546766
775 0.2271162420546766
776 0.2271162420546766
777 0.2271162420546766
778 0.2271162420546766
779 0.2271162420546766
780 0.2271162420546766
781 0.2271162420546766
782 0.2271162420546766
783 0.2271162420546766
784 0.2271162420546766
785 0.2271162420546766
786 0.22814035760790388
787 0.22814035760790388
788 0.22814035760790388
789 0.22814035760790388
790 0.22814035760790388
791 0.22814035760790388
792 0.22814035760790388
793 0.22916311496915434
794 0.22916311496915434
795 0.22916311496915434
796 0.22916311496915434
797 0.22916311496915434
798 0.22916311496915434
799 0.22916311496915434
800 0.22916311496915434
801 0.22916311496915434
802 0.22916311496915434
803 0.22916311496915434
804 0.22916311496915434
805 0.22916311496915434
806 0.22916311496915434
807 0.22916311496915434
808 0.22916311496915434
809 0.22916311496915434
810 0.22916311496915434
811 0.22916311496915434
812 0.22916311496915434
813 0.22916311496915434
814 0.22916311496915434
815 0.22916311496915434
816 0.22916311496915434
817 0.22916311496915434
818 0.22916311496915434
819 0.22916311496915434
820 0.22916311496915434
821 0.22916311496915434
822 0.22916311496915434
823 0.22916311496915434
824 0.22916311496915434
825 0.22916311496915434
826 0.22916311496915434
827 0.22916311496915434
828 0.22916311496915434
829 0.22916311496915434
830 0.22916311496915434
831 0.22916311496915434
832 0.22916311496915434
833 0.22916311496915434
834 0.22916311496915434
835 0.22916311496915434
836 0.22916311496915434
837 0.22916311496915434
838 0.22916311496915434
839 0.22916311496915434
840 0.22916311496915434
841 0.22916311496915434
842 0.22916311496915434
843 0.22916311496915434
844 0.22916311496915434
845 0.22916311496915434
846 0.22916311496915434
847 0.22916311496915434
848 0.22916311496915434
849 0.22916311496915434
850 0.22916311496915434
851 0.22916311496915434
852 0.22916311496915434
853 0.22916311496915434
854 0.22916311496915434
855 0.22916311496915434
856 0.22916311496915434
857 0.22916311496915434
858 0.22916311496915434
859 0.22916311496915434
860 0.22916311496915434
861 0.22916311496915434
862 0.22916311496915434
863 0.22916311496915434
864 0.22916311496915434
865 0.22916311496915434
866 0.22916311496915434
867 0.22916311496915434
868 0.22916311496915434
869 0.22916311496915434
870 0.22916311496915434
871 0.22916311496915434
872 0.22916311496915434
873 0.22916311496915434
874 0.22916311496915434
875 0.22916311496915434
876 0.22916311496915434
877 0.22916311496915434
878 0.22916311496915434
879 0.22916311496915434
880 0.22916311496915434
881 0.22916311496915434
882 0.22916311496915434
883 0.22916311496915434
884 0.22916311496915434
885 0.22916311496915434
886 0.22916311496915434
887 0.22916311496915434
888 0.22916311496915434
889 0.22916311496915434
890 0.22916311496915434
891 0.22916311496915434
892 0.22916311496915434
893 0.22916311496915434
894 0.22916311496915434
895 0.22916311496915434
896 0.22916311496915434
897 0.22916311496915434
898 0.22916311496915434
899 0.22916311496915434
900 0.22916311496915434
901 0.22916311496915434
902 0.22916311496915434
903 0.22916311496915434
904 0.22916311496915434
905 0.22916311496915434
906 0.22916311496915434
907 0.22916311496915434
908 0.22916311496915434
909 0.22916311496915434
910 0.22916311496915434
911 0.22916311496915434
912 0.22916311496915434
913 0.22916311496915434
914 0.22916311496915434
915 0.22916311496915434
916 0.22916311496915434
917 0.22916311496915434
918 0.22916311496915434
919 0.22916311496915434
920 0.22916311496915434
921 0.22916311496915434
922 0.22916311496915434
923 0.22916311496915434
924 0.22916311496915434
925 0.22916311496915434
926 0.22916311496915434
927 0.22916311496915434
928 0.22916311496915434
929 0.22916311496915434
930 0.22916311496915434
931 0.22916311496915434
932 0.22916311496915434
933 0.22916311496915434
934 0.22916311496915434
935 0.22916311496915434
936 0.22916311496915434
937 0.22916311496915434
938 0.22916311496915434
939 0.22916311496915434
940 0.22916311496915434
941 0.22916311496915434
942 0.22916311496915434
943 0.22916311496915434
944 0.22916311496915434
945 0.22916311496915434
946 0.22916311496915434
947 0.22916311496915434
948 0.22916311496915434
949 0.22916311496915434
950 0.22916311496915434
951 0.22916311496915434
952 0.22916311496915434
953 0.22916311496915434
954 0.22916311496915434
955 0.22916311496915434
956 0.22916311496915434
957 0.22916311496915434
958 0.22916311496915434
959 0.22916311496915434
960 0.22916311496915434
961 0.22916311496915434
962 0.22916311496915434
963 0.22916311496915434
964 0.22916311496915434
965 0.22916311496915434
966 0.22916311496915434
967 0.22916311496915434
968 0.22916311496915434
969 0.22916311496915434
970 0.22916311496915434
971 0.22916311496915434
972 0.22916311496915434
973 0.22916311496915434
974 0.22916311496915434
975 0.22916311496915434
976 0.22916311496915434
977 0.22916311496915434
978 0.22916311496915434
979 0.22916311496915434
980 0.22916311496915434
981 0.22916311496915434
982 0.22916311496915434
983 0.22916311496915434
984 0.22916311496915434
985 0.22916311496915434
986 0.22916311496915434
987 0.22916311496915434
988 0.22916311496915434
989 0.22916311496915434
990 0.22916311496915434
991 0.22916311496915434
992 0.22916311496915434
993 0.22916311496915434
994 0.22916311496915434
995 0.22916311496915434
996 0.22916311496915434
997 0.22916311496915434
998 0.22916311496915434
999 0.22916311496915434
1000 0.2296573455852214

==> data/mean-ndcg-oe-codet5p-1000-crash_class=asan_segv.dat <==
1 0.028089887640449437
2 0.04226808434992039
3 0.05631302817014511
4 0.08050834042145931
5 0.0978949834432365
6 0.1018973113882704
7 0.12062390314857009
8 0.12062390314857009
9 0.12400626265041258
10 0.12400626265041258
11 0.1302746434515615
12 0.1302746434515615
13 0.13175020263716372
14 0.13750206836322695
15 0.14452454027333933
16 0.15002230526476013
17 0.1513695663128957
18 0.1513695663128957
19 0.1513695663128957
20 0.1513695663128957
21 0.1513695663128957
22 0.1513695663128957
23 0.1513695663128957
24 0.1525793319254614
25 0.1525793319254614
26 0.1525793319254614
27 0.1525793319254614
28 0.1537357748044526
29 0.15602560679423358
30 0.15602560679423358
31 0.15827279780546952
32 0.15938650490193335
33 0.16049078373470202
34 0.16377660994639506
35 0.16486327513525612
36 0.16702011468589162
37 0.16702011468589162
38 0.17446057826239764
39 0.17446057826239764
40 0.17446057826239764
41 0.17446057826239764
42 0.17549590878570498
43 0.17652494952117484
44 0.17754791525415203
45 0.17754791525415203
46 0.17754791525415203
47 0.17754791525415203
48 0.17954907922666902
49 0.17954907922666902
50 0.17954907922666902
51 0.17954907922666902
52 0.17954907922666902
53 0.18052528901808157
54 0.18052528901808157
55 0.18149267909557654
56 0.18149267909557654
57 0.18149267909557654
58 0.18340269725610367
59 0.18340269725610367
60 0.18434996185548286
61 0.18434996185548286
62 0.18434996185548286
63 0.18434996185548286
64 0.18434996185548286
65 0.18434996185548286
66 0.18527609026403433
67 0.1861989669492144
68 0.1871186616427268
69 0.1871186616427268
70 0.1871186616427268
71 0.1907608307302127
72 0.19166844571584754
73 0.1925731916245916
74 0.1925731916245916
75 0.19616988989998088
76 0.19706635852734006
77 0.19706635852734006
78 0.19706635852734006
79 0.19706635852734006
80 0.19706635852734006
81 0.19795002845627013
82 0.19795002845627013
83 0.19882889243571994
84 0.19882889243571994
85 0.19882889243571994
86 0.19882889243571994
87 0.19882889243571994
88 0.1996964354851644
89 0.1996964354851644
90 0.1996964354851644
91 0.1996964354851644
92 0.1996964354851644
93 0.1996964354851644
94 0.1996964354851644
95 0.1996964354851644
96 0.1996964354851644
97 0.1996964354851644
98 0.1996964354851644
99 0.1996964354851644
100 0.1996964354851644
101 0.1996964354851644
102 0.20053663246193135
103 0.20053663246193135
104 0.20053663246193135
105 0.20053663246193135
106 0.20053663246193135
107 0.20053663246193135
108 0.20053663246193135
109 0.20053663246193135
110 0.20053663246193135
111 0.20053663246193135
112 0.20053663246193135
113 0.20053663246193135
114 0.20053663246193135
115 0.201355820723328
116 0.20299124409818212
117 0.20299124409818212
118 0.20299124409818212
119 0.20299124409818212
120 0.20299124409818212
121 0.20299124409818212
122 0.20299124409818212
123 0.20299124409818212
124 0.20299124409818212
125 0.20379642571475567
126 0.20379642571475567
127 0.20379642571475567
128 0.20539899180580468
129 0.20539899180580468
130 0.20539899180580468
131 0.20539899180580468
132 0.20539899180580468
133 0.20619405359694035
134 0.20619405359694035
135 0.20619405359694035
136 0.20619405359694035
137 0.20619405359694035
138 0.20619405359694035
139 0.20619405359694035
140 0.20698093462780545
141 0.20698093462780545
142 0.20698093462780545
143 0.20698093462780545
144 0.20698093462780545
145 0.20698093462780545
146 0.2077612447945756
147 0.2077612447945756
148 0.2077612447945756
149 0.20853840877787985
150 0.20853840877787985
151 0.20853840877787985
152 0.20853840877787985
153 0.20853840877787985
154 0.20853840877787985
155 0.20853840877787985
156 0.20853840877787985
157 0.2100767839624011
158 0.2100767839624011
159 0.2100767839624011
160 0.2100767839624011
161 0.2100767839624011
162 0.2100767839624011
163 0.2100767839624011
164 0.2100767839624011
165 0.21083853955440662
166 0.21083853955440662
167 0.21083853955440662
168 0.21083853955440662
169 0.21083853955440662
170 0.21159589857668645
171 0.21159589857668645
172 0.21159589857668645
173 0.21159589857668645
174 0.21234986695092414
175 0.21234986695092414
176 0.21234986695092414
177 0.21310136211590938
178 0.21310136211590938
179 0.21310136211590938
180 0.21385044117868926
181 0.21385044117868926
182 0.21385044117868926
183 0.21385044117868926
184 0.21385044117868926
185 0.21385044117868926
186 0.21385044117868926
187 0.21385044117868926
188 0.21385044117868926
189 0.21385044117868926
190 0.2153332601283847
191 0.2153332601283847
192 0.2153332601283847
193 0.2153332601283847
194 0.2160717554081198
195 0.2160717554081198
196 0.2160717554081198
197 0.2160717554081198
198 0.2160717554081198
199 0.2160717554081198
200 0.2160717554081198
201 0.2160717554081198
202 0.2160717554081198
203 0.2160717554081198
204 0.2160717554081198
205 0.2160717554081198
206 0.2160717554081198
207 0.2160717554081198
208 0.2160717554081198
209 0.2160717554081198
210 0.2160717554081198
211 0.2160717554081198
212 0.2160717554081198
213 0.2160717554081198
214 0.2160717554081198
215 0.2160717554081198
216 0.2160717554081198
217 0.2160717554081198
218 0.2160717554081198
219 0.21679373430832735
220 0.21679373430832735
221 0.21679373430832735
222 0.21679373430832735
223 0.21679373430832735
224 0.21679373430832735
225 0.21679373430832735
226 0.21679373430832735
227 0.21679373430832735
228 0.21679373430832735
229 0.21679373430832735
230 0.21679373430832735
231 0.21679373430832735
232 0.21679373430832735
233 0.21679373430832735
234 0.21679373430832735
235 0.21679373430832735
236 0.21679373430832735
237 0.21679373430832735
238 0.21679373430832735
239 0.21679373430832735
240 0.21679373430832735
241 0.21679373430832735
242 0.21679373430832735
243 0.21750211453691984
244 0.21750211453691984
245 0.21750211453691984
246 0.21750211453691984
247 0.21750211453691984
248 0.21750211453691984
249 0.21750211453691984
250 0.21820686857734725
251 0.21820686857734725
252 0.21820686857734725
253 0.21820686857734725
254 0.21820686857734725
255 0.21820686857734725
256 0.21890862238725525
257 0.21890862238725525
258 0.21890862238725525
259 0.21890862238725525
260 0.21890862238725525
261 0.21890862238725525
262 0.21890862238725525
263 0.21890862238725525
264 0.21890862238725525
265 0.21890862238725525
266 0.21890862238725525
267 0.21890862238725525
268 0.21890862238725525
269 0.21890862238725525
270 0.21890862238725525
271 0.21890862238725525
272 0.21890862238725525
273 0.21890862238725525
274 0.21890862238725525
275 0.21890862238725525
276 0.21890862238725525
277 0.21890862238725525
278 0.21890862238725525
279 0.21890862238725525
280 0.21890862238725525
281 0.21890862238725525
282 0.21890862238725525
283 0.21890862238725525
284 0.21890862238725525
285 0.21890862238725525
286 0.21890862238725525
287 0.21890862238725525
288 0.21890862238725525
289 0.21890862238725525
290 0.21890862238725525
291 0.21890862238725525
292 0.21890862238725525
293 0.21890862238725525
294 0.21890862238725525
295 0.21890862238725525
296 0.21890862238725525
297 0.21890862238725525
298 0.21890862238725525
299 0.21890862238725525
300 0.21890862238725525
301 0.21890862238725525
302 0.21890862238725525
303 0.21890862238725525
304 0.21890862238725525
305 0.21890862238725525
306 0.21890862238725525
307 0.21890862238725525
308 0.21890862238725525
309 0.21890862238725525
310 0.21890862238725525
311 0.21890862238725525
312 0.21890862238725525
313 0.21890862238725525
314 0.21890862238725525
315 0.21890862238725525
316 0.21890862238725525
317 0.21890862238725525
318 0.21890862238725525
319 0.21890862238725525
320 0.21890862238725525
321 0.21890862238725525
322 0.21890862238725525
323 0.21890862238725525
324 0.21890862238725525
325 0.21890862238725525
326 0.21890862238725525
327 0.21890862238725525
328 0.21890862238725525
329 0.21890862238725525
330 0.21890862238725525
331 0.21890862238725525
332 0.21890862238725525
333 0.21890862238725525
334 0.21890862238725525
335 0.21890862238725525
336 0.21890862238725525
337 0.21890862238725525
338 0.21890862238725525
339 0.21890862238725525
340 0.21890862238725525
341 0.21890862238725525
342 0.21890862238725525
343 0.21890862238725525
344 0.21890862238725525
345 0.21890862238725525
346 0.21890862238725525
347 0.21890862238725525
348 0.21890862238725525
349 0.21890862238725525
350 0.21890862238725525
351 0.21890862238725525
352 0.21890862238725525
353 0.21890862238725525
354 0.21890862238725525
355 0.21890862238725525
356 0.21890862238725525
357 0.21890862238725525
358 0.21890862238725525
359 0.21890862238725525
360 0.21890862238725525
361 0.21890862238725525
362 0.21890862238725525
363 0.21890862238725525
364 0.21890862238725525
365 0.21890862238725525
366 0.21890862238725525
367 0.21890862238725525
368 0.21890862238725525
369 0.21890862238725525
370 0.21890862238725525
371 0.21890862238725525
372 0.21890862238725525
373 0.21890862238725525
374 0.21890862238725525
375 0.21890862238725525
376 0.21890862238725525
377 0.21890862238725525
378 0.21890862238725525
379 0.21890862238725525
380 0.21890862238725525
381 0.21956359459870947
382 0.21956359459870947
383 0.21956359459870947
384 0.21956359459870947
385 0.21956359459870947
386 0.21956359459870947
387 0.21956359459870947
388 0.21956359459870947
389 0.21956359459870947
390 0.21956359459870947
391 0.21956359459870947
392 0.21956359459870947
393 0.21956359459870947
394 0.21956359459870947
395 0.21956359459870947
396 0.21956359459870947
397 0.21956359459870947
398 0.21956359459870947
399 0.21956359459870947
400 0.21956359459870947
401 0.21956359459870947
402 0.21956359459870947
403 0.21956359459870947
404 0.21956359459870947
405 0.21956359459870947
406 0.21956359459870947
407 0.21956359459870947
408 0.21956359459870947
409 0.21956359459870947
410 0.21956359459870947
411 0.22021034267758302
412 0.22021034267758302
413 0.22021034267758302
414 0.22021034267758302
415 0.22021034267758302
416 0.22021034267758302
417 0.22021034267758302
418 0.22021034267758302
419 0.22021034267758302
420 0.22021034267758302
421 0.22021034267758302
422 0.22021034267758302
423 0.22021034267758302
424 0.22021034267758302
425 0.22021034267758302
426 0.22021034267758302
427 0.22021034267758302
428 0.22021034267758302
429 0.22021034267758302
430 0.22021034267758302
431 0.2208520388189328
432 0.2208520388189328
433 0.2208520388189328
434 0.2208520388189328
435 0.2208520388189328
436 0.2208520388189328
437 0.2208520388189328
438 0.2208520388189328
439 0.2208520388189328
440 0.2208520388189328
441 0.2208520388189328
442 0.2208520388189328
443 0.2208520388189328
444 0.2208520388189328
445 0.2208520388189328
446 0.2208520388189328
447 0.2208520388189328
448 0.2208520388189328
449 0.2208520388189328
450 0.2208520388189328
451 0.2208520388189328
452 0.2208520388189328
453 0.2208520388189328
454 0.2208520388189328
455 0.2208520388189328
456 0.2208520388189328
457 0.2208520388189328
458 0.2208520388189328
459 0.2208520388189328
460 0.2208520388189328
461 0.2208520388189328
462 0.2208520388189328
463 0.2208520388189328
464 0.2208520388189328
465 0.2208520388189328
466 0.2208520388189328
467 0.2208520388189328
468 0.2208520388189328
469 0.2208520388189328
470 0.2208520388189328
471 0.2208520388189328
472 0.2208520388189328
473 0.2208520388189328
474 0.2208520388189328
475 0.2208520388189328
476 0.2208520388189328
477 0.2208520388189328
478 0.2208520388189328
479 0.2208520388189328
480 0.2208520388189328
481 0.2208520388189328
482 0.2208520388189328
483 0.2208520388189328
484 0.2208520388189328
485 0.2208520388189328
486 0.2208520388189328
487 0.2208520388189328
488 0.2208520388189328
489 0.2208520388189328
490 0.2208520388189328
491 0.2208520388189328
492 0.2208520388189328
493 0.2208520388189328
494 0.2208520388189328
495 0.2208520388189328
496 0.2208520388189328
497 0.2208520388189328
498 0.2208520388189328
499 0.2208520388189328
500 0.2208520388189328
501 0.2208520388189328
502 0.22147803814979408
503 0.22147803814979408
504 0.22147803814979408
505 0.22147803814979408
506 0.22147803814979408
507 0.22147803814979408
508 0.22147803814979408
509 0.22147803814979408
510 0.22147803814979408
511 0.22147803814979408
512 0.22147803814979408
513 0.22147803814979408
514 0.22147803814979408
515 0.22147803814979408
516 0.22147803814979408
517 0.22147803814979408
518 0.22147803814979408
519 0.22147803814979408
520 0.22147803814979408
521 0.22147803814979408
522 0.22147803814979408
523 0.22147803814979408
524 0.22147803814979408
525 0.22147803814979408
526 0.22147803814979408
527 0.22147803814979408
528 0.22147803814979408
529 0.22147803814979408
530 0.22147803814979408
531 0.22147803814979408
532 0.22147803814979408
533 0.22147803814979408
534 0.22147803814979408
535 0.22147803814979408
536 0.22147803814979408
537 0.22147803814979408
538 0.22147803814979408
539 0.22147803814979408
540 0.22147803814979408
541 0.22147803814979408
542 0.22147803814979408
543 0.22147803814979408
544 0.22147803814979408
545 0.22147803814979408
546 0.22147803814979408
547 0.22147803814979408
548 0.22147803814979408
549 0.22209517534751053
550 0.22209517534751053
551 0.22209517534751053
552 0.22209517534751053
553 0.22209517534751053
554 0.22209517534751053
555 0.22209517534751053
556 0.22209517534751053
557 0.22209517534751053
558 0.22209517534751053
559 0.22209517534751053
560 0.22271038182219838
561 0.22271038182219838
562 0.22271038182219838
563 0.22271038182219838
564 0.22271038182219838
565 0.22271038182219838
566 0.22271038182219838
567 0.22271038182219838
568 0.22271038182219838
569 0.22271038182219838
570 0.22271038182219838
571 0.22271038182219838
572 0.22271038182219838
573 0.22271038182219838
574 0.22271038182219838
575 0.22271038182219838
576 0.22271038182219838
577 0.22271038182219838
578 0.22271038182219838
579 0.22271038182219838
580 0.22271038182219838
581 0.22271038182219838
582 0.22271038182219838
583 0.22271038182219838
584 0.22271038182219838
585 0.22271038182219838
586 0.22271038182219838
587 0.22271038182219838
588 0.22271038182219838
589 0.22271038182219838
590 0.22271038182219838
591 0.22271038182219838
592 0.22332024348665386
593 0.22332024348665386
594 0.22332024348665386
595 0.22332024348665386
596 0.22332024348665386
597 0.22332024348665386
598 0.22332024348665386
599 0.22332024348665386
600 0.22332024348665386
601 0.22332024348665386
602 0.22332024348665386
603 0.22332024348665386
604 0.22332024348665386
605 0.22332024348665386
606 0.22332024348665386
607 0.22332024348665386
608 0.22332024348665386
609 0.22332024348665386
610 0.22332024348665386
611 0.22332024348665386
612 0.22332024348665386
613 0.22392679930603182
614 0.22392679930603182
615 0.22392679930603182
616 0.22392679930603182
617 0.22392679930603182
618 0.22392679930603182
619 0.22392679930603182
620 0.22392679930603182
621 0.22392679930603182
622 0.22392679930603182
623 0.22392679930603182
624 0.22392679930603182
625 0.22392679930603182
626 0.22392679930603182
627 0.22392679930603182
628 0.22392679930603182
629 0.22392679930603182
630 0.22392679930603182
631 0.22392679930603182
632 0.22392679930603182
633 0.22392679930603182
634 0.22392679930603182
635 0.22392679930603182
636 0.22392679930603182
637 0.22392679930603182
638 0.22392679930603182
639 0.22392679930603182
640 0.22392679930603182
641 0.22392679930603182
642 0.22392679930603182
643 0.22392679930603182
644 0.22392679930603182
645 0.22392679930603182
646 0.22392679930603182
647 0.22392679930603182
648 0.22392679930603182
649 0.22392679930603182
650 0.22392679930603182
651 0.22392679930603182
652 0.22392679930603182
653 0.22392679930603182
654 0.22392679930603182
655 0.22392679930603182
656 0.22392679930603182
657 0.22392679930603182
658 0.22392679930603182
659 0.22392679930603182
660 0.22392679930603182
661 0.22392679930603182
662 0.22392679930603182
663 0.22392679930603182
664 0.22392679930603182
665 0.22392679930603182
666 0.22392679930603182
667 0.22392679930603182
668 0.22392679930603182
669 0.22392679930603182
670 0.22392679930603182
671 0.22392679930603182
672 0.22392679930603182
673 0.22392679930603182
674 0.22392679930603182
675 0.22392679930603182
676 0.22392679930603182
677 0.22392679930603182
678 0.22392679930603182
679 0.2245238600048825
680 0.2245238600048825
681 0.2245238600048825
682 0.2245238600048825
683 0.2245238600048825
684 0.2245238600048825
685 0.2245238600048825
686 0.2245238600048825
687 0.2245238600048825
688 0.2245238600048825
689 0.2245238600048825
690 0.2245238600048825
691 0.2245238600048825
692 0.2257145242533348
693 0.22630972516631556
694 0.22630972516631556
695 0.22630972516631556
696 0.22630972516631556
697 0.22630972516631556
698 0.22630972516631556
699 0.22630972516631556
700 0.22630972516631556
701 0.22630972516631556
702 0.22630972516631556
703 0.22630972516631556
704 0.22630972516631556
705 0.22630972516631556
706 0.22630972516631556
707 0.22630972516631556
708 0.22630972516631556
709 0.22630972516631556
710 0.22630972516631556
711 0.22630972516631556
712 0.22630972516631556
713 0.22630972516631556
714 0.22749472756350353
715 0.22749472756350353
716 0.22749472756350353
717 0.22749472756350353
718 0.22749472756350353
719 0.22749472756350353
720 0.22749472756350353
721 0.22749472756350353
722 0.22749472756350353
723 0.22749472756350353
724 0.22749472756350353
725 0.22749472756350353
726 0.22749472756350353
727 0.22749472756350353
728 0.22749472756350353
729 0.22749472756350353
730 0.22749472756350353
731 0.22749472756350353
732 0.22749472756350353
733 0.22749472756350353
734 0.22749472756350353
735 0.22749472756350353
736 0.22749472756350353
737 0.22749472756350353
738 0.22749472756350353
739 0.22749472756350353
740 0.22749472756350353
741 0.22749472756350353
742 0.22749472756350353
743 0.22749472756350353
744 0.22749472756350353
745 0.22749472756350353
746 0.22749472756350353
747 0.22749472756350353
748 0.22749472756350353
749 0.22749472756350353
750 0.22749472756350353
751 0.22749472756350353
752 0.22749472756350353
753 0.22749472756350353
754 0.22749472756350353
755 0.22749472756350353
756 0.22749472756350353
757 0.22749472756350353
758 0.22749472756350353
759 0.22749472756350353
760 0.22749472756350353
761 0.22749472756350353
762 0.22749472756350353
763 0.22749472756350353
764 0.22749472756350353
765 0.22749472756350353
766 0.22749472756350353
767 0.22749472756350353
768 0.22749472756350353
769 0.22749472756350353
770 0.22749472756350353
771 0.22749472756350353
772 0.22749472756350353
773 0.22749472756350353
774 0.22749472756350353
775 0.22749472756350353
776 0.22749472756350353
777 0.22749472756350353
778 0.22749472756350353
779 0.22749472756350353
780 0.22749472756350353
781 0.22749472756350353
782 0.22749472756350353
783 0.22749472756350353
784 0.22749472756350353
785 0.22749472756350353
786 0.22749472756350353
787 0.22749472756350353
788 0.22749472756350353
789 0.22749472756350353
790 0.22749472756350353
791 0.22749472756350353
792 0.22749472756350353
793 0.22749472756350353
794 0.22749472756350353
795 0.22749472756350353
796 0.22749472756350353
797 0.22749472756350353
798 0.22749472756350353
799 0.22749472756350353
800 0.22749472756350353
801 0.22749472756350353
802 0.22749472756350353
803 0.22749472756350353
804 0.22749472756350353
805 0.22749472756350353
806 0.22749472756350353
807 0.22749472756350353
808 0.22749472756350353
809 0.22749472756350353
810 0.22749472756350353
811 0.22749472756350353
812 0.22749472756350353
813 0.22749472756350353
814 0.22749472756350353
815 0.22749472756350353
816 0.22749472756350353
817 0.22749472756350353
818 0.22749472756350353
819 0.22749472756350353
820 0.22749472756350353
821 0.22749472756350353
822 0.22749472756350353
823 0.22749472756350353
824 0.22749472756350353
825 0.22749472756350353
826 0.22749472756350353
827 0.22749472756350353
828 0.22749472756350353
829 0.22749472756350353
830 0.22749472756350353
831 0.22749472756350353
832 0.22749472756350353
833 0.22749472756350353
834 0.22749472756350353
835 0.22749472756350353
836 0.22749472756350353
837 0.22749472756350353
838 0.22749472756350353
839 0.22749472756350353
840 0.22749472756350353
841 0.22749472756350353
842 0.22749472756350353
843 0.22749472756350353
844 0.22749472756350353
845 0.22749472756350353
846 0.22749472756350353
847 0.22749472756350353
848 0.22749472756350353
849 0.22749472756350353
850 0.22749472756350353
851 0.22749472756350353
852 0.22749472756350353
853 0.22749472756350353
854 0.22749472756350353
855 0.22749472756350353
856 0.22749472756350353
857 0.22749472756350353
858 0.22749472756350353
859 0.22749472756350353
860 0.22749472756350353
861 0.22749472756350353
862 0.22749472756350353
863 0.22749472756350353
864 0.22749472756350353
865 0.22749472756350353
866 0.22749472756350353
867 0.22749472756350353
868 0.22749472756350353
869 0.22749472756350353
870 0.22749472756350353
871 0.22806985773522231
872 0.22806985773522231
873 0.22806985773522231
874 0.22806985773522231
875 0.22806985773522231
876 0.22806985773522231
877 0.22806985773522231
878 0.22806985773522231
879 0.22806985773522231
880 0.22806985773522231
881 0.22806985773522231
882 0.22806985773522231
883 0.22806985773522231
884 0.22806985773522231
885 0.22806985773522231
886 0.22806985773522231
887 0.22806985773522231
888 0.22806985773522231
889 0.22806985773522231
890 0.22806985773522231
891 0.22806985773522231
892 0.22806985773522231
893 0.22806985773522231
894 0.22806985773522231
895 0.22806985773522231
896 0.22806985773522231
897 0.22806985773522231
898 0.22806985773522231
899 0.22806985773522231
900 0.22806985773522231
901 0.22806985773522231
902 0.22806985773522231
903 0.22806985773522231
904 0.22806985773522231
905 0.22806985773522231
906 0.22806985773522231
907 0.22806985773522231
908 0.22806985773522231
909 0.22806985773522231
910 0.22806985773522231
911 0.22806985773522231
912 0.22806985773522231
913 0.22806985773522231
914 0.22806985773522231
915 0.22806985773522231
916 0.22806985773522231
917 0.22806985773522231
918 0.22806985773522231
919 0.22806985773522231
920 0.22806985773522231
921 0.22806985773522231
922 0.22806985773522231
923 0.22806985773522231
924 0.22806985773522231
925 0.22806985773522231
926 0.22806985773522231
927 0.22806985773522231
928 0.22806985773522231
929 0.22806985773522231
930 0.22806985773522231
931 0.22806985773522231
932 0.22806985773522231
933 0.22806985773522231
934 0.22806985773522231
935 0.22806985773522231
936 0.22806985773522231
937 0.22806985773522231
938 0.22806985773522231
939 0.22806985773522231
940 0.22806985773522231
941 0.22806985773522231
942 0.22806985773522231
943 0.22806985773522231
944 0.22806985773522231
945 0.22806985773522231
946 0.22806985773522231
947 0.22806985773522231
948 0.22806985773522231
949 0.22806985773522231
950 0.22806985773522231
951 0.22806985773522231
952 0.22806985773522231
953 0.22806985773522231
954 0.22806985773522231
955 0.22806985773522231
956 0.22806985773522231
957 0.22806985773522231
958 0.22806985773522231
959 0.22806985773522231
960 0.22806985773522231
961 0.22806985773522231
962 0.22806985773522231
963 0.22806985773522231
964 0.22806985773522231
965 0.22806985773522231
966 0.22806985773522231
967 0.22806985773522231
968 0.22806985773522231
969 0.22806985773522231
970 0.22806985773522231
971 0.22806985773522231
972 0.22806985773522231
973 0.22806985773522231
974 0.22806985773522231
975 0.22806985773522231
976 0.22806985773522231
977 0.22806985773522231
978 0.22806985773522231
979 0.22806985773522231
980 0.22806985773522231
981 0.22806985773522231
982 0.22806985773522231
983 0.22806985773522231
984 0.22806985773522231
985 0.22806985773522231
986 0.22806985773522231
987 0.22806985773522231
988 0.22806985773522231
989 0.22806985773522231
990 0.22806985773522231
991 0.22806985773522231
992 0.22806985773522231
993 0.22806985773522231
994 0.22806985773522231
995 0.22806985773522231
996 0.22806985773522231
997 0.22806985773522231
998 0.22806985773522231
999 0.22806985773522231
1000 0.22806985773522231

==> data/mean-ndcg-oe-codet5p-1000-crash_class=leaksan_detected_memory_leaks.dat <==
1 0.029411764705882353
2 0.051679873655463206
3 0.057562226596639676
4 0.0702291841870336
5 0.08843402217454144
6 0.09052935856929452
7 0.0944509271967455
8 0.09630660294254391
9 0.09807736762292027
10 0.11168041827317376
11 0.11332125912994513
12 0.11491089533245875
13 0.11645589259738345
14 0.11645589259738345
15 0.1208676573032658
16 0.1208676573032658
17 0.12509964200740928
18 0.12509964200740928
19 0.12509964200740928
20 0.12777811552149107
21 0.12909719684041798
22 0.13039757760193268
23 0.13039757760193268
24 0.13166427336097208
25 0.13667006285634536
26 0.1379071800202109
27 0.13913079530066097
28 0.14155252274137195
29 0.14275131713602202
30 0.14393866470415206
31 0.1486445470570932
32 0.15330901442581227
33 0.15446525932129945
34 0.15446525932129945
35 0.15446525932129945
36 0.15446525932129945
37 0.15446525932129945
38 0.15557820261257518
39 0.15557820261257518
40 0.15557820261257518
41 0.15557820261257518
42 0.15666225457227345
43 0.15666225457227345
44 0.15666225457227345
45 0.158792167475568
46 0.16091018308329386
47 0.1619634315053588
48 0.1630110997027353
49 0.1671801307647484
50 0.1671801307647484
51 0.16924395504218318
52 0.17027091639540695
53 0.17027091639540695
54 0.17027091639540695
55 0.17027091639540695
56 0.1712793963987829
57 0.1712793963987829
58 0.1712793963987829
59 0.1712793963987829
60 0.17227123815577997
61 0.17227123815577997
62 0.1732553568546633
63 0.1732553568546633
64 0.1732553568546633
65 0.1732553568546633
66 0.1732553568546633
67 0.1742216630309107
68 0.1742216630309107
69 0.1742216630309107
70 0.17517818251486147
71 0.17517818251486147
72 0.17612850879393793
73 0.17612850879393793
74 0.17612850879393793
75 0.17612850879393793
76 0.17612850879393793
77 0.17612850879393793
78 0.17612850879393793
79 0.17612850879393793
80 0.17612850879393793
81 0.17612850879393793
82 0.17612850879393793
83 0.17796895336266816
84 0.17888672433338712
85 0.17888672433338712
86 0.17888672433338712
87 0.17888672433338712
88 0.17888672433338712
89 0.17888672433338712
90 0.17888672433338712
91 0.17888672433338712
92 0.17888672433338712
93 0.17888672433338712
94 0.17888672433338712
95 0.17888672433338712
96 0.17888672433338712
97 0.17888672433338712
98 0.17888672433338712
99 0.17977210667357532
100 0.17977210667357532
101 0.17977210667357532
102 0.17977210667357532
103 0.17977210667357532
104 0.17977210667357532
105 0.17977210667357532
106 0.17977210667357532
107 0.17977210667357532
108 0.17977210667357532
109 0.17977210667357532
110 0.17977210667357532
111 0.17977210667357532
112 0.17977210667357532
113 0.17977210667357532
114 0.17977210667357532
115 0.17977210667357532
116 0.17977210667357532
117 0.18062677150204148
118 0.18147992718259917
119 0.18233159159797538
120 0.18233159159797538
121 0.18318032567267417
122 0.18318032567267417
123 0.18318032567267417
124 0.18318032567267417
125 0.18402339818885116
126 0.18402339818885116
127 0.18486373432330497
128 0.18486373432330497
129 0.18486373432330497
130 0.18486373432330497
131 0.18486373432330497
132 0.18486373432330497
133 0.1865286872506244
134 0.1865286872506244
135 0.18818861918196098
136 0.18818861918196098
137 0.18818861918196098
138 0.18818861918196098
139 0.18818861918196098
140 0.1898364406348314
141 0.1898364406348314
142 0.19065801307160976
143 0.19065801307160976
144 0.19065801307160976
145 0.19065801307160976
146 0.19065801307160976
147 0.19065801307160976
148 0.19147283723376962
149 0.19147283723376962
150 0.19147283723376962
151 0.19147283723376962
152 0.19147283723376962
153 0.1922823219913355
154 0.1922823219913355
155 0.1922823219913355
156 0.19308871798417307
157 0.19308871798417307
158 0.19308871798417307
159 0.19308871798417307
160 0.19308871798417307
161 0.19308871798417307
162 0.19308871798417307
163 0.19308871798417307
164 0.19308871798417307
165 0.19308871798417307
166 0.19308871798417307
167 0.19308871798417307
168 0.19308871798417307
169 0.19308871798417307
170 0.19308871798417307
171 0.19308871798417307
172 0.19308871798417307
173 0.19308871798417307
174 0.19308871798417307
175 0.19308871798417307
176 0.19308871798417307
177 0.19308871798417307
178 0.19308871798417307
179 0.19308871798417307
180 0.19308871798417307
181 0.19308871798417307
182 0.19308871798417307
183 0.19308871798417307
184 0.19308871798417307
185 0.19308871798417307
186 0.19386815818602585
187 0.19386815818602585
188 0.19386815818602585
189 0.19386815818602585
190 0.19386815818602585
191 0.19386815818602585
192 0.19386815818602585
193 0.19386815818602585
194 0.19464140618480735
195 0.19464140618480735
196 0.19464140618480735
197 0.19464140618480735
198 0.19464140618480735
199 0.19464140618480735
200 0.19464140618480735
201 0.19464140618480735
202 0.19540880281356943
203 0.19540880281356943
204 0.19540880281356943
205 0.19540880281356943
206 0.19540880281356943
207 0.19540880281356943
208 0.19540880281356943
209 0.19617133401998554
210 0.19617133401998554
211 0.1969325158897734
212 0.1969325158897734
213 0.1969325158897734
214 0.19769170620103266
215 0.19769170620103266
216 0.19769170620103266
217 0.19769170620103266
218 0.19769170620103266
219 0.19769170620103266
220 0.19844702547940274
221 0.19844702547940274
222 0.19844702547940274
223 0.19844702547940274
224 0.19919984319943163
225 0.19919984319943163
226 0.19919984319943163
227 0.19919984319943163
228 0.19919984319943163
229 0.19994961828078153
230 0.19994961828078153
231 0.19994961828078153
232 0.19994961828078153
233 0.19994961828078153
234 0.19994961828078153
235 0.19994961828078153
236 0.19994961828078153
237 0.19994961828078153
238 0.19994961828078153
239 0.19994961828078153
240 0.19994961828078153
241 0.19994961828078153
242 0.19994961828078153
243 0.19994961828078153
244 0.19994961828078153
245 0.19994961828078153
246 0.19994961828078153
247 0.19994961828078153
248 0.19994961828078153
249 0.19994961828078153
250 0.19994961828078153
251 0.19994961828078153
252 0.19994961828078153
253 0.19994961828078153
254 0.20142124522038002
255 0.20142124522038002
256 0.20142124522038002
257 0.20142124522038002
258 0.20142124522038002
259 0.20142124522038002
260 0.20142124522038002
261 0.20142124522038002
262 0.20142124522038002
263 0.20142124522038002
264 0.20142124522038002
265 0.20142124522038002
266 0.20142124522038002
267 0.20142124522038002
268 0.20142124522038002
269 0.20142124522038002
270 0.20142124522038002
271 0.20142124522038002
272 0.20142124522038002
273 0.20142124522038002
274 0.20142124522038002
275 0.20142124522038002
276 0.20142124522038002
277 0.20142124522038002
278 0.20142124522038002
279 0.20142124522038002
280 0.20142124522038002
281 0.20142124522038002
282 0.20142124522038002
283 0.20142124522038002
284 0.20142124522038002
285 0.20142124522038002
286 0.20142124522038002
287 0.20142124522038002
288 0.20142124522038002
289 0.20142124522038002
290 0.20142124522038002
291 0.20142124522038002
292 0.20142124522038002
293 0.20142124522038002
294 0.20142124522038002
295 0.20142124522038002
296 0.20142124522038002
297 0.20142124522038002
298 0.20142124522038002
299 0.20142124522038002
300 0.20142124522038002
301 0.20142124522038002
302 0.20142124522038002
303 0.20142124522038002
304 0.20142124522038002
305 0.20142124522038002
306 0.20142124522038002
307 0.20142124522038002
308 0.20142124522038002
309 0.20142124522038002
310 0.20142124522038002
311 0.20142124522038002
312 0.20142124522038002
313 0.20142124522038002
314 0.20142124522038002
315 0.20142124522038002
316 0.20142124522038002
317 0.20142124522038002
318 0.20142124522038002
319 0.20142124522038002
320 0.20142124522038002
321 0.20142124522038002
322 0.20142124522038002
323 0.20142124522038002
324 0.20142124522038002
325 0.20142124522038002
326 0.20142124522038002
327 0.20142124522038002
328 0.20142124522038002
329 0.20142124522038002
330 0.20142124522038002
331 0.20142124522038002
332 0.20142124522038002
333 0.20142124522038002
334 0.20142124522038002
335 0.20142124522038002
336 0.20142124522038002
337 0.20142124522038002
338 0.20142124522038002
339 0.20142124522038002
340 0.20142124522038002
341 0.20142124522038002
342 0.20142124522038002
343 0.20142124522038002
344 0.20142124522038002
345 0.20142124522038002
346 0.20142124522038002
347 0.20142124522038002
348 0.20142124522038002
349 0.20142124522038002
350 0.20142124522038002
351 0.20142124522038002
352 0.20142124522038002
353 0.20142124522038002
354 0.20142124522038002
355 0.20142124522038002
356 0.20142124522038002
357 0.20142124522038002
358 0.20142124522038002
359 0.20142124522038002
360 0.20142124522038002
361 0.20211329929045618
362 0.20211329929045618
363 0.20211329929045618
364 0.20211329929045618
365 0.20211329929045618
366 0.20211329929045618
367 0.20211329929045618
368 0.20211329929045618
369 0.20211329929045618
370 0.20211329929045618
371 0.20211329929045618
372 0.20211329929045618
373 0.20211329929045618
374 0.20211329929045618
375 0.20211329929045618
376 0.20211329929045618
377 0.20211329929045618
378 0.20211329929045618
379 0.20211329929045618
380 0.20211329929045618
381 0.20211329929045618
382 0.20211329929045618
383 0.20211329929045618
384 0.20211329929045618
385 0.20211329929045618
386 0.20211329929045618
387 0.20211329929045618
388 0.20211329929045618
389 0.20211329929045618
390 0.20211329929045618
391 0.20211329929045618
392 0.20211329929045618
393 0.20211329929045618
394 0.20211329929045618
395 0.20211329929045618
396 0.20211329929045618
397 0.20211329929045618
398 0.20211329929045618
399 0.20211329929045618
400 0.20211329929045618
401 0.20211329929045618
402 0.20211329929045618
403 0.20211329929045618
404 0.20211329929045618
405 0.20211329929045618
406 0.20211329929045618
407 0.20211329929045618
408 0.20279130552294922
409 0.20279130552294922
410 0.20279130552294922
411 0.20346848880553453
412 0.20346848880553453
413 0.20346848880553453
414 0.20346848880553453
415 0.20346848880553453
416 0.20346848880553453
417 0.20414404988575963
418 0.20414404988575963
419 0.20414404988575963
420 0.20414404988575963
421 0.20414404988575963
422 0.20414404988575963
423 0.20414404988575963
424 0.20414404988575963
425 0.20683783282620463
426 0.20683783282620463
427 0.20683783282620463
428 0.20683783282620463
429 0.20683783282620463
430 0.20683783282620463
431 0.20683783282620463
432 0.20683783282620463
433 0.20683783282620463
434 0.20683783282620463
435 0.20683783282620463
436 0.20683783282620463
437 0.20683783282620463
438 0.20683783282620463
439 0.20683783282620463
440 0.20683783282620463
441 0.20683783282620463
442 0.20683783282620463
443 0.20683783282620463
444 0.20683783282620463
445 0.20683783282620463
446 0.20683783282620463
447 0.20683783282620463
448 0.20683783282620463
449 0.20683783282620463
450 0.20683783282620463
451 0.20683783282620463
452 0.20683783282620463
453 0.20683783282620463
454 0.20683783282620463
455 0.20683783282620463
456 0.20683783282620463
457 0.20683783282620463
458 0.20683783282620463
459 0.20683783282620463
460 0.20683783282620463
461 0.20683783282620463
462 0.20683783282620463
463 0.20683783282620463
464 0.20683783282620463
465 0.20683783282620463
466 0.20683783282620463
467 0.20683783282620463
468 0.20683783282620463
469 0.20683783282620463
470 0.20683783282620463
471 0.20683783282620463
472 0.20683783282620463
473 0.20683783282620463
474 0.20683783282620463
475 0.20683783282620463
476 0.20683783282620463
477 0.20683783282620463
478 0.20683783282620463
479 0.20683783282620463
480 0.20683783282620463
481 0.20683783282620463
482 0.20683783282620463
483 0.20683783282620463
484 0.20683783282620463
485 0.20683783282620463
486 0.20683783282620463
487 0.20683783282620463
488 0.20683783282620463
489 0.20683783282620463
490 0.20683783282620463
491 0.20683783282620463
492 0.20683783282620463
493 0.20683783282620463
494 0.20683783282620463
495 0.20683783282620463
496 0.20683783282620463
497 0.20683783282620463
498 0.20683783282620463
499 0.20683783282620463
500 0.20683783282620463
501 0.20683783282620463
502 0.20683783282620463
503 0.20683783282620463
504 0.20683783282620463
505 0.20683783282620463
506 0.20683783282620463
507 0.20683783282620463
508 0.20683783282620463
509 0.20683783282620463
510 0.20683783282620463
511 0.20683783282620463
512 0.20683783282620463
513 0.20683783282620463
514 0.20683783282620463
515 0.20683783282620463
516 0.20683783282620463
517 0.20683783282620463
518 0.20683783282620463
519 0.20683783282620463
520 0.20683783282620463
521 0.20814098173878995
522 0.20814098173878995
523 0.20814098173878995
524 0.20814098173878995
525 0.20814098173878995
526 0.20814098173878995
527 0.20814098173878995
528 0.20814098173878995
529 0.20814098173878995
530 0.20814098173878995
531 0.20814098173878995
532 0.20814098173878995
533 0.20814098173878995
534 0.20814098173878995
535 0.20814098173878995
536 0.20814098173878995
537 0.20814098173878995
538 0.20814098173878995
539 0.20814098173878995
540 0.20814098173878995
541 0.20878866467312546
542 0.20878866467312546
543 0.20878866467312546
544 0.20878866467312546
545 0.20878866467312546
546 0.20878866467312546
547 0.20878866467312546
548 0.20878866467312546
549 0.20878866467312546
550 0.20878866467312546
551 0.20878866467312546
552 0.20878866467312546
553 0.20878866467312546
554 0.20878866467312546
555 0.20878866467312546
556 0.20878866467312546
557 0.20878866467312546
558 0.20878866467312546
559 0.20878866467312546
560 0.20878866467312546
561 0.20878866467312546
562 0.20878866467312546
563 0.20878866467312546
564 0.20878866467312546
565 0.20878866467312546
566 0.20878866467312546
567 0.20878866467312546
568 0.20878866467312546
569 0.20878866467312546
570 0.20878866467312546
571 0.20878866467312546
572 0.20878866467312546
573 0.20878866467312546
574 0.20878866467312546
575 0.20878866467312546
576 0.20878866467312546
577 0.20878866467312546
578 0.20878866467312546
579 0.20878866467312546
580 0.20878866467312546
581 0.20878866467312546
582 0.20878866467312546
583 0.20878866467312546
584 0.20878866467312546
585 0.20878866467312546
586 0.20878866467312546
587 0.20878866467312546
588 0.20878866467312546
589 0.20878866467312546
590 0.20878866467312546
591 0.20878866467312546
592 0.20878866467312546
593 0.20878866467312546
594 0.20878866467312546
595 0.20878866467312546
596 0.20878866467312546
597 0.20878866467312546
598 0.20878866467312546
599 0.20878866467312546
600 0.20878866467312546
601 0.20878866467312546
602 0.20878866467312546
603 0.20878866467312546
604 0.20878866467312546
605 0.20878866467312546
606 0.20878866467312546
607 0.20878866467312546
608 0.20878866467312546
609 0.20878866467312546
610 0.20878866467312546
611 0.20878866467312546
612 0.20878866467312546
613 0.20878866467312546
614 0.20878866467312546
615 0.20878866467312546
616 0.20878866467312546
617 0.20878866467312546
618 0.20878866467312546
619 0.20878866467312546
620 0.20878866467312546
621 0.20878866467312546
622 0.20878866467312546
623 0.20878866467312546
624 0.20878866467312546
625 0.20878866467312546
626 0.20878866467312546
627 0.20878866467312546
628 0.20878866467312546
629 0.20878866467312546
630 0.20878866467312546
631 0.20878866467312546
632 0.20878866467312546
633 0.20878866467312546
634 0.20878866467312546
635 0.20878866467312546
636 0.20878866467312546
637 0.20878866467312546
638 0.20878866467312546
639 0.20878866467312546
640 0.20878866467312546
641 0.20878866467312546
642 0.20878866467312546
643 0.20878866467312546
644 0.20878866467312546
645 0.20878866467312546
646 0.20941862731274796
647 0.20941862731274796
648 0.20941862731274796
649 0.20941862731274796
650 0.21004799063570587
651 0.21004799063570587
652 0.21004799063570587
653 0.21004799063570587
654 0.21004799063570587
655 0.21004799063570587
656 0.21004799063570587
657 0.21004799063570587
658 0.21004799063570587
659 0.21004799063570587
660 0.21004799063570587
661 0.21004799063570587
662 0.21004799063570587
663 0.21004799063570587
664 0.21004799063570587
665 0.21004799063570587
666 0.21004799063570587
667 0.21004799063570587
668 0.21004799063570587
669 0.21004799063570587
670 0.21004799063570587
671 0.21004799063570587
672 0.21004799063570587
673 0.21004799063570587
674 0.21004799063570587
675 0.21004799063570587
676 0.21004799063570587
677 0.21004799063570587
678 0.21004799063570587
679 0.21004799063570587
680 0.21004799063570587
681 0.21004799063570587
682 0.21004799063570587
683 0.21004799063570587
684 0.21004799063570587
685 0.21004799063570587
686 0.21004799063570587
687 0.21004799063570587
688 0.21004799063570587
689 0.21004799063570587
690 0.21004799063570587
691 0.21067147603430858
692 0.2112948237879101
693 0.2112948237879101
694 0.2112948237879101
695 0.2119177601576726
696 0.2119177601576726
697 0.2119177601576726
698 0.2119177601576726
699 0.2119177601576726
700 0.2119177601576726
701 0.2119177601576726
702 0.2119177601576726
703 0.2119177601576726
704 0.2119177601576726
705 0.2119177601576726
706 0.2119177601576726
707 0.2119177601576726
708 0.2119177601576726
709 0.2119177601576726
710 0.2119177601576726
711 0.2119177601576726
712 0.2119177601576726
713 0.2119177601576726
714 0.2119177601576726
715 0.2119177601576726
716 0.2119177601576726
717 0.2119177601576726
718 0.2119177601576726
719 0.2119177601576726
720 0.2119177601576726
721 0.2119177601576726
722 0.2119177601576726
723 0.2119177601576726
724 0.2119177601576726
725 0.2119177601576726
726 0.2119177601576726
727 0.2119177601576726
728 0.2119177601576726
729 0.2119177601576726
730 0.2119177601576726
731 0.2119177601576726
732 0.2119177601576726
733 0.2119177601576726
734 0.2119177601576726
735 0.2119177601576726
736 0.2119177601576726
737 0.2119177601576726
738 0.2119177601576726
739 0.2119177601576726
740 0.2119177601576726
741 0.2119177601576726
742 0.2119177601576726
743 0.2119177601576726
744 0.2119177601576726
745 0.2119177601576726
746 0.2119177601576726
747 0.2119177601576726
748 0.2119177601576726
749 0.2119177601576726
750 0.2119177601576726
751 0.2119177601576726
752 0.2119177601576726
753 0.2119177601576726
754 0.2119177601576726
755 0.2119177601576726
756 0.2119177601576726
757 0.2119177601576726
758 0.2119177601576726
759 0.2119177601576726
760 0.2119177601576726
761 0.2119177601576726
762 0.2119177601576726
763 0.2119177601576726
764 0.2119177601576726
765 0.2119177601576726
766 0.2119177601576726
767 0.2119177601576726
768 0.2119177601576726
769 0.2119177601576726
770 0.2119177601576726
771 0.2119177601576726
772 0.2119177601576726
773 0.2119177601576726
774 0.2119177601576726
775 0.2119177601576726
776 0.2119177601576726
777 0.2119177601576726
778 0.2119177601576726
779 0.2119177601576726
780 0.2119177601576726
781 0.2119177601576726
782 0.2119177601576726
783 0.2119177601576726
784 0.2119177601576726
785 0.2119177601576726
786 0.2119177601576726
787 0.2119177601576726
788 0.2119177601576726
789 0.2119177601576726
790 0.2119177601576726
791 0.2119177601576726
792 0.2119177601576726
793 0.2119177601576726
794 0.2119177601576726
795 0.2119177601576726
796 0.2119177601576726
797 0.2119177601576726
798 0.2119177601576726
799 0.2119177601576726
800 0.2119177601576726
801 0.2119177601576726
802 0.21252737739997182
803 0.21252737739997182
804 0.21252737739997182
805 0.21252737739997182
806 0.21252737739997182
807 0.21252737739997182
808 0.21252737739997182
809 0.21252737739997182
810 0.21252737739997182
811 0.21252737739997182
812 0.21252737739997182
813 0.21252737739997182
814 0.21252737739997182
815 0.21252737739997182
816 0.21252737739997182
817 0.21252737739997182
818 0.21252737739997182
819 0.21252737739997182
820 0.21252737739997182
821 0.21252737739997182
822 0.21252737739997182
823 0.21252737739997182
824 0.21252737739997182
825 0.21252737739997182
826 0.21252737739997182
827 0.21252737739997182
828 0.21252737739997182
829 0.21313399518282636
830 0.21313399518282636
831 0.21313399518282636
832 0.21313399518282636
833 0.21313399518282636
834 0.21313399518282636
835 0.21313399518282636
836 0.21313399518282636
837 0.21313399518282636
838 0.21313399518282636
839 0.21313399518282636
840 0.21313399518282636
841 0.21313399518282636
842 0.21313399518282636
843 0.21313399518282636
844 0.21313399518282636
845 0.21313399518282636
846 0.21313399518282636
847 0.21313399518282636
848 0.21313399518282636
849 0.21313399518282636
850 0.21313399518282636
851 0.21313399518282636
852 0.21313399518282636
853 0.21313399518282636
854 0.21313399518282636
855 0.21313399518282636
856 0.21313399518282636
857 0.21313399518282636
858 0.21313399518282636
859 0.21313399518282636
860 0.21313399518282636
861 0.21313399518282636
862 0.21313399518282636
863 0.21313399518282636
864 0.21313399518282636
865 0.21313399518282636
866 0.21313399518282636
867 0.21313399518282636
868 0.21313399518282636
869 0.21313399518282636
870 0.21313399518282636
871 0.21313399518282636
872 0.21313399518282636
873 0.21313399518282636
874 0.21313399518282636
875 0.21313399518282636
876 0.21313399518282636
877 0.21313399518282636
878 0.21313399518282636
879 0.21313399518282636
880 0.21313399518282636
881 0.21313399518282636
882 0.21313399518282636
883 0.21313399518282636
884 0.21313399518282636
885 0.21313399518282636
886 0.21313399518282636
887 0.21313399518282636
888 0.21313399518282636
889 0.21313399518282636
890 0.21313399518282636
891 0.21313399518282636
892 0.21313399518282636
893 0.21313399518282636
894 0.21313399518282636
895 0.21313399518282636
896 0.21313399518282636
897 0.21313399518282636
898 0.21313399518282636
899 0.21313399518282636
900 0.21313399518282636
901 0.21313399518282636
902 0.21313399518282636
903 0.21313399518282636
904 0.21313399518282636
905 0.21313399518282636
906 0.21313399518282636
907 0.21313399518282636
908 0.21313399518282636
909 0.21313399518282636
910 0.21313399518282636
911 0.21313399518282636
912 0.21313399518282636
913 0.21313399518282636
914 0.21313399518282636
915 0.21313399518282636
916 0.21313399518282636
917 0.21373165252440973
918 0.21373165252440973
919 0.21373165252440973
920 0.21373165252440973
921 0.21373165252440973
922 0.21373165252440973
923 0.21373165252440973
924 0.21373165252440973
925 0.21373165252440973
926 0.21373165252440973
927 0.21373165252440973
928 0.21373165252440973
929 0.21373165252440973
930 0.21373165252440973
931 0.21373165252440973
932 0.21373165252440973
933 0.21373165252440973
934 0.21373165252440973
935 0.21373165252440973
936 0.21373165252440973
937 0.21373165252440973
938 0.21373165252440973
939 0.21373165252440973
940 0.21373165252440973
941 0.21373165252440973
942 0.21373165252440973
943 0.21373165252440973
944 0.21373165252440973
945 0.21373165252440973
946 0.21373165252440973
947 0.21373165252440973
948 0.21373165252440973
949 0.21373165252440973
950 0.21373165252440973
951 0.21373165252440973
952 0.21373165252440973
953 0.21373165252440973
954 0.21373165252440973
955 0.21373165252440973
956 0.21373165252440973
957 0.21373165252440973
958 0.21373165252440973
959 0.21373165252440973
960 0.21373165252440973
961 0.21373165252440973
962 0.21373165252440973
963 0.21373165252440973
964 0.21373165252440973
965 0.21373165252440973
966 0.21373165252440973
967 0.21373165252440973
968 0.21373165252440973
969 0.21373165252440973
970 0.21373165252440973
971 0.21373165252440973
972 0.21373165252440973
973 0.21373165252440973
974 0.21373165252440973
975 0.21373165252440973
976 0.21373165252440973
977 0.21373165252440973
978 0.21373165252440973
979 0.21373165252440973
980 0.21373165252440973
981 0.21373165252440973
982 0.21373165252440973
983 0.21373165252440973
984 0.21373165252440973
985 0.21373165252440973
986 0.21373165252440973
987 0.21373165252440973
988 0.21373165252440973
989 0.21373165252440973
990 0.21373165252440973
991 0.21373165252440973
992 0.21373165252440973
993 0.21373165252440973
994 0.21373165252440973
995 0.21373165252440973
996 0.21373165252440973
997 0.21373165252440973
998 0.21373165252440973
999 0.21373165252440973
1000 0.21373165252440973

==> data/mean-ndcg-oe-codet5p-1000-crash_class=libfuzzer_timeout.dat <==
1 0.0
2 0.0
3 0.0
4 0.0036344013339526826
5 0.0052666916598368245
6 0.0052666916598368245
7 0.0052666916598368245
8 0.0052666916598368245
9 0.0065368604179126925
10 0.007756543229380573
11 0.00893351768360475
12 0.010073763060935213
13 0.010073763060935213
14 0.010073763060935213
15 0.011128615381610318
16 0.011128615381610318
17 0.011128615381610318
18 0.011128615381610318
19 0.011128615381610318
20 0.013049883303103589
21 0.013049883303103589
22 0.013049883303103589
23 0.013049883303103589
24 0.013049883303103589
25 0.01574287132276641
26 0.01574287132276641
27 0.01574287132276641
28 0.016611423358464442
29 0.016611423358464442
30 0.016611423358464442
31 0.01829918707154461
32 0.01997209730927085
33 0.01997209730927085
34 0.020794709215995688
35 0.020794709215995688
36 0.020794709215995688
37 0.020794709215995688
38 0.021593022969231424
39 0.021593022969231424
40 0.021593022969231424
41 0.021593022969231424
42 0.021593022969231424
43 0.022365889006841694
44 0.022365889006841694
45 0.022365889006841694
46 0.022365889006841694
47 0.022365889006841694
48 0.022365889006841694
49 0.022365889006841694
50 0.022365889006841694
51 0.022365889006841694
52 0.022365889006841694
53 0.022365889006841694
54 0.022365889006841694
55 0.022365889006841694
56 0.022365889006841694
57 0.022365889006841694
58 0.023083153210583948
59 0.023083153210583948
60 0.023083153210583948
61 0.023083153210583948
62 0.023083153210583948
63 0.023083153210583948
64 0.023083153210583948
65 0.023083153210583948
66 0.023083153210583948
67 0.023083153210583948
68 0.023083153210583948
69 0.023083153210583948
70 0.023083153210583948
71 0.025134754785180426
72 0.025134754785180426
73 0.025134754785180426
74 0.025134754785180426
75 0.025134754785180426
76 0.025134754785180426
77 0.025134754785180426
78 0.025134754785180426
79 0.025134754785180426
80 0.025134754785180426
81 0.025134754785180426
82 0.025134754785180426
83 0.025794829841476085
84 0.025794829841476085
85 0.025794829841476085
86 0.025794829841476085
87 0.025794829841476085
88 0.02644640225835841
89 0.02644640225835841
90 0.02644640225835841
91 0.02644640225835841
92 0.02644640225835841
93 0.02644640225835841
94 0.02644640225835841
95 0.02708716661840424
96 0.02708716661840424
97 0.02708716661840424
98 0.02708716661840424
99 0.02708716661840424
100 0.02708716661840424
101 0.02708716661840424
102 0.02771820063471021
103 0.02771820063471021
104 0.02771820063471021
105 0.02771820063471021
106 0.02771820063471021
107 0.02771820063471021
108 0.02771820063471021
109 0.02771820063471021
110 0.02771820063471021
111 0.02771820063471021
112 0.02771820063471021
113 0.02771820063471021
114 0.02771820063471021
115 0.02771820063471021
116 0.02771820063471021
117 0.02771820063471021
118 0.02955410526375846
119 0.030775902315353047
120 0.030775902315353047
121 0.030775902315353047
122 0.030775902315353047
123 0.030775902315353047
124 0.030775902315353047
125 0.030775902315353047
126 0.030775902315353047
127 0.030775902315353047
128 0.030775902315353047
129 0.030775902315353047
130 0.030775902315353047
131 0.030775902315353047
132 0.030775902315353047
133 0.030775902315353047
134 0.030775902315353047
135 0.030775902315353047
136 0.0313703500768431
137 0.0313703500768431
138 0.0313703500768431
139 0.0313703500768431
140 0.0313703500768431
141 0.0313703500768431
142 0.0313703500768431
143 0.0313703500768431
144 0.0313703500768431
145 0.0313703500768431
146 0.0313703500768431
147 0.0313703500768431
148 0.0313703500768431
149 0.0313703500768431
150 0.0313703500768431
151 0.0313703500768431
152 0.0313703500768431
153 0.0313703500768431
154 0.0313703500768431
155 0.0313703500768431
156 0.0313703500768431
157 0.0313703500768431
158 0.0313703500768431
159 0.0313703500768431
160 0.0313703500768431
161 0.0313703500768431
162 0.0313703500768431
163 0.0313703500768431
164 0.0313703500768431
165 0.0313703500768431
166 0.0313703500768431
167 0.0313703500768431
168 0.0313703500768431
169 0.0313703500768431
170 0.0313703500768431
171 0.03193852390609269
172 0.03193852390609269
173 0.03193852390609269
174 0.03193852390609269
175 0.03193852390609269
176 0.03193852390609269
177 0.03193852390609269
178 0.03193852390609269
179 0.03193852390609269
180 0.03193852390609269
181 0.03193852390609269
182 0.03193852390609269
183 0.03193852390609269
184 0.03193852390609269
185 0.03193852390609269
186 0.03193852390609269
187 0.03193852390609269
188 0.03193852390609269
189 0.03249592017638043
190 0.03249592017638043
191 0.03249592017638043
192 0.03249592017638043
193 0.03249592017638043
194 0.03249592017638043
195 0.03249592017638043
196 0.03249592017638043
197 0.03304896933803523
198 0.03304896933803523
199 0.03304896933803523
200 0.03304896933803523
201 0.03304896933803523
202 0.03304896933803523
203 0.03304896933803523
204 0.03304896933803523
205 0.03304896933803523
206 0.03304896933803523
207 0.03304896933803523
208 0.03304896933803523
209 0.03304896933803523
210 0.03304896933803523
211 0.03304896933803523
212 0.03304896933803523
213 0.03304896933803523
214 0.03304896933803523
215 0.03304896933803523
216 0.03304896933803523
217 0.03304896933803523
218 0.03304896933803523
219 0.033591215094309256
220 0.033591215094309256
221 0.033591215094309256
222 0.033591215094309256
223 0.033591215094309256
224 0.033591215094309256
225 0.033591215094309256
226 0.033591215094309256
227 0.033591215094309256
228 0.033591215094309256
229 0.033591215094309256
230 0.033591215094309256
231 0.033591215094309256
232 0.033591215094309256
233 0.033591215094309256
234 0.033591215094309256
235 0.033591215094309256
236 0.033591215094309256
237 0.033591215094309256
238 0.033591215094309256
239 0.033591215094309256
240 0.033591215094309256
241 0.033591215094309256
242 0.033591215094309256
243 0.033591215094309256
244 0.033591215094309256
245 0.033591215094309256
246 0.033591215094309256
247 0.033591215094309256
248 0.033591215094309256
249 0.033591215094309256
250 0.033591215094309256
251 0.033591215094309256
252 0.033591215094309256
253 0.033591215094309256
254 0.033591215094309256
255 0.033591215094309256
256 0.033591215094309256
257 0.033591215094309256
258 0.033591215094309256
259 0.033591215094309256
260 0.033591215094309256
261 0.033591215094309256
262 0.033591215094309256
263 0.033591215094309256
264 0.033591215094309256
265 0.033591215094309256
266 0.033591215094309256
267 0.033591215094309256
268 0.033591215094309256
269 0.033591215094309256
270 0.033591215094309256
271 0.033591215094309256
272 0.033591215094309256
273 0.033591215094309256
274 0.033591215094309256
275 0.033591215094309256
276 0.033591215094309256
277 0.033591215094309256
278 0.033591215094309256
279 0.033591215094309256
280 0.033591215094309256
281 0.033591215094309256
282 0.033591215094309256
283 0.033591215094309256
284 0.033591215094309256
285 0.033591215094309256
286 0.033591215094309256
287 0.033591215094309256
288 0.033591215094309256
289 0.033591215094309256
290 0.033591215094309256
291 0.033591215094309256
292 0.033591215094309256
293 0.033591215094309256
294 0.033591215094309256
295 0.033591215094309256
296 0.033591215094309256
297 0.033591215094309256
298 0.033591215094309256
299 0.033591215094309256
300 0.033591215094309256
301 0.033591215094309256
302 0.033591215094309256
303 0.033591215094309256
304 0.033591215094309256
305 0.033591215094309256
306 0.033591215094309256
307 0.033591215094309256
308 0.033591215094309256
309 0.033591215094309256
310 0.033591215094309256
311 0.033591215094309256
312 0.033591215094309256
313 0.033591215094309256
314 0.033591215094309256
315 0.033591215094309256
316 0.033591215094309256
317 0.033591215094309256
318 0.033591215094309256
319 0.033591215094309256
320 0.033591215094309256
321 0.033591215094309256
322 0.033591215094309256
323 0.033591215094309256
324 0.033591215094309256
325 0.033591215094309256
326 0.033591215094309256
327 0.033591215094309256
328 0.033591215094309256
329 0.033591215094309256
330 0.033591215094309256
331 0.033591215094309256
332 0.033591215094309256
333 0.0340945020824355
334 0.0340945020824355
335 0.0340945020824355
336 0.0340945020824355
337 0.0340945020824355
338 0.0340945020824355
339 0.0340945020824355
340 0.0340945020824355
341 0.0340945020824355
342 0.0340945020824355
343 0.0340945020824355
344 0.0340945020824355
345 0.0340945020824355
346 0.0340945020824355
347 0.0340945020824355
348 0.0340945020824355
349 0.0340945020824355
350 0.0340945020824355
351 0.0340945020824355
352 0.0340945020824355
353 0.0340945020824355
354 0.0340945020824355
355 0.0340945020824355
356 0.0340945020824355
357 0.0340945020824355
358 0.0340945020824355
359 0.0340945020824355
360 0.0340945020824355
361 0.0340945020824355
362 0.0340945020824355
363 0.0340945020824355
364 0.0340945020824355
365 0.0340945020824355
366 0.0340945020824355
367 0.0340945020824355
368 0.0340945020824355
369 0.0340945020824355
370 0.0340945020824355
371 0.0340945020824355
372 0.0340945020824355
373 0.0340945020824355
374 0.0340945020824355
375 0.0340945020824355
376 0.0340945020824355
377 0.0340945020824355
378 0.0340945020824355
379 0.0340945020824355
380 0.0340945020824355
381 0.0340945020824355
382 0.0340945020824355
383 0.0340945020824355
384 0.0340945020824355
385 0.0340945020824355
386 0.0340945020824355
387 0.0340945020824355
388 0.0340945020824355
389 0.0340945020824355
390 0.0340945020824355
391 0.0340945020824355
392 0.0340945020824355
393 0.0340945020824355
394 0.0340945020824355
395 0.0340945020824355
396 0.0340945020824355
397 0.03458305049898517
398 0.03458305049898517
399 0.03458305049898517
400 0.03458305049898517
401 0.03458305049898517
402 0.03458305049898517
403 0.03458305049898517
404 0.03458305049898517
405 0.03458305049898517
406 0.03458305049898517
407 0.03458305049898517
408 0.03458305049898517
409 0.03458305049898517
410 0.03458305049898517
411 0.03458305049898517
412 0.03458305049898517
413 0.03458305049898517
414 0.03458305049898517
415 0.03458305049898517
416 0.03458305049898517
417 0.03458305049898517
418 0.03458305049898517
419 0.03458305049898517
420 0.03458305049898517
421 0.03458305049898517
422 0.035066677363901136
423 0.035066677363901136
424 0.035066677363901136
425 0.035066677363901136
426 0.035066677363901136
427 0.035066677363901136
428 0.035066677363901136
429 0.035066677363901136
430 0.035066677363901136
431 0.035066677363901136
432 0.035066677363901136
433 0.035066677363901136
434 0.035066677363901136
435 0.035066677363901136
436 0.035066677363901136
437 0.035066677363901136
438 0.035066677363901136
439 0.035066677363901136
440 0.035066677363901136
441 0.035066677363901136
442 0.035066677363901136
443 0.035066677363901136
444 0.035066677363901136
445 0.035066677363901136
446 0.035066677363901136
447 0.035066677363901136
448 0.035066677363901136
449 0.035066677363901136
450 0.035066677363901136
451 0.035066677363901136
452 0.035066677363901136
453 0.035066677363901136
454 0.035066677363901136
455 0.035066677363901136
456 0.035066677363901136
457 0.035066677363901136
458 0.035066677363901136
459 0.035066677363901136
460 0.035066677363901136
461 0.035066677363901136
462 0.035066677363901136
463 0.035066677363901136
464 0.035066677363901136
465 0.035066677363901136
466 0.035066677363901136
467 0.035066677363901136
468 0.035066677363901136
469 0.035066677363901136
470 0.035066677363901136
471 0.035066677363901136
472 0.035066677363901136
473 0.035066677363901136
474 0.035066677363901136
475 0.035066677363901136
476 0.035066677363901136
477 0.035066677363901136
478 0.035066677363901136
479 0.035066677363901136
480 0.035066677363901136
481 0.035066677363901136
482 0.035066677363901136
483 0.035066677363901136
484 0.035066677363901136
485 0.035066677363901136
486 0.035066677363901136
487 0.035066677363901136
488 0.035066677363901136
489 0.035066677363901136
490 0.035066677363901136
491 0.035066677363901136
492 0.035066677363901136
493 0.035066677363901136
494 0.035066677363901136
495 0.035066677363901136
496 0.035066677363901136
497 0.035066677363901136
498 0.035066677363901136
499 0.035066677363901136
500 0.035066677363901136
501 0.035066677363901136
502 0.035066677363901136
503 0.035066677363901136
504 0.035066677363901136
505 0.035066677363901136
506 0.035066677363901136
507 0.035066677363901136
508 0.035066677363901136
509 0.035066677363901136
510 0.035066677363901136
511 0.035066677363901136
512 0.035066677363901136
513 0.035066677363901136
514 0.035066677363901136
515 0.035066677363901136
516 0.035066677363901136
517 0.035066677363901136
518 0.035066677363901136
519 0.035066677363901136
520 0.035066677363901136
521 0.035066677363901136
522 0.035066677363901136
523 0.035066677363901136
524 0.035066677363901136
525 0.035066677363901136
526 0.035066677363901136
527 0.035066677363901136
528 0.035066677363901136
529 0.035066677363901136
530 0.035066677363901136
531 0.035066677363901136
532 0.035066677363901136
533 0.035066677363901136
534 0.035066677363901136
535 0.035066677363901136
536 0.035066677363901136
537 0.035066677363901136
538 0.035066677363901136
539 0.035066677363901136
540 0.035066677363901136
541 0.035066677363901136
542 0.035066677363901136
543 0.035066677363901136
544 0.035066677363901136
545 0.035066677363901136
546 0.035066677363901136
547 0.035066677363901136
548 0.035066677363901136
549 0.035066677363901136
550 0.035066677363901136
551 0.035066677363901136
552 0.035066677363901136
553 0.035066677363901136
554 0.035066677363901136
555 0.035066677363901136
556 0.035066677363901136
557 0.035066677363901136
558 0.035066677363901136
559 0.035066677363901136
560 0.035066677363901136
561 0.035066677363901136
562 0.035066677363901136
563 0.035066677363901136
564 0.035066677363901136
565 0.035066677363901136
566 0.035066677363901136
567 0.035066677363901136
568 0.035066677363901136
569 0.035066677363901136
570 0.035066677363901136
571 0.035066677363901136
572 0.035066677363901136
573 0.035066677363901136
574 0.035066677363901136
575 0.035066677363901136
576 0.035066677363901136
577 0.035066677363901136
578 0.035066677363901136
579 0.035066677363901136
580 0.035066677363901136
581 0.035066677363901136
582 0.035066677363901136
583 0.035066677363901136
584 0.035066677363901136
585 0.035066677363901136
586 0.035066677363901136
587 0.035066677363901136
588 0.035066677363901136
589 0.035066677363901136
590 0.035066677363901136
591 0.035066677363901136
592 0.035066677363901136
593 0.035066677363901136
594 0.035066677363901136
595 0.035066677363901136
596 0.035066677363901136
597 0.035066677363901136
598 0.035066677363901136
599 0.035066677363901136
600 0.035066677363901136
601 0.035066677363901136
602 0.035066677363901136
603 0.035066677363901136
604 0.035066677363901136
605 0.035066677363901136
606 0.035066677363901136
607 0.035066677363901136
608 0.035066677363901136
609 0.035066677363901136
610 0.035066677363901136
611 0.035066677363901136
612 0.035066677363901136
613 0.035066677363901136
614 0.035066677363901136
615 0.035066677363901136
616 0.035066677363901136
617 0.035066677363901136
618 0.035066677363901136
619 0.035066677363901136
620 0.035066677363901136
621 0.035066677363901136
622 0.035066677363901136
623 0.035066677363901136
624 0.035066677363901136
625 0.035066677363901136
626 0.035066677363901136
627 0.035066677363901136
628 0.035066677363901136
629 0.035066677363901136
630 0.035066677363901136
631 0.035066677363901136
632 0.035066677363901136
633 0.035066677363901136
634 0.035066677363901136
635 0.035066677363901136
636 0.035066677363901136
637 0.035066677363901136
638 0.035066677363901136
639 0.035066677363901136
640 0.035066677363901136
641 0.035066677363901136
642 0.035066677363901136
643 0.035066677363901136
644 0.035066677363901136
645 0.035066677363901136
646 0.035066677363901136
647 0.035066677363901136
648 0.035066677363901136
649 0.035066677363901136
650 0.035066677363901136
651 0.035066677363901136
652 0.035066677363901136
653 0.035066677363901136
654 0.035066677363901136
655 0.035066677363901136
656 0.035066677363901136
657 0.035066677363901136
658 0.035066677363901136
659 0.035066677363901136
660 0.035066677363901136
661 0.035066677363901136
662 0.035066677363901136
663 0.035066677363901136
664 0.035066677363901136
665 0.035066677363901136
666 0.035066677363901136
667 0.035066677363901136
668 0.035066677363901136
669 0.035066677363901136
670 0.035066677363901136
671 0.035066677363901136
672 0.035066677363901136
673 0.035066677363901136
674 0.035066677363901136
675 0.035066677363901136
676 0.035066677363901136
677 0.035066677363901136
678 0.035066677363901136
679 0.035066677363901136
680 0.035066677363901136
681 0.035066677363901136
682 0.035066677363901136
683 0.035066677363901136
684 0.035066677363901136
685 0.035066677363901136
686 0.035066677363901136
687 0.035066677363901136
688 0.035066677363901136
689 0.035066677363901136
690 0.035066677363901136
691 0.035066677363901136
692 0.035066677363901136
693 0.035066677363901136
694 0.035066677363901136
695 0.035066677363901136
696 0.035066677363901136
697 0.035066677363901136
698 0.035066677363901136
699 0.035066677363901136
700 0.035066677363901136
701 0.035066677363901136
702 0.035066677363901136
703 0.035066677363901136
704 0.035066677363901136
705 0.03640425809480234
706 0.03640425809480234
707 0.03640425809480234
708 0.03640425809480234
709 0.03640425809480234
710 0.03640425809480234
711 0.03640425809480234
712 0.03640425809480234
713 0.03640425809480234
714 0.03640425809480234
715 0.03640425809480234
716 0.03640425809480234
717 0.03640425809480234
718 0.03640425809480234
719 0.03640425809480234
720 0.03640425809480234
721 0.03640425809480234
722 0.03640425809480234
723 0.03640425809480234
724 0.03640425809480234
725 0.03640425809480234
726 0.03640425809480234
727 0.03640425809480234
728 0.03640425809480234
729 0.03640425809480234
730 0.03640425809480234
731 0.03640425809480234
732 0.03640425809480234
733 0.03640425809480234
734 0.03640425809480234
735 0.03640425809480234
736 0.03640425809480234
737 0.03640425809480234
738 0.03640425809480234
739 0.03640425809480234
740 0.03640425809480234
741 0.03640425809480234
742 0.03640425809480234
743 0.03640425809480234
744 0.03640425809480234
745 0.03640425809480234
746 0.03640425809480234
747 0.03640425809480234
748 0.03640425809480234
749 0.03640425809480234
750 0.03640425809480234
751 0.03640425809480234
752 0.03640425809480234
753 0.03640425809480234
754 0.03640425809480234
755 0.03640425809480234
756 0.03640425809480234
757 0.03640425809480234
758 0.03640425809480234
759 0.03640425809480234
760 0.03640425809480234
761 0.03640425809480234
762 0.03640425809480234
763 0.03640425809480234
764 0.03640425809480234
765 0.03640425809480234
766 0.03640425809480234
767 0.03640425809480234
768 0.03640425809480234
769 0.03640425809480234
770 0.03640425809480234
771 0.03640425809480234
772 0.03640425809480234
773 0.03640425809480234
774 0.03640425809480234
775 0.03640425809480234
776 0.03640425809480234
777 0.03640425809480234
778 0.03640425809480234
779 0.03640425809480234
780 0.03640425809480234
781 0.03640425809480234
782 0.03640425809480234
783 0.03640425809480234
784 0.03640425809480234
785 0.03640425809480234
786 0.03640425809480234
787 0.03640425809480234
788 0.03640425809480234
789 0.03640425809480234
790 0.03640425809480234
791 0.03640425809480234
792 0.03640425809480234
793 0.03640425809480234
794 0.03640425809480234
795 0.03640425809480234
796 0.03640425809480234
797 0.03640425809480234
798 0.03640425809480234
799 0.03640425809480234
800 0.03640425809480234
801 0.03640425809480234
802 0.03640425809480234
803 0.03640425809480234
804 0.03640425809480234
805 0.03640425809480234
806 0.03640425809480234
807 0.03640425809480234
808 0.03640425809480234
809 0.03684096956136703
810 0.03684096956136703
811 0.03684096956136703
812 0.03684096956136703
813 0.03684096956136703
814 0.03684096956136703
815 0.03684096956136703
816 0.03684096956136703
817 0.03684096956136703
818 0.03684096956136703
819 0.03684096956136703
820 0.03684096956136703
821 0.03684096956136703
822 0.03684096956136703
823 0.03684096956136703
824 0.03684096956136703
825 0.03684096956136703
826 0.03684096956136703
827 0.03684096956136703
828 0.03684096956136703
829 0.03684096956136703
830 0.03684096956136703
831 0.03684096956136703
832 0.03684096956136703
833 0.03684096956136703
834 0.03684096956136703
835 0.03684096956136703
836 0.03684096956136703
837 0.03684096956136703
838 0.037275399167844225
839 0.037275399167844225
840 0.037275399167844225
841 0.037275399167844225
842 0.037275399167844225
843 0.037275399167844225
844 0.037275399167844225
845 0.037275399167844225
846 0.037275399167844225
847 0.037275399167844225
848 0.037275399167844225
849 0.037275399167844225
850 0.037275399167844225
851 0.037275399167844225
852 0.037275399167844225
853 0.037275399167844225
854 0.037275399167844225
855 0.037275399167844225
856 0.037275399167844225
857 0.037275399167844225
858 0.037275399167844225
859 0.037275399167844225
860 0.037275399167844225
861 0.037275399167844225
862 0.037275399167844225
863 0.037275399167844225
864 0.037275399167844225
865 0.037275399167844225
866 0.037275399167844225
867 0.037275399167844225
868 0.037275399167844225
869 0.037275399167844225
870 0.037275399167844225
871 0.037275399167844225
872 0.037275399167844225
873 0.037275399167844225
874 0.037275399167844225
875 0.037275399167844225
876 0.037275399167844225
877 0.037275399167844225
878 0.037275399167844225
879 0.037275399167844225
880 0.037275399167844225
881 0.037275399167844225
882 0.037275399167844225
883 0.037275399167844225
884 0.037275399167844225
885 0.037275399167844225
886 0.037275399167844225
887 0.037275399167844225
888 0.037275399167844225
889 0.037275399167844225
890 0.037275399167844225
891 0.037275399167844225
892 0.037275399167844225
893 0.037275399167844225
894 0.037275399167844225
895 0.037275399167844225
896 0.037275399167844225
897 0.037275399167844225
898 0.037275399167844225
899 0.037275399167844225
900 0.037275399167844225
901 0.037275399167844225
902 0.037275399167844225
903 0.037275399167844225
904 0.037275399167844225
905 0.037275399167844225
906 0.037275399167844225
907 0.037275399167844225
908 0.037275399167844225
909 0.037275399167844225
910 0.037275399167844225
911 0.037275399167844225
912 0.037275399167844225
913 0.037275399167844225
914 0.037275399167844225
915 0.037275399167844225
916 0.037275399167844225
917 0.037275399167844225
918 0.037275399167844225
919 0.037275399167844225
920 0.037275399167844225
921 0.037275399167844225
922 0.037275399167844225
923 0.037275399167844225
924 0.037275399167844225
925 0.037275399167844225
926 0.037275399167844225
927 0.037275399167844225
928 0.037275399167844225
929 0.037275399167844225
930 0.037275399167844225
931 0.037275399167844225
932 0.037275399167844225
933 0.037275399167844225
934 0.037275399167844225
935 0.037275399167844225
936 0.037275399167844225
937 0.037275399167844225
938 0.037275399167844225
939 0.037275399167844225
940 0.037275399167844225
941 0.037275399167844225
942 0.037275399167844225
943 0.037275399167844225
944 0.037275399167844225
945 0.037275399167844225
946 0.037275399167844225
947 0.037275399167844225
948 0.037275399167844225
949 0.037275399167844225
950 0.037275399167844225
951 0.037275399167844225
952 0.037275399167844225
953 0.037275399167844225
954 0.037275399167844225
955 0.037275399167844225
956 0.037275399167844225
957 0.037275399167844225
958 0.037275399167844225
959 0.037275399167844225
960 0.037275399167844225
961 0.037275399167844225
962 0.037275399167844225
963 0.037275399167844225
964 0.037275399167844225
965 0.037275399167844225
966 0.037275399167844225
967 0.037275399167844225
968 0.037275399167844225
969 0.037275399167844225
970 0.037275399167844225
971 0.037275399167844225
972 0.037275399167844225
973 0.037275399167844225
974 0.037275399167844225
975 0.037275399167844225
976 0.037275399167844225
977 0.037275399167844225
978 0.037275399167844225
979 0.037275399167844225
980 0.037275399167844225
981 0.037275399167844225
982 0.037275399167844225
983 0.037275399167844225
984 0.037275399167844225
985 0.037275399167844225
986 0.037275399167844225
987 0.037275399167844225
988 0.037275399167844225
989 0.037275399167844225
990 0.037275399167844225
991 0.037275399167844225
992 0.037275399167844225
993 0.037275399167844225
994 0.037275399167844225
995 0.037275399167844225
996 0.037275399167844225
997 0.037275399167844225
998 0.037275399167844225
999 0.037275399167844225
1000 0.037275399167844225

==> data/mean-ndcg-oe-codet5p-1000-crash_class=ubsan_runtime_error_signed_integer_overflow.dat <==
1 0.045454545454545456
2 0.05692599551948104
3 0.06601690461039013
4 0.06601690461039013
5 0.06601690461039013
6 0.06601690461039013
7 0.06904720764069316
8 0.06904720764069316
9 0.07178384396491118
10 0.07178384396491118
11 0.07431968892537599
12 0.07431968892537599
13 0.07670741197116865
14 0.07903430310580334
15 0.0903979394694397
16 0.09262203530687813
17 0.09480214863931567
18 0.0969422296699215
19 0.10114910627282621
20 0.10114910627282621
21 0.10726484693330554
22 0.10927452629201011
23 0.11522282516434276
24 0.11522282516434276
25 0.11522282516434276
26 0.11522282516434276
27 0.11522282516434276
28 0.11522282516434276
29 0.11707550741062012
30 0.118910499106821
31 0.12436504456136643
32 0.12796940570992207
33 0.12796940570992207
34 0.12974176045441105
35 0.12974176045441105
36 0.12974176045441105
37 0.12974176045441105
38 0.12974176045441105
39 0.12974176045441105
40 0.12974176045441105
41 0.13311356088014503
42 0.13311356088014503
43 0.13311356088014503
44 0.13311356088014503
45 0.13311356088014503
46 0.13311356088014503
47 0.13311356088014503
48 0.13311356088014503
49 0.13472432288137737
50 0.13472432288137737
51 0.13472432288137737
52 0.13472432288137737
53 0.13472432288137737
54 0.13472432288137737
55 0.13472432288137737
56 0.13784144289181216
57 0.13784144289181216
58 0.13784144289181216
59 0.13784144289181216
60 0.14090713559525767
61 0.14396074975811296
62 0.14396074975811296
63 0.14396074975811296
64 0.14396074975811296
65 0.14396074975811296
66 0.14396074975811296
67 0.14396074975811296
68 0.14396074975811296
69 0.14396074975811296
70 0.14543900714240054
71 0.14691243009142893
72 0.14691243009142893
73 0.14691243009142893
74 0.14691243009142893
75 0.14691243009142893
76 0.14691243009142893
77 0.14691243009142893
78 0.14691243009142893
79 0.14691243009142893
80 0.14691243009142893
81 0.14691243009142893
82 0.14691243009142893
83 0.14833459180362954
84 0.14833459180362954
85 0.14833459180362954
86 0.14833459180362954
87 0.14833459180362954
88 0.14833459180362954
89 0.14833459180362954
90 0.14973151804262827
91 0.1511250679394708
92 0.1511250679394708
93 0.1511250679394708
94 0.1525087983641367
95 0.15388935430350817
96 0.15388935430350817
97 0.15388935430350817
98 0.15388935430350817
99 0.15388935430350817
100 0.15388935430350817
101 0.15525181377288952
102 0.15525181377288952
103 0.15525181377288952
104 0.15525181377288952
105 0.15525181377288952
106 0.15525181377288952
107 0.15525181377288952
108 0.1565949966199685
109 0.1565949966199685
110 0.1565949966199685
111 0.1565949966199685
112 0.1565949966199685
113 0.1565949966199685
114 0.1565949966199685
115 0.1565949966199685
116 0.1565949966199685
117 0.1565949966199685
118 0.1565949966199685
119 0.1565949966199685
120 0.1565949966199685
121 0.1565949966199685
122 0.15921390626255338
123 0.1605211614341295
124 0.1605211614341295
125 0.1605211614341295
126 0.1618219654478112
127 0.1618219654478112
128 0.1618219654478112
129 0.1618219654478112
130 0.1618219654478112
131 0.1618219654478112
132 0.1618219654478112
133 0.1618219654478112
134 0.1618219654478112
135 0.1618219654478112
136 0.1631027301702943
137 0.1631027301702943
138 0.1631027301702943
139 0.1631027301702943
140 0.1631027301702943
141 0.1631027301702943
142 0.1631027301702943
143 0.1631027301702943
144 0.1631027301702943
145 0.1631027301702943
146 0.1631027301702943
147 0.1643637008195047
148 0.1643637008195047
149 0.1643637008195047
150 0.1643637008195047
151 0.1643637008195047
152 0.1643637008195047
153 0.1643637008195047
154 0.1643637008195047
155 0.1643637008195047
156 0.1643637008195047
157 0.1643637008195047
158 0.1643637008195047
159 0.1643637008195047
160 0.1643637008195047
161 0.1643637008195047
162 0.1643637008195047
163 0.1643637008195047
164 0.1643637008195047
165 0.16559635986838642
166 0.16559635986838642
167 0.16805591580219853
168 0.16805591580219853
169 0.16805591580219853
170 0.16805591580219853
171 0.16805591580219853
172 0.16805591580219853
173 0.16805591580219853
174 0.16805591580219853
175 0.16805591580219853
176 0.16805591580219853
177 0.16805591580219853
178 0.16805591580219853
179 0.16805591580219853
180 0.16805591580219853
181 0.17047764136252055
182 0.17047764136252055
183 0.17047764136252055
184 0.17047764136252055
185 0.17047764136252055
186 0.17168223076538391
187 0.17168223076538391
188 0.17168223076538391
189 0.17168223076538391
190 0.17168223076538391
191 0.17168223076538391
192 0.17168223076538391
193 0.17168223076538391
194 0.17168223076538391
195 0.17168223076538391
196 0.17168223076538391
197 0.17168223076538391
198 0.17168223076538391
199 0.17168223076538391
200 0.17168223076538391
201 0.17286931068755432
202 0.17286931068755432
203 0.17286931068755432
204 0.17286931068755432
205 0.17286931068755432
206 0.17286931068755432
207 0.17286931068755432
208 0.17286931068755432
209 0.17286931068755432
210 0.17286931068755432
211 0.17286931068755432
212 0.17286931068755432
213 0.17286931068755432
214 0.17286931068755432
215 0.17286931068755432
216 0.17286931068755432
217 0.17286931068755432
218 0.17286931068755432
219 0.17286931068755432
220 0.17286931068755432
221 0.17286931068755432
222 0.17286931068755432
223 0.17286931068755432
224 0.17286931068755432
225 0.17286931068755432
226 0.17403085834878337
227 0.17403085834878337
228 0.17403085834878337
229 0.17403085834878337
230 0.17403085834878337
231 0.17403085834878337
232 0.17403085834878337
233 0.17403085834878337
234 0.17403085834878337
235 0.17403085834878337
236 0.17403085834878337
237 0.17403085834878337
238 0.17403085834878337
239 0.17403085834878337
240 0.17403085834878337
241 0.17403085834878337
242 0.17403085834878337
243 0.17403085834878337
244 0.17403085834878337
245 0.17403085834878337
246 0.17403085834878337
247 0.17403085834878337
248 0.17403085834878337
249 0.17403085834878337
250 0.17403085834878337
251 0.17403085834878337
252 0.17403085834878337
253 0.17403085834878337
254 0.17403085834878337
255 0.17403085834878337
256 0.17403085834878337
257 0.17403085834878337
258 0.17403085834878337
259 0.17403085834878337
260 0.17403085834878337
261 0.17403085834878337
262 0.17403085834878337
263 0.17403085834878337
264 0.17403085834878337
265 0.17403085834878337
266 0.17403085834878337
267 0.17403085834878337
268 0.17403085834878337
269 0.17403085834878337
270 0.17403085834878337
271 0.17403085834878337
272 0.17403085834878337
273 0.17403085834878337
274 0.17403085834878337
275 0.17403085834878337
276 0.17403085834878337
277 0.17403085834878337
278 0.17403085834878337
279 0.17403085834878337
280 0.17403085834878337
281 0.17403085834878337
282 0.17403085834878337
283 0.17403085834878337
284 0.17403085834878337
285 0.17403085834878337
286 0.17514427080682474
287 0.17514427080682474
288 0.17625631872554393
289 0.17625631872554393
290 0.17625631872554393
291 0.17625631872554393
292 0.17625631872554393
293 0.17625631872554393
294 0.17736434849712815
295 0.17847171931538144
296 0.17957843418209374
297 0.17957843418209374
298 0.17957843418209374
299 0.17957843418209374
300 0.17957843418209374
301 0.17957843418209374
302 0.1817841159035122
303 0.1817841159035122
304 0.1817841159035122
305 0.1817841159035122
306 0.1817841159035122
307 0.1817841159035122
308 0.1817841159035122
309 0.1817841159035122
310 0.1817841159035122
311 0.1817841159035122
312 0.1817841159035122
313 0.1817841159035122
314 0.1817841159035122
315 0.1817841159035122
316 0.1817841159035122
317 0.1817841159035122
318 0.1817841159035122
319 0.1817841159035122
320 0.1817841159035122
321 0.1817841159035122
322 0.1817841159035122
323 0.1817841159035122
324 0.1817841159035122
325 0.1817841159035122
326 0.1817841159035122
327 0.1817841159035122
328 0.1817841159035122
329 0.1817841159035122
330 0.1817841159035122
331 0.1817841159035122
332 0.1817841159035122
333 0.1817841159035122
334 0.1817841159035122
335 0.1817841159035122
336 0.1817841159035122
337 0.1817841159035122
338 0.1817841159035122
339 0.1817841159035122
340 0.1817841159035122
341 0.1817841159035122
342 0.1817841159035122
343 0.1817841159035122
344 0.1817841159035122
345 0.1817841159035122
346 0.1817841159035122
347 0.1817841159035122
348 0.1817841159035122
349 0.1817841159035122
350 0.1817841159035122
351 0.1817841159035122
352 0.1817841159035122
353 0.1817841159035122
354 0.1817841159035122
355 0.1817841159035122
356 0.1817841159035122
357 0.1817841159035122
358 0.1817841159035122
359 0.1817841159035122
360 0.1817841159035122
361 0.1817841159035122
362 0.1817841159035122
363 0.1817841159035122
364 0.1817841159035122
365 0.18285166281845158
366 0.18285166281845158
367 0.18285166281845158
368 0.18285166281845158
369 0.18285166281845158
370 0.18285166281845158
371 0.18285166281845158
372 0.18285166281845158
373 0.18285166281845158
374 0.18285166281845158
375 0.18285166281845158
376 0.18285166281845158
377 0.18285166281845158
378 0.18285166281845158
379 0.18285166281845158
380 0.18285166281845158
381 0.18285166281845158
382 0.18285166281845158
383 0.18285166281845158
384 0.18285166281845158
385 0.18285166281845158
386 0.18285166281845158
387 0.18285166281845158
388 0.18285166281845158
389 0.18285166281845158
390 0.18285166281845158
391 0.18285166281845158
392 0.18285166281845158
393 0.18285166281845158
394 0.18285166281845158
395 0.18285166281845158
396 0.18285166281845158
397 0.18285166281845158
398 0.18285166281845158
399 0.18285166281845158
400 0.18390294385879719
401 0.18390294385879719
402 0.18390294385879719
403 0.18390294385879719
404 0.18390294385879719
405 0.18390294385879719
406 0.18390294385879719
407 0.18390294385879719
408 0.18390294385879719
409 0.18390294385879719
410 0.18390294385879719
411 0.18390294385879719
412 0.18390294385879719
413 0.18390294385879719
414 0.18390294385879719
415 0.18390294385879719
416 0.18390294385879719
417 0.18390294385879719
418 0.18390294385879719
419 0.18390294385879719
420 0.18390294385879719
421 0.18390294385879719
422 0.18390294385879719
423 0.18390294385879719
424 0.18390294385879719
425 0.18390294385879719
426 0.18390294385879719
427 0.1870228695320457
428 0.1870228695320457
429 0.1870228695320457
430 0.1870228695320457
431 0.1870228695320457
432 0.1870228695320457
433 0.1870228695320457
434 0.1870228695320457
435 0.1870228695320457
436 0.1870228695320457
437 0.1870228695320457
438 0.1870228695320457
439 0.1870228695320457
440 0.1870228695320457
441 0.1870228695320457
442 0.1870228695320457
443 0.1870228695320457
444 0.1870228695320457
445 0.1870228695320457
446 0.1870228695320457
447 0.1870228695320457
448 0.1870228695320457
449 0.1870228695320457
450 0.1870228695320457
451 0.1870228695320457
452 0.1870228695320457
453 0.1870228695320457
454 0.1870228695320457
455 0.1870228695320457
456 0.1870228695320457
457 0.1870228695320457
458 0.1870228695320457
459 0.1870228695320457
460 0.1870228695320457
461 0.1870228695320457
462 0.1870228695320457
463 0.1870228695320457
464 0.1870228695320457
465 0.1870228695320457
466 0.1870228695320457
467 0.1870228695320457
468 0.1870228695320457
469 0.1870228695320457
470 0.1870228695320457
471 0.1870228695320457
472 0.1870228695320457
473 0.1870228695320457
474 0.1870228695320457
475 0.1870228695320457
476 0.1870228695320457
477 0.1870228695320457
478 0.1870228695320457
479 0.1870228695320457
480 0.1870228695320457
481 0.1870228695320457
482 0.1870228695320457
483 0.1870228695320457
484 0.1870228695320457
485 0.1870228695320457
486 0.1870228695320457
487 0.1870228695320457
488 0.1870228695320457
489 0.1870228695320457
490 0.1870228695320457
491 0.1870228695320457
492 0.1870228695320457
493 0.1870228695320457
494 0.1870228695320457
495 0.1870228695320457
496 0.1870228695320457
497 0.1870228695320457
498 0.1870228695320457
499 0.1870228695320457
500 0.1870228695320457
501 0.1870228695320457
502 0.1870228695320457
503 0.1870228695320457
504 0.1870228695320457
505 0.1870228695320457
506 0.1870228695320457
507 0.1870228695320457
508 0.1870228695320457
509 0.1870228695320457
510 0.1870228695320457
511 0.1870228695320457
512 0.1870228695320457
513 0.1870228695320457
514 0.1870228695320457
515 0.1870228695320457
516 0.1870228695320457
517 0.1870228695320457
518 0.1870228695320457
519 0.1870228695320457
520 0.1870228695320457
521 0.1870228695320457
522 0.1870228695320457
523 0.1870228695320457
524 0.1870228695320457
525 0.1870228695320457
526 0.1870228695320457
527 0.1870228695320457
528 0.1870228695320457
529 0.1870228695320457
530 0.1870228695320457
531 0.1870228695320457
532 0.1870228695320457
533 0.1870228695320457
534 0.1870228695320457
535 0.1870228695320457
536 0.1870228695320457
537 0.1870228695320457
538 0.1870228695320457
539 0.1870228695320457
540 0.1870228695320457
541 0.1870228695320457
542 0.1870228695320457
543 0.1870228695320457
544 0.1870228695320457
545 0.1870228695320457
546 0.1870228695320457
547 0.1870228695320457
548 0.1870228695320457
549 0.1870228695320457
550 0.1870228695320457
551 0.1880209355891823
552 0.1880209355891823
553 0.1880209355891823
554 0.1880209355891823
555 0.1880209355891823
556 0.1880209355891823
557 0.1880209355891823
558 0.1880209355891823
559 0.1880209355891823
560 0.1880209355891823
561 0.1880209355891823
562 0.1880209355891823
563 0.1880209355891823
564 0.1880209355891823
565 0.1880209355891823
566 0.1880209355891823
567 0.1880209355891823
568 0.1880209355891823
569 0.1880209355891823
570 0.1880209355891823
571 0.1880209355891823
572 0.1880209355891823
573 0.1880209355891823
574 0.1880209355891823
575 0.1880209355891823
576 0.1880209355891823
577 0.1880209355891823
578 0.1880209355891823
579 0.1880209355891823
580 0.1880209355891823
581 0.1880209355891823
582 0.1880209355891823
583 0.1880209355891823
584 0.1880209355891823
585 0.1880209355891823
586 0.1880209355891823
587 0.1880209355891823
588 0.1880209355891823
589 0.1880209355891823
590 0.1880209355891823
591 0.1880209355891823
592 0.1880209355891823
593 0.1880209355891823
594 0.1880209355891823
595 0.1880209355891823
596 0.1880209355891823
597 0.1880209355891823
598 0.1880209355891823
599 0.1880209355891823
600 0.1880209355891823
601 0.1880209355891823
602 0.1880209355891823
603 0.1880209355891823
604 0.1880209355891823
605 0.1880209355891823
606 0.1880209355891823
607 0.1880209355891823
608 0.1880209355891823
609 0.1880209355891823
610 0.1880209355891823
611 0.1880209355891823
612 0.1880209355891823
613 0.1880209355891823
614 0.1880209355891823
615 0.1880209355891823
616 0.1880209355891823
617 0.1880209355891823
618 0.1880209355891823
619 0.1880209355891823
620 0.1880209355891823
621 0.1880209355891823
622 0.1880209355891823
623 0.1880209355891823
624 0.1880209355891823
625 0.1880209355891823
626 0.1880209355891823
627 0.1880209355891823
628 0.1880209355891823
629 0.1880209355891823
630 0.1880209355891823
631 0.1880209355891823
632 0.1880209355891823
633 0.1880209355891823
634 0.1880209355891823
635 0.1880209355891823
636 0.1880209355891823
637 0.1880209355891823
638 0.1880209355891823
639 0.1880209355891823
640 0.1880209355891823
641 0.1880209355891823
642 0.1880209355891823
643 0.1880209355891823
644 0.1880209355891823
645 0.1889947469399136
646 0.1889947469399136
647 0.1889947469399136
648 0.1889947469399136
649 0.1889947469399136
650 0.1889947469399136
651 0.1889947469399136
652 0.1889947469399136
653 0.1889947469399136
654 0.1889947469399136
655 0.1889947469399136
656 0.1889947469399136
657 0.1889947469399136
658 0.1889947469399136
659 0.1889947469399136
660 0.1889947469399136
661 0.1889947469399136
662 0.1889947469399136
663 0.1889947469399136
664 0.1889947469399136
665 0.1889947469399136
666 0.1889947469399136
667 0.1889947469399136
668 0.1889947469399136
669 0.1889947469399136
670 0.1889947469399136
671 0.1889947469399136
672 0.1889947469399136
673 0.1889947469399136
674 0.1889947469399136
675 0.1889947469399136
676 0.1889947469399136
677 0.1889947469399136
678 0.1889947469399136
679 0.1889947469399136
680 0.1889947469399136
681 0.18996046485010215
682 0.18996046485010215
683 0.18996046485010215
684 0.18996046485010215
685 0.18996046485010215
686 0.18996046485010215
687 0.18996046485010215
688 0.18996046485010215
689 0.18996046485010215
690 0.18996046485010215
691 0.18996046485010215
692 0.18996046485010215
693 0.18996046485010215
694 0.18996046485010215
695 0.18996046485010215
696 0.18996046485010215
697 0.18996046485010215
698 0.18996046485010215
699 0.18996046485010215
700 0.18996046485010215
701 0.18996046485010215
702 0.18996046485010215
703 0.18996046485010215
704 0.18996046485010215
705 0.18996046485010215
706 0.18996046485010215
707 0.18996046485010215
708 0.18996046485010215
709 0.18996046485010215
710 0.18996046485010215
711 0.18996046485010215
712 0.18996046485010215
713 0.18996046485010215
714 0.18996046485010215
715 0.18996046485010215
716 0.18996046485010215
717 0.18996046485010215
718 0.18996046485010215
719 0.18996046485010215
720 0.18996046485010215
721 0.18996046485010215
722 0.18996046485010215
723 0.18996046485010215
724 0.18996046485010215
725 0.18996046485010215
726 0.18996046485010215
727 0.18996046485010215
728 0.18996046485010215
729 0.18996046485010215
730 0.18996046485010215
731 0.18996046485010215
732 0.18996046485010215
733 0.18996046485010215
734 0.18996046485010215
735 0.18996046485010215
736 0.18996046485010215
737 0.18996046485010215
738 0.18996046485010215
739 0.18996046485010215
740 0.18996046485010215
741 0.18996046485010215
742 0.18996046485010215
743 0.18996046485010215
744 0.18996046485010215
745 0.18996046485010215
746 0.18996046485010215
747 0.18996046485010215
748 0.18996046485010215
749 0.18996046485010215
750 0.18996046485010215
751 0.18996046485010215
752 0.18996046485010215
753 0.18996046485010215
754 0.18996046485010215
755 0.18996046485010215
756 0.18996046485010215
757 0.18996046485010215
758 0.18996046485010215
759 0.18996046485010215
760 0.18996046485010215
761 0.18996046485010215
762 0.18996046485010215
763 0.18996046485010215
764 0.18996046485010215
765 0.18996046485010215
766 0.18996046485010215
767 0.18996046485010215
768 0.18996046485010215
769 0.18996046485010215
770 0.18996046485010215
771 0.18996046485010215
772 0.18996046485010215
773 0.18996046485010215
774 0.18996046485010215
775 0.18996046485010215
776 0.18996046485010215
777 0.18996046485010215
778 0.18996046485010215
779 0.18996046485010215
780 0.18996046485010215
781 0.18996046485010215
782 0.18996046485010215
783 0.18996046485010215
784 0.18996046485010215
785 0.18996046485010215
786 0.18996046485010215
787 0.18996046485010215
788 0.18996046485010215
789 0.18996046485010215
790 0.18996046485010215
791 0.18996046485010215
792 0.18996046485010215
793 0.18996046485010215
794 0.18996046485010215
795 0.18996046485010215
796 0.18996046485010215
797 0.18996046485010215
798 0.18996046485010215
799 0.18996046485010215
800 0.18996046485010215
801 0.18996046485010215
802 0.18996046485010215
803 0.18996046485010215
804 0.18996046485010215
805 0.18996046485010215
806 0.18996046485010215
807 0.18996046485010215
808 0.18996046485010215
809 0.19090137955533698
810 0.19090137955533698
811 0.1918419479089672
812 0.1918419479089672
813 0.1918419479089672
814 0.1918419479089672
815 0.1918419479089672
816 0.1918419479089672
817 0.1918419479089672
818 0.1918419479089672
819 0.1918419479089672
820 0.1918419479089672
821 0.1918419479089672
822 0.1918419479089672
823 0.1918419479089672
824 0.1918419479089672
825 0.1918419479089672
826 0.1918419479089672
827 0.1918419479089672
828 0.1918419479089672
829 0.1918419479089672
830 0.1918419479089672
831 0.1918419479089672
832 0.1918419479089672
833 0.1918419479089672
834 0.1918419479089672
835 0.1918419479089672
836 0.1918419479089672
837 0.1918419479089672
838 0.1918419479089672
839 0.1918419479089672
840 0.1918419479089672
841 0.1918419479089672
842 0.1918419479089672
843 0.1918419479089672
844 0.1918419479089672
845 0.1918419479089672
846 0.1918419479089672
847 0.1918419479089672
848 0.1927763018093423
849 0.19371049264841828
850 0.19464452067472307
851 0.19464452067472307
852 0.19464452067472307
853 0.19464452067472307
854 0.19464452067472307
855 0.19464452067472307
856 0.19464452067472307
857 0.19464452067472307
858 0.19464452067472307
859 0.19464452067472307
860 0.19464452067472307
861 0.19464452067472307
862 0.19464452067472307
863 0.19464452067472307
864 0.19464452067472307
865 0.19464452067472307
866 0.19464452067472307
867 0.19464452067472307
868 0.19464452067472307
869 0.19464452067472307
870 0.19464452067472307
871 0.19464452067472307
872 0.19464452067472307
873 0.19464452067472307
874 0.19464452067472307
875 0.19464452067472307
876 0.19464452067472307
877 0.19464452067472307
878 0.19464452067472307
879 0.19557393226545913
880 0.19557393226545913
881 0.19557393226545913
882 0.19557393226545913
883 0.19557393226545913
884 0.19557393226545913
885 0.19557393226545913
886 0.19557393226545913
887 0.19557393226545913
888 0.19557393226545913
889 0.19557393226545913
890 0.19557393226545913
891 0.19557393226545913
892 0.19557393226545913
893 0.19557393226545913
894 0.19557393226545913
895 0.19557393226545913
896 0.19557393226545913
897 0.19557393226545913
898 0.19557393226545913
899 0.19557393226545913
900 0.19557393226545913
901 0.19557393226545913
902 0.19557393226545913
903 0.19557393226545913
904 0.19557393226545913
905 0.19557393226545913
906 0.19557393226545913
907 0.19557393226545913
908 0.19557393226545913
909 0.19557393226545913
910 0.19557393226545913
911 0.19557393226545913
912 0.19557393226545913
913 0.19557393226545913
914 0.19557393226545913
915 0.19557393226545913
916 0.19557393226545913
917 0.19557393226545913
918 0.19557393226545913
919 0.19557393226545913
920 0.19557393226545913
921 0.19557393226545913
922 0.19557393226545913
923 0.19557393226545913
924 0.19557393226545913
925 0.19557393226545913
926 0.19557393226545913
927 0.19557393226545913
928 0.19557393226545913
929 0.19557393226545913
930 0.19557393226545913
931 0.19557393226545913
932 0.19557393226545913
933 0.19557393226545913
934 0.19557393226545913
935 0.19557393226545913
936 0.19557393226545913
937 0.19557393226545913
938 0.19557393226545913
939 0.19557393226545913
940 0.19557393226545913
941 0.19557393226545913
942 0.19557393226545913
943 0.19557393226545913
944 0.19557393226545913
945 0.19557393226545913
946 0.19557393226545913
947 0.19557393226545913
948 0.19557393226545913
949 0.19557393226545913
950 0.19557393226545913
951 0.19557393226545913
952 0.19557393226545913
953 0.19557393226545913
954 0.19557393226545913
955 0.19557393226545913
956 0.19557393226545913
957 0.19557393226545913
958 0.19557393226545913
959 0.19557393226545913
960 0.19557393226545913
961 0.19557393226545913
962 0.19557393226545913
963 0.19557393226545913
964 0.19557393226545913
965 0.19557393226545913
966 0.19557393226545913
967 0.19557393226545913
968 0.19557393226545913
969 0.19557393226545913
970 0.19557393226545913
971 0.19557393226545913
972 0.19557393226545913
973 0.19557393226545913
974 0.19557393226545913
975 0.19557393226545913
976 0.19557393226545913
977 0.19557393226545913
978 0.19557393226545913
979 0.19557393226545913
980 0.19557393226545913
981 0.19557393226545913
982 0.19557393226545913
983 0.19557393226545913
984 0.19557393226545913
985 0.19557393226545913
986 0.19557393226545913
987 0.19557393226545913
988 0.19557393226545913
989 0.19557393226545913
990 0.19557393226545913
991 0.19557393226545913
992 0.19557393226545913
993 0.19557393226545913
994 0.19557393226545913
995 0.19557393226545913
996 0.19557393226545913
997 0.19557393226545913
998 0.19557393226545913
999 0.19557393226545913
1000 0.19557393226545913

==> data/mean-ndcg-oe-codet5p-1000-nofilter.dat <==
1 0.03392967304133251
2 0.04677401719176934
3 0.05787827382347814
4 0.06797433132303943
5 0.07632710630959645
6 0.08313921167686891
7 0.09095331819547875
8 0.09192637457051182
9 0.09434055713906939
10 0.09951198216264667
11 0.10260943621676162
12 0.10377641159059953
13 0.10750308605442153
14 0.10860839523003453
15 0.11169291096106476
16 0.112145688028526
17 0.11377303974490444
18 0.11449916224140858
19 0.11692570735165903
20 0.11917291523515759
21 0.1241530371795332
22 0.12578954350494348
23 0.12780778186384717
24 0.12847199617302887
25 0.13437796311312833
26 0.13580511246317686
27 0.13734501078033795
28 0.13797994857324494
29 0.13986577565921504
30 0.14073742501521425
31 0.14332841822927958
32 0.14601890372573384
33 0.14686772015116864
34 0.14855151182699405
35 0.1491481386117482
36 0.14985865824163058
37 0.1512692794317116
38 0.15360364537269694
39 0.1544150659605833
40 0.15533623763850535
41 0.15625147032655165
42 0.1564788470485118
43 0.15659184473568863
44 0.15737815892649026
45 0.1576015304215921
46 0.15815683988074292
47 0.1583777556509478
48 0.15947648232308856
49 0.16024161911577756
50 0.16024161911577756
51 0.1605662799367189
52 0.16067398100399097
53 0.1609955701641479
54 0.16152909789531716
55 0.1617415537050569
56 0.16237613088176484
57 0.16258675059757452
58 0.16300622404923873
59 0.1631106619317796
60 0.16342271578499895
61 0.16404436456583932
62 0.16414757257250814
63 0.1644560241456112
64 0.1645584594609819
65 0.16476258352503997
66 0.16496597754937328
67 0.1652699973827392
68 0.16577495005221857
69 0.16577495005221857
70 0.16707902658493365
71 0.1705785197087825
72 0.1712761682418491
73 0.1714748662946023
74 0.17167294659742033
75 0.17275905628637975
76 0.17275905628637975
77 0.17275905628637975
78 0.1730526435021396
79 0.1730526435021396
80 0.1733445604146495
81 0.17373269921131707
82 0.17402300477860785
83 0.1757601301272551
84 0.17614512967080162
85 0.17624112682774332
86 0.1764326241291254
87 0.17662363262108807
88 0.1776715347128907
89 0.1777665619935534
90 0.1780509454968659
91 0.1782400762663325
92 0.17833441609872167
93 0.17880500484209352
94 0.17889890388386606
95 0.17927363837697122
96 0.17946058119302258
97 0.17946058119302258
98 0.17946058119302258
99 0.17964628754445006
100 0.17964628754445006
101 0.17964628754445006
102 0.17983080952084057
103 0.17983080952084057
104 0.17992268926288796
105 0.18001438225337024
106 0.1801973997323405
107 0.18028872666354526
108 0.18083561172157867
109 0.18083561172157867
110 0.18083561172157867
111 0.18083561172157867
112 0.18092606435480219
113 0.18092606435480219
114 0.18092606435480219
115 0.18110597244922366
116 0.18164472388794795
117 0.18182398733130298
118 0.1823608280433134
119 0.1825394621588149
120 0.18262862465922142
121 0.18262862465922142
122 0.18298405965081216
123 0.18316147861302484
124 0.1832500405209157
125 0.18342687251073694
126 0.18360341593023724
127 0.18360341593023724
128 0.18395536752086858
129 0.18395536752086858
130 0.18413078798003085
131 0.18421836160747893
132 0.18421836160747893
133 0.18465488535461694
134 0.18491640261661674
135 0.18517752701050375
136 0.1852644388670572
137 0.1852644388670572
138 0.1853510954554324
139 0.1853510954554324
140 0.1856103147462911
141 0.18578288117022046
142 0.18629984840372688
143 0.18647192918451105
144 0.18672969142292042
145 0.18681549367597325
146 0.1869868634596686
147 0.18741470667809282
148 0.1875001601682638
149 0.1875001601682638
150 0.1875001601682638
151 0.1875001601682638
152 0.1875001601682638
153 0.18775484075207535
154 0.18775484075207535
155 0.1880088705754153
156 0.1880934401736771
157 0.18860022138807223
158 0.18885329660477335
159 0.18893755079823324
160 0.18935830522531433
161 0.18944235369305734
162 0.18952630062009815
163 0.1896101468702937
164 0.1896101468702937
165 0.1897774417442937
166 0.18986099102007317
167 0.19002789487739538
168 0.19019460564508653
169 0.19027786527486218
170 0.1904441945851223
171 0.1906934059315729
172 0.1906934059315729
173 0.1906934059315729
174 0.1909417829283915
175 0.19102448402114833
176 0.19127231572921138
177 0.19135483648144294
178 0.19143726811318887
179 0.19143726811318887
180 0.19151952355623317
181 0.19176602862560588
182 0.19176602862560588
183 0.19176602862560588
184 0.19176602862560588
185 0.19176602862560588
186 0.1919295139239587
187 0.1919295139239587
188 0.1919295139239587
189 0.19209250333303723
190 0.19225532984324437
191 0.19233666223561252
192 0.19233666223561252
193 0.19249900703061643
194 0.1928233800344235
195 0.1928233800344235
196 0.1928233800344235
197 0.1928233800344235
198 0.1928233800344235
199 0.1928233800344235
200 0.1928233800344235
201 0.19298448896895617
202 0.1931454481631444
203 0.1931454481631444
204 0.1931454481631444
205 0.1931454481631444
206 0.1931454481631444
207 0.19322556087992243
208 0.19322556087992243
209 0.193545438252139
210 0.19362533661001896
211 0.1937849922767234
212 0.19410402333360643
213 0.19410402333360643
214 0.19426326127674534
215 0.19426326127674534
216 0.19434274321633843
217 0.19434274321633843
218 0.19434274321633843
219 0.19465986164752153
220 0.19473907465018836
221 0.19481822145949185
222 0.19481822145949185
223 0.19481822145949185
224 0.1948971721148928
225 0.1949760581799267
226 0.19505488004466157
227 0.19505488004466157
228 0.1952122692803242
229 0.19536953240657895
230 0.195448101288869
231 0.195448101288869
232 0.195448101288869
233 0.19576163346593373
234 0.19583995528640225
235 0.19599647718961238
236 0.19615287805772083
237 0.19615287805772083
238 0.19615287805772083
239 0.19615287805772083
240 0.19615287805772083
241 0.1963086840434341
242 0.1963086840434341
243 0.1963086840434341
244 0.19638641256663844
245 0.19646408357948847
246 0.19661931122014276
247 0.19661931122014276
248 0.19661931122014276
249 0.1966967553391598
250 0.19685153167376324
251 0.19685153167376324
252 0.19685153167376324
253 0.19685153167376324
254 0.19708303375247865
255 0.19708303375247865
256 0.19723715118389587
257 0.19739116083223998
258 0.1975450632642474
259 0.19762196115282388
260 0.19762196115282388
261 0.19762196115282388
262 0.19762196115282388
263 0.19762196115282388
264 0.19769859652582703
265 0.19769859652582703
266 0.19769859652582703
267 0.19769859652582703
268 0.19769859652582703
269 0.19769859652582703
270 0.19769859652582703
271 0.19769859652582703
272 0.19769859652582703
273 0.19769859652582703
274 0.19769859652582703
275 0.19769859652582703
276 0.19769859652582703
277 0.19769859652582703
278 0.19785046603208556
279 0.1979263525702858
280 0.1979263525702858
281 0.1979263525702858
282 0.1979263525702858
283 0.1979263525702858
284 0.19800200148580496
285 0.19800200148580496
286 0.19807755692712795
287 0.19807755692712795
288 0.19822848261628168
289 0.19822848261628168
290 0.19830385372706352
291 0.19830385372706352
292 0.19845441417862184
293 0.19845441417862184
294 0.19852960435436165
295 0.19860474981395934
296 0.1986798507611144
297 0.1986798507611144
298 0.19875486328794081
299 0.19875486328794081
300 0.19882978818979746
301 0.19882978818979746
302 0.1989794643090794
303 0.1989794643090794
304 0.1989794643090794
305 0.19905417354618418
306 0.19905417354618418
307 0.19905417354618418
308 0.19905417354618418
309 0.19912871364683962
310 0.1992032119228251
311 0.1992032119228251
312 0.1992032119228251
313 0.1992032119228251
314 0.19927754469588482
315 0.19950042021424727
316 0.19950042021424727
317 0.19950042021424727
318 0.1995745902927144
319 0.1995745902927144
320 0.1995745902927144
321 0.19972268999295906
322 0.19972268999295906
323 0.19972268999295906
324 0.19972268999295906
325 0.19972268999295906
326 0.1997965427767175
327 0.1997965427767175
328 0.1997965427767175
329 0.19987027925618941
330 0.19994397728315244
331 0.20001763701350508
332 0.20001763701350508
333 0.20009122061386647
334 0.20009122061386647
335 0.2001647286945465
336 0.2001647286945465
337 0.2001647286945465
338 0.2001647286945465
339 0.2001647286945465
340 0.2001647286945465
341 0.20023801379251124
342 0.20023801379251124
343 0.20023801379251124
344 0.20031118935959089
345 0.20031118935959089
346 0.20031118935959089
347 0.20031118935959089
348 0.20031118935959089
349 0.20031118935959089
350 0.20053007023674654
351 0.20082176980901892
352 0.20082176980901892
353 0.20082176980901892
354 0.20082176980901892
355 0.20082176980901892
356 0.20082176980901892
357 0.20082176980901892
358 0.20082176980901892
359 0.20082176980901892
360 0.20096699430831974
361 0.20103957246495946
362 0.20132974922314478
363 0.20132974922314478
364 0.20132974922314478
365 0.2014021922587051
366 0.2014021922587051
367 0.2014021922587051
368 0.2014021922587051
369 0.20147450213595786
370 0.20147450213595786
371 0.20147450213595786
372 0.20147450213595786
373 0.20147450213595786
374 0.20147450213595786
375 0.20147450213595786
376 0.2015465835592571
377 0.2015465835592571
378 0.2015465835592571
379 0.2015465835592571
380 0.2015465835592571
381 0.2015465835592571
382 0.2015465835592571
383 0.2015465835592571
384 0.2015465835592571
385 0.2015465835592571
386 0.20161834827870914
387 0.20161834827870914
388 0.20183345634644814
389 0.20183345634644814
390 0.20183345634644814
391 0.20183345634644814
392 0.20183345634644814
393 0.20183345634644814
394 0.20190497547112876
395 0.20197646436344904
396 0.20197646436344904
397 0.20219075055972718
398 0.20219075055972718
399 0.20219075055972718
400 0.20226208980367413
401 0.20240470902922678
402 0.20240470902922678
403 0.20240470902922678
404 0.20240470902922678
405 0.2024759010928815
406 0.2024759010928815
407 0.2024759010928815
408 0.2025470060031368
409 0.2025470060031368
410 0.2025470060031368
411 0.20318617344444173
412 0.20318617344444173
413 0.20318617344444173
414 0.20318617344444173
415 0.20318617344444173
416 0.20325705005066794
417 0.20339874700765534
418 0.20339874700765534
419 0.20346953949852048
420 0.20346953949852048
421 0.20346953949852048
422 0.2036109578415002
423 0.2036109578415002
424 0.2036109578415002
425 0.20389346438059688
426 0.20389346438059688
427 0.20403460845793897
428 0.20403460845793897
429 0.20410512623878954
430 0.20410512623878954
431 0.20473930095713772
432 0.20480973797741928
433 0.20480973797741928
434 0.2049505051614721
435 0.2049505051614721
436 0.20502083565076368
437 0.20502083565076368
438 0.20502083565076368
439 0.20509108708861967
440 0.20509108708861967
441 0.20509108708861967
442 0.20509108708861967
443 0.20509108708861967
444 0.20509108708861967
445 0.20509108708861967
446 0.2053012962999734
447 0.2053012962999734
448 0.2053012962999734
449 0.20537128931804613
450 0.20537128931804613
451 0.20537128931804613
452 0.20537128931804613
453 0.20537128931804613
454 0.20551102261765583
455 0.20551102261765583
456 0.20551102261765583
457 0.20551102261765583
458 0.20551102261765583
459 0.20551102261765583
460 0.20551102261765583
461 0.20558071541433587
462 0.20558071541433587
463 0.20558071541433587
464 0.20558071541433587
465 0.20558071541433587
466 0.20558071541433587
467 0.20565026195111402
468 0.20565026195111402
469 0.20565026195111402
470 0.20565026195111402
471 0.2057197123548709
472 0.20578913889391595
473 0.20578913889391595
474 0.20592789691295832
475 0.20592789691295832
476 0.20592789691295832
477 0.20592789691295832
478 0.20599718165380437
479 0.20599718165380437
480 0.20599718165380437
481 0.20599718165380437
482 0.20599718165380437
483 0.20613551837448152
484 0.20634295419985335
485 0.20634295419985335
486 0.20641205349296143
487 0.2064811298886597
488 0.2064811298886597
489 0.206550160675228
490 0.206550160675228
491 0.206550160675228
492 0.206550160675228
493 0.206550160675228
494 0.206550160675228
495 0.206550160675228
496 0.206550160675228
497 0.20661901145794923
498 0.20661901145794923
499 0.20661901145794923
500 0.20661901145794923
501 0.20661901145794923
502 0.20668775166824738
503 0.20668775166824738
504 0.20668775166824738
505 0.20668775166824738
506 0.20668775166824738
507 0.20668775166824738
508 0.20668775166824738
509 0.20668775166824738
510 0.20668775166824738
511 0.20668775166824738
512 0.20675627502956676
513 0.20675627502956676
514 0.20675627502956676
515 0.20675627502956676
516 0.20675627502956676
517 0.20696152608732143
518 0.20696152608732143
519 0.20702990094844326
520 0.20702990094844326
521 0.20716656678134854
522 0.2072348788049121
523 0.2072348788049121
524 0.20737141959588337
525 0.20737141959588337
526 0.20737141959588337
527 0.20737141959588337
528 0.20737141959588337
529 0.20737141959588337
530 0.20737141959588337
531 0.20737141959588337
532 0.20737141959588337
533 0.20737141959588337
534 0.20737141959588337
535 0.20737141959588337
536 0.20743944454117325
537 0.20743944454117325
538 0.2075754140207627
539 0.2075754140207627
540 0.2075754140207627
541 0.2077112636183408
542 0.2077112636183408
543 0.2077112636183408
544 0.2077112636183408
545 0.2077112636183408
546 0.2077112636183408
547 0.2077112636183408
548 0.20777905023905327
549 0.2078468173094996
550 0.2078468173094996
551 0.2079145454194842
552 0.2079145454194842
553 0.2079145454194842
554 0.2079145454194842
555 0.2079145454194842
556 0.2079145454194842
557 0.2079145454194842
558 0.2079145454194842
559 0.2079145454194842
560 0.2079821004796288
561 0.2079821004796288
562 0.2079821004796288
563 0.2079821004796288
564 0.2079821004796288
565 0.2079821004796288
566 0.2079821004796288
567 0.2079821004796288
568 0.2079821004796288
569 0.2079821004796288
570 0.2079821004796288
571 0.2079821004796288
572 0.2079821004796288
573 0.2079821004796288
574 0.2079821004796288
575 0.2079821004796288
576 0.2079821004796288
577 0.2079821004796288
578 0.2079821004796288
579 0.2079821004796288
580 0.2079821004796288
581 0.2079821004796288
582 0.2079821004796288
583 0.2079821004796288
584 0.2079821004796288
585 0.2079821004796288
586 0.2079821004796288
587 0.2079821004796288
588 0.2079821004796288
589 0.2079821004796288
590 0.2079821004796288
591 0.2079821004796288
592 0.20804906863278927
593 0.20804906863278927
594 0.20804906863278927
595 0.20804906863278927
596 0.20804906863278927
597 0.20804906863278927
598 0.20804906863278927
599 0.20804906863278927
600 0.20804906863278927
601 0.20804906863278927
602 0.20804906863278927
603 0.20804906863278927
604 0.20804906863278927
605 0.20804906863278927
606 0.20811579294509444
607 0.20811579294509444
608 0.20811579294509444
609 0.20811579294509444
610 0.20811579294509444
611 0.20811579294509444
612 0.20811579294509444
613 0.20818239808750602
614 0.20818239808750602
615 0.20818239808750602
616 0.20818239808750602
617 0.20818239808750602
618 0.20818239808750602
619 0.20824890249379188
620 0.20824890249379188
621 0.20824890249379188
622 0.20824890249379188
623 0.20824890249379188
624 0.20824890249379188
625 0.20824890249379188
626 0.20824890249379188
627 0.20824890249379188
628 0.20824890249379188
629 0.20824890249379188
630 0.20824890249379188
631 0.20824890249379188
632 0.20824890249379188
633 0.2083151767393053
634 0.2083151767393053
635 0.2083151767393053
636 0.2083151767393053
637 0.2083151767393053
638 0.20838137039270857
639 0.20838137039270857
640 0.20838137039270857
641 0.20838137039270857
642 0.20838137039270857
643 0.20838137039270857
644 0.20838137039270857
645 0.2084474525941771
646 0.2084474525941771
647 0.2084474525941771
648 0.2084474525941771
649 0.2084474525941771
650 0.2084474525941771
651 0.2084474525941771
652 0.2084474525941771
653 0.2084474525941771
654 0.2084474525941771
655 0.2084474525941771
656 0.2084474525941771
657 0.2085133473657241
658 0.2085133473657241
659 0.2085133473657241
660 0.2085133473657241
661 0.2085133473657241
662 0.2085133473657241
663 0.2085791500912191
664 0.2085791500912191
665 0.2085791500912191
666 0.2085791500912191
667 0.20864489205483802
668 0.20864489205483802
669 0.20864489205483802
670 0.20864489205483802
671 0.20864489205483802
672 0.20864489205483802
673 0.20864489205483802
674 0.20864489205483802
675 0.20864489205483802
676 0.20864489205483802
677 0.20864489205483802
678 0.20864489205483802
679 0.20871045454983828
680 0.20871045454983828
681 0.20877598753572396
682 0.20877598753572396
683 0.20877598753572396
684 0.20877598753572396
685 0.20877598753572396
686 0.20884144724083736
687 0.20884144724083736
688 0.20897230841603767
689 0.20897230841603767
690 0.20897230841603767
691 0.20910308265140157
692 0.20929920069849403
693 0.20956063379537385
694 0.20956063379537385
695 0.20969129287354732
696 0.20969129287354732
697 0.20969129287354732
698 0.20969129287354732
699 0.20969129287354732
700 0.20969129287354732
701 0.20969129287354732
702 0.20969129287354732
703 0.20969129287354732
704 0.20969129287354732
705 0.20969129287354732
706 0.20988681307376247
707 0.20988681307376247
708 0.20995195842541484
709 0.20995195842541484
710 0.20995195842541484
711 0.20995195842541484
712 0.20995195842541484
713 0.20995195842541484
714 0.210147143891207
715 0.210147143891207
716 0.210147143891207
717 0.21021216429037134
718 0.21021216429037134
719 0.21021216429037134
720 0.21021216429037134
721 0.21021216429037134
722 0.21021216429037134
723 0.21021216429037134
724 0.21021216429037134
725 0.21021216429037134
726 0.21021216429037134
727 0.21021216429037134
728 0.21021216429037134
729 0.21021216429037134
730 0.21021216429037134
731 0.21021216429037134
732 0.21021216429037134
733 0.21021216429037134
734 0.21021216429037134
735 0.21021216429037134
736 0.21021216429037134
737 0.21021216429037134
738 0.21021216429037134
739 0.21021216429037134
740 0.21021216429037134
741 0.21021216429037134
742 0.21021216429037134
743 0.21021216429037134
744 0.21021216429037134
745 0.21021216429037134
746 0.21021216429037134
747 0.21021216429037134
748 0.21021216429037134
749 0.21021216429037134
750 0.21021216429037134
751 0.21021216429037134
752 0.21021216429037134
753 0.21021216429037134
754 0.21021216429037134
755 0.21021216429037134
756 0.21021216429037134
757 0.21021216429037134
758 0.21021216429037134
759 0.21021216429037134
760 0.21021216429037134
761 0.21021216429037134
762 0.21021216429037134
763 0.21021216429037134
764 0.21021216429037134
765 0.21021216429037134
766 0.21021216429037134
767 0.21021216429037134
768 0.21021216429037134
769 0.21021216429037134
770 0.21021216429037134
771 0.21021216429037134
772 0.21021216429037134
773 0.21021216429037134
774 0.21021216429037134
775 0.21021216429037134
776 0.21021216429037134
777 0.21021216429037134
778 0.2102763883767427
779 0.21034060009072147
780 0.21034060009072147
781 0.21034060009072147
782 0.21034060009072147
783 0.21034060009072147
784 0.21040475025064137
785 0.21040475025064137
786 0.21053300161233482
787 0.21053300161233482
788 0.21053300161233482
789 0.21053300161233482
790 0.21053300161233482
791 0.21053300161233482
792 0.21053300161233482
793 0.21072512352257594
794 0.21072512352257594
795 0.21072512352257594
796 0.21078912800958097
797 0.21078912800958097
798 0.21078912800958097
799 0.21078912800958097
800 0.21078912800958097
801 0.21078912800958097
802 0.21085306072468954
803 0.21085306072468954
804 0.21085306072468954
805 0.21085306072468954
806 0.21085306072468954
807 0.21085306072468954
808 0.21085306072468954
809 0.21085306072468954
810 0.21085306072468954
811 0.21085306072468954
812 0.21085306072468954
813 0.21085306072468954
814 0.21085306072468954
815 0.21085306072468954
816 0.21085306072468954
817 0.21085306072468954
818 0.21085306072468954
819 0.21085306072468954
820 0.21085306072468954
821 0.21085306072468954
822 0.21085306072468954
823 0.21085306072468954
824 0.21085306072468954
825 0.21085306072468954
826 0.21085306072468954
827 0.21085306072468954
828 0.21085306072468954
829 0.2109166788758834
830 0.2109166788758834
831 0.2109166788758834
832 0.2109166788758834
833 0.2109166788758834
834 0.2109166788758834
835 0.2109166788758834
836 0.2109166788758834
837 0.21098020636460613
838 0.21098020636460613
839 0.21098020636460613
840 0.21098020636460613
841 0.21098020636460613
842 0.21098020636460613
843 0.21098020636460613
844 0.21104365543980672
845 0.21104365543980672
846 0.21104365543980672
847 0.21104365543980672
848 0.21110706008449595
849 0.21142402798177654
850 0.21148741051286446
851 0.21148741051286446
852 0.21148741051286446
853 0.21148741051286446
854 0.21148741051286446
855 0.21148741051286446
856 0.21155072710533565
857 0.21155072710533565
858 0.21155072710533565
859 0.21155072710533565
860 0.21155072710533565
861 0.21155072710533565
862 0.21155072710533565
863 0.21155072710533565
864 0.21155072710533565
865 0.21155072710533565
866 0.21155072710533565
867 0.21155072710533565
868 0.21161391359796003
869 0.21161391359796003
870 0.21161391359796003
871 0.21167706792896923
872 0.21167706792896923
873 0.21167706792896923
874 0.21167706792896923
875 0.2119926262845858
876 0.2119926262845858
877 0.21205571672026483
878 0.21205571672026483
879 0.2121818552458428
880 0.2121818552458428
881 0.21224490339796534
882 0.21224490339796534
883 0.21224490339796534
884 0.21224490339796534
885 0.21224490339796534
886 0.21224490339796534
887 0.21224490339796534
888 0.21224490339796534
889 0.21224490339796534
890 0.21224490339796534
891 0.21224490339796534
892 0.21224490339796534
893 0.21224490339796534
894 0.21224490339796534
895 0.2123078054904366
896 0.2123078054904366
897 0.2123078054904366
898 0.2123078054904366
899 0.2123078054904366
900 0.2123078054904366
901 0.2123078054904366
902 0.2123078054904366
903 0.2123078054904366
904 0.2123078054904366
905 0.2123078054904366
906 0.2123078054904366
907 0.2123078054904366
908 0.2123078054904366
909 0.2123078054904366
910 0.2123078054904366
911 0.2123078054904366
912 0.2123078054904366
913 0.2123078054904366
914 0.2123078054904366
915 0.2123078054904366
916 0.2123078054904366
917 0.21237048392848054
918 0.21237048392848054
919 0.21237048392848054
920 0.21237048392848054
921 0.21237048392848054
922 0.21237048392848054
923 0.2124331025704712
924 0.2124331025704712
925 0.2124331025704712
926 0.2124331025704712
927 0.2124331025704712
928 0.2124331025704712
929 0.2124331025704712
930 0.2124331025704712
931 0.2124331025704712
932 0.2124331025704712
933 0.2124331025704712
934 0.2124331025704712
935 0.2124331025704712
936 0.2124331025704712
937 0.2124331025704712
938 0.2124331025704712
939 0.2124331025704712
940 0.2124331025704712
941 0.2124331025704712
942 0.2124331025704712
943 0.2124331025704712
944 0.2124331025704712
945 0.2124331025704712
946 0.2124331025704712
947 0.2124331025704712
948 0.2124331025704712
949 0.2124331025704712
950 0.2124331025704712
951 0.2124331025704712
952 0.2124331025704712
953 0.2124331025704712
954 0.2124331025704712
955 0.2124331025704712
956 0.2124331025704712
957 0.2124331025704712
958 0.2124331025704712
959 0.2124331025704712
960 0.2124331025704712
961 0.2124331025704712
962 0.2124331025704712
963 0.2124331025704712
964 0.2124331025704712
965 0.2124331025704712
966 0.2124331025704712
967 0.2124331025704712
968 0.2124331025704712
969 0.2124331025704712
970 0.2124331025704712
971 0.2124331025704712
972 0.2124331025704712
973 0.2124331025704712
974 0.2124331025704712
975 0.2124331025704712
976 0.2124331025704712
977 0.2124331025704712
978 0.2124951954640594
979 0.2124951954640594
980 0.2124951954640594
981 0.2124951954640594
982 0.2124951954640594
983 0.2124951954640594
984 0.2124951954640594
985 0.2124951954640594
986 0.2124951954640594
987 0.2124951954640594
988 0.2124951954640594
989 0.2124951954640594
990 0.2124951954640594
991 0.2124951954640594
992 0.2124951954640594
993 0.2124951954640594
994 0.2124951954640594
995 0.2124951954640594
996 0.2124951954640594
997 0.2124951954640594
998 0.2124951954640594
999 0.2124951954640594
1000 0.21255708862572598

==> data/mean-ndcg-oe-codet5p-1000-sanitizer=address.dat <==
1 0.018150388936905792
2 0.03178327038832018
3 0.04345137756204532
4 0.0546184447549596
5 0.06331176626584811
6 0.06946919387359266
7 0.07782413481280322
8 0.07864210769988807
9 0.08072355970102188
10 0.08547051881946603
11 0.08739925137366569
12 0.08903422724314815
13 0.0919853456143526
14 0.09419760166283847
15 0.09808697072074683
16 0.09914423321909697
17 0.10059512973247374
18 0.10079859465327465
19 0.1019984816705249
20 0.10475335071266607
21 0.10688531446927226
22 0.1086049191063661
23 0.10898193603287523
24 0.10935417160597238
25 0.1113768220719075
26 0.11246745258802064
27 0.11300681628121813
28 0.11407430201567156
29 0.11565957031628915
30 0.1160084883570534
31 0.11825567936828932
32 0.12014041445461263
33 0.12149952686417405
34 0.12217354249734187
35 0.12267508027681627
36 0.12317281248080902
37 0.12366689565909797
38 0.12661037575529818
39 0.12774720615543972
40 0.1288764774421057
41 0.12967789932376247
42 0.13015574418067355
43 0.13047237209927964
44 0.1312592688169544
45 0.13157222058321202
46 0.13188342425936878
47 0.1321929354637785
48 0.13327048529513377
49 0.1340361889257974
50 0.1340361889257974
51 0.13464267142737726
52 0.13479356462534442
53 0.13509393686885604
54 0.13539293374084402
55 0.13569059222622712
56 0.13598694762912067
57 0.13628203367866895
58 0.1367228071003291
59 0.1367228071003291
60 0.13730573916148556
61 0.13774121568427822
62 0.1378858139373553
63 0.1381739153490522
64 0.1381739153490522
65 0.1381739153490522
66 0.13831639664267553
67 0.13874233972814326
68 0.13916681420207208
69 0.13916681420207208
70 0.14029115862573074
71 0.14449366141898362
72 0.14533145986726193
73 0.14547065154553024
74 0.14560941047848963
75 0.14671608687091714
76 0.14685400512128008
77 0.14685400512128008
78 0.14699111398810427
79 0.14699111398810427
80 0.1474001004316467
81 0.14767199887131746
82 0.1479431514639872
83 0.14943045973690222
84 0.14970015907142634
85 0.1499691502406614
86 0.15010329765878602
87 0.15023710265682902
88 0.150637507141188
89 0.1507706438930932
90 0.15116907575037025
91 0.15130156536891187
92 0.1514337389802367
93 0.15169746390781003
94 0.15169746390781003
95 0.15182871814577964
96 0.15182871814577964
97 0.15182871814577964
98 0.15182871814577964
99 0.1519588088958505
100 0.1519588088958505
101 0.1519588088958505
102 0.15221733104254806
103 0.15221733104254806
104 0.15221733104254806
105 0.15234579632999132
106 0.15247400347493975
107 0.15260195589973052
108 0.15260195589973052
109 0.15260195589973052
110 0.15260195589973052
111 0.15260195589973052
112 0.15272868340055623
113 0.15272868340055623
114 0.15272868340055623
115 0.15285471236384798
116 0.15335791955611078
117 0.1536090743025918
118 0.15398514119721965
119 0.15448568726675796
120 0.15461060724355916
121 0.15486001915833664
122 0.15486001915833664
123 0.15498430443826178
124 0.15510838296262747
125 0.15535613115234242
126 0.15535613115234242
127 0.1554796031859268
128 0.15597270044471112
129 0.15597270044471112
130 0.1562184710275132
131 0.15634116493424902
132 0.15634116493424902
133 0.15683043372879402
134 0.1569525655299181
135 0.15719646218361494
136 0.1573182289247326
137 0.1573182289247326
138 0.15743963802564545
139 0.15743963802564545
140 0.158165989746444
141 0.15828687573312916
142 0.15889045098918927
143 0.15913154255846423
144 0.1594926770342305
145 0.1594926770342305
146 0.15973277247015982
147 0.15973277247015982
148 0.15985249598577533
149 0.1600916233652536
150 0.1600916233652536
151 0.1600916233652536
152 0.1600916233652536
153 0.16032950134068344
154 0.16032950134068344
155 0.16056677148970913
156 0.16068525663991
157 0.16139527595584294
158 0.1616316544786159
159 0.1617496977349672
160 0.16222129180673794
161 0.16233904683371417
162 0.16245665959839278
163 0.16245665959839278
164 0.16245665959839278
165 0.1625738527663936
166 0.1625738527663936
167 0.16280769127349762
168 0.16304125925485227
169 0.16315790909051897
170 0.1633909426358358
171 0.1635073274219483
172 0.1635073274219483
173 0.1635073274219483
174 0.1636233225564464
175 0.16373918986099162
176 0.16408641129467375
177 0.1642020259354407
178 0.1642020259354407
179 0.1642020259354407
180 0.16431726886817605
181 0.16431726886817605
182 0.16431726886817605
183 0.16431726886817605
184 0.16431726886817605
185 0.16431726886817605
186 0.16443179335764446
187 0.16443179335764446
188 0.16443179335764446
189 0.16454597046746142
190 0.16477409645972227
191 0.16477409645972227
192 0.16477409645972227
193 0.16477409645972227
194 0.16500132577656382
195 0.16500132577656382
196 0.16500132577656382
197 0.16511461242419753
198 0.16511461242419753
199 0.16511461242419753
200 0.16511461242419753
201 0.16511461242419753
202 0.1652273673307572
203 0.1652273673307572
204 0.1652273673307572
205 0.1652273673307572
206 0.1652273673307572
207 0.16533960822435897
208 0.16533960822435897
209 0.16578776831110317
210 0.16589970887992203
211 0.16601155064125644
212 0.16612329423313357
213 0.16612329423313357
214 0.16623484337134795
215 0.16623484337134795
216 0.16623484337134795
217 0.16623484337134795
218 0.16623484337134795
219 0.16667913807916798
220 0.16690109880055592
221 0.16690109880055592
222 0.16690109880055592
223 0.16690109880055592
224 0.16701171160298023
225 0.16701171160298023
226 0.16701171160298023
227 0.16701171160298023
228 0.16701171160298023
229 0.16723204308756012
230 0.16723204308756012
231 0.16723204308756012
232 0.16723204308756012
233 0.1674516782038185
234 0.1674516782038185
235 0.1674516782038185
236 0.16767080163268946
237 0.16767080163268946
238 0.16767080163268946
239 0.16767080163268946
240 0.16778002902086148
241 0.16778002902086148
242 0.1679981551240841
243 0.16810713669771368
244 0.16821603724750991
245 0.1683248572231624
246 0.1684335970699647
247 0.1684335970699647
248 0.1688679207007713
249 0.1688679207007713
250 0.1691931917963532
251 0.1691931917963532
252 0.1691931917963532
253 0.1691931917963532
254 0.1694094204737359
255 0.1694094204737359
256 0.16962534472293833
257 0.169733231343494
258 0.169733231343494
259 0.16984096814330604
260 0.16984096814330604
261 0.16984096814330604
262 0.16984096814330604
263 0.16984096814330604
264 0.1699483371490434
265 0.1699483371490434
266 0.1699483371490434
267 0.1699483371490434
268 0.1699483371490434
269 0.1699483371490434
270 0.1699483371490434
271 0.1699483371490434
272 0.1699483371490434
273 0.1699483371490434
274 0.1699483371490434
275 0.1699483371490434
276 0.1699483371490434
277 0.1699483371490434
278 0.1699483371490434
279 0.17005465700939132
280 0.17005465700939132
281 0.17005465700939132
282 0.17005465700939132
283 0.17005465700939132
284 0.17016064395153185
285 0.17016064395153185
286 0.17016064395153185
287 0.17016064395153185
288 0.17016064395153185
289 0.17026630579026128
290 0.17026630579026128
291 0.17026630579026128
292 0.17037177618437366
293 0.17037177618437366
294 0.17037177618437366
295 0.17037177618437366
296 0.17037177618437366
297 0.17037177618437366
298 0.17037177618437366
299 0.17037177618437366
300 0.1704767487564649
301 0.1704767487564649
302 0.1704767487564649
303 0.1704767487564649
304 0.17058147906961832
305 0.1706861494873771
306 0.1706861494873771
307 0.1706861494873771
308 0.1706861494873771
309 0.1706861494873771
310 0.1706861494873771
311 0.1706861494873771
312 0.1706861494873771
313 0.1706861494873771
314 0.17079029246501737
315 0.17079029246501737
316 0.17079029246501737
317 0.17079029246501737
318 0.17089420750148676
319 0.17089420750148676
320 0.170998010006081
321 0.170998010006081
322 0.170998010006081
323 0.170998010006081
324 0.170998010006081
325 0.170998010006081
326 0.170998010006081
327 0.170998010006081
328 0.170998010006081
329 0.170998010006081
330 0.17110126368084946
331 0.17120446370064352
332 0.17120446370064352
333 0.1713075570594905
334 0.17141059740927625
335 0.17141059740927625
336 0.17141059740927625
337 0.17141059740927625
338 0.17141059740927625
339 0.17141059740927625
340 0.17141059740927625
341 0.1715132725551715
342 0.1715132725551715
343 0.1715132725551715
344 0.1715132725551715
345 0.1715132725551715
346 0.1715132725551715
347 0.1715132725551715
348 0.1715132725551715
349 0.1715132725551715
350 0.1716154926363784
351 0.17202417457817062
352 0.17202417457817062
353 0.17202417457817062
354 0.17202417457817062
355 0.17202417457817062
356 0.17202417457817062
357 0.17202417457817062
358 0.17202417457817062
359 0.17202417457817062
360 0.17212590703857109
361 0.17222759173339644
362 0.1723292288390616
363 0.1723292288390616
364 0.1723292288390616
365 0.1723292288390616
366 0.1723292288390616
367 0.1723292288390616
368 0.1723292288390616
369 0.1723292288390616
370 0.1723292288390616
371 0.17243044539378438
372 0.17243044539378438
373 0.17243044539378438
374 0.17243044539378438
375 0.17243044539378438
376 0.17253143414673858
377 0.17253143414673858
378 0.17253143414673858
379 0.17253143414673858
380 0.17253143414673858
381 0.17263219910234695
382 0.17263219910234695
383 0.17263219910234695
384 0.17263219910234695
385 0.17263219910234695
386 0.17263219910234695
387 0.17263219910234695
388 0.1727326572348174
389 0.1727326572348174
390 0.1727326572348174
391 0.1727326572348174
392 0.1727326572348174
393 0.1727326572348174
394 0.1727326572348174
395 0.17283281582984866
396 0.17283281582984866
397 0.17313303875479838
398 0.17313303875479838
399 0.17323302933956927
400 0.17323302933956927
401 0.17333293675729655
402 0.17333293675729655
403 0.17333293675729655
404 0.17333293675729655
405 0.17343267948433574
406 0.17343267948433574
407 0.17343267948433574
408 0.1735323001062232
409 0.1735323001062232
410 0.1735323001062232
411 0.17402979862843362
412 0.17402979862843362
413 0.17402979862843362
414 0.17402979862843362
415 0.17402979862843362
416 0.17402979862843362
417 0.17422832133135202
418 0.17422832133135202
419 0.17422832133135202
420 0.17422832133135202
421 0.17422832133135202
422 0.17432738750852148
423 0.17432738750852148
424 0.17432738750852148
425 0.1747231896691746
426 0.1747231896691746
427 0.1747231896691746
428 0.1747231896691746
429 0.1747231896691746
430 0.1747231896691746
431 0.17561169201873594
432 0.17571037690194802
433 0.17571037690194802
434 0.175808986930189
435 0.175808986930189
436 0.175808986930189
437 0.175808986930189
438 0.175808986930189
439 0.175808986930189
440 0.175808986930189
441 0.175808986930189
442 0.175808986930189
443 0.175808986930189
444 0.175808986930189
445 0.175808986930189
446 0.175808986930189
447 0.175808986930189
448 0.175808986930189
449 0.17590704974980517
450 0.17590704974980517
451 0.17590704974980517
452 0.17590704974980517
453 0.17590704974980517
454 0.17610282129575786
455 0.17610282129575786
456 0.17610282129575786
457 0.17610282129575786
458 0.17610282129575786
459 0.17610282129575786
460 0.17610282129575786
461 0.17610282129575786
462 0.17610282129575786
463 0.17610282129575786
464 0.17610282129575786
465 0.17610282129575786
466 0.17610282129575786
467 0.17620025857848676
468 0.17620025857848676
469 0.17620025857848676
470 0.17620025857848676
471 0.17629756117528006
472 0.1763948303367252
473 0.1763948303367252
474 0.1763948303367252
475 0.1763948303367252
476 0.1763948303367252
477 0.1763948303367252
478 0.17649190083362368
479 0.17649190083362368
480 0.17649190083362368
481 0.17649190083362368
482 0.17649190083362368
483 0.17658880827710574
484 0.1767825584775827
485 0.1767825584775827
486 0.1767825584775827
487 0.1767825584775827
488 0.1767825584775827
489 0.1767825584775827
490 0.1767825584775827
491 0.1767825584775827
492 0.1767825584775827
493 0.1767825584775827
494 0.1767825584775827
495 0.1767825584775827
496 0.1767825584775827
497 0.1767825584775827
498 0.1767825584775827
499 0.1767825584775827
500 0.1767825584775827
501 0.1767825584775827
502 0.17687886606694597
503 0.17687886606694597
504 0.17687886606694597
505 0.17687886606694597
506 0.17687886606694597
507 0.17687886606694597
508 0.17687886606694597
509 0.17687886606694597
510 0.17687886606694597
511 0.17687886606694597
512 0.17687886606694597
513 0.17687886606694597
514 0.17687886606694597
515 0.17687886606694597
516 0.17687886606694597
517 0.17687886606694597
518 0.17687886606694597
519 0.17687886606694597
520 0.17687886606694597
521 0.17707033997804322
522 0.17716604766187777
523 0.17716604766187777
524 0.17716604766187777
525 0.17716604766187777
526 0.17716604766187777
527 0.17716604766187777
528 0.17716604766187777
529 0.17716604766187777
530 0.17716604766187777
531 0.17716604766187777
532 0.17716604766187777
533 0.17716604766187777
534 0.17716604766187777
535 0.17716604766187777
536 0.17716604766187777
537 0.177261324939184
538 0.17735657408629488
539 0.17735657408629488
540 0.17735657408629488
541 0.17745173925382904
542 0.17745173925382904
543 0.17745173925382904
544 0.17745173925382904
545 0.17745173925382904
546 0.17745173925382904
547 0.17745173925382904
548 0.17754671082874252
549 0.1776416550130066
550 0.1776416550130066
551 0.1776416550130066
552 0.1776416550130066
553 0.1776416550130066
554 0.1776416550130066
555 0.1776416550130066
556 0.1776416550130066
557 0.1776416550130066
558 0.1776416550130066
559 0.1776416550130066
560 0.17773630216295858
561 0.17773630216295858
562 0.17773630216295858
563 0.17773630216295858
564 0.17773630216295858
565 0.17773630216295858
566 0.17773630216295858
567 0.17773630216295858
568 0.17773630216295858
569 0.17773630216295858
570 0.17773630216295858
571 0.17773630216295858
572 0.17773630216295858
573 0.17773630216295858
574 0.17773630216295858
575 0.17773630216295858
576 0.17773630216295858
577 0.17773630216295858
578 0.17773630216295858
579 0.17773630216295858
580 0.17773630216295858
581 0.17773630216295858
582 0.17773630216295858
583 0.17773630216295858
584 0.17773630216295858
585 0.17773630216295858
586 0.17773630216295858
587 0.17773630216295858
588 0.17773630216295858
589 0.17773630216295858
590 0.17773630216295858
591 0.17773630216295858
592 0.17783012703441323
593 0.17783012703441323
594 0.17783012703441323
595 0.17783012703441323
596 0.17783012703441323
597 0.17783012703441323
598 0.17783012703441323
599 0.17783012703441323
600 0.17783012703441323
601 0.17783012703441323
602 0.17783012703441323
603 0.17783012703441323
604 0.17783012703441323
605 0.17783012703441323
606 0.1779236102757673
607 0.1779236102757673
608 0.1779236102757673
609 0.1779236102757673
610 0.1779236102757673
611 0.1779236102757673
612 0.1779236102757673
613 0.1780169265556716
614 0.1780169265556716
615 0.1780169265556716
616 0.1780169265556716
617 0.1780169265556716
618 0.1780169265556716
619 0.17811010170051977
620 0.17811010170051977
621 0.17811010170051977
622 0.17811010170051977
623 0.17811010170051977
624 0.17811010170051977
625 0.17811010170051977
626 0.17811010170051977
627 0.17811010170051977
628 0.17811010170051977
629 0.17811010170051977
630 0.17811010170051977
631 0.17811010170051977
632 0.17811010170051977
633 0.17811010170051977
634 0.17811010170051977
635 0.17811010170051977
636 0.17811010170051977
637 0.17811010170051977
638 0.17811010170051977
639 0.17811010170051977
640 0.17811010170051977
641 0.17811010170051977
642 0.17811010170051977
643 0.17811010170051977
644 0.17811010170051977
645 0.17811010170051977
646 0.17820266319467348
647 0.17820266319467348
648 0.17820266319467348
649 0.17820266319467348
650 0.17829513663019883
651 0.17829513663019883
652 0.17829513663019883
653 0.17829513663019883
654 0.17829513663019883
655 0.17829513663019883
656 0.17829513663019883
657 0.17829513663019883
658 0.17829513663019883
659 0.17829513663019883
660 0.17829513663019883
661 0.17829513663019883
662 0.17829513663019883
663 0.17829513663019883
664 0.17829513663019883
665 0.17829513663019883
666 0.17829513663019883
667 0.17829513663019883
668 0.17829513663019883
669 0.17829513663019883
670 0.17829513663019883
671 0.17829513663019883
672 0.17829513663019883
673 0.17829513663019883
674 0.17829513663019883
675 0.17829513663019883
676 0.17829513663019883
677 0.17829513663019883
678 0.17829513663019883
679 0.17838699212232972
680 0.17838699212232972
681 0.17838699212232972
682 0.17838699212232972
683 0.17838699212232972
684 0.17838699212232972
685 0.17838699212232972
686 0.17847870360200896
687 0.17847870360200896
688 0.17866204497193092
689 0.17866204497193092
690 0.17866204497193092
691 0.17884526453591093
692 0.17912003320863074
693 0.17939474132231417
694 0.17939474132231417
695 0.17966932865902882
696 0.17966932865902882
697 0.17966932865902882
698 0.1797607976651296
699 0.1797607976651296
700 0.1797607976651296
701 0.1797607976651296
702 0.1797607976651296
703 0.1797607976651296
704 0.1797607976651296
705 0.18003478784077662
706 0.18003478784077662
707 0.18003478784077662
708 0.18012605889957392
709 0.18012605889957392
710 0.18012605889957392
711 0.18012605889957392
712 0.18012605889957392
713 0.18012605889957392
714 0.1803995209912327
715 0.1803995209912327
716 0.18049063629670187
717 0.18049063629670187
718 0.18049063629670187
719 0.18049063629670187
720 0.18049063629670187
721 0.18049063629670187
722 0.18049063629670187
723 0.18049063629670187
724 0.18049063629670187
725 0.18049063629670187
726 0.18076340761039394
727 0.18076340761039394
728 0.18076340761039394
729 0.18076340761039394
730 0.18076340761039394
731 0.18076340761039394
732 0.18076340761039394
733 0.18076340761039394
734 0.18076340761039394
735 0.18076340761039394
736 0.18076340761039394
737 0.18076340761039394
738 0.18076340761039394
739 0.18076340761039394
740 0.18076340761039394
741 0.18076340761039394
742 0.18076340761039394
743 0.18076340761039394
744 0.18076340761039394
745 0.18076340761039394
746 0.18076340761039394
747 0.18076340761039394
748 0.18076340761039394
749 0.18076340761039394
750 0.18076340761039394
751 0.18076340761039394
752 0.18076340761039394
753 0.18076340761039394
754 0.18076340761039394
755 0.18076340761039394
756 0.18076340761039394
757 0.18076340761039394
758 0.18076340761039394
759 0.18076340761039394
760 0.18076340761039394
761 0.18076340761039394
762 0.18076340761039394
763 0.18076340761039394
764 0.18076340761039394
765 0.18076340761039394
766 0.18076340761039394
767 0.18076340761039394
768 0.18076340761039394
769 0.18076340761039394
770 0.18076340761039394
771 0.18076340761039394
772 0.18076340761039394
773 0.18076340761039394
774 0.18076340761039394
775 0.18076340761039394
776 0.18076340761039394
777 0.18076340761039394
778 0.18085338794229364
779 0.18085338794229364
780 0.18085338794229364
781 0.18085338794229364
782 0.18085338794229364
783 0.18085338794229364
784 0.18094326470048738
785 0.18094326470048738
786 0.1812127920867948
787 0.1812127920867948
788 0.1812127920867948
789 0.1812127920867948
790 0.1812127920867948
791 0.1812127920867948
792 0.1812127920867948
793 0.18139223871111104
794 0.18139223871111104
795 0.18139223871111104
796 0.18139223871111104
797 0.18139223871111104
798 0.18139223871111104
799 0.18139223871111104
800 0.18139223871111104
801 0.18139223871111104
802 0.18148181082104267
803 0.18148181082104267
804 0.18148181082104267
805 0.18148181082104267
806 0.18148181082104267
807 0.18148181082104267
808 0.18148181082104267
809 0.18175017888735856
810 0.18175017888735856
811 0.18175017888735856
812 0.18175017888735856
813 0.18175017888735856
814 0.18175017888735856
815 0.18175017888735856
816 0.18175017888735856
817 0.18175017888735856
818 0.18175017888735856
819 0.18175017888735856
820 0.18175017888735856
821 0.18175017888735856
822 0.18175017888735856
823 0.18175017888735856
824 0.18175017888735856
825 0.18175017888735856
826 0.18175017888735856
827 0.18175017888735856
828 0.18175017888735856
829 0.181839310281555
830 0.181839310281555
831 0.181839310281555
832 0.181839310281555
833 0.181839310281555
834 0.181839310281555
835 0.181839310281555
836 0.181839310281555
837 0.18192831465425996
838 0.18192831465425996
839 0.18192831465425996
840 0.18192831465425996
841 0.18192831465425996
842 0.18192831465425996
843 0.18192831465425996
844 0.1820172091667061
845 0.1820172091667061
846 0.1820172091667061
847 0.1820172091667061
848 0.1820172091667061
849 0.18210602592755173
850 0.18210602592755173
851 0.18210602592755173
852 0.18210602592755173
853 0.18210602592755173
854 0.18210602592755173
855 0.18210602592755173
856 0.18219473482677023
857 0.18219473482677023
858 0.18219473482677023
859 0.18219473482677023
860 0.18219473482677023
861 0.18219473482677023
862 0.18219473482677023
863 0.18219473482677023
864 0.18219473482677023
865 0.18219473482677023
866 0.18219473482677023
867 0.18219473482677023
868 0.18219473482677023
869 0.18219473482677023
870 0.18219473482677023
871 0.18228321639165004
872 0.18228321639165004
873 0.18228321639165004
874 0.18228321639165004
875 0.18228321639165004
876 0.18228321639165004
877 0.18228321639165004
878 0.18228321639165004
879 0.18228321639165004
880 0.18228321639165004
881 0.18228321639165004
882 0.18228321639165004
883 0.18228321639165004
884 0.18228321639165004
885 0.18228321639165004
886 0.18228321639165004
887 0.18228321639165004
888 0.18228321639165004
889 0.18228321639165004
890 0.18228321639165004
891 0.18228321639165004
892 0.18228321639165004
893 0.18228321639165004
894 0.18228321639165004
895 0.18228321639165004
896 0.18228321639165004
897 0.18228321639165004
898 0.18228321639165004
899 0.18228321639165004
900 0.18228321639165004
901 0.18228321639165004
902 0.18228321639165004
903 0.18228321639165004
904 0.18228321639165004
905 0.18228321639165004
906 0.18228321639165004
907 0.18228321639165004
908 0.18228321639165004
909 0.18228321639165004
910 0.18228321639165004
911 0.18228321639165004
912 0.18228321639165004
913 0.18228321639165004
914 0.18228321639165004
915 0.18228321639165004
916 0.18228321639165004
917 0.18237103121279885
918 0.18237103121279885
919 0.18237103121279885
920 0.18237103121279885
921 0.18237103121279885
922 0.18237103121279885
923 0.1824587622574547
924 0.1824587622574547
925 0.1824587622574547
926 0.1824587622574547
927 0.1824587622574547
928 0.1824587622574547
929 0.1824587622574547
930 0.1824587622574547
931 0.1824587622574547
932 0.1824587622574547
933 0.1824587622574547
934 0.1824587622574547
935 0.1824587622574547
936 0.1824587622574547
937 0.1824587622574547
938 0.1824587622574547
939 0.1824587622574547
940 0.1824587622574547
941 0.1824587622574547
942 0.1824587622574547
943 0.1824587622574547
944 0.1824587622574547
945 0.1824587622574547
946 0.1824587622574547
947 0.1824587622574547
948 0.1824587622574547
949 0.1824587622574547
950 0.1824587622574547
951 0.1824587622574547
952 0.1824587622574547
953 0.1824587622574547
954 0.1824587622574547
955 0.1824587622574547
956 0.1824587622574547
957 0.1824587622574547
958 0.1824587622574547
959 0.1824587622574547
960 0.1824587622574547
961 0.1824587622574547
962 0.1824587622574547
963 0.1824587622574547
964 0.1824587622574547
965 0.1824587622574547
966 0.1824587622574547
967 0.1824587622574547
968 0.1824587622574547
969 0.1824587622574547
970 0.1824587622574547
971 0.1824587622574547
972 0.1824587622574547
973 0.1824587622574547
974 0.1824587622574547
975 0.1824587622574547
976 0.1824587622574547
977 0.1824587622574547
978 0.1824587622574547
979 0.1824587622574547
980 0.1824587622574547
981 0.1824587622574547
982 0.1824587622574547
983 0.1824587622574547
984 0.1824587622574547
985 0.1824587622574547
986 0.1824587622574547
987 0.1824587622574547
988 0.1824587622574547
989 0.1824587622574547
990 0.1824587622574547
991 0.1824587622574547
992 0.1824587622574547
993 0.1824587622574547
994 0.1824587622574547
995 0.1824587622574547
996 0.1824587622574547
997 0.1824587622574547
998 0.1824587622574547
999 0.1824587622574547
1000 0.18254547687721404

==> data/mean-ndcg-oe-codet5p-1000-sanitizer=memory.dat <==
1 0.07236842105263158
2 0.07236842105263158
3 0.09539473684210527
4 0.1067283304756156
5 0.11690866750810354
6 0.11690866750810354
7 0.11910164996424388
8 0.12325250360616137
9 0.1252329641039507
10 0.1309381909391722
11 0.1327733418974033
12 0.1327733418974033
13 0.13795721429945318
14 0.13964114867320196
15 0.13964114867320196
16 0.13964114867320196
17 0.14121886226904495
18 0.14121886226904495
19 0.14426331244219967
20 0.14426331244219967
21 0.15459033066274586
22 0.1574990771029762
23 0.16610845704977345
24 0.17035855466233982
25 0.17595713501900728
26 0.17734075289964646
27 0.17870926998962347
28 0.17870926998962347
29 0.18273154065588343
30 0.18405949517287093
31 0.18537528464655517
32 0.18928791352492147
33 0.18928791352492147
34 0.19057053866895954
35 0.19057053866895954
36 0.19057053866895954
37 0.19057053866895954
38 0.19057053866895954
39 0.19057053866895954
40 0.19057053866895954
41 0.19057053866895954
42 0.19057053866895954
43 0.19057053866895954
44 0.19057053866895954
45 0.19057053866895954
46 0.19057053866895954
47 0.19057053866895954
48 0.19057053866895954
49 0.19173622169616716
50 0.19173622169616716
51 0.19173622169616716
52 0.19173622169616716
53 0.19173622169616716
54 0.19401213867570763
55 0.19401213867570763
56 0.19401213867570763
57 0.19401213867570763
58 0.19513050457233208
59 0.19513050457233208
60 0.19513050457233208
61 0.19513050457233208
62 0.19513050457233208
63 0.19513050457233208
64 0.19513050457233208
65 0.19513050457233208
66 0.19513050457233208
67 0.19513050457233208
68 0.19513050457233208
69 0.19513050457233208
70 0.19513050457233208
71 0.19513050457233208
72 0.19513050457233208
73 0.19513050457233208
74 0.19513050457233208
75 0.1972364660625271
76 0.1972364660625271
77 0.1972364660625271
78 0.1972364660625271
79 0.1972364660625271
80 0.1972364660625271
81 0.1972364660625271
82 0.1982684514234445
83 0.1992976473993792
84 0.1992976473993792
85 0.1992976473993792
86 0.1992976473993792
87 0.20031614991737767
88 0.20133208848843762
89 0.20133208848843762
90 0.20234302195087092
91 0.20234302195087092
92 0.20334910661075797
93 0.204352822864713
94 0.204352822864713
95 0.204352822864713
96 0.20634646960694505
97 0.20634646960694505
98 0.20634646960694505
99 0.20733669985583975
100 0.20733669985583975
101 0.20733669985583975
102 0.20733669985583975
103 0.20733669985583975
104 0.20733669985583975
105 0.20733669985583975
106 0.20733669985583975
107 0.20733669985583975
108 0.2083087400741206
109 0.2083087400741206
110 0.2083087400741206
111 0.2083087400741206
112 0.2083087400741206
113 0.2083087400741206
114 0.2083087400741206
115 0.2083087400741206
116 0.2092663234975549
117 0.2092663234975549
118 0.21022051077186285
119 0.21022051077186285
120 0.21022051077186285
121 0.21022051077186285
122 0.21022051077186285
123 0.21022051077186285
124 0.21022051077186285
125 0.21022051077186285
126 0.21022051077186285
127 0.21022051077186285
128 0.21022051077186285
129 0.21022051077186285
130 0.21022051077186285
131 0.21022051077186285
132 0.21022051077186285
133 0.21022051077186285
134 0.21022051077186285
135 0.21022051077186285
136 0.21022051077186285
137 0.21022051077186285
138 0.21022051077186285
139 0.21022051077186285
140 0.21022051077186285
141 0.21022051077186285
142 0.21022051077186285
143 0.21022051077186285
144 0.21022051077186285
145 0.2111355466415901
146 0.2111355466415901
147 0.2111355466415901
148 0.2111355466415901
149 0.2111355466415901
150 0.2111355466415901
151 0.2111355466415901
152 0.2111355466415901
153 0.2111355466415901
154 0.2111355466415901
155 0.2111355466415901
156 0.2111355466415901
157 0.2111355466415901
158 0.2111355466415901
159 0.2111355466415901
160 0.2111355466415901
161 0.2111355466415901
162 0.2111355466415901
163 0.2111355466415901
164 0.2111355466415901
165 0.2111355466415901
166 0.2120265556944752
167 0.2120265556944752
168 0.2120265556944752
169 0.2120265556944752
170 0.2120265556944752
171 0.2120265556944752
172 0.2120265556944752
173 0.2120265556944752
174 0.21290949234325354
175 0.21290949234325354
176 0.21290949234325354
177 0.21290949234325354
178 0.21378858231075484
179 0.21378858231075484
180 0.21378858231075484
181 0.21378858231075484
182 0.21378858231075484
183 0.21378858231075484
184 0.21378858231075484
185 0.21378858231075484
186 0.21378858231075484
187 0.21378858231075484
188 0.21378858231075484
189 0.2146576804427167
190 0.2146576804427167
191 0.2146576804427167
192 0.2146576804427167
193 0.2146576804427167
194 0.2146576804427167
195 0.2146576804427167
196 0.2146576804427167
197 0.2146576804427167
198 0.2146576804427167
199 0.2146576804427167
200 0.2146576804427167
201 0.2146576804427167
202 0.2146576804427167
203 0.2146576804427167
204 0.2146576804427167
205 0.2146576804427167
206 0.2146576804427167
207 0.2146576804427167
208 0.2146576804427167
209 0.2146576804427167
210 0.2146576804427167
211 0.2146576804427167
212 0.21635882959800426
213 0.21635882959800426
214 0.21635882959800426
215 0.21635882959800426
216 0.21720646265116503
217 0.21720646265116503
218 0.21720646265116503
219 0.21720646265116503
220 0.21720646265116503
221 0.21720646265116503
222 0.21720646265116503
223 0.21720646265116503
224 0.21720646265116503
225 0.21720646265116503
226 0.21720646265116503
227 0.21720646265116503
228 0.21720646265116503
229 0.21720646265116503
230 0.21720646265116503
231 0.21720646265116503
232 0.21720646265116503
233 0.21720646265116503
234 0.21804172364445093
235 0.21804172364445093
236 0.21804172364445093
237 0.21804172364445093
238 0.21804172364445093
239 0.21804172364445093
240 0.21804172364445093
241 0.21804172364445093
242 0.21804172364445093
243 0.21804172364445093
244 0.21804172364445093
245 0.21804172364445093
246 0.21804172364445093
247 0.21804172364445093
248 0.21804172364445093
249 0.21804172364445093
250 0.21804172364445093
251 0.21804172364445093
252 0.21804172364445093
253 0.21804172364445093
254 0.2188646729198843
255 0.2188646729198843
256 0.2188646729198843
257 0.2188646729198843
258 0.2188646729198843
259 0.2188646729198843
260 0.2188646729198843
261 0.2188646729198843
262 0.2188646729198843
263 0.2188646729198843
264 0.2188646729198843
265 0.2188646729198843
266 0.2188646729198843
267 0.2188646729198843
268 0.2188646729198843
269 0.2188646729198843
270 0.2188646729198843
271 0.2188646729198843
272 0.2188646729198843
273 0.2188646729198843
274 0.2188646729198843
275 0.2188646729198843
276 0.2188646729198843
277 0.2188646729198843
278 0.2188646729198843
279 0.2188646729198843
280 0.2188646729198843
281 0.2188646729198843
282 0.2188646729198843
283 0.2188646729198843
284 0.2188646729198843
285 0.2188646729198843
286 0.2188646729198843
287 0.2188646729198843
288 0.2188646729198843
289 0.2188646729198843
290 0.2188646729198843
291 0.2188646729198843
292 0.2188646729198843
293 0.2188646729198843
294 0.2188646729198843
295 0.2188646729198843
296 0.2188646729198843
297 0.2188646729198843
298 0.2188646729198843
299 0.2188646729198843
300 0.2188646729198843
301 0.2188646729198843
302 0.2188646729198843
303 0.2188646729198843
304 0.2196618635272427
305 0.2196618635272427
306 0.2196618635272427
307 0.2196618635272427
308 0.2196618635272427
309 0.2196618635272427
310 0.22045634843100934
311 0.22045634843100934
312 0.22045634843100934
313 0.22045634843100934
314 0.22045634843100934
315 0.22045634843100934
316 0.22045634843100934
317 0.22045634843100934
318 0.22045634843100934
319 0.22045634843100934
320 0.22045634843100934
321 0.22045634843100934
322 0.22045634843100934
323 0.22045634843100934
324 0.22045634843100934
325 0.22045634843100934
326 0.22045634843100934
327 0.22045634843100934
328 0.22045634843100934
329 0.22045634843100934
330 0.22045634843100934
331 0.22045634843100934
332 0.22045634843100934
333 0.22045634843100934
334 0.22045634843100934
335 0.22045634843100934
336 0.22045634843100934
337 0.22045634843100934
338 0.22045634843100934
339 0.22045634843100934
340 0.22045634843100934
341 0.22045634843100934
342 0.22045634843100934
343 0.22045634843100934
344 0.22045634843100934
345 0.22045634843100934
346 0.22045634843100934
347 0.22045634843100934
348 0.22045634843100934
349 0.22045634843100934
350 0.22123443154914377
351 0.22123443154914377
352 0.22123443154914377
353 0.22123443154914377
354 0.22123443154914377
355 0.22123443154914377
356 0.22201027091803976
357 0.22278574124190645
358 0.22278574124190645
359 0.22278574124190645
360 0.22278574124190645
361 0.22278574124190645
362 0.22278574124190645
363 0.22278574124190645
364 0.22278574124190645
365 0.22278574124190645
366 0.22278574124190645
367 0.22278574124190645
368 0.22278574124190645
369 0.22278574124190645
370 0.22278574124190645
371 0.22278574124190645
372 0.22278574124190645
373 0.22278574124190645
374 0.22278574124190645
375 0.22278574124190645
376 0.22278574124190645
377 0.22278574124190645
378 0.22278574124190645
379 0.22278574124190645
380 0.22278574124190645
381 0.22278574124190645
382 0.22278574124190645
383 0.22278574124190645
384 0.22278574124190645
385 0.22278574124190645
386 0.22278574124190645
387 0.22278574124190645
388 0.22278574124190645
389 0.22278574124190645
390 0.22278574124190645
391 0.22278574124190645
392 0.22278574124190645
393 0.22278574124190645
394 0.22278574124190645
395 0.22278574124190645
396 0.22278574124190645
397 0.22278574124190645
398 0.22278574124190645
399 0.22278574124190645
400 0.22278574124190645
401 0.22278574124190645
402 0.22278574124190645
403 0.22278574124190645
404 0.22278574124190645
405 0.22278574124190645
406 0.22278574124190645
407 0.22278574124190645
408 0.22278574124190645
409 0.22278574124190645
410 0.22278574124190645
411 0.22278574124190645
412 0.22278574124190645
413 0.22278574124190645
414 0.22278574124190645
415 0.22278574124190645
416 0.22278574124190645
417 0.22278574124190645
418 0.22278574124190645
419 0.22278574124190645
420 0.22278574124190645
421 0.22278574124190645
422 0.22278574124190645
423 0.22278574124190645
424 0.22278574124190645
425 0.22278574124190645
426 0.22278574124190645
427 0.22278574124190645
428 0.22278574124190645
429 0.22353777626005655
430 0.22353777626005655
431 0.22353777626005655
432 0.22353777626005655
433 0.22353777626005655
434 0.22353777626005655
435 0.22353777626005655
436 0.22353777626005655
437 0.22353777626005655
438 0.22353777626005655
439 0.22353777626005655
440 0.22353777626005655
441 0.22353777626005655
442 0.22353777626005655
443 0.22353777626005655
444 0.22353777626005655
445 0.22353777626005655
446 0.22353777626005655
447 0.22353777626005655
448 0.22353777626005655
449 0.22353777626005655
450 0.22353777626005655
451 0.22353777626005655
452 0.22353777626005655
453 0.22353777626005655
454 0.22353777626005655
455 0.22353777626005655
456 0.22353777626005655
457 0.22353777626005655
458 0.22353777626005655
459 0.22353777626005655
460 0.22353777626005655
461 0.22353777626005655
462 0.22353777626005655
463 0.22353777626005655
464 0.22353777626005655
465 0.22353777626005655
466 0.22353777626005655
467 0.22353777626005655
468 0.22353777626005655
469 0.22353777626005655
470 0.22353777626005655
471 0.22353777626005655
472 0.22353777626005655
473 0.22353777626005655
474 0.22353777626005655
475 0.22427741450150093
476 0.22427741450150093
477 0.22427741450150093
478 0.22427741450150093
479 0.22427741450150093
480 0.22427741450150093
481 0.22427741450150093
482 0.22427741450150093
483 0.22427741450150093
484 0.22427741450150093
485 0.22427741450150093
486 0.22427741450150093
487 0.22427741450150093
488 0.22427741450150093
489 0.22427741450150093
490 0.22427741450150093
491 0.22427741450150093
492 0.22427741450150093
493 0.22427741450150093
494 0.22427741450150093
495 0.22427741450150093
496 0.22427741450150093
497 0.22427741450150093
498 0.22427741450150093
499 0.22427741450150093
500 0.22427741450150093
501 0.22427741450150093
502 0.22427741450150093
503 0.22427741450150093
504 0.22427741450150093
505 0.22427741450150093
506 0.22427741450150093
507 0.22427741450150093
508 0.22427741450150093
509 0.22427741450150093
510 0.22427741450150093
511 0.22427741450150093
512 0.22427741450150093
513 0.22427741450150093
514 0.22427741450150093
515 0.22427741450150093
516 0.22427741450150093
517 0.22427741450150093
518 0.22427741450150093
519 0.22427741450150093
520 0.22427741450150093
521 0.22427741450150093
522 0.22427741450150093
523 0.22427741450150093
524 0.22427741450150093
525 0.22427741450150093
526 0.22427741450150093
527 0.22427741450150093
528 0.22427741450150093
529 0.22427741450150093
530 0.22427741450150093
531 0.22427741450150093
532 0.22427741450150093
533 0.22427741450150093
534 0.22427741450150093
535 0.22427741450150093
536 0.22427741450150093
537 0.22427741450150093
538 0.22427741450150093
539 0.22427741450150093
540 0.22427741450150093
541 0.22427741450150093
542 0.22427741450150093
543 0.22427741450150093
544 0.22427741450150093
545 0.22427741450150093
546 0.22427741450150093
547 0.22427741450150093
548 0.22427741450150093
549 0.22427741450150093
550 0.22427741450150093
551 0.22427741450150093
552 0.22427741450150093
553 0.22427741450150093
554 0.22427741450150093
555 0.22427741450150093
556 0.22427741450150093
557 0.22427741450150093
558 0.22427741450150093
559 0.22427741450150093
560 0.22427741450150093
561 0.22427741450150093
562 0.22427741450150093
563 0.2257170797793144
564 0.2257170797793144
565 0.2257170797793144
566 0.2257170797793144
567 0.2257170797793144
568 0.2257170797793144
569 0.2257170797793144
570 0.2257170797793144
571 0.2257170797793144
572 0.2257170797793144
573 0.2257170797793144
574 0.2257170797793144
575 0.2257170797793144
576 0.2257170797793144
577 0.2257170797793144
578 0.2257170797793144
579 0.2257170797793144
580 0.2257170797793144
581 0.2257170797793144
582 0.2257170797793144
583 0.2257170797793144
584 0.2257170797793144
585 0.2257170797793144
586 0.2257170797793144
587 0.2257170797793144
588 0.2257170797793144
589 0.2257170797793144
590 0.2257170797793144
591 0.2257170797793144
592 0.2257170797793144
593 0.2257170797793144
594 0.2257170797793144
595 0.2257170797793144
596 0.2257170797793144
597 0.2257170797793144
598 0.2257170797793144
599 0.2257170797793144
600 0.2257170797793144
601 0.2257170797793144
602 0.2257170797793144
603 0.2257170797793144
604 0.2257170797793144
605 0.2257170797793144
606 0.2257170797793144
607 0.2257170797793144
608 0.2257170797793144
609 0.2257170797793144
610 0.2257170797793144
611 0.2257170797793144
612 0.2257170797793144
613 0.2257170797793144
614 0.2257170797793144
615 0.2257170797793144
616 0.2257170797793144
617 0.2257170797793144
618 0.2257170797793144
619 0.2257170797793144
620 0.2257170797793144
621 0.2257170797793144
622 0.2257170797793144
623 0.2257170797793144
624 0.2257170797793144
625 0.2257170797793144
626 0.2257170797793144
627 0.2257170797793144
628 0.2257170797793144
629 0.2257170797793144
630 0.2257170797793144
631 0.2257170797793144
632 0.2257170797793144
633 0.2257170797793144
634 0.2257170797793144
635 0.2257170797793144
636 0.2257170797793144
637 0.2257170797793144
638 0.2257170797793144
639 0.2257170797793144
640 0.2257170797793144
641 0.2257170797793144
642 0.2257170797793144
643 0.2257170797793144
644 0.2257170797793144
645 0.2257170797793144
646 0.2257170797793144
647 0.2257170797793144
648 0.2257170797793144
649 0.2257170797793144
650 0.2257170797793144
651 0.2257170797793144
652 0.2257170797793144
653 0.2257170797793144
654 0.2257170797793144
655 0.2257170797793144
656 0.2257170797793144
657 0.2264198128364044
658 0.2264198128364044
659 0.2264198128364044
660 0.2264198128364044
661 0.2264198128364044
662 0.2264198128364044
663 0.2264198128364044
664 0.2264198128364044
665 0.2264198128364044
666 0.2264198128364044
667 0.2264198128364044
668 0.2264198128364044
669 0.2264198128364044
670 0.2264198128364044
671 0.2264198128364044
672 0.2264198128364044
673 0.2264198128364044
674 0.2264198128364044
675 0.2264198128364044
676 0.2264198128364044
677 0.2264198128364044
678 0.2264198128364044
679 0.2264198128364044
680 0.2264198128364044
681 0.2264198128364044
682 0.2264198128364044
683 0.2264198128364044
684 0.2264198128364044
685 0.2264198128364044
686 0.2264198128364044
687 0.2264198128364044
688 0.2264198128364044
689 0.2264198128364044
690 0.2264198128364044
691 0.2264198128364044
692 0.2264198128364044
693 0.2264198128364044
694 0.2264198128364044
695 0.2264198128364044
696 0.2264198128364044
697 0.2264198128364044
698 0.2264198128364044
699 0.2264198128364044
700 0.2264198128364044
701 0.2264198128364044
702 0.2264198128364044
703 0.2264198128364044
704 0.2264198128364044
705 0.2264198128364044
706 0.2264198128364044
707 0.2264198128364044
708 0.2264198128364044
709 0.2264198128364044
710 0.2264198128364044
711 0.22711410710041577
712 0.22711410710041577
713 0.22711410710041577
714 0.22711410710041577
715 0.22711410710041577
716 0.22711410710041577
717 0.22711410710041577
718 0.22711410710041577
719 0.22711410710041577
720 0.22711410710041577
721 0.22711410710041577
722 0.22711410710041577
723 0.22711410710041577
724 0.22711410710041577
725 0.22711410710041577
726 0.22711410710041577
727 0.22711410710041577
728 0.22711410710041577
729 0.22711410710041577
730 0.22711410710041577
731 0.22711410710041577
732 0.22711410710041577
733 0.22711410710041577
734 0.22711410710041577
735 0.22711410710041577
736 0.22711410710041577
737 0.22711410710041577
738 0.22711410710041577
739 0.22711410710041577
740 0.22711410710041577
741 0.22780406592263827
742 0.22780406592263827
743 0.22780406592263827
744 0.22780406592263827
745 0.22780406592263827
746 0.22780406592263827
747 0.22780406592263827
748 0.22780406592263827
749 0.22780406592263827
750 0.22780406592263827
751 0.22780406592263827
752 0.22780406592263827
753 0.22780406592263827
754 0.22780406592263827
755 0.22780406592263827
756 0.22780406592263827
757 0.22780406592263827
758 0.22780406592263827
759 0.22780406592263827
760 0.22780406592263827
761 0.22780406592263827
762 0.22780406592263827
763 0.22780406592263827
764 0.22780406592263827
765 0.22780406592263827
766 0.22780406592263827
767 0.22780406592263827
768 0.22780406592263827
769 0.22780406592263827
770 0.22780406592263827
771 0.22780406592263827
772 0.22780406592263827
773 0.22780406592263827
774 0.22780406592263827
775 0.22780406592263827
776 0.22780406592263827
777 0.22780406592263827
778 0.22780406592263827
779 0.22780406592263827
780 0.22780406592263827
781 0.22780406592263827
782 0.22780406592263827
783 0.22780406592263827
784 0.22780406592263827
785 0.22780406592263827
786 0.22780406592263827
787 0.22780406592263827
788 0.22780406592263827
789 0.22780406592263827
790 0.22780406592263827
791 0.22780406592263827
792 0.22780406592263827
793 0.22780406592263827
794 0.22780406592263827
795 0.22780406592263827
796 0.22780406592263827
797 0.22780406592263827
798 0.22780406592263827
799 0.22780406592263827
800 0.22780406592263827
801 0.22780406592263827
802 0.22780406592263827
803 0.22780406592263827
804 0.22780406592263827
805 0.22780406592263827
806 0.22780406592263827
807 0.22780406592263827
808 0.22780406592263827
809 0.22780406592263827
810 0.22780406592263827
811 0.22780406592263827
812 0.22780406592263827
813 0.22780406592263827
814 0.22780406592263827
815 0.22780406592263827
816 0.22780406592263827
817 0.22780406592263827
818 0.22780406592263827
819 0.22780406592263827
820 0.22780406592263827
821 0.22780406592263827
822 0.22780406592263827
823 0.22780406592263827
824 0.22780406592263827
825 0.22780406592263827
826 0.22780406592263827
827 0.22780406592263827
828 0.22780406592263827
829 0.22780406592263827
830 0.22780406592263827
831 0.22780406592263827
832 0.22780406592263827
833 0.22780406592263827
834 0.22780406592263827
835 0.22780406592263827
836 0.22780406592263827
837 0.22780406592263827
838 0.22848143313800073
839 0.22848143313800073
840 0.22848143313800073
841 0.22848143313800073
842 0.22848143313800073
843 0.22848143313800073
844 0.22848143313800073
845 0.22848143313800073
846 0.22848143313800073
847 0.22848143313800073
848 0.22848143313800073
849 0.22848143313800073
850 0.22848143313800073
851 0.22848143313800073
852 0.22848143313800073
853 0.22848143313800073
854 0.22848143313800073
855 0.22848143313800073
856 0.22848143313800073
857 0.22848143313800073
858 0.22848143313800073
859 0.22848143313800073
860 0.22848143313800073
861 0.22848143313800073
862 0.22848143313800073
863 0.22848143313800073
864 0.22848143313800073
865 0.22848143313800073
866 0.22848143313800073
867 0.22848143313800073
868 0.22848143313800073
869 0.22848143313800073
870 0.22848143313800073
871 0.22848143313800073
872 0.22848143313800073
873 0.22848143313800073
874 0.22848143313800073
875 0.22848143313800073
876 0.22848143313800073
877 0.22848143313800073
878 0.22848143313800073
879 0.22848143313800073
880 0.22848143313800073
881 0.22848143313800073
882 0.22848143313800073
883 0.22848143313800073
884 0.22848143313800073
885 0.22848143313800073
886 0.22848143313800073
887 0.22848143313800073
888 0.22848143313800073
889 0.22848143313800073
890 0.22848143313800073
891 0.22848143313800073
892 0.22848143313800073
893 0.22848143313800073
894 0.22848143313800073
895 0.22848143313800073
896 0.22848143313800073
897 0.22848143313800073
898 0.22848143313800073
899 0.22848143313800073
900 0.22848143313800073
901 0.22848143313800073
902 0.22848143313800073
903 0.22848143313800073
904 0.22848143313800073
905 0.22848143313800073
906 0.22848143313800073
907 0.22848143313800073
908 0.22848143313800073
909 0.22848143313800073
910 0.22848143313800073
911 0.22848143313800073
912 0.22848143313800073
913 0.22848143313800073
914 0.22848143313800073
915 0.22848143313800073
916 0.22848143313800073
917 0.22848143313800073
918 0.22848143313800073
919 0.22848143313800073
920 0.22848143313800073
921 0.22848143313800073
922 0.22848143313800073
923 0.22848143313800073
924 0.22848143313800073
925 0.22848143313800073
926 0.22848143313800073
927 0.22848143313800073
928 0.22848143313800073
929 0.22848143313800073
930 0.22848143313800073
931 0.22848143313800073
932 0.22848143313800073
933 0.22848143313800073
934 0.22848143313800073
935 0.22848143313800073
936 0.22848143313800073
937 0.22848143313800073
938 0.22848143313800073
939 0.22848143313800073
940 0.22848143313800073
941 0.22848143313800073
942 0.22848143313800073
943 0.22848143313800073
944 0.22848143313800073
945 0.22848143313800073
946 0.22848143313800073
947 0.22848143313800073
948 0.22848143313800073
949 0.22848143313800073
950 0.22848143313800073
951 0.22848143313800073
952 0.22848143313800073
953 0.22848143313800073
954 0.22848143313800073
955 0.22848143313800073
956 0.22848143313800073
957 0.22848143313800073
958 0.22848143313800073
959 0.22848143313800073
960 0.22848143313800073
961 0.22848143313800073
962 0.22848143313800073
963 0.22848143313800073
964 0.22848143313800073
965 0.22848143313800073
966 0.22848143313800073
967 0.22848143313800073
968 0.22848143313800073
969 0.22848143313800073
970 0.22848143313800073
971 0.22848143313800073
972 0.22848143313800073
973 0.22848143313800073
974 0.22848143313800073
975 0.22848143313800073
976 0.22848143313800073
977 0.22848143313800073
978 0.22848143313800073
979 0.22848143313800073
980 0.22848143313800073
981 0.22848143313800073
982 0.22848143313800073
983 0.22848143313800073
984 0.22848143313800073
985 0.22848143313800073
986 0.22848143313800073
987 0.22848143313800073
988 0.22848143313800073
989 0.22848143313800073
990 0.22848143313800073
991 0.22848143313800073
992 0.22848143313800073
993 0.22848143313800073
994 0.22848143313800073
995 0.22848143313800073
996 0.22848143313800073
997 0.22848143313800073
998 0.22848143313800073
999 0.22848143313800073
1000 0.22848143313800073

==> data/mean-ndcg-oe-codet5p-1000-sanitizer=undefined.dat <==
1 0.036741214057507986
2 0.04480421410314962
3 0.04640165819260649
4 0.049153585081254364
5 0.05224346373328745
6 0.057364653324297354
7 0.06268946695582024
8 0.06268946695582024
9 0.06461298130511085
10 0.06784533559301056
11 0.07185569743144536
12 0.07185569743144536
13 0.07521224101019543
14 0.07766551281348438
15 0.08605209428313296
16 0.08917861878304635
17 0.09032787980493837
18 0.09183209011399036
19 0.09515861394536071
20 0.09588599493161297
21 0.10197568344870364
22 0.1023288219941629
23 0.10476768787898519
24 0.10545566960114712
25 0.1078346190817758
26 0.10817057741701087
27 0.10850286910658996
28 0.10850286910658996
29 0.11045617626720189
30 0.11174594678849326
31 0.11557981260318977
32 0.11747987518948907
33 0.11873586005998639
34 0.1199816046088285
35 0.1199816046088285
36 0.12059489125421687
37 0.12272565784684851
38 0.12333013183891518
39 0.12333013183891518
40 0.1236282986300317
41 0.12451703196908301
42 0.12451703196908301
43 0.12451703196908301
44 0.12480790720945033
45 0.12480790720945033
46 0.12509549718813512
47 0.12509549718813512
48 0.12594902878663677
49 0.12708119377152846
50 0.12708119377152846
51 0.12736142550249005
52 0.12736142550249005
53 0.12763900592241248
54 0.12791531533206915
55 0.12791531533206915
56 0.1284630520751168
57 0.1284630520751168
58 0.1284630520751168
59 0.12873348946744712
60 0.12927218946326025
61 0.1300770558160895
62 0.1300770558160895
63 0.1300770558160895
64 0.1300770558160895
65 0.1300770558160895
66 0.13034039584280221
67 0.13060281125807707
68 0.1311258325214803
69 0.1311258325214803
70 0.13320389402015928
71 0.13449843494981678
72 0.13475651077640305
73 0.13475651077640305
74 0.13526943117715076
75 0.1355251070130211
76 0.1355251070130211
77 0.1355251070130211
78 0.1355251070130211
79 0.1355251070130211
80 0.13602904451587366
81 0.13628031168416366
82 0.1365308895992746
83 0.13753049208069354
84 0.13802896193699454
85 0.13802896193699454
86 0.13827689893822484
87 0.13827689893822484
88 0.14000366992801366
89 0.140249738972669
90 0.1414770703328117
91 0.1417219433178799
92 0.1417219433178799
93 0.1417219433178799
94 0.1422082383553024
95 0.1426934177589154
96 0.1426934177589154
97 0.1426934177589154
98 0.1426934177589154
99 0.1426934177589154
100 0.1426934177589154
101 0.14293282756982906
102 0.14293282756982906
103 0.14293282756982906
104 0.1431707461989965
105 0.1431707461989965
106 0.14340770413303067
107 0.14340770413303067
108 0.14435179431308612
109 0.14435179431308612
110 0.14435179431308612
111 0.14435179431308612
112 0.14435179431308612
113 0.14435179431308612
114 0.14435179431308612
115 0.14458472643853118
116 0.1448172387074801
117 0.1448172387074801
118 0.14528061399723988
119 0.14528061399723988
120 0.14528061399723988
121 0.14528061399723988
122 0.146200997577701
123 0.14643070695289806
124 0.14643070695289806
125 0.14643070695289806
126 0.14688785852320155
127 0.14688785852320155
128 0.14711569938918137
129 0.14711569938918137
130 0.14711569938918137
131 0.14711569938918137
132 0.14711569938918137
133 0.14734177127228384
134 0.14734177127228384
135 0.14734177127228384
136 0.14756682577623453
137 0.14756682577623453
138 0.14756682577623453
139 0.14756682577623453
140 0.14801431722509711
141 0.14823774388099925
142 0.1484608546066419
143 0.1484608546066419
144 0.1484608546066419
145 0.1484608546066419
146 0.1484608546066419
147 0.1486824309188035
148 0.1486824309188035
149 0.1486824309188035
150 0.1486824309188035
151 0.1486824309188035
152 0.1486824309188035
153 0.1486824309188035
154 0.1486824309188035
155 0.1489016973424638
156 0.1489016973424638
157 0.1489016973424638
158 0.14912013979521807
159 0.14912013979521807
160 0.14912013979521807
161 0.14912013979521807
162 0.14912013979521807
163 0.14933725604372766
164 0.14933725604372766
165 0.149770458904357
166 0.149770458904357
167 0.15020264924416424
168 0.15020264924416424
169 0.15020264924416424
170 0.15020264924416424
171 0.15063286393276537
172 0.15063286393276537
173 0.15063286393276537
174 0.15063286393276537
175 0.15063286393276537
176 0.15063286393276537
177 0.15063286393276537
178 0.15063286393276537
179 0.15063286393276537
180 0.15063286393276537
181 0.15127117817789817
182 0.15127117817789817
183 0.15127117817789817
184 0.15127117817789817
185 0.15127117817789817
186 0.15148284724229907
187 0.15169430072055187
188 0.15169430072055187
189 0.15169430072055187
190 0.15169430072055187
191 0.15190490744264246
192 0.15190490744264246
193 0.1521150998649278
194 0.15253507481634265
195 0.15253507481634265
196 0.15253507481634265
197 0.15253507481634265
198 0.15253507481634265
199 0.15253507481634265
200 0.15253507481634265
201 0.1527436671349349
202 0.15316046402595582
203 0.15336866990848402
204 0.15336866990848402
205 0.15336866990848402
206 0.15336866990848402
207 0.15336866990848402
208 0.15336866990848402
209 0.15357574707316574
210 0.15357574707316574
211 0.15357574707316574
212 0.15378227636358408
213 0.15398862537886282
214 0.15419479527169674
215 0.15419479527169674
216 0.15419479527169674
217 0.15419479527169674
218 0.15419479527169674
219 0.15419479527169674
220 0.15419479527169674
221 0.15419479527169674
222 0.15419479527169674
223 0.15419479527169674
224 0.15419479527169674
225 0.15419479527169674
226 0.1543989010907626
227 0.1543989010907626
228 0.1543989010907626
229 0.1543989010907626
230 0.15460235182269896
231 0.15460235182269896
232 0.15480548080007478
233 0.15521141982485262
234 0.15521141982485262
235 0.1556167265422705
236 0.1556167265422705
237 0.1556167265422705
238 0.1556167265422705
239 0.1556167265422705
240 0.1556167265422705
241 0.15602017942220853
242 0.15662490442563165
243 0.15662490442563165
244 0.15662490442563165
245 0.15702715590112673
246 0.15722813354130283
247 0.15722813354130283
248 0.15722813354130283
249 0.15742867174725608
250 0.15742867174725608
251 0.15742867174725608
252 0.15742867174725608
253 0.15742867174725608
254 0.15742867174725608
255 0.15742867174725608
256 0.15742867174725608
257 0.15782747308905437
258 0.1580267349439138
259 0.1580267349439138
260 0.1580267349439138
261 0.1580267349439138
262 0.1580267349439138
263 0.1580267349439138
264 0.1580267349439138
265 0.1580267349439138
266 0.1580267349439138
267 0.1580267349439138
268 0.1580267349439138
269 0.1580267349439138
270 0.1580267349439138
271 0.1580267349439138
272 0.1580267349439138
273 0.1580267349439138
274 0.1580267349439138
275 0.1580267349439138
276 0.1580267349439138
277 0.1580267349439138
278 0.15841999448008812
279 0.15841999448008812
280 0.15841999448008812
281 0.15841999448008812
282 0.15841999448008812
283 0.15841999448008812
284 0.15841999448008812
285 0.15841999448008812
286 0.15861564203661296
287 0.15861564203661296
288 0.15900645759910215
289 0.15900645759910215
290 0.15900645759910215
291 0.15900645759910215
292 0.15900645759910215
293 0.1592012756384428
294 0.15939597735549435
295 0.15959056328202448
296 0.15978503394550428
297 0.15978503394550428
298 0.15997927564835662
299 0.15997927564835662
300 0.15997927564835662
301 0.15997927564835662
302 0.16036685550355792
303 0.16036685550355792
304 0.16036685550355792
305 0.16036685550355792
306 0.16036685550355792
307 0.16036685550355792
308 0.16036685550355792
309 0.16075289225487568
310 0.16075289225487568
311 0.16075289225487568
312 0.16075289225487568
313 0.16075289225487568
314 0.16094537376466767
315 0.16094537376466767
316 0.16094537376466767
317 0.16094537376466767
318 0.16094537376466767
319 0.16094537376466767
320 0.16094537376466767
321 0.16152062044381293
322 0.16152062044381293
323 0.16171216394746155
324 0.16171216394746155
325 0.16171216394746155
326 0.16171216394746155
327 0.16190330174577547
328 0.16190330174577547
329 0.16209423917904056
330 0.16228507704119244
331 0.16228507704119244
332 0.16228507704119244
333 0.16228507704119244
334 0.16228507704119244
335 0.16228507704119244
336 0.16247532585378832
337 0.16247532585378832
338 0.16247532585378832
339 0.16247532585378832
340 0.16247532585378832
341 0.16247532585378832
342 0.16247532585378832
343 0.16247532585378832
344 0.16266481082860637
345 0.16266481082860637
346 0.16266481082860637
347 0.16266481082860637
348 0.16266481082860637
349 0.16266481082860637
350 0.16285373835888822
351 0.16285373835888822
352 0.16285373835888822
353 0.16285373835888822
354 0.16285373835888822
355 0.16285373835888822
356 0.16285373835888822
357 0.16285373835888822
358 0.16285373835888822
359 0.16285373835888822
360 0.16304176464751974
361 0.1632297026537705
362 0.1632297026537705
363 0.1632297026537705
364 0.1632297026537705
365 0.16341729076981412
366 0.16341729076981412
367 0.16341729076981412
368 0.16341729076981412
369 0.16341729076981412
370 0.16341729076981412
371 0.16341729076981412
372 0.16341729076981412
373 0.16341729076981412
374 0.16341729076981412
375 0.16341729076981412
376 0.16341729076981412
377 0.16341729076981412
378 0.16341729076981412
379 0.16341729076981412
380 0.16341729076981412
381 0.16378976697952288
382 0.16378976697952288
383 0.16378976697952288
384 0.16378976697952288
385 0.16378976697952288
386 0.16378976697952288
387 0.16378976697952288
388 0.1639754380007182
389 0.1639754380007182
390 0.1639754380007182
391 0.1639754380007182
392 0.1639754380007182
393 0.1639754380007182
394 0.16416063368938805
395 0.16416063368938805
396 0.16416063368938805
397 0.16416063368938805
398 0.16416063368938805
399 0.16416063368938805
400 0.16434536358465646
401 0.16471466991791664
402 0.16471466991791664
403 0.16471466991791664
404 0.16471466991791664
405 0.16471466991791664
406 0.16471466991791664
407 0.16471466991791664
408 0.16471466991791664
409 0.16471466991791664
410 0.16471466991791664
411 0.1656341679853247
412 0.1656341679853247
413 0.1656341679853247
414 0.1656341679853247
415 0.1656341679853247
416 0.16581769990016929
417 0.16581769990016929
418 0.16581769990016929
419 0.16581769990016929
420 0.16581769990016929
421 0.16581769990016929
422 0.1660007982499857
423 0.1660007982499857
424 0.1660007982499857
425 0.1660007982499857
426 0.1660007982499857
427 0.16691451450146957
428 0.16691451450146957
429 0.16691451450146957
430 0.16691451450146957
431 0.16691451450146957
432 0.16691451450146957
433 0.16691451450146957
434 0.16691451450146957
435 0.16691451450146957
436 0.16691451450146957
437 0.16691451450146957
438 0.16691451450146957
439 0.16691451450146957
440 0.16691451450146957
441 0.16691451450146957
442 0.16691451450146957
443 0.16691451450146957
444 0.16691451450146957
445 0.16691451450146957
446 0.16691451450146957
447 0.16691451450146957
448 0.16691451450146957
449 0.16691451450146957
450 0.16691451450146957
451 0.16691451450146957
452 0.16691451450146957
453 0.16691451450146957
454 0.16691451450146957
455 0.16691451450146957
456 0.16691451450146957
457 0.16691451450146957
458 0.16691451450146957
459 0.16691451450146957
460 0.16691451450146957
461 0.16691451450146957
462 0.16691451450146957
463 0.16691451450146957
464 0.16691451450146957
465 0.16691451450146957
466 0.16691451450146957
467 0.16691451450146957
468 0.16691451450146957
469 0.16691451450146957
470 0.16691451450146957
471 0.16691451450146957
472 0.16691451450146957
473 0.16691451450146957
474 0.16691451450146957
475 0.16691451450146957
476 0.16691451450146957
477 0.16691451450146957
478 0.16691451450146957
479 0.16691451450146957
480 0.16691451450146957
481 0.16691451450146957
482 0.16691451450146957
483 0.16691451450146957
484 0.1670935632090988
485 0.1670935632090988
486 0.1670935632090988
487 0.1670935632090988
488 0.1670935632090988
489 0.1670935632090988
490 0.1670935632090988
491 0.1670935632090988
492 0.1670935632090988
493 0.1670935632090988
494 0.1670935632090988
495 0.1670935632090988
496 0.1670935632090988
497 0.1670935632090988
498 0.1670935632090988
499 0.1670935632090988
500 0.1670935632090988
501 0.1670935632090988
502 0.1670935632090988
503 0.16727150620553752
504 0.16727150620553752
505 0.16744933602097423
506 0.16744933602097423
507 0.16744933602097423
508 0.16744933602097423
509 0.16744933602097423
510 0.16744933602097423
511 0.16744933602097423
512 0.16762677430963036
513 0.16762677430963036
514 0.16762677430963036
515 0.16762677430963036
516 0.16762677430963036
517 0.16762677430963036
518 0.16762677430963036
519 0.16762677430963036
520 0.16762677430963036
521 0.16762677430963036
522 0.16762677430963036
523 0.16762677430963036
524 0.16762677430963036
525 0.16762677430963036
526 0.16762677430963036
527 0.16762677430963036
528 0.16762677430963036
529 0.16762677430963036
530 0.16762677430963036
531 0.16762677430963036
532 0.16762677430963036
533 0.16762677430963036
534 0.16762677430963036
535 0.16762677430963036
536 0.16762677430963036
537 0.16762677430963036
538 0.16762677430963036
539 0.16762677430963036
540 0.16762677430963036
541 0.16780266264643073
542 0.16780266264643073
543 0.16780266264643073
544 0.16780266264643073
545 0.16780266264643073
546 0.16780266264643073
547 0.16780266264643073
548 0.16780266264643073
549 0.16780266264643073
550 0.16780266264643073
551 0.1679780416660554
552 0.1679780416660554
553 0.1679780416660554
554 0.1679780416660554
555 0.1679780416660554
556 0.1679780416660554
557 0.1679780416660554
558 0.1679780416660554
559 0.1679780416660554
560 0.1679780416660554
561 0.1679780416660554
562 0.1679780416660554
563 0.1679780416660554
564 0.1679780416660554
565 0.1679780416660554
566 0.1679780416660554
567 0.1679780416660554
568 0.1679780416660554
569 0.1679780416660554
570 0.1679780416660554
571 0.1679780416660554
572 0.1679780416660554
573 0.1679780416660554
574 0.1679780416660554
575 0.1679780416660554
576 0.1679780416660554
577 0.1679780416660554
578 0.1679780416660554
579 0.1679780416660554
580 0.1679780416660554
581 0.1679780416660554
582 0.1679780416660554
583 0.1679780416660554
584 0.1679780416660554
585 0.1679780416660554
586 0.1679780416660554
587 0.1679780416660554
588 0.1679780416660554
589 0.1679780416660554
590 0.1679780416660554
591 0.1679780416660554
592 0.1679780416660554
593 0.1679780416660554
594 0.1679780416660554
595 0.1679780416660554
596 0.1679780416660554
597 0.1679780416660554
598 0.1679780416660554
599 0.1679780416660554
600 0.1679780416660554
601 0.1679780416660554
602 0.1679780416660554
603 0.1679780416660554
604 0.1679780416660554
605 0.1679780416660554
606 0.1679780416660554
607 0.1679780416660554
608 0.1679780416660554
609 0.1679780416660554
610 0.1679780416660554
611 0.1679780416660554
612 0.1679780416660554
613 0.1679780416660554
614 0.1679780416660554
615 0.1679780416660554
616 0.1679780416660554
617 0.1679780416660554
618 0.1679780416660554
619 0.1679780416660554
620 0.1679780416660554
621 0.1679780416660554
622 0.1679780416660554
623 0.1679780416660554
624 0.1679780416660554
625 0.1679780416660554
626 0.1679780416660554
627 0.1679780416660554
628 0.1679780416660554
629 0.1679780416660554
630 0.1679780416660554
631 0.1679780416660554
632 0.1679780416660554
633 0.1679780416660554
634 0.1679780416660554
635 0.1679780416660554
636 0.1679780416660554
637 0.1679780416660554
638 0.1679780416660554
639 0.1679780416660554
640 0.1679780416660554
641 0.1679780416660554
642 0.1679780416660554
643 0.1679780416660554
644 0.1679780416660554
645 0.16814915867656727
646 0.16814915867656727
647 0.16814915867656727
648 0.16832015325177963
649 0.16832015325177963
650 0.16832015325177963
651 0.16832015325177963
652 0.16832015325177963
653 0.16832015325177963
654 0.16832015325177963
655 0.16832015325177963
656 0.16832015325177963
657 0.16832015325177963
658 0.16832015325177963
659 0.16832015325177963
660 0.16832015325177963
661 0.16832015325177963
662 0.16832015325177963
663 0.16832015325177963
664 0.16832015325177963
665 0.16832015325177963
666 0.16832015325177963
667 0.16832015325177963
668 0.16832015325177963
669 0.16832015325177963
670 0.16832015325177963
671 0.16832015325177963
672 0.16832015325177963
673 0.16832015325177963
674 0.16832015325177963
675 0.16832015325177963
676 0.16832015325177963
677 0.16832015325177963
678 0.16832015325177963
679 0.16832015325177963
680 0.16832015325177963
681 0.1684898480922281
682 0.1684898480922281
683 0.1684898480922281
684 0.1684898480922281
685 0.1684898480922281
686 0.1684898480922281
687 0.1684898480922281
688 0.1684898480922281
689 0.1684898480922281
690 0.1684898480922281
691 0.1684898480922281
692 0.1684898480922281
693 0.16865909052435363
694 0.16865909052435363
695 0.16882825854809105
696 0.16882825854809105
697 0.16882825854809105
698 0.16882825854809105
699 0.16882825854809105
700 0.16882825854809105
701 0.16882825854809105
702 0.16882825854809105
703 0.16882825854809105
704 0.16882825854809105
705 0.16882825854809105
706 0.16882825854809105
707 0.16882825854809105
708 0.16882825854809105
709 0.16882825854809105
710 0.16882825854809105
711 0.16882825854809105
712 0.16882825854809105
713 0.16882825854809105
714 0.16882825854809105
715 0.16882825854809105
716 0.16882825854809105
717 0.16899662606733276
718 0.16899662606733276
719 0.16899662606733276
720 0.16899662606733276
721 0.16899662606733276
722 0.16899662606733276
723 0.16899662606733276
724 0.16899662606733276
725 0.16899662606733276
726 0.16899662606733276
727 0.16899662606733276
728 0.16899662606733276
729 0.16899662606733276
730 0.16899662606733276
731 0.16899662606733276
732 0.16899662606733276
733 0.16899662606733276
734 0.16899662606733276
735 0.16899662606733276
736 0.16899662606733276
737 0.16899662606733276
738 0.16899662606733276
739 0.16899662606733276
740 0.16899662606733276
741 0.16899662606733276
742 0.16899662606733276
743 0.16899662606733276
744 0.16899662606733276
745 0.16899662606733276
746 0.16899662606733276
747 0.16899662606733276
748 0.16899662606733276
749 0.16899662606733276
750 0.16899662606733276
751 0.16899662606733276
752 0.16899662606733276
753 0.16899662606733276
754 0.16899662606733276
755 0.16899662606733276
756 0.16899662606733276
757 0.16899662606733276
758 0.16899662606733276
759 0.16899662606733276
760 0.16899662606733276
761 0.16899662606733276
762 0.16899662606733276
763 0.16899662606733276
764 0.16899662606733276
765 0.16899662606733276
766 0.16899662606733276
767 0.16899662606733276
768 0.16899662606733276
769 0.16899662606733276
770 0.16899662606733276
771 0.16899662606733276
772 0.16899662606733276
773 0.16899662606733276
774 0.16899662606733276
775 0.16899662606733276
776 0.16899662606733276
777 0.16899662606733276
778 0.16899662606733276
779 0.16899662606733276
780 0.16916286754675453
781 0.16916286754675453
782 0.16916286754675453
783 0.16916286754675453
784 0.16916286754675453
785 0.16916286754675453
786 0.16916286754675453
787 0.16916286754675453
788 0.16916286754675453
789 0.16916286754675453
790 0.16916286754675453
791 0.16916286754675453
792 0.16916286754675453
793 0.16932869801347486
794 0.16932869801347486
795 0.16932869801347486
796 0.16932869801347486
797 0.16932869801347486
798 0.16932869801347486
799 0.16932869801347486
800 0.16932869801347486
801 0.16932869801347486
802 0.16932869801347486
803 0.16932869801347486
804 0.16932869801347486
805 0.16932869801347486
806 0.16932869801347486
807 0.16932869801347486
808 0.16932869801347486
809 0.1694940344632765
810 0.1694940344632765
811 0.16965931005257257
812 0.16965931005257257
813 0.16965931005257257
814 0.16965931005257257
815 0.16965931005257257
816 0.16965931005257257
817 0.16965931005257257
818 0.16965931005257257
819 0.16965931005257257
820 0.16965931005257257
821 0.16965931005257257
822 0.16965931005257257
823 0.16965931005257257
824 0.16965931005257257
825 0.16965931005257257
826 0.16965931005257257
827 0.16965931005257257
828 0.16965931005257257
829 0.16965931005257257
830 0.16965931005257257
831 0.16965931005257257
832 0.16965931005257257
833 0.16965931005257257
834 0.16965931005257257
835 0.16965931005257257
836 0.16965931005257257
837 0.16965931005257257
838 0.16965931005257257
839 0.16965931005257257
840 0.16965931005257257
841 0.16965931005257257
842 0.16965931005257257
843 0.16965931005257257
844 0.16965931005257257
845 0.16965931005257257
846 0.16965931005257257
847 0.16965931005257257
848 0.1698234936452902
849 0.17048011340438515
850 0.17064423973488596
851 0.17064423973488596
852 0.17064423973488596
853 0.17064423973488596
854 0.17064423973488596
855 0.17064423973488596
856 0.17064423973488596
857 0.17064423973488596
858 0.17064423973488596
859 0.17064423973488596
860 0.17064423973488596
861 0.17064423973488596
862 0.17064423973488596
863 0.17064423973488596
864 0.17064423973488596
865 0.17064423973488596
866 0.17064423973488596
867 0.17064423973488596
868 0.17080785843224078
869 0.17080785843224078
870 0.17080785843224078
871 0.17080785843224078
872 0.17080785843224078
873 0.17080785843224078
874 0.17080785843224078
875 0.17080785843224078
876 0.17080785843224078
877 0.17080785843224078
878 0.17080785843224078
879 0.17097117356799316
880 0.17097117356799316
881 0.17113443403858516
882 0.17113443403858516
883 0.17113443403858516
884 0.17113443403858516
885 0.17113443403858516
886 0.17113443403858516
887 0.17113443403858516
888 0.17113443403858516
889 0.17113443403858516
890 0.17113443403858516
891 0.17113443403858516
892 0.17113443403858516
893 0.17113443403858516
894 0.17113443403858516
895 0.17129731629401004
896 0.17129731629401004
897 0.17129731629401004
898 0.17129731629401004
899 0.17129731629401004
900 0.17129731629401004
901 0.17129731629401004
902 0.17129731629401004
903 0.17129731629401004
904 0.17129731629401004
905 0.17129731629401004
906 0.17129731629401004
907 0.17129731629401004
908 0.17129731629401004
909 0.17129731629401004
910 0.17129731629401004
911 0.17129731629401004
912 0.17129731629401004
913 0.17129731629401004
914 0.17129731629401004
915 0.17129731629401004
916 0.17129731629401004
917 0.17129731629401004
918 0.17129731629401004
919 0.17129731629401004
920 0.17129731629401004
921 0.17129731629401004
922 0.17129731629401004
923 0.17129731629401004
924 0.17129731629401004
925 0.17129731629401004
926 0.17129731629401004
927 0.17129731629401004
928 0.17129731629401004
929 0.17129731629401004
930 0.17129731629401004
931 0.17129731629401004
932 0.17129731629401004
933 0.17129731629401004
934 0.17129731629401004
935 0.17129731629401004
936 0.17129731629401004
937 0.17129731629401004
938 0.17129731629401004
939 0.17129731629401004
940 0.17129731629401004
941 0.17129731629401004
942 0.17129731629401004
943 0.17129731629401004
944 0.17129731629401004
945 0.17129731629401004
946 0.17129731629401004
947 0.17129731629401004
948 0.17129731629401004
949 0.17129731629401004
950 0.17129731629401004
951 0.17129731629401004
952 0.17129731629401004
953 0.17129731629401004
954 0.17129731629401004
955 0.17129731629401004
956 0.17129731629401004
957 0.17129731629401004
958 0.17129731629401004
959 0.17129731629401004
960 0.17129731629401004
961 0.17129731629401004
962 0.17129731629401004
963 0.17129731629401004
964 0.17129731629401004
965 0.17129731629401004
966 0.17129731629401004
967 0.17129731629401004
968 0.17129731629401004
969 0.17129731629401004
970 0.17129731629401004
971 0.17129731629401004
972 0.17129731629401004
973 0.17129731629401004
974 0.17129731629401004
975 0.17129731629401004
976 0.17129731629401004
977 0.17129731629401004
978 0.17129731629401004
979 0.17129731629401004
980 0.17129731629401004
981 0.17129731629401004
982 0.17129731629401004
983 0.17129731629401004
984 0.17129731629401004
985 0.17129731629401004
986 0.17129731629401004
987 0.17129731629401004
988 0.17129731629401004
989 0.17129731629401004
990 0.17129731629401004
991 0.17129731629401004
992 0.17129731629401004
993 0.17129731629401004
994 0.17129731629401004
995 0.17129731629401004
996 0.17129731629401004
997 0.17129731629401004
998 0.17129731629401004
999 0.17129731629401004
1000 0.17129731629401004

==> data/mean-ndcg-oe-complexity-1000-crash_class=asan_heap_buffer_overflow.dat <==
1 0.10837438423645321
2 0.16742692274806747
3 0.1846683020584123
4 0.18891142085716495
5 0.19843981512402553
6 0.21423225199088358
7 0.2191583603652678
8 0.2191583603652678
9 0.23398742419107968
10 0.23683535351440863
11 0.24095766305605093
12 0.24095766305605093
13 0.24354534320420063
14 0.24354534320420063
15 0.24477687029779668
16 0.24839239555077539
17 0.25193642215030443
18 0.2530960719698445
19 0.2553756602768372
20 0.265469415145175
21 0.26657406452555715
22 0.26766305334061874
23 0.26873745871985777
24 0.2697982384195459
25 0.2708462485355723
26 0.2708462485355723
27 0.2739203558903976
28 0.2749343796956214
29 0.2749343796956214
30 0.2759287101713953
31 0.2759287101713953
32 0.2759287101713953
33 0.2768969940740201
34 0.27977816188525834
35 0.28168384073863045
36 0.28168384073863045
37 0.28262251764713675
38 0.28262251764713675
39 0.28262251764713675
40 0.2835419876532399
41 0.28536907162777553
42 0.28990820544917223
43 0.2962243865151597
44 0.2980183559779177
45 0.2980183559779177
46 0.2980183559779177
47 0.2997824173744797
48 0.2997824173744797
49 0.2997824173744797
50 0.2997824173744797
51 0.30064658024926766
52 0.30064658024926766
53 0.30235855407066126
54 0.30321062151127737
55 0.30321062151127737
56 0.30321062151127737
57 0.3057333891910367
58 0.3065707863156028
59 0.3065707863156028
60 0.3065707863156028
61 0.30739812020209073
62 0.30739812020209073
63 0.3090401563268854
64 0.31149406242859884
65 0.31149406242859884
66 0.31149406242859884
67 0.31149406242859884
68 0.31149406242859884
69 0.31229776301817275
70 0.3138998153558243
71 0.3162950349281365
72 0.3162950349281365
73 0.3162950349281365
74 0.3170858924918509
75 0.3170858924918509
76 0.3170858924918509
77 0.3170858924918509
78 0.3170858924918509
79 0.3170858924918509
80 0.3186399066632091
81 0.3186399066632091
82 0.3186399066632091
83 0.3186399066632091
84 0.3186399066632091
85 0.3186399066632091
86 0.3194044808640473
87 0.3194044808640473
88 0.3194044808640473
89 0.32319855037031
90 0.32319855037031
91 0.32319855037031
92 0.32319855037031
93 0.32395010145701514
94 0.32469990612062716
95 0.32469990612062716
96 0.32469990612062716
97 0.32469990612062716
98 0.32469990612062716
99 0.32469990612062716
100 0.32469990612062716
101 0.32469990612062716
102 0.32469990612062716
103 0.32469990612062716
104 0.32469990612062716
105 0.32469990612062716
106 0.32469990612062716
107 0.32469990612062716
108 0.32469990612062716
109 0.32469990612062716
110 0.32469990612062716
111 0.32469990612062716
112 0.32469990612062716
113 0.32469990612062716
114 0.32469990612062716
115 0.32469990612062716
116 0.32469990612062716
117 0.32469990612062716
118 0.32469990612062716
119 0.32469990612062716
120 0.32469990612062716
121 0.32469990612062716
122 0.32469990612062716
123 0.32469990612062716
124 0.32469990612062716
125 0.32469990612062716
126 0.32469990612062716
127 0.32469990612062716
128 0.32469990612062716
129 0.32469990612062716
130 0.32469990612062716
131 0.32469990612062716
132 0.32469990612062716
133 0.3253970538980762
134 0.3253970538980762
135 0.3253970538980762
136 0.3253970538980762
137 0.3253970538980762
138 0.3253970538980762
139 0.3253970538980762
140 0.3253970538980762
141 0.3253970538980762
142 0.3253970538980762
143 0.3253970538980762
144 0.3253970538980762
145 0.3253970538980762
146 0.3253970538980762
147 0.3253970538980762
148 0.3253970538980762
149 0.3253970538980762
150 0.3260776055599115
151 0.3260776055599115
152 0.3260776055599115
153 0.3260776055599115
154 0.3260776055599115
155 0.3260776055599115
156 0.3260776055599115
157 0.3260776055599115
158 0.32675122612850344
159 0.32675122612850344
160 0.32675122612850344
161 0.32675122612850344
162 0.3274215609498491
163 0.3274215609498491
164 0.3287590284760068
165 0.3287590284760068
166 0.3294261879638813
167 0.3294261879638813
168 0.3294261879638813
169 0.3294261879638813
170 0.3294261879638813
171 0.3294261879638813
172 0.3294261879638813
173 0.3294261879638813
174 0.3294261879638813
175 0.3294261879638813
176 0.3294261879638813
177 0.3294261879638813
178 0.3294261879638813
179 0.3294261879638813
180 0.3294261879638813
181 0.33008232050485536
182 0.33008232050485536
183 0.33008232050485536
184 0.33008232050485536
185 0.33008232050485536
186 0.33008232050485536
187 0.33008232050485536
188 0.33008232050485536
189 0.33008232050485536
190 0.33008232050485536
191 0.33008232050485536
192 0.33008232050485536
193 0.33008232050485536
194 0.33008232050485536
195 0.33008232050485536
196 0.33008232050485536
197 0.33008232050485536
198 0.33008232050485536
199 0.33008232050485536
200 0.33008232050485536
201 0.33008232050485536
202 0.33008232050485536
203 0.33008232050485536
204 0.33008232050485536
205 0.33008232050485536
206 0.33008232050485536
207 0.33008232050485536
208 0.33008232050485536
209 0.33008232050485536
210 0.33008232050485536
211 0.33008232050485536
212 0.33008232050485536
213 0.33008232050485536
214 0.33008232050485536
215 0.33008232050485536
216 0.33008232050485536
217 0.33008232050485536
218 0.33008232050485536
219 0.33008232050485536
220 0.33008232050485536
221 0.33008232050485536
222 0.33008232050485536
223 0.33008232050485536
224 0.33008232050485536
225 0.33008232050485536
226 0.33008232050485536
227 0.33008232050485536
228 0.33008232050485536
229 0.33008232050485536
230 0.33008232050485536
231 0.33008232050485536
232 0.33008232050485536
233 0.33008232050485536
234 0.33008232050485536
235 0.33008232050485536
236 0.33008232050485536
237 0.33008232050485536
238 0.33008232050485536
239 0.33008232050485536
240 0.33008232050485536
241 0.33008232050485536
242 0.33008232050485536
243 0.33008232050485536
244 0.33008232050485536
245 0.33008232050485536
246 0.33008232050485536
247 0.33008232050485536
248 0.33008232050485536
249 0.33008232050485536
250 0.33008232050485536
251 0.33008232050485536
252 0.33008232050485536
253 0.33008232050485536
254 0.33008232050485536
255 0.33008232050485536
256 0.33008232050485536
257 0.33008232050485536
258 0.33008232050485536
259 0.33008232050485536
260 0.33008232050485536
261 0.33008232050485536
262 0.33008232050485536
263 0.33008232050485536
264 0.33008232050485536
265 0.33008232050485536
266 0.33008232050485536
267 0.33008232050485536
268 0.33008232050485536
269 0.33008232050485536
270 0.33008232050485536
271 0.33008232050485536
272 0.33008232050485536
273 0.33008232050485536
274 0.33008232050485536
275 0.33008232050485536
276 0.33008232050485536
277 0.33008232050485536
278 0.33008232050485536
279 0.33008232050485536
280 0.33008232050485536
281 0.33008232050485536
282 0.33008232050485536
283 0.33008232050485536
284 0.33008232050485536
285 0.33008232050485536
286 0.33008232050485536
287 0.33008232050485536
288 0.33008232050485536
289 0.33008232050485536
290 0.33008232050485536
291 0.33008232050485536
292 0.33008232050485536
293 0.33008232050485536
294 0.33008232050485536
295 0.33008232050485536
296 0.33008232050485536
297 0.33008232050485536
298 0.33008232050485536
299 0.33008232050485536
300 0.33008232050485536
301 0.33008232050485536
302 0.33008232050485536
303 0.33008232050485536
304 0.33008232050485536
305 0.33008232050485536
306 0.33008232050485536
307 0.33008232050485536
308 0.33008232050485536
309 0.33008232050485536
310 0.33008232050485536
311 0.33008232050485536
312 0.33008232050485536
313 0.33008232050485536
314 0.33008232050485536
315 0.33008232050485536
316 0.33008232050485536
317 0.33008232050485536
318 0.33008232050485536
319 0.33008232050485536
320 0.33008232050485536
321 0.33008232050485536
322 0.33008232050485536
323 0.33008232050485536
324 0.33008232050485536
325 0.33008232050485536
326 0.33008232050485536
327 0.33008232050485536
328 0.33008232050485536
329 0.33008232050485536
330 0.33008232050485536
331 0.33008232050485536
332 0.33008232050485536
333 0.33008232050485536
334 0.33008232050485536
335 0.33008232050485536
336 0.33008232050485536
337 0.33008232050485536
338 0.33008232050485536
339 0.33008232050485536
340 0.33008232050485536
341 0.33008232050485536
342 0.33008232050485536
343 0.33008232050485536
344 0.33008232050485536
345 0.33008232050485536
346 0.33008232050485536
347 0.33008232050485536
348 0.33008232050485536
349 0.33008232050485536
350 0.33008232050485536
351 0.33008232050485536
352 0.33008232050485536
353 0.33008232050485536
354 0.33066380034794646
355 0.33066380034794646
356 0.33066380034794646
357 0.33066380034794646
358 0.33066380034794646
359 0.33066380034794646
360 0.33066380034794646
361 0.33066380034794646
362 0.33066380034794646
363 0.33066380034794646
364 0.33066380034794646
365 0.33066380034794646
366 0.33066380034794646
367 0.33066380034794646
368 0.33066380034794646
369 0.33066380034794646
370 0.33066380034794646
371 0.3312406848494944
372 0.3312406848494944
373 0.3312406848494944
374 0.3312406848494944
375 0.3312406848494944
376 0.3312406848494944
377 0.3312406848494944
378 0.3312406848494944
379 0.3312406848494944
380 0.3312406848494944
381 0.3312406848494944
382 0.33181474302787567
383 0.33181474302787567
384 0.33181474302787567
385 0.33181474302787567
386 0.33181474302787567
387 0.33181474302787567
388 0.33181474302787567
389 0.33181474302787567
390 0.33181474302787567
391 0.33181474302787567
392 0.33181474302787567
393 0.33181474302787567
394 0.33181474302787567
395 0.33181474302787567
396 0.3323853570803443
397 0.3323853570803443
398 0.3323853570803443
399 0.33295525415709243
400 0.33295525415709243
401 0.33295525415709243
402 0.33295525415709243
403 0.33295525415709243
404 0.33295525415709243
405 0.33295525415709243
406 0.33295525415709243
407 0.33295525415709243
408 0.33295525415709243
409 0.33295525415709243
410 0.33295525415709243
411 0.33295525415709243
412 0.33295525415709243
413 0.33295525415709243
414 0.33295525415709243
415 0.33295525415709243
416 0.33295525415709243
417 0.33295525415709243
418 0.33295525415709243
419 0.33295525415709243
420 0.33295525415709243
421 0.33295525415709243
422 0.33295525415709243
423 0.33295525415709243
424 0.33295525415709243
425 0.33295525415709243
426 0.33295525415709243
427 0.33295525415709243
428 0.33295525415709243
429 0.33295525415709243
430 0.33295525415709243
431 0.33295525415709243
432 0.33295525415709243
433 0.33295525415709243
434 0.33295525415709243
435 0.33295525415709243
436 0.33351685870458836
437 0.33351685870458836
438 0.33351685870458836
439 0.33351685870458836
440 0.33351685870458836
441 0.33351685870458836
442 0.33351685870458836
443 0.33351685870458836
444 0.33351685870458836
445 0.33351685870458836
446 0.33351685870458836
447 0.33351685870458836
448 0.33351685870458836
449 0.33351685870458836
450 0.33351685870458836
451 0.33351685870458836
452 0.33351685870458836
453 0.33351685870458836
454 0.33351685870458836
455 0.33351685870458836
456 0.33351685870458836
457 0.3340741609789197
458 0.3340741609789197
459 0.3340741609789197
460 0.3340741609789197
461 0.3340741609789197
462 0.3340741609789197
463 0.3340741609789197
464 0.3340741609789197
465 0.3340741609789197
466 0.3340741609789197
467 0.3340741609789197
468 0.3340741609789197
469 0.3340741609789197
470 0.3340741609789197
471 0.3340741609789197
472 0.3340741609789197
473 0.3340741609789197
474 0.3340741609789197
475 0.33462797877546924
476 0.33462797877546924
477 0.33462797877546924
478 0.33462797877546924
479 0.33462797877546924
480 0.33462797877546924
481 0.33462797877546924
482 0.33462797877546924
483 0.33462797877546924
484 0.33462797877546924
485 0.33462797877546924
486 0.33462797877546924
487 0.33462797877546924
488 0.33462797877546924
489 0.33462797877546924
490 0.33462797877546924
491 0.33462797877546924
492 0.33462797877546924
493 0.33462797877546924
494 0.33462797877546924
495 0.33462797877546924
496 0.33462797877546924
497 0.33462797877546924
498 0.33462797877546924
499 0.33462797877546924
500 0.33462797877546924
501 0.33462797877546924
502 0.33462797877546924
503 0.33462797877546924
504 0.33462797877546924
505 0.33462797877546924
506 0.33462797877546924
507 0.33462797877546924
508 0.33462797877546924
509 0.33462797877546924
510 0.33462797877546924
511 0.33462797877546924
512 0.33462797877546924
513 0.33462797877546924
514 0.33462797877546924
515 0.33462797877546924
516 0.33462797877546924
517 0.33462797877546924
518 0.33462797877546924
519 0.33462797877546924
520 0.33462797877546924
521 0.33462797877546924
522 0.33462797877546924
523 0.33462797877546924
524 0.33462797877546924
525 0.33462797877546924
526 0.33462797877546924
527 0.33462797877546924
528 0.33462797877546924
529 0.33462797877546924
530 0.33462797877546924
531 0.33462797877546924
532 0.33462797877546924
533 0.33462797877546924
534 0.33462797877546924
535 0.33462797877546924
536 0.33462797877546924
537 0.33462797877546924
538 0.33462797877546924
539 0.33462797877546924
540 0.33462797877546924
541 0.33462797877546924
542 0.33462797877546924
543 0.33462797877546924
544 0.33462797877546924
545 0.33462797877546924
546 0.33462797877546924
547 0.33462797877546924
548 0.33462797877546924
549 0.33462797877546924
550 0.33462797877546924
551 0.33462797877546924
552 0.33462797877546924
553 0.33462797877546924
554 0.33462797877546924
555 0.33462797877546924
556 0.33462797877546924
557 0.33462797877546924
558 0.33462797877546924
559 0.33462797877546924
560 0.33462797877546924
561 0.33462797877546924
562 0.33462797877546924
563 0.33462797877546924
564 0.33462797877546924
565 0.33462797877546924
566 0.33462797877546924
567 0.33462797877546924
568 0.33462797877546924
569 0.33462797877546924
570 0.33462797877546924
571 0.33462797877546924
572 0.33462797877546924
573 0.33462797877546924
574 0.33462797877546924
575 0.33462797877546924
576 0.3357020910254142
577 0.3357020910254142
578 0.3357020910254142
579 0.3357020910254142
580 0.3357020910254142
581 0.3357020910254142
582 0.3357020910254142
583 0.3357020910254142
584 0.3357020910254142
585 0.3357020910254142
586 0.3357020910254142
587 0.3357020910254142
588 0.3357020910254142
589 0.3357020910254142
590 0.3357020910254142
591 0.3357020910254142
592 0.3357020910254142
593 0.3357020910254142
594 0.3357020910254142
595 0.3357020910254142
596 0.3357020910254142
597 0.3357020910254142
598 0.3357020910254142
599 0.3357020910254142
600 0.3357020910254142
601 0.3357020910254142
602 0.3357020910254142
603 0.3357020910254142
604 0.3357020910254142
605 0.33623503656805925
606 0.33623503656805925
607 0.33623503656805925
608 0.33623503656805925
609 0.33623503656805925
610 0.33623503656805925
611 0.33623503656805925
612 0.33623503656805925
613 0.33623503656805925
614 0.33623503656805925
615 0.33623503656805925
616 0.33623503656805925
617 0.33623503656805925
618 0.33623503656805925
619 0.33623503656805925
620 0.33623503656805925
621 0.33623503656805925
622 0.33623503656805925
623 0.33623503656805925
624 0.33623503656805925
625 0.33623503656805925
626 0.33623503656805925
627 0.33623503656805925
628 0.33623503656805925
629 0.33623503656805925
630 0.33623503656805925
631 0.33623503656805925
632 0.33623503656805925
633 0.33623503656805925
634 0.33623503656805925
635 0.33623503656805925
636 0.33623503656805925
637 0.33623503656805925
638 0.33623503656805925
639 0.33623503656805925
640 0.33623503656805925
641 0.33623503656805925
642 0.33623503656805925
643 0.33623503656805925
644 0.33623503656805925
645 0.33623503656805925
646 0.33623503656805925
647 0.33623503656805925
648 0.33623503656805925
649 0.33623503656805925
650 0.33623503656805925
651 0.33623503656805925
652 0.33623503656805925
653 0.33623503656805925
654 0.33623503656805925
655 0.33623503656805925
656 0.33623503656805925
657 0.33623503656805925
658 0.33623503656805925
659 0.33623503656805925
660 0.33623503656805925
661 0.33623503656805925
662 0.33623503656805925
663 0.33623503656805925
664 0.33623503656805925
665 0.33623503656805925
666 0.33623503656805925
667 0.33623503656805925
668 0.33623503656805925
669 0.33623503656805925
670 0.33623503656805925
671 0.33623503656805925
672 0.33623503656805925
673 0.33623503656805925
674 0.33623503656805925
675 0.33623503656805925
676 0.33623503656805925
677 0.33623503656805925
678 0.33623503656805925
679 0.33623503656805925
680 0.33623503656805925
681 0.33623503656805925
682 0.33623503656805925
683 0.33623503656805925
684 0.33623503656805925
685 0.33623503656805925
686 0.33623503656805925
687 0.33623503656805925
688 0.33623503656805925
689 0.33623503656805925
690 0.33623503656805925
691 0.33623503656805925
692 0.33623503656805925
693 0.33623503656805925
694 0.33623503656805925
695 0.33623503656805925
696 0.33623503656805925
697 0.33623503656805925
698 0.33623503656805925
699 0.33623503656805925
700 0.33623503656805925
701 0.33623503656805925
702 0.33623503656805925
703 0.33623503656805925
704 0.33623503656805925
705 0.33623503656805925
706 0.33623503656805925
707 0.33623503656805925
708 0.33623503656805925
709 0.33623503656805925
710 0.33623503656805925
711 0.33623503656805925
712 0.33623503656805925
713 0.33623503656805925
714 0.33623503656805925
715 0.33623503656805925
716 0.33623503656805925
717 0.33623503656805925
718 0.33623503656805925
719 0.33623503656805925
720 0.33623503656805925
721 0.33623503656805925
722 0.33623503656805925
723 0.33623503656805925
724 0.33623503656805925
725 0.33623503656805925
726 0.33623503656805925
727 0.33623503656805925
728 0.33623503656805925
729 0.33623503656805925
730 0.33623503656805925
731 0.33623503656805925
732 0.33623503656805925
733 0.33623503656805925
734 0.33623503656805925
735 0.33623503656805925
736 0.33623503656805925
737 0.33623503656805925
738 0.33623503656805925
739 0.33623503656805925
740 0.33623503656805925
741 0.33623503656805925
742 0.33623503656805925
743 0.33623503656805925
744 0.33623503656805925
745 0.33623503656805925
746 0.33623503656805925
747 0.33623503656805925
748 0.33623503656805925
749 0.33623503656805925
750 0.33623503656805925
751 0.33623503656805925
752 0.33623503656805925
753 0.33623503656805925
754 0.33623503656805925
755 0.33623503656805925
756 0.33623503656805925
757 0.33623503656805925
758 0.33623503656805925
759 0.33623503656805925
760 0.33623503656805925
761 0.33623503656805925
762 0.33623503656805925
763 0.33623503656805925
764 0.33623503656805925
765 0.33623503656805925
766 0.33623503656805925
767 0.33623503656805925
768 0.33623503656805925
769 0.33623503656805925
770 0.33623503656805925
771 0.33623503656805925
772 0.33623503656805925
773 0.33623503656805925
774 0.33623503656805925
775 0.33623503656805925
776 0.33623503656805925
777 0.33623503656805925
778 0.33623503656805925
779 0.33623503656805925
780 0.33623503656805925
781 0.33623503656805925
782 0.33623503656805925
783 0.33623503656805925
784 0.33623503656805925
785 0.33623503656805925
786 0.33623503656805925
787 0.33623503656805925
788 0.33623503656805925
789 0.33623503656805925
790 0.33623503656805925
791 0.33623503656805925
792 0.33623503656805925
793 0.33623503656805925
794 0.33623503656805925
795 0.33623503656805925
796 0.33623503656805925
797 0.33623503656805925
798 0.33623503656805925
799 0.33623503656805925
800 0.33623503656805925
801 0.33623503656805925
802 0.33623503656805925
803 0.33623503656805925
804 0.33623503656805925
805 0.33623503656805925
806 0.33623503656805925
807 0.33623503656805925
808 0.33623503656805925
809 0.33623503656805925
810 0.33623503656805925
811 0.33623503656805925
812 0.33623503656805925
813 0.33623503656805925
814 0.33623503656805925
815 0.33623503656805925
816 0.33623503656805925
817 0.33623503656805925
818 0.33623503656805925
819 0.33623503656805925
820 0.33623503656805925
821 0.33623503656805925
822 0.33623503656805925
823 0.33623503656805925
824 0.33623503656805925
825 0.33623503656805925
826 0.33623503656805925
827 0.33623503656805925
828 0.33623503656805925
829 0.33623503656805925
830 0.33623503656805925
831 0.33623503656805925
832 0.33623503656805925
833 0.33623503656805925
834 0.33623503656805925
835 0.33623503656805925
836 0.33623503656805925
837 0.33623503656805925
838 0.33623503656805925
839 0.33623503656805925
840 0.33623503656805925
841 0.33623503656805925
842 0.33623503656805925
843 0.33623503656805925
844 0.33623503656805925
845 0.33623503656805925
846 0.33623503656805925
847 0.33623503656805925
848 0.33623503656805925
849 0.33623503656805925
850 0.33623503656805925
851 0.33623503656805925
852 0.33623503656805925
853 0.33623503656805925
854 0.33623503656805925
855 0.33623503656805925
856 0.33623503656805925
857 0.33623503656805925
858 0.33623503656805925
859 0.33623503656805925
860 0.33623503656805925
861 0.33623503656805925
862 0.33623503656805925
863 0.33623503656805925
864 0.33623503656805925
865 0.33623503656805925
866 0.33623503656805925
867 0.33623503656805925
868 0.33623503656805925
869 0.33623503656805925
870 0.33623503656805925
871 0.33623503656805925
872 0.33623503656805925
873 0.33623503656805925
874 0.33623503656805925
875 0.33623503656805925
876 0.33623503656805925
877 0.33623503656805925
878 0.33623503656805925
879 0.33623503656805925
880 0.33623503656805925
881 0.33623503656805925
882 0.33623503656805925
883 0.33623503656805925
884 0.33623503656805925
885 0.33623503656805925
886 0.33623503656805925
887 0.33623503656805925
888 0.33623503656805925
889 0.33623503656805925
890 0.33623503656805925
891 0.33623503656805925
892 0.33623503656805925
893 0.33623503656805925
894 0.33623503656805925
895 0.33623503656805925
896 0.33623503656805925
897 0.33623503656805925
898 0.33623503656805925
899 0.33623503656805925
900 0.33623503656805925
901 0.33623503656805925
902 0.33623503656805925
903 0.33623503656805925
904 0.33623503656805925
905 0.33623503656805925
906 0.33623503656805925
907 0.33623503656805925
908 0.33623503656805925
909 0.33623503656805925
910 0.33623503656805925
911 0.33623503656805925
912 0.33623503656805925
913 0.33623503656805925
914 0.33623503656805925
915 0.33623503656805925
916 0.33623503656805925
917 0.33623503656805925
918 0.33623503656805925
919 0.33623503656805925
920 0.33623503656805925
921 0.33623503656805925
922 0.33623503656805925
923 0.33623503656805925
924 0.33623503656805925
925 0.33623503656805925
926 0.33623503656805925
927 0.33623503656805925
928 0.33623503656805925
929 0.33623503656805925
930 0.33623503656805925
931 0.33623503656805925
932 0.33623503656805925
933 0.33623503656805925
934 0.33623503656805925
935 0.33623503656805925
936 0.33623503656805925
937 0.33623503656805925
938 0.33623503656805925
939 0.33623503656805925
940 0.33623503656805925
941 0.33623503656805925
942 0.33623503656805925
943 0.33623503656805925
944 0.33623503656805925
945 0.33623503656805925
946 0.33623503656805925
947 0.33623503656805925
948 0.33623503656805925
949 0.33623503656805925
950 0.33623503656805925
951 0.33623503656805925
952 0.33623503656805925
953 0.33623503656805925
954 0.33623503656805925
955 0.33623503656805925
956 0.33623503656805925
957 0.33623503656805925
958 0.33623503656805925
959 0.33623503656805925
960 0.33623503656805925
961 0.33623503656805925
962 0.33623503656805925
963 0.33623503656805925
964 0.33623503656805925
965 0.33623503656805925
966 0.33623503656805925
967 0.33623503656805925
968 0.33623503656805925
969 0.33623503656805925
970 0.33623503656805925
971 0.33623503656805925
972 0.33623503656805925
973 0.33623503656805925
974 0.33623503656805925
975 0.33623503656805925
976 0.33623503656805925
977 0.33623503656805925
978 0.33623503656805925
979 0.33623503656805925
980 0.33623503656805925
981 0.33623503656805925
982 0.33623503656805925
983 0.33623503656805925
984 0.33623503656805925
985 0.33623503656805925
986 0.33623503656805925
987 0.3367302040925093
988 0.3367302040925093
989 0.3367302040925093
990 0.3367302040925093
991 0.3367302040925093
992 0.3367302040925093
993 0.3367302040925093
994 0.3367302040925093
995 0.3367302040925093
996 0.3367302040925093
997 0.3367302040925093
998 0.3367302040925093
999 0.3367302040925093
1000 0.3367302040925093

==> data/mean-ndcg-oe-complexity-1000-crash_class=asan_segv.dat <==
1 0.03932584269662921
2 0.15629596554976463
3 0.17876787566212418
4 0.183606938112387
5 0.19230025962327557
6 0.20430724345837747
7 0.20430724345837747
8 0.20430724345837747
9 0.2059984232092987
10 0.20762238290771381
11 0.21075657330828834
12 0.21075657330828834
13 0.21075657330828834
14 0.21075657330828834
15 0.21497005645435574
16 0.21634449770221093
17 0.21769175875034652
18 0.21901428073555235
19 0.21901428073555235
20 0.21901428073555235
21 0.22027407750081962
22 0.22027407750081962
23 0.222724687523129
24 0.22393445313569468
25 0.22632485823179987
26 0.22868789101671172
27 0.22868789101671172
28 0.22984433389570288
29 0.22984433389570288
30 0.23438026842563775
31 0.23438026842563775
32 0.23438026842563775
33 0.23438026842563775
34 0.23438026842563775
35 0.2387269291810821
36 0.2398053489563998
37 0.2398053489563998
38 0.2398053489563998
39 0.2398053489563998
40 0.24190256706020818
41 0.24606996084482322
42 0.2481406218914379
43 0.2512277440978475
44 0.25225070983082465
45 0.25225070983082465
46 0.2532621217783342
47 0.2532621217783342
48 0.25426270376459265
49 0.25426270376459265
50 0.25426270376459265
51 0.25426270376459265
52 0.25426270376459265
53 0.25426270376459265
54 0.257177923266476
55 0.25814531334397095
56 0.2591084684033749
57 0.26102652772543916
58 0.26102652772543916
59 0.2619776165321739
60 0.2619776165321739
61 0.2619776165321739
62 0.2629175051771749
63 0.2629175051771749
64 0.2629175051771749
65 0.2629175051771749
66 0.2629175051771749
67 0.2638403818623549
68 0.2638403818623549
69 0.2638403818623549
70 0.2638403818623549
71 0.2638403818623549
72 0.2638403818623549
73 0.2638403818623549
74 0.2638403818623549
75 0.2647395564312022
76 0.2647395564312022
77 0.2647395564312022
78 0.2647395564312022
79 0.2647395564312022
80 0.2647395564312022
81 0.2656232263601323
82 0.2656232263601323
83 0.2691386822779316
84 0.2708917279523387
85 0.2708917279523387
86 0.2708917279523387
87 0.2717614604396183
88 0.27349654653850713
89 0.27349654653850713
90 0.27349654653850713
91 0.2752189115795485
92 0.27607804005315983
93 0.27779225208238634
94 0.27779225208238634
95 0.27779225208238634
96 0.27779225208238634
97 0.27779225208238634
98 0.27779225208238634
99 0.27779225208238634
100 0.27863601884207007
101 0.27863601884207007
102 0.27863601884207007
103 0.27863601884207007
104 0.27863601884207007
105 0.27863601884207007
106 0.279469365284235
107 0.279469365284235
108 0.279469365284235
109 0.279469365284235
110 0.279469365284235
111 0.279469365284235
112 0.279469365284235
113 0.279469365284235
114 0.279469365284235
115 0.279469365284235
116 0.279469365284235
117 0.279469365284235
118 0.279469365284235
119 0.279469365284235
120 0.279469365284235
121 0.279469365284235
122 0.2802785789378427
123 0.2802785789378427
124 0.2802785789378427
125 0.2802785789378427
126 0.2802785789378427
127 0.2802785789378427
128 0.2802785789378427
129 0.2802785789378427
130 0.2802785789378427
131 0.2802785789378427
132 0.2802785789378427
133 0.2802785789378427
134 0.2802785789378427
135 0.2802785789378427
136 0.28107006275510754
137 0.28107006275510754
138 0.28107006275510754
139 0.28107006275510754
140 0.28107006275510754
141 0.28107006275510754
142 0.28107006275510754
143 0.28107006275510754
144 0.28107006275510754
145 0.28107006275510754
146 0.28107006275510754
147 0.28107006275510754
148 0.28107006275510754
149 0.2818472267384118
150 0.2818472267384118
151 0.2818472267384118
152 0.2818472267384118
153 0.2818472267384118
154 0.2818472267384118
155 0.2818472267384118
156 0.2818472267384118
157 0.2818472267384118
158 0.2818472267384118
159 0.2818472267384118
160 0.2849125882049217
161 0.2849125882049217
162 0.2849125882049217
163 0.2849125882049217
164 0.2849125882049217
165 0.2849125882049217
166 0.2849125882049217
167 0.2849125882049217
168 0.2849125882049217
169 0.2849125882049217
170 0.2849125882049217
171 0.2849125882049217
172 0.2849125882049217
173 0.2849125882049217
174 0.2849125882049217
175 0.2849125882049217
176 0.2849125882049217
177 0.2849125882049217
178 0.2849125882049217
179 0.28566246643342585
180 0.28566246643342585
181 0.28566246643342585
182 0.28566246643342585
183 0.28566246643342585
184 0.28566246643342585
185 0.28566246643342585
186 0.28566246643342585
187 0.28566246643342585
188 0.28566246643342585
189 0.28566246643342585
190 0.28566246643342585
191 0.28640313951223884
192 0.28640313951223884
193 0.28640313951223884
194 0.28714163479197397
195 0.28714163479197397
196 0.28714163479197397
197 0.28714163479197397
198 0.28714163479197397
199 0.28714163479197397
200 0.28714163479197397
201 0.28714163479197397
202 0.28714163479197397
203 0.28714163479197397
204 0.28714163479197397
205 0.28714163479197397
206 0.28714163479197397
207 0.28714163479197397
208 0.28714163479197397
209 0.28714163479197397
210 0.28714163479197397
211 0.28714163479197397
212 0.28714163479197397
213 0.28714163479197397
214 0.28714163479197397
215 0.28714163479197397
216 0.28714163479197397
217 0.28714163479197397
218 0.28714163479197397
219 0.28714163479197397
220 0.28714163479197397
221 0.28714163479197397
222 0.28714163479197397
223 0.28714163479197397
224 0.28714163479197397
225 0.28714163479197397
226 0.28714163479197397
227 0.28714163479197397
228 0.28714163479197397
229 0.28714163479197397
230 0.28714163479197397
231 0.28714163479197397
232 0.28714163479197397
233 0.28714163479197397
234 0.28714163479197397
235 0.28714163479197397
236 0.28714163479197397
237 0.28714163479197397
238 0.28714163479197397
239 0.28714163479197397
240 0.28714163479197397
241 0.28714163479197397
242 0.28714163479197397
243 0.28714163479197397
244 0.28714163479197397
245 0.28714163479197397
246 0.28714163479197397
247 0.28714163479197397
248 0.28714163479197397
249 0.28714163479197397
250 0.28714163479197397
251 0.28714163479197397
252 0.28714163479197397
253 0.28714163479197397
254 0.28714163479197397
255 0.28714163479197397
256 0.28714163479197397
257 0.28714163479197397
258 0.28714163479197397
259 0.28714163479197397
260 0.28714163479197397
261 0.28714163479197397
262 0.28714163479197397
263 0.28714163479197397
264 0.28714163479197397
265 0.28714163479197397
266 0.28714163479197397
267 0.28714163479197397
268 0.28714163479197397
269 0.28714163479197397
270 0.28714163479197397
271 0.28714163479197397
272 0.28714163479197397
273 0.28714163479197397
274 0.28714163479197397
275 0.28714163479197397
276 0.28714163479197397
277 0.28714163479197397
278 0.2878331529651344
279 0.2878331529651344
280 0.2878331529651344
281 0.2878331529651344
282 0.2878331529651344
283 0.2878331529651344
284 0.2878331529651344
285 0.2878331529651344
286 0.2878331529651344
287 0.2878331529651344
288 0.2878331529651344
289 0.2878331529651344
290 0.2878331529651344
291 0.2878331529651344
292 0.2878331529651344
293 0.2878331529651344
294 0.2878331529651344
295 0.2878331529651344
296 0.2878331529651344
297 0.2878331529651344
298 0.2878331529651344
299 0.2878331529651344
300 0.2878331529651344
301 0.2878331529651344
302 0.2878331529651344
303 0.2878331529651344
304 0.2878331529651344
305 0.2878331529651344
306 0.2878331529651344
307 0.2878331529651344
308 0.2878331529651344
309 0.2878331529651344
310 0.2878331529651344
311 0.2878331529651344
312 0.2878331529651344
313 0.2878331529651344
314 0.2878331529651344
315 0.2878331529651344
316 0.2878331529651344
317 0.2878331529651344
318 0.2878331529651344
319 0.2878331529651344
320 0.2878331529651344
321 0.2878331529651344
322 0.2878331529651344
323 0.2878331529651344
324 0.2878331529651344
325 0.2878331529651344
326 0.2878331529651344
327 0.2878331529651344
328 0.2878331529651344
329 0.2878331529651344
330 0.2878331529651344
331 0.2878331529651344
332 0.2878331529651344
333 0.2878331529651344
334 0.2878331529651344
335 0.2878331529651344
336 0.2878331529651344
337 0.2878331529651344
338 0.2878331529651344
339 0.2878331529651344
340 0.2878331529651344
341 0.2878331529651344
342 0.2878331529651344
343 0.2878331529651344
344 0.2878331529651344
345 0.2878331529651344
346 0.2878331529651344
347 0.2878331529651344
348 0.2878331529651344
349 0.2878331529651344
350 0.2878331529651344
351 0.2878331529651344
352 0.2878331529651344
353 0.28849662004503807
354 0.28849662004503807
355 0.28849662004503807
356 0.28849662004503807
357 0.289158819422722
358 0.289158819422722
359 0.2898203920458422
360 0.2898203920458422
361 0.2898203920458422
362 0.2898203920458422
363 0.2898203920458422
364 0.2898203920458422
365 0.2898203920458422
366 0.2898203920458422
367 0.2898203920458422
368 0.2898203920458422
369 0.2898203920458422
370 0.2898203920458422
371 0.2898203920458422
372 0.2898203920458422
373 0.2898203920458422
374 0.2898203920458422
375 0.2898203920458422
376 0.2898203920458422
377 0.2898203920458422
378 0.2898203920458422
379 0.2898203920458422
380 0.2898203920458422
381 0.2898203920458422
382 0.2904750763728725
383 0.2904750763728725
384 0.2904750763728725
385 0.2904750763728725
386 0.2904750763728725
387 0.2904750763728725
388 0.2904750763728725
389 0.2904750763728725
390 0.2904750763728725
391 0.2904750763728725
392 0.2904750763728725
393 0.2904750763728725
394 0.2911263825588687
395 0.2911263825588687
396 0.2911263825588687
397 0.2911263825588687
398 0.2911263825588687
399 0.2917763213598793
400 0.2917763213598793
401 0.2917763213598793
402 0.2917763213598793
403 0.2917763213598793
404 0.2917763213598793
405 0.2917763213598793
406 0.2917763213598793
407 0.2917763213598793
408 0.2917763213598793
409 0.2917763213598793
410 0.2917763213598793
411 0.2917763213598793
412 0.2917763213598793
413 0.2917763213598793
414 0.2917763213598793
415 0.2917763213598793
416 0.2917763213598793
417 0.2917763213598793
418 0.2917763213598793
419 0.2917763213598793
420 0.2917763213598793
421 0.2917763213598793
422 0.2917763213598793
423 0.2917763213598793
424 0.2917763213598793
425 0.2917763213598793
426 0.2917763213598793
427 0.2917763213598793
428 0.2917763213598793
429 0.2917763213598793
430 0.2917763213598793
431 0.2917763213598793
432 0.2917763213598793
433 0.2917763213598793
434 0.2917763213598793
435 0.2917763213598793
436 0.2917763213598793
437 0.2917763213598793
438 0.2917763213598793
439 0.2917763213598793
440 0.2917763213598793
441 0.2917763213598793
442 0.2917763213598793
443 0.2917763213598793
444 0.2917763213598793
445 0.2917763213598793
446 0.2917763213598793
447 0.2917763213598793
448 0.2917763213598793
449 0.2917763213598793
450 0.2917763213598793
451 0.2917763213598793
452 0.2917763213598793
453 0.2917763213598793
454 0.2917763213598793
455 0.2917763213598793
456 0.2917763213598793
457 0.2917763213598793
458 0.2917763213598793
459 0.2917763213598793
460 0.2917763213598793
461 0.2917763213598793
462 0.2917763213598793
463 0.2917763213598793
464 0.2917763213598793
465 0.2917763213598793
466 0.2917763213598793
467 0.2917763213598793
468 0.2917763213598793
469 0.2917763213598793
470 0.2917763213598793
471 0.2917763213598793
472 0.2917763213598793
473 0.29240835418733063
474 0.29240835418733063
475 0.2930399553822719
476 0.2930399553822719
477 0.2930399553822719
478 0.2930399553822719
479 0.2930399553822719
480 0.2930399553822719
481 0.2930399553822719
482 0.2930399553822719
483 0.2930399553822719
484 0.2930399553822719
485 0.2930399553822719
486 0.2930399553822719
487 0.2930399553822719
488 0.2930399553822719
489 0.2930399553822719
490 0.2930399553822719
491 0.2930399553822719
492 0.2930399553822719
493 0.2930399553822719
494 0.2930399553822719
495 0.2930399553822719
496 0.2930399553822719
497 0.2930399553822719
498 0.2930399553822719
499 0.2930399553822719
500 0.2930399553822719
501 0.2930399553822719
502 0.2930399553822719
503 0.2930399553822719
504 0.2930399553822719
505 0.2930399553822719
506 0.2930399553822719
507 0.2930399553822719
508 0.2930399553822719
509 0.2930399553822719
510 0.2930399553822719
511 0.2930399553822719
512 0.2930399553822719
513 0.2930399553822719
514 0.2930399553822719
515 0.2930399553822719
516 0.2930399553822719
517 0.2930399553822719
518 0.2930399553822719
519 0.2930399553822719
520 0.2930399553822719
521 0.2930399553822719
522 0.2930399553822719
523 0.29366186554048473
524 0.29366186554048473
525 0.29366186554048473
526 0.29366186554048473
527 0.29366186554048473
528 0.29366186554048473
529 0.29366186554048473
530 0.29366186554048473
531 0.29366186554048473
532 0.29366186554048473
533 0.29428190373296426
534 0.29428190373296426
535 0.29428190373296426
536 0.29428190373296426
537 0.29428190373296426
538 0.29428190373296426
539 0.29428190373296426
540 0.29428190373296426
541 0.29428190373296426
542 0.29428190373296426
543 0.29428190373296426
544 0.29428190373296426
545 0.29428190373296426
546 0.29428190373296426
547 0.29428190373296426
548 0.29428190373296426
549 0.29428190373296426
550 0.29428190373296426
551 0.29428190373296426
552 0.29428190373296426
553 0.29428190373296426
554 0.29428190373296426
555 0.29428190373296426
556 0.29428190373296426
557 0.29428190373296426
558 0.29428190373296426
559 0.29428190373296426
560 0.29428190373296426
561 0.29428190373296426
562 0.29428190373296426
563 0.29428190373296426
564 0.29428190373296426
565 0.29428190373296426
566 0.29428190373296426
567 0.29428190373296426
568 0.29428190373296426
569 0.29428190373296426
570 0.29428190373296426
571 0.29428190373296426
572 0.29428190373296426
573 0.29428190373296426
574 0.29428190373296426
575 0.29428190373296426
576 0.29428190373296426
577 0.29428190373296426
578 0.29428190373296426
579 0.29428190373296426
580 0.29428190373296426
581 0.29428190373296426
582 0.29428190373296426
583 0.29428190373296426
584 0.29428190373296426
585 0.29428190373296426
586 0.29428190373296426
587 0.29428190373296426
588 0.29428190373296426
589 0.29428190373296426
590 0.29428190373296426
591 0.29428190373296426
592 0.29428190373296426
593 0.29428190373296426
594 0.29428190373296426
595 0.29428190373296426
596 0.29428190373296426
597 0.29428190373296426
598 0.29428190373296426
599 0.29428190373296426
600 0.29428190373296426
601 0.29428190373296426
602 0.29428190373296426
603 0.29428190373296426
604 0.29428190373296426
605 0.29428190373296426
606 0.29428190373296426
607 0.29428190373296426
608 0.29428190373296426
609 0.29428190373296426
610 0.29428190373296426
611 0.29428190373296426
612 0.29428190373296426
613 0.29428190373296426
614 0.29428190373296426
615 0.29428190373296426
616 0.29428190373296426
617 0.29428190373296426
618 0.29428190373296426
619 0.29428190373296426
620 0.29428190373296426
621 0.29428190373296426
622 0.29428190373296426
623 0.29428190373296426
624 0.29428190373296426
625 0.29428190373296426
626 0.29428190373296426
627 0.29428190373296426
628 0.29428190373296426
629 0.29428190373296426
630 0.29428190373296426
631 0.29428190373296426
632 0.29428190373296426
633 0.29428190373296426
634 0.29428190373296426
635 0.29428190373296426
636 0.29428190373296426
637 0.29428190373296426
638 0.29428190373296426
639 0.29428190373296426
640 0.29428190373296426
641 0.29428190373296426
642 0.29428190373296426
643 0.29428190373296426
644 0.29428190373296426
645 0.29428190373296426
646 0.29428190373296426
647 0.29428190373296426
648 0.29428190373296426
649 0.29428190373296426
650 0.29428190373296426
651 0.29428190373296426
652 0.29428190373296426
653 0.29428190373296426
654 0.29428190373296426
655 0.29428190373296426
656 0.29428190373296426
657 0.29428190373296426
658 0.29428190373296426
659 0.29428190373296426
660 0.29428190373296426
661 0.29428190373296426
662 0.29428190373296426
663 0.29428190373296426
664 0.29428190373296426
665 0.29428190373296426
666 0.29428190373296426
667 0.29428190373296426
668 0.29428190373296426
669 0.29428190373296426
670 0.29428190373296426
671 0.29428190373296426
672 0.29428190373296426
673 0.29428190373296426
674 0.29428190373296426
675 0.29428190373296426
676 0.29428190373296426
677 0.29428190373296426
678 0.29428190373296426
679 0.29428190373296426
680 0.29428190373296426
681 0.29428190373296426
682 0.29428190373296426
683 0.29428190373296426
684 0.29428190373296426
685 0.29428190373296426
686 0.29428190373296426
687 0.29428190373296426
688 0.29428190373296426
689 0.29428190373296426
690 0.29428190373296426
691 0.29428190373296426
692 0.29428190373296426
693 0.29428190373296426
694 0.29428190373296426
695 0.29428190373296426
696 0.29428190373296426
697 0.29428190373296426
698 0.29428190373296426
699 0.29428190373296426
700 0.29428190373296426
701 0.29428190373296426
702 0.29428190373296426
703 0.29428190373296426
704 0.29428190373296426
705 0.29428190373296426
706 0.29428190373296426
707 0.29428190373296426
708 0.29428190373296426
709 0.29428190373296426
710 0.29428190373296426
711 0.29428190373296426
712 0.29428190373296426
713 0.29428190373296426
714 0.29428190373296426
715 0.29428190373296426
716 0.29428190373296426
717 0.29428190373296426
718 0.29428190373296426
719 0.29428190373296426
720 0.29428190373296426
721 0.29428190373296426
722 0.29428190373296426
723 0.29428190373296426
724 0.29428190373296426
725 0.29428190373296426
726 0.29428190373296426
727 0.29428190373296426
728 0.29428190373296426
729 0.29428190373296426
730 0.29428190373296426
731 0.29428190373296426
732 0.29428190373296426
733 0.29428190373296426
734 0.29428190373296426
735 0.29428190373296426
736 0.29428190373296426
737 0.29428190373296426
738 0.29428190373296426
739 0.29428190373296426
740 0.29428190373296426
741 0.29428190373296426
742 0.29428190373296426
743 0.29428190373296426
744 0.29428190373296426
745 0.29428190373296426
746 0.29428190373296426
747 0.29428190373296426
748 0.29428190373296426
749 0.29428190373296426
750 0.29428190373296426
751 0.29428190373296426
752 0.29428190373296426
753 0.29428190373296426
754 0.29428190373296426
755 0.29428190373296426
756 0.29428190373296426
757 0.29428190373296426
758 0.29428190373296426
759 0.29428190373296426
760 0.29428190373296426
761 0.29428190373296426
762 0.29428190373296426
763 0.29428190373296426
764 0.29428190373296426
765 0.29428190373296426
766 0.29428190373296426
767 0.29428190373296426
768 0.29428190373296426
769 0.29428190373296426
770 0.29428190373296426
771 0.29428190373296426
772 0.29428190373296426
773 0.29428190373296426
774 0.29428190373296426
775 0.29428190373296426
776 0.29428190373296426
777 0.29428190373296426
778 0.29428190373296426
779 0.29428190373296426
780 0.29428190373296426
781 0.29428190373296426
782 0.29428190373296426
783 0.29428190373296426
784 0.29428190373296426
785 0.29428190373296426
786 0.29428190373296426
787 0.29428190373296426
788 0.29428190373296426
789 0.29428190373296426
790 0.29428190373296426
791 0.29428190373296426
792 0.29428190373296426
793 0.29428190373296426
794 0.29428190373296426
795 0.29428190373296426
796 0.29428190373296426
797 0.29428190373296426
798 0.29428190373296426
799 0.29428190373296426
800 0.29428190373296426
801 0.29428190373296426
802 0.29428190373296426
803 0.29428190373296426
804 0.29428190373296426
805 0.29428190373296426
806 0.29428190373296426
807 0.29428190373296426
808 0.29428190373296426
809 0.29428190373296426
810 0.29428190373296426
811 0.29428190373296426
812 0.29428190373296426
813 0.29428190373296426
814 0.29428190373296426
815 0.29428190373296426
816 0.29428190373296426
817 0.29428190373296426
818 0.29428190373296426
819 0.29428190373296426
820 0.29428190373296426
821 0.29428190373296426
822 0.29428190373296426
823 0.29428190373296426
824 0.29428190373296426
825 0.29428190373296426
826 0.29428190373296426
827 0.29428190373296426
828 0.29428190373296426
829 0.29428190373296426
830 0.29428190373296426
831 0.29428190373296426
832 0.29428190373296426
833 0.29428190373296426
834 0.29428190373296426
835 0.29428190373296426
836 0.29428190373296426
837 0.29428190373296426
838 0.29428190373296426
839 0.29428190373296426
840 0.29428190373296426
841 0.29428190373296426
842 0.29428190373296426
843 0.29428190373296426
844 0.29428190373296426
845 0.29428190373296426
846 0.29428190373296426
847 0.29428190373296426
848 0.29428190373296426
849 0.29428190373296426
850 0.29428190373296426
851 0.29428190373296426
852 0.29428190373296426
853 0.29428190373296426
854 0.29428190373296426
855 0.29428190373296426
856 0.29428190373296426
857 0.29428190373296426
858 0.29428190373296426
859 0.29428190373296426
860 0.29428190373296426
861 0.29428190373296426
862 0.29428190373296426
863 0.29428190373296426
864 0.29428190373296426
865 0.29428190373296426
866 0.29428190373296426
867 0.29428190373296426
868 0.29428190373296426
869 0.29428190373296426
870 0.29428190373296426
871 0.29428190373296426
872 0.29428190373296426
873 0.29428190373296426
874 0.29428190373296426
875 0.29428190373296426
876 0.29428190373296426
877 0.29428190373296426
878 0.29428190373296426
879 0.29428190373296426
880 0.29428190373296426
881 0.29428190373296426
882 0.29428190373296426
883 0.29428190373296426
884 0.29428190373296426
885 0.29428190373296426
886 0.29428190373296426
887 0.29428190373296426
888 0.29428190373296426
889 0.29428190373296426
890 0.29428190373296426
891 0.29428190373296426
892 0.29428190373296426
893 0.29428190373296426
894 0.29428190373296426
895 0.29428190373296426
896 0.29428190373296426
897 0.29428190373296426
898 0.29428190373296426
899 0.29428190373296426
900 0.29428190373296426
901 0.29428190373296426
902 0.29428190373296426
903 0.29428190373296426
904 0.29428190373296426
905 0.29428190373296426
906 0.29428190373296426
907 0.29428190373296426
908 0.29428190373296426
909 0.29428190373296426
910 0.29428190373296426
911 0.29428190373296426
912 0.29428190373296426
913 0.29428190373296426
914 0.29428190373296426
915 0.29428190373296426
916 0.29428190373296426
917 0.29428190373296426
918 0.29428190373296426
919 0.29428190373296426
920 0.29428190373296426
921 0.29428190373296426
922 0.29428190373296426
923 0.29428190373296426
924 0.29428190373296426
925 0.29428190373296426
926 0.29428190373296426
927 0.29428190373296426
928 0.29428190373296426
929 0.29428190373296426
930 0.29428190373296426
931 0.29428190373296426
932 0.29428190373296426
933 0.29428190373296426
934 0.29428190373296426
935 0.29428190373296426
936 0.29428190373296426
937 0.29428190373296426
938 0.29428190373296426
939 0.29428190373296426
940 0.29428190373296426
941 0.29428190373296426
942 0.29428190373296426
943 0.29428190373296426
944 0.29428190373296426
945 0.29428190373296426
946 0.29428190373296426
947 0.29428190373296426
948 0.29428190373296426
949 0.29428190373296426
950 0.29428190373296426
951 0.29428190373296426
952 0.29428190373296426
953 0.29428190373296426
954 0.29428190373296426
955 0.29428190373296426
956 0.29428190373296426
957 0.29428190373296426
958 0.29428190373296426
959 0.29428190373296426
960 0.29428190373296426
961 0.29428190373296426
962 0.29428190373296426
963 0.29428190373296426
964 0.29428190373296426
965 0.29428190373296426
966 0.29428190373296426
967 0.29428190373296426
968 0.29428190373296426
969 0.29428190373296426
970 0.29428190373296426
971 0.29428190373296426
972 0.29428190373296426
973 0.29428190373296426
974 0.29428190373296426
975 0.29428190373296426
976 0.29428190373296426
977 0.29428190373296426
978 0.29428190373296426
979 0.29428190373296426
980 0.29428190373296426
981 0.29428190373296426
982 0.29428190373296426
983 0.29428190373296426
984 0.29428190373296426
985 0.29428190373296426
986 0.29428190373296426
987 0.29428190373296426
988 0.29428190373296426
989 0.29428190373296426
990 0.29428190373296426
991 0.29428190373296426
992 0.29428190373296426
993 0.29428190373296426
994 0.29428190373296426
995 0.29428190373296426
996 0.29428190373296426
997 0.29428190373296426
998 0.29428190373296426
999 0.29428190373296426
1000 0.29428190373296426

==> data/mean-ndcg-oe-complexity-1000-crash_class=leaksan_detected_memory_leaks.dat <==
1 0.07058823529411765
2 0.08172228976890808
3 0.09642817212184926
4 0.11416191274840075
5 0.1369179602327855
6 0.1452993058117978
7 0.14922087443924878
8 0.1510765501850472
9 0.1510765501850472
10 0.15447731284761057
11 0.15775899456115325
12 0.16093826696618052
13 0.16093826696618052
14 0.16997207960652694
15 0.1729132560771152
16 0.1757914977490943
17 0.1757914977490943
18 0.1757914977490943
19 0.1757914977490943
20 0.1784699712631761
21 0.1784699712631761
22 0.18107073278620556
23 0.18107073278620556
24 0.18107073278620556
25 0.18357362753389223
26 0.18604786186162342
27 0.18849509242252355
28 0.19091681986323453
29 0.19091681986323453
30 0.19329151499949454
31 0.19329151499949454
32 0.19445763184167428
33 0.19445763184167428
34 0.19445763184167428
35 0.19445763184167428
36 0.19445763184167428
37 0.19445763184167428
38 0.2000223482980528
39 0.2000223482980528
40 0.20112030365828187
41 0.20221118026660756
42 0.20221118026660756
43 0.2043661126302974
44 0.20543721792717937
45 0.20543721792717937
46 0.20649622573104226
47 0.20649622573104226
48 0.2075438939284188
49 0.2075438939284188
50 0.2075438939284188
51 0.2085758060671362
52 0.2085758060671362
53 0.2085758060671362
54 0.2085758060671362
55 0.20958872038357207
56 0.20958872038357207
57 0.20958872038357207
58 0.20958872038357207
59 0.20958872038357207
60 0.21058056214056908
61 0.21255643012829906
62 0.21354054882718237
63 0.21354054882718237
64 0.21354054882718237
65 0.21354054882718237
66 0.21354054882718237
67 0.21354054882718237
68 0.21354054882718237
69 0.21450026188414423
70 0.21450026188414423
71 0.21450026188414423
72 0.21450026188414423
73 0.21450026188414423
74 0.21450026188414423
75 0.21450026188414423
76 0.21450026188414423
77 0.21450026188414423
78 0.2154334087012948
79 0.2154334087012948
80 0.2154334087012948
81 0.21635866309746857
82 0.21635866309746857
83 0.21635866309746857
84 0.21635866309746857
85 0.21727402422336556
86 0.21727402422336556
87 0.21727402422336556
88 0.21727402422336556
89 0.21818013729368477
90 0.21818013729368477
91 0.21818013729368477
92 0.21818013729368477
93 0.21818013729368477
94 0.21818013729368477
95 0.2199667390975773
96 0.22085801646469283
97 0.2217473000583503
98 0.2217473000583503
99 0.2217473000583503
100 0.22263077348907792
101 0.22263077348907792
102 0.22526998046315758
103 0.22526998046315758
104 0.22526998046315758
105 0.22526998046315758
106 0.22526998046315758
107 0.22526998046315758
108 0.22526998046315758
109 0.22526998046315758
110 0.22613574332738098
111 0.22786397786444507
112 0.23131394771045238
113 0.23131394771045238
114 0.23217325112005485
115 0.23303098941728195
116 0.23303098941728195
117 0.23303098941728195
118 0.2338841450978397
119 0.2338841450978397
120 0.23728490776040312
121 0.23728490776040312
122 0.23813220205653352
123 0.23813220205653352
124 0.23813220205653352
125 0.23897527457271048
126 0.2398169712874457
127 0.24149764355635325
128 0.24149764355635325
129 0.24149764355635325
130 0.24149764355635325
131 0.24149764355635325
132 0.24149764355635325
133 0.2431625964836727
134 0.2431625964836727
135 0.2431625964836727
136 0.2431625964836727
137 0.2431625964836727
138 0.2431625964836727
139 0.2431625964836727
140 0.2431625964836727
141 0.2431625964836727
142 0.2431625964836727
143 0.2431625964836727
144 0.2431625964836727
145 0.2431625964836727
146 0.2431625964836727
147 0.2431625964836727
148 0.2431625964836727
149 0.24397633288972065
150 0.24397633288972065
151 0.24397633288972065
152 0.24397633288972065
153 0.24397633288972065
154 0.2480185623882381
155 0.2480185623882381
156 0.2480185623882381
157 0.2480185623882381
158 0.2480185623882381
159 0.2480185623882381
160 0.2480185623882381
161 0.2480185623882381
162 0.2480185623882381
163 0.2480185623882381
164 0.2480185623882381
165 0.2480185623882381
166 0.2480185623882381
167 0.2480185623882381
168 0.2480185623882381
169 0.2480185623882381
170 0.2480185623882381
171 0.2480185623882381
172 0.2480185623882381
173 0.2480185623882381
174 0.2480185623882381
175 0.2480185623882381
176 0.2480185623882381
177 0.2480185623882381
178 0.2480185623882381
179 0.2480185623882381
180 0.2480185623882381
181 0.2480185623882381
182 0.2480185623882381
183 0.2480185623882381
184 0.2480185623882381
185 0.2480185623882381
186 0.24879800259009088
187 0.24879800259009088
188 0.24879800259009088
189 0.24879800259009088
190 0.24879800259009088
191 0.24879800259009088
192 0.24957276534637687
193 0.24957276534637687
194 0.24957276534637687
195 0.24957276534637687
196 0.24957276534637687
197 0.24957276534637687
198 0.24957276534637687
199 0.24957276534637687
200 0.24957276534637687
201 0.24957276534637687
202 0.24957276534637687
203 0.24957276534637687
204 0.24957276534637687
205 0.24957276534637687
206 0.24957276534637687
207 0.24957276534637687
208 0.24957276534637687
209 0.24957276534637687
210 0.24957276534637687
211 0.24957276534637687
212 0.24957276534637687
213 0.24957276534637687
214 0.25033195565763605
215 0.25033195565763605
216 0.25033195565763605
217 0.25033195565763605
218 0.25033195565763605
219 0.25033195565763605
220 0.25033195565763605
221 0.25108664376281803
222 0.25108664376281803
223 0.25108664376281803
224 0.25108664376281803
225 0.25108664376281803
226 0.25108664376281803
227 0.25108664376281803
228 0.25108664376281803
229 0.25108664376281803
230 0.25108664376281803
231 0.25108664376281803
232 0.25108664376281803
233 0.25108664376281803
234 0.25108664376281803
235 0.25108664376281803
236 0.25108664376281803
237 0.25108664376281803
238 0.25108664376281803
239 0.25108664376281803
240 0.25108664376281803
241 0.25108664376281803
242 0.25108664376281803
243 0.25108664376281803
244 0.25108664376281803
245 0.25108664376281803
246 0.25108664376281803
247 0.25108664376281803
248 0.25108664376281803
249 0.25108664376281803
250 0.25108664376281803
251 0.25108664376281803
252 0.25108664376281803
253 0.25108664376281803
254 0.25108664376281803
255 0.25108664376281803
256 0.25108664376281803
257 0.25108664376281803
258 0.25108664376281803
259 0.25108664376281803
260 0.25108664376281803
261 0.25108664376281803
262 0.25108664376281803
263 0.25108664376281803
264 0.25181738458421876
265 0.25181738458421876
266 0.25181738458421876
267 0.25181738458421876
268 0.25181738458421876
269 0.25181738458421876
270 0.25181738458421876
271 0.25181738458421876
272 0.25181738458421876
273 0.25181738458421876
274 0.25181738458421876
275 0.25181738458421876
276 0.25181738458421876
277 0.25181738458421876
278 0.25181738458421876
279 0.25181738458421876
280 0.25181738458421876
281 0.25181738458421876
282 0.25181738458421876
283 0.25181738458421876
284 0.25181738458421876
285 0.25181738458421876
286 0.25181738458421876
287 0.25181738458421876
288 0.25181738458421876
289 0.25181738458421876
290 0.25325475600277625
291 0.25325475600277625
292 0.25325475600277625
293 0.2539721447829366
294 0.2539721447829366
295 0.2539721447829366
296 0.2539721447829366
297 0.2539721447829366
298 0.2539721447829366
299 0.2539721447829366
300 0.2539721447829366
301 0.2539721447829366
302 0.2539721447829366
303 0.2539721447829366
304 0.2539721447829366
305 0.2539721447829366
306 0.2539721447829366
307 0.2539721447829366
308 0.2539721447829366
309 0.2539721447829366
310 0.2539721447829366
311 0.2539721447829366
312 0.2539721447829366
313 0.2539721447829366
314 0.2539721447829366
315 0.2539721447829366
316 0.2539721447829366
317 0.2539721447829366
318 0.2539721447829366
319 0.2539721447829366
320 0.2539721447829366
321 0.2539721447829366
322 0.2539721447829366
323 0.2539721447829366
324 0.2539721447829366
325 0.2539721447829366
326 0.2539721447829366
327 0.2539721447829366
328 0.2539721447829366
329 0.2539721447829366
330 0.2539721447829366
331 0.2539721447829366
332 0.2539721447829366
333 0.2539721447829366
334 0.2539721447829366
335 0.2539721447829366
336 0.2539721447829366
337 0.2539721447829366
338 0.2539721447829366
339 0.2539721447829366
340 0.2539721447829366
341 0.2539721447829366
342 0.2539721447829366
343 0.2539721447829366
344 0.2539721447829366
345 0.2539721447829366
346 0.2539721447829366
347 0.2539721447829366
348 0.2539721447829366
349 0.2539721447829366
350 0.2539721447829366
351 0.2539721447829366
352 0.2539721447829366
353 0.2539721447829366
354 0.2539721447829366
355 0.2539721447829366
356 0.2539721447829366
357 0.2539721447829366
358 0.2539721447829366
359 0.2539721447829366
360 0.2539721447829366
361 0.2539721447829366
362 0.2539721447829366
363 0.2539721447829366
364 0.2539721447829366
365 0.2539721447829366
366 0.2539721447829366
367 0.2539721447829366
368 0.2539721447829366
369 0.2539721447829366
370 0.2539721447829366
371 0.2539721447829366
372 0.2539721447829366
373 0.2539721447829366
374 0.2539721447829366
375 0.2539721447829366
376 0.2539721447829366
377 0.2539721447829366
378 0.2539721447829366
379 0.2539721447829366
380 0.2539721447829366
381 0.2539721447829366
382 0.2539721447829366
383 0.2539721447829366
384 0.2539721447829366
385 0.2539721447829366
386 0.2539721447829366
387 0.2539721447829366
388 0.2539721447829366
389 0.2539721447829366
390 0.2539721447829366
391 0.2539721447829366
392 0.2539721447829366
393 0.2539721447829366
394 0.2539721447829366
395 0.2539721447829366
396 0.2539721447829366
397 0.2539721447829366
398 0.2539721447829366
399 0.2539721447829366
400 0.2539721447829366
401 0.2539721447829366
402 0.2539721447829366
403 0.2539721447829366
404 0.2539721447829366
405 0.2539721447829366
406 0.2539721447829366
407 0.2539721447829366
408 0.2539721447829366
409 0.2539721447829366
410 0.2539721447829366
411 0.2539721447829366
412 0.2539721447829366
413 0.2539721447829366
414 0.2539721447829366
415 0.2539721447829366
416 0.2539721447829366
417 0.2539721447829366
418 0.2539721447829366
419 0.2539721447829366
420 0.2539721447829366
421 0.2539721447829366
422 0.2539721447829366
423 0.2539721447829366
424 0.2539721447829366
425 0.2539721447829366
426 0.2539721447829366
427 0.2539721447829366
428 0.2546448108450351
429 0.2546448108450351
430 0.2546448108450351
431 0.2546448108450351
432 0.2546448108450351
433 0.2546448108450351
434 0.2546448108450351
435 0.2546448108450351
436 0.2546448108450351
437 0.2546448108450351
438 0.2546448108450351
439 0.2546448108450351
440 0.2546448108450351
441 0.2546448108450351
442 0.2546448108450351
443 0.2546448108450351
444 0.2546448108450351
445 0.2546448108450351
446 0.2546448108450351
447 0.2546448108450351
448 0.2546448108450351
449 0.2546448108450351
450 0.2546448108450351
451 0.2546448108450351
452 0.2546448108450351
453 0.2546448108450351
454 0.2546448108450351
455 0.2546448108450351
456 0.2546448108450351
457 0.2546448108450351
458 0.2546448108450351
459 0.2546448108450351
460 0.2546448108450351
461 0.2546448108450351
462 0.2546448108450351
463 0.2546448108450351
464 0.2546448108450351
465 0.2546448108450351
466 0.2546448108450351
467 0.2546448108450351
468 0.2546448108450351
469 0.2546448108450351
470 0.2546448108450351
471 0.2546448108450351
472 0.2546448108450351
473 0.2546448108450351
474 0.25530636010641083
475 0.25530636010641083
476 0.25530636010641083
477 0.25530636010641083
478 0.25530636010641083
479 0.25530636010641083
480 0.25530636010641083
481 0.25530636010641083
482 0.25530636010641083
483 0.25530636010641083
484 0.25530636010641083
485 0.25530636010641083
486 0.25530636010641083
487 0.25530636010641083
488 0.25530636010641083
489 0.25530636010641083
490 0.25530636010641083
491 0.25530636010641083
492 0.25530636010641083
493 0.25530636010641083
494 0.25530636010641083
495 0.25530636010641083
496 0.25530636010641083
497 0.25530636010641083
498 0.25530636010641083
499 0.25530636010641083
500 0.25530636010641083
501 0.25530636010641083
502 0.25530636010641083
503 0.25530636010641083
504 0.25530636010641083
505 0.25530636010641083
506 0.25530636010641083
507 0.25530636010641083
508 0.25530636010641083
509 0.25530636010641083
510 0.25530636010641083
511 0.25530636010641083
512 0.25530636010641083
513 0.25530636010641083
514 0.25530636010641083
515 0.25530636010641083
516 0.25530636010641083
517 0.25530636010641083
518 0.25530636010641083
519 0.25530636010641083
520 0.25530636010641083
521 0.25530636010641083
522 0.25530636010641083
523 0.25530636010641083
524 0.25530636010641083
525 0.25530636010641083
526 0.25530636010641083
527 0.25530636010641083
528 0.25530636010641083
529 0.25530636010641083
530 0.25530636010641083
531 0.25530636010641083
532 0.25530636010641083
533 0.25530636010641083
534 0.25530636010641083
535 0.25530636010641083
536 0.25530636010641083
537 0.25530636010641083
538 0.25530636010641083
539 0.25530636010641083
540 0.25530636010641083
541 0.25530636010641083
542 0.25530636010641083
543 0.25530636010641083
544 0.25530636010641083
545 0.25530636010641083
546 0.25530636010641083
547 0.25530636010641083
548 0.25530636010641083
549 0.25530636010641083
550 0.25530636010641083
551 0.25530636010641083
552 0.25530636010641083
553 0.25530636010641083
554 0.25530636010641083
555 0.25530636010641083
556 0.25530636010641083
557 0.25530636010641083
558 0.25530636010641083
559 0.25530636010641083
560 0.25530636010641083
561 0.25530636010641083
562 0.25530636010641083
563 0.25530636010641083
564 0.25530636010641083
565 0.25530636010641083
566 0.25530636010641083
567 0.25530636010641083
568 0.25530636010641083
569 0.25530636010641083
570 0.25530636010641083
571 0.25530636010641083
572 0.25530636010641083
573 0.25530636010641083
574 0.25530636010641083
575 0.25530636010641083
576 0.25530636010641083
577 0.25530636010641083
578 0.25530636010641083
579 0.25530636010641083
580 0.25530636010641083
581 0.25530636010641083
582 0.25530636010641083
583 0.25530636010641083
584 0.25530636010641083
585 0.25530636010641083
586 0.25530636010641083
587 0.25530636010641083
588 0.25530636010641083
589 0.25530636010641083
590 0.25530636010641083
591 0.25530636010641083
592 0.25530636010641083
593 0.25530636010641083
594 0.25530636010641083
595 0.25530636010641083
596 0.25530636010641083
597 0.25530636010641083
598 0.25530636010641083
599 0.25530636010641083
600 0.25530636010641083
601 0.25530636010641083
602 0.25530636010641083
603 0.25530636010641083
604 0.25530636010641083
605 0.25530636010641083
606 0.25530636010641083
607 0.25530636010641083
608 0.25530636010641083
609 0.25530636010641083
610 0.25530636010641083
611 0.25530636010641083
612 0.25530636010641083
613 0.25530636010641083
614 0.25530636010641083
615 0.25530636010641083
616 0.25530636010641083
617 0.25530636010641083
618 0.25530636010641083
619 0.25530636010641083
620 0.25530636010641083
621 0.25530636010641083
622 0.25530636010641083
623 0.25530636010641083
624 0.25530636010641083
625 0.25530636010641083
626 0.25530636010641083
627 0.25530636010641083
628 0.25530636010641083
629 0.25530636010641083
630 0.25530636010641083
631 0.25530636010641083
632 0.25530636010641083
633 0.25530636010641083
634 0.25530636010641083
635 0.25530636010641083
636 0.25530636010641083
637 0.25530636010641083
638 0.25593753606033254
639 0.25593753606033254
640 0.25593753606033254
641 0.25593753606033254
642 0.25593753606033254
643 0.25593753606033254
644 0.25593753606033254
645 0.25593753606033254
646 0.25593753606033254
647 0.25593753606033254
648 0.25593753606033254
649 0.25593753606033254
650 0.25593753606033254
651 0.25593753606033254
652 0.25593753606033254
653 0.25593753606033254
654 0.25593753606033254
655 0.25593753606033254
656 0.25593753606033254
657 0.25593753606033254
658 0.25593753606033254
659 0.25593753606033254
660 0.25593753606033254
661 0.25593753606033254
662 0.25593753606033254
663 0.25593753606033254
664 0.25593753606033254
665 0.25593753606033254
666 0.25593753606033254
667 0.25593753606033254
668 0.25593753606033254
669 0.25593753606033254
670 0.25593753606033254
671 0.25593753606033254
672 0.25593753606033254
673 0.25593753606033254
674 0.25593753606033254
675 0.25593753606033254
676 0.25593753606033254
677 0.25593753606033254
678 0.25593753606033254
679 0.25593753606033254
680 0.25593753606033254
681 0.25593753606033254
682 0.25593753606033254
683 0.25593753606033254
684 0.25593753606033254
685 0.25593753606033254
686 0.25593753606033254
687 0.25593753606033254
688 0.25593753606033254
689 0.25593753606033254
690 0.25593753606033254
691 0.25593753606033254
692 0.25593753606033254
693 0.25593753606033254
694 0.25593753606033254
695 0.25593753606033254
696 0.25593753606033254
697 0.25593753606033254
698 0.25593753606033254
699 0.25593753606033254
700 0.25593753606033254
701 0.25593753606033254
702 0.25593753606033254
703 0.25593753606033254
704 0.25593753606033254
705 0.25593753606033254
706 0.25593753606033254
707 0.25593753606033254
708 0.25593753606033254
709 0.25593753606033254
710 0.25593753606033254
711 0.25593753606033254
712 0.25593753606033254
713 0.25593753606033254
714 0.25593753606033254
715 0.25593753606033254
716 0.25593753606033254
717 0.25593753606033254
718 0.25593753606033254
719 0.25593753606033254
720 0.25593753606033254
721 0.25593753606033254
722 0.25593753606033254
723 0.25593753606033254
724 0.25593753606033254
725 0.25593753606033254
726 0.25593753606033254
727 0.25593753606033254
728 0.25593753606033254
729 0.25593753606033254
730 0.25593753606033254
731 0.25593753606033254
732 0.25593753606033254
733 0.25593753606033254
734 0.25593753606033254
735 0.25593753606033254
736 0.25593753606033254
737 0.25593753606033254
738 0.25593753606033254
739 0.25593753606033254
740 0.25593753606033254
741 0.25593753606033254
742 0.25593753606033254
743 0.25593753606033254
744 0.25593753606033254
745 0.25593753606033254
746 0.25593753606033254
747 0.25593753606033254
748 0.25593753606033254
749 0.25593753606033254
750 0.25593753606033254
751 0.25593753606033254
752 0.25593753606033254
753 0.25593753606033254
754 0.25593753606033254
755 0.25593753606033254
756 0.25593753606033254
757 0.25593753606033254
758 0.25593753606033254
759 0.25593753606033254
760 0.25593753606033254
761 0.25593753606033254
762 0.25593753606033254
763 0.25593753606033254
764 0.25593753606033254
765 0.25593753606033254
766 0.25593753606033254
767 0.25593753606033254
768 0.25593753606033254
769 0.25593753606033254
770 0.25593753606033254
771 0.25593753606033254
772 0.25593753606033254
773 0.25593753606033254
774 0.25593753606033254
775 0.25593753606033254
776 0.25593753606033254
777 0.25593753606033254
778 0.25593753606033254
779 0.25593753606033254
780 0.25593753606033254
781 0.25593753606033254
782 0.25593753606033254
783 0.25593753606033254
784 0.25593753606033254
785 0.25593753606033254
786 0.25593753606033254
787 0.25593753606033254
788 0.25593753606033254
789 0.25593753606033254
790 0.25593753606033254
791 0.25593753606033254
792 0.25593753606033254
793 0.25593753606033254
794 0.25593753606033254
795 0.25593753606033254
796 0.25593753606033254
797 0.25593753606033254
798 0.25593753606033254
799 0.25593753606033254
800 0.25593753606033254
801 0.25593753606033254
802 0.25593753606033254
803 0.25593753606033254
804 0.25593753606033254
805 0.25593753606033254
806 0.25593753606033254
807 0.25593753606033254
808 0.25593753606033254
809 0.25593753606033254
810 0.25593753606033254
811 0.25593753606033254
812 0.25593753606033254
813 0.25593753606033254
814 0.25593753606033254
815 0.25593753606033254
816 0.25593753606033254
817 0.25593753606033254
818 0.25593753606033254
819 0.25593753606033254
820 0.25593753606033254
821 0.25593753606033254
822 0.25593753606033254
823 0.25593753606033254
824 0.25593753606033254
825 0.25593753606033254
826 0.25593753606033254
827 0.25593753606033254
828 0.25593753606033254
829 0.25593753606033254
830 0.25593753606033254
831 0.25593753606033254
832 0.25593753606033254
833 0.25593753606033254
834 0.25593753606033254
835 0.25593753606033254
836 0.25593753606033254
837 0.25593753606033254
838 0.25593753606033254
839 0.25593753606033254
840 0.25593753606033254
841 0.25593753606033254
842 0.25593753606033254
843 0.25593753606033254
844 0.25593753606033254
845 0.25593753606033254
846 0.25593753606033254
847 0.25593753606033254
848 0.25593753606033254
849 0.25593753606033254
850 0.2565419071361768
851 0.2565419071361768
852 0.2565419071361768
853 0.2565419071361768
854 0.2565419071361768
855 0.2565419071361768
856 0.2565419071361768
857 0.2565419071361768
858 0.2565419071361768
859 0.2565419071361768
860 0.2565419071361768
861 0.2565419071361768
862 0.2565419071361768
863 0.2565419071361768
864 0.2565419071361768
865 0.2565419071361768
866 0.2565419071361768
867 0.2565419071361768
868 0.2565419071361768
869 0.2565419071361768
870 0.2565419071361768
871 0.2565419071361768
872 0.2565419071361768
873 0.2565419071361768
874 0.2565419071361768
875 0.2565419071361768
876 0.2565419071361768
877 0.2565419071361768
878 0.2565419071361768
879 0.2565419071361768
880 0.2565419071361768
881 0.2565419071361768
882 0.25714298938354896
883 0.25714298938354896
884 0.25714298938354896
885 0.25714298938354896
886 0.25714298938354896
887 0.25714298938354896
888 0.25714298938354896
889 0.25714298938354896
890 0.25714298938354896
891 0.25714298938354896
892 0.25714298938354896
893 0.25714298938354896
894 0.25714298938354896
895 0.25714298938354896
896 0.25714298938354896
897 0.25714298938354896
898 0.25714298938354896
899 0.25714298938354896
900 0.25714298938354896
901 0.25714298938354896
902 0.25714298938354896
903 0.25714298938354896
904 0.25714298938354896
905 0.25714298938354896
906 0.25714298938354896
907 0.25714298938354896
908 0.25714298938354896
909 0.25714298938354896
910 0.25714298938354896
911 0.25714298938354896
912 0.25714298938354896
913 0.25714298938354896
914 0.25714298938354896
915 0.25714298938354896
916 0.25714298938354896
917 0.25714298938354896
918 0.25714298938354896
919 0.25714298938354896
920 0.25714298938354896
921 0.25714298938354896
922 0.25714298938354896
923 0.25714298938354896
924 0.25714298938354896
925 0.25714298938354896
926 0.25714298938354896
927 0.25714298938354896
928 0.25714298938354896
929 0.25714298938354896
930 0.25714298938354896
931 0.25714298938354896
932 0.25714298938354896
933 0.25714298938354896
934 0.25714298938354896
935 0.25714298938354896
936 0.25714298938354896
937 0.25773876456332845
938 0.25773876456332845
939 0.25773876456332845
940 0.25773876456332845
941 0.25773876456332845
942 0.25773876456332845
943 0.25773876456332845
944 0.25773876456332845
945 0.25773876456332845
946 0.25773876456332845
947 0.25773876456332845
948 0.25773876456332845
949 0.25773876456332845
950 0.25773876456332845
951 0.25773876456332845
952 0.25773876456332845
953 0.25773876456332845
954 0.25773876456332845
955 0.25773876456332845
956 0.25773876456332845
957 0.25773876456332845
958 0.25773876456332845
959 0.25773876456332845
960 0.25773876456332845
961 0.25773876456332845
962 0.25773876456332845
963 0.25773876456332845
964 0.25773876456332845
965 0.25773876456332845
966 0.25773876456332845
967 0.25773876456332845
968 0.25773876456332845
969 0.25773876456332845
970 0.25773876456332845
971 0.25773876456332845
972 0.25773876456332845
973 0.25773876456332845
974 0.25773876456332845
975 0.25773876456332845
976 0.25773876456332845
977 0.25773876456332845
978 0.25773876456332845
979 0.25773876456332845
980 0.25773876456332845
981 0.25773876456332845
982 0.25773876456332845
983 0.25773876456332845
984 0.25773876456332845
985 0.25773876456332845
986 0.25773876456332845
987 0.25773876456332845
988 0.25773876456332845
989 0.25773876456332845
990 0.25773876456332845
991 0.25773876456332845
992 0.25773876456332845
993 0.25773876456332845
994 0.25773876456332845
995 0.25773876456332845
996 0.25773876456332845
997 0.25773876456332845
998 0.25773876456332845
999 0.25773876456332845
1000 0.25773876456332845

==> data/mean-ndcg-oe-complexity-1000-crash_class=libfuzzer_timeout.dat <==
1 0.012658227848101266
2 0.012658227848101266
3 0.014767932489451477
4 0.01840233382340416
5 0.0200346241492883
6 0.0215376080611365
7 0.02435054758293678
8 0.02435054758293678
9 0.02816105385716439
10 0.03425946791450379
11 0.037790391277176316
12 0.04007088203183724
13 0.04007088203183724
14 0.04007088203183724
15 0.04007088203183724
16 0.04007088203183724
17 0.04007088203183724
18 0.04106416858612685
19 0.04106416858612685
20 0.04106416858612685
21 0.04106416858612685
22 0.04106416858612685
23 0.04106416858612685
24 0.04106416858612685
25 0.04106416858612685
26 0.04106416858612685
27 0.04194186731050031
28 0.04281041934619834
29 0.043670314059660396
30 0.044521997969289503
31 0.044521997969289503
32 0.044521997969289503
33 0.044521997969289503
34 0.044521997969289503
35 0.044521997969289503
36 0.044521997969289503
37 0.044521997969289503
38 0.044521997969289503
39 0.044521997969289503
40 0.044521997969289503
41 0.04530448330015605
42 0.04530448330015605
43 0.04685021537537659
44 0.04685021537537659
45 0.04685021537537659
46 0.04685021537537659
47 0.04685021537537659
48 0.04685021537537659
49 0.04685021537537659
50 0.04685021537537659
51 0.04685021537537659
52 0.04758685432072699
53 0.04758685432072699
54 0.048316684238216764
55 0.048316684238216764
56 0.048316684238216764
57 0.0490369681186544
58 0.0490369681186544
59 0.0490369681186544
60 0.0490369681186544
61 0.0490369681186544
62 0.0490369681186544
63 0.0490369681186544
64 0.0490369681186544
65 0.0490369681186544
66 0.0490369681186544
67 0.0490369681186544
68 0.04972770928087049
69 0.04972770928087049
70 0.04972770928087049
71 0.04972770928087049
72 0.04972770928087049
73 0.04972770928087049
74 0.04972770928087049
75 0.04972770928087049
76 0.04972770928087049
77 0.04972770928087049
78 0.04972770928087049
79 0.04972770928087049
80 0.04972770928087049
81 0.04972770928087049
82 0.04972770928087049
83 0.04972770928087049
84 0.04972770928087049
85 0.04972770928087049
86 0.04972770928087049
87 0.05168735969524733
88 0.05168735969524733
89 0.05233731421826109
90 0.05233731421826109
91 0.05233731421826109
92 0.05298256682713381
93 0.05298256682713381
94 0.05298256682713381
95 0.05298256682713381
96 0.05298256682713381
97 0.05298256682713381
98 0.05298256682713381
99 0.05298256682713381
100 0.05298256682713381
101 0.05298256682713381
102 0.053613600843439795
103 0.053613600843439795
104 0.053613600843439795
105 0.053613600843439795
106 0.053613600843439795
107 0.053613600843439795
108 0.053613600843439795
109 0.053613600843439795
110 0.053613600843439795
111 0.053613600843439795
112 0.053613600843439795
113 0.053613600843439795
114 0.053613600843439795
115 0.053613600843439795
116 0.053613600843439795
117 0.053613600843439795
118 0.053613600843439795
119 0.053613600843439795
120 0.053613600843439795
121 0.053613600843439795
122 0.053613600843439795
123 0.053613600843439795
124 0.053613600843439795
125 0.053613600843439795
126 0.053613600843439795
127 0.053613600843439795
128 0.053613600843439795
129 0.053613600843439795
130 0.053613600843439795
131 0.053613600843439795
132 0.053613600843439795
133 0.053613600843439795
134 0.053613600843439795
135 0.053613600843439795
136 0.053613600843439795
137 0.053613600843439795
138 0.053613600843439795
139 0.053613600843439795
140 0.053613600843439795
141 0.053613600843439795
142 0.053613600843439795
143 0.053613600843439795
144 0.053613600843439795
145 0.053613600843439795
146 0.053613600843439795
147 0.053613600843439795
148 0.053613600843439795
149 0.053613600843439795
150 0.053613600843439795
151 0.05419575474534819
152 0.05419575474534819
153 0.05419575474534819
154 0.05419575474534819
155 0.05419575474534819
156 0.054774182250759154
157 0.054774182250759154
158 0.054774182250759154
159 0.054774182250759154
160 0.054774182250759154
161 0.054774182250759154
162 0.054774182250759154
163 0.054774182250759154
164 0.054774182250759154
165 0.054774182250759154
166 0.054774182250759154
167 0.054774182250759154
168 0.05534430493942438
169 0.05534430493942438
170 0.05534430493942438
171 0.05534430493942438
172 0.05534430493942438
173 0.05534430493942438
174 0.05534430493942438
175 0.05534430493942438
176 0.05534430493942438
177 0.05534430493942438
178 0.05534430493942438
179 0.05534430493942438
180 0.05534430493942438
181 0.05534430493942438
182 0.05534430493942438
183 0.05534430493942438
184 0.05534430493942438
185 0.05534430493942438
186 0.05534430493942438
187 0.05534430493942438
188 0.05534430493942438
189 0.05534430493942438
190 0.056457983306706185
191 0.057014269416531926
192 0.057570006414711716
193 0.057570006414711716
194 0.057570006414711716
195 0.057570006414711716
196 0.057570006414711716
197 0.057570006414711716
198 0.057570006414711716
199 0.057570006414711716
200 0.057570006414711716
201 0.057570006414711716
202 0.057570006414711716
203 0.057570006414711716
204 0.057570006414711716
205 0.057570006414711716
206 0.057570006414711716
207 0.057570006414711716
208 0.057570006414711716
209 0.057570006414711716
210 0.057570006414711716
211 0.057570006414711716
212 0.057570006414711716
213 0.057570006414711716
214 0.057570006414711716
215 0.057570006414711716
216 0.057570006414711716
217 0.057570006414711716
218 0.057570006414711716
219 0.057570006414711716
220 0.057570006414711716
221 0.057570006414711716
222 0.057570006414711716
223 0.05811044672065701
224 0.05811044672065701
225 0.05811044672065701
226 0.05811044672065701
227 0.05811044672065701
228 0.05811044672065701
229 0.05811044672065701
230 0.05811044672065701
231 0.05811044672065701
232 0.05811044672065701
233 0.05811044672065701
234 0.05811044672065701
235 0.05811044672065701
236 0.05811044672065701
237 0.05811044672065701
238 0.05811044672065701
239 0.05811044672065701
240 0.05811044672065701
241 0.05811044672065701
242 0.05811044672065701
243 0.05811044672065701
244 0.05811044672065701
245 0.05811044672065701
246 0.05811044672065701
247 0.05811044672065701
248 0.05811044672065701
249 0.05811044672065701
250 0.05811044672065701
251 0.05811044672065701
252 0.05811044672065701
253 0.05811044672065701
254 0.05811044672065701
255 0.05811044672065701
256 0.05811044672065701
257 0.05811044672065701
258 0.05811044672065701
259 0.05811044672065701
260 0.05811044672065701
261 0.05811044672065701
262 0.05811044672065701
263 0.05811044672065701
264 0.05811044672065701
265 0.05811044672065701
266 0.05811044672065701
267 0.05811044672065701
268 0.05811044672065701
269 0.05811044672065701
270 0.05811044672065701
271 0.05811044672065701
272 0.05811044672065701
273 0.05811044672065701
274 0.05811044672065701
275 0.05811044672065701
276 0.05811044672065701
277 0.05811044672065701
278 0.05811044672065701
279 0.05811044672065701
280 0.05811044672065701
281 0.05811044672065701
282 0.05811044672065701
283 0.05811044672065701
284 0.05811044672065701
285 0.05811044672065701
286 0.05811044672065701
287 0.05811044672065701
288 0.05811044672065701
289 0.05811044672065701
290 0.05811044672065701
291 0.05811044672065701
292 0.05811044672065701
293 0.05811044672065701
294 0.05811044672065701
295 0.05811044672065701
296 0.05811044672065701
297 0.05811044672065701
298 0.05811044672065701
299 0.05811044672065701
300 0.05811044672065701
301 0.05811044672065701
302 0.05811044672065701
303 0.05811044672065701
304 0.05811044672065701
305 0.05811044672065701
306 0.05811044672065701
307 0.05811044672065701
308 0.05811044672065701
309 0.05811044672065701
310 0.05811044672065701
311 0.05811044672065701
312 0.05811044672065701
313 0.05811044672065701
314 0.05811044672065701
315 0.05811044672065701
316 0.05811044672065701
317 0.05811044672065701
318 0.05811044672065701
319 0.05811044672065701
320 0.05811044672065701
321 0.05811044672065701
322 0.05811044672065701
323 0.05811044672065701
324 0.05811044672065701
325 0.05811044672065701
326 0.05811044672065701
327 0.05811044672065701
328 0.05811044672065701
329 0.05811044672065701
330 0.05811044672065701
331 0.05811044672065701
332 0.05811044672065701
333 0.05811044672065701
334 0.05811044672065701
335 0.05811044672065701
336 0.05811044672065701
337 0.05811044672065701
338 0.05811044672065701
339 0.05811044672065701
340 0.05811044672065701
341 0.05811044672065701
342 0.05811044672065701
343 0.05811044672065701
344 0.05811044672065701
345 0.05811044672065701
346 0.05811044672065701
347 0.05811044672065701
348 0.05811044672065701
349 0.05811044672065701
350 0.05811044672065701
351 0.05811044672065701
352 0.05811044672065701
353 0.05811044672065701
354 0.05811044672065701
355 0.05811044672065701
356 0.05811044672065701
357 0.05811044672065701
358 0.05811044672065701
359 0.05811044672065701
360 0.05811044672065701
361 0.05811044672065701
362 0.05811044672065701
363 0.05811044672065701
364 0.05811044672065701
365 0.05811044672065701
366 0.05811044672065701
367 0.05811044672065701
368 0.05811044672065701
369 0.05811044672065701
370 0.05811044672065701
371 0.05811044672065701
372 0.05811044672065701
373 0.05811044672065701
374 0.05811044672065701
375 0.05811044672065701
376 0.05811044672065701
377 0.05811044672065701
378 0.05811044672065701
379 0.05811044672065701
380 0.05811044672065701
381 0.05811044672065701
382 0.05811044672065701
383 0.05811044672065701
384 0.05811044672065701
385 0.05811044672065701
386 0.05811044672065701
387 0.05811044672065701
388 0.05811044672065701
389 0.05811044672065701
390 0.05811044672065701
391 0.05811044672065701
392 0.05811044672065701
393 0.05811044672065701
394 0.05811044672065701
395 0.05811044672065701
396 0.05811044672065701
397 0.05811044672065701
398 0.05811044672065701
399 0.05811044672065701
400 0.05811044672065701
401 0.05811044672065701
402 0.05811044672065701
403 0.05811044672065701
404 0.05811044672065701
405 0.05811044672065701
406 0.05811044672065701
407 0.05811044672065701
408 0.05811044672065701
409 0.05811044672065701
410 0.05811044672065701
411 0.05811044672065701
412 0.05811044672065701
413 0.05811044672065701
414 0.05811044672065701
415 0.05811044672065701
416 0.05811044672065701
417 0.05811044672065701
418 0.05859483462604965
419 0.05859483462604965
420 0.05859483462604965
421 0.05859483462604965
422 0.05859483462604965
423 0.05859483462604965
424 0.05859483462604965
425 0.05859483462604965
426 0.05859483462604965
427 0.05859483462604965
428 0.05859483462604965
429 0.05859483462604965
430 0.05859483462604965
431 0.05859483462604965
432 0.05859483462604965
433 0.05859483462604965
434 0.05859483462604965
435 0.05859483462604965
436 0.05859483462604965
437 0.05859483462604965
438 0.05859483462604965
439 0.05859483462604965
440 0.05859483462604965
441 0.05859483462604965
442 0.05859483462604965
443 0.05859483462604965
444 0.05859483462604965
445 0.05859483462604965
446 0.05859483462604965
447 0.05859483462604965
448 0.05859483462604965
449 0.05859483462604965
450 0.05859483462604965
451 0.05859483462604965
452 0.05859483462604965
453 0.05859483462604965
454 0.05859483462604965
455 0.05859483462604965
456 0.05859483462604965
457 0.05859483462604965
458 0.05859483462604965
459 0.05859483462604965
460 0.05859483462604965
461 0.05859483462604965
462 0.05859483462604965
463 0.05859483462604965
464 0.05859483462604965
465 0.05859483462604965
466 0.05859483462604965
467 0.05859483462604965
468 0.05859483462604965
469 0.05859483462604965
470 0.05859483462604965
471 0.05859483462604965
472 0.05859483462604965
473 0.05859483462604965
474 0.05859483462604965
475 0.05859483462604965
476 0.05859483462604965
477 0.05859483462604965
478 0.05859483462604965
479 0.05859483462604965
480 0.05859483462604965
481 0.05859483462604965
482 0.05859483462604965
483 0.05859483462604965
484 0.05859483462604965
485 0.05859483462604965
486 0.05859483462604965
487 0.05859483462604965
488 0.05859483462604965
489 0.05859483462604965
490 0.05859483462604965
491 0.05859483462604965
492 0.05859483462604965
493 0.05859483462604965
494 0.05859483462604965
495 0.05859483462604965
496 0.05859483462604965
497 0.05859483462604965
498 0.05859483462604965
499 0.05859483462604965
500 0.05859483462604965
501 0.05859483462604965
502 0.05859483462604965
503 0.05859483462604965
504 0.05859483462604965
505 0.05859483462604965
506 0.05859483462604965
507 0.05859483462604965
508 0.05859483462604965
509 0.05859483462604965
510 0.05859483462604965
511 0.05859483462604965
512 0.05859483462604965
513 0.05859483462604965
514 0.05859483462604965
515 0.05859483462604965
516 0.05859483462604965
517 0.05859483462604965
518 0.05859483462604965
519 0.05859483462604965
520 0.05859483462604965
521 0.05859483462604965
522 0.05859483462604965
523 0.05859483462604965
524 0.05859483462604965
525 0.05859483462604965
526 0.05859483462604965
527 0.05859483462604965
528 0.05859483462604965
529 0.05859483462604965
530 0.05859483462604965
531 0.05859483462604965
532 0.05859483462604965
533 0.05859483462604965
534 0.05859483462604965
535 0.05859483462604965
536 0.05859483462604965
537 0.05859483462604965
538 0.05859483462604965
539 0.05859483462604965
540 0.05859483462604965
541 0.05859483462604965
542 0.05859483462604965
543 0.05859483462604965
544 0.05859483462604965
545 0.05859483462604965
546 0.05859483462604965
547 0.05859483462604965
548 0.05859483462604965
549 0.05859483462604965
550 0.05859483462604965
551 0.05859483462604965
552 0.05859483462604965
553 0.05859483462604965
554 0.05859483462604965
555 0.05859483462604965
556 0.05859483462604965
557 0.05859483462604965
558 0.05859483462604965
559 0.05859483462604965
560 0.05859483462604965
561 0.05859483462604965
562 0.05859483462604965
563 0.05859483462604965
564 0.05859483462604965
565 0.05859483462604965
566 0.05859483462604965
567 0.05859483462604965
568 0.05859483462604965
569 0.05859483462604965
570 0.05859483462604965
571 0.05859483462604965
572 0.05859483462604965
573 0.05859483462604965
574 0.05859483462604965
575 0.05859483462604965
576 0.05859483462604965
577 0.05859483462604965
578 0.05859483462604965
579 0.05859483462604965
580 0.05859483462604965
581 0.05859483462604965
582 0.05859483462604965
583 0.05859483462604965
584 0.05859483462604965
585 0.05859483462604965
586 0.05859483462604965
587 0.05859483462604965
588 0.05859483462604965
589 0.05859483462604965
590 0.05859483462604965
591 0.05859483462604965
592 0.05859483462604965
593 0.05859483462604965
594 0.05859483462604965
595 0.05859483462604965
596 0.05859483462604965
597 0.05859483462604965
598 0.05859483462604965
599 0.05859483462604965
600 0.05859483462604965
601 0.05859483462604965
602 0.05859483462604965
603 0.05859483462604965
604 0.05859483462604965
605 0.05859483462604965
606 0.05859483462604965
607 0.05859483462604965
608 0.05859483462604965
609 0.05859483462604965
610 0.05859483462604965
611 0.05859483462604965
612 0.05859483462604965
613 0.05859483462604965
614 0.05859483462604965
615 0.05859483462604965
616 0.05859483462604965
617 0.05859483462604965
618 0.05859483462604965
619 0.05859483462604965
620 0.05859483462604965
621 0.05859483462604965
622 0.05859483462604965
623 0.05859483462604965
624 0.05859483462604965
625 0.05859483462604965
626 0.05859483462604965
627 0.05859483462604965
628 0.05859483462604965
629 0.05859483462604965
630 0.05859483462604965
631 0.05859483462604965
632 0.05859483462604965
633 0.05859483462604965
634 0.05859483462604965
635 0.05859483462604965
636 0.05859483462604965
637 0.05859483462604965
638 0.05859483462604965
639 0.05859483462604965
640 0.05859483462604965
641 0.05859483462604965
642 0.05859483462604965
643 0.05859483462604965
644 0.05859483462604965
645 0.05859483462604965
646 0.05859483462604965
647 0.05859483462604965
648 0.05859483462604965
649 0.05859483462604965
650 0.05859483462604965
651 0.05859483462604965
652 0.05859483462604965
653 0.05859483462604965
654 0.05859483462604965
655 0.05859483462604965
656 0.05859483462604965
657 0.05859483462604965
658 0.05859483462604965
659 0.05859483462604965
660 0.05859483462604965
661 0.05859483462604965
662 0.05859483462604965
663 0.05859483462604965
664 0.05859483462604965
665 0.05859483462604965
666 0.05859483462604965
667 0.05859483462604965
668 0.05859483462604965
669 0.05859483462604965
670 0.05859483462604965
671 0.05859483462604965
672 0.05859483462604965
673 0.05859483462604965
674 0.05859483462604965
675 0.05859483462604965
676 0.05859483462604965
677 0.05859483462604965
678 0.05859483462604965
679 0.05859483462604965
680 0.05859483462604965
681 0.05859483462604965
682 0.05859483462604965
683 0.05859483462604965
684 0.05859483462604965
685 0.05859483462604965
686 0.05859483462604965
687 0.05859483462604965
688 0.05859483462604965
689 0.05859483462604965
690 0.05859483462604965
691 0.05859483462604965
692 0.05859483462604965
693 0.05859483462604965
694 0.05859483462604965
695 0.05859483462604965
696 0.05859483462604965
697 0.05859483462604965
698 0.05859483462604965
699 0.05859483462604965
700 0.05859483462604965
701 0.05859483462604965
702 0.05859483462604965
703 0.05859483462604965
704 0.05859483462604965
705 0.05859483462604965
706 0.05859483462604965
707 0.05859483462604965
708 0.05859483462604965
709 0.05859483462604965
710 0.05859483462604965
711 0.05859483462604965
712 0.05859483462604965
713 0.05859483462604965
714 0.05859483462604965
715 0.05859483462604965
716 0.05859483462604965
717 0.05859483462604965
718 0.05859483462604965
719 0.05859483462604965
720 0.05859483462604965
721 0.05859483462604965
722 0.05859483462604965
723 0.05859483462604965
724 0.05859483462604965
725 0.05859483462604965
726 0.05859483462604965
727 0.05859483462604965
728 0.05859483462604965
729 0.05859483462604965
730 0.05859483462604965
731 0.05859483462604965
732 0.05859483462604965
733 0.05859483462604965
734 0.05859483462604965
735 0.05859483462604965
736 0.05859483462604965
737 0.05859483462604965
738 0.05859483462604965
739 0.05859483462604965
740 0.05859483462604965
741 0.05859483462604965
742 0.05859483462604965
743 0.05859483462604965
744 0.05859483462604965
745 0.05859483462604965
746 0.05859483462604965
747 0.05859483462604965
748 0.05859483462604965
749 0.05859483462604965
750 0.05859483462604965
751 0.05859483462604965
752 0.05859483462604965
753 0.05859483462604965
754 0.05859483462604965
755 0.05859483462604965
756 0.05859483462604965
757 0.05859483462604965
758 0.05859483462604965
759 0.05859483462604965
760 0.05859483462604965
761 0.05859483462604965
762 0.05859483462604965
763 0.05859483462604965
764 0.05859483462604965
765 0.05859483462604965
766 0.05859483462604965
767 0.05859483462604965
768 0.05859483462604965
769 0.05859483462604965
770 0.05859483462604965
771 0.05859483462604965
772 0.05859483462604965
773 0.05859483462604965
774 0.05859483462604965
775 0.05859483462604965
776 0.05859483462604965
777 0.05859483462604965
778 0.05859483462604965
779 0.05859483462604965
780 0.05859483462604965
781 0.05859483462604965
782 0.05859483462604965
783 0.05859483462604965
784 0.05859483462604965
785 0.05859483462604965
786 0.05859483462604965
787 0.05859483462604965
788 0.05859483462604965
789 0.05859483462604965
790 0.05859483462604965
791 0.05859483462604965
792 0.05859483462604965
793 0.05859483462604965
794 0.05859483462604965
795 0.05859483462604965
796 0.05859483462604965
797 0.05859483462604965
798 0.05859483462604965
799 0.05859483462604965
800 0.05859483462604965
801 0.05859483462604965
802 0.05859483462604965
803 0.05859483462604965
804 0.05859483462604965
805 0.05859483462604965
806 0.05859483462604965
807 0.05859483462604965
808 0.05859483462604965
809 0.05859483462604965
810 0.05859483462604965
811 0.05859483462604965
812 0.05859483462604965
813 0.05859483462604965
814 0.05859483462604965
815 0.05859483462604965
816 0.05859483462604965
817 0.05859483462604965
818 0.05859483462604965
819 0.05859483462604965
820 0.05859483462604965
821 0.05859483462604965
822 0.05859483462604965
823 0.05859483462604965
824 0.05859483462604965
825 0.05859483462604965
826 0.05859483462604965
827 0.05859483462604965
828 0.05859483462604965
829 0.05859483462604965
830 0.05859483462604965
831 0.05859483462604965
832 0.05859483462604965
833 0.05859483462604965
834 0.05859483462604965
835 0.05859483462604965
836 0.05859483462604965
837 0.05859483462604965
838 0.05859483462604965
839 0.05859483462604965
840 0.05859483462604965
841 0.05859483462604965
842 0.05859483462604965
843 0.05859483462604965
844 0.05859483462604965
845 0.05859483462604965
846 0.05859483462604965
847 0.05859483462604965
848 0.05859483462604965
849 0.05859483462604965
850 0.05859483462604965
851 0.05859483462604965
852 0.05859483462604965
853 0.05859483462604965
854 0.05859483462604965
855 0.05859483462604965
856 0.05859483462604965
857 0.05859483462604965
858 0.05859483462604965
859 0.05859483462604965
860 0.05859483462604965
861 0.05859483462604965
862 0.05859483462604965
863 0.05859483462604965
864 0.05859483462604965
865 0.05859483462604965
866 0.05859483462604965
867 0.05859483462604965
868 0.05859483462604965
869 0.05859483462604965
870 0.05859483462604965
871 0.05859483462604965
872 0.05859483462604965
873 0.05859483462604965
874 0.05859483462604965
875 0.05859483462604965
876 0.05859483462604965
877 0.05859483462604965
878 0.05859483462604965
879 0.05859483462604965
880 0.05859483462604965
881 0.05859483462604965
882 0.05859483462604965
883 0.05859483462604965
884 0.05859483462604965
885 0.05859483462604965
886 0.05859483462604965
887 0.05859483462604965
888 0.05859483462604965
889 0.05859483462604965
890 0.05859483462604965
891 0.05859483462604965
892 0.05859483462604965
893 0.05859483462604965
894 0.05859483462604965
895 0.05859483462604965
896 0.05859483462604965
897 0.05859483462604965
898 0.05859483462604965
899 0.05859483462604965
900 0.05859483462604965
901 0.05859483462604965
902 0.05859483462604965
903 0.05859483462604965
904 0.05859483462604965
905 0.05859483462604965
906 0.05859483462604965
907 0.05859483462604965
908 0.05859483462604965
909 0.05859483462604965
910 0.05859483462604965
911 0.05859483462604965
912 0.05859483462604965
913 0.05859483462604965
914 0.05859483462604965
915 0.05859483462604965
916 0.05859483462604965
917 0.05859483462604965
918 0.05859483462604965
919 0.05859483462604965
920 0.05859483462604965
921 0.05859483462604965
922 0.05859483462604965
923 0.05859483462604965
924 0.05859483462604965
925 0.05859483462604965
926 0.05859483462604965
927 0.05859483462604965
928 0.05859483462604965
929 0.05859483462604965
930 0.05859483462604965
931 0.05859483462604965
932 0.05859483462604965
933 0.05859483462604965
934 0.05859483462604965
935 0.05859483462604965
936 0.05859483462604965
937 0.05859483462604965
938 0.05859483462604965
939 0.05859483462604965
940 0.05859483462604965
941 0.05859483462604965
942 0.05859483462604965
943 0.05859483462604965
944 0.05859483462604965
945 0.05859483462604965
946 0.05859483462604965
947 0.05859483462604965
948 0.05859483462604965
949 0.05859483462604965
950 0.05859483462604965
951 0.05859483462604965
952 0.05859483462604965
953 0.05859483462604965
954 0.05859483462604965
955 0.05859483462604965
956 0.05859483462604965
957 0.05859483462604965
958 0.05859483462604965
959 0.05859483462604965
960 0.05859483462604965
961 0.05859483462604965
962 0.05859483462604965
963 0.05859483462604965
964 0.05859483462604965
965 0.05859483462604965
966 0.05859483462604965
967 0.05859483462604965
968 0.05859483462604965
969 0.05859483462604965
970 0.05859483462604965
971 0.05859483462604965
972 0.05859483462604965
973 0.05859483462604965
974 0.05859483462604965
975 0.05859483462604965
976 0.05859483462604965
977 0.05859483462604965
978 0.05859483462604965
979 0.05859483462604965
980 0.05859483462604965
981 0.05859483462604965
982 0.05859483462604965
983 0.05859483462604965
984 0.05859483462604965
985 0.05859483462604965
986 0.05859483462604965
987 0.05859483462604965
988 0.05859483462604965
989 0.05859483462604965
990 0.05859483462604965
991 0.05859483462604965
992 0.05859483462604965
993 0.05859483462604965
994 0.05859483462604965
995 0.05859483462604965
996 0.05859483462604965
997 0.05859483462604965
998 0.05859483462604965
999 0.05859483462604965
1000 0.05859483462604965

==> data/mean-ndcg-oe-complexity-1000-crash_class=ubsan_runtime_error_signed_integer_overflow.dat <==
1 0.02727272727272727
2 0.05595135243506624
3 0.08322407970779352
4 0.09496980401888606
5 0.09848664772101826
6 0.11143963634312816
7 0.1144699393734312
8 0.1144699393734312
9 0.12267984834608521
10 0.12267984834608521
11 0.12775153826701485
12 0.12775153826701485
13 0.12775153826701485
14 0.12775153826701485
15 0.1300242655397421
16 0.1300242655397421
17 0.13438449220461723
18 0.13866465426582886
19 0.1407680925672812
20 0.1407680925672812
21 0.1407680925672812
22 0.14478745128469037
23 0.14478745128469037
24 0.14478745128469037
25 0.14478745128469037
26 0.14478745128469037
27 0.14478745128469037
28 0.14478745128469037
29 0.14478745128469037
30 0.14478745128469037
31 0.14478745128469037
32 0.14478745128469037
33 0.15193514700224758
34 0.15193514700224758
35 0.1572104125554459
36 0.1572104125554459
37 0.1572104125554459
38 0.15893041582378106
39 0.1606386142302275
40 0.1606386142302275
41 0.1606386142302275
42 0.1606386142302275
43 0.1606386142302275
44 0.1639493033296809
45 0.1639493033296809
46 0.1639493033296809
47 0.1639493033296809
48 0.16556842690744467
49 0.16556842690744467
50 0.16717107631097994
51 0.16876584961627042
52 0.16876584961627042
53 0.16876584961627042
54 0.16876584961627042
55 0.16876584961627042
56 0.16876584961627042
57 0.17031773397684974
58 0.17031773397684974
59 0.17185676859138407
60 0.17492246129482955
61 0.1795028825391126
62 0.18254470397202482
63 0.18557500700232782
64 0.18859405511534486
65 0.19160210155023685
66 0.19160210155023685
67 0.19309548382261912
68 0.19309548382261912
69 0.19309548382261912
70 0.19309548382261912
71 0.1945689067716475
72 0.19750627890697475
73 0.19750627890697475
74 0.20334424565003018
75 0.20334424565003018
76 0.20334424565003018
77 0.20334424565003018
78 0.20622851763031372
79 0.20622851763031372
80 0.20622851763031372
81 0.20622851763031372
82 0.20622851763031372
83 0.20622851763031372
84 0.20622851763031372
85 0.20622851763031372
86 0.20622851763031372
87 0.20622851763031372
88 0.20622851763031372
89 0.20622851763031372
90 0.2076254438693125
91 0.20901899376615504
92 0.21040921984163535
93 0.21179617321073682
94 0.21179617321073682
95 0.21179617321073682
96 0.21179617321073682
97 0.21179617321073682
98 0.21179617321073682
99 0.21179617321073682
100 0.21179617321073682
101 0.21179617321073682
102 0.21179617321073682
103 0.21179617321073682
104 0.21179617321073682
105 0.21179617321073682
106 0.21179617321073682
107 0.21179617321073682
108 0.21179617321073682
109 0.21179617321073682
110 0.21179617321073682
111 0.21179617321073682
112 0.21179617321073682
113 0.21179617321073682
114 0.21179617321073682
115 0.21179617321073682
116 0.21179617321073682
117 0.21179617321073682
118 0.21179617321073682
119 0.21179617321073682
120 0.21179617321073682
121 0.21179617321073682
122 0.21179617321073682
123 0.21310342838231294
124 0.21310342838231294
125 0.21310342838231294
126 0.21310342838231294
127 0.2169995322784168
128 0.2169995322784168
129 0.2169995322784168
130 0.2169995322784168
131 0.2169995322784168
132 0.2169995322784168
133 0.2169995322784168
134 0.2169995322784168
135 0.2169995322784168
136 0.2169995322784168
137 0.2169995322784168
138 0.2169995322784168
139 0.2169995322784168
140 0.2169995322784168
141 0.2169995322784168
142 0.2169995322784168
143 0.2169995322784168
144 0.2169995322784168
145 0.2169995322784168
146 0.2169995322784168
147 0.2169995322784168
148 0.2169995322784168
149 0.2169995322784168
150 0.2169995322784168
151 0.2169995322784168
152 0.2169995322784168
153 0.2169995322784168
154 0.21824894866886768
155 0.21824894866886768
156 0.21824894866886768
157 0.21824894866886768
158 0.2194920848090872
159 0.2219752856745141
160 0.2219752856745141
161 0.2219752856745141
162 0.2219752856745141
163 0.2219752856745141
164 0.2219752856745141
165 0.2219752856745141
166 0.2219752856745141
167 0.2219752856745141
168 0.2219752856745141
169 0.2219752856745141
170 0.2219752856745141
171 0.2219752856745141
172 0.2219752856745141
173 0.22319669882859478
174 0.22319669882859478
175 0.22319669882859478
176 0.22319669882859478
177 0.22319669882859478
178 0.22319669882859478
179 0.22441013814381072
180 0.22441013814381072
181 0.22441013814381072
182 0.22441013814381072
183 0.22441013814381072
184 0.22441013814381072
185 0.22441013814381072
186 0.22441013814381072
187 0.22441013814381072
188 0.22441013814381072
189 0.22441013814381072
190 0.22441013814381072
191 0.22441013814381072
192 0.22441013814381072
193 0.22441013814381072
194 0.22441013814381072
195 0.22441013814381072
196 0.22441013814381072
197 0.22441013814381072
198 0.22441013814381072
199 0.22441013814381072
200 0.22441013814381072
201 0.22441013814381072
202 0.22441013814381072
203 0.22441013814381072
204 0.22441013814381072
205 0.22441013814381072
206 0.22441013814381072
207 0.22441013814381072
208 0.22441013814381072
209 0.22441013814381072
210 0.22441013814381072
211 0.22441013814381072
212 0.22441013814381072
213 0.22441013814381072
214 0.22441013814381072
215 0.22441013814381072
216 0.22441013814381072
217 0.22441013814381072
218 0.22441013814381072
219 0.22441013814381072
220 0.22441013814381072
221 0.22441013814381072
222 0.22557550485887423
223 0.22557550485887423
224 0.22557550485887423
225 0.22557550485887423
226 0.22557550485887423
227 0.22557550485887423
228 0.22557550485887423
229 0.22557550485887423
230 0.22557550485887423
231 0.22557550485887423
232 0.22557550485887423
233 0.22557550485887423
234 0.22557550485887423
235 0.2267287867002543
236 0.2267287867002543
237 0.2267287867002543
238 0.2278794084373182
239 0.2278794084373182
240 0.2278794084373182
241 0.2278794084373182
242 0.2278794084373182
243 0.2278794084373182
244 0.22902484422017458
245 0.22902484422017458
246 0.22902484422017458
247 0.22902484422017458
248 0.22902484422017458
249 0.22902484422017458
250 0.22902484422017458
251 0.22902484422017458
252 0.22902484422017458
253 0.23016281742194108
254 0.23243714996495693
255 0.23243714996495693
256 0.23243714996495693
257 0.23243714996495693
258 0.23243714996495693
259 0.23243714996495693
260 0.23243714996495693
261 0.23243714996495693
262 0.23243714996495693
263 0.23243714996495693
264 0.23243714996495693
265 0.23243714996495693
266 0.23243714996495693
267 0.23243714996495693
268 0.23243714996495693
269 0.23243714996495693
270 0.23243714996495693
271 0.23243714996495693
272 0.23243714996495693
273 0.23243714996495693
274 0.23243714996495693
275 0.23355830451525367
276 0.23355830451525367
277 0.23355830451525367
278 0.23355830451525367
279 0.23355830451525367
280 0.23355830451525367
281 0.23355830451525367
282 0.23355830451525367
283 0.23355830451525367
284 0.23355830451525367
285 0.23355830451525367
286 0.23355830451525367
287 0.23355830451525367
288 0.23355830451525367
289 0.23355830451525367
290 0.23355830451525367
291 0.23355830451525367
292 0.23355830451525367
293 0.23355830451525367
294 0.23355830451525367
295 0.23355830451525367
296 0.23355830451525367
297 0.23355830451525367
298 0.23355830451525367
299 0.23355830451525367
300 0.23355830451525367
301 0.23355830451525367
302 0.23355830451525367
303 0.23355830451525367
304 0.23355830451525367
305 0.23355830451525367
306 0.23465861978166622
307 0.23575831058003832
308 0.23575831058003832
309 0.23575831058003832
310 0.23575831058003832
311 0.23575831058003832
312 0.23575831058003832
313 0.23575831058003832
314 0.23575831058003832
315 0.23575831058003832
316 0.23575831058003832
317 0.23575831058003832
318 0.23575831058003832
319 0.23575831058003832
320 0.23575831058003832
321 0.23575831058003832
322 0.23575831058003832
323 0.23575831058003832
324 0.23575831058003832
325 0.23575831058003832
326 0.23575831058003832
327 0.23575831058003832
328 0.23575831058003832
329 0.23575831058003832
330 0.23575831058003832
331 0.23575831058003832
332 0.23575831058003832
333 0.23575831058003832
334 0.23575831058003832
335 0.23575831058003832
336 0.23575831058003832
337 0.23575831058003832
338 0.2368398996443962
339 0.2368398996443962
340 0.2368398996443962
341 0.2368398996443962
342 0.2368398996443962
343 0.2368398996443962
344 0.2368398996443962
345 0.2368398996443962
346 0.2368398996443962
347 0.2368398996443962
348 0.2368398996443962
349 0.2368398996443962
350 0.2368398996443962
351 0.2368398996443962
352 0.2368398996443962
353 0.2368398996443962
354 0.2368398996443962
355 0.2368398996443962
356 0.2368398996443962
357 0.2368398996443962
358 0.2368398996443962
359 0.2368398996443962
360 0.2368398996443962
361 0.2368398996443962
362 0.2368398996443962
363 0.2368398996443962
364 0.2368398996443962
365 0.2368398996443962
366 0.2368398996443962
367 0.2368398996443962
368 0.2368398996443962
369 0.2368398996443962
370 0.2368398996443962
371 0.2368398996443962
372 0.2368398996443962
373 0.2368398996443962
374 0.2368398996443962
375 0.2368398996443962
376 0.2368398996443962
377 0.2368398996443962
378 0.23790117115288764
379 0.23790117115288764
380 0.23790117115288764
381 0.23790117115288764
382 0.23790117115288764
383 0.23790117115288764
384 0.23790117115288764
385 0.23790117115288764
386 0.23790117115288764
387 0.23790117115288764
388 0.23790117115288764
389 0.23790117115288764
390 0.23790117115288764
391 0.23790117115288764
392 0.23790117115288764
393 0.23790117115288764
394 0.23790117115288764
395 0.23790117115288764
396 0.23790117115288764
397 0.23790117115288764
398 0.23790117115288764
399 0.23790117115288764
400 0.23790117115288764
401 0.23790117115288764
402 0.23790117115288764
403 0.23790117115288764
404 0.23790117115288764
405 0.23790117115288764
406 0.23790117115288764
407 0.23790117115288764
408 0.23790117115288764
409 0.23790117115288764
410 0.23790117115288764
411 0.23790117115288764
412 0.23790117115288764
413 0.23790117115288764
414 0.23790117115288764
415 0.23790117115288764
416 0.23790117115288764
417 0.23790117115288764
418 0.23790117115288764
419 0.23790117115288764
420 0.23790117115288764
421 0.23790117115288764
422 0.23790117115288764
423 0.23790117115288764
424 0.23790117115288764
425 0.23790117115288764
426 0.23790117115288764
427 0.23790117115288764
428 0.23790117115288764
429 0.23790117115288764
430 0.23790117115288764
431 0.23790117115288764
432 0.23790117115288764
433 0.23790117115288764
434 0.23790117115288764
435 0.23790117115288764
436 0.23790117115288764
437 0.23790117115288764
438 0.23790117115288764
439 0.23790117115288764
440 0.23790117115288764
441 0.23790117115288764
442 0.23790117115288764
443 0.23790117115288764
444 0.23790117115288764
445 0.23790117115288764
446 0.23790117115288764
447 0.23790117115288764
448 0.23790117115288764
449 0.23790117115288764
450 0.23790117115288764
451 0.23790117115288764
452 0.23790117115288764
453 0.23790117115288764
454 0.23790117115288764
455 0.23790117115288764
456 0.23790117115288764
457 0.23790117115288764
458 0.23790117115288764
459 0.23790117115288764
460 0.23790117115288764
461 0.23790117115288764
462 0.23790117115288764
463 0.23790117115288764
464 0.23790117115288764
465 0.23790117115288764
466 0.23790117115288764
467 0.23790117115288764
468 0.23790117115288764
469 0.23790117115288764
470 0.23790117115288764
471 0.23790117115288764
472 0.23790117115288764
473 0.23790117115288764
474 0.23790117115288764
475 0.23790117115288764
476 0.23790117115288764
477 0.23790117115288764
478 0.23790117115288764
479 0.23790117115288764
480 0.23790117115288764
481 0.23790117115288764
482 0.23790117115288764
483 0.23790117115288764
484 0.23790117115288764
485 0.23790117115288764
486 0.23790117115288764
487 0.23790117115288764
488 0.23790117115288764
489 0.23790117115288764
490 0.23790117115288764
491 0.23790117115288764
492 0.23790117115288764
493 0.23790117115288764
494 0.23790117115288764
495 0.23790117115288764
496 0.23790117115288764
497 0.23790117115288764
498 0.23790117115288764
499 0.23790117115288764
500 0.23790117115288764
501 0.23790117115288764
502 0.23790117115288764
503 0.23790117115288764
504 0.23790117115288764
505 0.23790117115288764
506 0.23790117115288764
507 0.23790117115288764
508 0.23790117115288764
509 0.23790117115288764
510 0.23790117115288764
511 0.23790117115288764
512 0.23790117115288764
513 0.23790117115288764
514 0.23790117115288764
515 0.23790117115288764
516 0.23790117115288764
517 0.23790117115288764
518 0.23790117115288764
519 0.23790117115288764
520 0.23790117115288764
521 0.23790117115288764
522 0.23790117115288764
523 0.23790117115288764
524 0.23790117115288764
525 0.23790117115288764
526 0.23790117115288764
527 0.23790117115288764
528 0.23790117115288764
529 0.23790117115288764
530 0.23790117115288764
531 0.23790117115288764
532 0.23790117115288764
533 0.23790117115288764
534 0.23790117115288764
535 0.23790117115288764
536 0.23790117115288764
537 0.23790117115288764
538 0.23790117115288764
539 0.23790117115288764
540 0.23790117115288764
541 0.23790117115288764
542 0.23790117115288764
543 0.23790117115288764
544 0.23790117115288764
545 0.23790117115288764
546 0.23790117115288764
547 0.23790117115288764
548 0.23790117115288764
549 0.23790117115288764
550 0.23790117115288764
551 0.23790117115288764
552 0.23790117115288764
553 0.23790117115288764
554 0.23790117115288764
555 0.23790117115288764
556 0.23790117115288764
557 0.23790117115288764
558 0.23790117115288764
559 0.23790117115288764
560 0.23790117115288764
561 0.23790117115288764
562 0.23790117115288764
563 0.23790117115288764
564 0.23790117115288764
565 0.23790117115288764
566 0.23790117115288764
567 0.23790117115288764
568 0.23790117115288764
569 0.23790117115288764
570 0.23790117115288764
571 0.23790117115288764
572 0.23790117115288764
573 0.23790117115288764
574 0.23790117115288764
575 0.23790117115288764
576 0.23790117115288764
577 0.23790117115288764
578 0.23790117115288764
579 0.23790117115288764
580 0.23790117115288764
581 0.23790117115288764
582 0.23790117115288764
583 0.23790117115288764
584 0.23790117115288764
585 0.23790117115288764
586 0.23790117115288764
587 0.23790117115288764
588 0.23790117115288764
589 0.23790117115288764
590 0.23790117115288764
591 0.23790117115288764
592 0.23790117115288764
593 0.23790117115288764
594 0.23790117115288764
595 0.23790117115288764
596 0.23790117115288764
597 0.23790117115288764
598 0.23790117115288764
599 0.23790117115288764
600 0.23790117115288764
601 0.23790117115288764
602 0.23790117115288764
603 0.23790117115288764
604 0.23790117115288764
605 0.23790117115288764
606 0.23790117115288764
607 0.23790117115288764
608 0.23790117115288764
609 0.23790117115288764
610 0.23790117115288764
611 0.23790117115288764
612 0.23790117115288764
613 0.23790117115288764
614 0.23790117115288764
615 0.23790117115288764
616 0.23790117115288764
617 0.23790117115288764
618 0.23790117115288764
619 0.23790117115288764
620 0.23790117115288764
621 0.23790117115288764
622 0.23790117115288764
623 0.23790117115288764
624 0.23790117115288764
625 0.23790117115288764
626 0.23790117115288764
627 0.23790117115288764
628 0.23790117115288764
629 0.23790117115288764
630 0.23790117115288764
631 0.23790117115288764
632 0.23790117115288764
633 0.23790117115288764
634 0.23790117115288764
635 0.23790117115288764
636 0.23790117115288764
637 0.23790117115288764
638 0.23790117115288764
639 0.23790117115288764
640 0.23790117115288764
641 0.23790117115288764
642 0.23790117115288764
643 0.23790117115288764
644 0.23790117115288764
645 0.23790117115288764
646 0.23790117115288764
647 0.23790117115288764
648 0.23790117115288764
649 0.23790117115288764
650 0.23790117115288764
651 0.23790117115288764
652 0.23790117115288764
653 0.23790117115288764
654 0.23790117115288764
655 0.23790117115288764
656 0.23790117115288764
657 0.23790117115288764
658 0.23790117115288764
659 0.23790117115288764
660 0.23790117115288764
661 0.23790117115288764
662 0.23790117115288764
663 0.23790117115288764
664 0.23790117115288764
665 0.23790117115288764
666 0.23790117115288764
667 0.23790117115288764
668 0.23790117115288764
669 0.23790117115288764
670 0.23790117115288764
671 0.23790117115288764
672 0.23790117115288764
673 0.23790117115288764
674 0.23790117115288764
675 0.23790117115288764
676 0.23790117115288764
677 0.23790117115288764
678 0.23790117115288764
679 0.23790117115288764
680 0.23790117115288764
681 0.23790117115288764
682 0.23790117115288764
683 0.23790117115288764
684 0.23790117115288764
685 0.23790117115288764
686 0.23790117115288764
687 0.23790117115288764
688 0.23790117115288764
689 0.23790117115288764
690 0.23790117115288764
691 0.23790117115288764
692 0.23790117115288764
693 0.23790117115288764
694 0.23790117115288764
695 0.23790117115288764
696 0.23790117115288764
697 0.23790117115288764
698 0.23790117115288764
699 0.23790117115288764
700 0.23790117115288764
701 0.23790117115288764
702 0.23790117115288764
703 0.23790117115288764
704 0.23790117115288764
705 0.23790117115288764
706 0.23790117115288764
707 0.23790117115288764
708 0.23790117115288764
709 0.23790117115288764
710 0.23790117115288764
711 0.23790117115288764
712 0.23790117115288764
713 0.23790117115288764
714 0.23790117115288764
715 0.23790117115288764
716 0.23790117115288764
717 0.23790117115288764
718 0.23790117115288764
719 0.23790117115288764
720 0.23790117115288764
721 0.23790117115288764
722 0.23790117115288764
723 0.23790117115288764
724 0.23790117115288764
725 0.23790117115288764
726 0.23790117115288764
727 0.23790117115288764
728 0.23790117115288764
729 0.23790117115288764
730 0.23790117115288764
731 0.23790117115288764
732 0.23790117115288764
733 0.23790117115288764
734 0.23790117115288764
735 0.23790117115288764
736 0.23790117115288764
737 0.23790117115288764
738 0.23790117115288764
739 0.23790117115288764
740 0.23790117115288764
741 0.23790117115288764
742 0.23790117115288764
743 0.23790117115288764
744 0.23790117115288764
745 0.23790117115288764
746 0.23790117115288764
747 0.23790117115288764
748 0.23790117115288764
749 0.23790117115288764
750 0.23790117115288764
751 0.23790117115288764
752 0.23790117115288764
753 0.23790117115288764
754 0.23790117115288764
755 0.23790117115288764
756 0.23790117115288764
757 0.23790117115288764
758 0.23790117115288764
759 0.23790117115288764
760 0.23790117115288764
761 0.23790117115288764
762 0.23790117115288764
763 0.23790117115288764
764 0.23790117115288764
765 0.23790117115288764
766 0.23790117115288764
767 0.23790117115288764
768 0.23790117115288764
769 0.23790117115288764
770 0.23790117115288764
771 0.23790117115288764
772 0.23790117115288764
773 0.23790117115288764
774 0.23790117115288764
775 0.23790117115288764
776 0.23790117115288764
777 0.23790117115288764
778 0.23790117115288764
779 0.23790117115288764
780 0.23790117115288764
781 0.23790117115288764
782 0.23790117115288764
783 0.23790117115288764
784 0.23790117115288764
785 0.23790117115288764
786 0.23790117115288764
787 0.23790117115288764
788 0.23790117115288764
789 0.23790117115288764
790 0.23790117115288764
791 0.23790117115288764
792 0.23790117115288764
793 0.23790117115288764
794 0.23790117115288764
795 0.23790117115288764
796 0.23790117115288764
797 0.23790117115288764
798 0.23790117115288764
799 0.23790117115288764
800 0.23790117115288764
801 0.23790117115288764
802 0.23790117115288764
803 0.23790117115288764
804 0.23790117115288764
805 0.23790117115288764
806 0.23790117115288764
807 0.23790117115288764
808 0.23790117115288764
809 0.23790117115288764
810 0.23790117115288764
811 0.23790117115288764
812 0.23790117115288764
813 0.23790117115288764
814 0.23790117115288764
815 0.23790117115288764
816 0.23790117115288764
817 0.23790117115288764
818 0.23790117115288764
819 0.23790117115288764
820 0.23790117115288764
821 0.23790117115288764
822 0.23790117115288764
823 0.23790117115288764
824 0.23790117115288764
825 0.23790117115288764
826 0.23790117115288764
827 0.23790117115288764
828 0.23790117115288764
829 0.23790117115288764
830 0.23790117115288764
831 0.23790117115288764
832 0.23790117115288764
833 0.23790117115288764
834 0.23790117115288764
835 0.23790117115288764
836 0.23790117115288764
837 0.23790117115288764
838 0.23790117115288764
839 0.23790117115288764
840 0.23790117115288764
841 0.23790117115288764
842 0.23790117115288764
843 0.23790117115288764
844 0.23790117115288764
845 0.23790117115288764
846 0.23790117115288764
847 0.23790117115288764
848 0.23790117115288764
849 0.23790117115288764
850 0.23790117115288764
851 0.23790117115288764
852 0.23790117115288764
853 0.23790117115288764
854 0.23790117115288764
855 0.23790117115288764
856 0.23790117115288764
857 0.23790117115288764
858 0.23790117115288764
859 0.23790117115288764
860 0.23790117115288764
861 0.23790117115288764
862 0.23790117115288764
863 0.23790117115288764
864 0.23790117115288764
865 0.23790117115288764
866 0.23790117115288764
867 0.23790117115288764
868 0.23790117115288764
869 0.23790117115288764
870 0.23790117115288764
871 0.23790117115288764
872 0.23790117115288764
873 0.23790117115288764
874 0.23790117115288764
875 0.23790117115288764
876 0.23790117115288764
877 0.23790117115288764
878 0.23790117115288764
879 0.23790117115288764
880 0.23790117115288764
881 0.23790117115288764
882 0.23790117115288764
883 0.23790117115288764
884 0.23790117115288764
885 0.23790117115288764
886 0.23790117115288764
887 0.23790117115288764
888 0.23790117115288764
889 0.23790117115288764
890 0.23790117115288764
891 0.23790117115288764
892 0.23790117115288764
893 0.23790117115288764
894 0.23790117115288764
895 0.23790117115288764
896 0.23790117115288764
897 0.23790117115288764
898 0.23790117115288764
899 0.23790117115288764
900 0.23790117115288764
901 0.23790117115288764
902 0.23790117115288764
903 0.23790117115288764
904 0.23790117115288764
905 0.23790117115288764
906 0.23790117115288764
907 0.23790117115288764
908 0.23790117115288764
909 0.23790117115288764
910 0.23790117115288764
911 0.23790117115288764
912 0.23790117115288764
913 0.23790117115288764
914 0.23790117115288764
915 0.23790117115288764
916 0.23790117115288764
917 0.23790117115288764
918 0.23790117115288764
919 0.23790117115288764
920 0.23790117115288764
921 0.23790117115288764
922 0.23790117115288764
923 0.23790117115288764
924 0.23790117115288764
925 0.23790117115288764
926 0.23790117115288764
927 0.23790117115288764
928 0.23790117115288764
929 0.23790117115288764
930 0.23790117115288764
931 0.23790117115288764
932 0.23790117115288764
933 0.23790117115288764
934 0.23790117115288764
935 0.23790117115288764
936 0.23790117115288764
937 0.23790117115288764
938 0.23790117115288764
939 0.23790117115288764
940 0.23790117115288764
941 0.23790117115288764
942 0.23790117115288764
943 0.23790117115288764
944 0.23790117115288764
945 0.23790117115288764
946 0.23790117115288764
947 0.23790117115288764
948 0.23790117115288764
949 0.23790117115288764
950 0.23790117115288764
951 0.23790117115288764
952 0.23790117115288764
953 0.23790117115288764
954 0.23790117115288764
955 0.23790117115288764
956 0.23790117115288764
957 0.23790117115288764
958 0.23790117115288764
959 0.23790117115288764
960 0.23790117115288764
961 0.23790117115288764
962 0.23790117115288764
963 0.23790117115288764
964 0.23790117115288764
965 0.23790117115288764
966 0.23790117115288764
967 0.23790117115288764
968 0.23790117115288764
969 0.23790117115288764
970 0.23790117115288764
971 0.23790117115288764
972 0.23790117115288764
973 0.23790117115288764
974 0.23790117115288764
975 0.23790117115288764
976 0.23790117115288764
977 0.23790117115288764
978 0.23790117115288764
979 0.23790117115288764
980 0.23790117115288764
981 0.23790117115288764
982 0.23790117115288764
983 0.23790117115288764
984 0.23790117115288764
985 0.23790117115288764
986 0.23790117115288764
987 0.23790117115288764
988 0.23790117115288764
989 0.23790117115288764
990 0.23790117115288764
991 0.23790117115288764
992 0.23790117115288764
993 0.23790117115288764
994 0.23790117115288764
995 0.23790117115288764
996 0.23790117115288764
997 0.23790117115288764
998 0.23790117115288764
999 0.23790117115288764
1000 0.23790117115288764

==> data/mean-ndcg-oe-complexity-1000-nofilter.dat <==
1 0.061690314620604564
2 0.10372635002203384
3 0.1262433148585545
4 0.1350109437397525
5 0.14885268514604694
6 0.15654377185103202
7 0.15921701881792488
8 0.16213618794302426
9 0.16640743402585678
10 0.16908230903805194
11 0.17252392465373514
12 0.1745244538660287
13 0.17679286440922468
14 0.17789817358483767
15 0.1820622698217285
16 0.18311874964580474
17 0.184154337101682
18 0.18705882708769847
19 0.18834346861665457
20 0.19002887452927847
21 0.190720558132664
22 0.1920843134038393
23 0.19342980564310844
24 0.19435970567596278
25 0.19580338648354265
26 0.19684131328357798
27 0.19889451103979278
28 0.19940246127411837
29 0.2000310703027751
30 0.2020234116879162
31 0.20264031483412226
32 0.20312949401529573
33 0.20422082941942618
34 0.20458164192138883
35 0.20493961799224128
36 0.20624223731369237
37 0.20741775497209317
38 0.2084682196455366
39 0.2100910608213094
40 0.21112737895897168
41 0.21250022799104093
42 0.21568350209848303
43 0.21771746046766605
44 0.2186161052571537
45 0.21939790549001012
46 0.22039746251648157
47 0.22094975194199376
48 0.22116949727642182
49 0.22138810778861867
50 0.22182312675071336
51 0.222472448392596
52 0.22279555159441222
53 0.22300994436785015
54 0.22418370537642252
55 0.22418370537642252
56 0.22471251969034575
57 0.22608154784310852
58 0.22629128456894068
59 0.22817116645467656
60 0.22900331006326133
61 0.23014299949480213
62 0.23055583152147754
63 0.23158400343182087
64 0.2317888740625623
65 0.23250330828676546
66 0.23321518737193214
67 0.23341786726084268
68 0.2337208388625303
69 0.23402278436472068
70 0.23452435226191884
71 0.2350242798510401
72 0.23582159246025913
73 0.23602029051301232
74 0.23671357157287554
75 0.23700978330622802
76 0.23720666352297065
77 0.23858074329482123
78 0.23887433051058113
79 0.23936223794716274
80 0.23945954358466612
81 0.23945954358466612
82 0.23994338619681738
83 0.24061893494351352
84 0.24100393448706006
85 0.24119592880094345
86 0.24349389641752808
87 0.24540398133715502
88 0.24549924516368257
89 0.24568929972500797
90 0.24578409422611217
91 0.24587865961084548
92 0.2463503587727913
93 0.24663271201881443
94 0.24710220722767698
95 0.24719589085095328
96 0.24728936225897893
97 0.24728936225897893
98 0.24738241852093018
99 0.24756812487235766
100 0.24793873679888126
101 0.24830855923350673
102 0.24830855923350673
103 0.24858476639549457
104 0.24876852587958934
105 0.24886021887007165
106 0.2489517276095567
107 0.2490430545407615
108 0.24931649706977824
109 0.24949843791122206
110 0.24958923352313944
111 0.24967985655561964
112 0.25067483552107833
113 0.25076511988756556
114 0.25076511988756556
115 0.25076511988756556
116 0.2508549117940196
117 0.2518408607324722
118 0.25246717489648435
119 0.25246717489648435
120 0.25246717489648435
121 0.25309024309444333
122 0.25309024309444333
123 0.2531789525755497
124 0.25344463829922237
125 0.25344463829922237
126 0.25344463829922237
127 0.25344463829922237
128 0.25344463829922237
129 0.25388387985038513
130 0.25388387985038513
131 0.2539714534778332
132 0.2539714534778332
133 0.2540587582272608
134 0.25423310306859404
135 0.254320144533223
136 0.254320144533223
137 0.25440692810553217
138 0.25440692810553217
139 0.25440692810553217
140 0.25440692810553217
141 0.25440692810553217
142 0.25457925051670094
143 0.25457925051670094
144 0.25466517126283744
145 0.25466517126283744
146 0.2553506503976188
147 0.2556929249723582
148 0.2558638319527001
149 0.25611985019272754
150 0.25611985019272754
151 0.25611985019272754
152 0.2562048536622372
153 0.25628974719017444
154 0.2563745317694154
155 0.2563745317694154
156 0.256543670965939
157 0.256543670965939
158 0.256543670965939
159 0.256543670965939
160 0.256543670965939
161 0.256543670965939
162 0.2566276178929798
163 0.25671146414317536
164 0.25704644984065844
165 0.2571300972776584
166 0.25721364655343787
167 0.25721364655343787
168 0.25721364655343787
169 0.2572969061832136
170 0.2572969061832136
171 0.2577953288761149
172 0.25804425987601864
173 0.25845868136568206
174 0.25845868136568206
175 0.25845868136568206
176 0.25845868136568206
177 0.25845868136568206
178 0.258541112997428
179 0.2587057993943111
180 0.2587880548373554
181 0.258870223193813
182 0.258870223193813
183 0.258870223193813
184 0.258870223193813
185 0.25895204971606334
186 0.25903379236523977
187 0.25903379236523977
188 0.25903379236523977
189 0.25903379236523977
190 0.25903379236523977
191 0.25944045432708035
192 0.25960295854493187
193 0.25960295854493187
194 0.2596840517958836
195 0.2596840517958836
196 0.2596840517958836
197 0.25976491092685966
198 0.25976491092685966
199 0.2599263224267335
200 0.26016821197516665
201 0.26016821197516665
202 0.26016821197516665
203 0.26024861720802456
204 0.26040927994514024
205 0.26065005394002566
206 0.26065005394002566
207 0.26065005394002566
208 0.26065005394002566
209 0.26065005394002566
210 0.26072995229790563
211 0.26072995229790563
212 0.26080971006212633
213 0.26080971006212633
214 0.26080971006212633
215 0.26080971006212633
216 0.26096867394131257
217 0.26096867394131257
218 0.26104802057054843
219 0.26104802057054843
220 0.26104802057054843
221 0.26104802057054843
222 0.26104802057054843
223 0.26104802057054843
224 0.26104802057054843
225 0.26104802057054843
226 0.26128448616475297
227 0.26128448616475297
228 0.26128448616475297
229 0.26128448616475297
230 0.26128448616475297
231 0.2614414993075917
232 0.2614414993075917
233 0.2614414993075917
234 0.2614414993075917
235 0.2614414993075917
236 0.2615196997416459
237 0.2615196997416459
238 0.2615196997416459
239 0.2615196997416459
240 0.2615196997416459
241 0.26159760273450255
242 0.26159760273450255
243 0.26159760273450255
244 0.26159760273450255
245 0.2616752737473526
246 0.26183050138800684
247 0.26183050138800684
248 0.26183050138800684
249 0.26183050138800684
250 0.26183050138800684
251 0.26183050138800684
252 0.26183050138800684
253 0.26183050138800684
254 0.2619848361071504
255 0.2619848361071504
256 0.2621389535385676
257 0.2621389535385676
258 0.2621389535385676
259 0.2621389535385676
260 0.2622157983778656
261 0.2630605110995744
262 0.2630605110995744
263 0.2630605110995744
264 0.2630605110995744
265 0.2630605110995744
266 0.2630605110995744
267 0.26313699217133546
268 0.26313699217133546
269 0.26313699217133546
270 0.26313699217133546
271 0.26313699217133546
272 0.26313699217133546
273 0.2632131715615733
274 0.2632131715615733
275 0.2632131715615733
276 0.26328920345087675
277 0.26328920345087675
278 0.26336513820400603
279 0.26336513820400603
280 0.26359265387207687
281 0.2638200262859228
282 0.2638200262859228
283 0.2639714182584982
284 0.2639714182584982
285 0.2639714182584982
286 0.2639714182584982
287 0.2639714182584982
288 0.2639714182584982
289 0.2640468351292014
290 0.2640468351292014
291 0.2640468351292014
292 0.2640468351292014
293 0.26412207022644213
294 0.26412207022644213
295 0.26412207022644213
296 0.2641971711735972
297 0.2641971711735972
298 0.2641971711735972
299 0.2641971711735972
300 0.2641971711735972
301 0.26427205255727837
302 0.26427205255727837
303 0.26427205255727837
304 0.2644963085208536
305 0.2644963085208536
306 0.2644963085208536
307 0.2644963085208536
308 0.2644963085208536
309 0.26457084862150904
310 0.26457084862150904
311 0.26464530525377755
312 0.2647197204218968
313 0.2647197204218968
314 0.2649427187410759
315 0.2651655942594384
316 0.2651655942594384
317 0.2651655942594384
318 0.26523976433790547
319 0.26531389417166185
320 0.265387983929722
321 0.265387983929722
322 0.265387983929722
323 0.265387983929722
324 0.26546191505021605
325 0.2657574825353753
326 0.2657574825353753
327 0.26583129639209613
328 0.26590507148110637
329 0.26590507148110637
330 0.26590507148110637
331 0.26590507148110637
332 0.26590507148110637
333 0.26590507148110637
334 0.26590507148110637
335 0.26590507148110637
336 0.26590507148110637
337 0.26590507148110637
338 0.26590507148110637
339 0.26605178915683125
340 0.26605178915683125
341 0.26605178915683125
342 0.26605178915683125
343 0.266125001091676
344 0.266125001091676
345 0.266125001091676
346 0.26619810434590746
347 0.26619810434590746
348 0.26619810434590746
349 0.26619810434590746
350 0.26619810434590746
351 0.26619810434590746
352 0.26634388360263284
353 0.26634388360263284
354 0.26634388360263284
355 0.26634388360263284
356 0.26634388360263284
357 0.26634388360263284
358 0.26634388360263284
359 0.26634388360263284
360 0.26634388360263284
361 0.26634388360263284
362 0.26648897198172544
363 0.26656148232927085
364 0.26656148232927085
365 0.26656148232927085
366 0.26656148232927085
367 0.26656148232927085
368 0.26656148232927085
369 0.26656148232927085
370 0.26656148232927085
371 0.26656148232927085
372 0.26663369359562056
373 0.26663369359562056
374 0.26663369359562056
375 0.26663369359562056
376 0.26663369359562056
377 0.26663369359562056
378 0.26663369359562056
379 0.26670567883952667
380 0.2667776322489352
381 0.2672091623672777
382 0.2672810524414365
383 0.2674247695854903
384 0.2674247695854903
385 0.26756836137618073
386 0.26756836137618073
387 0.26756836137618073
388 0.26764006406542706
389 0.26764006406542706
390 0.2677833462323531
391 0.2677833462323531
392 0.2677833462323531
393 0.2677833462323531
394 0.2677833462323531
395 0.2677833462323531
396 0.2677833462323531
397 0.2677833462323531
398 0.2677833462323531
399 0.2677833462323531
400 0.26806870320814097
401 0.26806870320814097
402 0.26813998328787764
403 0.2682112339321285
404 0.2682824552378746
405 0.2682824552378746
406 0.2682824552378746
407 0.2682824552378746
408 0.2682824552378746
409 0.2682824552378746
410 0.2682824552378746
411 0.2682824552378746
412 0.2682824552378746
413 0.2682824552378746
414 0.2682824552378746
415 0.2682824552378746
416 0.2682824552378746
417 0.2682824552378746
418 0.2682824552378746
419 0.26835324772873975
420 0.26835324772873975
421 0.26835324772873975
422 0.26835324772873975
423 0.26835324772873975
424 0.2684945558504597
425 0.26856518248523387
426 0.26856518248523387
427 0.26856518248523387
428 0.26856518248523387
429 0.26856518248523387
430 0.26856518248523387
431 0.26856518248523387
432 0.26856518248523387
433 0.2686355927504757
434 0.2686355927504757
435 0.2686355927504757
436 0.2686355927504757
437 0.2686355927504757
438 0.2686355927504757
439 0.2686355927504757
440 0.2687058179968351
441 0.2687760171304778
442 0.26884619022976247
443 0.26891633737262916
444 0.26891633737262916
445 0.26891633737262916
446 0.26891633737262916
447 0.26891633737262916
448 0.26891633737262916
449 0.2689863303907019
450 0.2689863303907019
451 0.2689863303907019
452 0.2689863303907019
453 0.2689863303907019
454 0.2689863303907019
455 0.2689863303907019
456 0.2690561470080159
457 0.2690561470080159
458 0.2690561470080159
459 0.2690561470080159
460 0.2690561470080159
461 0.2690561470080159
462 0.2690561470080159
463 0.2690561470080159
464 0.2690561470080159
465 0.2690561470080159
466 0.2690561470080159
467 0.2690561470080159
468 0.2691951918114504
469 0.2691951918114504
470 0.2692646661469979
471 0.2692646661469979
472 0.2692646661469979
473 0.2692646661469979
474 0.2692646661469979
475 0.2692646661469979
476 0.26933399789132373
477 0.26933399789132373
478 0.26933399789132373
479 0.26933399789132373
480 0.26933399789132373
481 0.26933399789132373
482 0.26933399789132373
483 0.26933399789132373
484 0.2694031431664476
485 0.2694031431664476
486 0.26947224245955576
487 0.269541318855254
488 0.2696103724155386
489 0.269679403202107
490 0.269679403202107
491 0.269679403202107
492 0.269679403202107
493 0.269679403202107
494 0.269679403202107
495 0.269679403202107
496 0.269679403202107
497 0.269679403202107
498 0.269679403202107
499 0.269679403202107
500 0.269679403202107
501 0.269679403202107
502 0.269679403202107
503 0.269679403202107
504 0.269679403202107
505 0.269679403202107
506 0.269679403202107
507 0.269679403202107
508 0.269679403202107
509 0.269679403202107
510 0.269747969484186
511 0.269747969484186
512 0.2698164928455054
513 0.2698164928455054
514 0.2698164928455054
515 0.2698164928455054
516 0.2698164928455054
517 0.2698164928455054
518 0.2698164928455054
519 0.2698164928455054
520 0.2698164928455054
521 0.2698164928455054
522 0.2698164928455054
523 0.2698164928455054
524 0.2698164928455054
525 0.2698164928455054
526 0.2698164928455054
527 0.2698164928455054
528 0.2698164928455054
529 0.2698164928455054
530 0.2698164928455054
531 0.2698164928455054
532 0.2698164928455054
533 0.2698164928455054
534 0.2698164928455054
535 0.2698164928455054
536 0.2698164928455054
537 0.2698164928455054
538 0.2698164928455054
539 0.2698164928455054
540 0.26988443757594927
541 0.26988443757594927
542 0.26988443757594927
543 0.26988443757594927
544 0.26988443757594927
545 0.27002012868407965
546 0.27002012868407965
547 0.27002012868407965
548 0.27002012868407965
549 0.27002012868407965
550 0.27002012868407965
551 0.2700878567940643
552 0.2700878567940643
553 0.2704939928038172
554 0.2704939928038172
555 0.2704939928038172
556 0.2704939928038172
557 0.2704939928038172
558 0.2704939928038172
559 0.27056156691068417
560 0.27056156691068417
561 0.27056156691068417
562 0.27056156691068417
563 0.27056156691068417
564 0.27056156691068417
565 0.27056156691068417
566 0.27056156691068417
567 0.27056156691068417
568 0.27056156691068417
569 0.27056156691068417
570 0.27056156691068417
571 0.27056156691068417
572 0.27056156691068417
573 0.27056156691068417
574 0.27056156691068417
575 0.27056156691068417
576 0.27062882316816067
577 0.27062882316816067
578 0.27062882316816067
579 0.27062882316816067
580 0.27062882316816067
581 0.27062882316816067
582 0.27062882316816067
583 0.27062882316816067
584 0.27062882316816067
585 0.27062882316816067
586 0.27062882316816067
587 0.27062882316816067
588 0.27062882316816067
589 0.27062882316816067
590 0.27062882316816067
591 0.27062882316816067
592 0.27062882316816067
593 0.2706957736544764
594 0.2706957736544764
595 0.2706957736544764
596 0.2706957736544764
597 0.2706957736544764
598 0.2708294991229067
599 0.2708294991229067
600 0.2708294991229067
601 0.2708294991229067
602 0.2709630855668832
603 0.2709630855668832
604 0.2709630855668832
605 0.2709630855668832
606 0.2709630855668832
607 0.2709630855668832
608 0.2709630855668832
609 0.2709630855668832
610 0.2709630855668832
611 0.2709630855668832
612 0.2709630855668832
613 0.2709630855668832
614 0.2709630855668832
615 0.2709630855668832
616 0.2709630855668832
617 0.2709630855668832
618 0.2709630855668832
619 0.2709630855668832
620 0.2709630855668832
621 0.2709630855668832
622 0.2709630855668832
623 0.2709630855668832
624 0.2709630855668832
625 0.2709630855668832
626 0.2709630855668832
627 0.2709630855668832
628 0.2709630855668832
629 0.2709630855668832
630 0.2709630855668832
631 0.2709630855668832
632 0.2709630855668832
633 0.2709630855668832
634 0.2709630855668832
635 0.2709630855668832
636 0.2709630855668832
637 0.2709630855668832
638 0.2709630855668832
639 0.27102926320094417
640 0.27102926320094417
641 0.27102926320094417
642 0.27102926320094417
643 0.27102926320094417
644 0.27102926320094417
645 0.27102926320094417
646 0.27102926320094417
647 0.27102926320094417
648 0.27109529812018107
649 0.27109529812018107
650 0.27109529812018107
651 0.27109529812018107
652 0.27109529812018107
653 0.27109529812018107
654 0.27109529812018107
655 0.27109529812018107
656 0.27109529812018107
657 0.27109529812018107
658 0.27109529812018107
659 0.27109529812018107
660 0.27109529812018107
661 0.27109529812018107
662 0.27109529812018107
663 0.27109529812018107
664 0.27109529812018107
665 0.27109529812018107
666 0.27109529812018107
667 0.27109529812018107
668 0.27109529812018107
669 0.27109529812018107
670 0.27109529812018107
671 0.27109529812018107
672 0.27109529812018107
673 0.27109529812018107
674 0.27109529812018107
675 0.27109529812018107
676 0.27109529812018107
677 0.27109529812018107
678 0.27109529812018107
679 0.27109529812018107
680 0.27109529812018107
681 0.27109529812018107
682 0.27109529812018107
683 0.27109529812018107
684 0.27109529812018107
685 0.27109529812018107
686 0.27109529812018107
687 0.27109529812018107
688 0.27109529812018107
689 0.27109529812018107
690 0.27109529812018107
691 0.27109529812018107
692 0.27109529812018107
693 0.27109529812018107
694 0.27109529812018107
695 0.27109529812018107
696 0.27109529812018107
697 0.27109529812018107
698 0.27109529812018107
699 0.27109529812018107
700 0.27109529812018107
701 0.27109529812018107
702 0.27109529812018107
703 0.27109529812018107
704 0.27109529812018107
705 0.27109529812018107
706 0.27109529812018107
707 0.27109529812018107
708 0.27109529812018107
709 0.27109529812018107
710 0.27109529812018107
711 0.27109529812018107
712 0.27109529812018107
713 0.27109529812018107
714 0.27109529812018107
715 0.27109529812018107
716 0.27109529812018107
717 0.27109529812018107
718 0.27109529812018107
719 0.27109529812018107
720 0.27109529812018107
721 0.27109529812018107
722 0.27109529812018107
723 0.27109529812018107
724 0.27109529812018107
725 0.27109529812018107
726 0.27109529812018107
727 0.27109529812018107
728 0.27109529812018107
729 0.27109529812018107
730 0.27109529812018107
731 0.27109529812018107
732 0.27109529812018107
733 0.27109529812018107
734 0.27109529812018107
735 0.27109529812018107
736 0.27109529812018107
737 0.27109529812018107
738 0.27109529812018107
739 0.27109529812018107
740 0.27109529812018107
741 0.27109529812018107
742 0.27109529812018107
743 0.27109529812018107
744 0.27109529812018107
745 0.27109529812018107
746 0.27109529812018107
747 0.27109529812018107
748 0.27109529812018107
749 0.27109529812018107
750 0.27109529812018107
751 0.27109529812018107
752 0.27109529812018107
753 0.27109529812018107
754 0.27109529812018107
755 0.27109529812018107
756 0.27109529812018107
757 0.27109529812018107
758 0.27109529812018107
759 0.27109529812018107
760 0.27109529812018107
761 0.27109529812018107
762 0.27109529812018107
763 0.27109529812018107
764 0.27109529812018107
765 0.27109529812018107
766 0.27109529812018107
767 0.27109529812018107
768 0.27109529812018107
769 0.27109529812018107
770 0.27109529812018107
771 0.27109529812018107
772 0.27109529812018107
773 0.27109529812018107
774 0.27109529812018107
775 0.27109529812018107
776 0.27109529812018107
777 0.27109529812018107
778 0.27109529812018107
779 0.27109529812018107
780 0.27109529812018107
781 0.27109529812018107
782 0.27109529812018107
783 0.27109529812018107
784 0.27109529812018107
785 0.27109529812018107
786 0.27109529812018107
787 0.27109529812018107
788 0.27109529812018107
789 0.27109529812018107
790 0.27109529812018107
791 0.27109529812018107
792 0.27109529812018107
793 0.27109529812018107
794 0.27109529812018107
795 0.27109529812018107
796 0.27109529812018107
797 0.27109529812018107
798 0.27109529812018107
799 0.27109529812018107
800 0.27109529812018107
801 0.27109529812018107
802 0.27109529812018107
803 0.27109529812018107
804 0.27109529812018107
805 0.27109529812018107
806 0.27109529812018107
807 0.27109529812018107
808 0.27109529812018107
809 0.27109529812018107
810 0.27109529812018107
811 0.27109529812018107
812 0.27109529812018107
813 0.27109529812018107
814 0.27109529812018107
815 0.27109529812018107
816 0.27109529812018107
817 0.27109529812018107
818 0.27109529812018107
819 0.27109529812018107
820 0.27109529812018107
821 0.27109529812018107
822 0.27109529812018107
823 0.27109529812018107
824 0.27109529812018107
825 0.27109529812018107
826 0.27109529812018107
827 0.27109529812018107
828 0.27109529812018107
829 0.27109529812018107
830 0.27109529812018107
831 0.27109529812018107
832 0.27109529812018107
833 0.27109529812018107
834 0.27109529812018107
835 0.27109529812018107
836 0.27109529812018107
837 0.27109529812018107
838 0.27109529812018107
839 0.27109529812018107
840 0.27109529812018107
841 0.27109529812018107
842 0.27109529812018107
843 0.27109529812018107
844 0.27109529812018107
845 0.27109529812018107
846 0.27109529812018107
847 0.27109529812018107
848 0.27109529812018107
849 0.27109529812018107
850 0.27109529812018107
851 0.27115866961971963
852 0.27115866961971963
853 0.27115866961971963
854 0.27115866961971963
855 0.27115866961971963
856 0.27115866961971963
857 0.27115866961971963
858 0.27115866961971963
859 0.27115866961971963
860 0.27115866961971963
861 0.27115866961971963
862 0.2712219208692377
863 0.2712851612854976
864 0.2712851612854976
865 0.2712851612854976
866 0.2712851612854976
867 0.2712851612854976
868 0.2712851612854976
869 0.2712851612854976
870 0.2712851612854976
871 0.2712851612854976
872 0.2712851612854976
873 0.2712851612854976
874 0.2712851612854976
875 0.2712851612854976
876 0.2712851612854976
877 0.2712851612854976
878 0.2712851612854976
879 0.2712851612854976
880 0.2712851612854976
881 0.2712851612854976
882 0.2712851612854976
883 0.2712851612854976
884 0.2712851612854976
885 0.2712851612854976
886 0.2712851612854976
887 0.2712851612854976
888 0.27166300978601826
889 0.27166300978601826
890 0.27166300978601826
891 0.27166300978601826
892 0.27166300978601826
893 0.27166300978601826
894 0.27166300978601826
895 0.27166300978601826
896 0.27166300978601826
897 0.27166300978601826
898 0.27166300978601826
899 0.27166300978601826
900 0.27166300978601826
901 0.27166300978601826
902 0.27166300978601826
903 0.27166300978601826
904 0.27166300978601826
905 0.27166300978601826
906 0.27166300978601826
907 0.27166300978601826
908 0.27166300978601826
909 0.27166300978601826
910 0.27166300978601826
911 0.27166300978601826
912 0.27166300978601826
913 0.27166300978601826
914 0.27166300978601826
915 0.27166300978601826
916 0.27166300978601826
917 0.27166300978601826
918 0.27166300978601826
919 0.27166300978601826
920 0.27166300978601826
921 0.27166300978601826
922 0.27166300978601826
923 0.27166300978601826
924 0.27166300978601826
925 0.27166300978601826
926 0.27166300978601826
927 0.27166300978601826
928 0.27166300978601826
929 0.27166300978601826
930 0.27166300978601826
931 0.27166300978601826
932 0.27166300978601826
933 0.27166300978601826
934 0.27166300978601826
935 0.27166300978601826
936 0.27166300978601826
937 0.27166300978601826
938 0.27166300978601826
939 0.27172547139566705
940 0.27172547139566705
941 0.27178791361925275
942 0.27178791361925275
943 0.27178791361925275
944 0.27178791361925275
945 0.27178791361925275
946 0.27178791361925275
947 0.27178791361925275
948 0.27178791361925275
949 0.27178791361925275
950 0.27178791361925275
951 0.27178791361925275
952 0.27178791361925275
953 0.27178791361925275
954 0.27178791361925275
955 0.27178791361925275
956 0.27178791361925275
957 0.27178791361925275
958 0.27178791361925275
959 0.27178791361925275
960 0.27178791361925275
961 0.27178791361925275
962 0.27178791361925275
963 0.27178791361925275
964 0.2718501366555765
965 0.2718501366555765
966 0.2718501366555765
967 0.2718501366555765
968 0.2718501366555765
969 0.2718501366555765
970 0.2718501366555765
971 0.2718501366555765
972 0.2718501366555765
973 0.2718501366555765
974 0.2718501366555765
975 0.2718501366555765
976 0.2718501366555765
977 0.27191223876521875
978 0.27191223876521875
979 0.27191223876521875
980 0.27191223876521875
981 0.27191223876521875
982 0.27191223876521875
983 0.27191223876521875
984 0.27191223876521875
985 0.27191223876521875
986 0.27191223876521875
987 0.27191223876521875
988 0.27191223876521875
989 0.27191223876521875
990 0.27191223876521875
991 0.27191223876521875
992 0.27191223876521875
993 0.27191223876521875
994 0.27191223876521875
995 0.27191223876521875
996 0.2721599549772689
997 0.2721599549772689
998 0.2721599549772689
999 0.2721599549772689
1000 0.2721599549772689

==> data/mean-ndcg-oe-complexity-1000-sanitizer=address.dat <==
1 0.056179775280898875
2 0.09162526705457609
3 0.10977565599148183
4 0.11610366073413324
5 0.12412826520572272
6 0.13336440661733956
7 0.13595731932261176
8 0.13704794983872495
9 0.1414710353411343
10 0.14446911478436222
11 0.14760330518493667
12 0.1494718490357738
13 0.15037988545768283
14 0.1536982695304116
15 0.15693941041200193
16 0.15841957790969213
17 0.1592486616316217
18 0.16006252131482526
19 0.1612624083320755
20 0.1638205010140638
21 0.16440194567495636
22 0.16554834876635227
23 0.1663023826193705
24 0.1670468537655648
25 0.16888562691641498
26 0.16961271392715704
27 0.17087122921128461
28 0.1721166292348136
29 0.1724689110793953
30 0.17403904226283423
31 0.17403904226283423
32 0.17455306092274062
33 0.1752326171275213
34 0.17590663276068913
35 0.1769097083196378
36 0.17707561905430205
37 0.17773439662535398
38 0.17871555665742073
39 0.17920276968605284
40 0.1800093920336714
41 0.18225337330231028
42 0.18368690787304354
43 0.1865365591404985
44 0.18748083520170816
45 0.18826321461735226
46 0.18888562196966585
47 0.18919513317407557
48 0.18950300455446284
49 0.18950300455446284
50 0.18950300455446284
51 0.18995786643064763
52 0.18995786643064763
53 0.1914597276482054
54 0.19250621670016357
55 0.19295270442823814
56 0.1938417706369188
57 0.19605491600853145
58 0.1966426139040783
59 0.19722789932360735
60 0.19737363233889643
61 0.19795426770262006
62 0.19824346420877423
63 0.19853156562047114
64 0.19896211267202496
65 0.19896211267202496
66 0.19896211267202496
67 0.1991040937005142
68 0.1992455851918238
69 0.19995064664248724
70 0.20023173274840192
71 0.20121231673349427
72 0.20191048210705947
73 0.20191048210705947
74 0.20218799997297826
75 0.20260300362013856
76 0.20287884012086443
77 0.20315385966774313
78 0.2032909685345673
79 0.20342768382492146
80 0.2038366702684639
81 0.20587590856599472
82 0.20587590856599472
83 0.2069575873099329
84 0.20722728664445708
85 0.20736178222907467
86 0.20776422448344845
87 0.2099051044521367
88 0.2108393815823076
89 0.21203761234945404
90 0.21203761234945404
91 0.21243508120507895
92 0.2126994284277286
93 0.21309501581908857
94 0.21322657186637745
95 0.21362033458028631
96 0.2137512914968029
97 0.21388195546475602
98 0.21388195546475602
99 0.21388195546475602
100 0.21414157600619715
101 0.21414157600619715
102 0.21478788137294097
103 0.21478788137294097
104 0.21478788137294097
105 0.21478788137294097
106 0.2149160885178895
107 0.2149160885178895
108 0.21517149061500043
109 0.21606366119748244
110 0.216190869224205
111 0.21657176793375668
112 0.21707867793705937
113 0.21707867793705937
114 0.21733119579294952
115 0.21745722475624127
116 0.21745722475624127
117 0.21745722475624127
118 0.21758258038778386
119 0.21758258038778386
120 0.21808226029498848
121 0.21808226029498848
122 0.2183312491114832
123 0.2183312491114832
124 0.21845532763584893
125 0.2188269499204214
126 0.219074293812392
127 0.2198151260138983
128 0.2198151260138983
129 0.2198151260138983
130 0.21993801130529936
131 0.21993801130529936
132 0.21993801130529936
133 0.2203049629012081
134 0.2203049629012081
135 0.22054885955490494
136 0.22067062629602258
137 0.22067062629602258
138 0.22067062629602258
139 0.22067062629602258
140 0.22067062629602258
141 0.22067062629602258
142 0.22067062629602258
143 0.22067062629602258
144 0.22067062629602258
145 0.22067062629602258
146 0.22067062629602258
147 0.22067062629602258
148 0.22067062629602258
149 0.22102931736523995
150 0.22114872271299496
151 0.22126797117864083
152 0.22126797117864083
153 0.22126797117864083
154 0.22186190291135302
155 0.22186190291135302
156 0.22186190291135302
157 0.22186190291135302
158 0.22209828143412594
159 0.22221632469047728
160 0.2231595128340188
161 0.2231595128340188
162 0.22327712559869745
163 0.22327712559869745
164 0.2235117893046698
165 0.2235117893046698
166 0.22362884494515253
167 0.22362884494515253
168 0.22374562893582986
169 0.22374562893582986
170 0.22374562893582986
171 0.22374562893582986
172 0.223978136657434
173 0.22455875656646115
174 0.22455875656646115
175 0.22455875656646115
176 0.22455875656646115
177 0.22455875656646115
178 0.22455875656646115
179 0.22490485421038617
180 0.22490485421038617
181 0.2250199751315769
182 0.2250199751315769
183 0.2250199751315769
184 0.2251347355164574
185 0.2251347355164574
186 0.22524926000592582
187 0.22524926000592582
188 0.22524926000592582
189 0.22524926000592582
190 0.22536332300205628
191 0.22570517211535454
192 0.22604668378839335
193 0.22604668378839335
194 0.22616029844681412
195 0.22616029844681412
196 0.2262736936657871
197 0.2263869803134208
198 0.2263869803134208
199 0.2263869803134208
200 0.2263869803134208
201 0.2263869803134208
202 0.2263869803134208
203 0.2263869803134208
204 0.2268371692449066
205 0.2268371692449066
206 0.2268371692449066
207 0.2268371692449066
208 0.2268371692449066
209 0.2268371692449066
210 0.2269491098137255
211 0.2269491098137255
212 0.2269491098137255
213 0.2269491098137255
214 0.22706065895193994
215 0.22706065895193994
216 0.22706065895193994
217 0.22706065895193994
218 0.22706065895193994
219 0.22706065895193994
220 0.22706065895193994
221 0.22717154657327174
222 0.22717154657327174
223 0.22728225042159417
224 0.22728225042159417
225 0.22728225042159417
226 0.22728225042159417
227 0.22728225042159417
228 0.22728225042159417
229 0.22728225042159417
230 0.22728225042159417
231 0.22728225042159417
232 0.22728225042159417
233 0.22728225042159417
234 0.22728225042159417
235 0.22728225042159417
236 0.22728225042159417
237 0.22728225042159417
238 0.22728225042159417
239 0.22728225042159417
240 0.22728225042159417
241 0.22750054039812073
242 0.22750054039812073
243 0.22750054039812073
244 0.22750054039812073
245 0.22750054039812073
246 0.22750054039812073
247 0.22750054039812073
248 0.22750054039812073
249 0.22750054039812073
250 0.22750054039812073
251 0.22750054039812073
252 0.22750054039812073
253 0.22750054039812073
254 0.22750054039812073
255 0.22750054039812073
256 0.22750054039812073
257 0.22750054039812073
258 0.22750054039812073
259 0.22750054039812073
260 0.22750054039812073
261 0.22750054039812073
262 0.22760805538070006
263 0.22760805538070006
264 0.22771542438643744
265 0.22771542438643744
266 0.22771542438643744
267 0.22771542438643744
268 0.22771542438643744
269 0.22771542438643744
270 0.22771542438643744
271 0.22771542438643744
272 0.22771542438643744
273 0.22771542438643744
274 0.22771542438643744
275 0.22771542438643744
276 0.22771542438643744
277 0.22771542438643744
278 0.2278218117976929
279 0.2278218117976929
280 0.2278218117976929
281 0.2278218117976929
282 0.2278218117976929
283 0.2278218117976929
284 0.2278218117976929
285 0.2278218117976929
286 0.2278218117976929
287 0.2278218117976929
288 0.2278218117976929
289 0.2278218117976929
290 0.22803300725245068
291 0.22803300725245068
292 0.22803300725245068
293 0.22813841441980354
294 0.22813841441980354
295 0.22813841441980354
296 0.22813841441980354
297 0.22813841441980354
298 0.22813841441980354
299 0.22813841441980354
300 0.22813841441980354
301 0.22813841441980354
302 0.22813841441980354
303 0.22824320489397804
304 0.22834793520713145
305 0.22834793520713145
306 0.22845254599304793
307 0.22845254599304793
308 0.22845254599304793
309 0.22845254599304793
310 0.22845254599304793
311 0.22845254599304793
312 0.2286610628254097
313 0.2286610628254097
314 0.2286610628254097
315 0.2286610628254097
316 0.2286610628254097
317 0.2286610628254097
318 0.2286610628254097
319 0.2286610628254097
320 0.2286610628254097
321 0.2286610628254097
322 0.2286610628254097
323 0.22876469829065088
324 0.22876469829065088
325 0.22876469829065088
326 0.22876469829065088
327 0.22876469829065088
328 0.22876469829065088
329 0.2288680058388133
330 0.2288680058388133
331 0.2288680058388133
332 0.2288680058388133
333 0.2288680058388133
334 0.2288680058388133
335 0.2288680058388133
336 0.2288680058388133
337 0.2288680058388133
338 0.2288680058388133
339 0.2288680058388133
340 0.2288680058388133
341 0.2288680058388133
342 0.2288680058388133
343 0.2288680058388133
344 0.2288680058388133
345 0.22907294770744452
346 0.22907294770744452
347 0.22907294770744452
348 0.22907294770744452
349 0.22907294770744452
350 0.22907294770744452
351 0.22907294770744452
352 0.22907294770744452
353 0.22927709142433797
354 0.22968518272303295
355 0.22968518272303295
356 0.22968518272303295
357 0.2297870595503689
358 0.2297870595503689
359 0.23009240076103973
360 0.23009240076103973
361 0.2302957701506905
362 0.2302957701506905
363 0.2302957701506905
364 0.2302957701506905
365 0.2302957701506905
366 0.2302957701506905
367 0.23039717191670647
368 0.23039717191670647
369 0.23039717191670647
370 0.23039717191670647
371 0.2304983884714292
372 0.2304983884714292
373 0.2304983884714292
374 0.23059946785745059
375 0.23059946785745059
376 0.23059946785745059
377 0.23059946785745059
378 0.23059946785745059
379 0.23059946785745059
380 0.23059946785745059
381 0.23059946785745059
382 0.23080090918884452
383 0.23080090918884452
384 0.23080090918884452
385 0.23080090918884452
386 0.23080090918884452
387 0.23080090918884452
388 0.23080090918884452
389 0.23080090918884452
390 0.23080090918884452
391 0.23080090918884452
392 0.23090119528475703
393 0.23090119528475703
394 0.2311015971881405
395 0.23120175578317173
396 0.2313018721640284
397 0.2313018721640284
398 0.2313018721640284
399 0.23150185333357015
400 0.23150185333357015
401 0.23150185333357015
402 0.23150185333357015
403 0.23150185333357015
404 0.23150185333357015
405 0.23150185333357015
406 0.23150185333357015
407 0.23150185333357015
408 0.23150185333357015
409 0.23150185333357015
410 0.23150185333357015
411 0.23150185333357015
412 0.23150185333357015
413 0.23150185333357015
414 0.23160123328784543
415 0.23160123328784543
416 0.23160123328784543
417 0.23170049463930462
418 0.23179971670808425
419 0.23179971670808425
420 0.23179971670808425
421 0.23179971670808425
422 0.23179971670808425
423 0.23179971670808425
424 0.23179971670808425
425 0.23179971670808425
426 0.23179971670808425
427 0.23179971670808425
428 0.23189855268955073
429 0.23189855268955073
430 0.23189855268955073
431 0.23199727517283533
432 0.23199727517283533
433 0.23199727517283533
434 0.23199727517283533
435 0.23199727517283533
436 0.2320958108021713
437 0.2320958108021713
438 0.2320958108021713
439 0.2320958108021713
440 0.2320958108021713
441 0.2320958108021713
442 0.2320958108021713
443 0.2320958108021713
444 0.2320958108021713
445 0.2320958108021713
446 0.2320958108021713
447 0.2320958108021713
448 0.2320958108021713
449 0.2320958108021713
450 0.2320958108021713
451 0.2320958108021713
452 0.2320958108021713
453 0.2320958108021713
454 0.2321936965751476
455 0.2321936965751476
456 0.2321936965751476
457 0.23229147735448147
458 0.23229147735448147
459 0.23238918864352404
460 0.23238918864352404
461 0.23248683084181124
462 0.23248683084181124
463 0.23248683084181124
464 0.23248683084181124
465 0.23248683084181124
466 0.23248683084181124
467 0.23248683084181124
468 0.23258423431042294
469 0.23258423431042294
470 0.23258423431042294
471 0.23258423431042294
472 0.23258423431042294
473 0.23268147013003085
474 0.23277867270084665
475 0.23297301153005934
476 0.23297301153005934
477 0.23297301153005934
478 0.2330700820269578
479 0.2330700820269578
480 0.2330700820269578
481 0.2330700820269578
482 0.2330700820269578
483 0.2330700820269578
484 0.2330700820269578
485 0.2330700820269578
486 0.2330700820269578
487 0.2330700820269578
488 0.2330700820269578
489 0.2330700820269578
490 0.2330700820269578
491 0.2330700820269578
492 0.2330700820269578
493 0.2330700820269578
494 0.2331666384724975
495 0.2331666384724975
496 0.2331666384724975
497 0.2331666384724975
498 0.2331666384724975
499 0.2331666384724975
500 0.23326300778301157
501 0.23326300778301157
502 0.23326300778301157
503 0.23335928463328867
504 0.23335928463328867
505 0.23335928463328867
506 0.23345546974773312
507 0.23345546974773312
508 0.23345546974773312
509 0.23345546974773312
510 0.23355153365719747
511 0.23355153365719747
512 0.23355153365719747
513 0.23355153365719747
514 0.23355153365719747
515 0.23355153365719747
516 0.23355153365719747
517 0.23355153365719747
518 0.23355153365719747
519 0.23355153365719747
520 0.23364729995855227
521 0.23364729995855227
522 0.23364729995855227
523 0.2337429784444312
524 0.2337429784444312
525 0.2337429784444312
526 0.2337429784444312
527 0.2337429784444312
528 0.2337429784444312
529 0.2337429784444312
530 0.2337429784444312
531 0.2337429784444312
532 0.2337429784444312
533 0.23383836893558188
534 0.23383836893558188
535 0.23383836893558188
536 0.23383836893558188
537 0.2340289234901944
538 0.23412417263730534
539 0.23412417263730534
540 0.23412417263730534
541 0.23412417263730534
542 0.23412417263730534
543 0.23412417263730534
544 0.23412417263730534
545 0.23412417263730534
546 0.23412417263730534
547 0.23412417263730534
548 0.23412417263730534
549 0.23412417263730534
550 0.23412417263730534
551 0.23412417263730534
552 0.23412417263730534
553 0.23412417263730534
554 0.23412417263730534
555 0.23412417263730534
556 0.23412417263730534
557 0.23412417263730534
558 0.23412417263730534
559 0.23412417263730534
560 0.23412417263730534
561 0.23412417263730534
562 0.23412417263730534
563 0.23421874010585658
564 0.23421874010585658
565 0.23421874010585658
566 0.23421874010585658
567 0.23421874010585658
568 0.23421874010585658
569 0.23421874010585658
570 0.23421874010585658
571 0.23421874010585658
572 0.23421874010585658
573 0.23421874010585658
574 0.23421874010585658
575 0.23421874010585658
576 0.23440719713847438
577 0.23440719713847438
578 0.23440719713847438
579 0.23440719713847438
580 0.23440719713847438
581 0.23440719713847438
582 0.23440719713847438
583 0.23440719713847438
584 0.23440719713847438
585 0.23440719713847438
586 0.23440719713847438
587 0.23440719713847438
588 0.23440719713847438
589 0.23440719713847438
590 0.23440719713847438
591 0.23440719713847438
592 0.23440719713847438
593 0.23440719713847438
594 0.23440719713847438
595 0.23440719713847438
596 0.23440719713847438
597 0.23440719713847438
598 0.23440719713847438
599 0.23440719713847438
600 0.23440719713847438
601 0.23440719713847438
602 0.23440719713847438
603 0.23450075270996948
604 0.23450075270996948
605 0.2345942600091544
606 0.2345942600091544
607 0.2345942600091544
608 0.2345942600091544
609 0.2345942600091544
610 0.2345942600091544
611 0.2345942600091544
612 0.2345942600091544
613 0.2345942600091544
614 0.2345942600091544
615 0.2345942600091544
616 0.2345942600091544
617 0.2345942600091544
618 0.2345942600091544
619 0.2345942600091544
620 0.2345942600091544
621 0.2345942600091544
622 0.2345942600091544
623 0.2345942600091544
624 0.2345942600091544
625 0.2345942600091544
626 0.2345942600091544
627 0.2345942600091544
628 0.2345942600091544
629 0.2345942600091544
630 0.2345942600091544
631 0.2345942600091544
632 0.2345942600091544
633 0.2345942600091544
634 0.2345942600091544
635 0.2345942600091544
636 0.2345942600091544
637 0.2345942600091544
638 0.23468699977766494
639 0.23468699977766494
640 0.23468699977766494
641 0.23468699977766494
642 0.23468699977766494
643 0.23468699977766494
644 0.23468699977766494
645 0.23468699977766494
646 0.23468699977766494
647 0.23468699977766494
648 0.23477951715370896
649 0.23477951715370896
650 0.23477951715370896
651 0.23477951715370896
652 0.23477951715370896
653 0.23477951715370896
654 0.23477951715370896
655 0.23477951715370896
656 0.23477951715370896
657 0.23477951715370896
658 0.23477951715370896
659 0.23477951715370896
660 0.23477951715370896
661 0.23477951715370896
662 0.23477951715370896
663 0.23477951715370896
664 0.23477951715370896
665 0.23477951715370896
666 0.23477951715370896
667 0.23477951715370896
668 0.23477951715370896
669 0.23477951715370896
670 0.23477951715370896
671 0.23477951715370896
672 0.23477951715370896
673 0.23477951715370896
674 0.23477951715370896
675 0.23477951715370896
676 0.23477951715370896
677 0.23477951715370896
678 0.23477951715370896
679 0.23477951715370896
680 0.23477951715370896
681 0.23477951715370896
682 0.23477951715370896
683 0.23477951715370896
684 0.23477951715370896
685 0.23477951715370896
686 0.23477951715370896
687 0.23477951715370896
688 0.23477951715370896
689 0.23477951715370896
690 0.23477951715370896
691 0.23477951715370896
692 0.23477951715370896
693 0.23477951715370896
694 0.23477951715370896
695 0.23477951715370896
696 0.23477951715370896
697 0.23477951715370896
698 0.23477951715370896
699 0.23477951715370896
700 0.23477951715370896
701 0.23477951715370896
702 0.23477951715370896
703 0.23477951715370896
704 0.23477951715370896
705 0.23477951715370896
706 0.23477951715370896
707 0.23477951715370896
708 0.23477951715370896
709 0.23477951715370896
710 0.23477951715370896
711 0.23477951715370896
712 0.23477951715370896
713 0.23477951715370896
714 0.23477951715370896
715 0.23477951715370896
716 0.23477951715370896
717 0.23477951715370896
718 0.23477951715370896
719 0.23477951715370896
720 0.23477951715370896
721 0.23477951715370896
722 0.23477951715370896
723 0.23477951715370896
724 0.23477951715370896
725 0.23477951715370896
726 0.23477951715370896
727 0.23477951715370896
728 0.23477951715370896
729 0.23477951715370896
730 0.23477951715370896
731 0.23477951715370896
732 0.23477951715370896
733 0.23477951715370896
734 0.23477951715370896
735 0.23477951715370896
736 0.23477951715370896
737 0.23477951715370896
738 0.23477951715370896
739 0.23477951715370896
740 0.23477951715370896
741 0.23477951715370896
742 0.23477951715370896
743 0.23477951715370896
744 0.23477951715370896
745 0.23477951715370896
746 0.23477951715370896
747 0.23477951715370896
748 0.23477951715370896
749 0.23477951715370896
750 0.23486999492764504
751 0.23486999492764504
752 0.23486999492764504
753 0.23486999492764504
754 0.23486999492764504
755 0.23486999492764504
756 0.23486999492764504
757 0.23486999492764504
758 0.23486999492764504
759 0.23486999492764504
760 0.23486999492764504
761 0.23486999492764504
762 0.23486999492764504
763 0.23486999492764504
764 0.23486999492764504
765 0.23486999492764504
766 0.23486999492764504
767 0.23486999492764504
768 0.23486999492764504
769 0.23486999492764504
770 0.23486999492764504
771 0.23486999492764504
772 0.23486999492764504
773 0.23486999492764504
774 0.23486999492764504
775 0.23486999492764504
776 0.23486999492764504
777 0.23486999492764504
778 0.23486999492764504
779 0.23486999492764504
780 0.23486999492764504
781 0.23486999492764504
782 0.23486999492764504
783 0.23486999492764504
784 0.23486999492764504
785 0.23486999492764504
786 0.23486999492764504
787 0.23486999492764504
788 0.23486999492764504
789 0.23486999492764504
790 0.23486999492764504
791 0.23486999492764504
792 0.23486999492764504
793 0.23486999492764504
794 0.23486999492764504
795 0.23486999492764504
796 0.23486999492764504
797 0.23486999492764504
798 0.23486999492764504
799 0.23486999492764504
800 0.23486999492764504
801 0.23486999492764504
802 0.23486999492764504
803 0.23486999492764504
804 0.23486999492764504
805 0.23486999492764504
806 0.23486999492764504
807 0.23486999492764504
808 0.23486999492764504
809 0.23486999492764504
810 0.23486999492764504
811 0.23486999492764504
812 0.23486999492764504
813 0.23486999492764504
814 0.2349593688245995
815 0.2349593688245995
816 0.2349593688245995
817 0.2349593688245995
818 0.2349593688245995
819 0.2349593688245995
820 0.2350486450306311
821 0.2350486450306311
822 0.2350486450306311
823 0.2350486450306311
824 0.2350486450306311
825 0.2350486450306311
826 0.2350486450306311
827 0.2350486450306311
828 0.2350486450306311
829 0.2350486450306311
830 0.2350486450306311
831 0.2350486450306311
832 0.2350486450306311
833 0.2350486450306311
834 0.2350486450306311
835 0.2350486450306311
836 0.2350486450306311
837 0.2350486450306311
838 0.2350486450306311
839 0.2350486450306311
840 0.2350486450306311
841 0.2350486450306311
842 0.2350486450306311
843 0.2350486450306311
844 0.2350486450306311
845 0.2350486450306311
846 0.2350486450306311
847 0.2350486450306311
848 0.2350486450306311
849 0.2350486450306311
850 0.23513744631230224
851 0.23513744631230224
852 0.23513744631230224
853 0.23513744631230224
854 0.23513744631230224
855 0.23513744631230224
856 0.23513744631230224
857 0.23513744631230224
858 0.23513744631230224
859 0.23513744631230224
860 0.23513744631230224
861 0.23513744631230224
862 0.23513744631230224
863 0.23513744631230224
864 0.23513744631230224
865 0.23513744631230224
866 0.23513744631230224
867 0.23513744631230224
868 0.23513744631230224
869 0.23513744631230224
870 0.23513744631230224
871 0.23513744631230224
872 0.23513744631230224
873 0.23513744631230224
874 0.23513744631230224
875 0.23513744631230224
876 0.23513744631230224
877 0.23513744631230224
878 0.23513744631230224
879 0.23513744631230224
880 0.23513744631230224
881 0.23513744631230224
882 0.2352257643607493
883 0.2352257643607493
884 0.2352257643607493
885 0.2352257643607493
886 0.2352257643607493
887 0.2352257643607493
888 0.2352257643607493
889 0.2352257643607493
890 0.2352257643607493
891 0.2352257643607493
892 0.2352257643607493
893 0.2352257643607493
894 0.2352257643607493
895 0.2352257643607493
896 0.2352257643607493
897 0.2352257643607493
898 0.2352257643607493
899 0.2352257643607493
900 0.2352257643607493
901 0.2352257643607493
902 0.2352257643607493
903 0.2352257643607493
904 0.2352257643607493
905 0.2352257643607493
906 0.2352257643607493
907 0.2352257643607493
908 0.2352257643607493
909 0.2352257643607493
910 0.2352257643607493
911 0.2352257643607493
912 0.2352257643607493
913 0.2352257643607493
914 0.2352257643607493
915 0.2352257643607493
916 0.2352257643607493
917 0.2352257643607493
918 0.2352257643607493
919 0.2352257643607493
920 0.2352257643607493
921 0.2352257643607493
922 0.2352257643607493
923 0.2352257643607493
924 0.2352257643607493
925 0.2352257643607493
926 0.2352257643607493
927 0.2352257643607493
928 0.2352257643607493
929 0.2352257643607493
930 0.2352257643607493
931 0.2352257643607493
932 0.2352257643607493
933 0.2352257643607493
934 0.2352257643607493
935 0.2352257643607493
936 0.2352257643607493
937 0.23531330263262704
938 0.23531330263262704
939 0.23531330263262704
940 0.23531330263262704
941 0.23531330263262704
942 0.23531330263262704
943 0.23531330263262704
944 0.23531330263262704
945 0.23531330263262704
946 0.23531330263262704
947 0.23531330263262704
948 0.23531330263262704
949 0.23531330263262704
950 0.23531330263262704
951 0.23531330263262704
952 0.23531330263262704
953 0.23531330263262704
954 0.23531330263262704
955 0.23531330263262704
956 0.23531330263262704
957 0.23531330263262704
958 0.23531330263262704
959 0.23531330263262704
960 0.23531330263262704
961 0.23531330263262704
962 0.23531330263262704
963 0.23531330263262704
964 0.23531330263262704
965 0.23531330263262704
966 0.23531330263262704
967 0.23531330263262704
968 0.23531330263262704
969 0.23531330263262704
970 0.23531330263262704
971 0.23531330263262704
972 0.23531330263262704
973 0.23531330263262704
974 0.23531330263262704
975 0.23531330263262704
976 0.23531330263262704
977 0.23531330263262704
978 0.23531330263262704
979 0.23531330263262704
980 0.23531330263262704
981 0.23531330263262704
982 0.23531330263262704
983 0.23531330263262704
984 0.23531330263262704
985 0.23531330263262704
986 0.23531330263262704
987 0.23540018163648477
988 0.23540018163648477
989 0.23540018163648477
990 0.23540018163648477
991 0.23540018163648477
992 0.23540018163648477
993 0.23540018163648477
994 0.23548697178157796
995 0.23548697178157796
996 0.23548697178157796
997 0.23548697178157796
998 0.23548697178157796
999 0.23548697178157796
1000 0.23548697178157796

==> data/mean-ndcg-oe-complexity-1000-sanitizer=memory.dat <==
1 0.06578947368421052
2 0.0948454491776329
3 0.14089808075658028
4 0.1607318696152234
5 0.1760023751639553
6 0.18303278017266628
7 0.18522576262880666
8 0.19145204309168287
9 0.20729572707399768
10 0.20729572707399768
11 0.2146363309069221
12 0.21819209609675533
13 0.21819209609675533
14 0.21819209609675533
15 0.21819209609675533
16 0.2198016391370068
17 0.2229570663286927
18 0.22760329488198164
19 0.229125519968559
20 0.229125519968559
21 0.23207609660300077
22 0.23207609660300077
23 0.23351099326080033
24 0.23351099326080033
25 0.23631028343913404
26 0.23907751920041237
27 0.23907751920041237
28 0.24178603015383915
29 0.2431267870425925
30 0.2431267870425925
31 0.2431267870425925
32 0.24443099666871457
33 0.24443099666871457
34 0.24443099666871457
35 0.24443099666871457
36 0.24443099666871457
37 0.24443099666871457
38 0.24567573587606234
39 0.24567573587606234
40 0.24567573587606234
41 0.24567573587606234
42 0.2505254420115546
43 0.2517305028728285
44 0.25292844958644656
45 0.25292844958644656
46 0.25292844958644656
47 0.25292844958644656
48 0.25292844958644656
49 0.2540941326136541
50 0.2552539446820021
51 0.25640805694240965
52 0.25755663214009417
53 0.25755663214009417
54 0.25755663214009417
55 0.25755663214009417
56 0.2586845374070278
57 0.2598076116153417
58 0.2609259775119661
59 0.2609259775119661
60 0.2609259775119661
61 0.263135829866664
62 0.2642364889377836
63 0.2642364889377836
64 0.2642364889377836
65 0.2642364889377836
66 0.2642364889377836
67 0.2653172261085866
68 0.2653172261085866
69 0.2653172261085866
70 0.2653172261085866
71 0.2653172261085866
72 0.2653172261085866
73 0.2653172261085866
74 0.2684858593737318
75 0.2695388401188293
76 0.2695388401188293
77 0.2695388401188293
78 0.2695388401188293
79 0.2695388401188293
80 0.2695388401188293
81 0.2695388401188293
82 0.2695388401188293
83 0.2695388401188293
84 0.2695388401188293
85 0.2695388401188293
86 0.2695388401188293
87 0.2695388401188293
88 0.2695388401188293
89 0.2695388401188293
90 0.2695388401188293
91 0.2695388401188293
92 0.2695388401188293
93 0.2695388401188293
94 0.2695388401188293
95 0.2695388401188293
96 0.2695388401188293
97 0.2695388401188293
98 0.2695388401188293
99 0.2695388401188293
100 0.2695388401188293
101 0.2695388401188293
102 0.2695388401188293
103 0.2695388401188293
104 0.2695388401188293
105 0.2695388401188293
106 0.2695388401188293
107 0.2695388401188293
108 0.2695388401188293
109 0.2695388401188293
110 0.2695388401188293
111 0.2695388401188293
112 0.2695388401188293
113 0.2695388401188293
114 0.2695388401188293
115 0.2695388401188293
116 0.2695388401188293
117 0.2695388401188293
118 0.2695388401188293
119 0.2695388401188293
120 0.2695388401188293
121 0.2695388401188293
122 0.2695388401188293
123 0.2695388401188293
124 0.2695388401188293
125 0.2695388401188293
126 0.2695388401188293
127 0.2695388401188293
128 0.2695388401188293
129 0.2695388401188293
130 0.2695388401188293
131 0.2695388401188293
132 0.2695388401188293
133 0.2695388401188293
134 0.2695388401188293
135 0.2695388401188293
136 0.2695388401188293
137 0.2695388401188293
138 0.2704629870251197
139 0.2704629870251197
140 0.2704629870251197
141 0.2704629870251197
142 0.2704629870251197
143 0.2704629870251197
144 0.2704629870251197
145 0.2704629870251197
146 0.2713767712993637
147 0.2713767712993637
148 0.2713767712993637
149 0.27228687122718054
150 0.27228687122718054
151 0.27228687122718054
152 0.27228687122718054
153 0.27228687122718054
154 0.27228687122718054
155 0.27228687122718054
156 0.2731887614823279
157 0.2731887614823279
158 0.2731887614823279
159 0.2731887614823279
160 0.2731887614823279
161 0.2731887614823279
162 0.2731887614823279
163 0.2731887614823279
164 0.2731887614823279
165 0.2731887614823279
166 0.2731887614823279
167 0.2731887614823279
168 0.2731887614823279
169 0.2731887614823279
170 0.2731887614823279
171 0.2731887614823279
172 0.2731887614823279
173 0.2731887614823279
174 0.2731887614823279
175 0.2731887614823279
176 0.2731887614823279
177 0.2731887614823279
178 0.2731887614823279
179 0.2731887614823279
180 0.2731887614823279
181 0.2731887614823279
182 0.2731887614823279
183 0.2731887614823279
184 0.2731887614823279
185 0.2731887614823279
186 0.2731887614823279
187 0.2731887614823279
188 0.2731887614823279
189 0.2731887614823279
190 0.2731887614823279
191 0.2731887614823279
192 0.2731887614823279
193 0.2731887614823279
194 0.2731887614823279
195 0.2731887614823279
196 0.2731887614823279
197 0.2731887614823279
198 0.2731887614823279
199 0.2731887614823279
200 0.2731887614823279
201 0.2731887614823279
202 0.2731887614823279
203 0.2731887614823279
204 0.2731887614823279
205 0.2740446707930935
206 0.2740446707930935
207 0.2740446707930935
208 0.2740446707930935
209 0.2740446707930935
210 0.2740446707930935
211 0.2740446707930935
212 0.2740446707930935
213 0.2740446707930935
214 0.2740446707930935
215 0.2740446707930935
216 0.2740446707930935
217 0.2740446707930935
218 0.2740446707930935
219 0.2740446707930935
220 0.2740446707930935
221 0.2740446707930935
222 0.2740446707930935
223 0.2740446707930935
224 0.27488663797996793
225 0.27488663797996793
226 0.27488663797996793
227 0.27488663797996793
228 0.27488663797996793
229 0.27488663797996793
230 0.27488663797996793
231 0.27488663797996793
232 0.27488663797996793
233 0.27488663797996793
234 0.27488663797996793
235 0.27488663797996793
236 0.27488663797996793
237 0.27488663797996793
238 0.27488663797996793
239 0.27488663797996793
240 0.2757180596123037
241 0.2757180596123037
242 0.2757180596123037
243 0.2757180596123037
244 0.2757180596123037
245 0.2757180596123037
246 0.2757180596123037
247 0.2757180596123037
248 0.2757180596123037
249 0.2757180596123037
250 0.2757180596123037
251 0.2757180596123037
252 0.2757180596123037
253 0.2757180596123037
254 0.2757180596123037
255 0.2757180596123037
256 0.27653985025811706
257 0.27653985025811706
258 0.2773604944761565
259 0.2773604944761565
260 0.2773604944761565
261 0.2773604944761565
262 0.2773604944761565
263 0.2773604944761565
264 0.2773604944761565
265 0.2773604944761565
266 0.2773604944761565
267 0.2773604944761565
268 0.2773604944761565
269 0.2773604944761565
270 0.2773604944761565
271 0.2773604944761565
272 0.2773604944761565
273 0.2773604944761565
274 0.2773604944761565
275 0.2773604944761565
276 0.2773604944761565
277 0.2773604944761565
278 0.2773604944761565
279 0.2773604944761565
280 0.2773604944761565
281 0.2773604944761565
282 0.2773604944761565
283 0.2773604944761565
284 0.2773604944761565
285 0.2773604944761565
286 0.2773604944761565
287 0.2773604944761565
288 0.2773604944761565
289 0.2773604944761565
290 0.2773604944761565
291 0.2773604944761565
292 0.2773604944761565
293 0.2773604944761565
294 0.2773604944761565
295 0.2773604944761565
296 0.2773604944761565
297 0.2773604944761565
298 0.2773604944761565
299 0.2773604944761565
300 0.2773604944761565
301 0.2773604944761565
302 0.2773604944761565
303 0.2773604944761565
304 0.2773604944761565
305 0.2773604944761565
306 0.2773604944761565
307 0.2773604944761565
308 0.2773604944761565
309 0.27815542541801486
310 0.2789499103217815
311 0.2789499103217815
312 0.2789499103217815
313 0.2789499103217815
314 0.2789499103217815
315 0.2789499103217815
316 0.2789499103217815
317 0.2789499103217815
318 0.2789499103217815
319 0.2789499103217815
320 0.2789499103217815
321 0.2789499103217815
322 0.2789499103217815
323 0.2789499103217815
324 0.2789499103217815
325 0.2789499103217815
326 0.2789499103217815
327 0.2789499103217815
328 0.2789499103217815
329 0.2789499103217815
330 0.2789499103217815
331 0.27973545257771365
332 0.27973545257771365
333 0.27973545257771365
334 0.27973545257771365
335 0.27973545257771365
336 0.27973545257771365
337 0.27973545257771365
338 0.27973545257771365
339 0.27973545257771365
340 0.27973545257771365
341 0.27973545257771365
342 0.27973545257771365
343 0.27973545257771365
344 0.27973545257771365
345 0.27973545257771365
346 0.27973545257771365
347 0.27973545257771365
348 0.27973545257771365
349 0.27973545257771365
350 0.27973545257771365
351 0.27973545257771365
352 0.27973545257771365
353 0.27973545257771365
354 0.27973545257771365
355 0.27973545257771365
356 0.27973545257771365
357 0.27973545257771365
358 0.27973545257771365
359 0.27973545257771365
360 0.27973545257771365
361 0.27973545257771365
362 0.27973545257771365
363 0.27973545257771365
364 0.27973545257771365
365 0.27973545257771365
366 0.27973545257771365
367 0.27973545257771365
368 0.27973545257771365
369 0.27973545257771365
370 0.27973545257771365
371 0.27973545257771365
372 0.27973545257771365
373 0.27973545257771365
374 0.27973545257771365
375 0.27973545257771365
376 0.27973545257771365
377 0.27973545257771365
378 0.27973545257771365
379 0.27973545257771365
380 0.27973545257771365
381 0.27973545257771365
382 0.27973545257771365
383 0.27973545257771365
384 0.27973545257771365
385 0.27973545257771365
386 0.27973545257771365
387 0.27973545257771365
388 0.27973545257771365
389 0.27973545257771365
390 0.27973545257771365
391 0.27973545257771365
392 0.27973545257771365
393 0.27973545257771365
394 0.27973545257771365
395 0.27973545257771365
396 0.27973545257771365
397 0.27973545257771365
398 0.27973545257771365
399 0.27973545257771365
400 0.27973545257771365
401 0.27973545257771365
402 0.27973545257771365
403 0.27973545257771365
404 0.27973545257771365
405 0.27973545257771365
406 0.27973545257771365
407 0.2804940578246889
408 0.2804940578246889
409 0.2804940578246889
410 0.2804940578246889
411 0.2804940578246889
412 0.2804940578246889
413 0.2804940578246889
414 0.2804940578246889
415 0.2804940578246889
416 0.2804940578246889
417 0.2804940578246889
418 0.2804940578246889
419 0.2804940578246889
420 0.2804940578246889
421 0.2804940578246889
422 0.2804940578246889
423 0.2804940578246889
424 0.2804940578246889
425 0.2804940578246889
426 0.2804940578246889
427 0.2804940578246889
428 0.2804940578246889
429 0.2804940578246889
430 0.2804940578246889
431 0.2804940578246889
432 0.2804940578246889
433 0.2804940578246889
434 0.2804940578246889
435 0.2804940578246889
436 0.2804940578246889
437 0.2804940578246889
438 0.2804940578246889
439 0.2804940578246889
440 0.2804940578246889
441 0.2804940578246889
442 0.2804940578246889
443 0.2804940578246889
444 0.2804940578246889
445 0.2804940578246889
446 0.2804940578246889
447 0.2804940578246889
448 0.2804940578246889
449 0.2804940578246889
450 0.2804940578246889
451 0.2804940578246889
452 0.2804940578246889
453 0.2804940578246889
454 0.2804940578246889
455 0.2804940578246889
456 0.2804940578246889
457 0.2804940578246889
458 0.2804940578246889
459 0.2804940578246889
460 0.2804940578246889
461 0.2804940578246889
462 0.2804940578246889
463 0.2804940578246889
464 0.2804940578246889
465 0.2804940578246889
466 0.2804940578246889
467 0.2804940578246889
468 0.2804940578246889
469 0.2804940578246889
470 0.2804940578246889
471 0.2804940578246889
472 0.2804940578246889
473 0.2804940578246889
474 0.2804940578246889
475 0.2804940578246889
476 0.2804940578246889
477 0.2804940578246889
478 0.2804940578246889
479 0.2804940578246889
480 0.2804940578246889
481 0.2804940578246889
482 0.2804940578246889
483 0.2804940578246889
484 0.2804940578246889
485 0.2804940578246889
486 0.2804940578246889
487 0.2804940578246889
488 0.2804940578246889
489 0.2804940578246889
490 0.2804940578246889
491 0.2804940578246889
492 0.2804940578246889
493 0.28122926986931757
494 0.28122926986931757
495 0.28122926986931757
496 0.28122926986931757
497 0.28122926986931757
498 0.28122926986931757
499 0.28122926986931757
500 0.28122926986931757
501 0.28122926986931757
502 0.28122926986931757
503 0.28122926986931757
504 0.28122926986931757
505 0.28122926986931757
506 0.28122926986931757
507 0.28122926986931757
508 0.28122926986931757
509 0.28122926986931757
510 0.28122926986931757
511 0.28122926986931757
512 0.28122926986931757
513 0.28122926986931757
514 0.28122926986931757
515 0.28122926986931757
516 0.28122926986931757
517 0.28122926986931757
518 0.28122926986931757
519 0.28122926986931757
520 0.28122926986931757
521 0.28122926986931757
522 0.28122926986931757
523 0.28122926986931757
524 0.28122926986931757
525 0.28122926986931757
526 0.28122926986931757
527 0.28122926986931757
528 0.28122926986931757
529 0.28122926986931757
530 0.28122926986931757
531 0.28122926986931757
532 0.28122926986931757
533 0.28122926986931757
534 0.28122926986931757
535 0.28122926986931757
536 0.28122926986931757
537 0.28122926986931757
538 0.28122926986931757
539 0.28122926986931757
540 0.28122926986931757
541 0.28122926986931757
542 0.28122926986931757
543 0.28122926986931757
544 0.28122926986931757
545 0.28122926986931757
546 0.28122926986931757
547 0.28122926986931757
548 0.28122926986931757
549 0.28122926986931757
550 0.28122926986931757
551 0.28122926986931757
552 0.28122926986931757
553 0.28122926986931757
554 0.28122926986931757
555 0.28122926986931757
556 0.28122926986931757
557 0.28122926986931757
558 0.28122926986931757
559 0.28122926986931757
560 0.28122926986931757
561 0.28122926986931757
562 0.28122926986931757
563 0.28122926986931757
564 0.28122926986931757
565 0.28122926986931757
566 0.28122926986931757
567 0.28122926986931757
568 0.28122926986931757
569 0.28122926986931757
570 0.28122926986931757
571 0.28122926986931757
572 0.28122926986931757
573 0.28122926986931757
574 0.28122926986931757
575 0.28122926986931757
576 0.28122926986931757
577 0.28122926986931757
578 0.28122926986931757
579 0.28122926986931757
580 0.28122926986931757
581 0.28122926986931757
582 0.28122926986931757
583 0.28122926986931757
584 0.28122926986931757
585 0.28122926986931757
586 0.28122926986931757
587 0.28122926986931757
588 0.28122926986931757
589 0.28122926986931757
590 0.28122926986931757
591 0.28122926986931757
592 0.28122926986931757
593 0.28122926986931757
594 0.28122926986931757
595 0.28122926986931757
596 0.28122926986931757
597 0.28122926986931757
598 0.28122926986931757
599 0.28122926986931757
600 0.28122926986931757
601 0.28122926986931757
602 0.28122926986931757
603 0.28122926986931757
604 0.28122926986931757
605 0.28122926986931757
606 0.28122926986931757
607 0.28122926986931757
608 0.28122926986931757
609 0.28122926986931757
610 0.28122926986931757
611 0.28122926986931757
612 0.28122926986931757
613 0.28122926986931757
614 0.28122926986931757
615 0.28122926986931757
616 0.28122926986931757
617 0.28122926986931757
618 0.28122926986931757
619 0.28122926986931757
620 0.28122926986931757
621 0.28122926986931757
622 0.28122926986931757
623 0.28122926986931757
624 0.28122926986931757
625 0.28122926986931757
626 0.28122926986931757
627 0.28122926986931757
628 0.28122926986931757
629 0.28122926986931757
630 0.28122926986931757
631 0.28122926986931757
632 0.28122926986931757
633 0.28122926986931757
634 0.28122926986931757
635 0.28122926986931757
636 0.28122926986931757
637 0.28122926986931757
638 0.28122926986931757
639 0.28122926986931757
640 0.28122926986931757
641 0.28122926986931757
642 0.28122926986931757
643 0.28122926986931757
644 0.28122926986931757
645 0.28122926986931757
646 0.28122926986931757
647 0.28122926986931757
648 0.28122926986931757
649 0.28122926986931757
650 0.28122926986931757
651 0.28122926986931757
652 0.28122926986931757
653 0.28122926986931757
654 0.28122926986931757
655 0.28122926986931757
656 0.28122926986931757
657 0.28122926986931757
658 0.28122926986931757
659 0.28122926986931757
660 0.28122926986931757
661 0.28122926986931757
662 0.28122926986931757
663 0.28122926986931757
664 0.28122926986931757
665 0.28122926986931757
666 0.28122926986931757
667 0.28122926986931757
668 0.28122926986931757
669 0.28122926986931757
670 0.28122926986931757
671 0.28122926986931757
672 0.28122926986931757
673 0.28122926986931757
674 0.28122926986931757
675 0.28122926986931757
676 0.28122926986931757
677 0.28122926986931757
678 0.28122926986931757
679 0.28122926986931757
680 0.28122926986931757
681 0.28122926986931757
682 0.28122926986931757
683 0.28122926986931757
684 0.28122926986931757
685 0.28122926986931757
686 0.28122926986931757
687 0.28122926986931757
688 0.28122926986931757
689 0.28122926986931757
690 0.28122926986931757
691 0.28122926986931757
692 0.28122926986931757
693 0.28122926986931757
694 0.28122926986931757
695 0.28122926986931757
696 0.28122926986931757
697 0.28122926986931757
698 0.28122926986931757
699 0.28122926986931757
700 0.28122926986931757
701 0.28122926986931757
702 0.28122926986931757
703 0.28122926986931757
704 0.28122926986931757
705 0.28122926986931757
706 0.28122926986931757
707 0.28122926986931757
708 0.28122926986931757
709 0.28122926986931757
710 0.28122926986931757
711 0.28122926986931757
712 0.28122926986931757
713 0.28122926986931757
714 0.28122926986931757
715 0.28122926986931757
716 0.28122926986931757
717 0.28122926986931757
718 0.28122926986931757
719 0.28122926986931757
720 0.28122926986931757
721 0.28122926986931757
722 0.28122926986931757
723 0.28122926986931757
724 0.28122926986931757
725 0.28122926986931757
726 0.28122926986931757
727 0.28122926986931757
728 0.28122926986931757
729 0.28122926986931757
730 0.28122926986931757
731 0.28122926986931757
732 0.28122926986931757
733 0.28122926986931757
734 0.28122926986931757
735 0.28122926986931757
736 0.28122926986931757
737 0.28122926986931757
738 0.28122926986931757
739 0.28122926986931757
740 0.28122926986931757
741 0.28122926986931757
742 0.28122926986931757
743 0.28122926986931757
744 0.28122926986931757
745 0.28122926986931757
746 0.28122926986931757
747 0.28122926986931757
748 0.28122926986931757
749 0.28122926986931757
750 0.28122926986931757
751 0.28122926986931757
752 0.28122926986931757
753 0.28122926986931757
754 0.28122926986931757
755 0.28122926986931757
756 0.28122926986931757
757 0.28122926986931757
758 0.28122926986931757
759 0.28122926986931757
760 0.28122926986931757
761 0.28122926986931757
762 0.28122926986931757
763 0.28122926986931757
764 0.28122926986931757
765 0.28122926986931757
766 0.28122926986931757
767 0.28122926986931757
768 0.28122926986931757
769 0.28122926986931757
770 0.28122926986931757
771 0.28122926986931757
772 0.28122926986931757
773 0.28122926986931757
774 0.28122926986931757
775 0.28122926986931757
776 0.28122926986931757
777 0.28122926986931757
778 0.28122926986931757
779 0.28122926986931757
780 0.28122926986931757
781 0.28122926986931757
782 0.28122926986931757
783 0.28122926986931757
784 0.28122926986931757
785 0.28122926986931757
786 0.28122926986931757
787 0.28122926986931757
788 0.28122926986931757
789 0.28122926986931757
790 0.28122926986931757
791 0.28122926986931757
792 0.28122926986931757
793 0.28122926986931757
794 0.28122926986931757
795 0.28122926986931757
796 0.28122926986931757
797 0.28122926986931757
798 0.28122926986931757
799 0.28122926986931757
800 0.28122926986931757
801 0.28122926986931757
802 0.28122926986931757
803 0.28122926986931757
804 0.28122926986931757
805 0.28122926986931757
806 0.28122926986931757
807 0.28122926986931757
808 0.28122926986931757
809 0.28122926986931757
810 0.28122926986931757
811 0.28122926986931757
812 0.28122926986931757
813 0.28122926986931757
814 0.28122926986931757
815 0.28122926986931757
816 0.28122926986931757
817 0.28122926986931757
818 0.28122926986931757
819 0.28122926986931757
820 0.28122926986931757
821 0.28122926986931757
822 0.28122926986931757
823 0.28122926986931757
824 0.28122926986931757
825 0.28122926986931757
826 0.28122926986931757
827 0.28122926986931757
828 0.28122926986931757
829 0.28122926986931757
830 0.28122926986931757
831 0.28122926986931757
832 0.28122926986931757
833 0.28122926986931757
834 0.28122926986931757
835 0.28122926986931757
836 0.28122926986931757
837 0.28122926986931757
838 0.28122926986931757
839 0.28122926986931757
840 0.28122926986931757
841 0.28122926986931757
842 0.28122926986931757
843 0.28122926986931757
844 0.28122926986931757
845 0.28122926986931757
846 0.28122926986931757
847 0.28122926986931757
848 0.28122926986931757
849 0.28122926986931757
850 0.28122926986931757
851 0.28122926986931757
852 0.28122926986931757
853 0.28122926986931757
854 0.28122926986931757
855 0.28122926986931757
856 0.28122926986931757
857 0.28122926986931757
858 0.28122926986931757
859 0.28122926986931757
860 0.28122926986931757
861 0.28122926986931757
862 0.28122926986931757
863 0.28122926986931757
864 0.28122926986931757
865 0.28122926986931757
866 0.28122926986931757
867 0.28122926986931757
868 0.28122926986931757
869 0.28257674224666307
870 0.28257674224666307
871 0.28257674224666307
872 0.28257674224666307
873 0.28257674224666307
874 0.28257674224666307
875 0.28257674224666307
876 0.28257674224666307
877 0.28257674224666307
878 0.28257674224666307
879 0.28257674224666307
880 0.28257674224666307
881 0.28257674224666307
882 0.28257674224666307
883 0.28257674224666307
884 0.28257674224666307
885 0.28257674224666307
886 0.28257674224666307
887 0.28257674224666307
888 0.28257674224666307
889 0.28257674224666307
890 0.28257674224666307
891 0.28257674224666307
892 0.28257674224666307
893 0.28257674224666307
894 0.28257674224666307
895 0.28257674224666307
896 0.28257674224666307
897 0.28257674224666307
898 0.28257674224666307
899 0.28257674224666307
900 0.28257674224666307
901 0.28257674224666307
902 0.28257674224666307
903 0.28257674224666307
904 0.28257674224666307
905 0.28257674224666307
906 0.28257674224666307
907 0.28257674224666307
908 0.28257674224666307
909 0.28257674224666307
910 0.28257674224666307
911 0.28257674224666307
912 0.28257674224666307
913 0.28257674224666307
914 0.28257674224666307
915 0.28257674224666307
916 0.28257674224666307
917 0.28257674224666307
918 0.28257674224666307
919 0.28257674224666307
920 0.28257674224666307
921 0.28257674224666307
922 0.28257674224666307
923 0.28257674224666307
924 0.28257674224666307
925 0.28257674224666307
926 0.28257674224666307
927 0.28257674224666307
928 0.28257674224666307
929 0.28257674224666307
930 0.28257674224666307
931 0.28257674224666307
932 0.28257674224666307
933 0.28257674224666307
934 0.28257674224666307
935 0.28257674224666307
936 0.28257674224666307
937 0.28257674224666307
938 0.28257674224666307
939 0.28257674224666307
940 0.28257674224666307
941 0.28257674224666307
942 0.28257674224666307
943 0.28257674224666307
944 0.28257674224666307
945 0.28257674224666307
946 0.28257674224666307
947 0.28257674224666307
948 0.28257674224666307
949 0.28257674224666307
950 0.28257674224666307
951 0.28257674224666307
952 0.28257674224666307
953 0.28257674224666307
954 0.28257674224666307
955 0.28257674224666307
956 0.28257674224666307
957 0.28257674224666307
958 0.28257674224666307
959 0.28257674224666307
960 0.28257674224666307
961 0.28257674224666307
962 0.28257674224666307
963 0.28257674224666307
964 0.28257674224666307
965 0.28257674224666307
966 0.28257674224666307
967 0.28257674224666307
968 0.28257674224666307
969 0.28257674224666307
970 0.28257674224666307
971 0.28257674224666307
972 0.28257674224666307
973 0.28257674224666307
974 0.28257674224666307
975 0.28257674224666307
976 0.28257674224666307
977 0.28257674224666307
978 0.28257674224666307
979 0.28257674224666307
980 0.28257674224666307
981 0.28257674224666307
982 0.28257674224666307
983 0.28257674224666307
984 0.28257674224666307
985 0.28257674224666307
986 0.28257674224666307
987 0.28257674224666307
988 0.28257674224666307
989 0.28257674224666307
990 0.28257674224666307
991 0.28257674224666307
992 0.28257674224666307
993 0.28257674224666307
994 0.28257674224666307
995 0.28257674224666307
996 0.28257674224666307
997 0.28257674224666307
998 0.28257674224666307
999 0.28257674224666307
1000 0.28257674224666307

==> data/mean-ndcg-oe-complexity-1000-sanitizer=undefined.dat <==
1 0.038338658146964855
2 0.0756300333580574
3 0.08840958607371235
4 0.09872931190614191
5 0.10861692359264769
6 0.11772126064333191
7 0.12144863018539791
8 0.12296044269395567
9 0.12680747139253687
10 0.12865453098562243
11 0.13221929706423113
12 0.1343777487769094
13 0.13479731672425316
14 0.13602395262589764
15 0.13762139671535448
16 0.138793843402822
17 0.14032619143201133
18 0.14220645431832635
19 0.14294568183640866
20 0.1436730628226609
21 0.14510593070903516
22 0.15040300889092426
23 0.15075141830304173
24 0.1517833908862847
25 0.15348264051530514
26 0.15415455718577528
27 0.15714518239198705
28 0.15944698403291843
29 0.1607491888066597
30 0.1607491888066597
31 0.16170765526033382
32 0.16170765526033382
33 0.164847617436577
34 0.16515905357378752
35 0.16886690795622714
36 0.16917355127892134
37 0.16978234173395895
38 0.17038681572602565
39 0.1709871410445851
40 0.1709871410445851
41 0.17246836327633727
42 0.17276275438360358
43 0.1736405622953303
44 0.17538581373753412
45 0.17596422458986652
46 0.17625181456855132
47 0.17653784049786608
48 0.17710686156353386
49 0.17710686156353386
50 0.17738847727342022
51 0.1776687090043818
52 0.17794759627282922
53 0.17822517669275165
54 0.17933041433137833
55 0.1796054869093242
56 0.1796054869093242
57 0.18069626824902846
58 0.18069626824902846
59 0.1809667056413588
60 0.18177475563507847
61 0.18311619955646058
62 0.18445246296548762
63 0.18498494432863988
64 0.1860459516527034
65 0.18683880734241137
66 0.1871021473691241
67 0.18762697819967378
68 0.1878884888313754
69 0.1878884888313754
70 0.18840800420604514
71 0.18970254513570267
72 0.19021869678887518
73 0.19047595680765544
74 0.1938099394125154
75 0.19406561524838575
76 0.19406561524838575
77 0.19406561524838575
78 0.19457243620338766
79 0.19482511925600712
80 0.19507708800743348
81 0.19507708800743348
82 0.19507708800743348
83 0.19507708800743348
84 0.195326322935584
85 0.195326322935584
86 0.19607013393927483
87 0.1965647421908268
88 0.1965647421908268
89 0.19705688028013757
90 0.19730234655216608
91 0.19779209252230245
92 0.19803638144930377
93 0.1985238091509049
94 0.19876695666961616
95 0.19900954637142265
96 0.19900954637142265
97 0.19900954637142265
98 0.19900954637142265
99 0.19900954637142265
100 0.19900954637142265
101 0.19900954637142265
102 0.19900954637142265
103 0.19900954637142265
104 0.19900954637142265
105 0.19900954637142265
106 0.19900954637142265
107 0.19900954637142265
108 0.19900954637142265
109 0.19900954637142265
110 0.19947976901333317
111 0.19971443344727952
112 0.19994865663970016
113 0.20018244411266478
114 0.20018244411266478
115 0.20018244411266478
116 0.20018244411266478
117 0.20018244411266478
118 0.20018244411266478
119 0.20018244411266478
120 0.20018244411266478
121 0.20018244411266478
122 0.20018244411266478
123 0.20041215348786187
124 0.20041215348786187
125 0.20041215348786187
126 0.20041215348786187
127 0.20223780387581256
128 0.20223780387581256
129 0.20223780387581256
130 0.20223780387581256
131 0.20223780387581256
132 0.20223780387581256
133 0.20223780387581256
134 0.20223780387581256
135 0.20223780387581256
136 0.20223780387581256
137 0.20223780387581256
138 0.20223780387581256
139 0.20223780387581256
140 0.20223780387581256
141 0.20223780387581256
142 0.2024609146014552
143 0.2024609146014552
144 0.2024609146014552
145 0.2024609146014552
146 0.2024609146014552
147 0.2024609146014552
148 0.2024609146014552
149 0.2024609146014552
150 0.2024609146014552
151 0.2024609146014552
152 0.2024609146014552
153 0.2024609146014552
154 0.2029000066236584
155 0.2029000066236584
156 0.2029000066236584
157 0.20530586813427548
158 0.20596119549253816
159 0.20639754069253333
160 0.20661544578080757
161 0.20661544578080757
162 0.20683282272766565
163 0.20704993897617524
164 0.20704993897617524
165 0.20704993897617524
166 0.20704993897617524
167 0.20704993897617524
168 0.20704993897617524
169 0.20704993897617524
170 0.20704993897617524
171 0.20704993897617524
172 0.20704993897617524
173 0.20726456429079013
174 0.20726456429079013
175 0.20726456429079013
176 0.20726456429079013
177 0.20726456429079013
178 0.20726456429079013
179 0.2079042367732522
180 0.2079042367732522
181 0.2079042367732522
182 0.2079042367732522
183 0.2079042367732522
184 0.20832844688605331
185 0.20832844688605331
186 0.20832844688605331
187 0.20832844688605331
188 0.20832844688605331
189 0.20832844688605331
190 0.2085392629987097
191 0.2085392629987097
192 0.20874966183028898
193 0.20874966183028898
194 0.20874966183028898
195 0.20874966183028898
196 0.20874966183028898
197 0.20874966183028898
198 0.20874966183028898
199 0.20874966183028898
200 0.20874966183028898
201 0.20874966183028898
202 0.20874966183028898
203 0.20874966183028898
204 0.20916569105850713
205 0.20916569105850713
206 0.20916569105850713
207 0.20916569105850713
208 0.20916569105850713
209 0.20916569105850713
210 0.20916569105850713
211 0.20937240178991914
212 0.20937240178991914
213 0.20937240178991914
214 0.20937240178991914
215 0.20937240178991914
216 0.20937240178991914
217 0.20937240178991914
218 0.20937240178991914
219 0.20937240178991914
220 0.20937240178991914
221 0.20937240178991914
222 0.20957717868873224
223 0.20957717868873224
224 0.20957717868873224
225 0.20957717868873224
226 0.20978128450779807
227 0.20978128450779807
228 0.20978128450779807
229 0.21018851059032034
230 0.21018851059032034
231 0.21018851059032034
232 0.21018851059032034
233 0.21018851059032034
234 0.21018851059032034
235 0.2103911639490293
236 0.2105936606001505
237 0.2105936606001505
238 0.21079584652838856
239 0.21079584652838856
240 0.21079584652838856
241 0.21079584652838856
242 0.21079584652838856
243 0.21079584652838856
244 0.21099712118671796
245 0.21099712118671796
246 0.21099712118671796
247 0.21099712118671796
248 0.2111978050688438
249 0.2111978050688438
250 0.2111978050688438
251 0.2115983035106124
252 0.2115983035106124
253 0.21179826685277586
254 0.21219790995138887
255 0.21219790995138887
256 0.21219790995138887
257 0.21219790995138887
258 0.21219790995138887
259 0.21219790995138887
260 0.21219790995138887
261 0.21219790995138887
262 0.21219790995138887
263 0.21219790995138887
264 0.21219790995138887
265 0.21219790995138887
266 0.21219790995138887
267 0.21219790995138887
268 0.21219790995138887
269 0.21219790995138887
270 0.21219790995138887
271 0.21219790995138887
272 0.21219790995138887
273 0.21219790995138887
274 0.21219790995138887
275 0.21239491793946016
276 0.21239491793946016
277 0.21239491793946016
278 0.21239491793946016
279 0.21239491793946016
280 0.21239491793946016
281 0.21239491793946016
282 0.21239491793946016
283 0.21239491793946016
284 0.21239491793946016
285 0.21239491793946016
286 0.21239491793946016
287 0.21239491793946016
288 0.21239491793946016
289 0.21239491793946016
290 0.21239491793946016
291 0.21239491793946016
292 0.21239491793946016
293 0.21239491793946016
294 0.21239491793946016
295 0.21239491793946016
296 0.21239491793946016
297 0.21239491793946016
298 0.21239491793946016
299 0.21258904593638664
300 0.21258904593638664
301 0.21258904593638664
302 0.21258904593638664
303 0.21258904593638664
304 0.21297618003325078
305 0.21297618003325078
306 0.21316952616632648
307 0.21355599897086622
308 0.21355599897086622
309 0.21355599897086622
310 0.21355599897086622
311 0.21355599897086622
312 0.21355599897086622
313 0.21355599897086622
314 0.21355599897086622
315 0.21355599897086622
316 0.21355599897086622
317 0.21355599897086622
318 0.21355599897086622
319 0.21355599897086622
320 0.21355599897086622
321 0.21355599897086622
322 0.21355599897086622
323 0.21355599897086622
324 0.21355599897086622
325 0.21355599897086622
326 0.21355599897086622
327 0.21355599897086622
328 0.21355599897086622
329 0.21355599897086622
330 0.21355599897086622
331 0.21355599897086622
332 0.2137466388989705
333 0.21393718045837296
334 0.21393718045837296
335 0.21393718045837296
336 0.21393718045837296
337 0.2141273324658589
338 0.21431738805224768
339 0.21431738805224768
340 0.21431738805224768
341 0.21431738805224768
342 0.21431738805224768
343 0.21431738805224768
344 0.21431738805224768
345 0.21431738805224768
346 0.21431738805224768
347 0.21431738805224768
348 0.21431738805224768
349 0.21431738805224768
350 0.21431738805224768
351 0.21431738805224768
352 0.21469487714993418
353 0.21469487714993418
354 0.21469487714993418
355 0.21469487714993418
356 0.21469487714993418
357 0.21469487714993418
358 0.21488308099014464
359 0.21507119588937046
360 0.21525922217800197
361 0.2154471601842527
362 0.2154471601842527
363 0.2154471601842527
364 0.2154471601842527
365 0.2154471601842527
366 0.2154471601842527
367 0.2154471601842527
368 0.2154471601842527
369 0.2154471601842527
370 0.2154471601842527
371 0.2154471601842527
372 0.2154471601842527
373 0.2156340636375425
374 0.2156340636375425
375 0.2156340636375425
376 0.2156340636375425
377 0.2156340636375425
378 0.21582054904638284
379 0.21582054904638284
380 0.21582054904638284
381 0.21582054904638284
382 0.21582054904638284
383 0.21582054904638284
384 0.21582054904638284
385 0.21582054904638284
386 0.21600638069212044
387 0.21600638069212044
388 0.21600638069212044
389 0.21600638069212044
390 0.21600638069212044
391 0.21600638069212044
392 0.2161917337479844
393 0.2161917337479844
394 0.2161917337479844
395 0.2161917337479844
396 0.2161917337479844
397 0.2161917337479844
398 0.2161917337479844
399 0.2161917337479844
400 0.2161917337479844
401 0.2161917337479844
402 0.2161917337479844
403 0.2163762342181611
404 0.2163762342181611
405 0.2163762342181611
406 0.2163762342181611
407 0.2163762342181611
408 0.2163762342181611
409 0.2163762342181611
410 0.2163762342181611
411 0.2163762342181611
412 0.2163762342181611
413 0.2163762342181611
414 0.2163762342181611
415 0.2163762342181611
416 0.2163762342181611
417 0.2163762342181611
418 0.2163762342181611
419 0.2163762342181611
420 0.2163762342181611
421 0.2163762342181611
422 0.2163762342181611
423 0.2163762342181611
424 0.2163762342181611
425 0.2163762342181611
426 0.2163762342181611
427 0.2163762342181611
428 0.2163762342181611
429 0.2163762342181611
430 0.2163762342181611
431 0.2163762342181611
432 0.2163762342181611
433 0.2163762342181611
434 0.2163762342181611
435 0.2163762342181611
436 0.2163762342181611
437 0.2163762342181611
438 0.2163762342181611
439 0.2163762342181611
440 0.2163762342181611
441 0.2163762342181611
442 0.2163762342181611
443 0.2163762342181611
444 0.2163762342181611
445 0.2163762342181611
446 0.2163762342181611
447 0.2163762342181611
448 0.2163762342181611
449 0.2163762342181611
450 0.2163762342181611
451 0.2163762342181611
452 0.21655728120917908
453 0.21655728120917908
454 0.21655728120917908
455 0.21655728120917908
456 0.21655728120917908
457 0.21655728120917908
458 0.21655728120917908
459 0.21655728120917908
460 0.21655728120917908
461 0.21655728120917908
462 0.21655728120917908
463 0.21655728120917908
464 0.21655728120917908
465 0.21655728120917908
466 0.21655728120917908
467 0.21673736896655507
468 0.21673736896655507
469 0.21673736896655507
470 0.21673736896655507
471 0.21673736896655507
472 0.21673736896655507
473 0.21673736896655507
474 0.21673736896655507
475 0.21673736896655507
476 0.21673736896655507
477 0.21673736896655507
478 0.21673736896655507
479 0.21673736896655507
480 0.21673736896655507
481 0.21673736896655507
482 0.21673736896655507
483 0.21673736896655507
484 0.21673736896655507
485 0.21673736896655507
486 0.21673736896655507
487 0.21673736896655507
488 0.21673736896655507
489 0.21673736896655507
490 0.21673736896655507
491 0.21673736896655507
492 0.21673736896655507
493 0.21673736896655507
494 0.21673736896655507
495 0.21673736896655507
496 0.21673736896655507
497 0.21673736896655507
498 0.21673736896655507
499 0.21673736896655507
500 0.21673736896655507
501 0.21673736896655507
502 0.21673736896655507
503 0.21673736896655507
504 0.21673736896655507
505 0.21673736896655507
506 0.21673736896655507
507 0.21673736896655507
508 0.21673736896655507
509 0.21673736896655507
510 0.21673736896655507
511 0.21673736896655507
512 0.21673736896655507
513 0.21673736896655507
514 0.21673736896655507
515 0.21673736896655507
516 0.21673736896655507
517 0.21673736896655507
518 0.21673736896655507
519 0.21673736896655507
520 0.21673736896655507
521 0.21673736896655507
522 0.21673736896655507
523 0.21673736896655507
524 0.21673736896655507
525 0.21673736896655507
526 0.21673736896655507
527 0.21673736896655507
528 0.21673736896655507
529 0.21673736896655507
530 0.21673736896655507
531 0.21673736896655507
532 0.21673736896655507
533 0.21673736896655507
534 0.21673736896655507
535 0.21673736896655507
536 0.21673736896655507
537 0.21673736896655507
538 0.21673736896655507
539 0.21673736896655507
540 0.21673736896655507
541 0.21673736896655507
542 0.21673736896655507
543 0.21673736896655507
544 0.21673736896655507
545 0.21673736896655507
546 0.21673736896655507
547 0.21673736896655507
548 0.21673736896655507
549 0.21673736896655507
550 0.21673736896655507
551 0.21673736896655507
552 0.21673736896655507
553 0.21673736896655507
554 0.21673736896655507
555 0.21673736896655507
556 0.21673736896655507
557 0.21673736896655507
558 0.21673736896655507
559 0.21673736896655507
560 0.21673736896655507
561 0.21673736896655507
562 0.21673736896655507
563 0.21673736896655507
564 0.21673736896655507
565 0.21673736896655507
566 0.21673736896655507
567 0.21673736896655507
568 0.21673736896655507
569 0.21673736896655507
570 0.21673736896655507
571 0.21673736896655507
572 0.21673736896655507
573 0.21673736896655507
574 0.21673736896655507
575 0.21673736896655507
576 0.21673736896655507
577 0.21673736896655507
578 0.21673736896655507
579 0.21673736896655507
580 0.21673736896655507
581 0.21673736896655507
582 0.21673736896655507
583 0.21673736896655507
584 0.21673736896655507
585 0.21673736896655507
586 0.21673736896655507
587 0.21673736896655507
588 0.21673736896655507
589 0.21673736896655507
590 0.21673736896655507
591 0.21673736896655507
592 0.21673736896655507
593 0.21673736896655507
594 0.21673736896655507
595 0.21673736896655507
596 0.21673736896655507
597 0.21673736896655507
598 0.21673736896655507
599 0.21673736896655507
600 0.21673736896655507
601 0.21673736896655507
602 0.21673736896655507
603 0.21673736896655507
604 0.21673736896655507
605 0.21673736896655507
606 0.21673736896655507
607 0.21673736896655507
608 0.21673736896655507
609 0.21673736896655507
610 0.21673736896655507
611 0.21673736896655507
612 0.21673736896655507
613 0.21673736896655507
614 0.21673736896655507
615 0.21673736896655507
616 0.21673736896655507
617 0.21673736896655507
618 0.21673736896655507
619 0.21673736896655507
620 0.21673736896655507
621 0.21673736896655507
622 0.21673736896655507
623 0.21673736896655507
624 0.21673736896655507
625 0.21673736896655507
626 0.21673736896655507
627 0.21673736896655507
628 0.21673736896655507
629 0.21673736896655507
630 0.21673736896655507
631 0.21673736896655507
632 0.21673736896655507
633 0.21673736896655507
634 0.21673736896655507
635 0.21673736896655507
636 0.21673736896655507
637 0.21673736896655507
638 0.21673736896655507
639 0.21673736896655507
640 0.21673736896655507
641 0.21673736896655507
642 0.21673736896655507
643 0.21673736896655507
644 0.21673736896655507
645 0.21673736896655507
646 0.21673736896655507
647 0.21673736896655507
648 0.21673736896655507
649 0.21673736896655507
650 0.21673736896655507
651 0.21673736896655507
652 0.21673736896655507
653 0.21673736896655507
654 0.21673736896655507
655 0.21673736896655507
656 0.21673736896655507
657 0.21673736896655507
658 0.21673736896655507
659 0.21673736896655507
660 0.21673736896655507
661 0.21673736896655507
662 0.21673736896655507
663 0.21673736896655507
664 0.21673736896655507
665 0.21673736896655507
666 0.21673736896655507
667 0.21673736896655507
668 0.21673736896655507
669 0.21673736896655507
670 0.21673736896655507
671 0.21673736896655507
672 0.21673736896655507
673 0.21673736896655507
674 0.21673736896655507
675 0.21673736896655507
676 0.21673736896655507
677 0.21673736896655507
678 0.21673736896655507
679 0.21673736896655507
680 0.21673736896655507
681 0.21673736896655507
682 0.21673736896655507
683 0.21673736896655507
684 0.21673736896655507
685 0.21673736896655507
686 0.21673736896655507
687 0.21673736896655507
688 0.21673736896655507
689 0.21673736896655507
690 0.21673736896655507
691 0.21673736896655507
692 0.21673736896655507
693 0.21673736896655507
694 0.21673736896655507
695 0.21673736896655507
696 0.21673736896655507
697 0.21673736896655507
698 0.21673736896655507
699 0.21673736896655507
700 0.21673736896655507
701 0.21673736896655507
702 0.21673736896655507
703 0.21673736896655507
704 0.21673736896655507
705 0.21673736896655507
706 0.21690613267504744
707 0.21690613267504744
708 0.21690613267504744
709 0.21690613267504744
710 0.21690613267504744
711 0.21690613267504744
712 0.21690613267504744
713 0.21690613267504744
714 0.21690613267504744
715 0.21690613267504744
716 0.21690613267504744
717 0.21690613267504744
718 0.21690613267504744
719 0.21690613267504744
720 0.21690613267504744
721 0.21690613267504744
722 0.21690613267504744
723 0.21690613267504744
724 0.21690613267504744
725 0.21690613267504744
726 0.21690613267504744
727 0.21690613267504744
728 0.21707411184266504
729 0.21707411184266504
730 0.21707411184266504
731 0.21707411184266504
732 0.21707411184266504
733 0.21707411184266504
734 0.21707411184266504
735 0.21707411184266504
736 0.21707411184266504
737 0.21707411184266504
738 0.21707411184266504
739 0.21707411184266504
740 0.21707411184266504
741 0.21707411184266504
742 0.21707411184266504
743 0.21707411184266504
744 0.21707411184266504
745 0.21707411184266504
746 0.21707411184266504
747 0.21707411184266504
748 0.21707411184266504
749 0.21707411184266504
750 0.21707411184266504
751 0.21707411184266504
752 0.21707411184266504
753 0.21707411184266504
754 0.21707411184266504
755 0.21707411184266504
756 0.21707411184266504
757 0.21707411184266504
758 0.21707411184266504
759 0.21707411184266504
760 0.21707411184266504
761 0.21707411184266504
762 0.21707411184266504
763 0.21707411184266504
764 0.21707411184266504
765 0.21707411184266504
766 0.21707411184266504
767 0.21707411184266504
768 0.21707411184266504
769 0.21707411184266504
770 0.21707411184266504
771 0.21707411184266504
772 0.21707411184266504
773 0.21707411184266504
774 0.21707411184266504
775 0.21707411184266504
776 0.21707411184266504
777 0.21707411184266504
778 0.21707411184266504
779 0.21707411184266504
780 0.21707411184266504
781 0.21707411184266504
782 0.21707411184266504
783 0.21707411184266504
784 0.21707411184266504
785 0.21707411184266504
786 0.21707411184266504
787 0.21707411184266504
788 0.21707411184266504
789 0.21707411184266504
790 0.21707411184266504
791 0.21707411184266504
792 0.21707411184266504
793 0.21707411184266504
794 0.21707411184266504
795 0.21707411184266504
796 0.21707411184266504
797 0.21707411184266504
798 0.21707411184266504
799 0.21707411184266504
800 0.21707411184266504
801 0.21707411184266504
802 0.21707411184266504
803 0.21707411184266504
804 0.21707411184266504
805 0.21707411184266504
806 0.21707411184266504
807 0.21707411184266504
808 0.21707411184266504
809 0.21707411184266504
810 0.21707411184266504
811 0.21707411184266504
812 0.21707411184266504
813 0.21707411184266504
814 0.21723929650524698
815 0.21723929650524698
816 0.21723929650524698
817 0.21723929650524698
818 0.21756942470664342
819 0.21756942470664342
820 0.2177344288126795
821 0.2177344288126795
822 0.2177344288126795
823 0.2177344288126795
824 0.2177344288126795
825 0.2177344288126795
826 0.2177344288126795
827 0.2177344288126795
828 0.2177344288126795
829 0.2177344288126795
830 0.2177344288126795
831 0.2177344288126795
832 0.2177344288126795
833 0.2177344288126795
834 0.2177344288126795
835 0.2177344288126795
836 0.2177344288126795
837 0.2177344288126795
838 0.2177344288126795
839 0.2177344288126795
840 0.2177344288126795
841 0.2177344288126795
842 0.2177344288126795
843 0.2177344288126795
844 0.2177344288126795
845 0.2177344288126795
846 0.2177344288126795
847 0.2177344288126795
848 0.2177344288126795
849 0.2177344288126795
850 0.2177344288126795
851 0.2177344288126795
852 0.2177344288126795
853 0.2177344288126795
854 0.2177344288126795
855 0.2177344288126795
856 0.2177344288126795
857 0.2177344288126795
858 0.2177344288126795
859 0.2177344288126795
860 0.2177344288126795
861 0.2177344288126795
862 0.2177344288126795
863 0.2177344288126795
864 0.2177344288126795
865 0.2177344288126795
866 0.2177344288126795
867 0.2177344288126795
868 0.2177344288126795
869 0.2177344288126795
870 0.2177344288126795
871 0.2177344288126795
872 0.2177344288126795
873 0.2177344288126795
874 0.2177344288126795
875 0.2177344288126795
876 0.2177344288126795
877 0.2177344288126795
878 0.2177344288126795
879 0.2177344288126795
880 0.2177344288126795
881 0.2177344288126795
882 0.2177344288126795
883 0.2177344288126795
884 0.2177344288126795
885 0.2177344288126795
886 0.2177344288126795
887 0.2177344288126795
888 0.2177344288126795
889 0.2177344288126795
890 0.2177344288126795
891 0.2177344288126795
892 0.2177344288126795
893 0.2177344288126795
894 0.2177344288126795
895 0.2177344288126795
896 0.2177344288126795
897 0.2177344288126795
898 0.2177344288126795
899 0.2177344288126795
900 0.2177344288126795
901 0.2177344288126795
902 0.2177344288126795
903 0.2177344288126795
904 0.2177344288126795
905 0.2177344288126795
906 0.2177344288126795
907 0.2177344288126795
908 0.21789696665411315
909 0.21789696665411315
910 0.21789696665411315
911 0.21789696665411315
912 0.21789696665411315
913 0.21789696665411315
914 0.21789696665411315
915 0.21789696665411315
916 0.21789696665411315
917 0.21789696665411315
918 0.2180592438687651
919 0.2180592438687651
920 0.2180592438687651
921 0.2180592438687651
922 0.2180592438687651
923 0.2180592438687651
924 0.2180592438687651
925 0.2180592438687651
926 0.2180592438687651
927 0.2180592438687651
928 0.2180592438687651
929 0.2180592438687651
930 0.2180592438687651
931 0.2180592438687651
932 0.2180592438687651
933 0.2180592438687651
934 0.2180592438687651
935 0.2180592438687651
936 0.2180592438687651
937 0.2180592438687651
938 0.2180592438687651
939 0.2180592438687651
940 0.2180592438687651
941 0.2180592438687651
942 0.2180592438687651
943 0.2180592438687651
944 0.2180592438687651
945 0.2180592438687651
946 0.2180592438687651
947 0.2180592438687651
948 0.2180592438687651
949 0.2180592438687651
950 0.2180592438687651
951 0.2180592438687651
952 0.2180592438687651
953 0.2180592438687651
954 0.2180592438687651
955 0.2180592438687651
956 0.2180592438687651
957 0.2180592438687651
958 0.2180592438687651
959 0.2180592438687651
960 0.2180592438687651
961 0.2180592438687651
962 0.2180592438687651
963 0.2180592438687651
964 0.2180592438687651
965 0.2180592438687651
966 0.2180592438687651
967 0.2180592438687651
968 0.2180592438687651
969 0.2180592438687651
970 0.2180592438687651
971 0.2180592438687651
972 0.2180592438687651
973 0.2180592438687651
974 0.2180592438687651
975 0.2180592438687651
976 0.2180592438687651
977 0.2180592438687651
978 0.2180592438687651
979 0.2180592438687651
980 0.2180592438687651
981 0.2180592438687651
982 0.2180592438687651
983 0.2180592438687651
984 0.2180592438687651
985 0.2180592438687651
986 0.2180592438687651
987 0.2180592438687651
988 0.2180592438687651
989 0.2180592438687651
990 0.2180592438687651
991 0.2180592438687651
992 0.2180592438687651
993 0.2180592438687651
994 0.2180592438687651
995 0.2180592438687651
996 0.2180592438687651
997 0.2180592438687651
998 0.2180592438687651
999 0.2180592438687651
1000 0.2180592438687651

==> data/mean-ndcg-oe-cppcheck-1000-crash_class=asan_heap_buffer_overflow.dat <==
1 0.034482758620689655
2 0.037590786963406196
3 0.037590786963406196
4 0.04395546516153515
5 0.04586114401490728
6 0.049370574429764655
7 0.05265464667935414
8 0.061978731707503766
9 0.06494454447266614
10 0.06494454447266614
11 0.06769275083376103
12 0.06902397326936358
13 0.07031781334343842
14 0.07031781334343842
15 0.07031781334343842
16 0.07152298842776467
17 0.07506701502729371
18 0.07506701502729371
19 0.07506701502729371
20 0.07618854334599791
21 0.07729319272638005
22 0.07947117035650322
23 0.08054557573574227
24 0.08160635543543045
25 0.08160635543543045
26 0.08264236488300263
27 0.08264236488300263
28 0.08264236488300263
29 0.08264236488300263
30 0.08264236488300263
31 0.08264236488300263
32 0.08654856908340774
33 0.08654856908340774
34 0.08942973689464598
35 0.08942973689464598
36 0.09132095581096678
37 0.09225963271947307
38 0.09412367567037817
39 0.0959749251749014
40 0.0959749251749014
41 0.0959749251749014
42 0.0959749251749014
43 0.09687723675575675
44 0.09687723675575675
45 0.09687723675575675
46 0.09687723675575675
47 0.09952332885059972
48 0.10040068645431408
49 0.1021463398546644
50 0.1021463398546644
51 0.1021463398546644
52 0.1021463398546644
53 0.10642627440814813
54 0.11068661161122886
55 0.11153486497967267
56 0.11322394478828267
57 0.11322394478828267
58 0.11406134191284874
59 0.1148953015561925
60 0.116556514351163
61 0.116556514351163
62 0.12150134722239968
63 0.12232236528479704
64 0.12232236528479704
65 0.12476732913581762
66 0.12476732913581762
67 0.12476732913581762
68 0.12476732913581762
69 0.12476732913581762
70 0.12476732913581762
71 0.12476732913581762
72 0.12476732913581762
73 0.12476732913581762
74 0.12476732913581762
75 0.12476732913581762
76 0.12476732913581762
77 0.12476732913581762
78 0.1255487821354018
79 0.1255487821354018
80 0.12632578922108093
81 0.12787547638708632
82 0.12942091259259803
83 0.13404468958793014
84 0.13558184293790282
85 0.13634840151624023
86 0.13634840151624023
87 0.13939889181645243
88 0.1401595945888717
89 0.14091840849012424
90 0.14091840849012424
91 0.14167353404998964
92 0.14242685852438786
93 0.14242685852438786
94 0.14392646785161192
95 0.14392646785161192
96 0.14392646785161192
97 0.14392646785161192
98 0.14466954273152763
99 0.14466954273152763
100 0.14466954273152763
101 0.14466954273152763
102 0.14466954273152763
103 0.14466954273152763
104 0.14466954273152763
105 0.14466954273152763
106 0.14466954273152763
107 0.14466954273152763
108 0.14539737580137338
109 0.14539737580137338
110 0.14612239888963935
111 0.14612239888963935
112 0.14612239888963935
113 0.14612239888963935
114 0.14684201258240992
115 0.14756031558994
116 0.14756031558994
117 0.14756031558994
118 0.14756031558994
119 0.14827353209542748
120 0.14827353209542748
121 0.14827353209542748
122 0.14827353209542748
123 0.14827353209542748
124 0.14827353209542748
125 0.14827353209542748
126 0.14827353209542748
127 0.14827353209542748
128 0.14897613496293172
129 0.14897613496293172
130 0.14897613496293172
131 0.14967542979097762
132 0.14967542979097762
133 0.15037257756842665
134 0.15106866867138505
135 0.15176371406135358
136 0.15245772450210796
137 0.15245772450210796
138 0.1531496965698722
139 0.15453163311599497
140 0.15522160761596535
141 0.15522160761596535
142 0.15522160761596535
143 0.1559086592062391
144 0.1559086592062391
145 0.1565938092170693
146 0.1565938092170693
147 0.1565938092170693
148 0.1565938092170693
149 0.1565938092170693
150 0.1565938092170693
151 0.15727346672816436
152 0.15727346672816436
153 0.15727346672816436
154 0.15727346672816436
155 0.15862578969576394
156 0.15997640367391572
157 0.15997640367391572
158 0.15997640367391572
159 0.16468592255662198
160 0.16535788603080762
161 0.16535788603080762
162 0.16535788603080762
163 0.16535788603080762
164 0.16535788603080762
165 0.16535788603080762
166 0.16535788603080762
167 0.16535788603080762
168 0.16535788603080762
169 0.16535788603080762
170 0.16535788603080762
171 0.16535788603080762
172 0.16535788603080762
173 0.16535788603080762
174 0.16535788603080762
175 0.16535788603080762
176 0.16535788603080762
177 0.16535788603080762
178 0.16535788603080762
179 0.16535788603080762
180 0.16535788603080762
181 0.16535788603080762
182 0.16535788603080762
183 0.16535788603080762
184 0.16535788603080762
185 0.16535788603080762
186 0.16535788603080762
187 0.16535788603080762
188 0.16535788603080762
189 0.16535788603080762
190 0.16535788603080762
191 0.16535788603080762
192 0.16535788603080762
193 0.16535788603080762
194 0.16535788603080762
195 0.16535788603080762
196 0.16535788603080762
197 0.16535788603080762
198 0.16535788603080762
199 0.16535788603080762
200 0.16535788603080762
201 0.16535788603080762
202 0.16535788603080762
203 0.16599993963899798
204 0.16599993963899798
205 0.16599993963899798
206 0.16599993963899798
207 0.16599993963899798
208 0.16599993963899798
209 0.16599993963899798
210 0.16599993963899798
211 0.16599993963899798
212 0.16599993963899798
213 0.16663626714424182
214 0.16663626714424182
215 0.16663626714424182
216 0.16663626714424182
217 0.16727040611010957
218 0.16790400653371224
219 0.16790400653371224
220 0.16790400653371224
221 0.16790400653371224
222 0.1685354860344856
223 0.1685354860344856
224 0.1685354860344856
225 0.1685354860344856
226 0.1685354860344856
227 0.1685354860344856
228 0.1685354860344856
229 0.1685354860344856
230 0.1685354860344856
231 0.1685354860344856
232 0.1685354860344856
233 0.16916139201850267
234 0.16916139201850267
235 0.16916139201850267
236 0.16916139201850267
237 0.16916139201850267
238 0.16978488162971955
239 0.16978488162971955
240 0.16978488162971955
241 0.16978488162971955
242 0.16978488162971955
243 0.16978488162971955
244 0.16978488162971955
245 0.17040510188503957
246 0.17040510188503957
247 0.17040510188503957
248 0.17040510188503957
249 0.17040510188503957
250 0.17040510188503957
251 0.17040510188503957
252 0.17102217721252067
253 0.17102217721252067
254 0.17102217721252067
255 0.17102217721252067
256 0.17102217721252067
257 0.17102217721252067
258 0.17102217721252067
259 0.17102217721252067
260 0.17102217721252067
261 0.17102217721252067
262 0.17102217721252067
263 0.17163454258165764
264 0.17224649302322473
265 0.17224649302322473
266 0.17224649302322473
267 0.17224649302322473
268 0.1728568047800182
269 0.1728568047800182
270 0.1728568047800182
271 0.1728568047800182
272 0.17346551060037155
273 0.17346551060037155
274 0.17346551060037155
275 0.17346551060037155
276 0.17407264209081952
277 0.17407264209081952
278 0.17407264209081952
279 0.17407264209081952
280 0.17407264209081952
281 0.17407264209081952
282 0.17407264209081952
283 0.17407264209081952
284 0.17407264209081952
285 0.17407264209081952
286 0.17407264209081952
287 0.17407264209081952
288 0.17407264209081952
289 0.17407264209081952
290 0.17407264209081952
291 0.17407264209081952
292 0.17407264209081952
293 0.17407264209081952
294 0.17407264209081952
295 0.17407264209081952
296 0.17407264209081952
297 0.17407264209081952
298 0.17407264209081952
299 0.17407264209081952
300 0.17407264209081952
301 0.1746705865388351
302 0.1746705865388351
303 0.1746705865388351
304 0.1746705865388351
305 0.1746705865388351
306 0.1746705865388351
307 0.1746705865388351
308 0.1746705865388351
309 0.1746705865388351
310 0.1746705865388351
311 0.1746705865388351
312 0.1746705865388351
313 0.1746705865388351
314 0.1746705865388351
315 0.1746705865388351
316 0.1746705865388351
317 0.1746705865388351
318 0.1746705865388351
319 0.1746705865388351
320 0.1746705865388351
321 0.1746705865388351
322 0.1746705865388351
323 0.1746705865388351
324 0.1746705865388351
325 0.1746705865388351
326 0.1746705865388351
327 0.1746705865388351
328 0.1746705865388351
329 0.1752593886729432
330 0.1752593886729432
331 0.1752593886729432
332 0.1752593886729432
333 0.1752593886729432
334 0.1752593886729432
335 0.1752593886729432
336 0.1752593886729432
337 0.1758457687551414
338 0.1758457687551414
339 0.1758457687551414
340 0.1758457687551414
341 0.17643096650785484
342 0.17643096650785484
343 0.17643096650785484
344 0.17643096650785484
345 0.17701500035516102
346 0.17701500035516102
347 0.17818191764574962
348 0.17818191764574962
349 0.17818191764574962
350 0.17818191764574962
351 0.17818191764574962
352 0.17818191764574962
353 0.17818191764574962
354 0.17818191764574962
355 0.17818191764574962
356 0.17818191764574962
357 0.17818191764574962
358 0.17818191764574962
359 0.17818191764574962
360 0.17818191764574962
361 0.17818191764574962
362 0.17818191764574962
363 0.17818191764574962
364 0.17818191764574962
365 0.17818191764574962
366 0.17818191764574962
367 0.17818191764574962
368 0.17818191764574962
369 0.17818191764574962
370 0.17818191764574962
371 0.17818191764574962
372 0.17818191764574962
373 0.17818191764574962
374 0.17818191764574962
375 0.17818191764574962
376 0.17818191764574962
377 0.17818191764574962
378 0.17818191764574962
379 0.17818191764574962
380 0.17818191764574962
381 0.17818191764574962
382 0.17933003400251218
383 0.17933003400251218
384 0.17933003400251218
385 0.17933003400251218
386 0.17933003400251218
387 0.17933003400251218
388 0.17933003400251218
389 0.17933003400251218
390 0.17933003400251218
391 0.17933003400251218
392 0.17933003400251218
393 0.17933003400251218
394 0.17933003400251218
395 0.17933003400251218
396 0.17933003400251218
397 0.17933003400251218
398 0.17990016927191088
399 0.17990016927191088
400 0.17990016927191088
401 0.17990016927191088
402 0.17990016927191088
403 0.17990016927191088
404 0.17990016927191088
405 0.17990016927191088
406 0.17990016927191088
407 0.1810362086565438
408 0.1810362086565438
409 0.1810362086565438
410 0.1810362086565438
411 0.1810362086565438
412 0.1810362086565438
413 0.18160285221378006
414 0.18160285221378006
415 0.18160285221378006
416 0.18160285221378006
417 0.18160285221378006
418 0.18160285221378006
419 0.18160285221378006
420 0.18160285221378006
421 0.18160285221378006
422 0.18160285221378006
423 0.18160285221378006
424 0.18160285221378006
425 0.1827307908834245
426 0.1827307908834245
427 0.1827307908834245
428 0.1827307908834245
429 0.1827307908834245
430 0.1827307908834245
431 0.1827307908834245
432 0.1827307908834245
433 0.1827307908834245
434 0.1827307908834245
435 0.1827307908834245
436 0.1827307908834245
437 0.1827307908834245
438 0.1827307908834245
439 0.1827307908834245
440 0.1827307908834245
441 0.1827307908834245
442 0.1827307908834245
443 0.1827307908834245
444 0.1827307908834245
445 0.1827307908834245
446 0.1827307908834245
447 0.1827307908834245
448 0.1827307908834245
449 0.1827307908834245
450 0.1827307908834245
451 0.1827307908834245
452 0.1827307908834245
453 0.1827307908834245
454 0.1827307908834245
455 0.1827307908834245
456 0.1827307908834245
457 0.1827307908834245
458 0.1827307908834245
459 0.1827307908834245
460 0.1827307908834245
461 0.1827307908834245
462 0.1827307908834245
463 0.1827307908834245
464 0.18328671685804185
465 0.18328671685804185
466 0.18328671685804185
467 0.18328671685804185
468 0.18328671685804185
469 0.18328671685804185
470 0.18328671685804185
471 0.18328671685804185
472 0.18328671685804185
473 0.18328671685804185
474 0.18328671685804185
475 0.18328671685804185
476 0.18328671685804185
477 0.18328671685804185
478 0.18328671685804185
479 0.18328671685804185
480 0.18328671685804185
481 0.18328671685804185
482 0.18328671685804185
483 0.18328671685804185
484 0.18328671685804185
485 0.18328671685804185
486 0.18328671685804185
487 0.18328671685804185
488 0.18328671685804185
489 0.18328671685804185
490 0.18328671685804185
491 0.18328671685804185
492 0.18328671685804185
493 0.18328671685804185
494 0.18328671685804185
495 0.18328671685804185
496 0.18328671685804185
497 0.18328671685804185
498 0.18328671685804185
499 0.18328671685804185
500 0.18328671685804185
501 0.18328671685804185
502 0.18328671685804185
503 0.18328671685804185
504 0.18328671685804185
505 0.18328671685804185
506 0.1838349246285457
507 0.1838349246285457
508 0.1838349246285457
509 0.1838349246285457
510 0.1838349246285457
511 0.1838349246285457
512 0.18438209885858872
513 0.18438209885858872
514 0.18492893211675715
515 0.18492893211675715
516 0.18492893211675715
517 0.18492893211675715
518 0.18492893211675715
519 0.18492893211675715
520 0.18492893211675715
521 0.18492893211675715
522 0.18492893211675715
523 0.18492893211675715
524 0.18492893211675715
525 0.18492893211675715
526 0.18492893211675715
527 0.18492893211675715
528 0.18492893211675715
529 0.18492893211675715
530 0.18492893211675715
531 0.18492893211675715
532 0.18492893211675715
533 0.18492893211675715
534 0.18492893211675715
535 0.18492893211675715
536 0.18492893211675715
537 0.18492893211675715
538 0.18492893211675715
539 0.18492893211675715
540 0.18492893211675715
541 0.18492893211675715
542 0.18492893211675715
543 0.18492893211675715
544 0.18492893211675715
545 0.18492893211675715
546 0.18492893211675715
547 0.18492893211675715
548 0.18492893211675715
549 0.18492893211675715
550 0.18492893211675715
551 0.18492893211675715
552 0.18492893211675715
553 0.18492893211675715
554 0.18492893211675715
555 0.18492893211675715
556 0.18492893211675715
557 0.18492893211675715
558 0.18492893211675715
559 0.18492893211675715
560 0.18492893211675715
561 0.18492893211675715
562 0.18492893211675715
563 0.18492893211675715
564 0.18492893211675715
565 0.18492893211675715
566 0.18492893211675715
567 0.18492893211675715
568 0.18492893211675715
569 0.18492893211675715
570 0.18492893211675715
571 0.18492893211675715
572 0.18492893211675715
573 0.18492893211675715
574 0.18492893211675715
575 0.18492893211675715
576 0.18492893211675715
577 0.18492893211675715
578 0.18546569611168978
579 0.18546569611168978
580 0.18546569611168978
581 0.18546569611168978
582 0.18546569611168978
583 0.18546569611168978
584 0.18546569611168978
585 0.18546569611168978
586 0.18600130471359155
587 0.18600130471359155
588 0.18600130471359155
589 0.18600130471359155
590 0.18600130471359155
591 0.18600130471359155
592 0.18600130471359155
593 0.18600130471359155
594 0.18600130471359155
595 0.18600130471359155
596 0.18600130471359155
597 0.18600130471359155
598 0.18600130471359155
599 0.18600130471359155
600 0.18600130471359155
601 0.18600130471359155
602 0.18600130471359155
603 0.18600130471359155
604 0.18600130471359155
605 0.18600130471359155
606 0.18600130471359155
607 0.18600130471359155
608 0.18600130471359155
609 0.18600130471359155
610 0.18600130471359155
611 0.18600130471359155
612 0.18600130471359155
613 0.18600130471359155
614 0.18600130471359155
615 0.18600130471359155
616 0.18600130471359155
617 0.18600130471359155
618 0.18600130471359155
619 0.18600130471359155
620 0.18600130471359155
621 0.18600130471359155
622 0.18600130471359155
623 0.18600130471359155
624 0.18600130471359155
625 0.18600130471359155
626 0.18600130471359155
627 0.18600130471359155
628 0.18600130471359155
629 0.18600130471359155
630 0.18600130471359155
631 0.18600130471359155
632 0.18600130471359155
633 0.18600130471359155
634 0.18600130471359155
635 0.18600130471359155
636 0.18600130471359155
637 0.18600130471359155
638 0.18600130471359155
639 0.18600130471359155
640 0.18600130471359155
641 0.18600130471359155
642 0.18600130471359155
643 0.18652923872465732
644 0.18652923872465732
645 0.18652923872465732
646 0.18652923872465732
647 0.18652923872465732
648 0.18652923872465732
649 0.18652923872465732
650 0.18652923872465732
651 0.18652923872465732
652 0.18652923872465732
653 0.18652923872465732
654 0.18652923872465732
655 0.18652923872465732
656 0.18652923872465732
657 0.18652923872465732
658 0.18652923872465732
659 0.18652923872465732
660 0.18652923872465732
661 0.18652923872465732
662 0.18652923872465732
663 0.18652923872465732
664 0.18652923872465732
665 0.18652923872465732
666 0.18652923872465732
667 0.18652923872465732
668 0.18652923872465732
669 0.18652923872465732
670 0.18652923872465732
671 0.18652923872465732
672 0.18652923872465732
673 0.18652923872465732
674 0.18652923872465732
675 0.18652923872465732
676 0.18652923872465732
677 0.18652923872465732
678 0.18652923872465732
679 0.18652923872465732
680 0.18652923872465732
681 0.18652923872465732
682 0.18652923872465732
683 0.18652923872465732
684 0.18652923872465732
685 0.18652923872465732
686 0.18652923872465732
687 0.18652923872465732
688 0.18652923872465732
689 0.18652923872465732
690 0.18652923872465732
691 0.18652923872465732
692 0.18652923872465732
693 0.18652923872465732
694 0.18652923872465732
695 0.18652923872465732
696 0.18652923872465732
697 0.18652923872465732
698 0.18652923872465732
699 0.18652923872465732
700 0.18652923872465732
701 0.18652923872465732
702 0.18652923872465732
703 0.18652923872465732
704 0.18652923872465732
705 0.18652923872465732
706 0.18652923872465732
707 0.18652923872465732
708 0.18652923872465732
709 0.18652923872465732
710 0.18652923872465732
711 0.18652923872465732
712 0.18652923872465732
713 0.18652923872465732
714 0.18652923872465732
715 0.18652923872465732
716 0.18652923872465732
717 0.18652923872465732
718 0.18652923872465732
719 0.18652923872465732
720 0.18652923872465732
721 0.18652923872465732
722 0.18652923872465732
723 0.18652923872465732
724 0.18652923872465732
725 0.18652923872465732
726 0.18652923872465732
727 0.18652923872465732
728 0.18652923872465732
729 0.18652923872465732
730 0.18652923872465732
731 0.18652923872465732
732 0.18652923872465732
733 0.18652923872465732
734 0.18652923872465732
735 0.18652923872465732
736 0.18652923872465732
737 0.18652923872465732
738 0.18652923872465732
739 0.18652923872465732
740 0.18652923872465732
741 0.18652923872465732
742 0.18652923872465732
743 0.18652923872465732
744 0.18652923872465732
745 0.18652923872465732
746 0.18652923872465732
747 0.18652923872465732
748 0.18652923872465732
749 0.18652923872465732
750 0.18652923872465732
751 0.18652923872465732
752 0.18652923872465732
753 0.18652923872465732
754 0.18652923872465732
755 0.18652923872465732
756 0.18652923872465732
757 0.18652923872465732
758 0.18652923872465732
759 0.18652923872465732
760 0.18652923872465732
761 0.18652923872465732
762 0.18652923872465732
763 0.18652923872465732
764 0.18652923872465732
765 0.18652923872465732
766 0.18652923872465732
767 0.18652923872465732
768 0.18652923872465732
769 0.18652923872465732
770 0.18652923872465732
771 0.18652923872465732
772 0.18652923872465732
773 0.18652923872465732
774 0.18652923872465732
775 0.18652923872465732
776 0.18652923872465732
777 0.18652923872465732
778 0.18652923872465732
779 0.18652923872465732
780 0.18652923872465732
781 0.18652923872465732
782 0.18652923872465732
783 0.18652923872465732
784 0.18652923872465732
785 0.18652923872465732
786 0.18652923872465732
787 0.18652923872465732
788 0.18652923872465732
789 0.18652923872465732
790 0.18652923872465732
791 0.18652923872465732
792 0.18652923872465732
793 0.18652923872465732
794 0.18652923872465732
795 0.18652923872465732
796 0.18652923872465732
797 0.18652923872465732
798 0.18652923872465732
799 0.18652923872465732
800 0.18652923872465732
801 0.18652923872465732
802 0.18652923872465732
803 0.1870396606488178
804 0.1870396606488178
805 0.1870396606488178
806 0.1870396606488178
807 0.1870396606488178
808 0.1870396606488178
809 0.1870396606488178
810 0.1870396606488178
811 0.1870396606488178
812 0.1870396606488178
813 0.1870396606488178
814 0.1870396606488178
815 0.1870396606488178
816 0.1870396606488178
817 0.1870396606488178
818 0.1870396606488178
819 0.1870396606488178
820 0.1870396606488178
821 0.1870396606488178
822 0.1870396606488178
823 0.1870396606488178
824 0.1870396606488178
825 0.1870396606488178
826 0.1870396606488178
827 0.1870396606488178
828 0.1870396606488178
829 0.1870396606488178
830 0.1870396606488178
831 0.1870396606488178
832 0.1870396606488178
833 0.1870396606488178
834 0.1870396606488178
835 0.1870396606488178
836 0.1870396606488178
837 0.1870396606488178
838 0.1870396606488178
839 0.1870396606488178
840 0.1870396606488178
841 0.1870396606488178
842 0.1870396606488178
843 0.1870396606488178
844 0.1870396606488178
845 0.1870396606488178
846 0.1870396606488178
847 0.1870396606488178
848 0.1870396606488178
849 0.1870396606488178
850 0.1870396606488178
851 0.1870396606488178
852 0.1870396606488178
853 0.1870396606488178
854 0.1870396606488178
855 0.1870396606488178
856 0.1870396606488178
857 0.1870396606488178
858 0.1870396606488178
859 0.1870396606488178
860 0.1870396606488178
861 0.1870396606488178
862 0.1870396606488178
863 0.1870396606488178
864 0.1870396606488178
865 0.1870396606488178
866 0.1870396606488178
867 0.1870396606488178
868 0.1870396606488178
869 0.1870396606488178
870 0.1870396606488178
871 0.1870396606488178
872 0.1870396606488178
873 0.1870396606488178
874 0.1870396606488178
875 0.1870396606488178
876 0.1870396606488178
877 0.1870396606488178
878 0.1870396606488178
879 0.1870396606488178
880 0.1870396606488178
881 0.1870396606488178
882 0.1870396606488178
883 0.1870396606488178
884 0.1870396606488178
885 0.1870396606488178
886 0.1870396606488178
887 0.1870396606488178
888 0.1870396606488178
889 0.1870396606488178
890 0.1870396606488178
891 0.1870396606488178
892 0.1870396606488178
893 0.1870396606488178
894 0.1870396606488178
895 0.1870396606488178
896 0.1870396606488178
897 0.1870396606488178
898 0.1870396606488178
899 0.1870396606488178
900 0.1870396606488178
901 0.1875414551473555
902 0.1875414551473555
903 0.1875414551473555
904 0.1875414551473555
905 0.1875414551473555
906 0.1875414551473555
907 0.1875414551473555
908 0.1875414551473555
909 0.1875414551473555
910 0.1875414551473555
911 0.1875414551473555
912 0.1875414551473555
913 0.1875414551473555
914 0.1875414551473555
915 0.1875414551473555
916 0.1875414551473555
917 0.1875414551473555
918 0.1875414551473555
919 0.1875414551473555
920 0.1875414551473555
921 0.1875414551473555
922 0.1875414551473555
923 0.1875414551473555
924 0.1875414551473555
925 0.1875414551473555
926 0.1875414551473555
927 0.1875414551473555
928 0.1875414551473555
929 0.1875414551473555
930 0.1875414551473555
931 0.1875414551473555
932 0.1875414551473555
933 0.1875414551473555
934 0.1875414551473555
935 0.1875414551473555
936 0.1875414551473555
937 0.1875414551473555
938 0.1875414551473555
939 0.1875414551473555
940 0.1875414551473555
941 0.1875414551473555
942 0.1875414551473555
943 0.1875414551473555
944 0.1875414551473555
945 0.1875414551473555
946 0.1875414551473555
947 0.1875414551473555
948 0.1875414551473555
949 0.1875414551473555
950 0.1875414551473555
951 0.1875414551473555
952 0.1875414551473555
953 0.1875414551473555
954 0.1875414551473555
955 0.1875414551473555
956 0.1875414551473555
957 0.1875414551473555
958 0.1875414551473555
959 0.1875414551473555
960 0.1875414551473555
961 0.1875414551473555
962 0.1875414551473555
963 0.1875414551473555
964 0.1875414551473555
965 0.1875414551473555
966 0.1875414551473555
967 0.1875414551473555
968 0.1875414551473555
969 0.1875414551473555
970 0.1875414551473555
971 0.1875414551473555
972 0.1875414551473555
973 0.1875414551473555
974 0.1875414551473555
975 0.1875414551473555
976 0.1875414551473555
977 0.1875414551473555
978 0.1875414551473555
979 0.1875414551473555
980 0.1875414551473555
981 0.1875414551473555
982 0.1875414551473555
983 0.1875414551473555
984 0.1875414551473555
985 0.1875414551473555
986 0.1875414551473555
987 0.1875414551473555
988 0.1875414551473555
989 0.1875414551473555
990 0.1875414551473555
991 0.1875414551473555
992 0.1875414551473555
993 0.1875414551473555
994 0.1875414551473555
995 0.1875414551473555
996 0.1875414551473555
997 0.1875414551473555
998 0.1875414551473555
999 0.1875414551473555
1000 0.1875414551473555

==> data/mean-ndcg-oe-cppcheck-1000-crash_class=asan_segv.dat <==
1 0.0056179775280898875
2 0.0056179775280898875
3 0.0056179775280898875
4 0.008037508753221309
5 0.010210839130943452
6 0.010210839130943452
7 0.012083498306973415
8 0.015628047484341157
9 0.015628047484341157
10 0.015628047484341157
11 0.015628047484341157
12 0.015628047484341157
13 0.015628047484341157
14 0.015628047484341157
15 0.015628047484341157
16 0.021125812475761962
17 0.029209378764575376
18 0.029209378764575376
19 0.029209378764575376
20 0.029209378764575376
21 0.029209378764575376
22 0.029209378764575376
23 0.029209378764575376
24 0.029209378764575376
25 0.031599783860680575
26 0.031599783860680575
27 0.031599783860680575
28 0.04200776977160141
29 0.043152685766491894
30 0.043152685766491894
31 0.043152685766491894
32 0.04426639286295571
33 0.04426639286295571
34 0.045361668266853394
35 0.045361668266853394
36 0.045361668266853394
37 0.048573208925731574
38 0.048573208925731574
39 0.05174009361184014
40 0.05174009361184014
41 0.05590748739645519
42 0.05590748739645519
43 0.05590748739645519
44 0.05590748739645519
45 0.056924580636792496
46 0.056924580636792496
47 0.056924580636792496
48 0.05792516262305098
49 0.05792516262305098
50 0.06089636657342539
51 0.06089636657342539
52 0.06089636657342539
53 0.06089636657342539
54 0.06381158607530873
55 0.06574636623029859
56 0.06574636623029859
57 0.06574636623029859
58 0.06765638439082572
59 0.06955856200429518
60 0.06955856200429518
61 0.07144562693639678
62 0.07238551558139775
63 0.07238551558139775
64 0.07238551558139775
65 0.07238551558139775
66 0.07238551558139775
67 0.07423126895175787
68 0.07423126895175787
69 0.07514784883762031
70 0.07606137868184297
71 0.07606137868184297
72 0.07606137868184297
73 0.07606137868184297
74 0.07606137868184297
75 0.07696055325069028
76 0.07696055325069028
77 0.07696055325069028
78 0.07785176088504756
79 0.07785176088504756
80 0.07785176088504756
81 0.07873543081397759
82 0.08049792266633085
83 0.08049792266633085
84 0.08225096834073789
85 0.08225096834073789
86 0.08225096834073789
87 0.08225096834073789
88 0.08225096834073789
89 0.08225096834073789
90 0.08225096834073789
91 0.08225096834073789
92 0.08225096834073789
93 0.08482228638457767
94 0.08653251499933322
95 0.08738566754613582
96 0.08823688750349334
97 0.08823688750349334
98 0.08823688750349334
99 0.08908247737895396
100 0.08908247737895396
101 0.08908247737895396
102 0.08908247737895396
103 0.08908247737895396
104 0.0899192024455766
105 0.0899192024455766
106 0.0899192024455766
107 0.0899192024455766
108 0.0899192024455766
109 0.0899192024455766
110 0.09074605461927314
111 0.09074605461927314
112 0.09074605461927314
113 0.09074605461927314
114 0.09074605461927314
115 0.09074605461927314
116 0.09074605461927314
117 0.09074605461927314
118 0.09074605461927314
119 0.09074605461927314
120 0.09074605461927314
121 0.09155664334230004
122 0.09155664334230004
123 0.09155664334230004
124 0.09155664334230004
125 0.09155664334230004
126 0.09155664334230004
127 0.09155664334230004
128 0.09235792638782454
129 0.09235792638782454
130 0.09235792638782454
131 0.09235792638782454
132 0.09235792638782454
133 0.09235792638782454
134 0.09394563980243753
135 0.09394563980243753
136 0.09473712361970238
137 0.09473712361970238
138 0.09473712361970238
139 0.09552513799853078
140 0.09552513799853078
141 0.09552513799853078
142 0.09552513799853078
143 0.09552513799853078
144 0.09552513799853078
145 0.09552513799853078
146 0.09552513799853078
147 0.09552513799853078
148 0.09552513799853078
149 0.09552513799853078
150 0.09552513799853078
151 0.09552513799853078
152 0.09552513799853078
153 0.09552513799853078
154 0.09552513799853078
155 0.09629626598286428
156 0.09860672641178111
157 0.09860672641178111
158 0.09860672641178111
159 0.10704681924090072
160 0.11011218070741062
161 0.11087758838275577
162 0.11240655432357789
163 0.11317012045597677
164 0.11317012045597677
165 0.11317012045597677
166 0.11317012045597677
167 0.11317012045597677
168 0.11317012045597677
169 0.11317012045597677
170 0.11317012045597677
171 0.11317012045597677
172 0.11317012045597677
173 0.11317012045597677
174 0.11317012045597677
175 0.11317012045597677
176 0.11317012045597677
177 0.11317012045597677
178 0.11317012045597677
179 0.11317012045597677
180 0.11317012045597677
181 0.11317012045597677
182 0.11317012045597677
183 0.11317012045597677
184 0.11317012045597677
185 0.11317012045597677
186 0.11317012045597677
187 0.11317012045597677
188 0.11317012045597677
189 0.11317012045597677
190 0.11391152993082448
191 0.11391152993082448
192 0.11391152993082448
193 0.11391152993082448
194 0.11391152993082448
195 0.11391152993082448
196 0.11391152993082448
197 0.11391152993082448
198 0.11391152993082448
199 0.11464649633895828
200 0.11538077154122452
201 0.11538077154122452
202 0.11538077154122452
203 0.11538077154122452
204 0.11538077154122452
205 0.11538077154122452
206 0.11538077154122452
207 0.11538077154122452
208 0.11538077154122452
209 0.11610903168218378
210 0.11610903168218378
211 0.11610903168218378
212 0.11610903168218378
213 0.11610903168218378
214 0.11610903168218378
215 0.11610903168218378
216 0.11610903168218378
217 0.11610903168218378
218 0.11683162092932621
219 0.11827557872974132
220 0.11827557872974132
221 0.1189963482683983
222 0.1189963482683983
223 0.1189963482683983
224 0.1189963482683983
225 0.1189963482683983
226 0.1189963482683983
227 0.1189963482683983
228 0.1189963482683983
229 0.1189963482683983
230 0.1189963482683983
231 0.1189963482683983
232 0.1189963482683983
233 0.1189963482683983
234 0.1189963482683983
235 0.1189963482683983
236 0.1189963482683983
237 0.12041955465428858
238 0.12113061303112582
239 0.12184112969506071
240 0.12184112969506071
241 0.12184112969506071
242 0.12184112969506071
243 0.12184112969506071
244 0.12184112969506071
245 0.12254845953680206
246 0.12254845953680206
247 0.12254845953680206
248 0.12325423543686272
249 0.12325423543686272
250 0.12325423543686272
251 0.12325423543686272
252 0.12325423543686272
253 0.12325423543686272
254 0.12325423543686272
255 0.12325423543686272
256 0.12325423543686272
257 0.12325423543686272
258 0.12325423543686272
259 0.12325423543686272
260 0.12325423543686272
261 0.12395356093323143
262 0.12395356093323143
263 0.12395356093323143
264 0.12465145947052422
265 0.12465145947052422
266 0.12465145947052422
267 0.12465145947052422
268 0.12465145947052422
269 0.12534702784900018
270 0.12534702784900018
271 0.12534702784900018
272 0.12534702784900018
273 0.12534702784900018
274 0.12604032391115633
275 0.12604032391115633
276 0.12604032391115633
277 0.12604032391115633
278 0.12604032391115633
279 0.12604032391115633
280 0.12604032391115633
281 0.12604032391115633
282 0.12604032391115633
283 0.12604032391115633
284 0.12604032391115633
285 0.12604032391115633
286 0.12604032391115633
287 0.12604032391115633
288 0.12604032391115633
289 0.12604032391115633
290 0.12604032391115633
291 0.12604032391115633
292 0.12604032391115633
293 0.12604032391115633
294 0.12604032391115633
295 0.12672465419209938
296 0.12672465419209938
297 0.12672465419209938
298 0.12672465419209938
299 0.12672465419209938
300 0.12740697591069264
301 0.12740697591069264
302 0.12740697591069264
303 0.12740697591069264
304 0.12740697591069264
305 0.12740697591069264
306 0.12740697591069264
307 0.12740697591069264
308 0.12740697591069264
309 0.12740697591069264
310 0.12740697591069264
311 0.12740697591069264
312 0.12740697591069264
313 0.12740697591069264
314 0.12740697591069264
315 0.12740697591069264
316 0.12740697591069264
317 0.12740697591069264
318 0.12740697591069264
319 0.12740697591069264
320 0.12740697591069264
321 0.12740697591069264
322 0.12740697591069264
323 0.12740697591069264
324 0.12740697591069264
325 0.12740697591069264
326 0.12740697591069264
327 0.1280791796283585
328 0.1280791796283585
329 0.12875067869141438
330 0.12875067869141438
331 0.12875067869141438
332 0.12875067869141438
333 0.12875067869141438
334 0.12875067869141438
335 0.12875067869141438
336 0.12875067869141438
337 0.12875067869141438
338 0.12875067869141438
339 0.12875067869141438
340 0.12875067869141438
341 0.12875067869141438
342 0.12875067869141438
343 0.12875067869141438
344 0.1300834606491232
345 0.1314155827952261
346 0.1314155827952261
347 0.13208098787946623
348 0.13208098787946623
349 0.13208098787946623
350 0.13274541840731133
351 0.13274541840731133
352 0.13274541840731133
353 0.13274541840731133
354 0.13274541840731133
355 0.13274541840731133
356 0.13274541840731133
357 0.13274541840731133
358 0.13274541840731133
359 0.13274541840731133
360 0.13274541840731133
361 0.13274541840731133
362 0.13274541840731133
363 0.13274541840731133
364 0.13274541840731133
365 0.13274541840731133
366 0.13274541840731133
367 0.13274541840731133
368 0.13274541840731133
369 0.13406243313794794
370 0.13406243313794794
371 0.13406243313794794
372 0.13406243313794794
373 0.13406243313794794
374 0.13406243313794794
375 0.13406243313794794
376 0.13406243313794794
377 0.13406243313794794
378 0.13406243313794794
379 0.13406243313794794
380 0.13406243313794794
381 0.13406243313794794
382 0.13406243313794794
383 0.13406243313794794
384 0.13406243313794794
385 0.13406243313794794
386 0.13406243313794794
387 0.13406243313794794
388 0.13406243313794794
389 0.13406243313794794
390 0.13406243313794794
391 0.13406243313794794
392 0.13406243313794794
393 0.13406243313794794
394 0.13406243313794794
395 0.13406243313794794
396 0.13406243313794794
397 0.13406243313794794
398 0.13406243313794794
399 0.13406243313794794
400 0.13406243313794794
401 0.13406243313794794
402 0.13406243313794794
403 0.13406243313794794
404 0.13406243313794794
405 0.13406243313794794
406 0.13406243313794794
407 0.13471023087693804
408 0.13471023087693804
409 0.13471023087693804
410 0.13471023087693804
411 0.13471023087693804
412 0.13535671866054477
413 0.13535671866054477
414 0.13535671866054477
415 0.13535671866054477
416 0.13535671866054477
417 0.13600191744502943
418 0.13600191744502943
419 0.13600191744502943
420 0.136646352642604
421 0.136646352642604
422 0.136646352642604
423 0.13729003146132565
424 0.13729003146132565
425 0.13729003146132565
426 0.13729003146132565
427 0.13729003146132565
428 0.13729003146132565
429 0.13729003146132565
430 0.13729003146132565
431 0.13729003146132565
432 0.13729003146132565
433 0.13729003146132565
434 0.13729003146132565
435 0.13729003146132565
436 0.13729003146132565
437 0.13729003146132565
438 0.13729003146132565
439 0.13729003146132565
440 0.13729003146132565
441 0.13729003146132565
442 0.13729003146132565
443 0.13729003146132565
444 0.13729003146132565
445 0.13729003146132565
446 0.13729003146132565
447 0.13729003146132565
448 0.13729003146132565
449 0.13729003146132565
450 0.13729003146132565
451 0.13729003146132565
452 0.13729003146132565
453 0.13729003146132565
454 0.13729003146132565
455 0.13729003146132565
456 0.13729003146132565
457 0.13729003146132565
458 0.13729003146132565
459 0.13729003146132565
460 0.13729003146132565
461 0.13729003146132565
462 0.13729003146132565
463 0.13729003146132565
464 0.13729003146132565
465 0.13729003146132565
466 0.13729003146132565
467 0.13729003146132565
468 0.13729003146132565
469 0.13729003146132565
470 0.13729003146132565
471 0.13729003146132565
472 0.13729003146132565
473 0.13729003146132565
474 0.13729003146132565
475 0.13729003146132565
476 0.13729003146132565
477 0.13729003146132565
478 0.13729003146132565
479 0.13729003146132565
480 0.13729003146132565
481 0.13729003146132565
482 0.13729003146132565
483 0.13729003146132565
484 0.13729003146132565
485 0.13729003146132565
486 0.13729003146132565
487 0.13729003146132565
488 0.13729003146132565
489 0.13729003146132565
490 0.13729003146132565
491 0.13729003146132565
492 0.13729003146132565
493 0.13729003146132565
494 0.13729003146132565
495 0.13729003146132565
496 0.13729003146132565
497 0.13729003146132565
498 0.13729003146132565
499 0.13729003146132565
500 0.13729003146132565
501 0.13729003146132565
502 0.13729003146132565
503 0.13729003146132565
504 0.13729003146132565
505 0.13729003146132565
506 0.13729003146132565
507 0.13729003146132565
508 0.13729003146132565
509 0.13729003146132565
510 0.13729003146132565
511 0.13729003146132565
512 0.13729003146132565
513 0.13729003146132565
514 0.13729003146132565
515 0.13729003146132565
516 0.13729003146132565
517 0.13729003146132565
518 0.13729003146132565
519 0.13729003146132565
520 0.13729003146132565
521 0.13729003146132565
522 0.13729003146132565
523 0.13729003146132565
524 0.13729003146132565
525 0.13729003146132565
526 0.13729003146132565
527 0.13729003146132565
528 0.13853196814367122
529 0.13853196814367122
530 0.13853196814367122
531 0.13853196814367122
532 0.13853196814367122
533 0.13853196814367122
534 0.13853196814367122
535 0.13853196814367122
536 0.13853196814367122
537 0.13853196814367122
538 0.13853196814367122
539 0.13853196814367122
540 0.13853196814367122
541 0.13853196814367122
542 0.13853196814367122
543 0.13853196814367122
544 0.13853196814367122
545 0.13853196814367122
546 0.13853196814367122
547 0.13853196814367122
548 0.13853196814367122
549 0.13853196814367122
550 0.13853196814367122
551 0.13853196814367122
552 0.13853196814367122
553 0.13853196814367122
554 0.13853196814367122
555 0.13853196814367122
556 0.13853196814367122
557 0.13853196814367122
558 0.13853196814367122
559 0.13853196814367122
560 0.13853196814367122
561 0.13853196814367122
562 0.13853196814367122
563 0.13853196814367122
564 0.13853196814367122
565 0.13853196814367122
566 0.13853196814367122
567 0.13853196814367122
568 0.13853196814367122
569 0.13853196814367122
570 0.13853196814367122
571 0.13853196814367122
572 0.13853196814367122
573 0.13853196814367122
574 0.13853196814367122
575 0.13853196814367122
576 0.13853196814367122
577 0.13853196814367122
578 0.13853196814367122
579 0.13853196814367122
580 0.13853196814367122
581 0.13853196814367122
582 0.13853196814367122
583 0.13853196814367122
584 0.13853196814367122
585 0.13853196814367122
586 0.13853196814367122
587 0.13853196814367122
588 0.13853196814367122
589 0.13853196814367122
590 0.13853196814367122
591 0.13853196814367122
592 0.13853196814367122
593 0.13853196814367122
594 0.13853196814367122
595 0.13853196814367122
596 0.13853196814367122
597 0.13853196814367122
598 0.13853196814367122
599 0.13853196814367122
600 0.13853196814367122
601 0.13853196814367122
602 0.13853196814367122
603 0.13853196814367122
604 0.13853196814367122
605 0.13853196814367122
606 0.13853196814367122
607 0.13853196814367122
608 0.13853196814367122
609 0.13853196814367122
610 0.13853196814367122
611 0.13853196814367122
612 0.13853196814367122
613 0.13853196814367122
614 0.13853196814367122
615 0.13853196814367122
616 0.13853196814367122
617 0.13853196814367122
618 0.13853196814367122
619 0.13853196814367122
620 0.13853196814367122
621 0.13853196814367122
622 0.13853196814367122
623 0.13853196814367122
624 0.13853196814367122
625 0.13853196814367122
626 0.13853196814367122
627 0.13853196814367122
628 0.13853196814367122
629 0.13853196814367122
630 0.13853196814367122
631 0.13853196814367122
632 0.13853196814367122
633 0.13853196814367122
634 0.13853196814367122
635 0.13853196814367122
636 0.13853196814367122
637 0.13853196814367122
638 0.13853196814367122
639 0.13853196814367122
640 0.13853196814367122
641 0.13853196814367122
642 0.13853196814367122
643 0.13853196814367122
644 0.13853196814367122
645 0.13853196814367122
646 0.13913361785567024
647 0.13913361785567024
648 0.13913361785567024
649 0.13913361785567024
650 0.13913361785567024
651 0.13913361785567024
652 0.13913361785567024
653 0.13913361785567024
654 0.13913361785567024
655 0.13913361785567024
656 0.13913361785567024
657 0.13913361785567024
658 0.13913361785567024
659 0.13913361785567024
660 0.13913361785567024
661 0.13913361785567024
662 0.13913361785567024
663 0.13913361785567024
664 0.13913361785567024
665 0.13913361785567024
666 0.13913361785567024
667 0.13913361785567024
668 0.13913361785567024
669 0.13913361785567024
670 0.13913361785567024
671 0.13913361785567024
672 0.13913361785567024
673 0.13913361785567024
674 0.13913361785567024
675 0.13913361785567024
676 0.13913361785567024
677 0.13913361785567024
678 0.13913361785567024
679 0.13913361785567024
680 0.13913361785567024
681 0.13913361785567024
682 0.13913361785567024
683 0.13913361785567024
684 0.13913361785567024
685 0.13913361785567024
686 0.13913361785567024
687 0.13913361785567024
688 0.13913361785567024
689 0.13913361785567024
690 0.13913361785567024
691 0.13913361785567024
692 0.13913361785567024
693 0.13913361785567024
694 0.13913361785567024
695 0.13913361785567024
696 0.13913361785567024
697 0.13913361785567024
698 0.13913361785567024
699 0.13913361785567024
700 0.13913361785567024
701 0.13913361785567024
702 0.13913361785567024
703 0.13972752008516795
704 0.13972752008516795
705 0.13972752008516795
706 0.13972752008516795
707 0.13972752008516795
708 0.13972752008516795
709 0.13972752008516795
710 0.13972752008516795
711 0.13972752008516795
712 0.13972752008516795
713 0.13972752008516795
714 0.13972752008516795
715 0.13972752008516795
716 0.13972752008516795
717 0.13972752008516795
718 0.13972752008516795
719 0.13972752008516795
720 0.13972752008516795
721 0.13972752008516795
722 0.13972752008516795
723 0.13972752008516795
724 0.13972752008516795
725 0.13972752008516795
726 0.13972752008516795
727 0.13972752008516795
728 0.13972752008516795
729 0.13972752008516795
730 0.13972752008516795
731 0.13972752008516795
732 0.13972752008516795
733 0.13972752008516795
734 0.13972752008516795
735 0.13972752008516795
736 0.13972752008516795
737 0.13972752008516795
738 0.13972752008516795
739 0.13972752008516795
740 0.13972752008516795
741 0.13972752008516795
742 0.13972752008516795
743 0.13972752008516795
744 0.13972752008516795
745 0.13972752008516795
746 0.13972752008516795
747 0.13972752008516795
748 0.1403158625615433
749 0.1403158625615433
750 0.1403158625615433
751 0.1403158625615433
752 0.1403158625615433
753 0.1403158625615433
754 0.1409034966560369
755 0.1409034966560369
756 0.1409034966560369
757 0.1409034966560369
758 0.1409034966560369
759 0.1409034966560369
760 0.1409034966560369
761 0.1409034966560369
762 0.1409034966560369
763 0.1409034966560369
764 0.1409034966560369
765 0.1409034966560369
766 0.1409034966560369
767 0.1409034966560369
768 0.1409034966560369
769 0.1409034966560369
770 0.1409034966560369
771 0.1409034966560369
772 0.1409034966560369
773 0.1409034966560369
774 0.1409034966560369
775 0.1409034966560369
776 0.1409034966560369
777 0.1409034966560369
778 0.1409034966560369
779 0.1409034966560369
780 0.1409034966560369
781 0.1409034966560369
782 0.1409034966560369
783 0.1409034966560369
784 0.1409034966560369
785 0.1409034966560369
786 0.1409034966560369
787 0.1409034966560369
788 0.1409034966560369
789 0.1409034966560369
790 0.1409034966560369
791 0.1409034966560369
792 0.1409034966560369
793 0.1409034966560369
794 0.1409034966560369
795 0.1409034966560369
796 0.14148636897870653
797 0.14148636897870653
798 0.14148636897870653
799 0.14148636897870653
800 0.14148636897870653
801 0.14148636897870653
802 0.14148636897870653
803 0.14148636897870653
804 0.14148636897870653
805 0.14148636897870653
806 0.14148636897870653
807 0.14148636897870653
808 0.14148636897870653
809 0.14148636897870653
810 0.14148636897870653
811 0.14148636897870653
812 0.14148636897870653
813 0.14148636897870653
814 0.14148636897870653
815 0.14148636897870653
816 0.14148636897870653
817 0.14148636897870653
818 0.14148636897870653
819 0.14148636897870653
820 0.14148636897870653
821 0.14148636897870653
822 0.14148636897870653
823 0.14148636897870653
824 0.14148636897870653
825 0.14148636897870653
826 0.14148636897870653
827 0.14148636897870653
828 0.14148636897870653
829 0.14148636897870653
830 0.14148636897870653
831 0.14148636897870653
832 0.14148636897870653
833 0.14148636897870653
834 0.14148636897870653
835 0.14148636897870653
836 0.14148636897870653
837 0.14148636897870653
838 0.14148636897870653
839 0.14148636897870653
840 0.14148636897870653
841 0.14148636897870653
842 0.14148636897870653
843 0.14148636897870653
844 0.14148636897870653
845 0.14148636897870653
846 0.14148636897870653
847 0.14148636897870653
848 0.14148636897870653
849 0.14148636897870653
850 0.14148636897870653
851 0.14148636897870653
852 0.14148636897870653
853 0.14148636897870653
854 0.14148636897870653
855 0.14148636897870653
856 0.14148636897870653
857 0.14148636897870653
858 0.14148636897870653
859 0.14148636897870653
860 0.14148636897870653
861 0.14148636897870653
862 0.14148636897870653
863 0.14148636897870653
864 0.14148636897870653
865 0.14148636897870653
866 0.14148636897870653
867 0.14148636897870653
868 0.14148636897870653
869 0.14148636897870653
870 0.14148636897870653
871 0.14148636897870653
872 0.14148636897870653
873 0.14148636897870653
874 0.14148636897870653
875 0.14148636897870653
876 0.14148636897870653
877 0.14148636897870653
878 0.14148636897870653
879 0.14148636897870653
880 0.14148636897870653
881 0.14148636897870653
882 0.14148636897870653
883 0.14148636897870653
884 0.14148636897870653
885 0.14148636897870653
886 0.14148636897870653
887 0.14148636897870653
888 0.14148636897870653
889 0.14148636897870653
890 0.14148636897870653
891 0.14148636897870653
892 0.14148636897870653
893 0.14148636897870653
894 0.14148636897870653
895 0.14148636897870653
896 0.14148636897870653
897 0.14148636897870653
898 0.14148636897870653
899 0.14148636897870653
900 0.14148636897870653
901 0.14148636897870653
902 0.14148636897870653
903 0.14148636897870653
904 0.14148636897870653
905 0.14148636897870653
906 0.14148636897870653
907 0.14148636897870653
908 0.14148636897870653
909 0.14148636897870653
910 0.14148636897870653
911 0.14148636897870653
912 0.14148636897870653
913 0.14148636897870653
914 0.14148636897870653
915 0.14148636897870653
916 0.14148636897870653
917 0.14148636897870653
918 0.14148636897870653
919 0.14148636897870653
920 0.14148636897870653
921 0.14148636897870653
922 0.14148636897870653
923 0.14148636897870653
924 0.14148636897870653
925 0.14148636897870653
926 0.14148636897870653
927 0.14148636897870653
928 0.14148636897870653
929 0.14148636897870653
930 0.14148636897870653
931 0.14148636897870653
932 0.14148636897870653
933 0.14148636897870653
934 0.14148636897870653
935 0.14148636897870653
936 0.14148636897870653
937 0.14148636897870653
938 0.14148636897870653
939 0.14148636897870653
940 0.14148636897870653
941 0.14148636897870653
942 0.14148636897870653
943 0.14148636897870653
944 0.14148636897870653
945 0.14148636897870653
946 0.14148636897870653
947 0.14148636897870653
948 0.14148636897870653
949 0.14148636897870653
950 0.14148636897870653
951 0.14148636897870653
952 0.14148636897870653
953 0.14148636897870653
954 0.14148636897870653
955 0.14148636897870653
956 0.14148636897870653
957 0.14148636897870653
958 0.14148636897870653
959 0.14148636897870653
960 0.14148636897870653
961 0.14148636897870653
962 0.14148636897870653
963 0.14148636897870653
964 0.14148636897870653
965 0.14148636897870653
966 0.14148636897870653
967 0.14148636897870653
968 0.14148636897870653
969 0.14148636897870653
970 0.14148636897870653
971 0.14148636897870653
972 0.14148636897870653
973 0.14148636897870653
974 0.14148636897870653
975 0.14148636897870653
976 0.14148636897870653
977 0.14148636897870653
978 0.14148636897870653
979 0.14148636897870653
980 0.14148636897870653
981 0.14148636897870653
982 0.14148636897870653
983 0.14148636897870653
984 0.14148636897870653
985 0.14148636897870653
986 0.14148636897870653
987 0.14148636897870653
988 0.14148636897870653
989 0.14148636897870653
990 0.14148636897870653
991 0.14148636897870653
992 0.14148636897870653
993 0.14148636897870653
994 0.14148636897870653
995 0.14148636897870653
996 0.14148636897870653
997 0.14148636897870653
998 0.14148636897870653
999 0.14148636897870653
1000 0.14148636897870653

==> data/mean-ndcg-oe-cppcheck-1000-crash_class=leaksan_detected_memory_leaks.dat <==
1 0.01764705882352941
2 0.025069761806723028
3 0.025069761806723028
4 0.02760315332480181
5 0.02760315332480181
6 0.02760315332480181
7 0.031524721952252796
8 0.04451445217284163
9 0.04628521685321799
10 0.04628521685321799
11 0.054489421137074744
12 0.06084796594712933
13 0.06084796594712933
14 0.06235360138718706
15 0.06235360138718706
16 0.06523184305916618
17 0.06664250462721402
18 0.06664250462721402
19 0.06664250462721402
20 0.06664250462721402
21 0.06664250462721402
22 0.06664250462721402
23 0.06664250462721402
24 0.06664250462721402
25 0.06664250462721402
26 0.06664250462721402
27 0.06664250462721402
28 0.06664250462721402
29 0.0690400934165141
30 0.0690400934165141
31 0.0690400934165141
32 0.0690400934165141
33 0.0690400934165141
34 0.07248054674405152
35 0.07248054674405152
36 0.07248054674405152
37 0.07248054674405152
38 0.07359349003532722
39 0.07359349003532722
40 0.07359349003532722
41 0.07359349003532722
42 0.07359349003532722
43 0.07359349003532722
44 0.07359349003532722
45 0.07359349003532722
46 0.07465249783919013
47 0.07570574626125508
48 0.07570574626125508
49 0.07674800402675835
50 0.07882202090192167
51 0.07882202090192167
52 0.07882202090192167
53 0.07882202090192167
54 0.07882202090192167
55 0.07882202090192167
56 0.07882202090192167
57 0.07882202090192167
58 0.07882202090192167
59 0.07882202090192167
60 0.07882202090192167
61 0.07882202090192167
62 0.07882202090192167
63 0.07882202090192167
64 0.07882202090192167
65 0.07882202090192167
66 0.07882202090192167
67 0.07882202090192167
68 0.07882202090192167
69 0.07882202090192167
70 0.07882202090192167
71 0.07882202090192167
72 0.07882202090192167
73 0.07882202090192167
74 0.07882202090192167
75 0.07882202090192167
76 0.07976067628821541
77 0.07976067628821541
78 0.07976067628821541
79 0.07976067628821541
80 0.08068851416111461
81 0.08068851416111461
82 0.08068851416111461
83 0.08068851416111461
84 0.08068851416111461
85 0.08068851416111461
86 0.08068851416111461
87 0.08068851416111461
88 0.08068851416111461
89 0.08068851416111461
90 0.08068851416111461
91 0.08159022291789507
92 0.08159022291789507
93 0.08248766333319602
94 0.08606908325586056
95 0.08606908325586056
96 0.0869603606229761
97 0.0869603606229761
98 0.0869603606229761
99 0.0869603606229761
100 0.0869603606229761
101 0.0869603606229761
102 0.0869603606229761
103 0.08959407714993044
104 0.08959407714993044
105 0.08959407714993044
106 0.08959407714993044
107 0.08959407714993044
108 0.08959407714993044
109 0.08959407714993044
110 0.08959407714993044
111 0.08959407714993044
112 0.08959407714993044
113 0.08959407714993044
114 0.09045338055953293
115 0.09045338055953293
116 0.09216576503438018
117 0.09216576503438018
118 0.09216576503438018
119 0.09216576503438018
120 0.09216576503438018
121 0.09216576503438018
122 0.09216576503438018
123 0.09216576503438018
124 0.09216576503438018
125 0.09216576503438018
126 0.09216576503438018
127 0.09300610116883395
128 0.09300610116883395
129 0.09300610116883395
130 0.09300610116883395
131 0.09300610116883395
132 0.09383985275779619
133 0.09383985275779619
134 0.09467106742779945
135 0.09467106742779945
136 0.09715725777144314
137 0.09715725777144314
138 0.09715725777144314
139 0.09798235517986349
140 0.09798235517986349
141 0.09962782678686041
142 0.09962782678686041
143 0.09962782678686041
144 0.09962782678686041
145 0.10044597650567536
146 0.10044597650567536
147 0.10044597650567536
148 0.10044597650567536
149 0.10044597650567536
150 0.10044597650567536
151 0.10125756753363001
152 0.10206810061642499
153 0.10206810061642499
154 0.10206810061642499
155 0.10287551697649182
156 0.10287551697649182
157 0.10287551697649182
158 0.10287551697649182
159 0.10287551697649182
160 0.10287551697649182
161 0.10287551697649182
162 0.10287551697649182
163 0.10287551697649182
164 0.10287551697649182
165 0.10287551697649182
166 0.10287551697649182
167 0.10287551697649182
168 0.10287551697649182
169 0.10287551697649182
170 0.10287551697649182
171 0.10287551697649182
172 0.10287551697649182
173 0.10287551697649182
174 0.10287551697649182
175 0.10287551697649182
176 0.10287551697649182
177 0.10366237661982931
178 0.10444838647312461
179 0.10444838647312461
180 0.10444838647312461
181 0.10444838647312461
182 0.10444838647312461
183 0.10444838647312461
184 0.10444838647312461
185 0.10444838647312461
186 0.10444838647312461
187 0.10444838647312461
188 0.10522624476054684
189 0.10522624476054684
190 0.10522624476054684
191 0.10600177304306861
192 0.10600177304306861
193 0.10600177304306861
194 0.10600177304306861
195 0.10600177304306861
196 0.10600177304306861
197 0.10600177304306861
198 0.10677205484078224
199 0.10754160790341644
200 0.10831043723284814
201 0.10831043723284814
202 0.1090778338616102
203 0.1090778338616102
204 0.1090778338616102
205 0.1090778338616102
206 0.1090778338616102
207 0.1090778338616102
208 0.1090778338616102
209 0.1090778338616102
210 0.1090778338616102
211 0.1090778338616102
212 0.1090778338616102
213 0.1090778338616102
214 0.10983702417286943
215 0.10983702417286943
216 0.11059490784393085
217 0.11059490784393085
218 0.11362128163196268
219 0.11362128163196268
220 0.1143766009103328
221 0.11513128901551482
222 0.11588534983114415
223 0.11588534983114415
224 0.11588534983114415
225 0.11588534983114415
226 0.1181401188205889
227 0.11889109999491139
228 0.11889109999491139
229 0.11889109999491139
230 0.11889109999491139
231 0.11889109999491139
232 0.11889109999491139
233 0.1196385053758259
234 0.1196385053758259
235 0.1196385053758259
236 0.1196385053758259
237 0.1196385053758259
238 0.1196385053758259
239 0.1196385053758259
240 0.1196385053758259
241 0.1196385053758259
242 0.12038077567414528
243 0.12112249144290682
244 0.12112249144290682
245 0.12186310739484776
246 0.12186310739484776
247 0.12260263565284352
248 0.12260263565284352
249 0.1233410881053538
250 0.1233410881053538
251 0.1233410881053538
252 0.1233410881053538
253 0.1233410881053538
254 0.1233410881053538
255 0.12481167634064791
256 0.12554645385925747
257 0.12554645385925747
258 0.12554645385925747
259 0.12554645385925747
260 0.12554645385925747
261 0.12554645385925747
262 0.1262781881818712
263 0.1262781881818712
264 0.1262781881818712
265 0.1262781881818712
266 0.1262781881818712
267 0.1262781881818712
268 0.1262781881818712
269 0.1262781881818712
270 0.1262781881818712
271 0.1262781881818712
272 0.1262781881818712
273 0.1262781881818712
274 0.1262781881818712
275 0.1262781881818712
276 0.1262781881818712
277 0.1262781881818712
278 0.1262781881818712
279 0.1262781881818712
280 0.1262781881818712
281 0.1262781881818712
282 0.1262781881818712
283 0.1262781881818712
284 0.1262781881818712
285 0.1262781881818712
286 0.1262781881818712
287 0.1262781881818712
288 0.1262781881818712
289 0.1262781881818712
290 0.1262781881818712
291 0.1262781881818712
292 0.12699600727591814
293 0.12699600727591814
294 0.12699600727591814
295 0.12699600727591814
296 0.12699600727591814
297 0.12699600727591814
298 0.12699600727591814
299 0.12699600727591814
300 0.12699600727591814
301 0.12699600727591814
302 0.12699600727591814
303 0.12699600727591814
304 0.12699600727591814
305 0.12699600727591814
306 0.12699600727591814
307 0.12699600727591814
308 0.12699600727591814
309 0.12699600727591814
310 0.12699600727591814
311 0.12699600727591814
312 0.1277055777907491
313 0.1277055777907491
314 0.1277055777907491
315 0.1277055777907491
316 0.1277055777907491
317 0.12841319667252793
318 0.12841319667252793
319 0.12841319667252793
320 0.12841319667252793
321 0.12841319667252793
322 0.12841319667252793
323 0.12841319667252793
324 0.12841319667252793
325 0.12841319667252793
326 0.12841319667252793
327 0.12841319667252793
328 0.12841319667252793
329 0.12841319667252793
330 0.12841319667252793
331 0.12841319667252793
332 0.12841319667252793
333 0.12841319667252793
334 0.12841319667252793
335 0.12841319667252793
336 0.12841319667252793
337 0.12911340347656458
338 0.13121295871914165
339 0.13191245681428884
340 0.1340098943254786
341 0.1340098943254786
342 0.1340098943254786
343 0.1340098943254786
344 0.1340098943254786
345 0.1340098943254786
346 0.1340098943254786
347 0.1340098943254786
348 0.1340098943254786
349 0.1340098943254786
350 0.1340098943254786
351 0.1340098943254786
352 0.1340098943254786
353 0.13470458338561306
354 0.13470458338561306
355 0.13470458338561306
356 0.13470458338561306
357 0.13470458338561306
358 0.1353976163501524
359 0.1360903218025959
360 0.1360903218025959
361 0.1360903218025959
362 0.1360903218025959
363 0.1360903218025959
364 0.1360903218025959
365 0.1360903218025959
366 0.1360903218025959
367 0.1360903218025959
368 0.1360903218025959
369 0.1360903218025959
370 0.1360903218025959
371 0.1360903218025959
372 0.1360903218025959
373 0.1360903218025959
374 0.1360903218025959
375 0.1360903218025959
376 0.1360903218025959
377 0.1360903218025959
378 0.1360903218025959
379 0.1360903218025959
380 0.1360903218025959
381 0.1360903218025959
382 0.13677581480383944
383 0.13677581480383944
384 0.13677581480383944
385 0.13677581480383944
386 0.13677581480383944
387 0.13882781918427464
388 0.13882781918427464
389 0.13882781918427464
390 0.13882781918427464
391 0.1415591255417116
392 0.1415591255417116
393 0.1415591255417116
394 0.1415591255417116
395 0.1415591255417116
396 0.1415591255417116
397 0.1415591255417116
398 0.1415591255417116
399 0.14223964969806377
400 0.14223964969806377
401 0.14223964969806377
402 0.14223964969806377
403 0.14223964969806377
404 0.14223964969806377
405 0.14223964969806377
406 0.14223964969806377
407 0.14223964969806377
408 0.14223964969806377
409 0.14223964969806377
410 0.14223964969806377
411 0.14223964969806377
412 0.14223964969806377
413 0.14291628876935178
414 0.14359265704639002
415 0.14359265704639002
416 0.14359265704639002
417 0.14359265704639002
418 0.14359265704639002
419 0.14359265704639002
420 0.14359265704639002
421 0.14359265704639002
422 0.14359265704639002
423 0.14359265704639002
424 0.14359265704639002
425 0.14359265704639002
426 0.14359265704639002
427 0.14359265704639002
428 0.14359265704639002
429 0.14359265704639002
430 0.14359265704639002
431 0.14359265704639002
432 0.14359265704639002
433 0.14359265704639002
434 0.14359265704639002
435 0.14359265704639002
436 0.14359265704639002
437 0.14359265704639002
438 0.14359265704639002
439 0.14359265704639002
440 0.1449318938034309
441 0.1449318938034309
442 0.1449318938034309
443 0.14560076744217748
444 0.14560076744217748
445 0.14560076744217748
446 0.14560076744217748
447 0.14560076744217748
448 0.14560076744217748
449 0.14560076744217748
450 0.14560076744217748
451 0.14560076744217748
452 0.14560076744217748
453 0.14560076744217748
454 0.14560076744217748
455 0.14560076744217748
456 0.14560076744217748
457 0.14560076744217748
458 0.14560076744217748
459 0.14560076744217748
460 0.14560076744217748
461 0.1462653087564029
462 0.1462653087564029
463 0.1462653087564029
464 0.1462653087564029
465 0.14692891767042873
466 0.14692891767042873
467 0.14692891767042873
468 0.14692891767042873
469 0.14692891767042873
470 0.14692891767042873
471 0.14692891767042873
472 0.14692891767042873
473 0.14692891767042873
474 0.14692891767042873
475 0.14692891767042873
476 0.14692891767042873
477 0.14692891767042873
478 0.14692891767042873
479 0.14692891767042873
480 0.14692891767042873
481 0.14692891767042873
482 0.14692891767042873
483 0.14692891767042873
484 0.14692891767042873
485 0.14692891767042873
486 0.14692891767042873
487 0.14692891767042873
488 0.14692891767042873
489 0.14692891767042873
490 0.14692891767042873
491 0.14692891767042873
492 0.14692891767042873
493 0.14692891767042873
494 0.14692891767042873
495 0.14692891767042873
496 0.14692891767042873
497 0.14692891767042873
498 0.14692891767042873
499 0.14692891767042873
500 0.14692891767042873
501 0.14692891767042873
502 0.14692891767042873
503 0.14692891767042873
504 0.14692891767042873
505 0.14692891767042873
506 0.14692891767042873
507 0.14692891767042873
508 0.14692891767042873
509 0.14692891767042873
510 0.14692891767042873
511 0.14692891767042873
512 0.14692891767042873
513 0.14692891767042873
514 0.14692891767042873
515 0.14692891767042873
516 0.14692891767042873
517 0.14692891767042873
518 0.14692891767042873
519 0.14692891767042873
520 0.14692891767042873
521 0.14692891767042873
522 0.14692891767042873
523 0.14692891767042873
524 0.14692891767042873
525 0.14692891767042873
526 0.14692891767042873
527 0.14692891767042873
528 0.14692891767042873
529 0.14692891767042873
530 0.14692891767042873
531 0.14692891767042873
532 0.14692891767042873
533 0.14692891767042873
534 0.14692891767042873
535 0.14692891767042873
536 0.14692891767042873
537 0.14692891767042873
538 0.14692891767042873
539 0.14692891767042873
540 0.14692891767042873
541 0.14692891767042873
542 0.14757641101206848
543 0.14757641101206848
544 0.14757641101206848
545 0.14757641101206848
546 0.14757641101206848
547 0.14757641101206848
548 0.14757641101206848
549 0.14757641101206848
550 0.14757641101206848
551 0.15015964080701025
552 0.15080526317002624
553 0.15080526317002624
554 0.15080526317002624
555 0.15080526317002624
556 0.15080526317002624
557 0.15080526317002624
558 0.15080526317002624
559 0.15080526317002624
560 0.15080526317002624
561 0.15080526317002624
562 0.15080526317002624
563 0.15080526317002624
564 0.15080526317002624
565 0.15080526317002624
566 0.15080526317002624
567 0.15080526317002624
568 0.15080526317002624
569 0.15080526317002624
570 0.15080526317002624
571 0.15080526317002624
572 0.15080526317002624
573 0.15080526317002624
574 0.15080526317002624
575 0.15080526317002624
576 0.15080526317002624
577 0.15080526317002624
578 0.15080526317002624
579 0.15080526317002624
580 0.15080526317002624
581 0.15080526317002624
582 0.15080526317002624
583 0.15080526317002624
584 0.15080526317002624
585 0.15080526317002624
586 0.15080526317002624
587 0.15080526317002624
588 0.15080526317002624
589 0.15080526317002624
590 0.15080526317002624
591 0.15080526317002624
592 0.15080526317002624
593 0.15080526317002624
594 0.15080526317002624
595 0.15080526317002624
596 0.15080526317002624
597 0.15080526317002624
598 0.15080526317002624
599 0.15080526317002624
600 0.15080526317002624
601 0.15080526317002624
602 0.15080526317002624
603 0.15080526317002624
604 0.15080526317002624
605 0.15080526317002624
606 0.15080526317002624
607 0.15080526317002624
608 0.15080526317002624
609 0.15080526317002624
610 0.15080526317002624
611 0.15080526317002624
612 0.15080526317002624
613 0.15144036279266906
614 0.15144036279266906
615 0.15144036279266906
616 0.15144036279266906
617 0.15207482069035705
618 0.15207482069035705
619 0.15207482069035705
620 0.15207482069035705
621 0.15207482069035705
622 0.15207482069035705
623 0.15207482069035705
624 0.15207482069035705
625 0.15270801132625325
626 0.15270801132625325
627 0.15270801132625325
628 0.15270801132625325
629 0.15270801132625325
630 0.15270801132625325
631 0.15270801132625325
632 0.15270801132625325
633 0.15270801132625325
634 0.15270801132625325
635 0.15270801132625325
636 0.15270801132625325
637 0.15270801132625325
638 0.15270801132625325
639 0.15270801132625325
640 0.15270801132625325
641 0.15270801132625325
642 0.15270801132625325
643 0.15270801132625325
644 0.15270801132625325
645 0.15270801132625325
646 0.15270801132625325
647 0.15270801132625325
648 0.15270801132625325
649 0.15270801132625325
650 0.15270801132625325
651 0.15270801132625325
652 0.15270801132625325
653 0.15270801132625325
654 0.15270801132625325
655 0.15270801132625325
656 0.15270801132625325
657 0.15270801132625325
658 0.15270801132625325
659 0.15270801132625325
660 0.15270801132625325
661 0.15270801132625325
662 0.15270801132625325
663 0.15270801132625325
664 0.15270801132625325
665 0.15270801132625325
666 0.15270801132625325
667 0.15270801132625325
668 0.15270801132625325
669 0.15270801132625325
670 0.15270801132625325
671 0.15270801132625325
672 0.15270801132625325
673 0.15270801132625325
674 0.15270801132625325
675 0.15270801132625325
676 0.15270801132625325
677 0.15270801132625325
678 0.15270801132625325
679 0.15270801132625325
680 0.15270801132625325
681 0.15270801132625325
682 0.15270801132625325
683 0.15270801132625325
684 0.15270801132625325
685 0.15270801132625325
686 0.15270801132625325
687 0.15270801132625325
688 0.15270801132625325
689 0.15270801132625325
690 0.15270801132625325
691 0.15270801132625325
692 0.15270801132625325
693 0.15270801132625325
694 0.15270801132625325
695 0.15270801132625325
696 0.15270801132625325
697 0.15270801132625325
698 0.15270801132625325
699 0.15270801132625325
700 0.15270801132625325
701 0.15270801132625325
702 0.15270801132625325
703 0.15270801132625325
704 0.15270801132625325
705 0.15270801132625325
706 0.15270801132625325
707 0.15270801132625325
708 0.15270801132625325
709 0.15270801132625325
710 0.15270801132625325
711 0.15270801132625325
712 0.15270801132625325
713 0.15270801132625325
714 0.15270801132625325
715 0.15270801132625325
716 0.15270801132625325
717 0.15270801132625325
718 0.15270801132625325
719 0.15270801132625325
720 0.15270801132625325
721 0.15270801132625325
722 0.15270801132625325
723 0.15270801132625325
724 0.15270801132625325
725 0.15270801132625325
726 0.15270801132625325
727 0.15270801132625325
728 0.15270801132625325
729 0.15270801132625325
730 0.15270801132625325
731 0.15270801132625325
732 0.15270801132625325
733 0.15270801132625325
734 0.15332580168391577
735 0.1539434647986536
736 0.1539434647986536
737 0.1539434647986536
738 0.1539434647986536
739 0.1539434647986536
740 0.1539434647986536
741 0.1539434647986536
742 0.1539434647986536
743 0.1539434647986536
744 0.1539434647986536
745 0.1539434647986536
746 0.1539434647986536
747 0.1539434647986536
748 0.1539434647986536
749 0.1539434647986536
750 0.1539434647986536
751 0.1539434647986536
752 0.1539434647986536
753 0.1539434647986536
754 0.1539434647986536
755 0.1539434647986536
756 0.1539434647986536
757 0.1539434647986536
758 0.1539434647986536
759 0.15455814000190912
760 0.15455814000190912
761 0.15455814000190912
762 0.15455814000190912
763 0.15455814000190912
764 0.15455814000190912
765 0.15455814000190912
766 0.15455814000190912
767 0.15455814000190912
768 0.15455814000190912
769 0.15455814000190912
770 0.15455814000190912
771 0.15455814000190912
772 0.15455814000190912
773 0.15455814000190912
774 0.15455814000190912
775 0.15455814000190912
776 0.15455814000190912
777 0.15455814000190912
778 0.15455814000190912
779 0.15455814000190912
780 0.15455814000190912
781 0.15455814000190912
782 0.15455814000190912
783 0.15455814000190912
784 0.15455814000190912
785 0.15455814000190912
786 0.15455814000190912
787 0.15455814000190912
788 0.15455814000190912
789 0.15455814000190912
790 0.15455814000190912
791 0.15455814000190912
792 0.15455814000190912
793 0.15455814000190912
794 0.15455814000190912
795 0.15455814000190912
796 0.15455814000190912
797 0.15455814000190912
798 0.15455814000190912
799 0.15455814000190912
800 0.15455814000190912
801 0.15455814000190912
802 0.15455814000190912
803 0.15455814000190912
804 0.15455814000190912
805 0.15455814000190912
806 0.15455814000190912
807 0.15455814000190912
808 0.15455814000190912
809 0.15455814000190912
810 0.15455814000190912
811 0.15455814000190912
812 0.15455814000190912
813 0.15455814000190912
814 0.15455814000190912
815 0.15455814000190912
816 0.15455814000190912
817 0.15455814000190912
818 0.15455814000190912
819 0.15455814000190912
820 0.15455814000190912
821 0.15455814000190912
822 0.15455814000190912
823 0.15455814000190912
824 0.15455814000190912
825 0.15455814000190912
826 0.15455814000190912
827 0.15455814000190912
828 0.15455814000190912
829 0.15455814000190912
830 0.15455814000190912
831 0.15455814000190912
832 0.15455814000190912
833 0.15455814000190912
834 0.15455814000190912
835 0.15455814000190912
836 0.15455814000190912
837 0.15455814000190912
838 0.15455814000190912
839 0.15455814000190912
840 0.15455814000190912
841 0.15455814000190912
842 0.15455814000190912
843 0.15455814000190912
844 0.15455814000190912
845 0.1551630394375029
846 0.1551630394375029
847 0.1551630394375029
848 0.1551630394375029
849 0.1551630394375029
850 0.1551630394375029
851 0.1551630394375029
852 0.1551630394375029
853 0.1551630394375029
854 0.1551630394375029
855 0.1551630394375029
856 0.1551630394375029
857 0.1551630394375029
858 0.1551630394375029
859 0.1551630394375029
860 0.15576636576766353
861 0.15576636576766353
862 0.15576636576766353
863 0.15576636576766353
864 0.15576636576766353
865 0.15576636576766353
866 0.15576636576766353
867 0.15576636576766353
868 0.15576636576766353
869 0.15576636576766353
870 0.15576636576766353
871 0.15576636576766353
872 0.15636845896873053
873 0.15636845896873053
874 0.1569703487829196
875 0.1569703487829196
876 0.1569703487829196
877 0.1569703487829196
878 0.1569703487829196
879 0.1569703487829196
880 0.1569703487829196
881 0.1569703487829196
882 0.1569703487829196
883 0.1569703487829196
884 0.1569703487829196
885 0.1569703487829196
886 0.1569703487829196
887 0.1569703487829196
888 0.1569703487829196
889 0.1569703487829196
890 0.1569703487829196
891 0.1569703487829196
892 0.1569703487829196
893 0.1569703487829196
894 0.1569703487829196
895 0.1569703487829196
896 0.1569703487829196
897 0.1569703487829196
898 0.1569703487829196
899 0.1569703487829196
900 0.1569703487829196
901 0.1569703487829196
902 0.1569703487829196
903 0.1569703487829196
904 0.1569703487829196
905 0.1569703487829196
906 0.1569703487829196
907 0.1569703487829196
908 0.1569703487829196
909 0.1569703487829196
910 0.1569703487829196
911 0.1569703487829196
912 0.1569703487829196
913 0.1569703487829196
914 0.1569703487829196
915 0.1569703487829196
916 0.1569703487829196
917 0.1569703487829196
918 0.1569703487829196
919 0.1569703487829196
920 0.1569703487829196
921 0.1569703487829196
922 0.1569703487829196
923 0.1569703487829196
924 0.1569703487829196
925 0.1569703487829196
926 0.1569703487829196
927 0.1569703487829196
928 0.1569703487829196
929 0.1569703487829196
930 0.1569703487829196
931 0.1569703487829196
932 0.1569703487829196
933 0.1569703487829196
934 0.1569703487829196
935 0.1569703487829196
936 0.1569703487829196
937 0.1569703487829196
938 0.1569703487829196
939 0.1569703487829196
940 0.1569703487829196
941 0.1569703487829196
942 0.1569703487829196
943 0.1569703487829196
944 0.1569703487829196
945 0.1569703487829196
946 0.1569703487829196
947 0.1569703487829196
948 0.1569703487829196
949 0.1569703487829196
950 0.1569703487829196
951 0.1569703487829196
952 0.1569703487829196
953 0.1569703487829196
954 0.1569703487829196
955 0.1569703487829196
956 0.1569703487829196
957 0.1569703487829196
958 0.1569703487829196
959 0.1569703487829196
960 0.1569703487829196
961 0.1569703487829196
962 0.1569703487829196
963 0.1569703487829196
964 0.1569703487829196
965 0.1569703487829196
966 0.1569703487829196
967 0.1569703487829196
968 0.1569703487829196
969 0.1569703487829196
970 0.1569703487829196
971 0.1569703487829196
972 0.1569703487829196
973 0.1569703487829196
974 0.1569703487829196
975 0.1569703487829196
976 0.1569703487829196
977 0.1569703487829196
978 0.1569703487829196
979 0.1569703487829196
980 0.1569703487829196
981 0.1569703487829196
982 0.1569703487829196
983 0.1569703487829196
984 0.1569703487829196
985 0.1569703487829196
986 0.1569703487829196
987 0.1569703487829196
988 0.1569703487829196
989 0.1569703487829196
990 0.1569703487829196
991 0.1569703487829196
992 0.1569703487829196
993 0.1569703487829196
994 0.1569703487829196
995 0.1569703487829196
996 0.1569703487829196
997 0.1569703487829196
998 0.1569703487829196
999 0.1569703487829196
1000 0.1569703487829196

==> data/mean-ndcg-oe-cppcheck-1000-crash_class=libfuzzer_timeout.dat <==
1 0.004219409282700422
2 0.004219409282700422
3 0.004219409282700422
4 0.0060366099496767635
5 0.0060366099496767635
6 0.0060366099496767635
7 0.008849549471477047
8 0.010180624900952695
9 0.010180624900952695
10 0.011400307712420576
11 0.011400307712420576
12 0.011400307712420576
13 0.011400307712420576
14 0.012480299378284775
15 0.012480299378284775
16 0.012480299378284775
17 0.013492166325829632
18 0.013492166325829632
19 0.013492166325829632
20 0.013492166325829632
21 0.013492166325829632
22 0.013492166325829632
23 0.014412437600030185
24 0.014412437600030185
25 0.015310100273251127
26 0.01619748389290156
27 0.01619748389290156
28 0.018803139999995663
29 0.019663034713457716
30 0.019663034713457716
31 0.019663034713457716
32 0.019663034713457716
33 0.019663034713457716
34 0.019663034713457716
35 0.02047917987639979
36 0.02047917987639979
37 0.02047917987639979
38 0.02047917987639979
39 0.02047917987639979
40 0.021266742793019808
41 0.02283171345475288
42 0.02283171345475288
43 0.02283171345475288
44 0.02283171345475288
45 0.02283171345475288
46 0.02283171345475288
47 0.023587208103491457
48 0.023587208103491457
49 0.023587208103491457
50 0.023587208103491457
51 0.023587208103491457
52 0.024323847048841857
53 0.024323847048841857
54 0.025053676966331637
55 0.025053676966331637
56 0.025053676966331637
57 0.025053676966331637
58 0.025053676966331637
59 0.025053676966331637
60 0.025053676966331637
61 0.025053676966331637
62 0.025053676966331637
63 0.025053676966331637
64 0.025053676966331637
65 0.025053676966331637
66 0.025053676966331637
67 0.025053676966331637
68 0.025053676966331637
69 0.02574207873714814
70 0.02574207873714814
71 0.02574207873714814
72 0.02574207873714814
73 0.02574207873714814
74 0.026419479941511104
75 0.026419479941511104
76 0.026419479941511104
77 0.026419479941511104
78 0.026419479941511104
79 0.026419479941511104
80 0.026419479941511104
81 0.026419479941511104
82 0.026419479941511104
83 0.026419479941511104
84 0.026419479941511104
85 0.026419479941511104
86 0.026419479941511104
87 0.026419479941511104
88 0.026419479941511104
89 0.026419479941511104
90 0.026419479941511104
91 0.026419479941511104
92 0.026419479941511104
93 0.026419479941511104
94 0.02706171769135601
95 0.02706171769135601
96 0.02706171769135601
97 0.02706171769135601
98 0.02706171769135601
99 0.02706171769135601
100 0.02706171769135601
101 0.02706171769135601
102 0.02706171769135601
103 0.02706171769135601
104 0.02706171769135601
105 0.02768886679503464
106 0.02768886679503464
107 0.02768886679503464
108 0.02831228499410082
109 0.02831228499410082
110 0.02831228499410082
111 0.02831228499410082
112 0.02954961595152959
113 0.02954961595152959
114 0.02954961595152959
115 0.02954961595152959
116 0.030163762282171006
117 0.030163762282171006
118 0.030163762282171006
119 0.030163762282171006
120 0.030163762282171006
121 0.030163762282171006
122 0.030163762282171006
123 0.03077050518880973
124 0.03077050518880973
125 0.03077050518880973
126 0.03077050518880973
127 0.03077050518880973
128 0.03077050518880973
129 0.03077050518880973
130 0.03077050518880973
131 0.03077050518880973
132 0.03077050518880973
133 0.03077050518880973
134 0.03077050518880973
135 0.03077050518880973
136 0.03077050518880973
137 0.03077050518880973
138 0.031363207002126775
139 0.031363207002126775
140 0.031363207002126775
141 0.031363207002126775
142 0.031363207002126775
143 0.031363207002126775
144 0.031363207002126775
145 0.031363207002126775
146 0.031363207002126775
147 0.031363207002126775
148 0.031363207002126775
149 0.031363207002126775
150 0.031363207002126775
151 0.031363207002126775
152 0.031363207002126775
153 0.031363207002126775
154 0.031363207002126775
155 0.031363207002126775
156 0.031363207002126775
157 0.031363207002126775
158 0.031363207002126775
159 0.031363207002126775
160 0.031363207002126775
161 0.031363207002126775
162 0.031363207002126775
163 0.031363207002126775
164 0.031363207002126775
165 0.031363207002126775
166 0.031363207002126775
167 0.031363207002126775
168 0.031363207002126775
169 0.031363207002126775
170 0.031363207002126775
171 0.031363207002126775
172 0.031363207002126775
173 0.031363207002126775
174 0.031363207002126775
175 0.031363207002126775
176 0.031363207002126775
177 0.031363207002126775
178 0.031363207002126775
179 0.031363207002126775
180 0.031363207002126775
181 0.031363207002126775
182 0.031363207002126775
183 0.03192403301875889
184 0.03192403301875889
185 0.03192403301875889
186 0.03192403301875889
187 0.03192403301875889
188 0.03192403301875889
189 0.03192403301875889
190 0.03192403301875889
191 0.03192403301875889
192 0.03192403301875889
193 0.03192403301875889
194 0.03247868348201986
195 0.03303279642513631
196 0.03303279642513631
197 0.03303279642513631
198 0.03303279642513631
199 0.03303279642513631
200 0.03303279642513631
201 0.03303279642513631
202 0.03303279642513631
203 0.03303279642513631
204 0.03303279642513631
205 0.03303279642513631
206 0.03303279642513631
207 0.03303279642513631
208 0.03303279642513631
209 0.03303279642513631
210 0.03303279642513631
211 0.03303279642513631
212 0.03303279642513631
213 0.03303279642513631
214 0.03303279642513631
215 0.03303279642513631
216 0.03303279642513631
217 0.03303279642513631
218 0.03303279642513631
219 0.03303279642513631
220 0.03303279642513631
221 0.03303279642513631
222 0.03303279642513631
223 0.03303279642513631
224 0.03303279642513631
225 0.03303279642513631
226 0.03303279642513631
227 0.03303279642513631
228 0.03303279642513631
229 0.03303279642513631
230 0.03303279642513631
231 0.03303279642513631
232 0.03303279642513631
233 0.03303279642513631
234 0.03303279642513631
235 0.03303279642513631
236 0.03303279642513631
237 0.03303279642513631
238 0.03303279642513631
239 0.03303279642513631
240 0.03303279642513631
241 0.03303279642513631
242 0.03303279642513631
243 0.03303279642513631
244 0.03303279642513631
245 0.03303279642513631
246 0.03303279642513631
247 0.03303279642513631
248 0.03303279642513631
249 0.03303279642513631
250 0.03303279642513631
251 0.03303279642513631
252 0.03303279642513631
253 0.03303279642513631
254 0.03303279642513631
255 0.03303279642513631
256 0.03303279642513631
257 0.03303279642513631
258 0.03303279642513631
259 0.03355875202590644
260 0.03355875202590644
261 0.03355875202590644
262 0.03355875202590644
263 0.03355875202590644
264 0.03355875202590644
265 0.03355875202590644
266 0.03355875202590644
267 0.03355875202590644
268 0.03355875202590644
269 0.03355875202590644
270 0.03512494782152137
271 0.03512494782152137
272 0.03512494782152137
273 0.03512494782152137
274 0.03512494782152137
275 0.03512494782152137
276 0.03512494782152137
277 0.03512494782152137
278 0.03512494782152137
279 0.03512494782152137
280 0.03512494782152137
281 0.03512494782152137
282 0.03564300630315427
283 0.03564300630315427
284 0.03564300630315427
285 0.03564300630315427
286 0.03564300630315427
287 0.03564300630315427
288 0.03564300630315427
289 0.03564300630315427
290 0.03564300630315427
291 0.03564300630315427
292 0.03564300630315427
293 0.03564300630315427
294 0.03564300630315427
295 0.03564300630315427
296 0.03564300630315427
297 0.03564300630315427
298 0.03564300630315427
299 0.03564300630315427
300 0.03564300630315427
301 0.03564300630315427
302 0.03564300630315427
303 0.03564300630315427
304 0.03564300630315427
305 0.03564300630315427
306 0.03615370115254407
307 0.03615370115254407
308 0.03615370115254407
309 0.03819301766161515
310 0.03819301766161515
311 0.03819301766161515
312 0.03819301766161515
313 0.03819301766161515
314 0.03819301766161515
315 0.03819301766161515
316 0.03819301766161515
317 0.03870059238694175
318 0.03870059238694175
319 0.03870059238694175
320 0.03870059238694175
321 0.03870059238694175
322 0.03870059238694175
323 0.03870059238694175
324 0.03870059238694175
325 0.03870059238694175
326 0.03870059238694175
327 0.03870059238694175
328 0.03870059238694175
329 0.03870059238694175
330 0.03870059238694175
331 0.03870059238694175
332 0.03870059238694175
333 0.03870059238694175
334 0.03870059238694175
335 0.03870059238694175
336 0.03870059238694175
337 0.03870059238694175
338 0.03870059238694175
339 0.03870059238694175
340 0.03870059238694175
341 0.03870059238694175
342 0.03870059238694175
343 0.03870059238694175
344 0.03870059238694175
345 0.03870059238694175
346 0.03870059238694175
347 0.03870059238694175
348 0.03870059238694175
349 0.03870059238694175
350 0.03870059238694175
351 0.03870059238694175
352 0.03870059238694175
353 0.03870059238694175
354 0.03870059238694175
355 0.03870059238694175
356 0.03870059238694175
357 0.03870059238694175
358 0.03870059238694175
359 0.03870059238694175
360 0.03870059238694175
361 0.03870059238694175
362 0.03870059238694175
363 0.03870059238694175
364 0.03870059238694175
365 0.03870059238694175
366 0.03870059238694175
367 0.03870059238694175
368 0.03870059238694175
369 0.03870059238694175
370 0.03870059238694175
371 0.03870059238694175
372 0.03870059238694175
373 0.03870059238694175
374 0.03870059238694175
375 0.03870059238694175
376 0.03870059238694175
377 0.03870059238694175
378 0.03870059238694175
379 0.03870059238694175
380 0.03870059238694175
381 0.03870059238694175
382 0.03870059238694175
383 0.03870059238694175
384 0.03870059238694175
385 0.03870059238694175
386 0.03870059238694175
387 0.03870059238694175
388 0.03870059238694175
389 0.03870059238694175
390 0.03870059238694175
391 0.03870059238694175
392 0.03870059238694175
393 0.03870059238694175
394 0.03870059238694175
395 0.03870059238694175
396 0.03870059238694175
397 0.03870059238694175
398 0.03870059238694175
399 0.03870059238694175
400 0.03870059238694175
401 0.03870059238694175
402 0.03870059238694175
403 0.03870059238694175
404 0.03870059238694175
405 0.03870059238694175
406 0.03870059238694175
407 0.03870059238694175
408 0.03870059238694175
409 0.03870059238694175
410 0.03870059238694175
411 0.03870059238694175
412 0.03870059238694175
413 0.03870059238694175
414 0.03870059238694175
415 0.03870059238694175
416 0.03870059238694175
417 0.03870059238694175
418 0.03870059238694175
419 0.03870059238694175
420 0.03870059238694175
421 0.03870059238694175
422 0.03870059238694175
423 0.03870059238694175
424 0.03870059238694175
425 0.03870059238694175
426 0.03870059238694175
427 0.03870059238694175
428 0.03870059238694175
429 0.03870059238694175
430 0.03870059238694175
431 0.03870059238694175
432 0.03870059238694175
433 0.03870059238694175
434 0.03870059238694175
435 0.03870059238694175
436 0.03870059238694175
437 0.03870059238694175
438 0.03870059238694175
439 0.03870059238694175
440 0.03870059238694175
441 0.03870059238694175
442 0.03870059238694175
443 0.03870059238694175
444 0.03870059238694175
445 0.03870059238694175
446 0.03870059238694175
447 0.03870059238694175
448 0.03870059238694175
449 0.03870059238694175
450 0.03870059238694175
451 0.03870059238694175
452 0.03870059238694175
453 0.03870059238694175
454 0.03870059238694175
455 0.03870059238694175
456 0.03870059238694175
457 0.03870059238694175
458 0.03870059238694175
459 0.03870059238694175
460 0.03870059238694175
461 0.03870059238694175
462 0.03870059238694175
463 0.03870059238694175
464 0.03870059238694175
465 0.03870059238694175
466 0.03870059238694175
467 0.03870059238694175
468 0.03870059238694175
469 0.03870059238694175
470 0.03870059238694175
471 0.03870059238694175
472 0.03870059238694175
473 0.03870059238694175
474 0.03870059238694175
475 0.03870059238694175
476 0.03870059238694175
477 0.03870059238694175
478 0.03870059238694175
479 0.03870059238694175
480 0.03870059238694175
481 0.03870059238694175
482 0.03870059238694175
483 0.03870059238694175
484 0.03870059238694175
485 0.03870059238694175
486 0.03870059238694175
487 0.03870059238694175
488 0.03870059238694175
489 0.03870059238694175
490 0.03870059238694175
491 0.03870059238694175
492 0.03870059238694175
493 0.03870059238694175
494 0.03870059238694175
495 0.03870059238694175
496 0.03870059238694175
497 0.03870059238694175
498 0.03870059238694175
499 0.03870059238694175
500 0.03870059238694175
501 0.03870059238694175
502 0.03870059238694175
503 0.03870059238694175
504 0.03870059238694175
505 0.03870059238694175
506 0.03870059238694175
507 0.03870059238694175
508 0.03870059238694175
509 0.03870059238694175
510 0.03870059238694175
511 0.03870059238694175
512 0.03870059238694175
513 0.03870059238694175
514 0.03870059238694175
515 0.03870059238694175
516 0.03870059238694175
517 0.03870059238694175
518 0.03870059238694175
519 0.03870059238694175
520 0.03870059238694175
521 0.03870059238694175
522 0.03870059238694175
523 0.03870059238694175
524 0.03870059238694175
525 0.03870059238694175
526 0.03870059238694175
527 0.03870059238694175
528 0.03870059238694175
529 0.03870059238694175
530 0.03870059238694175
531 0.03870059238694175
532 0.03870059238694175
533 0.03870059238694175
534 0.03870059238694175
535 0.03870059238694175
536 0.03870059238694175
537 0.03870059238694175
538 0.03870059238694175
539 0.03870059238694175
540 0.03870059238694175
541 0.03870059238694175
542 0.03870059238694175
543 0.03870059238694175
544 0.03870059238694175
545 0.03870059238694175
546 0.03870059238694175
547 0.03870059238694175
548 0.03870059238694175
549 0.03870059238694175
550 0.03916396287641334
551 0.03916396287641334
552 0.03916396287641334
553 0.03916396287641334
554 0.03916396287641334
555 0.03916396287641334
556 0.03916396287641334
557 0.03916396287641334
558 0.03916396287641334
559 0.03916396287641334
560 0.03916396287641334
561 0.03916396287641334
562 0.03916396287641334
563 0.03916396287641334
564 0.03916396287641334
565 0.03916396287641334
566 0.03916396287641334
567 0.03916396287641334
568 0.03916396287641334
569 0.03916396287641334
570 0.03916396287641334
571 0.03916396287641334
572 0.03916396287641334
573 0.03916396287641334
574 0.03916396287641334
575 0.03916396287641334
576 0.03916396287641334
577 0.03916396287641334
578 0.03916396287641334
579 0.03916396287641334
580 0.03916396287641334
581 0.03916396287641334
582 0.03916396287641334
583 0.03916396287641334
584 0.03916396287641334
585 0.03916396287641334
586 0.03916396287641334
587 0.03916396287641334
588 0.03916396287641334
589 0.03916396287641334
590 0.03916396287641334
591 0.03916396287641334
592 0.03916396287641334
593 0.03916396287641334
594 0.03916396287641334
595 0.03916396287641334
596 0.03916396287641334
597 0.03916396287641334
598 0.03916396287641334
599 0.03916396287641334
600 0.03916396287641334
601 0.03916396287641334
602 0.03916396287641334
603 0.03916396287641334
604 0.03916396287641334
605 0.03916396287641334
606 0.03916396287641334
607 0.03916396287641334
608 0.03916396287641334
609 0.03916396287641334
610 0.03916396287641334
611 0.03916396287641334
612 0.03916396287641334
613 0.03916396287641334
614 0.03916396287641334
615 0.03916396287641334
616 0.03916396287641334
617 0.03916396287641334
618 0.03916396287641334
619 0.03916396287641334
620 0.03916396287641334
621 0.03916396287641334
622 0.03916396287641334
623 0.03916396287641334
624 0.03916396287641334
625 0.03916396287641334
626 0.03916396287641334
627 0.03916396287641334
628 0.03916396287641334
629 0.03916396287641334
630 0.03916396287641334
631 0.03916396287641334
632 0.03916396287641334
633 0.03916396287641334
634 0.03916396287641334
635 0.03916396287641334
636 0.03916396287641334
637 0.03916396287641334
638 0.03916396287641334
639 0.03916396287641334
640 0.03916396287641334
641 0.03916396287641334
642 0.03916396287641334
643 0.03916396287641334
644 0.03916396287641334
645 0.03916396287641334
646 0.03916396287641334
647 0.03916396287641334
648 0.03916396287641334
649 0.03916396287641334
650 0.03916396287641334
651 0.03916396287641334
652 0.03916396287641334
653 0.03916396287641334
654 0.03916396287641334
655 0.03916396287641334
656 0.03916396287641334
657 0.03916396287641334
658 0.03916396287641334
659 0.03916396287641334
660 0.03916396287641334
661 0.03916396287641334
662 0.03916396287641334
663 0.03916396287641334
664 0.03916396287641334
665 0.03916396287641334
666 0.03916396287641334
667 0.03916396287641334
668 0.03916396287641334
669 0.03916396287641334
670 0.03916396287641334
671 0.03916396287641334
672 0.03916396287641334
673 0.03916396287641334
674 0.03916396287641334
675 0.03916396287641334
676 0.03916396287641334
677 0.03916396287641334
678 0.03916396287641334
679 0.03916396287641334
680 0.03916396287641334
681 0.03916396287641334
682 0.03916396287641334
683 0.03916396287641334
684 0.03916396287641334
685 0.03916396287641334
686 0.03916396287641334
687 0.03916396287641334
688 0.03916396287641334
689 0.03916396287641334
690 0.03916396287641334
691 0.03916396287641334
692 0.03916396287641334
693 0.03916396287641334
694 0.03916396287641334
695 0.03916396287641334
696 0.03916396287641334
697 0.03916396287641334
698 0.03916396287641334
699 0.03916396287641334
700 0.03916396287641334
701 0.03916396287641334
702 0.03916396287641334
703 0.03916396287641334
704 0.03916396287641334
705 0.03916396287641334
706 0.03916396287641334
707 0.03916396287641334
708 0.03916396287641334
709 0.03916396287641334
710 0.03916396287641334
711 0.03916396287641334
712 0.03916396287641334
713 0.03916396287641334
714 0.03916396287641334
715 0.03916396287641334
716 0.03916396287641334
717 0.03916396287641334
718 0.03916396287641334
719 0.03916396287641334
720 0.03916396287641334
721 0.03916396287641334
722 0.03916396287641334
723 0.03916396287641334
724 0.03916396287641334
725 0.03916396287641334
726 0.03916396287641334
727 0.03916396287641334
728 0.03916396287641334
729 0.03916396287641334
730 0.03916396287641334
731 0.03916396287641334
732 0.03916396287641334
733 0.03916396287641334
734 0.03916396287641334
735 0.03916396287641334
736 0.03916396287641334
737 0.03916396287641334
738 0.03916396287641334
739 0.03916396287641334
740 0.03916396287641334
741 0.03916396287641334
742 0.03916396287641334
743 0.03916396287641334
744 0.03916396287641334
745 0.03916396287641334
746 0.03916396287641334
747 0.03916396287641334
748 0.03916396287641334
749 0.03916396287641334
750 0.03916396287641334
751 0.03916396287641334
752 0.03916396287641334
753 0.03916396287641334
754 0.03916396287641334
755 0.03916396287641334
756 0.03916396287641334
757 0.03916396287641334
758 0.03916396287641334
759 0.03916396287641334
760 0.03916396287641334
761 0.03916396287641334
762 0.03916396287641334
763 0.03916396287641334
764 0.03916396287641334
765 0.03916396287641334
766 0.03916396287641334
767 0.03916396287641334
768 0.03916396287641334
769 0.03916396287641334
770 0.03916396287641334
771 0.03916396287641334
772 0.03916396287641334
773 0.03916396287641334
774 0.03916396287641334
775 0.03916396287641334
776 0.03916396287641334
777 0.03916396287641334
778 0.03916396287641334
779 0.039603149325187964
780 0.039603149325187964
781 0.039603149325187964
782 0.039603149325187964
783 0.039603149325187964
784 0.039603149325187964
785 0.039603149325187964
786 0.039603149325187964
787 0.039603149325187964
788 0.039603149325187964
789 0.039603149325187964
790 0.039603149325187964
791 0.039603149325187964
792 0.039603149325187964
793 0.039603149325187964
794 0.039603149325187964
795 0.039603149325187964
796 0.039603149325187964
797 0.039603149325187964
798 0.039603149325187964
799 0.039603149325187964
800 0.039603149325187964
801 0.039603149325187964
802 0.039603149325187964
803 0.039603149325187964
804 0.039603149325187964
805 0.039603149325187964
806 0.039603149325187964
807 0.039603149325187964
808 0.039603149325187964
809 0.039603149325187964
810 0.039603149325187964
811 0.039603149325187964
812 0.039603149325187964
813 0.039603149325187964
814 0.039603149325187964
815 0.039603149325187964
816 0.039603149325187964
817 0.039603149325187964
818 0.039603149325187964
819 0.039603149325187964
820 0.039603149325187964
821 0.039603149325187964
822 0.039603149325187964
823 0.039603149325187964
824 0.039603149325187964
825 0.039603149325187964
826 0.039603149325187964
827 0.039603149325187964
828 0.039603149325187964
829 0.039603149325187964
830 0.039603149325187964
831 0.039603149325187964
832 0.039603149325187964
833 0.039603149325187964
834 0.039603149325187964
835 0.039603149325187964
836 0.039603149325187964
837 0.039603149325187964
838 0.039603149325187964
839 0.039603149325187964
840 0.039603149325187964
841 0.039603149325187964
842 0.039603149325187964
843 0.039603149325187964
844 0.039603149325187964
845 0.039603149325187964
846 0.039603149325187964
847 0.039603149325187964
848 0.039603149325187964
849 0.039603149325187964
850 0.039603149325187964
851 0.039603149325187964
852 0.039603149325187964
853 0.039603149325187964
854 0.039603149325187964
855 0.039603149325187964
856 0.039603149325187964
857 0.039603149325187964
858 0.039603149325187964
859 0.039603149325187964
860 0.039603149325187964
861 0.039603149325187964
862 0.039603149325187964
863 0.039603149325187964
864 0.039603149325187964
865 0.039603149325187964
866 0.039603149325187964
867 0.039603149325187964
868 0.039603149325187964
869 0.039603149325187964
870 0.039603149325187964
871 0.039603149325187964
872 0.039603149325187964
873 0.039603149325187964
874 0.039603149325187964
875 0.039603149325187964
876 0.039603149325187964
877 0.039603149325187964
878 0.039603149325187964
879 0.039603149325187964
880 0.039603149325187964
881 0.039603149325187964
882 0.039603149325187964
883 0.039603149325187964
884 0.039603149325187964
885 0.039603149325187964
886 0.039603149325187964
887 0.039603149325187964
888 0.039603149325187964
889 0.039603149325187964
890 0.039603149325187964
891 0.039603149325187964
892 0.039603149325187964
893 0.039603149325187964
894 0.039603149325187964
895 0.039603149325187964
896 0.039603149325187964
897 0.039603149325187964
898 0.039603149325187964
899 0.039603149325187964
900 0.039603149325187964
901 0.039603149325187964
902 0.039603149325187964
903 0.039603149325187964
904 0.039603149325187964
905 0.039603149325187964
906 0.039603149325187964
907 0.039603149325187964
908 0.039603149325187964
909 0.039603149325187964
910 0.039603149325187964
911 0.039603149325187964
912 0.039603149325187964
913 0.039603149325187964
914 0.039603149325187964
915 0.039603149325187964
916 0.039603149325187964
917 0.039603149325187964
918 0.039603149325187964
919 0.039603149325187964
920 0.039603149325187964
921 0.039603149325187964
922 0.039603149325187964
923 0.039603149325187964
924 0.039603149325187964
925 0.039603149325187964
926 0.039603149325187964
927 0.039603149325187964
928 0.039603149325187964
929 0.039603149325187964
930 0.039603149325187964
931 0.039603149325187964
932 0.039603149325187964
933 0.039603149325187964
934 0.039603149325187964
935 0.039603149325187964
936 0.039603149325187964
937 0.039603149325187964
938 0.039603149325187964
939 0.039603149325187964
940 0.039603149325187964
941 0.039603149325187964
942 0.039603149325187964
943 0.039603149325187964
944 0.039603149325187964
945 0.039603149325187964
946 0.039603149325187964
947 0.039603149325187964
948 0.039603149325187964
949 0.039603149325187964
950 0.039603149325187964
951 0.039603149325187964
952 0.039603149325187964
953 0.039603149325187964
954 0.039603149325187964
955 0.039603149325187964
956 0.039603149325187964
957 0.039603149325187964
958 0.039603149325187964
959 0.039603149325187964
960 0.039603149325187964
961 0.039603149325187964
962 0.039603149325187964
963 0.039603149325187964
964 0.039603149325187964
965 0.039603149325187964
966 0.039603149325187964
967 0.039603149325187964
968 0.039603149325187964
969 0.039603149325187964
970 0.039603149325187964
971 0.039603149325187964
972 0.039603149325187964
973 0.039603149325187964
974 0.039603149325187964
975 0.039603149325187964
976 0.039603149325187964
977 0.039603149325187964
978 0.039603149325187964
979 0.039603149325187964
980 0.039603149325187964
981 0.039603149325187964
982 0.039603149325187964
983 0.039603149325187964
984 0.039603149325187964
985 0.039603149325187964
986 0.039603149325187964
987 0.039603149325187964
988 0.039603149325187964
989 0.039603149325187964
990 0.039603149325187964
991 0.039603149325187964
992 0.039603149325187964
993 0.039603149325187964
994 0.039603149325187964
995 0.039603149325187964
996 0.039603149325187964
997 0.039603149325187964
998 0.039603149325187964
999 0.039603149325187964
1000 0.039603149325187964

==> data/mean-ndcg-oe-cppcheck-1000-crash_class=ubsan_runtime_error_signed_integer_overflow.dat <==
1 0.0
2 0.011471450064935588
3 0.016016904610390133
4 0.016016904610390133
5 0.03360112312105112
6 0.03683937027657859
7 0.039869673306881626
8 0.04273753582311552
9 0.04821080847155155
10 0.05609439464385756
11 0.05609439464385756
12 0.06837794711782666
13 0.07076567016361933
14 0.07309256129825402
15 0.07309256129825402
16 0.07309256129825402
17 0.07527267463069157
18 0.07741275566129739
19 0.07741275566129739
20 0.07948248519490606
21 0.0815210654150658
22 0.08755010349117955
23 0.08755010349117955
24 0.08755010349117955
25 0.08948415852348286
26 0.08948415852348286
27 0.08948415852348286
28 0.09322682820458165
29 0.100637557189691
30 0.100637557189691
31 0.100637557189691
32 0.100637557189691
33 0.100637557189691
34 0.100637557189691
35 0.100637557189691
36 0.100637557189691
37 0.100637557189691
38 0.100637557189691
39 0.100637557189691
40 0.100637557189691
41 0.100637557189691
42 0.10231291021831561
43 0.10231291021831561
44 0.10231291021831561
45 0.10231291021831561
46 0.10231291021831561
47 0.10231291021831561
48 0.10231291021831561
49 0.10392367221954794
50 0.10392367221954794
51 0.10392367221954794
52 0.10392367221954794
53 0.10392367221954794
54 0.10392367221954794
55 0.10705449828853154
56 0.10705449828853154
57 0.10705449828853154
58 0.10859987661841258
59 0.10859987661841258
60 0.11166556932185806
61 0.11319237640328574
62 0.11319237640328574
63 0.11319237640328574
64 0.11319237640328574
65 0.11319237640328574
66 0.11319237640328574
67 0.11319237640328574
68 0.11468060963460584
69 0.11468060963460584
70 0.11468060963460584
71 0.11468060963460584
72 0.11468060963460584
73 0.11614465301420988
74 0.11614465301420988
75 0.11614465301420988
76 0.11614465301420988
77 0.11614465301420988
78 0.11614465301420988
79 0.11758264929548062
80 0.11758264929548062
81 0.11758264929548062
82 0.11758264929548062
83 0.11758264929548062
84 0.11758264929548062
85 0.11758264929548062
86 0.11758264929548062
87 0.11758264929548062
88 0.11758264929548062
89 0.11758264929548062
90 0.11758264929548062
91 0.11758264929548062
92 0.11897287537096092
93 0.11897287537096092
94 0.12035660579562676
95 0.12173716173499825
96 0.12173716173499825
97 0.12173716173499825
98 0.12173716173499825
99 0.12173716173499825
100 0.12446789779361078
101 0.12446789779361078
102 0.12582748926510637
103 0.12854101538378662
104 0.12989498867341231
105 0.12989498867341231
106 0.12989498867341231
107 0.12989498867341231
108 0.12989498867341231
109 0.12989498867341231
110 0.12989498867341231
111 0.12989498867341231
112 0.12989498867341231
113 0.12989498867341231
114 0.12989498867341231
115 0.12989498867341231
116 0.13121819485852157
117 0.13121819485852157
118 0.13121819485852157
119 0.13121819485852157
120 0.13121819485852157
121 0.1325298747921469
122 0.1325298747921469
123 0.1325298747921469
124 0.1325298747921469
125 0.1325298747921469
126 0.1325298747921469
127 0.1325298747921469
128 0.1325298747921469
129 0.1325298747921469
130 0.1325298747921469
131 0.1325298747921469
132 0.1325298747921469
133 0.1325298747921469
134 0.1325298747921469
135 0.1325298747921469
136 0.1325298747921469
137 0.1325298747921469
138 0.1325298747921469
139 0.1325298747921469
140 0.1325298747921469
141 0.1325298747921469
142 0.1325298747921469
143 0.1325298747921469
144 0.1325298747921469
145 0.1325298747921469
146 0.1325298747921469
147 0.1325298747921469
148 0.13378914849730306
149 0.13378914849730306
150 0.13378914849730306
151 0.13378914849730306
152 0.13378914849730306
153 0.13378914849730306
154 0.13378914849730306
155 0.13378914849730306
156 0.13378914849730306
157 0.13378914849730306
158 0.13378914849730306
159 0.13378914849730306
160 0.13378914849730306
161 0.13378914849730306
162 0.13378914849730306
163 0.13378914849730306
164 0.13378914849730306
165 0.13378914849730306
166 0.13378914849730306
167 0.13378914849730306
168 0.13378914849730306
169 0.13378914849730306
170 0.13378914849730306
171 0.13378914849730306
172 0.13378914849730306
173 0.13378914849730306
174 0.13378914849730306
175 0.13378914849730306
176 0.13378914849730306
177 0.13378914849730306
178 0.13378914849730306
179 0.13378914849730306
180 0.13378914849730306
181 0.13378914849730306
182 0.13378914849730306
183 0.13378914849730306
184 0.13378914849730306
185 0.13378914849730306
186 0.13378914849730306
187 0.13378914849730306
188 0.13378914849730306
189 0.13378914849730306
190 0.13378914849730306
191 0.13378914849730306
192 0.13378914849730306
193 0.13378914849730306
194 0.13378914849730306
195 0.13378914849730306
196 0.13378914849730306
197 0.13378914849730306
198 0.13378914849730306
199 0.13378914849730306
200 0.13378914849730306
201 0.13378914849730306
202 0.13378914849730306
203 0.13378914849730306
204 0.13378914849730306
205 0.13378914849730306
206 0.13497078552887656
207 0.13497078552887656
208 0.13497078552887656
209 0.13497078552887656
210 0.13497078552887656
211 0.13497078552887656
212 0.13497078552887656
213 0.13497078552887656
214 0.13497078552887656
215 0.13497078552887656
216 0.13497078552887656
217 0.13497078552887656
218 0.13497078552887656
219 0.13613907865830333
220 0.13613907865830333
221 0.13613907865830333
222 0.13846981208843034
223 0.13846981208843034
224 0.13846981208843034
225 0.13846981208843034
226 0.13846981208843034
227 0.13846981208843034
228 0.13846981208843034
229 0.13846981208843034
230 0.13846981208843034
231 0.13846981208843034
232 0.13846981208843034
233 0.13846981208843034
234 0.13846981208843034
235 0.13846981208843034
236 0.13846981208843034
237 0.13846981208843034
238 0.13846981208843034
239 0.13846981208843034
240 0.13846981208843034
241 0.1396178189195267
242 0.1396178189195267
243 0.1396178189195267
244 0.1396178189195267
245 0.1396178189195267
246 0.1396178189195267
247 0.1396178189195267
248 0.1396178189195267
249 0.1396178189195267
250 0.1396178189195267
251 0.1396178189195267
252 0.1396178189195267
253 0.1396178189195267
254 0.1396178189195267
255 0.14075418255589034
256 0.14075418255589034
257 0.14075418255589034
258 0.14075418255589034
259 0.14075418255589034
260 0.14075418255589034
261 0.14075418255589034
262 0.14075418255589034
263 0.14075418255589034
264 0.14075418255589034
265 0.1418827474651533
266 0.14301055443963195
267 0.14301055443963195
268 0.14301055443963195
269 0.14301055443963195
270 0.14526018112787883
271 0.14526018112787883
272 0.14526018112787883
273 0.14638278832401944
274 0.14638278832401944
275 0.14750394287431615
276 0.14750394287431615
277 0.14750394287431615
278 0.14750394287431615
279 0.14750394287431615
280 0.14750394287431615
281 0.14750394287431615
282 0.14750394287431615
283 0.14750394287431615
284 0.14750394287431615
285 0.14750394287431615
286 0.14750394287431615
287 0.14750394287431615
288 0.14750394287431615
289 0.14861531330531597
290 0.14861531330531597
291 0.14861531330531597
292 0.14861531330531597
293 0.14861531330531597
294 0.14861531330531597
295 0.14972268412356926
296 0.15082939899028155
297 0.15082939899028155
298 0.15082939899028155
299 0.15082939899028155
300 0.15082939899028155
301 0.15082939899028155
302 0.15082939899028155
303 0.15082939899028155
304 0.15082939899028155
305 0.15082939899028155
306 0.15082939899028155
307 0.15082939899028155
308 0.15082939899028155
309 0.15082939899028155
310 0.15082939899028155
311 0.15082939899028155
312 0.15082939899028155
313 0.15082939899028155
314 0.15082939899028155
315 0.1519241905516923
316 0.1519241905516923
317 0.1519241905516923
318 0.1519241905516923
319 0.1519241905516923
320 0.1519241905516923
321 0.1519241905516923
322 0.15301483042625916
323 0.1541048870924779
324 0.1541048870924779
325 0.1541048870924779
326 0.1541048870924779
327 0.1541048870924779
328 0.1541048870924779
329 0.1541048870924779
330 0.1541048870924779
331 0.1541048870924779
332 0.1541048870924779
333 0.1541048870924779
334 0.1541048870924779
335 0.1541048870924779
336 0.15518757578961448
337 0.15518757578961448
338 0.15626916485397238
339 0.15626916485397238
340 0.15626916485397238
341 0.15626916485397238
342 0.15626916485397238
343 0.15626916485397238
344 0.15626916485397238
345 0.15626916485397238
346 0.15626916485397238
347 0.15734591126301548
348 0.16057456742069423
349 0.16057456742069423
350 0.16057456742069423
351 0.16164921516308875
352 0.16164921516308875
353 0.16164921516308875
354 0.16164921516308875
355 0.16164921516308875
356 0.16164921516308875
357 0.16164921516308875
358 0.16164921516308875
359 0.16164921516308875
360 0.16164921516308875
361 0.16164921516308875
362 0.16164921516308875
363 0.16164921516308875
364 0.16164921516308875
365 0.16164921516308875
366 0.16164921516308875
367 0.16164921516308875
368 0.16164921516308875
369 0.16164921516308875
370 0.16164921516308875
371 0.16164921516308875
372 0.16164921516308875
373 0.16164921516308875
374 0.16164921516308875
375 0.16164921516308875
376 0.16164921516308875
377 0.16164921516308875
378 0.16164921516308875
379 0.16164921516308875
380 0.16164921516308875
381 0.16164921516308875
382 0.16164921516308875
383 0.16164921516308875
384 0.16164921516308875
385 0.16164921516308875
386 0.16164921516308875
387 0.16164921516308875
388 0.16164921516308875
389 0.16164921516308875
390 0.16164921516308875
391 0.16164921516308875
392 0.16164921516308875
393 0.16164921516308875
394 0.16164921516308875
395 0.16270270147628105
396 0.16270270147628105
397 0.16270270147628105
398 0.16270270147628105
399 0.16270270147628105
400 0.16270270147628105
401 0.16270270147628105
402 0.16270270147628105
403 0.16270270147628105
404 0.16270270147628105
405 0.16270270147628105
406 0.16270270147628105
407 0.16270270147628105
408 0.16270270147628105
409 0.16270270147628105
410 0.16270270147628105
411 0.16270270147628105
412 0.16270270147628105
413 0.16270270147628105
414 0.16270270147628105
415 0.16270270147628105
416 0.16270270147628105
417 0.16270270147628105
418 0.16270270147628105
419 0.16270270147628105
420 0.16270270147628105
421 0.16270270147628105
422 0.16270270147628105
423 0.16270270147628105
424 0.16270270147628105
425 0.16374348124872573
426 0.16374348124872573
427 0.16374348124872573
428 0.16374348124872573
429 0.16374348124872573
430 0.16374348124872573
431 0.16374348124872573
432 0.16374348124872573
433 0.16374348124872573
434 0.16374348124872573
435 0.16374348124872573
436 0.16374348124872573
437 0.16374348124872573
438 0.16374348124872573
439 0.16374348124872573
440 0.16374348124872573
441 0.16374348124872573
442 0.16374348124872573
443 0.16374348124872573
444 0.16374348124872573
445 0.16374348124872573
446 0.16374348124872573
447 0.16374348124872573
448 0.16374348124872573
449 0.16374348124872573
450 0.16374348124872573
451 0.16374348124872573
452 0.16477380321579166
453 0.16477380321579166
454 0.16477380321579166
455 0.16477380321579166
456 0.16477380321579166
457 0.16477380321579166
458 0.16477380321579166
459 0.16477380321579166
460 0.16477380321579166
461 0.16477380321579166
462 0.16477380321579166
463 0.16477380321579166
464 0.16477380321579166
465 0.16477380321579166
466 0.16477380321579166
467 0.16477380321579166
468 0.16477380321579166
469 0.16477380321579166
470 0.16477380321579166
471 0.16477380321579166
472 0.16477380321579166
473 0.16477380321579166
474 0.16477380321579166
475 0.16579584878578754
476 0.16579584878578754
477 0.16579584878578754
478 0.16579584878578754
479 0.16579584878578754
480 0.16579584878578754
481 0.16579584878578754
482 0.16579584878578754
483 0.16579584878578754
484 0.16579584878578754
485 0.16579584878578754
486 0.16579584878578754
487 0.16579584878578754
488 0.16579584878578754
489 0.16579584878578754
490 0.16579584878578754
491 0.16579584878578754
492 0.16579584878578754
493 0.16579584878578754
494 0.16579584878578754
495 0.16579584878578754
496 0.16579584878578754
497 0.16579584878578754
498 0.16579584878578754
499 0.16579584878578754
500 0.16579584878578754
501 0.16579584878578754
502 0.16579584878578754
503 0.16579584878578754
504 0.16579584878578754
505 0.16579584878578754
506 0.16579584878578754
507 0.16579584878578754
508 0.16579584878578754
509 0.16579584878578754
510 0.16579584878578754
511 0.16579584878578754
512 0.16579584878578754
513 0.16579584878578754
514 0.16579584878578754
515 0.16579584878578754
516 0.16579584878578754
517 0.16579584878578754
518 0.16579584878578754
519 0.16579584878578754
520 0.16579584878578754
521 0.16579584878578754
522 0.16579584878578754
523 0.16579584878578754
524 0.16579584878578754
525 0.16579584878578754
526 0.16579584878578754
527 0.16579584878578754
528 0.16579584878578754
529 0.16579584878578754
530 0.16579584878578754
531 0.16579584878578754
532 0.16579584878578754
533 0.16579584878578754
534 0.16579584878578754
535 0.16579584878578754
536 0.16579584878578754
537 0.16579584878578754
538 0.16579584878578754
539 0.16579584878578754
540 0.16579584878578754
541 0.16579584878578754
542 0.16579584878578754
543 0.16579584878578754
544 0.16579584878578754
545 0.16579584878578754
546 0.16579584878578754
547 0.16579584878578754
548 0.16579584878578754
549 0.16579584878578754
550 0.16579584878578754
551 0.16579584878578754
552 0.16579584878578754
553 0.16579584878578754
554 0.16579584878578754
555 0.16579584878578754
556 0.16579584878578754
557 0.16579584878578754
558 0.16579584878578754
559 0.16579584878578754
560 0.16579584878578754
561 0.16579584878578754
562 0.16579584878578754
563 0.16579584878578754
564 0.16579584878578754
565 0.16579584878578754
566 0.16579584878578754
567 0.16678941822242582
568 0.16678941822242582
569 0.16877545639000446
570 0.16877545639000446
571 0.16877545639000446
572 0.16877545639000446
573 0.16877545639000446
574 0.16877545639000446
575 0.16877545639000446
576 0.16877545639000446
577 0.16877545639000446
578 0.16877545639000446
579 0.16877545639000446
580 0.16877545639000446
581 0.16877545639000446
582 0.16877545639000446
583 0.16877545639000446
584 0.16877545639000446
585 0.16877545639000446
586 0.16877545639000446
587 0.16877545639000446
588 0.16877545639000446
589 0.16877545639000446
590 0.16877545639000446
591 0.16877545639000446
592 0.16877545639000446
593 0.16877545639000446
594 0.16877545639000446
595 0.16877545639000446
596 0.16877545639000446
597 0.16877545639000446
598 0.16877545639000446
599 0.16877545639000446
600 0.16877545639000446
601 0.16877545639000446
602 0.16877545639000446
603 0.16877545639000446
604 0.16877545639000446
605 0.16877545639000446
606 0.16877545639000446
607 0.16877545639000446
608 0.16877545639000446
609 0.16877545639000446
610 0.16877545639000446
611 0.16877545639000446
612 0.16877545639000446
613 0.16877545639000446
614 0.16877545639000446
615 0.16877545639000446
616 0.16877545639000446
617 0.16877545639000446
618 0.16877545639000446
619 0.16877545639000446
620 0.16877545639000446
621 0.16877545639000446
622 0.16877545639000446
623 0.16877545639000446
624 0.16877545639000446
625 0.16877545639000446
626 0.16877545639000446
627 0.16877545639000446
628 0.16877545639000446
629 0.16877545639000446
630 0.16877545639000446
631 0.16877545639000446
632 0.16877545639000446
633 0.16877545639000446
634 0.16877545639000446
635 0.16877545639000446
636 0.16877545639000446
637 0.16877545639000446
638 0.16877545639000446
639 0.16877545639000446
640 0.16877545639000446
641 0.16877545639000446
642 0.16877545639000446
643 0.16877545639000446
644 0.16877545639000446
645 0.16877545639000446
646 0.16877545639000446
647 0.16877545639000446
648 0.16877545639000446
649 0.16877545639000446
650 0.16877545639000446
651 0.16877545639000446
652 0.16877545639000446
653 0.16877545639000446
654 0.16877545639000446
655 0.16877545639000446
656 0.16877545639000446
657 0.16877545639000446
658 0.16877545639000446
659 0.16877545639000446
660 0.16877545639000446
661 0.16877545639000446
662 0.16877545639000446
663 0.16877545639000446
664 0.16877545639000446
665 0.16877545639000446
666 0.16877545639000446
667 0.16877545639000446
668 0.16877545639000446
669 0.16877545639000446
670 0.16877545639000446
671 0.16877545639000446
672 0.16877545639000446
673 0.16877545639000446
674 0.16877545639000446
675 0.16877545639000446
676 0.16877545639000446
677 0.16877545639000446
678 0.16877545639000446
679 0.16877545639000446
680 0.16877545639000446
681 0.16877545639000446
682 0.16877545639000446
683 0.16877545639000446
684 0.16877545639000446
685 0.16877545639000446
686 0.16877545639000446
687 0.16877545639000446
688 0.16877545639000446
689 0.16877545639000446
690 0.16877545639000446
691 0.16877545639000446
692 0.16877545639000446
693 0.16877545639000446
694 0.16877545639000446
695 0.16877545639000446
696 0.16877545639000446
697 0.16877545639000446
698 0.16877545639000446
699 0.16877545639000446
700 0.16877545639000446
701 0.16877545639000446
702 0.16877545639000446
703 0.16877545639000446
704 0.16877545639000446
705 0.16877545639000446
706 0.16877545639000446
707 0.16877545639000446
708 0.16877545639000446
709 0.16877545639000446
710 0.16877545639000446
711 0.16877545639000446
712 0.16877545639000446
713 0.16877545639000446
714 0.16877545639000446
715 0.16877545639000446
716 0.16877545639000446
717 0.16877545639000446
718 0.16877545639000446
719 0.16877545639000446
720 0.16877545639000446
721 0.16877545639000446
722 0.16877545639000446
723 0.16877545639000446
724 0.16877545639000446
725 0.16877545639000446
726 0.16877545639000446
727 0.16877545639000446
728 0.16877545639000446
729 0.16877545639000446
730 0.16877545639000446
731 0.16877545639000446
732 0.16877545639000446
733 0.16973042030348315
734 0.16973042030348315
735 0.16973042030348315
736 0.16973042030348315
737 0.16973042030348315
738 0.16973042030348315
739 0.16973042030348315
740 0.16973042030348315
741 0.16973042030348315
742 0.16973042030348315
743 0.16973042030348315
744 0.16973042030348315
745 0.16973042030348315
746 0.16973042030348315
747 0.16973042030348315
748 0.16973042030348315
749 0.16973042030348315
750 0.16973042030348315
751 0.16973042030348315
752 0.16973042030348315
753 0.16973042030348315
754 0.16973042030348315
755 0.16973042030348315
756 0.16973042030348315
757 0.16973042030348315
758 0.16973042030348315
759 0.16973042030348315
760 0.16973042030348315
761 0.16973042030348315
762 0.16973042030348315
763 0.16973042030348315
764 0.16973042030348315
765 0.16973042030348315
766 0.16973042030348315
767 0.16973042030348315
768 0.16973042030348315
769 0.16973042030348315
770 0.16973042030348315
771 0.16973042030348315
772 0.16973042030348315
773 0.16973042030348315
774 0.16973042030348315
775 0.16973042030348315
776 0.16973042030348315
777 0.16973042030348315
778 0.16973042030348315
779 0.16973042030348315
780 0.16973042030348315
781 0.16973042030348315
782 0.16973042030348315
783 0.16973042030348315
784 0.16973042030348315
785 0.16973042030348315
786 0.16973042030348315
787 0.16973042030348315
788 0.16973042030348315
789 0.16973042030348315
790 0.16973042030348315
791 0.16973042030348315
792 0.16973042030348315
793 0.16973042030348315
794 0.16973042030348315
795 0.16973042030348315
796 0.16973042030348315
797 0.16973042030348315
798 0.16973042030348315
799 0.16973042030348315
800 0.16973042030348315
801 0.16973042030348315
802 0.16973042030348315
803 0.16973042030348315
804 0.16973042030348315
805 0.16973042030348315
806 0.16973042030348315
807 0.16973042030348315
808 0.16973042030348315
809 0.16973042030348315
810 0.16973042030348315
811 0.16973042030348315
812 0.16973042030348315
813 0.16973042030348315
814 0.16973042030348315
815 0.16973042030348315
816 0.16973042030348315
817 0.16973042030348315
818 0.16973042030348315
819 0.16973042030348315
820 0.16973042030348315
821 0.16973042030348315
822 0.16973042030348315
823 0.16973042030348315
824 0.16973042030348315
825 0.16973042030348315
826 0.16973042030348315
827 0.16973042030348315
828 0.16973042030348315
829 0.16973042030348315
830 0.16973042030348315
831 0.16973042030348315
832 0.16973042030348315
833 0.16973042030348315
834 0.16973042030348315
835 0.16973042030348315
836 0.16973042030348315
837 0.16973042030348315
838 0.16973042030348315
839 0.16973042030348315
840 0.16973042030348315
841 0.16973042030348315
842 0.16973042030348315
843 0.16973042030348315
844 0.16973042030348315
845 0.16973042030348315
846 0.16973042030348315
847 0.16973042030348315
848 0.16973042030348315
849 0.16973042030348315
850 0.16973042030348315
851 0.16973042030348315
852 0.16973042030348315
853 0.16973042030348315
854 0.16973042030348315
855 0.16973042030348315
856 0.16973042030348315
857 0.16973042030348315
858 0.16973042030348315
859 0.16973042030348315
860 0.16973042030348315
861 0.16973042030348315
862 0.16973042030348315
863 0.16973042030348315
864 0.16973042030348315
865 0.16973042030348315
866 0.16973042030348315
867 0.16973042030348315
868 0.16973042030348315
869 0.16973042030348315
870 0.16973042030348315
871 0.17066108549044623
872 0.17066108549044623
873 0.17066108549044623
874 0.17252147218884878
875 0.17345150872422066
876 0.17345150872422066
877 0.17345150872422066
878 0.17438107620573817
879 0.17438107620573817
880 0.17438107620573817
881 0.17438107620573817
882 0.17438107620573817
883 0.17438107620573817
884 0.17438107620573817
885 0.17438107620573817
886 0.17438107620573817
887 0.17438107620573817
888 0.17438107620573817
889 0.17438107620573817
890 0.17438107620573817
891 0.17438107620573817
892 0.17438107620573817
893 0.17438107620573817
894 0.17438107620573817
895 0.17438107620573817
896 0.17438107620573817
897 0.17438107620573817
898 0.17438107620573817
899 0.17438107620573817
900 0.17438107620573817
901 0.17438107620573817
902 0.17438107620573817
903 0.17438107620573817
904 0.17438107620573817
905 0.17438107620573817
906 0.17438107620573817
907 0.17438107620573817
908 0.17438107620573817
909 0.17438107620573817
910 0.17438107620573817
911 0.17438107620573817
912 0.17438107620573817
913 0.17438107620573817
914 0.17438107620573817
915 0.17438107620573817
916 0.17438107620573817
917 0.17438107620573817
918 0.17438107620573817
919 0.17438107620573817
920 0.17438107620573817
921 0.17438107620573817
922 0.17438107620573817
923 0.17438107620573817
924 0.17438107620573817
925 0.17438107620573817
926 0.17438107620573817
927 0.17438107620573817
928 0.17438107620573817
929 0.17438107620573817
930 0.17438107620573817
931 0.17438107620573817
932 0.17438107620573817
933 0.17438107620573817
934 0.17438107620573817
935 0.17438107620573817
936 0.17438107620573817
937 0.17438107620573817
938 0.17438107620573817
939 0.17438107620573817
940 0.17438107620573817
941 0.17438107620573817
942 0.17438107620573817
943 0.17438107620573817
944 0.17438107620573817
945 0.17438107620573817
946 0.17438107620573817
947 0.17438107620573817
948 0.17438107620573817
949 0.17438107620573817
950 0.17438107620573817
951 0.17438107620573817
952 0.17438107620573817
953 0.17438107620573817
954 0.17438107620573817
955 0.17438107620573817
956 0.17438107620573817
957 0.17438107620573817
958 0.17438107620573817
959 0.17438107620573817
960 0.17438107620573817
961 0.17438107620573817
962 0.17438107620573817
963 0.17438107620573817
964 0.17438107620573817
965 0.17438107620573817
966 0.17438107620573817
967 0.17438107620573817
968 0.17438107620573817
969 0.17438107620573817
970 0.17438107620573817
971 0.17438107620573817
972 0.17438107620573817
973 0.17438107620573817
974 0.17438107620573817
975 0.17438107620573817
976 0.17438107620573817
977 0.17438107620573817
978 0.17438107620573817
979 0.17438107620573817
980 0.17438107620573817
981 0.17438107620573817
982 0.17438107620573817
983 0.17438107620573817
984 0.17438107620573817
985 0.17438107620573817
986 0.17438107620573817
987 0.17438107620573817
988 0.17438107620573817
989 0.17438107620573817
990 0.17438107620573817
991 0.17438107620573817
992 0.17438107620573817
993 0.17438107620573817
994 0.17438107620573817
995 0.17438107620573817
996 0.17438107620573817
997 0.17438107620573817
998 0.17438107620573817
999 0.17438107620573817
1000 0.17438107620573817

==> data/mean-ndcg-oe-cppcheck-1000-nofilter.dat <==
1 0.01418877236273905
2 0.020805555712964083
3 0.023273168297788267
4 0.02593002553451494
5 0.032373594809858915
6 0.03786722817056252
7 0.044036259632623
8 0.04831770768276861
9 0.05221754106274615
10 0.05346581606843721
11 0.055186623876278824
12 0.056520310017807836
13 0.05781654461391985
14 0.05971136034354214
15 0.061870521355263296
16 0.06292700117933953
17 0.06514611715621918
18 0.06558179065412165
19 0.06586726654944522
20 0.06656951901303854
21 0.06712286589574694
22 0.06780474353133455
23 0.0682083912031153
24 0.0690054483741333
25 0.06939917950347327
26 0.06965866120348209
27 0.0703002855022992
28 0.07855447681008972
29 0.07893164222728374
30 0.07930520623699769
31 0.0801688706416862
32 0.08151411338991328
33 0.0826054487940437
34 0.08477032380581928
35 0.08536695059057335
36 0.08584063034382824
37 0.0871336997680691
38 0.08783400955036469
39 0.08864543013825105
40 0.08956660181617306
41 0.0899098140741904
42 0.09047825587909077
43 0.09285120730980413
44 0.09397451329666376
45 0.09453294203441838
46 0.09497718960173902
47 0.09541902114214872
48 0.09662762048150357
49 0.09793928355468469
50 0.09793928355468469
51 0.09793928355468469
52 0.09804698462195675
53 0.09836857378211367
54 0.09900880705951676
55 0.10060222563256507
56 0.10081375135813439
57 0.10134030064765846
58 0.10134030064765846
59 0.10186249006036292
60 0.10259061571787463
61 0.10290144010829481
62 0.10341748014163896
63 0.10362311452370766
64 0.10413529110056123
65 0.10413529110056123
66 0.10413529110056123
67 0.10423663104501657
68 0.1047415837144959
69 0.10504352921668623
70 0.10524415637556549
71 0.1056440984468625
72 0.10574376252301484
73 0.10614115862852117
74 0.10723060029402037
75 0.10732933753847125
76 0.1075262177552139
77 0.1082132576411393
78 0.10880043207265908
79 0.10919075802192442
80 0.10957998057193759
81 0.10967701527110447
82 0.11006408936082548
83 0.11064313114370791
84 0.11073938102959455
85 0.11102737250041962
86 0.11112312115111066
87 0.11112312115111066
88 0.11121838497763817
89 0.11121838497763817
90 0.11131317947874236
91 0.11150231024820897
92 0.11244570857210055
93 0.11253982632077493
94 0.11310322057140998
95 0.11329058781796256
96 0.11562737301860468
97 0.11562737301860468
98 0.11599959806640946
99 0.1160924512421232
100 0.1161851042237541
101 0.11627755983241046
102 0.11646208180880097
103 0.11673828897078875
104 0.11692204845488356
105 0.11710543443584817
106 0.11737996065430352
107 0.11737996065430352
108 0.11747110816397575
109 0.11765304900541959
110 0.1177438446173369
111 0.11892194403957984
112 0.11964556510536796
113 0.11973584947185523
114 0.11982596765793323
115 0.12000587575235468
116 0.12009566765880873
117 0.12036456282384128
118 0.12063298317984648
119 0.12063298317984648
120 0.12063298317984648
121 0.12081100266497762
122 0.12089986141287529
123 0.12098857089398161
124 0.12098857089398161
125 0.12116540288380287
126 0.12151848972280345
127 0.12178287678546316
128 0.12204684047843671
129 0.12222253709890181
130 0.12248566778764516
131 0.12266081504254131
132 0.12309800742416868
133 0.12344722642187914
134 0.12344722642187914
135 0.12414355813891116
136 0.12431738185201813
137 0.12431738185201813
138 0.1244040384403933
139 0.12475016196767638
140 0.1250957876888213
141 0.12526835411275064
142 0.1255268377295038
143 0.1255268377295038
144 0.1256127584756403
145 0.12569856072869304
146 0.12569856072869304
147 0.1260408353034324
148 0.1262117422837744
149 0.12629708169711687
150 0.1263823080927693
151 0.12689299461251866
152 0.12714800502104762
153 0.12714800502104762
154 0.12748714333801145
155 0.12748714333801145
156 0.12757171293627326
157 0.1278251035434708
158 0.12790946194903782
159 0.12790946194903782
160 0.12799361283445404
161 0.12799361283445404
162 0.12841334746965813
163 0.1284971937198537
164 0.1284971937198537
165 0.12858084115685367
166 0.12858084115685367
167 0.12866429308551477
168 0.12866429308551477
169 0.12874755271529043
170 0.12891388202555054
171 0.12916309337200116
172 0.1292460703719691
173 0.1292460703719691
174 0.1292460703719691
175 0.12941147255748273
176 0.12941147255748273
177 0.12949399330971428
178 0.12949399330971428
179 0.12957633650815586
180 0.12965859195120016
181 0.12965859195120016
182 0.12974067388095784
183 0.12974067388095784
184 0.1299044959232857
185 0.13006814896778643
186 0.13006814896778643
187 0.1302314677554314
188 0.13047619800008614
189 0.13080217681824333
190 0.1315348961141755
191 0.1316162285065436
192 0.13169748061546935
193 0.1319409978079751
194 0.1319409978079751
195 0.13202201247023213
196 0.13202201247023213
197 0.13202201247023213
198 0.13210279464519284
199 0.13210279464519284
200 0.13210279464519284
201 0.13234445804699183
202 0.13234445804699183
203 0.1325052685127076
204 0.13258559988126548
205 0.13274611587785565
206 0.13274611587785565
207 0.13282622859463372
208 0.13306635097726865
209 0.13322628966337688
210 0.13386547652641662
211 0.13434444352652988
212 0.13434444352652988
213 0.13458350796249133
214 0.135061221791908
215 0.13522032226784245
216 0.1354587680866218
217 0.1354587680866218
218 0.1354587680866218
219 0.1354587680866218
220 0.13561719409195544
221 0.13632951537568683
222 0.13727848765445538
223 0.1379896284148387
224 0.1387001843134471
225 0.1389368425085489
226 0.13909448623801862
227 0.1391732442883794
228 0.13933063352404204
229 0.13940926508716942
230 0.13940926508716942
231 0.1394877716585888
232 0.13980155016528165
233 0.13995831625381397
234 0.1401932817152195
235 0.14097589123127016
236 0.14136689340154118
237 0.14136689340154118
238 0.14160113471753816
239 0.14183519757906884
240 0.14183519757906884
241 0.1419131005719255
242 0.14199094508192814
243 0.1420687314364559
244 0.1420687314364559
245 0.1420687314364559
246 0.1422239590771101
247 0.1423015160196513
248 0.14237901639609224
249 0.14237901639609224
250 0.14261118089799737
251 0.14384850119187603
252 0.1439257783612028
253 0.1440030004785343
254 0.14423450255724965
255 0.14438872834380118
256 0.14461990449092696
257 0.144696909315099
258 0.14508166539511747
259 0.14531235906084697
260 0.14531235906084697
261 0.14546594319206674
262 0.14546594319206674
263 0.14554263052700497
264 0.14561926590000812
265 0.1458490169302714
266 0.145925549174067
267 0.14600203024582797
268 0.14615489056245853
269 0.14623127006361136
270 0.14623127006361136
271 0.14630754901021245
272 0.1463837780549575
273 0.1463837780549575
274 0.1463837780549575
275 0.14645985886959825
276 0.14645985886959825
277 0.14645985886959825
278 0.1465357936227275
279 0.1465357936227275
280 0.14661163217875114
281 0.14668742298336646
282 0.14676316626538186
283 0.14676316626538186
284 0.14699011301193943
285 0.14699011301193943
286 0.14699011301193943
287 0.14699011301193943
288 0.14714103870109316
289 0.14714103870109316
290 0.14714103870109316
291 0.14714103870109316
292 0.14714103870109316
293 0.14714103870109316
294 0.14714103870109316
295 0.14721618416069088
296 0.14729128510784595
297 0.14729128510784595
298 0.14744131016149872
299 0.14751627877721493
300 0.14751627877721493
301 0.14759116016089607
302 0.14766599822053705
303 0.14781558807694656
304 0.1481893480162386
305 0.1481893480162386
306 0.14833868136516562
307 0.1484133056636363
308 0.1484133056636363
309 0.14953140717346786
310 0.14990389855339545
311 0.15020172508246923
312 0.15020172508246923
313 0.15020172508246923
314 0.15020172508246923
315 0.15020172508246923
316 0.15020172508246923
317 0.15035014606939384
318 0.1504243161478609
319 0.1504984459816172
320 0.15057253573967738
321 0.15057253573967738
322 0.15057253573967738
323 0.15064650627224002
324 0.15064650627224002
325 0.15072039814352986
326 0.1507942509272883
327 0.15101569249745092
328 0.1510894675864612
329 0.1510894675864612
330 0.1510894675864612
331 0.1510894675864612
332 0.1510894675864612
333 0.1512366347871841
334 0.1512366347871841
335 0.15131014286786412
336 0.15131014286786412
337 0.15131014286786412
338 0.15131014286786412
339 0.15131014286786412
340 0.1513834647631761
341 0.1513834647631761
342 0.15145671320798548
343 0.15145671320798548
344 0.15152988877506512
345 0.15167616745613008
346 0.15167616745613008
347 0.1517492347633446
348 0.1518952977604018
349 0.1518952977604018
350 0.1518952977604018
351 0.1518952977604018
352 0.1518952977604018
353 0.1518952977604018
354 0.1518952977604018
355 0.1518952977604018
356 0.1518952977604018
357 0.15204072834550697
358 0.15218608997903157
359 0.15218608997903157
360 0.15218608997903157
361 0.15233124629231098
362 0.1524037904818573
363 0.1524037904818573
364 0.1524037904818573
365 0.1524037904818573
366 0.1524037904818573
367 0.1524037904818573
368 0.1524037904818573
369 0.1524037904818573
370 0.15254834425873853
371 0.15254834425873853
372 0.15254834425873853
373 0.15262052289029895
374 0.15262052289029895
375 0.15269263660106894
376 0.15269263660106894
377 0.15276468585121175
378 0.15276468585121175
379 0.15276468585121175
380 0.15276468585121175
381 0.15283660753760214
382 0.15283660753760214
383 0.15283660753760214
384 0.15283660753760214
385 0.15290840343294734
386 0.15298016815239937
387 0.15298016815239937
388 0.15326697890938468
389 0.1534103225766355
390 0.1536252458270246
391 0.1538400771413819
392 0.1539116570383411
393 0.1539116570383411
394 0.1539831761630217
395 0.1539831761630217
396 0.15412609368634203
397 0.15412609368634203
398 0.15412609368634203
399 0.15419746266017292
400 0.15426880190411987
401 0.15426880190411987
402 0.15426880190411987
403 0.15448255383687237
404 0.15462499644836453
405 0.15462499644836453
406 0.15462499644836453
407 0.15462499644836453
408 0.15462499644836453
409 0.15462499644836453
410 0.1546960437282241
411 0.1546960437282241
412 0.1546960437282241
413 0.1546960437282241
414 0.15476697686030091
415 0.15476697686030091
416 0.15476697686030091
417 0.15476697686030091
418 0.15483779730050942
419 0.15483779730050942
420 0.15483779730050942
421 0.15483779730050942
422 0.15483779730050942
423 0.15483779730050942
424 0.15483779730050942
425 0.15512030383960607
426 0.15512030383960607
427 0.15512030383960607
428 0.1554024833104432
429 0.1554024833104432
430 0.1554024833104432
431 0.1554024833104432
432 0.1554024833104432
433 0.1554024833104432
434 0.1554728669024696
435 0.1554728669024696
436 0.15568385837034437
437 0.15568385837034437
438 0.15568385837034437
439 0.15568385837034437
440 0.15568385837034437
441 0.15582425663762986
442 0.15582425663762986
443 0.15582425663762986
444 0.15582425663762986
445 0.15582425663762986
446 0.15582425663762986
447 0.15589430072597027
448 0.15589430072597027
449 0.15589430072597027
450 0.15589430072597027
451 0.15589430072597027
452 0.15610405165078936
453 0.15610405165078936
454 0.15610405165078936
455 0.15610405165078936
456 0.15610405165078936
457 0.15610405165078936
458 0.15617381852523418
459 0.15631330274660638
460 0.15631330274660638
461 0.15631330274660638
462 0.15631330274660638
463 0.15631330274660638
464 0.15631330274660638
465 0.15631330274660638
466 0.15631330274660638
467 0.15631330274660638
468 0.15631330274660638
469 0.15631330274660638
470 0.15631330274660638
471 0.15631330274660638
472 0.1564521558246965
473 0.1564521558246965
474 0.15652153483421766
475 0.15652153483421766
476 0.15652153483421766
477 0.15652153483421766
478 0.15652153483421766
479 0.15652153483421766
480 0.15652153483421766
481 0.15652153483421766
482 0.15659072634298463
483 0.15659072634298463
484 0.15665987161810857
485 0.15665987161810857
486 0.15665987161810857
487 0.15665987161810857
488 0.15665987161810857
489 0.15665987161810857
490 0.15665987161810857
491 0.15665987161810857
492 0.15665987161810857
493 0.15672881192087446
494 0.15672881192087446
495 0.15686660276771808
496 0.1569354758411009
497 0.15707317740654322
498 0.15707317740654322
499 0.15721079016335726
500 0.15721079016335726
501 0.15721079016335726
502 0.15734827058395356
503 0.15734827058395356
504 0.15734827058395356
505 0.15734827058395356
506 0.15734827058395356
507 0.1574169016648851
508 0.15748551109015999
509 0.15748551109015999
510 0.15748551109015999
511 0.15748551109015999
512 0.15755403445147942
513 0.15755403445147942
514 0.15755403445147942
515 0.15796479080822415
516 0.1582385435241128
517 0.15830696054336432
518 0.15851214828351304
519 0.15858052314463486
520 0.15858052314463486
521 0.15858052314463486
522 0.15858052314463486
523 0.15858052314463486
524 0.15858052314463486
525 0.15858052314463486
526 0.15858052314463486
527 0.15858052314463486
528 0.15858052314463486
529 0.15858052314463486
530 0.15858052314463486
531 0.15858052314463486
532 0.15864862909627275
533 0.15871671472135684
534 0.15871671472135684
535 0.15871671472135684
536 0.15871671472135684
537 0.15871671472135684
538 0.1587846994611516
539 0.1587846994611516
540 0.1587846994611516
541 0.1587846994611516
542 0.15885260437668444
543 0.15885260437668444
544 0.15885260437668444
545 0.15885260437668444
546 0.15885260437668444
547 0.1589204105946205
548 0.1589204105946205
549 0.1589204105946205
550 0.1589204105946205
551 0.1589204105946205
552 0.1589204105946205
553 0.1589204105946205
554 0.1589204105946205
555 0.1589204105946205
556 0.1589204105946205
557 0.1589204105946205
558 0.1589204105946205
559 0.1589204105946205
560 0.1589204105946205
561 0.1589204105946205
562 0.1589204105946205
563 0.1589204105946205
564 0.1589204105946205
565 0.1589204105946205
566 0.1589204105946205
567 0.1589204105946205
568 0.1589204105946205
569 0.1589204105946205
570 0.1589204105946205
571 0.1589204105946205
572 0.1589877405223731
573 0.15918967486316074
574 0.15918967486316074
575 0.1592569494751242
576 0.1592569494751242
577 0.1592569494751242
578 0.1592569494751242
579 0.15939135236303004
580 0.15959290212961477
581 0.1598615625624131
582 0.1598615625624131
583 0.1598615625624131
584 0.1598615625624131
585 0.1598615625624131
586 0.1598615625624131
587 0.1598615625624131
588 0.1598615625624131
589 0.1598615625624131
590 0.1598615625624131
591 0.1598615625624131
592 0.1598615625624131
593 0.1598615625624131
594 0.1598615625624131
595 0.1598615625624131
596 0.1598615625624131
597 0.1598615625624131
598 0.1598615625624131
599 0.1598615625624131
600 0.1598615625624131
601 0.1598615625624131
602 0.1598615625624131
603 0.1598615625624131
604 0.16012859733206924
605 0.16012859733206924
606 0.1601953216443744
607 0.1601953216443744
608 0.16026201172488155
609 0.16026201172488155
610 0.16026201172488155
611 0.16039528974168046
612 0.16039528974168046
613 0.16039528974168046
614 0.16039528974168046
615 0.16039528974168046
616 0.16039528974168046
617 0.16039528974168046
618 0.16039528974168046
619 0.16039528974168046
620 0.16046177748286872
621 0.16046177748286872
622 0.16046177748286872
623 0.16046177748286872
624 0.16046177748286872
625 0.16046177748286872
626 0.16046177748286872
627 0.16046177748286872
628 0.16046177748286872
629 0.1605281168039148
630 0.1605281168039148
631 0.1605281168039148
632 0.1605281168039148
633 0.1605281168039148
634 0.1605943748645466
635 0.1605943748645466
636 0.1605943748645466
637 0.1605943748645466
638 0.16066056851794988
639 0.16072674615201077
640 0.16079290779947367
641 0.16079290779947367
642 0.16079290779947367
643 0.16079290779947367
644 0.1608590058256021
645 0.1608590058256021
646 0.1608590058256021
647 0.1608590058256021
648 0.1608590058256021
649 0.1608590058256021
650 0.1608590058256021
651 0.1608590058256021
652 0.1608590058256021
653 0.1608590058256021
654 0.1608590058256021
655 0.1608590058256021
656 0.1608590058256021
657 0.1608590058256021
658 0.1608590058256021
659 0.1608590058256021
660 0.1608590058256021
661 0.16092483911183023
662 0.16092483911183023
663 0.16092483911183023
664 0.16092483911183023
665 0.16092483911183023
666 0.16092483911183023
667 0.16092483911183023
668 0.16092483911183023
669 0.16092483911183023
670 0.16092483911183023
671 0.16092483911183023
672 0.16092483911183023
673 0.16092483911183023
674 0.16092483911183023
675 0.16092483911183023
676 0.16092483911183023
677 0.16092483911183023
678 0.16092483911183023
679 0.16092483911183023
680 0.16092483911183023
681 0.16092483911183023
682 0.16092483911183023
683 0.1610558462910637
684 0.1610558462910637
685 0.1610558462910637
686 0.1610558462910637
687 0.1610558462910637
688 0.1610558462910637
689 0.16112126236127094
690 0.16112126236127094
691 0.16112126236127094
692 0.16112126236127094
693 0.16112126236127094
694 0.16112126236127094
695 0.16112126236127094
696 0.16112126236127094
697 0.16112126236127094
698 0.16112126236127094
699 0.16112126236127094
700 0.16112126236127094
701 0.16112126236127094
702 0.16112126236127094
703 0.16118647802866798
704 0.16118647802866798
705 0.16118647802866798
706 0.16118647802866798
707 0.16118647802866798
708 0.16118647802866798
709 0.16118647802866798
710 0.16118647802866798
711 0.16125158150067895
712 0.16125158150067895
713 0.16125158150067895
714 0.16125158150067895
715 0.16125158150067895
716 0.16125158150067895
717 0.16125158150067895
718 0.16125158150067895
719 0.16125158150067895
720 0.16125158150067895
721 0.16125158150067895
722 0.16125158150067895
723 0.16125158150067895
724 0.16125158150067895
725 0.16125158150067895
726 0.16125158150067895
727 0.16125158150067895
728 0.16125158150067895
729 0.16125158150067895
730 0.16131642497448923
731 0.16131642497448923
732 0.16131642497448923
733 0.16131642497448923
734 0.16131642497448923
735 0.16131642497448923
736 0.16131642497448923
737 0.16131642497448923
738 0.16131642497448923
739 0.16131642497448923
740 0.16131642497448923
741 0.16131642497448923
742 0.16131642497448923
743 0.16131642497448923
744 0.16131642497448923
745 0.16131642497448923
746 0.16131642497448923
747 0.16131642497448923
748 0.16131642497448923
749 0.16131642497448923
750 0.16131642497448923
751 0.16131642497448923
752 0.16131642497448923
753 0.16131642497448923
754 0.16131642497448923
755 0.16131642497448923
756 0.16138092659555353
757 0.16138092659555353
758 0.16138092659555353
759 0.16144538975690675
760 0.16144538975690675
761 0.1615742650192022
762 0.16170311481665037
763 0.16170311481665037
764 0.16170311481665037
765 0.16170311481665037
766 0.16170311481665037
767 0.16170311481665037
768 0.16170311481665037
769 0.16176745119223893
770 0.16176745119223893
771 0.16176745119223893
772 0.16176745119223893
773 0.16176745119223893
774 0.16176745119223893
775 0.16176745119223893
776 0.16176745119223893
777 0.16176745119223893
778 0.16176745119223893
779 0.16196008633417522
780 0.16196008633417522
781 0.16196008633417522
782 0.1620242610543828
783 0.16208842348426453
784 0.16208842348426453
785 0.16208842348426453
786 0.16208842348426453
787 0.16208842348426453
788 0.16208842348426453
789 0.16272931461889564
790 0.16272931461889564
791 0.16272931461889564
792 0.16272931461889564
793 0.16272931461889564
794 0.16272931461889564
795 0.16272931461889564
796 0.16272931461889564
797 0.16272931461889564
798 0.16272931461889564
799 0.16272931461889564
800 0.16272931461889564
801 0.16272931461889564
802 0.16272931461889564
803 0.16272931461889564
804 0.16272931461889564
805 0.16272931461889564
806 0.1627931998719723
807 0.1627931998719723
808 0.1627931998719723
809 0.1627931998719723
810 0.16285703796758402
811 0.16285703796758402
812 0.1629208525975819
813 0.1629208525975819
814 0.1629208525975819
815 0.1629208525975819
816 0.16304838844328498
817 0.16304838844328498
818 0.16304838844328498
819 0.16304838844328498
820 0.16304838844328498
821 0.16304838844328498
822 0.16304838844328498
823 0.16304838844328498
824 0.16304838844328498
825 0.16304838844328498
826 0.16304838844328498
827 0.16304838844328498
828 0.16304838844328498
829 0.16304838844328498
830 0.16304838844328498
831 0.16304838844328498
832 0.16304838844328498
833 0.16304838844328498
834 0.16304838844328498
835 0.16304838844328498
836 0.16304838844328498
837 0.16304838844328498
838 0.1631119046781617
839 0.1631119046781617
840 0.1631119046781617
841 0.1631119046781617
842 0.1631119046781617
843 0.1631119046781617
844 0.1631119046781617
845 0.1631119046781617
846 0.1631119046781617
847 0.1631119046781617
848 0.1631119046781617
849 0.1631119046781617
850 0.1631119046781617
851 0.16317527617770028
852 0.16317527617770028
853 0.16317527617770028
854 0.16317527617770028
855 0.16317527617770028
856 0.16317527617770028
857 0.16317527617770028
858 0.16317527617770028
859 0.16317527617770028
860 0.16317527617770028
861 0.16317527617770028
862 0.16317527617770028
863 0.16317527617770028
864 0.16317527617770028
865 0.16323849497610562
866 0.16323849497610562
867 0.16323849497610562
868 0.16323849497610562
869 0.16323849497610562
870 0.16323849497610562
871 0.1633016493071148
872 0.16336479294942288
873 0.16336479294942288
874 0.16355415988664465
875 0.16361727155776795
876 0.16361727155776795
877 0.16361727155776795
878 0.16361727155776795
879 0.16361727155776795
880 0.16361727155776795
881 0.16361727155776795
882 0.16368030917778847
883 0.16368030917778847
884 0.16368030917778847
885 0.16368030917778847
886 0.16368030917778847
887 0.16368030917778847
888 0.16368030917778847
889 0.16368030917778847
890 0.16368030917778847
891 0.16368030917778847
892 0.16368030917778847
893 0.16368030917778847
894 0.16368030917778847
895 0.16368030917778847
896 0.16368030917778847
897 0.16368030917778847
898 0.16368030917778847
899 0.16368030917778847
900 0.16368030917778847
901 0.16368030917778847
902 0.16368030917778847
903 0.16368030917778847
904 0.16368030917778847
905 0.16368030917778847
906 0.16368030917778847
907 0.16368030917778847
908 0.16368030917778847
909 0.16368030917778847
910 0.16368030917778847
911 0.16368030917778847
912 0.16368030917778847
913 0.16368030917778847
914 0.16368030917778847
915 0.16368030917778847
916 0.16368030917778847
917 0.16368030917778847
918 0.16368030917778847
919 0.16368030917778847
920 0.16368030917778847
921 0.16368030917778847
922 0.16368030917778847
923 0.16368030917778847
924 0.16368030917778847
925 0.16368030917778847
926 0.16368030917778847
927 0.16374288823393707
928 0.16374288823393707
929 0.16374288823393707
930 0.16374288823393707
931 0.16374288823393707
932 0.16374288823393707
933 0.16380540832305984
934 0.16380540832305984
935 0.16380540832305984
936 0.16380540832305984
937 0.16380540832305984
938 0.16380540832305984
939 0.16380540832305984
940 0.16380540832305984
941 0.16380540832305984
942 0.16380540832305984
943 0.16380540832305984
944 0.16380540832305984
945 0.16380540832305984
946 0.16380540832305984
947 0.16380540832305984
948 0.16380540832305984
949 0.16380540832305984
950 0.16380540832305984
951 0.16380540832305984
952 0.16386774486563213
953 0.16386774486563213
954 0.16386774486563213
955 0.16386774486563213
956 0.16386774486563213
957 0.16386774486563213
958 0.16386774486563213
959 0.16386774486563213
960 0.1640545268704891
961 0.1640545268704891
962 0.16417901052464437
963 0.1642412429500535
964 0.1642412429500535
965 0.1643034566098447
966 0.1643034566098447
967 0.1643034566098447
968 0.16436564221505423
969 0.16436564221505423
970 0.16436564221505423
971 0.164738588190194
972 0.164738588190194
973 0.164738588190194
974 0.164738588190194
975 0.164738588190194
976 0.164738588190194
977 0.16480069029983624
978 0.16486278319342443
979 0.16486278319342443
980 0.16486278319342443
981 0.16486278319342443
982 0.16486278319342443
983 0.16486278319342443
984 0.16486278319342443
985 0.16486278319342443
986 0.16486278319342443
987 0.16486278319342443
988 0.16486278319342443
989 0.16486278319342443
990 0.16486278319342443
991 0.16486278319342443
992 0.16486278319342443
993 0.16486278319342443
994 0.16486278319342443
995 0.16486278319342443
996 0.16486278319342443
997 0.16486278319342443
998 0.16486278319342443
999 0.16486278319342443
1000 0.16486278319342443

==> data/mean-ndcg-oe-cppcheck-1000-sanitizer=address.dat <==
1 0.014693171996542784
2 0.017965063544882236
3 0.019261519897518363
4 0.02186716890919836
5 0.023538961507446155
6 0.02415470426822061
7 0.027035718385189783
8 0.03412481673992525
9 0.03490536124035044
10 0.03640440096196438
11 0.038574225085439034
12 0.04020920095492153
13 0.040663219165876056
14 0.04176934719011899
15 0.04393010777784587
16 0.0456217277752061
17 0.04873079173244204
18 0.04873079173244204
19 0.04893077290198375
20 0.049521101982442584
21 0.05010254664333516
22 0.05048468100713378
23 0.05331230795595226
24 0.05405677910214654
25 0.05460841104740158
26 0.05497195455277263
27 0.055331530348237644
28 0.06369350193478944
29 0.06527877023540704
30 0.06545322925578916
31 0.06545322925578916
32 0.06630992702229976
33 0.06630992702229976
34 0.06866898173838708
35 0.06983923655716055
36 0.0701710580264891
37 0.07181800195411893
38 0.07296268865819683
39 0.07409951905833835
40 0.07426084352786208
41 0.0755431185385129
42 0.0755431185385129
43 0.07570143249781594
44 0.07633094987195574
45 0.07648742575508455
46 0.07664302759316294
47 0.07726205000198245
48 0.07772385707256331
49 0.07818327925096145
50 0.07894512641772415
51 0.07909674704311911
52 0.0792476402410863
53 0.07999857084986518
54 0.08119455833781732
55 0.08164104606589187
56 0.0819374014687854
57 0.0819374014687854
58 0.08281894831210564
59 0.08340423373163468
60 0.08398716579279113
61 0.08427748347465293
62 0.08543426949926951
63 0.08557832020511799
64 0.08586535157282058
65 0.08643732237288644
66 0.08657980366650976
67 0.08686376572348824
68 0.08728824019741704
69 0.08785228935794777
70 0.08813337546386245
71 0.08813337546386245
72 0.08813337546386245
73 0.08813337546386245
74 0.08827213439682183
75 0.08841046894587527
76 0.08854838719623823
77 0.08854838719623823
78 0.08895971379671083
79 0.08909642908706498
80 0.08936908671609328
81 0.09086452813428254
82 0.09140683331962199
83 0.09262372190655253
84 0.09329797024286295
85 0.09343246582748048
86 0.09343246582748048
87 0.09396768581965255
88 0.09410115398110552
89 0.09436742748491583
90 0.09463304872310059
91 0.09489802796018389
92 0.09503020157150874
93 0.09555765142665539
94 0.09687321189954425
95 0.09713572037548349
96 0.0977905049580662
97 0.0977905049580662
98 0.09792088023950343
99 0.09805097098957431
100 0.09805097098957431
101 0.09805097098957431
102 0.09805097098957431
103 0.09869593182158559
104 0.09908211262156524
105 0.09933904319645175
106 0.09933904319645175
107 0.09946699562124253
108 0.09972239771835348
109 0.09984985065870805
110 0.10035868276559821
111 0.10035868276559821
112 0.10162595777385502
113 0.10175244952672957
114 0.10200496738261967
115 0.10213099634591148
116 0.10263420353817429
117 0.10275978091141479
118 0.10275978091141479
119 0.10288491742879936
120 0.10300983740560052
121 0.10313454336298927
122 0.10325903777123659
123 0.1037561788909371
124 0.1037561788909371
125 0.10388005298579456
126 0.10400372493177987
127 0.10412719696536425
128 0.10437374559475641
129 0.10437374559475641
130 0.10437374559475641
131 0.10449643950149219
132 0.1048639531664626
133 0.10498627036509885
134 0.10547479756959519
135 0.10559674589644359
136 0.10632734634314961
137 0.10632734634314961
138 0.10657016454497525
139 0.10729756243312459
140 0.10741862105325768
141 0.10766039302662804
142 0.10766039302662804
143 0.10778093881126552
144 0.10778093881126552
145 0.10802136310201495
146 0.10802136310201495
147 0.10802136310201495
148 0.10814108661763047
149 0.10826065030736957
150 0.10826065030736957
151 0.10861839570430727
152 0.10885658174419517
153 0.10885658174419517
154 0.10885658174419517
155 0.11004293248932358
156 0.11087232854072956
157 0.11087232854072956
158 0.11087232854072956
159 0.11311515041140476
160 0.11382254151906088
161 0.11394029654603703
162 0.11417552207539428
163 0.11429299378807102
164 0.11429299378807102
165 0.11429299378807102
166 0.11441004942855378
167 0.11441004942855378
168 0.11441004942855378
169 0.11441004942855378
170 0.11452656620121221
171 0.11452656620121221
172 0.11452656620121221
173 0.11452656620121221
174 0.11452656620121221
175 0.11464243350575741
176 0.11464243350575741
177 0.11498927742805827
178 0.11510476720771272
179 0.11510476720771272
180 0.11510476720771272
181 0.11510476720771272
182 0.11510476720771272
183 0.11521964686712656
184 0.11521964686712656
185 0.11521964686712656
186 0.11521964686712656
187 0.11521964686712656
188 0.1154482309792472
189 0.11567658519888108
190 0.11579064819501149
191 0.11613249730830977
192 0.11658784620569479
193 0.11704274838841092
194 0.11726997770525248
195 0.1173834822579911
196 0.11749687747696409
197 0.11749687747696409
198 0.11761005630636025
199 0.11783619981655526
200 0.11806213064802179
201 0.11806213064802179
202 0.11817488555458146
203 0.11828753627408244
204 0.1184000835069539
205 0.1184000835069539
206 0.1184000835069539
207 0.1184000835069539
208 0.1184000835069539
209 0.11851212352863995
210 0.1186240640974588
211 0.1186240640974588
212 0.11884755128121308
213 0.11907084338763395
214 0.11918239252584838
215 0.11918239252584838
216 0.11929374967717113
217 0.11951627380866837
218 0.12018327926756908
219 0.12040542662147911
220 0.12051640698217306
221 0.12073818222483676
222 0.12095977313003467
223 0.12107047697835711
224 0.12107047697835711
225 0.12118099928727671
226 0.12162272873493518
227 0.12173307169054004
228 0.12173307169054004
229 0.12173307169054004
230 0.12173307169054004
231 0.12173307169054004
232 0.12173307169054004
233 0.12195270680679839
234 0.12206243858811168
235 0.12206243858811168
236 0.12206243858811168
237 0.12228139341671015
238 0.12250018060958316
239 0.12293742163354311
240 0.12304664902171514
241 0.12304664902171514
242 0.12315571207332648
243 0.1232646936469561
244 0.1232646936469561
245 0.12369997354956615
246 0.12369997354956615
247 0.12391729386738681
248 0.12402587477508847
249 0.1241343768640485
250 0.1241343768640485
251 0.1241343768640485
252 0.12435091323652678
253 0.12435091323652678
254 0.12445902757521815
255 0.12467510363399084
256 0.12478306575859203
257 0.12478306575859203
258 0.12478306575859203
259 0.12489080255840414
260 0.12489080255840414
261 0.12499839109630699
262 0.12521342106146574
263 0.12542830467414473
264 0.12564304268561943
265 0.12575033926299103
266 0.12575033926299103
267 0.12585749208695352
268 0.12596457357928634
269 0.12607158409905184
270 0.12639240380826597
271 0.12639240380826597
272 0.12649920353301247
273 0.12649920353301247
274 0.12660586446565186
275 0.12660586446565186
276 0.12681891147094304
277 0.1269253667620147
278 0.1269253667620147
279 0.1269253667620147
280 0.1269253667620147
281 0.1269253667620147
282 0.12724372422134145
283 0.12724372422134145
284 0.12724372422134145
285 0.12724372422134145
286 0.12724372422134145
287 0.12724372422134145
288 0.12724372422134145
289 0.1273493860600709
290 0.1274549837874498
291 0.1274549837874498
292 0.12756045418156212
293 0.12756045418156212
294 0.1276657984122227
295 0.12777107999390624
296 0.12777107999390624
297 0.12777107999390624
298 0.12777107999390624
299 0.12777107999390624
300 0.1278760525659975
301 0.12798096416750757
302 0.12798096416750757
303 0.12798096416750757
304 0.12808569448066098
305 0.12808569448066098
306 0.12819030526657746
307 0.12819030526657746
308 0.12819030526657746
309 0.12850360562049917
310 0.12850360562049917
311 0.12850360562049917
312 0.12860786403668
313 0.12860786403668
314 0.12860786403668
315 0.12860786403668
316 0.12860786403668
317 0.12881580735543954
318 0.12881580735543954
319 0.12881580735543954
320 0.12881580735543954
321 0.12881580735543954
322 0.12881580735543954
323 0.12881580735543954
324 0.12902296785037617
325 0.1291264931082507
326 0.1291264931082507
327 0.12922990906481469
328 0.12922990906481469
329 0.12943652416113957
330 0.12943652416113957
331 0.12943652416113957
332 0.12964281732448144
333 0.12964281732448144
334 0.12964281732448144
335 0.12964281732448144
336 0.12964281732448144
337 0.12984858250457865
338 0.13015707376753294
339 0.13025985222576544
340 0.13056803232680453
341 0.1309787329103856
342 0.1309787329103856
343 0.13108130555203068
344 0.13128634893013974
345 0.13169623266740219
346 0.13169623266740219
347 0.13200334270628222
348 0.1321056625499425
349 0.13231020228363358
350 0.1324124223648405
351 0.13251459285028855
352 0.13261671392857363
353 0.1328208576454671
354 0.1328208576454671
355 0.1328208576454671
356 0.1329227829558147
357 0.1329227829558147
358 0.1330246114812872
359 0.13312639188484413
360 0.13312639188484413
361 0.13312639188484413
362 0.13322802899050928
363 0.13332961868227347
364 0.13332961868227347
365 0.13332961868227347
366 0.13332961868227347
367 0.13332961868227347
368 0.13332961868227347
369 0.13363354515857423
370 0.13363354515857423
371 0.13363354515857423
372 0.13363354515857423
373 0.13363354515857423
374 0.13363354515857423
375 0.13373457914747497
376 0.13373457914747497
377 0.13373457914747497
378 0.13373457914747497
379 0.13373457914747497
380 0.13373457914747497
381 0.13373457914747497
382 0.13403674114456585
383 0.13403674114456585
384 0.13413737369224768
385 0.13413737369224768
386 0.13413737369224768
387 0.13443887822524164
388 0.13443887822524164
389 0.13443887822524164
390 0.1345392500457201
391 0.13504089447178347
392 0.13504089447178347
393 0.13504089447178347
394 0.13504089447178347
395 0.13504089447178347
396 0.13504089447178347
397 0.13504089447178347
398 0.13514092684835044
399 0.1352409174331213
400 0.1352409174331213
401 0.1352409174331213
402 0.1352409174331213
403 0.1352409174331213
404 0.1352409174331213
405 0.1352409174331213
406 0.1352409174331213
407 0.1355399010049629
408 0.1355399010049629
409 0.1355399010049629
410 0.1355399010049629
411 0.1355399010049629
412 0.13573882032299575
413 0.13593765980807607
414 0.13603703976235137
415 0.1361363800558412
416 0.1361363800558412
417 0.13623564140730038
418 0.13623564140730038
419 0.13623564140730038
420 0.13633478528385032
421 0.13633478528385032
422 0.13633478528385032
423 0.13653284030499543
424 0.13653284030499543
425 0.13673074138532196
426 0.13673074138532196
427 0.13673074138532196
428 0.13673074138532196
429 0.13673074138532196
430 0.13673074138532196
431 0.13673074138532196
432 0.13673074138532196
433 0.13682938878372902
434 0.13692799881196996
435 0.13692799881196996
436 0.13692799881196996
437 0.13692799881196996
438 0.137026460493536
439 0.137026460493536
440 0.13732162503376544
441 0.13732162503376544
442 0.13732162503376544
443 0.137419903787946
444 0.137419903787946
445 0.137419903787946
446 0.13751807409379577
447 0.13751807409379577
448 0.13751807409379577
449 0.13751807409379577
450 0.13751807409379577
451 0.13751807409379577
452 0.13751807409379577
453 0.13751807409379577
454 0.13751807409379577
455 0.13751807409379577
456 0.13761588976939296
457 0.13761588976939296
458 0.13761588976939296
459 0.13761588976939296
460 0.13761588976939296
461 0.13771353196768016
462 0.13771353196768016
463 0.13771353196768016
464 0.1378110712700547
465 0.13790857646917687
466 0.13790857646917687
467 0.13790857646917687
468 0.13790857646917687
469 0.13790857646917687
470 0.13790857646917687
471 0.13790857646917687
472 0.13790857646917687
473 0.13790857646917687
474 0.13790857646917687
475 0.13790857646917687
476 0.13790857646917687
477 0.13790857646917687
478 0.13790857646917687
479 0.13790857646917687
480 0.13790857646917687
481 0.13790857646917687
482 0.13790857646917687
483 0.13790857646917687
484 0.13790857646917687
485 0.13790857646917687
486 0.13790857646917687
487 0.13790857646917687
488 0.13790857646917687
489 0.138005291166694
490 0.138005291166694
491 0.138005291166694
492 0.138005291166694
493 0.138005291166694
494 0.138005291166694
495 0.138005291166694
496 0.138005291166694
497 0.138005291166694
498 0.138005291166694
499 0.138005291166694
500 0.138005291166694
501 0.138005291166694
502 0.138005291166694
503 0.138005291166694
504 0.138005291166694
505 0.138005291166694
506 0.13839003162447194
507 0.13839003162447194
508 0.13839003162447194
509 0.13839003162447194
510 0.13839003162447194
511 0.13839003162447194
512 0.13848603540035676
513 0.13848603540035676
514 0.13858197935144423
515 0.13858197935144423
516 0.13858197935144423
517 0.13858197935144423
518 0.13858197935144423
519 0.13858197935144423
520 0.13858197935144423
521 0.13867771630699283
522 0.13867771630699283
523 0.13867771630699283
524 0.13867771630699283
525 0.13867771630699283
526 0.13867771630699283
527 0.13867771630699283
528 0.13886878348889214
529 0.13896428831754953
530 0.13896428831754953
531 0.13896428831754953
532 0.13896428831754953
533 0.13896428831754953
534 0.13896428831754953
535 0.13896428831754953
536 0.13896428831754953
537 0.13896428831754953
538 0.13896428831754953
539 0.13896428831754953
540 0.13896428831754953
541 0.13896428831754953
542 0.13905942562790283
543 0.13905942562790283
544 0.13905942562790283
545 0.13905942562790283
546 0.13905942562790283
547 0.13915442465925484
548 0.13915442465925484
549 0.13915442465925484
550 0.13924934151837737
551 0.13962889991521413
552 0.1397237623194602
553 0.1397237623194602
554 0.1397237623194602
555 0.1397237623194602
556 0.1397237623194602
557 0.1397237623194602
558 0.1397237623194602
559 0.1397237623194602
560 0.1397237623194602
561 0.1397237623194602
562 0.1397237623194602
563 0.1397237623194602
564 0.1397237623194602
565 0.1397237623194602
566 0.1397237623194602
567 0.1397237623194602
568 0.1397237623194602
569 0.13981817208542113
570 0.13981817208542113
571 0.13981817208542113
572 0.13981817208542113
573 0.13981817208542113
574 0.13981817208542113
575 0.13981817208542113
576 0.13981817208542113
577 0.13981817208542113
578 0.13991234934641622
579 0.13991234934641622
580 0.13991234934641622
581 0.13991234934641622
582 0.13991234934641622
583 0.13991234934641622
584 0.13991234934641622
585 0.13991234934641622
586 0.1400063238893601
587 0.1400063238893601
588 0.1400063238893601
589 0.1400063238893601
590 0.1400063238893601
591 0.1400063238893601
592 0.1400063238893601
593 0.1400063238893601
594 0.1400063238893601
595 0.1400063238893601
596 0.1400063238893601
597 0.1400063238893601
598 0.1400063238893601
599 0.1400063238893601
600 0.1400063238893601
601 0.1400063238893601
602 0.1400063238893601
603 0.1400063238893601
604 0.1400063238893601
605 0.1400063238893601
606 0.1400063238893601
607 0.1400063238893601
608 0.1400063238893601
609 0.1400063238893601
610 0.1400063238893601
611 0.1400063238893601
612 0.1400063238893601
613 0.1400996401692644
614 0.1400996401692644
615 0.1400996401692644
616 0.1400996401692644
617 0.14019286215941734
618 0.14019286215941734
619 0.14019286215941734
620 0.14019286215941734
621 0.14019286215941734
622 0.14019286215941734
623 0.14019286215941734
624 0.14019286215941734
625 0.1402858979486156
626 0.1402858979486156
627 0.1402858979486156
628 0.1402858979486156
629 0.1402858979486156
630 0.1402858979486156
631 0.1402858979486156
632 0.1402858979486156
633 0.1402858979486156
634 0.1402858979486156
635 0.1402858979486156
636 0.1402858979486156
637 0.1403786602068646
638 0.1403786602068646
639 0.1403786602068646
640 0.1403786602068646
641 0.1403786602068646
642 0.1403786602068646
643 0.14047128821399193
644 0.14047128821399193
645 0.14047128821399193
646 0.14056384970814564
647 0.14056384970814564
648 0.14056384970814564
649 0.14056384970814564
650 0.14056384970814564
651 0.14056384970814564
652 0.14056384970814564
653 0.14056384970814564
654 0.14056384970814564
655 0.14056384970814564
656 0.14056384970814564
657 0.14056384970814564
658 0.14056384970814564
659 0.14056384970814564
660 0.14056384970814564
661 0.14056384970814564
662 0.14056384970814564
663 0.14056384970814564
664 0.14056384970814564
665 0.14056384970814564
666 0.14056384970814564
667 0.14056384970814564
668 0.14056384970814564
669 0.14056384970814564
670 0.14056384970814564
671 0.14056384970814564
672 0.14056384970814564
673 0.14056384970814564
674 0.14056384970814564
675 0.14056384970814564
676 0.14056384970814564
677 0.14056384970814564
678 0.14056384970814564
679 0.14056384970814564
680 0.14056384970814564
681 0.14056384970814564
682 0.14056384970814564
683 0.14056384970814564
684 0.14056384970814564
685 0.14056384970814564
686 0.14056384970814564
687 0.14056384970814564
688 0.14056384970814564
689 0.14056384970814564
690 0.14065547975275272
691 0.14065547975275272
692 0.14065547975275272
693 0.14065547975275272
694 0.14065547975275272
695 0.14065547975275272
696 0.14065547975275272
697 0.14065547975275272
698 0.14065547975275272
699 0.14065547975275272
700 0.14065547975275272
701 0.14065547975275272
702 0.14065547975275272
703 0.1407468493265216
704 0.1407468493265216
705 0.1407468493265216
706 0.1407468493265216
707 0.1407468493265216
708 0.1407468493265216
709 0.1407468493265216
710 0.1407468493265216
711 0.1407468493265216
712 0.1407468493265216
713 0.1407468493265216
714 0.1407468493265216
715 0.1407468493265216
716 0.1407468493265216
717 0.1407468493265216
718 0.1407468493265216
719 0.1407468493265216
720 0.1407468493265216
721 0.1407468493265216
722 0.1407468493265216
723 0.1407468493265216
724 0.1407468493265216
725 0.1407468493265216
726 0.1407468493265216
727 0.1407468493265216
728 0.1407468493265216
729 0.1407468493265216
730 0.1407468493265216
731 0.1407468493265216
732 0.1407468493265216
733 0.1407468493265216
734 0.14092839532618046
735 0.1410191496299881
736 0.1410191496299881
737 0.1410191496299881
738 0.1410191496299881
739 0.1410191496299881
740 0.1410191496299881
741 0.1410191496299881
742 0.1410191496299881
743 0.1410191496299881
744 0.14110973714523242
745 0.14110973714523242
746 0.14110973714523242
747 0.14110973714523242
748 0.14120025137236705
749 0.14120025137236705
750 0.14120025137236705
751 0.14120025137236705
752 0.14120025137236705
753 0.14120025137236705
754 0.1412906566176738
755 0.1412906566176738
756 0.1412906566176738
757 0.1412906566176738
758 0.1412906566176738
759 0.14138097190250826
760 0.14138097190250826
761 0.14138097190250826
762 0.14138097190250826
763 0.14138097190250826
764 0.14138097190250826
765 0.14138097190250826
766 0.14138097190250826
767 0.14138097190250826
768 0.14147112718351923
769 0.14147112718351923
770 0.14147112718351923
771 0.14147112718351923
772 0.14147112718351923
773 0.14147112718351923
774 0.14147112718351923
775 0.14147112718351923
776 0.14147112718351923
777 0.14147112718351923
778 0.14147112718351923
779 0.1415610901812371
780 0.1415610901812371
781 0.1415610901812371
782 0.1415610901812371
783 0.1415610901812371
784 0.1415610901812371
785 0.1415610901812371
786 0.1415610901812371
787 0.1415610901812371
788 0.1415610901812371
789 0.1415610901812371
790 0.1415610901812371
791 0.1415610901812371
792 0.1415610901812371
793 0.1415610901812371
794 0.1415610901812371
795 0.14174046922091624
796 0.1418301418859423
797 0.1418301418859423
798 0.1418301418859423
799 0.14191976415094534
800 0.14191976415094534
801 0.14191976415094534
802 0.14191976415094534
803 0.14200931959658458
804 0.14200931959658458
805 0.14200931959658458
806 0.14200931959658458
807 0.14200931959658458
808 0.14209879212273416
809 0.14209879212273416
810 0.14209879212273416
811 0.14209879212273416
812 0.14209879212273416
813 0.14209879212273416
814 0.14209879212273416
815 0.14209879212273416
816 0.14209879212273416
817 0.14218811705794712
818 0.14218811705794712
819 0.14218811705794712
820 0.14218811705794712
821 0.14218811705794712
822 0.14218811705794712
823 0.14218811705794712
824 0.14218811705794712
825 0.14218811705794712
826 0.14218811705794712
827 0.14218811705794712
828 0.14218811705794712
829 0.14218811705794712
830 0.14218811705794712
831 0.14218811705794712
832 0.14218811705794712
833 0.14218811705794712
834 0.14218811705794712
835 0.14218811705794712
836 0.14218811705794712
837 0.14245513017606204
838 0.14254411878171036
839 0.14254411878171036
840 0.14254411878171036
841 0.14254411878171036
842 0.14254411878171036
843 0.14254411878171036
844 0.14254411878171036
845 0.14263299769618829
846 0.14263299769618829
847 0.14263299769618829
848 0.14263299769618829
849 0.14263299769618829
850 0.14263299769618829
851 0.14263299769618829
852 0.14263299769618829
853 0.14263299769618829
854 0.14263299769618829
855 0.14263299769618829
856 0.14263299769618829
857 0.14263299769618829
858 0.14263299769618829
859 0.14263299769618829
860 0.14272164547157923
861 0.14272164547157923
862 0.14272164547157923
863 0.14272164547157923
864 0.14272164547157923
865 0.14272164547157923
866 0.14272164547157923
867 0.14272164547157923
868 0.14272164547157923
869 0.14272164547157923
870 0.14272164547157923
871 0.14272164547157923
872 0.14281011206119149
873 0.14281011206119149
874 0.14289854876681995
875 0.14289854876681995
876 0.14289854876681995
877 0.14289854876681995
878 0.14289854876681995
879 0.14289854876681995
880 0.14289854876681995
881 0.14289854876681995
882 0.14289854876681995
883 0.14289854876681995
884 0.14289854876681995
885 0.14289854876681995
886 0.14289854876681995
887 0.14289854876681995
888 0.14289854876681995
889 0.14289854876681995
890 0.14289854876681995
891 0.14289854876681995
892 0.14298672043651145
893 0.14298672043651145
894 0.14298672043651145
895 0.14298672043651145
896 0.14298672043651145
897 0.14298672043651145
898 0.14298672043651145
899 0.14298672043651145
900 0.14298672043651145
901 0.14307476216788842
902 0.14307476216788842
903 0.14307476216788842
904 0.14307476216788842
905 0.14307476216788842
906 0.14307476216788842
907 0.14307476216788842
908 0.14307476216788842
909 0.14307476216788842
910 0.14307476216788842
911 0.14307476216788842
912 0.14307476216788842
913 0.14307476216788842
914 0.14307476216788842
915 0.14307476216788842
916 0.14307476216788842
917 0.14307476216788842
918 0.14307476216788842
919 0.14307476216788842
920 0.14307476216788842
921 0.14307476216788842
922 0.14307476216788842
923 0.14307476216788842
924 0.14307476216788842
925 0.14307476216788842
926 0.14307476216788842
927 0.14307476216788842
928 0.14307476216788842
929 0.14307476216788842
930 0.14307476216788842
931 0.14307476216788842
932 0.14307476216788842
933 0.14307476216788842
934 0.14307476216788842
935 0.14307476216788842
936 0.14307476216788842
937 0.14307476216788842
938 0.14307476216788842
939 0.14307476216788842
940 0.14307476216788842
941 0.14307476216788842
942 0.14307476216788842
943 0.14307476216788842
944 0.14307476216788842
945 0.14307476216788842
946 0.14307476216788842
947 0.14307476216788842
948 0.14307476216788842
949 0.14307476216788842
950 0.14307476216788842
951 0.14307476216788842
952 0.14307476216788842
953 0.14307476216788842
954 0.14307476216788842
955 0.14307476216788842
956 0.14307476216788842
957 0.14307476216788842
958 0.14307476216788842
959 0.14307476216788842
960 0.14307476216788842
961 0.14307476216788842
962 0.14307476216788842
963 0.14307476216788842
964 0.14307476216788842
965 0.14307476216788842
966 0.14307476216788842
967 0.14307476216788842
968 0.14307476216788842
969 0.14307476216788842
970 0.14307476216788842
971 0.14307476216788842
972 0.14307476216788842
973 0.14307476216788842
974 0.14307476216788842
975 0.14307476216788842
976 0.14307476216788842
977 0.14307476216788842
978 0.14307476216788842
979 0.14307476216788842
980 0.14307476216788842
981 0.14307476216788842
982 0.14307476216788842
983 0.14307476216788842
984 0.14307476216788842
985 0.14307476216788842
986 0.14307476216788842
987 0.14307476216788842
988 0.14307476216788842
989 0.14307476216788842
990 0.14307476216788842
991 0.14307476216788842
992 0.14307476216788842
993 0.14307476216788842
994 0.14307476216788842
995 0.14307476216788842
996 0.14307476216788842
997 0.14307476216788842
998 0.14307476216788842
999 0.14307476216788842
1000 0.14307476216788842

==> data/mean-ndcg-oe-cppcheck-1000-sanitizer=memory.dat <==
1 0.02631578947368421
2 0.047070057683271625
3 0.047070057683271625
4 0.047070057683271625
5 0.06997581600636948
6 0.07466275267884345
7 0.07685573513498381
8 0.07685573513498381
9 0.08477757712614122
10 0.08858106168295554
11 0.08858106168295554
12 0.10280412244228816
13 0.10453207990963813
14 0.10789994865713567
15 0.10954468549924094
16 0.10954468549924094
17 0.10954468549924094
18 0.10954468549924094
19 0.10954468549924094
20 0.11254034666630611
21 0.11401563498352699
22 0.11401563498352699
23 0.11401563498352699
24 0.11401563498352699
25 0.11821457025102756
26 0.11821457025102756
27 0.1195830873410046
28 0.12229159829443131
29 0.12229159829443131
30 0.12361955281141883
31 0.1275669212324714
32 0.1275669212324714
33 0.1275669212324714
34 0.13141479666458564
35 0.13141479666458564
36 0.1339405692962509
37 0.1339405692962509
38 0.13518530850359872
39 0.13518530850359872
40 0.13518530850359872
41 0.1364053678681735
42 0.1364053678681735
43 0.13881548959072135
44 0.13881548959072135
45 0.13881548959072135
46 0.13881548959072135
47 0.13999346479960978
48 0.13999346479960978
49 0.13999346479960978
50 0.13999346479960978
51 0.13999346479960978
52 0.13999346479960978
53 0.13999346479960978
54 0.14113142328938003
55 0.1422642879853938
56 0.1422642879853938
57 0.1422642879853938
58 0.1445010197786427
59 0.1445010197786427
60 0.15004750328816585
61 0.15004750328816585
62 0.15004750328816585
63 0.15004750328816585
64 0.15223234073837552
65 0.15223234073837552
66 0.15223234073837552
67 0.15439381507998146
68 0.15439381507998146
69 0.15439381507998146
70 0.15439381507998146
71 0.15439381507998146
72 0.15545667999736965
73 0.15545667999736965
74 0.15545667999736965
75 0.15545667999736965
76 0.15545667999736965
77 0.15545667999736965
78 0.15545667999736965
79 0.15649733520092082
80 0.15649733520092082
81 0.15753215919664154
82 0.15753215919664154
83 0.15753215919664154
84 0.1585586135717878
85 0.1585586135717878
86 0.1585586135717878
87 0.15957711608978628
88 0.15957711608978628
89 0.15957711608978628
90 0.15957711608978628
91 0.15957711608978628
92 0.15957711608978628
93 0.15957711608978628
94 0.15957711608978628
95 0.15957711608978628
96 0.16057393946090234
97 0.16057393946090234
98 0.16057393946090234
99 0.16057393946090234
100 0.16057393946090234
101 0.16254592027184903
102 0.16352983515253658
103 0.16647543916294605
104 0.16647543916294605
105 0.16647543916294605
106 0.16647543916294605
107 0.16647543916294605
108 0.16744747938122684
109 0.16744747938122684
110 0.16744747938122684
111 0.16744747938122684
112 0.16744747938122684
113 0.16744747938122684
114 0.1684085424051244
115 0.1684085424051244
116 0.17032370925199303
117 0.17032370925199303
118 0.17032370925199303
119 0.17032370925199303
120 0.17032370925199303
121 0.17032370925199303
122 0.17032370925199303
123 0.17032370925199303
124 0.17032370925199303
125 0.17032370925199303
126 0.17032370925199303
127 0.17126355887605316
128 0.17126355887605316
129 0.17126355887605316
130 0.17126355887605316
131 0.17126355887605316
132 0.17126355887605316
133 0.17126355887605316
134 0.17126355887605316
135 0.17126355887605316
136 0.17126355887605316
137 0.17126355887605316
138 0.17126355887605316
139 0.17218636518810224
140 0.17218636518810224
141 0.17218636518810224
142 0.17218636518810224
143 0.17218636518810224
144 0.17218636518810224
145 0.17218636518810224
146 0.17218636518810224
147 0.17218636518810224
148 0.17218636518810224
149 0.17218636518810224
150 0.17218636518810224
151 0.17218636518810224
152 0.1730928824517545
153 0.1730928824517545
154 0.17399706536589657
155 0.17399706536589657
156 0.17399706536589657
157 0.17399706536589657
158 0.174896703362108
159 0.174896703362108
160 0.174896703362108
161 0.174896703362108
162 0.174896703362108
163 0.174896703362108
164 0.174896703362108
165 0.174896703362108
166 0.174896703362108
167 0.174896703362108
168 0.174896703362108
169 0.174896703362108
170 0.174896703362108
171 0.174896703362108
172 0.174896703362108
173 0.174896703362108
174 0.174896703362108
175 0.17577866698946853
176 0.17577866698946853
177 0.17577866698946853
178 0.17577866698946853
179 0.17577866698946853
180 0.17577866698946853
181 0.17577866698946853
182 0.17577866698946853
183 0.17577866698946853
184 0.17665220491911815
185 0.17665220491911815
186 0.17665220491911815
187 0.17665220491911815
188 0.17665220491911815
189 0.17665220491911815
190 0.17665220491911815
191 0.17665220491911815
192 0.17665220491911815
193 0.17665220491911815
194 0.17665220491911815
195 0.17665220491911815
196 0.17665220491911815
197 0.17665220491911815
198 0.17751370429813995
199 0.17751370429813995
200 0.17751370429813995
201 0.17751370429813995
202 0.17751370429813995
203 0.17751370429813995
204 0.17751370429813995
205 0.17751370429813995
206 0.17751370429813995
207 0.17751370429813995
208 0.17751370429813995
209 0.17836653525268434
210 0.17836653525268434
211 0.17836653525268434
212 0.17836653525268434
213 0.17836653525268434
214 0.17836653525268434
215 0.17836653525268434
216 0.17836653525268434
217 0.17921344452946827
218 0.17921344452946827
219 0.17921344452946827
220 0.17921344452946827
221 0.17921344452946827
222 0.17921344452946827
223 0.17921344452946827
224 0.17921344452946827
225 0.17921344452946827
226 0.1808946319338788
227 0.1808946319338788
228 0.1808946319338788
229 0.1808946319338788
230 0.1808946319338788
231 0.1808946319338788
232 0.1808946319338788
233 0.1808946319338788
234 0.1808946319338788
235 0.1808946319338788
236 0.1808946319338788
237 0.1817279567256172
238 0.18339333029242022
239 0.18339333029242022
240 0.18339333029242022
241 0.18339333029242022
242 0.18339333029242022
243 0.18339333029242022
244 0.18339333029242022
245 0.18339333029242022
246 0.18339333029242022
247 0.18339333029242022
248 0.18339333029242022
249 0.18339333029242022
250 0.18339333029242022
251 0.18339333029242022
252 0.18339333029242022
253 0.18339333029242022
254 0.18339333029242022
255 0.18339333029242022
256 0.18339333029242022
257 0.18339333029242022
258 0.18339333029242022
259 0.18421340580151577
260 0.18421340580151577
261 0.18421340580151577
262 0.18421340580151577
263 0.18421340580151577
264 0.18421340580151577
265 0.18421340580151577
266 0.18421340580151577
267 0.18421340580151577
268 0.18421340580151577
269 0.18421340580151577
270 0.18421340580151577
271 0.18421340580151577
272 0.18421340580151577
273 0.18421340580151577
274 0.18421340580151577
275 0.18421340580151577
276 0.18421340580151577
277 0.18421340580151577
278 0.18421340580151577
279 0.18421340580151577
280 0.18421340580151577
281 0.18421340580151577
282 0.18421340580151577
283 0.18421340580151577
284 0.18421340580151577
285 0.18421340580151577
286 0.18421340580151577
287 0.18421340580151577
288 0.18421340580151577
289 0.18421340580151577
290 0.18421340580151577
291 0.18421340580151577
292 0.18421340580151577
293 0.18421340580151577
294 0.18421340580151577
295 0.18421340580151577
296 0.18421340580151577
297 0.18421340580151577
298 0.18421340580151577
299 0.18421340580151577
300 0.18421340580151577
301 0.18421340580151577
302 0.18421340580151577
303 0.18421340580151577
304 0.18421340580151577
305 0.18421340580151577
306 0.18421340580151577
307 0.18500923466875877
308 0.18580461359340927
309 0.18580461359340927
310 0.18580461359340927
311 0.18580461359340927
312 0.18580461359340927
313 0.18580461359340927
314 0.18580461359340927
315 0.18580461359340927
316 0.18580461359340927
317 0.18580461359340927
318 0.18580461359340927
319 0.18580461359340927
320 0.18580461359340927
321 0.18580461359340927
322 0.18580461359340927
323 0.18580461359340927
324 0.18580461359340927
325 0.18580461359340927
326 0.18580461359340927
327 0.18580461359340927
328 0.18580461359340927
329 0.18580461359340927
330 0.18580461359340927
331 0.18580461359340927
332 0.18580461359340927
333 0.18580461359340927
334 0.18580461359340927
335 0.18580461359340927
336 0.18580461359340927
337 0.18580461359340927
338 0.186587342521563
339 0.186587342521563
340 0.186587342521563
341 0.186587342521563
342 0.18736849863364197
343 0.18736849863364197
344 0.18736849863364197
345 0.18736849863364197
346 0.18736849863364197
347 0.18736849863364197
348 0.18736849863364197
349 0.18736849863364197
350 0.18736849863364197
351 0.18736849863364197
352 0.18736849863364197
353 0.18736849863364197
354 0.18736849863364197
355 0.18736849863364197
356 0.18736849863364197
357 0.18736849863364197
358 0.18736849863364197
359 0.18736849863364197
360 0.18736849863364197
361 0.18736849863364197
362 0.18736849863364197
363 0.18736849863364197
364 0.18736849863364197
365 0.18736849863364197
366 0.18736849863364197
367 0.18736849863364197
368 0.18736849863364197
369 0.18813964541671208
370 0.18813964541671208
371 0.18813964541671208
372 0.18813964541671208
373 0.18813964541671208
374 0.18813964541671208
375 0.18813964541671208
376 0.18813964541671208
377 0.18813964541671208
378 0.18813964541671208
379 0.18813964541671208
380 0.18813964541671208
381 0.18813964541671208
382 0.18813964541671208
383 0.18813964541671208
384 0.18813964541671208
385 0.18813964541671208
386 0.18813964541671208
387 0.18813964541671208
388 0.18813964541671208
389 0.18813964541671208
390 0.18813964541671208
391 0.18813964541671208
392 0.18813964541671208
393 0.18813964541671208
394 0.18813964541671208
395 0.18813964541671208
396 0.18813964541671208
397 0.18813964541671208
398 0.18813964541671208
399 0.18813964541671208
400 0.18813964541671208
401 0.1889001249055966
402 0.1889001249055966
403 0.1889001249055966
404 0.1889001249055966
405 0.1889001249055966
406 0.1889001249055966
407 0.1889001249055966
408 0.1889001249055966
409 0.1889001249055966
410 0.1889001249055966
411 0.1889001249055966
412 0.1889001249055966
413 0.1889001249055966
414 0.1889001249055966
415 0.1889001249055966
416 0.1889001249055966
417 0.1889001249055966
418 0.1889001249055966
419 0.1889001249055966
420 0.1889001249055966
421 0.1889001249055966
422 0.1889001249055966
423 0.1889001249055966
424 0.1889001249055966
425 0.1889001249055966
426 0.1889001249055966
427 0.1889001249055966
428 0.1889001249055966
429 0.1889001249055966
430 0.1889001249055966
431 0.1889001249055966
432 0.1889001249055966
433 0.1889001249055966
434 0.1889001249055966
435 0.1889001249055966
436 0.1889001249055966
437 0.1889001249055966
438 0.1889001249055966
439 0.1889001249055966
440 0.1889001249055966
441 0.1889001249055966
442 0.1889001249055966
443 0.1889001249055966
444 0.1889001249055966
445 0.1889001249055966
446 0.1889001249055966
447 0.1889001249055966
448 0.1889001249055966
449 0.1889001249055966
450 0.1889001249055966
451 0.1889001249055966
452 0.1889001249055966
453 0.1889001249055966
454 0.1889001249055966
455 0.1889001249055966
456 0.1889001249055966
457 0.1889001249055966
458 0.1889001249055966
459 0.1889001249055966
460 0.1889001249055966
461 0.1889001249055966
462 0.1889001249055966
463 0.1889001249055966
464 0.1889001249055966
465 0.1889001249055966
466 0.1889001249055966
467 0.1889001249055966
468 0.1889001249055966
469 0.1889001249055966
470 0.1889001249055966
471 0.1889001249055966
472 0.1889001249055966
473 0.1889001249055966
474 0.1889001249055966
475 0.1889001249055966
476 0.1889001249055966
477 0.1889001249055966
478 0.1889001249055966
479 0.1889001249055966
480 0.1889001249055966
481 0.1889001249055966
482 0.1889001249055966
483 0.1889001249055966
484 0.1889001249055966
485 0.1889001249055966
486 0.1889001249055966
487 0.1889001249055966
488 0.1889001249055966
489 0.1889001249055966
490 0.1889001249055966
491 0.1889001249055966
492 0.1889001249055966
493 0.1889001249055966
494 0.1889001249055966
495 0.1889001249055966
496 0.1889001249055966
497 0.1889001249055966
498 0.1889001249055966
499 0.1889001249055966
500 0.1889001249055966
501 0.1889001249055966
502 0.1889001249055966
503 0.1889001249055966
504 0.1889001249055966
505 0.1889001249055966
506 0.1889001249055966
507 0.1889001249055966
508 0.1889001249055966
509 0.1889001249055966
510 0.1889001249055966
511 0.1889001249055966
512 0.1889001249055966
513 0.1889001249055966
514 0.1889001249055966
515 0.1889001249055966
516 0.1889001249055966
517 0.1889001249055966
518 0.1889001249055966
519 0.1889001249055966
520 0.1889001249055966
521 0.1889001249055966
522 0.1889001249055966
523 0.1889001249055966
524 0.1889001249055966
525 0.1889001249055966
526 0.1889001249055966
527 0.1889001249055966
528 0.1889001249055966
529 0.1889001249055966
530 0.1889001249055966
531 0.1889001249055966
532 0.1889001249055966
533 0.1889001249055966
534 0.1889001249055966
535 0.18962579031989069
536 0.18962579031989069
537 0.18962579031989069
538 0.18962579031989069
539 0.18962579031989069
540 0.18962579031989069
541 0.18962579031989069
542 0.18962579031989069
543 0.18962579031989069
544 0.18962579031989069
545 0.18962579031989069
546 0.18962579031989069
547 0.18962579031989069
548 0.18962579031989069
549 0.18962579031989069
550 0.18962579031989069
551 0.18962579031989069
552 0.18962579031989069
553 0.18962579031989069
554 0.18962579031989069
555 0.18962579031989069
556 0.18962579031989069
557 0.18962579031989069
558 0.18962579031989069
559 0.18962579031989069
560 0.18962579031989069
561 0.18962579031989069
562 0.18962579031989069
563 0.18962579031989069
564 0.18962579031989069
565 0.18962579031989069
566 0.18962579031989069
567 0.18962579031989069
568 0.18962579031989069
569 0.18962579031989069
570 0.18962579031989069
571 0.18962579031989069
572 0.18962579031989069
573 0.18962579031989069
574 0.18962579031989069
575 0.18962579031989069
576 0.18962579031989069
577 0.18962579031989069
578 0.18962579031989069
579 0.18962579031989069
580 0.18962579031989069
581 0.18962579031989069
582 0.18962579031989069
583 0.18962579031989069
584 0.18962579031989069
585 0.18962579031989069
586 0.18962579031989069
587 0.18962579031989069
588 0.18962579031989069
589 0.18962579031989069
590 0.18962579031989069
591 0.18962579031989069
592 0.18962579031989069
593 0.18962579031989069
594 0.18962579031989069
595 0.18962579031989069
596 0.18962579031989069
597 0.18962579031989069
598 0.18962579031989069
599 0.18962579031989069
600 0.18962579031989069
601 0.18962579031989069
602 0.18962579031989069
603 0.18962579031989069
604 0.18962579031989069
605 0.18962579031989069
606 0.18962579031989069
607 0.18962579031989069
608 0.18962579031989069
609 0.18962579031989069
610 0.18962579031989069
611 0.18962579031989069
612 0.18962579031989069
613 0.18962579031989069
614 0.18962579031989069
615 0.18962579031989069
616 0.18962579031989069
617 0.18962579031989069
618 0.18962579031989069
619 0.18962579031989069
620 0.18962579031989069
621 0.18962579031989069
622 0.18962579031989069
623 0.18962579031989069
624 0.18962579031989069
625 0.18962579031989069
626 0.18962579031989069
627 0.18962579031989069
628 0.18962579031989069
629 0.18962579031989069
630 0.18962579031989069
631 0.18962579031989069
632 0.18962579031989069
633 0.18962579031989069
634 0.18962579031989069
635 0.18962579031989069
636 0.18962579031989069
637 0.18962579031989069
638 0.18962579031989069
639 0.18962579031989069
640 0.18962579031989069
641 0.18962579031989069
642 0.18962579031989069
643 0.18962579031989069
644 0.18962579031989069
645 0.18962579031989069
646 0.18962579031989069
647 0.18962579031989069
648 0.18962579031989069
649 0.18962579031989069
650 0.18962579031989069
651 0.18962579031989069
652 0.18962579031989069
653 0.18962579031989069
654 0.18962579031989069
655 0.18962579031989069
656 0.18962579031989069
657 0.18962579031989069
658 0.18962579031989069
659 0.18962579031989069
660 0.18962579031989069
661 0.18962579031989069
662 0.18962579031989069
663 0.18962579031989069
664 0.18962579031989069
665 0.18962579031989069
666 0.18962579031989069
667 0.18962579031989069
668 0.18962579031989069
669 0.18962579031989069
670 0.18962579031989069
671 0.18962579031989069
672 0.18962579031989069
673 0.18962579031989069
674 0.18962579031989069
675 0.18962579031989069
676 0.18962579031989069
677 0.18962579031989069
678 0.18962579031989069
679 0.18962579031989069
680 0.18962579031989069
681 0.18962579031989069
682 0.18962579031989069
683 0.18962579031989069
684 0.18962579031989069
685 0.18962579031989069
686 0.18962579031989069
687 0.18962579031989069
688 0.18962579031989069
689 0.18962579031989069
690 0.18962579031989069
691 0.18962579031989069
692 0.18962579031989069
693 0.18962579031989069
694 0.18962579031989069
695 0.18962579031989069
696 0.18962579031989069
697 0.18962579031989069
698 0.18962579031989069
699 0.18962579031989069
700 0.18962579031989069
701 0.18962579031989069
702 0.18962579031989069
703 0.18962579031989069
704 0.18962579031989069
705 0.18962579031989069
706 0.18962579031989069
707 0.18962579031989069
708 0.18962579031989069
709 0.18962579031989069
710 0.18962579031989069
711 0.18962579031989069
712 0.18962579031989069
713 0.18962579031989069
714 0.18962579031989069
715 0.18962579031989069
716 0.18962579031989069
717 0.18962579031989069
718 0.18962579031989069
719 0.18962579031989069
720 0.18962579031989069
721 0.18962579031989069
722 0.18962579031989069
723 0.18962579031989069
724 0.18962579031989069
725 0.18962579031989069
726 0.18962579031989069
727 0.18962579031989069
728 0.18962579031989069
729 0.18962579031989069
730 0.18962579031989069
731 0.18962579031989069
732 0.18962579031989069
733 0.18962579031989069
734 0.18962579031989069
735 0.18962579031989069
736 0.18962579031989069
737 0.18962579031989069
738 0.18962579031989069
739 0.18962579031989069
740 0.18962579031989069
741 0.18962579031989069
742 0.18962579031989069
743 0.18962579031989069
744 0.18962579031989069
745 0.18962579031989069
746 0.18962579031989069
747 0.18962579031989069
748 0.18962579031989069
749 0.18962579031989069
750 0.18962579031989069
751 0.18962579031989069
752 0.18962579031989069
753 0.18962579031989069
754 0.18962579031989069
755 0.18962579031989069
756 0.18962579031989069
757 0.18962579031989069
758 0.18962579031989069
759 0.18962579031989069
760 0.18962579031989069
761 0.18962579031989069
762 0.18962579031989069
763 0.18962579031989069
764 0.18962579031989069
765 0.18962579031989069
766 0.18962579031989069
767 0.18962579031989069
768 0.18962579031989069
769 0.18962579031989069
770 0.18962579031989069
771 0.18962579031989069
772 0.18962579031989069
773 0.18962579031989069
774 0.18962579031989069
775 0.18962579031989069
776 0.18962579031989069
777 0.18962579031989069
778 0.18962579031989069
779 0.18962579031989069
780 0.18962579031989069
781 0.18962579031989069
782 0.18962579031989069
783 0.18962579031989069
784 0.18962579031989069
785 0.18962579031989069
786 0.18962579031989069
787 0.18962579031989069
788 0.18962579031989069
789 0.18962579031989069
790 0.18962579031989069
791 0.18962579031989069
792 0.18962579031989069
793 0.18962579031989069
794 0.18962579031989069
795 0.18962579031989069
796 0.18962579031989069
797 0.18962579031989069
798 0.18962579031989069
799 0.18962579031989069
800 0.18962579031989069
801 0.18962579031989069
802 0.18962579031989069
803 0.18962579031989069
804 0.18962579031989069
805 0.18962579031989069
806 0.18962579031989069
807 0.18962579031989069
808 0.18962579031989069
809 0.18962579031989069
810 0.18962579031989069
811 0.18962579031989069
812 0.18962579031989069
813 0.18962579031989069
814 0.18962579031989069
815 0.18962579031989069
816 0.18962579031989069
817 0.18962579031989069
818 0.18962579031989069
819 0.18962579031989069
820 0.18962579031989069
821 0.18962579031989069
822 0.18962579031989069
823 0.18962579031989069
824 0.18962579031989069
825 0.18962579031989069
826 0.18962579031989069
827 0.18962579031989069
828 0.18962579031989069
829 0.18962579031989069
830 0.18962579031989069
831 0.18962579031989069
832 0.18962579031989069
833 0.18962579031989069
834 0.18962579031989069
835 0.18962579031989069
836 0.18962579031989069
837 0.18962579031989069
838 0.18962579031989069
839 0.18962579031989069
840 0.18962579031989069
841 0.18962579031989069
842 0.18962579031989069
843 0.18962579031989069
844 0.18962579031989069
845 0.18962579031989069
846 0.18962579031989069
847 0.18962579031989069
848 0.18962579031989069
849 0.18962579031989069
850 0.18962579031989069
851 0.18962579031989069
852 0.18962579031989069
853 0.18962579031989069
854 0.18962579031989069
855 0.18962579031989069
856 0.18962579031989069
857 0.18962579031989069
858 0.18962579031989069
859 0.18962579031989069
860 0.18962579031989069
861 0.18962579031989069
862 0.18962579031989069
863 0.18962579031989069
864 0.18962579031989069
865 0.18962579031989069
866 0.18962579031989069
867 0.18962579031989069
868 0.18962579031989069
869 0.18962579031989069
870 0.18962579031989069
871 0.18962579031989069
872 0.18962579031989069
873 0.18962579031989069
874 0.18962579031989069
875 0.18962579031989069
876 0.18962579031989069
877 0.18962579031989069
878 0.18962579031989069
879 0.18962579031989069
880 0.18962579031989069
881 0.18962579031989069
882 0.18962579031989069
883 0.18962579031989069
884 0.18962579031989069
885 0.18962579031989069
886 0.18962579031989069
887 0.18962579031989069
888 0.18962579031989069
889 0.18962579031989069
890 0.18962579031989069
891 0.18962579031989069
892 0.18962579031989069
893 0.18962579031989069
894 0.18962579031989069
895 0.18962579031989069
896 0.18962579031989069
897 0.18962579031989069
898 0.18962579031989069
899 0.18962579031989069
900 0.18962579031989069
901 0.18962579031989069
902 0.18962579031989069
903 0.18962579031989069
904 0.18962579031989069
905 0.18962579031989069
906 0.18962579031989069
907 0.18962579031989069
908 0.18962579031989069
909 0.18962579031989069
910 0.18962579031989069
911 0.18962579031989069
912 0.18962579031989069
913 0.18962579031989069
914 0.18962579031989069
915 0.18962579031989069
916 0.18962579031989069
917 0.18962579031989069
918 0.18962579031989069
919 0.18962579031989069
920 0.18962579031989069
921 0.18962579031989069
922 0.18962579031989069
923 0.18962579031989069
924 0.18962579031989069
925 0.18962579031989069
926 0.18962579031989069
927 0.18962579031989069
928 0.18962579031989069
929 0.18962579031989069
930 0.18962579031989069
931 0.18962579031989069
932 0.18962579031989069
933 0.18962579031989069
934 0.18962579031989069
935 0.18962579031989069
936 0.18962579031989069
937 0.18962579031989069
938 0.18962579031989069
939 0.18962579031989069
940 0.18962579031989069
941 0.18962579031989069
942 0.18962579031989069
943 0.18962579031989069
944 0.18962579031989069
945 0.18962579031989069
946 0.18962579031989069
947 0.18962579031989069
948 0.18962579031989069
949 0.18962579031989069
950 0.18962579031989069
951 0.18962579031989069
952 0.18962579031989069
953 0.18962579031989069
954 0.18962579031989069
955 0.18962579031989069
956 0.18962579031989069
957 0.18962579031989069
958 0.18962579031989069
959 0.18962579031989069
960 0.18962579031989069
961 0.18962579031989069
962 0.18962579031989069
963 0.18962579031989069
964 0.18962579031989069
965 0.18962579031989069
966 0.18962579031989069
967 0.18962579031989069
968 0.18962579031989069
969 0.18962579031989069
970 0.18962579031989069
971 0.18962579031989069
972 0.18962579031989069
973 0.18962579031989069
974 0.18962579031989069
975 0.18962579031989069
976 0.18962579031989069
977 0.18962579031989069
978 0.18962579031989069
979 0.18962579031989069
980 0.18962579031989069
981 0.18962579031989069
982 0.18962579031989069
983 0.18962579031989069
984 0.18962579031989069
985 0.18962579031989069
986 0.18962579031989069
987 0.18962579031989069
988 0.18962579031989069
989 0.18962579031989069
990 0.18962579031989069
991 0.18962579031989069
992 0.18962579031989069
993 0.18962579031989069
994 0.18962579031989069
995 0.18962579031989069
996 0.18962579031989069
997 0.18962579031989069
998 0.18962579031989069
999 0.18962579031989069
1000 0.18962579031989069

==> data/mean-ndcg-oe-cppcheck-1000-sanitizer=undefined.dat <==
1 0.006389776357827476
2 0.01546065140917431
3 0.017856817543359615
4 0.017856817543359615
5 0.02589050203864562
6 0.028735607366984446
7 0.03246297690905047
8 0.03699841443472388
9 0.04036456454598246
10 0.043596918833882156
11 0.043596918833882156
12 0.04748213191670304
13 0.04832126781139056
14 0.04995678234691653
15 0.04995678234691653
16 0.04995678234691653
17 0.05187221738340321
18 0.05224826996066622
19 0.05224826996066622
20 0.053339341440044576
21 0.05405577538323171
22 0.055115191019609516
23 0.05581200984384445
24 0.05581200984384445
25 0.05615185976964854
26 0.05615185976964854
27 0.056484151459227624
28 0.05944361071185367
29 0.062373571452771524
30 0.06269601408309435
31 0.06301550290098573
32 0.0639655341941354
33 0.06459352662938402
34 0.06521639890380508
35 0.06583437463421171
36 0.06583437463421171
37 0.06583437463421171
38 0.06583437463421171
39 0.06613453729349143
40 0.06643270408460794
41 0.06643270408460794
42 0.06761026851367316
43 0.06761026851367316
44 0.06761026851367316
45 0.06761026851367316
46 0.06847303844972757
47 0.06847303844972757
48 0.06904205951539538
49 0.07130638948517885
50 0.07130638948517885
51 0.07158662121614044
52 0.07158662121614044
53 0.07186420163606286
54 0.07186420163606286
55 0.07241434679195456
56 0.07241434679195456
57 0.07241434679195456
58 0.07322900310003881
59 0.07322900310003881
60 0.07646120307491748
61 0.07699778064347032
62 0.07699778064347032
63 0.07726402132504648
64 0.07726402132504648
65 0.07752830655494913
66 0.07752830655494913
67 0.07752830655494913
68 0.07805132781835238
69 0.07805132781835238
70 0.07805132781835238
71 0.07856914419021538
72 0.07882722001680163
73 0.07985626009192269
74 0.07985626009192269
75 0.08011193592779302
76 0.08011193592779302
77 0.08036608737806346
78 0.08036608737806346
79 0.08061877043068293
80 0.08061877043068293
81 0.08162383910384297
82 0.08187441701895389
83 0.08212431763930864
84 0.08237355256745917
85 0.08237355256745917
86 0.08237355256745917
87 0.08237355256745917
88 0.08237355256745917
89 0.08237355256745917
90 0.0828644851115162
91 0.0828644851115162
92 0.08310877403851753
93 0.08310877403851753
94 0.08383821659465128
95 0.08408080629645778
96 0.08408080629645778
97 0.08408080629645778
98 0.08432177147317166
99 0.08480265006049433
100 0.08576233365936774
101 0.08624115328119505
102 0.08648005913081888
103 0.08957937410662777
104 0.0900552113649627
105 0.0900552113649627
106 0.09029216929899682
107 0.09029216929899682
108 0.09076421438902453
109 0.09099977836983962
110 0.09123488969079488
111 0.09123488969079488
112 0.09123488969079488
113 0.09123488969079488
114 0.09123488969079488
115 0.09146782181623991
116 0.09239787089203556
117 0.09239787089203556
118 0.09239787089203556
119 0.09286043622946036
120 0.09286043622946036
121 0.09332141000805072
122 0.09378160179828128
123 0.09401131117347836
124 0.09401131117347836
125 0.09401131117347836
126 0.09423988695863011
127 0.09423988695863011
128 0.09446772782460991
129 0.09446772782460991
130 0.09469484968108118
131 0.09469484968108118
132 0.09492126784421788
133 0.09537341161042284
134 0.09559914083390617
135 0.09559914083390617
136 0.09559914083390617
137 0.09559914083390617
138 0.09582353433191916
139 0.09582353433191916
140 0.09604728005635045
141 0.09604728005635045
142 0.09604728005635045
143 0.09627007793626349
144 0.09627007793626349
145 0.09627007793626349
146 0.09627007793626349
147 0.09627007793626349
148 0.09715519044467996
149 0.09715519044467996
150 0.09715519044467996
151 0.09781639080291778
152 0.09781639080291778
153 0.09781639080291778
154 0.09781639080291778
155 0.09957052219220033
156 0.10285536209912681
157 0.10307407678191018
158 0.10307407678191018
159 0.10525580278188593
160 0.10634532822325728
161 0.10634532822325728
162 0.10634532822325728
163 0.10634532822325728
164 0.10634532822325728
165 0.10634532822325728
166 0.1065616754693252
167 0.1065616754693252
168 0.1065616754693252
169 0.1065616754693252
170 0.1065616754693252
171 0.10699189015792636
172 0.10763648624553651
173 0.10763648624553651
174 0.10785087341904177
175 0.10785087341904177
176 0.10785087341904177
177 0.10806455734774367
178 0.10806455734774367
179 0.10806455734774367
180 0.10806455734774367
181 0.10806455734774367
182 0.10827710496457633
183 0.10848943046927573
184 0.10848943046927573
185 0.10848943046927573
186 0.10848943046927573
187 0.10848943046927573
188 0.10848943046927573
189 0.10848943046927573
190 0.10848943046927573
191 0.10848943046927573
192 0.10848943046927573
193 0.10848943046927573
194 0.10848943046927573
195 0.10869921444294763
196 0.10869921444294763
197 0.10869921444294763
198 0.10869921444294763
199 0.10869921444294763
200 0.10869921444294763
201 0.10869921444294763
202 0.10869921444294763
203 0.10869921444294763
204 0.10869921444294763
205 0.10869921444294763
206 0.10890685034306438
207 0.10890685034306438
208 0.10890685034306438
209 0.10890685034306438
210 0.10890685034306438
211 0.10890685034306438
212 0.10973296750473759
213 0.10973296750473759
214 0.10993913739757157
215 0.11014512930770708
216 0.11014512930770708
217 0.11014512930770708
218 0.11035059398181467
219 0.11260879635658531
220 0.11281391501045579
221 0.11281391501045579
222 0.11322346880808191
223 0.11322346880808191
224 0.11322346880808191
225 0.11322346880808191
226 0.11322346880808191
227 0.11322346880808191
228 0.11342724512677929
229 0.11342724512677929
230 0.11342724512677929
231 0.11342724512677929
232 0.11363037410415515
233 0.11363037410415515
234 0.11363037410415515
235 0.11363037410415515
236 0.11363037410415515
237 0.11383271494815554
238 0.11383271494815554
239 0.11403474684301239
240 0.11423662557802046
241 0.11443835201798949
242 0.11443835201798949
243 0.11443835201798949
244 0.11443835201798949
245 0.11443835201798949
246 0.11443835201798949
247 0.11443835201798949
248 0.11443835201798949
249 0.11443835201798949
250 0.11443835201798949
251 0.11443835201798949
252 0.11443835201798949
253 0.11443835201798949
254 0.11463817356729601
255 0.11483785407847813
256 0.11483785407847813
257 0.1152366554202764
258 0.1152366554202764
259 0.11603315048342346
260 0.11603315048342346
261 0.11662969970876035
262 0.11662969970876035
263 0.11662969970876035
264 0.11662969970876035
265 0.11682800983658607
266 0.11702618678098328
267 0.11702618678098328
268 0.11722409937943225
269 0.11722409937943225
270 0.11761940119366093
271 0.11761940119366093
272 0.11761940119366093
273 0.11860571742030207
274 0.11860571742030207
275 0.11880272540837339
276 0.11880272540837339
277 0.11880272540837339
278 0.11919598494454768
279 0.11958899477976367
280 0.11958899477976367
281 0.11958899477976367
282 0.11958899477976367
283 0.11958899477976367
284 0.11958899477976367
285 0.11958899477976367
286 0.11958899477976367
287 0.11958899477976367
288 0.11958899477976367
289 0.11978428351364545
290 0.11978428351364545
291 0.11978428351364545
292 0.11978428351364545
293 0.11978428351364545
294 0.11997898523069697
295 0.12017357115722709
296 0.12036804182070687
297 0.12036804182070687
298 0.12036804182070687
299 0.12036804182070687
300 0.12036804182070687
301 0.12036804182070687
302 0.12036804182070687
303 0.12036804182070687
304 0.12036804182070687
305 0.12036804182070687
306 0.12056138795378256
307 0.12056138795378256
308 0.12075451510481593
309 0.12094753348047482
310 0.12094753348047482
311 0.12094753348047482
312 0.12094753348047482
313 0.12094753348047482
314 0.12094753348047482
315 0.1211399089944607
316 0.1211399089944607
317 0.12133207386650925
318 0.1217161943048324
319 0.1217161943048324
320 0.1217161943048324
321 0.1217161943048324
322 0.12190784028918122
323 0.12209938379282989
324 0.12209938379282989
325 0.12209938379282989
326 0.12209938379282989
327 0.12209938379282989
328 0.12209938379282989
329 0.12267219609262515
330 0.12267219609262515
331 0.12267219609262515
332 0.12267219609262515
333 0.12267219609262515
334 0.12267219609262515
335 0.12267219609262515
336 0.12286244490522104
337 0.12286244490522104
338 0.12305250049160978
339 0.12324246003821529
340 0.12400191558007308
341 0.12400191558007308
342 0.12419158926862903
343 0.12419158926862903
344 0.12438107424344702
345 0.12438107424344702
346 0.12438107424344702
347 0.12475948352458038
348 0.12551593118665638
349 0.12551593118665638
350 0.12570485871693823
351 0.12589369458221525
352 0.1260824391310585
353 0.12627109270968925
354 0.12664821861431394
355 0.12664821861431394
356 0.12664821861431394
357 0.12664821861431394
358 0.12702462629473468
359 0.12702462629473468
360 0.12702462629473468
361 0.12702462629473468
362 0.12702462629473468
363 0.12721238871226048
364 0.12721238871226048
365 0.12721238871226048
366 0.12721238871226048
367 0.12721238871226048
368 0.12721238871226048
369 0.12777411863730836
370 0.128335592293038
371 0.128335592293038
372 0.128335592293038
373 0.128335592293038
374 0.128335592293038
375 0.128335592293038
376 0.128335592293038
377 0.128335592293038
378 0.128335592293038
379 0.128335592293038
380 0.128335592293038
381 0.12852183039789236
382 0.12852183039789236
383 0.12870790507082455
384 0.12870790507082455
385 0.12870790507082455
386 0.12870790507082455
387 0.12870790507082455
388 0.12870790507082455
389 0.12870790507082455
390 0.1288934165665012
391 0.1290788487073815
392 0.1290788487073815
393 0.12926412294638012
394 0.12926412294638012
395 0.12944924034965674
396 0.12944924034965674
397 0.12944924034965674
398 0.12963412447056397
399 0.12963412447056397
400 0.12963412447056397
401 0.12963412447056397
402 0.12963412447056397
403 0.12963412447056397
404 0.12963412447056397
405 0.12963412447056397
406 0.12963412447056397
407 0.12963412447056397
408 0.12963412447056397
409 0.12963412447056397
410 0.12963412447056397
411 0.12963412447056397
412 0.12981795007037547
413 0.12981795007037547
414 0.12981795007037547
415 0.12981795007037547
416 0.12981795007037547
417 0.12981795007037547
418 0.1301847230211041
419 0.1301847230211041
420 0.1301847230211041
421 0.13036789306135835
422 0.13036789306135835
423 0.13036789306135835
424 0.13036789306135835
425 0.13055077768590934
426 0.13055077768590934
427 0.13055077768590934
428 0.13055077768590934
429 0.13055077768590934
430 0.13055077768590934
431 0.13091570392603794
432 0.13091570392603794
433 0.13091570392603794
434 0.13091570392603794
435 0.13091570392603794
436 0.13109782169463485
437 0.13109782169463485
438 0.13109782169463485
439 0.13109782169463485
440 0.13109782169463485
441 0.13109782169463485
442 0.13109782169463485
443 0.13109782169463485
444 0.13109782169463485
445 0.13109782169463485
446 0.13109782169463485
447 0.13109782169463485
448 0.13109782169463485
449 0.13109782169463485
450 0.13109782169463485
451 0.13109782169463485
452 0.13127886868565283
453 0.13127886868565283
454 0.13127886868565283
455 0.13127886868565283
456 0.13127886868565283
457 0.13127886868565283
458 0.13127886868565283
459 0.13127886868565283
460 0.13127886868565283
461 0.13127886868565283
462 0.13127886868565283
463 0.13127886868565283
464 0.13127886868565283
465 0.13127886868565283
466 0.13127886868565283
467 0.13127886868565283
468 0.13127886868565283
469 0.13127886868565283
470 0.13127886868565283
471 0.13127886868565283
472 0.13127886868565283
473 0.13127886868565283
474 0.13127886868565283
475 0.13145846135769682
476 0.13145846135769682
477 0.13145846135769682
478 0.13163787120579828
479 0.13163787120579828
480 0.13163787120579828
481 0.13163787120579828
482 0.13163787120579828
483 0.13163787120579828
484 0.13163787120579828
485 0.13163787120579828
486 0.13163787120579828
487 0.13163787120579828
488 0.13163787120579828
489 0.13163787120579828
490 0.13163787120579828
491 0.13163787120579828
492 0.13163787120579828
493 0.13163787120579828
494 0.13163787120579828
495 0.13163787120579828
496 0.13163787120579828
497 0.13163787120579828
498 0.13163787120579828
499 0.13163787120579828
500 0.13163787120579828
501 0.13163787120579828
502 0.13163787120579828
503 0.13163787120579828
504 0.13163787120579828
505 0.13163787120579828
506 0.13163787120579828
507 0.13163787120579828
508 0.13163787120579828
509 0.13163787120579828
510 0.13181542063591037
511 0.13181542063591037
512 0.13181542063591037
513 0.13181542063591037
514 0.13181542063591037
515 0.13181542063591037
516 0.13181542063591037
517 0.13181542063591037
518 0.13181542063591037
519 0.13181542063591037
520 0.13181542063591037
521 0.13181542063591037
522 0.13181542063591037
523 0.13181542063591037
524 0.13181542063591037
525 0.13181542063591037
526 0.13199209662675077
527 0.13216871919188622
528 0.13216871919188622
529 0.13216871919188622
530 0.1325216453627787
531 0.13269805555217198
532 0.13269805555217198
533 0.13269805555217198
534 0.13269805555217198
535 0.13269805555217198
536 0.13269805555217198
537 0.13269805555217198
538 0.13287409910362133
539 0.13287409910362133
540 0.13287409910362133
541 0.13287409910362133
542 0.13287409910362133
543 0.13287409910362133
544 0.13287409910362133
545 0.13287409910362133
546 0.13287409910362133
547 0.13287409910362133
548 0.13287409910362133
549 0.13287409910362133
550 0.13287409910362133
551 0.13287409910362133
552 0.13287409910362133
553 0.13287409910362133
554 0.13287409910362133
555 0.13287409910362133
556 0.13287409910362133
557 0.13287409910362133
558 0.13287409910362133
559 0.13287409910362133
560 0.13287409910362133
561 0.13287409910362133
562 0.13287409910362133
563 0.13287409910362133
564 0.13287409910362133
565 0.13287409910362133
566 0.13287409910362133
567 0.13304868798226385
568 0.13304868798226385
569 0.13339767232480967
570 0.13339767232480967
571 0.13339767232480967
572 0.13339767232480967
573 0.13339767232480967
574 0.13339767232480967
575 0.13339767232480967
576 0.13339767232480967
577 0.13339767232480967
578 0.13339767232480967
579 0.13339767232480967
580 0.13339767232480967
581 0.13339767232480967
582 0.13339767232480967
583 0.13339767232480967
584 0.13339767232480967
585 0.13339767232480967
586 0.13339767232480967
587 0.13339767232480967
588 0.13339767232480967
589 0.13339767232480967
590 0.13339767232480967
591 0.13339767232480967
592 0.13339767232480967
593 0.13339767232480967
594 0.13339767232480967
595 0.13339767232480967
596 0.13339767232480967
597 0.13339767232480967
598 0.13339767232480967
599 0.13339767232480967
600 0.13339767232480967
601 0.13339767232480967
602 0.13339767232480967
603 0.13339767232480967
604 0.13339767232480967
605 0.13339767232480967
606 0.13339767232480967
607 0.13339767232480967
608 0.13339767232480967
609 0.13339767232480967
610 0.13339767232480967
611 0.13339767232480967
612 0.13339767232480967
613 0.13339767232480967
614 0.13339767232480967
615 0.13339767232480967
616 0.13339767232480967
617 0.13339767232480967
618 0.13339767232480967
619 0.13339767232480967
620 0.13339767232480967
621 0.13339767232480967
622 0.13339767232480967
623 0.13339767232480967
624 0.13339767232480967
625 0.13339767232480967
626 0.13339767232480967
627 0.13339767232480967
628 0.13339767232480967
629 0.13339767232480967
630 0.13339767232480967
631 0.13339767232480967
632 0.13339767232480967
633 0.13339767232480967
634 0.13339767232480967
635 0.13339767232480967
636 0.13339767232480967
637 0.13339767232480967
638 0.13339767232480967
639 0.13339767232480967
640 0.13339767232480967
641 0.13339767232480967
642 0.13339767232480967
643 0.13339767232480967
644 0.13339767232480967
645 0.13339767232480967
646 0.13339767232480967
647 0.13339767232480967
648 0.13339767232480967
649 0.13339767232480967
650 0.13339767232480967
651 0.13339767232480967
652 0.13339767232480967
653 0.13339767232480967
654 0.13339767232480967
655 0.13339767232480967
656 0.13339767232480967
657 0.13339767232480967
658 0.13339767232480967
659 0.13339767232480967
660 0.13339767232480967
661 0.13339767232480967
662 0.13339767232480967
663 0.13339767232480967
664 0.13339767232480967
665 0.13339767232480967
666 0.13339767232480967
667 0.13339767232480967
668 0.13339767232480967
669 0.13339767232480967
670 0.13339767232480967
671 0.1335677521908907
672 0.1335677521908907
673 0.1335677521908907
674 0.1335677521908907
675 0.1335677521908907
676 0.1335677521908907
677 0.1335677521908907
678 0.1335677521908907
679 0.1335677521908907
680 0.1335677521908907
681 0.1335677521908907
682 0.1335677521908907
683 0.1335677521908907
684 0.1335677521908907
685 0.1335677521908907
686 0.1335677521908907
687 0.1335677521908907
688 0.1335677521908907
689 0.1335677521908907
690 0.1337371067621533
691 0.1337371067621533
692 0.1337371067621533
693 0.1337371067621533
694 0.1337371067621533
695 0.1337371067621533
696 0.1337371067621533
697 0.1337371067621533
698 0.1337371067621533
699 0.1337371067621533
700 0.1337371067621533
701 0.1337371067621533
702 0.1337371067621533
703 0.1339059799200616
704 0.1339059799200616
705 0.1339059799200616
706 0.1339059799200616
707 0.1339059799200616
708 0.1339059799200616
709 0.1339059799200616
710 0.1339059799200616
711 0.1339059799200616
712 0.1339059799200616
713 0.1339059799200616
714 0.1339059799200616
715 0.1339059799200616
716 0.1339059799200616
717 0.1339059799200616
718 0.1339059799200616
719 0.1339059799200616
720 0.13407424075971705
721 0.13407424075971705
722 0.13407424075971705
723 0.13407424075971705
724 0.13407424075971705
725 0.13407424075971705
726 0.13407424075971705
727 0.13407424075971705
728 0.13407424075971705
729 0.13407424075971705
730 0.13407424075971705
731 0.13407424075971705
732 0.13407424075971705
733 0.13424204592023245
734 0.13474535755347186
735 0.13474535755347186
736 0.13474535755347186
737 0.13474535755347186
738 0.13474535755347186
739 0.13474535755347186
740 0.13474535755347186
741 0.13474535755347186
742 0.13474535755347186
743 0.13474535755347186
744 0.13491278527733405
745 0.13491278527733405
746 0.13491278527733405
747 0.13491278527733405
748 0.13491278527733405
749 0.13491278527733405
750 0.13491278527733405
751 0.13491278527733405
752 0.13491278527733405
753 0.13491278527733405
754 0.13491278527733405
755 0.13491278527733405
756 0.13491278527733405
757 0.13491278527733405
758 0.13491278527733405
759 0.13491278527733405
760 0.13491278527733405
761 0.13491278527733405
762 0.13491278527733405
763 0.13491278527733405
764 0.13491278527733405
765 0.13491278527733405
766 0.13491278527733405
767 0.13491278527733405
768 0.13491278527733405
769 0.13491278527733405
770 0.13491278527733405
771 0.13491278527733405
772 0.13491278527733405
773 0.13491278527733405
774 0.13491278527733405
775 0.13491278527733405
776 0.13491278527733405
777 0.13491278527733405
778 0.13491278527733405
779 0.13524533220500046
780 0.13541157368442222
781 0.13541157368442222
782 0.13541157368442222
783 0.13541157368442222
784 0.13541157368442222
785 0.13541157368442222
786 0.13541157368442222
787 0.13557759275389208
788 0.13557759275389208
789 0.13557759275389208
790 0.13557759275389208
791 0.13557759275389208
792 0.13557759275389208
793 0.13557759275389208
794 0.13557759275389208
795 0.13557759275389208
796 0.13557759275389208
797 0.13557759275389208
798 0.13557759275389208
799 0.13557759275389208
800 0.13574320551124305
801 0.13574320551124305
802 0.13574320551124305
803 0.13590872571987656
804 0.13590872571987656
805 0.13590872571987656
806 0.13590872571987656
807 0.13590872571987656
808 0.13590872571987656
809 0.13590872571987656
810 0.13590872571987656
811 0.13590872571987656
812 0.13590872571987656
813 0.13590872571987656
814 0.13590872571987656
815 0.13590872571987656
816 0.13590872571987656
817 0.13590872571987656
818 0.13590872571987656
819 0.13590872571987656
820 0.13590872571987656
821 0.13590872571987656
822 0.13590872571987656
823 0.13590872571987656
824 0.13590872571987656
825 0.13590872571987656
826 0.13590872571987656
827 0.13590872571987656
828 0.13590872571987656
829 0.13590872571987656
830 0.13590872571987656
831 0.13590872571987656
832 0.13590872571987656
833 0.13590872571987656
834 0.13590872571987656
835 0.13590872571987656
836 0.13590872571987656
837 0.13607322741192074
838 0.13607322741192074
839 0.1362376708662839
840 0.1362376708662839
841 0.1362376708662839
842 0.1362376708662839
843 0.1362376708662839
844 0.1362376708662839
845 0.1362376708662839
846 0.1362376708662839
847 0.1367303077346418
848 0.1367303077346418
849 0.1367303077346418
850 0.1367303077346418
851 0.1367303077346418
852 0.1367303077346418
853 0.1367303077346418
854 0.1367303077346418
855 0.1367303077346418
856 0.1367303077346418
857 0.1367303077346418
858 0.1367303077346418
859 0.1367303077346418
860 0.1367303077346418
861 0.1367303077346418
862 0.1367303077346418
863 0.1367303077346418
864 0.1367303077346418
865 0.1367303077346418
866 0.1367303077346418
867 0.1367303077346418
868 0.1367303077346418
869 0.1367303077346418
870 0.1367303077346418
871 0.13689384315088132
872 0.13689384315088132
873 0.13689384315088132
874 0.13722074816178273
875 0.13738417311208767
876 0.13738417311208767
877 0.13738417311208767
878 0.13754751564078885
879 0.13754751564078885
880 0.13754751564078885
881 0.13754751564078885
882 0.13754751564078885
883 0.13754751564078885
884 0.13754751564078885
885 0.13754751564078885
886 0.13754751564078885
887 0.13754751564078885
888 0.13754751564078885
889 0.13754751564078885
890 0.13754751564078885
891 0.13754751564078885
892 0.13754751564078885
893 0.13754751564078885
894 0.13754751564078885
895 0.13754751564078885
896 0.13754751564078885
897 0.13754751564078885
898 0.13754751564078885
899 0.13754751564078885
900 0.13754751564078885
901 0.13754751564078885
902 0.13754751564078885
903 0.13754751564078885
904 0.13754751564078885
905 0.13754751564078885
906 0.13754751564078885
907 0.13754751564078885
908 0.13754751564078885
909 0.13754751564078885
910 0.13754751564078885
911 0.13754751564078885
912 0.13754751564078885
913 0.13754751564078885
914 0.13754751564078885
915 0.13754751564078885
916 0.13754751564078885
917 0.13754751564078885
918 0.13754751564078885
919 0.13754751564078885
920 0.13754751564078885
921 0.13754751564078885
922 0.13754751564078885
923 0.13754751564078885
924 0.13754751564078885
925 0.13754751564078885
926 0.13754751564078885
927 0.13754751564078885
928 0.13754751564078885
929 0.13754751564078885
930 0.13754751564078885
931 0.13754751564078885
932 0.13754751564078885
933 0.13754751564078885
934 0.13754751564078885
935 0.13754751564078885
936 0.13754751564078885
937 0.13754751564078885
938 0.13754751564078885
939 0.13754751564078885
940 0.13754751564078885
941 0.13754751564078885
942 0.13754751564078885
943 0.13754751564078885
944 0.13754751564078885
945 0.13754751564078885
946 0.13754751564078885
947 0.13754751564078885
948 0.13754751564078885
949 0.13754751564078885
950 0.13754751564078885
951 0.13754751564078885
952 0.13754751564078885
953 0.13754751564078885
954 0.13754751564078885
955 0.13754751564078885
956 0.13754751564078885
957 0.13754751564078885
958 0.13754751564078885
959 0.13754751564078885
960 0.13754751564078885
961 0.13754751564078885
962 0.13754751564078885
963 0.13754751564078885
964 0.13754751564078885
965 0.13754751564078885
966 0.13754751564078885
967 0.13754751564078885
968 0.13754751564078885
969 0.13754751564078885
970 0.13754751564078885
971 0.13754751564078885
972 0.13754751564078885
973 0.13754751564078885
974 0.13754751564078885
975 0.13754751564078885
976 0.13754751564078885
977 0.13754751564078885
978 0.13754751564078885
979 0.13754751564078885
980 0.13754751564078885
981 0.13754751564078885
982 0.13754751564078885
983 0.13754751564078885
984 0.13754751564078885
985 0.13754751564078885
986 0.13754751564078885
987 0.13754751564078885
988 0.13754751564078885
989 0.13754751564078885
990 0.13754751564078885
991 0.13754751564078885
992 0.13754751564078885
993 0.13754751564078885
994 0.13754751564078885
995 0.13754751564078885
996 0.13754751564078885
997 0.13754751564078885
998 0.13754751564078885
999 0.13754751564078885
1000 0.13754751564078885

==> data/mean-ndcg-oe-linevul-1000-crash_class=asan_heap_buffer_overflow.dat <==
1 0.0
2 0.0
3 0.0
4 0.0
5 0.0
6 0.003509430414857363
7 0.006793502664446855
8 0.009901531007163396
9 0.009901531007163396
10 0.009901531007163396
11 0.011275634187710833
12 0.013938079058915955
13 0.01781959928114049
14 0.01781959928114049
15 0.02151418056192867
16 0.022719355646254907
17 0.025082040045940928
18 0.03203993896318146
19 0.03317973311667781
20 0.034301261435382015
21 0.035405910815764156
22 0.035405910815764156
23 0.035405910815764156
24 0.03752747021514048
25 0.044863541027325406
26 0.04797156937004195
27 0.04899627182165037
28 0.04899627182165037
29 0.051004104797911516
30 0.051004104797911516
31 0.051004104797911516
32 0.05393375794821536
33 0.05393375794821536
34 0.05393375794821536
35 0.05488659737490144
36 0.05488659737490144
37 0.05957998191743278
38 0.062376046343790445
39 0.06515292060057529
40 0.06607239060667848
41 0.0669859325939463
42 0.06789375935822564
43 0.06789375935822564
44 0.06789375935822564
45 0.06789375935822564
46 0.06789375935822564
47 0.06877579005650664
48 0.07140786286764965
49 0.07140786286764965
50 0.07140786286764965
51 0.07313618861722555
52 0.07313618861722555
53 0.07313618861722555
54 0.07313618861722555
55 0.07313618861722555
56 0.07313618861722555
57 0.07313618861722555
58 0.07397358574179165
59 0.07397358574179165
60 0.07646540493424733
61 0.07646540493424733
62 0.07728954374612011
63 0.07728954374612011
64 0.07728954374612011
65 0.07810453169646031
66 0.08054075125393066
67 0.081349973174926
68 0.081349973174926
69 0.081349973174926
70 0.08215099934375177
71 0.08215099934375177
72 0.08215099934375177
73 0.08215099934375177
74 0.08294185690746617
75 0.08294185690746617
76 0.08294185690746617
77 0.08372559487726566
78 0.08450704787684986
79 0.08450704787684986
80 0.08450704787684986
81 0.08450704787684986
82 0.08527976597960574
83 0.08527976597960574
84 0.08681691932957841
85 0.08681691932957841
86 0.08681691932957841
87 0.08757954190463146
88 0.08757954190463146
89 0.08757954190463146
90 0.08757954190463146
91 0.08757954190463146
92 0.08757954190463146
93 0.08983419516474715
94 0.08983419516474715
95 0.09058227966391395
96 0.09058227966391395
97 0.09356116066729873
98 0.09356116066729873
99 0.09726842662375171
100 0.09726842662375171
101 0.09726842662375171
102 0.09800515106643407
103 0.09800515106643407
104 0.09947251128179194
105 0.10020470013682561
106 0.10020470013682561
107 0.10020470013682561
108 0.10020470013682561
109 0.10020470013682561
110 0.10020470013682561
111 0.10165199014323394
112 0.10454112745269817
113 0.10454112745269817
114 0.10454112745269817
115 0.10454112745269817
116 0.10454112745269817
117 0.10597258578608976
118 0.10740151648259037
119 0.10740151648259037
120 0.10740151648259037
121 0.10811227900820014
122 0.10811227900820014
123 0.10882064387949755
124 0.10952783034595631
125 0.11093987298388829
126 0.11093987298388829
127 0.11093987298388829
128 0.11164247585139252
129 0.11164247585139252
130 0.11164247585139252
131 0.11164247585139252
132 0.11164247585139252
133 0.11233962362884155
134 0.11233962362884155
135 0.11233962362884155
136 0.11303363406959593
137 0.11303363406959593
138 0.11303363406959593
139 0.11303363406959593
140 0.11303363406959593
141 0.11303363406959593
142 0.11303363406959593
143 0.11303363406959593
144 0.1137197302739664
145 0.1137197302739664
146 0.1137197302739664
147 0.1137197302739664
148 0.1137197302739664
149 0.1137197302739664
150 0.1137197302739664
151 0.1137197302739664
152 0.1137197302739664
153 0.11439762391330716
154 0.11507464757315738
155 0.11507464757315738
156 0.11507464757315738
157 0.11507464757315738
158 0.11507464757315738
159 0.11574743598497257
160 0.11574743598497257
161 0.11641858163133428
162 0.1177592512740256
163 0.1177592512740256
164 0.1177592512740256
165 0.1177592512740256
166 0.1177592512740256
167 0.1177592512740256
168 0.11842486249182688
169 0.11842486249182688
170 0.11842486249182688
171 0.11842486249182688
172 0.11842486249182688
173 0.11842486249182688
174 0.11842486249182688
175 0.11842486249182688
176 0.11842486249182688
177 0.11908380899117356
178 0.11908380899117356
179 0.11908380899117356
180 0.11908380899117356
181 0.11908380899117356
182 0.11908380899117356
183 0.11908380899117356
184 0.11973788665278312
185 0.11973788665278312
186 0.11973788665278312
187 0.11973788665278312
188 0.12038929507082144
189 0.12038929507082144
190 0.12038929507082144
191 0.12038929507082144
192 0.12038929507082144
193 0.12038929507082144
194 0.12038929507082144
195 0.12038929507082144
196 0.12038929507082144
197 0.12038929507082144
198 0.12167942221970139
199 0.12167942221970139
200 0.12167942221970139
201 0.12167942221970139
202 0.12167942221970139
203 0.12232147582789178
204 0.12232147582789178
205 0.12296235373546012
206 0.12296235373546012
207 0.12296235373546012
208 0.12296235373546012
209 0.12296235373546012
210 0.12296235373546012
211 0.12296235373546012
212 0.12296235373546012
213 0.12296235373546012
214 0.12296235373546012
215 0.12296235373546012
216 0.12296235373546012
217 0.12296235373546012
218 0.12296235373546012
219 0.12296235373546012
220 0.12296235373546012
221 0.12296235373546012
222 0.12296235373546012
223 0.12296235373546012
224 0.12296235373546012
225 0.12296235373546012
226 0.12296235373546012
227 0.12296235373546012
228 0.12359074770346283
229 0.12359074770346283
230 0.12421813764529621
231 0.12421813764529621
232 0.12421813764529621
233 0.12421813764529621
234 0.12421813764529621
235 0.12421813764529621
236 0.12421813764529621
237 0.12421813764529621
238 0.12421813764529621
239 0.12421813764529621
240 0.12421813764529621
241 0.12421813764529621
242 0.12421813764529621
243 0.12421813764529621
244 0.12483881713354351
245 0.12483881713354351
246 0.12483881713354351
247 0.12483881713354351
248 0.12483881713354351
249 0.12483881713354351
250 0.12483881713354351
251 0.12483881713354351
252 0.12483881713354351
253 0.12483881713354351
254 0.12483881713354351
255 0.12483881713354351
256 0.12483881713354351
257 0.12483881713354351
258 0.12483881713354351
259 0.12483881713354351
260 0.12483881713354351
261 0.12483881713354351
262 0.12483881713354351
263 0.12483881713354351
264 0.1254507675751106
265 0.1260623052106718
266 0.1260623052106718
267 0.1260623052106718
268 0.1260623052106718
269 0.1260623052106718
270 0.1260623052106718
271 0.1260623052106718
272 0.12727971685137854
273 0.12727971685137854
274 0.12727971685137854
275 0.12727971685137854
276 0.12727971685137854
277 0.12727971685137854
278 0.12727971685137854
279 0.12727971685137854
280 0.12727971685137854
281 0.12727971685137854
282 0.1278845437486544
283 0.1278845437486544
284 0.12848861710853918
285 0.12848861710853918
286 0.12848861710853918
287 0.12848861710853918
288 0.12848861710853918
289 0.12848861710853918
290 0.12848861710853918
291 0.12848861710853918
292 0.12848861710853918
293 0.12848861710853918
294 0.12848861710853918
295 0.12908867026128726
296 0.13028806568334
297 0.13028806568334
298 0.13028806568334
299 0.13088670669849248
300 0.1314849986487861
301 0.1314849986487861
302 0.1314849986487861
303 0.1314849986487861
304 0.1314849986487861
305 0.1314849986487861
306 0.1314849986487861
307 0.1314849986487861
308 0.1314849986487861
309 0.1314849986487861
310 0.1314849986487861
311 0.1314849986487861
312 0.1314849986487861
313 0.1314849986487861
314 0.13207856231937617
315 0.13207856231937617
316 0.13207856231937617
317 0.13207856231937617
318 0.13207856231937617
319 0.13207856231937617
320 0.13207856231937617
321 0.13207856231937617
322 0.13207856231937617
323 0.13266923341929762
324 0.13266923341929762
325 0.13266923341929762
326 0.13266923341929762
327 0.13266923341929762
328 0.13266923341929762
329 0.13266923341929762
330 0.13266923341929762
331 0.13266923341929762
332 0.13266923341929762
333 0.13266923341929762
334 0.13266923341929762
335 0.13266923341929762
336 0.13266923341929762
337 0.13266923341929762
338 0.13266923341929762
339 0.13266923341929762
340 0.13266923341929762
341 0.13266923341929762
342 0.13266923341929762
343 0.13266923341929762
344 0.13266923341929762
345 0.13325326726660383
346 0.13383701295679754
347 0.13383701295679754
348 0.13383701295679754
349 0.13383701295679754
350 0.13383701295679754
351 0.13383701295679754
352 0.13383701295679754
353 0.13383701295679754
354 0.13383701295679754
355 0.13383701295679754
356 0.13383701295679754
357 0.13383701295679754
358 0.13383701295679754
359 0.13383701295679754
360 0.13383701295679754
361 0.13383701295679754
362 0.13383701295679754
363 0.13383701295679754
364 0.13383701295679754
365 0.13383701295679754
366 0.13383701295679754
367 0.13383701295679754
368 0.13557003728657877
369 0.13557003728657877
370 0.13557003728657877
371 0.13614692178812668
372 0.13614692178812668
373 0.13614692178812668
374 0.13672302449564747
375 0.13672302449564747
376 0.13672302449564747
377 0.13729835372954644
378 0.13729835372954644
379 0.13729835372954644
380 0.13729835372954644
381 0.13729835372954644
382 0.13729835372954644
383 0.13729835372954644
384 0.13729835372954644
385 0.13729835372954644
386 0.13729835372954644
387 0.13787116283410142
388 0.13787116283410142
389 0.13787116283410142
390 0.13787116283410142
391 0.13787116283410142
392 0.13787116283410142
393 0.13844250112776235
394 0.13844250112776235
395 0.13844250112776235
396 0.13844250112776235
397 0.13844250112776235
398 0.13844250112776235
399 0.13844250112776235
400 0.13844250112776235
401 0.13844250112776235
402 0.13844250112776235
403 0.13844250112776235
404 0.13844250112776235
405 0.13844250112776235
406 0.13844250112776235
407 0.13844250112776235
408 0.13844250112776235
409 0.13844250112776235
410 0.13844250112776235
411 0.13844250112776235
412 0.13844250112776235
413 0.13844250112776235
414 0.13844250112776235
415 0.13844250112776235
416 0.13844250112776235
417 0.13844250112776235
418 0.13844250112776235
419 0.13844250112776235
420 0.13844250112776235
421 0.13844250112776235
422 0.13844250112776235
423 0.13844250112776235
424 0.13844250112776235
425 0.13900647046258457
426 0.13900647046258457
427 0.13900647046258457
428 0.13900647046258457
429 0.13900647046258457
430 0.13900647046258457
431 0.13900647046258457
432 0.13900647046258457
433 0.13900647046258457
434 0.13900647046258457
435 0.13900647046258457
436 0.13900647046258457
437 0.13900647046258457
438 0.13900647046258457
439 0.13900647046258457
440 0.13900647046258457
441 0.13900647046258457
442 0.13900647046258457
443 0.13900647046258457
444 0.13900647046258457
445 0.13900647046258457
446 0.13900647046258457
447 0.13900647046258457
448 0.13900647046258457
449 0.13900647046258457
450 0.13900647046258457
451 0.13900647046258457
452 0.1395647730063149
453 0.1395647730063149
454 0.1395647730063149
455 0.1395647730063149
456 0.140122274172157
457 0.140122274172157
458 0.140122274172157
459 0.140122274172157
460 0.14067898321124112
461 0.14067898321124112
462 0.14067898321124112
463 0.14067898321124112
464 0.14067898321124112
465 0.1412347148141199
466 0.1412347148141199
467 0.1412347148141199
468 0.1412347148141199
469 0.1412347148141199
470 0.1412347148141199
471 0.1412347148141199
472 0.1412347148141199
473 0.1412347148141199
474 0.1412347148141199
475 0.1412347148141199
476 0.1412347148141199
477 0.1412347148141199
478 0.1412347148141199
479 0.14178778193911779
480 0.14178778193911779
481 0.14178778193911779
482 0.14178778193911779
483 0.14178778193911779
484 0.14178778193911779
485 0.14178778193911779
486 0.14178778193911779
487 0.14233937227126933
488 0.14233937227126933
489 0.14289059840440882
490 0.14289059840440882
491 0.14289059840440882
492 0.14289059840440882
493 0.14289059840440882
494 0.1461925434533563
495 0.1461925434533563
496 0.1461925434533563
497 0.1461925434533563
498 0.1461925434533563
499 0.1461925434533563
500 0.1461925434533563
501 0.1461925434533563
502 0.1461925434533563
503 0.1461925434533563
504 0.1461925434533563
505 0.1461925434533563
506 0.1461925434533563
507 0.1461925434533563
508 0.1461925434533563
509 0.1461925434533563
510 0.1461925434533563
511 0.1461925434533563
512 0.1461925434533563
513 0.14673954697848385
514 0.14673954697848385
515 0.14673954697848385
516 0.14673954697848385
517 0.14673954697848385
518 0.14673954697848385
519 0.14673954697848385
520 0.14673954697848385
521 0.14673954697848385
522 0.14673954697848385
523 0.14673954697848385
524 0.14673954697848385
525 0.14673954697848385
526 0.14673954697848385
527 0.14673954697848385
528 0.14673954697848385
529 0.14673954697848385
530 0.14673954697848385
531 0.14673954697848385
532 0.14673954697848385
533 0.14673954697848385
534 0.14673954697848385
535 0.14673954697848385
536 0.14673954697848385
537 0.14673954697848385
538 0.14673954697848385
539 0.14673954697848385
540 0.14673954697848385
541 0.14673954697848385
542 0.14673954697848385
543 0.14673954697848385
544 0.14673954697848385
545 0.14673954697848385
546 0.14673954697848385
547 0.14673954697848385
548 0.14673954697848385
549 0.14673954697848385
550 0.14673954697848385
551 0.14673954697848385
552 0.14673954697848385
553 0.14673954697848385
554 0.14673954697848385
555 0.14673954697848385
556 0.14673954697848385
557 0.14673954697848385
558 0.14673954697848385
559 0.14673954697848385
560 0.14673954697848385
561 0.14673954697848385
562 0.14673954697848385
563 0.14673954697848385
564 0.14673954697848385
565 0.14673954697848385
566 0.14673954697848385
567 0.14673954697848385
568 0.14673954697848385
569 0.14673954697848385
570 0.14673954697848385
571 0.14673954697848385
572 0.14673954697848385
573 0.14673954697848385
574 0.14673954697848385
575 0.14673954697848385
576 0.14673954697848385
577 0.14673954697848385
578 0.14673954697848385
579 0.14673954697848385
580 0.14673954697848385
581 0.14673954697848385
582 0.14673954697848385
583 0.14673954697848385
584 0.14673954697848385
585 0.14673954697848385
586 0.14673954697848385
587 0.14673954697848385
588 0.14673954697848385
589 0.14673954697848385
590 0.14673954697848385
591 0.14673954697848385
592 0.14673954697848385
593 0.14673954697848385
594 0.14673954697848385
595 0.14673954697848385
596 0.14673954697848385
597 0.14673954697848385
598 0.14673954697848385
599 0.14673954697848385
600 0.14673954697848385
601 0.14673954697848385
602 0.14673954697848385
603 0.14673954697848385
604 0.14673954697848385
605 0.14673954697848385
606 0.14673954697848385
607 0.14673954697848385
608 0.14673954697848385
609 0.14673954697848385
610 0.14673954697848385
611 0.14673954697848385
612 0.14673954697848385
613 0.14673954697848385
614 0.14673954697848385
615 0.14673954697848385
616 0.14673954697848385
617 0.14673954697848385
618 0.14673954697848385
619 0.14673954697848385
620 0.14673954697848385
621 0.14673954697848385
622 0.14673954697848385
623 0.14673954697848385
624 0.14673954697848385
625 0.14673954697848385
626 0.14673954697848385
627 0.14673954697848385
628 0.14673954697848385
629 0.14673954697848385
630 0.14673954697848385
631 0.14673954697848385
632 0.14673954697848385
633 0.14673954697848385
634 0.14673954697848385
635 0.14673954697848385
636 0.14673954697848385
637 0.14673954697848385
638 0.14673954697848385
639 0.14673954697848385
640 0.14673954697848385
641 0.14673954697848385
642 0.14673954697848385
643 0.14673954697848385
644 0.14673954697848385
645 0.14673954697848385
646 0.14673954697848385
647 0.14673954697848385
648 0.14673954697848385
649 0.14673954697848385
650 0.14673954697848385
651 0.14673954697848385
652 0.14673954697848385
653 0.14673954697848385
654 0.14673954697848385
655 0.14673954697848385
656 0.14673954697848385
657 0.14673954697848385
658 0.14673954697848385
659 0.14673954697848385
660 0.14673954697848385
661 0.14673954697848385
662 0.14673954697848385
663 0.14673954697848385
664 0.14673954697848385
665 0.14673954697848385
666 0.14673954697848385
667 0.14673954697848385
668 0.14673954697848385
669 0.14673954697848385
670 0.14673954697848385
671 0.14673954697848385
672 0.14673954697848385
673 0.14673954697848385
674 0.14673954697848385
675 0.14673954697848385
676 0.14673954697848385
677 0.14673954697848385
678 0.14673954697848385
679 0.14673954697848385
680 0.14673954697848385
681 0.14673954697848385
682 0.14673954697848385
683 0.14673954697848385
684 0.14673954697848385
685 0.14673954697848385
686 0.14673954697848385
687 0.14673954697848385
688 0.14673954697848385
689 0.14673954697848385
690 0.14673954697848385
691 0.14673954697848385
692 0.14673954697848385
693 0.14673954697848385
694 0.14673954697848385
695 0.14673954697848385
696 0.14673954697848385
697 0.14673954697848385
698 0.14673954697848385
699 0.14673954697848385
700 0.14673954697848385
701 0.14673954697848385
702 0.14673954697848385
703 0.14673954697848385
704 0.14673954697848385
705 0.14673954697848385
706 0.14673954697848385
707 0.14725985893574967
708 0.14725985893574967
709 0.14725985893574967
710 0.14725985893574967
711 0.14725985893574967
712 0.14725985893574967
713 0.14725985893574967
714 0.14725985893574967
715 0.14725985893574967
716 0.14725985893574967
717 0.14725985893574967
718 0.14725985893574967
719 0.14725985893574967
720 0.14725985893574967
721 0.14725985893574967
722 0.14725985893574967
723 0.14725985893574967
724 0.14725985893574967
725 0.14725985893574967
726 0.14725985893574967
727 0.14725985893574967
728 0.14725985893574967
729 0.14725985893574967
730 0.14725985893574967
731 0.14725985893574967
732 0.14725985893574967
733 0.14725985893574967
734 0.14725985893574967
735 0.14725985893574967
736 0.14725985893574967
737 0.14725985893574967
738 0.14725985893574967
739 0.14725985893574967
740 0.14725985893574967
741 0.14725985893574967
742 0.14725985893574967
743 0.14725985893574967
744 0.14725985893574967
745 0.14725985893574967
746 0.14725985893574967
747 0.14725985893574967
748 0.14725985893574967
749 0.14725985893574967
750 0.14725985893574967
751 0.14725985893574967
752 0.14725985893574967
753 0.14725985893574967
754 0.14725985893574967
755 0.14725985893574967
756 0.14725985893574967
757 0.14725985893574967
758 0.14725985893574967
759 0.14725985893574967
760 0.14725985893574967
761 0.14725985893574967
762 0.14725985893574967
763 0.14725985893574967
764 0.14725985893574967
765 0.14777400205719496
766 0.14777400205719496
767 0.14777400205719496
768 0.14777400205719496
769 0.14777400205719496
770 0.14777400205719496
771 0.14777400205719496
772 0.14777400205719496
773 0.14777400205719496
774 0.14777400205719496
775 0.14777400205719496
776 0.14777400205719496
777 0.14777400205719496
778 0.14777400205719496
779 0.14777400205719496
780 0.14777400205719496
781 0.14777400205719496
782 0.14777400205719496
783 0.14777400205719496
784 0.14777400205719496
785 0.14777400205719496
786 0.14777400205719496
787 0.14777400205719496
788 0.14777400205719496
789 0.14777400205719496
790 0.14777400205719496
791 0.14777400205719496
792 0.14777400205719496
793 0.14879675941844542
794 0.14879675941844542
795 0.14879675941844542
796 0.14879675941844542
797 0.14879675941844542
798 0.14879675941844542
799 0.1493075621800635
800 0.1493075621800635
801 0.1493075621800635
802 0.1493075621800635
803 0.1493075621800635
804 0.1493075621800635
805 0.1493075621800635
806 0.1493075621800635
807 0.1493075621800635
808 0.1493075621800635
809 0.1493075621800635
810 0.1493075621800635
811 0.1493075621800635
812 0.1493075621800635
813 0.1493075621800635
814 0.1493075621800635
815 0.1493075621800635
816 0.1493075621800635
817 0.1493075621800635
818 0.1493075621800635
819 0.1493075621800635
820 0.1493075621800635
821 0.1493075621800635
822 0.1493075621800635
823 0.1493075621800635
824 0.1493075621800635
825 0.1493075621800635
826 0.1493075621800635
827 0.1493075621800635
828 0.1493075621800635
829 0.1493075621800635
830 0.1493075621800635
831 0.1493075621800635
832 0.1493075621800635
833 0.1493075621800635
834 0.1493075621800635
835 0.1493075621800635
836 0.1493075621800635
837 0.1493075621800635
838 0.1493075621800635
839 0.1493075621800635
840 0.1493075621800635
841 0.1493075621800635
842 0.1493075621800635
843 0.1493075621800635
844 0.1493075621800635
845 0.1493075621800635
846 0.1493075621800635
847 0.1493075621800635
848 0.1493075621800635
849 0.1493075621800635
850 0.1493075621800635
851 0.1493075621800635
852 0.1493075621800635
853 0.1493075621800635
854 0.1493075621800635
855 0.1493075621800635
856 0.1493075621800635
857 0.1493075621800635
858 0.1493075621800635
859 0.1493075621800635
860 0.1493075621800635
861 0.1493075621800635
862 0.1493075621800635
863 0.1493075621800635
864 0.1493075621800635
865 0.1493075621800635
866 0.1493075621800635
867 0.1493075621800635
868 0.1493075621800635
869 0.1493075621800635
870 0.1493075621800635
871 0.1493075621800635
872 0.1493075621800635
873 0.1498116929361534
874 0.1498116929361534
875 0.1498116929361534
876 0.1498116929361534
877 0.1498116929361534
878 0.1498116929361534
879 0.1498116929361534
880 0.1498116929361534
881 0.1498116929361534
882 0.1498116929361534
883 0.1498116929361534
884 0.1498116929361534
885 0.1498116929361534
886 0.1498116929361534
887 0.1498116929361534
888 0.1498116929361534
889 0.1498116929361534
890 0.1498116929361534
891 0.1498116929361534
892 0.1498116929361534
893 0.1498116929361534
894 0.1498116929361534
895 0.1498116929361534
896 0.1498116929361534
897 0.1498116929361534
898 0.1498116929361534
899 0.1498116929361534
900 0.1498116929361534
901 0.1498116929361534
902 0.1498116929361534
903 0.1498116929361534
904 0.1498116929361534
905 0.1498116929361534
906 0.1498116929361534
907 0.1498116929361534
908 0.1498116929361534
909 0.1498116929361534
910 0.1498116929361534
911 0.1498116929361534
912 0.1498116929361534
913 0.1498116929361534
914 0.1498116929361534
915 0.1498116929361534
916 0.1498116929361534
917 0.1498116929361534
918 0.1498116929361534
919 0.1498116929361534
920 0.1498116929361534
921 0.1498116929361534
922 0.1498116929361534
923 0.1503117166734284
924 0.1503117166734284
925 0.1503117166734284
926 0.1503117166734284
927 0.1503117166734284
928 0.1503117166734284
929 0.1503117166734284
930 0.1503117166734284
931 0.1503117166734284
932 0.1503117166734284
933 0.1503117166734284
934 0.1503117166734284
935 0.1503117166734284
936 0.1503117166734284
937 0.1503117166734284
938 0.1503117166734284
939 0.1503117166734284
940 0.1503117166734284
941 0.1503117166734284
942 0.1503117166734284
943 0.1503117166734284
944 0.1503117166734284
945 0.1503117166734284
946 0.1503117166734284
947 0.1503117166734284
948 0.1503117166734284
949 0.1503117166734284
950 0.1503117166734284
951 0.1503117166734284
952 0.1503117166734284
953 0.1503117166734284
954 0.1503117166734284
955 0.1503117166734284
956 0.1503117166734284
957 0.1503117166734284
958 0.1503117166734284
959 0.1503117166734284
960 0.1503117166734284
961 0.1503117166734284
962 0.1503117166734284
963 0.1503117166734284
964 0.1503117166734284
965 0.1503117166734284
966 0.1503117166734284
967 0.1503117166734284
968 0.1503117166734284
969 0.1503117166734284
970 0.1503117166734284
971 0.1503117166734284
972 0.1503117166734284
973 0.1503117166734284
974 0.1503117166734284
975 0.1503117166734284
976 0.1503117166734284
977 0.1503117166734284
978 0.1503117166734284
979 0.1503117166734284
980 0.1503117166734284
981 0.1503117166734284
982 0.1503117166734284
983 0.1503117166734284
984 0.1503117166734284
985 0.1503117166734284
986 0.1503117166734284
987 0.1503117166734284
988 0.1503117166734284
989 0.1503117166734284
990 0.1503117166734284
991 0.1503117166734284
992 0.1503117166734284
993 0.1503117166734284
994 0.1503117166734284
995 0.1503117166734284
996 0.1503117166734284
997 0.1503117166734284
998 0.1503117166734284
999 0.1503117166734284
1000 0.1503117166734284

==> data/mean-ndcg-oe-linevul-1000-crash_class=asan_segv.dat <==
1 0.0
2 0.007089098354735476
3 0.01832505341091525
4 0.01832505341091525
5 0.020498383788637393
6 0.024500711733671354
7 0.024500711733671354
8 0.026272986322355224
9 0.026272986322355224
10 0.02789694602077033
11 0.02789694602077033
12 0.02789694602077033
13 0.02789694602077033
14 0.02933491245228614
15 0.03916637312644344
16 0.041915255622153855
17 0.04595703876656056
18 0.05389217067779556
19 0.05389217067779556
20 0.05389217067779556
21 0.055151967443062826
22 0.056393904125408345
23 0.056393904125408345
24 0.056393904125408345
25 0.058784309221513543
26 0.06232885839888128
27 0.06349747973414258
28 0.06812325125010739
29 0.06926816724499786
30 0.07040215087748156
31 0.07040215087748156
32 0.07040215087748156
33 0.07040215087748156
34 0.07040215087748156
35 0.07148881606634264
36 0.07148881606634264
37 0.07255932961930203
38 0.07255932961930203
39 0.07255932961930203
40 0.07255932961930203
41 0.07255932961930203
42 0.07255932961930203
43 0.07255932961930203
44 0.07255932961930203
45 0.07255932961930203
46 0.07255932961930203
47 0.07356524103363371
48 0.07356524103363371
49 0.07456065575349642
50 0.07456065575349642
51 0.07456065575349642
52 0.07456065575349642
53 0.07456065575349642
54 0.07553239558745752
55 0.07553239558745752
56 0.07553239558745752
57 0.07745045490952181
58 0.07745045490952181
59 0.07745045490952181
60 0.07839771950890102
61 0.07839771950890102
62 0.07933760815390199
63 0.07933760815390199
64 0.08120331204396872
65 0.08120331204396872
66 0.08212944045252019
67 0.08212944045252019
68 0.08304913514603263
69 0.08396571503189505
70 0.08579277472034037
71 0.08579277472034037
72 0.08670038970597518
73 0.08670038970597518
74 0.08760232277021127
75 0.08760232277021127
76 0.08760232277021127
77 0.08760232277021127
78 0.08760232277021127
79 0.0884909721575134
80 0.0884909721575134
81 0.08937464208644345
82 0.08937464208644345
83 0.09025350606589327
84 0.09025350606589327
85 0.09025350606589327
86 0.09025350606589327
87 0.09199297104045248
88 0.09199297104045248
89 0.09199297104045248
90 0.09199297104045248
91 0.09199297104045248
92 0.09199297104045248
93 0.09199297104045248
94 0.09199297104045248
95 0.09199297104045248
96 0.09199297104045248
97 0.09284228683214786
98 0.09284228683214786
99 0.09368787670760849
100 0.09368787670760849
101 0.09452984604261944
102 0.0953700430193864
103 0.0953700430193864
104 0.0953700430193864
105 0.09620506738776749
106 0.09703841382993242
107 0.09703841382993242
108 0.09703841382993242
109 0.09703841382993242
110 0.09703841382993242
111 0.09786369436729446
112 0.09868742312266138
113 0.09868742312266138
114 0.09868742312266138
115 0.09868742312266138
116 0.09868742312266138
117 0.09868742312266138
118 0.09868742312266138
119 0.09950081048566113
120 0.09950081048566113
121 0.09950081048566113
122 0.10031002413926883
123 0.10031002413926883
124 0.10031002413926883
125 0.10031002413926883
126 0.10031002413926883
127 0.10031002413926883
128 0.10031002413926883
129 0.10031002413926883
130 0.10110877853337565
131 0.10110877853337565
132 0.10110877853337565
133 0.10110877853337565
134 0.10269649194798862
135 0.10269649194798862
136 0.10269649194798862
137 0.10269649194798862
138 0.10269649194798862
139 0.10348450632681705
140 0.10348450632681705
141 0.10505602415372423
142 0.10505602415372423
143 0.10505602415372423
144 0.10505602415372423
145 0.10583740309865983
146 0.10583740309865983
147 0.10739590614824567
148 0.10739590614824567
149 0.10739590614824567
150 0.10739590614824567
151 0.10739590614824567
152 0.10739590614824567
153 0.10739590614824567
154 0.10739590614824567
155 0.10893816211691264
156 0.10893816211691264
157 0.10893816211691264
158 0.10893816211691264
159 0.11047272444947984
160 0.11047272444947984
161 0.11047272444947984
162 0.11047272444947984
163 0.11047272444947984
164 0.11047272444947984
165 0.11047272444947984
166 0.11047272444947984
167 0.11123269959756786
168 0.11123269959756786
169 0.11123269959756786
170 0.11123269959756786
171 0.11123269959756786
172 0.11123269959756786
173 0.11123269959756786
174 0.11123269959756786
175 0.11123269959756786
176 0.11123269959756786
177 0.11123269959756786
178 0.11123269959756786
179 0.11123269959756786
180 0.11123269959756786
181 0.11123269959756786
182 0.11198019851968721
183 0.11198019851968721
184 0.11198019851968721
185 0.11198019851968721
186 0.11272460770123201
187 0.11272460770123201
188 0.11272460770123201
189 0.11272460770123201
190 0.11272460770123201
191 0.11272460770123201
192 0.11272460770123201
193 0.11272460770123201
194 0.11272460770123201
195 0.11272460770123201
196 0.11346167662455646
197 0.11346167662455646
198 0.11346167662455646
199 0.11346167662455646
200 0.11346167662455646
201 0.11346167662455646
202 0.11346167662455646
203 0.11346167662455646
204 0.11346167662455646
205 0.11346167662455646
206 0.11346167662455646
207 0.114191242432968
208 0.114191242432968
209 0.114191242432968
210 0.114191242432968
211 0.114191242432968
212 0.114191242432968
213 0.114191242432968
214 0.114191242432968
215 0.114191242432968
216 0.114191242432968
217 0.11491444586033403
218 0.11491444586033403
219 0.11491444586033403
220 0.11491444586033403
221 0.11491444586033403
222 0.11491444586033403
223 0.11563402087442973
224 0.11563402087442973
225 0.11635241588240726
226 0.11635241588240726
227 0.11778687430527045
228 0.11778687430527045
229 0.11778687430527045
230 0.11778687430527045
231 0.11778687430527045
232 0.11850124924817651
233 0.11850124924817651
234 0.11850124924817651
235 0.11850124924817651
236 0.11850124924817651
237 0.11850124924817651
238 0.11850124924817651
239 0.11850124924817651
240 0.11850124924817651
241 0.11850124924817651
242 0.11850124924817651
243 0.11850124924817651
244 0.1192091028218518
245 0.11991643266359316
246 0.11991643266359316
247 0.11991643266359316
248 0.11991643266359316
249 0.11991643266359316
250 0.11991643266359316
251 0.11991643266359316
252 0.11991643266359316
253 0.11991643266359316
254 0.11991643266359316
255 0.11991643266359316
256 0.11991643266359316
257 0.11991643266359316
258 0.11991643266359316
259 0.11991643266359316
260 0.11991643266359316
261 0.11991643266359316
262 0.11991643266359316
263 0.11991643266359316
264 0.11991643266359316
265 0.11991643266359316
266 0.11991643266359316
267 0.12061292601934925
268 0.12061292601934925
269 0.12061292601934925
270 0.12061292601934925
271 0.12061292601934925
272 0.12061292601934925
273 0.12061292601934925
274 0.12061292601934925
275 0.12061292601934925
276 0.12061292601934925
277 0.12061292601934925
278 0.12061292601934925
279 0.12061292601934925
280 0.12061292601934925
281 0.12061292601934925
282 0.12061292601934925
283 0.12130226980458703
284 0.12130226980458703
285 0.12130226980458703
286 0.12130226980458703
287 0.12130226980458703
288 0.12130226980458703
289 0.12130226980458703
290 0.12130226980458703
291 0.12130226980458703
292 0.12130226980458703
293 0.12130226980458703
294 0.12130226980458703
295 0.12130226980458703
296 0.12130226980458703
297 0.12130226980458703
298 0.12130226980458703
299 0.12130226980458703
300 0.12130226980458703
301 0.12130226980458703
302 0.12130226980458703
303 0.12130226980458703
304 0.12130226980458703
305 0.12130226980458703
306 0.12130226980458703
307 0.12130226980458703
308 0.12130226980458703
309 0.12130226980458703
310 0.12130226980458703
311 0.12130226980458703
312 0.12130226980458703
313 0.12130226980458703
314 0.12130226980458703
315 0.12130226980458703
316 0.12130226980458703
317 0.12130226980458703
318 0.12130226980458703
319 0.12130226980458703
320 0.12130226980458703
321 0.12130226980458703
322 0.12130226980458703
323 0.12130226980458703
324 0.12130226980458703
325 0.12130226980458703
326 0.12130226980458703
327 0.12197447352225287
328 0.12197447352225287
329 0.12197447352225287
330 0.12197447352225287
331 0.12197447352225287
332 0.12197447352225287
333 0.12197447352225287
334 0.12197447352225287
335 0.12197447352225287
336 0.12197447352225287
337 0.12197447352225287
338 0.12197447352225287
339 0.12197447352225287
340 0.12197447352225287
341 0.12197447352225287
342 0.12197447352225287
343 0.12197447352225287
344 0.12197447352225287
345 0.12197447352225287
346 0.12197447352225287
347 0.12197447352225287
348 0.12197447352225287
349 0.12197447352225287
350 0.12197447352225287
351 0.12197447352225287
352 0.12197447352225287
353 0.12197447352225287
354 0.12197447352225287
355 0.12197447352225287
356 0.12197447352225287
357 0.12197447352225287
358 0.12197447352225287
359 0.12197447352225287
360 0.12197447352225287
361 0.12197447352225287
362 0.12197447352225287
363 0.12197447352225287
364 0.12197447352225287
365 0.12197447352225287
366 0.12197447352225287
367 0.12197447352225287
368 0.12197447352225287
369 0.12197447352225287
370 0.12197447352225287
371 0.12460610394504437
372 0.12460610394504437
373 0.12526341608976035
374 0.12526341608976035
375 0.12526341608976035
376 0.12526341608976035
377 0.12526341608976035
378 0.12526341608976035
379 0.12526341608976035
380 0.12526341608976035
381 0.12526341608976035
382 0.12526341608976035
383 0.12526341608976035
384 0.12526341608976035
385 0.12526341608976035
386 0.12526341608976035
387 0.12656993573273406
388 0.12656993573273406
389 0.12787532946651828
390 0.12852774629962818
391 0.12852774629962818
392 0.12852774629962818
393 0.1291793287356572
394 0.1291793287356572
395 0.1291793287356572
396 0.1291793287356572
397 0.1291793287356572
398 0.12982953918334228
399 0.12982953918334228
400 0.12982953918334228
401 0.12982953918334228
402 0.12982953918334228
403 0.12982953918334228
404 0.12982953918334228
405 0.12982953918334228
406 0.12982953918334228
407 0.12982953918334228
408 0.12982953918334228
409 0.12982953918334228
410 0.12982953918334228
411 0.12982953918334228
412 0.12982953918334228
413 0.12982953918334228
414 0.12982953918334228
415 0.12982953918334228
416 0.12982953918334228
417 0.12982953918334228
418 0.12982953918334228
419 0.12982953918334228
420 0.12982953918334228
421 0.12982953918334228
422 0.12982953918334228
423 0.12982953918334228
424 0.12982953918334228
425 0.12982953918334228
426 0.12982953918334228
427 0.12982953918334228
428 0.12982953918334228
429 0.12982953918334228
430 0.12982953918334228
431 0.12982953918334228
432 0.12982953918334228
433 0.12982953918334228
434 0.12982953918334228
435 0.12982953918334228
436 0.12982953918334228
437 0.12982953918334228
438 0.12982953918334228
439 0.12982953918334228
440 0.12982953918334228
441 0.12982953918334228
442 0.12982953918334228
443 0.12982953918334228
444 0.12982953918334228
445 0.12982953918334228
446 0.12982953918334228
447 0.12982953918334228
448 0.12982953918334228
449 0.12982953918334228
450 0.12982953918334228
451 0.12982953918334228
452 0.13046625500568643
453 0.13046625500568643
454 0.13046625500568643
455 0.13046625500568643
456 0.13046625500568643
457 0.13046625500568643
458 0.13046625500568643
459 0.13046625500568643
460 0.13046625500568643
461 0.13046625500568643
462 0.13046625500568643
463 0.13046625500568643
464 0.13046625500568643
465 0.13046625500568643
466 0.13046625500568643
467 0.1310995973434244
468 0.1310995973434244
469 0.1310995973434244
470 0.1310995973434244
471 0.1310995973434244
472 0.1310995973434244
473 0.1310995973434244
474 0.1310995973434244
475 0.1310995973434244
476 0.1310995973434244
477 0.1310995973434244
478 0.1310995973434244
479 0.1310995973434244
480 0.1310995973434244
481 0.1310995973434244
482 0.1310995973434244
483 0.1310995973434244
484 0.1310995973434244
485 0.1310995973434244
486 0.1310995973434244
487 0.1310995973434244
488 0.1310995973434244
489 0.1310995973434244
490 0.1310995973434244
491 0.1310995973434244
492 0.1310995973434244
493 0.1310995973434244
494 0.13549291561547905
495 0.13549291561547905
496 0.13549291561547905
497 0.13549291561547905
498 0.13549291561547905
499 0.13549291561547905
500 0.13549291561547905
501 0.13549291561547905
502 0.13549291561547905
503 0.13549291561547905
504 0.13549291561547905
505 0.13549291561547905
506 0.13549291561547905
507 0.13549291561547905
508 0.13549291561547905
509 0.13549291561547905
510 0.13549291561547905
511 0.13549291561547905
512 0.13549291561547905
513 0.13549291561547905
514 0.13549291561547905
515 0.13673979961226407
516 0.13673979961226407
517 0.13673979961226407
518 0.13673979961226407
519 0.13673979961226407
520 0.13673979961226407
521 0.13673979961226407
522 0.13673979961226407
523 0.13673979961226407
524 0.13673979961226407
525 0.13673979961226407
526 0.13673979961226407
527 0.13673979961226407
528 0.13673979961226407
529 0.13673979961226407
530 0.13673979961226407
531 0.13673979961226407
532 0.13673979961226407
533 0.13673979961226407
534 0.13673979961226407
535 0.13673979961226407
536 0.13673979961226407
537 0.13673979961226407
538 0.13673979961226407
539 0.13673979961226407
540 0.13673979961226407
541 0.13673979961226407
542 0.13673979961226407
543 0.13673979961226407
544 0.13673979961226407
545 0.13673979961226407
546 0.13673979961226407
547 0.13673979961226407
548 0.13673979961226407
549 0.13673979961226407
550 0.13673979961226407
551 0.13673979961226407
552 0.13673979961226407
553 0.13673979961226407
554 0.13673979961226407
555 0.13673979961226407
556 0.13673979961226407
557 0.13673979961226407
558 0.13673979961226407
559 0.13673979961226407
560 0.13673979961226407
561 0.13673979961226407
562 0.13673979961226407
563 0.13673979961226407
564 0.13673979961226407
565 0.13673979961226407
566 0.13673979961226407
567 0.13673979961226407
568 0.13673979961226407
569 0.13673979961226407
570 0.13673979961226407
571 0.13673979961226407
572 0.13673979961226407
573 0.13673979961226407
574 0.13673979961226407
575 0.13673979961226407
576 0.13673979961226407
577 0.13673979961226407
578 0.13673979961226407
579 0.13673979961226407
580 0.13673979961226407
581 0.13673979961226407
582 0.13673979961226407
583 0.13673979961226407
584 0.13673979961226407
585 0.13673979961226407
586 0.13673979961226407
587 0.13673979961226407
588 0.13673979961226407
589 0.13673979961226407
590 0.13673979961226407
591 0.13673979961226407
592 0.13673979961226407
593 0.13673979961226407
594 0.13673979961226407
595 0.13673979961226407
596 0.13673979961226407
597 0.13673979961226407
598 0.13673979961226407
599 0.13673979961226407
600 0.13673979961226407
601 0.13673979961226407
602 0.13673979961226407
603 0.13673979961226407
604 0.13673979961226407
605 0.13673979961226407
606 0.13673979961226407
607 0.13673979961226407
608 0.13673979961226407
609 0.13673979961226407
610 0.13673979961226407
611 0.13673979961226407
612 0.13673979961226407
613 0.13734635543164203
614 0.13734635543164203
615 0.13734635543164203
616 0.13734635543164203
617 0.1379522983676362
618 0.1379522983676362
619 0.1379522983676362
620 0.13855778504441194
621 0.13855778504441194
622 0.13855778504441194
623 0.13855778504441194
624 0.13855778504441194
625 0.13855778504441194
626 0.13855778504441194
627 0.13855778504441194
628 0.13855778504441194
629 0.13855778504441194
630 0.13855778504441194
631 0.13855778504441194
632 0.13855778504441194
633 0.13855778504441194
634 0.13855778504441194
635 0.13855778504441194
636 0.13855778504441194
637 0.13855778504441194
638 0.13855778504441194
639 0.13855778504441194
640 0.13855778504441194
641 0.13855778504441194
642 0.13855778504441194
643 0.13855778504441194
644 0.13855778504441194
645 0.13855778504441194
646 0.13855778504441194
647 0.13855778504441194
648 0.13855778504441194
649 0.13855778504441194
650 0.13855778504441194
651 0.13855778504441194
652 0.13855778504441194
653 0.13855778504441194
654 0.13855778504441194
655 0.13855778504441194
656 0.13855778504441194
657 0.13855778504441194
658 0.13855778504441194
659 0.13855778504441194
660 0.13855778504441194
661 0.13855778504441194
662 0.13855778504441194
663 0.13855778504441194
664 0.13855778504441194
665 0.13855778504441194
666 0.13855778504441194
667 0.13855778504441194
668 0.13855778504441194
669 0.13855778504441194
670 0.13855778504441194
671 0.13855778504441194
672 0.13855778504441194
673 0.13855778504441194
674 0.13855778504441194
675 0.13855778504441194
676 0.13855778504441194
677 0.13855778504441194
678 0.13855778504441194
679 0.13855778504441194
680 0.13855778504441194
681 0.13855778504441194
682 0.13855778504441194
683 0.13855778504441194
684 0.13855778504441194
685 0.13855778504441194
686 0.13855778504441194
687 0.13855778504441194
688 0.13855778504441194
689 0.13855778504441194
690 0.13855778504441194
691 0.13855778504441194
692 0.13855778504441194
693 0.13855778504441194
694 0.14034299488950655
695 0.14034299488950655
696 0.14034299488950655
697 0.14034299488950655
698 0.14034299488950655
699 0.14034299488950655
700 0.14034299488950655
701 0.14034299488950655
702 0.14034299488950655
703 0.14034299488950655
704 0.14034299488950655
705 0.1427175764117806
706 0.1427175764117806
707 0.1427175764117806
708 0.1427175764117806
709 0.1427175764117806
710 0.1427175764117806
711 0.1427175764117806
712 0.14390308407512337
713 0.14390308407512337
714 0.14390308407512337
715 0.14390308407512337
716 0.14390308407512337
717 0.14390308407512337
718 0.14390308407512337
719 0.14390308407512337
720 0.14390308407512337
721 0.14390308407512337
722 0.14390308407512337
723 0.14390308407512337
724 0.14390308407512337
725 0.14390308407512337
726 0.14390308407512337
727 0.14390308407512337
728 0.14390308407512337
729 0.14390308407512337
730 0.14390308407512337
731 0.14390308407512337
732 0.14390308407512337
733 0.14390308407512337
734 0.14390308407512337
735 0.14390308407512337
736 0.14390308407512337
737 0.14390308407512337
738 0.14390308407512337
739 0.14390308407512337
740 0.14390308407512337
741 0.14390308407512337
742 0.14390308407512337
743 0.14390308407512337
744 0.14390308407512337
745 0.14390308407512337
746 0.14390308407512337
747 0.14390308407512337
748 0.14390308407512337
749 0.14390308407512337
750 0.14390308407512337
751 0.14390308407512337
752 0.14390308407512337
753 0.14390308407512337
754 0.14390308407512337
755 0.14390308407512337
756 0.14390308407512337
757 0.14390308407512337
758 0.14390308407512337
759 0.14390308407512337
760 0.14390308407512337
761 0.14390308407512337
762 0.14390308407512337
763 0.14390308407512337
764 0.14390308407512337
765 0.14390308407512337
766 0.14390308407512337
767 0.14390308407512337
768 0.14390308407512337
769 0.14390308407512337
770 0.14390308407512337
771 0.14390308407512337
772 0.14390308407512337
773 0.14390308407512337
774 0.14390308407512337
775 0.14390308407512337
776 0.14390308407512337
777 0.14390308407512337
778 0.14390308407512337
779 0.14390308407512337
780 0.14390308407512337
781 0.14390308407512337
782 0.14390308407512337
783 0.14390308407512337
784 0.14390308407512337
785 0.14390308407512337
786 0.14390308407512337
787 0.14390308407512337
788 0.14390308407512337
789 0.14390308407512337
790 0.14390308407512337
791 0.14390308407512337
792 0.14390308407512337
793 0.14390308407512337
794 0.14390308407512337
795 0.14390308407512337
796 0.14390308407512337
797 0.14390308407512337
798 0.14390308407512337
799 0.14390308407512337
800 0.14390308407512337
801 0.14390308407512337
802 0.14390308407512337
803 0.14390308407512337
804 0.14390308407512337
805 0.14390308407512337
806 0.14390308407512337
807 0.14390308407512337
808 0.14390308407512337
809 0.14390308407512337
810 0.14390308407512337
811 0.14390308407512337
812 0.14390308407512337
813 0.14390308407512337
814 0.14390308407512337
815 0.14390308407512337
816 0.14390308407512337
817 0.14390308407512337
818 0.14390308407512337
819 0.14390308407512337
820 0.14390308407512337
821 0.14390308407512337
822 0.14390308407512337
823 0.14390308407512337
824 0.14390308407512337
825 0.14390308407512337
826 0.14390308407512337
827 0.14390308407512337
828 0.14390308407512337
829 0.14390308407512337
830 0.14390308407512337
831 0.14390308407512337
832 0.14390308407512337
833 0.14390308407512337
834 0.14390308407512337
835 0.14390308407512337
836 0.14390308407512337
837 0.14390308407512337
838 0.14390308407512337
839 0.14390308407512337
840 0.14390308407512337
841 0.14390308407512337
842 0.14390308407512337
843 0.14390308407512337
844 0.14390308407512337
845 0.14390308407512337
846 0.14390308407512337
847 0.14390308407512337
848 0.14390308407512337
849 0.14390308407512337
850 0.14390308407512337
851 0.14390308407512337
852 0.14390308407512337
853 0.14390308407512337
854 0.14390308407512337
855 0.14390308407512337
856 0.14390308407512337
857 0.14390308407512337
858 0.14390308407512337
859 0.14390308407512337
860 0.14390308407512337
861 0.14390308407512337
862 0.14390308407512337
863 0.14390308407512337
864 0.14390308407512337
865 0.14390308407512337
866 0.1444787031214305
867 0.1444787031214305
868 0.1444787031214305
869 0.1444787031214305
870 0.1444787031214305
871 0.1444787031214305
872 0.1444787031214305
873 0.1444787031214305
874 0.1444787031214305
875 0.1444787031214305
876 0.1444787031214305
877 0.1444787031214305
878 0.1444787031214305
879 0.1444787031214305
880 0.1444787031214305
881 0.1444787031214305
882 0.1444787031214305
883 0.1444787031214305
884 0.1444787031214305
885 0.1444787031214305
886 0.1444787031214305
887 0.1444787031214305
888 0.1444787031214305
889 0.1444787031214305
890 0.1444787031214305
891 0.1444787031214305
892 0.1444787031214305
893 0.1444787031214305
894 0.1444787031214305
895 0.1444787031214305
896 0.1444787031214305
897 0.1444787031214305
898 0.1444787031214305
899 0.1444787031214305
900 0.1444787031214305
901 0.1444787031214305
902 0.1444787031214305
903 0.1444787031214305
904 0.1444787031214305
905 0.1444787031214305
906 0.1444787031214305
907 0.1444787031214305
908 0.1444787031214305
909 0.1444787031214305
910 0.1444787031214305
911 0.1444787031214305
912 0.1444787031214305
913 0.1444787031214305
914 0.1444787031214305
915 0.1444787031214305
916 0.1444787031214305
917 0.1444787031214305
918 0.1444787031214305
919 0.1444787031214305
920 0.1444787031214305
921 0.1444787031214305
922 0.1444787031214305
923 0.1444787031214305
924 0.1444787031214305
925 0.1444787031214305
926 0.1444787031214305
927 0.1444787031214305
928 0.1444787031214305
929 0.1444787031214305
930 0.1444787031214305
931 0.1444787031214305
932 0.1444787031214305
933 0.1444787031214305
934 0.1444787031214305
935 0.1444787031214305
936 0.1444787031214305
937 0.1444787031214305
938 0.1444787031214305
939 0.1444787031214305
940 0.1444787031214305
941 0.1444787031214305
942 0.1444787031214305
943 0.1444787031214305
944 0.1444787031214305
945 0.1444787031214305
946 0.1444787031214305
947 0.1444787031214305
948 0.1444787031214305
949 0.1444787031214305
950 0.1444787031214305
951 0.1444787031214305
952 0.1444787031214305
953 0.1444787031214305
954 0.1444787031214305
955 0.1444787031214305
956 0.1444787031214305
957 0.1444787031214305
958 0.1444787031214305
959 0.1444787031214305
960 0.1444787031214305
961 0.1444787031214305
962 0.1444787031214305
963 0.1444787031214305
964 0.1444787031214305
965 0.1444787031214305
966 0.1444787031214305
967 0.1444787031214305
968 0.1444787031214305
969 0.1444787031214305
970 0.1444787031214305
971 0.1444787031214305
972 0.1444787031214305
973 0.1444787031214305
974 0.14504450343570197
975 0.14504450343570197
976 0.14561013533839276
977 0.14561013533839276
978 0.14561013533839276
979 0.14561013533839276
980 0.14561013533839276
981 0.14561013533839276
982 0.14561013533839276
983 0.14561013533839276
984 0.14561013533839276
985 0.14561013533839276
986 0.14561013533839276
987 0.14561013533839276
988 0.14561013533839276
989 0.14561013533839276
990 0.14561013533839276
991 0.14561013533839276
992 0.14617443576882894
993 0.14617443576882894
994 0.14617443576882894
995 0.14617443576882894
996 0.14617443576882894
997 0.14617443576882894
998 0.14617443576882894
999 0.14617443576882894
1000 0.14617443576882894

==> data/mean-ndcg-oe-linevul-1000-crash_class=leaksan_detected_memory_leaks.dat <==
1 0.0058823529411764705
2 0.0058823529411764705
3 0.0058823529411764705
4 0.0058823529411764705
5 0.0058823529411764705
6 0.012168362125435688
7 0.01412914643916118
8 0.01412914643916118
9 0.01589991111953754
10 0.01589991111953754
11 0.01589991111953754
12 0.017489547322051182
13 0.017489547322051182
14 0.017489547322051182
15 0.021901312027933537
16 0.02621867453590223
17 0.02903999767199789
18 0.030424755985919295
19 0.03178580429862376
20 0.03178580429862376
21 0.03310488561755068
22 0.03310488561755068
23 0.03310488561755068
24 0.03310488561755068
25 0.036859227739080604
26 0.03933346206681181
27 0.04055707734726187
28 0.04055707734726187
29 0.04055707734726187
30 0.04055707734726187
31 0.04055707734726187
32 0.04055707734726187
33 0.04055707734726187
34 0.04055707734726187
35 0.04283268209570036
36 0.04283268209570036
37 0.04731624474103619
38 0.048429188032311894
39 0.048429188032311894
40 0.048429188032311894
41 0.05388357107394041
42 0.05713572695303522
43 0.05713572695303522
44 0.06249125343744515
45 0.06249125343744515
46 0.06249125343744515
47 0.06249125343744515
48 0.06249125343744515
49 0.06249125343744515
50 0.06249125343744515
51 0.06249125343744515
52 0.06249125343744515
53 0.06249125343744515
54 0.06452619097209313
55 0.06452619097209313
56 0.06553467097546908
57 0.06553467097546908
58 0.06553467097546908
59 0.06553467097546908
60 0.06553467097546908
61 0.06553467097546908
62 0.06553467097546908
63 0.06651506313233181
64 0.06651506313233181
65 0.06651506313233181
66 0.06845448497612194
67 0.06942079115236931
68 0.07038376559616467
69 0.07038376559616467
70 0.07038376559616467
71 0.07038376559616467
72 0.07133409187524113
73 0.07322873624884636
74 0.07322873624884636
75 0.0741702249150512
76 0.0760475356876387
77 0.07698341102804632
78 0.07791655784519687
79 0.07791655784519687
80 0.07884439571809607
81 0.07884439571809607
82 0.07884439571809607
83 0.07884439571809607
84 0.08159770863025302
85 0.08159770863025302
86 0.08159770863025302
87 0.08159770863025302
88 0.08159770863025302
89 0.08159770863025302
90 0.08159770863025302
91 0.08159770863025302
92 0.08249726667909323
93 0.08249726667909323
94 0.08339262165975936
95 0.08339262165975936
96 0.08339262165975936
97 0.08339262165975936
98 0.08339262165975936
99 0.08516338634013572
100 0.08516338634013572
101 0.08516338634013572
102 0.08516338634013572
103 0.08604129184912049
104 0.08691739221299595
105 0.08866603147854694
106 0.09041115696919826
107 0.09041115696919826
108 0.09041115696919826
109 0.0912785866867879
110 0.0912785866867879
111 0.09214270395531993
112 0.09214270395531993
113 0.09214270395531993
114 0.09386131077452495
115 0.09386131077452495
116 0.09471750301194856
117 0.09471750301194856
118 0.09557065869250628
119 0.09557065869250628
120 0.09557065869250628
121 0.09557065869250628
122 0.09557065869250628
123 0.09557065869250628
124 0.09557065869250628
125 0.09557065869250628
126 0.09557065869250628
127 0.09557065869250628
128 0.09557065869250628
129 0.09557065869250628
130 0.09724334436487114
131 0.09724334436487114
132 0.09724334436487114
133 0.09724334436487114
134 0.09724334436487114
135 0.09724334436487114
136 0.09724334436487114
137 0.09724334436487114
138 0.09724334436487114
139 0.09724334436487114
140 0.09724334436487114
141 0.09724334436487114
142 0.09724334436487114
143 0.0980637647932568
144 0.0980637647932568
145 0.0980637647932568
146 0.0980637647932568
147 0.09887968697804002
148 0.09969451114019987
149 0.09969451114019987
150 0.09969451114019987
151 0.09969451114019987
152 0.09969451114019987
153 0.09969451114019987
154 0.09969451114019987
155 0.09969451114019987
156 0.09969451114019987
157 0.09969451114019987
158 0.09969451114019987
159 0.09969451114019987
160 0.09969451114019987
161 0.09969451114019987
162 0.09969451114019987
163 0.10049400979647635
164 0.10049400979647635
165 0.10049400979647635
166 0.10049400979647635
167 0.10208548716541362
168 0.10208548716541362
169 0.10367329728148848
170 0.10367329728148848
171 0.10367329728148848
172 0.10367329728148848
173 0.10367329728148848
174 0.10367329728148848
175 0.10367329728148848
176 0.10367329728148848
177 0.10367329728148848
178 0.10367329728148848
179 0.10367329728148848
180 0.10367329728148848
181 0.10367329728148848
182 0.10367329728148848
183 0.10601886962163808
184 0.10679991529991303
185 0.10679991529991303
186 0.10679991529991303
187 0.10835720797504525
188 0.10835720797504525
189 0.10991135992867107
190 0.10991135992867107
191 0.10991135992867107
192 0.10991135992867107
193 0.10991135992867107
194 0.10991135992867107
195 0.10991135992867107
196 0.10991135992867107
197 0.1106823755246251
198 0.1106823755246251
199 0.1106823755246251
200 0.1106823755246251
201 0.1106823755246251
202 0.1106823755246251
203 0.1106823755246251
204 0.1106823755246251
205 0.1106823755246251
206 0.1106823755246251
207 0.1106823755246251
208 0.1106823755246251
209 0.1106823755246251
210 0.1106823755246251
211 0.1106823755246251
212 0.1106823755246251
213 0.1106823755246251
214 0.1106823755246251
215 0.1106823755246251
216 0.1106823755246251
217 0.1106823755246251
218 0.11143896897163307
219 0.11143896897163307
220 0.11143896897163307
221 0.11143896897163307
222 0.1121930297872624
223 0.1121930297872624
224 0.1121930297872624
225 0.11294523161914476
226 0.11294523161914476
227 0.11294523161914476
228 0.11294523161914476
229 0.11294523161914476
230 0.11294523161914476
231 0.11294523161914476
232 0.11294523161914476
233 0.11294523161914476
234 0.11294523161914476
235 0.11294523161914476
236 0.11294523161914476
237 0.11294523161914476
238 0.11294523161914476
239 0.11294523161914476
240 0.11294523161914476
241 0.11294523161914476
242 0.11294523161914476
243 0.11294523161914476
244 0.11294523161914476
245 0.11294523161914476
246 0.11294523161914476
247 0.11294523161914476
248 0.11294523161914476
249 0.11294523161914476
250 0.11294523161914476
251 0.11294523161914476
252 0.11294523161914476
253 0.11294523161914476
254 0.11294523161914476
255 0.11294523161914476
256 0.11294523161914476
257 0.11294523161914476
258 0.11294523161914476
259 0.11294523161914476
260 0.11294523161914476
261 0.11294523161914476
262 0.11294523161914476
263 0.11294523161914476
264 0.11294523161914476
265 0.11294523161914476
266 0.11367498907321917
267 0.11367498907321917
268 0.11367498907321917
269 0.11367498907321917
270 0.11367498907321917
271 0.11367498907321917
272 0.11367498907321917
273 0.11367498907321917
274 0.11367498907321917
275 0.11367498907321917
276 0.11367498907321917
277 0.11367498907321917
278 0.11367498907321917
279 0.11439858953452861
280 0.11439858953452861
281 0.11439858953452861
282 0.11512082400598155
283 0.11512082400598155
284 0.11512082400598155
285 0.11512082400598155
286 0.11512082400598155
287 0.11512082400598155
288 0.11584038442397632
289 0.11655950646756442
290 0.11655950646756442
291 0.11727775786585579
292 0.11799557695990275
293 0.11799557695990275
294 0.11799557695990275
295 0.11799557695990275
296 0.11799557695990275
297 0.11799557695990275
298 0.11799557695990275
299 0.11799557695990275
300 0.11871000793584156
301 0.11871000793584156
302 0.11942361084571225
303 0.11942361084571225
304 0.11942361084571225
305 0.11942361084571225
306 0.11942361084571225
307 0.11942361084571225
308 0.12013477317834093
309 0.12013477317834093
310 0.12013477317834093
311 0.1208447390660301
312 0.1208447390660301
313 0.1208447390660301
314 0.12155352391973469
315 0.12155352391973469
316 0.12155352391973469
317 0.12155352391973469
318 0.12155352391973469
319 0.12155352391973469
320 0.12155352391973469
321 0.12155352391973469
322 0.12225923207386619
323 0.12225923207386619
324 0.12225923207386619
325 0.12225923207386619
326 0.12225923207386619
327 0.12225923207386619
328 0.12225923207386619
329 0.12225923207386619
330 0.12225923207386619
331 0.12225923207386619
332 0.12296123557382659
333 0.12296123557382659
334 0.12296123557382659
335 0.12296123557382659
336 0.12296123557382659
337 0.12296123557382659
338 0.12296123557382659
339 0.12296123557382659
340 0.12296123557382659
341 0.12296123557382659
342 0.12296123557382659
343 0.12296123557382659
344 0.12296123557382659
345 0.12296123557382659
346 0.12296123557382659
347 0.12296123557382659
348 0.12296123557382659
349 0.12296123557382659
350 0.12296123557382659
351 0.12296123557382659
352 0.12296123557382659
353 0.12296123557382659
354 0.12296123557382659
355 0.12296123557382659
356 0.12296123557382659
357 0.12296123557382659
358 0.12296123557382659
359 0.12296123557382659
360 0.12296123557382659
361 0.12296123557382659
362 0.12296123557382659
363 0.12296123557382659
364 0.12296123557382659
365 0.12296123557382659
366 0.12296123557382659
367 0.12296123557382659
368 0.12365104721881795
369 0.12365104721881795
370 0.12365104721881795
371 0.12365104721881795
372 0.12365104721881795
373 0.12365104721881795
374 0.12365104721881795
375 0.12365104721881795
376 0.12365104721881795
377 0.12365104721881795
378 0.12365104721881795
379 0.12365104721881795
380 0.12365104721881795
381 0.12365104721881795
382 0.12365104721881795
383 0.12365104721881795
384 0.12365104721881795
385 0.12365104721881795
386 0.12365104721881795
387 0.12365104721881795
388 0.12365104721881795
389 0.1257012832595261
390 0.1257012832595261
391 0.1257012832595261
392 0.1257012832595261
393 0.1257012832595261
394 0.1257012832595261
395 0.1257012832595261
396 0.1257012832595261
397 0.1257012832595261
398 0.1257012832595261
399 0.1257012832595261
400 0.1257012832595261
401 0.1257012832595261
402 0.1257012832595261
403 0.1257012832595261
404 0.1257012832595261
405 0.1257012832595261
406 0.1257012832595261
407 0.1257012832595261
408 0.1257012832595261
409 0.1257012832595261
410 0.1257012832595261
411 0.1257012832595261
412 0.1257012832595261
413 0.1257012832595261
414 0.1257012832595261
415 0.1257012832595261
416 0.1257012832595261
417 0.1257012832595261
418 0.1257012832595261
419 0.1257012832595261
420 0.1257012832595261
421 0.1257012832595261
422 0.1257012832595261
423 0.1257012832595261
424 0.1257012832595261
425 0.1257012832595261
426 0.1257012832595261
427 0.1257012832595261
428 0.1257012832595261
429 0.1257012832595261
430 0.1257012832595261
431 0.1257012832595261
432 0.12637292096468133
433 0.12637292096468133
434 0.12637292096468133
435 0.12637292096468133
436 0.12637292096468133
437 0.12637292096468133
438 0.12637292096468133
439 0.12637292096468133
440 0.12637292096468133
441 0.12637292096468133
442 0.12637292096468133
443 0.12637292096468133
444 0.12637292096468133
445 0.12637292096468133
446 0.12637292096468133
447 0.12637292096468133
448 0.12637292096468133
449 0.12637292096468133
450 0.12637292096468133
451 0.12637292096468133
452 0.12637292096468133
453 0.12637292096468133
454 0.12637292096468133
455 0.12637292096468133
456 0.12637292096468133
457 0.12637292096468133
458 0.12637292096468133
459 0.12637292096468133
460 0.12637292096468133
461 0.12637292096468133
462 0.12637292096468133
463 0.12637292096468133
464 0.12637292096468133
465 0.12637292096468133
466 0.12637292096468133
467 0.12637292096468133
468 0.12637292096468133
469 0.12637292096468133
470 0.12637292096468133
471 0.12637292096468133
472 0.12637292096468133
473 0.12637292096468133
474 0.12637292096468133
475 0.12637292096468133
476 0.12703401953851715
477 0.12703401953851715
478 0.12703401953851715
479 0.12703401953851715
480 0.12703401953851715
481 0.12769400225784314
482 0.12769400225784314
483 0.12769400225784314
484 0.12769400225784314
485 0.12769400225784314
486 0.12769400225784314
487 0.12769400225784314
488 0.12769400225784314
489 0.12769400225784314
490 0.12769400225784314
491 0.12769400225784314
492 0.12769400225784314
493 0.12769400225784314
494 0.12769400225784314
495 0.12769400225784314
496 0.12769400225784314
497 0.12769400225784314
498 0.12769400225784314
499 0.12769400225784314
500 0.12769400225784314
501 0.12769400225784314
502 0.12769400225784314
503 0.12769400225784314
504 0.12769400225784314
505 0.12769400225784314
506 0.12769400225784314
507 0.12769400225784314
508 0.12769400225784314
509 0.12769400225784314
510 0.12769400225784314
511 0.12769400225784314
512 0.12769400225784314
513 0.12769400225784314
514 0.12769400225784314
515 0.12769400225784314
516 0.12769400225784314
517 0.12769400225784314
518 0.12769400225784314
519 0.12769400225784314
520 0.12769400225784314
521 0.12769400225784314
522 0.12769400225784314
523 0.12769400225784314
524 0.12769400225784314
525 0.12769400225784314
526 0.12769400225784314
527 0.12769400225784314
528 0.12769400225784314
529 0.12769400225784314
530 0.12769400225784314
531 0.12769400225784314
532 0.12769400225784314
533 0.12769400225784314
534 0.12769400225784314
535 0.12769400225784314
536 0.12769400225784314
537 0.12769400225784314
538 0.12769400225784314
539 0.12769400225784314
540 0.12769400225784314
541 0.12769400225784314
542 0.12769400225784314
543 0.12769400225784314
544 0.12769400225784314
545 0.12769400225784314
546 0.12769400225784314
547 0.12769400225784314
548 0.12769400225784314
549 0.12769400225784314
550 0.12769400225784314
551 0.12769400225784314
552 0.12769400225784314
553 0.12769400225784314
554 0.12769400225784314
555 0.12769400225784314
556 0.12769400225784314
557 0.12769400225784314
558 0.12769400225784314
559 0.12769400225784314
560 0.12769400225784314
561 0.12769400225784314
562 0.12769400225784314
563 0.12769400225784314
564 0.12769400225784314
565 0.12769400225784314
566 0.12769400225784314
567 0.12769400225784314
568 0.12769400225784314
569 0.12769400225784314
570 0.12769400225784314
571 0.12769400225784314
572 0.12769400225784314
573 0.12769400225784314
574 0.12769400225784314
575 0.12769400225784314
576 0.12769400225784314
577 0.12769400225784314
578 0.12769400225784314
579 0.12769400225784314
580 0.12769400225784314
581 0.12769400225784314
582 0.12769400225784314
583 0.12769400225784314
584 0.12769400225784314
585 0.12769400225784314
586 0.12769400225784314
587 0.12769400225784314
588 0.12769400225784314
589 0.12833307091720722
590 0.12833307091720722
591 0.12833307091720722
592 0.12833307091720722
593 0.12833307091720722
594 0.12833307091720722
595 0.12833307091720722
596 0.12833307091720722
597 0.12833307091720722
598 0.12833307091720722
599 0.12833307091720722
600 0.12833307091720722
601 0.12833307091720722
602 0.12833307091720722
603 0.12833307091720722
604 0.12833307091720722
605 0.12833307091720722
606 0.12833307091720722
607 0.12833307091720722
608 0.12833307091720722
609 0.12833307091720722
610 0.12833307091720722
611 0.12833307091720722
612 0.12833307091720722
613 0.12833307091720722
614 0.12833307091720722
615 0.12833307091720722
616 0.12833307091720722
617 0.12833307091720722
618 0.12833307091720722
619 0.12833307091720722
620 0.12833307091720722
621 0.12833307091720722
622 0.12833307091720722
623 0.12833307091720722
624 0.12833307091720722
625 0.12833307091720722
626 0.12833307091720722
627 0.12833307091720722
628 0.12833307091720722
629 0.12833307091720722
630 0.12833307091720722
631 0.12833307091720722
632 0.12833307091720722
633 0.12833307091720722
634 0.12833307091720722
635 0.12833307091720722
636 0.12833307091720722
637 0.12833307091720722
638 0.12833307091720722
639 0.12833307091720722
640 0.12833307091720722
641 0.12833307091720722
642 0.12833307091720722
643 0.12833307091720722
644 0.12833307091720722
645 0.12833307091720722
646 0.12833307091720722
647 0.12833307091720722
648 0.12833307091720722
649 0.12833307091720722
650 0.12833307091720722
651 0.12833307091720722
652 0.12833307091720722
653 0.12896198790642208
654 0.12896198790642208
655 0.12896198790642208
656 0.12896198790642208
657 0.12896198790642208
658 0.12896198790642208
659 0.12896198790642208
660 0.12896198790642208
661 0.12896198790642208
662 0.12896198790642208
663 0.12896198790642208
664 0.12896198790642208
665 0.12896198790642208
666 0.12896198790642208
667 0.12896198790642208
668 0.12896198790642208
669 0.12896198790642208
670 0.12896198790642208
671 0.12896198790642208
672 0.12958813898417884
673 0.12958813898417884
674 0.12958813898417884
675 0.12958813898417884
676 0.12958813898417884
677 0.12958813898417884
678 0.12958813898417884
679 0.12958813898417884
680 0.12958813898417884
681 0.12958813898417884
682 0.12958813898417884
683 0.12958813898417884
684 0.12958813898417884
685 0.12958813898417884
686 0.12958813898417884
687 0.12958813898417884
688 0.12958813898417884
689 0.12958813898417884
690 0.12958813898417884
691 0.12958813898417884
692 0.12958813898417884
693 0.12958813898417884
694 0.12958813898417884
695 0.12958813898417884
696 0.12958813898417884
697 0.12958813898417884
698 0.12958813898417884
699 0.12958813898417884
700 0.12958813898417884
701 0.12958813898417884
702 0.12958813898417884
703 0.12958813898417884
704 0.12958813898417884
705 0.12958813898417884
706 0.12958813898417884
707 0.12958813898417884
708 0.12958813898417884
709 0.12958813898417884
710 0.12958813898417884
711 0.12958813898417884
712 0.12958813898417884
713 0.12958813898417884
714 0.12958813898417884
715 0.12958813898417884
716 0.12958813898417884
717 0.12958813898417884
718 0.12958813898417884
719 0.12958813898417884
720 0.12958813898417884
721 0.12958813898417884
722 0.12958813898417884
723 0.12958813898417884
724 0.12958813898417884
725 0.12958813898417884
726 0.12958813898417884
727 0.12958813898417884
728 0.12958813898417884
729 0.12958813898417884
730 0.12958813898417884
731 0.12958813898417884
732 0.12958813898417884
733 0.12958813898417884
734 0.12958813898417884
735 0.12958813898417884
736 0.12958813898417884
737 0.12958813898417884
738 0.12958813898417884
739 0.12958813898417884
740 0.12958813898417884
741 0.12958813898417884
742 0.12958813898417884
743 0.12958813898417884
744 0.12958813898417884
745 0.12958813898417884
746 0.12958813898417884
747 0.12958813898417884
748 0.12958813898417884
749 0.12958813898417884
750 0.12958813898417884
751 0.12958813898417884
752 0.12958813898417884
753 0.12958813898417884
754 0.12958813898417884
755 0.12958813898417884
756 0.12958813898417884
757 0.12958813898417884
758 0.12958813898417884
759 0.12958813898417884
760 0.12958813898417884
761 0.12958813898417884
762 0.12958813898417884
763 0.12958813898417884
764 0.12958813898417884
765 0.12958813898417884
766 0.12958813898417884
767 0.12958813898417884
768 0.12958813898417884
769 0.12958813898417884
770 0.12958813898417884
771 0.12958813898417884
772 0.12958813898417884
773 0.12958813898417884
774 0.12958813898417884
775 0.13020088964534382
776 0.13020088964534382
777 0.13020088964534382
778 0.13081328519833166
779 0.13081328519833166
780 0.13081328519833166
781 0.13081328519833166
782 0.13081328519833166
783 0.13081328519833166
784 0.13081328519833166
785 0.13081328519833166
786 0.13081328519833166
787 0.13081328519833166
788 0.13081328519833166
789 0.13081328519833166
790 0.13081328519833166
791 0.13081328519833166
792 0.13081328519833166
793 0.13081328519833166
794 0.13081328519833166
795 0.13081328519833166
796 0.13081328519833166
797 0.13081328519833166
798 0.13081328519833166
799 0.13081328519833166
800 0.13081328519833166
801 0.13081328519833166
802 0.13081328519833166
803 0.13081328519833166
804 0.13081328519833166
805 0.13081328519833166
806 0.13081328519833166
807 0.13081328519833166
808 0.13081328519833166
809 0.13081328519833166
810 0.13081328519833166
811 0.13081328519833166
812 0.13081328519833166
813 0.13081328519833166
814 0.13081328519833166
815 0.13081328519833166
816 0.13081328519833166
817 0.13081328519833166
818 0.13081328519833166
819 0.13081328519833166
820 0.13081328519833166
821 0.13081328519833166
822 0.13081328519833166
823 0.13081328519833166
824 0.13081328519833166
825 0.13081328519833166
826 0.13081328519833166
827 0.13081328519833166
828 0.13081328519833166
829 0.13081328519833166
830 0.13081328519833166
831 0.13323888779454213
832 0.13323888779454213
833 0.13323888779454213
834 0.13323888779454213
835 0.13323888779454213
836 0.13323888779454213
837 0.13323888779454213
838 0.13323888779454213
839 0.13323888779454213
840 0.13323888779454213
841 0.13323888779454213
842 0.13323888779454213
843 0.13323888779454213
844 0.13323888779454213
845 0.13323888779454213
846 0.13323888779454213
847 0.13323888779454213
848 0.13323888779454213
849 0.13323888779454213
850 0.13323888779454213
851 0.13323888779454213
852 0.13323888779454213
853 0.13323888779454213
854 0.13323888779454213
855 0.13323888779454213
856 0.13323888779454213
857 0.13323888779454213
858 0.13323888779454213
859 0.13323888779454213
860 0.13323888779454213
861 0.13323888779454213
862 0.13323888779454213
863 0.13323888779454213
864 0.13323888779454213
865 0.13323888779454213
866 0.13323888779454213
867 0.13323888779454213
868 0.13323888779454213
869 0.13323888779454213
870 0.13323888779454213
871 0.13323888779454213
872 0.13323888779454213
873 0.13323888779454213
874 0.13323888779454213
875 0.13323888779454213
876 0.13323888779454213
877 0.13323888779454213
878 0.13323888779454213
879 0.13323888779454213
880 0.13323888779454213
881 0.13323888779454213
882 0.13323888779454213
883 0.13323888779454213
884 0.13323888779454213
885 0.13323888779454213
886 0.13323888779454213
887 0.13323888779454213
888 0.13323888779454213
889 0.13323888779454213
890 0.13323888779454213
891 0.13323888779454213
892 0.13323888779454213
893 0.13323888779454213
894 0.13323888779454213
895 0.13323888779454213
896 0.13323888779454213
897 0.13323888779454213
898 0.13323888779454213
899 0.13323888779454213
900 0.13323888779454213
901 0.13323888779454213
902 0.13323888779454213
903 0.13323888779454213
904 0.13323888779454213
905 0.13323888779454213
906 0.13323888779454213
907 0.13323888779454213
908 0.13323888779454213
909 0.13323888779454213
910 0.13323888779454213
911 0.13323888779454213
912 0.13323888779454213
913 0.13323888779454213
914 0.13323888779454213
915 0.13323888779454213
916 0.13323888779454213
917 0.13323888779454213
918 0.13323888779454213
919 0.13323888779454213
920 0.13323888779454213
921 0.13323888779454213
922 0.13323888779454213
923 0.13323888779454213
924 0.13323888779454213
925 0.13323888779454213
926 0.13323888779454213
927 0.13323888779454213
928 0.13323888779454213
929 0.13323888779454213
930 0.13323888779454213
931 0.13323888779454213
932 0.13323888779454213
933 0.13323888779454213
934 0.13323888779454213
935 0.13323888779454213
936 0.13323888779454213
937 0.13323888779454213
938 0.13323888779454213
939 0.13323888779454213
940 0.13323888779454213
941 0.13323888779454213
942 0.13323888779454213
943 0.13323888779454213
944 0.13323888779454213
945 0.13323888779454213
946 0.13323888779454213
947 0.13323888779454213
948 0.13323888779454213
949 0.13323888779454213
950 0.13323888779454213
951 0.13323888779454213
952 0.13323888779454213
953 0.13323888779454213
954 0.13323888779454213
955 0.13323888779454213
956 0.13323888779454213
957 0.13323888779454213
958 0.13323888779454213
959 0.13323888779454213
960 0.13323888779454213
961 0.13323888779454213
962 0.13323888779454213
963 0.13323888779454213
964 0.13323888779454213
965 0.13323888779454213
966 0.13323888779454213
967 0.13323888779454213
968 0.13323888779454213
969 0.13323888779454213
970 0.13323888779454213
971 0.13323888779454213
972 0.13323888779454213
973 0.13323888779454213
974 0.13323888779454213
975 0.13323888779454213
976 0.13323888779454213
977 0.13323888779454213
978 0.13323888779454213
979 0.13323888779454213
980 0.13323888779454213
981 0.13323888779454213
982 0.13323888779454213
983 0.13323888779454213
984 0.13323888779454213
985 0.13323888779454213
986 0.13323888779454213
987 0.13323888779454213
988 0.13323888779454213
989 0.13323888779454213
990 0.13323888779454213
991 0.13323888779454213
992 0.13323888779454213
993 0.13323888779454213
994 0.13323888779454213
995 0.13323888779454213
996 0.13323888779454213
997 0.13323888779454213
998 0.13323888779454213
999 0.13323888779454213
1000 0.13323888779454213

==> data/mean-ndcg-oe-linevul-1000-crash_class=libfuzzer_timeout.dat <==
1 0.004219409282700422
2 0.004219409282700422
3 0.004219409282700422
4 0.004219409282700422
5 0.005851699608584564
6 0.007354683520432759
7 0.007354683520432759
8 0.007354683520432759
9 0.007354683520432759
10 0.007354683520432759
11 0.007354683520432759
12 0.008494928897763222
13 0.008494928897763222
14 0.009574920563627421
15 0.010629772884302528
16 0.010629772884302528
17 0.010629772884302528
18 0.011623059438592138
19 0.012599338819013066
20 0.012599338819013066
21 0.012599338819013066
22 0.012599338819013066
23 0.012599338819013066
24 0.012599338819013066
25 0.012599338819013066
26 0.012599338819013066
27 0.012599338819013066
28 0.012599338819013066
29 0.012599338819013066
30 0.012599338819013066
31 0.012599338819013066
32 0.012599338819013066
33 0.012599338819013066
34 0.012599338819013066
35 0.012599338819013066
36 0.012599338819013066
37 0.012599338819013066
38 0.0133976525722488
39 0.0133976525722488
40 0.0133976525722488
41 0.0133976525722488
42 0.0133976525722488
43 0.0133976525722488
44 0.0133976525722488
45 0.0133976525722488
46 0.0133976525722488
47 0.0133976525722488
48 0.0133976525722488
49 0.0133976525722488
50 0.0133976525722488
51 0.0133976525722488
52 0.0133976525722488
53 0.0133976525722488
54 0.0133976525722488
55 0.0133976525722488
56 0.0133976525722488
57 0.0133976525722488
58 0.014114916775991054
59 0.014114916775991054
60 0.014114916775991054
61 0.014823561412940599
62 0.014823561412940599
63 0.014823561412940599
64 0.015524184392754685
65 0.015524184392754685
66 0.015524184392754685
67 0.015524184392754685
68 0.015524184392754685
69 0.015524184392754685
70 0.015524184392754685
71 0.015524184392754685
72 0.015524184392754685
73 0.015524184392754685
74 0.015524184392754685
75 0.015524184392754685
76 0.016197481505286066
77 0.016197481505286066
78 0.016197481505286066
79 0.016197481505286066
80 0.016197481505286066
81 0.016861166093258835
82 0.016861166093258835
83 0.016861166093258835
84 0.016861166093258835
85 0.016861166093258835
86 0.016861166093258835
87 0.016861166093258835
88 0.016861166093258835
89 0.017511120616272607
90 0.017511120616272607
91 0.017511120616272607
92 0.017511120616272607
93 0.018154854247501136
94 0.019439329747190946
95 0.019439329747190946
96 0.019439329747190946
97 0.019439329747190946
98 0.019439329747190946
99 0.020074414126228884
100 0.021975559483490767
101 0.02260792463805595
102 0.02260792463805595
103 0.02260792463805595
104 0.02260792463805595
105 0.02260792463805595
106 0.02260792463805595
107 0.02260792463805595
108 0.02260792463805595
109 0.02260792463805595
110 0.02260792463805595
111 0.02260792463805595
112 0.02260792463805595
113 0.02260792463805595
114 0.02260792463805595
115 0.02260792463805595
116 0.02260792463805595
117 0.02322097535889664
118 0.02322097535889664
119 0.02322097535889664
120 0.02322097535889664
121 0.02322097535889664
122 0.02322097535889664
123 0.02322097535889664
124 0.02322097535889664
125 0.02322097535889664
126 0.02322097535889664
127 0.02322097535889664
128 0.02322097535889664
129 0.02322097535889664
130 0.02322097535889664
131 0.02322097535889664
132 0.023819025021865333
133 0.024416160037992556
134 0.025012389970062405
135 0.025607724207039658
136 0.025607724207039658
137 0.025607724207039658
138 0.026200426020356708
139 0.026200426020356708
140 0.026200426020356708
141 0.026200426020356708
142 0.026200426020356708
143 0.026200426020356708
144 0.026200426020356708
145 0.027374142916546915
146 0.027374142916546915
147 0.027959403555420925
148 0.027959403555420925
149 0.027959403555420925
150 0.028542323333279863
151 0.028542323333279863
152 0.028542323333279863
153 0.029122966408327032
154 0.029122966408327032
155 0.029122966408327032
156 0.029122966408327032
157 0.029122966408327032
158 0.029122966408327032
159 0.029122966408327032
160 0.029122966408327032
161 0.029122966408327032
162 0.029122966408327032
163 0.029122966408327032
164 0.029122966408327032
165 0.029122966408327032
166 0.029122966408327032
167 0.029122966408327032
168 0.029122966408327032
169 0.029122966408327032
170 0.029122966408327032
171 0.029122966408327032
172 0.029122966408327032
173 0.029122966408327032
174 0.029122966408327032
175 0.029122966408327032
176 0.029122966408327032
177 0.029122966408327032
178 0.029122966408327032
179 0.029122966408327032
180 0.029122966408327032
181 0.029122966408327032
182 0.029122966408327032
183 0.029122966408327032
184 0.029122966408327032
185 0.029122966408327032
186 0.029122966408327032
187 0.029122966408327032
188 0.029122966408327032
189 0.029122966408327032
190 0.029122966408327032
191 0.029122966408327032
192 0.029122966408327032
193 0.029122966408327032
194 0.029122966408327032
195 0.029122966408327032
196 0.029122966408327032
197 0.029122966408327032
198 0.029122966408327032
199 0.029122966408327032
200 0.029122966408327032
201 0.029122966408327032
202 0.029122966408327032
203 0.029122966408327032
204 0.029122966408327032
205 0.029122966408327032
206 0.029122966408327032
207 0.029122966408327032
208 0.029122966408327032
209 0.029122966408327032
210 0.029122966408327032
211 0.029122966408327032
212 0.029122966408327032
213 0.029122966408327032
214 0.029122966408327032
215 0.029122966408327032
216 0.029122966408327032
217 0.029122966408327032
218 0.0296656705686281
219 0.0296656705686281
220 0.0296656705686281
221 0.0296656705686281
222 0.0296656705686281
223 0.0296656705686281
224 0.0296656705686281
225 0.0296656705686281
226 0.0296656705686281
227 0.0296656705686281
228 0.0296656705686281
229 0.0296656705686281
230 0.0296656705686281
231 0.03020262901702811
232 0.03020262901702811
233 0.03020262901702811
234 0.03020262901702811
235 0.03020262901702811
236 0.03020262901702811
237 0.03020262901702811
238 0.03020262901702811
239 0.03020262901702811
240 0.03020262901702811
241 0.03020262901702811
242 0.03020262901702811
243 0.03020262901702811
244 0.03020262901702811
245 0.03020262901702811
246 0.03020262901702811
247 0.03020262901702811
248 0.03020262901702811
249 0.030732320649630423
250 0.030732320649630423
251 0.030732320649630423
252 0.030732320649630423
253 0.030732320649630423
254 0.030732320649630423
255 0.030732320649630423
256 0.030732320649630423
257 0.030732320649630423
258 0.030732320649630423
259 0.030732320649630423
260 0.030732320649630423
261 0.030732320649630423
262 0.030732320649630423
263 0.030732320649630423
264 0.030732320649630423
265 0.03125612714760057
266 0.03125612714760057
267 0.03125612714760057
268 0.03125612714760057
269 0.03125612714760057
270 0.03125612714760057
271 0.03125612714760057
272 0.03125612714760057
273 0.03125612714760057
274 0.03125612714760057
275 0.03125612714760057
276 0.03125612714760057
277 0.03125612714760057
278 0.03125612714760057
279 0.03125612714760057
280 0.03125612714760057
281 0.03125612714760057
282 0.03125612714760057
283 0.03125612714760057
284 0.03125612714760057
285 0.03125612714760057
286 0.03125612714760057
287 0.03125612714760057
288 0.03125612714760057
289 0.03125612714760057
290 0.03125612714760057
291 0.03125612714760057
292 0.03125612714760057
293 0.03125612714760057
294 0.03125612714760057
295 0.03125612714760057
296 0.03125612714760057
297 0.03125612714760057
298 0.03125612714760057
299 0.03125612714760057
300 0.03125612714760057
301 0.03125612714760057
302 0.03125612714760057
303 0.03125612714760057
304 0.03125612714760057
305 0.03125612714760057
306 0.03125612714760057
307 0.03125612714760057
308 0.03125612714760057
309 0.03125612714760057
310 0.03125612714760057
311 0.03125612714760057
312 0.03125612714760057
313 0.03125612714760057
314 0.03125612714760057
315 0.03125612714760057
316 0.03125612714760057
317 0.03125612714760057
318 0.03125612714760057
319 0.03125612714760057
320 0.03125612714760057
321 0.03125612714760057
322 0.03125612714760057
323 0.03125612714760057
324 0.03125612714760057
325 0.03125612714760057
326 0.03125612714760057
327 0.03125612714760057
328 0.03125612714760057
329 0.03125612714760057
330 0.03125612714760057
331 0.03125612714760057
332 0.03125612714760057
333 0.03125612714760057
334 0.03125612714760057
335 0.03125612714760057
336 0.03125612714760057
337 0.03125612714760057
338 0.03125612714760057
339 0.03125612714760057
340 0.03125612714760057
341 0.03125612714760057
342 0.03125612714760057
343 0.03125612714760057
344 0.03125612714760057
345 0.03125612714760057
346 0.03125612714760057
347 0.03125612714760057
348 0.03125612714760057
349 0.03125612714760057
350 0.03175515091956861
351 0.03175515091956861
352 0.03175515091956861
353 0.03175515091956861
354 0.03175515091956861
355 0.03175515091956861
356 0.03175515091956861
357 0.03175515091956861
358 0.03175515091956861
359 0.03175515091956861
360 0.03175515091956861
361 0.03175515091956861
362 0.03175515091956861
363 0.03175515091956861
364 0.03175515091956861
365 0.03175515091956861
366 0.03175515091956861
367 0.03175515091956861
368 0.03175515091956861
369 0.03175515091956861
370 0.03175515091956861
371 0.03175515091956861
372 0.03175515091956861
373 0.03175515091956861
374 0.03175515091956861
375 0.03175515091956861
376 0.03175515091956861
377 0.03175515091956861
378 0.03175515091956861
379 0.03175515091956861
380 0.03175515091956861
381 0.03175515091956861
382 0.03175515091956861
383 0.03175515091956861
384 0.03175515091956861
385 0.03175515091956861
386 0.03175515091956861
387 0.03175515091956861
388 0.03175515091956861
389 0.03175515091956861
390 0.03175515091956861
391 0.03175515091956861
392 0.03175515091956861
393 0.03175515091956861
394 0.03175515091956861
395 0.03175515091956861
396 0.03175515091956861
397 0.03175515091956861
398 0.03175515091956861
399 0.03175515091956861
400 0.03175515091956861
401 0.03175515091956861
402 0.03175515091956861
403 0.03175515091956861
404 0.03175515091956861
405 0.03175515091956861
406 0.03175515091956861
407 0.03175515091956861
408 0.03175515091956861
409 0.03175515091956861
410 0.03175515091956861
411 0.03175515091956861
412 0.03175515091956861
413 0.03175515091956861
414 0.03175515091956861
415 0.03175515091956861
416 0.03175515091956861
417 0.03175515091956861
418 0.03175515091956861
419 0.03175515091956861
420 0.03175515091956861
421 0.03175515091956861
422 0.03175515091956861
423 0.03175515091956861
424 0.03175515091956861
425 0.03175515091956861
426 0.03175515091956861
427 0.03175515091956861
428 0.03175515091956861
429 0.03175515091956861
430 0.03175515091956861
431 0.03175515091956861
432 0.03175515091956861
433 0.03175515091956861
434 0.03175515091956861
435 0.03175515091956861
436 0.03175515091956861
437 0.03175515091956861
438 0.03175515091956861
439 0.03175515091956861
440 0.03175515091956861
441 0.03175515091956861
442 0.03175515091956861
443 0.03175515091956861
444 0.03175515091956861
445 0.03175515091956861
446 0.03175515091956861
447 0.03175515091956861
448 0.03175515091956861
449 0.03175515091956861
450 0.03175515091956861
451 0.03175515091956861
452 0.03175515091956861
453 0.03175515091956861
454 0.03175515091956861
455 0.03175515091956861
456 0.03175515091956861
457 0.03175515091956861
458 0.03175515091956861
459 0.03175515091956861
460 0.03175515091956861
461 0.03175515091956861
462 0.03175515091956861
463 0.03175515091956861
464 0.03175515091956861
465 0.03175515091956861
466 0.03175515091956861
467 0.03175515091956861
468 0.03175515091956861
469 0.03175515091956861
470 0.03175515091956861
471 0.03175515091956861
472 0.03175515091956861
473 0.03175515091956861
474 0.03175515091956861
475 0.03175515091956861
476 0.03175515091956861
477 0.03175515091956861
478 0.03175515091956861
479 0.03175515091956861
480 0.03175515091956861
481 0.03175515091956861
482 0.03175515091956861
483 0.03175515091956861
484 0.03175515091956861
485 0.03175515091956861
486 0.03175515091956861
487 0.03175515091956861
488 0.03175515091956861
489 0.03175515091956861
490 0.03175515091956861
491 0.03175515091956861
492 0.03175515091956861
493 0.03175515091956861
494 0.03175515091956861
495 0.03175515091956861
496 0.03175515091956861
497 0.03175515091956861
498 0.03175515091956861
499 0.03175515091956861
500 0.03175515091956861
501 0.03175515091956861
502 0.03175515091956861
503 0.03175515091956861
504 0.03175515091956861
505 0.03175515091956861
506 0.03175515091956861
507 0.03222456434653082
508 0.032693829656111534
509 0.032693829656111534
510 0.032693829656111534
511 0.032693829656111534
512 0.032693829656111534
513 0.032693829656111534
514 0.032693829656111534
515 0.032693829656111534
516 0.032693829656111534
517 0.032693829656111534
518 0.032693829656111534
519 0.032693829656111534
520 0.032693829656111534
521 0.032693829656111534
522 0.032693829656111534
523 0.032693829656111534
524 0.032693829656111534
525 0.032693829656111534
526 0.032693829656111534
527 0.032693829656111534
528 0.032693829656111534
529 0.032693829656111534
530 0.032693829656111534
531 0.032693829656111534
532 0.032693829656111534
533 0.032693829656111534
534 0.032693829656111534
535 0.032693829656111534
536 0.032693829656111534
537 0.032693829656111534
538 0.032693829656111534
539 0.032693829656111534
540 0.032693829656111534
541 0.032693829656111534
542 0.032693829656111534
543 0.032693829656111534
544 0.032693829656111534
545 0.032693829656111534
546 0.032693829656111534
547 0.032693829656111534
548 0.032693829656111534
549 0.032693829656111534
550 0.032693829656111534
551 0.032693829656111534
552 0.032693829656111534
553 0.032693829656111534
554 0.032693829656111534
555 0.032693829656111534
556 0.032693829656111534
557 0.032693829656111534
558 0.032693829656111534
559 0.032693829656111534
560 0.032693829656111534
561 0.032693829656111534
562 0.032693829656111534
563 0.032693829656111534
564 0.032693829656111534
565 0.032693829656111534
566 0.032693829656111534
567 0.032693829656111534
568 0.032693829656111534
569 0.032693829656111534
570 0.032693829656111534
571 0.032693829656111534
572 0.032693829656111534
573 0.032693829656111534
574 0.032693829656111534
575 0.032693829656111534
576 0.032693829656111534
577 0.032693829656111534
578 0.032693829656111534
579 0.032693829656111534
580 0.032693829656111534
581 0.032693829656111534
582 0.032693829656111534
583 0.032693829656111534
584 0.032693829656111534
585 0.032693829656111534
586 0.032693829656111534
587 0.032693829656111534
588 0.032693829656111534
589 0.032693829656111534
590 0.032693829656111534
591 0.032693829656111534
592 0.032693829656111534
593 0.032693829656111534
594 0.032693829656111534
595 0.032693829656111534
596 0.032693829656111534
597 0.032693829656111534
598 0.032693829656111534
599 0.032693829656111534
600 0.032693829656111534
601 0.032693829656111534
602 0.032693829656111534
603 0.032693829656111534
604 0.032693829656111534
605 0.032693829656111534
606 0.032693829656111534
607 0.032693829656111534
608 0.032693829656111534
609 0.032693829656111534
610 0.032693829656111534
611 0.032693829656111534
612 0.032693829656111534
613 0.032693829656111534
614 0.032693829656111534
615 0.032693829656111534
616 0.032693829656111534
617 0.032693829656111534
618 0.032693829656111534
619 0.032693829656111534
620 0.032693829656111534
621 0.032693829656111534
622 0.032693829656111534
623 0.032693829656111534
624 0.032693829656111534
625 0.032693829656111534
626 0.032693829656111534
627 0.032693829656111534
628 0.032693829656111534
629 0.032693829656111534
630 0.032693829656111534
631 0.032693829656111534
632 0.032693829656111534
633 0.032693829656111534
634 0.032693829656111534
635 0.032693829656111534
636 0.032693829656111534
637 0.032693829656111534
638 0.032693829656111534
639 0.032693829656111534
640 0.032693829656111534
641 0.032693829656111534
642 0.032693829656111534
643 0.032693829656111534
644 0.032693829656111534
645 0.032693829656111534
646 0.032693829656111534
647 0.032693829656111534
648 0.032693829656111534
649 0.032693829656111534
650 0.032693829656111534
651 0.032693829656111534
652 0.032693829656111534
653 0.032693829656111534
654 0.03314484525554886
655 0.03314484525554886
656 0.03314484525554886
657 0.03314484525554886
658 0.03314484525554886
659 0.03314484525554886
660 0.03314484525554886
661 0.03314484525554886
662 0.03314484525554886
663 0.03314484525554886
664 0.03314484525554886
665 0.03314484525554886
666 0.03314484525554886
667 0.03314484525554886
668 0.03314484525554886
669 0.03314484525554886
670 0.03314484525554886
671 0.03314484525554886
672 0.03314484525554886
673 0.03314484525554886
674 0.03314484525554886
675 0.03314484525554886
676 0.03314484525554886
677 0.03314484525554886
678 0.03314484525554886
679 0.03314484525554886
680 0.03314484525554886
681 0.03359306875816801
682 0.03359306875816801
683 0.03359306875816801
684 0.03359306875816801
685 0.03359306875816801
686 0.03359306875816801
687 0.03359306875816801
688 0.03359306875816801
689 0.03359306875816801
690 0.03359306875816801
691 0.03359306875816801
692 0.03359306875816801
693 0.03359306875816801
694 0.03359306875816801
695 0.03359306875816801
696 0.03359306875816801
697 0.03359306875816801
698 0.03359306875816801
699 0.03359306875816801
700 0.03359306875816801
701 0.03359306875816801
702 0.03359306875816801
703 0.03359306875816801
704 0.03359306875816801
705 0.03493064948906921
706 0.03493064948906921
707 0.03493064948906921
708 0.03493064948906921
709 0.03493064948906921
710 0.03493064948906921
711 0.03493064948906921
712 0.03493064948906921
713 0.03493064948906921
714 0.03493064948906921
715 0.03493064948906921
716 0.03493064948906921
717 0.03493064948906921
718 0.03493064948906921
719 0.03493064948906921
720 0.03493064948906921
721 0.03493064948906921
722 0.03493064948906921
723 0.03493064948906921
724 0.03493064948906921
725 0.03493064948906921
726 0.03493064948906921
727 0.03493064948906921
728 0.03493064948906921
729 0.03493064948906921
730 0.03493064948906921
731 0.03493064948906921
732 0.03493064948906921
733 0.03493064948906921
734 0.03493064948906921
735 0.03493064948906921
736 0.03493064948906921
737 0.03493064948906921
738 0.03493064948906921
739 0.03493064948906921
740 0.03493064948906921
741 0.03493064948906921
742 0.03493064948906921
743 0.03493064948906921
744 0.03493064948906921
745 0.03493064948906921
746 0.03493064948906921
747 0.03493064948906921
748 0.03493064948906921
749 0.03493064948906921
750 0.03493064948906921
751 0.03493064948906921
752 0.03493064948906921
753 0.03493064948906921
754 0.03493064948906921
755 0.03493064948906921
756 0.03493064948906921
757 0.03493064948906921
758 0.03493064948906921
759 0.03493064948906921
760 0.03493064948906921
761 0.03493064948906921
762 0.03493064948906921
763 0.03493064948906921
764 0.03493064948906921
765 0.03493064948906921
766 0.03493064948906921
767 0.03493064948906921
768 0.03493064948906921
769 0.03493064948906921
770 0.03493064948906921
771 0.03493064948906921
772 0.03493064948906921
773 0.03493064948906921
774 0.03493064948906921
775 0.03493064948906921
776 0.03493064948906921
777 0.03493064948906921
778 0.03493064948906921
779 0.03493064948906921
780 0.03493064948906921
781 0.03493064948906921
782 0.03493064948906921
783 0.03493064948906921
784 0.03493064948906921
785 0.03493064948906921
786 0.03493064948906921
787 0.03493064948906921
788 0.03493064948906921
789 0.03493064948906921
790 0.03493064948906921
791 0.03493064948906921
792 0.03493064948906921
793 0.03493064948906921
794 0.03493064948906921
795 0.03493064948906921
796 0.03493064948906921
797 0.03493064948906921
798 0.03493064948906921
799 0.03493064948906921
800 0.03493064948906921
801 0.03493064948906921
802 0.03493064948906921
803 0.03493064948906921
804 0.03493064948906921
805 0.03493064948906921
806 0.03493064948906921
807 0.03493064948906921
808 0.03493064948906921
809 0.03493064948906921
810 0.03493064948906921
811 0.03493064948906921
812 0.03493064948906921
813 0.03493064948906921
814 0.03493064948906921
815 0.03493064948906921
816 0.03493064948906921
817 0.03493064948906921
818 0.03493064948906921
819 0.03493064948906921
820 0.03493064948906921
821 0.03493064948906921
822 0.03493064948906921
823 0.03493064948906921
824 0.03493064948906921
825 0.03493064948906921
826 0.03493064948906921
827 0.03493064948906921
828 0.03493064948906921
829 0.03493064948906921
830 0.03493064948906921
831 0.03493064948906921
832 0.03493064948906921
833 0.03493064948906921
834 0.03493064948906921
835 0.03493064948906921
836 0.03493064948906921
837 0.03493064948906921
838 0.03493064948906921
839 0.03493064948906921
840 0.03493064948906921
841 0.03493064948906921
842 0.03493064948906921
843 0.03493064948906921
844 0.03493064948906921
845 0.03493064948906921
846 0.03493064948906921
847 0.03493064948906921
848 0.03493064948906921
849 0.03493064948906921
850 0.03493064948906921
851 0.03493064948906921
852 0.03493064948906921
853 0.03493064948906921
854 0.03493064948906921
855 0.03493064948906921
856 0.03493064948906921
857 0.03493064948906921
858 0.03493064948906921
859 0.03493064948906921
860 0.03493064948906921
861 0.03493064948906921
862 0.03493064948906921
863 0.03493064948906921
864 0.03493064948906921
865 0.03493064948906921
866 0.03493064948906921
867 0.03493064948906921
868 0.03493064948906921
869 0.03493064948906921
870 0.03493064948906921
871 0.03493064948906921
872 0.03493064948906921
873 0.03493064948906921
874 0.03493064948906921
875 0.03493064948906921
876 0.03493064948906921
877 0.03493064948906921
878 0.03493064948906921
879 0.03493064948906921
880 0.03493064948906921
881 0.03493064948906921
882 0.03493064948906921
883 0.03493064948906921
884 0.03493064948906921
885 0.03493064948906921
886 0.03493064948906921
887 0.03493064948906921
888 0.03493064948906921
889 0.03493064948906921
890 0.03493064948906921
891 0.03493064948906921
892 0.03493064948906921
893 0.03493064948906921
894 0.03493064948906921
895 0.03493064948906921
896 0.03493064948906921
897 0.03493064948906921
898 0.03493064948906921
899 0.03493064948906921
900 0.03493064948906921
901 0.03493064948906921
902 0.03493064948906921
903 0.03493064948906921
904 0.03493064948906921
905 0.03493064948906921
906 0.03493064948906921
907 0.03493064948906921
908 0.03493064948906921
909 0.03493064948906921
910 0.03493064948906921
911 0.03493064948906921
912 0.03493064948906921
913 0.03493064948906921
914 0.03493064948906921
915 0.03493064948906921
916 0.03493064948906921
917 0.03493064948906921
918 0.03493064948906921
919 0.03493064948906921
920 0.03493064948906921
921 0.03493064948906921
922 0.03493064948906921
923 0.03493064948906921
924 0.03493064948906921
925 0.03493064948906921
926 0.03493064948906921
927 0.03493064948906921
928 0.03493064948906921
929 0.03493064948906921
930 0.03493064948906921
931 0.03493064948906921
932 0.03493064948906921
933 0.03493064948906921
934 0.03493064948906921
935 0.03493064948906921
936 0.03493064948906921
937 0.03493064948906921
938 0.03493064948906921
939 0.03493064948906921
940 0.03493064948906921
941 0.03493064948906921
942 0.03493064948906921
943 0.03493064948906921
944 0.03493064948906921
945 0.03493064948906921
946 0.03493064948906921
947 0.03493064948906921
948 0.03493064948906921
949 0.03493064948906921
950 0.03493064948906921
951 0.03493064948906921
952 0.03493064948906921
953 0.03493064948906921
954 0.03493064948906921
955 0.03493064948906921
956 0.03493064948906921
957 0.03493064948906921
958 0.03493064948906921
959 0.03493064948906921
960 0.03493064948906921
961 0.03493064948906921
962 0.03493064948906921
963 0.03493064948906921
964 0.03493064948906921
965 0.03493064948906921
966 0.03493064948906921
967 0.03493064948906921
968 0.03493064948906921
969 0.03493064948906921
970 0.03493064948906921
971 0.03493064948906921
972 0.03493064948906921
973 0.03493064948906921
974 0.03493064948906921
975 0.03493064948906921
976 0.03493064948906921
977 0.03493064948906921
978 0.03493064948906921
979 0.03493064948906921
980 0.03493064948906921
981 0.03493064948906921
982 0.03493064948906921
983 0.03493064948906921
984 0.03493064948906921
985 0.03493064948906921
986 0.03493064948906921
987 0.03493064948906921
988 0.03493064948906921
989 0.03493064948906921
990 0.03493064948906921
991 0.03493064948906921
992 0.03493064948906921
993 0.03493064948906921
994 0.03493064948906921
995 0.03493064948906921
996 0.03493064948906921
997 0.03493064948906921
998 0.03493064948906921
999 0.03493064948906921
1000 0.03493064948906921

==> data/mean-ndcg-oe-linevul-1000-crash_class=ubsan_runtime_error_signed_integer_overflow.dat <==
1 0.0
2 0.0
3 0.0
4 0.007830482874061689
5 0.014864170278326082
6 0.02457891174490851
7 0.02457891174490851
8 0.02457891174490851
9 0.02457891174490851
10 0.029834635859779194
11 0.029834635859779194
12 0.03229134635457301
13 0.03706679244615835
14 0.03706679244615835
15 0.03933951971888563
16 0.03933951971888563
17 0.03933951971888563
18 0.03933951971888563
19 0.043546396321790345
20 0.043546396321790345
21 0.04966213698226967
22 0.04966213698226967
23 0.05561043585460234
24 0.05561043585460234
25 0.05947854591920893
26 0.05947854591920893
27 0.05947854591920893
28 0.05947854591920893
29 0.05947854591920893
30 0.05947854591920893
31 0.06493309137375437
32 0.06493309137375437
33 0.06493309137375437
34 0.06493309137375437
35 0.06493309137375437
36 0.06493309137375437
37 0.06493309137375437
38 0.06493309137375437
39 0.06834948818664724
40 0.06834948818664724
41 0.06834948818664724
42 0.06834948818664724
43 0.06834948818664724
44 0.06834948818664724
45 0.06834948818664724
46 0.069986136610799
47 0.0716138841721721
48 0.0716138841721721
49 0.0716138841721721
50 0.0716138841721721
51 0.0716138841721721
52 0.0716138841721721
53 0.07477325404256191
54 0.07477325404256191
55 0.07477325404256191
56 0.07477325404256191
57 0.07477325404256191
58 0.07477325404256191
59 0.07477325404256191
60 0.07630610039428465
61 0.07935971455713996
62 0.07935971455713996
63 0.07935971455713996
64 0.07935971455713996
65 0.07935971455713996
66 0.07935971455713996
67 0.07935971455713996
68 0.07935971455713996
69 0.07935971455713996
70 0.07935971455713996
71 0.07935971455713996
72 0.07935971455713996
73 0.07935971455713996
74 0.0808192062429038
75 0.0808192062429038
76 0.0808192062429038
77 0.0808192062429038
78 0.0808192062429038
79 0.0808192062429038
80 0.0808192062429038
81 0.0808192062429038
82 0.0808192062429038
83 0.0808192062429038
84 0.08365595287967155
85 0.08507060189242151
86 0.08648158882669565
87 0.08788897412429356
88 0.08788897412429356
89 0.08788897412429356
90 0.08788897412429356
91 0.08788897412429356
92 0.08788897412429356
93 0.09066288086249652
94 0.09066288086249652
95 0.09066288086249652
96 0.09066288086249652
97 0.09066288086249652
98 0.09066288086249652
99 0.09613615351093253
100 0.10159762562815759
101 0.10568500403630163
102 0.10568500403630163
103 0.10568500403630163
104 0.10568500403630163
105 0.10568500403630163
106 0.10568500403630163
107 0.10568500403630163
108 0.10568500403630163
109 0.10568500403630163
110 0.10568500403630163
111 0.10702045799676023
112 0.10702045799676023
113 0.10702045799676023
114 0.10702045799676023
115 0.10702045799676023
116 0.10702045799676023
117 0.10702045799676023
118 0.10833897132125851
119 0.10833897132125851
120 0.10833897132125851
121 0.10833897132125851
122 0.10833897132125851
123 0.10833897132125851
124 0.10833897132125851
125 0.10833897132125851
126 0.10833897132125851
127 0.10833897132125851
128 0.10833897132125851
129 0.10833897132125851
130 0.10833897132125851
131 0.10833897132125851
132 0.10833897132125851
133 0.10962552585600535
134 0.10962552585600535
135 0.10962552585600535
136 0.10962552585600535
137 0.10962552585600535
138 0.10962552585600535
139 0.11090067639629135
140 0.11090067639629135
141 0.11090067639629135
142 0.1121703792531306
143 0.11343830173336301
144 0.11470446109233758
145 0.11470446109233758
146 0.11470446109233758
147 0.11470446109233758
148 0.11722300850264991
149 0.11722300850264991
150 0.11722300850264991
151 0.11722300850264991
152 0.11722300850264991
153 0.11722300850264991
154 0.11722300850264991
155 0.11722300850264991
156 0.11722300850264991
157 0.11722300850264991
158 0.11722300850264991
159 0.11722300850264991
160 0.11722300850264991
161 0.11722300850264991
162 0.11722300850264991
163 0.11722300850264991
164 0.11722300850264991
165 0.11722300850264991
166 0.11722300850264991
167 0.11722300850264991
168 0.11722300850264991
169 0.11722300850264991
170 0.11722300850264991
171 0.11722300850264991
172 0.11722300850264991
173 0.11722300850264991
174 0.11722300850264991
175 0.11722300850264991
176 0.11722300850264991
177 0.11722300850264991
178 0.11722300850264991
179 0.11722300850264991
180 0.11722300850264991
181 0.11722300850264991
182 0.11722300850264991
183 0.11722300850264991
184 0.11722300850264991
185 0.11722300850264991
186 0.11722300850264991
187 0.11722300850264991
188 0.11722300850264991
189 0.11722300850264991
190 0.11722300850264991
191 0.11722300850264991
192 0.11722300850264991
193 0.11722300850264991
194 0.11722300850264991
195 0.11722300850264991
196 0.11722300850264991
197 0.11722300850264991
198 0.11722300850264991
199 0.11722300850264991
200 0.11722300850264991
201 0.11722300850264991
202 0.11722300850264991
203 0.11722300850264991
204 0.11722300850264991
205 0.11722300850264991
206 0.11722300850264991
207 0.11722300850264991
208 0.11722300850264991
209 0.11722300850264991
210 0.11722300850264991
211 0.11722300850264991
212 0.11722300850264991
213 0.11722300850264991
214 0.11722300850264991
215 0.11722300850264991
216 0.11839428326701756
217 0.11839428326701756
218 0.11839428326701756
219 0.11839428326701756
220 0.11839428326701756
221 0.11839428326701756
222 0.11839428326701756
223 0.11839428326701756
224 0.11839428326701756
225 0.11839428326701756
226 0.11839428326701756
227 0.11839428326701756
228 0.11839428326701756
229 0.11839428326701756
230 0.11839428326701756
231 0.11839428326701756
232 0.11839428326701756
233 0.11839428326701756
234 0.1195484620941035
235 0.1195484620941035
236 0.1195484620941035
237 0.1195484620941035
238 0.1195484620941035
239 0.1195484620941035
240 0.1195484620941035
241 0.1195484620941035
242 0.1195484620941035
243 0.1195484620941035
244 0.12069389787695989
245 0.12069389787695989
246 0.12069389787695989
247 0.12069389787695989
248 0.12069389787695989
249 0.12069389787695989
250 0.12069389787695989
251 0.12069389787695989
252 0.12069389787695989
253 0.12069389787695989
254 0.12069389787695989
255 0.12069389787695989
256 0.12069389787695989
257 0.12069389787695989
258 0.12069389787695989
259 0.12069389787695989
260 0.12069389787695989
261 0.12069389787695989
262 0.12069389787695989
263 0.12069389787695989
264 0.12069389787695989
265 0.12069389787695989
266 0.12069389787695989
267 0.12069389787695989
268 0.12069389787695989
269 0.12069389787695989
270 0.12069389787695989
271 0.12069389787695989
272 0.12069389787695989
273 0.12069389787695989
274 0.12069389787695989
275 0.12069389787695989
276 0.12069389787695989
277 0.12069389787695989
278 0.12069389787695989
279 0.12069389787695989
280 0.12069389787695989
281 0.12069389787695989
282 0.12069389787695989
283 0.12069389787695989
284 0.12069389787695989
285 0.12069389787695989
286 0.12069389787695989
287 0.12069389787695989
288 0.12069389787695989
289 0.12069389787695989
290 0.12180459397311802
291 0.12180459397311802
292 0.12180459397311802
293 0.12180459397311802
294 0.12180459397311802
295 0.12180459397311802
296 0.12180459397311802
297 0.12180459397311802
298 0.12180459397311802
299 0.12180459397311802
300 0.12180459397311802
301 0.12180459397311802
302 0.12180459397311802
303 0.12180459397311802
304 0.12180459397311802
305 0.12180459397311802
306 0.12180459397311802
307 0.12180459397311802
308 0.12180459397311802
309 0.12180459397311802
310 0.12180459397311802
311 0.12180459397311802
312 0.12180459397311802
313 0.12180459397311802
314 0.12180459397311802
315 0.12180459397311802
316 0.12180459397311802
317 0.12180459397311802
318 0.12180459397311802
319 0.12180459397311802
320 0.12180459397311802
321 0.12180459397311802
322 0.12180459397311802
323 0.12289465063933677
324 0.12289465063933677
325 0.12289465063933677
326 0.12289465063933677
327 0.12398239847337786
328 0.12398239847337786
329 0.12398239847337786
330 0.12398239847337786
331 0.12398239847337786
332 0.12398239847337786
333 0.12398239847337786
334 0.12398239847337786
335 0.12398239847337786
336 0.12398239847337786
337 0.12398239847337786
338 0.12398239847337786
339 0.12398239847337786
340 0.12398239847337786
341 0.12398239847337786
342 0.12398239847337786
343 0.12398239847337786
344 0.12398239847337786
345 0.1250602063915884
346 0.1250602063915884
347 0.1250602063915884
348 0.1272126438300409
349 0.1272126438300409
350 0.1272126438300409
351 0.1272126438300409
352 0.1272126438300409
353 0.1272126438300409
354 0.1272126438300409
355 0.1272126438300409
356 0.1272126438300409
357 0.1272126438300409
358 0.1272126438300409
359 0.1272126438300409
360 0.1272126438300409
361 0.1272126438300409
362 0.1272126438300409
363 0.1272126438300409
364 0.1272126438300409
365 0.1272126438300409
366 0.1272126438300409
367 0.1272126438300409
368 0.1272126438300409
369 0.1272126438300409
370 0.1272126438300409
371 0.1272126438300409
372 0.1272126438300409
373 0.1272126438300409
374 0.1272126438300409
375 0.1272126438300409
376 0.1272126438300409
377 0.1272126438300409
378 0.1272126438300409
379 0.1272126438300409
380 0.1272126438300409
381 0.1272126438300409
382 0.1272126438300409
383 0.1272126438300409
384 0.1272126438300409
385 0.1272126438300409
386 0.1272126438300409
387 0.1272126438300409
388 0.1272126438300409
389 0.1272126438300409
390 0.1272126438300409
391 0.1272126438300409
392 0.1272126438300409
393 0.1272126438300409
394 0.1272126438300409
395 0.1272126438300409
396 0.1272126438300409
397 0.12931784337044586
398 0.13037000209488167
399 0.13037000209488167
400 0.13037000209488167
401 0.13037000209488167
402 0.13037000209488167
403 0.13037000209488167
404 0.13037000209488167
405 0.13037000209488167
406 0.13037000209488167
407 0.13037000209488167
408 0.13037000209488167
409 0.13037000209488167
410 0.13037000209488167
411 0.13037000209488167
412 0.13037000209488167
413 0.13037000209488167
414 0.13037000209488167
415 0.13037000209488167
416 0.13037000209488167
417 0.13037000209488167
418 0.13141363785468219
419 0.13141363785468219
420 0.13141363785468219
421 0.13141363785468219
422 0.13141363785468219
423 0.13141363785468219
424 0.13141363785468219
425 0.13141363785468219
426 0.13141363785468219
427 0.13141363785468219
428 0.13141363785468219
429 0.13141363785468219
430 0.13141363785468219
431 0.13141363785468219
432 0.13141363785468219
433 0.13141363785468219
434 0.13141363785468219
435 0.13141363785468219
436 0.13141363785468219
437 0.13141363785468219
438 0.13141363785468219
439 0.13141363785468219
440 0.13141363785468219
441 0.13141363785468219
442 0.13141363785468219
443 0.13141363785468219
444 0.13141363785468219
445 0.13141363785468219
446 0.13141363785468219
447 0.13141363785468219
448 0.13141363785468219
449 0.13141363785468219
450 0.13141363785468219
451 0.13141363785468219
452 0.13244395982174814
453 0.13347391044219722
454 0.13347391044219722
455 0.13450312161502187
456 0.13450312161502187
457 0.13450312161502187
458 0.13450312161502187
459 0.13450312161502187
460 0.13450312161502187
461 0.13450312161502187
462 0.13450312161502187
463 0.13450312161502187
464 0.13450312161502187
465 0.13450312161502187
466 0.13450312161502187
467 0.13450312161502187
468 0.13450312161502187
469 0.13450312161502187
470 0.13450312161502187
471 0.13450312161502187
472 0.13450312161502187
473 0.13450312161502187
474 0.13450312161502187
475 0.13450312161502187
476 0.13450312161502187
477 0.13450312161502187
478 0.13450312161502187
479 0.13450312161502187
480 0.13450312161502187
481 0.13450312161502187
482 0.13450312161502187
483 0.13450312161502187
484 0.13450312161502187
485 0.13450312161502187
486 0.13450312161502187
487 0.13450312161502187
488 0.13450312161502187
489 0.13450312161502187
490 0.13450312161502187
491 0.13450312161502187
492 0.13450312161502187
493 0.13450312161502187
494 0.13450312161502187
495 0.13450312161502187
496 0.13450312161502187
497 0.13450312161502187
498 0.13450312161502187
499 0.13450312161502187
500 0.13450312161502187
501 0.13450312161502187
502 0.13450312161502187
503 0.13450312161502187
504 0.13450312161502187
505 0.13450312161502187
506 0.13450312161502187
507 0.13450312161502187
508 0.13450312161502187
509 0.13450312161502187
510 0.13450312161502187
511 0.13450312161502187
512 0.13450312161502187
513 0.13450312161502187
514 0.13450312161502187
515 0.13450312161502187
516 0.13450312161502187
517 0.13450312161502187
518 0.13450312161502187
519 0.13450312161502187
520 0.13450312161502187
521 0.13450312161502187
522 0.13450312161502187
523 0.13450312161502187
524 0.13450312161502187
525 0.13450312161502187
526 0.13450312161502187
527 0.13450312161502187
528 0.1365128009737265
529 0.1365128009737265
530 0.1365128009737265
531 0.1365128009737265
532 0.1365128009737265
533 0.1365128009737265
534 0.1365128009737265
535 0.1365128009737265
536 0.1365128009737265
537 0.13751494469957523
538 0.13751494469957523
539 0.13751494469957523
540 0.13751494469957523
541 0.13751494469957523
542 0.13751494469957523
543 0.13751494469957523
544 0.13751494469957523
545 0.13751494469957523
546 0.13751494469957523
547 0.13751494469957523
548 0.13751494469957523
549 0.13751494469957523
550 0.13751494469957523
551 0.13751494469957523
552 0.13751494469957523
553 0.13751494469957523
554 0.13751494469957523
555 0.13751494469957523
556 0.13751494469957523
557 0.13751494469957523
558 0.13751494469957523
559 0.13751494469957523
560 0.13751494469957523
561 0.13751494469957523
562 0.13751494469957523
563 0.13751494469957523
564 0.13751494469957523
565 0.13751494469957523
566 0.13751494469957523
567 0.13751494469957523
568 0.13751494469957523
569 0.13751494469957523
570 0.13751494469957523
571 0.13751494469957523
572 0.13751494469957523
573 0.13751494469957523
574 0.13751494469957523
575 0.13751494469957523
576 0.13751494469957523
577 0.13751494469957523
578 0.13751494469957523
579 0.13751494469957523
580 0.13751494469957523
581 0.13751494469957523
582 0.13751494469957523
583 0.13751494469957523
584 0.13751494469957523
585 0.13751494469957523
586 0.13751494469957523
587 0.13751494469957523
588 0.13850285893165354
589 0.13850285893165354
590 0.13850285893165354
591 0.13850285893165354
592 0.13850285893165354
593 0.13850285893165354
594 0.13850285893165354
595 0.13850285893165354
596 0.13850285893165354
597 0.13850285893165354
598 0.13850285893165354
599 0.13850285893165354
600 0.13850285893165354
601 0.13850285893165354
602 0.13850285893165354
603 0.13850285893165354
604 0.13850285893165354
605 0.13850285893165354
606 0.13850285893165354
607 0.13850285893165354
608 0.13850285893165354
609 0.13850285893165354
610 0.13850285893165354
611 0.13850285893165354
612 0.13850285893165354
613 0.13850285893165354
614 0.13850285893165354
615 0.13850285893165354
616 0.13948363192198918
617 0.13948363192198918
618 0.13948363192198918
619 0.13948363192198918
620 0.13948363192198918
621 0.13948363192198918
622 0.13948363192198918
623 0.13948363192198918
624 0.13948363192198918
625 0.13948363192198918
626 0.13948363192198918
627 0.13948363192198918
628 0.13948363192198918
629 0.13948363192198918
630 0.13948363192198918
631 0.13948363192198918
632 0.13948363192198918
633 0.13948363192198918
634 0.13948363192198918
635 0.13948363192198918
636 0.13948363192198918
637 0.13948363192198918
638 0.13948363192198918
639 0.13948363192198918
640 0.13948363192198918
641 0.13948363192198918
642 0.13948363192198918
643 0.13948363192198918
644 0.13948363192198918
645 0.13948363192198918
646 0.13948363192198918
647 0.14045697829137427
648 0.14045697829137427
649 0.14045697829137427
650 0.14045697829137427
651 0.14045697829137427
652 0.14045697829137427
653 0.14045697829137427
654 0.14045697829137427
655 0.14045697829137427
656 0.14045697829137427
657 0.14045697829137427
658 0.14045697829137427
659 0.14045697829137427
660 0.14045697829137427
661 0.14045697829137427
662 0.14045697829137427
663 0.14045697829137427
664 0.14142644667021131
665 0.1423956909777899
666 0.1423956909777899
667 0.1423956909777899
668 0.1423956909777899
669 0.1423956909777899
670 0.1423956909777899
671 0.1423956909777899
672 0.1423956909777899
673 0.1423956909777899
674 0.1423956909777899
675 0.1423956909777899
676 0.1423956909777899
677 0.1423956909777899
678 0.1423956909777899
679 0.1423956909777899
680 0.1423956909777899
681 0.1423956909777899
682 0.1423956909777899
683 0.1423956909777899
684 0.1423956909777899
685 0.1423956909777899
686 0.1423956909777899
687 0.1423956909777899
688 0.1423956909777899
689 0.1423956909777899
690 0.1423956909777899
691 0.1423956909777899
692 0.1423956909777899
693 0.1423956909777899
694 0.1423956909777899
695 0.1423956909777899
696 0.1423956909777899
697 0.1423956909777899
698 0.1423956909777899
699 0.1423956909777899
700 0.1423956909777899
701 0.1423956909777899
702 0.1423956909777899
703 0.1423956909777899
704 0.1423956909777899
705 0.1423956909777899
706 0.1423956909777899
707 0.1423956909777899
708 0.1423956909777899
709 0.1423956909777899
710 0.1423956909777899
711 0.1423956909777899
712 0.1423956909777899
713 0.1423956909777899
714 0.1423956909777899
715 0.1423956909777899
716 0.1423956909777899
717 0.1423956909777899
718 0.1423956909777899
719 0.1423956909777899
720 0.1423956909777899
721 0.1423956909777899
722 0.1423956909777899
723 0.1423956909777899
724 0.1423956909777899
725 0.1423956909777899
726 0.1423956909777899
727 0.1423956909777899
728 0.1423956909777899
729 0.1423956909777899
730 0.1423956909777899
731 0.1423956909777899
732 0.1423956909777899
733 0.1423956909777899
734 0.1423956909777899
735 0.1423956909777899
736 0.1423956909777899
737 0.1423956909777899
738 0.1423956909777899
739 0.1423956909777899
740 0.1423956909777899
741 0.1423956909777899
742 0.1423956909777899
743 0.1423956909777899
744 0.1423956909777899
745 0.1423956909777899
746 0.1423956909777899
747 0.1423956909777899
748 0.1423956909777899
749 0.1423956909777899
750 0.1423956909777899
751 0.1423956909777899
752 0.1423956909777899
753 0.1423956909777899
754 0.1423956909777899
755 0.1423956909777899
756 0.1423956909777899
757 0.1423956909777899
758 0.1423956909777899
759 0.1423956909777899
760 0.1423956909777899
761 0.1423956909777899
762 0.1423956909777899
763 0.1423956909777899
764 0.1423956909777899
765 0.1423956909777899
766 0.1423956909777899
767 0.14334414634109724
768 0.14334414634109724
769 0.14334414634109724
770 0.14334414634109724
771 0.14334414634109724
772 0.14334414634109724
773 0.14334414634109724
774 0.14334414634109724
775 0.14334414634109724
776 0.14334414634109724
777 0.14334414634109724
778 0.14334414634109724
779 0.14334414634109724
780 0.14334414634109724
781 0.14334414634109724
782 0.14334414634109724
783 0.14334414634109724
784 0.14334414634109724
785 0.14334414634109724
786 0.14334414634109724
787 0.14334414634109724
788 0.14334414634109724
789 0.14334414634109724
790 0.14334414634109724
791 0.14334414634109724
792 0.14334414634109724
793 0.14334414634109724
794 0.14334414634109724
795 0.14334414634109724
796 0.14334414634109724
797 0.14334414634109724
798 0.14334414634109724
799 0.14334414634109724
800 0.14334414634109724
801 0.14334414634109724
802 0.14334414634109724
803 0.14334414634109724
804 0.14334414634109724
805 0.14334414634109724
806 0.14334414634109724
807 0.14334414634109724
808 0.14334414634109724
809 0.14334414634109724
810 0.14334414634109724
811 0.14334414634109724
812 0.14334414634109724
813 0.14334414634109724
814 0.14334414634109724
815 0.14334414634109724
816 0.14334414634109724
817 0.14334414634109724
818 0.14334414634109724
819 0.14334414634109724
820 0.14334414634109724
821 0.14334414634109724
822 0.14334414634109724
823 0.14334414634109724
824 0.14334414634109724
825 0.14334414634109724
826 0.14334414634109724
827 0.14334414634109724
828 0.14334414634109724
829 0.14334414634109724
830 0.14334414634109724
831 0.14334414634109724
832 0.14334414634109724
833 0.14334414634109724
834 0.14334414634109724
835 0.14334414634109724
836 0.14334414634109724
837 0.14334414634109724
838 0.14334414634109724
839 0.14334414634109724
840 0.14334414634109724
841 0.14334414634109724
842 0.14334414634109724
843 0.14334414634109724
844 0.14334414634109724
845 0.14334414634109724
846 0.14334414634109724
847 0.14334414634109724
848 0.14334414634109724
849 0.14334414634109724
850 0.14334414634109724
851 0.14334414634109724
852 0.14334414634109724
853 0.14334414634109724
854 0.14334414634109724
855 0.14334414634109724
856 0.14334414634109724
857 0.14334414634109724
858 0.14334414634109724
859 0.14334414634109724
860 0.14334414634109724
861 0.14334414634109724
862 0.14334414634109724
863 0.14334414634109724
864 0.14334414634109724
865 0.14334414634109724
866 0.14334414634109724
867 0.14334414634109724
868 0.14334414634109724
869 0.14334414634109724
870 0.14334414634109724
871 0.14334414634109724
872 0.14334414634109724
873 0.14334414634109724
874 0.14334414634109724
875 0.14334414634109724
876 0.14334414634109724
877 0.14334414634109724
878 0.14334414634109724
879 0.14334414634109724
880 0.14334414634109724
881 0.14334414634109724
882 0.14334414634109724
883 0.14334414634109724
884 0.14334414634109724
885 0.14334414634109724
886 0.14334414634109724
887 0.14334414634109724
888 0.14334414634109724
889 0.14334414634109724
890 0.14334414634109724
891 0.14334414634109724
892 0.14334414634109724
893 0.14334414634109724
894 0.14334414634109724
895 0.14334414634109724
896 0.14334414634109724
897 0.14334414634109724
898 0.14334414634109724
899 0.14334414634109724
900 0.14334414634109724
901 0.14334414634109724
902 0.14334414634109724
903 0.14334414634109724
904 0.14334414634109724
905 0.14334414634109724
906 0.14334414634109724
907 0.14334414634109724
908 0.14334414634109724
909 0.14334414634109724
910 0.14334414634109724
911 0.14334414634109724
912 0.14426853861849628
913 0.14426853861849628
914 0.14426853861849628
915 0.14426853861849628
916 0.14426853861849628
917 0.14426853861849628
918 0.14426853861849628
919 0.14426853861849628
920 0.14426853861849628
921 0.14426853861849628
922 0.14426853861849628
923 0.14426853861849628
924 0.14426853861849628
925 0.14426853861849628
926 0.14426853861849628
927 0.14426853861849628
928 0.14426853861849628
929 0.14426853861849628
930 0.14426853861849628
931 0.14426853861849628
932 0.14426853861849628
933 0.14426853861849628
934 0.14426853861849628
935 0.14426853861849628
936 0.14426853861849628
937 0.14426853861849628
938 0.14426853861849628
939 0.14426853861849628
940 0.14426853861849628
941 0.14426853861849628
942 0.14426853861849628
943 0.14426853861849628
944 0.14426853861849628
945 0.14426853861849628
946 0.14426853861849628
947 0.14426853861849628
948 0.14426853861849628
949 0.14426853861849628
950 0.14426853861849628
951 0.14426853861849628
952 0.14426853861849628
953 0.14426853861849628
954 0.14426853861849628
955 0.14426853861849628
956 0.14426853861849628
957 0.14426853861849628
958 0.14426853861849628
959 0.14426853861849628
960 0.14426853861849628
961 0.14426853861849628
962 0.14426853861849628
963 0.14426853861849628
964 0.14426853861849628
965 0.14426853861849628
966 0.14426853861849628
967 0.14426853861849628
968 0.14426853861849628
969 0.14426853861849628
970 0.14426853861849628
971 0.14426853861849628
972 0.14426853861849628
973 0.14426853861849628
974 0.14426853861849628
975 0.14426853861849628
976 0.14426853861849628
977 0.14426853861849628
978 0.14426853861849628
979 0.14426853861849628
980 0.14426853861849628
981 0.14426853861849628
982 0.14426853861849628
983 0.14426853861849628
984 0.14426853861849628
985 0.14426853861849628
986 0.14426853861849628
987 0.14426853861849628
988 0.14426853861849628
989 0.14426853861849628
990 0.14426853861849628
991 0.14426853861849628
992 0.14426853861849628
993 0.14426853861849628
994 0.14426853861849628
995 0.14426853861849628
996 0.14426853861849628
997 0.14426853861849628
998 0.14426853861849628
999 0.14426853861849628
1000 0.14426853861849628

==> data/mean-ndcg-oe-linevul-1000-nofilter.dat <==
1 0.004935225169648365
2 0.006492115369701314
3 0.009885082673834566
4 0.01147919701587057
5 0.012433799871477089
6 0.01441150788133039
7 0.01687912046615457
8 0.018241399391200907
9 0.01879851844548341
10 0.019690143449548454
11 0.020378466572685112
12 0.022378995784978643
13 0.023027113083034647
14 0.024132422258647663
15 0.026754260630023365
16 0.02811259183240709
17 0.02959200248366022
18 0.032786941468278416
19 0.033786107101910934
20 0.03434790907278558
21 0.03960470445851527
22 0.04001383103986783
23 0.04109022483128315
24 0.04188728200230115
25 0.04411842506856094
26 0.04502661101859183
27 0.04592488503693579
28 0.048464636208563616
29 0.050350463294533784
30 0.05072402730424773
31 0.051217549821212585
32 0.05158443420709271
33 0.05158443420709271
34 0.05206551754304282
35 0.05242349361389527
36 0.05313401324377765
37 0.054662186199698724
38 0.055712650873142186
39 0.056639988687869465
40 0.05698542806709021
41 0.05881589344318268
42 0.060407530496903755
43 0.06074652355843424
44 0.06231915194003763
45 0.062430837687588545
46 0.0628750852549092
47 0.06331691679531894
48 0.06375640746417523
49 0.06517737579345484
50 0.06517737579345484
51 0.06615135825627878
52 0.06625905932355086
53 0.0667950412571457
54 0.06711515789584728
55 0.06722138580071717
56 0.06743291152628647
57 0.06785415095790576
58 0.06827362440956997
59 0.06837806229211084
60 0.06900216999854948
61 0.06993464316981003
62 0.07014105918314771
63 0.07024387637418206
64 0.07065361763566495
65 0.07095980373175204
66 0.07197677385341868
67 0.0722807936867846
68 0.07248277475457635
69 0.07278472025676669
70 0.07338660173340443
71 0.07338660173340443
72 0.07398458619031867
73 0.07418328424307183
74 0.07457944484870792
75 0.0749743938265113
76 0.07546659436836797
77 0.07566289147863238
78 0.07595647869439227
79 0.07624922315634128
80 0.07663844570635456
81 0.07692954980385525
82 0.0770263183262855
83 0.0770263183262855
84 0.07779631741337853
85 0.07789231457032025
86 0.07798806322101128
87 0.07846558445091803
88 0.07875137593050058
89 0.07894143049182602
90 0.07913101949403435
91 0.07922558487876767
92 0.07950860437593517
93 0.08035566411400454
94 0.0808251593228671
95 0.08101252656941967
96 0.08101252656941967
97 0.0816653627671078
98 0.0816653627671078
99 0.08370813263281027
100 0.08528323332053554
101 0.08648515623306816
102 0.08713098315043498
103 0.08731512125842683
104 0.08786639971071124
105 0.08850825064408739
106 0.08878277686254277
107 0.08923941151856661
108 0.08942170653791107
109 0.0896036473793549
110 0.08969444299127223
111 0.09041942725111403
112 0.09123350095012563
113 0.0913237853166129
114 0.0915040216887689
115 0.0915040216887689
116 0.09159381359522294
117 0.09195234048193295
118 0.09231023428993987
119 0.09266750252094286
120 0.09266750252094286
121 0.09275651226350844
122 0.09311194725509922
123 0.09337807569841826
124 0.09373232332998184
125 0.09399757131471366
126 0.09399757131471366
127 0.09408570033560021
128 0.09417368823325804
129 0.09434938485372314
130 0.09513877691995332
131 0.09522635054740136
132 0.09548866597637776
133 0.09592518972351581
134 0.09618670698551564
135 0.09662191430866066
136 0.0967088261652141
137 0.09688239330983234
138 0.09705570648658265
139 0.09740183001386574
140 0.09740183001386574
141 0.09757439643779509
142 0.09783288005454827
143 0.09800496083533242
144 0.09826272307374179
145 0.09860593208595288
146 0.09860593208595288
147 0.09894820666069228
148 0.09937547411154725
149 0.09946081352488972
150 0.09954603992054215
151 0.09963115434050038
152 0.09980116127951967
153 0.10005584186333123
154 0.10031019560105414
155 0.10073357863995407
156 0.10098728743473953
157 0.10107175097047204
158 0.10115610937603904
159 0.10191439711717805
160 0.10191439711717805
161 0.1020824940526641
162 0.10241828176082733
163 0.10258597426121845
164 0.10325594565618458
165 0.10325594565618458
166 0.10325594565618458
167 0.10358975337082905
168 0.10358975337082905
169 0.10383953226015609
170 0.10383953226015609
171 0.1044210254018742
172 0.10458697940181005
173 0.10458697940181005
174 0.10466977173408293
175 0.10466977173408293
176 0.10466977173408293
177 0.10532993775193544
178 0.10541236938368143
179 0.10541236938368143
180 0.10541236938368143
181 0.10541236938368143
182 0.10549445131343911
183 0.10582243593019869
184 0.10598625797252656
185 0.10598625797252656
186 0.1061497432708794
187 0.10631306205852437
188 0.10647621555496087
189 0.10663920496403942
190 0.10663920496403942
191 0.10663920496403942
192 0.10672045707296517
193 0.10672045707296517
194 0.10672045707296517
195 0.10688248639747919
196 0.10696342302200215
197 0.10704428215297822
198 0.10728662867786036
199 0.10728662867786036
200 0.10728662867786036
201 0.10744773761239303
202 0.10744773761239303
203 0.10752814284525092
204 0.10752814284525092
205 0.10768865884184112
206 0.10792921419065003
207 0.1080093269074281
208 0.10808936770163972
209 0.10808936770163972
210 0.10808936770163972
211 0.10808936770163972
212 0.10808936770163972
213 0.1081690558469602
214 0.1081690558469602
215 0.1081690558469602
216 0.1081690558469602
217 0.10824846991856488
218 0.10864520306474423
219 0.10864520306474423
220 0.10880362907007787
221 0.10880362907007787
222 0.10896179111653931
223 0.10904080675658191
224 0.10904080675658191
225 0.10919857888664976
226 0.10927740075138462
227 0.1096711910031885
228 0.10974988562101981
229 0.10974988562101981
230 0.10974988562101981
231 0.10982839219243916
232 0.10982839219243916
233 0.10998515828097152
234 0.11037676738331403
235 0.11053328928652416
236 0.11068969015463258
237 0.11068969015463258
238 0.11123625322529215
239 0.11123625322529215
240 0.11123625322529215
241 0.11131415621814879
242 0.11131415621814879
243 0.11131415621814879
244 0.11154734178776174
245 0.1116250128006118
246 0.1116250128006118
247 0.1116250128006118
248 0.1116250128006118
249 0.11193478927668027
250 0.11193478927668027
251 0.11193478927668027
252 0.11201206644600703
253 0.11201206644600703
254 0.11208923380557884
255 0.11208923380557884
256 0.11208923380557884
257 0.1121662386297509
258 0.1121662386297509
259 0.11224313651832742
260 0.11224313651832742
261 0.11224313651832742
262 0.11224313651832742
263 0.11224313651832742
264 0.11254967801033999
265 0.11270284536384885
266 0.11277937760764445
267 0.11285585867940542
268 0.11293228883772072
269 0.11293228883772072
270 0.11293228883772072
271 0.1130848467309229
272 0.11331353386515806
273 0.11331353386515806
274 0.11331353386515806
275 0.11331353386515806
276 0.11331353386515806
277 0.11331353386515806
278 0.11338946861828733
279 0.11346535515648755
280 0.11346535515648755
281 0.11346535515648755
282 0.11354109843850296
283 0.11369249041107833
284 0.11399508607315514
285 0.11399508607315514
286 0.11422175239712411
287 0.11437277046549
288 0.1144482333100669
289 0.11452365018077015
290 0.11497587684546133
291 0.11505120240851473
292 0.11512648263429384
293 0.11512648263429384
294 0.11512648263429384
295 0.11527677355348923
296 0.11550207639495438
297 0.11550207639495438
298 0.11550207639495438
299 0.1155770450106706
300 0.11572689481438386
301 0.11572689481438386
302 0.11580173287402483
303 0.11595132273043433
304 0.11595132273043433
305 0.11595132273043433
306 0.11595132273043433
307 0.11610057132737565
308 0.11617515343505415
309 0.11617515343505415
310 0.1163241499870252
311 0.11639860661929365
312 0.11639860661929365
313 0.11639860661929365
314 0.11654727216541307
315 0.11654727216541307
316 0.11654727216541307
317 0.11654727216541307
318 0.11654727216541307
319 0.11662140199916937
320 0.11662140199916937
321 0.11662140199916937
322 0.11684343232526871
323 0.11706534392295667
324 0.11706534392295667
325 0.1171392357942465
326 0.11721308857800494
327 0.11736071629144666
328 0.11743449138045693
329 0.11758196433940073
330 0.11765566236636375
331 0.11765566236636375
332 0.1177292839548852
333 0.1177292839548852
334 0.11794992124921355
335 0.11794992124921355
336 0.11809686234321112
337 0.11809686234321112
338 0.11809686234321112
339 0.11817022118107358
340 0.11824354307638557
341 0.11824354307638557
342 0.11824354307638557
343 0.11824354307638557
344 0.11868259647886335
345 0.11868259647886335
346 0.11875569973309492
347 0.11875569973309492
348 0.11926692022279517
349 0.11948590770448606
350 0.11955886799687125
351 0.11955886799687125
352 0.11963175762523391
353 0.11963175762523391
354 0.11963175762523391
355 0.11963175762523391
356 0.11963175762523391
357 0.1197044729177865
358 0.1197044729177865
359 0.1197044729177865
360 0.1197044729177865
361 0.1197044729177865
362 0.1197044729177865
363 0.11977698326533195
364 0.11977698326533195
365 0.12013919844313369
366 0.12013919844313369
367 0.12035632708584895
368 0.12057335604263215
369 0.1207179757971376
370 0.12079025268557819
371 0.12086249670397067
372 0.12093470797032035
373 0.12093470797032035
374 0.1211511463101601
375 0.1211511463101601
376 0.1211511463101601
377 0.12129524481044571
378 0.12129524481044571
379 0.12129524481044571
380 0.12129524481044571
381 0.12129524481044571
382 0.12136713488460447
383 0.12136713488460447
384 0.1214389620639184
385 0.1214389620639184
386 0.12186955038063052
387 0.12186955038063052
388 0.12186955038063052
389 0.12215623771513218
390 0.1222278787985952
391 0.1222278787985952
392 0.1222278787985952
393 0.12237097771730364
394 0.12237097771730364
395 0.12237097771730364
396 0.12237097771730364
397 0.12251383518148903
398 0.12287082919656597
399 0.12287082919656597
400 0.12287082919656597
401 0.12287082919656597
402 0.12301338935603949
403 0.12301338935603949
404 0.12301338935603949
405 0.12301338935603949
406 0.12301338935603949
407 0.12301338935603949
408 0.12301338935603949
409 0.12301338935603949
410 0.12301338935603949
411 0.12301338935603949
412 0.12301338935603949
413 0.12301338935603949
414 0.12301338935603949
415 0.12301338935603949
416 0.12301338935603949
417 0.12308423783453315
418 0.12308423783453315
419 0.12308423783453315
420 0.12308423783453315
421 0.1231549746915345
422 0.1231549746915345
423 0.1231549746915345
424 0.1231549746915345
425 0.12322560132630865
426 0.12322560132630865
427 0.12322560132630865
428 0.12322560132630865
429 0.12322560132630865
430 0.12322560132630865
431 0.12322560132630865
432 0.12329603834659017
433 0.12329603834659017
434 0.12329603834659017
435 0.12329603834659017
436 0.12329603834659017
437 0.12329603834659017
438 0.12329603834659017
439 0.12329603834659017
440 0.12336626359294951
441 0.12336626359294951
442 0.12343643669223414
443 0.12350658383510084
444 0.12350658383510084
445 0.12357667929729461
446 0.12357667929729461
447 0.12364672338563502
448 0.12364672338563502
449 0.12371671640370777
450 0.12371671640370777
451 0.12371671640370777
452 0.12371671640370777
453 0.12378660817930887
454 0.12378660817930887
455 0.12392629137364658
456 0.12392629137364658
457 0.12392629137364658
458 0.12392629137364658
459 0.12392629137364658
460 0.12392629137364658
461 0.12392629137364658
462 0.12392629137364658
463 0.12392629137364658
464 0.12392629137364658
465 0.12399588638622173
466 0.12399588638622173
467 0.12406543292299987
468 0.12413495532471713
469 0.12413495532471713
470 0.12413495532471713
471 0.12413495532471713
472 0.12413495532471713
473 0.12413495532471713
474 0.12420433433423836
475 0.12420433433423836
476 0.12434299782288992
477 0.12455092245298979
478 0.12455092245298979
479 0.12517427448097942
480 0.12517427448097942
481 0.12524348920169837
482 0.12524348920169837
483 0.12524348920169837
484 0.12524348920169837
485 0.125312611454514
486 0.125312611454514
487 0.125312611454514
488 0.125312611454514
489 0.125312611454514
490 0.125312611454514
491 0.125312611454514
492 0.125312611454514
493 0.125312611454514
494 0.125312611454514
495 0.125312611454514
496 0.125312611454514
497 0.125312611454514
498 0.125312611454514
499 0.125312611454514
500 0.125312611454514
501 0.125312611454514
502 0.125312611454514
503 0.125312611454514
504 0.125312611454514
505 0.125312611454514
506 0.12538126424748886
507 0.12551852640935196
508 0.12572435468517665
509 0.12572435468517665
510 0.12572435468517665
511 0.12572435468517665
512 0.12572435468517665
513 0.12579285666889095
514 0.12579285666889095
515 0.12579285666889095
516 0.12579285666889095
517 0.12579285666889095
518 0.12579285666889095
519 0.12579285666889095
520 0.12586121053111649
521 0.12586121053111649
522 0.12586121053111649
523 0.12586121053111649
524 0.12586121053111649
525 0.12586121053111649
526 0.12586121053111649
527 0.12586121053111649
528 0.12599758605823405
529 0.12599758605823405
530 0.12599758605823405
531 0.12599758605823405
532 0.1260656920098719
533 0.1260656920098719
534 0.1260656920098719
535 0.1260656920098719
536 0.1260656920098719
537 0.12613369682778883
538 0.12613369682778883
539 0.12613369682778883
540 0.12613369682778883
541 0.12613369682778883
542 0.12613369682778883
543 0.12613369682778883
544 0.12613369682778883
545 0.12613369682778883
546 0.12620152269010798
547 0.12620152269010798
548 0.12620152269010798
549 0.12620152269010798
550 0.12620152269010798
551 0.12620152269010798
552 0.12620152269010798
553 0.12620152269010798
554 0.12620152269010798
555 0.12620152269010798
556 0.12620152269010798
557 0.12620152269010798
558 0.12620152269010798
559 0.12620152269010798
560 0.12620152269010798
561 0.12620152269010798
562 0.12620152269010798
563 0.12626902087709987
564 0.12626902087709987
565 0.12626902087709987
566 0.12626902087709987
567 0.12626902087709987
568 0.12626902087709987
569 0.12626902087709987
570 0.12626902087709987
571 0.12626902087709987
572 0.12626902087709987
573 0.12626902087709987
574 0.12633631388549033
575 0.12633631388549033
576 0.12633631388549033
577 0.12633631388549033
578 0.12633631388549033
579 0.12653791821734922
580 0.12653791821734922
581 0.12653791821734922
582 0.12653791821734922
583 0.12653791821734922
584 0.12653791821734922
585 0.12653791821734922
586 0.12653791821734922
587 0.12653791821734922
588 0.12660495743112382
589 0.1266719788204464
590 0.1266719788204464
591 0.1266719788204464
592 0.1266719788204464
593 0.1267389293067621
594 0.1267389293067621
595 0.12680584457627225
596 0.12680584457627225
597 0.12680584457627225
598 0.12680584457627225
599 0.12680584457627225
600 0.12680584457627225
601 0.12680584457627225
602 0.12680584457627225
603 0.12680584457627225
604 0.1268726032686863
605 0.1268726032686863
606 0.12693932758099147
607 0.1270060347589304
608 0.1270060347589304
609 0.1270060347589304
610 0.1270060347589304
611 0.1270060347589304
612 0.1270060347589304
613 0.12707263990134207
614 0.12707263990134207
615 0.12707263990134207
616 0.1271391945151218
617 0.12727227020001625
618 0.12727227020001625
619 0.12727227020001625
620 0.12727227020001625
621 0.12727227020001625
622 0.12727227020001625
623 0.12727227020001625
624 0.12727227020001625
625 0.12727227020001625
626 0.12727227020001625
627 0.12727227020001625
628 0.12727227020001625
629 0.12727227020001625
630 0.1273385932015285
631 0.1273385932015285
632 0.1273385932015285
633 0.1273385932015285
634 0.1273385932015285
635 0.1273385932015285
636 0.1273385932015285
637 0.1273385932015285
638 0.1273385932015285
639 0.1273385932015285
640 0.1273385932015285
641 0.12740473889501794
642 0.12740473889501794
643 0.12747085277795833
644 0.12747085277795833
645 0.12747085277795833
646 0.12747085277795833
647 0.12753690342609672
648 0.12760293834533357
649 0.12760293834533357
650 0.12760293834533357
651 0.12760293834533357
652 0.12760293834533357
653 0.12780080858870166
654 0.1278667497960222
655 0.1278667497960222
656 0.1278667497960222
657 0.1278667497960222
658 0.1278667497960222
659 0.1279326137639805
660 0.1279984623758954
661 0.12806429566212346
662 0.12813011365291388
663 0.12813011365291388
664 0.12819590114314958
665 0.12826167342805622
666 0.12826167342805622
667 0.12826167342805622
668 0.12826167342805622
669 0.1283930969496488
670 0.1283930969496488
671 0.1283930969496488
672 0.12852443030340407
673 0.12852443030340407
674 0.12852443030340407
675 0.1285900521582941
676 0.1285900521582941
677 0.1285900521582941
678 0.1286556294504119
679 0.1286556294504119
680 0.1286556294504119
681 0.12878669542218327
682 0.12878669542218327
683 0.1288521990118
684 0.12891768794535802
685 0.12891768794535802
686 0.12891768794535802
687 0.12891768794535802
688 0.12891768794535802
689 0.12891768794535802
690 0.12904849110588903
691 0.12904849110588903
692 0.12904849110588903
693 0.12904849110588903
694 0.12957124225115219
695 0.12957124225115219
696 0.12970187267498384
697 0.12970187267498384
698 0.1298324459508118
699 0.12989771834171562
700 0.12989771834171562
701 0.13009345027097596
702 0.13009345027097596
703 0.13009345027097596
704 0.13009345027097596
705 0.131918699238745
706 0.13204904603888845
707 0.13237484285358606
708 0.1325051335568908
709 0.1325051335568908
710 0.1325051335568908
711 0.13276554744493455
712 0.13276554744493455
713 0.13276554744493455
714 0.13276554744493455
715 0.13283059543412945
716 0.13296066379739635
717 0.13296066379739635
718 0.13296066379739635
719 0.13296066379739635
720 0.13296066379739635
721 0.13296066379739635
722 0.13296066379739635
723 0.13296066379739635
724 0.13302558841504672
725 0.13302558841504672
726 0.13302558841504672
727 0.1330904723518114
728 0.1330904723518114
729 0.1330904723518114
730 0.1330904723518114
731 0.1330904723518114
732 0.1330904723518114
733 0.1330904723518114
734 0.1330904723518114
735 0.1330904723518114
736 0.1330904723518114
737 0.13321997214400477
738 0.13321997214400477
739 0.13321997214400477
740 0.13321997214400477
741 0.13321997214400477
742 0.13321997214400477
743 0.13321997214400477
744 0.13321997214400477
745 0.13321997214400477
746 0.13321997214400477
747 0.13321997214400477
748 0.13321997214400477
749 0.13321997214400477
750 0.13321997214400477
751 0.13321997214400477
752 0.13321997214400477
753 0.13321997214400477
754 0.13321997214400477
755 0.13321997214400477
756 0.13321997214400477
757 0.13321997214400477
758 0.13321997214400477
759 0.13321997214400477
760 0.13321997214400477
761 0.13321997214400477
762 0.13321997214400477
763 0.13321997214400477
764 0.13321997214400477
765 0.13328435897537638
766 0.13328435897537638
767 0.13328435897537638
768 0.13334870793289008
769 0.13334870793289008
770 0.13334870793289008
771 0.13334870793289008
772 0.13334870793289008
773 0.13341299419252883
774 0.13341299419252883
775 0.13341299419252883
776 0.13347724308575912
777 0.13347724308575912
778 0.13347724308575912
779 0.13347724308575912
780 0.13347724308575912
781 0.13347724308575912
782 0.13347724308575912
783 0.13347724308575912
784 0.13347724308575912
785 0.13347724308575912
786 0.13347724308575912
787 0.13347724308575912
788 0.13347724308575912
789 0.13347724308575912
790 0.13347724308575912
791 0.13347724308575912
792 0.1336053485380082
793 0.1336053485380082
794 0.1336053485380082
795 0.1336053485380082
796 0.1336053485380082
797 0.1336053485380082
798 0.1336053485380082
799 0.1336053485380082
800 0.1336053485380082
801 0.1336053485380082
802 0.13366928125311672
803 0.13366928125311672
804 0.13366928125311672
805 0.13366928125311672
806 0.13366928125311672
807 0.13366928125311672
808 0.13366928125311672
809 0.13366928125311672
810 0.13366928125311672
811 0.13366928125311672
812 0.13366928125311672
813 0.13366928125311672
814 0.13373307249233712
815 0.13373307249233712
816 0.13373307249233712
817 0.13373307249233712
818 0.13373307249233712
819 0.13379680557922446
820 0.13386052709087073
821 0.13386052709087073
822 0.13386052709087073
823 0.13386052709087073
824 0.13386052709087073
825 0.13386052709087073
826 0.13386052709087073
827 0.13386052709087073
828 0.13386052709087073
829 0.13386052709087073
830 0.13386052709087073
831 0.13411490860928885
832 0.13411490860928885
833 0.13411490860928885
834 0.13411490860928885
835 0.13411490860928885
836 0.13411490860928885
837 0.13411490860928885
838 0.13411490860928885
839 0.13411490860928885
840 0.13411490860928885
841 0.13417839118674346
842 0.13417839118674346
843 0.13417839118674346
844 0.13417839118674346
845 0.13417839118674346
846 0.13417839118674346
847 0.13417839118674346
848 0.13417839118674346
849 0.13417839118674346
850 0.13417839118674346
851 0.13417839118674346
852 0.13417839118674346
853 0.13417839118674346
854 0.13424172969208792
855 0.13430505723270036
856 0.13430505723270036
857 0.13430505723270036
858 0.13443164672426208
859 0.13443164672426208
860 0.13443164672426208
861 0.13443164672426208
862 0.13443164672426208
863 0.13443164672426208
864 0.13443164672426208
865 0.13443164672426208
866 0.13449485473798364
867 0.13449485473798364
868 0.13449485473798364
869 0.13449485473798364
870 0.13449485473798364
871 0.13449485473798364
872 0.13449485473798364
873 0.13449485473798364
874 0.13449485473798364
875 0.13449485473798364
876 0.13449485473798364
877 0.13449485473798364
878 0.13449485473798364
879 0.13449485473798364
880 0.13449485473798364
881 0.13449485473798364
882 0.13449485473798364
883 0.13455788184133524
884 0.13455788184133524
885 0.13455788184133524
886 0.1346838731324109
887 0.1346838731324109
888 0.1346838731324109
889 0.1346838731324109
890 0.1346838731324109
891 0.13474681665315955
892 0.13474681665315955
893 0.13474681665315955
894 0.13474681665315955
895 0.13474681665315955
896 0.13474681665315955
897 0.13474681665315955
898 0.13474681665315955
899 0.13474681665315955
900 0.13474681665315955
901 0.13474681665315955
902 0.13474681665315955
903 0.13474681665315955
904 0.13474681665315955
905 0.13474681665315955
906 0.13474681665315955
907 0.13474681665315955
908 0.13474681665315955
909 0.13474681665315955
910 0.1348095654952929
911 0.13487230423693625
912 0.1349350328924044
913 0.13499775147597584
914 0.13499775147597584
915 0.13499775147597584
916 0.13499775147597584
917 0.13499775147597584
918 0.13499775147597584
919 0.13499775147597584
920 0.13499775147597584
921 0.13499775147597584
922 0.13499775147597584
923 0.1351229887599571
924 0.1351229887599571
925 0.1351229887599571
926 0.1351229887599571
927 0.1351229887599571
928 0.1351229887599571
929 0.13518554810580677
930 0.13518554810580677
931 0.13518554810580677
932 0.13518554810580677
933 0.13518554810580677
934 0.13518554810580677
935 0.13518554810580677
936 0.13518554810580677
937 0.13518554810580677
938 0.13518554810580677
939 0.13518554810580677
940 0.13518554810580677
941 0.13518554810580677
942 0.13518554810580677
943 0.13518554810580677
944 0.13518554810580677
945 0.13518554810580677
946 0.1352479420960087
947 0.1352479420960087
948 0.1352479420960087
949 0.1352479420960087
950 0.1352479420960087
951 0.1352479420960087
952 0.1352479420960087
953 0.1352479420960087
954 0.1352479420960087
955 0.1352479420960087
956 0.1352479420960087
957 0.1352479420960087
958 0.1352479420960087
959 0.1352479420960087
960 0.1352479420960087
961 0.1352479420960087
962 0.1352479420960087
963 0.1352479420960087
964 0.1352479420960087
965 0.1352479420960087
966 0.1352479420960087
967 0.1352479420960087
968 0.1352479420960087
969 0.1352479420960087
970 0.1352479420960087
971 0.1352479420960087
972 0.1352479420960087
973 0.1352479420960087
974 0.13531007192694042
975 0.13531007192694042
976 0.1354342946026702
977 0.1354342946026702
978 0.1354342946026702
979 0.1354342946026702
980 0.1354342946026702
981 0.13549635992081943
982 0.13549635992081943
983 0.13549635992081943
984 0.13549635992081943
985 0.13549635992081943
986 0.13549635992081943
987 0.13549635992081943
988 0.13562036271285577
989 0.13562036271285577
990 0.13562036271285577
991 0.13562036271285577
992 0.13562036271285577
993 0.13562036271285577
994 0.13562036271285577
995 0.13562036271285577
996 0.13562036271285577
997 0.13562036271285577
998 0.13562036271285577
999 0.13562036271285577
1000 0.13562036271285577

==> data/mean-ndcg-oe-linevul-1000-sanitizer=address.dat <==
1 0.003457216940363008
2 0.004547847456476159
3 0.006708608044203038
4 0.00708084361730018
5 0.00741520213694974
6 0.009878173180047564
7 0.011606781650229069
8 0.012697412166342221
9 0.013217775166625678
10 0.013467615120228
11 0.013708706689502963
12 0.014409410633566887
13 0.015317447055475941
14 0.015538672660324528
15 0.01856373748314216
16 0.020255357480502407
17 0.022120795854843965
18 0.025783164429260107
19 0.026383107937885234
20 0.026776660658191117
21 0.03045914351051083
22 0.030650210692410147
23 0.030838719155664707
24 0.032327661448053276
25 0.03471806654415851
26 0.03617224056564271
27 0.03671160425884023
28 0.03760117570421808
29 0.03865802123796315
30 0.03900693927872736
31 0.03900693927872736
32 0.03952095793863374
33 0.03952095793863374
34 0.03952095793863374
35 0.04035685423775765
36 0.04135231864574327
37 0.04299926257337312
38 0.04414394927745098
39 0.04463116230608307
40 0.04479248677560679
41 0.04751732117323969
42 0.04863229250603221
43 0.04879060646533526
44 0.05020702055714981
45 0.050363496440278634
46 0.050363496440278634
47 0.05067300764468838
48 0.051288750405462824
49 0.05282015766679003
50 0.05282015766679003
51 0.05388150204455466
52 0.05388150204455466
53 0.05418187428806622
54 0.054779868032042295
55 0.054779868032042295
56 0.05492804573348906
57 0.05537067480781159
58 0.05581144822947169
59 0.05581144822947169
60 0.05654011330591724
61 0.05697558982870992
62 0.057264786334864065
63 0.057408837040712514
64 0.05783938409226636
65 0.058268362192315785
66 0.05940821254130219
67 0.059692174598280676
68 0.059975157580899885
69 0.06039819445129793
70 0.06096036666312724
71 0.06096036666312724
72 0.06165853203669248
73 0.061936915393229125
74 0.06235319219210731
75 0.06262986129021418
76 0.06304361604130304
77 0.0633186355881817
78 0.06386707105547848
79 0.06400378634583266
80 0.06427644397486094
81 0.06454834241453172
82 0.06468391871086658
83 0.06495433839685114
84 0.06562858673316155
85 0.06562858673316155
86 0.06562858673316155
87 0.06603000172729061
88 0.06643040621164958
89 0.06656354296355474
90 0.06656354296355474
91 0.06656354296355474
92 0.0668278901862044
93 0.06722347757756439
94 0.06774970176671992
95 0.06801221024265917
96 0.06801221024265917
97 0.06866553008242485
98 0.06866553008242485
99 0.07048680058341698
100 0.07139547247846093
101 0.0720431411977001
102 0.07256018549109515
103 0.07281816982389964
104 0.07320435062387931
105 0.07397514234853876
106 0.07435976378338414
107 0.07499952590733805
108 0.07499952590733805
109 0.07525443178804718
110 0.07538163981476974
111 0.07627040347039046
112 0.07715749597617025
113 0.07715749597617025
114 0.07741001383206035
115 0.07741001383206035
116 0.07753581563012604
117 0.0779125477498475
118 0.07828861464447537
119 0.07841375116185993
120 0.07841375116185993
121 0.07853845711924869
122 0.078662951527496
123 0.07891152208734628
124 0.07940783618480912
125 0.07965558437452405
126 0.07965558437452405
127 0.07977905640810846
128 0.07990233072280455
129 0.08002540947033002
130 0.08113137709293945
131 0.08125407099967528
132 0.0813765755546654
133 0.0816212099519379
134 0.08210973715643424
135 0.08223168548328266
136 0.08235345222440031
137 0.082475039234524
138 0.08259644833543683
139 0.08308138026086971
140 0.08308138026086971
141 0.08332315223424004
142 0.08332315223424004
143 0.08344369801887752
144 0.08356407617746628
145 0.08392471261359043
146 0.08392471261359043
147 0.08440425201346302
148 0.08452397552907855
149 0.08464353921881766
150 0.08476294456657268
151 0.08488219303221858
152 0.08512037907210648
153 0.08535825704753637
154 0.08547704339407877
155 0.08595158369213017
156 0.08595158369213017
157 0.08595158369213017
158 0.08595158369213017
159 0.08630571346118414
160 0.08630571346118414
161 0.0865412235151365
162 0.08677644904449375
163 0.08689392075717049
164 0.08771524372807377
165 0.08771524372807377
166 0.08771524372807377
167 0.0880660014887298
168 0.08818278547940711
169 0.0884160851507405
170 0.0884160851507405
171 0.088532469936853
172 0.08864872379765505
173 0.08864872379765505
174 0.08864872379765505
175 0.08864872379765505
176 0.08864872379765505
177 0.08922679700148986
178 0.08922679700148986
179 0.08922679700148986
180 0.08922679700148986
181 0.08922679700148986
182 0.08934179683566207
183 0.08980131547331742
184 0.09003083624307842
185 0.09003083624307842
186 0.09025988522201528
187 0.09048870091326201
188 0.09060299296932234
189 0.09105970140859007
190 0.09105970140859007
191 0.09105970140859007
192 0.09105970140859007
193 0.09105970140859007
194 0.09105970140859007
195 0.09105970140859007
196 0.09117309662756305
197 0.09128638327519674
198 0.09151274093398899
199 0.09151274093398899
200 0.09151274093398899
201 0.09173846053889606
202 0.09230223507169447
203 0.09241488579119546
204 0.09241488579119546
205 0.092527330229602
206 0.0927520148855624
207 0.09286425577916418
208 0.09297639590657737
209 0.09308843592826342
210 0.09308843592826342
211 0.09308843592826342
212 0.09308843592826342
213 0.09308843592826342
214 0.09308843592826342
215 0.09308843592826342
216 0.09308843592826342
217 0.09319969799401202
218 0.09353320072346237
219 0.09353320072346237
220 0.09364418108415636
221 0.09364418108415636
222 0.09375497653675531
223 0.09386568038507773
224 0.09386568038507773
225 0.09408672500291694
226 0.09408672500291694
227 0.09430741091412667
228 0.09441766499840025
229 0.09441766499840025
230 0.09452774292250757
231 0.09452774292250757
232 0.09463764675987774
233 0.09474746431800693
234 0.09474746431800693
235 0.09485711081978032
236 0.09496667253421581
237 0.09496667253421581
238 0.09507606613065231
239 0.09507606613065231
240 0.09507606613065231
241 0.09507606613065231
242 0.09507606613065231
243 0.09507606613065231
244 0.09540276778004092
245 0.09551158775569342
246 0.09551158775569342
247 0.09551158775569342
248 0.09551158775569342
249 0.09572859193361347
250 0.09572859193361347
251 0.09572859193361347
252 0.09583686011985258
253 0.09583686011985258
254 0.09594497445854393
255 0.09594497445854393
256 0.09594497445854393
257 0.09605286107909954
258 0.09605286107909954
259 0.09605286107909954
260 0.09605286107909954
261 0.09605286107909954
262 0.09605286107909954
263 0.09605286107909954
264 0.09648233710204894
265 0.09669693025679213
266 0.09680415477467688
267 0.09691130759863935
268 0.09691130759863935
269 0.09691130759863935
270 0.09701824750171073
271 0.09701824750171073
272 0.09723184695120377
273 0.09723184695120377
274 0.09744516881648257
275 0.09744516881648257
276 0.09744516881648257
277 0.09744516881648257
278 0.09755155622773803
279 0.09765787608808603
280 0.09765787608808603
281 0.09765787608808603
282 0.09787011439430382
283 0.09808222017437698
284 0.09829419405865805
285 0.09829419405865805
286 0.09840005003997572
287 0.09861163196635525
288 0.09871735821619027
289 0.0988230200549197
290 0.0989286177822986
291 0.09903415169561712
292 0.09913962208972947
293 0.09924502925708231
294 0.09924502925708231
295 0.09935031083876587
296 0.09956074927496009
297 0.09956074927496009
298 0.09956074927496009
299 0.09966578309179322
300 0.09987572823597575
301 0.09987572823597575
302 0.0999805791388954
303 0.10008536961306992
304 0.10008536961306992
305 0.10008536961306992
306 0.10008536961306992
307 0.10018992102864549
308 0.10029441333335325
309 0.10029441333335325
310 0.10050316304013378
311 0.1006074795491287
312 0.1006074795491287
313 0.10071168012215748
314 0.10091996607743799
315 0.10091996607743799
316 0.10102399460010124
317 0.10102399460010124
318 0.10102399460010124
319 0.10102399460010124
320 0.10102399460010124
321 0.10102399460010124
322 0.10123137642586158
323 0.10133501189110278
324 0.10133501189110278
325 0.10133501189110278
326 0.10143848238589313
327 0.1015418983424571
328 0.1015418983424571
329 0.1015418983424571
330 0.1015418983424571
331 0.1015418983424571
332 0.10164504492412804
333 0.10164504492412804
334 0.10174808527391378
335 0.10174808527391378
336 0.10174808527391378
337 0.10174808527391378
338 0.10174808527391378
339 0.10174808527391378
340 0.10174808527391378
341 0.10185076041980906
342 0.10185076041980906
343 0.10185076041980906
344 0.10185076041980906
345 0.10195323135412467
346 0.10215807210625835
347 0.10215807210625835
348 0.10226039194991857
349 0.10226039194991857
350 0.10236261203112548
351 0.10236261203112548
352 0.10236261203112548
353 0.10236261203112548
354 0.10236261203112548
355 0.10236261203112548
356 0.10236261203112548
357 0.10246448885846149
358 0.10246448885846149
359 0.10246448885846149
360 0.10246448885846149
361 0.10246448885846149
362 0.10246448885846149
363 0.10246448885846149
364 0.10246448885846149
365 0.10297196578431855
366 0.10297196578431855
367 0.10297196578431855
368 0.1033773866301216
369 0.1033773866301216
370 0.1033773866301216
371 0.1039846859584581
372 0.1039846859584581
373 0.10408581090379902
374 0.10418689028982041
375 0.10418689028982041
376 0.10418689028982041
377 0.10428783396698676
378 0.10428783396698676
379 0.10428783396698676
380 0.10428783396698676
381 0.10428783396698676
382 0.10428783396698676
383 0.10428783396698676
384 0.10428783396698676
385 0.10428783396698676
386 0.10428783396698676
387 0.10458933849998069
388 0.10458933849998069
389 0.10509141301297457
390 0.10519178483345303
391 0.10519178483345303
392 0.10519178483345303
393 0.10539227173684657
394 0.10539227173684657
395 0.10539227173684657
396 0.10539227173684657
397 0.10539227173684657
398 0.10569236886654737
399 0.10569236886654737
400 0.10569236886654737
401 0.10569236886654737
402 0.10569236886654737
403 0.10569236886654737
404 0.10569236886654737
405 0.10569236886654737
406 0.10569236886654737
407 0.10569236886654737
408 0.10569236886654737
409 0.10569236886654737
410 0.10569236886654737
411 0.10569236886654737
412 0.10569236886654737
413 0.10569236886654737
414 0.10569236886654737
415 0.10569236886654737
416 0.10569236886654737
417 0.10569236886654737
418 0.10569236886654737
419 0.10569236886654737
420 0.10569236886654737
421 0.10569236886654737
422 0.10569236886654737
423 0.10569236886654737
424 0.10569236886654737
425 0.10579131940671063
426 0.10579131940671063
427 0.10579131940671063
428 0.10579131940671063
429 0.10579131940671063
430 0.10579131940671063
431 0.10579131940671063
432 0.10589000428992272
433 0.10589000428992272
434 0.10589000428992272
435 0.10589000428992272
436 0.10589000428992272
437 0.10589000428992272
438 0.10589000428992272
439 0.10598842916525948
440 0.10598842916525948
441 0.10598842916525948
442 0.10608674428534624
443 0.10608674428534624
444 0.10608674428534624
445 0.10618495063298333
446 0.10628312093883308
447 0.10628312093883308
448 0.10628312093883308
449 0.10628312093883308
450 0.10628312093883308
451 0.10628312093883308
452 0.10667494606027561
453 0.10667494606027561
454 0.10667494606027561
455 0.10667494606027561
456 0.1067727617358728
457 0.10687054251520664
458 0.10687054251520664
459 0.10687054251520664
460 0.10696821920918598
461 0.10696821920918598
462 0.10696821920918598
463 0.10696821920918598
464 0.10696821920918598
465 0.10706572440830818
466 0.10706572440830818
467 0.10716316169103711
468 0.10726056515964875
469 0.10726056515964875
470 0.10726056515964875
471 0.10726056515964875
472 0.10726056515964875
473 0.10726056515964875
474 0.10735776773046457
475 0.10735776773046457
476 0.10745490408098496
477 0.10745490408098496
478 0.10745490408098496
479 0.10774601720036588
480 0.10774601720036588
481 0.1078429895964639
482 0.1078429895964639
483 0.1078429895964639
484 0.1078429895964639
485 0.1078429895964639
486 0.1078429895964639
487 0.10793976819406696
488 0.10803651479840697
489 0.10813322949592409
490 0.10813322949592409
491 0.10813322949592409
492 0.10832646847900862
493 0.10832646847900862
494 0.10958170227102423
495 0.10958170227102423
496 0.10958170227102423
497 0.10958170227102423
498 0.10958170227102423
499 0.10958170227102423
500 0.10958170227102423
501 0.10958170227102423
502 0.10958170227102423
503 0.10958170227102423
504 0.10958170227102423
505 0.10958170227102423
506 0.10958170227102423
507 0.1096778569660891
508 0.10977398132077416
509 0.10977398132077416
510 0.10977398132077416
511 0.10977398132077416
512 0.10977398132077416
513 0.10996592897090535
514 0.10996592897090535
515 0.1102536714317019
516 0.1102536714317019
517 0.1102536714317019
518 0.1102536714317019
519 0.1102536714317019
520 0.11034943773305676
521 0.11034943773305676
522 0.11034943773305676
523 0.11034943773305676
524 0.11034943773305676
525 0.11034943773305676
526 0.11034943773305676
527 0.11034943773305676
528 0.11034943773305676
529 0.11034943773305676
530 0.11034943773305676
531 0.11034943773305676
532 0.11044485670246462
533 0.11044485670246462
534 0.11044485670246462
535 0.11044485670246462
536 0.11044485670246462
537 0.11044485670246462
538 0.11044485670246462
539 0.11044485670246462
540 0.11044485670246462
541 0.11044485670246462
542 0.11044485670246462
543 0.11044485670246462
544 0.11044485670246462
545 0.11044485670246462
546 0.11044485670246462
547 0.11044485670246462
548 0.11044485670246462
549 0.11044485670246462
550 0.11044485670246462
551 0.11044485670246462
552 0.11044485670246462
553 0.11044485670246462
554 0.11044485670246462
555 0.11044485670246462
556 0.11044485670246462
557 0.11044485670246462
558 0.11044485670246462
559 0.11044485670246462
560 0.11044485670246462
561 0.11044485670246462
562 0.11044485670246462
563 0.11053942417101591
564 0.11053942417101591
565 0.11053942417101591
566 0.11053942417101591
567 0.11053942417101591
568 0.11053942417101591
569 0.11053942417101591
570 0.11053942417101591
571 0.11053942417101591
572 0.11053942417101591
573 0.11053942417101591
574 0.11053942417101591
575 0.11053942417101591
576 0.11053942417101591
577 0.11053942417101591
578 0.11063360143201101
579 0.11063360143201101
580 0.11063360143201101
581 0.11063360143201101
582 0.11063360143201101
583 0.11063360143201101
584 0.11063360143201101
585 0.11063360143201101
586 0.11063360143201101
587 0.11063360143201101
588 0.11063360143201101
589 0.11072750088930737
590 0.11072750088930737
591 0.11072750088930737
592 0.11072750088930737
593 0.11082130100885607
594 0.11082130100885607
595 0.11082130100885607
596 0.11082130100885607
597 0.11082130100885607
598 0.11082130100885607
599 0.11082130100885607
600 0.11082130100885607
601 0.11091490506288336
602 0.11091490506288336
603 0.11091490506288336
604 0.11100843647204771
605 0.11100843647204771
606 0.11100843647204771
607 0.11100843647204771
608 0.11100843647204771
609 0.11100843647204771
610 0.11100843647204771
611 0.11100843647204771
612 0.11100843647204771
613 0.11110175275195201
614 0.11119504538404944
615 0.11119504538404944
616 0.11119504538404944
617 0.11138148936435534
618 0.11138148936435534
619 0.11138148936435534
620 0.11147464116078237
621 0.11147464116078237
622 0.11147464116078237
623 0.11147464116078237
624 0.11147464116078237
625 0.11147464116078237
626 0.11147464116078237
627 0.11147464116078237
628 0.11147464116078237
629 0.11147464116078237
630 0.11147464116078237
631 0.11147464116078237
632 0.11147464116078237
633 0.11147464116078237
634 0.11147464116078237
635 0.11147464116078237
636 0.11147464116078237
637 0.11147464116078237
638 0.11147464116078237
639 0.11147464116078237
640 0.11147464116078237
641 0.11147464116078237
642 0.11147464116078237
643 0.11156726916790971
644 0.11156726916790971
645 0.11156726916790971
646 0.11156726916790971
647 0.11156726916790971
648 0.11156726916790971
649 0.11156726916790971
650 0.11156726916790971
651 0.11156726916790971
652 0.11156726916790971
653 0.11184449273273216
654 0.11193687881489865
655 0.11193687881489865
656 0.11193687881489865
657 0.11193687881489865
658 0.11193687881489865
659 0.11193687881489865
660 0.11202913516746049
661 0.11202913516746049
662 0.11212134861868887
663 0.11212134861868887
664 0.11212134861868887
665 0.11212134861868887
666 0.11212134861868887
667 0.11212134861868887
668 0.11212134861868887
669 0.11212134861868887
670 0.11212134861868887
671 0.11212134861868887
672 0.11230535152831489
673 0.11230535152831489
674 0.11230535152831489
675 0.1123972901858574
676 0.1123972901858574
677 0.1123972901858574
678 0.11248916640929986
679 0.11248916640929986
680 0.11248916640929986
681 0.11258098055806454
682 0.11258098055806454
683 0.11276452648506323
684 0.11276452648506323
685 0.11276452648506323
686 0.11276452648506323
687 0.11276452648506323
688 0.11276452648506323
689 0.11276452648506323
690 0.11276452648506323
691 0.11276452648506323
692 0.11276452648506323
693 0.11276452648506323
694 0.11331382182201542
695 0.11331382182201542
696 0.11331382182201542
697 0.11331382182201542
698 0.11331382182201542
699 0.11340527086752543
700 0.11340527086752543
701 0.11340527086752543
702 0.11340527086752543
703 0.11340527086752543
704 0.11340527086752543
705 0.11550586221415253
706 0.11559717256982774
707 0.11568846325895914
708 0.11577973431775646
709 0.11577973431775646
710 0.11577973431775646
711 0.11587094670161965
712 0.11605333249598009
713 0.11605333249598009
714 0.11605333249598009
715 0.11605333249598009
716 0.11605333249598009
717 0.11605333249598009
718 0.11605333249598009
719 0.11605333249598009
720 0.11605333249598009
721 0.11605333249598009
722 0.11605333249598009
723 0.11605333249598009
724 0.11605333249598009
725 0.11605333249598009
726 0.11605333249598009
727 0.11614423730280421
728 0.11614423730280421
729 0.11614423730280421
730 0.11614423730280421
731 0.11614423730280421
732 0.11614423730280421
733 0.11614423730280421
734 0.11614423730280421
735 0.11614423730280421
736 0.11614423730280421
737 0.11614423730280421
738 0.11614423730280421
739 0.11614423730280421
740 0.11614423730280421
741 0.11614423730280421
742 0.11614423730280421
743 0.11614423730280421
744 0.11623482481804855
745 0.11623482481804855
746 0.11623482481804855
747 0.11623482481804855
748 0.11623482481804855
749 0.11623482481804855
750 0.11623482481804855
751 0.11623482481804855
752 0.11623482481804855
753 0.11623482481804855
754 0.11623482481804855
755 0.11623482481804855
756 0.11623482481804855
757 0.11623482481804855
758 0.11623482481804855
759 0.11623482481804855
760 0.11623482481804855
761 0.11623482481804855
762 0.11623482481804855
763 0.11623482481804855
764 0.11623482481804855
765 0.11632503316174204
766 0.11632503316174204
767 0.11632503316174204
768 0.11632503316174204
769 0.11632503316174204
770 0.11632503316174204
771 0.11632503316174204
772 0.11632503316174204
773 0.11632503316174204
774 0.11632503316174204
775 0.11641506567029697
776 0.11641506567029697
777 0.11641506567029697
778 0.11650504600219666
779 0.11650504600219666
780 0.11650504600219666
781 0.11650504600219666
782 0.11650504600219666
783 0.11650504600219666
784 0.11650504600219666
785 0.11650504600219666
786 0.11650504600219666
787 0.11650504600219666
788 0.11659485428131851
789 0.11659485428131851
790 0.11659485428131851
791 0.11659485428131851
792 0.11659485428131851
793 0.11677430090563473
794 0.11677430090563473
795 0.11677430090563473
796 0.11677430090563473
797 0.11677430090563473
798 0.11677430090563473
799 0.1168639231706377
800 0.1168639231706377
801 0.1168639231706377
802 0.11695349528056931
803 0.11695349528056931
804 0.11704303408881787
805 0.11704303408881787
806 0.11704303408881787
807 0.11704303408881787
808 0.11704303408881787
809 0.11704303408881787
810 0.11704303408881787
811 0.11704303408881787
812 0.11704303408881787
813 0.11704303408881787
814 0.11722178188272679
815 0.11722178188272679
816 0.11722178188272679
817 0.11722178188272679
818 0.11722178188272679
819 0.11731107430610135
820 0.11731107430610135
821 0.11731107430610135
822 0.11731107430610135
823 0.11731107430610135
824 0.11731107430610135
825 0.11731107430610135
826 0.11731107430610135
827 0.11731107430610135
828 0.11731107430610135
829 0.11731107430610135
830 0.11731107430610135
831 0.11766747226751516
832 0.11766747226751516
833 0.11766747226751516
834 0.11766747226751516
835 0.11766747226751516
836 0.11766747226751516
837 0.11766747226751516
838 0.11766747226751516
839 0.11766747226751516
840 0.11766747226751516
841 0.11766747226751516
842 0.11766747226751516
843 0.11766747226751516
844 0.11766747226751516
845 0.11766747226751516
846 0.11766747226751516
847 0.11766747226751516
848 0.11766747226751516
849 0.11766747226751516
850 0.11766747226751516
851 0.11766747226751516
852 0.11766747226751516
853 0.11766747226751516
854 0.11766747226751516
855 0.11766747226751516
856 0.11766747226751516
857 0.11766747226751516
858 0.11766747226751516
859 0.11766747226751516
860 0.11766747226751516
861 0.11766747226751516
862 0.11766747226751516
863 0.11766747226751516
864 0.11766747226751516
865 0.11766747226751516
866 0.11775602904387009
867 0.11775602904387009
868 0.11775602904387009
869 0.11775602904387009
870 0.11775602904387009
871 0.11775602904387009
872 0.11775602904387009
873 0.11784448068041824
874 0.11784448068041824
875 0.11784448068041824
876 0.11784448068041824
877 0.11784448068041824
878 0.11784448068041824
879 0.11784448068041824
880 0.11784448068041824
881 0.11784448068041824
882 0.11784448068041824
883 0.11784448068041824
884 0.11784448068041824
885 0.11784448068041824
886 0.11784448068041824
887 0.11784448068041824
888 0.11784448068041824
889 0.11784448068041824
890 0.11784448068041824
891 0.11793266689228823
892 0.11793266689228823
893 0.11793266689228823
894 0.11793266689228823
895 0.11793266689228823
896 0.11793266689228823
897 0.11793266689228823
898 0.11793266689228823
899 0.11793266689228823
900 0.11793266689228823
901 0.11793266689228823
902 0.11793266689228823
903 0.11793266689228823
904 0.11793266689228823
905 0.11793266689228823
906 0.11793266689228823
907 0.11793266689228823
908 0.11793266689228823
909 0.11793266689228823
910 0.11802058035218294
911 0.11802058035218294
912 0.11802058035218294
913 0.11802058035218294
914 0.11810843732755975
915 0.11810843732755975
916 0.11810843732755975
917 0.11810843732755975
918 0.11810843732755975
919 0.11810843732755975
920 0.11810843732755975
921 0.11810843732755975
922 0.11810843732755975
923 0.11819616837221564
924 0.11819616837221564
925 0.11819616837221564
926 0.11819616837221564
927 0.11819616837221564
928 0.11819616837221564
929 0.1182838163407743
930 0.1182838163407743
931 0.1182838163407743
932 0.1182838163407743
933 0.1182838163407743
934 0.1182838163407743
935 0.1182838163407743
936 0.1182838163407743
937 0.1182838163407743
938 0.1182838163407743
939 0.1182838163407743
940 0.1182838163407743
941 0.1182838163407743
942 0.1182838163407743
943 0.1182838163407743
944 0.1182838163407743
945 0.1182838163407743
946 0.11837123263992498
947 0.11837123263992498
948 0.11837123263992498
949 0.11837123263992498
950 0.11837123263992498
951 0.11837123263992498
952 0.11837123263992498
953 0.11837123263992498
954 0.11837123263992498
955 0.11837123263992498
956 0.11837123263992498
957 0.11837123263992498
958 0.11837123263992498
959 0.11837123263992498
960 0.11837123263992498
961 0.11837123263992498
962 0.11837123263992498
963 0.11837123263992498
964 0.11837123263992498
965 0.11837123263992498
966 0.11837123263992498
967 0.11837123263992498
968 0.11837123263992498
969 0.11837123263992498
970 0.11837123263992498
971 0.11837123263992498
972 0.11837123263992498
973 0.11837123263992498
974 0.11845827884212058
975 0.11845827884212058
976 0.11854529913484223
977 0.11854529913484223
978 0.11854529913484223
979 0.11854529913484223
980 0.11854529913484223
981 0.11854529913484223
982 0.11863224210798923
983 0.11863224210798923
984 0.11863224210798923
985 0.11863224210798923
986 0.11863224210798923
987 0.11871912111184695
988 0.11880598737195536
989 0.11880598737195536
990 0.11880598737195536
991 0.11880598737195536
992 0.11889280282279167
993 0.11889280282279167
994 0.11889280282279167
995 0.11889280282279167
996 0.11889280282279167
997 0.11889280282279167
998 0.11889280282279167
999 0.11889280282279167
1000 0.11889280282279167

==> data/mean-ndcg-oe-linevul-1000-sanitizer=memory.dat <==
1 0.0
2 0.004150853641917482
3 0.007440327326128008
4 0.007440327326128008
5 0.007440327326128008
6 0.007440327326128008
7 0.00963330978226836
8 0.00963330978226836
9 0.00963330978226836
10 0.00963330978226836
11 0.00963330978226836
12 0.011411192377184938
13 0.011411192377184938
14 0.011411192377184938
15 0.014700666061395464
16 0.014700666061395464
17 0.014700666061395464
18 0.016249408912491766
19 0.016249408912491766
20 0.016249408912491766
21 0.01772469722971266
22 0.01772469722971266
23 0.02059449054531175
24 0.02201118974950055
25 0.026210125017001127
26 0.028977360778279452
27 0.028977360778279452
28 0.030331616254992835
29 0.03167237314374617
30 0.033000327660733665
31 0.033000327660733665
32 0.033000327660733665
33 0.033000327660733665
34 0.034282952804771734
35 0.03555549493383273
36 0.03681838124966537
37 0.0380720089629994
38 0.03931674817034723
39 0.041789140600730225
40 0.041789140600730225
41 0.041789140600730225
42 0.041789140600730225
43 0.04299420146200414
44 0.04658804160285818
45 0.04658804160285818
46 0.050141291471082365
47 0.050141291471082365
48 0.050141291471082365
49 0.05363834055270521
50 0.05363834055270521
51 0.05363834055270521
52 0.05363834055270521
53 0.05478153359791203
54 0.05478153359791203
55 0.05591439829392584
56 0.05591439829392584
57 0.05591439829392584
58 0.05591439829392584
59 0.05702817334391783
60 0.05702817334391783
61 0.059238025698615755
62 0.059238025698615755
63 0.059238025698615755
64 0.060330444423720604
65 0.060330444423720604
66 0.06141498953373482
67 0.06141498953373482
68 0.06141498953373482
69 0.06141498953373482
70 0.06248478106183767
71 0.06355107398547663
72 0.06461393890286478
73 0.06461393890286478
74 0.06461393890286478
75 0.06461393890286478
76 0.06461393890286478
77 0.06461393890286478
78 0.06461393890286478
79 0.06669524930996716
80 0.06773296272044652
81 0.06876778671616723
82 0.06876778671616723
83 0.06876778671616723
84 0.06979424109131346
85 0.06979424109131346
86 0.06979424109131346
87 0.07081274360931193
88 0.07081274360931193
89 0.07081274360931193
90 0.07182367707174525
91 0.07182367707174525
92 0.07182367707174525
93 0.07282739332570025
94 0.07282739332570025
95 0.07482556639584319
96 0.07482556639584319
97 0.07482556639584319
98 0.07482556639584319
99 0.07482556639584319
100 0.07482556639584319
101 0.07679754720678987
102 0.07876537696816506
103 0.07876537696816506
104 0.07974522605934156
105 0.0807230835433668
106 0.0807230835433668
107 0.0807230835433668
108 0.0807230835433668
109 0.0807230835433668
110 0.0807230835433668
111 0.0807230835433668
112 0.0807230835433668
113 0.08168591879386587
114 0.08168591879386587
115 0.08168591879386587
116 0.08168591879386587
117 0.08168591879386587
118 0.08168591879386587
119 0.08168591879386587
120 0.08168591879386587
121 0.08168591879386587
122 0.08168591879386587
123 0.08168591879386587
124 0.08263038492999175
125 0.0835732949809792
126 0.0835732949809792
127 0.0835732949809792
128 0.0835732949809792
129 0.0835732949809792
130 0.0835732949809792
131 0.0835732949809792
132 0.0835732949809792
133 0.0835732949809792
134 0.08450294296716705
135 0.08450294296716705
136 0.08450294296716705
137 0.08450294296716705
138 0.08450294296716705
139 0.08450294296716705
140 0.08450294296716705
141 0.08450294296716705
142 0.08450294296716705
143 0.08450294296716705
144 0.08450294296716705
145 0.08450294296716705
146 0.08450294296716705
147 0.08450294296716705
148 0.08450294296716705
149 0.08450294296716705
150 0.08450294296716705
151 0.08450294296716705
152 0.08450294296716705
153 0.08540828776181296
154 0.08631247067595502
155 0.08631247067595502
156 0.08631247067595502
157 0.08631247067595502
158 0.08721210867216649
159 0.08721210867216649
160 0.08721210867216649
161 0.08721210867216649
162 0.08721210867216649
163 0.08810628480089677
164 0.08810628480089677
165 0.08810628480089677
166 0.08810628480089677
167 0.08899625569799985
168 0.08899625569799985
169 0.08899625569799985
170 0.08899625569799985
171 0.08899625569799985
172 0.08899625569799985
173 0.08899625569799985
174 0.08899625569799985
175 0.08899625569799985
176 0.08899625569799985
177 0.0907563364791495
178 0.09163542644665083
179 0.09163542644665083
180 0.09163542644665083
181 0.09163542644665083
182 0.09163542644665083
183 0.09163542644665083
184 0.09163542644665083
185 0.09163542644665083
186 0.09163542644665083
187 0.09163542644665083
188 0.0925053995312678
189 0.0925053995312678
190 0.0925053995312678
191 0.0925053995312678
192 0.0925053995312678
193 0.0925053995312678
194 0.0925053995312678
195 0.0925053995312678
196 0.0925053995312678
197 0.0925053995312678
198 0.0925053995312678
199 0.0925053995312678
200 0.09336527443918484
201 0.09422434543549232
202 0.09422434543549232
203 0.09422434543549232
204 0.09422434543549232
205 0.09508025474625793
206 0.09508025474625793
207 0.09508025474625793
208 0.09508025474625793
209 0.09508025474625793
210 0.09508025474625793
211 0.09508025474625793
212 0.09508025474625793
213 0.09508025474625793
214 0.09508025474625793
215 0.09508025474625793
216 0.09508025474625793
217 0.09508025474625793
218 0.09508025474625793
219 0.09508025474625793
220 0.09508025474625793
221 0.09508025474625793
222 0.09592361223742231
223 0.09592361223742231
224 0.09592361223742231
225 0.09592361223742231
226 0.09592361223742231
227 0.09592361223742231
228 0.09592361223742231
229 0.09592361223742231
230 0.09592361223742231
231 0.0967608435023618
232 0.0967608435023618
233 0.0967608435023618
234 0.0967608435023618
235 0.0967608435023618
236 0.0967608435023618
237 0.0967608435023618
238 0.0967608435023618
239 0.0967608435023618
240 0.0967608435023618
241 0.0967608435023618
242 0.0967608435023618
243 0.0967608435023618
244 0.0967608435023618
245 0.0967608435023618
246 0.0967608435023618
247 0.0967608435023618
248 0.0967608435023618
249 0.0967608435023618
250 0.0967608435023618
251 0.0967608435023618
252 0.0967608435023618
253 0.0967608435023618
254 0.0967608435023618
255 0.0967608435023618
256 0.0967608435023618
257 0.0967608435023618
258 0.0967608435023618
259 0.09758091901145734
260 0.09758091901145734
261 0.09758091901145734
262 0.09758091901145734
263 0.09758091901145734
264 0.09758091901145734
265 0.09758091901145734
266 0.09758091901145734
267 0.09758091901145734
268 0.09758091901145734
269 0.09758091901145734
270 0.09839492866838877
271 0.09839492866838877
272 0.09839492866838877
273 0.09839492866838877
274 0.09839492866838877
275 0.09839492866838877
276 0.09839492866838877
277 0.09839492866838877
278 0.09839492866838877
279 0.09839492866838877
280 0.09839492866838877
281 0.09839492866838877
282 0.09920269090619797
283 0.09920269090619797
284 0.09920269090619797
285 0.10081520343167576
286 0.10081520343167576
287 0.10081520343167576
288 0.10081520343167576
289 0.10081520343167576
290 0.10081520343167576
291 0.10081520343167576
292 0.10081520343167576
293 0.10081520343167576
294 0.10081520343167576
295 0.10081520343167576
296 0.10081520343167576
297 0.10081520343167576
298 0.10081520343167576
299 0.10081520343167576
300 0.10081520343167576
301 0.10081520343167576
302 0.10081520343167576
303 0.10081520343167576
304 0.10081520343167576
305 0.10081520343167576
306 0.10081520343167576
307 0.10081520343167576
308 0.10081520343167576
309 0.10081520343167576
310 0.10081520343167576
311 0.10160924422711759
312 0.10160924422711759
313 0.10160924422711759
314 0.1024019641292872
315 0.1024019641292872
316 0.1024019641292872
317 0.10319337998390826
318 0.10319337998390826
319 0.10319337998390826
320 0.10319337998390826
321 0.10319337998390826
322 0.10319337998390826
323 0.10398223678182973
324 0.10398223678182973
325 0.10477025469867697
326 0.10477025469867697
327 0.10477025469867697
328 0.10477025469867697
329 0.1063429761884658
330 0.1063429761884658
331 0.1063429761884658
332 0.1063429761884658
333 0.1063429761884658
334 0.10712730306150589
335 0.10712730306150589
336 0.10712730306150589
337 0.10712730306150589
338 0.10712730306150589
339 0.10712730306150589
340 0.10712730306150589
341 0.10712730306150589
342 0.10712730306150589
343 0.10712730306150589
344 0.10712730306150589
345 0.10790729563389509
346 0.10790729563389509
347 0.10790729563389509
348 0.10868613812807199
349 0.10868613812807199
350 0.10868613812807199
351 0.10868613812807199
352 0.10868613812807199
353 0.10868613812807199
354 0.10868613812807199
355 0.10868613812807199
356 0.10868613812807199
357 0.10868613812807199
358 0.10868613812807199
359 0.10868613812807199
360 0.10868613812807199
361 0.10868613812807199
362 0.10868613812807199
363 0.10868613812807199
364 0.10868613812807199
365 0.10868613812807199
366 0.10868613812807199
367 0.10868613812807199
368 0.10868613812807199
369 0.10868613812807199
370 0.10868613812807199
371 0.10868613812807199
372 0.10868613812807199
373 0.10868613812807199
374 0.10868613812807199
375 0.10868613812807199
376 0.10868613812807199
377 0.10868613812807199
378 0.10868613812807199
379 0.10868613812807199
380 0.10868613812807199
381 0.10868613812807199
382 0.10945280793209436
383 0.10945280793209436
384 0.10945280793209436
385 0.10945280793209436
386 0.10945280793209436
387 0.10945280793209436
388 0.10945280793209436
389 0.10945280793209436
390 0.10945280793209436
391 0.10945280793209436
392 0.10945280793209436
393 0.10945280793209436
394 0.10945280793209436
395 0.10945280793209436
396 0.10945280793209436
397 0.10945280793209436
398 0.10945280793209436
399 0.10945280793209436
400 0.10945280793209436
401 0.10945280793209436
402 0.11021297246665537
403 0.11021297246665537
404 0.11021297246665537
405 0.11021297246665537
406 0.11021297246665537
407 0.11021297246665537
408 0.11021297246665537
409 0.11021297246665537
410 0.11021297246665537
411 0.11021297246665537
412 0.11021297246665537
413 0.11021297246665537
414 0.11021297246665537
415 0.11021297246665537
416 0.11021297246665537
417 0.11021297246665537
418 0.11021297246665537
419 0.11021297246665537
420 0.11021297246665537
421 0.11021297246665537
422 0.11021297246665537
423 0.11021297246665537
424 0.11021297246665537
425 0.11021297246665537
426 0.11021297246665537
427 0.11021297246665537
428 0.11021297246665537
429 0.11021297246665537
430 0.11021297246665537
431 0.11021297246665537
432 0.11021297246665537
433 0.11021297246665537
434 0.11021297246665537
435 0.11021297246665537
436 0.11021297246665537
437 0.11021297246665537
438 0.11021297246665537
439 0.11021297246665537
440 0.11021297246665537
441 0.11021297246665537
442 0.11021297246665537
443 0.11021297246665537
444 0.11021297246665537
445 0.11021297246665537
446 0.11021297246665537
447 0.11021297246665537
448 0.11021297246665537
449 0.11021297246665537
450 0.11021297246665537
451 0.11021297246665537
452 0.11021297246665537
453 0.11021297246665537
454 0.11021297246665537
455 0.11095779634172584
456 0.11095779634172584
457 0.11095779634172584
458 0.11095779634172584
459 0.11095779634172584
460 0.11095779634172584
461 0.11095779634172584
462 0.11095779634172584
463 0.11095779634172584
464 0.11095779634172584
465 0.11095779634172584
466 0.11095779634172584
467 0.11095779634172584
468 0.11095779634172584
469 0.11095779634172584
470 0.11095779634172584
471 0.11095779634172584
472 0.11095779634172584
473 0.11095779634172584
474 0.11095779634172584
475 0.11095779634172584
476 0.11095779634172584
477 0.11095779634172584
478 0.11095779634172584
479 0.11465097484088953
480 0.11465097484088953
481 0.11465097484088953
482 0.11465097484088953
483 0.11465097484088953
484 0.11465097484088953
485 0.11465097484088953
486 0.11465097484088953
487 0.11465097484088953
488 0.11465097484088953
489 0.11465097484088953
490 0.11465097484088953
491 0.11465097484088953
492 0.11465097484088953
493 0.11465097484088953
494 0.11465097484088953
495 0.11465097484088953
496 0.11465097484088953
497 0.11465097484088953
498 0.11465097484088953
499 0.11465097484088953
500 0.11465097484088953
501 0.11465097484088953
502 0.11465097484088953
503 0.11465097484088953
504 0.11465097484088953
505 0.11465097484088953
506 0.1153831207449176
507 0.11611503510143105
508 0.11611503510143105
509 0.11611503510143105
510 0.11611503510143105
511 0.11611503510143105
512 0.11611503510143105
513 0.11611503510143105
514 0.11611503510143105
515 0.11611503510143105
516 0.11611503510143105
517 0.11611503510143105
518 0.11611503510143105
519 0.11611503510143105
520 0.11611503510143105
521 0.11611503510143105
522 0.11611503510143105
523 0.11611503510143105
524 0.11611503510143105
525 0.11611503510143105
526 0.11611503510143105
527 0.11611503510143105
528 0.11611503510143105
529 0.11611503510143105
530 0.11611503510143105
531 0.11611503510143105
532 0.11611503510143105
533 0.11611503510143105
534 0.11611503510143105
535 0.11611503510143105
536 0.11611503510143105
537 0.11611503510143105
538 0.11611503510143105
539 0.11611503510143105
540 0.11611503510143105
541 0.11611503510143105
542 0.11611503510143105
543 0.11611503510143105
544 0.11611503510143105
545 0.11611503510143105
546 0.11611503510143105
547 0.11611503510143105
548 0.11611503510143105
549 0.11611503510143105
550 0.11611503510143105
551 0.11611503510143105
552 0.11611503510143105
553 0.11611503510143105
554 0.11611503510143105
555 0.11611503510143105
556 0.11611503510143105
557 0.11611503510143105
558 0.11611503510143105
559 0.11611503510143105
560 0.11611503510143105
561 0.11611503510143105
562 0.11611503510143105
563 0.11611503510143105
564 0.11611503510143105
565 0.11611503510143105
566 0.11611503510143105
567 0.11611503510143105
568 0.11611503510143105
569 0.11611503510143105
570 0.11611503510143105
571 0.11611503510143105
572 0.11611503510143105
573 0.11611503510143105
574 0.11611503510143105
575 0.11611503510143105
576 0.11611503510143105
577 0.11611503510143105
578 0.11611503510143105
579 0.11683170313200848
580 0.11683170313200848
581 0.11683170313200848
582 0.11683170313200848
583 0.11683170313200848
584 0.11683170313200848
585 0.11683170313200848
586 0.11683170313200848
587 0.11683170313200848
588 0.11683170313200848
589 0.11683170313200848
590 0.11683170313200848
591 0.11683170313200848
592 0.11683170313200848
593 0.11683170313200848
594 0.11683170313200848
595 0.11683170313200848
596 0.11683170313200848
597 0.11683170313200848
598 0.11683170313200848
599 0.11683170313200848
600 0.11683170313200848
601 0.11683170313200848
602 0.11683170313200848
603 0.11683170313200848
604 0.11683170313200848
605 0.11683170313200848
606 0.11683170313200848
607 0.11683170313200848
608 0.11683170313200848
609 0.11683170313200848
610 0.11683170313200848
611 0.11683170313200848
612 0.11683170313200848
613 0.11683170313200848
614 0.11683170313200848
615 0.11683170313200848
616 0.11683170313200848
617 0.11683170313200848
618 0.11683170313200848
619 0.11683170313200848
620 0.11683170313200848
621 0.11683170313200848
622 0.11683170313200848
623 0.11683170313200848
624 0.11683170313200848
625 0.11683170313200848
626 0.11683170313200848
627 0.11683170313200848
628 0.11683170313200848
629 0.11683170313200848
630 0.11683170313200848
631 0.11683170313200848
632 0.11683170313200848
633 0.11683170313200848
634 0.11683170313200848
635 0.11683170313200848
636 0.11683170313200848
637 0.11683170313200848
638 0.11683170313200848
639 0.11683170313200848
640 0.11683170313200848
641 0.11683170313200848
642 0.11683170313200848
643 0.11683170313200848
644 0.11683170313200848
645 0.11683170313200848
646 0.11683170313200848
647 0.11683170313200848
648 0.11753593079044893
649 0.11753593079044893
650 0.11753593079044893
651 0.11753593079044893
652 0.11753593079044893
653 0.11753593079044893
654 0.11753593079044893
655 0.11753593079044893
656 0.11753593079044893
657 0.11753593079044893
658 0.11753593079044893
659 0.11753593079044893
660 0.11823817157935713
661 0.11823817157935713
662 0.11823817157935713
663 0.11823817157935713
664 0.11823817157935713
665 0.11823817157935713
666 0.11823817157935713
667 0.11823817157935713
668 0.11823817157935713
669 0.11823817157935713
670 0.11823817157935713
671 0.11823817157935713
672 0.11823817157935713
673 0.11823817157935713
674 0.11823817157935713
675 0.11823817157935713
676 0.11823817157935713
677 0.11823817157935713
678 0.11823817157935713
679 0.11823817157935713
680 0.11823817157935713
681 0.11823817157935713
682 0.11823817157935713
683 0.1189367328870462
684 0.11963513789558243
685 0.11963513789558243
686 0.11963513789558243
687 0.11963513789558243
688 0.11963513789558243
689 0.11963513789558243
690 0.11963513789558243
691 0.11963513789558243
692 0.11963513789558243
693 0.11963513789558243
694 0.11963513789558243
695 0.11963513789558243
696 0.11963513789558243
697 0.11963513789558243
698 0.11963513789558243
699 0.11963513789558243
700 0.11963513789558243
701 0.11963513789558243
702 0.11963513789558243
703 0.11963513789558243
704 0.11963513789558243
705 0.11963513789558243
706 0.11963513789558243
707 0.11963513789558243
708 0.11963513789558243
709 0.11963513789558243
710 0.11963513789558243
711 0.11963513789558243
712 0.11963513789558243
713 0.11963513789558243
714 0.11963513789558243
715 0.11963513789558243
716 0.11963513789558243
717 0.11963513789558243
718 0.11963513789558243
719 0.11963513789558243
720 0.11963513789558243
721 0.11963513789558243
722 0.11963513789558243
723 0.11963513789558243
724 0.11963513789558243
725 0.11963513789558243
726 0.11963513789558243
727 0.11963513789558243
728 0.11963513789558243
729 0.11963513789558243
730 0.11963513789558243
731 0.11963513789558243
732 0.11963513789558243
733 0.11963513789558243
734 0.11963513789558243
735 0.11963513789558243
736 0.11963513789558243
737 0.12032566145856101
738 0.12032566145856101
739 0.12032566145856101
740 0.12032566145856101
741 0.12032566145856101
742 0.12032566145856101
743 0.12032566145856101
744 0.12032566145856101
745 0.12032566145856101
746 0.12032566145856101
747 0.12032566145856101
748 0.12032566145856101
749 0.12032566145856101
750 0.12032566145856101
751 0.12032566145856101
752 0.12032566145856101
753 0.12032566145856101
754 0.12032566145856101
755 0.12032566145856101
756 0.12032566145856101
757 0.12032566145856101
758 0.12032566145856101
759 0.12101312714641255
760 0.12101312714641255
761 0.12101312714641255
762 0.12101312714641255
763 0.12101312714641255
764 0.12101312714641255
765 0.12101312714641255
766 0.12101312714641255
767 0.12101312714641255
768 0.12101312714641255
769 0.12101312714641255
770 0.12101312714641255
771 0.12101312714641255
772 0.12101312714641255
773 0.12101312714641255
774 0.12101312714641255
775 0.12101312714641255
776 0.12101312714641255
777 0.12101312714641255
778 0.12101312714641255
779 0.12101312714641255
780 0.12101312714641255
781 0.12101312714641255
782 0.12101312714641255
783 0.12101312714641255
784 0.12101312714641255
785 0.12101312714641255
786 0.12101312714641255
787 0.12101312714641255
788 0.12101312714641255
789 0.12101312714641255
790 0.12101312714641255
791 0.12101312714641255
792 0.12101312714641255
793 0.12101312714641255
794 0.12101312714641255
795 0.12101312714641255
796 0.12101312714641255
797 0.12101312714641255
798 0.12101312714641255
799 0.12101312714641255
800 0.12101312714641255
801 0.12101312714641255
802 0.12101312714641255
803 0.12101312714641255
804 0.12101312714641255
805 0.12101312714641255
806 0.12101312714641255
807 0.12101312714641255
808 0.12101312714641255
809 0.12101312714641255
810 0.12101312714641255
811 0.12101312714641255
812 0.12101312714641255
813 0.12101312714641255
814 0.12101312714641255
815 0.12101312714641255
816 0.12101312714641255
817 0.12101312714641255
818 0.12101312714641255
819 0.12101312714641255
820 0.12101312714641255
821 0.12169256028164414
822 0.12169256028164414
823 0.12169256028164414
824 0.12169256028164414
825 0.12169256028164414
826 0.12169256028164414
827 0.12169256028164414
828 0.12169256028164414
829 0.12169256028164414
830 0.12169256028164414
831 0.12169256028164414
832 0.12169256028164414
833 0.12169256028164414
834 0.12169256028164414
835 0.12169256028164414
836 0.12169256028164414
837 0.12169256028164414
838 0.12169256028164414
839 0.12169256028164414
840 0.12169256028164414
841 0.12169256028164414
842 0.12169256028164414
843 0.12169256028164414
844 0.12169256028164414
845 0.12169256028164414
846 0.12169256028164414
847 0.12169256028164414
848 0.12169256028164414
849 0.12169256028164414
850 0.12169256028164414
851 0.12169256028164414
852 0.12169256028164414
853 0.12169256028164414
854 0.12169256028164414
855 0.12169256028164414
856 0.12169256028164414
857 0.12169256028164414
858 0.12169256028164414
859 0.12169256028164414
860 0.12169256028164414
861 0.12169256028164414
862 0.12169256028164414
863 0.12169256028164414
864 0.12169256028164414
865 0.12169256028164414
866 0.12169256028164414
867 0.12169256028164414
868 0.12169256028164414
869 0.12169256028164414
870 0.12169256028164414
871 0.12169256028164414
872 0.12169256028164414
873 0.12169256028164414
874 0.12169256028164414
875 0.12169256028164414
876 0.12169256028164414
877 0.12169256028164414
878 0.12169256028164414
879 0.12169256028164414
880 0.12169256028164414
881 0.12169256028164414
882 0.12169256028164414
883 0.12169256028164414
884 0.12169256028164414
885 0.12169256028164414
886 0.12236437568570213
887 0.12236437568570213
888 0.12236437568570213
889 0.12236437568570213
890 0.12236437568570213
891 0.12236437568570213
892 0.12236437568570213
893 0.12236437568570213
894 0.12236437568570213
895 0.12236437568570213
896 0.12236437568570213
897 0.12236437568570213
898 0.12236437568570213
899 0.12236437568570213
900 0.12236437568570213
901 0.12236437568570213
902 0.12236437568570213
903 0.12236437568570213
904 0.12236437568570213
905 0.12236437568570213
906 0.12236437568570213
907 0.12236437568570213
908 0.12236437568570213
909 0.12236437568570213
910 0.12236437568570213
911 0.12236437568570213
912 0.12236437568570213
913 0.12236437568570213
914 0.12236437568570213
915 0.12236437568570213
916 0.12236437568570213
917 0.12236437568570213
918 0.12236437568570213
919 0.12236437568570213
920 0.12236437568570213
921 0.12236437568570213
922 0.12236437568570213
923 0.12236437568570213
924 0.12236437568570213
925 0.12236437568570213
926 0.12236437568570213
927 0.12236437568570213
928 0.12236437568570213
929 0.12236437568570213
930 0.12236437568570213
931 0.12236437568570213
932 0.12236437568570213
933 0.12236437568570213
934 0.12236437568570213
935 0.12236437568570213
936 0.12236437568570213
937 0.12236437568570213
938 0.12236437568570213
939 0.12236437568570213
940 0.12236437568570213
941 0.12236437568570213
942 0.12236437568570213
943 0.12236437568570213
944 0.12236437568570213
945 0.12236437568570213
946 0.12236437568570213
947 0.12236437568570213
948 0.12236437568570213
949 0.12236437568570213
950 0.12236437568570213
951 0.12236437568570213
952 0.12236437568570213
953 0.12236437568570213
954 0.12236437568570213
955 0.12236437568570213
956 0.12236437568570213
957 0.12236437568570213
958 0.12236437568570213
959 0.12236437568570213
960 0.12236437568570213
961 0.12236437568570213
962 0.12236437568570213
963 0.12236437568570213
964 0.12236437568570213
965 0.12236437568570213
966 0.12236437568570213
967 0.12236437568570213
968 0.12236437568570213
969 0.12236437568570213
970 0.12236437568570213
971 0.12236437568570213
972 0.12236437568570213
973 0.12236437568570213
974 0.12236437568570213
975 0.12236437568570213
976 0.12236437568570213
977 0.12236437568570213
978 0.12236437568570213
979 0.12236437568570213
980 0.12236437568570213
981 0.12236437568570213
982 0.12236437568570213
983 0.12236437568570213
984 0.12236437568570213
985 0.12236437568570213
986 0.12236437568570213
987 0.12236437568570213
988 0.12236437568570213
989 0.12236437568570213
990 0.12236437568570213
991 0.12236437568570213
992 0.12236437568570213
993 0.12236437568570213
994 0.12236437568570213
995 0.12236437568570213
996 0.12236437568570213
997 0.12236437568570213
998 0.12236437568570213
999 0.12236437568570213
1000 0.12236437568570213

==> data/mean-ndcg-oe-linevul-1000-sanitizer=undefined.dat <==
1 0.006389776357827476
2 0.00739765136353268
3 0.009793817497717983
4 0.011169780942041923
5 0.013641683863668387
6 0.01762483132334276
7 0.019222275412799635
8 0.020230150418504837
9 0.020711029005827494
10 0.0234816183954558
11 0.02481840567493406
12 0.02870361875775495
13 0.029542754652442473
14 0.03076939055408695
15 0.03156811259881538
16 0.03195892816130457
17 0.03234201516860189
18 0.03234201516860189
19 0.033820470204766494
20 0.033820470204766494
21 0.03883550780707648
22 0.039541784897995015
23 0.04093542254646485
24 0.041623404268626825
25 0.04434220367505959
26 0.04635795368646999
27 0.04768712044478635
28 0.048344778056481026
29 0.048344778056481026
30 0.048344778056481026
31 0.04994222214593789
32 0.04994222214593789
33 0.04994222214593789
34 0.05025365828314841
35 0.05056264614835172
36 0.051175932793740095
37 0.0517847232487777
38 0.052086960244811034
39 0.05328761088192995
40 0.053585777673046474
41 0.053585777673046474
42 0.05564651542391061
43 0.05593911806115283
44 0.05652086854188745
45 0.05652086854188745
46 0.056808458520572265
47 0.0573805103792018
48 0.0573805103792018
49 0.0573805103792018
50 0.0573805103792018
51 0.057940973841124975
52 0.05821986110957233
53 0.05877502194941718
54 0.05877502194941718
55 0.05877502194941718
56 0.059048890320941
57 0.059321585655867086
58 0.05959313775856183
59 0.05959313775856183
60 0.059862487756468366
61 0.060935642893574074
62 0.060935642893574074
63 0.060935642893574074
64 0.060935642893574074
65 0.060935642893574074
66 0.061198982920286804
67 0.06146139833556165
68 0.06146139833556165
69 0.06146139833556165
70 0.06172115602289652
71 0.06172115602289652
72 0.06197923184948279
73 0.06352279196216437
74 0.06377925216253819
75 0.06429060383427883
76 0.06480041666389524
77 0.06480041666389524
78 0.06480041666389524
79 0.06480041666389524
80 0.06505238541532155
81 0.06505238541532155
82 0.06505238541532155
83 0.06505238541532155
84 0.06555085527162259
85 0.06579943576907066
86 0.06604737277030094
87 0.06654198102185292
88 0.06654198102185292
89 0.0667880500665083
90 0.06703351633853684
91 0.06727838932360501
92 0.06776696717760766
93 0.06898553643161055
94 0.06922868395032182
95 0.06922868395032182
96 0.06922868395032182
97 0.06971168142930516
98 0.06971168142930516
99 0.07163519577859577
100 0.07451424657521602
101 0.07595070544069796
102 0.07618961129032177
103 0.07618961129032177
104 0.07666544854865669
105 0.07666544854865669
106 0.07666544854865669
107 0.07666544854865669
108 0.07690147109367056
109 0.07690147109367056
110 0.07690147109367056
111 0.07737079996156333
112 0.07783924634640457
113 0.07783924634640457
114 0.07783924634640457
115 0.07783924634640457
116 0.07783924634640457
117 0.07807134382378354
118 0.07830303146866344
119 0.07899687947480062
120 0.07899687947480062
121 0.07899687947480062
122 0.07945707126503118
123 0.07968678064022829
124 0.07968678064022829
125 0.07968678064022829
126 0.07968678064022829
127 0.07968678064022829
128 0.07968678064022829
129 0.07991426005059087
130 0.07991426005059087
131 0.07991426005059087
132 0.07991426005059087
133 0.08059247569989832
134 0.08081820492338161
135 0.08171976539727051
136 0.08171976539727051
137 0.08171976539727051
138 0.0819441588952835
139 0.08239229486790796
140 0.08239229486790796
141 0.08239229486790796
142 0.08261540559355064
143 0.08306100135337673
144 0.0835059774859237
145 0.08372815871946769
146 0.08372815871946769
147 0.08372815871946769
148 0.08461327122788416
149 0.08461327122788416
150 0.08461327122788416
151 0.08461327122788416
152 0.08461327122788416
153 0.08483309935693557
154 0.08505264536803714
155 0.08527191179169748
156 0.08592887977308276
157 0.08592887977308276
158 0.08592887977308276
159 0.08745608797306578
160 0.08745608797306578
161 0.08745608797306578
162 0.08767346491992387
163 0.08767346491992387
164 0.08767346491992387
165 0.08767346491992387
166 0.08767346491992387
167 0.08767346491992387
168 0.08767346491992387
169 0.08767346491992387
170 0.08767346491992387
171 0.08788857226422443
172 0.08831830298929785
173 0.08831830298929785
174 0.08853269016280314
175 0.08853269016280314
176 0.08853269016280314
177 0.08874637409150503
178 0.08874637409150503
179 0.08874637409150503
180 0.08874637409150503
181 0.08874637409150503
182 0.08874637409150503
183 0.08874637409150503
184 0.08874637409150503
185 0.08874637409150503
186 0.08874637409150503
187 0.08874637409150503
188 0.08874637409150503
189 0.08874637409150503
190 0.08874637409150503
191 0.08874637409150503
192 0.08895677292308429
193 0.08895677292308429
194 0.08895677292308429
195 0.08937634087042803
196 0.08937634087042803
197 0.08937634087042803
198 0.0895855228282736
199 0.0895855228282736
200 0.0895855228282736
201 0.0895855228282736
202 0.0895855228282736
203 0.0895855228282736
204 0.0895855228282736
205 0.0895855228282736
206 0.0895855228282736
207 0.0895855228282736
208 0.0895855228282736
209 0.0895855228282736
210 0.0895855228282736
211 0.0895855228282736
212 0.0895855228282736
213 0.08979187184355235
214 0.08979187184355235
215 0.08979187184355235
216 0.08999768689799396
217 0.08999768689799396
218 0.09040861624620915
219 0.09040861624620915
220 0.09040861624620915
221 0.09040861624620915
222 0.09040861624620915
223 0.09040861624620915
224 0.09040861624620915
225 0.09040861624620915
226 0.09040861624620915
227 0.09040861624620915
228 0.09040861624620915
229 0.09040861624620915
230 0.09040861624620915
231 0.09040861624620915
232 0.09040861624620915
233 0.09061158575859807
234 0.09162564063862566
235 0.09203094735604354
236 0.09203094735604354
237 0.09203094735604354
238 0.09324406292547194
239 0.09324406292547194
240 0.09324406292547194
241 0.09344578936544094
242 0.09344578936544094
243 0.09344578936544094
244 0.09364706402377034
245 0.09364706402377034
246 0.09364706402377034
247 0.09364706402377034
248 0.09364706402377034
249 0.09364706402377034
250 0.09364706402377034
251 0.09364706402377034
252 0.09364706402377034
253 0.09364706402377034
254 0.09364706402377034
255 0.09364706402377034
256 0.09364706402377034
257 0.09364706402377034
258 0.09364706402377034
259 0.09364706402377034
260 0.09364706402377034
261 0.09364706402377034
262 0.09364706402377034
263 0.09364706402377034
264 0.09364706402377034
265 0.09364706402377034
266 0.09384524096816754
267 0.09384524096816754
268 0.09384524096816754
269 0.09384524096816754
270 0.09384524096816754
271 0.09384524096816754
272 0.09404263279170066
273 0.09404263279170066
274 0.09404263279170066
275 0.09404263279170066
276 0.09404263279170066
277 0.09404263279170066
278 0.09404263279170066
279 0.09404263279170066
280 0.09404263279170066
281 0.09404263279170066
282 0.09404263279170066
283 0.09404263279170066
284 0.09404263279170066
285 0.09404263279170066
286 0.09404263279170066
287 0.09404263279170066
288 0.09404263279170066
289 0.09404263279170066
290 0.09501848399439551
291 0.09501848399439551
292 0.09501848399439551
293 0.09501848399439551
294 0.09501848399439551
295 0.09501848399439551
296 0.0952129546578753
297 0.0952129546578753
298 0.0952129546578753
299 0.0952129546578753
300 0.0952129546578753
301 0.0952129546578753
302 0.0952129546578753
303 0.0952129546578753
304 0.0952129546578753
305 0.0952129546578753
306 0.0952129546578753
307 0.09540619106014517
308 0.09540619106014517
309 0.09540619106014517
310 0.09540619106014517
311 0.09540619106014517
312 0.09540619106014517
313 0.09540619106014517
314 0.09559867256993715
315 0.09559867256993715
316 0.09559867256993715
317 0.09559867256993715
318 0.09559867256993715
319 0.09559867256993715
320 0.09559867256993715
321 0.09559867256993715
322 0.09579031855428595
323 0.09598186205793463
324 0.09598186205793463
325 0.09598186205793463
326 0.09636433925433223
327 0.09655547705264615
328 0.09674651446364554
329 0.09674651446364554
330 0.09674651446364554
331 0.09693725315837667
332 0.09693725315837667
333 0.09693725315837667
334 0.09712769674416276
335 0.09712769674416276
336 0.09750819436935454
337 0.09750819436935454
338 0.09750819436935454
339 0.09750819436935454
340 0.097698058254819
341 0.09826736405578142
342 0.09826736405578142
343 0.09826736405578142
344 0.09826736405578142
345 0.09902492872672812
346 0.09902492872672812
347 0.09902492872672812
348 0.09997048830432308
349 0.1003485273967841
350 0.1003485273967841
351 0.1003485273967841
352 0.10053727194562735
353 0.10053727194562735
354 0.10053727194562735
355 0.10053727194562735
356 0.10053727194562735
357 0.10053727194562735
358 0.10053727194562735
359 0.10053727194562735
360 0.10053727194562735
361 0.10053727194562735
362 0.10053727194562735
363 0.10053727194562735
364 0.10072494705255729
365 0.10072494705255729
366 0.10072494705255729
367 0.10128719230789505
368 0.10147452134886714
369 0.10184900796556573
370 0.10203616585080895
371 0.10278445692949409
372 0.1029714448891631
373 0.10427976906219202
374 0.104653407559402
375 0.104653407559402
376 0.104653407559402
377 0.104653407559402
378 0.104653407559402
379 0.104653407559402
380 0.104653407559402
381 0.104653407559402
382 0.104653407559402
383 0.104653407559402
384 0.10483940094225802
385 0.10483940094225802
386 0.10483940094225802
387 0.10502515213750507
388 0.10502515213750507
389 0.10521074325940093
390 0.10521074325940093
391 0.10521074325940093
392 0.10521074325940093
393 0.10521074325940093
394 0.10521074325940093
395 0.10521074325940093
396 0.10521074325940093
397 0.10558066650132512
398 0.10595043474313966
399 0.10595043474313966
400 0.10595043474313966
401 0.10595043474313966
402 0.10613501143523754
403 0.10613501143523754
404 0.10613501143523754
405 0.10613501143523754
406 0.10613501143523754
407 0.10613501143523754
408 0.10613501143523754
409 0.10613501143523754
410 0.10613501143523754
411 0.10613501143523754
412 0.10613501143523754
413 0.10613501143523754
414 0.10613501143523754
415 0.10613501143523754
416 0.10613501143523754
417 0.10613501143523754
418 0.10631839791060183
419 0.10631839791060183
420 0.10631839791060183
421 0.10650156795085614
422 0.10650156795085614
423 0.10650156795085614
424 0.10650156795085614
425 0.10650156795085614
426 0.10650156795085614
427 0.10650156795085614
428 0.10650156795085614
429 0.10650156795085614
430 0.10650156795085614
431 0.10650156795085614
432 0.10650156795085614
433 0.10650156795085614
434 0.10650156795085614
435 0.10650156795085614
436 0.10650156795085614
437 0.10650156795085614
438 0.10650156795085614
439 0.10650156795085614
440 0.10650156795085614
441 0.10650156795085614
442 0.1066832781648184
443 0.1066832781648184
444 0.1066832781648184
445 0.1066832781648184
446 0.1066832781648184
447 0.1066832781648184
448 0.1066832781648184
449 0.1066832781648184
450 0.1066832781648184
451 0.1066832781648184
452 0.10776956011092627
453 0.10795054184934381
454 0.10795054184934381
455 0.10813139365287536
456 0.10813139365287536
457 0.10849283889788894
458 0.10849283889788894
459 0.10849283889788894
460 0.10849283889788894
461 0.10849283889788894
462 0.10849283889788894
463 0.10849283889788894
464 0.10849283889788894
465 0.10849283889788894
466 0.10849283889788894
467 0.10849283889788894
468 0.10849283889788894
469 0.10849283889788894
470 0.10849283889788894
471 0.10849283889788894
472 0.10849283889788894
473 0.10849283889788894
474 0.10849283889788894
475 0.10849283889788894
476 0.10867237045947374
477 0.10867237045947374
478 0.10867237045947374
479 0.10885171970288358
480 0.10885171970288358
481 0.10885171970288358
482 0.10885171970288358
483 0.10885171970288358
484 0.10885171970288358
485 0.10885171970288358
486 0.10903064934206608
487 0.10903064934206608
488 0.1093882717740833
489 0.1093882717740833
490 0.1093882717740833
491 0.10956690655163978
492 0.10956690655163978
493 0.10956690655163978
494 0.11028074557713109
495 0.11028074557713109
496 0.11028074557713109
497 0.11045903170938513
498 0.11045903170938513
499 0.11045903170938513
500 0.11045903170938513
501 0.11063708848187365
502 0.11063708848187365
503 0.11063708848187365
504 0.11063708848187365
505 0.11063708848187365
506 0.11063708848187365
507 0.11063708848187365
508 0.11081474962943058
509 0.11081474962943058
510 0.11099229905954267
511 0.11099229905954267
512 0.11099229905954267
513 0.11099229905954267
514 0.11099229905954267
515 0.111701389639184
516 0.111701389639184
517 0.111701389639184
518 0.11187849790690556
519 0.11187849790690556
520 0.11223249666303196
521 0.11223249666303196
522 0.11223249666303196
523 0.11223249666303196
524 0.11223249666303196
525 0.11293941486479893
526 0.11293941486479893
527 0.11293941486479893
528 0.11329255341025822
529 0.11329255341025822
530 0.11329255341025822
531 0.11329255341025822
532 0.11329255341025822
533 0.11329255341025822
534 0.11329255341025822
535 0.11329255341025822
536 0.11329255341025822
537 0.11346864895313896
538 0.11346864895313896
539 0.11346864895313896
540 0.11346864895313896
541 0.11346864895313896
542 0.11346864895313896
543 0.11346864895313896
544 0.11346864895313896
545 0.11346864895313896
546 0.11346864895313896
547 0.11346864895313896
548 0.11346864895313896
549 0.11346864895313896
550 0.11346864895313896
551 0.11346864895313896
552 0.11346864895313896
553 0.11346864895313896
554 0.11346864895313896
555 0.11346864895313896
556 0.11346864895313896
557 0.11346864895313896
558 0.11346864895313896
559 0.11346864895313896
560 0.11346864895313896
561 0.11346864895313896
562 0.11346864895313896
563 0.11346864895313896
564 0.11346864895313896
565 0.11346864895313896
566 0.11346864895313896
567 0.11346864895313896
568 0.11346864895313896
569 0.11346864895313896
570 0.11346864895313896
571 0.11346864895313896
572 0.11346864895313896
573 0.11346864895313896
574 0.11364290129595186
575 0.11364290129595186
576 0.11364290129595186
577 0.11364290129595186
578 0.11381696374159299
579 0.11381696374159299
580 0.11381696374159299
581 0.11399088489237813
582 0.11399088489237813
583 0.11399088489237813
584 0.11399088489237813
585 0.11399088489237813
586 0.11399088489237813
587 0.11399088489237813
588 0.11416448004497977
589 0.11416448004497977
590 0.11416448004497977
591 0.11416448004497977
592 0.11416448004497977
593 0.11416448004497977
594 0.1146844392954683
595 0.1146844392954683
596 0.1146844392954683
597 0.1146844392954683
598 0.1146844392954683
599 0.1146844392954683
600 0.1146844392954683
601 0.1146844392954683
602 0.1146844392954683
603 0.1146844392954683
604 0.1146844392954683
605 0.1146844392954683
606 0.1146844392954683
607 0.11485717465559463
608 0.11485717465559463
609 0.11485717465559463
610 0.11502977748198306
611 0.11502977748198306
612 0.11502977748198306
613 0.11520224862551226
614 0.11520224862551226
615 0.11520224862551226
616 0.11554692922914458
617 0.11554692922914458
618 0.11554692922914458
619 0.11554692922914458
620 0.11554692922914458
621 0.11554692922914458
622 0.11554692922914458
623 0.11554692922914458
624 0.11554692922914458
625 0.11554692922914458
626 0.11554692922914458
627 0.11554692922914458
628 0.11554692922914458
629 0.11554692922914458
630 0.11571866978098383
631 0.11571866978098383
632 0.11571866978098383
633 0.11571866978098383
634 0.11571866978098383
635 0.11571866978098383
636 0.11571866978098383
637 0.11571866978098383
638 0.11571866978098383
639 0.11571866978098383
640 0.11571866978098383
641 0.11571866978098383
642 0.11571866978098383
643 0.11571866978098383
644 0.11571866978098383
645 0.11571866978098383
646 0.11571866978098383
647 0.1158897050855084
648 0.1158897050855084
649 0.1158897050855084
650 0.1158897050855084
651 0.1158897050855084
652 0.1158897050855084
653 0.1158897050855084
654 0.1158897050855084
655 0.1158897050855084
656 0.1158897050855084
657 0.1158897050855084
658 0.1158897050855084
659 0.1158897050855084
660 0.1158897050855084
661 0.1158897050855084
662 0.1158897050855084
663 0.1158897050855084
664 0.11606005895399411
665 0.11623037344893604
666 0.11623037344893604
667 0.11623037344893604
668 0.11623037344893604
669 0.11623037344893604
670 0.11623037344893604
671 0.11623037344893604
672 0.11623037344893604
673 0.11623037344893604
674 0.11623037344893604
675 0.11623037344893604
676 0.11623037344893604
677 0.11623037344893604
678 0.11623037344893604
679 0.11623037344893604
680 0.11623037344893604
681 0.11640006828938448
682 0.11640006828938448
683 0.11640006828938448
684 0.11640006828938448
685 0.11640006828938448
686 0.11656957337243384
687 0.11656957337243384
688 0.11656957337243384
689 0.11656957337243384
690 0.11656957337243384
691 0.11656957337243384
692 0.11656957337243384
693 0.11656957337243384
694 0.11656957337243384
695 0.11656957337243384
696 0.11690783522072634
697 0.11690783522072634
698 0.11724594908672817
699 0.11741496912771071
700 0.11741496912771071
701 0.11775286205351586
702 0.11775286205351586
703 0.11775286205351586
704 0.11775286205351586
705 0.11775286205351586
706 0.11775286205351586
707 0.11842777149329199
708 0.11842777149329199
709 0.11842777149329199
710 0.11842777149329199
711 0.11842777149329199
712 0.11842777149329199
713 0.11842777149329199
714 0.11842777149329199
715 0.11859621045572805
716 0.11859621045572805
717 0.11893294549421138
718 0.11893294549421138
719 0.11893294549421138
720 0.11893294549421138
721 0.11893294549421138
722 0.11893294549421138
723 0.11893294549421138
724 0.11910106499135405
725 0.11910106499135405
726 0.11910106499135405
727 0.11910106499135405
728 0.11910106499135405
729 0.11910106499135405
730 0.11910106499135405
731 0.11910106499135405
732 0.11910106499135405
733 0.11910106499135405
734 0.11910106499135405
735 0.11910106499135405
736 0.11910106499135405
737 0.11926873205456927
738 0.11926873205456927
739 0.11926873205456927
740 0.11926873205456927
741 0.11926873205456927
742 0.11926873205456927
743 0.11926873205456927
744 0.11926873205456927
745 0.11926873205456927
746 0.11926873205456927
747 0.11926873205456927
748 0.11926873205456927
749 0.11926873205456927
750 0.11926873205456927
751 0.11926873205456927
752 0.11926873205456927
753 0.11926873205456927
754 0.11926873205456927
755 0.11926873205456927
756 0.11926873205456927
757 0.11926873205456927
758 0.11926873205456927
759 0.11926873205456927
760 0.11926873205456927
761 0.11926873205456927
762 0.11926873205456927
763 0.11926873205456927
764 0.11926873205456927
765 0.11926873205456927
766 0.11926873205456927
767 0.11943539354013445
768 0.11943539354013445
769 0.11943539354013445
770 0.11943539354013445
771 0.11943539354013445
772 0.11943539354013445
773 0.11943539354013445
774 0.11943539354013445
775 0.11943539354013445
776 0.11943539354013445
777 0.11943539354013445
778 0.11943539354013445
779 0.11943539354013445
780 0.11943539354013445
781 0.11943539354013445
782 0.11943539354013445
783 0.11943539354013445
784 0.11943539354013445
785 0.11943539354013445
786 0.11943539354013445
787 0.11943539354013445
788 0.11943539354013445
789 0.11943539354013445
790 0.11943539354013445
791 0.11943539354013445
792 0.11943539354013445
793 0.11943539354013445
794 0.11943539354013445
795 0.11943539354013445
796 0.11943539354013445
797 0.11943539354013445
798 0.11943539354013445
799 0.11943539354013445
800 0.11943539354013445
801 0.11943539354013445
802 0.11943539354013445
803 0.11943539354013445
804 0.11943539354013445
805 0.11943539354013445
806 0.11943539354013445
807 0.11943539354013445
808 0.11943539354013445
809 0.11943539354013445
810 0.11943539354013445
811 0.11943539354013445
812 0.11943539354013445
813 0.11943539354013445
814 0.11943539354013445
815 0.11943539354013445
816 0.11943539354013445
817 0.11943539354013445
818 0.11943539354013445
819 0.11943539354013445
820 0.11943539354013445
821 0.11943539354013445
822 0.11943539354013445
823 0.11943539354013445
824 0.11943539354013445
825 0.11943539354013445
826 0.11943539354013445
827 0.11943539354013445
828 0.11943539354013445
829 0.11943539354013445
830 0.11943539354013445
831 0.11960007103268869
832 0.11960007103268869
833 0.11960007103268869
834 0.11960007103268869
835 0.11960007103268869
836 0.11960007103268869
837 0.11960007103268869
838 0.11960007103268869
839 0.11960007103268869
840 0.11960007103268869
841 0.11960007103268869
842 0.11960007103268869
843 0.11960007103268869
844 0.11960007103268869
845 0.11960007103268869
846 0.11960007103268869
847 0.11960007103268869
848 0.11960007103268869
849 0.11960007103268869
850 0.11960007103268869
851 0.11976416879746822
852 0.11976416879746822
853 0.11976416879746822
854 0.11976416879746822
855 0.11976416879746822
856 0.11976416879746822
857 0.11976416879746822
858 0.11976416879746822
859 0.11976416879746822
860 0.11976416879746822
861 0.11976416879746822
862 0.11976416879746822
863 0.11976416879746822
864 0.11976416879746822
865 0.11976416879746822
866 0.11976416879746822
867 0.11976416879746822
868 0.11976416879746822
869 0.11976416879746822
870 0.11976416879746822
871 0.11976416879746822
872 0.11976416879746822
873 0.11976416879746822
874 0.11976416879746822
875 0.11976416879746822
876 0.11976416879746822
877 0.11976416879746822
878 0.11976416879746822
879 0.11976416879746822
880 0.11976416879746822
881 0.11976416879746822
882 0.11976416879746822
883 0.11992737476317578
884 0.11992737476317578
885 0.11992737476317578
886 0.11992737476317578
887 0.11992737476317578
888 0.11992737476317578
889 0.11992737476317578
890 0.11992737476317578
891 0.11992737476317578
892 0.11992737476317578
893 0.11992737476317578
894 0.11992737476317578
895 0.11992737476317578
896 0.11992737476317578
897 0.11992737476317578
898 0.11992737476317578
899 0.11992737476317578
900 0.11992737476317578
901 0.11992737476317578
902 0.11992737476317578
903 0.11992737476317578
904 0.11992737476317578
905 0.11992737476317578
906 0.11992737476317578
907 0.11992737476317578
908 0.11992737476317578
909 0.11992737476317578
910 0.11992737476317578
911 0.11992737476317578
912 0.12008980791096158
913 0.12008980791096158
914 0.12008980791096158
915 0.12008980791096158
916 0.12008980791096158
917 0.12008980791096158
918 0.12008980791096158
919 0.12008980791096158
920 0.12008980791096158
921 0.12008980791096158
922 0.12008980791096158
923 0.12025195618359233
924 0.12025195618359233
925 0.12025195618359233
926 0.12025195618359233
927 0.12025195618359233
928 0.12025195618359233
929 0.12025195618359233
930 0.12025195618359233
931 0.12025195618359233
932 0.12025195618359233
933 0.12025195618359233
934 0.12025195618359233
935 0.12025195618359233
936 0.12025195618359233
937 0.12025195618359233
938 0.12025195618359233
939 0.12025195618359233
940 0.12025195618359233
941 0.12025195618359233
942 0.12025195618359233
943 0.12025195618359233
944 0.12025195618359233
945 0.12025195618359233
946 0.12025195618359233
947 0.12025195618359233
948 0.12025195618359233
949 0.12025195618359233
950 0.12025195618359233
951 0.12025195618359233
952 0.12025195618359233
953 0.12025195618359233
954 0.12025195618359233
955 0.12025195618359233
956 0.12025195618359233
957 0.12025195618359233
958 0.12025195618359233
959 0.12025195618359233
960 0.12025195618359233
961 0.12025195618359233
962 0.12025195618359233
963 0.12025195618359233
964 0.12025195618359233
965 0.12025195618359233
966 0.12025195618359233
967 0.12025195618359233
968 0.12025195618359233
969 0.12025195618359233
970 0.12025195618359233
971 0.12025195618359233
972 0.12025195618359233
973 0.12025195618359233
974 0.12025195618359233
975 0.12025195618359233
976 0.12041279081406989
977 0.12041279081406989
978 0.12041279081406989
979 0.12041279081406989
980 0.12041279081406989
981 0.12057350627847868
982 0.12057350627847868
983 0.12057350627847868
984 0.12057350627847868
985 0.12057350627847868
986 0.12057350627847868
987 0.12073407977282914
988 0.12089462971363658
989 0.12089462971363658
990 0.12089462971363658
991 0.12089462971363658
992 0.12089462971363658
993 0.12089462971363658
994 0.12089462971363658
995 0.12089462971363658
996 0.12089462971363658
997 0.12089462971363658
998 0.12089462971363658
999 0.12089462971363658
1000 0.12089462971363658

==> data/mean-ndcg-oe-random-1000-crash_class=asan_heap_buffer_overflow.dat <==
1 0.014778325123152709
2 0.020994381808585785
3 0.0357727069317385
4 0.03789426633111481
5 0.03789426633111481
6 0.0396489815385435
7 0.0396489815385435
8 0.04275700988126004
9 0.04275700988126004
10 0.04418097454292451
11 0.04555507772347194
12 0.04821752259467706
13 0.04821752259467706
14 0.04821752259467706
15 0.04944904968827312
16 0.05306457494125183
17 0.05424591714109485
18 0.05424591714109485
19 0.05766529960158391
20 0.05878682792028811
21 0.05989147730067026
22 0.060980466115731845
23 0.060980466115731845
24 0.06416280521479634
25 0.06625882544684916
26 0.06729483489442134
27 0.06831953734602976
28 0.06933356115125357
29 0.06933356115125357
30 0.06933356115125357
31 0.06933356115125357
32 0.07226321430155741
33 0.07323149820418218
34 0.07323149820418218
35 0.07418433763086824
36 0.07418433763086824
37 0.0751230145393745
38 0.07605503601482706
39 0.07605503601482706
40 0.07605503601482706
41 0.07605503601482706
42 0.07787068954338575
43 0.08057762428595178
44 0.08057762428595178
45 0.08057762428595178
46 0.08057762428595178
47 0.08057762428595178
48 0.08233233949338047
49 0.08233233949338047
50 0.08233233949338047
51 0.08233233949338047
52 0.08319235639016886
53 0.08319235639016886
54 0.08319235639016886
55 0.08319235639016886
56 0.08403689629447386
57 0.08487781885439365
58 0.08487781885439365
59 0.08571177849773741
60 0.08571177849773741
61 0.0873664462707132
62 0.0873664462707132
63 0.0873664462707132
64 0.08818441497128432
65 0.09144436677264509
66 0.09144436677264509
67 0.09225358869364038
68 0.09225358869364038
69 0.09305728928321433
70 0.09385831545204013
71 0.09465672197614418
72 0.0954525617172427
73 0.0954525617172427
74 0.09624341928095709
75 0.09624341928095709
76 0.09702948536800111
77 0.09702948536800111
78 0.09937384436675377
79 0.09937384436675377
80 0.1001508514524329
81 0.1001508514524329
82 0.1001508514524329
83 0.1001508514524329
84 0.1001508514524329
85 0.1009174100307703
86 0.1009174100307703
87 0.10168003260582335
88 0.10168003260582335
89 0.10168003260582335
90 0.10168003260582335
91 0.10168003260582335
92 0.10168003260582335
93 0.10243158369252858
94 0.1031813883561406
95 0.1031813883561406
96 0.1031813883561406
97 0.1031813883561406
98 0.1031813883561406
99 0.1031813883561406
100 0.1031813883561406
101 0.1031813883561406
102 0.1031813883561406
103 0.1031813883561406
104 0.1046487485714985
105 0.1046487485714985
106 0.1046487485714985
107 0.1046487485714985
108 0.1046487485714985
109 0.1046487485714985
110 0.1060987947480304
111 0.1060987947480304
112 0.1060987947480304
113 0.1060987947480304
114 0.1060987947480304
115 0.1060987947480304
116 0.1060987947480304
117 0.1060987947480304
118 0.1060987947480304
119 0.1060987947480304
120 0.1060987947480304
121 0.1060987947480304
122 0.1060987947480304
123 0.1060987947480304
124 0.1060987947480304
125 0.1060987947480304
126 0.1060987947480304
127 0.1060987947480304
128 0.1060987947480304
129 0.10680028297900072
130 0.10680028297900072
131 0.10680028297900072
132 0.10680028297900072
133 0.10680028297900072
134 0.10680028297900072
135 0.10680028297900072
136 0.10680028297900072
137 0.10680028297900072
138 0.10749225504676496
139 0.10749225504676496
140 0.10749225504676496
141 0.10749225504676496
142 0.10749225504676496
143 0.10749225504676496
144 0.10817835125113538
145 0.10817835125113538
146 0.108862564106727
147 0.108862564106727
148 0.10954492916863426
149 0.11022638330177788
150 0.1109069349636132
151 0.11294590749689826
152 0.11430345059123469
153 0.11498134423057546
154 0.11498134423057546
155 0.11498134423057546
156 0.11498134423057546
157 0.1156558042868434
158 0.1156558042868434
159 0.1156558042868434
160 0.11632776776102909
161 0.11632776776102909
162 0.11632776776102909
163 0.11632776776102909
164 0.11766523528718688
165 0.11766523528718688
166 0.11766523528718688
167 0.11766523528718688
168 0.11766523528718688
169 0.11766523528718688
170 0.11766523528718688
171 0.11766523528718688
172 0.11832782502584689
173 0.11832782502584689
174 0.11832782502584689
175 0.11832782502584689
176 0.11832782502584689
177 0.11832782502584689
178 0.11832782502584689
179 0.11832782502584689
180 0.11832782502584689
181 0.11832782502584689
182 0.12029415223969782
183 0.12094890970739146
184 0.12094890970739146
185 0.12094890970739146
186 0.12094890970739146
187 0.12160097806890002
188 0.12160097806890002
189 0.12225173134997487
190 0.12225173134997487
191 0.12290118853238227
192 0.12419882073502868
193 0.12614335949883115
194 0.12679090708401758
195 0.12679090708401758
196 0.12743720397244984
197 0.12743720397244984
198 0.12743720397244984
199 0.12743720397244984
200 0.12743720397244984
201 0.12743720397244984
202 0.12743720397244984
203 0.12743720397244984
204 0.12743720397244984
205 0.12743720397244984
206 0.12743720397244984
207 0.12743720397244984
208 0.12807634745726293
209 0.12807634745726293
210 0.12807634745726293
211 0.12807634745726293
212 0.12807634745726293
213 0.12807634745726293
214 0.12807634745726293
215 0.12807634745726293
216 0.12807634745726293
217 0.12871048642313068
218 0.12871048642313068
219 0.12871048642313068
220 0.12871048642313068
221 0.12871048642313068
222 0.12871048642313068
223 0.12871048642313068
224 0.12871048642313068
225 0.12871048642313068
226 0.12871048642313068
227 0.12871048642313068
228 0.12871048642313068
229 0.12871048642313068
230 0.12871048642313068
231 0.12871048642313068
232 0.12871048642313068
233 0.12871048642313068
234 0.12871048642313068
235 0.12871048642313068
236 0.12871048642313068
237 0.12871048642313068
238 0.12871048642313068
239 0.12933350103485686
240 0.12933350103485686
241 0.12933350103485686
242 0.12933350103485686
243 0.12933350103485686
244 0.12933350103485686
245 0.12933350103485686
246 0.12933350103485686
247 0.1305721197920911
248 0.1305721197920911
249 0.1305721197920911
250 0.13180804313392439
251 0.13242556043576467
252 0.13242556043576467
253 0.13242556043576467
254 0.13304175890801034
255 0.13304175890801034
256 0.13365708983492475
257 0.13365708983492475
258 0.13365708983492475
259 0.13365708983492475
260 0.13365708983492475
261 0.13365708983492475
262 0.13365708983492475
263 0.13426945520406175
264 0.13426945520406175
265 0.13488099283962296
266 0.13488099283962296
267 0.13488099283962296
268 0.13488099283962296
269 0.13549090008774473
270 0.13670990962324797
271 0.13670990962324797
272 0.13670990962324797
273 0.13670990962324797
274 0.13670990962324797
275 0.13670990962324797
276 0.13670990962324797
277 0.13670990962324797
278 0.13670990962324797
279 0.13670990962324797
280 0.13670990962324797
281 0.13731511599901863
282 0.13731511599901863
283 0.13731511599901863
284 0.13731511599901863
285 0.13731511599901863
286 0.13731511599901863
287 0.13791807237542533
288 0.13791807237542533
289 0.13791807237542533
290 0.13791807237542533
291 0.13791807237542533
292 0.13791807237542533
293 0.13791807237542533
294 0.1385184825964808
295 0.13971858890197703
296 0.13971858890197703
297 0.13971858890197703
298 0.13971858890197703
299 0.13971858890197703
300 0.13971858890197703
301 0.13971858890197703
302 0.13971858890197703
303 0.13971858890197703
304 0.13971858890197703
305 0.13971858890197703
306 0.13971858890197703
307 0.13971858890197703
308 0.13971858890197703
309 0.1403138081293783
310 0.1403138081293783
311 0.1403138081293783
312 0.1403138081293783
313 0.1403138081293783
314 0.1403138081293783
315 0.1403138081293783
316 0.1403138081293783
317 0.1403138081293783
318 0.1403138081293783
319 0.1403138081293783
320 0.1403138081293783
321 0.1403138081293783
322 0.1403138081293783
323 0.1403138081293783
324 0.14090416451519525
325 0.14090416451519525
326 0.14090416451519525
327 0.14090416451519525
328 0.14090416451519525
329 0.14090416451519525
330 0.14090416451519525
331 0.14090416451519525
332 0.14090416451519525
333 0.141491745875717
334 0.141491745875717
335 0.141491745875717
336 0.14207842448007674
337 0.14207842448007674
338 0.14207842448007674
339 0.14207842448007674
340 0.14207842448007674
341 0.14207842448007674
342 0.14207842448007674
343 0.1426630380090589
344 0.1426630380090589
345 0.1432470718563651
346 0.1432470718563651
347 0.1432470718563651
348 0.1432470718563651
349 0.1432470718563651
350 0.1432470718563651
351 0.1432470718563651
352 0.1432470718563651
353 0.1432470718563651
354 0.1432470718563651
355 0.1432470718563651
356 0.1432470718563651
357 0.1432470718563651
358 0.1432470718563651
359 0.1438271700185099
360 0.14440699492827994
361 0.14788431094541155
362 0.1484635923801632
363 0.1484635923801632
364 0.1484635923801632
365 0.1484635923801632
366 0.1496200052194415
367 0.15077588544880582
368 0.15077588544880582
369 0.15077588544880582
370 0.15077588544880582
371 0.15077588544880582
372 0.15077588544880582
373 0.15077588544880582
374 0.15135198815632664
375 0.15135198815632664
376 0.15135198815632664
377 0.15135198815632664
378 0.15135198815632664
379 0.15135198815632664
380 0.15135198815632664
381 0.15135198815632664
382 0.15135198815632664
383 0.15135198815632664
384 0.1519255441054294
385 0.1519255441054294
386 0.1519255441054294
387 0.1519255441054294
388 0.1519255441054294
389 0.1519255441054294
390 0.1519255441054294
391 0.1519255441054294
392 0.15249712545011318
393 0.15249712545011318
394 0.15249712545011318
395 0.15363883475505066
396 0.15420944880751933
397 0.15420944880751933
398 0.15420944880751933
399 0.15420944880751933
400 0.15420944880751933
401 0.15477887187308803
402 0.15477887187308803
403 0.15477887187308803
404 0.15477887187308803
405 0.15477887187308803
406 0.15477887187308803
407 0.15477887187308803
408 0.15477887187308803
409 0.15477887187308803
410 0.15477887187308803
411 0.15477887187308803
412 0.15477887187308803
413 0.15477887187308803
414 0.15534528865681463
415 0.15534528865681463
416 0.15534528865681463
417 0.15534528865681463
418 0.15534528865681463
419 0.15534528865681463
420 0.15534528865681463
421 0.15534528865681463
422 0.15534528865681463
423 0.15534528865681463
424 0.15534528865681463
425 0.15534528865681463
426 0.15534528865681463
427 0.15534528865681463
428 0.15534528865681463
429 0.15534528865681463
430 0.15534528865681463
431 0.15534528865681463
432 0.15534528865681463
433 0.15534528865681463
434 0.15534528865681463
435 0.15534528865681463
436 0.15534528865681463
437 0.15534528865681463
438 0.15534528865681463
439 0.15534528865681463
440 0.15534528865681463
441 0.15534528865681463
442 0.15534528865681463
443 0.15534528865681463
444 0.15534528865681463
445 0.15534528865681463
446 0.15534528865681463
447 0.15534528865681463
448 0.15534528865681463
449 0.15534528865681463
450 0.15534528865681463
451 0.15534528865681463
452 0.15534528865681463
453 0.15534528865681463
454 0.15534528865681463
455 0.15534528865681463
456 0.15534528865681463
457 0.15534528865681463
458 0.15534528865681463
459 0.15534528865681463
460 0.15534528865681463
461 0.15534528865681463
462 0.15534528865681463
463 0.15534528865681463
464 0.15534528865681463
465 0.15590102025969338
466 0.15590102025969338
467 0.15590102025969338
468 0.15590102025969338
469 0.15590102025969338
470 0.15590102025969338
471 0.15590102025969338
472 0.15590102025969338
473 0.1564552165320399
474 0.1564552165320399
475 0.1564552165320399
476 0.1564552165320399
477 0.1564552165320399
478 0.1564552165320399
479 0.1564552165320399
480 0.1564552165320399
481 0.1564552165320399
482 0.1564552165320399
483 0.1564552165320399
484 0.1564552165320399
485 0.1564552165320399
486 0.1570069897050854
487 0.1570069897050854
488 0.1570069897050854
489 0.1570069897050854
490 0.1570069897050854
491 0.1570069897050854
492 0.1570069897050854
493 0.1570069897050854
494 0.1570069897050854
495 0.1570069897050854
496 0.1581069232218693
497 0.1581069232218693
498 0.1581069232218693
499 0.1581069232218693
500 0.1581069232218693
501 0.1581069232218693
502 0.1581069232218693
503 0.1581069232218693
504 0.1581069232218693
505 0.1581069232218693
506 0.1581069232218693
507 0.1581069232218693
508 0.1581069232218693
509 0.1581069232218693
510 0.1581069232218693
511 0.1581069232218693
512 0.1581069232218693
513 0.1581069232218693
514 0.1581069232218693
515 0.1586535866490312
516 0.1586535866490312
517 0.1586535866490312
518 0.1586535866490312
519 0.1586535866490312
520 0.1586535866490312
521 0.1586535866490312
522 0.1586535866490312
523 0.1586535866490312
524 0.1586535866490312
525 0.15919857531196976
526 0.15919857531196976
527 0.15919857531196976
528 0.15919857531196976
529 0.15919857531196976
530 0.15919857531196976
531 0.15919857531196976
532 0.15919857531196976
533 0.15919857531196976
534 0.15919857531196976
535 0.15919857531196976
536 0.15919857531196976
537 0.15919857531196976
538 0.15919857531196976
539 0.15919857531196976
540 0.15919857531196976
541 0.15919857531196976
542 0.15919857531196976
543 0.15919857531196976
544 0.15919857531196976
545 0.15919857531196976
546 0.15919857531196976
547 0.15919857531196976
548 0.15919857531196976
549 0.15919857531196976
550 0.15919857531196976
551 0.15919857531196976
552 0.15919857531196976
553 0.15919857531196976
554 0.15919857531196976
555 0.15919857531196976
556 0.15919857531196976
557 0.15919857531196976
558 0.15919857531196976
559 0.15919857531196976
560 0.15919857531196976
561 0.15919857531196976
562 0.15919857531196976
563 0.15919857531196976
564 0.15919857531196976
565 0.15919857531196976
566 0.15919857531196976
567 0.15919857531196976
568 0.15919857531196976
569 0.15919857531196976
570 0.15919857531196976
571 0.15919857531196976
572 0.15919857531196976
573 0.15919857531196976
574 0.15919857531196976
575 0.15919857531196976
576 0.15919857531196976
577 0.15919857531196976
578 0.15919857531196976
579 0.15919857531196976
580 0.15919857531196976
581 0.15919857531196976
582 0.15919857531196976
583 0.15973461474806805
584 0.15973461474806805
585 0.15973461474806805
586 0.1602702233499698
587 0.1602702233499698
588 0.1602702233499698
589 0.16080540400066878
590 0.16080540400066878
591 0.16080540400066878
592 0.16080540400066878
593 0.1613400184751408
594 0.1618744921874656
595 0.1618744921874656
596 0.1618744921874656
597 0.1618744921874656
598 0.16240840594196215
599 0.16240840594196215
600 0.16240840594196215
601 0.16240840594196215
602 0.16240840594196215
603 0.16347484728402967
604 0.16347484728402967
605 0.16347484728402967
606 0.16347484728402967
607 0.16347484728402967
608 0.16347484728402967
609 0.16347484728402967
610 0.16347484728402967
611 0.16400697453829316
612 0.16400697453829316
613 0.16400697453829316
614 0.16400697453829316
615 0.16400697453829316
616 0.16400697453829316
617 0.16400697453829316
618 0.16400697453829316
619 0.16400697453829316
620 0.16400697453829316
621 0.16400697453829316
622 0.16400697453829316
623 0.16400697453829316
624 0.16400697453829316
625 0.16400697453829316
626 0.16400697453829316
627 0.16400697453829316
628 0.16400697453829316
629 0.1645367087226069
630 0.1645367087226069
631 0.1645367087226069
632 0.1645367087226069
633 0.1645367087226069
634 0.1645367087226069
635 0.1645367087226069
636 0.1645367087226069
637 0.1645367087226069
638 0.1645367087226069
639 0.1645367087226069
640 0.16506502414397342
641 0.16506502414397342
642 0.16506502414397342
643 0.16506502414397342
644 0.16506502414397342
645 0.16506502414397342
646 0.16506502414397342
647 0.16506502414397342
648 0.16506502414397342
649 0.16506502414397342
650 0.16506502414397342
651 0.16506502414397342
652 0.16506502414397342
653 0.16506502414397342
654 0.16506502414397342
655 0.16506502414397342
656 0.16506502414397342
657 0.16506502414397342
658 0.16506502414397342
659 0.16506502414397342
660 0.16506502414397342
661 0.16506502414397342
662 0.16506502414397342
663 0.16506502414397342
664 0.16506502414397342
665 0.16506502414397342
666 0.16506502414397342
667 0.16506502414397342
668 0.16506502414397342
669 0.16506502414397342
670 0.16506502414397342
671 0.16506502414397342
672 0.16506502414397342
673 0.16506502414397342
674 0.16506502414397342
675 0.16506502414397342
676 0.16506502414397342
677 0.16506502414397342
678 0.16506502414397342
679 0.16506502414397342
680 0.16506502414397342
681 0.16506502414397342
682 0.16506502414397342
683 0.16506502414397342
684 0.16506502414397342
685 0.16506502414397342
686 0.16506502414397342
687 0.16506502414397342
688 0.16506502414397342
689 0.16506502414397342
690 0.16506502414397342
691 0.16506502414397342
692 0.16506502414397342
693 0.16506502414397342
694 0.16506502414397342
695 0.16506502414397342
696 0.16506502414397342
697 0.16506502414397342
698 0.165586352420124
699 0.165586352420124
700 0.165586352420124
701 0.165586352420124
702 0.165586352420124
703 0.165586352420124
704 0.165586352420124
705 0.165586352420124
706 0.165586352420124
707 0.165586352420124
708 0.165586352420124
709 0.165586352420124
710 0.165586352420124
711 0.165586352420124
712 0.1661061070114418
713 0.1661061070114418
714 0.1661061070114418
715 0.1661061070114418
716 0.1661061070114418
717 0.1661061070114418
718 0.1661061070114418
719 0.1661061070114418
720 0.1661061070114418
721 0.1661061070114418
722 0.1661061070114418
723 0.1661061070114418
724 0.1661061070114418
725 0.1661061070114418
726 0.1661061070114418
727 0.1661061070114418
728 0.1661061070114418
729 0.1661061070114418
730 0.1661061070114418
731 0.1661061070114418
732 0.1661061070114418
733 0.1661061070114418
734 0.1661061070114418
735 0.1661061070114418
736 0.1661061070114418
737 0.1661061070114418
738 0.1661061070114418
739 0.1661061070114418
740 0.1661061070114418
741 0.1661061070114418
742 0.1661061070114418
743 0.1661061070114418
744 0.1661061070114418
745 0.1661061070114418
746 0.1661061070114418
747 0.1661061070114418
748 0.1661061070114418
749 0.1661061070114418
750 0.1661061070114418
751 0.1661061070114418
752 0.1661061070114418
753 0.1661061070114418
754 0.1661061070114418
755 0.1661061070114418
756 0.1661061070114418
757 0.1661061070114418
758 0.1661061070114418
759 0.1661061070114418
760 0.1661061070114418
761 0.1661061070114418
762 0.1661061070114418
763 0.1661061070114418
764 0.1661061070114418
765 0.1661061070114418
766 0.1661061070114418
767 0.16713398967118376
768 0.16713398967118376
769 0.16713398967118376
770 0.1676476295921548
771 0.1676476295921548
772 0.1676476295921548
773 0.1676476295921548
774 0.1676476295921548
775 0.1676476295921548
776 0.1676476295921548
777 0.1676476295921548
778 0.1676476295921548
779 0.1676476295921548
780 0.1676476295921548
781 0.1676476295921548
782 0.1676476295921548
783 0.1676476295921548
784 0.1676476295921548
785 0.1676476295921548
786 0.1676476295921548
787 0.1676476295921548
788 0.1676476295921548
789 0.1676476295921548
790 0.1676476295921548
791 0.1676476295921548
792 0.1676476295921548
793 0.1676476295921548
794 0.1676476295921548
795 0.1676476295921548
796 0.1676476295921548
797 0.1676476295921548
798 0.1676476295921548
799 0.1676476295921548
800 0.1676476295921548
801 0.1676476295921548
802 0.1676476295921548
803 0.1676476295921548
804 0.1676476295921548
805 0.1676476295921548
806 0.1676476295921548
807 0.1676476295921548
808 0.1676476295921548
809 0.1676476295921548
810 0.1676476295921548
811 0.1676476295921548
812 0.16866677752542195
813 0.16866677752542195
814 0.16866677752542195
815 0.16866677752542195
816 0.16866677752542195
817 0.16866677752542195
818 0.16866677752542195
819 0.16866677752542195
820 0.16866677752542195
821 0.16866677752542195
822 0.16866677752542195
823 0.16866677752542195
824 0.16866677752542195
825 0.16866677752542195
826 0.16866677752542195
827 0.16866677752542195
828 0.16866677752542195
829 0.16866677752542195
830 0.16866677752542195
831 0.16866677752542195
832 0.16866677752542195
833 0.16866677752542195
834 0.16866677752542195
835 0.16866677752542195
836 0.16866677752542195
837 0.16866677752542195
838 0.16866677752542195
839 0.16866677752542195
840 0.16866677752542195
841 0.16866677752542195
842 0.16866677752542195
843 0.16866677752542195
844 0.16866677752542195
845 0.16866677752542195
846 0.16866677752542195
847 0.16866677752542195
848 0.16866677752542195
849 0.16866677752542195
850 0.16866677752542195
851 0.16866677752542195
852 0.16866677752542195
853 0.16866677752542195
854 0.16866677752542195
855 0.16866677752542195
856 0.16866677752542195
857 0.16866677752542195
858 0.16866677752542195
859 0.16866677752542195
860 0.16866677752542195
861 0.16866677752542195
862 0.16866677752542195
863 0.16866677752542195
864 0.16866677752542195
865 0.16866677752542195
866 0.16866677752542195
867 0.16866677752542195
868 0.16866677752542195
869 0.16866677752542195
870 0.16866677752542195
871 0.16866677752542195
872 0.16866677752542195
873 0.16866677752542195
874 0.16866677752542195
875 0.16866677752542195
876 0.16866677752542195
877 0.16917056863988394
878 0.16917056863988394
879 0.16917056863988394
880 0.16917056863988394
881 0.16917056863988394
882 0.16917056863988394
883 0.16917056863988394
884 0.16917056863988394
885 0.1696736864442198
886 0.1696736864442198
887 0.1696736864442198
888 0.1696736864442198
889 0.1696736864442198
890 0.1696736864442198
891 0.1696736864442198
892 0.1696736864442198
893 0.1696736864442198
894 0.1696736864442198
895 0.1696736864442198
896 0.1696736864442198
897 0.1696736864442198
898 0.1696736864442198
899 0.1696736864442198
900 0.1696736864442198
901 0.1696736864442198
902 0.1696736864442198
903 0.1696736864442198
904 0.1696736864442198
905 0.1696736864442198
906 0.1696736864442198
907 0.1696736864442198
908 0.1696736864442198
909 0.1696736864442198
910 0.1696736864442198
911 0.1696736864442198
912 0.1696736864442198
913 0.1696736864442198
914 0.1696736864442198
915 0.1696736864442198
916 0.1696736864442198
917 0.1696736864442198
918 0.1696736864442198
919 0.1696736864442198
920 0.1696736864442198
921 0.1696736864442198
922 0.1696736864442198
923 0.1696736864442198
924 0.1696736864442198
925 0.1696736864442198
926 0.1696736864442198
927 0.1696736864442198
928 0.1696736864442198
929 0.1696736864442198
930 0.1696736864442198
931 0.1696736864442198
932 0.1696736864442198
933 0.1696736864442198
934 0.1696736864442198
935 0.1696736864442198
936 0.1696736864442198
937 0.1696736864442198
938 0.1696736864442198
939 0.1696736864442198
940 0.1696736864442198
941 0.1696736864442198
942 0.1696736864442198
943 0.1696736864442198
944 0.1696736864442198
945 0.1696736864442198
946 0.1696736864442198
947 0.1696736864442198
948 0.1696736864442198
949 0.1696736864442198
950 0.1696736864442198
951 0.1696736864442198
952 0.1696736864442198
953 0.1696736864442198
954 0.1696736864442198
955 0.1696736864442198
956 0.1696736864442198
957 0.1696736864442198
958 0.1696736864442198
959 0.1696736864442198
960 0.1696736864442198
961 0.1696736864442198
962 0.1696736864442198
963 0.1696736864442198
964 0.1696736864442198
965 0.1696736864442198
966 0.1696736864442198
967 0.1696736864442198
968 0.1696736864442198
969 0.1696736864442198
970 0.1696736864442198
971 0.1696736864442198
972 0.1696736864442198
973 0.1696736864442198
974 0.1696736864442198
975 0.1696736864442198
976 0.1696736864442198
977 0.1696736864442198
978 0.1696736864442198
979 0.1696736864442198
980 0.1696736864442198
981 0.1696736864442198
982 0.1696736864442198
983 0.1696736864442198
984 0.1696736864442198
985 0.1696736864442198
986 0.1696736864442198
987 0.1696736864442198
988 0.1696736864442198
989 0.1696736864442198
990 0.1696736864442198
991 0.1696736864442198
992 0.1696736864442198
993 0.1696736864442198
994 0.1696736864442198
995 0.1696736864442198
996 0.1696736864442198
997 0.1696736864442198
998 0.1696736864442198
999 0.1696736864442198
1000 0.1696736864442198

==> data/mean-ndcg-oe-random-1000-crash_class=asan_segv.dat <==
1 0.011235955056179775
2 0.011235955056179775
3 0.019662921348314606
4 0.019662921348314606
5 0.019662921348314606
6 0.019662921348314606
7 0.02153558052434457
8 0.02153558052434457
9 0.02153558052434457
10 0.028031419318004965
11 0.028031419318004965
12 0.0310678030756153
13 0.0310678030756153
14 0.0310678030756153
15 0.0310678030756153
16 0.0310678030756153
17 0.03241506412375087
18 0.03506010809416254
19 0.037659863298204775
20 0.037659863298204775
21 0.037659863298204775
22 0.038901799980550295
23 0.040127104991704965
24 0.040127104991704965
25 0.040127104991704965
26 0.040127104991704965
27 0.04129572632696626
28 0.04129572632696626
29 0.04244064232185674
30 0.04244064232185674
31 0.04356423782747472
32 0.04579165202040236
33 0.04579165202040236
34 0.04579165202040236
35 0.04579165202040236
36 0.04579165202040236
37 0.04579165202040236
38 0.04579165202040236
39 0.04684728024910522
40 0.04684728024910522
41 0.04684728024910522
42 0.04684728024910522
43 0.04684728024910522
44 0.04684728024910522
45 0.05091565321045444
46 0.05091565321045444
47 0.05091565321045444
48 0.05091565321045444
49 0.05091565321045444
50 0.051906054527245914
51 0.05387712265738023
52 0.05387712265738023
53 0.05582954224020539
54 0.05777302190812761
55 0.05777302190812761
56 0.05777302190812761
57 0.05777302190812761
58 0.05777302190812761
59 0.06062628832833179
60 0.06062628832833179
61 0.06062628832833179
62 0.06062628832833179
63 0.06062628832833179
64 0.06062628832833179
65 0.06062628832833179
66 0.06062628832833179
67 0.06062628832833179
68 0.06062628832833179
69 0.062459448100056644
70 0.0633729779442793
71 0.0633729779442793
72 0.0633729779442793
73 0.0633729779442793
74 0.06427491100851539
75 0.06427491100851539
76 0.06427491100851539
77 0.06427491100851539
78 0.06516611864287265
79 0.06516611864287265
80 0.06516611864287265
81 0.06604978857180269
82 0.06604978857180269
83 0.06604978857180269
84 0.06604978857180269
85 0.06604978857180269
86 0.06604978857180269
87 0.0669195210590823
88 0.0669195210590823
89 0.0669195210590823
90 0.0669195210590823
91 0.0669195210590823
92 0.0669195210590823
93 0.0669195210590823
94 0.06777463536646007
95 0.06777463536646007
96 0.06777463536646007
97 0.06777463536646007
98 0.06777463536646007
99 0.06777463536646007
100 0.06946216888582736
101 0.06946216888582736
102 0.06946216888582736
103 0.06946216888582736
104 0.06946216888582736
105 0.06946216888582736
106 0.06946216888582736
107 0.07112555040810752
108 0.07112555040810752
109 0.07112555040810752
110 0.07112555040810752
111 0.07112555040810752
112 0.07112555040810752
113 0.07112555040810752
114 0.07112555040810752
115 0.07112555040810752
116 0.07194326209553457
117 0.07194326209553457
118 0.07194326209553457
119 0.07275664945853434
120 0.07275664945853434
121 0.07356723818156123
122 0.07356723818156123
123 0.07356723818156123
124 0.07437374858993838
125 0.07920483828937966
126 0.08000870593828407
127 0.08000870593828407
128 0.08000870593828407
129 0.08000870593828407
130 0.08000870593828407
131 0.08000870593828407
132 0.08000870593828407
133 0.08000870593828407
134 0.08000870593828407
135 0.08000870593828407
136 0.08000870593828407
137 0.08000870593828407
138 0.08000870593828407
139 0.08000870593828407
140 0.08000870593828407
141 0.08000870593828407
142 0.08000870593828407
143 0.08000870593828407
144 0.08000870593828407
145 0.08000870593828407
146 0.08078901610505426
147 0.08078901610505426
148 0.08078901610505426
149 0.0815661800883585
150 0.0815661800883585
151 0.0815661800883585
152 0.08311438934762982
153 0.08466059618792397
154 0.08466059618792397
155 0.08466059618792397
156 0.08466059618792397
157 0.08466059618792397
158 0.08466059618792397
159 0.08466059618792397
160 0.08466059618792397
161 0.08466059618792397
162 0.08542507915833503
163 0.08542507915833503
164 0.08542507915833503
165 0.08542507915833503
166 0.08542507915833503
167 0.08542507915833503
168 0.08542507915833503
169 0.08542507915833503
170 0.08542507915833503
171 0.08618158026806623
172 0.08920418064891981
173 0.08920418064891981
174 0.08920418064891981
175 0.08920418064891981
176 0.08995649375523103
177 0.09070798892021628
178 0.09070798892021628
179 0.09070798892021628
180 0.09145706798299616
181 0.09145706798299616
182 0.09145706798299616
183 0.09145706798299616
184 0.09220301048471942
185 0.09220301048471942
186 0.09220301048471942
187 0.09220301048471942
188 0.09220301048471942
189 0.09220301048471942
190 0.09220301048471942
191 0.09220301048471942
192 0.09220301048471942
193 0.09368144257854674
194 0.09441993785828186
195 0.09441993785828186
196 0.09441993785828186
197 0.09441993785828186
198 0.09515560024935665
199 0.09589056665749045
200 0.09662484185975669
201 0.09735843057570465
202 0.09735843057570465
203 0.09735843057570465
204 0.09735843057570465
205 0.09735843057570465
206 0.09735843057570465
207 0.09735843057570465
208 0.09735843057570465
209 0.09735843057570465
210 0.09735843057570465
211 0.09735843057570465
212 0.09735843057570465
213 0.09735843057570465
214 0.09735843057570465
215 0.09735843057570465
216 0.09735843057570465
217 0.09735843057570465
218 0.09808101982284707
219 0.09808101982284707
220 0.09808101982284707
221 0.09808101982284707
222 0.09808101982284707
223 0.09808101982284707
224 0.09808101982284707
225 0.09808101982284707
226 0.09808101982284707
227 0.09808101982284707
228 0.09879767137062545
229 0.09879767137062545
230 0.09879767137062545
231 0.09879767137062545
232 0.09879767137062545
233 0.09879767137062545
234 0.09879767137062545
235 0.09879767137062545
236 0.09879767137062545
237 0.09879767137062545
238 0.09879767137062545
239 0.09879767137062545
240 0.09879767137062545
241 0.09879767137062545
242 0.09879767137062545
243 0.09879767137062545
244 0.10092123209165135
245 0.10092123209165135
246 0.10092123209165135
247 0.10092123209165135
248 0.10162700799171202
249 0.10162700799171202
250 0.10162700799171202
251 0.10162700799171202
252 0.10162700799171202
253 0.10162700799171202
254 0.10162700799171202
255 0.10162700799171202
256 0.10162700799171202
257 0.10162700799171202
258 0.10162700799171202
259 0.10162700799171202
260 0.10162700799171202
261 0.10162700799171202
262 0.10162700799171202
263 0.10232537973291882
264 0.1030232782702116
265 0.1030232782702116
266 0.1030232782702116
267 0.1030232782702116
268 0.1030232782702116
269 0.1030232782702116
270 0.1030232782702116
271 0.1030232782702116
272 0.103717476481064
273 0.10441122250115088
274 0.10441122250115088
275 0.10441122250115088
276 0.10441122250115088
277 0.10441122250115088
278 0.10441122250115088
279 0.10441122250115088
280 0.10441122250115088
281 0.10510142977239494
282 0.10510142977239494
283 0.10510142977239494
284 0.10579034489630847
285 0.10647883339033269
286 0.10647883339033269
287 0.10716647465106618
288 0.10716647465106618
289 0.10716647465106618
290 0.10716647465106618
291 0.10716647465106618
292 0.10716647465106618
293 0.10716647465106618
294 0.10716647465106618
295 0.10716647465106618
296 0.10716647465106618
297 0.10716647465106618
298 0.10716647465106618
299 0.10716647465106618
300 0.10716647465106618
301 0.10716647465106618
302 0.10716647465106618
303 0.10716647465106618
304 0.10716647465106618
305 0.10716647465106618
306 0.10716647465106618
307 0.10716647465106618
308 0.10716647465106618
309 0.10716647465106618
310 0.10716647465106618
311 0.10716647465106618
312 0.10716647465106618
313 0.10716647465106618
314 0.10716647465106618
315 0.10716647465106618
316 0.10716647465106618
317 0.10716647465106618
318 0.10716647465106618
319 0.10716647465106618
320 0.10716647465106618
321 0.10716647465106618
322 0.10716647465106618
323 0.10716647465106618
324 0.10716647465106618
325 0.10716647465106618
326 0.10716647465106618
327 0.10716647465106618
328 0.10716647465106618
329 0.10716647465106618
330 0.10716647465106618
331 0.10716647465106618
332 0.10716647465106618
333 0.10716647465106618
334 0.10716647465106618
335 0.10716647465106618
336 0.10716647465106618
337 0.10716647465106618
338 0.10716647465106618
339 0.10716647465106618
340 0.10716647465106618
341 0.10716647465106618
342 0.10716647465106618
343 0.10849991899245244
344 0.10849991899245244
345 0.10849991899245244
346 0.10849991899245244
347 0.10849991899245244
348 0.10916499797624395
349 0.10916499797624395
350 0.11049385903193412
351 0.11049385903193412
352 0.11049385903193412
353 0.11115732611183782
354 0.11115732611183782
355 0.11182015695401182
356 0.11182015695401182
357 0.11182015695401182
358 0.11182015695401182
359 0.11182015695401182
360 0.11182015695401182
361 0.11644681056856616
362 0.1190893753158602
363 0.1190893753158602
364 0.1190893753158602
365 0.12040881532308854
366 0.12238706088241576
367 0.12304617236151957
368 0.12304617236151957
369 0.12304617236151957
370 0.12436258625098312
371 0.12436258625098312
372 0.12436258625098312
373 0.12436258625098312
374 0.12436258625098312
375 0.12436258625098312
376 0.1250190131451857
377 0.1250190131451857
378 0.1250190131451857
379 0.1250190131451857
380 0.1250190131451857
381 0.1250190131451857
382 0.1250190131451857
383 0.1250190131451857
384 0.1250190131451857
385 0.12567283981009925
386 0.12567283981009925
387 0.12567283981009925
388 0.12567283981009925
389 0.12567283981009925
390 0.12567283981009925
391 0.12567283981009925
392 0.12567283981009925
393 0.12567283981009925
394 0.12567283981009925
395 0.12632387067780237
396 0.12632387067780237
397 0.12632387067780237
398 0.12632387067780237
399 0.12632387067780237
400 0.12632387067780237
401 0.12632387067780237
402 0.12632387067780237
403 0.12632387067780237
404 0.12632387067780237
405 0.12632387067780237
406 0.12632387067780237
407 0.12632387067780237
408 0.12632387067780237
409 0.12632387067780237
410 0.12632387067780237
411 0.12632387067780237
412 0.12632387067780237
413 0.12632387067780237
414 0.12632387067780237
415 0.12632387067780237
416 0.12632387067780237
417 0.12632387067780237
418 0.12632387067780237
419 0.12632387067780237
420 0.12632387067780237
421 0.12632387067780237
422 0.12632387067780237
423 0.12632387067780237
424 0.12632387067780237
425 0.12632387067780237
426 0.12632387067780237
427 0.12632387067780237
428 0.12632387067780237
429 0.12632387067780237
430 0.12632387067780237
431 0.12632387067780237
432 0.12632387067780237
433 0.12632387067780237
434 0.12632387067780237
435 0.12632387067780237
436 0.12632387067780237
437 0.12632387067780237
438 0.12632387067780237
439 0.12632387067780237
440 0.12632387067780237
441 0.12632387067780237
442 0.12632387067780237
443 0.12632387067780237
444 0.12632387067780237
445 0.12632387067780237
446 0.12632387067780237
447 0.12632387067780237
448 0.12632387067780237
449 0.12632387067780237
450 0.12632387067780237
451 0.12632387067780237
452 0.12632387067780237
453 0.12632387067780237
454 0.12632387067780237
455 0.12632387067780237
456 0.12632387067780237
457 0.12632387067780237
458 0.12632387067780237
459 0.12632387067780237
460 0.12632387067780237
461 0.12632387067780237
462 0.12632387067780237
463 0.12695809844722075
464 0.12695809844722075
465 0.12695809844722075
466 0.12695809844722075
467 0.12695809844722075
468 0.12695809844722075
469 0.12759100182158584
470 0.12759100182158584
471 0.12759100182158584
472 0.12759100182158584
473 0.12759100182158584
474 0.12759100182158584
475 0.12759100182158584
476 0.12759100182158584
477 0.12759100182158584
478 0.12759100182158584
479 0.12759100182158584
480 0.12759100182158584
481 0.12759100182158584
482 0.12759100182158584
483 0.12759100182158584
484 0.12759100182158584
485 0.12759100182158584
486 0.12759100182158584
487 0.12759100182158584
488 0.12759100182158584
489 0.12759100182158584
490 0.12759100182158584
491 0.12759100182158584
492 0.12759100182158584
493 0.12759100182158584
494 0.12759100182158584
495 0.12759100182158584
496 0.12759100182158584
497 0.12759100182158584
498 0.12759100182158584
499 0.12759100182158584
500 0.12759100182158584
501 0.12759100182158584
502 0.12759100182158584
503 0.12759100182158584
504 0.12759100182158584
505 0.12759100182158584
506 0.12759100182158584
507 0.12759100182158584
508 0.12759100182158584
509 0.12759100182158584
510 0.12759100182158584
511 0.12759100182158584
512 0.12759100182158584
513 0.12759100182158584
514 0.12759100182158584
515 0.12759100182158584
516 0.12759100182158584
517 0.12759100182158584
518 0.12759100182158584
519 0.12759100182158584
520 0.12759100182158584
521 0.12759100182158584
522 0.12759100182158584
523 0.12759100182158584
524 0.12759100182158584
525 0.12759100182158584
526 0.12821234547476618
527 0.12821234547476618
528 0.12821234547476618
529 0.12821234547476618
530 0.12821234547476618
531 0.12821234547476618
532 0.12821234547476618
533 0.12821234547476618
534 0.12821234547476618
535 0.12821234547476618
536 0.12821234547476618
537 0.12821234547476618
538 0.12821234547476618
539 0.12821234547476618
540 0.12821234547476618
541 0.12821234547476618
542 0.12821234547476618
543 0.12821234547476618
544 0.12821234547476618
545 0.12821234547476618
546 0.12883001807487493
547 0.12944751177866298
548 0.12944751177866298
549 0.12944751177866298
550 0.13006447136295943
551 0.13068125375781914
552 0.13068125375781914
553 0.13068125375781914
554 0.13068125375781914
555 0.13068125375781914
556 0.13068125375781914
557 0.13068125375781914
558 0.13068125375781914
559 0.13068125375781914
560 0.13068125375781914
561 0.13068125375781914
562 0.13068125375781914
563 0.13068125375781914
564 0.13068125375781914
565 0.13068125375781914
566 0.13068125375781914
567 0.13068125375781914
568 0.13068125375781914
569 0.13068125375781914
570 0.13068125375781914
571 0.13068125375781914
572 0.13068125375781914
573 0.13068125375781914
574 0.13068125375781914
575 0.13068125375781914
576 0.13068125375781914
577 0.13068125375781914
578 0.13068125375781914
579 0.13068125375781914
580 0.13068125375781914
581 0.13129290904091748
582 0.13129290904091748
583 0.13129290904091748
584 0.13129290904091748
585 0.13129290904091748
586 0.13129290904091748
587 0.13129290904091748
588 0.13129290904091748
589 0.13129290904091748
590 0.13129290904091748
591 0.13129290904091748
592 0.13129290904091748
593 0.13129290904091748
594 0.13129290904091748
595 0.13129290904091748
596 0.13129290904091748
597 0.13129290904091748
598 0.13129290904091748
599 0.13129290904091748
600 0.13129290904091748
601 0.13129290904091748
602 0.13129290904091748
603 0.13190102025563574
604 0.13190102025563574
605 0.13190102025563574
606 0.13190102025563574
607 0.13190102025563574
608 0.13190102025563574
609 0.13190102025563574
610 0.13190102025563574
611 0.13190102025563574
612 0.13190102025563574
613 0.13190102025563574
614 0.13190102025563574
615 0.13190102025563574
616 0.13190102025563574
617 0.13190102025563574
618 0.13190102025563574
619 0.13190102025563574
620 0.13190102025563574
621 0.13190102025563574
622 0.13190102025563574
623 0.13190102025563574
624 0.13190102025563574
625 0.13190102025563574
626 0.13190102025563574
627 0.13190102025563574
628 0.13190102025563574
629 0.13190102025563574
630 0.13190102025563574
631 0.13190102025563574
632 0.13190102025563574
633 0.13190102025563574
634 0.13190102025563574
635 0.13190102025563574
636 0.13190102025563574
637 0.13190102025563574
638 0.13190102025563574
639 0.13190102025563574
640 0.13190102025563574
641 0.13190102025563574
642 0.13190102025563574
643 0.13190102025563574
644 0.13190102025563574
645 0.13190102025563574
646 0.13190102025563574
647 0.13190102025563574
648 0.13190102025563574
649 0.13190102025563574
650 0.13190102025563574
651 0.13190102025563574
652 0.13190102025563574
653 0.13190102025563574
654 0.13190102025563574
655 0.13190102025563574
656 0.13190102025563574
657 0.13190102025563574
658 0.13190102025563574
659 0.13190102025563574
660 0.13190102025563574
661 0.13190102025563574
662 0.13190102025563574
663 0.13190102025563574
664 0.13190102025563574
665 0.13190102025563574
666 0.13190102025563574
667 0.13190102025563574
668 0.13190102025563574
669 0.13190102025563574
670 0.13190102025563574
671 0.13190102025563574
672 0.13190102025563574
673 0.13190102025563574
674 0.13190102025563574
675 0.13190102025563574
676 0.13190102025563574
677 0.13190102025563574
678 0.13190102025563574
679 0.13190102025563574
680 0.13190102025563574
681 0.13190102025563574
682 0.13190102025563574
683 0.13190102025563574
684 0.13190102025563574
685 0.13190102025563574
686 0.13190102025563574
687 0.13190102025563574
688 0.13190102025563574
689 0.13190102025563574
690 0.13190102025563574
691 0.13190102025563574
692 0.13190102025563574
693 0.13190102025563574
694 0.13190102025563574
695 0.13190102025563574
696 0.13190102025563574
697 0.13190102025563574
698 0.13190102025563574
699 0.13190102025563574
700 0.13190102025563574
701 0.13190102025563574
702 0.13190102025563574
703 0.13190102025563574
704 0.13249479394181138
705 0.13249479394181138
706 0.13249479394181138
707 0.13249479394181138
708 0.13249479394181138
709 0.13249479394181138
710 0.13249479394181138
711 0.13249479394181138
712 0.13249479394181138
713 0.13249479394181138
714 0.13249479394181138
715 0.13308716916925495
716 0.13308716916925495
717 0.13308716916925495
718 0.13308716916925495
719 0.13308716916925495
720 0.13308716916925495
721 0.13308716916925495
722 0.13308716916925495
723 0.13308716916925495
724 0.13308716916925495
725 0.13308716916925495
726 0.13308716916925495
727 0.13308716916925495
728 0.13308716916925495
729 0.13308716916925495
730 0.13308716916925495
731 0.13308716916925495
732 0.13308716916925495
733 0.13308716916925495
734 0.13308716916925495
735 0.13308716916925495
736 0.13308716916925495
737 0.13308716916925495
738 0.13308716916925495
739 0.13308716916925495
740 0.13308716916925495
741 0.13308716916925495
742 0.13308716916925495
743 0.13308716916925495
744 0.13308716916925495
745 0.13308716916925495
746 0.13308716916925495
747 0.13308716916925495
748 0.13308716916925495
749 0.13308716916925495
750 0.13308716916925495
751 0.13308716916925495
752 0.13308716916925495
753 0.13308716916925495
754 0.13308716916925495
755 0.13308716916925495
756 0.1336745687633299
757 0.1336745687633299
758 0.1336745687633299
759 0.1336745687633299
760 0.1336745687633299
761 0.1336745687633299
762 0.1336745687633299
763 0.1336745687633299
764 0.1336745687633299
765 0.1336745687633299
766 0.1336745687633299
767 0.13484681696517045
768 0.13484681696517045
769 0.13484681696517045
770 0.13484681696517045
771 0.13484681696517045
772 0.13484681696517045
773 0.13484681696517045
774 0.13484681696517045
775 0.13484681696517045
776 0.13484681696517045
777 0.13484681696517045
778 0.13484681696517045
779 0.13601633593550286
780 0.13601633593550286
781 0.13601633593550286
782 0.13601633593550286
783 0.13601633593550286
784 0.13660053486376225
785 0.13660053486376225
786 0.13660053486376225
787 0.13660053486376225
788 0.13660053486376225
789 0.13660053486376225
790 0.13660053486376225
791 0.13660053486376225
792 0.13660053486376225
793 0.1371837363927899
794 0.1371837363927899
795 0.1371837363927899
796 0.1371837363927899
797 0.1371837363927899
798 0.1371837363927899
799 0.1371837363927899
800 0.1371837363927899
801 0.1371837363927899
802 0.1371837363927899
803 0.1371837363927899
804 0.1371837363927899
805 0.1371837363927899
806 0.1371837363927899
807 0.1371837363927899
808 0.1371837363927899
809 0.1371837363927899
810 0.1371837363927899
811 0.1371837363927899
812 0.1371837363927899
813 0.1371837363927899
814 0.1371837363927899
815 0.1371837363927899
816 0.1371837363927899
817 0.1371837363927899
818 0.1371837363927899
819 0.1371837363927899
820 0.13834432707120048
821 0.13834432707120048
822 0.13892441208406733
823 0.13892441208406733
824 0.13892441208406733
825 0.13892441208406733
826 0.13892441208406733
827 0.13892441208406733
828 0.13950387007713158
829 0.13950387007713158
830 0.13950387007713158
831 0.13950387007713158
832 0.13950387007713158
833 0.13950387007713158
834 0.13950387007713158
835 0.13950387007713158
836 0.13950387007713158
837 0.13950387007713158
838 0.13950387007713158
839 0.13950387007713158
840 0.13950387007713158
841 0.13950387007713158
842 0.13950387007713158
843 0.13950387007713158
844 0.13950387007713158
845 0.13950387007713158
846 0.13950387007713158
847 0.13950387007713158
848 0.13950387007713158
849 0.13950387007713158
850 0.13950387007713158
851 0.13950387007713158
852 0.13950387007713158
853 0.13950387007713158
854 0.13950387007713158
855 0.13950387007713158
856 0.13950387007713158
857 0.13950387007713158
858 0.13950387007713158
859 0.13950387007713158
860 0.13950387007713158
861 0.13950387007713158
862 0.13950387007713158
863 0.13950387007713158
864 0.13950387007713158
865 0.13950387007713158
866 0.13950387007713158
867 0.13950387007713158
868 0.13950387007713158
869 0.13950387007713158
870 0.13950387007713158
871 0.13950387007713158
872 0.13950387007713158
873 0.13950387007713158
874 0.13950387007713158
875 0.13950387007713158
876 0.13950387007713158
877 0.13950387007713158
878 0.13950387007713158
879 0.13950387007713158
880 0.13950387007713158
881 0.13950387007713158
882 0.13950387007713158
883 0.13950387007713158
884 0.13950387007713158
885 0.13950387007713158
886 0.13950387007713158
887 0.13950387007713158
888 0.13950387007713158
889 0.13950387007713158
890 0.13950387007713158
891 0.13950387007713158
892 0.13950387007713158
893 0.13950387007713158
894 0.13950387007713158
895 0.13950387007713158
896 0.13950387007713158
897 0.13950387007713158
898 0.13950387007713158
899 0.13950387007713158
900 0.13950387007713158
901 0.13950387007713158
902 0.13950387007713158
903 0.13950387007713158
904 0.13950387007713158
905 0.13950387007713158
906 0.13950387007713158
907 0.13950387007713158
908 0.13950387007713158
909 0.13950387007713158
910 0.13950387007713158
911 0.13950387007713158
912 0.13950387007713158
913 0.13950387007713158
914 0.13950387007713158
915 0.13950387007713158
916 0.13950387007713158
917 0.13950387007713158
918 0.13950387007713158
919 0.13950387007713158
920 0.13950387007713158
921 0.13950387007713158
922 0.13950387007713158
923 0.13950387007713158
924 0.13950387007713158
925 0.13950387007713158
926 0.13950387007713158
927 0.13950387007713158
928 0.13950387007713158
929 0.13950387007713158
930 0.13950387007713158
931 0.13950387007713158
932 0.13950387007713158
933 0.13950387007713158
934 0.13950387007713158
935 0.13950387007713158
936 0.13950387007713158
937 0.13950387007713158
938 0.13950387007713158
939 0.13950387007713158
940 0.13950387007713158
941 0.13950387007713158
942 0.13950387007713158
943 0.13950387007713158
944 0.13950387007713158
945 0.13950387007713158
946 0.13950387007713158
947 0.13950387007713158
948 0.13950387007713158
949 0.13950387007713158
950 0.13950387007713158
951 0.13950387007713158
952 0.13950387007713158
953 0.13950387007713158
954 0.13950387007713158
955 0.13950387007713158
956 0.13950387007713158
957 0.13950387007713158
958 0.13950387007713158
959 0.13950387007713158
960 0.13950387007713158
961 0.13950387007713158
962 0.13950387007713158
963 0.13950387007713158
964 0.13950387007713158
965 0.13950387007713158
966 0.13950387007713158
967 0.13950387007713158
968 0.13950387007713158
969 0.13950387007713158
970 0.13950387007713158
971 0.13950387007713158
972 0.13950387007713158
973 0.13950387007713158
974 0.13950387007713158
975 0.13950387007713158
976 0.13950387007713158
977 0.13950387007713158
978 0.13950387007713158
979 0.13950387007713158
980 0.13950387007713158
981 0.13950387007713158
982 0.13950387007713158
983 0.13950387007713158
984 0.13950387007713158
985 0.13950387007713158
986 0.13950387007713158
987 0.13950387007713158
988 0.13950387007713158
989 0.13950387007713158
990 0.13950387007713158
991 0.13950387007713158
992 0.13950387007713158
993 0.13950387007713158
994 0.13950387007713158
995 0.13950387007713158
996 0.13950387007713158
997 0.13950387007713158
998 0.13950387007713158
999 0.13950387007713158
1000 0.13950387007713158

==> data/mean-ndcg-oe-random-1000-crash_class=leaksan_detected_memory_leaks.dat <==
1 0.011764705882352941
2 0.02661011184874017
3 0.029551288319328406
4 0.03461807135548597
5 0.039169280852362945
6 0.041264617247116005
7 0.04910775450201798
8 0.054674781739413196
9 0.054674781739413196
10 0.054674781739413196
11 0.054674781739413196
12 0.054674781739413196
13 0.054674781739413196
14 0.054674781739413196
15 0.057615958210001435
16 0.057615958210001435
17 0.059026619778049266
18 0.059026619778049266
19 0.059026619778049266
20 0.059026619778049266
21 0.060345701096976186
22 0.060345701096976186
23 0.06291163394386479
24 0.07177850425714054
25 0.07177850425714054
26 0.07177850425714054
27 0.0730021195375906
28 0.07421298325794609
29 0.07900816083654626
30 0.08257020354093624
31 0.08257020354093624
32 0.08257020354093624
33 0.08257020354093624
34 0.08257020354093624
35 0.08257020354093624
36 0.08257020354093624
37 0.08257020354093624
38 0.08368314683221194
39 0.08368314683221194
40 0.08368314683221194
41 0.08368314683221194
42 0.0847671987919102
43 0.08799959733744495
44 0.08799959733744495
45 0.08799959733744495
46 0.09011761294517073
47 0.09117086136723569
48 0.09326619776198876
49 0.09326619776198876
50 0.09326619776198876
51 0.09326619776198876
52 0.09326619776198876
53 0.09326619776198876
54 0.09326619776198876
55 0.09326619776198876
56 0.09326619776198876
57 0.09326619776198876
58 0.09426614844602943
59 0.09426614844602943
60 0.09426614844602943
61 0.09426614844602943
62 0.09426614844602943
63 0.09426614844602943
64 0.09426614844602943
65 0.09621253143331247
66 0.09718224235520755
67 0.09718224235520755
68 0.09718224235520755
69 0.09718224235520755
70 0.09718224235520755
71 0.09718224235520755
72 0.09718224235520755
73 0.09718224235520755
74 0.09718224235520755
75 0.09718224235520755
76 0.09718224235520755
77 0.09718224235520755
78 0.09998168280665924
79 0.09998168280665924
80 0.09998168280665924
81 0.09998168280665924
82 0.09998168280665924
83 0.10090190509102434
84 0.1027374470324623
85 0.1027374470324623
86 0.1027374470324623
87 0.1027374470324623
88 0.1027374470324623
89 0.1027374470324623
90 0.1027374470324623
91 0.1027374470324623
92 0.1027374470324623
93 0.1027374470324623
94 0.1027374470324623
95 0.10363074793440856
96 0.10363074793440856
97 0.10363074793440856
98 0.10363074793440856
99 0.10363074793440856
100 0.10451422136513615
101 0.10451422136513615
102 0.10451422136513615
103 0.10539212687412092
104 0.10539212687412092
105 0.10539212687412092
106 0.10539212687412092
107 0.10539212687412092
108 0.10539212687412092
109 0.10625955659171055
110 0.107125319455934
111 0.107125319455934
112 0.107125319455934
113 0.10798620744461555
114 0.10798620744461555
115 0.10798620744461555
116 0.10798620744461555
117 0.10798620744461555
118 0.10798620744461555
119 0.10798620744461555
120 0.10968658877589724
121 0.10968658877589724
122 0.10968658877589724
123 0.10968658877589724
124 0.10968658877589724
125 0.10968658877589724
126 0.10968658877589724
127 0.11136726104480484
128 0.11304524201072673
129 0.11304524201072673
130 0.11304524201072673
131 0.11304524201072673
132 0.11304524201072673
133 0.11304524201072673
134 0.11304524201072673
135 0.11304524201072673
136 0.11304524201072673
137 0.11387274889727442
138 0.11387274889727442
139 0.11387274889727442
140 0.11387274889727442
141 0.11387274889727442
142 0.11469432133405273
143 0.11469432133405273
144 0.11469432133405273
145 0.11469432133405273
146 0.11469432133405273
147 0.11469432133405273
148 0.11469432133405273
149 0.11469432133405273
150 0.11713229758145102
151 0.1203786616932696
152 0.12199972785885958
153 0.1236186973739911
154 0.12442714327369457
155 0.1252345596337614
156 0.1252345596337614
157 0.1252345596337614
158 0.1252345596337614
159 0.1252345596337614
160 0.1252345596337614
161 0.1252345596337614
162 0.1252345596337614
163 0.12603405829003786
164 0.12603405829003786
165 0.12603405829003786
166 0.1284240590436591
167 0.12921979772812775
168 0.12921979772812775
169 0.1300137027861652
170 0.1300137027861652
171 0.1300137027861652
172 0.1300137027861652
173 0.1300137027861652
174 0.1300137027861652
175 0.1300137027861652
176 0.1300137027861652
177 0.1300137027861652
178 0.1300137027861652
179 0.1300137027861652
180 0.1300137027861652
181 0.1300137027861652
182 0.1300137027861652
183 0.1300137027861652
184 0.1300137027861652
185 0.1300137027861652
186 0.1300137027861652
187 0.1300137027861652
188 0.13079156107358744
189 0.13079156107358744
190 0.13079156107358744
191 0.13079156107358744
192 0.13156632382987338
193 0.13156632382987338
194 0.13233957182865486
195 0.13233957182865486
196 0.13233957182865486
197 0.13233957182865486
198 0.13233957182865486
199 0.13233957182865486
200 0.13233957182865486
201 0.13233957182865486
202 0.13233957182865486
203 0.13233957182865486
204 0.13233957182865486
205 0.13233957182865486
206 0.13233957182865486
207 0.13233957182865486
208 0.13310278434287284
209 0.13310278434287284
210 0.13310278434287284
211 0.13310278434287284
212 0.13310278434287284
213 0.13310278434287284
214 0.13310278434287284
215 0.13310278434287284
216 0.13310278434287284
217 0.13461725740253347
218 0.13461725740253347
219 0.13461725740253347
220 0.1353725766809036
221 0.1353725766809036
222 0.1353725766809036
223 0.1353725766809036
224 0.1353725766809036
225 0.1353725766809036
226 0.1353725766809036
227 0.1353725766809036
228 0.1353725766809036
229 0.1353725766809036
230 0.13836928628542539
231 0.13911786953407715
232 0.13911786953407715
233 0.13911786953407715
234 0.13911786953407715
235 0.13911786953407715
236 0.13911786953407715
237 0.13986295993610207
238 0.13986295993610207
239 0.13986295993610207
240 0.13986295993610207
241 0.13986295993610207
242 0.13986295993610207
243 0.1406046757048636
244 0.14282816869511425
245 0.14282816869511425
246 0.14282816869511425
247 0.14282816869511425
248 0.14282816869511425
249 0.14282816869511425
250 0.14282816869511425
251 0.14282816869511425
252 0.14356502923322406
253 0.14356502923322406
254 0.14356502923322406
255 0.14356502923322406
256 0.14356502923322406
257 0.14356502923322406
258 0.14356502923322406
259 0.14356502923322406
260 0.14356502923322406
261 0.14356502923322406
262 0.14356502923322406
263 0.14356502923322406
264 0.14356502923322406
265 0.14356502923322406
266 0.14356502923322406
267 0.14356502923322406
268 0.14356502923322406
269 0.14356502923322406
270 0.14356502923322406
271 0.14356502923322406
272 0.14429189559517544
273 0.14429189559517544
274 0.14429189559517544
275 0.14429189559517544
276 0.14429189559517544
277 0.14429189559517544
278 0.14429189559517544
279 0.14429189559517544
280 0.14429189559517544
281 0.14429189559517544
282 0.14429189559517544
283 0.14429189559517544
284 0.14429189559517544
285 0.14429189559517544
286 0.14429189559517544
287 0.14429189559517544
288 0.14429189559517544
289 0.14429189559517544
290 0.14429189559517544
291 0.14429189559517544
292 0.14429189559517544
293 0.14429189559517544
294 0.14429189559517544
295 0.14429189559517544
296 0.14429189559517544
297 0.14429189559517544
298 0.14500716210097292
299 0.14500716210097292
300 0.14500716210097292
301 0.14500716210097292
302 0.14500716210097292
303 0.14500716210097292
304 0.14500716210097292
305 0.14500716210097292
306 0.14500716210097292
307 0.14500716210097292
308 0.14500716210097292
309 0.14500716210097292
310 0.14500716210097292
311 0.1457171279886621
312 0.14642669850349305
313 0.14642669850349305
314 0.14642669850349305
315 0.14642669850349305
316 0.14642669850349305
317 0.14642669850349305
318 0.14642669850349305
319 0.14642669850349305
320 0.14642669850349305
321 0.14642669850349305
322 0.14642669850349305
323 0.14642669850349305
324 0.14713165348185092
325 0.14713165348185092
326 0.14713165348185092
327 0.1478354903156422
328 0.1478354903156422
329 0.1478354903156422
330 0.1478354903156422
331 0.1478354903156422
332 0.1478354903156422
333 0.1478354903156422
334 0.1478354903156422
335 0.1478354903156422
336 0.1478354903156422
337 0.1478354903156422
338 0.1478354903156422
339 0.1478354903156422
340 0.1478354903156422
341 0.1478354903156422
342 0.1478354903156422
343 0.1478354903156422
344 0.1478354903156422
345 0.1485328954391902
346 0.1485328954391902
347 0.1485328954391902
348 0.1485328954391902
349 0.1485328954391902
350 0.1492285932859927
351 0.1492285932859927
352 0.1492285932859927
353 0.1492285932859927
354 0.1492285932859927
355 0.1492285932859927
356 0.1492285932859927
357 0.14992195498733238
358 0.14992195498733238
359 0.14992195498733238
360 0.14992195498733238
361 0.14992195498733238
362 0.14992195498733238
363 0.14992195498733238
364 0.14992195498733238
365 0.14992195498733238
366 0.14992195498733238
367 0.14992195498733238
368 0.14992195498733238
369 0.15061145093454803
370 0.15061145093454803
371 0.15061145093454803
372 0.15061145093454803
373 0.15061145093454803
374 0.15061145093454803
375 0.15061145093454803
376 0.15061145093454803
377 0.15061145093454803
378 0.15061145093454803
379 0.15061145093454803
380 0.15061145093454803
381 0.15061145093454803
382 0.15061145093454803
383 0.15061145093454803
384 0.15061145093454803
385 0.15061145093454803
386 0.15061145093454803
387 0.15061145093454803
388 0.15061145093454803
389 0.15061145093454803
390 0.15061145093454803
391 0.15061145093454803
392 0.15061145093454803
393 0.15061145093454803
394 0.15061145093454803
395 0.15061145093454803
396 0.15061145093454803
397 0.15061145093454803
398 0.15061145093454803
399 0.15061145093454803
400 0.15061145093454803
401 0.15061145093454803
402 0.15061145093454803
403 0.15061145093454803
404 0.15061145093454803
405 0.15061145093454803
406 0.15061145093454803
407 0.15061145093454803
408 0.15061145093454803
409 0.15061145093454803
410 0.15061145093454803
411 0.15061145093454803
412 0.15061145093454803
413 0.15061145093454803
414 0.15061145093454803
415 0.15061145093454803
416 0.15061145093454803
417 0.15061145093454803
418 0.15061145093454803
419 0.15061145093454803
420 0.15061145093454803
421 0.15061145093454803
422 0.15061145093454803
423 0.15061145093454803
424 0.15061145093454803
425 0.15061145093454803
426 0.15061145093454803
427 0.15061145093454803
428 0.15061145093454803
429 0.15061145093454803
430 0.15061145093454803
431 0.15061145093454803
432 0.15061145093454803
433 0.15061145093454803
434 0.15262483568763222
435 0.15262483568763222
436 0.15262483568763222
437 0.15262483568763222
438 0.15262483568763222
439 0.15262483568763222
440 0.15262483568763222
441 0.15262483568763222
442 0.15262483568763222
443 0.15262483568763222
444 0.15262483568763222
445 0.15262483568763222
446 0.15262483568763222
447 0.15262483568763222
448 0.15262483568763222
449 0.15262483568763222
450 0.15262483568763222
451 0.15262483568763222
452 0.15262483568763222
453 0.15262483568763222
454 0.15262483568763222
455 0.15262483568763222
456 0.15262483568763222
457 0.15262483568763222
458 0.15262483568763222
459 0.15262483568763222
460 0.15262483568763222
461 0.15262483568763222
462 0.15262483568763222
463 0.15262483568763222
464 0.15262483568763222
465 0.15262483568763222
466 0.15262483568763222
467 0.15262483568763222
468 0.15262483568763222
469 0.15262483568763222
470 0.15262483568763222
471 0.15328706571404305
472 0.15328706571404305
473 0.15328706571404305
474 0.15328706571404305
475 0.15328706571404305
476 0.15328706571404305
477 0.15328706571404305
478 0.15328706571404305
479 0.15328706571404305
480 0.15328706571404305
481 0.15328706571404305
482 0.15328706571404305
483 0.15328706571404305
484 0.15328706571404305
485 0.15328706571404305
486 0.15328706571404305
487 0.15328706571404305
488 0.15328706571404305
489 0.15328706571404305
490 0.15328706571404305
491 0.15328706571404305
492 0.15328706571404305
493 0.15328706571404305
494 0.15328706571404305
495 0.15328706571404305
496 0.15328706571404305
497 0.15328706571404305
498 0.15328706571404305
499 0.15328706571404305
500 0.15328706571404305
501 0.15328706571404305
502 0.15328706571404305
503 0.15328706571404305
504 0.15328706571404305
505 0.15328706571404305
506 0.15394169028705637
507 0.15394169028705637
508 0.15394169028705637
509 0.15394169028705637
510 0.15394169028705637
511 0.15394169028705637
512 0.15394169028705637
513 0.15394169028705637
514 0.15394169028705637
515 0.15394169028705637
516 0.15394169028705637
517 0.15394169028705637
518 0.15394169028705637
519 0.15394169028705637
520 0.15394169028705637
521 0.15394169028705637
522 0.15394169028705637
523 0.15394169028705637
524 0.15394169028705637
525 0.15394169028705637
526 0.15394169028705637
527 0.15394169028705637
528 0.15394169028705637
529 0.15394169028705637
530 0.15394169028705637
531 0.15394169028705637
532 0.15394169028705637
533 0.15394169028705637
534 0.15394169028705637
535 0.15394169028705637
536 0.15394169028705637
537 0.15394169028705637
538 0.15394169028705637
539 0.15394169028705637
540 0.15394169028705637
541 0.15394169028705637
542 0.15394169028705637
543 0.15394169028705637
544 0.15394169028705637
545 0.15394169028705637
546 0.15394169028705637
547 0.15394169028705637
548 0.15394169028705637
549 0.15394169028705637
550 0.15394169028705637
551 0.15394169028705637
552 0.15394169028705637
553 0.15394169028705637
554 0.15394169028705637
555 0.15394169028705637
556 0.15394169028705637
557 0.15394169028705637
558 0.15394169028705637
559 0.15394169028705637
560 0.15394169028705637
561 0.15394169028705637
562 0.15394169028705637
563 0.15394169028705637
564 0.15394169028705637
565 0.15394169028705637
566 0.15394169028705637
567 0.15394169028705637
568 0.15394169028705637
569 0.15394169028705637
570 0.15394169028705637
571 0.15394169028705637
572 0.15394169028705637
573 0.15394169028705637
574 0.15394169028705637
575 0.15394169028705637
576 0.15394169028705637
577 0.15394169028705637
578 0.15394169028705637
579 0.15458247582027854
580 0.15458247582027854
581 0.15458247582027854
582 0.15458247582027854
583 0.15522256997044298
584 0.15522256997044298
585 0.15522256997044298
586 0.15522256997044298
587 0.15522256997044298
588 0.15522256997044298
589 0.15522256997044298
590 0.15522256997044298
591 0.15522256997044298
592 0.15522256997044298
593 0.15522256997044298
594 0.15522256997044298
595 0.15522256997044298
596 0.15522256997044298
597 0.15522256997044298
598 0.15522256997044298
599 0.15522256997044298
600 0.15522256997044298
601 0.15522256997044298
602 0.15522256997044298
603 0.15522256997044298
604 0.15522256997044298
605 0.15522256997044298
606 0.15522256997044298
607 0.15522256997044298
608 0.15522256997044298
609 0.15522256997044298
610 0.15522256997044298
611 0.15522256997044298
612 0.15522256997044298
613 0.15522256997044298
614 0.15522256997044298
615 0.15522256997044298
616 0.15522256997044298
617 0.15522256997044298
618 0.15522256997044298
619 0.15522256997044298
620 0.15522256997044298
621 0.15522256997044298
622 0.15522256997044298
623 0.15522256997044298
624 0.15522256997044298
625 0.15522256997044298
626 0.15522256997044298
627 0.15522256997044298
628 0.15522256997044298
629 0.15522256997044298
630 0.15522256997044298
631 0.15522256997044298
632 0.15522256997044298
633 0.15522256997044298
634 0.15522256997044298
635 0.15522256997044298
636 0.15522256997044298
637 0.15522256997044298
638 0.15522256997044298
639 0.15522256997044298
640 0.15522256997044298
641 0.15522256997044298
642 0.15522256997044298
643 0.15522256997044298
644 0.155852834090174
645 0.155852834090174
646 0.155852834090174
647 0.155852834090174
648 0.155852834090174
649 0.155852834090174
650 0.155852834090174
651 0.155852834090174
652 0.155852834090174
653 0.155852834090174
654 0.155852834090174
655 0.155852834090174
656 0.155852834090174
657 0.155852834090174
658 0.155852834090174
659 0.155852834090174
660 0.155852834090174
661 0.155852834090174
662 0.155852834090174
663 0.155852834090174
664 0.155852834090174
665 0.155852834090174
666 0.155852834090174
667 0.155852834090174
668 0.155852834090174
669 0.155852834090174
670 0.155852834090174
671 0.155852834090174
672 0.155852834090174
673 0.155852834090174
674 0.155852834090174
675 0.155852834090174
676 0.155852834090174
677 0.155852834090174
678 0.155852834090174
679 0.155852834090174
680 0.155852834090174
681 0.155852834090174
682 0.155852834090174
683 0.155852834090174
684 0.155852834090174
685 0.155852834090174
686 0.155852834090174
687 0.155852834090174
688 0.155852834090174
689 0.155852834090174
690 0.155852834090174
691 0.155852834090174
692 0.155852834090174
693 0.155852834090174
694 0.155852834090174
695 0.155852834090174
696 0.155852834090174
697 0.155852834090174
698 0.155852834090174
699 0.155852834090174
700 0.155852834090174
701 0.155852834090174
702 0.155852834090174
703 0.155852834090174
704 0.155852834090174
705 0.155852834090174
706 0.155852834090174
707 0.155852834090174
708 0.155852834090174
709 0.1564738808224604
710 0.1564738808224604
711 0.1564738808224604
712 0.1564738808224604
713 0.1564738808224604
714 0.1564738808224604
715 0.1564738808224604
716 0.1564738808224604
717 0.1564738808224604
718 0.1564738808224604
719 0.1564738808224604
720 0.1564738808224604
721 0.1564738808224604
722 0.1564738808224604
723 0.1564738808224604
724 0.1564738808224604
725 0.1564738808224604
726 0.1564738808224604
727 0.1564738808224604
728 0.1564738808224604
729 0.1564738808224604
730 0.1564738808224604
731 0.1564738808224604
732 0.1564738808224604
733 0.1564738808224604
734 0.1564738808224604
735 0.1564738808224604
736 0.1564738808224604
737 0.1564738808224604
738 0.1564738808224604
739 0.1564738808224604
740 0.1564738808224604
741 0.1564738808224604
742 0.1564738808224604
743 0.1564738808224604
744 0.1564738808224604
745 0.1564738808224604
746 0.1564738808224604
747 0.1564738808224604
748 0.1564738808224604
749 0.1564738808224604
750 0.1564738808224604
751 0.1564738808224604
752 0.1564738808224604
753 0.1564738808224604
754 0.1564738808224604
755 0.15708904541254404
756 0.15708904541254404
757 0.15708904541254404
758 0.15708904541254404
759 0.15708904541254404
760 0.15708904541254404
761 0.15708904541254404
762 0.15708904541254404
763 0.1577032345698633
764 0.1577032345698633
765 0.1577032345698633
766 0.1577032345698633
767 0.1577032345698633
768 0.1577032345698633
769 0.1577032345698633
770 0.1577032345698633
771 0.1577032345698633
772 0.1577032345698633
773 0.1577032345698633
774 0.1577032345698633
775 0.15831598523102824
776 0.15831598523102824
777 0.15831598523102824
778 0.15831598523102824
779 0.15831598523102824
780 0.15831598523102824
781 0.15831598523102824
782 0.15831598523102824
783 0.15831598523102824
784 0.15831598523102824
785 0.15831598523102824
786 0.15831598523102824
787 0.15831598523102824
788 0.15831598523102824
789 0.15831598523102824
790 0.15831598523102824
791 0.15831598523102824
792 0.15831598523102824
793 0.15831598523102824
794 0.15831598523102824
795 0.15831598523102824
796 0.15831598523102824
797 0.15831598523102824
798 0.15831598523102824
799 0.15831598523102824
800 0.15831598523102824
801 0.15831598523102824
802 0.15831598523102824
803 0.15831598523102824
804 0.15831598523102824
805 0.15831598523102824
806 0.15831598523102824
807 0.15831598523102824
808 0.15831598523102824
809 0.15831598523102824
810 0.15831598523102824
811 0.15831598523102824
812 0.15831598523102824
813 0.15831598523102824
814 0.15831598523102824
815 0.15831598523102824
816 0.15831598523102824
817 0.15831598523102824
818 0.15831598523102824
819 0.15831598523102824
820 0.15831598523102824
821 0.15831598523102824
822 0.15831598523102824
823 0.15831598523102824
824 0.15831598523102824
825 0.15831598523102824
826 0.15831598523102824
827 0.15831598523102824
828 0.15952943844003337
829 0.15952943844003337
830 0.15952943844003337
831 0.15952943844003337
832 0.15952943844003337
833 0.15952943844003337
834 0.15952943844003337
835 0.15952943844003337
836 0.15952943844003337
837 0.15952943844003337
838 0.15952943844003337
839 0.15952943844003337
840 0.15952943844003337
841 0.15952943844003337
842 0.15952943844003337
843 0.15952943844003337
844 0.15952943844003337
845 0.15952943844003337
846 0.15952943844003337
847 0.15952943844003337
848 0.15952943844003337
849 0.16134286771588674
850 0.16134286771588674
851 0.16134286771588674
852 0.16134286771588674
853 0.16134286771588674
854 0.16134286771588674
855 0.16134286771588674
856 0.16134286771588674
857 0.16134286771588674
858 0.16134286771588674
859 0.16134286771588674
860 0.16134286771588674
861 0.16134286771588674
862 0.16134286771588674
863 0.16134286771588674
864 0.16134286771588674
865 0.16134286771588674
866 0.16134286771588674
867 0.16134286771588674
868 0.16134286771588674
869 0.16134286771588674
870 0.16134286771588674
871 0.16134286771588674
872 0.16134286771588674
873 0.16134286771588674
874 0.16134286771588674
875 0.16134286771588674
876 0.16134286771588674
877 0.16134286771588674
878 0.16134286771588674
879 0.16134286771588674
880 0.16134286771588674
881 0.16134286771588674
882 0.16134286771588674
883 0.16134286771588674
884 0.16134286771588674
885 0.16134286771588674
886 0.16134286771588674
887 0.16134286771588674
888 0.16134286771588674
889 0.16134286771588674
890 0.16134286771588674
891 0.16134286771588674
892 0.16134286771588674
893 0.16134286771588674
894 0.16134286771588674
895 0.16134286771588674
896 0.16134286771588674
897 0.16134286771588674
898 0.16134286771588674
899 0.16134286771588674
900 0.16134286771588674
901 0.16134286771588674
902 0.16134286771588674
903 0.16134286771588674
904 0.16134286771588674
905 0.16134286771588674
906 0.16134286771588674
907 0.16134286771588674
908 0.16134286771588674
909 0.16134286771588674
910 0.16134286771588674
911 0.16134286771588674
912 0.16134286771588674
913 0.16134286771588674
914 0.16134286771588674
915 0.16134286771588674
916 0.16134286771588674
917 0.16134286771588674
918 0.16134286771588674
919 0.16134286771588674
920 0.16134286771588674
921 0.16134286771588674
922 0.16134286771588674
923 0.16134286771588674
924 0.16134286771588674
925 0.16134286771588674
926 0.16134286771588674
927 0.16134286771588674
928 0.16134286771588674
929 0.16134286771588674
930 0.16134286771588674
931 0.16134286771588674
932 0.16134286771588674
933 0.16134286771588674
934 0.16193892189646678
935 0.16193892189646678
936 0.16193892189646678
937 0.16193892189646678
938 0.16193892189646678
939 0.16193892189646678
940 0.16193892189646678
941 0.16193892189646678
942 0.16193892189646678
943 0.16193892189646678
944 0.16193892189646678
945 0.16193892189646678
946 0.16193892189646678
947 0.16193892189646678
948 0.16193892189646678
949 0.16193892189646678
950 0.16193892189646678
951 0.16193892189646678
952 0.16193892189646678
953 0.16193892189646678
954 0.16193892189646678
955 0.16193892189646678
956 0.16193892189646678
957 0.16193892189646678
958 0.16193892189646678
959 0.16193892189646678
960 0.16193892189646678
961 0.16193892189646678
962 0.16193892189646678
963 0.16193892189646678
964 0.16193892189646678
965 0.16193892189646678
966 0.16193892189646678
967 0.16193892189646678
968 0.16193892189646678
969 0.16193892189646678
970 0.16193892189646678
971 0.16193892189646678
972 0.16193892189646678
973 0.16193892189646678
974 0.16193892189646678
975 0.16193892189646678
976 0.16193892189646678
977 0.16193892189646678
978 0.16193892189646678
979 0.16193892189646678
980 0.16193892189646678
981 0.16193892189646678
982 0.16193892189646678
983 0.16193892189646678
984 0.16193892189646678
985 0.16193892189646678
986 0.16193892189646678
987 0.16193892189646678
988 0.16193892189646678
989 0.16193892189646678
990 0.16193892189646678
991 0.16193892189646678
992 0.16193892189646678
993 0.16193892189646678
994 0.16193892189646678
995 0.16193892189646678
996 0.16193892189646678
997 0.16193892189646678
998 0.16193892189646678
999 0.16193892189646678
1000 0.16193892189646678

==> data/mean-ndcg-oe-random-1000-crash_class=libfuzzer_timeout.dat <==
1 0.0
2 0.0
3 0.004219409282700422
4 0.004219409282700422
5 0.005851699608584564
6 0.005851699608584564
7 0.005851699608584564
8 0.005851699608584564
9 0.005851699608584564
10 0.005851699608584564
11 0.005851699608584564
12 0.0069919449859150275
13 0.008100170872147911
14 0.008100170872147911
15 0.009155023192823018
16 0.01018730396125435
17 0.011199170908799209
18 0.011199170908799209
19 0.011199170908799209
20 0.011199170908799209
21 0.011199170908799209
22 0.011199170908799209
23 0.011199170908799209
24 0.011199170908799209
25 0.012096833582020149
26 0.012096833582020149
27 0.012974532306393607
28 0.01384308434209164
29 0.014702979055553695
30 0.014702979055553695
31 0.014702979055553695
32 0.015539434174416817
33 0.015539434174416817
34 0.016362046081141658
35 0.016362046081141658
36 0.016362046081141658
37 0.016362046081141658
38 0.01795867358761313
39 0.01795867358761313
40 0.01795867358761313
41 0.01795867358761313
42 0.01795867358761313
43 0.01795867358761313
44 0.01795867358761313
45 0.01795867358761313
46 0.01795867358761313
47 0.01795867358761313
48 0.018710165543537226
49 0.018710165543537226
50 0.019454011258258245
51 0.020194201399954256
52 0.020194201399954256
53 0.020194201399954256
54 0.020194201399954256
55 0.020194201399954256
56 0.020194201399954256
57 0.020194201399954256
58 0.02091146560369651
59 0.02091146560369651
60 0.02091146560369651
61 0.021620110240646053
62 0.022326018168115146
63 0.022326018168115146
64 0.022326018168115146
65 0.022326018168115146
66 0.022326018168115146
67 0.022326018168115146
68 0.023016759330331243
69 0.023016759330331243
70 0.023016759330331243
71 0.023700626521863402
72 0.023700626521863402
73 0.023700626521863402
74 0.023700626521863402
75 0.023700626521863402
76 0.023700626521863402
77 0.023700626521863402
78 0.023700626521863402
79 0.023700626521863402
80 0.023700626521863402
81 0.023700626521863402
82 0.023700626521863402
83 0.023700626521863402
84 0.023700626521863402
85 0.023700626521863402
86 0.023700626521863402
87 0.023700626521863402
88 0.023700626521863402
89 0.023700626521863402
90 0.023700626521863402
91 0.023700626521863402
92 0.023700626521863402
93 0.023700626521863402
94 0.023700626521863402
95 0.023700626521863402
96 0.023700626521863402
97 0.023700626521863402
98 0.023700626521863402
99 0.023700626521863402
100 0.023700626521863402
101 0.023700626521863402
102 0.023700626521863402
103 0.023700626521863402
104 0.023700626521863402
105 0.023700626521863402
106 0.023700626521863402
107 0.023700626521863402
108 0.023700626521863402
109 0.024322833492286353
110 0.024322833492286353
111 0.024322833492286353
112 0.024322833492286353
113 0.024322833492286353
114 0.024322833492286353
115 0.024322833492286353
116 0.024322833492286353
117 0.024322833492286353
118 0.024322833492286353
119 0.024322833492286353
120 0.024322833492286353
121 0.024322833492286353
122 0.02493059733339255
123 0.02493059733339255
124 0.02493059733339255
125 0.02493059733339255
126 0.02493059733339255
127 0.02493059733339255
128 0.02493059733339255
129 0.02493059733339255
130 0.02493059733339255
131 0.02493059733339255
132 0.02493059733339255
133 0.02493059733339255
134 0.02493059733339255
135 0.02493059733339255
136 0.02493059733339255
137 0.02493059733339255
138 0.02493059733339255
139 0.02493059733339255
140 0.02493059733339255
141 0.02493059733339255
142 0.02493059733339255
143 0.02493059733339255
144 0.02493059733339255
145 0.02493059733339255
146 0.02493059733339255
147 0.02493059733339255
148 0.02493059733339255
149 0.02493059733339255
150 0.02493059733339255
151 0.02493059733339255
152 0.02493059733339255
153 0.02493059733339255
154 0.02493059733339255
155 0.02493059733339255
156 0.02493059733339255
157 0.02493059733339255
158 0.02493059733339255
159 0.02493059733339255
160 0.02493059733339255
161 0.02493059733339255
162 0.02493059733339255
163 0.02493059733339255
164 0.02493059733339255
165 0.02493059733339255
166 0.025502046177437013
167 0.025502046177437013
168 0.025502046177437013
169 0.025502046177437013
170 0.025502046177437013
171 0.025502046177437013
172 0.025502046177437013
173 0.025502046177437013
174 0.025502046177437013
175 0.02606769373591296
176 0.02606769373591296
177 0.02606769373591296
178 0.02606769373591296
179 0.02606769373591296
180 0.02606769373591296
181 0.02606769373591296
182 0.02606769373591296
183 0.02606769373591296
184 0.02606769373591296
185 0.02606769373591296
186 0.02606769373591296
187 0.02606769373591296
188 0.02606769373591296
189 0.02606769373591296
190 0.02606769373591296
191 0.02606769373591296
192 0.02606769373591296
193 0.02606769373591296
194 0.02606769373591296
195 0.02606769373591296
196 0.02606769373591296
197 0.02606769373591296
198 0.02606769373591296
199 0.02606769373591296
200 0.02606769373591296
201 0.02606769373591296
202 0.02606769373591296
203 0.02606769373591296
204 0.02606769373591296
205 0.02606769373591296
206 0.02606769373591296
207 0.02606769373591296
208 0.02606769373591296
209 0.02606769373591296
210 0.02606769373591296
211 0.02606769373591296
212 0.02606769373591296
213 0.02606769373591296
214 0.02606769373591296
215 0.02606769373591296
216 0.02606769373591296
217 0.02606769373591296
218 0.02606769373591296
219 0.02606769373591296
220 0.02606769373591296
221 0.02606769373591296
222 0.02606769373591296
223 0.02606769373591296
224 0.02606769373591296
225 0.02606769373591296
226 0.02606769373591296
227 0.02606769373591296
228 0.02606769373591296
229 0.02606769373591296
230 0.02606769373591296
231 0.02606769373591296
232 0.02606769373591296
233 0.02606769373591296
234 0.02606769373591296
235 0.02606769373591296
236 0.02606769373591296
237 0.02606769373591296
238 0.02606769373591296
239 0.02606769373591296
240 0.02606769373591296
241 0.02660052391068343
242 0.02660052391068343
243 0.02660052391068343
244 0.02660052391068343
245 0.02660052391068343
246 0.02660052391068343
247 0.02660052391068343
248 0.02660052391068343
249 0.02660052391068343
250 0.02660052391068343
251 0.02660052391068343
252 0.02660052391068343
253 0.02660052391068343
254 0.02660052391068343
255 0.02660052391068343
256 0.02660052391068343
257 0.02660052391068343
258 0.02660052391068343
259 0.02660052391068343
260 0.02660052391068343
261 0.02660052391068343
262 0.02660052391068343
263 0.02660052391068343
264 0.02660052391068343
265 0.02660052391068343
266 0.02660052391068343
267 0.02660052391068343
268 0.02660052391068343
269 0.02660052391068343
270 0.02660052391068343
271 0.02660052391068343
272 0.02660052391068343
273 0.02660052391068343
274 0.02660052391068343
275 0.02660052391068343
276 0.02660052391068343
277 0.02660052391068343
278 0.02660052391068343
279 0.02660052391068343
280 0.02660052391068343
281 0.02660052391068343
282 0.02660052391068343
283 0.02660052391068343
284 0.02660052391068343
285 0.02660052391068343
286 0.02660052391068343
287 0.02660052391068343
288 0.02660052391068343
289 0.02660052391068343
290 0.02660052391068343
291 0.02660052391068343
292 0.02660052391068343
293 0.02660052391068343
294 0.02660052391068343
295 0.02660052391068343
296 0.02660052391068343
297 0.02660052391068343
298 0.02660052391068343
299 0.02660052391068343
300 0.02660052391068343
301 0.02660052391068343
302 0.02660052391068343
303 0.02660052391068343
304 0.02660052391068343
305 0.027111509874172404
306 0.027111509874172404
307 0.027111509874172404
308 0.027111509874172404
309 0.027111509874172404
310 0.027111509874172404
311 0.027111509874172404
312 0.027111509874172404
313 0.027111509874172404
314 0.027111509874172404
315 0.027111509874172404
316 0.027111509874172404
317 0.027111509874172404
318 0.027111509874172404
319 0.027111509874172404
320 0.027111509874172404
321 0.027111509874172404
322 0.027111509874172404
323 0.027111509874172404
324 0.027111509874172404
325 0.027111509874172404
326 0.027111509874172404
327 0.027111509874172404
328 0.027111509874172404
329 0.027111509874172404
330 0.027111509874172404
331 0.027111509874172404
332 0.027111509874172404
333 0.027111509874172404
334 0.027111509874172404
335 0.027111509874172404
336 0.027111509874172404
337 0.027111509874172404
338 0.027111509874172404
339 0.027111509874172404
340 0.027111509874172404
341 0.027111509874172404
342 0.027111509874172404
343 0.027111509874172404
344 0.027111509874172404
345 0.027111509874172404
346 0.027111509874172404
347 0.027111509874172404
348 0.027111509874172404
349 0.027111509874172404
350 0.027111509874172404
351 0.027111509874172404
352 0.027111509874172404
353 0.027111509874172404
354 0.027609570668043773
355 0.027609570668043773
356 0.027609570668043773
357 0.027609570668043773
358 0.027609570668043773
359 0.027609570668043773
360 0.027609570668043773
361 0.027609570668043773
362 0.027609570668043773
363 0.027609570668043773
364 0.027609570668043773
365 0.027609570668043773
366 0.027609570668043773
367 0.027609570668043773
368 0.027609570668043773
369 0.027609570668043773
370 0.027609570668043773
371 0.027609570668043773
372 0.027609570668043773
373 0.027609570668043773
374 0.027609570668043773
375 0.027609570668043773
376 0.027609570668043773
377 0.027609570668043773
378 0.027609570668043773
379 0.027609570668043773
380 0.028101707700327477
381 0.028101707700327477
382 0.028101707700327477
383 0.028101707700327477
384 0.028101707700327477
385 0.028101707700327477
386 0.028101707700327477
387 0.028101707700327477
388 0.028101707700327477
389 0.028101707700327477
390 0.028101707700327477
391 0.028101707700327477
392 0.028101707700327477
393 0.028101707700327477
394 0.028101707700327477
395 0.028101707700327477
396 0.028101707700327477
397 0.028101707700327477
398 0.028101707700327477
399 0.028101707700327477
400 0.029565516743846686
401 0.029565516743846686
402 0.029565516743846686
403 0.029565516743846686
404 0.029565516743846686
405 0.029565516743846686
406 0.030052247077719904
407 0.030052247077719904
408 0.030052247077719904
409 0.030052247077719904
410 0.030052247077719904
411 0.030052247077719904
412 0.030052247077719904
413 0.030052247077719904
414 0.030052247077719904
415 0.030052247077719904
416 0.030052247077719904
417 0.030052247077719904
418 0.030052247077719904
419 0.030052247077719904
420 0.030052247077719904
421 0.030052247077719904
422 0.030052247077719904
423 0.030052247077719904
424 0.03053549700453023
425 0.03198468402945317
426 0.03198468402945317
427 0.03198468402945317
428 0.03198468402945317
429 0.03198468402945317
430 0.03198468402945317
431 0.03198468402945317
432 0.03198468402945317
433 0.03198468402945317
434 0.03198468402945317
435 0.03198468402945317
436 0.03198468402945317
437 0.03198468402945317
438 0.03198468402945317
439 0.03198468402945317
440 0.03198468402945317
441 0.03198468402945317
442 0.03198468402945317
443 0.03198468402945317
444 0.03198468402945317
445 0.03198468402945317
446 0.03198468402945317
447 0.03198468402945317
448 0.03198468402945317
449 0.03198468402945317
450 0.03198468402945317
451 0.03198468402945317
452 0.03198468402945317
453 0.03198468402945317
454 0.03198468402945317
455 0.03198468402945317
456 0.03198468402945317
457 0.03198468402945317
458 0.03198468402945317
459 0.03293870902035794
460 0.03293870902035794
461 0.03293870902035794
462 0.03293870902035794
463 0.03293870902035794
464 0.03293870902035794
465 0.03293870902035794
466 0.03293870902035794
467 0.03293870902035794
468 0.03293870902035794
469 0.03293870902035794
470 0.03293870902035794
471 0.03293870902035794
472 0.03293870902035794
473 0.03293870902035794
474 0.03293870902035794
475 0.03293870902035794
476 0.03293870902035794
477 0.03293870902035794
478 0.03293870902035794
479 0.03293870902035794
480 0.03293870902035794
481 0.03293870902035794
482 0.03293870902035794
483 0.03293870902035794
484 0.03293870902035794
485 0.03293870902035794
486 0.03293870902035794
487 0.03293870902035794
488 0.03293870902035794
489 0.03293870902035794
490 0.03293870902035794
491 0.03293870902035794
492 0.03293870902035794
493 0.03293870902035794
494 0.03293870902035794
495 0.03293870902035794
496 0.03293870902035794
497 0.03293870902035794
498 0.03293870902035794
499 0.03293870902035794
500 0.03293870902035794
501 0.03293870902035794
502 0.03293870902035794
503 0.03293870902035794
504 0.03293870902035794
505 0.03293870902035794
506 0.03293870902035794
507 0.03293870902035794
508 0.03293870902035794
509 0.03293870902035794
510 0.03293870902035794
511 0.03293870902035794
512 0.03293870902035794
513 0.03293870902035794
514 0.03293870902035794
515 0.03293870902035794
516 0.03293870902035794
517 0.03293870902035794
518 0.03293870902035794
519 0.03293870902035794
520 0.03293870902035794
521 0.03293870902035794
522 0.03293870902035794
523 0.03293870902035794
524 0.03293870902035794
525 0.03293870902035794
526 0.03293870902035794
527 0.03293870902035794
528 0.03293870902035794
529 0.03293870902035794
530 0.03293870902035794
531 0.03293870902035794
532 0.03293870902035794
533 0.03293870902035794
534 0.03293870902035794
535 0.03293870902035794
536 0.03293870902035794
537 0.03293870902035794
538 0.03293870902035794
539 0.03293870902035794
540 0.03293870902035794
541 0.03293870902035794
542 0.03293870902035794
543 0.03293870902035794
544 0.03293870902035794
545 0.03293870902035794
546 0.03293870902035794
547 0.03293870902035794
548 0.03293870902035794
549 0.03293870902035794
550 0.03293870902035794
551 0.03293870902035794
552 0.03293870902035794
553 0.03293870902035794
554 0.03293870902035794
555 0.03293870902035794
556 0.03293870902035794
557 0.03293870902035794
558 0.03293870902035794
559 0.03293870902035794
560 0.03293870902035794
561 0.03293870902035794
562 0.03293870902035794
563 0.03293870902035794
564 0.03293870902035794
565 0.03293870902035794
566 0.03293870902035794
567 0.03293870902035794
568 0.03293870902035794
569 0.03293870902035794
570 0.03293870902035794
571 0.03339934969177862
572 0.03339934969177862
573 0.03339934969177862
574 0.03339934969177862
575 0.03339934969177862
576 0.03339934969177862
577 0.03339934969177862
578 0.03339934969177862
579 0.03339934969177862
580 0.03339934969177862
581 0.03339934969177862
582 0.03339934969177862
583 0.03339934969177862
584 0.03339934969177862
585 0.03339934969177862
586 0.03339934969177862
587 0.03339934969177862
588 0.03339934969177862
589 0.03339934969177862
590 0.03339934969177862
591 0.03339934969177862
592 0.03339934969177862
593 0.03339934969177862
594 0.03339934969177862
595 0.03339934969177862
596 0.03339934969177862
597 0.03339934969177862
598 0.03339934969177862
599 0.03339934969177862
600 0.03339934969177862
601 0.03339934969177862
602 0.03339934969177862
603 0.03339934969177862
604 0.03339934969177862
605 0.03339934969177862
606 0.03339934969177862
607 0.03339934969177862
608 0.03339934969177862
609 0.03339934969177862
610 0.03339934969177862
611 0.03339934969177862
612 0.03339934969177862
613 0.03339934969177862
614 0.03339934969177862
615 0.03339934969177862
616 0.03339934969177862
617 0.03339934969177862
618 0.03339934969177862
619 0.03339934969177862
620 0.03339934969177862
621 0.03339934969177862
622 0.03339934969177862
623 0.03339934969177862
624 0.03339934969177862
625 0.03339934969177862
626 0.03339934969177862
627 0.03339934969177862
628 0.03339934969177862
629 0.03339934969177862
630 0.03339934969177862
631 0.03339934969177862
632 0.03339934969177862
633 0.03339934969177862
634 0.03339934969177862
635 0.03339934969177862
636 0.03339934969177862
637 0.03339934969177862
638 0.03339934969177862
639 0.03339934969177862
640 0.03339934969177862
641 0.03339934969177862
642 0.03339934969177862
643 0.03339934969177862
644 0.03339934969177862
645 0.03339934969177862
646 0.03339934969177862
647 0.03339934969177862
648 0.03339934969177862
649 0.03339934969177862
650 0.03339934969177862
651 0.03339934969177862
652 0.03339934969177862
653 0.03339934969177862
654 0.03339934969177862
655 0.03339934969177862
656 0.03339934969177862
657 0.03339934969177862
658 0.03339934969177862
659 0.03339934969177862
660 0.03339934969177862
661 0.03339934969177862
662 0.03339934969177862
663 0.03339934969177862
664 0.03339934969177862
665 0.03339934969177862
666 0.03339934969177862
667 0.03339934969177862
668 0.03339934969177862
669 0.03339934969177862
670 0.03339934969177862
671 0.03339934969177862
672 0.03339934969177862
673 0.03339934969177862
674 0.0338482830195722
675 0.0338482830195722
676 0.0338482830195722
677 0.0338482830195722
678 0.0338482830195722
679 0.0338482830195722
680 0.0338482830195722
681 0.0338482830195722
682 0.0338482830195722
683 0.0338482830195722
684 0.0338482830195722
685 0.0338482830195722
686 0.0338482830195722
687 0.0338482830195722
688 0.0338482830195722
689 0.0338482830195722
690 0.0338482830195722
691 0.0338482830195722
692 0.0338482830195722
693 0.0338482830195722
694 0.0338482830195722
695 0.0338482830195722
696 0.0338482830195722
697 0.0338482830195722
698 0.0338482830195722
699 0.0338482830195722
700 0.0338482830195722
701 0.0338482830195722
702 0.0338482830195722
703 0.0338482830195722
704 0.0338482830195722
705 0.0338482830195722
706 0.0338482830195722
707 0.0338482830195722
708 0.0338482830195722
709 0.0338482830195722
710 0.0338482830195722
711 0.0338482830195722
712 0.0338482830195722
713 0.0338482830195722
714 0.0338482830195722
715 0.0338482830195722
716 0.0338482830195722
717 0.0338482830195722
718 0.0338482830195722
719 0.0338482830195722
720 0.0338482830195722
721 0.0338482830195722
722 0.0338482830195722
723 0.0338482830195722
724 0.0338482830195722
725 0.0338482830195722
726 0.0338482830195722
727 0.0338482830195722
728 0.0338482830195722
729 0.034291882578590296
730 0.034291882578590296
731 0.034291882578590296
732 0.034291882578590296
733 0.034291882578590296
734 0.034291882578590296
735 0.03473493207017438
736 0.03473493207017438
737 0.03473493207017438
738 0.03473493207017438
739 0.03473493207017438
740 0.03473493207017438
741 0.03473493207017438
742 0.03473493207017438
743 0.03473493207017438
744 0.03473493207017438
745 0.03473493207017438
746 0.03473493207017438
747 0.03473493207017438
748 0.03473493207017438
749 0.03517672048499843
750 0.03517672048499843
751 0.03517672048499843
752 0.03517672048499843
753 0.03517672048499843
754 0.03517672048499843
755 0.03517672048499843
756 0.03517672048499843
757 0.03517672048499843
758 0.03517672048499843
759 0.03517672048499843
760 0.03517672048499843
761 0.03517672048499843
762 0.03517672048499843
763 0.03517672048499843
764 0.03517672048499843
765 0.03517672048499843
766 0.03517672048499843
767 0.03517672048499843
768 0.03517672048499843
769 0.03517672048499843
770 0.03517672048499843
771 0.03517672048499843
772 0.03517672048499843
773 0.03517672048499843
774 0.03517672048499843
775 0.03517672048499843
776 0.03517672048499843
777 0.03517672048499843
778 0.03517672048499843
779 0.03517672048499843
780 0.03517672048499843
781 0.03517672048499843
782 0.03517672048499843
783 0.03517672048499843
784 0.03517672048499843
785 0.03517672048499843
786 0.03517672048499843
787 0.03517672048499843
788 0.03517672048499843
789 0.03517672048499843
790 0.03517672048499843
791 0.03517672048499843
792 0.03517672048499843
793 0.03517672048499843
794 0.03517672048499843
795 0.03517672048499843
796 0.03517672048499843
797 0.03517672048499843
798 0.03517672048499843
799 0.03517672048499843
800 0.03517672048499843
801 0.03517672048499843
802 0.03517672048499843
803 0.03517672048499843
804 0.03517672048499843
805 0.03517672048499843
806 0.03517672048499843
807 0.03517672048499843
808 0.03517672048499843
809 0.03517672048499843
810 0.03517672048499843
811 0.03517672048499843
812 0.03517672048499843
813 0.03517672048499843
814 0.03517672048499843
815 0.03517672048499843
816 0.03517672048499843
817 0.03517672048499843
818 0.03517672048499843
819 0.03517672048499843
820 0.03517672048499843
821 0.03517672048499843
822 0.03517672048499843
823 0.03517672048499843
824 0.03517672048499843
825 0.03517672048499843
826 0.03517672048499843
827 0.03517672048499843
828 0.03517672048499843
829 0.03517672048499843
830 0.03517672048499843
831 0.03517672048499843
832 0.03517672048499843
833 0.03517672048499843
834 0.03517672048499843
835 0.03517672048499843
836 0.03517672048499843
837 0.03517672048499843
838 0.03517672048499843
839 0.03517672048499843
840 0.03517672048499843
841 0.03517672048499843
842 0.03517672048499843
843 0.03517672048499843
844 0.03517672048499843
845 0.03517672048499843
846 0.03517672048499843
847 0.03517672048499843
848 0.03517672048499843
849 0.03517672048499843
850 0.03517672048499843
851 0.03517672048499843
852 0.03517672048499843
853 0.03517672048499843
854 0.03517672048499843
855 0.03517672048499843
856 0.03517672048499843
857 0.03517672048499843
858 0.03517672048499843
859 0.03517672048499843
860 0.03517672048499843
861 0.03517672048499843
862 0.03517672048499843
863 0.03517672048499843
864 0.03517672048499843
865 0.03517672048499843
866 0.03517672048499843
867 0.03517672048499843
868 0.03517672048499843
869 0.03517672048499843
870 0.03517672048499843
871 0.03517672048499843
872 0.03517672048499843
873 0.03517672048499843
874 0.03517672048499843
875 0.03517672048499843
876 0.03517672048499843
877 0.03517672048499843
878 0.03517672048499843
879 0.03517672048499843
880 0.03517672048499843
881 0.03517672048499843
882 0.03517672048499843
883 0.03517672048499843
884 0.03517672048499843
885 0.03517672048499843
886 0.03517672048499843
887 0.03517672048499843
888 0.03517672048499843
889 0.03517672048499843
890 0.03517672048499843
891 0.03517672048499843
892 0.03517672048499843
893 0.03517672048499843
894 0.03517672048499843
895 0.03517672048499843
896 0.03517672048499843
897 0.03517672048499843
898 0.03517672048499843
899 0.03517672048499843
900 0.03517672048499843
901 0.03517672048499843
902 0.03517672048499843
903 0.03517672048499843
904 0.03517672048499843
905 0.03517672048499843
906 0.03517672048499843
907 0.03517672048499843
908 0.03517672048499843
909 0.03517672048499843
910 0.03517672048499843
911 0.03517672048499843
912 0.03517672048499843
913 0.03517672048499843
914 0.03517672048499843
915 0.03517672048499843
916 0.03517672048499843
917 0.03517672048499843
918 0.03517672048499843
919 0.03517672048499843
920 0.03517672048499843
921 0.03517672048499843
922 0.03517672048499843
923 0.03517672048499843
924 0.03517672048499843
925 0.03517672048499843
926 0.03517672048499843
927 0.03517672048499843
928 0.03517672048499843
929 0.03517672048499843
930 0.03517672048499843
931 0.03517672048499843
932 0.03517672048499843
933 0.03517672048499843
934 0.03517672048499843
935 0.03517672048499843
936 0.03517672048499843
937 0.03517672048499843
938 0.03517672048499843
939 0.03517672048499843
940 0.03517672048499843
941 0.03517672048499843
942 0.03517672048499843
943 0.03517672048499843
944 0.03517672048499843
945 0.03517672048499843
946 0.03517672048499843
947 0.03517672048499843
948 0.03517672048499843
949 0.03517672048499843
950 0.03517672048499843
951 0.03517672048499843
952 0.03517672048499843
953 0.03517672048499843
954 0.03517672048499843
955 0.03517672048499843
956 0.03517672048499843
957 0.03517672048499843
958 0.03517672048499843
959 0.03517672048499843
960 0.03517672048499843
961 0.03517672048499843
962 0.03517672048499843
963 0.03517672048499843
964 0.03517672048499843
965 0.03517672048499843
966 0.03517672048499843
967 0.03517672048499843
968 0.03517672048499843
969 0.03517672048499843
970 0.03517672048499843
971 0.03517672048499843
972 0.03517672048499843
973 0.03517672048499843
974 0.03517672048499843
975 0.03517672048499843
976 0.03517672048499843
977 0.03517672048499843
978 0.03517672048499843
979 0.03517672048499843
980 0.03517672048499843
981 0.03517672048499843
982 0.03517672048499843
983 0.03517672048499843
984 0.03517672048499843
985 0.03517672048499843
986 0.03517672048499843
987 0.03517672048499843
988 0.03517672048499843
989 0.03517672048499843
990 0.03517672048499843
991 0.03517672048499843
992 0.03517672048499843
993 0.03517672048499843
994 0.03517672048499843
995 0.03517672048499843
996 0.03517672048499843
997 0.03517672048499843
998 0.03517672048499843
999 0.03517672048499843
1000 0.03517672048499843

==> data/mean-ndcg-oe-random-1000-crash_class=ubsan_runtime_error_signed_integer_overflow.dat <==
1 0.00909090909090909
2 0.02056235915584468
3 0.02056235915584468
4 0.02056235915584468
5 0.02056235915584468
6 0.02056235915584468
7 0.02662296521645074
8 0.02949082773268464
9 0.034964100381120654
10 0.034964100381120654
11 0.034964100381120654
12 0.034964100381120654
13 0.039739546472706
14 0.039739546472706
15 0.039739546472706
16 0.039739546472706
17 0.044099773137581115
18 0.044099773137581115
19 0.044099773137581115
20 0.044099773137581115
21 0.044099773137581115
22 0.04610945249628569
23 0.04610945249628569
24 0.04610945249628569
25 0.04610945249628569
26 0.04610945249628569
27 0.04610945249628569
28 0.04610945249628569
29 0.04610945249628569
30 0.04610945249628569
31 0.04610945249628569
32 0.04610945249628569
33 0.04610945249628569
34 0.04610945249628569
35 0.0478678743473518
36 0.0478678743473518
37 0.0478678743473518
38 0.0478678743473518
39 0.0478678743473518
40 0.0478678743473518
41 0.0478678743473518
42 0.0478678743473518
43 0.04953304935565756
44 0.04953304935565756
45 0.04953304935565756
46 0.04953304935565756
47 0.04953304935565756
48 0.04953304935565756
49 0.04953304935565756
50 0.04953304935565756
51 0.04953304935565756
52 0.051120171447003426
53 0.05269985638219833
54 0.05269985638219833
55 0.05269985638219833
56 0.05269985638219833
57 0.0542517407427776
58 0.0542517407427776
59 0.05732980997184637
60 0.05886265632356911
61 0.05886265632356911
62 0.05886265632356911
63 0.05886265632356911
64 0.06037218038007764
65 0.06338022681496962
66 0.06338022681496962
67 0.06338022681496962
68 0.06338022681496962
69 0.06634661262739709
70 0.06634661262739709
71 0.06634661262739709
72 0.06928398476272433
73 0.06928398476272433
74 0.06928398476272433
75 0.06928398476272433
76 0.06928398476272433
77 0.06928398476272433
78 0.06928398476272433
79 0.06928398476272433
80 0.06928398476272433
81 0.06928398476272433
82 0.06928398476272433
83 0.06928398476272433
84 0.07070235808110821
85 0.07070235808110821
86 0.07070235808110821
87 0.07070235808110821
88 0.07070235808110821
89 0.07070235808110821
90 0.07070235808110821
91 0.07070235808110821
92 0.07209258415658851
93 0.07486649089479144
94 0.07625022131945729
95 0.07625022131945729
96 0.07625022131945729
97 0.07762456869147344
98 0.07899587960622706
99 0.07899587960622706
100 0.07899587960622706
101 0.0803583390756084
102 0.0803583390756084
103 0.0803583390756084
104 0.0803583390756084
105 0.0803583390756084
106 0.0803583390756084
107 0.0803583390756084
108 0.0803583390756084
109 0.08169891227551968
110 0.08169891227551968
111 0.08169891227551968
112 0.08303185517056794
113 0.08436231842580304
114 0.08436231842580304
115 0.08436231842580304
116 0.08436231842580304
117 0.08436231842580304
118 0.08436231842580304
119 0.08436231842580304
120 0.08436231842580304
121 0.08436231842580304
122 0.08436231842580304
123 0.08436231842580304
124 0.08436231842580304
125 0.08436231842580304
126 0.08436231842580304
127 0.08436231842580304
128 0.08436231842580304
129 0.08436231842580304
130 0.08436231842580304
131 0.08436231842580304
132 0.08436231842580304
133 0.08436231842580304
134 0.08564692291580807
135 0.08564692291580807
136 0.08564692291580807
137 0.08564692291580807
138 0.08564692291580807
139 0.08692207345609407
140 0.08819539003331213
141 0.08819539003331213
142 0.08819539003331213
143 0.08819539003331213
144 0.08819539003331213
145 0.08819539003331213
146 0.08819539003331213
147 0.08819539003331213
148 0.08819539003331213
149 0.09196816791589817
150 0.09322409507364879
151 0.09322409507364879
152 0.09322409507364879
153 0.09322409507364879
154 0.09322409507364879
155 0.09447192035738843
156 0.09447192035738843
157 0.09447192035738843
158 0.09447192035738843
159 0.09447192035738843
160 0.09447192035738843
161 0.09571048914112872
162 0.09571048914112872
163 0.09571048914112872
164 0.09571048914112872
165 0.09694314819001042
166 0.09817436069945167
167 0.09940413866635774
168 0.09940413866635774
169 0.10185802702756436
170 0.10185802702756436
171 0.10185802702756436
172 0.10308080627254602
173 0.10308080627254602
174 0.10308080627254602
175 0.10308080627254602
176 0.10308080627254602
177 0.10308080627254602
178 0.10308080627254602
179 0.10308080627254602
180 0.10308080627254602
181 0.10308080627254602
182 0.10308080627254602
183 0.10308080627254602
184 0.10308080627254602
185 0.10308080627254602
186 0.10428539567540941
187 0.10428539567540941
188 0.10428539567540941
189 0.10788820247699653
190 0.10788820247699653
191 0.11028528989570019
192 0.11028528989570019
193 0.11028528989570019
194 0.11148030953018064
195 0.11267417105307699
196 0.11267417105307699
197 0.11267417105307699
198 0.11386460655863441
199 0.11386460655863441
200 0.11386460655863441
201 0.11386460655863441
202 0.11386460655863441
203 0.11386460655863441
204 0.11386460655863441
205 0.11386460655863441
206 0.11386460655863441
207 0.11386460655863441
208 0.11386460655863441
209 0.11386460655863441
210 0.11386460655863441
211 0.11386460655863441
212 0.11386460655863441
213 0.11386460655863441
214 0.11386460655863441
215 0.11386460655863441
216 0.11386460655863441
217 0.11386460655863441
218 0.11386460655863441
219 0.11386460655863441
220 0.11386460655863441
221 0.11386460655863441
222 0.11386460655863441
223 0.11386460655863441
224 0.11386460655863441
225 0.11386460655863441
226 0.11386460655863441
227 0.11386460655863441
228 0.11502427906322123
229 0.11502427906322123
230 0.11502427906322123
231 0.11502427906322123
232 0.11502427906322123
233 0.11502427906322123
234 0.11502427906322123
235 0.11502427906322123
236 0.11502427906322123
237 0.11502427906322123
238 0.11502427906322123
239 0.11847351450450516
240 0.11847351450450516
241 0.11847351450450516
242 0.11847351450450516
243 0.11847351450450516
244 0.11847351450450516
245 0.11847351450450516
246 0.11847351450450516
247 0.11847351450450516
248 0.11847351450450516
249 0.11847351450450516
250 0.11847351450450516
251 0.11847351450450516
252 0.11847351450450516
253 0.11847351450450516
254 0.11847351450450516
255 0.11847351450450516
256 0.11847351450450516
257 0.11847351450450516
258 0.11847351450450516
259 0.11847351450450516
260 0.11847351450450516
261 0.11847351450450516
262 0.11847351450450516
263 0.11847351450450516
264 0.11847351450450516
265 0.11847351450450516
266 0.11847351450450516
267 0.11847351450450516
268 0.11847351450450516
269 0.11847351450450516
270 0.11847351450450516
271 0.11847351450450516
272 0.11847351450450516
273 0.11847351450450516
274 0.11847351450450516
275 0.11847351450450516
276 0.11847351450450516
277 0.11847351450450516
278 0.11847351450450516
279 0.11847351450450516
280 0.11847351450450516
281 0.11847351450450516
282 0.11847351450450516
283 0.11847351450450516
284 0.11847351450450516
285 0.11847351450450516
286 0.11847351450450516
287 0.11847351450450516
288 0.11847351450450516
289 0.11847351450450516
290 0.11847351450450516
291 0.11847351450450516
292 0.11847351450450516
293 0.11847351450450516
294 0.11847351450450516
295 0.11847351450450516
296 0.11847351450450516
297 0.11847351450450516
298 0.11847351450450516
299 0.11957827928701383
300 0.11957827928701383
301 0.11957827928701383
302 0.11957827928701383
303 0.11957827928701383
304 0.11957827928701383
305 0.12067922177198553
306 0.12067922177198553
307 0.12067922177198553
308 0.12067922177198553
309 0.12067922177198553
310 0.12067922177198553
311 0.12067922177198553
312 0.12067922177198553
313 0.12067922177198553
314 0.12067922177198553
315 0.12067922177198553
316 0.12067922177198553
317 0.12067922177198553
318 0.12067922177198553
319 0.12067922177198553
320 0.12067922177198553
321 0.12067922177198553
322 0.12176986164655239
323 0.12285991831277114
324 0.12285991831277114
325 0.12285991831277114
326 0.12285991831277114
327 0.12285991831277114
328 0.12285991831277114
329 0.12285991831277114
330 0.12285991831277114
331 0.12285991831277114
332 0.12285991831277114
333 0.12285991831277114
334 0.12285991831277114
335 0.12285991831277114
336 0.12285991831277114
337 0.12285991831277114
338 0.12285991831277114
339 0.12285991831277114
340 0.12285991831277114
341 0.1239398741655059
342 0.1239398741655059
343 0.1239398741655059
344 0.1239398741655059
345 0.1239398741655059
346 0.1239398741655059
347 0.1239398741655059
348 0.1239398741655059
349 0.1239398741655059
350 0.1239398741655059
351 0.1239398741655059
352 0.1239398741655059
353 0.1239398741655059
354 0.1239398741655059
355 0.1239398741655059
356 0.1239398741655059
357 0.1239398741655059
358 0.1250109251107031
359 0.1250109251107031
360 0.1250109251107031
361 0.1250109251107031
362 0.1250109251107031
363 0.1250109251107031
364 0.1250109251107031
365 0.1250109251107031
366 0.1250109251107031
367 0.12607748732234383
368 0.12607748732234383
369 0.12607748732234383
370 0.12607748732234383
371 0.12607748732234383
372 0.12607748732234383
373 0.12607748732234383
374 0.12607748732234383
375 0.12607748732234383
376 0.12713970538750802
377 0.12713970538750802
378 0.12713970538750802
379 0.12713970538750802
380 0.12713970538750802
381 0.12713970538750802
382 0.12713970538750802
383 0.12713970538750802
384 0.12713970538750802
385 0.12713970538750802
386 0.12713970538750802
387 0.12819679855318675
388 0.12819679855318675
389 0.12819679855318675
390 0.12819679855318675
391 0.12819679855318675
392 0.12819679855318675
393 0.12819679855318675
394 0.12819679855318675
395 0.12819679855318675
396 0.12819679855318675
397 0.12819679855318675
398 0.12819679855318675
399 0.12819679855318675
400 0.12819679855318675
401 0.12924764293782715
402 0.12924764293782715
403 0.12924764293782715
404 0.12924764293782715
405 0.12924764293782715
406 0.12924764293782715
407 0.12924764293782715
408 0.12924764293782715
409 0.12924764293782715
410 0.12924764293782715
411 0.13029419892000438
412 0.13029419892000438
413 0.13133991384835852
414 0.13133991384835852
415 0.13133991384835852
416 0.13238437729101948
417 0.13238437729101948
418 0.13238437729101948
419 0.13238437729101948
420 0.13238437729101948
421 0.13238437729101948
422 0.13238437729101948
423 0.13238437729101948
424 0.1334255612242381
425 0.1334255612242381
426 0.1334255612242381
427 0.1334255612242381
428 0.1334255612242381
429 0.1334255612242381
430 0.1334255612242381
431 0.1334255612242381
432 0.1334255612242381
433 0.1334255612242381
434 0.1334255612242381
435 0.1334255612242381
436 0.1334255612242381
437 0.1334255612242381
438 0.134461199093074
439 0.134461199093074
440 0.134461199093074
441 0.134461199093074
442 0.134461199093074
443 0.134461199093074
444 0.134461199093074
445 0.134461199093074
446 0.134461199093074
447 0.134461199093074
448 0.134461199093074
449 0.134461199093074
450 0.134461199093074
451 0.134461199093074
452 0.13549152106013992
453 0.13549152106013992
454 0.13549152106013992
455 0.13549152106013992
456 0.13549152106013992
457 0.13549152106013992
458 0.13549152106013992
459 0.13549152106013992
460 0.13549152106013992
461 0.13549152106013992
462 0.13549152106013992
463 0.13549152106013992
464 0.13651745717693375
465 0.13651745717693375
466 0.13651745717693375
467 0.13651745717693375
468 0.13651745717693375
469 0.13651745717693375
470 0.13651745717693375
471 0.13651745717693375
472 0.13651745717693375
473 0.13651745717693375
474 0.13651745717693375
475 0.13651745717693375
476 0.13651745717693375
477 0.13651745717693375
478 0.13651745717693375
479 0.13651745717693375
480 0.13651745717693375
481 0.13651745717693375
482 0.13651745717693375
483 0.13651745717693375
484 0.13651745717693375
485 0.13651745717693375
486 0.13651745717693375
487 0.13651745717693375
488 0.13651745717693375
489 0.13651745717693375
490 0.13651745717693375
491 0.13651745717693375
492 0.13651745717693375
493 0.13651745717693375
494 0.13651745717693375
495 0.13651745717693375
496 0.13651745717693375
497 0.13651745717693375
498 0.13651745717693375
499 0.13651745717693375
500 0.13651745717693375
501 0.13651745717693375
502 0.13651745717693375
503 0.13651745717693375
504 0.13651745717693375
505 0.13651745717693375
506 0.13651745717693375
507 0.13651745717693375
508 0.13651745717693375
509 0.13651745717693375
510 0.13651745717693375
511 0.13651745717693375
512 0.13651745717693375
513 0.13651745717693375
514 0.13651745717693375
515 0.13651745717693375
516 0.13651745717693375
517 0.13651745717693375
518 0.13651745717693375
519 0.13651745717693375
520 0.13651745717693375
521 0.13651745717693375
522 0.13651745717693375
523 0.13651745717693375
524 0.13651745717693375
525 0.13651745717693375
526 0.13651745717693375
527 0.13651745717693375
528 0.13651745717693375
529 0.13651745717693375
530 0.13651745717693375
531 0.13651745717693375
532 0.13651745717693375
533 0.13651745717693375
534 0.13651745717693375
535 0.13651745717693375
536 0.13651745717693375
537 0.13651745717693375
538 0.13651745717693375
539 0.13651745717693375
540 0.13651745717693375
541 0.13651745717693375
542 0.13651745717693375
543 0.13651745717693375
544 0.13651745717693375
545 0.13651745717693375
546 0.13651745717693375
547 0.13651745717693375
548 0.13651745717693375
549 0.13651745717693375
550 0.13651745717693375
551 0.13651745717693375
552 0.13651745717693375
553 0.13651745717693375
554 0.13651745717693375
555 0.13651745717693375
556 0.13651745717693375
557 0.13651745717693375
558 0.13651745717693375
559 0.13651745717693375
560 0.13651745717693375
561 0.13651745717693375
562 0.13651745717693375
563 0.13651745717693375
564 0.13651745717693375
565 0.13651745717693375
566 0.13651745717693375
567 0.13651745717693375
568 0.13651745717693375
569 0.13651745717693375
570 0.13651745717693375
571 0.13750992844172197
572 0.13750992844172197
573 0.13750992844172197
574 0.13750992844172197
575 0.13750992844172197
576 0.13750992844172197
577 0.13750992844172197
578 0.13750992844172197
579 0.13750992844172197
580 0.13750992844172197
581 0.13750992844172197
582 0.13750992844172197
583 0.13750992844172197
584 0.13750992844172197
585 0.13750992844172197
586 0.13750992844172197
587 0.13750992844172197
588 0.13750992844172197
589 0.13750992844172197
590 0.13750992844172197
591 0.13750992844172197
592 0.13750992844172197
593 0.13750992844172197
594 0.13750992844172197
595 0.13750992844172197
596 0.1384957575589187
597 0.1384957575589187
598 0.1384957575589187
599 0.1384957575589187
600 0.1384957575589187
601 0.1384957575589187
602 0.1384957575589187
603 0.1384957575589187
604 0.1384957575589187
605 0.1384957575589187
606 0.1384957575589187
607 0.1384957575589187
608 0.1384957575589187
609 0.1384957575589187
610 0.1384957575589187
611 0.1384957575589187
612 0.1384957575589187
613 0.1384957575589187
614 0.1384957575589187
615 0.13947677822352408
616 0.13947677822352408
617 0.13947677822352408
618 0.13947677822352408
619 0.13947677822352408
620 0.13947677822352408
621 0.13947677822352408
622 0.13947677822352408
623 0.13947677822352408
624 0.13947677822352408
625 0.13947677822352408
626 0.13947677822352408
627 0.13947677822352408
628 0.13947677822352408
629 0.13947677822352408
630 0.13947677822352408
631 0.13947677822352408
632 0.13947677822352408
633 0.13947677822352408
634 0.13947677822352408
635 0.13947677822352408
636 0.13947677822352408
637 0.13947677822352408
638 0.13947677822352408
639 0.13947677822352408
640 0.13947677822352408
641 0.13947677822352408
642 0.13947677822352408
643 0.13947677822352408
644 0.14045082277219928
645 0.14045082277219928
646 0.14045082277219928
647 0.14045082277219928
648 0.14045082277219928
649 0.14045082277219928
650 0.14045082277219928
651 0.14045082277219928
652 0.14045082277219928
653 0.14045082277219928
654 0.14045082277219928
655 0.14045082277219928
656 0.14045082277219928
657 0.14045082277219928
658 0.14045082277219928
659 0.14045082277219928
660 0.14045082277219928
661 0.14045082277219928
662 0.14045082277219928
663 0.14045082277219928
664 0.14045082277219928
665 0.14045082277219928
666 0.14045082277219928
667 0.14045082277219928
668 0.14045082277219928
669 0.14045082277219928
670 0.14045082277219928
671 0.14045082277219928
672 0.14045082277219928
673 0.14045082277219928
674 0.14045082277219928
675 0.14045082277219928
676 0.14045082277219928
677 0.14045082277219928
678 0.14045082277219928
679 0.14045082277219928
680 0.14045082277219928
681 0.14045082277219928
682 0.14045082277219928
683 0.14045082277219928
684 0.14045082277219928
685 0.14045082277219928
686 0.14045082277219928
687 0.14045082277219928
688 0.14045082277219928
689 0.14045082277219928
690 0.14045082277219928
691 0.14045082277219928
692 0.14045082277219928
693 0.14045082277219928
694 0.14045082277219928
695 0.14045082277219928
696 0.14045082277219928
697 0.14045082277219928
698 0.14045082277219928
699 0.14045082277219928
700 0.14045082277219928
701 0.14045082277219928
702 0.14045082277219928
703 0.14045082277219928
704 0.14045082277219928
705 0.14045082277219928
706 0.14045082277219928
707 0.14045082277219928
708 0.14045082277219928
709 0.14045082277219928
710 0.14045082277219928
711 0.14045082277219928
712 0.14045082277219928
713 0.14045082277219928
714 0.14045082277219928
715 0.14045082277219928
716 0.14045082277219928
717 0.14045082277219928
718 0.14045082277219928
719 0.14045082277219928
720 0.14045082277219928
721 0.14045082277219928
722 0.14045082277219928
723 0.14045082277219928
724 0.14045082277219928
725 0.14045082277219928
726 0.14045082277219928
727 0.14045082277219928
728 0.14045082277219928
729 0.14045082277219928
730 0.14045082277219928
731 0.14045082277219928
732 0.14045082277219928
733 0.14045082277219928
734 0.14045082277219928
735 0.14045082277219928
736 0.14045082277219928
737 0.14045082277219928
738 0.14045082277219928
739 0.14045082277219928
740 0.14045082277219928
741 0.14045082277219928
742 0.14045082277219928
743 0.14045082277219928
744 0.14045082277219928
745 0.14045082277219928
746 0.14045082277219928
747 0.14045082277219928
748 0.14045082277219928
749 0.14045082277219928
750 0.14045082277219928
751 0.14045082277219928
752 0.14045082277219928
753 0.14045082277219928
754 0.14045082277219928
755 0.14045082277219928
756 0.1414013421153387
757 0.1414013421153387
758 0.1414013421153387
759 0.1414013421153387
760 0.1414013421153387
761 0.1414013421153387
762 0.1414013421153387
763 0.1414013421153387
764 0.1414013421153387
765 0.1414013421153387
766 0.1414013421153387
767 0.1414013421153387
768 0.1414013421153387
769 0.14234942634105693
770 0.14234942634105693
771 0.14234942634105693
772 0.14234942634105693
773 0.14234942634105693
774 0.14234942634105693
775 0.14234942634105693
776 0.14234942634105693
777 0.14234942634105693
778 0.14234942634105693
779 0.14234942634105693
780 0.14234942634105693
781 0.14234942634105693
782 0.14234942634105693
783 0.14234942634105693
784 0.14234942634105693
785 0.14234942634105693
786 0.14234942634105693
787 0.14234942634105693
788 0.14234942634105693
789 0.14234942634105693
790 0.14234942634105693
791 0.14234942634105693
792 0.14234942634105693
793 0.14234942634105693
794 0.14234942634105693
795 0.14234942634105693
796 0.14234942634105693
797 0.14234942634105693
798 0.14234942634105693
799 0.14234942634105693
800 0.14234942634105693
801 0.14234942634105693
802 0.14234942634105693
803 0.14234942634105693
804 0.14234942634105693
805 0.14234942634105693
806 0.14234942634105693
807 0.14234942634105693
808 0.14234942634105693
809 0.14234942634105693
810 0.14234942634105693
811 0.14234942634105693
812 0.14234942634105693
813 0.14234942634105693
814 0.14234942634105693
815 0.14234942634105693
816 0.14234942634105693
817 0.14234942634105693
818 0.14234942634105693
819 0.14234942634105693
820 0.14234942634105693
821 0.14234942634105693
822 0.14234942634105693
823 0.14234942634105693
824 0.14234942634105693
825 0.14234942634105693
826 0.14234942634105693
827 0.14234942634105693
828 0.14234942634105693
829 0.14234942634105693
830 0.14234942634105693
831 0.14234942634105693
832 0.14234942634105693
833 0.14234942634105693
834 0.14234942634105693
835 0.14234942634105693
836 0.14234942634105693
837 0.14234942634105693
838 0.14234942634105693
839 0.14234942634105693
840 0.14234942634105693
841 0.14234942634105693
842 0.14234942634105693
843 0.14234942634105693
844 0.14234942634105693
845 0.14234942634105693
846 0.14234942634105693
847 0.14234942634105693
848 0.14234942634105693
849 0.14234942634105693
850 0.14234942634105693
851 0.14234942634105693
852 0.14234942634105693
853 0.14234942634105693
854 0.14234942634105693
855 0.14234942634105693
856 0.14234942634105693
857 0.14234942634105693
858 0.14234942634105693
859 0.14234942634105693
860 0.14234942634105693
861 0.14234942634105693
862 0.14234942634105693
863 0.14234942634105693
864 0.14234942634105693
865 0.14234942634105693
866 0.14234942634105693
867 0.14234942634105693
868 0.14234942634105693
869 0.14234942634105693
870 0.14234942634105693
871 0.14234942634105693
872 0.14234942634105693
873 0.14234942634105693
874 0.14234942634105693
875 0.14234942634105693
876 0.14234942634105693
877 0.14234942634105693
878 0.14234942634105693
879 0.14234942634105693
880 0.14234942634105693
881 0.14234942634105693
882 0.14234942634105693
883 0.14234942634105693
884 0.14234942634105693
885 0.14234942634105693
886 0.14234942634105693
887 0.14234942634105693
888 0.14234942634105693
889 0.14234942634105693
890 0.14234942634105693
891 0.14234942634105693
892 0.14234942634105693
893 0.14234942634105693
894 0.14234942634105693
895 0.14234942634105693
896 0.14234942634105693
897 0.14234942634105693
898 0.14234942634105693
899 0.14234942634105693
900 0.14234942634105693
901 0.14234942634105693
902 0.14234942634105693
903 0.14234942634105693
904 0.14234942634105693
905 0.14234942634105693
906 0.14234942634105693
907 0.14234942634105693
908 0.14234942634105693
909 0.14234942634105693
910 0.14234942634105693
911 0.14234942634105693
912 0.14234942634105693
913 0.14234942634105693
914 0.14234942634105693
915 0.14234942634105693
916 0.14234942634105693
917 0.14234942634105693
918 0.14234942634105693
919 0.14234942634105693
920 0.14234942634105693
921 0.14234942634105693
922 0.14234942634105693
923 0.14234942634105693
924 0.14234942634105693
925 0.14234942634105693
926 0.14234942634105693
927 0.14234942634105693
928 0.14234942634105693
929 0.14234942634105693
930 0.14234942634105693
931 0.14234942634105693
932 0.14234942634105693
933 0.14234942634105693
934 0.14234942634105693
935 0.14234942634105693
936 0.14234942634105693
937 0.14234942634105693
938 0.14234942634105693
939 0.14234942634105693
940 0.14234942634105693
941 0.14418976896710153
942 0.14418976896710153
943 0.14418976896710153
944 0.14418976896710153
945 0.14418976896710153
946 0.14418976896710153
947 0.14418976896710153
948 0.14418976896710153
949 0.14418976896710153
950 0.14418976896710153
951 0.14418976896710153
952 0.14418976896710153
953 0.14418976896710153
954 0.14418976896710153
955 0.14418976896710153
956 0.14418976896710153
957 0.14418976896710153
958 0.14418976896710153
959 0.14418976896710153
960 0.14418976896710153
961 0.14418976896710153
962 0.14418976896710153
963 0.14418976896710153
964 0.14418976896710153
965 0.14418976896710153
966 0.14418976896710153
967 0.14418976896710153
968 0.14418976896710153
969 0.14418976896710153
970 0.14418976896710153
971 0.14418976896710153
972 0.14418976896710153
973 0.14418976896710153
974 0.14418976896710153
975 0.14418976896710153
976 0.14418976896710153
977 0.14418976896710153
978 0.14418976896710153
979 0.14418976896710153
980 0.14418976896710153
981 0.14418976896710153
982 0.14418976896710153
983 0.14418976896710153
984 0.14418976896710153
985 0.14418976896710153
986 0.14418976896710153
987 0.14418976896710153
988 0.14418976896710153
989 0.14418976896710153
990 0.14418976896710153
991 0.14418976896710153
992 0.14418976896710153
993 0.14418976896710153
994 0.14418976896710153
995 0.14418976896710153
996 0.14418976896710153
997 0.14418976896710153
998 0.14418976896710153
999 0.14418976896710153
1000 0.14418976896710153

==> data/mean-ndcg-oe-random-1000-nofilter.dat <==
1 0.006785934608266502
2 0.012624272858465062
3 0.02064401375914365
4 0.023035185272197656
5 0.023989788127804182
6 0.024868769465516756
7 0.026719478904134897
8 0.028470980379194457
9 0.031256575650606994
10 0.03357480066117613
11 0.03581185081137025
12 0.036978826185208154
13 0.037951002132292154
14 0.03810890344309401
15 0.039342709735506104
16 0.04009733818127483
17 0.04128086670227732
18 0.04171654020017979
19 0.04257296788615052
20 0.0429943193643065
21 0.043547666247014886
22 0.04436591940972001
23 0.045576862425062245
24 0.047436662490770914
25 0.04796163732989086
26 0.0483508598799041
27 0.04924913389824806
28 0.049630096573992234
29 0.05051014921411164
30 0.05088371322382559
31 0.051500616370031636
32 0.05247897473237863
33 0.053327791157813394
34 0.05404941616173858
35 0.05464604294649265
36 0.055238142638061316
37 0.055355694403901395
38 0.055939285889147754
39 0.056518872023352276
40 0.05663401848309252
41 0.05709163482711565
42 0.05891064860279692
43 0.06060561391044932
44 0.06071794450913527
45 0.062058173479746286
46 0.06239135915523678
47 0.06305410646585138
48 0.06360346980192175
49 0.06393138557021705
50 0.06480142349440646
51 0.06534252486264198
52 0.06685033980445114
53 0.06770791089820283
54 0.06813473308313825
55 0.06813473308313825
56 0.0682404959459229
57 0.06897766495125664
58 0.06950200676583689
59 0.070337509826164
60 0.07085759958152957
61 0.07116842397194975
62 0.07158125599862508
63 0.07168407318965941
64 0.07219624976651304
65 0.07352305618289043
66 0.07392984423155709
67 0.0741325241204677
68 0.07443549572215531
69 0.07564327773091667
70 0.07594421846923555
71 0.07624417502270832
72 0.07684215947962253
73 0.07694150850599911
74 0.07743670926304423
75 0.07773292099639678
76 0.07783136110476813
77 0.07792950965990032
78 0.07900599611768659
79 0.07910357760500294
80 0.07929818888000954
81 0.07978336237584406
82 0.07988013089827431
83 0.08016965178971554
84 0.08065090121914868
85 0.08084289553303207
86 0.08084289553303207
87 0.08103390402499477
88 0.08103390402499477
89 0.08122395858632021
90 0.08141354758852856
91 0.08141354758852856
92 0.0816022272533069
93 0.08197869824800441
94 0.08235429441509445
95 0.08254166166164703
96 0.08263513306967271
97 0.08282165769758361
98 0.08319388274538843
99 0.08319388274538843
100 0.08430571852495926
101 0.08467554095958468
102 0.08476780194777994
103 0.08504400910976774
104 0.08522776859386255
105 0.08531946158434489
106 0.08531946158434489
107 0.08559344237795923
108 0.08568458988763145
109 0.0861394419912411
110 0.08641182882699307
111 0.08641182882699307
112 0.08650228146021657
113 0.0869537032926529
114 0.0870438214787309
115 0.08731368362036311
116 0.08740347552681715
117 0.08740347552681715
118 0.08740347552681715
119 0.08758210964231863
120 0.08784959714353816
121 0.08802761662866929
122 0.08820533412446467
123 0.08829404360557104
124 0.08847116742135279
125 0.08926691137554824
126 0.08953172650479868
127 0.09032488769277787
128 0.09155671825998771
129 0.09164456657022026
130 0.09164456657022026
131 0.09164456657022026
132 0.09164456657022026
133 0.09173187131964787
134 0.09269076794698046
135 0.09277780941160947
136 0.09303854498126979
137 0.09321211212588806
138 0.09347208189101354
139 0.09381820541829658
140 0.09476867615144519
141 0.09476867615144519
142 0.0952856433849516
143 0.0952856433849516
144 0.09545748487722457
145 0.09554328713027732
146 0.09614308137321105
147 0.09622865001689589
148 0.0964850104874089
149 0.09810645934091594
150 0.09853259131917808
151 0.09963907877863509
152 0.10048911347373167
153 0.10099847464135481
154 0.10108325922059577
155 0.10133728904393575
156 0.10142185864219756
157 0.10150632217793008
158 0.10159068058349711
159 0.101674934776957
160 0.10175908566237321
161 0.10201123106560224
162 0.10226307184672469
163 0.10234691809692024
164 0.10259815737003258
165 0.10268180480703255
166 0.10318310046170937
167 0.1033500043190316
168 0.1033500043190316
169 0.10393282172746131
170 0.10393282172746131
171 0.10401589217627821
172 0.10451375417608567
173 0.10451375417608567
174 0.10451375417608567
175 0.10476185745435612
176 0.10484446802371047
177 0.10492698877594203
178 0.10509185203943396
179 0.10509185203943396
180 0.10517410748247825
181 0.10517410748247825
182 0.10574868099078219
183 0.10591267329916197
184 0.10591267329916197
185 0.10591267329916197
186 0.10640312919422044
187 0.10656644798186542
188 0.10672960147830192
189 0.10762604322823409
190 0.10770745648333765
191 0.1082767832299144
192 0.10852053955669162
193 0.10892640154420127
194 0.10941296104991194
195 0.10965600503668296
196 0.10973694166120597
197 0.109817800792182
198 0.110383276016907
199 0.11046398176684398
200 0.11062524146579941
201 0.11070579593306577
202 0.11070579593306577
203 0.11078620116592366
204 0.11078620116592366
205 0.11078620116592366
206 0.1108663862821933
207 0.1108663862821933
208 0.11102646787061657
209 0.11102646787061657
210 0.11102646787061657
211 0.11102646787061657
212 0.11126574116327884
213 0.11126574116327884
214 0.11134536013484828
215 0.11142491037281545
216 0.11150439231240859
217 0.11174263452722255
218 0.11182198115645844
219 0.11182198115645844
220 0.11190119415912525
221 0.11198034096842874
222 0.11198034096842874
223 0.11198034096842874
224 0.11198034096842874
225 0.11198034096842874
226 0.11213798469789846
227 0.11229550079862001
228 0.1124528900342826
229 0.11253152159740998
230 0.11300293489115033
231 0.11308144146256968
232 0.11308144146256968
233 0.11315982450683583
234 0.11315982450683583
235 0.11315982450683583
236 0.11331622537494423
237 0.113550646167685
238 0.113550646167685
239 0.11394075093690278
240 0.11401871274326619
241 0.11425242172183607
242 0.1143302662318387
243 0.11448583894089417
244 0.11518539564973307
245 0.11518539564973307
246 0.11518539564973307
247 0.11557318036243906
248 0.11565068073888003
249 0.11565068073888003
250 0.11580545707348347
251 0.11588278959185089
252 0.11603734393050437
253 0.11611456604783585
254 0.11619173340740763
255 0.11642307208723489
256 0.1165001308029435
257 0.1165001308029435
258 0.1165770820189472
259 0.1165770820189472
260 0.1165770820189472
261 0.11665387408455707
262 0.11680735321453155
263 0.11696072788440792
264 0.11703736325741107
265 0.11719053061091993
266 0.11719053061091993
267 0.11719053061091993
268 0.11719053061091993
269 0.11726691011207277
270 0.11764855560205914
271 0.11764855560205914
272 0.11780101369154924
273 0.11795337247202484
274 0.11795337247202484
275 0.11795337247202484
276 0.11795337247202484
277 0.11795337247202484
278 0.11795337247202484
279 0.11795337247202484
280 0.11802921102804846
281 0.11818079263727913
282 0.11818079263727913
283 0.11818079263727913
284 0.1182564415527983
285 0.11833204362061836
286 0.11833204362061836
287 0.11840755265480131
288 0.11840755265480131
289 0.11840755265480131
290 0.11840755265480131
291 0.11840755265480131
292 0.11840755265480131
293 0.11840755265480131
294 0.11848274283054111
295 0.11870817920933417
296 0.1187832801564892
297 0.1187832801564892
298 0.1188582926833156
299 0.11893326129903178
300 0.11893326129903178
301 0.11893326129903178
302 0.11893326129903178
303 0.11893326129903178
304 0.11893326129903178
305 0.1194562259587654
306 0.1194562259587654
307 0.11953085025723607
308 0.11953085025723607
309 0.11967993045854695
310 0.11975442873453246
311 0.11982888536680092
312 0.11990330053492015
313 0.1200520482992561
314 0.12012638107231581
315 0.12012638107231581
316 0.12020063215234132
317 0.12027484264580363
318 0.12027484264580363
319 0.12027484264580363
320 0.12027484264580363
321 0.12027484264580363
322 0.1203488527545034
323 0.12049679381962872
324 0.12064465606061679
325 0.12079243980319644
326 0.1208662925869549
327 0.12094010644367577
328 0.12094010644367577
329 0.12094010644367577
330 0.1210138044706388
331 0.12123478366169683
332 0.12123478366169683
333 0.12130836726205826
334 0.12130836726205826
335 0.12138187534273831
336 0.12167575753073345
337 0.12182262385607116
338 0.12182262385607116
339 0.12182262385607116
340 0.12182262385607116
341 0.1219691940520006
342 0.1219691940520006
343 0.12226204179137969
344 0.12233521735845934
345 0.1225546353800568
346 0.1225546353800568
347 0.1225546353800568
348 0.12262766687858541
349 0.12270066270581569
350 0.12291954358297132
351 0.12291954358297132
352 0.12291954358297132
353 0.12321096157241698
354 0.12328378107158264
355 0.12357491960312361
356 0.12364766950076224
357 0.12379310008586743
358 0.1240111425361543
359 0.1240111425361543
360 0.1240111425361543
361 0.12408372069279401
362 0.12415626488234033
363 0.12415626488234033
364 0.12422874151216029
365 0.12422874151216029
366 0.12422874151216029
367 0.12422874151216029
368 0.12422874151216029
369 0.12430105138941301
370 0.12430105138941301
371 0.12430105138941301
372 0.12430105138941301
373 0.12430105138941301
374 0.12437319750269292
375 0.12444531121346292
376 0.12473363690665988
377 0.12473363690665988
378 0.12473363690665988
379 0.12473363690665988
380 0.12480559031606839
381 0.12480559031606839
382 0.12480559031606839
383 0.12480559031606839
384 0.12487741749538231
385 0.12494921339072754
386 0.12494921339072754
387 0.12502094704169897
388 0.12502094704169897
389 0.12502094704169897
390 0.12502094704169897
391 0.12502094704169897
392 0.12509252693865816
393 0.12509252693865816
394 0.12509252693865816
395 0.1254499714002595
396 0.1255214301619197
397 0.1255214301619197
398 0.1255214301619197
399 0.1255214301619197
400 0.12580678713770752
401 0.12594940636326019
402 0.12594940636326019
403 0.12594940636326019
404 0.12594940636326019
405 0.12594940636326019
406 0.12623405803291582
407 0.1263051918993811
408 0.1263051918993811
409 0.1263051918993811
410 0.1263051918993811
411 0.12644722910856002
412 0.12644722910856002
413 0.12658915217101402
414 0.1266600853030908
415 0.1266600853030908
416 0.126730961909317
417 0.126730961909317
418 0.126730961909317
419 0.126730961909317
420 0.12694325579920282
421 0.12694325579920282
422 0.12694325579920282
423 0.12701393737214078
424 0.12715524549386079
425 0.12743775203295743
426 0.12743775203295743
427 0.12743775203295743
428 0.12743775203295743
429 0.12743775203295743
430 0.12743775203295743
431 0.12743775203295743
432 0.12743775203295743
433 0.12743775203295743
434 0.1276489028090366
435 0.1276489028090366
436 0.1276489028090366
437 0.1276489028090366
438 0.1276489028090366
439 0.1276489028090366
440 0.12778935330175528
441 0.1279297515690407
442 0.12799992466832538
443 0.12799992466832538
444 0.1280700459322991
445 0.1280700459322991
446 0.1280700459322991
447 0.12821013410897997
448 0.12821013410897997
449 0.1282801271270527
450 0.1282801271270527
451 0.1282801271270527
452 0.1283500441019924
453 0.1283500441019924
454 0.1283500441019924
455 0.1283500441019924
456 0.1283500441019924
457 0.1283500441019924
458 0.1283500441019924
459 0.12848952832336463
460 0.12848952832336463
461 0.12848952832336463
462 0.12848952832336463
463 0.1285591720882977
464 0.1286287914423059
465 0.12869838645488116
466 0.12869838645488116
467 0.12869838645488116
468 0.12869838645488116
469 0.1287678847896356
470 0.1287678847896356
471 0.12883733519339244
472 0.12883733519339244
473 0.12897614067554708
474 0.12897614067554708
475 0.12897614067554708
476 0.12897614067554708
477 0.12904544888558037
478 0.12904544888558037
479 0.12904544888558037
480 0.12904544888558037
481 0.12904544888558037
482 0.12904544888558037
483 0.12904544888558037
484 0.12904544888558037
485 0.12904544888558037
486 0.12911454817868848
487 0.12911454817868848
488 0.12925265529925772
489 0.12925265529925772
490 0.12925265529925772
491 0.12939062614534083
492 0.12939062614534083
493 0.1298042679619364
494 0.1299421036281787
495 0.1299421036281787
496 0.13001097670156153
497 0.13007982748428268
498 0.13021748458659393
499 0.13028629096500097
500 0.13035507522919887
501 0.13035507522919887
502 0.13049255564979517
503 0.13049255564979517
504 0.13056125203706984
505 0.13056125203706984
506 0.1306299048300447
507 0.1306299048300447
508 0.1306299048300447
509 0.13111001961025176
510 0.1312471521744099
511 0.1313156969684328
512 0.13138422032975217
513 0.13138422032975217
514 0.13138422032975217
515 0.13152113911533375
516 0.1315895772943059
517 0.1315895772943059
518 0.1315895772943059
519 0.1315895772943059
520 0.1315895772943059
521 0.1315895772943059
522 0.1315895772943059
523 0.1315895772943059
524 0.1315895772943059
525 0.13172607661395616
526 0.1320672214944808
527 0.1320672214944808
528 0.1320672214944808
529 0.1320672214944808
530 0.1320672214944808
531 0.1321353478230189
532 0.1322034537746567
533 0.1322034537746567
534 0.1322034537746567
535 0.1322034537746567
536 0.1322714787199466
537 0.1322714787199466
538 0.1322714787199466
539 0.1322714787199466
540 0.1322714787199466
541 0.1322714787199466
542 0.13233938363547945
543 0.13233938363547945
544 0.13233938363547945
545 0.13233938363547945
546 0.1324072094977986
547 0.1324750157157346
548 0.1324750157157346
549 0.1324750157157346
550 0.13267825841654543
551 0.13281371463651462
552 0.13294913203529649
553 0.13315220004017292
554 0.13315220004017292
555 0.13315220004017292
556 0.13321983155685083
557 0.13321983155685083
558 0.13321983155685083
559 0.13321983155685083
560 0.13328738661699543
561 0.13328738661699543
562 0.13328738661699543
563 0.13328738661699543
564 0.13328738661699543
565 0.13328738661699543
566 0.13328738661699543
567 0.13335480958925347
568 0.13335480958925347
569 0.133422195214927
570 0.133422195214927
571 0.133422195214927
572 0.133422195214927
573 0.133422195214927
574 0.133422195214927
575 0.133422195214927
576 0.133422195214927
577 0.133422195214927
578 0.133422195214927
579 0.13348939665887996
580 0.13348939665887996
581 0.13362372687527907
582 0.13362372687527907
583 0.13395937155611792
584 0.13409359337838953
585 0.1341606863049316
586 0.1342277612871562
587 0.1342277612871562
588 0.1342277612871562
589 0.1342277612871562
590 0.1342277612871562
591 0.13429474714632872
592 0.13429474714632872
593 0.13429474714632872
594 0.13436168000481233
595 0.13436168000481233
596 0.1346961686010234
597 0.1347630488085511
598 0.1348299115427663
599 0.1348299115427663
600 0.1348299115427663
601 0.1348299115427663
602 0.13496349798674276
603 0.1351638258020787
604 0.1351638258020787
605 0.1351638258020787
606 0.1351638258020787
607 0.1351638258020787
608 0.13523051588258592
609 0.13523051588258592
610 0.1352971718784645
611 0.13536381088686394
612 0.13536381088686394
613 0.13536381088686394
614 0.13536381088686394
615 0.13543038230765767
616 0.13543038230765767
617 0.13543038230765767
618 0.13543038230765767
619 0.13543038230765767
620 0.13543038230765767
621 0.13543038230765767
622 0.13549683682395072
623 0.13549683682395072
624 0.13549683682395072
625 0.13549683682395072
626 0.13556322530796838
627 0.13562959737013988
628 0.13562959737013988
629 0.13569593669118596
630 0.13569593669118596
631 0.13569593669118596
632 0.13569593669118596
633 0.1357622109366994
634 0.13582846899733117
635 0.13582846899733117
636 0.13582846899733117
637 0.13602709811416175
638 0.13602709811416175
639 0.13602709811416175
640 0.1361594214090876
641 0.1361594214090876
642 0.1361594214090876
643 0.1361594214090876
644 0.13622551943521607
645 0.1362916016366846
646 0.1362916016366846
647 0.1362916016366846
648 0.1362916016366846
649 0.1362916016366846
650 0.1362916016366846
651 0.1362916016366846
652 0.1362916016366846
653 0.1362916016366846
654 0.1362916016366846
655 0.13642345303241327
656 0.13642345303241327
657 0.13642345303241327
658 0.13642345303241327
659 0.13642345303241327
660 0.13642345303241327
661 0.13642345303241327
662 0.13642345303241327
663 0.13642345303241327
664 0.13642345303241327
665 0.13642345303241327
666 0.13642345303241327
667 0.13642345303241327
668 0.13642345303241327
669 0.13642345303241327
670 0.13642345303241327
671 0.13642345303241327
672 0.13642345303241327
673 0.13642345303241327
674 0.13648908979903082
675 0.13648908979903082
676 0.13648908979903082
677 0.13648908979903082
678 0.13648908979903082
679 0.13648908979903082
680 0.13648908979903082
681 0.13648908979903082
682 0.13662012634641865
683 0.13662012634641865
684 0.13662012634641865
685 0.13668560065184063
686 0.13668560065184063
687 0.13668560065184063
688 0.13668560065184063
689 0.1367510167220479
690 0.1367510167220479
691 0.1367510167220479
692 0.1367510167220479
693 0.1367510167220479
694 0.1367510167220479
695 0.1367510167220479
696 0.1367510167220479
697 0.13681631763360272
698 0.13688160427151672
699 0.13688160427151672
700 0.13688160427151672
701 0.13688160427151672
702 0.13694683408028663
703 0.13694683408028663
704 0.13701203563250086
705 0.13707722309563544
706 0.13707722309563544
707 0.13707722309563544
708 0.13707722309563544
709 0.13714235446176049
710 0.13714235446176049
711 0.13714235446176049
712 0.1372074440250162
713 0.1372074440250162
714 0.1372074440250162
715 0.13740258799260097
716 0.13746762217423444
717 0.13746762217423444
718 0.13746762217423444
719 0.13746762217423444
720 0.13746762217423444
721 0.13746762217423444
722 0.13746762217423444
723 0.13746762217423444
724 0.13746762217423444
725 0.13746762217423444
726 0.13746762217423444
727 0.13746762217423444
728 0.13746762217423444
729 0.13753247911161093
730 0.13753247911161093
731 0.13759730914583754
732 0.13759730914583754
733 0.13759730914583754
734 0.13759730914583754
735 0.13772686217422178
736 0.13772686217422178
737 0.13772686217422178
738 0.13772686217422178
739 0.13772686217422178
740 0.13779157231889616
741 0.13779157231889616
742 0.13779157231889616
743 0.13779157231889616
744 0.13779157231889616
745 0.13779157231889616
746 0.13779157231889616
747 0.13785619052000836
748 0.13785619052000836
749 0.13792078265715413
750 0.13792078265715413
751 0.13792078265715413
752 0.13804988907798968
753 0.13804988907798968
754 0.13804988907798968
755 0.13804988907798968
756 0.13811439069905407
757 0.13811439069905407
758 0.13811439069905407
759 0.13811439069905407
760 0.13811439069905407
761 0.13811439069905407
762 0.13811439069905407
763 0.13817880288705178
764 0.13817880288705178
765 0.13817880288705178
766 0.13817880288705178
767 0.1384362491300223
768 0.1384362491300223
769 0.1385005855056108
770 0.1385649093205134
771 0.1385649093205134
772 0.13862920807750498
773 0.13862920807750498
774 0.13862920807750498
775 0.13869346940532612
776 0.13869346940532612
777 0.13869346940532612
778 0.13869346940532612
779 0.13882189283328364
780 0.13882189283328364
781 0.13882189283328364
782 0.13882189283328364
783 0.13888605526316533
784 0.13895020542308525
785 0.13895020542308525
786 0.13895020542308525
787 0.13901431889470034
788 0.13901431889470034
789 0.13901431889470034
790 0.13901431889470034
791 0.13901431889470034
792 0.13901431889470034
793 0.13914240016819435
794 0.13914240016819435
795 0.1392064166854395
796 0.13927042117244456
797 0.13927042117244456
798 0.13927042117244456
799 0.13927042117244456
800 0.13927042117244456
801 0.13927042117244456
802 0.13927042117244456
803 0.1395261044558612
804 0.1395900134016623
805 0.1395900134016623
806 0.1395900134016623
807 0.1395900134016623
808 0.1395900134016623
809 0.1395900134016623
810 0.1395900134016623
811 0.1395900134016623
812 0.13971764266165812
813 0.13971764266165812
814 0.13971764266165812
815 0.13971764266165812
816 0.13971764266165812
817 0.13990891153897098
818 0.13990891153897098
819 0.13990891153897098
820 0.1400363545622634
821 0.1400363545622634
822 0.14022744981017887
823 0.14022744981017887
824 0.14022744981017887
825 0.14022744981017887
826 0.1402911022525888
827 0.1402911022525888
828 0.14041836137999836
829 0.14041836137999836
830 0.14041836137999836
831 0.14041836137999836
832 0.14041836137999836
833 0.14041836137999836
834 0.14041836137999836
835 0.1404819114287616
836 0.1404819114287616
837 0.1404819114287616
838 0.1404819114287616
839 0.1404819114287616
840 0.1404819114287616
841 0.1404819114287616
842 0.14054538282162088
843 0.14054538282162088
844 0.14067228097202208
845 0.14067228097202208
846 0.14067228097202208
847 0.14067228097202208
848 0.1415599459976715
849 0.14175012673603984
850 0.14175012673603984
851 0.14175012673603984
852 0.14175012673603984
853 0.14175012673603984
854 0.14175012673603984
855 0.14175012673603984
856 0.14175012673603984
857 0.14175012673603984
858 0.14175012673603984
859 0.14175012673603984
860 0.14175012673603984
861 0.14175012673603984
862 0.14175012673603984
863 0.14175012673603984
864 0.14175012673603984
865 0.14175012673603984
866 0.14175012673603984
867 0.14175012673603984
868 0.14175012673603984
869 0.14181330249216462
870 0.14181330249216462
871 0.14181330249216462
872 0.14181330249216462
873 0.14181330249216462
874 0.14181330249216462
875 0.14193952583441125
876 0.14193952583441125
877 0.14200261627009034
878 0.1421287759529613
879 0.1421287759529613
880 0.1421287759529613
881 0.1421287759529613
882 0.14219181357298183
883 0.14219181357298183
884 0.14225483017505694
885 0.14231783629120756
886 0.14231783629120756
887 0.14231783629120756
888 0.14231783629120756
889 0.14231783629120756
890 0.14231783629120756
891 0.14231783629120756
892 0.14231783629120756
893 0.14231783629120756
894 0.14231783629120756
895 0.14231783629120756
896 0.14231783629120756
897 0.14238071775919678
898 0.14238071775919678
899 0.14238071775919678
900 0.14238071775919678
901 0.14238071775919678
902 0.14238071775919678
903 0.14238071775919678
904 0.14244352750694078
905 0.14244352750694078
906 0.14244352750694078
907 0.14244352750694078
908 0.14244352750694078
909 0.14244352750694078
910 0.14244352750694078
911 0.14244352750694078
912 0.14244352750694078
913 0.14244352750694078
914 0.14244352750694078
915 0.14244352750694078
916 0.14244352750694078
917 0.14244352750694078
918 0.14244352750694078
919 0.14244352750694078
920 0.14244352750694078
921 0.14244352750694078
922 0.14244352750694078
923 0.14244352750694078
924 0.14244352750694078
925 0.14250612632837747
926 0.14250612632837747
927 0.14250612632837747
928 0.14250612632837747
929 0.14250612632837747
930 0.14250612632837747
931 0.14250612632837747
932 0.14250612632837747
933 0.14250612632837747
934 0.14256863663726005
935 0.14256863663726005
936 0.14256863663726005
937 0.14256863663726005
938 0.14263110795993778
939 0.14263110795993778
940 0.14269355986990023
941 0.14281844431707166
942 0.14281844431707166
943 0.14281844431707166
944 0.14281844431707166
945 0.14281844431707166
946 0.1428808383072736
947 0.1428808383072736
948 0.1428808383072736
949 0.1428808383072736
950 0.1428808383072736
951 0.1428808383072736
952 0.1428808383072736
953 0.1428808383072736
954 0.1428808383072736
955 0.1428808383072736
956 0.1428808383072736
957 0.1428808383072736
958 0.1428808383072736
959 0.1428808383072736
960 0.1428808383072736
961 0.1428808383072736
962 0.1428808383072736
963 0.1428808383072736
964 0.1428808383072736
965 0.1428808383072736
966 0.1428808383072736
967 0.1430052281958019
968 0.1430052281958019
969 0.14312958075297727
970 0.14331608164608367
971 0.1435647122961768
972 0.1435647122961768
973 0.1435647122961768
974 0.1436268421271085
975 0.1436268421271085
976 0.14368895346497337
977 0.14368895346497337
978 0.14375104635856156
979 0.14375104635856156
980 0.14375104635856156
981 0.14375104635856156
982 0.14387515865952522
983 0.14387515865952522
984 0.14406127221310835
985 0.14406127221310835
986 0.14406127221310835
987 0.14406127221310835
988 0.14412327360912652
989 0.14412327360912652
990 0.14412327360912652
991 0.14412327360912652
992 0.14412327360912652
993 0.14412327360912652
994 0.14412327360912652
995 0.14412327360912652
996 0.14418520266213902
997 0.14418520266213902
998 0.14418520266213902
999 0.14418520266213902
1000 0.14418520266213902

==> data/mean-ndcg-oe-random-1000-sanitizer=address.dat <==
1 0.007778738115816767
2 0.01214126018026937
3 0.022512911001358393
4 0.024374088866844106
5 0.025042805906143228
6 0.026274291427692137
7 0.02800289989787364
8 0.029366188043015082
9 0.02962636954315681
10 0.030875569311168433
11 0.03304539343464308
12 0.03468036930412557
13 0.03468036930412557
14 0.03468036930412557
15 0.03576074959798901
16 0.03681801209633916
17 0.03764709581826874
18 0.03805402565987053
19 0.039053931507579076
20 0.039250707867732035
21 0.03983215252862461
22 0.040214286892423234
23 0.04134533767195062
24 0.04376486889708204
25 0.04450037815742209
26 0.044863921662793155
27 0.04540328535599066
28 0.04593702822321738
29 0.0471700146792533
30 0.04804230978116383
31 0.04873375316923645
32 0.0497617904890492
33 0.05044134669382992
34 0.05162087405187357
35 0.05228959109117272
36 0.052621412560501256
37 0.052950801346027226
38 0.0536049080340717
39 0.05425452540558116
40 0.05441584987510487
41 0.05441584987510487
42 0.05616794768377882
43 0.05727614539890022
44 0.05727614539890022
45 0.05821500069767312
46 0.058681806211908265
47 0.058991317416318016
48 0.05976099586728611
49 0.05976099586728611
50 0.06006573473399116
51 0.06052059661017602
52 0.061576848995946384
53 0.06202740736121372
54 0.06262540110518977
55 0.06262540110518977
56 0.06277357880663655
57 0.06351129393050739
58 0.0638051428782808
59 0.06453674965269213
60 0.06468248266798124
61 0.06511795919077391
62 0.06555175395000513
63 0.06569580465585356
64 0.06612635170740745
65 0.06727029330753923
66 0.06755525589478584
67 0.06769723692327508
68 0.06783872841458467
69 0.06854378986524809
70 0.06882487597116276
71 0.06924512625048802
72 0.06966402547462718
73 0.06966402547462718
74 0.07008030227350535
75 0.07008030227350535
76 0.07021822052386831
77 0.07035573029730764
78 0.07158971009872543
79 0.07158971009872543
80 0.07172603891323957
81 0.07186198813307496
82 0.07199756442940981
83 0.07213277427240208
84 0.07240247360692625
85 0.07253696919154379
86 0.07253696919154379
87 0.07280457918762982
88 0.07280457918762982
89 0.07307085269144013
90 0.07333647392962486
91 0.07346896354816648
92 0.07346896354816648
93 0.07360082601195317
94 0.07386393810653093
95 0.07399519234450058
96 0.07399519234450058
97 0.07412585631245372
98 0.07412585631245372
99 0.07412585631245372
100 0.07477490766605656
101 0.07490444140990439
102 0.07490444140990439
103 0.07529141790911116
104 0.07554887177576429
105 0.07567733706320752
106 0.07567733706320752
107 0.07593324191278909
108 0.07606094296134457
109 0.07631584884205372
110 0.07771513713600173
111 0.07771513713600173
112 0.07771513713600173
113 0.07796812064175083
114 0.07796812064175083
115 0.07822017856833442
116 0.07834598036640013
117 0.07834598036640013
118 0.07834598036640013
119 0.07859625340116928
120 0.07884609335477161
121 0.07971903505649286
122 0.0798435294647402
123 0.0798435294647402
124 0.07996760798910593
125 0.08083472665310823
126 0.08108207054507882
127 0.08182290274658516
128 0.08243927432006552
129 0.08256235306759098
130 0.08256235306759098
131 0.08256235306759098
132 0.08256235306759098
133 0.08268467026622725
134 0.08402812007859208
135 0.08402812007859208
136 0.08414988681970975
137 0.08427147382983341
138 0.08439288293074625
139 0.08451411591210446
140 0.08463517453223755
141 0.08463517453223755
142 0.08487660463466162
143 0.08487660463466162
144 0.08499698279325038
145 0.08499698279325038
146 0.08547717366510894
147 0.08547717366510894
148 0.08559689718072452
149 0.0863142793191592
150 0.08679190071017932
151 0.08774588843534645
152 0.08846044655501012
153 0.08917408048129973
154 0.08929286682784215
155 0.08953013697686783
156 0.08953013697686783
157 0.08964847352952332
158 0.08964847352952332
159 0.08964847352952332
160 0.08976637204746601
161 0.0898841270744422
162 0.09011935260379944
163 0.09023682431647619
164 0.09047148802244857
165 0.09047148802244857
166 0.09093971058437952
167 0.09105662983793153
168 0.09105662983793153
169 0.09128992950926491
170 0.09128992950926491
171 0.09140631429537742
172 0.09198758359938772
173 0.09198758359938772
174 0.09198758359938772
175 0.09233518551302333
176 0.09245092599091737
177 0.09256654063168432
178 0.09268203041133877
179 0.09268203041133877
180 0.09279727334407412
181 0.09279727334407412
182 0.09325727268076295
183 0.09337215234017679
184 0.0936016731099378
185 0.0936016731099378
186 0.09383072208887466
187 0.0940595377801214
188 0.09417382983618171
189 0.09440218405581557
190 0.094516247051946
191 0.09463019675637876
192 0.0949717084294175
193 0.09554033615781263
194 0.09599479479149578
195 0.0961082993442344
196 0.09622169456320741
197 0.09622169456320741
198 0.09656123105139575
199 0.09667430280649325
200 0.09690023363795978
201 0.09701309344041331
202 0.09701309344041331
203 0.09701309344041331
204 0.09701309344041331
205 0.09701309344041331
206 0.09712543576839351
207 0.09712543576839351
208 0.0973497160232199
209 0.0973497160232199
210 0.0973497160232199
211 0.0973497160232199
212 0.0973497160232199
213 0.0973497160232199
214 0.0973497160232199
215 0.09746116886310306
216 0.09757252601442584
217 0.0979063122116717
218 0.09801747978815517
219 0.09801747978815517
220 0.09812846014884914
221 0.098239347770181
222 0.09835014322277995
223 0.09835014322277995
224 0.09835014322277995
225 0.09835014322277995
226 0.09835014322277995
227 0.0984604861783848
228 0.0985707402626584
229 0.0985707402626584
230 0.09923120780730235
231 0.09945118905582577
232 0.09945118905582577
233 0.09945118905582577
234 0.09945118905582577
235 0.09945118905582577
236 0.09956075077026127
237 0.09977970559885978
238 0.09977970559885978
239 0.09988901585484976
240 0.09988901585484976
241 0.10010730583137631
242 0.10010730583137631
243 0.10021628740500595
244 0.10086969070378314
245 0.10086969070378314
246 0.10086969070378314
247 0.10119567118051422
248 0.10130425208821583
249 0.10130425208821583
250 0.10152109948527042
251 0.10162944521757256
252 0.10173771340381169
253 0.10184590446015941
254 0.10195401879885076
255 0.1020620568282371
256 0.10217001895283832
257 0.10217001895283832
258 0.10217001895283832
259 0.10217001895283832
260 0.10217001895283832
261 0.10217001895283832
262 0.10227753393541768
263 0.1024924175480967
264 0.10259978655383405
265 0.10270708313120563
266 0.10270708313120563
267 0.10270708313120563
268 0.10270708313120563
269 0.10281409365097116
270 0.10334879316632804
271 0.10334879316632804
272 0.1035623926158211
273 0.10377585292969398
274 0.10377585292969398
275 0.10377585292969398
276 0.10377585292969398
277 0.10377585292969398
278 0.10377585292969398
279 0.10377585292969398
280 0.10388210556522924
281 0.10409447703330432
282 0.10409447703330432
283 0.10409447703330432
284 0.10420046397544487
285 0.10430638528221782
286 0.10430638528221782
287 0.10451796720859735
288 0.10451796720859735
289 0.10451796720859735
290 0.10451796720859735
291 0.10451796720859735
292 0.10451796720859735
293 0.10451796720859735
294 0.10462331143925792
295 0.104833874602625
296 0.104833874602625
297 0.104833874602625
298 0.1049389699405555
299 0.1049389699405555
300 0.1049389699405555
301 0.1049389699405555
302 0.1049389699405555
303 0.1049389699405555
304 0.1049389699405555
305 0.10504364035831425
306 0.10504364035831425
307 0.10514819177388983
308 0.10514819177388983
309 0.10535705867650429
310 0.10535705867650429
311 0.10546137518549922
312 0.10556563360168009
313 0.10556563360168009
314 0.10566977657932035
315 0.10566977657932035
316 0.10566977657932035
317 0.10566977657932035
318 0.10566977657932035
319 0.10566977657932035
320 0.10566977657932035
321 0.10566977657932035
322 0.10566977657932035
323 0.10566977657932035
324 0.10587693707425698
325 0.10587693707425698
326 0.10587693707425698
327 0.10598035303082096
328 0.10598035303082096
329 0.10598035303082096
330 0.10608360670558938
331 0.10639320676497145
332 0.10639320676497145
333 0.10649630012381839
334 0.10649630012381839
335 0.10659928767678496
336 0.1069080925774376
337 0.10711385775753478
338 0.10711385775753478
339 0.10711385775753478
340 0.10711385775753478
341 0.10711385775753478
342 0.10711385775753478
343 0.10752414832411517
344 0.10752414832411517
345 0.10772909019274637
346 0.10772909019274637
347 0.10772909019274637
348 0.1078314100364066
349 0.1078314100364066
350 0.1081380702800274
351 0.1081380702800274
352 0.1081380702800274
353 0.1085463577138143
354 0.10864838053848803
355 0.10905627644136437
356 0.109158201751712
357 0.10926007857904799
358 0.10936190710452048
359 0.10956546791163439
360 0.10966720037203485
361 0.1109891014047647
362 0.11159892403875561
363 0.11159892403875561
364 0.11159892403875561
365 0.11190341019426985
366 0.11251210113560131
367 0.11301910996568117
368 0.11301910996568117
369 0.11312041879111474
370 0.1133229440048784
371 0.1133229440048784
372 0.1133229440048784
373 0.1133229440048784
374 0.11342402339089973
375 0.11352505737980048
376 0.11382802363866323
377 0.11382802363866323
378 0.11382802363866323
379 0.11382802363866323
380 0.11392883303939896
381 0.11392883303939896
382 0.11392883303939896
383 0.11392883303939896
384 0.11402946558708078
385 0.11413005430475975
386 0.11413005430475975
387 0.11413005430475975
388 0.11413005430475975
389 0.11413005430475975
390 0.11413005430475975
391 0.11413005430475975
392 0.11423034040067233
393 0.11423034040067233
394 0.11423034040067233
395 0.11453081618576605
396 0.1146309325666227
397 0.1146309325666227
398 0.1146309325666227
399 0.1146309325666227
400 0.11493077936291833
401 0.11503068678064557
402 0.11503068678064557
403 0.11503068678064557
404 0.11503068678064557
405 0.11503068678064557
406 0.11542949434893583
407 0.11552915553954969
408 0.11552915553954969
409 0.11552915553954969
410 0.11552915553954969
411 0.11552915553954969
412 0.11552915553954969
413 0.11562857528208983
414 0.11572795523636509
415 0.11572795523636509
416 0.11572795523636509
417 0.11572795523636509
418 0.11572795523636509
419 0.11572795523636509
420 0.11582709911291503
421 0.11582709911291503
422 0.11582709911291503
423 0.11582709911291503
424 0.11592608807804385
425 0.11612398915837037
426 0.11612398915837037
427 0.11612398915837037
428 0.11612398915837037
429 0.11612398915837037
430 0.11612398915837037
431 0.11612398915837037
432 0.11612398915837037
433 0.11612398915837037
434 0.11641981924309325
435 0.11641981924309325
436 0.11641981924309325
437 0.11641981924309325
438 0.11641981924309325
439 0.11641981924309325
440 0.11661659560324622
441 0.11681329879362626
442 0.11691161391371307
443 0.11691161391371307
444 0.1170098564106028
445 0.1170098564106028
446 0.1170098564106028
447 0.11720612515252127
448 0.11720612515252127
449 0.11720612515252127
450 0.11720612515252127
451 0.11720612515252127
452 0.11720612515252127
453 0.11720612515252127
454 0.11720612515252127
455 0.11720612515252127
456 0.11720612515252127
457 0.11720612515252127
458 0.11720612515252127
459 0.11740154773060636
460 0.11740154773060636
461 0.11740154773060636
462 0.11740154773060636
463 0.11749912123359378
464 0.11749912123359378
465 0.117596626432716
466 0.117596626432716
467 0.117596626432716
468 0.117596626432716
469 0.11769399618261835
470 0.11769399618261835
471 0.11779129877941164
472 0.11779129877941164
473 0.11788853459901949
474 0.11788853459901949
475 0.11788853459901949
476 0.11788853459901949
477 0.11798563797712147
478 0.11798563797712147
479 0.11798563797712147
480 0.11798563797712147
481 0.11798563797712147
482 0.11798563797712147
483 0.11798563797712147
484 0.11798563797712147
485 0.11798563797712147
486 0.11808244865484686
487 0.11808244865484686
488 0.11808244865484686
489 0.11808244865484686
490 0.11808244865484686
491 0.11817909979637699
492 0.11817909979637699
493 0.11827568772272401
494 0.11827568772272401
495 0.11827568772272401
496 0.11846867519368957
497 0.11846867519368957
498 0.11856510655187737
499 0.11856510655187737
500 0.11856510655187737
501 0.11856510655187737
502 0.11856510655187737
503 0.11856510655187737
504 0.11856510655187737
505 0.11856510655187737
506 0.11866129166632183
507 0.11866129166632183
508 0.11866129166632183
509 0.11866129166632183
510 0.11866129166632183
511 0.11866129166632183
512 0.11866129166632183
513 0.11866129166632183
514 0.11866129166632183
515 0.11885311997351952
516 0.11885311997351952
517 0.11885311997351952
518 0.11894894519010872
519 0.11894894519010872
520 0.11894894519010872
521 0.11894894519010872
522 0.11894894519010872
523 0.11894894519010872
524 0.11894894519010872
525 0.11914018580994713
526 0.11961814246623968
527 0.11961814246623968
528 0.11961814246623968
529 0.11961814246623968
530 0.11961814246623968
531 0.11961814246623968
532 0.11971356143564756
533 0.11971356143564756
534 0.11971356143564756
535 0.11971356143564756
536 0.11980886691215138
537 0.11980886691215138
538 0.11980886691215138
539 0.11980886691215138
540 0.11980886691215138
541 0.11980886691215138
542 0.11990400422250466
543 0.11990400422250466
544 0.11990400422250466
545 0.11990400422250466
546 0.11999903077636756
547 0.12009402980771954
548 0.12009402980771954
549 0.12009402980771954
550 0.12018894666684209
551 0.12037872586526047
552 0.1205684506737526
553 0.12085295649562362
554 0.12085295649562362
555 0.12085295649562362
556 0.12085295649562362
557 0.12085295649562362
558 0.12085295649562362
559 0.12085295649562362
560 0.12085295649562362
561 0.12085295649562362
562 0.12085295649562362
563 0.12085295649562362
564 0.12085295649562362
565 0.12085295649562362
566 0.12085295649562362
567 0.1209474185855374
568 0.1209474185855374
569 0.12104182835149833
570 0.12104182835149833
571 0.12123054371731803
572 0.12123054371731803
573 0.12123054371731803
574 0.12123054371731803
575 0.12123054371731803
576 0.12123054371731803
577 0.12123054371731803
578 0.12123054371731803
579 0.12132469543784331
580 0.12132469543784331
581 0.12151289706341206
582 0.12151289706341206
583 0.12179504746668247
584 0.12179504746668247
585 0.12188904715028205
586 0.12198302169322592
587 0.12198302169322592
588 0.12198302169322592
589 0.12207692115052228
590 0.12207692115052228
591 0.12207692115052228
592 0.12207692115052228
593 0.12217072127007098
594 0.1222644966923717
595 0.1222644966923717
596 0.1222644966923717
597 0.12235819834872641
598 0.12245187552432085
599 0.12245187552432085
600 0.12245187552432085
601 0.12245187552432085
602 0.12245187552432085
603 0.12273254223880614
604 0.12273254223880614
605 0.12273254223880614
606 0.12273254223880614
607 0.12273254223880614
608 0.12282597752013913
609 0.12282597752013913
610 0.12291936504764059
611 0.1230127287750524
612 0.1230127287750524
613 0.1230127287750524
614 0.1230127287750524
615 0.12329253587904529
616 0.12329253587904529
617 0.12329253587904529
618 0.12329253587904529
619 0.12329253587904529
620 0.12329253587904529
621 0.12329253587904529
622 0.12329253587904529
623 0.12329253587904529
624 0.12329253587904529
625 0.12329253587904529
626 0.12338554861248752
627 0.12338554861248752
628 0.12338554861248752
629 0.12347849246677936
630 0.12347849246677936
631 0.12347849246677936
632 0.12347849246677936
633 0.12347849246677936
634 0.12347849246677936
635 0.12347849246677936
636 0.12347849246677936
637 0.12375677924152644
638 0.12375677924152644
639 0.12375677924152644
640 0.12384947416852504
641 0.12384947416852504
642 0.12384947416852504
643 0.12384947416852504
644 0.12394207995966962
645 0.12394207995966962
646 0.12394207995966962
647 0.12394207995966962
648 0.12394207995966962
649 0.12394207995966962
650 0.12394207995966962
651 0.12394207995966962
652 0.12394207995966962
653 0.12394207995966962
654 0.12394207995966962
655 0.1241268086653534
656 0.1241268086653534
657 0.1241268086653534
658 0.1241268086653534
659 0.1241268086653534
660 0.1241268086653534
661 0.1241268086653534
662 0.1241268086653534
663 0.1241268086653534
664 0.1241268086653534
665 0.1241268086653534
666 0.1241268086653534
667 0.1241268086653534
668 0.1241268086653534
669 0.1241268086653534
670 0.1241268086653534
671 0.1241268086653534
672 0.1241268086653534
673 0.1241268086653534
674 0.1242187682147804
675 0.1242187682147804
676 0.1242187682147804
677 0.1242187682147804
678 0.1242187682147804
679 0.1242187682147804
680 0.1242187682147804
681 0.1242187682147804
682 0.12431056175121762
683 0.12431056175121762
684 0.12431056175121762
685 0.12431056175121762
686 0.12431056175121762
687 0.12431056175121762
688 0.12431056175121762
689 0.1244022120967716
690 0.1244022120967716
691 0.1244022120967716
692 0.1244022120967716
693 0.1244022120967716
694 0.1244022120967716
695 0.1244022120967716
696 0.1244022120967716
697 0.1244022120967716
698 0.12449368110287236
699 0.12449368110287236
700 0.12449368110287236
701 0.12449368110287236
702 0.12449368110287236
703 0.12449368110287236
704 0.1245850309007455
705 0.12467636095929452
706 0.12467636095929452
707 0.12467636095929452
708 0.12467636095929452
709 0.12476761242384826
710 0.12476761242384826
711 0.12476761242384826
712 0.12485880532102848
713 0.12485880532102848
714 0.12485880532102848
715 0.12494993997140443
716 0.12504105527687362
717 0.12504105527687362
718 0.12504105527687362
719 0.12504105527687362
720 0.12504105527687362
721 0.12504105527687362
722 0.12504105527687362
723 0.12504105527687362
724 0.12504105527687362
725 0.12504105527687362
726 0.12504105527687362
727 0.12504105527687362
728 0.12504105527687362
729 0.12513192225655148
730 0.12513192225655148
731 0.12513192225655148
732 0.12513192225655148
733 0.12513192225655148
734 0.12513192225655148
735 0.12531343086416674
736 0.12531343086416674
737 0.12531343086416674
738 0.12531343086416674
739 0.12531343086416674
740 0.12540409218181336
741 0.12540409218181336
742 0.12540409218181336
743 0.12540409218181336
744 0.12540409218181336
745 0.12540409218181336
746 0.12540409218181336
747 0.12549462468311232
748 0.12549462468311232
749 0.12549462468311232
750 0.12549462468311232
751 0.12549462468311232
752 0.12567550757695364
753 0.12567550757695364
754 0.12567550757695364
755 0.12576589476823646
756 0.1258562639365557
757 0.1258562639365557
758 0.1258562639365557
759 0.1258562639365557
760 0.1258562639365557
761 0.1258562639365557
762 0.1258562639365557
763 0.12594650780582473
764 0.12594650780582473
765 0.12594650780582473
766 0.12594650780582473
767 0.1263071995602372
768 0.1263071995602372
769 0.1263973372135034
770 0.1264874572687818
771 0.1264874572687818
772 0.1264874572687818
773 0.1264874572687818
774 0.1264874572687818
775 0.12657748977733674
776 0.12657748977733674
777 0.12657748977733674
778 0.12657748977733674
779 0.1267574157727725
780 0.1267574157727725
781 0.1267574157727725
782 0.1267574157727725
783 0.1267574157727725
784 0.12684729253096624
785 0.12684729253096624
786 0.12684729253096624
787 0.1269371178874815
788 0.1269371178874815
789 0.1269371178874815
790 0.1269371178874815
791 0.1269371178874815
792 0.1269371178874815
793 0.12702684119963958
794 0.12702684119963958
795 0.12711653071947915
796 0.12711653071947915
797 0.12711653071947915
798 0.12711653071947915
799 0.12711653071947915
800 0.12711653071947915
801 0.12711653071947915
802 0.12711653071947915
803 0.12711653071947915
804 0.12720606952772773
805 0.12720606952772773
806 0.12720606952772773
807 0.12720606952772773
808 0.12720606952772773
809 0.12720606952772773
810 0.12720606952772773
811 0.12720606952772773
812 0.1273848828643338
813 0.1273848828643338
814 0.1273848828643338
815 0.1273848828643338
816 0.1273848828643338
817 0.12765285766997264
818 0.12765285766997264
819 0.12765285766997264
820 0.12783141008203577
821 0.12783141008203577
822 0.12800989777830254
823 0.12800989777830254
824 0.12800989777830254
825 0.12800989777830254
826 0.12800989777830254
827 0.12809906117625006
828 0.12863394547754012
829 0.12863394547754012
830 0.12863394547754012
831 0.12863394547754012
832 0.12863394547754012
833 0.12863394547754012
834 0.12863394547754012
835 0.12863394547754012
836 0.12863394547754012
837 0.12863394547754012
838 0.12863394547754012
839 0.12863394547754012
840 0.12863394547754012
841 0.12863394547754012
842 0.1287228712578555
843 0.1287228712578555
844 0.1287228712578555
845 0.1287228712578555
846 0.1287228712578555
847 0.1287228712578555
848 0.1287228712578555
849 0.12898932154039228
850 0.12898932154039228
851 0.12898932154039228
852 0.12898932154039228
853 0.12898932154039228
854 0.12898932154039228
855 0.12898932154039228
856 0.12898932154039228
857 0.12898932154039228
858 0.12898932154039228
859 0.12898932154039228
860 0.12898932154039228
861 0.12898932154039228
862 0.12898932154039228
863 0.12898932154039228
864 0.12898932154039228
865 0.12898932154039228
866 0.12898932154039228
867 0.12898932154039228
868 0.12898932154039228
869 0.12898932154039228
870 0.12898932154039228
871 0.12898932154039228
872 0.12898932154039228
873 0.12898932154039228
874 0.12898932154039228
875 0.12907774333718647
876 0.12907774333718647
877 0.12916613538233407
878 0.1292545125845527
879 0.1292545125845527
880 0.1292545125845527
881 0.1292545125845527
882 0.1292545125845527
883 0.1292545125845527
884 0.1292545125845527
885 0.12934278649490719
886 0.12934278649490719
887 0.12934278649490719
888 0.12934278649490719
889 0.12934278649490719
890 0.12934278649490719
891 0.12934278649490719
892 0.12934278649490719
893 0.12934278649490719
894 0.12934278649490719
895 0.12934278649490719
896 0.12934278649490719
897 0.12934278649490719
898 0.12934278649490719
899 0.12934278649490719
900 0.12934278649490719
901 0.12934278649490719
902 0.12934278649490719
903 0.12934278649490719
904 0.12934278649490719
905 0.12934278649490719
906 0.12934278649490719
907 0.12934278649490719
908 0.12934278649490719
909 0.12934278649490719
910 0.12934278649490719
911 0.12934278649490719
912 0.12934278649490719
913 0.12934278649490719
914 0.12934278649490719
915 0.12934278649490719
916 0.12934278649490719
917 0.12934278649490719
918 0.12934278649490719
919 0.12934278649490719
920 0.12934278649490719
921 0.12934278649490719
922 0.12934278649490719
923 0.12934278649490719
924 0.12934278649490719
925 0.1294304897702304
926 0.1294304897702304
927 0.1294304897702304
928 0.1294304897702304
929 0.1294304897702304
930 0.1294304897702304
931 0.1294304897702304
932 0.1294304897702304
933 0.1294304897702304
934 0.1295180690361756
935 0.1295180690361756
936 0.1295180690361756
937 0.1295180690361756
938 0.1295180690361756
939 0.1295180690361756
940 0.12960556648306334
941 0.12960556648306334
942 0.12960556648306334
943 0.12960556648306334
944 0.12960556648306334
945 0.12960556648306334
946 0.12960556648306334
947 0.12960556648306334
948 0.12960556648306334
949 0.12960556648306334
950 0.12960556648306334
951 0.12960556648306334
952 0.12960556648306334
953 0.12960556648306334
954 0.12960556648306334
955 0.12960556648306334
956 0.12960556648306334
957 0.12960556648306334
958 0.12960556648306334
959 0.12960556648306334
960 0.12960556648306334
961 0.12960556648306334
962 0.12960556648306334
963 0.12960556648306334
964 0.12960556648306334
965 0.12960556648306334
966 0.12960556648306334
967 0.12960556648306334
968 0.12960556648306334
969 0.12960556648306334
970 0.12960556648306334
971 0.12960556648306334
972 0.12960556648306334
973 0.12960556648306334
974 0.12960556648306334
975 0.12960556648306334
976 0.12960556648306334
977 0.12960556648306334
978 0.12969256093466788
979 0.12969256093466788
980 0.12969256093466788
981 0.12969256093466788
982 0.1297795039078148
983 0.1297795039078148
984 0.1297795039078148
985 0.1297795039078148
986 0.1297795039078148
987 0.1297795039078148
988 0.1297795039078148
989 0.1297795039078148
990 0.1297795039078148
991 0.1297795039078148
992 0.1297795039078148
993 0.1297795039078148
994 0.1297795039078148
995 0.1297795039078148
996 0.1297795039078148
997 0.1297795039078148
998 0.1297795039078148
999 0.1297795039078148
1000 0.1297795039078148

==> data/mean-ndcg-oe-random-1000-sanitizer=memory.dat <==
1 0.006578947368421052
2 0.010729801010338534
3 0.010729801010338534
4 0.010729801010338534
5 0.010729801010338534
6 0.010729801010338534
7 0.010729801010338534
8 0.010729801010338534
9 0.012710261508127882
10 0.02221897290016366
11 0.024054123858394776
12 0.024054123858394776
13 0.027510038793094695
14 0.029193973166843478
15 0.029193973166843478
16 0.029193973166843478
17 0.029193973166843478
18 0.029193973166843478
19 0.029193973166843478
20 0.029193973166843478
21 0.03066926148406437
22 0.032123634704179525
23 0.032123634704179525
24 0.033540333908368324
25 0.033540333908368324
26 0.033540333908368324
27 0.034908850998345356
28 0.034908850998345356
29 0.03624960788709869
30 0.03624960788709869
31 0.03624960788709869
32 0.03624960788709869
33 0.037542776520209376
34 0.037542776520209376
35 0.037542776520209376
36 0.04133143546770729
37 0.04133143546770729
38 0.04133143546770729
39 0.04256763168289879
40 0.04256763168289879
41 0.04256763168289879
42 0.04256763168289879
43 0.04256763168289879
44 0.04256763168289879
45 0.04256763168289879
46 0.04256763168289879
47 0.04374560689178722
48 0.04374560689178722
49 0.04374560689178722
50 0.04722504309683093
51 0.048379155357238524
52 0.05412203134566106
53 0.05755161048128159
54 0.05755161048128159
55 0.05755161048128159
56 0.05755161048128159
57 0.05755161048128159
58 0.05755161048128159
59 0.05755161048128159
60 0.05755161048128159
61 0.05755161048128159
62 0.058652269552401146
63 0.058652269552401146
64 0.058652269552401146
65 0.059740707407131804
66 0.06190979762716024
67 0.06299053479796318
68 0.06406754568905014
69 0.06514090897644165
70 0.06514090897644165
71 0.0662072019000806
72 0.06727006681746878
73 0.06727006681746878
74 0.0683262779058505
75 0.06937925865094802
76 0.06937925865094802
77 0.06937925865094802
78 0.06937925865094802
79 0.07041991385449921
80 0.07041991385449921
81 0.07041991385449921
82 0.07041991385449921
83 0.07144910983043389
84 0.07144910983043389
85 0.07144910983043389
86 0.07144910983043389
87 0.07144910983043389
88 0.07144910983043389
89 0.07144910983043389
90 0.07144910983043389
91 0.07144910983043389
92 0.07144910983043389
93 0.07144910983043389
94 0.07144910983043389
95 0.07144910983043389
96 0.07144910983043389
97 0.07144910983043389
98 0.07244150588716346
99 0.07244150588716346
100 0.0744176964558962
101 0.0744176964558962
102 0.07540161133658378
103 0.07540161133658378
104 0.07540161133658378
105 0.07540161133658378
106 0.07540161133658378
107 0.07637556499107677
108 0.07637556499107677
109 0.07734571664890728
110 0.07734571664890728
111 0.07734571664890728
112 0.07734571664890728
113 0.07830855189940637
114 0.07926961492330391
115 0.07926961492330391
116 0.07926961492330391
117 0.07926961492330391
118 0.07926961492330391
119 0.07926961492330391
120 0.07926961492330391
121 0.07926961492330391
122 0.07926961492330391
123 0.07926961492330391
124 0.08021408105942979
125 0.08115699111041723
126 0.08115699111041723
127 0.08115699111041723
128 0.08115699111041723
129 0.08115699111041723
130 0.08115699111041723
131 0.08115699111041723
132 0.08115699111041723
133 0.08115699111041723
134 0.08115699111041723
135 0.08115699111041723
136 0.08301072952453752
137 0.08301072952453752
138 0.08393487643082792
139 0.084857682742877
140 0.08762212004867939
141 0.08762212004867939
142 0.09037871177734354
143 0.09037871177734354
144 0.09129501131344354
145 0.09129501131344354
146 0.0931225798619316
147 0.0931225798619316
148 0.0931225798619316
149 0.10040337928446605
150 0.10040337928446605
151 0.10040337928446605
152 0.10130989654811834
153 0.10130989654811834
154 0.10130989654811834
155 0.10221292800345623
156 0.10221292800345623
157 0.10221292800345623
158 0.10221292800345623
159 0.10221292800345623
160 0.10221292800345623
161 0.10310926067589987
162 0.10400451047019703
163 0.10400451047019703
164 0.10400451047019703
165 0.10400451047019703
166 0.10489551952308215
167 0.10489551952308215
168 0.10489551952308215
169 0.10578343965378191
170 0.10578343965378191
171 0.10578343965378191
172 0.10578343965378191
173 0.10578343965378191
174 0.10578343965378191
175 0.10666540328114243
176 0.10666540328114243
177 0.10666540328114243
178 0.10666540328114243
179 0.10666540328114243
180 0.10666540328114243
181 0.10666540328114243
182 0.10754076386099273
183 0.10754076386099273
184 0.10841430179064235
185 0.10841430179064235
186 0.10841430179064235
187 0.10841430179064235
188 0.10841430179064235
189 0.11015249805456595
190 0.11015249805456595
191 0.11101986521264952
192 0.11188637619007459
193 0.11188637619007459
194 0.11361600987155947
195 0.11361600987155947
196 0.11361600987155947
197 0.11361600987155947
198 0.11361600987155947
199 0.11361600987155947
200 0.11361600987155947
201 0.11361600987155947
202 0.11361600987155947
203 0.11447348936144532
204 0.11447348936144532
205 0.11447348936144532
206 0.11447348936144532
207 0.11447348936144532
208 0.11447348936144532
209 0.11447348936144532
210 0.11447348936144532
211 0.11447348936144532
212 0.11447348936144532
213 0.11447348936144532
214 0.11447348936144532
215 0.11447348936144532
216 0.11447348936144532
217 0.11447348936144532
218 0.11447348936144532
219 0.11447348936144532
220 0.11447348936144532
221 0.11447348936144532
222 0.11447348936144532
223 0.11447348936144532
224 0.11447348936144532
225 0.11447348936144532
226 0.1153140830636506
227 0.1153140830636506
228 0.1153140830636506
229 0.1153140830636506
230 0.1153140830636506
231 0.1153140830636506
232 0.1153140830636506
233 0.11614999697651553
234 0.11614999697651553
235 0.11614999697651553
236 0.11614999697651553
237 0.11614999697651553
238 0.11614999697651553
239 0.11614999697651553
240 0.11614999697651553
241 0.11614999697651553
242 0.11614999697651553
243 0.11614999697651553
244 0.11697893076674055
245 0.11697893076674055
246 0.11697893076674055
247 0.11697893076674055
248 0.11697893076674055
249 0.11697893076674055
250 0.11697893076674055
251 0.11697893076674055
252 0.11780305110541599
253 0.11780305110541599
254 0.11780305110541599
255 0.11862541952646861
256 0.11862541952646861
257 0.11862541952646861
258 0.11862541952646861
259 0.11862541952646861
260 0.11862541952646861
261 0.11862541952646861
262 0.11862541952646861
263 0.11862541952646861
264 0.11862541952646861
265 0.11862541952646861
266 0.11862541952646861
267 0.11862541952646861
268 0.11862541952646861
269 0.11862541952646861
270 0.11862541952646861
271 0.11862541952646861
272 0.11862541952646861
273 0.11862541952646861
274 0.11862541952646861
275 0.11862541952646861
276 0.11862541952646861
277 0.11862541952646861
278 0.11862541952646861
279 0.11862541952646861
280 0.11862541952646861
281 0.11862541952646861
282 0.11862541952646861
283 0.11862541952646861
284 0.11862541952646861
285 0.11862541952646861
286 0.11862541952646861
287 0.11862541952646861
288 0.11862541952646861
289 0.11862541952646861
290 0.11862541952646861
291 0.11862541952646861
292 0.11862541952646861
293 0.11862541952646861
294 0.11862541952646861
295 0.11942680630283614
296 0.11942680630283614
297 0.11942680630283614
298 0.11942680630283614
299 0.11942680630283614
300 0.11942680630283614
301 0.11942680630283614
302 0.11942680630283614
303 0.11942680630283614
304 0.11942680630283614
305 0.11942680630283614
306 0.11942680630283614
307 0.11942680630283614
308 0.11942680630283614
309 0.11942680630283614
310 0.11942680630283614
311 0.11942680630283614
312 0.11942680630283614
313 0.12021996461200898
314 0.12021996461200898
315 0.12021996461200898
316 0.12021996461200898
317 0.12021996461200898
318 0.12021996461200898
319 0.12021996461200898
320 0.12021996461200898
321 0.12021996461200898
322 0.12021996461200898
323 0.12021996461200898
324 0.12021996461200898
325 0.12021996461200898
326 0.12021996461200898
327 0.12021996461200898
328 0.12021996461200898
329 0.12021996461200898
330 0.12021996461200898
331 0.12021996461200898
332 0.12021996461200898
333 0.12021996461200898
334 0.12021996461200898
335 0.12021996461200898
336 0.12100348932704207
337 0.12100348932704207
338 0.12100348932704207
339 0.12100348932704207
340 0.12100348932704207
341 0.12100348932704207
342 0.12100348932704207
343 0.12100348932704207
344 0.12100348932704207
345 0.12100348932704207
346 0.12100348932704207
347 0.12100348932704207
348 0.12100348932704207
349 0.12100348932704207
350 0.12100348932704207
351 0.12100348932704207
352 0.12100348932704207
353 0.12100348932704207
354 0.12100348932704207
355 0.12100348932704207
356 0.12100348932704207
357 0.1217789596509088
358 0.1217789596509088
359 0.1217789596509088
360 0.1217789596509088
361 0.1217789596509088
362 0.1217789596509088
363 0.1217789596509088
364 0.1217789596509088
365 0.1217789596509088
366 0.1217789596509088
367 0.1217789596509088
368 0.1217789596509088
369 0.1217789596509088
370 0.1217789596509088
371 0.1217789596509088
372 0.1217789596509088
373 0.1217789596509088
374 0.1217789596509088
375 0.1217789596509088
376 0.1217789596509088
377 0.1217789596509088
378 0.1217789596509088
379 0.1217789596509088
380 0.1217789596509088
381 0.1217789596509088
382 0.1217789596509088
383 0.1217789596509088
384 0.1217789596509088
385 0.1217789596509088
386 0.1217789596509088
387 0.1217789596509088
388 0.1217789596509088
389 0.1217789596509088
390 0.1217789596509088
391 0.1217789596509088
392 0.1217789596509088
393 0.1217789596509088
394 0.1217789596509088
395 0.1217789596509088
396 0.1217789596509088
397 0.1217789596509088
398 0.1217789596509088
399 0.1217789596509088
400 0.1217789596509088
401 0.1217789596509088
402 0.1217789596509088
403 0.1217789596509088
404 0.1217789596509088
405 0.1217789596509088
406 0.1217789596509088
407 0.1217789596509088
408 0.1217789596509088
409 0.1217789596509088
410 0.1217789596509088
411 0.12253633569064232
412 0.12253633569064232
413 0.12253633569064232
414 0.12253633569064232
415 0.12253633569064232
416 0.12253633569064232
417 0.12253633569064232
418 0.12253633569064232
419 0.12253633569064232
420 0.12253633569064232
421 0.12253633569064232
422 0.12253633569064232
423 0.12253633569064232
424 0.12253633569064232
425 0.12253633569064232
426 0.12253633569064232
427 0.12253633569064232
428 0.12253633569064232
429 0.12253633569064232
430 0.12253633569064232
431 0.12253633569064232
432 0.12253633569064232
433 0.12253633569064232
434 0.12253633569064232
435 0.12253633569064232
436 0.12253633569064232
437 0.12253633569064232
438 0.12328581046414197
439 0.12328581046414197
440 0.12328581046414197
441 0.12328581046414197
442 0.12328581046414197
443 0.12328581046414197
444 0.12328581046414197
445 0.12328581046414197
446 0.12328581046414197
447 0.12328581046414197
448 0.12328581046414197
449 0.12328581046414197
450 0.12328581046414197
451 0.12328581046414197
452 0.12328581046414197
453 0.12328581046414197
454 0.12328581046414197
455 0.12328581046414197
456 0.12328581046414197
457 0.12328581046414197
458 0.12328581046414197
459 0.12328581046414197
460 0.12328581046414197
461 0.12328581046414197
462 0.12328581046414197
463 0.12328581046414197
464 0.12328581046414197
465 0.12328581046414197
466 0.12328581046414197
467 0.12328581046414197
468 0.12328581046414197
469 0.12328581046414197
470 0.12328581046414197
471 0.12328581046414197
472 0.12328581046414197
473 0.12328581046414197
474 0.12328581046414197
475 0.12328581046414197
476 0.12328581046414197
477 0.12328581046414197
478 0.12328581046414197
479 0.12328581046414197
480 0.12328581046414197
481 0.12328581046414197
482 0.12328581046414197
483 0.12328581046414197
484 0.12328581046414197
485 0.12328581046414197
486 0.12328581046414197
487 0.12328581046414197
488 0.12328581046414197
489 0.12328581046414197
490 0.12328581046414197
491 0.12328581046414197
492 0.12328581046414197
493 0.12328581046414197
494 0.12328581046414197
495 0.12328581046414197
496 0.12328581046414197
497 0.12328581046414197
498 0.12328581046414197
499 0.12328581046414197
500 0.12328581046414197
501 0.12328581046414197
502 0.12328581046414197
503 0.12328581046414197
504 0.12401842127843295
505 0.12401842127843295
506 0.12401842127843295
507 0.12401842127843295
508 0.12401842127843295
509 0.12401842127843295
510 0.12474964458928939
511 0.12474964458928939
512 0.12474964458928939
513 0.12474964458928939
514 0.12474964458928939
515 0.12474964458928939
516 0.12474964458928939
517 0.12474964458928939
518 0.12474964458928939
519 0.12474964458928939
520 0.12474964458928939
521 0.12474964458928939
522 0.12474964458928939
523 0.12474964458928939
524 0.12474964458928939
525 0.12474964458928939
526 0.12474964458928939
527 0.12474964458928939
528 0.12474964458928939
529 0.12474964458928939
530 0.12474964458928939
531 0.12474964458928939
532 0.12474964458928939
533 0.12474964458928939
534 0.12474964458928939
535 0.12474964458928939
536 0.12474964458928939
537 0.12474964458928939
538 0.12474964458928939
539 0.12474964458928939
540 0.12474964458928939
541 0.12474964458928939
542 0.12474964458928939
543 0.12474964458928939
544 0.12474964458928939
545 0.12474964458928939
546 0.12474964458928939
547 0.12474964458928939
548 0.12474964458928939
549 0.12474964458928939
550 0.12474964458928939
551 0.12474964458928939
552 0.12474964458928939
553 0.12474964458928939
554 0.12474964458928939
555 0.12474964458928939
556 0.12474964458928939
557 0.12474964458928939
558 0.12474964458928939
559 0.12474964458928939
560 0.12474964458928939
561 0.12474964458928939
562 0.12474964458928939
563 0.12474964458928939
564 0.12474964458928939
565 0.12474964458928939
566 0.12474964458928939
567 0.12474964458928939
568 0.12474964458928939
569 0.12474964458928939
570 0.12474964458928939
571 0.12474964458928939
572 0.12474964458928939
573 0.12474964458928939
574 0.12474964458928939
575 0.12474964458928939
576 0.12474964458928939
577 0.12474964458928939
578 0.12474964458928939
579 0.12474964458928939
580 0.12474964458928939
581 0.12474964458928939
582 0.12474964458928939
583 0.12474964458928939
584 0.12474964458928939
585 0.12474964458928939
586 0.12474964458928939
587 0.12474964458928939
588 0.12474964458928939
589 0.12474964458928939
590 0.12474964458928939
591 0.12474964458928939
592 0.12474964458928939
593 0.12474964458928939
594 0.12474964458928939
595 0.12474964458928939
596 0.12474964458928939
597 0.12474964458928939
598 0.12474964458928939
599 0.12474964458928939
600 0.12474964458928939
601 0.12474964458928939
602 0.12474964458928939
603 0.12474964458928939
604 0.12474964458928939
605 0.12474964458928939
606 0.12474964458928939
607 0.12474964458928939
608 0.12474964458928939
609 0.12474964458928939
610 0.12474964458928939
611 0.12474964458928939
612 0.12474964458928939
613 0.12474964458928939
614 0.12474964458928939
615 0.12474964458928939
616 0.12474964458928939
617 0.12474964458928939
618 0.12474964458928939
619 0.12474964458928939
620 0.12474964458928939
621 0.12474964458928939
622 0.12474964458928939
623 0.12474964458928939
624 0.12474964458928939
625 0.12474964458928939
626 0.1254576428300301
627 0.126165465940425
628 0.126165465940425
629 0.126165465940425
630 0.126165465940425
631 0.126165465940425
632 0.126165465940425
633 0.126165465940425
634 0.126165465940425
635 0.126165465940425
636 0.126165465940425
637 0.126165465940425
638 0.126165465940425
639 0.126165465940425
640 0.1268710450886974
641 0.1268710450886974
642 0.1268710450886974
643 0.1268710450886974
644 0.1268710450886974
645 0.1268710450886974
646 0.1268710450886974
647 0.1268710450886974
648 0.1268710450886974
649 0.1268710450886974
650 0.1268710450886974
651 0.1268710450886974
652 0.1268710450886974
653 0.1268710450886974
654 0.1268710450886974
655 0.1268710450886974
656 0.1268710450886974
657 0.1268710450886974
658 0.1268710450886974
659 0.1268710450886974
660 0.1268710450886974
661 0.1268710450886974
662 0.1268710450886974
663 0.1268710450886974
664 0.1268710450886974
665 0.1268710450886974
666 0.1268710450886974
667 0.1268710450886974
668 0.1268710450886974
669 0.1268710450886974
670 0.1268710450886974
671 0.1268710450886974
672 0.1268710450886974
673 0.1268710450886974
674 0.1268710450886974
675 0.1268710450886974
676 0.1268710450886974
677 0.1268710450886974
678 0.1268710450886974
679 0.1268710450886974
680 0.1268710450886974
681 0.1268710450886974
682 0.1268710450886974
683 0.1268710450886974
684 0.1268710450886974
685 0.1268710450886974
686 0.1268710450886974
687 0.1268710450886974
688 0.1268710450886974
689 0.1268710450886974
690 0.1268710450886974
691 0.1268710450886974
692 0.1268710450886974
693 0.1268710450886974
694 0.1268710450886974
695 0.1268710450886974
696 0.1268710450886974
697 0.1268710450886974
698 0.1268710450886974
699 0.1268710450886974
700 0.1268710450886974
701 0.1268710450886974
702 0.1268710450886974
703 0.1268710450886974
704 0.1268710450886974
705 0.1268710450886974
706 0.1268710450886974
707 0.1268710450886974
708 0.1268710450886974
709 0.1268710450886974
710 0.1268710450886974
711 0.1268710450886974
712 0.1268710450886974
713 0.1268710450886974
714 0.1268710450886974
715 0.1268710450886974
716 0.1268710450886974
717 0.1268710450886974
718 0.1268710450886974
719 0.1268710450886974
720 0.1268710450886974
721 0.1268710450886974
722 0.1268710450886974
723 0.1268710450886974
724 0.1268710450886974
725 0.1268710450886974
726 0.1268710450886974
727 0.1268710450886974
728 0.1268710450886974
729 0.1268710450886974
730 0.1268710450886974
731 0.1268710450886974
732 0.1268710450886974
733 0.1268710450886974
734 0.1268710450886974
735 0.1268710450886974
736 0.1268710450886974
737 0.1268710450886974
738 0.1268710450886974
739 0.1268710450886974
740 0.1268710450886974
741 0.1268710450886974
742 0.1268710450886974
743 0.1268710450886974
744 0.1268710450886974
745 0.1268710450886974
746 0.1268710450886974
747 0.1268710450886974
748 0.1268710450886974
749 0.1275598862354954
750 0.1275598862354954
751 0.1275598862354954
752 0.1275598862354954
753 0.1275598862354954
754 0.1275598862354954
755 0.1275598862354954
756 0.1275598862354954
757 0.1275598862354954
758 0.1275598862354954
759 0.1275598862354954
760 0.1275598862354954
761 0.1275598862354954
762 0.1275598862354954
763 0.1275598862354954
764 0.1275598862354954
765 0.1275598862354954
766 0.1275598862354954
767 0.1275598862354954
768 0.1275598862354954
769 0.1275598862354954
770 0.1275598862354954
771 0.1275598862354954
772 0.1282455986373595
773 0.1282455986373595
774 0.1282455986373595
775 0.1282455986373595
776 0.1282455986373595
777 0.1282455986373595
778 0.1282455986373595
779 0.1282455986373595
780 0.1282455986373595
781 0.1282455986373595
782 0.1282455986373595
783 0.1282455986373595
784 0.1282455986373595
785 0.1282455986373595
786 0.1282455986373595
787 0.1282455986373595
788 0.1282455986373595
789 0.1282455986373595
790 0.1282455986373595
791 0.1282455986373595
792 0.1282455986373595
793 0.1282455986373595
794 0.1282455986373595
795 0.1282455986373595
796 0.1282455986373595
797 0.1282455986373595
798 0.1282455986373595
799 0.1282455986373595
800 0.1282455986373595
801 0.1282455986373595
802 0.1282455986373595
803 0.1282455986373595
804 0.1282455986373595
805 0.1282455986373595
806 0.1282455986373595
807 0.1282455986373595
808 0.1282455986373595
809 0.1282455986373595
810 0.1282455986373595
811 0.1282455986373595
812 0.1282455986373595
813 0.1282455986373595
814 0.1282455986373595
815 0.1282455986373595
816 0.1282455986373595
817 0.1282455986373595
818 0.1282455986373595
819 0.1282455986373595
820 0.1282455986373595
821 0.1282455986373595
822 0.1282455986373595
823 0.1282455986373595
824 0.1282455986373595
825 0.1282455986373595
826 0.1282455986373595
827 0.1282455986373595
828 0.1282455986373595
829 0.1282455986373595
830 0.1282455986373595
831 0.1282455986373595
832 0.1282455986373595
833 0.1282455986373595
834 0.1282455986373595
835 0.1282455986373595
836 0.1282455986373595
837 0.1282455986373595
838 0.1282455986373595
839 0.1282455986373595
840 0.1282455986373595
841 0.1282455986373595
842 0.1282455986373595
843 0.1282455986373595
844 0.1282455986373595
845 0.1282455986373595
846 0.1282455986373595
847 0.1282455986373595
848 0.1282455986373595
849 0.1282455986373595
850 0.1282455986373595
851 0.1282455986373595
852 0.1282455986373595
853 0.1282455986373595
854 0.1282455986373595
855 0.1282455986373595
856 0.1282455986373595
857 0.1282455986373595
858 0.1282455986373595
859 0.1282455986373595
860 0.1282455986373595
861 0.1282455986373595
862 0.1282455986373595
863 0.1282455986373595
864 0.1282455986373595
865 0.1282455986373595
866 0.1282455986373595
867 0.1282455986373595
868 0.1282455986373595
869 0.1282455986373595
870 0.1282455986373595
871 0.1282455986373595
872 0.1282455986373595
873 0.1282455986373595
874 0.1282455986373595
875 0.1282455986373595
876 0.1282455986373595
877 0.1282455986373595
878 0.12891831194635242
879 0.12891831194635242
880 0.12891831194635242
881 0.12891831194635242
882 0.12891831194635242
883 0.12891831194635242
884 0.12891831194635242
885 0.12891831194635242
886 0.12891831194635242
887 0.12891831194635242
888 0.12891831194635242
889 0.12891831194635242
890 0.12891831194635242
891 0.12891831194635242
892 0.12891831194635242
893 0.12891831194635242
894 0.12891831194635242
895 0.12891831194635242
896 0.12891831194635242
897 0.12891831194635242
898 0.12891831194635242
899 0.12891831194635242
900 0.12891831194635242
901 0.12891831194635242
902 0.12891831194635242
903 0.12891831194635242
904 0.12891831194635242
905 0.12891831194635242
906 0.12891831194635242
907 0.12891831194635242
908 0.12891831194635242
909 0.12891831194635242
910 0.12891831194635242
911 0.12891831194635242
912 0.12891831194635242
913 0.12891831194635242
914 0.12891831194635242
915 0.12891831194635242
916 0.12891831194635242
917 0.12891831194635242
918 0.12891831194635242
919 0.12891831194635242
920 0.12891831194635242
921 0.12891831194635242
922 0.12891831194635242
923 0.12891831194635242
924 0.12891831194635242
925 0.12891831194635242
926 0.12891831194635242
927 0.12891831194635242
928 0.12891831194635242
929 0.12891831194635242
930 0.12891831194635242
931 0.12891831194635242
932 0.12891831194635242
933 0.12891831194635242
934 0.12891831194635242
935 0.12891831194635242
936 0.12891831194635242
937 0.12891831194635242
938 0.12891831194635242
939 0.12891831194635242
940 0.12891831194635242
941 0.12891831194635242
942 0.12891831194635242
943 0.12891831194635242
944 0.12891831194635242
945 0.12891831194635242
946 0.12891831194635242
947 0.12891831194635242
948 0.12891831194635242
949 0.12891831194635242
950 0.12891831194635242
951 0.12891831194635242
952 0.12891831194635242
953 0.12891831194635242
954 0.12891831194635242
955 0.12891831194635242
956 0.12891831194635242
957 0.12891831194635242
958 0.12891831194635242
959 0.12891831194635242
960 0.12891831194635242
961 0.12891831194635242
962 0.12891831194635242
963 0.12891831194635242
964 0.12891831194635242
965 0.12891831194635242
966 0.12891831194635242
967 0.12891831194635242
968 0.12891831194635242
969 0.12891831194635242
970 0.12891831194635242
971 0.12891831194635242
972 0.12891831194635242
973 0.12891831194635242
974 0.12891831194635242
975 0.12891831194635242
976 0.12891831194635242
977 0.12891831194635242
978 0.12891831194635242
979 0.12891831194635242
980 0.12891831194635242
981 0.12891831194635242
982 0.12891831194635242
983 0.12891831194635242
984 0.12891831194635242
985 0.12891831194635242
986 0.12891831194635242
987 0.12891831194635242
988 0.12891831194635242
989 0.12891831194635242
990 0.12891831194635242
991 0.12891831194635242
992 0.12891831194635242
993 0.12891831194635242
994 0.12891831194635242
995 0.12891831194635242
996 0.12891831194635242
997 0.12891831194635242
998 0.12891831194635242
999 0.12891831194635242
1000 0.12891831194635242

==> data/mean-ndcg-oe-random-1000-sanitizer=undefined.dat <==
1 0.001597444089456869
2 0.007644694123688091
3 0.00924213821314496
4 0.011994065101792836
5 0.013230016562606067
6 0.013230016562606067
7 0.01482746065206294
8 0.01684321066347335
9 0.023094632298667848
10 0.024479926993482008
11 0.025816714272960263
12 0.025816714272960263
13 0.02749498606233531
14 0.02749498606233531
15 0.02869306912942796
16 0.02869306912942796
17 0.03022541715861729
18 0.030601469735880297
19 0.030971083494921444
20 0.03169846448117369
21 0.03169846448117369
22 0.032757880117551506
23 0.03380310835390389
24 0.03414709921498488
25 0.03414709921498488
26 0.03448305755021995
27 0.03547993261895722
28 0.03547993261895722
29 0.03547993261895722
30 0.03547993261895722
31 0.03579942143684859
32 0.03643277563228169
33 0.03706076806753032
34 0.03706076806753032
35 0.03736975593273364
36 0.03736975593273364
37 0.03736975593273364
38 0.03767199292876697
39 0.03767199292876697
40 0.03767199292876697
41 0.038856970714168694
42 0.04032892625050021
43 0.04266974734843803
44 0.04296062258880534
45 0.04469585514580252
46 0.04469585514580252
47 0.045267907004432055
48 0.045552417537265945
49 0.046401541275934745
50 0.047246388405593934
51 0.04752662013655552
52 0.04836328194189759
53 0.04919602320166488
54 0.04919602320166488
55 0.04919602320166488
56 0.04919602320166488
57 0.04974141387151701
58 0.050556070179601266
59 0.05136738235659224
60 0.052444782348218436
61 0.052444782348218436
62 0.052444782348218436
63 0.052444782348218436
64 0.05297528601025019
65 0.054032426929860794
66 0.054032426929860794
67 0.054032426929860794
68 0.05455544819326405
69 0.05637982285426178
70 0.05689933822893153
71 0.05689933822893153
72 0.05793164153527654
73 0.05818890155405681
74 0.05844536175443063
75 0.05895671342617128
76 0.05895671342617128
77 0.05895671342617128
78 0.05946353438117319
79 0.05946353438117319
80 0.0597155031325995
81 0.060720571805759536
82 0.060720571805759536
83 0.060970472426114294
84 0.06196741213871638
85 0.062464573133612526
86 0.062464573133612526
87 0.062464573133612526
88 0.062464573133612526
89 0.062464573133612526
90 0.062464573133612526
91 0.062464573133612526
92 0.06295315098761518
93 0.06344057868921635
94 0.06392687372663883
95 0.06416946342844533
96 0.06441150360801345
97 0.0646530023475051
98 0.06513493270093286
99 0.06513493270093286
100 0.06609461629980626
101 0.06681284573254723
102 0.06681284573254723
103 0.06681284573254723
104 0.06681284573254723
105 0.06681284573254723
106 0.06704980366658135
107 0.06704980366658135
108 0.06704980366658135
109 0.06752093162821153
110 0.06775604294916679
111 0.06775604294916679
112 0.0679902661415874
113 0.06845784108751668
114 0.06845784108751668
115 0.06869077321296174
116 0.06869077321296174
117 0.06869077321296174
118 0.06869077321296174
119 0.06869077321296174
120 0.06869077321296174
121 0.06869077321296174
122 0.0691509650031923
123 0.06938067437838939
124 0.06938067437838939
125 0.06960962378374097
126 0.0698381995688927
127 0.07052281846437422
128 0.07052281846437422
129 0.07052281846437422
130 0.07052281846437422
131 0.07052281846437422
132 0.07052281846437422
133 0.07052281846437422
134 0.07074854768785754
135 0.07074854768785754
136 0.07097360219180825
137 0.07119832450924132
138 0.07142271800725433
139 0.07164678599356655
140 0.07321300606458558
141 0.07321300606458558
142 0.07343611679022827
143 0.07343611679022827
144 0.07343611679022827
145 0.07365829802377226
146 0.0741020526873029
147 0.07432362899946446
148 0.0747661852536727
149 0.07609208163413425
150 0.07631277170977734
151 0.07741477230684037
152 0.07807511076087462
153 0.07807511076087462
154 0.07807511076087462
155 0.07829437718453494
156 0.07851336651166337
157 0.07851336651166337
158 0.0787318089644176
159 0.07894998156441518
160 0.07894998156441518
161 0.07916762144654205
162 0.07916762144654205
163 0.07916762144654205
164 0.07938447920038393
165 0.0796010806306986
166 0.07981742787676656
167 0.08003352304667018
168 0.08003352304667018
169 0.0808959119276054
170 0.0808959119276054
171 0.0808959119276054
172 0.08111077729014211
173 0.08111077729014211
174 0.08111077729014211
175 0.08111077729014211
176 0.08111077729014211
177 0.08111077729014211
178 0.08132423044519035
179 0.08132423044519035
180 0.08132423044519035
181 0.08132423044519035
182 0.08174932567885568
183 0.08196165118355504
184 0.08217375623995558
185 0.08217375623995558
186 0.08302043249755925
187 0.08302043249755925
188 0.08323167196858444
189 0.08470886112578473
190 0.08470886112578473
191 0.0857618947362376
192 0.0857618947362376
193 0.0857618947362376
194 0.08597188221194502
195 0.08639145015928879
196 0.08639145015928879
197 0.08660083139141689
198 0.08743755922279907
199 0.08743755922279907
200 0.08743755922279907
201 0.08743755922279907
202 0.08743755922279907
203 0.08743755922279907
204 0.08743755922279907
205 0.08743755922279907
206 0.08743755922279907
207 0.08743755922279907
208 0.08743755922279907
209 0.08743755922279907
210 0.08743755922279907
211 0.08743755922279907
212 0.08743755922279907
213 0.08743755922279907
214 0.08743755922279907
215 0.08743755922279907
216 0.08743755922279907
217 0.08743755922279907
218 0.08743755922279907
219 0.08743755922279907
220 0.08743755922279907
221 0.08743755922279907
222 0.08743755922279907
223 0.08743755922279907
224 0.08743755922279907
225 0.08743755922279907
226 0.08764166504186488
227 0.08764166504186488
228 0.08784544136056226
229 0.08804905440182341
230 0.08804905440182341
231 0.08804905440182341
232 0.08804905440182341
233 0.08804905440182341
234 0.08804905440182341
235 0.08804905440182341
236 0.0882515510529446
237 0.08845389189694498
238 0.08845389189694498
239 0.08926201947637255
240 0.0894638982113806
241 0.08966562465134963
242 0.08986719965249068
243 0.09006862406253774
244 0.09047117337919652
245 0.09047117337919652
246 0.09047117337919652
247 0.09087283409440189
248 0.09087283409440189
249 0.09087283409440189
250 0.09087283409440189
251 0.09087283409440189
252 0.09087283409440189
253 0.09087283409440189
254 0.09087283409440189
255 0.09107251460558399
256 0.09107251460558399
257 0.09107251460558399
258 0.09127177646044342
259 0.09127177646044342
260 0.09127177646044342
261 0.09147062620222238
262 0.0916693399959034
263 0.0916693399959034
264 0.0916693399959034
265 0.0916693399959034
266 0.0916693399959034
267 0.09206542886914489
268 0.09206542886914489
269 0.09206542886914489
270 0.09206542886914489
271 0.09206542886914489
272 0.09206542886914489
273 0.09206542886914489
274 0.09206542886914489
275 0.0922624368572162
276 0.0922624368572162
277 0.09245919208368578
278 0.09245919208368578
279 0.09245919208368578
280 0.09245919208368578
281 0.09245919208368578
282 0.09245919208368578
283 0.09245919208368578
284 0.09245919208368578
285 0.09245919208368578
286 0.09245919208368578
287 0.09245919208368578
288 0.09245919208368578
289 0.09245919208368578
290 0.09245919208368578
291 0.09245919208368578
292 0.09245919208368578
293 0.09245919208368578
294 0.09245919208368578
295 0.09245919208368578
296 0.09265366274716556
297 0.09265366274716556
298 0.09265366274716556
299 0.09284779074409201
300 0.09284779074409201
301 0.09284779074409201
302 0.09284779074409201
303 0.09284779074409201
304 0.09284779074409201
305 0.09323470343849101
306 0.09323470343849101
307 0.09323470343849101
308 0.09323470343849101
309 0.09323470343849101
310 0.09323470343849101
311 0.09323470343849101
312 0.09323470343849101
313 0.09323470343849101
314 0.09323470343849101
315 0.09323470343849101
316 0.09323470343849101
317 0.09323470343849101
318 0.09323470343849101
319 0.09323470343849101
320 0.09323470343849101
321 0.09323470343849101
322 0.09342634942283982
323 0.09361789292648846
324 0.09361789292648846
325 0.0940005725538392
326 0.0940005725538392
327 0.0940005725538392
328 0.0940005725538392
329 0.0940005725538392
330 0.0940005725538392
331 0.0940005725538392
332 0.0940005725538392
333 0.0940005725538392
334 0.0940005725538392
335 0.0940005725538392
336 0.0940005725538392
337 0.0940005725538392
338 0.0940005725538392
339 0.0940005725538392
340 0.0940005725538392
341 0.09419034115416001
342 0.09419034115416001
343 0.09419034115416001
344 0.09437982612897804
345 0.09456921729671472
346 0.09456921729671472
347 0.09456921729671472
348 0.09456921729671472
349 0.09456921729671472
350 0.09456921729671472
351 0.09456921729671472
352 0.09456921729671472
353 0.09456921729671472
354 0.09456921729671472
355 0.09456921729671472
356 0.09456921729671472
357 0.09456921729671472
358 0.09494562497713546
359 0.09532185477558719
360 0.09532185477558719
361 0.09588566879433935
362 0.09663706899404916
363 0.09663706899404916
364 0.09663706899404916
365 0.09757500957426739
366 0.09813751390263839
367 0.09982424966865167
368 0.09982424966865167
369 0.10038597959369955
370 0.10169608479040208
371 0.10169608479040208
372 0.10169608479040208
373 0.10169608479040208
374 0.10169608479040208
375 0.10169608479040208
376 0.10188273652709227
377 0.10188273652709227
378 0.10188273652709227
379 0.10188273652709227
380 0.10188273652709227
381 0.10188273652709227
382 0.10188273652709227
383 0.10188273652709227
384 0.10188273652709227
385 0.10188273652709227
386 0.10188273652709227
387 0.10206848772233933
388 0.10206848772233933
389 0.10206848772233933
390 0.10206848772233933
391 0.10206848772233933
392 0.10206848772233933
393 0.10206848772233933
394 0.10206848772233933
395 0.10243872252889254
396 0.10243872252889254
397 0.10243872252889254
398 0.10243872252889254
399 0.10243872252889254
400 0.10262345242416095
401 0.10280810559079104
402 0.10280810559079104
403 0.10280810559079104
404 0.10280810559079104
405 0.10280810559079104
406 0.10280810559079104
407 0.10280810559079104
408 0.10280810559079104
409 0.10280810559079104
410 0.10280810559079104
411 0.10299200520427267
412 0.10299200520427267
413 0.10317575702874382
414 0.10317575702874382
415 0.10317575702874382
416 0.10335928894358838
417 0.10335928894358838
418 0.10335928894358838
419 0.10335928894358838
420 0.10335928894358838
421 0.10335928894358838
422 0.10335928894358838
423 0.103542315828145
424 0.10372527147136236
425 0.10409104072046427
426 0.10409104072046427
427 0.10409104072046427
428 0.10409104072046427
429 0.10409104072046427
430 0.10409104072046427
431 0.10409104072046427
432 0.10409104072046427
433 0.10409104072046427
434 0.10409104072046427
435 0.10409104072046427
436 0.10409104072046427
437 0.10409104072046427
438 0.10427302181562714
439 0.10427302181562714
440 0.10427302181562714
441 0.10427302181562714
442 0.10445473202958945
443 0.10445473202958945
444 0.1046363080182499
445 0.1046363080182499
446 0.1046363080182499
447 0.1046363080182499
448 0.1046363080182499
449 0.1046363080182499
450 0.1046363080182499
451 0.1046363080182499
452 0.10481735500926788
453 0.10481735500926788
454 0.10481735500926788
455 0.10481735500926788
456 0.10481735500926788
457 0.10481735500926788
458 0.10481735500926788
459 0.10481735500926788
460 0.10481735500926788
461 0.10481735500926788
462 0.10481735500926788
463 0.10481735500926788
464 0.10499763132372046
465 0.10499763132372046
466 0.10499763132372046
467 0.10499763132372046
468 0.10499763132372046
469 0.10499763132372046
470 0.10499763132372046
471 0.10499763132372046
472 0.10499763132372046
473 0.10517734672833118
474 0.10517734672833118
475 0.10517734672833118
476 0.10517734672833118
477 0.10517734672833118
478 0.10517734672833118
479 0.10517734672833118
480 0.10517734672833118
481 0.10517734672833118
482 0.10517734672833118
483 0.10517734672833118
484 0.10517734672833118
485 0.10517734672833118
486 0.10517734672833118
487 0.10517734672833118
488 0.10535615794433982
489 0.10535615794433982
490 0.10535615794433982
491 0.10535615794433982
492 0.10535615794433982
493 0.10535615794433982
494 0.10535615794433982
495 0.10535615794433982
496 0.10535615794433982
497 0.10535615794433982
498 0.10535615794433982
499 0.10535615794433982
500 0.10535615794433982
501 0.10535615794433982
502 0.10535615794433982
503 0.10535615794433982
504 0.10535615794433982
505 0.10535615794433982
506 0.10535615794433982
507 0.10535615794433982
508 0.10535615794433982
509 0.1064217892433572
510 0.10659933867346928
511 0.10677683246118672
512 0.10677683246118672
513 0.10677683246118672
514 0.10677683246118672
515 0.10677683246118672
516 0.10677683246118672
517 0.10677683246118672
518 0.1073081572643514
519 0.1073081572643514
520 0.1073081572643514
521 0.1073081572643514
522 0.1073081572643514
523 0.1073081572643514
524 0.1073081572643514
525 0.1073081572643514
526 0.1073081572643514
527 0.1073081572643514
528 0.1073081572643514
529 0.1073081572643514
530 0.1073081572643514
531 0.10748456745374471
532 0.10748456745374471
533 0.10748456745374471
534 0.10748456745374471
535 0.10748456745374471
536 0.10748456745374471
537 0.10748456745374471
538 0.10748456745374471
539 0.10748456745374471
540 0.10748456745374471
541 0.10748456745374471
542 0.10748456745374471
543 0.10748456745374471
544 0.10748456745374471
545 0.10748456745374471
546 0.10748456745374471
547 0.10748456745374471
548 0.10748456745374471
549 0.10748456745374471
550 0.10783542625887176
551 0.10783542625887176
552 0.10783542625887176
553 0.10783542625887176
554 0.10783542625887176
555 0.10783542625887176
556 0.10801055515429489
557 0.10801055515429489
558 0.10801055515429489
559 0.10801055515429489
560 0.10818548606882275
561 0.10818548606882275
562 0.10818548606882275
563 0.10818548606882275
564 0.10818548606882275
565 0.10818548606882275
566 0.10818548606882275
567 0.10818548606882275
568 0.10818548606882275
569 0.10818548606882275
570 0.10818548606882275
571 0.10835988197797083
572 0.10835988197797083
573 0.10835988197797083
574 0.10835988197797083
575 0.10835988197797083
576 0.10835988197797083
577 0.10835988197797083
578 0.10870800686925304
579 0.10870800686925304
580 0.10870800686925304
581 0.10870800686925304
582 0.10870800686925304
583 0.10905566183899092
584 0.10940322345864303
585 0.10940322345864303
586 0.10940322345864303
587 0.10940322345864303
588 0.10940322345864303
589 0.10940322345864303
590 0.10940322345864303
591 0.10957668045180384
592 0.10975009159601003
593 0.10975009159601003
594 0.10975009159601003
595 0.10975009159601003
596 0.11061623538907424
597 0.11061623538907424
598 0.11061623538907424
599 0.11061623538907424
600 0.11061623538907424
601 0.11061623538907424
602 0.11096215172403567
603 0.11096215172403567
604 0.11096215172403567
605 0.11096215172403567
606 0.11096215172403567
607 0.11096215172403567
608 0.11096215172403567
609 0.11096215172403567
610 0.11096215172403567
611 0.11096215172403567
612 0.11096215172403567
613 0.11096215172403567
614 0.11096215172403567
615 0.11113453554688967
616 0.11113453554688967
617 0.11113453554688967
618 0.11113453554688967
619 0.11113453554688967
620 0.11113453554688967
621 0.11113453554688967
622 0.11130661665058146
623 0.11130661665058146
624 0.11130661665058146
625 0.11130661665058146
626 0.11130661665058146
627 0.11130661665058146
628 0.11130661665058146
629 0.11130661665058146
630 0.11130661665058146
631 0.11130661665058146
632 0.11130661665058146
633 0.11147823095086473
634 0.11164980334109491
635 0.11164980334109491
636 0.11164980334109491
637 0.11164980334109491
638 0.11164980334109491
639 0.11164980334109491
640 0.11164980334109491
641 0.11164980334109491
642 0.11164980334109491
643 0.11164980334109491
644 0.11182096132888127
645 0.11199207833939318
646 0.11199207833939318
647 0.11199207833939318
648 0.11199207833939318
649 0.11199207833939318
650 0.11199207833939318
651 0.11199207833939318
652 0.11199207833939318
653 0.11199207833939318
654 0.11199207833939318
655 0.11199207833939318
656 0.11199207833939318
657 0.11199207833939318
658 0.11199207833939318
659 0.11199207833939318
660 0.11199207833939318
661 0.11199207833939318
662 0.11199207833939318
663 0.11199207833939318
664 0.11199207833939318
665 0.11199207833939318
666 0.11199207833939318
667 0.11199207833939318
668 0.11199207833939318
669 0.11199207833939318
670 0.11199207833939318
671 0.11199207833939318
672 0.11199207833939318
673 0.11199207833939318
674 0.11199207833939318
675 0.11199207833939318
676 0.11199207833939318
677 0.11199207833939318
678 0.11199207833939318
679 0.11199207833939318
680 0.11199207833939318
681 0.11199207833939318
682 0.11216173508325554
683 0.11216173508325554
684 0.11216173508325554
685 0.11216173508325554
686 0.11216173508325554
687 0.11216173508325554
688 0.11216173508325554
689 0.11216173508325554
690 0.11216173508325554
691 0.11216173508325554
692 0.11216173508325554
693 0.11216173508325554
694 0.11216173508325554
695 0.11216173508325554
696 0.11216173508325554
697 0.11216173508325554
698 0.11216173508325554
699 0.11216173508325554
700 0.11216173508325554
701 0.11216173508325554
702 0.11233064485963896
703 0.11233064485963896
704 0.11233064485963896
705 0.11233064485963896
706 0.11233064485963896
707 0.11233064485963896
708 0.11233064485963896
709 0.11233064485963896
710 0.11233064485963896
711 0.11233064485963896
712 0.11233064485963896
713 0.11233064485963896
714 0.11233064485963896
715 0.11233064485963896
716 0.11233064485963896
717 0.11233064485963896
718 0.11233064485963896
719 0.11233064485963896
720 0.11233064485963896
721 0.11233064485963896
722 0.11233064485963896
723 0.11233064485963896
724 0.11233064485963896
725 0.11233064485963896
726 0.11233064485963896
727 0.11233064485963896
728 0.11233064485963896
729 0.11233064485963896
730 0.11233064485963896
731 0.11233064485963896
732 0.11233064485963896
733 0.11233064485963896
734 0.11233064485963896
735 0.11233064485963896
736 0.11233064485963896
737 0.11233064485963896
738 0.11233064485963896
739 0.11233064485963896
740 0.11233064485963896
741 0.11233064485963896
742 0.11233064485963896
743 0.11233064485963896
744 0.11233064485963896
745 0.11233064485963896
746 0.11233064485963896
747 0.11249797090437201
748 0.11249797090437201
749 0.11249797090437201
750 0.11249797090437201
751 0.11249797090437201
752 0.11249797090437201
753 0.11249797090437201
754 0.11249797090437201
755 0.11249797090437201
756 0.11266499507009936
757 0.11266499507009936
758 0.11266499507009936
759 0.11266499507009936
760 0.11266499507009936
761 0.11266499507009936
762 0.11266499507009936
763 0.11266499507009936
764 0.11266499507009936
765 0.11266499507009936
766 0.11266499507009936
767 0.11266499507009936
768 0.11266499507009936
769 0.11283159133979428
770 0.11283159133979428
771 0.11283159133979428
772 0.11283159133979428
773 0.11283159133979428
774 0.11283159133979428
775 0.11283159133979428
776 0.11283159133979428
777 0.11283159133979428
778 0.11283159133979428
779 0.11283159133979428
780 0.11283159133979428
781 0.11283159133979428
782 0.11283159133979428
783 0.1129977371845838
784 0.1129977371845838
785 0.1129977371845838
786 0.1129977371845838
787 0.1129977371845838
788 0.1129977371845838
789 0.1129977371845838
790 0.1129977371845838
791 0.1129977371845838
792 0.1129977371845838
793 0.1129977371845838
794 0.1129977371845838
795 0.1129977371845838
796 0.11316347404310648
797 0.11316347404310648
798 0.11316347404310648
799 0.11316347404310648
800 0.11316347404310648
801 0.11316347404310648
802 0.11316347404310648
803 0.11382555487764054
804 0.11382555487764054
805 0.11382555487764054
806 0.11382555487764054
807 0.11382555487764054
808 0.11382555487764054
809 0.11382555487764054
810 0.11382555487764054
811 0.11382555487764054
812 0.11382555487764054
813 0.11382555487764054
814 0.11382555487764054
815 0.11382555487764054
816 0.11382555487764054
817 0.11382555487764054
818 0.11382555487764054
819 0.11382555487764054
820 0.11382555487764054
821 0.11382555487764054
822 0.11382555487764054
823 0.11382555487764054
824 0.11382555487764054
825 0.11382555487764054
826 0.11382555487764054
827 0.11382555487764054
828 0.11415508689925535
829 0.11415508689925535
830 0.11415508689925535
831 0.11415508689925535
832 0.11415508689925535
833 0.11415508689925535
834 0.11415508689925535
835 0.11431964700955123
836 0.11431964700955123
837 0.11431964700955123
838 0.11431964700955123
839 0.11431964700955123
840 0.11431964700955123
841 0.11431964700955123
842 0.11431964700955123
843 0.11431964700955123
844 0.11464824429677219
845 0.11464824429677219
846 0.11464824429677219
847 0.11464824429677219
848 0.11481242788948985
849 0.11481242788948985
850 0.11481242788948985
851 0.11481242788948985
852 0.11481242788948985
853 0.11481242788948985
854 0.11481242788948985
855 0.11481242788948985
856 0.11481242788948985
857 0.11481242788948985
858 0.11481242788948985
859 0.11481242788948985
860 0.11481242788948985
861 0.11481242788948985
862 0.11481242788948985
863 0.11481242788948985
864 0.11481242788948985
865 0.11481242788948985
866 0.11481242788948985
867 0.11481242788948985
868 0.11481242788948985
869 0.11481242788948985
870 0.11481242788948985
871 0.11481242788948985
872 0.11481242788948985
873 0.11481242788948985
874 0.11481242788948985
875 0.11497585283979478
876 0.11497585283979478
877 0.11497585283979478
878 0.11497585283979478
879 0.11497585283979478
880 0.11497585283979478
881 0.11497585283979478
882 0.11497585283979478
883 0.11497585283979478
884 0.11497585283979478
885 0.11497585283979478
886 0.11497585283979478
887 0.11497585283979478
888 0.11497585283979478
889 0.11497585283979478
890 0.11497585283979478
891 0.11497585283979478
892 0.11497585283979478
893 0.11497585283979478
894 0.11497585283979478
895 0.11497585283979478
896 0.11497585283979478
897 0.11513868168901291
898 0.11513868168901291
899 0.11513868168901291
900 0.11513868168901291
901 0.11513868168901291
902 0.11513868168901291
903 0.11513868168901291
904 0.11530132482174933
905 0.11530132482174933
906 0.11530132482174933
907 0.11530132482174933
908 0.11530132482174933
909 0.11530132482174933
910 0.11530132482174933
911 0.11530132482174933
912 0.11530132482174933
913 0.11530132482174933
914 0.11530132482174933
915 0.11530132482174933
916 0.11530132482174933
917 0.11530132482174933
918 0.11530132482174933
919 0.11530132482174933
920 0.11530132482174933
921 0.11530132482174933
922 0.11530132482174933
923 0.11530132482174933
924 0.11530132482174933
925 0.11530132482174933
926 0.11530132482174933
927 0.11530132482174933
928 0.11530132482174933
929 0.11530132482174933
930 0.11530132482174933
931 0.11530132482174933
932 0.11530132482174933
933 0.11530132482174933
934 0.11530132482174933
935 0.11530132482174933
936 0.11530132482174933
937 0.11530132482174933
938 0.11546309161737334
939 0.11546309161737334
940 0.11546309161737334
941 0.11578647450693388
942 0.11594814090363921
943 0.11594814090363921
944 0.11594814090363921
945 0.11594814090363921
946 0.11610970745015253
947 0.11610970745015253
948 0.11610970745015253
949 0.11610970745015253
950 0.11610970745015253
951 0.11610970745015253
952 0.11610970745015253
953 0.11610970745015253
954 0.11610970745015253
955 0.11610970745015253
956 0.11627102673678712
957 0.11627102673678712
958 0.11627102673678712
959 0.11627102673678712
960 0.11627102673678712
961 0.11627102673678712
962 0.11627102673678712
963 0.11627102673678712
964 0.11627102673678712
965 0.11627102673678712
966 0.11627102673678712
967 0.11627102673678712
968 0.11627102673678712
969 0.11627102673678712
970 0.11627102673678712
971 0.11627102673678712
972 0.11627102673678712
973 0.11627102673678712
974 0.11643190925426365
975 0.11643190925426365
976 0.11659274388474125
977 0.11659274388474125
978 0.11659274388474125
979 0.11659274388474125
980 0.11659274388474125
981 0.11659274388474125
982 0.11659274388474125
983 0.11659274388474125
984 0.11659274388474125
985 0.11659274388474125
986 0.11659274388474125
987 0.11659274388474125
988 0.11659274388474125
989 0.11659274388474125
990 0.11659274388474125
991 0.11659274388474125
992 0.11659274388474125
993 0.11659274388474125
994 0.11659274388474125
995 0.11659274388474125
996 0.11675310649645579
997 0.11675310649645579
998 0.11675310649645579
999 0.11675310649645579
1000 0.11675310649645579

==> data/mean-ndcg-oe-rats-1000-crash_class=asan_heap_buffer_overflow.dat <==
1 0.0049261083743842365
2 0.011142165059817313
3 0.011142165059817313
4 0.013263724459193634
5 0.020886439872682138
6 0.02264115508011082
7 0.02264115508011082
8 0.02264115508011082
9 0.024124061462692005
10 0.026971990786020947
11 0.026971990786020947
12 0.02963443565722607
13 0.02963443565722607
14 0.03089531262673255
15 0.035821421001116786
16 0.035821421001116786
17 0.044090816400017864
18 0.044090816400017864
19 0.044090816400017864
20 0.044090816400017864
21 0.04519546578040002
22 0.04519546578040002
23 0.04519546578040002
24 0.048377804879464505
25 0.049425814995490924
26 0.049425814995490924
27 0.050450517447099344
28 0.05146454125232316
29 0.06853112155054299
30 0.07151411297786464
31 0.07151411297786464
32 0.0734672150780672
33 0.07734035068856618
34 0.07926112922939167
35 0.07926112922939167
36 0.08493478597835405
37 0.08587346288686032
38 0.08587346288686032
39 0.08772471239138355
40 0.09232206242189941
41 0.09232206242189941
42 0.09232206242189941
43 0.09322437400275477
44 0.09322437400275477
45 0.09411620945487317
46 0.09411620945487317
47 0.09411620945487317
48 0.09499356705858752
49 0.0958663937587627
50 0.09673482447003798
51 0.09673482447003798
52 0.09759484136682638
53 0.09759484136682638
54 0.09929897624805863
55 0.10099548298494629
56 0.10184002288925129
57 0.10268094544917107
58 0.10268094544917107
59 0.10268094544917107
60 0.10600337103911202
61 0.1068307049255999
62 0.1068307049255999
63 0.1068307049255999
64 0.1068307049255999
65 0.10846068082628031
66 0.10846068082628031
67 0.10846068082628031
68 0.10846068082628031
69 0.11087178259500217
70 0.11087178259500217
71 0.1140654086914184
72 0.1140654086914184
73 0.1140654086914184
74 0.11485626625513277
75 0.11643314382414581
76 0.11721920991118984
77 0.11721920991118984
78 0.11800066291077406
79 0.11800066291077406
80 0.11800066291077406
81 0.11800066291077406
82 0.11800066291077406
83 0.11800066291077406
84 0.11800066291077406
85 0.11876722148911148
86 0.12029636989078789
87 0.12029636989078789
88 0.12029636989078789
89 0.12105518379204042
90 0.12105518379204042
91 0.12105518379204042
92 0.12105518379204042
93 0.12105518379204042
94 0.12105518379204042
95 0.12180326829120723
96 0.12180326829120723
97 0.12180326829120723
98 0.12254634317112299
99 0.12254634317112299
100 0.12254634317112299
101 0.12254634317112299
102 0.12254634317112299
103 0.12254634317112299
104 0.12254634317112299
105 0.12327853202615666
106 0.12400924959613378
107 0.12400924959613378
108 0.12546491573582527
109 0.12619133471114663
110 0.12619133471114663
111 0.12619133471114663
112 0.12619133471114663
113 0.12691227539132324
114 0.12691227539132324
115 0.12906718441391352
116 0.12906718441391352
117 0.1297829135806093
118 0.1297829135806093
119 0.13192256309707173
120 0.13263454542790395
121 0.13263454542790395
122 0.13263454542790395
123 0.13263454542790395
124 0.13263454542790395
125 0.13263454542790395
126 0.13263454542790395
127 0.13333827519567315
128 0.1340408780631774
129 0.1340408780631774
130 0.13474126368953707
131 0.13474126368953707
132 0.13474126368953707
133 0.13474126368953707
134 0.13613344589545387
135 0.13682849128542238
136 0.13682849128542238
137 0.13682849128542238
138 0.13682849128542238
139 0.13682849128542238
140 0.13682849128542238
141 0.13682849128542238
142 0.13682849128542238
143 0.13751554287569612
144 0.13751554287569612
145 0.13751554287569612
146 0.13751554287569612
147 0.13751554287569612
148 0.13751554287569612
149 0.13819699700883975
150 0.13819699700883975
151 0.13819699700883975
152 0.13819699700883975
153 0.1388748906481805
154 0.1388748906481805
155 0.13955105213198032
156 0.13955105213198032
157 0.13955105213198032
158 0.13955105213198032
159 0.13955105213198032
160 0.13955105213198032
161 0.13955105213198032
162 0.13955105213198032
163 0.13955105213198032
164 0.13955105213198032
165 0.13955105213198032
166 0.14021821161985487
167 0.14021821161985487
168 0.14021821161985487
169 0.14021821161985487
170 0.14088229982658299
171 0.14088229982658299
172 0.14088229982658299
173 0.14154414931894196
174 0.14154414931894196
175 0.14154414931894196
176 0.14154414931894196
177 0.14154414931894196
178 0.14154414931894196
179 0.14154414931894196
180 0.14154414931894196
181 0.14154414931894196
182 0.14154414931894196
183 0.14154414931894196
184 0.14154414931894196
185 0.14154414931894196
186 0.14154414931894196
187 0.14154414931894196
188 0.14154414931894196
189 0.14154414931894196
190 0.14154414931894196
191 0.14154414931894196
192 0.14154414931894196
193 0.14154414931894196
194 0.14154414931894196
195 0.14154414931894196
196 0.14154414931894196
197 0.14154414931894196
198 0.14154414931894196
199 0.14154414931894196
200 0.14154414931894196
201 0.14154414931894196
202 0.14154414931894196
203 0.14154414931894196
204 0.14218561310432262
205 0.14218561310432262
206 0.14218561310432262
207 0.14218561310432262
208 0.14218561310432262
209 0.14282418603580416
210 0.14282418603580416
211 0.14282418603580416
212 0.14282418603580416
213 0.14282418603580416
214 0.1434599611733119
215 0.1434599611733119
216 0.1434599611733119
217 0.1434599611733119
218 0.1434599611733119
219 0.1434599611733119
220 0.1434599611733119
221 0.1434599611733119
222 0.1434599611733119
223 0.1434599611733119
224 0.1434599611733119
225 0.1434599611733119
226 0.1434599611733119
227 0.1434599611733119
228 0.1440883551413146
229 0.1440883551413146
230 0.1440883551413146
231 0.1440883551413146
232 0.1440883551413146
233 0.1440883551413146
234 0.1440883551413146
235 0.14533821723542098
236 0.14533821723542098
237 0.14533821723542098
238 0.14533821723542098
239 0.14533821723542098
240 0.14596075954140642
241 0.14596075954140642
242 0.14658236520994974
243 0.14658236520994974
244 0.14658236520994974
245 0.14658236520994974
246 0.14658236520994974
247 0.14658236520994974
248 0.14658236520994974
249 0.14658236520994974
250 0.14658236520994974
251 0.14658236520994974
252 0.14658236520994974
253 0.14658236520994974
254 0.14658236520994974
255 0.14658236520994974
256 0.14658236520994974
257 0.14719726580099834
258 0.14719726580099834
259 0.14719726580099834
260 0.14719726580099834
261 0.14719726580099834
262 0.14719726580099834
263 0.14719726580099834
264 0.14719726580099834
265 0.14780880343655953
266 0.14780880343655953
267 0.14780880343655953
268 0.148419115193353
269 0.148419115193353
270 0.148419115193353
271 0.148419115193353
272 0.148419115193353
273 0.148419115193353
274 0.148419115193353
275 0.148419115193353
276 0.148419115193353
277 0.148419115193353
278 0.148419115193353
279 0.149025086023021
280 0.149025086023021
281 0.149025086023021
282 0.149025086023021
283 0.149025086023021
284 0.149025086023021
285 0.149025086023021
286 0.149025086023021
287 0.149025086023021
288 0.149025086023021
289 0.149025086023021
290 0.14962694105049584
291 0.14962694105049584
292 0.14962694105049584
293 0.14962694105049584
294 0.14962694105049584
295 0.14962694105049584
296 0.14962694105049584
297 0.14962694105049584
298 0.14962694105049584
299 0.14962694105049584
300 0.14962694105049584
301 0.14962694105049584
302 0.14962694105049584
303 0.14962694105049584
304 0.14962694105049584
305 0.14962694105049584
306 0.14962694105049584
307 0.14962694105049584
308 0.14962694105049584
309 0.15022216027789712
310 0.15022216027789712
311 0.15022216027789712
312 0.15022216027789712
313 0.15022216027789712
314 0.15022216027789712
315 0.1508153970845729
316 0.1508153970845729
317 0.1508153970845729
318 0.1508153970845729
319 0.1508153970845729
320 0.1508153970845729
321 0.1508153970845729
322 0.1508153970845729
323 0.1508153970845729
324 0.1508153970845729
325 0.1508153970845729
326 0.1508153970845729
327 0.1508153970845729
328 0.1508153970845729
329 0.1508153970845729
330 0.1508153970845729
331 0.1508153970845729
332 0.1508153970845729
333 0.1508153970845729
334 0.1508153970845729
335 0.1508153970845729
336 0.1508153970845729
337 0.1508153970845729
338 0.1508153970845729
339 0.1508153970845729
340 0.1508153970845729
341 0.1508153970845729
342 0.15198520722285866
343 0.15198520722285866
344 0.15198520722285866
345 0.15198520722285866
346 0.15373644429343974
347 0.15373644429343974
348 0.15373644429343974
349 0.15373644429343974
350 0.15373644429343974
351 0.15373644429343974
352 0.154318484133715
353 0.154318484133715
354 0.154318484133715
355 0.154318484133715
356 0.154318484133715
357 0.154318484133715
358 0.154318484133715
359 0.15489858229585976
360 0.15489858229585976
361 0.15489858229585976
362 0.15489858229585976
363 0.15489858229585976
364 0.15489858229585976
365 0.15489858229585976
366 0.15489858229585976
367 0.15489858229585976
368 0.15489858229585976
369 0.15489858229585976
370 0.15489858229585976
371 0.15489858229585976
372 0.15489858229585976
373 0.15489858229585976
374 0.15489858229585976
375 0.15489858229585976
376 0.15547416843954479
377 0.15547416843954479
378 0.15547416843954479
379 0.15547416843954479
380 0.15547416843954479
381 0.15662278965766155
382 0.15662278965766155
383 0.15662278965766155
384 0.15662278965766155
385 0.15662278965766155
386 0.15662278965766155
387 0.15662278965766155
388 0.15662278965766155
389 0.15662278965766155
390 0.15662278965766155
391 0.15662278965766155
392 0.15662278965766155
393 0.15662278965766155
394 0.15662278965766155
395 0.15662278965766155
396 0.15662278965766155
397 0.15662278965766155
398 0.15662278965766155
399 0.15662278965766155
400 0.15662278965766155
401 0.15662278965766155
402 0.15662278965766155
403 0.15662278965766155
404 0.15662278965766155
405 0.15662278965766155
406 0.15662278965766155
407 0.15662278965766155
408 0.15662278965766155
409 0.15662278965766155
410 0.15662278965766155
411 0.15662278965766155
412 0.15662278965766155
413 0.15662278965766155
414 0.15718920644138815
415 0.15718920644138815
416 0.15718920644138815
417 0.15718920644138815
418 0.15718920644138815
419 0.15718920644138815
420 0.15718920644138815
421 0.15718920644138815
422 0.15718920644138815
423 0.15718920644138815
424 0.15718920644138815
425 0.15718920644138815
426 0.15718920644138815
427 0.15718920644138815
428 0.15718920644138815
429 0.15718920644138815
430 0.15775209092681425
431 0.15775209092681425
432 0.1583145461478802
433 0.1583145461478802
434 0.1583145461478802
435 0.1583145461478802
436 0.1583145461478802
437 0.1583145461478802
438 0.1583145461478802
439 0.1583145461478802
440 0.1583145461478802
441 0.1583145461478802
442 0.1583145461478802
443 0.1583145461478802
444 0.1583145461478802
445 0.1583145461478802
446 0.1583145461478802
447 0.1583145461478802
448 0.1583145461478802
449 0.1583145461478802
450 0.1583145461478802
451 0.1583145461478802
452 0.1583145461478802
453 0.1583145461478802
454 0.1583145461478802
455 0.1583145461478802
456 0.15887204731372231
457 0.15887204731372231
458 0.15887204731372231
459 0.15887204731372231
460 0.15887204731372231
461 0.15887204731372231
462 0.15887204731372231
463 0.15887204731372231
464 0.15887204731372231
465 0.15887204731372231
466 0.15887204731372231
467 0.15887204731372231
468 0.15887204731372231
469 0.15887204731372231
470 0.15887204731372231
471 0.15887204731372231
472 0.15887204731372231
473 0.15887204731372231
474 0.15887204731372231
475 0.15887204731372231
476 0.15887204731372231
477 0.15887204731372231
478 0.15887204731372231
479 0.15887204731372231
480 0.15942492806414987
481 0.15942492806414987
482 0.15942492806414987
483 0.15997725275434094
484 0.15997725275434094
485 0.16163312228853924
486 0.16163312228853924
487 0.16163312228853924
488 0.16163312228853924
489 0.16218434842167873
490 0.16218434842167873
491 0.16218434842167873
492 0.16218434842167873
493 0.16218434842167873
494 0.16218434842167873
495 0.16218434842167873
496 0.16273431518007067
497 0.16273431518007067
498 0.16273431518007067
499 0.16273431518007067
500 0.16273431518007067
501 0.16273431518007067
502 0.16273431518007067
503 0.16273431518007067
504 0.16273431518007067
505 0.16273431518007067
506 0.16273431518007067
507 0.16273431518007067
508 0.16273431518007067
509 0.16273431518007067
510 0.16273431518007067
511 0.16273431518007067
512 0.1632814894101137
513 0.1632814894101137
514 0.1632814894101137
515 0.1632814894101137
516 0.16382798344023122
517 0.16546695863540475
518 0.16546695863540475
519 0.16546695863540475
520 0.16546695863540475
521 0.16546695863540475
522 0.16546695863540475
523 0.16546695863540475
524 0.16546695863540475
525 0.16546695863540475
526 0.16546695863540475
527 0.16546695863540475
528 0.16546695863540475
529 0.16546695863540475
530 0.16546695863540475
531 0.16546695863540475
532 0.16546695863540475
533 0.16546695863540475
534 0.16546695863540475
535 0.16546695863540475
536 0.16546695863540475
537 0.16546695863540475
538 0.16546695863540475
539 0.16546695863540475
540 0.16546695863540475
541 0.16546695863540475
542 0.16546695863540475
543 0.16546695863540475
544 0.16546695863540475
545 0.16546695863540475
546 0.16546695863540475
547 0.16546695863540475
548 0.16546695863540475
549 0.16546695863540475
550 0.16546695863540475
551 0.16546695863540475
552 0.16546695863540475
553 0.16546695863540475
554 0.16546695863540475
555 0.16546695863540475
556 0.16546695863540475
557 0.16546695863540475
558 0.16546695863540475
559 0.16546695863540475
560 0.16546695863540475
561 0.16546695863540475
562 0.16546695863540475
563 0.16546695863540475
564 0.16546695863540475
565 0.16546695863540475
566 0.16546695863540475
567 0.16546695863540475
568 0.16546695863540475
569 0.16546695863540475
570 0.16546695863540475
571 0.16546695863540475
572 0.16546695863540475
573 0.16546695863540475
574 0.16546695863540475
575 0.16546695863540475
576 0.16546695863540475
577 0.16546695863540475
578 0.16546695863540475
579 0.16546695863540475
580 0.16546695863540475
581 0.16546695863540475
582 0.16546695863540475
583 0.16546695863540475
584 0.16546695863540475
585 0.16546695863540475
586 0.16546695863540475
587 0.16546695863540475
588 0.16546695863540475
589 0.16546695863540475
590 0.16546695863540475
591 0.16546695863540475
592 0.16546695863540475
593 0.16546695863540475
594 0.16546695863540475
595 0.16546695863540475
596 0.16546695863540475
597 0.16546695863540475
598 0.16546695863540475
599 0.16546695863540475
600 0.16546695863540475
601 0.16546695863540475
602 0.16546695863540475
603 0.16546695863540475
604 0.16546695863540475
605 0.16546695863540475
606 0.16546695863540475
607 0.16546695863540475
608 0.16546695863540475
609 0.16546695863540475
610 0.16546695863540475
611 0.16546695863540475
612 0.16546695863540475
613 0.16546695863540475
614 0.16546695863540475
615 0.16546695863540475
616 0.16546695863540475
617 0.16546695863540475
618 0.16546695863540475
619 0.16546695863540475
620 0.16546695863540475
621 0.16546695863540475
622 0.16546695863540475
623 0.16546695863540475
624 0.16546695863540475
625 0.16546695863540475
626 0.16546695863540475
627 0.16546695863540475
628 0.16546695863540475
629 0.16546695863540475
630 0.16546695863540475
631 0.16546695863540475
632 0.16546695863540475
633 0.16546695863540475
634 0.16546695863540475
635 0.16546695863540475
636 0.16546695863540475
637 0.16546695863540475
638 0.16599552963129982
639 0.16599552963129982
640 0.16599552963129982
641 0.16599552963129982
642 0.16599552963129982
643 0.16599552963129982
644 0.16599552963129982
645 0.16599552963129982
646 0.16599552963129982
647 0.16599552963129982
648 0.16599552963129982
649 0.16599552963129982
650 0.16599552963129982
651 0.16599552963129982
652 0.16599552963129982
653 0.16599552963129982
654 0.16599552963129982
655 0.16599552963129982
656 0.16599552963129982
657 0.16599552963129982
658 0.16599552963129982
659 0.16599552963129982
660 0.16599552963129982
661 0.16599552963129982
662 0.16599552963129982
663 0.16599552963129982
664 0.16599552963129982
665 0.16599552963129982
666 0.16599552963129982
667 0.16599552963129982
668 0.16599552963129982
669 0.16599552963129982
670 0.16599552963129982
671 0.16599552963129982
672 0.16599552963129982
673 0.16599552963129982
674 0.16599552963129982
675 0.16599552963129982
676 0.16599552963129982
677 0.16599552963129982
678 0.16599552963129982
679 0.16599552963129982
680 0.16599552963129982
681 0.16599552963129982
682 0.16599552963129982
683 0.16599552963129982
684 0.16651847328301167
685 0.16651847328301167
686 0.16651847328301167
687 0.16651847328301167
688 0.16651847328301167
689 0.16651847328301167
690 0.16651847328301167
691 0.16651847328301167
692 0.16651847328301167
693 0.16704037359094553
694 0.16704037359094553
695 0.16704037359094553
696 0.16704037359094553
697 0.16704037359094553
698 0.16704037359094553
699 0.16704037359094553
700 0.16704037359094553
701 0.16704037359094553
702 0.16704037359094553
703 0.16704037359094553
704 0.16704037359094553
705 0.16704037359094553
706 0.16704037359094553
707 0.16704037359094553
708 0.16704037359094553
709 0.16704037359094553
710 0.16704037359094553
711 0.16704037359094553
712 0.16704037359094553
713 0.16704037359094553
714 0.16704037359094553
715 0.16704037359094553
716 0.16704037359094553
717 0.16704037359094553
718 0.167559466035305
719 0.16807844882237416
720 0.16807844882237416
721 0.16859721288947888
722 0.16859721288947888
723 0.16859721288947888
724 0.16859721288947888
725 0.16859721288947888
726 0.16859721288947888
727 0.16859721288947888
728 0.16859721288947888
729 0.16859721288947888
730 0.16859721288947888
731 0.16859721288947888
732 0.16859721288947888
733 0.16859721288947888
734 0.16859721288947888
735 0.16859721288947888
736 0.16859721288947888
737 0.16859721288947888
738 0.16859721288947888
739 0.16859721288947888
740 0.16859721288947888
741 0.16859721288947888
742 0.16859721288947888
743 0.16859721288947888
744 0.16859721288947888
745 0.16859721288947888
746 0.16859721288947888
747 0.16859721288947888
748 0.16859721288947888
749 0.16859721288947888
750 0.16859721288947888
751 0.16859721288947888
752 0.16859721288947888
753 0.16859721288947888
754 0.16859721288947888
755 0.16859721288947888
756 0.16859721288947888
757 0.16859721288947888
758 0.16859721288947888
759 0.16859721288947888
760 0.16859721288947888
761 0.16859721288947888
762 0.16859721288947888
763 0.16859721288947888
764 0.16859721288947888
765 0.16859721288947888
766 0.16859721288947888
767 0.16859721288947888
768 0.16859721288947888
769 0.16859721288947888
770 0.16859721288947888
771 0.16859721288947888
772 0.16859721288947888
773 0.16859721288947888
774 0.16859721288947888
775 0.16859721288947888
776 0.16859721288947888
777 0.16859721288947888
778 0.16859721288947888
779 0.16859721288947888
780 0.16859721288947888
781 0.16859721288947888
782 0.16859721288947888
783 0.16859721288947888
784 0.16859721288947888
785 0.16859721288947888
786 0.16859721288947888
787 0.16859721288947888
788 0.16859721288947888
789 0.16859721288947888
790 0.16859721288947888
791 0.16859721288947888
792 0.16859721288947888
793 0.16859721288947888
794 0.16859721288947888
795 0.16859721288947888
796 0.16859721288947888
797 0.16859721288947888
798 0.16859721288947888
799 0.16859721288947888
800 0.16859721288947888
801 0.16859721288947888
802 0.16859721288947888
803 0.16859721288947888
804 0.16859721288947888
805 0.16859721288947888
806 0.16859721288947888
807 0.16859721288947888
808 0.16859721288947888
809 0.16859721288947888
810 0.16859721288947888
811 0.16859721288947888
812 0.16859721288947888
813 0.16859721288947888
814 0.16859721288947888
815 0.16859721288947888
816 0.16859721288947888
817 0.16859721288947888
818 0.16859721288947888
819 0.16859721288947888
820 0.16859721288947888
821 0.16859721288947888
822 0.16859721288947888
823 0.16859721288947888
824 0.16859721288947888
825 0.16859721288947888
826 0.16859721288947888
827 0.16859721288947888
828 0.16859721288947888
829 0.16859721288947888
830 0.16859721288947888
831 0.16859721288947888
832 0.16859721288947888
833 0.16859721288947888
834 0.16859721288947888
835 0.16859721288947888
836 0.16859721288947888
837 0.16859721288947888
838 0.16859721288947888
839 0.16859721288947888
840 0.16859721288947888
841 0.16859721288947888
842 0.16859721288947888
843 0.16859721288947888
844 0.16859721288947888
845 0.16859721288947888
846 0.16859721288947888
847 0.16859721288947888
848 0.16859721288947888
849 0.16859721288947888
850 0.16859721288947888
851 0.16859721288947888
852 0.16859721288947888
853 0.16859721288947888
854 0.16859721288947888
855 0.16859721288947888
856 0.16859721288947888
857 0.16859721288947888
858 0.16859721288947888
859 0.16859721288947888
860 0.16859721288947888
861 0.16859721288947888
862 0.16859721288947888
863 0.16859721288947888
864 0.16859721288947888
865 0.16859721288947888
866 0.16859721288947888
867 0.16859721288947888
868 0.16859721288947888
869 0.16859721288947888
870 0.16859721288947888
871 0.16859721288947888
872 0.16859721288947888
873 0.16859721288947888
874 0.16859721288947888
875 0.16859721288947888
876 0.16859721288947888
877 0.16859721288947888
878 0.16859721288947888
879 0.16859721288947888
880 0.16859721288947888
881 0.16859721288947888
882 0.16859721288947888
883 0.16859721288947888
884 0.16859721288947888
885 0.16859721288947888
886 0.16859721288947888
887 0.16859721288947888
888 0.16859721288947888
889 0.16859721288947888
890 0.16859721288947888
891 0.16859721288947888
892 0.16859721288947888
893 0.16859721288947888
894 0.16859721288947888
895 0.16859721288947888
896 0.16859721288947888
897 0.16859721288947888
898 0.16859721288947888
899 0.16859721288947888
900 0.16859721288947888
901 0.16859721288947888
902 0.16859721288947888
903 0.16859721288947888
904 0.16859721288947888
905 0.16859721288947888
906 0.16859721288947888
907 0.16859721288947888
908 0.16859721288947888
909 0.16859721288947888
910 0.16859721288947888
911 0.16859721288947888
912 0.16859721288947888
913 0.16859721288947888
914 0.16859721288947888
915 0.16859721288947888
916 0.16859721288947888
917 0.16859721288947888
918 0.16859721288947888
919 0.16859721288947888
920 0.16859721288947888
921 0.16859721288947888
922 0.16859721288947888
923 0.16859721288947888
924 0.16859721288947888
925 0.16859721288947888
926 0.16859721288947888
927 0.16859721288947888
928 0.16859721288947888
929 0.16859721288947888
930 0.16859721288947888
931 0.16859721288947888
932 0.16859721288947888
933 0.16859721288947888
934 0.16859721288947888
935 0.16859721288947888
936 0.16859721288947888
937 0.16859721288947888
938 0.16859721288947888
939 0.16859721288947888
940 0.16859721288947888
941 0.16859721288947888
942 0.16859721288947888
943 0.16859721288947888
944 0.16859721288947888
945 0.16859721288947888
946 0.16859721288947888
947 0.16859721288947888
948 0.16859721288947888
949 0.16859721288947888
950 0.16859721288947888
951 0.16859721288947888
952 0.16859721288947888
953 0.16859721288947888
954 0.16859721288947888
955 0.16859721288947888
956 0.16859721288947888
957 0.16859721288947888
958 0.16859721288947888
959 0.16859721288947888
960 0.16859721288947888
961 0.16859721288947888
962 0.16859721288947888
963 0.16859721288947888
964 0.16859721288947888
965 0.16859721288947888
966 0.16859721288947888
967 0.16859721288947888
968 0.16859721288947888
969 0.16859721288947888
970 0.16859721288947888
971 0.16859721288947888
972 0.16859721288947888
973 0.16859721288947888
974 0.16859721288947888
975 0.16859721288947888
976 0.16859721288947888
977 0.16859721288947888
978 0.16859721288947888
979 0.16859721288947888
980 0.16859721288947888
981 0.16859721288947888
982 0.16859721288947888
983 0.16859721288947888
984 0.16859721288947888
985 0.16859721288947888
986 0.16859721288947888
987 0.16859721288947888
988 0.16859721288947888
989 0.16859721288947888
990 0.16859721288947888
991 0.16859721288947888
992 0.16859721288947888
993 0.16859721288947888
994 0.16859721288947888
995 0.16859721288947888
996 0.16859721288947888
997 0.16859721288947888
998 0.16859721288947888
999 0.16859721288947888
1000 0.16859721288947888

==> data/mean-ndcg-oe-rats-1000-crash_class=asan_segv.dat <==
1 0.0056179775280898875
2 0.0056179775280898875
3 0.0056179775280898875
4 0.0056179775280898875
5 0.01865795979442275
6 0.020659123766939732
7 0.022531782942969696
8 0.022531782942969696
9 0.02422296269389093
10 0.02422296269389093
11 0.025790057894178178
12 0.025790057894178178
13 0.027265617079780397
14 0.028703583511296205
15 0.030108077893318676
16 0.030108077893318676
17 0.030108077893318676
18 0.03143059987852451
19 0.03143059987852451
20 0.03398869256051274
21 0.03398869256051274
22 0.03647256592520379
23 0.03769787093635846
24 0.03890763654892417
25 0.04368844674113457
26 0.047232995918502316
27 0.047232995918502316
28 0.05070232455547592
29 0.062151484504380815
30 0.062151484504380815
31 0.062151484504380815
32 0.062151484504380815
33 0.07098571516653018
34 0.07208099057042786
35 0.07425432094815002
36 0.07533274072346777
37 0.07747376782938657
38 0.07959961456553116
39 0.08276649925163973
40 0.0838151083035439
41 0.08485695674969766
42 0.08485695674969766
43 0.08691503822063737
44 0.08793800395361455
45 0.08793800395361455
46 0.08894941590112405
47 0.08894941590112405
48 0.08894941590112405
49 0.08894941590112405
50 0.08894941590112405
51 0.08894941590112405
52 0.08993022168791083
53 0.09188264127073599
54 0.09285438110469711
55 0.09382177118219204
56 0.09382177118219204
57 0.09478080084322416
58 0.09573580992348772
59 0.09573580992348772
60 0.09668307452286695
61 0.09951367192101936
62 0.09951367192101936
63 0.09951367192101936
64 0.09951367192101936
65 0.09951367192101936
66 0.09951367192101936
67 0.09951367192101936
68 0.09951367192101936
69 0.09951367192101936
70 0.09951367192101936
71 0.09951367192101936
72 0.09951367192101936
73 0.10041841782976339
74 0.10041841782976339
75 0.10041841782976339
76 0.10131488645712258
77 0.1022086999844782
78 0.1022086999844782
79 0.1022086999844782
80 0.10309483727882013
81 0.10309483727882013
82 0.10309483727882013
83 0.1048525652377198
84 0.10748213374933038
85 0.10835635504934439
86 0.10835635504934439
87 0.10835635504934439
88 0.10835635504934439
89 0.10835635504934439
90 0.10835635504934439
91 0.10835635504934439
92 0.10835635504934439
93 0.10835635504934439
94 0.10835635504934439
95 0.10835635504934439
96 0.10835635504934439
97 0.10835635504934439
98 0.10835635504934439
99 0.10835635504934439
100 0.10835635504934439
101 0.10835635504934439
102 0.10835635504934439
103 0.10835635504934439
104 0.10835635504934439
105 0.11587157436477424
106 0.11587157436477424
107 0.11587157436477424
108 0.11753168799599538
109 0.11753168799599538
110 0.11753168799599538
111 0.11753168799599538
112 0.11753168799599538
113 0.11835388438968002
114 0.11835388438968002
115 0.11917307265107668
116 0.1199907843385037
117 0.1199907843385037
118 0.1199907843385037
119 0.1199907843385037
120 0.1199907843385037
121 0.1199907843385037
122 0.1199907843385037
123 0.1199907843385037
124 0.12079729474688086
125 0.12079729474688086
126 0.12079729474688086
127 0.1215998629651794
128 0.1215998629651794
129 0.1215998629651794
130 0.1215998629651794
131 0.1215998629651794
132 0.1215998629651794
133 0.1215998629651794
134 0.1215998629651794
135 0.1215998629651794
136 0.1215998629651794
137 0.1215998629651794
138 0.1215998629651794
139 0.1215998629651794
140 0.1215998629651794
141 0.1215998629651794
142 0.1215998629651794
143 0.1215998629651794
144 0.1215998629651794
145 0.12238124191011499
146 0.12238124191011499
147 0.12316049343490791
148 0.12316049343490791
149 0.12316049343490791
150 0.12316049343490791
151 0.12316049343490791
152 0.12316049343490791
153 0.12316049343490791
154 0.12316049343490791
155 0.12316049343490791
156 0.12316049343490791
157 0.1254680562116898
158 0.1254680562116898
159 0.1254680562116898
160 0.1254680562116898
161 0.1254680562116898
162 0.1254680562116898
163 0.1262316223440887
164 0.1262316223440887
165 0.1262316223440887
166 0.1262316223440887
167 0.1262316223440887
168 0.1262316223440887
169 0.1262316223440887
170 0.1262316223440887
171 0.1262316223440887
172 0.1262316223440887
173 0.1262316223440887
174 0.1262316223440887
175 0.1262316223440887
176 0.1262316223440887
177 0.1262316223440887
178 0.1262316223440887
179 0.1262316223440887
180 0.12698070140686857
181 0.12698070140686857
182 0.12698070140686857
183 0.12698070140686857
184 0.12698070140686857
185 0.12698070140686857
186 0.12698070140686857
187 0.12772435240342045
188 0.12772435240342045
189 0.12772435240342045
190 0.12846576187826816
191 0.12846576187826816
192 0.12846576187826816
193 0.12846576187826816
194 0.12846576187826816
195 0.12846576187826816
196 0.12846576187826816
197 0.12846576187826816
198 0.12846576187826816
199 0.12846576187826816
200 0.12846576187826816
201 0.12846576187826816
202 0.12846576187826816
203 0.12846576187826816
204 0.12846576187826816
205 0.12846576187826816
206 0.12846576187826816
207 0.12846576187826816
208 0.12846576187826816
209 0.12846576187826816
210 0.12846576187826816
211 0.12846576187826816
212 0.12846576187826816
213 0.12846576187826816
214 0.12846576187826816
215 0.12846576187826816
216 0.12846576187826816
217 0.12846576187826816
218 0.12918835112541063
219 0.1299103300256182
220 0.1299103300256182
221 0.1299103300256182
222 0.1299103300256182
223 0.1299103300256182
224 0.1299103300256182
225 0.1299103300256182
226 0.13062814037806317
227 0.13062814037806317
228 0.13062814037806317
229 0.13062814037806317
230 0.13062814037806317
231 0.13062814037806317
232 0.13062814037806317
233 0.13062814037806317
234 0.13062814037806317
235 0.13134084263959012
236 0.13134084263959012
237 0.13134084263959012
238 0.13134084263959012
239 0.13134084263959012
240 0.13134084263959012
241 0.13134084263959012
242 0.13134084263959012
243 0.13134084263959012
244 0.13134084263959012
245 0.13204817248133147
246 0.13204817248133147
247 0.13204817248133147
248 0.13204817248133147
249 0.13204817248133147
250 0.13204817248133147
251 0.13204817248133147
252 0.1348631453235487
253 0.1348631453235487
254 0.1348631453235487
255 0.1348631453235487
256 0.1348631453235487
257 0.1348631453235487
258 0.1348631453235487
259 0.13556343452232691
260 0.13626324061503528
261 0.13626324061503528
262 0.13626324061503528
263 0.13626324061503528
264 0.13765903768962087
265 0.13765903768962087
266 0.13765903768962087
267 0.13765903768962087
268 0.13765903768962087
269 0.13765903768962087
270 0.13765903768962087
271 0.13765903768962087
272 0.13765903768962087
273 0.13765903768962087
274 0.13765903768962087
275 0.13765903768962087
276 0.13765903768962087
277 0.13765903768962087
278 0.13765903768962087
279 0.13765903768962087
280 0.13765903768962087
281 0.13765903768962087
282 0.13765903768962087
283 0.13765903768962087
284 0.13765903768962087
285 0.13765903768962087
286 0.13765903768962087
287 0.1383466789503544
288 0.1383466789503544
289 0.1383466789503544
290 0.1383466789503544
291 0.1383466789503544
292 0.1383466789503544
293 0.13903182553814797
294 0.13903182553814797
295 0.13903182553814797
296 0.13903182553814797
297 0.13903182553814797
298 0.13903182553814797
299 0.13903182553814797
300 0.13903182553814797
301 0.13903182553814797
302 0.13903182553814797
303 0.13903182553814797
304 0.13903182553814797
305 0.13903182553814797
306 0.13903182553814797
307 0.13903182553814797
308 0.13903182553814797
309 0.13903182553814797
310 0.13903182553814797
311 0.13903182553814797
312 0.13970950524332357
313 0.13970950524332357
314 0.13970950524332357
315 0.13970950524332357
316 0.13970950524332357
317 0.13970950524332357
318 0.13970950524332357
319 0.13970950524332357
320 0.13970950524332357
321 0.13970950524332357
322 0.13970950524332357
323 0.13970950524332357
324 0.13970950524332357
325 0.13970950524332357
326 0.13970950524332357
327 0.13970950524332357
328 0.13970950524332357
329 0.13970950524332357
330 0.13970950524332357
331 0.13970950524332357
332 0.13970950524332357
333 0.14037961207582875
334 0.14037961207582875
335 0.14037961207582875
336 0.14037961207582875
337 0.14037961207582875
338 0.14037961207582875
339 0.14037961207582875
340 0.14037961207582875
341 0.14037961207582875
342 0.14037961207582875
343 0.14037961207582875
344 0.14037961207582875
345 0.14037961207582875
346 0.14037961207582875
347 0.14037961207582875
348 0.14037961207582875
349 0.14037961207582875
350 0.14037961207582875
351 0.14037961207582875
352 0.14037961207582875
353 0.14037961207582875
354 0.14037961207582875
355 0.14037961207582875
356 0.14037961207582875
357 0.14037961207582875
358 0.14037961207582875
359 0.14037961207582875
360 0.14037961207582875
361 0.14037961207582875
362 0.14037961207582875
363 0.14037961207582875
364 0.14037961207582875
365 0.14037961207582875
366 0.14103902726227116
367 0.14103902726227116
368 0.14103902726227116
369 0.14103902726227116
370 0.14103902726227116
371 0.14103902726227116
372 0.14103902726227116
373 0.14103902726227116
374 0.14103902726227116
375 0.14103902726227116
376 0.14103902726227116
377 0.14103902726227116
378 0.14103902726227116
379 0.14169457827559612
380 0.14169457827559612
381 0.14169457827559612
382 0.14234926260262645
383 0.14234926260262645
384 0.14234926260262645
385 0.14234926260262645
386 0.14234926260262645
387 0.14234926260262645
388 0.14234926260262645
389 0.14234926260262645
390 0.14234926260262645
391 0.14234926260262645
392 0.14234926260262645
393 0.14234926260262645
394 0.14234926260262645
395 0.14300029347032958
396 0.14300029347032958
397 0.14300029347032958
398 0.14300029347032958
399 0.14300029347032958
400 0.14300029347032958
401 0.14300029347032958
402 0.14300029347032958
403 0.14300029347032958
404 0.14300029347032958
405 0.14300029347032958
406 0.14300029347032958
407 0.14300029347032958
408 0.14300029347032958
409 0.14300029347032958
410 0.14300029347032958
411 0.14300029347032958
412 0.14300029347032958
413 0.14300029347032958
414 0.14300029347032958
415 0.14300029347032958
416 0.14300029347032958
417 0.14300029347032958
418 0.14300029347032958
419 0.14300029347032958
420 0.14300029347032958
421 0.14300029347032958
422 0.14300029347032958
423 0.14300029347032958
424 0.14300029347032958
425 0.14300029347032958
426 0.14300029347032958
427 0.14300029347032958
428 0.14300029347032958
429 0.14300029347032958
430 0.14300029347032958
431 0.14300029347032958
432 0.14300029347032958
433 0.14300029347032958
434 0.14300029347032958
435 0.14300029347032958
436 0.14300029347032958
437 0.14300029347032958
438 0.14300029347032958
439 0.14300029347032958
440 0.14300029347032958
441 0.14300029347032958
442 0.14300029347032958
443 0.14300029347032958
444 0.14300029347032958
445 0.14300029347032958
446 0.14300029347032958
447 0.14300029347032958
448 0.14300029347032958
449 0.14300029347032958
450 0.14300029347032958
451 0.14300029347032958
452 0.14300029347032958
453 0.14300029347032958
454 0.14300029347032958
455 0.14300029347032958
456 0.14300029347032958
457 0.14300029347032958
458 0.14300029347032958
459 0.14300029347032958
460 0.14300029347032958
461 0.14300029347032958
462 0.14300029347032958
463 0.14300029347032958
464 0.14300029347032958
465 0.14300029347032958
466 0.14300029347032958
467 0.14300029347032958
468 0.14300029347032958
469 0.14300029347032958
470 0.14300029347032958
471 0.14300029347032958
472 0.14300029347032958
473 0.14300029347032958
474 0.14300029347032958
475 0.14300029347032958
476 0.14300029347032958
477 0.14300029347032958
478 0.14300029347032958
479 0.14300029347032958
480 0.14300029347032958
481 0.14300029347032958
482 0.14363040265971877
483 0.14363040265971877
484 0.14363040265971877
485 0.14425988115305632
486 0.14425988115305632
487 0.14425988115305632
488 0.1448887340812664
489 0.1448887340812664
490 0.1448887340812664
491 0.1448887340812664
492 0.1448887340812664
493 0.1448887340812664
494 0.1448887340812664
495 0.1448887340812664
496 0.1448887340812664
497 0.1448887340812664
498 0.1448887340812664
499 0.14551533598799538
500 0.14551533598799538
501 0.14551533598799538
502 0.14551533598799538
503 0.14551533598799538
504 0.14551533598799538
505 0.14551533598799538
506 0.14551533598799538
507 0.14551533598799538
508 0.14614014429344835
509 0.14614014429344835
510 0.14614014429344835
511 0.14614014429344835
512 0.14614014429344835
513 0.14738780401930104
514 0.14738780401930104
515 0.14738780401930104
516 0.14738780401930104
517 0.14738780401930104
518 0.14738780401930104
519 0.14738780401930104
520 0.14738780401930104
521 0.14738780401930104
522 0.14738780401930104
523 0.14738780401930104
524 0.14738780401930104
525 0.14738780401930104
526 0.14738780401930104
527 0.14738780401930104
528 0.14738780401930104
529 0.14738780401930104
530 0.14738780401930104
531 0.14738780401930104
532 0.14738780401930104
533 0.14738780401930104
534 0.14738780401930104
535 0.14738780401930104
536 0.14738780401930104
537 0.14738780401930104
538 0.14738780401930104
539 0.14738780401930104
540 0.14738780401930104
541 0.14738780401930104
542 0.14738780401930104
543 0.14738780401930104
544 0.14738780401930104
545 0.14738780401930104
546 0.14738780401930104
547 0.14738780401930104
548 0.14738780401930104
549 0.14738780401930104
550 0.14738780401930104
551 0.14738780401930104
552 0.14738780401930104
553 0.14738780401930104
554 0.14738780401930104
555 0.14738780401930104
556 0.14738780401930104
557 0.14738780401930104
558 0.14738780401930104
559 0.14738780401930104
560 0.14738780401930104
561 0.14738780401930104
562 0.14738780401930104
563 0.14738780401930104
564 0.14738780401930104
565 0.14738780401930104
566 0.14738780401930104
567 0.14738780401930104
568 0.14738780401930104
569 0.14738780401930104
570 0.14738780401930104
571 0.14738780401930104
572 0.14738780401930104
573 0.14738780401930104
574 0.14738780401930104
575 0.14738780401930104
576 0.14738780401930104
577 0.14738780401930104
578 0.14738780401930104
579 0.14738780401930104
580 0.14738780401930104
581 0.14738780401930104
582 0.14738780401930104
583 0.14738780401930104
584 0.14738780401930104
585 0.14738780401930104
586 0.14738780401930104
587 0.14738780401930104
588 0.14738780401930104
589 0.14738780401930104
590 0.14738780401930104
591 0.14738780401930104
592 0.14738780401930104
593 0.14738780401930104
594 0.14738780401930104
595 0.14738780401930104
596 0.14738780401930104
597 0.14738780401930104
598 0.14738780401930104
599 0.14738780401930104
600 0.14738780401930104
601 0.14738780401930104
602 0.14738780401930104
603 0.14738780401930104
604 0.14738780401930104
605 0.14738780401930104
606 0.14738780401930104
607 0.14738780401930104
608 0.14738780401930104
609 0.14738780401930104
610 0.14738780401930104
611 0.14738780401930104
612 0.14738780401930104
613 0.14738780401930104
614 0.14738780401930104
615 0.14738780401930104
616 0.14738780401930104
617 0.14738780401930104
618 0.14738780401930104
619 0.14738780401930104
620 0.14859877737285257
621 0.14859877737285257
622 0.14859877737285257
623 0.14859877737285257
624 0.14859877737285257
625 0.14859877737285257
626 0.14859877737285257
627 0.14859877737285257
628 0.14859877737285257
629 0.14859877737285257
630 0.14859877737285257
631 0.14859877737285257
632 0.14859877737285257
633 0.14859877737285257
634 0.14859877737285257
635 0.14859877737285257
636 0.14859877737285257
637 0.14859877737285257
638 0.14920158586817106
639 0.14920158586817106
640 0.14920158586817106
641 0.14920158586817106
642 0.14920158586817106
643 0.14920158586817106
644 0.14920158586817106
645 0.14920158586817106
646 0.14920158586817106
647 0.14920158586817106
648 0.14920158586817106
649 0.14920158586817106
650 0.14920158586817106
651 0.14920158586817106
652 0.14920158586817106
653 0.14920158586817106
654 0.14920158586817106
655 0.14920158586817106
656 0.14920158586817106
657 0.14920158586817106
658 0.14920158586817106
659 0.14920158586817106
660 0.14920158586817106
661 0.14920158586817106
662 0.14920158586817106
663 0.14920158586817106
664 0.14920158586817106
665 0.14920158586817106
666 0.14920158586817106
667 0.14920158586817106
668 0.14920158586817106
669 0.14920158586817106
670 0.14920158586817106
671 0.14920158586817106
672 0.14920158586817106
673 0.14920158586817106
674 0.14920158586817106
675 0.14920158586817106
676 0.14920158586817106
677 0.14920158586817106
678 0.14920158586817106
679 0.14920158586817106
680 0.14920158586817106
681 0.14920158586817106
682 0.14920158586817106
683 0.14920158586817106
684 0.14920158586817106
685 0.14920158586817106
686 0.14920158586817106
687 0.14920158586817106
688 0.14920158586817106
689 0.14920158586817106
690 0.14920158586817106
691 0.14920158586817106
692 0.14979691799239722
693 0.14979691799239722
694 0.14979691799239722
695 0.14979691799239722
696 0.14979691799239722
697 0.14979691799239722
698 0.14979691799239722
699 0.14979691799239722
700 0.14979691799239722
701 0.14979691799239722
702 0.14979691799239722
703 0.14979691799239722
704 0.14979691799239722
705 0.14979691799239722
706 0.14979691799239722
707 0.14979691799239722
708 0.14979691799239722
709 0.14979691799239722
710 0.14979691799239722
711 0.14979691799239722
712 0.14979691799239722
713 0.14979691799239722
714 0.14979691799239722
715 0.14979691799239722
716 0.14979691799239722
717 0.14979691799239722
718 0.14979691799239722
719 0.14979691799239722
720 0.14979691799239722
721 0.15038854218128622
722 0.15038854218128622
723 0.15038854218128622
724 0.15038854218128622
725 0.15038854218128622
726 0.15038854218128622
727 0.15038854218128622
728 0.15038854218128622
729 0.15038854218128622
730 0.15038854218128622
731 0.15038854218128622
732 0.15038854218128622
733 0.15038854218128622
734 0.15038854218128622
735 0.15038854218128622
736 0.15038854218128622
737 0.15038854218128622
738 0.15038854218128622
739 0.15038854218128622
740 0.15038854218128622
741 0.15038854218128622
742 0.15038854218128622
743 0.15038854218128622
744 0.15038854218128622
745 0.15038854218128622
746 0.15038854218128622
747 0.15038854218128622
748 0.15038854218128622
749 0.15038854218128622
750 0.15038854218128622
751 0.15038854218128622
752 0.15038854218128622
753 0.15038854218128622
754 0.15038854218128622
755 0.15038854218128622
756 0.15038854218128622
757 0.15038854218128622
758 0.15038854218128622
759 0.15038854218128622
760 0.15038854218128622
761 0.15038854218128622
762 0.15038854218128622
763 0.15038854218128622
764 0.15038854218128622
765 0.15038854218128622
766 0.15038854218128622
767 0.15038854218128622
768 0.15038854218128622
769 0.15038854218128622
770 0.15038854218128622
771 0.15038854218128622
772 0.15038854218128622
773 0.15038854218128622
774 0.15038854218128622
775 0.15038854218128622
776 0.15038854218128622
777 0.15038854218128622
778 0.15038854218128622
779 0.15038854218128622
780 0.15038854218128622
781 0.15038854218128622
782 0.15038854218128622
783 0.15038854218128622
784 0.15038854218128622
785 0.15038854218128622
786 0.15038854218128622
787 0.15038854218128622
788 0.15038854218128622
789 0.15038854218128622
790 0.15038854218128622
791 0.15038854218128622
792 0.15038854218128622
793 0.15038854218128622
794 0.15038854218128622
795 0.15038854218128622
796 0.15038854218128622
797 0.15038854218128622
798 0.15038854218128622
799 0.15038854218128622
800 0.15038854218128622
801 0.15038854218128622
802 0.15038854218128622
803 0.15038854218128622
804 0.15038854218128622
805 0.15038854218128622
806 0.15038854218128622
807 0.15038854218128622
808 0.15038854218128622
809 0.15038854218128622
810 0.15038854218128622
811 0.15038854218128622
812 0.15038854218128622
813 0.15038854218128622
814 0.15038854218128622
815 0.15038854218128622
816 0.15038854218128622
817 0.15038854218128622
818 0.15038854218128622
819 0.15038854218128622
820 0.15038854218128622
821 0.15038854218128622
822 0.15038854218128622
823 0.15038854218128622
824 0.15038854218128622
825 0.15038854218128622
826 0.15038854218128622
827 0.15038854218128622
828 0.15038854218128622
829 0.15038854218128622
830 0.15038854218128622
831 0.15038854218128622
832 0.15038854218128622
833 0.15038854218128622
834 0.15038854218128622
835 0.15038854218128622
836 0.15038854218128622
837 0.15038854218128622
838 0.15038854218128622
839 0.15038854218128622
840 0.15038854218128622
841 0.15038854218128622
842 0.15038854218128622
843 0.15038854218128622
844 0.15038854218128622
845 0.15038854218128622
846 0.15038854218128622
847 0.15038854218128622
848 0.15038854218128622
849 0.15038854218128622
850 0.15038854218128622
851 0.15038854218128622
852 0.15038854218128622
853 0.15038854218128622
854 0.15038854218128622
855 0.15038854218128622
856 0.15038854218128622
857 0.15038854218128622
858 0.15038854218128622
859 0.15038854218128622
860 0.15038854218128622
861 0.15038854218128622
862 0.15038854218128622
863 0.15038854218128622
864 0.15038854218128622
865 0.15038854218128622
866 0.15038854218128622
867 0.15038854218128622
868 0.15038854218128622
869 0.15038854218128622
870 0.15038854218128622
871 0.15038854218128622
872 0.15038854218128622
873 0.15038854218128622
874 0.15038854218128622
875 0.15038854218128622
876 0.15038854218128622
877 0.15038854218128622
878 0.15038854218128622
879 0.15038854218128622
880 0.15038854218128622
881 0.15038854218128622
882 0.15038854218128622
883 0.15038854218128622
884 0.15038854218128622
885 0.15038854218128622
886 0.15038854218128622
887 0.15038854218128622
888 0.15038854218128622
889 0.15038854218128622
890 0.15038854218128622
891 0.15038854218128622
892 0.15038854218128622
893 0.15038854218128622
894 0.15038854218128622
895 0.15038854218128622
896 0.15038854218128622
897 0.15038854218128622
898 0.15038854218128622
899 0.15038854218128622
900 0.15038854218128622
901 0.15038854218128622
902 0.15038854218128622
903 0.15038854218128622
904 0.15038854218128622
905 0.15038854218128622
906 0.15038854218128622
907 0.15038854218128622
908 0.15038854218128622
909 0.15038854218128622
910 0.15038854218128622
911 0.15038854218128622
912 0.15038854218128622
913 0.15038854218128622
914 0.15038854218128622
915 0.15038854218128622
916 0.15038854218128622
917 0.15038854218128622
918 0.15038854218128622
919 0.15038854218128622
920 0.15038854218128622
921 0.15038854218128622
922 0.15038854218128622
923 0.15038854218128622
924 0.15038854218128622
925 0.15038854218128622
926 0.15038854218128622
927 0.15038854218128622
928 0.15038854218128622
929 0.15038854218128622
930 0.15038854218128622
931 0.15038854218128622
932 0.15038854218128622
933 0.15095789647605046
934 0.15095789647605046
935 0.15095789647605046
936 0.15095789647605046
937 0.15095789647605046
938 0.15095789647605046
939 0.15095789647605046
940 0.15095789647605046
941 0.15095789647605046
942 0.15095789647605046
943 0.15095789647605046
944 0.15095789647605046
945 0.15095789647605046
946 0.15095789647605046
947 0.15095789647605046
948 0.15095789647605046
949 0.15095789647605046
950 0.15095789647605046
951 0.15095789647605046
952 0.15095789647605046
953 0.15095789647605046
954 0.15095789647605046
955 0.15095789647605046
956 0.15095789647605046
957 0.15095789647605046
958 0.15095789647605046
959 0.15095789647605046
960 0.15095789647605046
961 0.15095789647605046
962 0.15095789647605046
963 0.15095789647605046
964 0.15095789647605046
965 0.15095789647605046
966 0.15095789647605046
967 0.15095789647605046
968 0.15095789647605046
969 0.15095789647605046
970 0.15095789647605046
971 0.15095789647605046
972 0.15095789647605046
973 0.15095789647605046
974 0.15095789647605046
975 0.15095789647605046
976 0.15095789647605046
977 0.15095789647605046
978 0.15095789647605046
979 0.15095789647605046
980 0.15095789647605046
981 0.15095789647605046
982 0.15095789647605046
983 0.15095789647605046
984 0.15095789647605046
985 0.15095789647605046
986 0.15095789647605046
987 0.15095789647605046
988 0.15095789647605046
989 0.15095789647605046
990 0.15095789647605046
991 0.15095789647605046
992 0.15095789647605046
993 0.15095789647605046
994 0.15095789647605046
995 0.15095789647605046
996 0.15095789647605046
997 0.15095789647605046
998 0.15095789647605046
999 0.15095789647605046
1000 0.15095789647605046

==> data/mean-ndcg-oe-rats-1000-crash_class=leaksan_detected_memory_leaks.dat <==
1 0.01764705882352941
2 0.021358410315126218
3 0.027240763256302692
4 0.03230754629246025
5 0.04368557003465265
6 0.04578090642940573
7 0.04970247505685671
8 0.04970247505685671
9 0.04970247505685671
10 0.05480361905070179
11 0.05480361905070179
12 0.05798289145572908
13 0.05798289145572908
14 0.05948852689578683
15 0.05948852689578683
16 0.05948852689578683
17 0.062309850031882476
18 0.062309850031882476
19 0.06367089834458696
20 0.06367089834458696
21 0.0676281423013677
22 0.07282966534742659
23 0.07411263177087091
24 0.07411263177087091
25 0.07661552651855752
26 0.07661552651855752
27 0.07661552651855752
28 0.07661552651855752
29 0.07661552651855752
30 0.07661552651855752
31 0.0777919971067928
32 0.07895811394897256
33 0.08011435884445975
34 0.08011435884445975
35 0.08011435884445975
36 0.08124352778567481
37 0.08236441844700879
38 0.08459030502956019
39 0.08459030502956019
40 0.08568826038978926
41 0.08677913699811496
42 0.08894724091751151
43 0.09002470709935642
44 0.0910958123962384
45 0.0910958123962384
46 0.0910958123962384
47 0.09214906081830337
48 0.09319672901567992
49 0.0942389867811832
50 0.0942389867811832
51 0.0942389867811832
52 0.0942389867811832
53 0.09526113585689754
54 0.09933101092619347
55 0.10236975387550108
56 0.10539519388562897
57 0.10941183576006944
58 0.10941183576006944
59 0.10941183576006944
60 0.10941183576006944
61 0.11435150572939415
62 0.11435150572939415
63 0.11435150572939415
64 0.11435150572939415
65 0.11435150572939415
66 0.11435150572939415
67 0.11435150572939415
68 0.11435150572939415
69 0.11435150572939415
70 0.11530802521334496
71 0.11530802521334496
72 0.11530802521334496
73 0.11909731396055541
74 0.11909731396055541
75 0.11909731396055541
76 0.12003596934684915
77 0.1219077200276644
78 0.12284086684481497
79 0.12284086684481497
80 0.12284086684481497
81 0.12469137563716257
82 0.12561409195986517
83 0.12561409195986517
84 0.12561409195986517
85 0.12561409195986517
86 0.12744007505127875
87 0.12744007505127875
88 0.12744007505127875
89 0.12834618812159795
90 0.12925008157036183
91 0.12925008157036183
92 0.12925008157036183
93 0.12925008157036183
94 0.12925008157036183
95 0.12925008157036183
96 0.12925008157036183
97 0.12925008157036183
98 0.12925008157036183
99 0.12925008157036183
100 0.12925008157036183
101 0.12925008157036183
102 0.12925008157036183
103 0.12925008157036183
104 0.12925008157036183
105 0.12925008157036183
106 0.12925008157036183
107 0.12925008157036183
108 0.12925008157036183
109 0.12925008157036183
110 0.12925008157036183
111 0.12925008157036183
112 0.13011257403186366
113 0.13183435000922672
114 0.13183435000922672
115 0.13183435000922672
116 0.13183435000922672
117 0.13268901483769288
118 0.13268901483769288
119 0.13354067925306912
120 0.13354067925306912
121 0.13354067925306912
122 0.13354067925306912
123 0.13354067925306912
124 0.13354067925306912
125 0.13354067925306912
126 0.13354067925306912
127 0.13354067925306912
128 0.13354067925306912
129 0.13354067925306912
130 0.13354067925306912
131 0.13354067925306912
132 0.13354067925306912
133 0.13354067925306912
134 0.13354067925306912
135 0.13354067925306912
136 0.13436940936761702
137 0.13436940936761702
138 0.13436940936761702
139 0.13436940936761702
140 0.13436940936761702
141 0.13436940936761702
142 0.13436940936761702
143 0.13436940936761702
144 0.13436940936761702
145 0.13436940936761702
146 0.13436940936761702
147 0.13436940936761702
148 0.13436940936761702
149 0.13436940936761702
150 0.13436940936761702
151 0.13436940936761702
152 0.13436940936761702
153 0.13436940936761702
154 0.13436940936761702
155 0.13436940936761702
156 0.13436940936761702
157 0.13436940936761702
158 0.13517379157599432
159 0.13597718009127951
160 0.13597718009127951
161 0.13597718009127951
162 0.13597718009127951
163 0.13597718009127951
164 0.13677572687895606
165 0.13677572687895606
166 0.13677572687895606
167 0.13677572687895606
168 0.13677572687895606
169 0.13677572687895606
170 0.13677572687895606
171 0.13677572687895606
172 0.13677572687895606
173 0.13756605303747887
174 0.13756605303747887
175 0.13756605303747887
176 0.13756605303747887
177 0.13756605303747887
178 0.13756605303747887
179 0.13756605303747887
180 0.13756605303747887
181 0.13756605303747887
182 0.13756605303747887
183 0.13756605303747887
184 0.13756605303747887
185 0.13756605303747887
186 0.13756605303747887
187 0.13756605303747887
188 0.13756605303747887
189 0.13756605303747887
190 0.13756605303747887
191 0.13756605303747887
192 0.13756605303747887
193 0.13834005572189437
194 0.13834005572189437
195 0.13834005572189437
196 0.13834005572189437
197 0.13834005572189437
198 0.13834005572189437
199 0.13910960878452858
200 0.13910960878452858
201 0.13910960878452858
202 0.13910960878452858
203 0.13910960878452858
204 0.13910960878452858
205 0.13910960878452858
206 0.13910960878452858
207 0.13910960878452858
208 0.13910960878452858
209 0.13910960878452858
210 0.13910960878452858
211 0.13910960878452858
212 0.13910960878452858
213 0.13986945868784914
214 0.13986945868784914
215 0.13986945868784914
216 0.13986945868784914
217 0.13986945868784914
218 0.13986945868784914
219 0.13986945868784914
220 0.13986945868784914
221 0.13986945868784914
222 0.13986945868784914
223 0.13986945868784914
224 0.13986945868784914
225 0.13986945868784914
226 0.13986945868784914
227 0.13986945868784914
228 0.1406198350143465
229 0.1406198350143465
230 0.1406198350143465
231 0.1406198350143465
232 0.1406198350143465
233 0.1406198350143465
234 0.1406198350143465
235 0.1406198350143465
236 0.1406198350143465
237 0.1406198350143465
238 0.1406198350143465
239 0.1406198350143465
240 0.1406198350143465
241 0.1406198350143465
242 0.1406198350143465
243 0.1406198350143465
244 0.14284332800459715
245 0.1435839439565381
246 0.1450640851653644
247 0.1450640851653644
248 0.1450640851653644
249 0.1450640851653644
250 0.1450640851653644
251 0.1450640851653644
252 0.1450640851653644
253 0.1450640851653644
254 0.1450640851653644
255 0.1450640851653644
256 0.1450640851653644
257 0.1450640851653644
258 0.1450640851653644
259 0.1450640851653644
260 0.1450640851653644
261 0.1450640851653644
262 0.1450640851653644
263 0.1450640851653644
264 0.1450640851653644
265 0.1450640851653644
266 0.1450640851653644
267 0.1450640851653644
268 0.1450640851653644
269 0.1450640851653644
270 0.1450640851653644
271 0.1450640851653644
272 0.1450640851653644
273 0.1450640851653644
274 0.1450640851653644
275 0.1450640851653644
276 0.1450640851653644
277 0.1450640851653644
278 0.1450640851653644
279 0.1450640851653644
280 0.1450640851653644
281 0.1450640851653644
282 0.1450640851653644
283 0.1450640851653644
284 0.1450640851653644
285 0.1450640851653644
286 0.1450640851653644
287 0.1450640851653644
288 0.1450640851653644
289 0.1450640851653644
290 0.1450640851653644
291 0.1450640851653644
292 0.1450640851653644
293 0.1450640851653644
294 0.1450640851653644
295 0.1450640851653644
296 0.1450640851653644
297 0.1450640851653644
298 0.1450640851653644
299 0.1450640851653644
300 0.1450640851653644
301 0.1450640851653644
302 0.1450640851653644
303 0.1450640851653644
304 0.1450640851653644
305 0.1450640851653644
306 0.1450640851653644
307 0.14648721443384602
308 0.14648721443384602
309 0.14648721443384602
310 0.14648721443384602
311 0.14648721443384602
312 0.14648721443384602
313 0.14648721443384602
314 0.14648721443384602
315 0.14648721443384602
316 0.14648721443384602
317 0.14648721443384602
318 0.14648721443384602
319 0.14648721443384602
320 0.14719368206805516
321 0.14719368206805516
322 0.14719368206805516
323 0.14789901285207904
324 0.14789901285207904
325 0.14789901285207904
326 0.14789901285207904
327 0.14789901285207904
328 0.14789901285207904
329 0.14789901285207904
330 0.14789901285207904
331 0.14789901285207904
332 0.14789901285207904
333 0.14789901285207904
334 0.14789901285207904
335 0.14789901285207904
336 0.14859957612669686
337 0.14859957612669686
338 0.14859957612669686
339 0.14859957612669686
340 0.14859957612669686
341 0.14859957612669686
342 0.14859957612669686
343 0.14859957612669686
344 0.14859957612669686
345 0.14859957612669686
346 0.14859957612669686
347 0.14859957612669686
348 0.14859957612669686
349 0.14859957612669686
350 0.14859957612669686
351 0.14859957612669686
352 0.14859957612669686
353 0.14859957612669686
354 0.14859957612669686
355 0.14859957612669686
356 0.14859957612669686
357 0.14859957612669686
358 0.14859957612669686
359 0.14859957612669686
360 0.14859957612669686
361 0.14859957612669686
362 0.14859957612669686
363 0.14859957612669686
364 0.14859957612669686
365 0.14859957612669686
366 0.14859957612669686
367 0.14859957612669686
368 0.14859957612669686
369 0.14859957612669686
370 0.14859957612669686
371 0.14859957612669686
372 0.14859957612669686
373 0.14859957612669686
374 0.14859957612669686
375 0.14859957612669686
376 0.14859957612669686
377 0.14859957612669686
378 0.14859957612669686
379 0.14859957612669686
380 0.14928567304817472
381 0.14928567304817472
382 0.14928567304817472
383 0.14928567304817472
384 0.14928567304817472
385 0.14928567304817472
386 0.14928567304817472
387 0.152021678888755
388 0.152021678888755
389 0.152021678888755
390 0.152021678888755
391 0.152021678888755
392 0.152021678888755
393 0.152021678888755
394 0.152021678888755
395 0.152021678888755
396 0.152021678888755
397 0.152021678888755
398 0.152021678888755
399 0.152021678888755
400 0.152021678888755
401 0.152021678888755
402 0.152021678888755
403 0.152021678888755
404 0.152021678888755
405 0.152021678888755
406 0.152021678888755
407 0.152021678888755
408 0.152021678888755
409 0.152021678888755
410 0.152021678888755
411 0.152021678888755
412 0.152021678888755
413 0.152021678888755
414 0.152021678888755
415 0.152021678888755
416 0.152021678888755
417 0.152021678888755
418 0.152021678888755
419 0.152021678888755
420 0.152021678888755
421 0.152021678888755
422 0.152021678888755
423 0.152021678888755
424 0.152021678888755
425 0.152021678888755
426 0.152021678888755
427 0.152021678888755
428 0.152021678888755
429 0.152021678888755
430 0.152021678888755
431 0.152021678888755
432 0.15269331659391028
433 0.15269331659391028
434 0.15269331659391028
435 0.15269331659391028
436 0.15269331659391028
437 0.15269331659391028
438 0.15269331659391028
439 0.15269331659391028
440 0.15269331659391028
441 0.15269331659391028
442 0.15269331659391028
443 0.15269331659391028
444 0.15269331659391028
445 0.15269331659391028
446 0.15269331659391028
447 0.15269331659391028
448 0.15269331659391028
449 0.15269331659391028
450 0.15269331659391028
451 0.15269331659391028
452 0.15269331659391028
453 0.15269331659391028
454 0.1540257147037178
455 0.1540257147037178
456 0.1540257147037178
457 0.1540257147037178
458 0.1540257147037178
459 0.1540257147037178
460 0.1540257147037178
461 0.1540257147037178
462 0.1540257147037178
463 0.1540257147037178
464 0.1540257147037178
465 0.1540257147037178
466 0.1540257147037178
467 0.1540257147037178
468 0.1540257147037178
469 0.1540257147037178
470 0.1540257147037178
471 0.1540257147037178
472 0.1540257147037178
473 0.1540257147037178
474 0.1540257147037178
475 0.1540257147037178
476 0.1540257147037178
477 0.1540257147037178
478 0.1540257147037178
479 0.1540257147037178
480 0.1540257147037178
481 0.1540257147037178
482 0.1540257147037178
483 0.1540257147037178
484 0.1540257147037178
485 0.1540257147037178
486 0.1540257147037178
487 0.1540257147037178
488 0.1540257147037178
489 0.1540257147037178
490 0.1540257147037178
491 0.1540257147037178
492 0.1540257147037178
493 0.1540257147037178
494 0.1540257147037178
495 0.1540257147037178
496 0.1540257147037178
497 0.1540257147037178
498 0.1540257147037178
499 0.1540257147037178
500 0.1540257147037178
501 0.1540257147037178
502 0.1540257147037178
503 0.1540257147037178
504 0.1540257147037178
505 0.1540257147037178
506 0.1540257147037178
507 0.15468013224601215
508 0.15468013224601215
509 0.15468013224601215
510 0.15533393191218967
511 0.15533393191218967
512 0.15533393191218967
513 0.15664030503690604
514 0.15664030503690604
515 0.15794586592765741
516 0.15794586592765741
517 0.15794586592765741
518 0.15794586592765741
519 0.15794586592765741
520 0.15794586592765741
521 0.15794586592765741
522 0.15794586592765741
523 0.15794586592765741
524 0.1585968442281412
525 0.1585968442281412
526 0.1585968442281412
527 0.1585968442281412
528 0.1585968442281412
529 0.1585968442281412
530 0.1585968442281412
531 0.1585968442281412
532 0.1585968442281412
533 0.1585968442281412
534 0.1585968442281412
535 0.15924567448092178
536 0.15924567448092178
537 0.15924567448092178
538 0.15924567448092178
539 0.15924567448092178
540 0.15924567448092178
541 0.15924567448092178
542 0.15924567448092178
543 0.1605402828978003
544 0.1605402828978003
545 0.1605402828978003
546 0.1605402828978003
547 0.1605402828978003
548 0.1605402828978003
549 0.1605402828978003
550 0.1605402828978003
551 0.1605402828978003
552 0.1605402828978003
553 0.1605402828978003
554 0.1605402828978003
555 0.1605402828978003
556 0.1605402828978003
557 0.1605402828978003
558 0.1605402828978003
559 0.1611846218815144
560 0.1611846218815144
561 0.1611846218815144
562 0.1611846218815144
563 0.1611846218815144
564 0.1611846218815144
565 0.1611846218815144
566 0.1611846218815144
567 0.1611846218815144
568 0.1611846218815144
569 0.1611846218815144
570 0.1611846218815144
571 0.16182680917049497
572 0.16182680917049497
573 0.1624686436144494
574 0.1624686436144494
575 0.1624686436144494
576 0.1624686436144494
577 0.1624686436144494
578 0.1624686436144494
579 0.1624686436144494
580 0.1624686436144494
581 0.1624686436144494
582 0.1624686436144494
583 0.1624686436144494
584 0.1624686436144494
585 0.1624686436144494
586 0.1624686436144494
587 0.1624686436144494
588 0.1624686436144494
589 0.1624686436144494
590 0.1624686436144494
591 0.1624686436144494
592 0.1624686436144494
593 0.1624686436144494
594 0.1624686436144494
595 0.1624686436144494
596 0.1624686436144494
597 0.1624686436144494
598 0.1624686436144494
599 0.1624686436144494
600 0.1624686436144494
601 0.1624686436144494
602 0.1624686436144494
603 0.1624686436144494
604 0.1624686436144494
605 0.1624686436144494
606 0.1624686436144494
607 0.1624686436144494
608 0.1624686436144494
609 0.1624686436144494
610 0.1624686436144494
611 0.1624686436144494
612 0.1624686436144494
613 0.1624686436144494
614 0.1624686436144494
615 0.1624686436144494
616 0.1624686436144494
617 0.1624686436144494
618 0.1624686436144494
619 0.1624686436144494
620 0.1624686436144494
621 0.1624686436144494
622 0.1624686436144494
623 0.1624686436144494
624 0.1624686436144494
625 0.1624686436144494
626 0.1624686436144494
627 0.1624686436144494
628 0.1624686436144494
629 0.1624686436144494
630 0.1624686436144494
631 0.1624686436144494
632 0.1624686436144494
633 0.1624686436144494
634 0.1624686436144494
635 0.1624686436144494
636 0.1624686436144494
637 0.1624686436144494
638 0.1624686436144494
639 0.1624686436144494
640 0.1624686436144494
641 0.1624686436144494
642 0.1624686436144494
643 0.1624686436144494
644 0.1624686436144494
645 0.1624686436144494
646 0.1624686436144494
647 0.1624686436144494
648 0.1624686436144494
649 0.1624686436144494
650 0.1624686436144494
651 0.1624686436144494
652 0.1624686436144494
653 0.1624686436144494
654 0.1624686436144494
655 0.1624686436144494
656 0.1624686436144494
657 0.1624686436144494
658 0.1624686436144494
659 0.1624686436144494
660 0.1624686436144494
661 0.1624686436144494
662 0.1624686436144494
663 0.1624686436144494
664 0.1624686436144494
665 0.1624686436144494
666 0.1624686436144494
667 0.1624686436144494
668 0.1624686436144494
669 0.1624686436144494
670 0.1624686436144494
671 0.1624686436144494
672 0.1624686436144494
673 0.1624686436144494
674 0.1624686436144494
675 0.1624686436144494
676 0.1624686436144494
677 0.1624686436144494
678 0.1624686436144494
679 0.1624686436144494
680 0.1624686436144494
681 0.1624686436144494
682 0.1624686436144494
683 0.1624686436144494
684 0.1624686436144494
685 0.1624686436144494
686 0.1624686436144494
687 0.16309268220176387
688 0.16309268220176387
689 0.16309268220176387
690 0.16309268220176387
691 0.16309268220176387
692 0.16309268220176387
693 0.16309268220176387
694 0.16309268220176387
695 0.16309268220176387
696 0.16309268220176387
697 0.16309268220176387
698 0.16309268220176387
699 0.16309268220176387
700 0.16309268220176387
701 0.16309268220176387
702 0.16309268220176387
703 0.16309268220176387
704 0.16309268220176387
705 0.16309268220176387
706 0.16309268220176387
707 0.16309268220176387
708 0.16309268220176387
709 0.16309268220176387
710 0.16309268220176387
711 0.16309268220176387
712 0.16309268220176387
713 0.1637131979497393
714 0.1637131979497393
715 0.1637131979497393
716 0.1637131979497393
717 0.1637131979497393
718 0.1637131979497393
719 0.1637131979497393
720 0.1637131979497393
721 0.1637131979497393
722 0.1637131979497393
723 0.1637131979497393
724 0.1637131979497393
725 0.1637131979497393
726 0.1637131979497393
727 0.1637131979497393
728 0.1637131979497393
729 0.1637131979497393
730 0.1637131979497393
731 0.1637131979497393
732 0.1637131979497393
733 0.16433111577610784
734 0.16433111577610784
735 0.16433111577610784
736 0.16433111577610784
737 0.16433111577610784
738 0.16433111577610784
739 0.16433111577610784
740 0.16433111577610784
741 0.16433111577610784
742 0.16433111577610784
743 0.16433111577610784
744 0.16433111577610784
745 0.16433111577610784
746 0.16433111577610784
747 0.16433111577610784
748 0.16433111577610784
749 0.16433111577610784
750 0.16433111577610784
751 0.16433111577610784
752 0.16433111577610784
753 0.16433111577610784
754 0.16433111577610784
755 0.16433111577610784
756 0.16433111577610784
757 0.16433111577610784
758 0.16433111577610784
759 0.16433111577610784
760 0.16433111577610784
761 0.16433111577610784
762 0.16433111577610784
763 0.16433111577610784
764 0.16433111577610784
765 0.16433111577610784
766 0.16433111577610784
767 0.16433111577610784
768 0.16433111577610784
769 0.16433111577610784
770 0.16433111577610784
771 0.16433111577610784
772 0.16433111577610784
773 0.16433111577610784
774 0.16433111577610784
775 0.16433111577610784
776 0.16433111577610784
777 0.16433111577610784
778 0.16433111577610784
779 0.16433111577610784
780 0.16433111577610784
781 0.16433111577610784
782 0.16433111577610784
783 0.16433111577610784
784 0.16433111577610784
785 0.16433111577610784
786 0.16433111577610784
787 0.16433111577610784
788 0.16433111577610784
789 0.16433111577610784
790 0.16433111577610784
791 0.16433111577610784
792 0.16433111577610784
793 0.16433111577610784
794 0.16433111577610784
795 0.16433111577610784
796 0.16433111577610784
797 0.16433111577610784
798 0.16433111577610784
799 0.16433111577610784
800 0.16433111577610784
801 0.16433111577610784
802 0.16433111577610784
803 0.16433111577610784
804 0.16433111577610784
805 0.16433111577610784
806 0.16433111577610784
807 0.16433111577610784
808 0.16433111577610784
809 0.16433111577610784
810 0.16433111577610784
811 0.16433111577610784
812 0.16433111577610784
813 0.16433111577610784
814 0.16433111577610784
815 0.16433111577610784
816 0.16433111577610784
817 0.16433111577610784
818 0.16433111577610784
819 0.16493882950460417
820 0.16493882950460417
821 0.16493882950460417
822 0.16493882950460417
823 0.16493882950460417
824 0.16493882950460417
825 0.16493882950460417
826 0.16493882950460417
827 0.16493882950460417
828 0.16493882950460417
829 0.16493882950460417
830 0.16493882950460417
831 0.16493882950460417
832 0.16493882950460417
833 0.16493882950460417
834 0.16493882950460417
835 0.16493882950460417
836 0.16493882950460417
837 0.16493882950460417
838 0.16493882950460417
839 0.16493882950460417
840 0.16493882950460417
841 0.16493882950460417
842 0.16493882950460417
843 0.16493882950460417
844 0.16493882950460417
845 0.16493882950460417
846 0.16493882950460417
847 0.16493882950460417
848 0.16493882950460417
849 0.16493882950460417
850 0.16493882950460417
851 0.16493882950460417
852 0.16493882950460417
853 0.16493882950460417
854 0.16493882950460417
855 0.16493882950460417
856 0.16493882950460417
857 0.16493882950460417
858 0.16493882950460417
859 0.16493882950460417
860 0.16493882950460417
861 0.16493882950460417
862 0.16493882950460417
863 0.16493882950460417
864 0.16493882950460417
865 0.16493882950460417
866 0.16493882950460417
867 0.16493882950460417
868 0.16493882950460417
869 0.16493882950460417
870 0.16493882950460417
871 0.16493882950460417
872 0.16493882950460417
873 0.16493882950460417
874 0.16493882950460417
875 0.16493882950460417
876 0.16493882950460417
877 0.16493882950460417
878 0.16493882950460417
879 0.16493882950460417
880 0.16493882950460417
881 0.16493882950460417
882 0.16493882950460417
883 0.16493882950460417
884 0.16493882950460417
885 0.16493882950460417
886 0.16493882950460417
887 0.16493882950460417
888 0.16493882950460417
889 0.16493882950460417
890 0.16493882950460417
891 0.16493882950460417
892 0.16493882950460417
893 0.16493882950460417
894 0.16493882950460417
895 0.16493882950460417
896 0.16493882950460417
897 0.16493882950460417
898 0.16493882950460417
899 0.16493882950460417
900 0.16493882950460417
901 0.16493882950460417
902 0.16493882950460417
903 0.16493882950460417
904 0.16493882950460417
905 0.16493882950460417
906 0.16493882950460417
907 0.16493882950460417
908 0.16493882950460417
909 0.16493882950460417
910 0.16493882950460417
911 0.16493882950460417
912 0.16493882950460417
913 0.16493882950460417
914 0.16493882950460417
915 0.16493882950460417
916 0.16493882950460417
917 0.16493882950460417
918 0.16493882950460417
919 0.16493882950460417
920 0.16493882950460417
921 0.16493882950460417
922 0.16493882950460417
923 0.16493882950460417
924 0.16493882950460417
925 0.16493882950460417
926 0.16493882950460417
927 0.16493882950460417
928 0.16493882950460417
929 0.16493882950460417
930 0.16493882950460417
931 0.16493882950460417
932 0.16493882950460417
933 0.16493882950460417
934 0.16493882950460417
935 0.16493882950460417
936 0.16493882950460417
937 0.16493882950460417
938 0.16493882950460417
939 0.16493882950460417
940 0.16493882950460417
941 0.16493882950460417
942 0.16493882950460417
943 0.16493882950460417
944 0.16493882950460417
945 0.16493882950460417
946 0.16493882950460417
947 0.16493882950460417
948 0.16493882950460417
949 0.16493882950460417
950 0.16493882950460417
951 0.16493882950460417
952 0.16493882950460417
953 0.16493882950460417
954 0.16493882950460417
955 0.16493882950460417
956 0.16493882950460417
957 0.16493882950460417
958 0.16493882950460417
959 0.16493882950460417
960 0.16493882950460417
961 0.16493882950460417
962 0.16493882950460417
963 0.16493882950460417
964 0.16493882950460417
965 0.16493882950460417
966 0.16493882950460417
967 0.16493882950460417
968 0.16493882950460417
969 0.16493882950460417
970 0.16493882950460417
971 0.16493882950460417
972 0.16493882950460417
973 0.16493882950460417
974 0.16553125571601784
975 0.16553125571601784
976 0.16553125571601784
977 0.16553125571601784
978 0.16553125571601784
979 0.16553125571601784
980 0.16553125571601784
981 0.16553125571601784
982 0.16553125571601784
983 0.16553125571601784
984 0.16553125571601784
985 0.16553125571601784
986 0.16612263084099335
987 0.16612263084099335
988 0.16612263084099335
989 0.16612263084099335
990 0.16612263084099335
991 0.16612263084099335
992 0.16612263084099335
993 0.16612263084099335
994 0.16612263084099335
995 0.16612263084099335
996 0.16612263084099335
997 0.16612263084099335
998 0.16612263084099335
999 0.16612263084099335
1000 0.16612263084099335

==> data/mean-ndcg-oe-rats-1000-crash_class=libfuzzer_timeout.dat <==
1 0.012658227848101266
2 0.012658227848101266
3 0.012658227848101266
4 0.014475428515077608
5 0.017740009166845892
6 0.017740009166845892
7 0.017740009166845892
8 0.017740009166845892
9 0.019010177924921757
10 0.019010177924921757
11 0.020187152379145933
12 0.020187152379145933
13 0.02129537826537882
14 0.02129537826537882
15 0.02129537826537882
16 0.02129537826537882
17 0.02230724521292368
18 0.02230724521292368
19 0.023283524593344606
20 0.024244158554091243
21 0.024244158554091243
22 0.024244158554091243
23 0.024244158554091243
24 0.024244158554091243
25 0.025141821227312178
26 0.025141821227312178
27 0.025141821227312178
28 0.02601037326301021
29 0.02601037326301021
30 0.02601037326301021
31 0.02601037326301021
32 0.02601037326301021
33 0.02601037326301021
34 0.026832985169735053
35 0.026832985169735053
36 0.026832985169735053
37 0.026832985169735053
38 0.02763129892297079
39 0.02763129892297079
40 0.02763129892297079
41 0.02763129892297079
42 0.02763129892297079
43 0.028404164960581058
44 0.028404164960581058
45 0.02916805777399895
46 0.029927683624871068
47 0.029927683624871068
48 0.029927683624871068
49 0.029927683624871068
50 0.029927683624871068
51 0.029927683624871068
52 0.029927683624871068
53 0.030660870725594442
54 0.030660870725594442
55 0.030660870725594442
56 0.030660870725594442
57 0.03138115460603208
58 0.03138115460603208
59 0.03138115460603208
60 0.03138115460603208
61 0.03208979924298162
62 0.03208979924298162
63 0.03208979924298162
64 0.03208979924298162
65 0.03208979924298162
66 0.03208979924298162
67 0.03208979924298162
68 0.03278054040519772
69 0.03278054040519772
70 0.03278054040519772
71 0.03278054040519772
72 0.03278054040519772
73 0.03278054040519772
74 0.03278054040519772
75 0.03278054040519772
76 0.03278054040519772
77 0.03278054040519772
78 0.03278054040519772
79 0.033447964839542786
80 0.033447964839542786
81 0.03411164942751556
82 0.03411164942751556
83 0.03411164942751556
84 0.03411164942751556
85 0.03411164942751556
86 0.03411164942751556
87 0.03411164942751556
88 0.03411164942751556
89 0.03411164942751556
90 0.03411164942751556
91 0.03411164942751556
92 0.03411164942751556
93 0.03411164942751556
94 0.03411164942751556
95 0.03411164942751556
96 0.03411164942751556
97 0.03474953217402094
98 0.03474953217402094
99 0.03474953217402094
100 0.03474953217402094
101 0.03474953217402094
102 0.03474953217402094
103 0.035379253425191465
104 0.03600767984653673
105 0.037889127157572616
106 0.037889127157572616
107 0.037889127157572616
108 0.037889127157572616
109 0.037889127157572616
110 0.037889127157572616
111 0.037889127157572616
112 0.037889127157572616
113 0.03850664174861
114 0.03850664174861
115 0.03850664174861
116 0.03850664174861
117 0.03850664174861
118 0.03911860995829275
119 0.040340407009887336
120 0.04156008982135523
121 0.04156008982135523
122 0.04156008982135523
123 0.04156008982135523
124 0.04156008982135523
125 0.04156008982135523
126 0.04156008982135523
127 0.04156008982135523
128 0.04156008982135523
129 0.04156008982135523
130 0.04156008982135523
131 0.04156008982135523
132 0.04156008982135523
133 0.04156008982135523
134 0.04156008982135523
135 0.04156008982135523
136 0.04156008982135523
137 0.04156008982135523
138 0.04156008982135523
139 0.04156008982135523
140 0.04156008982135523
141 0.04156008982135523
142 0.04156008982135523
143 0.04156008982135523
144 0.04156008982135523
145 0.04156008982135523
146 0.04156008982135523
147 0.04156008982135523
148 0.04156008982135523
149 0.04156008982135523
150 0.04156008982135523
151 0.04156008982135523
152 0.04156008982135523
153 0.04156008982135523
154 0.04156008982135523
155 0.04156008982135523
156 0.04156008982135523
157 0.04156008982135523
158 0.04156008982135523
159 0.04156008982135523
160 0.04156008982135523
161 0.04156008982135523
162 0.04156008982135523
163 0.04156008982135523
164 0.04156008982135523
165 0.04156008982135523
166 0.04156008982135523
167 0.04156008982135523
168 0.04156008982135523
169 0.04156008982135523
170 0.04156008982135523
171 0.04156008982135523
172 0.04156008982135523
173 0.04156008982135523
174 0.04156008982135523
175 0.04156008982135523
176 0.04156008982135523
177 0.04156008982135523
178 0.04156008982135523
179 0.04156008982135523
180 0.04156008982135523
181 0.04156008982135523
182 0.04156008982135523
183 0.04156008982135523
184 0.04156008982135523
185 0.04156008982135523
186 0.04156008982135523
187 0.04156008982135523
188 0.04156008982135523
189 0.04156008982135523
190 0.04156008982135523
191 0.04156008982135523
192 0.04211582681953502
193 0.04211582681953502
194 0.04211582681953502
195 0.04211582681953502
196 0.04211582681953502
197 0.04211582681953502
198 0.04211582681953502
199 0.04211582681953502
200 0.04211582681953502
201 0.04211582681953502
202 0.04211582681953502
203 0.04211582681953502
204 0.04211582681953502
205 0.04211582681953502
206 0.04211582681953502
207 0.04211582681953502
208 0.04211582681953502
209 0.04211582681953502
210 0.04211582681953502
211 0.04211582681953502
212 0.04211582681953502
213 0.04211582681953502
214 0.04211582681953502
215 0.04211582681953502
216 0.04211582681953502
217 0.04211582681953502
218 0.04211582681953502
219 0.04211582681953502
220 0.042657617019209795
221 0.042657617019209795
222 0.042657617019209795
223 0.042657617019209795
224 0.042657617019209795
225 0.042657617019209795
226 0.042657617019209795
227 0.042657617019209795
228 0.042657617019209795
229 0.042657617019209795
230 0.042657617019209795
231 0.042657617019209795
232 0.042657617019209795
233 0.042657617019209795
234 0.04426470146198768
235 0.04426470146198768
236 0.04426470146198768
237 0.04426470146198768
238 0.04426470146198768
239 0.04426470146198768
240 0.04426470146198768
241 0.04426470146198768
242 0.04479713163377795
243 0.04479713163377795
244 0.04479713163377795
245 0.04479713163377795
246 0.04479713163377795
247 0.04479713163377795
248 0.04479713163377795
249 0.04479713163377795
250 0.04479713163377795
251 0.04479713163377795
252 0.04479713163377795
253 0.04479713163377795
254 0.04479713163377795
255 0.04479713163377795
256 0.04479713163377795
257 0.04479713163377795
258 0.04479713163377795
259 0.04479713163377795
260 0.04479713163377795
261 0.04479713163377795
262 0.04479713163377795
263 0.04532164711873495
264 0.04532164711873495
265 0.04532164711873495
266 0.04532164711873495
267 0.04532164711873495
268 0.04532164711873495
269 0.04532164711873495
270 0.04532164711873495
271 0.04532164711873495
272 0.04532164711873495
273 0.04532164711873495
274 0.04532164711873495
275 0.04532164711873495
276 0.04532164711873495
277 0.04532164711873495
278 0.04532164711873495
279 0.04532164711873495
280 0.04532164711873495
281 0.04532164711873495
282 0.04532164711873495
283 0.04532164711873495
284 0.04532164711873495
285 0.04532164711873495
286 0.04532164711873495
287 0.04532164711873495
288 0.04532164711873495
289 0.04532164711873495
290 0.04532164711873495
291 0.04532164711873495
292 0.04532164711873495
293 0.04532164711873495
294 0.04532164711873495
295 0.04532164711873495
296 0.04532164711873495
297 0.04532164711873495
298 0.04583470748154327
299 0.04583470748154327
300 0.04583470748154327
301 0.04583470748154327
302 0.04583470748154327
303 0.04583470748154327
304 0.04583470748154327
305 0.04583470748154327
306 0.04583470748154327
307 0.04583470748154327
308 0.04583470748154327
309 0.04583470748154327
310 0.04583470748154327
311 0.04583470748154327
312 0.04583470748154327
313 0.04583470748154327
314 0.04583470748154327
315 0.04583470748154327
316 0.04583470748154327
317 0.04583470748154327
318 0.04583470748154327
319 0.04583470748154327
320 0.04583470748154327
321 0.04583470748154327
322 0.04583470748154327
323 0.04583470748154327
324 0.04583470748154327
325 0.04583470748154327
326 0.04583470748154327
327 0.04583470748154327
328 0.04583470748154327
329 0.04583470748154327
330 0.04583470748154327
331 0.04583470748154327
332 0.04583470748154327
333 0.04583470748154327
334 0.04583470748154327
335 0.04583470748154327
336 0.04583470748154327
337 0.04583470748154327
338 0.04583470748154327
339 0.04583470748154327
340 0.04583470748154327
341 0.04583470748154327
342 0.04583470748154327
343 0.04583470748154327
344 0.04583470748154327
345 0.04583470748154327
346 0.04583470748154327
347 0.04583470748154327
348 0.04583470748154327
349 0.04583470748154327
350 0.04583470748154327
351 0.04583470748154327
352 0.04583470748154327
353 0.04583470748154327
354 0.04583470748154327
355 0.04583470748154327
356 0.04583470748154327
357 0.04583470748154327
358 0.04583470748154327
359 0.04583470748154327
360 0.04583470748154327
361 0.04583470748154327
362 0.04583470748154327
363 0.04583470748154327
364 0.04583470748154327
365 0.04583470748154327
366 0.04583470748154327
367 0.04583470748154327
368 0.04583470748154327
369 0.04583470748154327
370 0.04583470748154327
371 0.04583470748154327
372 0.04583470748154327
373 0.04583470748154327
374 0.04583470748154327
375 0.04583470748154327
376 0.04583470748154327
377 0.04583470748154327
378 0.04583470748154327
379 0.04583470748154327
380 0.04583470748154327
381 0.04583470748154327
382 0.04583470748154327
383 0.04583470748154327
384 0.04583470748154327
385 0.04583470748154327
386 0.04583470748154327
387 0.04583470748154327
388 0.04583470748154327
389 0.04583470748154327
390 0.04583470748154327
391 0.04583470748154327
392 0.04583470748154327
393 0.04583470748154327
394 0.04583470748154327
395 0.04583470748154327
396 0.04583470748154327
397 0.04583470748154327
398 0.04583470748154327
399 0.04583470748154327
400 0.04583470748154327
401 0.04583470748154327
402 0.04583470748154327
403 0.04583470748154327
404 0.04583470748154327
405 0.04583470748154327
406 0.04583470748154327
407 0.04583470748154327
408 0.04583470748154327
409 0.04583470748154327
410 0.04583470748154327
411 0.04583470748154327
412 0.04583470748154327
413 0.04583470748154327
414 0.04583470748154327
415 0.04583470748154327
416 0.04583470748154327
417 0.04583470748154327
418 0.04583470748154327
419 0.04583470748154327
420 0.04583470748154327
421 0.04583470748154327
422 0.04583470748154327
423 0.04583470748154327
424 0.04583470748154327
425 0.04583470748154327
426 0.04631758282290337
427 0.04631758282290337
428 0.04631758282290337
429 0.04679990064045108
430 0.04679990064045108
431 0.04679990064045108
432 0.04679990064045108
433 0.04679990064045108
434 0.04679990064045108
435 0.04679990064045108
436 0.04679990064045108
437 0.04679990064045108
438 0.04679990064045108
439 0.04679990064045108
440 0.04679990064045108
441 0.04679990064045108
442 0.04679990064045108
443 0.04679990064045108
444 0.04679990064045108
445 0.04679990064045108
446 0.04679990064045108
447 0.04679990064045108
448 0.04679990064045108
449 0.04679990064045108
450 0.04679990064045108
451 0.04679990064045108
452 0.04679990064045108
453 0.04679990064045108
454 0.04679990064045108
455 0.04679990064045108
456 0.04679990064045108
457 0.04679990064045108
458 0.04679990064045108
459 0.04679990064045108
460 0.04679990064045108
461 0.04679990064045108
462 0.04679990064045108
463 0.04679990064045108
464 0.04679990064045108
465 0.04679990064045108
466 0.04679990064045108
467 0.04679990064045108
468 0.04679990064045108
469 0.04679990064045108
470 0.04679990064045108
471 0.04679990064045108
472 0.0472747547324005
473 0.0472747547324005
474 0.0472747547324005
475 0.0472747547324005
476 0.0472747547324005
477 0.0472747547324005
478 0.0472747547324005
479 0.0472747547324005
480 0.0472747547324005
481 0.0472747547324005
482 0.0472747547324005
483 0.0472747547324005
484 0.0472747547324005
485 0.0472747547324005
486 0.0472747547324005
487 0.0472747547324005
488 0.0472747547324005
489 0.0472747547324005
490 0.0472747547324005
491 0.0472747547324005
492 0.0472747547324005
493 0.0472747547324005
494 0.0472747547324005
495 0.0472747547324005
496 0.0472747547324005
497 0.0472747547324005
498 0.0472747547324005
499 0.0472747547324005
500 0.0472747547324005
501 0.0472747547324005
502 0.0472747547324005
503 0.0472747547324005
504 0.0472747547324005
505 0.0472747547324005
506 0.0472747547324005
507 0.0472747547324005
508 0.0472747547324005
509 0.0472747547324005
510 0.0472747547324005
511 0.0472747547324005
512 0.0472747547324005
513 0.0472747547324005
514 0.0472747547324005
515 0.0472747547324005
516 0.0472747547324005
517 0.0472747547324005
518 0.0472747547324005
519 0.0472747547324005
520 0.0472747547324005
521 0.0472747547324005
522 0.0472747547324005
523 0.0472747547324005
524 0.0472747547324005
525 0.0472747547324005
526 0.0472747547324005
527 0.0472747547324005
528 0.0472747547324005
529 0.0472747547324005
530 0.0472747547324005
531 0.0472747547324005
532 0.0472747547324005
533 0.0472747547324005
534 0.0472747547324005
535 0.0472747547324005
536 0.0472747547324005
537 0.0472747547324005
538 0.0472747547324005
539 0.0472747547324005
540 0.0472747547324005
541 0.0472747547324005
542 0.0472747547324005
543 0.0472747547324005
544 0.0472747547324005
545 0.0472747547324005
546 0.0472747547324005
547 0.0472747547324005
548 0.0472747547324005
549 0.0472747547324005
550 0.0472747547324005
551 0.0472747547324005
552 0.0472747547324005
553 0.0472747547324005
554 0.0472747547324005
555 0.0472747547324005
556 0.0472747547324005
557 0.0472747547324005
558 0.0472747547324005
559 0.0472747547324005
560 0.0472747547324005
561 0.0472747547324005
562 0.0472747547324005
563 0.0472747547324005
564 0.0472747547324005
565 0.0472747547324005
566 0.0472747547324005
567 0.0472747547324005
568 0.0472747547324005
569 0.0472747547324005
570 0.0472747547324005
571 0.0472747547324005
572 0.0472747547324005
573 0.0472747547324005
574 0.0472747547324005
575 0.0472747547324005
576 0.0472747547324005
577 0.0472747547324005
578 0.0472747547324005
579 0.0472747547324005
580 0.0472747547324005
581 0.0472747547324005
582 0.0472747547324005
583 0.0472747547324005
584 0.0472747547324005
585 0.0472747547324005
586 0.0472747547324005
587 0.0472747547324005
588 0.0472747547324005
589 0.0472747547324005
590 0.0472747547324005
591 0.0472747547324005
592 0.0472747547324005
593 0.0472747547324005
594 0.0472747547324005
595 0.0472747547324005
596 0.0472747547324005
597 0.0472747547324005
598 0.0472747547324005
599 0.0472747547324005
600 0.0472747547324005
601 0.0472747547324005
602 0.0472747547324005
603 0.0472747547324005
604 0.0472747547324005
605 0.0472747547324005
606 0.0472747547324005
607 0.0472747547324005
608 0.0472747547324005
609 0.0472747547324005
610 0.0472747547324005
611 0.0472747547324005
612 0.0472747547324005
613 0.0472747547324005
614 0.0472747547324005
615 0.0472747547324005
616 0.0472747547324005
617 0.0472747547324005
618 0.0472747547324005
619 0.0472747547324005
620 0.0472747547324005
621 0.0472747547324005
622 0.0472747547324005
623 0.0472747547324005
624 0.0472747547324005
625 0.0472747547324005
626 0.0472747547324005
627 0.0472747547324005
628 0.0472747547324005
629 0.0472747547324005
630 0.0472747547324005
631 0.0472747547324005
632 0.0472747547324005
633 0.0472747547324005
634 0.0472747547324005
635 0.0472747547324005
636 0.0472747547324005
637 0.0472747547324005
638 0.0472747547324005
639 0.0472747547324005
640 0.0472747547324005
641 0.0472747547324005
642 0.0472747547324005
643 0.0472747547324005
644 0.0472747547324005
645 0.0472747547324005
646 0.0477266266679947
647 0.0477266266679947
648 0.0477266266679947
649 0.0477266266679947
650 0.0477266266679947
651 0.0477266266679947
652 0.0477266266679947
653 0.0477266266679947
654 0.0477266266679947
655 0.0477266266679947
656 0.0477266266679947
657 0.0477266266679947
658 0.0477266266679947
659 0.0477266266679947
660 0.0477266266679947
661 0.0477266266679947
662 0.0477266266679947
663 0.0477266266679947
664 0.0477266266679947
665 0.0477266266679947
666 0.0477266266679947
667 0.0477266266679947
668 0.0477266266679947
669 0.0477266266679947
670 0.0477266266679947
671 0.0477266266679947
672 0.0477266266679947
673 0.0477266266679947
674 0.0477266266679947
675 0.0477266266679947
676 0.0477266266679947
677 0.0477266266679947
678 0.0477266266679947
679 0.0477266266679947
680 0.0477266266679947
681 0.0477266266679947
682 0.0477266266679947
683 0.0477266266679947
684 0.0477266266679947
685 0.0477266266679947
686 0.0477266266679947
687 0.0477266266679947
688 0.0477266266679947
689 0.0477266266679947
690 0.0477266266679947
691 0.0477266266679947
692 0.0477266266679947
693 0.0477266266679947
694 0.0477266266679947
695 0.0477266266679947
696 0.0477266266679947
697 0.0477266266679947
698 0.0477266266679947
699 0.0477266266679947
700 0.0477266266679947
701 0.0477266266679947
702 0.0477266266679947
703 0.0477266266679947
704 0.0477266266679947
705 0.0477266266679947
706 0.0477266266679947
707 0.0477266266679947
708 0.0477266266679947
709 0.0477266266679947
710 0.0477266266679947
711 0.0477266266679947
712 0.0477266266679947
713 0.0477266266679947
714 0.0477266266679947
715 0.0477266266679947
716 0.0477266266679947
717 0.04817134425046433
718 0.04817134425046433
719 0.04817134425046433
720 0.04817134425046433
721 0.04817134425046433
722 0.04817134425046433
723 0.04817134425046433
724 0.04817134425046433
725 0.04817134425046433
726 0.04817134425046433
727 0.04817134425046433
728 0.04817134425046433
729 0.04817134425046433
730 0.04817134425046433
731 0.04817134425046433
732 0.04817134425046433
733 0.04817134425046433
734 0.04817134425046433
735 0.04817134425046433
736 0.04817134425046433
737 0.04817134425046433
738 0.04817134425046433
739 0.04817134425046433
740 0.04817134425046433
741 0.04817134425046433
742 0.04817134425046433
743 0.04817134425046433
744 0.04817134425046433
745 0.04817134425046433
746 0.04817134425046433
747 0.04817134425046433
748 0.04817134425046433
749 0.04817134425046433
750 0.04817134425046433
751 0.04817134425046433
752 0.04817134425046433
753 0.04817134425046433
754 0.04817134425046433
755 0.04817134425046433
756 0.04817134425046433
757 0.04817134425046433
758 0.04817134425046433
759 0.04817134425046433
760 0.04817134425046433
761 0.04817134425046433
762 0.04817134425046433
763 0.04817134425046433
764 0.04817134425046433
765 0.04817134425046433
766 0.04817134425046433
767 0.04817134425046433
768 0.04817134425046433
769 0.04817134425046433
770 0.04817134425046433
771 0.04817134425046433
772 0.04817134425046433
773 0.04817134425046433
774 0.04817134425046433
775 0.04817134425046433
776 0.04817134425046433
777 0.04817134425046433
778 0.04817134425046433
779 0.04817134425046433
780 0.04817134425046433
781 0.04817134425046433
782 0.04817134425046433
783 0.04817134425046433
784 0.04817134425046433
785 0.04817134425046433
786 0.04817134425046433
787 0.04817134425046433
788 0.04817134425046433
789 0.04817134425046433
790 0.04817134425046433
791 0.04817134425046433
792 0.04817134425046433
793 0.04817134425046433
794 0.04817134425046433
795 0.04817134425046433
796 0.04817134425046433
797 0.04817134425046433
798 0.04817134425046433
799 0.04817134425046433
800 0.04817134425046433
801 0.04817134425046433
802 0.04817134425046433
803 0.04817134425046433
804 0.04817134425046433
805 0.04817134425046433
806 0.04817134425046433
807 0.04817134425046433
808 0.04817134425046433
809 0.04817134425046433
810 0.04817134425046433
811 0.04817134425046433
812 0.04817134425046433
813 0.04817134425046433
814 0.04817134425046433
815 0.04817134425046433
816 0.04817134425046433
817 0.04817134425046433
818 0.04817134425046433
819 0.04817134425046433
820 0.04817134425046433
821 0.04817134425046433
822 0.04817134425046433
823 0.04817134425046433
824 0.04817134425046433
825 0.04817134425046433
826 0.04817134425046433
827 0.04817134425046433
828 0.04817134425046433
829 0.04817134425046433
830 0.04817134425046433
831 0.04817134425046433
832 0.04817134425046433
833 0.04817134425046433
834 0.04817134425046433
835 0.04817134425046433
836 0.04817134425046433
837 0.04817134425046433
838 0.04817134425046433
839 0.04817134425046433
840 0.04817134425046433
841 0.04817134425046433
842 0.04817134425046433
843 0.04817134425046433
844 0.04817134425046433
845 0.04817134425046433
846 0.04817134425046433
847 0.04817134425046433
848 0.04817134425046433
849 0.04817134425046433
850 0.04817134425046433
851 0.04817134425046433
852 0.04817134425046433
853 0.04817134425046433
854 0.04817134425046433
855 0.04817134425046433
856 0.04817134425046433
857 0.04817134425046433
858 0.04817134425046433
859 0.04817134425046433
860 0.04817134425046433
861 0.04817134425046433
862 0.04817134425046433
863 0.04817134425046433
864 0.04817134425046433
865 0.04817134425046433
866 0.04817134425046433
867 0.04817134425046433
868 0.04817134425046433
869 0.04817134425046433
870 0.04817134425046433
871 0.04817134425046433
872 0.04817134425046433
873 0.04817134425046433
874 0.04817134425046433
875 0.04817134425046433
876 0.04817134425046433
877 0.04817134425046433
878 0.04817134425046433
879 0.04817134425046433
880 0.04817134425046433
881 0.04817134425046433
882 0.04817134425046433
883 0.04817134425046433
884 0.04817134425046433
885 0.04817134425046433
886 0.04817134425046433
887 0.04817134425046433
888 0.04817134425046433
889 0.04817134425046433
890 0.04817134425046433
891 0.04817134425046433
892 0.04817134425046433
893 0.04817134425046433
894 0.04817134425046433
895 0.04817134425046433
896 0.04817134425046433
897 0.04817134425046433
898 0.04817134425046433
899 0.04817134425046433
900 0.04817134425046433
901 0.04817134425046433
902 0.04817134425046433
903 0.04817134425046433
904 0.04817134425046433
905 0.04817134425046433
906 0.04817134425046433
907 0.04817134425046433
908 0.04817134425046433
909 0.04817134425046433
910 0.04817134425046433
911 0.04817134425046433
912 0.04817134425046433
913 0.04817134425046433
914 0.04817134425046433
915 0.04817134425046433
916 0.04817134425046433
917 0.04817134425046433
918 0.04817134425046433
919 0.04817134425046433
920 0.04817134425046433
921 0.04817134425046433
922 0.04817134425046433
923 0.04817134425046433
924 0.04817134425046433
925 0.04817134425046433
926 0.04817134425046433
927 0.04817134425046433
928 0.04817134425046433
929 0.04817134425046433
930 0.04817134425046433
931 0.04817134425046433
932 0.04817134425046433
933 0.04817134425046433
934 0.04817134425046433
935 0.04817134425046433
936 0.04817134425046433
937 0.04817134425046433
938 0.04817134425046433
939 0.04817134425046433
940 0.04817134425046433
941 0.04817134425046433
942 0.04817134425046433
943 0.04817134425046433
944 0.04817134425046433
945 0.04817134425046433
946 0.04817134425046433
947 0.04817134425046433
948 0.04817134425046433
949 0.04817134425046433
950 0.04817134425046433
951 0.04817134425046433
952 0.04817134425046433
953 0.04817134425046433
954 0.04817134425046433
955 0.04817134425046433
956 0.04817134425046433
957 0.04817134425046433
958 0.04817134425046433
959 0.04817134425046433
960 0.04817134425046433
961 0.04817134425046433
962 0.04817134425046433
963 0.04817134425046433
964 0.04817134425046433
965 0.04817134425046433
966 0.04817134425046433
967 0.04817134425046433
968 0.04817134425046433
969 0.04817134425046433
970 0.04817134425046433
971 0.04817134425046433
972 0.04817134425046433
973 0.04817134425046433
974 0.04817134425046433
975 0.04817134425046433
976 0.04817134425046433
977 0.04817134425046433
978 0.04817134425046433
979 0.04817134425046433
980 0.04817134425046433
981 0.04817134425046433
982 0.04817134425046433
983 0.04817134425046433
984 0.04817134425046433
985 0.04817134425046433
986 0.04817134425046433
987 0.04817134425046433
988 0.04817134425046433
989 0.04817134425046433
990 0.04817134425046433
991 0.04817134425046433
992 0.04817134425046433
993 0.04817134425046433
994 0.04817134425046433
995 0.04817134425046433
996 0.04817134425046433
997 0.04817134425046433
998 0.04817134425046433
999 0.04817134425046433
1000 0.04817134425046433

==> data/mean-ndcg-oe-rats-1000-crash_class=ubsan_runtime_error_signed_integer_overflow.dat <==
1 0.0
2 0.0
3 0.00909090909090909
4 0.013006150527939936
5 0.013006150527939936
6 0.013006150527939936
7 0.01603645355824297
8 0.01603645355824297
9 0.01603645355824297
10 0.01603645355824297
11 0.01603645355824297
12 0.018493164053036783
13 0.018493164053036783
14 0.023146946322306152
15 0.025419673595033422
16 0.025419673595033422
17 0.025419673595033422
18 0.025419673595033422
19 0.027523111896485784
20 0.027523111896485784
21 0.027523111896485784
22 0.027523111896485784
23 0.027523111896485784
24 0.027523111896485784
25 0.027523111896485784
26 0.027523111896485784
27 0.02941415369354496
28 0.02941415369354496
29 0.03497220043237697
30 0.03497220043237697
31 0.03497220043237697
32 0.03677438100665478
33 0.03856130493604409
34 0.03856130493604409
35 0.03856130493604409
36 0.03856130493604409
37 0.03856130493604409
38 0.03856130493604409
39 0.04026950334249053
40 0.04196634344466274
41 0.04196634344466274
42 0.04364169647328734
43 0.04530687148159311
44 0.04530687148159311
45 0.04530687148159311
46 0.04530687148159311
47 0.04530687148159311
48 0.04692599505935685
49 0.048536757060589186
50 0.05013940646412447
51 0.05173417976941497
52 0.05332130186076083
53 0.05332130186076083
54 0.05332130186076083
55 0.05332130186076083
56 0.05643842187119563
57 0.05643842187119563
58 0.05643842187119563
59 0.05643842187119563
60 0.05643842187119563
61 0.057965228952623286
62 0.057965228952623286
63 0.057965228952623286
64 0.05947475300913181
65 0.05947475300913181
66 0.05947475300913181
67 0.05947475300913181
68 0.05947475300913181
69 0.060957945915345556
70 0.060957945915345556
71 0.060957945915345556
72 0.06389531805067279
73 0.06389531805067279
74 0.06535480973643663
75 0.06535480973643663
76 0.0668054589697997
77 0.06969816456742324
78 0.06969816456742324
79 0.06969816456742324
80 0.07113209582554018
81 0.07256203443780879
82 0.07398805057289459
83 0.07398805057289459
84 0.07398805057289459
85 0.07398805057289459
86 0.07398805057289459
87 0.07398805057289459
88 0.07539189296199562
89 0.07539189296199562
90 0.07539189296199562
91 0.07539189296199562
92 0.07539189296199562
93 0.07539189296199562
94 0.07539189296199562
95 0.07539189296199562
96 0.07539189296199562
97 0.07539189296199562
98 0.07676320387674922
99 0.07813152203885822
100 0.07813152203885822
101 0.07813152203885822
102 0.07813152203885822
103 0.07813152203885822
104 0.07813152203885822
105 0.08083396454016431
106 0.08083396454016431
107 0.08083396454016431
108 0.0835203302343222
109 0.08486090343423347
110 0.08486090343423347
111 0.08619635739469207
112 0.08619635739469207
113 0.09151821041563245
114 0.09151821041563245
115 0.09151821041563245
116 0.09151821041563245
117 0.09151821041563245
118 0.09151821041563245
119 0.09283441905757753
120 0.09283441905757753
121 0.09414609899120287
122 0.09414609899120287
123 0.09414609899120287
124 0.09414609899120287
125 0.09414609899120287
126 0.09414609899120287
127 0.09674350158860545
128 0.09674350158860545
129 0.09674350158860545
130 0.09674350158860545
131 0.09674350158860545
132 0.09674350158860545
133 0.09674350158860545
134 0.09674350158860545
135 0.09674350158860545
136 0.09802426631108857
137 0.09802426631108857
138 0.09802426631108857
139 0.09802426631108857
140 0.09802426631108857
141 0.09802426631108857
142 0.09802426631108857
143 0.09802426631108857
144 0.09802426631108857
145 0.09802426631108857
146 0.09802426631108857
147 0.09802426631108857
148 0.09802426631108857
149 0.09802426631108857
150 0.09802426631108857
151 0.09802426631108857
152 0.09802426631108857
153 0.09802426631108857
154 0.09802426631108857
155 0.09802426631108857
156 0.09802426631108857
157 0.09802426631108857
158 0.09802426631108857
159 0.09802426631108857
160 0.09802426631108857
161 0.09802426631108857
162 0.09802426631108857
163 0.09802426631108857
164 0.09802426631108857
165 0.09802426631108857
166 0.09802426631108857
167 0.09802426631108857
168 0.09802426631108857
169 0.09802426631108857
170 0.09802426631108857
171 0.09802426631108857
172 0.09802426631108857
173 0.09802426631108857
174 0.09802426631108857
175 0.09802426631108857
176 0.09802426631108857
177 0.09802426631108857
178 0.09802426631108857
179 0.09802426631108857
180 0.09802426631108857
181 0.09802426631108857
182 0.10044344464085665
183 0.10044344464085665
184 0.10044344464085665
185 0.10044344464085665
186 0.10044344464085665
187 0.10044344464085665
188 0.10044344464085665
189 0.10044344464085665
190 0.10044344464085665
191 0.10044344464085665
192 0.10044344464085665
193 0.10044344464085665
194 0.10044344464085665
195 0.10044344464085665
196 0.10044344464085665
197 0.10044344464085665
198 0.10044344464085665
199 0.10044344464085665
200 0.10044344464085665
201 0.10044344464085665
202 0.10044344464085665
203 0.10044344464085665
204 0.10044344464085665
205 0.10044344464085665
206 0.10044344464085665
207 0.10044344464085665
208 0.10044344464085665
209 0.10044344464085665
210 0.10044344464085665
211 0.10044344464085665
212 0.10044344464085665
213 0.10161775812780663
214 0.10161775812780663
215 0.10161775812780663
216 0.10161775812780663
217 0.10161775812780663
218 0.10161775812780663
219 0.10161775812780663
220 0.10161775812780663
221 0.10161775812780663
222 0.10161775812780663
223 0.10161775812780663
224 0.10161775812780663
225 0.10161775812780663
226 0.10161775812780663
227 0.10161775812780663
228 0.10161775812780663
229 0.10161775812780663
230 0.10161775812780663
231 0.10161775812780663
232 0.10161775812780663
233 0.10161775812780663
234 0.10161775812780663
235 0.10161775812780663
236 0.10161775812780663
237 0.10161775812780663
238 0.10161775812780663
239 0.10161775812780663
240 0.10276663165612522
241 0.10276663165612522
242 0.1039137766626188
243 0.10506006466888665
244 0.10506006466888665
245 0.10620465295824992
246 0.10620465295824992
247 0.10620465295824992
248 0.10620465295824992
249 0.10620465295824992
250 0.10620465295824992
251 0.10620465295824992
252 0.10620465295824992
253 0.10620465295824992
254 0.10620465295824992
255 0.10620465295824992
256 0.10620465295824992
257 0.10620465295824992
258 0.10620465295824992
259 0.10733784820718194
260 0.10733784820718194
261 0.10733784820718194
262 0.10733784820718194
263 0.10733784820718194
264 0.10733784820718194
265 0.10733784820718194
266 0.10733784820718194
267 0.10733784820718194
268 0.11071675602433838
269 0.11071675602433838
270 0.11071675602433838
271 0.11071675602433838
272 0.11071675602433838
273 0.11071675602433838
274 0.11071675602433838
275 0.11071675602433838
276 0.11071675602433838
277 0.11071675602433838
278 0.11071675602433838
279 0.11183504764636205
280 0.11183504764636205
281 0.11183504764636205
282 0.11183504764636205
283 0.11183504764636205
284 0.11183504764636205
285 0.11183504764636205
286 0.11183504764636205
287 0.11294777623191263
288 0.11294777623191263
289 0.11294777623191263
290 0.11294777623191263
291 0.11294777623191263
292 0.11294777623191263
293 0.11294777623191263
294 0.11294777623191263
295 0.11294777623191263
296 0.11294777623191263
297 0.11294777623191263
298 0.11294777623191263
299 0.11294777623191263
300 0.11294777623191263
301 0.11294777623191263
302 0.11294777623191263
303 0.11294777623191263
304 0.11294777623191263
305 0.11294777623191263
306 0.11294777623191263
307 0.11404746703028479
308 0.11624560514931888
309 0.11624560514931888
310 0.11624560514931888
311 0.11624560514931888
312 0.11624560514931888
313 0.11624560514931888
314 0.11624560514931888
315 0.11624560514931888
316 0.11624560514931888
317 0.11624560514931888
318 0.11624560514931888
319 0.11624560514931888
320 0.11624560514931888
321 0.11624560514931888
322 0.11624560514931888
323 0.11624560514931888
324 0.11624560514931888
325 0.11624560514931888
326 0.11624560514931888
327 0.11624560514931888
328 0.11624560514931888
329 0.11624560514931888
330 0.11624560514931888
331 0.11624560514931888
332 0.11624560514931888
333 0.11624560514931888
334 0.11624560514931888
335 0.1184120887635431
336 0.1184120887635431
337 0.1184120887635431
338 0.1184120887635431
339 0.1184120887635431
340 0.1184120887635431
341 0.1184120887635431
342 0.1184120887635431
343 0.1184120887635431
344 0.1184120887635431
345 0.1184120887635431
346 0.1184120887635431
347 0.1184120887635431
348 0.1184120887635431
349 0.1184120887635431
350 0.1184120887635431
351 0.1184120887635431
352 0.1184120887635431
353 0.1184120887635431
354 0.1184120887635431
355 0.1184120887635431
356 0.1184120887635431
357 0.1184120887635431
358 0.1184120887635431
359 0.1184120887635431
360 0.1184120887635431
361 0.1184120887635431
362 0.1184120887635431
363 0.1184120887635431
364 0.1184120887635431
365 0.11947963567848241
366 0.11947963567848241
367 0.11947963567848241
368 0.11947963567848241
369 0.11947963567848241
370 0.11947963567848241
371 0.11947963567848241
372 0.11947963567848241
373 0.11947963567848241
374 0.11947963567848241
375 0.11947963567848241
376 0.11947963567848241
377 0.11947963567848241
378 0.11947963567848241
379 0.11947963567848241
380 0.11947963567848241
381 0.11947963567848241
382 0.11947963567848241
383 0.11947963567848241
384 0.11947963567848241
385 0.11947963567848241
386 0.11947963567848241
387 0.11947963567848241
388 0.11947963567848241
389 0.11947963567848241
390 0.11947963567848241
391 0.11947963567848241
392 0.11947963567848241
393 0.11947963567848241
394 0.11947963567848241
395 0.11947963567848241
396 0.11947963567848241
397 0.11947963567848241
398 0.11947963567848241
399 0.11947963567848241
400 0.11947963567848241
401 0.11947963567848241
402 0.11947963567848241
403 0.11947963567848241
404 0.11947963567848241
405 0.11947963567848241
406 0.11947963567848241
407 0.12052789020157552
408 0.12052789020157552
409 0.12157529269420028
410 0.12157529269420028
411 0.12157529269420028
412 0.12157529269420028
413 0.12157529269420028
414 0.12157529269420028
415 0.12157529269420028
416 0.12157529269420028
417 0.12261934163636636
418 0.12470661315596736
419 0.12470661315596736
420 0.12470661315596736
421 0.12470661315596736
422 0.1267906052829689
423 0.1267906052829689
424 0.1267906052829689
425 0.1267906052829689
426 0.1267906052829689
427 0.1267906052829689
428 0.1267906052829689
429 0.1267906052829689
430 0.1267906052829689
431 0.1267906052829689
432 0.1267906052829689
433 0.1267906052829689
434 0.1267906052829689
435 0.1267906052829689
436 0.1267906052829689
437 0.1267906052829689
438 0.1267906052829689
439 0.1267906052829689
440 0.1267906052829689
441 0.1267906052829689
442 0.1267906052829689
443 0.1267906052829689
444 0.1267906052829689
445 0.1267906052829689
446 0.1267906052829689
447 0.1267906052829689
448 0.1267906052829689
449 0.1267906052829689
450 0.1267906052829689
451 0.1267906052829689
452 0.1267906052829689
453 0.1267906052829689
454 0.1267906052829689
455 0.1267906052829689
456 0.1267906052829689
457 0.1267906052829689
458 0.1267906052829689
459 0.1267906052829689
460 0.1267906052829689
461 0.1267906052829689
462 0.1267906052829689
463 0.1267906052829689
464 0.1267906052829689
465 0.1267906052829689
466 0.1267906052829689
467 0.1267906052829689
468 0.1267906052829689
469 0.1267906052829689
470 0.1267906052829689
471 0.1267906052829689
472 0.1267906052829689
473 0.1267906052829689
474 0.1267906052829689
475 0.1267906052829689
476 0.1267906052829689
477 0.1267906052829689
478 0.1267906052829689
479 0.1267906052829689
480 0.1267906052829689
481 0.1267906052829689
482 0.1267906052829689
483 0.1267906052829689
484 0.1267906052829689
485 0.1278092159358242
486 0.1278092159358242
487 0.1278092159358242
488 0.1278092159358242
489 0.1278092159358242
490 0.1278092159358242
491 0.1278092159358242
492 0.1278092159358242
493 0.1278092159358242
494 0.1278092159358242
495 0.1278092159358242
496 0.1278092159358242
497 0.1278092159358242
498 0.1278092159358242
499 0.1278092159358242
500 0.1278092159358242
501 0.1278092159358242
502 0.1278092159358242
503 0.1278092159358242
504 0.1278092159358242
505 0.1278092159358242
506 0.1278092159358242
507 0.1278092159358242
508 0.1278092159358242
509 0.1278092159358242
510 0.1278092159358242
511 0.1278092159358242
512 0.1278092159358242
513 0.1278092159358242
514 0.1278092159358242
515 0.1278092159358242
516 0.1278092159358242
517 0.1278092159358242
518 0.1278092159358242
519 0.1278092159358242
520 0.1278092159358242
521 0.1278092159358242
522 0.1278092159358242
523 0.1278092159358242
524 0.1278092159358242
525 0.1278092159358242
526 0.1278092159358242
527 0.1278092159358242
528 0.1278092159358242
529 0.1278092159358242
530 0.1278092159358242
531 0.1278092159358242
532 0.1278092159358242
533 0.1278092159358242
534 0.1278092159358242
535 0.1278092159358242
536 0.1278092159358242
537 0.1278092159358242
538 0.1278092159358242
539 0.1278092159358242
540 0.1278092159358242
541 0.1278092159358242
542 0.1278092159358242
543 0.1278092159358242
544 0.1278092159358242
545 0.1278092159358242
546 0.1278092159358242
547 0.1278092159358242
548 0.1278092159358242
549 0.1278092159358242
550 0.1278092159358242
551 0.1278092159358242
552 0.1278092159358242
553 0.1278092159358242
554 0.1278092159358242
555 0.1278092159358242
556 0.1278092159358242
557 0.1278092159358242
558 0.1278092159358242
559 0.1278092159358242
560 0.1278092159358242
561 0.1278092159358242
562 0.1278092159358242
563 0.1278092159358242
564 0.1278092159358242
565 0.1278092159358242
566 0.1278092159358242
567 0.1278092159358242
568 0.1278092159358242
569 0.1278092159358242
570 0.1278092159358242
571 0.1278092159358242
572 0.1288014142347963
573 0.1288014142347963
574 0.1288014142347963
575 0.1288014142347963
576 0.1288014142347963
577 0.1288014142347963
578 0.1288014142347963
579 0.1288014142347963
580 0.1288014142347963
581 0.1288014142347963
582 0.1288014142347963
583 0.1288014142347963
584 0.1288014142347963
585 0.1288014142347963
586 0.1288014142347963
587 0.1288014142347963
588 0.1288014142347963
589 0.1288014142347963
590 0.1288014142347963
591 0.1288014142347963
592 0.1288014142347963
593 0.1288014142347963
594 0.1288014142347963
595 0.12978750197912287
596 0.12978750197912287
597 0.12978750197912287
598 0.12978750197912287
599 0.12978750197912287
600 0.12978750197912287
601 0.12978750197912287
602 0.12978750197912287
603 0.12978750197912287
604 0.12978750197912287
605 0.12978750197912287
606 0.12978750197912287
607 0.12978750197912287
608 0.12978750197912287
609 0.12978750197912287
610 0.12978750197912287
611 0.12978750197912287
612 0.12978750197912287
613 0.12978750197912287
614 0.12978750197912287
615 0.12978750197912287
616 0.12978750197912287
617 0.12978750197912287
618 0.12978750197912287
619 0.12978750197912287
620 0.12978750197912287
621 0.12978750197912287
622 0.12978750197912287
623 0.12978750197912287
624 0.12978750197912287
625 0.12978750197912287
626 0.12978750197912287
627 0.12978750197912287
628 0.12978750197912287
629 0.12978750197912287
630 0.12978750197912287
631 0.12978750197912287
632 0.12978750197912287
633 0.12978750197912287
634 0.12978750197912287
635 0.12978750197912287
636 0.12978750197912287
637 0.12978750197912287
638 0.12978750197912287
639 0.12978750197912287
640 0.12978750197912287
641 0.12978750197912287
642 0.12978750197912287
643 0.12978750197912287
644 0.12978750197912287
645 0.12978750197912287
646 0.12978750197912287
647 0.12978750197912287
648 0.12978750197912287
649 0.12978750197912287
650 0.12978750197912287
651 0.12978750197912287
652 0.12978750197912287
653 0.12978750197912287
654 0.12978750197912287
655 0.12978750197912287
656 0.12978750197912287
657 0.12978750197912287
658 0.12978750197912287
659 0.12978750197912287
660 0.12978750197912287
661 0.12978750197912287
662 0.12978750197912287
663 0.12978750197912287
664 0.12978750197912287
665 0.12978750197912287
666 0.12978750197912287
667 0.12978750197912287
668 0.12978750197912287
669 0.12978750197912287
670 0.12978750197912287
671 0.12978750197912287
672 0.12978750197912287
673 0.12978750197912287
674 0.12978750197912287
675 0.12978750197912287
676 0.12978750197912287
677 0.12978750197912287
678 0.12978750197912287
679 0.12978750197912287
680 0.12978750197912287
681 0.12978750197912287
682 0.12978750197912287
683 0.12978750197912287
684 0.12978750197912287
685 0.12978750197912287
686 0.12978750197912287
687 0.12978750197912287
688 0.12978750197912287
689 0.12978750197912287
690 0.12978750197912287
691 0.12978750197912287
692 0.12978750197912287
693 0.12978750197912287
694 0.12978750197912287
695 0.12978750197912287
696 0.12978750197912287
697 0.12978750197912287
698 0.12978750197912287
699 0.12978750197912287
700 0.12978750197912287
701 0.12978750197912287
702 0.12978750197912287
703 0.12978750197912287
704 0.12978750197912287
705 0.12978750197912287
706 0.12978750197912287
707 0.12978750197912287
708 0.12978750197912287
709 0.12978750197912287
710 0.12978750197912287
711 0.12978750197912287
712 0.12978750197912287
713 0.12978750197912287
714 0.12978750197912287
715 0.12978750197912287
716 0.12978750197912287
717 0.12978750197912287
718 0.13074546349007715
719 0.13074546349007715
720 0.13074546349007715
721 0.13074546349007715
722 0.13074546349007715
723 0.13074546349007715
724 0.13074546349007715
725 0.13074546349007715
726 0.13074546349007715
727 0.13074546349007715
728 0.13074546349007715
729 0.13074546349007715
730 0.13074546349007715
731 0.13074546349007715
732 0.13074546349007715
733 0.13074546349007715
734 0.13074546349007715
735 0.13074546349007715
736 0.13074546349007715
737 0.13074546349007715
738 0.13074546349007715
739 0.13074546349007715
740 0.13074546349007715
741 0.13074546349007715
742 0.13074546349007715
743 0.13074546349007715
744 0.13074546349007715
745 0.13074546349007715
746 0.13074546349007715
747 0.13074546349007715
748 0.13074546349007715
749 0.13074546349007715
750 0.13074546349007715
751 0.13074546349007715
752 0.13074546349007715
753 0.13074546349007715
754 0.13074546349007715
755 0.13074546349007715
756 0.13074546349007715
757 0.13074546349007715
758 0.13074546349007715
759 0.13074546349007715
760 0.13074546349007715
761 0.13074546349007715
762 0.13074546349007715
763 0.13074546349007715
764 0.13074546349007715
765 0.13074546349007715
766 0.13074546349007715
767 0.13074546349007715
768 0.13074546349007715
769 0.13074546349007715
770 0.13074546349007715
771 0.13074546349007715
772 0.13074546349007715
773 0.13074546349007715
774 0.13074546349007715
775 0.13074546349007715
776 0.13074546349007715
777 0.13074546349007715
778 0.13074546349007715
779 0.13074546349007715
780 0.13074546349007715
781 0.13074546349007715
782 0.13074546349007715
783 0.13074546349007715
784 0.13074546349007715
785 0.13074546349007715
786 0.13074546349007715
787 0.13074546349007715
788 0.13074546349007715
789 0.13074546349007715
790 0.13074546349007715
791 0.13074546349007715
792 0.13074546349007715
793 0.13074546349007715
794 0.13074546349007715
795 0.13074546349007715
796 0.13074546349007715
797 0.13074546349007715
798 0.13074546349007715
799 0.13074546349007715
800 0.13074546349007715
801 0.13074546349007715
802 0.13074546349007715
803 0.13074546349007715
804 0.13074546349007715
805 0.13074546349007715
806 0.13074546349007715
807 0.13074546349007715
808 0.13074546349007715
809 0.13074546349007715
810 0.13074546349007715
811 0.13074546349007715
812 0.13074546349007715
813 0.13074546349007715
814 0.13074546349007715
815 0.13074546349007715
816 0.13074546349007715
817 0.13074546349007715
818 0.13074546349007715
819 0.13074546349007715
820 0.13074546349007715
821 0.13074546349007715
822 0.13074546349007715
823 0.13074546349007715
824 0.13074546349007715
825 0.13074546349007715
826 0.13074546349007715
827 0.13074546349007715
828 0.13074546349007715
829 0.13074546349007715
830 0.13074546349007715
831 0.13074546349007715
832 0.13074546349007715
833 0.13074546349007715
834 0.13074546349007715
835 0.13074546349007715
836 0.13074546349007715
837 0.13074546349007715
838 0.13168146182403256
839 0.13168146182403256
840 0.13168146182403256
841 0.13168146182403256
842 0.13168146182403256
843 0.13168146182403256
844 0.13168146182403256
845 0.13168146182403256
846 0.13168146182403256
847 0.13168146182403256
848 0.13168146182403256
849 0.13168146182403256
850 0.13168146182403256
851 0.13168146182403256
852 0.13168146182403256
853 0.13168146182403256
854 0.1335482203179121
855 0.1335482203179121
856 0.1335482203179121
857 0.1335482203179121
858 0.1335482203179121
859 0.1335482203179121
860 0.1335482203179121
861 0.1335482203179121
862 0.1335482203179121
863 0.1335482203179121
864 0.1335482203179121
865 0.1335482203179121
866 0.1335482203179121
867 0.1335482203179121
868 0.1335482203179121
869 0.1335482203179121
870 0.1335482203179121
871 0.1335482203179121
872 0.1335482203179121
873 0.1335482203179121
874 0.1335482203179121
875 0.1335482203179121
876 0.1335482203179121
877 0.1335482203179121
878 0.1335482203179121
879 0.1335482203179121
880 0.1335482203179121
881 0.1335482203179121
882 0.1335482203179121
883 0.1335482203179121
884 0.1335482203179121
885 0.1335482203179121
886 0.1335482203179121
887 0.1335482203179121
888 0.1335482203179121
889 0.1335482203179121
890 0.1335482203179121
891 0.1335482203179121
892 0.1335482203179121
893 0.1335482203179121
894 0.1335482203179121
895 0.1335482203179121
896 0.1335482203179121
897 0.1335482203179121
898 0.1335482203179121
899 0.1335482203179121
900 0.1335482203179121
901 0.1335482203179121
902 0.1335482203179121
903 0.1335482203179121
904 0.1335482203179121
905 0.1335482203179121
906 0.1335482203179121
907 0.1335482203179121
908 0.1335482203179121
909 0.1335482203179121
910 0.1335482203179121
911 0.1335482203179121
912 0.1335482203179121
913 0.1335482203179121
914 0.1335482203179121
915 0.1335482203179121
916 0.1335482203179121
917 0.1335482203179121
918 0.1335482203179121
919 0.1335482203179121
920 0.1335482203179121
921 0.1335482203179121
922 0.1335482203179121
923 0.1335482203179121
924 0.1335482203179121
925 0.1335482203179121
926 0.1335482203179121
927 0.1335482203179121
928 0.1335482203179121
929 0.1335482203179121
930 0.1335482203179121
931 0.1335482203179121
932 0.1335482203179121
933 0.1335482203179121
934 0.1335482203179121
935 0.1335482203179121
936 0.1335482203179121
937 0.1335482203179121
938 0.1335482203179121
939 0.1335482203179121
940 0.1335482203179121
941 0.1335482203179121
942 0.1335482203179121
943 0.1335482203179121
944 0.1335482203179121
945 0.1335482203179121
946 0.1335482203179121
947 0.1335482203179121
948 0.1335482203179121
949 0.1335482203179121
950 0.1335482203179121
951 0.1335482203179121
952 0.1335482203179121
953 0.1335482203179121
954 0.1335482203179121
955 0.1335482203179121
956 0.1335482203179121
957 0.1335482203179121
958 0.1335482203179121
959 0.1335482203179121
960 0.1335482203179121
961 0.1335482203179121
962 0.1335482203179121
963 0.1335482203179121
964 0.1335482203179121
965 0.1335482203179121
966 0.1335482203179121
967 0.1335482203179121
968 0.1335482203179121
969 0.1335482203179121
970 0.1335482203179121
971 0.1335482203179121
972 0.1335482203179121
973 0.1335482203179121
974 0.1335482203179121
975 0.1335482203179121
976 0.1335482203179121
977 0.1335482203179121
978 0.1335482203179121
979 0.1335482203179121
980 0.1335482203179121
981 0.1335482203179121
982 0.1335482203179121
983 0.1335482203179121
984 0.1335482203179121
985 0.1335482203179121
986 0.1335482203179121
987 0.1335482203179121
988 0.1335482203179121
989 0.1335482203179121
990 0.1335482203179121
991 0.1335482203179121
992 0.1335482203179121
993 0.134461227842889
994 0.134461227842889
995 0.134461227842889
996 0.134461227842889
997 0.134461227842889
998 0.134461227842889
999 0.134461227842889
1000 0.134461227842889

==> data/mean-ndcg-oe-rats-1000-nofilter.dat <==
1 0.016039481801357187
2 0.020710152401516035
3 0.022560861840134172
4 0.024686347629515507
5 0.029698012621449724
6 0.031455975296874876
7 0.031661609678943554
8 0.0332184998789965
9 0.034332737987561514
10 0.03486771299000055
11 0.03865349016725216
12 0.038986911702634415
13 0.03963502900069042
14 0.042003548662718306
15 0.04246622602237284
16 0.044579185670525316
17 0.04517094993102656
18 0.04763976641914061
19 0.049209883843420274
20 0.051457091726918876
21 0.05242544877165858
22 0.05406195509706884
23 0.054869250440630346
24 0.05566630761164834
25 0.056585013580108263
26 0.05827164463016566
27 0.05929824350827305
28 0.0650126836444357
29 0.06576701447882376
30 0.06726127051767952
31 0.06763141240540317
32 0.06848747597245677
33 0.07006384933397851
34 0.07126655767385381
35 0.07186318445860788
36 0.07316580378005896
37 0.07434132143845977
38 0.07469147632960758
39 0.0750392280101303
40 0.07734215720493523
41 0.07791417763496414
42 0.07905106124476491
43 0.08153701036265501
44 0.08232332455345674
45 0.08478041099957695
46 0.08522465856689762
47 0.08666061107322921
48 0.0869902290748714
49 0.08808328163585573
50 0.08862705533847409
51 0.08905993643306251
52 0.09067545244214376
53 0.09239059462964715
54 0.09271071126834873
55 0.09387921822191747
56 0.09430226967305606
57 0.09472350910467535
58 0.09671600800008033
59 0.09713375953024392
60 0.0976538492856094
61 0.09796467367602958
62 0.09858392171604252
63 0.0999205451994889
64 0.10002298051485961
65 0.10012504254688863
66 0.10073522461988864
67 0.10073522461988864
68 0.1008362151537845
69 0.10123880915670495
70 0.1014394363155842
71 0.10203934942252976
72 0.10223867757483449
73 0.10293412075947062
74 0.1033302813651067
75 0.1033302813651067
76 0.10382248190696337
77 0.1047058189031532
78 0.10969680157107145
79 0.11018470900765309
80 0.1105739315576663
81 0.11144724385016841
82 0.11154401237259867
83 0.11173702630022614
84 0.11212202584377266
85 0.11260201162848114
86 0.11298500623124526
87 0.11346252746115201
88 0.11403411042031708
89 0.11441421954296795
90 0.11441421954296795
91 0.11450878492770127
92 0.11469746459247958
93 0.11488570008982833
94 0.11516739721514586
95 0.11582318257807984
96 0.1161970682101826
97 0.1161970682101826
98 0.11694151830579218
99 0.11759149053578845
100 0.11786944948068116
101 0.11796190508933749
102 0.11805416607753276
103 0.11906692567148802
104 0.11915880541353542
105 0.11915880541353542
106 0.11915880541353542
107 0.11988942086317354
108 0.12080089595989586
109 0.1211647776427836
110 0.1215279600904529
111 0.12161858312293311
112 0.12216129892227413
113 0.12216129892227413
114 0.12216129892227413
115 0.12261106915832787
116 0.12261106915832787
117 0.12305922776671538
118 0.12314870121871713
119 0.12323801827646787
120 0.12332718077687436
121 0.12395024897483334
122 0.12403910772273101
123 0.12403910772273101
124 0.12412766963062188
125 0.12439291761535369
126 0.12448118932510384
127 0.12518622149219644
128 0.12518622149219644
129 0.12536191811266154
130 0.12553733857182384
131 0.12562491219927185
132 0.12606210458089914
133 0.1274589805717409
134 0.12780767025440723
135 0.12789471171903624
136 0.12798162357558968
137 0.1280684071478988
138 0.1283283769130243
139 0.12858796955848656
140 0.12867437598877282
141 0.1287606592007375
142 0.12893298161190633
143 0.12910506239269048
144 0.12919098313882696
145 0.12919098313882696
146 0.12944803781437
147 0.12953360645805484
148 0.13013178088925179
149 0.13055847795596418
150 0.13064370435161657
151 0.13089904761149126
152 0.13106905455051054
153 0.13115394807844774
154 0.13140830181617064
155 0.1315776550317306
156 0.1325924902108723
157 0.1329303443538023
158 0.13301470275936933
159 0.13301470275936933
160 0.13326715541561798
161 0.13326715541561798
162 0.13393873083194452
163 0.13419026958253122
164 0.13419026958253122
165 0.13419026958253122
166 0.13419026958253122
167 0.13419026958253122
168 0.13419026958253122
169 0.1342735292123069
170 0.13435669386743693
171 0.1346889756627044
172 0.13477195266267233
173 0.13485483696060502
174 0.13510321395742358
175 0.13510321395742358
176 0.13510321395742358
177 0.13510321395742358
178 0.13510321395742358
179 0.13510321395742358
180 0.13510321395742358
181 0.13518538231388116
182 0.13518538231388116
183 0.13518538231388116
184 0.13518538231388116
185 0.13518538231388116
186 0.13526712496305757
187 0.135512103144525
188 0.13575683338917977
189 0.13608281220733692
190 0.1365712917379584
191 0.13697795369979895
192 0.13722171002657613
193 0.13722171002657613
194 0.13730280327752792
195 0.13730280327752792
196 0.13754561315109687
197 0.13754561315109687
198 0.13754561315109687
199 0.13754561315109687
200 0.13754561315109687
201 0.13754561315109687
202 0.13794801113656738
203 0.13794801113656738
204 0.13794801113656738
205 0.13794801113656738
206 0.13794801113656738
207 0.13802812385334548
208 0.1381081646475571
209 0.13818813399061125
210 0.13842782906425113
211 0.13842782906425113
212 0.13842782906425113
213 0.13850751720957158
214 0.13866675515271046
215 0.13874630539067767
216 0.13898475120945702
217 0.13914357935266639
218 0.13914357935266639
219 0.13914357935266639
220 0.13914357935266639
221 0.13922272616196987
222 0.1393808882084313
223 0.1393808882084313
224 0.1393808882084313
225 0.1393808882084313
226 0.1393808882084313
227 0.13945964625879204
228 0.13945964625879204
229 0.13945964625879204
230 0.13993105955253232
231 0.13993105955253232
232 0.13993105955253232
233 0.13993105955253232
234 0.14000938137300087
235 0.14032242517942106
236 0.1404006256134753
237 0.14071318667046293
238 0.14071318667046293
239 0.1407912076243065
240 0.14086916943066985
241 0.14086916943066985
242 0.14094701394067252
243 0.14102480029520026
244 0.14102480029520026
245 0.14102480029520026
246 0.14102480029520026
247 0.14102480029520026
248 0.14102480029520026
249 0.14102480029520026
250 0.14110218846250197
251 0.1411795209808694
252 0.1413340753195229
253 0.14141129743685438
254 0.1414884647964262
255 0.1414884647964262
256 0.1414884647964262
257 0.1414884647964262
258 0.14202712330845213
259 0.14202712330845213
260 0.14202712330845213
261 0.1428718360301609
262 0.1428718360301609
263 0.1428718360301609
264 0.14325501289517667
265 0.14325501289517667
266 0.14333154513897228
267 0.14340802621073326
268 0.1436373166856791
269 0.14379007568798474
270 0.143866404785982
271 0.1439426837325831
272 0.1439426837325831
273 0.1439426837325831
274 0.1439426837325831
275 0.1439426837325831
276 0.1439426837325831
277 0.1439426837325831
278 0.1439426837325831
279 0.14401857027078335
280 0.14409440882680696
281 0.14409440882680696
282 0.1442458953908378
283 0.1442458953908378
284 0.14432154430635702
285 0.14439714637417708
286 0.14447270181550007
287 0.14447270181550007
288 0.14454816466007692
289 0.14462358153078017
290 0.14462358153078017
291 0.14462358153078017
292 0.14462358153078017
293 0.14477405172526164
294 0.14477405172526164
295 0.144924342644457
296 0.144924342644457
297 0.144924342644457
298 0.1449993551712834
299 0.14507432378699958
300 0.14507432378699958
301 0.14559849347276763
302 0.1456733315324086
303 0.14582292138881814
304 0.14589767337667653
305 0.14597238261378134
306 0.14597238261378134
307 0.14597238261378134
308 0.14604696472145987
309 0.1461215048221153
310 0.1461215048221153
311 0.1461215048221153
312 0.1461215048221153
313 0.1461215048221153
314 0.1461215048221153
315 0.1461215048221153
316 0.1461215048221153
317 0.1461215048221153
318 0.1461215048221153
319 0.14619563465587163
320 0.14626972441393182
321 0.14626972441393182
322 0.14626972441393182
323 0.14626972441393182
324 0.14626972441393182
325 0.14626972441393182
326 0.14634357719769026
327 0.14634357719769026
328 0.14634357719769026
329 0.14634357719769026
330 0.14634357719769026
331 0.14634357719769026
332 0.14634357719769026
333 0.1464171607980517
334 0.14649070656282784
335 0.14649070656282784
336 0.14649070656282784
337 0.14649070656282784
338 0.1465641024894653
339 0.1465641024894653
340 0.1465641024894653
341 0.14663738758743003
342 0.14678388447704882
343 0.14685709641189357
344 0.14685709641189357
345 0.14700337509295855
346 0.14700337509295855
347 0.14700337509295855
348 0.14700337509295855
349 0.14707637092018883
350 0.14714933121257406
351 0.14714933121257406
352 0.14722222084093672
353 0.14722222084093672
354 0.14729504034010238
355 0.14729504034010238
356 0.14729504034010238
357 0.14729504034010238
358 0.14729504034010238
359 0.14729504034010238
360 0.1473676525897528
361 0.1473676525897528
362 0.1473676525897528
363 0.1473676525897528
364 0.1473676525897528
365 0.1473676525897528
366 0.1473676525897528
367 0.14751240501822963
368 0.14751240501822963
369 0.14765702477273507
370 0.14765702477273507
371 0.14765702477273507
372 0.14816250363718267
373 0.1482346822687431
374 0.148306828382023
375 0.148306828382023
376 0.148306828382023
377 0.148306828382023
378 0.148306828382023
379 0.148306828382023
380 0.1483787817914315
381 0.1483787817914315
382 0.1483787817914315
383 0.14852249893548525
384 0.14852249893548525
385 0.14852249893548525
386 0.14859426365493725
387 0.14859426365493725
388 0.14859426365493725
389 0.14859426365493725
390 0.14859426365493725
391 0.14859426365493725
392 0.14859426365493725
393 0.14866581311429145
394 0.14866581311429145
395 0.14873730200661167
396 0.14873730200661167
397 0.14873730200661167
398 0.14888009961264245
399 0.14888009961264245
400 0.14888009961264245
401 0.14888009961264245
402 0.14888009961264245
403 0.14895135025689332
404 0.14895135025689332
405 0.14902254232054807
406 0.14902254232054807
407 0.14902254232054807
408 0.14902254232054807
409 0.14902254232054807
410 0.14902254232054807
411 0.14902254232054807
412 0.14937749242999285
413 0.14937749242999285
414 0.14951935869414643
415 0.14951935869414643
416 0.1497319885128251
417 0.1497319885128251
418 0.1497319885128251
419 0.1497319885128251
420 0.1497319885128251
421 0.14980272536982642
422 0.14980272536982642
423 0.14980272536982642
424 0.14980272536982642
425 0.14987335200460056
426 0.14994395129880309
427 0.15001452333747417
428 0.150226157940602
429 0.1502966757214526
430 0.1502966757214526
431 0.1502966757214526
432 0.15078973486342342
433 0.15086014512866522
434 0.15086014512866522
435 0.15142300113018684
436 0.15149333161947842
437 0.15156363567837078
438 0.15163391338692842
439 0.15163391338692842
440 0.15163391338692842
441 0.15163391338692842
442 0.15163391338692842
443 0.15163391338692842
444 0.15163391338692842
445 0.15163391338692842
446 0.15163391338692842
447 0.15163391338692842
448 0.15163391338692842
449 0.15163391338692842
450 0.15170388098271467
451 0.15177382323092015
452 0.15177382323092015
453 0.15177382323092015
454 0.151843689880725
455 0.151843689880725
456 0.151843689880725
457 0.1519134815905888
458 0.1520530153394784
459 0.1520530153394784
460 0.1520530153394784
461 0.1520530153394784
462 0.1521923518308874
463 0.1521923518308874
464 0.15226197118489565
465 0.15226197118489565
466 0.15226197118489565
467 0.15226197118489565
468 0.15226197118489565
469 0.15226197118489565
470 0.15226197118489565
471 0.15226197118489565
472 0.1523313977239407
473 0.1523313977239407
474 0.1523313977239407
475 0.1523313977239407
476 0.1523313977239407
477 0.1523313977239407
478 0.1523313977239407
479 0.15240065906038394
480 0.15240065906038394
481 0.15240065906038394
482 0.1524698505691509
483 0.1524698505691509
484 0.15267728639452272
485 0.1530920199114163
486 0.15316111920452438
487 0.15316111920452438
488 0.15329922632509366
489 0.15336825711166202
490 0.15336825711166202
491 0.15336825711166202
492 0.15336825711166202
493 0.15336825711166202
494 0.15343717494478318
495 0.15350607036820496
496 0.15350607036820496
497 0.15350607036820496
498 0.15350607036820496
499 0.15357487674661197
500 0.15357487674661197
501 0.15357487674661197
502 0.15364361695691012
503 0.15371233522697222
504 0.1537810316142469
505 0.1537810316142469
506 0.15384968440722177
507 0.15384968440722177
508 0.15384968440722177
509 0.15384968440722177
510 0.15384968440722177
511 0.15405531878929046
512 0.15405531878929046
513 0.15405531878929046
514 0.15412379945024557
515 0.15412379945024557
516 0.15412379945024557
517 0.15426063348874863
518 0.15432902940213156
519 0.1545341539854971
520 0.1545341539854971
521 0.1545341539854971
522 0.1545341539854971
523 0.1545341539854971
524 0.1545341539854971
525 0.1545341539854971
526 0.1545341539854971
527 0.15467057067368312
528 0.15480694620080065
529 0.15480694620080065
530 0.15480694620080065
531 0.15487507252933874
532 0.15487507252933874
533 0.15494315815442283
534 0.1550792888517329
535 0.1550792888517329
536 0.1550792888517329
537 0.15521529848756674
538 0.15535126796715623
539 0.15535126796715623
540 0.15541921269760006
541 0.15541921269760006
542 0.15541921269760006
543 0.15548709777806563
544 0.15548709777806563
545 0.15548709777806563
546 0.15562274950270397
547 0.15569055572064
548 0.15569055572064
549 0.15569055572064
550 0.15569055572064
551 0.15569055572064
552 0.15569055572064
553 0.15569055572064
554 0.15569055572064
555 0.15569055572064
556 0.15569055572064
557 0.15569055572064
558 0.15569055572064
559 0.15569055572064
560 0.15569055572064
561 0.15569055572064
562 0.15575807282103316
563 0.15575807282103316
564 0.15575807282103316
565 0.15575807282103316
566 0.15575807282103316
567 0.15575807282103316
568 0.15575807282103316
569 0.15582545844670673
570 0.15582545844670673
571 0.15582545844670673
572 0.15582545844670673
573 0.15582545844670673
574 0.15582545844670673
575 0.15582545844670673
576 0.15582545844670673
577 0.15582545844670673
578 0.15582545844670673
579 0.15589265989065967
580 0.1560270264017162
581 0.15609419150991577
582 0.15609419150991577
583 0.15609419150991577
584 0.15616130242105153
585 0.15616130242105153
586 0.15616130242105153
587 0.1562283594990737
588 0.1562283594990737
589 0.1562283594990737
590 0.15629536310358144
591 0.15629536310358144
592 0.15629536310358144
593 0.15629536310358144
594 0.15629536310358144
595 0.15629536310358144
596 0.15629536310358144
597 0.15636224331110912
598 0.1564291060453243
599 0.15649595134447852
600 0.15649595134447852
601 0.15649595134447852
602 0.15649595134447852
603 0.15649595134447852
604 0.15656271003689257
605 0.15656271003689257
606 0.15656271003689257
607 0.15656271003689257
608 0.15656271003689257
609 0.15662938305676016
610 0.15662938305676016
611 0.15676266107355905
612 0.15676266107355905
613 0.15682926621597068
614 0.15689585447959606
615 0.15689585447959606
616 0.15689585447959606
617 0.15689585447959606
618 0.15689585447959606
619 0.15689585447959606
620 0.15689585447959606
621 0.15689585447959606
622 0.15689585447959606
623 0.15689585447959606
624 0.15689585447959606
625 0.15689585447959606
626 0.15689585447959606
627 0.15689585447959606
628 0.15689585447959606
629 0.15689585447959606
630 0.15689585447959606
631 0.15689585447959606
632 0.15689585447959606
633 0.15689585447959606
634 0.15689585447959606
635 0.15689585447959606
636 0.15689585447959606
637 0.15689585447959606
638 0.15689585447959606
639 0.15689585447959606
640 0.15696201612705898
641 0.15696201612705898
642 0.15696201612705898
643 0.15696201612705898
644 0.15696201612705898
645 0.15696201612705898
646 0.15696201612705898
647 0.15696201612705898
648 0.15696201612705898
649 0.15696201612705898
650 0.15696201612705898
651 0.15696201612705898
652 0.15696201612705898
653 0.15696201612705898
654 0.15696201612705898
655 0.15696201612705898
656 0.15696201612705898
657 0.15696201612705898
658 0.15696201612705898
659 0.15696201612705898
660 0.15696201612705898
661 0.15696201612705898
662 0.15696201612705898
663 0.15696201612705898
664 0.15696201612705898
665 0.15696201612705898
666 0.15702777323646158
667 0.15702777323646158
668 0.15702777323646158
669 0.15702777323646158
670 0.15702777323646158
671 0.15702777323646158
672 0.15702777323646158
673 0.15702777323646158
674 0.15702777323646158
675 0.15709339509135156
676 0.15709339509135156
677 0.15715898720909102
678 0.15715898720909102
679 0.15722454970409128
680 0.15735564515666883
681 0.15735564515666883
682 0.15742116343036275
683 0.15742116343036275
684 0.15742116343036275
685 0.15748663773578472
686 0.15748663773578472
687 0.15755208286832234
688 0.15755208286832234
689 0.15755208286832234
690 0.15755208286832234
691 0.15755208286832234
692 0.1577482009154147
693 0.1577482009154147
694 0.1577482009154147
695 0.1577482009154147
696 0.1577482009154147
697 0.1577482009154147
698 0.1577482009154147
699 0.15787874569722232
700 0.15787874569722232
701 0.15787874569722232
702 0.15787874569722232
703 0.15787874569722232
704 0.15787874569722232
705 0.15787874569722232
706 0.15787874569722232
707 0.15794390506016187
708 0.15794390506016187
709 0.15794390506016187
710 0.15807413987270724
711 0.15807413987270724
712 0.15813922943596295
713 0.15820430511588635
714 0.15820430511588635
715 0.15826935310508125
716 0.15826935310508125
717 0.15833437350424556
718 0.15833437350424556
719 0.15833437350424556
720 0.15839935270574113
721 0.15839935270574113
722 0.15839935270574113
723 0.15839935270574113
724 0.15839935270574113
725 0.15839935270574113
726 0.15839935270574113
727 0.15839935270574113
728 0.15839935270574113
729 0.15839935270574113
730 0.15839935270574113
731 0.15839935270574113
732 0.15839935270574113
733 0.15839935270574113
734 0.15839935270574113
735 0.15839935270574113
736 0.15839935270574113
737 0.15839935270574113
738 0.15839935270574113
739 0.15839935270574113
740 0.15839935270574113
741 0.15839935270574113
742 0.15839935270574113
743 0.15839935270574113
744 0.15839935270574113
745 0.15839935270574113
746 0.15839935270574113
747 0.15839935270574113
748 0.15839935270574113
749 0.15839935270574113
750 0.15839935270574113
751 0.15839935270574113
752 0.15839935270574113
753 0.15839935270574113
754 0.15839935270574113
755 0.15839935270574113
756 0.15839935270574113
757 0.15839935270574113
758 0.1585283046242792
759 0.1585283046242792
760 0.1585283046242792
761 0.1585283046242792
762 0.1585283046242792
763 0.1585283046242792
764 0.1585283046242792
765 0.1585283046242792
766 0.1585283046242792
767 0.1585283046242792
768 0.1585283046242792
769 0.1585283046242792
770 0.1585283046242792
771 0.1585283046242792
772 0.15859260338127074
773 0.15859260338127074
774 0.15859260338127074
775 0.15859260338127074
776 0.15859260338127074
777 0.15859260338127074
778 0.15859260338127074
779 0.15859260338127074
780 0.15859260338127074
781 0.1587209774431874
782 0.1587209774431874
783 0.1587209774431874
784 0.1587851276031073
785 0.1587851276031073
786 0.1587851276031073
787 0.1587851276031073
788 0.15891333016812145
789 0.1590415083950477
790 0.1590415083950477
791 0.1590415083950477
792 0.1590415083950477
793 0.1590415083950477
794 0.1590415083950477
795 0.1590415083950477
796 0.1590415083950477
797 0.1590415083950477
798 0.1590415083950477
799 0.1590415083950477
800 0.1590415083950477
801 0.1590415083950477
802 0.1590415083950477
803 0.1591054292159019
804 0.1591054292159019
805 0.1591054292159019
806 0.15916931446897853
807 0.15916931446897853
808 0.15916931446897853
809 0.15916931446897853
810 0.15916931446897853
811 0.15923314082240192
812 0.15923314082240192
813 0.15929694374768338
814 0.15929694374768338
815 0.15929694374768338
816 0.15929694374768338
817 0.15929694374768338
818 0.15929694374768338
819 0.15929694374768338
820 0.15929694374768338
821 0.1593606537023751
822 0.1594243521183469
823 0.1594243521183469
824 0.1594880275113768
825 0.1594880275113768
826 0.1594880275113768
827 0.15955166850547015
828 0.15955166850547015
829 0.15955166850547015
830 0.15955166850547015
831 0.15961526388507466
832 0.15961526388507466
833 0.15961526388507466
834 0.15961526388507466
835 0.15961526388507466
836 0.15961526388507466
837 0.15961526388507466
838 0.15961526388507466
839 0.15961526388507466
840 0.15961526388507466
841 0.15961526388507466
842 0.15967873527793394
843 0.15967873527793394
844 0.15967873527793394
845 0.15967873527793394
846 0.15967873527793394
847 0.15967873527793394
848 0.15967873527793394
849 0.15967873527793394
850 0.15967873527793394
851 0.15967873527793394
852 0.159742095762696
853 0.1598054452494085
854 0.15986878375475297
855 0.15986878375475297
856 0.1599321003472242
857 0.1599321003472242
858 0.15999539509300506
859 0.16005867894014728
860 0.16005867894014728
861 0.16005867894014728
862 0.16005867894014728
863 0.16005867894014728
864 0.16005867894014728
865 0.16005867894014728
866 0.16005867894014728
867 0.16005867894014728
868 0.16005867894014728
869 0.16005867894014728
870 0.16005867894014728
871 0.16005867894014728
872 0.16005867894014728
873 0.16005867894014728
874 0.16005867894014728
875 0.16005867894014728
876 0.16005867894014728
877 0.16012176937582634
878 0.16012176937582634
879 0.16012176937582634
880 0.16012176937582634
881 0.16012176937582634
882 0.16012176937582634
883 0.16012176937582634
884 0.16012176937582634
885 0.16012176937582634
886 0.16012176937582634
887 0.16012176937582634
888 0.16012176937582634
889 0.16012176937582634
890 0.16012176937582634
891 0.16012176937582634
892 0.16012176937582634
893 0.16018469215244704
894 0.16018469215244704
895 0.16018469215244704
896 0.16018469215244704
897 0.1602475736204363
898 0.1602475736204363
899 0.1602475736204363
900 0.1602475736204363
901 0.1602475736204363
902 0.1602475736204363
903 0.1602475736204363
904 0.1602475736204363
905 0.1602475736204363
906 0.1602475736204363
907 0.1602475736204363
908 0.1602475736204363
909 0.1602475736204363
910 0.1602475736204363
911 0.1602475736204363
912 0.1602475736204363
913 0.1602475736204363
914 0.1602475736204363
915 0.1602475736204363
916 0.1602475736204363
917 0.1602475736204363
918 0.1602475736204363
919 0.1602475736204363
920 0.1602475736204363
921 0.1602475736204363
922 0.1602475736204363
923 0.1602475736204363
924 0.1602475736204363
925 0.1602475736204363
926 0.1602475736204363
927 0.1602475736204363
928 0.1602475736204363
929 0.1602475736204363
930 0.1602475736204363
931 0.1602475736204363
932 0.1602475736204363
933 0.1602475736204363
934 0.1602475736204363
935 0.1602475736204363
936 0.1602475736204363
937 0.1602475736204363
938 0.1602475736204363
939 0.1602475736204363
940 0.1602475736204363
941 0.1602475736204363
942 0.1602475736204363
943 0.16037241940169636
944 0.16037241940169636
945 0.16037241940169636
946 0.16037241940169636
947 0.16037241940169636
948 0.16037241940169636
949 0.16037241940169636
950 0.16037241940169636
951 0.16037241940169636
952 0.16037241940169636
953 0.16037241940169636
954 0.16037241940169636
955 0.16037241940169636
956 0.16037241940169636
957 0.16037241940169636
958 0.16037241940169636
959 0.16037241940169636
960 0.16037241940169636
961 0.16037241940169636
962 0.16037241940169636
963 0.16037241940169636
964 0.16037241940169636
965 0.16037241940169636
966 0.16037241940169636
967 0.16062119917875303
968 0.16062119917875303
969 0.16062119917875303
970 0.16062119917875303
971 0.16062119917875303
972 0.16062119917875303
973 0.16062119917875303
974 0.16062119917875303
975 0.16062119917875303
976 0.16062119917875303
977 0.16062119917875303
978 0.16062119917875303
979 0.16062119917875303
980 0.16062119917875303
981 0.16062119917875303
982 0.16062119917875303
983 0.16062119917875303
984 0.16062119917875303
985 0.16062119917875303
986 0.16062119917875303
987 0.16062119917875303
988 0.16074520197078934
989 0.16080719428272458
990 0.16080719428272458
991 0.16080719428272458
992 0.16080719428272458
993 0.16080719428272458
994 0.16080719428272458
995 0.16080719428272458
996 0.16080719428272458
997 0.16080719428272458
998 0.16086910536689875
999 0.16086910536689875
1000 0.16086910536689875

==> data/mean-ndcg-oe-rats-1000-sanitizer=address.dat <==
1 0.019878997407087293
2 0.02151494318125702
3 0.022379247416347774
4 0.02386818970873634
5 0.02988664306242843
6 0.0317338713447518
7 0.03375058122663022
8 0.034841211742743364
9 0.03640230074359375
10 0.03765150051160535
11 0.03982132463508001
12 0.04122273252320784
13 0.041676750734162375
14 0.044110232387496826
15 0.045190612681360265
16 0.045190612681360265
17 0.047885134777631407
18 0.048902459381635906
19 0.049302421720719324
20 0.049892750801178144
21 0.051249455009927516
22 0.05277799246512199
23 0.05334351785488569
24 0.05483246014727425
25 0.05703898792829441
26 0.057947846691722045
27 0.05812763458945455
28 0.05937303461298355
29 0.06500954412629062
30 0.06588183922820116
31 0.06605470007521932
32 0.0665687187351257
33 0.06945683260544377
34 0.07097336778007135
35 0.0713077262997209
36 0.07280092291169937
37 0.07378908926827726
38 0.0746067226283329
39 0.07558114868559705
40 0.0767104199722631
41 0.0770309887249258
42 0.07894236815257014
43 0.07989225190838847
44 0.08020701059545837
45 0.08067643824484483
46 0.08098764192100162
47 0.08114239752320648
48 0.08160420459378734
49 0.08236990822445092
50 0.082674647091156
51 0.082674647091156
52 0.08327821988302479
53 0.08387896437004792
54 0.08567294560197607
55 0.08656592105812524
56 0.08715863186391233
57 0.08833897606210572
58 0.08848590053599244
59 0.08848590053599244
60 0.0893602986277271
61 0.09081188703703605
62 0.09124568179626727
63 0.09124568179626727
64 0.09124568179626727
65 0.09210363799636612
66 0.09210363799636612
67 0.09210363799636612
68 0.09238662097898533
69 0.09323269471978142
70 0.09337323777273875
71 0.09393357147850578
72 0.09393357147850578
73 0.0946295298698474
74 0.0949070477357662
75 0.09684373142251423
76 0.09739540442396605
77 0.09780793374428402
78 0.09876769581205341
79 0.09890441110240758
80 0.09917706873143588
81 0.09972086561077742
82 0.09985644190711228
83 0.10012686159309686
84 0.10093595959666933
85 0.10147394193513949
86 0.10201053160763787
87 0.10201053160763787
88 0.10214399976909087
89 0.1026765467767115
90 0.1029421680148962
91 0.10333963687052111
92 0.10347181048184596
93 0.10347181048184596
94 0.10347181048184596
95 0.10373431895778522
96 0.10386527587430176
97 0.10386527587430176
98 0.103995651155739
99 0.10425583265588072
100 0.1043856429266013
101 0.1043856429266013
102 0.1043856429266013
103 0.1043856429266013
104 0.10451436985992783
105 0.10978144664510092
106 0.10990965379004934
107 0.10990965379004934
108 0.11042045798427126
109 0.11067536386498043
110 0.11080257189170299
111 0.11156436931080639
112 0.11181782431245776
113 0.11333572534695238
114 0.11346198427489745
115 0.11409212909135644
116 0.11421793088942214
117 0.11459466300914357
118 0.1147200186406862
119 0.11547083774499371
120 0.11597051765219832
121 0.11609522360958707
122 0.11609522360958707
123 0.1162195088895122
124 0.11634358741387789
125 0.11634358741387789
126 0.11634358741387789
127 0.11671400351463108
128 0.1168372778293272
129 0.1168372778293272
130 0.11696016312072824
131 0.11696016312072824
132 0.11696016312072824
133 0.11696016312072824
134 0.11720442672297637
135 0.11732637504982478
136 0.11744814179094239
137 0.11744814179094239
138 0.11744814179094239
139 0.11744814179094239
140 0.11744814179094239
141 0.11744814179094239
142 0.11756885684215443
143 0.11768940262679191
144 0.11768940262679191
145 0.1178096147721666
146 0.1178096147721666
147 0.11792949962213473
148 0.11792949962213473
149 0.11804906331187386
150 0.11804906331187386
151 0.11816831177751976
152 0.11816831177751976
153 0.11840618975294961
154 0.11840618975294961
155 0.11852482482746249
156 0.11864330997766336
157 0.11899831963562978
158 0.1193528874197892
159 0.1194709306761405
160 0.11958882919408317
161 0.11958882919408317
162 0.11958882919408317
163 0.11970630090675993
164 0.12005829646571847
165 0.1201754896337193
166 0.12029254527420208
167 0.12029254527420208
168 0.12029254527420208
169 0.12029254527420208
170 0.12040906204686053
171 0.12040906204686053
172 0.12040906204686053
173 0.12064131001047135
174 0.12064131001047135
175 0.12075717731501655
176 0.12075717731501655
177 0.12075717731501655
178 0.12075717731501655
179 0.12075717731501655
180 0.1208724202477519
181 0.1208724202477519
182 0.1208724202477519
183 0.1208724202477519
184 0.1208724202477519
185 0.1208724202477519
186 0.1208724202477519
187 0.12110123593899862
188 0.12121552799505893
189 0.12121552799505893
190 0.12132959099118938
191 0.12132959099118938
192 0.1215572654398819
193 0.1216709909855609
194 0.1216709909855609
195 0.1216709909855609
196 0.1216709909855609
197 0.1216709909855609
198 0.1216709909855609
199 0.12178406274065841
200 0.12178406274065841
201 0.12178406274065841
202 0.1218968176472181
203 0.1218968176472181
204 0.12200936488008952
205 0.12212180931849607
206 0.12212180931849607
207 0.12212180931849607
208 0.12212180931849607
209 0.12234588936186817
210 0.12256977049950589
211 0.12256977049950589
212 0.12256977049950589
213 0.12290470865913725
214 0.12301625779735165
215 0.12301625779735165
216 0.12301625779735165
217 0.12301625779735165
218 0.12312742537383511
219 0.12323849905079014
220 0.12334947941148408
221 0.12334947941148408
222 0.12334947941148408
223 0.12334947941148408
224 0.12334947941148408
225 0.12334947941148408
226 0.12345991177339868
227 0.12345991177339868
228 0.1236804199419459
229 0.1236804199419459
230 0.1236804199419459
231 0.1236804199419459
232 0.1236804199419459
233 0.1236804199419459
234 0.12422907884851225
235 0.12455801835383237
236 0.12455801835383237
237 0.12455801835383237
238 0.12466741195026886
239 0.12466741195026886
240 0.12477663933844087
241 0.12477663933844087
242 0.12521289154488616
243 0.12521289154488616
244 0.1255395931942748
245 0.1260836930725373
246 0.12630117276614183
247 0.12630117276614183
248 0.12630117276614183
249 0.12630117276614183
250 0.12630117276614183
251 0.12630117276614183
252 0.12673424551109833
253 0.12695062762379378
254 0.12695062762379378
255 0.12695062762379378
256 0.12695062762379378
257 0.12705851424434939
258 0.12705851424434939
259 0.12716625104416146
260 0.12727391351996276
261 0.1273815020578656
262 0.12759653202302437
263 0.1278114156357033
264 0.12813352265291536
265 0.12824081923028693
266 0.12824081923028693
267 0.12824081923028693
268 0.12834790072261978
269 0.12834790072261978
270 0.12834790072261978
271 0.12834790072261978
272 0.12834790072261978
273 0.12834790072261978
274 0.1284545616552592
275 0.1285611537041206
276 0.1285611537041206
277 0.1285611537041206
278 0.1285611537041206
279 0.1287737934248165
280 0.12898629869588704
281 0.12898629869588704
282 0.12909241784899592
283 0.12909241784899592
284 0.12909241784899592
285 0.12909241784899592
286 0.12909241784899592
287 0.12930399977537546
288 0.12930399977537546
289 0.12940966161410491
290 0.1295152593414838
291 0.1295152593414838
292 0.1295152593414838
293 0.12962066650883666
294 0.12962066650883666
295 0.12962066650883666
296 0.12962066650883666
297 0.12962066650883666
298 0.12972576184676715
299 0.12972576184676715
300 0.12972576184676715
301 0.12972576184676715
302 0.12983061274968685
303 0.13035456512055937
304 0.13035456512055937
305 0.1304592355383181
306 0.1304592355383181
307 0.13087744120062034
308 0.13087744120062034
309 0.1309818746519276
310 0.1309818746519276
311 0.1309818746519276
312 0.13108613306810843
313 0.13108613306810843
314 0.13108613306810843
315 0.13119021869624606
316 0.13129424721890925
317 0.13129424721890925
318 0.13129424721890925
319 0.13129424721890925
320 0.13139804972350355
321 0.13139804972350355
322 0.13139804972350355
323 0.13150168518874475
324 0.13150168518874475
325 0.13150168518874475
326 0.13150168518874475
327 0.13160510114530874
328 0.13160510114530874
329 0.13160510114530874
330 0.13160510114530874
331 0.13160510114530874
332 0.13160510114530874
333 0.13170819450415563
334 0.13170819450415563
335 0.13170819450415563
336 0.13181112947103982
337 0.13181112947103982
338 0.13181112947103982
339 0.13181112947103982
340 0.13181112947103982
341 0.13191380461693514
342 0.13211905220385992
343 0.13211905220385992
344 0.13211905220385992
345 0.13211905220385992
346 0.13242631333206042
347 0.13242631333206042
348 0.13252863317572064
349 0.13252863317572064
350 0.13252863317572064
351 0.13252863317572064
352 0.13263075425400575
353 0.13273282611245246
354 0.13273282611245246
355 0.13273282611245246
356 0.13273282611245246
357 0.13273282611245246
358 0.13273282611245246
359 0.1328346065160094
360 0.1328346065160094
361 0.1328346065160094
362 0.1328346065160094
363 0.1328346065160094
364 0.1328346065160094
365 0.1328346065160094
366 0.13293605500623132
367 0.1330374567722473
368 0.1330374567722473
369 0.1330374567722473
370 0.1330374567722473
371 0.1330374567722473
372 0.1330374567722473
373 0.1330374567722473
374 0.1330374567722473
375 0.1330374567722473
376 0.13313844552520154
377 0.13313844552520154
378 0.13313844552520154
379 0.13323929952725153
380 0.13334010892798728
381 0.13354163883920397
382 0.1337430801705979
383 0.13384375670063728
384 0.13384375670063728
385 0.13384375670063728
386 0.13384375670063728
387 0.1342457627446292
388 0.1342457627446292
389 0.1342457627446292
390 0.1342457627446292
391 0.1342457627446292
392 0.1342457627446292
393 0.1342457627446292
394 0.1342457627446292
395 0.13434592133966047
396 0.13434592133966047
397 0.13434592133966047
398 0.13434592133966047
399 0.13434592133966047
400 0.13434592133966047
401 0.13434592133966047
402 0.13434592133966047
403 0.13434592133966047
404 0.13434592133966047
405 0.13434592133966047
406 0.13434592133966047
407 0.13444558253027433
408 0.13454520315216184
409 0.13464478333728605
410 0.13464478333728605
411 0.13484378274617023
412 0.13504270206420307
413 0.13504270206420307
414 0.13514208201847838
415 0.13514208201847838
416 0.13514208201847838
417 0.13514208201847838
418 0.13514208201847838
419 0.13524126492918917
420 0.13524126492918917
421 0.13524126492918917
422 0.13524126492918917
423 0.13524126492918917
424 0.13534025389431803
425 0.13534025389431803
426 0.13543916612932438
427 0.13543916612932438
428 0.13553800211079087
429 0.13563680014256166
430 0.13573556034181966
431 0.13583428282510424
432 0.1360316525915284
433 0.1360316525915284
434 0.1360316525915284
435 0.1360316525915284
436 0.1360316525915284
437 0.1360316525915284
438 0.1360316525915284
439 0.13613007746686515
440 0.13613007746686515
441 0.13613007746686515
442 0.13613007746686515
443 0.13613007746686515
444 0.13613007746686515
445 0.13613007746686515
446 0.13613007746686515
447 0.13613007746686515
448 0.13642437309406918
449 0.13642437309406918
450 0.13642437309406918
451 0.13642437309406918
452 0.13642437309406918
453 0.1365222940692199
454 0.13671806561517263
455 0.13671806561517263
456 0.13710932831756137
457 0.13710932831756137
458 0.13710932831756137
459 0.13710932831756137
460 0.13710932831756137
461 0.13710932831756137
462 0.13710932831756137
463 0.13710932831756137
464 0.13710932831756137
465 0.13710932831756137
466 0.13710932831756137
467 0.13710932831756137
468 0.13710932831756137
469 0.13710932831756137
470 0.13710932831756137
471 0.13710932831756137
472 0.13720659747900651
473 0.13720659747900651
474 0.13720659747900651
475 0.13730376689361284
476 0.13730376689361284
477 0.13730376689361284
478 0.13740083739051132
479 0.13740083739051132
480 0.13749784239685253
481 0.13749784239685253
482 0.13759478227214314
483 0.13778859715910738
484 0.13788547225934583
485 0.13866021502037665
486 0.13866021502037665
487 0.13866021502037665
488 0.13875696162471665
489 0.13885367632223378
490 0.13885367632223378
491 0.13885367632223378
492 0.13885367632223378
493 0.13885367632223378
494 0.13885367632223378
495 0.13885367632223378
496 0.13904666379319935
497 0.13904666379319935
498 0.13904666379319935
499 0.1392394643798852
500 0.1392394643798852
501 0.1392394643798852
502 0.1392394643798852
503 0.1392394643798852
504 0.13933571057156388
505 0.13933571057156388
506 0.13933571057156388
507 0.13943186526662874
508 0.13962411397599886
509 0.1398163021618775
510 0.1400084299808061
511 0.1400084299808061
512 0.14020043753257574
513 0.14058433283283814
514 0.14058433283283814
515 0.14077616114003583
516 0.14087204557228636
517 0.14125546471906847
518 0.14125546471906847
519 0.14135126044065752
520 0.14135126044065752
521 0.14135126044065752
522 0.14135126044065752
523 0.14154261741241533
524 0.1416382667737656
525 0.1416382667737656
526 0.1416382667737656
527 0.1416382667737656
528 0.1416382667737656
529 0.1416382667737656
530 0.1416382667737656
531 0.1416382667737656
532 0.1416382667737656
533 0.1416382667737656
534 0.1416382667737656
535 0.14173360051877223
536 0.14192421147177983
537 0.14192421147177983
538 0.14192421147177983
539 0.14192421147177983
540 0.14192421147177983
541 0.14192421147177983
542 0.14192421147177983
543 0.1421144305131535
544 0.1421144305131535
545 0.1421144305131535
546 0.1421144305131535
547 0.1421144305131535
548 0.1421144305131535
549 0.1421144305131535
550 0.1421144305131535
551 0.1421144305131535
552 0.1421144305131535
553 0.1421144305131535
554 0.1421144305131535
555 0.1421144305131535
556 0.1421144305131535
557 0.1421144305131535
558 0.1421144305131535
559 0.14220910434827136
560 0.14220910434827136
561 0.14220910434827136
562 0.14220910434827136
563 0.14220910434827136
564 0.14220910434827136
565 0.14220910434827136
566 0.14220910434827136
567 0.14220910434827136
568 0.14220910434827136
569 0.14220910434827136
570 0.1423034880427182
571 0.14249220340853785
572 0.14249220340853785
573 0.14258650924732114
574 0.14258650924732114
575 0.14258650924732114
576 0.14258650924732114
577 0.14258650924732114
578 0.14268068650831625
579 0.14268068650831625
580 0.14268068650831625
581 0.14268068650831625
582 0.14268068650831625
583 0.14268068650831625
584 0.14268068650831625
585 0.14268068650831625
586 0.14268068650831625
587 0.14268068650831625
588 0.14268068650831625
589 0.14268068650831625
590 0.14268068650831625
591 0.14268068650831625
592 0.14268068650831625
593 0.14277448662786496
594 0.14277448662786496
595 0.14277448662786496
596 0.14277448662786496
597 0.14277448662786496
598 0.14277448662786496
599 0.14277448662786496
600 0.14277448662786496
601 0.14277448662786496
602 0.14277448662786496
603 0.14277448662786496
604 0.14277448662786496
605 0.14277448662786496
606 0.14277448662786496
607 0.14277448662786496
608 0.14277448662786496
609 0.14277448662786496
610 0.14277448662786496
611 0.14277448662786496
612 0.14277448662786496
613 0.14277448662786496
614 0.14277448662786496
615 0.14277448662786496
616 0.14277448662786496
617 0.14277448662786496
618 0.14286768517055912
619 0.14286768517055912
620 0.1430539887634132
621 0.1430539887634132
622 0.1430539887634132
623 0.1430539887634132
624 0.1430539887634132
625 0.1430539887634132
626 0.1430539887634132
627 0.1430539887634132
628 0.1430539887634132
629 0.1430539887634132
630 0.1430539887634132
631 0.1430539887634132
632 0.1430539887634132
633 0.1430539887634132
634 0.14314681876884455
635 0.14333243352192174
636 0.14333243352192174
637 0.14333243352192174
638 0.14361065282745336
639 0.14361065282745336
640 0.14361065282745336
641 0.14361065282745336
642 0.14361065282745336
643 0.14361065282745336
644 0.14361065282745336
645 0.14361065282745336
646 0.14370321432160707
647 0.14370321432160707
648 0.14370321432160707
649 0.14370321432160707
650 0.14370321432160707
651 0.14370321432160707
652 0.14370321432160707
653 0.14370321432160707
654 0.14370321432160707
655 0.14370321432160707
656 0.14370321432160707
657 0.14370321432160707
658 0.14370321432160707
659 0.14370321432160707
660 0.14370321432160707
661 0.14379544920231202
662 0.14379544920231202
663 0.14379544920231202
664 0.14379544920231202
665 0.14379544920231202
666 0.14379544920231202
667 0.14379544920231202
668 0.14379544920231202
669 0.14379544920231202
670 0.14379544920231202
671 0.14379544920231202
672 0.14379544920231202
673 0.14379544920231202
674 0.14379544920231202
675 0.14379544920231202
676 0.14379544920231202
677 0.14379544920231202
678 0.14379544920231202
679 0.14379544920231202
680 0.14379544920231202
681 0.14379544920231202
682 0.14379544920231202
683 0.14379544920231202
684 0.1438872016321284
685 0.1438872016321284
686 0.1438872016321284
687 0.1439788926950873
688 0.1439788926950873
689 0.1439788926950873
690 0.1439788926950873
691 0.1439788926950873
692 0.14407048225266053
693 0.14416205162388832
694 0.14416205162388832
695 0.14416205162388832
696 0.14416205162388832
697 0.14425354062789042
698 0.14425354062789042
699 0.14425354062789042
700 0.14425354062789042
701 0.14425354062789042
702 0.14425354062789042
703 0.14425354062789042
704 0.14425354062789042
705 0.14425354062789042
706 0.14425354062789042
707 0.14425354062789042
708 0.14425354062789042
709 0.14425354062789042
710 0.14425354062789042
711 0.14425354062789042
712 0.14425354062789042
713 0.14434471407400606
714 0.14434471407400606
715 0.144435848724382
716 0.144435848724382
717 0.14452694472009966
718 0.14461802144110655
719 0.14470907892232954
720 0.14470907892232954
721 0.14489111713429537
722 0.14489111713429537
723 0.14489111713429537
724 0.14489111713429537
725 0.14489111713429537
726 0.14489111713429537
727 0.14489111713429537
728 0.14489111713429537
729 0.14489111713429537
730 0.14489111713429537
731 0.14498194642166037
732 0.14498194642166037
733 0.14516352987971162
734 0.14516352987971162
735 0.14516352987971162
736 0.14516352987971162
737 0.14516352987971162
738 0.14516352987971162
739 0.14516352987971162
740 0.14516352987971162
741 0.14525417269818852
742 0.14525417269818852
743 0.14525417269818852
744 0.14525417269818852
745 0.14525417269818852
746 0.14525417269818852
747 0.14525417269818852
748 0.14525417269818852
749 0.14525417269818852
750 0.14525417269818852
751 0.14525417269818852
752 0.14525417269818852
753 0.14525417269818852
754 0.14525417269818852
755 0.14525417269818852
756 0.14525417269818852
757 0.14525417269818852
758 0.14525417269818852
759 0.14525417269818852
760 0.14525417269818852
761 0.14525417269818852
762 0.14525417269818852
763 0.14525417269818852
764 0.14525417269818852
765 0.14525417269818852
766 0.14525417269818852
767 0.14525417269818852
768 0.14525417269818852
769 0.14525417269818852
770 0.14525417269818852
771 0.14525417269818852
772 0.14525417269818852
773 0.14525417269818852
774 0.14525417269818852
775 0.14525417269818852
776 0.14525417269818852
777 0.14525417269818852
778 0.14525417269818852
779 0.14525417269818852
780 0.14525417269818852
781 0.14525417269818852
782 0.14525417269818852
783 0.14525417269818852
784 0.14525417269818852
785 0.14525417269818852
786 0.14525417269818852
787 0.14525417269818852
788 0.14525417269818852
789 0.14525417269818852
790 0.14525417269818852
791 0.14525417269818852
792 0.14525417269818852
793 0.14525417269818852
794 0.14525417269818852
795 0.14525417269818852
796 0.14525417269818852
797 0.14525417269818852
798 0.14525417269818852
799 0.14525417269818852
800 0.14525417269818852
801 0.14525417269818852
802 0.14525417269818852
803 0.14525417269818852
804 0.14525417269818852
805 0.14525417269818852
806 0.14525417269818852
807 0.14525417269818852
808 0.14534364522433818
809 0.14534364522433818
810 0.14534364522433818
811 0.14534364522433818
812 0.14534364522433818
813 0.14534364522433818
814 0.14534364522433818
815 0.14534364522433818
816 0.14534364522433818
817 0.14534364522433818
818 0.1454329538907488
819 0.1455222463141234
820 0.1455222463141234
821 0.1455222463141234
822 0.1455222463141234
823 0.1455222463141234
824 0.1455222463141234
825 0.1455222463141234
826 0.1455222463141234
827 0.1455222463141234
828 0.1455222463141234
829 0.1455222463141234
830 0.1455222463141234
831 0.1455222463141234
832 0.1455222463141234
833 0.1455222463141234
834 0.1455222463141234
835 0.1455222463141234
836 0.1455222463141234
837 0.1455222463141234
838 0.1455222463141234
839 0.1455222463141234
840 0.1455222463141234
841 0.1455222463141234
842 0.1455222463141234
843 0.1455222463141234
844 0.1455222463141234
845 0.14561112522860126
846 0.14561112522860126
847 0.14561112522860126
848 0.14561112522860126
849 0.14561112522860126
850 0.14561112522860126
851 0.14561112522860126
852 0.14561112522860126
853 0.14561112522860126
854 0.14569986482856961
855 0.14569986482856961
856 0.14569986482856961
857 0.14569986482856961
858 0.14569986482856961
859 0.14569986482856961
860 0.14569986482856961
861 0.14569986482856961
862 0.14569986482856961
863 0.14569986482856961
864 0.14569986482856961
865 0.14569986482856961
866 0.14569986482856961
867 0.14569986482856961
868 0.14569986482856961
869 0.14569986482856961
870 0.14578836139097978
871 0.14578836139097978
872 0.14578836139097978
873 0.14578836139097978
874 0.14578836139097978
875 0.14578836139097978
876 0.14578836139097978
877 0.14578836139097978
878 0.14578836139097978
879 0.14578836139097978
880 0.14578836139097978
881 0.14578836139097978
882 0.14578836139097978
883 0.14578836139097978
884 0.14578836139097978
885 0.14578836139097978
886 0.14578836139097978
887 0.14578836139097978
888 0.14578836139097978
889 0.14578836139097978
890 0.14578836139097978
891 0.14578836139097978
892 0.14578836139097978
893 0.14578836139097978
894 0.14578836139097978
895 0.14578836139097978
896 0.14578836139097978
897 0.14578836139097978
898 0.14578836139097978
899 0.14578836139097978
900 0.14578836139097978
901 0.14578836139097978
902 0.14578836139097978
903 0.14578836139097978
904 0.14578836139097978
905 0.14578836139097978
906 0.14578836139097978
907 0.14578836139097978
908 0.14578836139097978
909 0.14578836139097978
910 0.14578836139097978
911 0.14578836139097978
912 0.14578836139097978
913 0.14578836139097978
914 0.14578836139097978
915 0.14578836139097978
916 0.14578836139097978
917 0.14578836139097978
918 0.14578836139097978
919 0.14578836139097978
920 0.14578836139097978
921 0.14578836139097978
922 0.14578836139097978
923 0.14578836139097978
924 0.14578836139097978
925 0.14578836139097978
926 0.14578836139097978
927 0.14578836139097978
928 0.14578836139097978
929 0.14578836139097978
930 0.14578836139097978
931 0.14578836139097978
932 0.14578836139097978
933 0.14587595435940504
934 0.14587595435940504
935 0.14587595435940504
936 0.14587595435940504
937 0.14587595435940504
938 0.14587595435940504
939 0.14587595435940504
940 0.14587595435940504
941 0.14587595435940504
942 0.14587595435940504
943 0.14587595435940504
944 0.14587595435940504
945 0.1459633841369796
946 0.1459633841369796
947 0.1459633841369796
948 0.1459633841369796
949 0.1459633841369796
950 0.1459633841369796
951 0.1459633841369796
952 0.1459633841369796
953 0.14605070659911867
954 0.14605070659911867
955 0.14605070659911867
956 0.14605070659911867
957 0.14605070659911867
958 0.14605070659911867
959 0.14605070659911867
960 0.14605070659911867
961 0.14605070659911867
962 0.14605070659911867
963 0.14605070659911867
964 0.14605070659911867
965 0.14605070659911867
966 0.14605070659911867
967 0.14605070659911867
968 0.14605070659911867
969 0.14605070659911867
970 0.14605070659911867
971 0.14605070659911867
972 0.14605070659911867
973 0.14605070659911867
974 0.14613775280131427
975 0.14613775280131427
976 0.14613775280131427
977 0.14613775280131427
978 0.14613775280131427
979 0.14613775280131427
980 0.14613775280131427
981 0.14613775280131427
982 0.14613775280131427
983 0.14613775280131427
984 0.14613775280131427
985 0.14613775280131427
986 0.14622464456557174
987 0.14622464456557174
988 0.14622464456557174
989 0.14631149809854227
990 0.14631149809854227
991 0.14631149809854227
992 0.14631149809854227
993 0.14631149809854227
994 0.14631149809854227
995 0.14631149809854227
996 0.14631149809854227
997 0.14631149809854227
998 0.14631149809854227
999 0.14631149809854227
1000 0.14631149809854227

==> data/mean-ndcg-oe-rats-1000-sanitizer=memory.dat <==
1 0.0
2 0.020754268209587413
3 0.02733321557800847
4 0.02733321557800847
5 0.03242338409425244
6 0.03476685243048942
7 0.039152817342770124
8 0.05368080508948132
9 0.05368080508948132
10 0.05368080508948132
11 0.05368080508948132
12 0.05368080508948132
13 0.05368080508948132
14 0.05368080508948132
15 0.05368080508948132
16 0.05529034812973281
17 0.05529034812973281
18 0.06148531953411802
19 0.0630075446206954
20 0.06450537520422799
21 0.06893124015589067
22 0.06893124015589067
23 0.06893124015589067
24 0.07176463856426825
25 0.07316428365343512
26 0.07316428365343512
27 0.07316428365343512
28 0.07316428365343512
29 0.07316428365343512
30 0.07316428365343512
31 0.07316428365343512
32 0.07316428365343512
33 0.07316428365343512
34 0.07444690879747319
35 0.07699199305559519
36 0.07699199305559519
37 0.07824562076892921
38 0.07824562076892921
39 0.07948181698412071
40 0.07948181698412071
41 0.0819219357132703
42 0.0819219357132703
43 0.08312699657454421
44 0.08312699657454421
45 0.08550913600586053
46 0.08550913600586053
47 0.08668711121474898
48 0.08785884538286746
49 0.08785884538286746
50 0.08785884538286746
51 0.08901295764327506
52 0.08901295764327506
53 0.09129934373368874
54 0.09585117769276971
55 0.09698404238878351
56 0.09698404238878351
57 0.09810711659709746
58 0.09810711659709746
59 0.09810711659709746
60 0.09810711659709746
61 0.10031696895179541
62 0.10031696895179541
63 0.10031696895179541
64 0.10031696895179541
65 0.104670720370718
66 0.10683981059074643
67 0.10683981059074643
68 0.10791682148183336
69 0.1089901847692249
70 0.1089901847692249
71 0.1089901847692249
72 0.11005304968661302
73 0.11005304968661302
74 0.11005304968661302
75 0.11110603043171052
76 0.11215584237690748
77 0.11320254506025813
78 0.11320254506025813
79 0.11320254506025813
80 0.11424025847073749
81 0.11527508246645822
82 0.11527508246645822
83 0.12042106234613163
84 0.12452687984671655
85 0.12555063900068028
86 0.12555063900068028
87 0.12555063900068028
88 0.12555063900068028
89 0.12555063900068028
90 0.12555063900068028
91 0.1265591290576058
92 0.1265591290576058
93 0.1265591290576058
94 0.1265591290576058
95 0.1265591290576058
96 0.1265591290576058
97 0.12755372255051223
98 0.12755372255051223
99 0.12755372255051223
100 0.12755372255051223
101 0.12755372255051223
102 0.12755372255051223
103 0.12853559055398206
104 0.12951543964515858
105 0.1304932971291838
106 0.1304932971291838
107 0.1304932971291838
108 0.13340941778402618
109 0.13340941778402618
110 0.1343777051979603
111 0.1343777051979603
112 0.1343777051979603
113 0.1343777051979603
114 0.1343777051979603
115 0.1343777051979603
116 0.1343777051979603
117 0.1343777051979603
118 0.1343777051979603
119 0.1343777051979603
120 0.1343777051979603
121 0.1343777051979603
122 0.1343777051979603
123 0.1343777051979603
124 0.1343777051979603
125 0.1343777051979603
126 0.1343777051979603
127 0.1343777051979603
128 0.1343777051979603
129 0.1343777051979603
130 0.1343777051979603
131 0.13531163184331108
132 0.13531163184331108
133 0.13531163184331108
134 0.13531163184331108
135 0.13531163184331108
136 0.13531163184331108
137 0.13531163184331108
138 0.13531163184331108
139 0.13531163184331108
140 0.13531163184331108
141 0.13531163184331108
142 0.1371493596624205
143 0.1371493596624205
144 0.1371493596624205
145 0.1371493596624205
146 0.1371493596624205
147 0.1371493596624205
148 0.1371493596624205
149 0.1371493596624205
150 0.13805825431605587
151 0.13805825431605587
152 0.13805825431605587
153 0.13805825431605587
154 0.13805825431605587
155 0.13805825431605587
156 0.13805825431605587
157 0.13805825431605587
158 0.13805825431605587
159 0.13805825431605587
160 0.13805825431605587
161 0.13805825431605587
162 0.138953504110353
163 0.138953504110353
164 0.138953504110353
165 0.138953504110353
166 0.138953504110353
167 0.138953504110353
168 0.138953504110353
169 0.1398414242410528
170 0.1398414242410528
171 0.1398414242410528
172 0.1398414242410528
173 0.1398414242410528
174 0.1398414242410528
175 0.1398414242410528
176 0.1398414242410528
177 0.14160150502220245
178 0.14160150502220245
179 0.1424796518950561
180 0.1424796518950561
181 0.14423221644528914
182 0.14423221644528914
183 0.14423221644528914
184 0.14423221644528914
185 0.14423221644528914
186 0.14423221644528914
187 0.14423221644528914
188 0.14423221644528914
189 0.14423221644528914
190 0.14423221644528914
191 0.14423221644528914
192 0.14423221644528914
193 0.14423221644528914
194 0.14423221644528914
195 0.14423221644528914
196 0.14423221644528914
197 0.14423221644528914
198 0.14423221644528914
199 0.14423221644528914
200 0.14423221644528914
201 0.14423221644528914
202 0.14423221644528914
203 0.14423221644528914
204 0.14423221644528914
205 0.14508812575605473
206 0.14508812575605473
207 0.14508812575605473
208 0.14508812575605473
209 0.14508812575605473
210 0.14508812575605473
211 0.14508812575605473
212 0.14508812575605473
213 0.14593795788476854
214 0.14593795788476854
215 0.14593795788476854
216 0.14593795788476854
217 0.14593795788476854
218 0.14593795788476854
219 0.14593795788476854
220 0.14593795788476854
221 0.14593795788476854
222 0.14593795788476854
223 0.14593795788476854
224 0.14593795788476854
225 0.14593795788476854
226 0.14593795788476854
227 0.14593795788476854
228 0.14593795788476854
229 0.14593795788476854
230 0.14593795788476854
231 0.14593795788476854
232 0.14677452854159273
233 0.14677452854159273
234 0.14677452854159273
235 0.14677452854159273
236 0.14677452854159273
237 0.14677452854159273
238 0.14677452854159273
239 0.14677452854159273
240 0.14677452854159273
241 0.14677452854159273
242 0.14677452854159273
243 0.14677452854159273
244 0.14677452854159273
245 0.14677452854159273
246 0.14677452854159273
247 0.14677452854159273
248 0.14677452854159273
249 0.14677452854159273
250 0.14677452854159273
251 0.14677452854159273
252 0.14677452854159273
253 0.14677452854159273
254 0.14677452854159273
255 0.14677452854159273
256 0.14677452854159273
257 0.14677452854159273
258 0.14677452854159273
259 0.14677452854159273
260 0.14677452854159273
261 0.14677452854159273
262 0.14677452854159273
263 0.14677452854159273
264 0.14759180446026454
265 0.14759180446026454
266 0.14759180446026454
267 0.14759180446026454
268 0.14922197928433126
269 0.14922197928433126
270 0.14922197928433126
271 0.14922197928433126
272 0.14922197928433126
273 0.14922197928433126
274 0.14922197928433126
275 0.14922197928433126
276 0.14922197928433126
277 0.14922197928433126
278 0.14922197928433126
279 0.14922197928433126
280 0.14922197928433126
281 0.14922197928433126
282 0.14922197928433126
283 0.14922197928433126
284 0.14922197928433126
285 0.14922197928433126
286 0.14922197928433126
287 0.14922197928433126
288 0.14922197928433126
289 0.14922197928433126
290 0.14922197928433126
291 0.14922197928433126
292 0.14922197928433126
293 0.14922197928433126
294 0.14922197928433126
295 0.14922197928433126
296 0.14922197928433126
297 0.14922197928433126
298 0.14922197928433126
299 0.14922197928433126
300 0.14922197928433126
301 0.14922197928433126
302 0.14922197928433126
303 0.14922197928433126
304 0.14922197928433126
305 0.14922197928433126
306 0.14922197928433126
307 0.14922197928433126
308 0.15001735820898174
309 0.15001735820898174
310 0.1508118431127484
311 0.1508118431127484
312 0.1508118431127484
313 0.1508118431127484
314 0.1508118431127484
315 0.1508118431127484
316 0.1508118431127484
317 0.1508118431127484
318 0.1508118431127484
319 0.1508118431127484
320 0.1508118431127484
321 0.1508118431127484
322 0.15160112196934283
323 0.15160112196934283
324 0.15160112196934283
325 0.15160112196934283
326 0.15160112196934283
327 0.15160112196934283
328 0.15160112196934283
329 0.15160112196934283
330 0.15160112196934283
331 0.15160112196934283
332 0.15160112196934283
333 0.15160112196934283
334 0.15160112196934283
335 0.15160112196934283
336 0.15160112196934283
337 0.15160112196934283
338 0.15160112196934283
339 0.15160112196934283
340 0.15160112196934283
341 0.15160112196934283
342 0.15160112196934283
343 0.15160112196934283
344 0.15160112196934283
345 0.15160112196934283
346 0.15160112196934283
347 0.15160112196934283
348 0.15160112196934283
349 0.15160112196934283
350 0.15160112196934283
351 0.15160112196934283
352 0.15160112196934283
353 0.15160112196934283
354 0.15160112196934283
355 0.15160112196934283
356 0.15160112196934283
357 0.15160112196934283
358 0.15160112196934283
359 0.15160112196934283
360 0.15160112196934283
361 0.15160112196934283
362 0.15160112196934283
363 0.15160112196934283
364 0.15160112196934283
365 0.15160112196934283
366 0.15160112196934283
367 0.15160112196934283
368 0.15160112196934283
369 0.15160112196934283
370 0.15160112196934283
371 0.15160112196934283
372 0.15160112196934283
373 0.15160112196934283
374 0.15160112196934283
375 0.15160112196934283
376 0.15160112196934283
377 0.15160112196934283
378 0.15160112196934283
379 0.15160112196934283
380 0.15160112196934283
381 0.15160112196934283
382 0.15160112196934283
383 0.15236745581970831
384 0.15236745581970831
385 0.15236745581970831
386 0.15236745581970831
387 0.15236745581970831
388 0.15236745581970831
389 0.15236745581970831
390 0.15236745581970831
391 0.15236745581970831
392 0.15236745581970831
393 0.15236745581970831
394 0.15236745581970831
395 0.15236745581970831
396 0.15236745581970831
397 0.15236745581970831
398 0.15236745581970831
399 0.15236745581970831
400 0.1531282513094321
401 0.1531282513094321
402 0.1531282513094321
403 0.1531282513094321
404 0.1538877890503162
405 0.1538877890503162
406 0.1538877890503162
407 0.1538877890503162
408 0.1538877890503162
409 0.1538877890503162
410 0.1538877890503162
411 0.1538877890503162
412 0.1538877890503162
413 0.1538877890503162
414 0.1538877890503162
415 0.1538877890503162
416 0.1538877890503162
417 0.1538877890503162
418 0.1538877890503162
419 0.1538877890503162
420 0.1538877890503162
421 0.1538877890503162
422 0.1538877890503162
423 0.1538877890503162
424 0.1538877890503162
425 0.1538877890503162
426 0.1538877890503162
427 0.1538877890503162
428 0.1538877890503162
429 0.1538877890503162
430 0.1538877890503162
431 0.1538877890503162
432 0.1538877890503162
433 0.1538877890503162
434 0.1538877890503162
435 0.1538877890503162
436 0.1538877890503162
437 0.1538877890503162
438 0.1538877890503162
439 0.1538877890503162
440 0.1538877890503162
441 0.1538877890503162
442 0.1538877890503162
443 0.1538877890503162
444 0.1538877890503162
445 0.1538877890503162
446 0.1538877890503162
447 0.1538877890503162
448 0.1538877890503162
449 0.1538877890503162
450 0.1538877890503162
451 0.1538877890503162
452 0.1538877890503162
453 0.1538877890503162
454 0.1538877890503162
455 0.1538877890503162
456 0.1538877890503162
457 0.1538877890503162
458 0.1538877890503162
459 0.1538877890503162
460 0.1538877890503162
461 0.1538877890503162
462 0.1538877890503162
463 0.1538877890503162
464 0.1538877890503162
465 0.1538877890503162
466 0.1538877890503162
467 0.1538877890503162
468 0.1538877890503162
469 0.1538877890503162
470 0.1538877890503162
471 0.1538877890503162
472 0.1538877890503162
473 0.1538877890503162
474 0.1538877890503162
475 0.1538877890503162
476 0.1538877890503162
477 0.1538877890503162
478 0.1538877890503162
479 0.1538877890503162
480 0.1538877890503162
481 0.1538877890503162
482 0.1538877890503162
483 0.1538877890503162
484 0.1538877890503162
485 0.1538877890503162
486 0.1538877890503162
487 0.1538877890503162
488 0.1538877890503162
489 0.1538877890503162
490 0.1538877890503162
491 0.1538877890503162
492 0.1538877890503162
493 0.1538877890503162
494 0.1538877890503162
495 0.1538877890503162
496 0.1538877890503162
497 0.1538877890503162
498 0.1538877890503162
499 0.1538877890503162
500 0.1538877890503162
501 0.1538877890503162
502 0.1538877890503162
503 0.1538877890503162
504 0.1538877890503162
505 0.1538877890503162
506 0.1538877890503162
507 0.1538877890503162
508 0.1538877890503162
509 0.1538877890503162
510 0.1538877890503162
511 0.1538877890503162
512 0.1538877890503162
513 0.1538877890503162
514 0.1538877890503162
515 0.1538877890503162
516 0.1538877890503162
517 0.1538877890503162
518 0.1546171954686958
519 0.1546171954686958
520 0.1546171954686958
521 0.15534593005797048
522 0.15534593005797048
523 0.15534593005797048
524 0.15534593005797048
525 0.15534593005797048
526 0.15534593005797048
527 0.15534593005797048
528 0.15534593005797048
529 0.15534593005797048
530 0.15534593005797048
531 0.15534593005797048
532 0.15534593005797048
533 0.15534593005797048
534 0.15534593005797048
535 0.15534593005797048
536 0.15534593005797048
537 0.15534593005797048
538 0.15534593005797048
539 0.15534593005797048
540 0.15534593005797048
541 0.15534593005797048
542 0.15534593005797048
543 0.15534593005797048
544 0.15534593005797048
545 0.15534593005797048
546 0.15534593005797048
547 0.15534593005797048
548 0.15534593005797048
549 0.15534593005797048
550 0.15534593005797048
551 0.15534593005797048
552 0.15534593005797048
553 0.15534593005797048
554 0.15534593005797048
555 0.15534593005797048
556 0.15534593005797048
557 0.15534593005797048
558 0.15534593005797048
559 0.15534593005797048
560 0.15534593005797048
561 0.15534593005797048
562 0.15534593005797048
563 0.15534593005797048
564 0.15534593005797048
565 0.15534593005797048
566 0.15534593005797048
567 0.15534593005797048
568 0.15534593005797048
569 0.15534593005797048
570 0.15534593005797048
571 0.15534593005797048
572 0.15534593005797048
573 0.15534593005797048
574 0.15534593005797048
575 0.15534593005797048
576 0.15534593005797048
577 0.15534593005797048
578 0.15534593005797048
579 0.15534593005797048
580 0.15534593005797048
581 0.15534593005797048
582 0.15534593005797048
583 0.15534593005797048
584 0.15534593005797048
585 0.15534593005797048
586 0.15534593005797048
587 0.15534593005797048
588 0.15534593005797048
589 0.15534593005797048
590 0.15534593005797048
591 0.15534593005797048
592 0.15534593005797048
593 0.15534593005797048
594 0.15534593005797048
595 0.15534593005797048
596 0.15534593005797048
597 0.15534593005797048
598 0.15534593005797048
599 0.15534593005797048
600 0.15534593005797048
601 0.15534593005797048
602 0.15534593005797048
603 0.15534593005797048
604 0.15534593005797048
605 0.15534593005797048
606 0.15534593005797048
607 0.15534593005797048
608 0.15534593005797048
609 0.15534593005797048
610 0.15676763228585455
611 0.15676763228585455
612 0.15676763228585455
613 0.15676763228585455
614 0.15676763228585455
615 0.15676763228585455
616 0.15676763228585455
617 0.15676763228585455
618 0.15676763228585455
619 0.15676763228585455
620 0.15676763228585455
621 0.15676763228585455
622 0.15676763228585455
623 0.15676763228585455
624 0.15676763228585455
625 0.15676763228585455
626 0.15676763228585455
627 0.15676763228585455
628 0.15676763228585455
629 0.15676763228585455
630 0.15676763228585455
631 0.15676763228585455
632 0.15676763228585455
633 0.15676763228585455
634 0.15676763228585455
635 0.15676763228585455
636 0.15676763228585455
637 0.15676763228585455
638 0.15676763228585455
639 0.15676763228585455
640 0.15676763228585455
641 0.15676763228585455
642 0.15676763228585455
643 0.15676763228585455
644 0.15676763228585455
645 0.15676763228585455
646 0.15676763228585455
647 0.15676763228585455
648 0.15676763228585455
649 0.15676763228585455
650 0.15676763228585455
651 0.15676763228585455
652 0.15676763228585455
653 0.15676763228585455
654 0.15676763228585455
655 0.15676763228585455
656 0.15676763228585455
657 0.15676763228585455
658 0.15676763228585455
659 0.15676763228585455
660 0.15676763228585455
661 0.15676763228585455
662 0.15676763228585455
663 0.15676763228585455
664 0.15676763228585455
665 0.15676763228585455
666 0.15676763228585455
667 0.15676763228585455
668 0.15676763228585455
669 0.15676763228585455
670 0.15676763228585455
671 0.15676763228585455
672 0.15676763228585455
673 0.15676763228585455
674 0.15676763228585455
675 0.15676763228585455
676 0.15676763228585455
677 0.15676763228585455
678 0.15676763228585455
679 0.15676763228585455
680 0.15676763228585455
681 0.15676763228585455
682 0.15676763228585455
683 0.15676763228585455
684 0.15676763228585455
685 0.15676763228585455
686 0.15676763228585455
687 0.15676763228585455
688 0.15676763228585455
689 0.15676763228585455
690 0.15676763228585455
691 0.15676763228585455
692 0.15676763228585455
693 0.15676763228585455
694 0.15676763228585455
695 0.15676763228585455
696 0.15676763228585455
697 0.15676763228585455
698 0.15676763228585455
699 0.15676763228585455
700 0.15676763228585455
701 0.15676763228585455
702 0.15676763228585455
703 0.15676763228585455
704 0.15676763228585455
705 0.15676763228585455
706 0.15676763228585455
707 0.15676763228585455
708 0.15676763228585455
709 0.15676763228585455
710 0.15676763228585455
711 0.15676763228585455
712 0.15676763228585455
713 0.15676763228585455
714 0.15676763228585455
715 0.15746133485483452
716 0.15746133485483452
717 0.15746133485483452
718 0.15746133485483452
719 0.15746133485483452
720 0.15746133485483452
721 0.15746133485483452
722 0.15746133485483452
723 0.15746133485483452
724 0.15746133485483452
725 0.15746133485483452
726 0.15746133485483452
727 0.15746133485483452
728 0.15746133485483452
729 0.15746133485483452
730 0.15746133485483452
731 0.15746133485483452
732 0.15746133485483452
733 0.15746133485483452
734 0.15746133485483452
735 0.15746133485483452
736 0.15746133485483452
737 0.15746133485483452
738 0.15746133485483452
739 0.15746133485483452
740 0.15746133485483452
741 0.15746133485483452
742 0.15746133485483452
743 0.15746133485483452
744 0.15746133485483452
745 0.15746133485483452
746 0.15746133485483452
747 0.15746133485483452
748 0.15746133485483452
749 0.15746133485483452
750 0.15746133485483452
751 0.15746133485483452
752 0.15746133485483452
753 0.15746133485483452
754 0.15746133485483452
755 0.15746133485483452
756 0.15746133485483452
757 0.15746133485483452
758 0.15746133485483452
759 0.15746133485483452
760 0.15746133485483452
761 0.15746133485483452
762 0.15746133485483452
763 0.15746133485483452
764 0.15746133485483452
765 0.15746133485483452
766 0.15746133485483452
767 0.15746133485483452
768 0.15746133485483452
769 0.15746133485483452
770 0.15746133485483452
771 0.15746133485483452
772 0.15746133485483452
773 0.15746133485483452
774 0.15746133485483452
775 0.15746133485483452
776 0.15746133485483452
777 0.15746133485483452
778 0.15746133485483452
779 0.15746133485483452
780 0.15746133485483452
781 0.15746133485483452
782 0.15746133485483452
783 0.15746133485483452
784 0.15746133485483452
785 0.15746133485483452
786 0.15746133485483452
787 0.15746133485483452
788 0.15746133485483452
789 0.15746133485483452
790 0.15746133485483452
791 0.15746133485483452
792 0.15746133485483452
793 0.15746133485483452
794 0.15746133485483452
795 0.15746133485483452
796 0.15746133485483452
797 0.15746133485483452
798 0.15746133485483452
799 0.15746133485483452
800 0.15746133485483452
801 0.15746133485483452
802 0.15746133485483452
803 0.15746133485483452
804 0.15746133485483452
805 0.15746133485483452
806 0.15746133485483452
807 0.15746133485483452
808 0.15746133485483452
809 0.15746133485483452
810 0.15746133485483452
811 0.15746133485483452
812 0.15746133485483452
813 0.15746133485483452
814 0.15746133485483452
815 0.15746133485483452
816 0.15746133485483452
817 0.15746133485483452
818 0.15746133485483452
819 0.15746133485483452
820 0.15746133485483452
821 0.15746133485483452
822 0.15746133485483452
823 0.15746133485483452
824 0.15746133485483452
825 0.15746133485483452
826 0.15746133485483452
827 0.15746133485483452
828 0.15746133485483452
829 0.15746133485483452
830 0.15746133485483452
831 0.15746133485483452
832 0.15746133485483452
833 0.15746133485483452
834 0.15746133485483452
835 0.15746133485483452
836 0.15746133485483452
837 0.15746133485483452
838 0.15746133485483452
839 0.15746133485483452
840 0.15746133485483452
841 0.15746133485483452
842 0.15746133485483452
843 0.15746133485483452
844 0.15746133485483452
845 0.15746133485483452
846 0.15746133485483452
847 0.15746133485483452
848 0.15746133485483452
849 0.15746133485483452
850 0.15746133485483452
851 0.15746133485483452
852 0.15746133485483452
853 0.15746133485483452
854 0.15746133485483452
855 0.15746133485483452
856 0.15746133485483452
857 0.15746133485483452
858 0.15746133485483452
859 0.15746133485483452
860 0.15746133485483452
861 0.15746133485483452
862 0.15813587614081334
863 0.15813587614081334
864 0.15813587614081334
865 0.15813587614081334
866 0.15813587614081334
867 0.15813587614081334
868 0.15813587614081334
869 0.15813587614081334
870 0.15813587614081334
871 0.15813587614081334
872 0.15813587614081334
873 0.15813587614081334
874 0.15813587614081334
875 0.15813587614081334
876 0.15813587614081334
877 0.15813587614081334
878 0.15813587614081334
879 0.15813587614081334
880 0.15813587614081334
881 0.15813587614081334
882 0.15813587614081334
883 0.15813587614081334
884 0.15813587614081334
885 0.15813587614081334
886 0.15813587614081334
887 0.15813587614081334
888 0.15813587614081334
889 0.15813587614081334
890 0.15813587614081334
891 0.15813587614081334
892 0.15813587614081334
893 0.15813587614081334
894 0.15813587614081334
895 0.15813587614081334
896 0.15813587614081334
897 0.15813587614081334
898 0.15813587614081334
899 0.15813587614081334
900 0.15813587614081334
901 0.15813587614081334
902 0.15813587614081334
903 0.15813587614081334
904 0.15813587614081334
905 0.15813587614081334
906 0.15813587614081334
907 0.15813587614081334
908 0.15813587614081334
909 0.15813587614081334
910 0.15813587614081334
911 0.15813587614081334
912 0.15813587614081334
913 0.15813587614081334
914 0.15813587614081334
915 0.15813587614081334
916 0.15813587614081334
917 0.15813587614081334
918 0.15813587614081334
919 0.15813587614081334
920 0.15813587614081334
921 0.15813587614081334
922 0.15813587614081334
923 0.15813587614081334
924 0.15813587614081334
925 0.15813587614081334
926 0.15813587614081334
927 0.15813587614081334
928 0.15813587614081334
929 0.15813587614081334
930 0.15813587614081334
931 0.15813587614081334
932 0.15813587614081334
933 0.15813587614081334
934 0.15813587614081334
935 0.15813587614081334
936 0.15813587614081334
937 0.15813587614081334
938 0.15813587614081334
939 0.15813587614081334
940 0.15813587614081334
941 0.15813587614081334
942 0.15813587614081334
943 0.15813587614081334
944 0.15813587614081334
945 0.15813587614081334
946 0.15813587614081334
947 0.15813587614081334
948 0.15813587614081334
949 0.15813587614081334
950 0.15813587614081334
951 0.15813587614081334
952 0.15813587614081334
953 0.15813587614081334
954 0.15813587614081334
955 0.15813587614081334
956 0.15813587614081334
957 0.15813587614081334
958 0.15813587614081334
959 0.15813587614081334
960 0.15813587614081334
961 0.15813587614081334
962 0.15813587614081334
963 0.15813587614081334
964 0.15813587614081334
965 0.15813587614081334
966 0.15813587614081334
967 0.15813587614081334
968 0.15813587614081334
969 0.15813587614081334
970 0.15813587614081334
971 0.15813587614081334
972 0.15813587614081334
973 0.15813587614081334
974 0.15813587614081334
975 0.15813587614081334
976 0.15813587614081334
977 0.15813587614081334
978 0.15813587614081334
979 0.15813587614081334
980 0.15813587614081334
981 0.15813587614081334
982 0.15813587614081334
983 0.15813587614081334
984 0.15813587614081334
985 0.15813587614081334
986 0.15813587614081334
987 0.15813587614081334
988 0.15813587614081334
989 0.15813587614081334
990 0.15813587614081334
991 0.15813587614081334
992 0.15813587614081334
993 0.15813587614081334
994 0.15813587614081334
995 0.15813587614081334
996 0.15813587614081334
997 0.15813587614081334
998 0.15813587614081334
999 0.15813587614081334
1000 0.15813587614081334

==> data/mean-ndcg-oe-rats-1000-sanitizer=undefined.dat <==
1 0.004792332268370607
2 0.007815957285486216
3 0.01021212341967152
4 0.01227606858615743
5 0.012894044316564046
6 0.012894044316564046
7 0.014491488406020917
8 0.01801905092598913
9 0.018499929513311787
10 0.01896169441158317
11 0.019407290171409255
12 0.023292503254230146
13 0.023292503254230146
14 0.02451913915587463
15 0.0261165832453315
16 0.026898214370309856
17 0.0284305623994992
18 0.0291826675540252
19 0.029921895072107497
20 0.03064927605835974
21 0.03064927605835974
22 0.03100241460381901
23 0.03239605225228886
24 0.03342802483553182
25 0.0344475746129441
26 0.034783532948179166
27 0.03511582463775826
28 0.038404112696231646
29 0.045240687758373276
30 0.04556313038869612
31 0.04556313038869612
32 0.04651316168184577
33 0.04965312385808893
34 0.05152174068135207
35 0.05152174068135207
36 0.05274831397212881
37 0.05305270919964762
38 0.05365718319171429
39 0.05485783382883321
40 0.05694500136664889
41 0.05694500136664889
42 0.0581225657957141
43 0.05870777107019856
44 0.0595803967913005
45 0.06015880764363291
46 0.06015880764363291
47 0.06044483357294766
48 0.06072934410578155
49 0.061578467844450355
50 0.06214169926422313
51 0.06242193099518472
52 0.06409525460586886
53 0.06465041544571372
54 0.06492672485537039
55 0.06740237805688298
56 0.06822398317145445
57 0.0695874598460848
58 0.0695874598460848
59 0.0695874598460848
60 0.06985680984399135
61 0.07092996498109705
62 0.07092996498109705
63 0.07092996498109705
64 0.07119521681211292
65 0.07172378727191821
66 0.07172378727191821
67 0.07172378727191821
68 0.07224680853532145
69 0.07276805843846366
70 0.07328757381313343
71 0.07380539018499643
72 0.07432154183816894
73 0.07432154183816894
74 0.07483446223891663
75 0.07534581391065727
76 0.0756007203254655
77 0.0763631746762768
78 0.07686999563127872
79 0.07712267868389817
80 0.07737464743532446
81 0.0781284489401945
82 0.07888018268552731
83 0.07913008330588203
84 0.07937931823403256
85 0.07987647922892871
86 0.08012441623015899
87 0.08012441623015899
88 0.08037109780012881
89 0.08086323588943957
90 0.08086323588943957
91 0.08110810887450776
92 0.08110810887450776
93 0.08110810887450776
94 0.08110810887450776
95 0.08159328827812073
96 0.08159328827812073
97 0.08159328827812073
98 0.08183425345483464
99 0.08255557133581859
100 0.08255557133581859
101 0.08279498114673225
102 0.08279498114673225
103 0.08327179883531824
104 0.0839855547228206
105 0.08564760003113185
106 0.08564760003113185
107 0.08588408718046563
108 0.08682817736052112
109 0.0870637413413362
110 0.0870637413413362
111 0.08729840577528261
112 0.08729840577528261
113 0.08963628050492893
114 0.08963628050492893
115 0.08963628050492893
116 0.08986879277387784
117 0.09033298772863582
118 0.09033298772863582
119 0.09056427039734821
120 0.0907951528464839
121 0.09102563973577911
122 0.0912557356308944
123 0.0912557356308944
124 0.09148506287161505
125 0.09148506287161505
126 0.09171363865676678
127 0.09239825755224827
128 0.09239825755224827
129 0.09262573696261085
130 0.09262573696261085
131 0.09262573696261085
132 0.09262573696261085
133 0.09353002449502078
134 0.0939814829419874
135 0.09465765329740403
136 0.09488270780135474
137 0.09488270780135474
138 0.09510710129936774
139 0.09510710129936774
140 0.09510710129936774
141 0.09533052795526989
142 0.09555363868091257
143 0.09555363868091257
144 0.09555363868091257
145 0.09555363868091257
146 0.09555363868091257
147 0.09555363868091257
148 0.09555363868091257
149 0.09555363868091257
150 0.09555363868091257
151 0.09599443891973779
152 0.09599443891973779
153 0.09599443891973779
154 0.09599443891973779
155 0.09665223819071875
156 0.09665223819071875
157 0.09665223819071875
158 0.09665223819071875
159 0.09687041079071632
160 0.09687041079071632
161 0.09687041079071632
162 0.0970877877375744
163 0.0970877877375744
164 0.0970877877375744
165 0.0970877877375744
166 0.0970877877375744
167 0.0970877877375744
168 0.0970877877375744
169 0.0970877877375744
170 0.09751849031254504
171 0.09773359765684562
172 0.09773359765684562
173 0.09816284828607527
174 0.09816284828607527
175 0.098376999198789
176 0.098376999198789
177 0.098376999198789
178 0.098376999198789
179 0.0985902233596097
180 0.09880322028161419
181 0.09880322028161419
182 0.09944086313211215
183 0.09944086313211215
184 0.0996529681885127
185 0.0996529681885127
186 0.0996529681885127
187 0.09986442166676547
188 0.09986442166676547
189 0.10028647571167984
190 0.10028647571167984
191 0.10049708243377041
192 0.10070748126534967
193 0.10070748126534967
194 0.10070748126534967
195 0.10070748126534967
196 0.10070748126534967
197 0.10070748126534967
198 0.10070748126534967
199 0.10091646532389249
200 0.10091646532389249
201 0.10091646532389249
202 0.10133326221491341
203 0.10174967397996981
204 0.10174967397996981
205 0.10174967397996981
206 0.10174967397996981
207 0.10174967397996981
208 0.10174967397996981
209 0.10174967397996981
210 0.10174967397996981
211 0.10195638471138187
212 0.10195638471138187
213 0.10236908274193937
214 0.10236908274193937
215 0.10236908274193937
216 0.10236908274193937
217 0.10236908274193937
218 0.10236908274193937
219 0.1025743738669185
220 0.1025743738669185
221 0.1025743738669185
222 0.1025743738669185
223 0.1025743738669185
224 0.1025743738669185
225 0.10277864592988976
226 0.10298275174895559
227 0.10298275174895559
228 0.10298275174895559
229 0.10318636479021677
230 0.10318636479021677
231 0.10318636479021677
232 0.10318636479021677
233 0.10318636479021677
234 0.10359198674222778
235 0.10359198674222778
236 0.10359198674222778
237 0.10359198674222778
238 0.10359198674222778
239 0.10359198674222778
240 0.10379386547723585
241 0.10379386547723585
242 0.1039954404783769
243 0.10439828929847102
244 0.10459956395680041
245 0.10620856985878079
246 0.10620856985878079
247 0.10620856985878079
248 0.10620856985878079
249 0.10620856985878079
250 0.10620856985878079
251 0.10620856985878079
252 0.10620856985878079
253 0.10620856985878079
254 0.10620856985878079
255 0.10620856985878079
256 0.10620856985878079
257 0.10620856985878079
258 0.10620856985878079
259 0.10640769362456755
260 0.10640769362456755
261 0.10640769362456755
262 0.10640769362456755
263 0.10640769362456755
264 0.10759835758276033
265 0.10759835758276033
266 0.10759835758276033
267 0.10759835758276033
268 0.10819209537810728
269 0.10819209537810728
270 0.10819209537810728
271 0.10819209537810728
272 0.10819209537810728
273 0.10819209537810728
274 0.10819209537810728
275 0.10819209537810728
276 0.10819209537810728
277 0.10819209537810728
278 0.10819209537810728
279 0.1083886002957153
280 0.1083886002957153
281 0.1085848573153342
282 0.10878099127723037
283 0.10878099127723037
284 0.10878099127723037
285 0.10878099127723037
286 0.10878099127723037
287 0.1089765186644677
288 0.1089765186644677
289 0.1089765186644677
290 0.10917168890500664
291 0.10917168890500664
292 0.10917168890500664
293 0.10917168890500664
294 0.10917168890500664
295 0.10917168890500664
296 0.10917168890500664
297 0.10917168890500664
298 0.10917168890500664
299 0.10917168890500664
300 0.10917168890500664
301 0.10917168890500664
302 0.10917168890500664
303 0.10917168890500664
304 0.10917168890500664
305 0.10917168890500664
306 0.10917168890500664
307 0.11149052573224506
308 0.11187678003431178
309 0.11206979840997068
310 0.11226270848245076
311 0.11226270848245076
312 0.11245540335069558
313 0.11245540335069558
314 0.11245540335069558
315 0.11245540335069558
316 0.11245540335069558
317 0.11245540335069558
318 0.11245540335069558
319 0.11245540335069558
320 0.11245540335069558
321 0.11245540335069558
322 0.11245540335069558
323 0.11245540335069558
324 0.11245540335069558
325 0.11245540335069558
326 0.11245540335069558
327 0.11245540335069558
328 0.11245540335069558
329 0.11245540335069558
330 0.11245540335069558
331 0.11245540335069558
332 0.11245540335069558
333 0.11245540335069558
334 0.11245540335069558
335 0.11302644136402941
336 0.11302644136402941
337 0.11302644136402941
338 0.11302644136402941
339 0.11321640091063488
340 0.11321640091063488
341 0.11321640091063488
342 0.11321640091063488
343 0.11321640091063488
344 0.11321640091063488
345 0.11359518324610823
346 0.11359518324610823
347 0.11359518324610823
348 0.11359518324610823
349 0.11359518324610823
350 0.11359518324610823
351 0.11359518324610823
352 0.11359518324610823
353 0.11359518324610823
354 0.11359518324610823
355 0.11359518324610823
356 0.11359518324610823
357 0.11359518324610823
358 0.11359518324610823
359 0.11359518324610823
360 0.11359518324610823
361 0.11359518324610823
362 0.11359518324610823
363 0.11378294566363406
364 0.11378294566363406
365 0.1147208862438523
366 0.1147208862438523
367 0.11509571641407747
368 0.11509571641407747
369 0.11509571641407747
370 0.11509571641407747
371 0.11509571641407747
372 0.11509571641407747
373 0.11509571641407747
374 0.11546935491128744
375 0.11546935491128744
376 0.11546935491128744
377 0.11546935491128744
378 0.11546935491128744
379 0.11546935491128744
380 0.11565567516152901
381 0.11565567516152901
382 0.11565567516152901
383 0.1162138991803256
384 0.1162138991803256
385 0.1162138991803256
386 0.1162138991803256
387 0.1162138991803256
388 0.1162138991803256
389 0.1162138991803256
390 0.1162138991803256
391 0.1162138991803256
392 0.1162138991803256
393 0.1162138991803256
394 0.1162138991803256
395 0.1162138991803256
396 0.1162138991803256
397 0.1162138991803256
398 0.1162138991803256
399 0.1162138991803256
400 0.1162138991803256
401 0.1162138991803256
402 0.1162138991803256
403 0.1162138991803256
404 0.11639832367970959
405 0.11639832367970959
406 0.11639832367970959
407 0.11658252175884735
408 0.11658252175884735
409 0.1167665701201712
410 0.1167665701201712
411 0.11695046973365283
412 0.11695046973365283
413 0.11695046973365283
414 0.11695046973365283
415 0.11695046973365283
416 0.11750106547818653
417 0.11768452455748092
418 0.11805129750820953
419 0.11805129750820953
420 0.11805129750820953
421 0.11805129750820953
422 0.11841749420784244
423 0.11841749420784244
424 0.11841749420784244
425 0.11860037883239338
426 0.11860037883239338
427 0.11860037883239338
428 0.11860037883239338
429 0.11860037883239338
430 0.11860037883239338
431 0.11860037883239338
432 0.11860037883239338
433 0.11860037883239338
434 0.11860037883239338
435 0.11860037883239338
436 0.11860037883239338
437 0.11860037883239338
438 0.11860037883239338
439 0.11860037883239338
440 0.11878222407895649
441 0.11878222407895649
442 0.11878222407895649
443 0.11878222407895649
444 0.11878222407895649
445 0.11878222407895649
446 0.11878222407895649
447 0.11896360022464308
448 0.11896360022464308
449 0.11896360022464308
450 0.11896360022464308
451 0.11896360022464308
452 0.11896360022464308
453 0.11896360022464308
454 0.11896360022464308
455 0.11896360022464308
456 0.11896360022464308
457 0.11896360022464308
458 0.11896360022464308
459 0.11896360022464308
460 0.11896360022464308
461 0.11896360022464308
462 0.11896360022464308
463 0.11896360022464308
464 0.11896360022464308
465 0.11896360022464308
466 0.11896360022464308
467 0.11896360022464308
468 0.11896360022464308
469 0.11896360022464308
470 0.11896360022464308
471 0.11896360022464308
472 0.11896360022464308
473 0.11896360022464308
474 0.11896360022464308
475 0.11896360022464308
476 0.11896360022464308
477 0.11896360022464308
478 0.11896360022464308
479 0.11896360022464308
480 0.11896360022464308
481 0.11896360022464308
482 0.11896360022464308
483 0.11932181719623666
484 0.11932181719623666
485 0.11985878447330095
486 0.11985878447330095
487 0.11985878447330095
488 0.11985878447330095
489 0.11985878447330095
490 0.11985878447330095
491 0.11985878447330095
492 0.11985878447330095
493 0.11985878447330095
494 0.11985878447330095
495 0.11985878447330095
496 0.11985878447330095
497 0.11985878447330095
498 0.12003701303787492
499 0.12003701303787492
500 0.12039324080868898
501 0.12057129758117749
502 0.12057129758117749
503 0.12057129758117749
504 0.12057129758117749
505 0.12057129758117749
506 0.12057129758117749
507 0.12057129758117749
508 0.12057129758117749
509 0.12057129758117749
510 0.12057129758117749
511 0.12057129758117749
512 0.12057129758117749
513 0.12057129758117749
514 0.12057129758117749
515 0.12057129758117749
516 0.12074851529381943
517 0.12092567821427751
518 0.12127989474972069
519 0.12127989474972069
520 0.12127989474972069
521 0.12127989474972069
522 0.12127989474972069
523 0.12127989474972069
524 0.12127989474972069
525 0.12127989474972069
526 0.12127989474972069
527 0.12127989474972069
528 0.12127989474972069
529 0.12127989474972069
530 0.12127989474972069
531 0.12127989474972069
532 0.12127989474972069
533 0.12127989474972069
534 0.12127989474972069
535 0.12127989474972069
536 0.12127989474972069
537 0.12127989474972069
538 0.12127989474972069
539 0.12127989474972069
540 0.12127989474972069
541 0.12127989474972069
542 0.12127989474972069
543 0.12127989474972069
544 0.12127989474972069
545 0.12127989474972069
546 0.12127989474972069
547 0.12127989474972069
548 0.12127989474972069
549 0.12127989474972069
550 0.12127989474972069
551 0.12127989474972069
552 0.12127989474972069
553 0.12127989474972069
554 0.12127989474972069
555 0.12127989474972069
556 0.12127989474972069
557 0.12127989474972069
558 0.12145492442162581
559 0.12145492442162581
560 0.12145492442162581
561 0.12145492442162581
562 0.12145492442162581
563 0.12145492442162581
564 0.12145492442162581
565 0.12145492442162581
566 0.12145492442162581
567 0.12145492442162581
568 0.12145492442162581
569 0.12145492442162581
570 0.12145492442162581
571 0.12145492442162581
572 0.12162927236553463
573 0.12162927236553463
574 0.12162927236553463
575 0.12162927236553463
576 0.12162927236553463
577 0.12162927236553463
578 0.12162927236553463
579 0.12162927236553463
580 0.12162927236553463
581 0.12162927236553463
582 0.12162927236553463
583 0.12162927236553463
584 0.12162927236553463
585 0.12162927236553463
586 0.12162927236553463
587 0.12162927236553463
588 0.12162927236553463
589 0.12162927236553463
590 0.12162927236553463
591 0.12162927236553463
592 0.12162927236553463
593 0.12162927236553463
594 0.12162927236553463
595 0.12180254656980928
596 0.12180254656980928
597 0.12180254656980928
598 0.12180254656980928
599 0.12180254656980928
600 0.12180254656980928
601 0.12180254656980928
602 0.12180254656980928
603 0.12180254656980928
604 0.12180254656980928
605 0.12180254656980928
606 0.12180254656980928
607 0.12180254656980928
608 0.12180254656980928
609 0.12180254656980928
610 0.12180254656980928
611 0.12180254656980928
612 0.12180254656980928
613 0.12180254656980928
614 0.12180254656980928
615 0.12197493039266327
616 0.12197493039266327
617 0.12197493039266327
618 0.12197493039266327
619 0.12197493039266327
620 0.12197493039266327
621 0.12214705446824092
622 0.12214705446824092
623 0.12214705446824092
624 0.12214705446824092
625 0.12214705446824092
626 0.12214705446824092
627 0.12231892206054129
628 0.12231892206054129
629 0.12231892206054129
630 0.12231892206054129
631 0.12249062044130654
632 0.12249062044130654
633 0.12249062044130654
634 0.12249062044130654
635 0.12249062044130654
636 0.12249062044130654
637 0.12249062044130654
638 0.12249062044130654
639 0.12249062044130654
640 0.12249062044130654
641 0.12249062044130654
642 0.12249062044130654
643 0.12249062044130654
644 0.12249062044130654
645 0.12249062044130654
646 0.12249062044130654
647 0.12249062044130654
648 0.12266161501651887
649 0.12266161501651887
650 0.12266161501651887
651 0.12266161501651887
652 0.12266161501651887
653 0.12266161501651887
654 0.12283236692876594
655 0.12283236692876594
656 0.12283236692876594
657 0.12283236692876594
658 0.12283236692876594
659 0.12283236692876594
660 0.12283236692876594
661 0.12283236692876594
662 0.12283236692876594
663 0.12283236692876594
664 0.12283236692876594
665 0.12283236692876594
666 0.12283236692876594
667 0.12283236692876594
668 0.12283236692876594
669 0.12283236692876594
670 0.12283236692876594
671 0.12283236692876594
672 0.12283236692876594
673 0.12283236692876594
674 0.12283236692876594
675 0.12283236692876594
676 0.12283236692876594
677 0.12283236692876594
678 0.12283236692876594
679 0.12283236692876594
680 0.12283236692876594
681 0.12283236692876594
682 0.12283236692876594
683 0.12283236692876594
684 0.12283236692876594
685 0.12283236692876594
686 0.12283236692876594
687 0.12283236692876594
688 0.12283236692876594
689 0.12300175902110773
690 0.12300175902110773
691 0.12300175902110773
692 0.12300175902110773
693 0.12300175902110773
694 0.12300175902110773
695 0.12300175902110773
696 0.12300175902110773
697 0.12300175902110773
698 0.12300175902110773
699 0.12300175902110773
700 0.12300175902110773
701 0.12300175902110773
702 0.12300175902110773
703 0.12300175902110773
704 0.12300175902110773
705 0.12300175902110773
706 0.12300175902110773
707 0.12300175902110773
708 0.12300175902110773
709 0.12300175902110773
710 0.12317037773607269
711 0.12317037773607269
712 0.12317037773607269
713 0.12317037773607269
714 0.12333885251778152
715 0.12350729148021754
716 0.12350729148021754
717 0.12350729148021754
718 0.12367562337511369
719 0.12367562337511369
720 0.12367562337511369
721 0.12367562337511369
722 0.12367562337511369
723 0.12367562337511369
724 0.12367562337511369
725 0.12367562337511369
726 0.12367562337511369
727 0.12367562337511369
728 0.12367562337511369
729 0.12367562337511369
730 0.12367562337511369
731 0.12367562337511369
732 0.12367562337511369
733 0.12367562337511369
734 0.12367562337511369
735 0.12367562337511369
736 0.12367562337511369
737 0.12367562337511369
738 0.12367562337511369
739 0.12367562337511369
740 0.12367562337511369
741 0.12367562337511369
742 0.12367562337511369
743 0.12367562337511369
744 0.12367562337511369
745 0.12367562337511369
746 0.12367562337511369
747 0.12367562337511369
748 0.12367562337511369
749 0.12367562337511369
750 0.12367562337511369
751 0.12367562337511369
752 0.12367562337511369
753 0.12367562337511369
754 0.12367562337511369
755 0.12367562337511369
756 0.12367562337511369
757 0.12367562337511369
758 0.12367562337511369
759 0.12367562337511369
760 0.12367562337511369
761 0.12367562337511369
762 0.12367562337511369
763 0.12367562337511369
764 0.12367562337511369
765 0.12367562337511369
766 0.12367562337511369
767 0.12367562337511369
768 0.12367562337511369
769 0.12367562337511369
770 0.12367562337511369
771 0.12367562337511369
772 0.12367562337511369
773 0.12367562337511369
774 0.12367562337511369
775 0.12367562337511369
776 0.12367562337511369
777 0.12367562337511369
778 0.12367562337511369
779 0.12367562337511369
780 0.12367562337511369
781 0.12367562337511369
782 0.12367562337511369
783 0.12367562337511369
784 0.12367562337511369
785 0.12367562337511369
786 0.12367562337511369
787 0.12367562337511369
788 0.12367562337511369
789 0.12367562337511369
790 0.12367562337511369
791 0.12367562337511369
792 0.12367562337511369
793 0.12367562337511369
794 0.12367562337511369
795 0.12367562337511369
796 0.12367562337511369
797 0.12367562337511369
798 0.12367562337511369
799 0.12367562337511369
800 0.12367562337511369
801 0.12367562337511369
802 0.12367562337511369
803 0.12367562337511369
804 0.12367562337511369
805 0.12367562337511369
806 0.12367562337511369
807 0.12367562337511369
808 0.12367562337511369
809 0.12367562337511369
810 0.12367562337511369
811 0.12367562337511369
812 0.12367562337511369
813 0.12367562337511369
814 0.12367562337511369
815 0.12367562337511369
816 0.12367562337511369
817 0.12367562337511369
818 0.12367562337511369
819 0.12367562337511369
820 0.12367562337511369
821 0.12367562337511369
822 0.12367562337511369
823 0.12367562337511369
824 0.12367562337511369
825 0.12367562337511369
826 0.12367562337511369
827 0.12367562337511369
828 0.12367562337511369
829 0.12367562337511369
830 0.12367562337511369
831 0.12367562337511369
832 0.12367562337511369
833 0.12367562337511369
834 0.12367562337511369
835 0.12367562337511369
836 0.12367562337511369
837 0.12367562337511369
838 0.1238400959258087
839 0.1238400959258087
840 0.1238400959258087
841 0.1238400959258087
842 0.1238400959258087
843 0.1238400959258087
844 0.1238400959258087
845 0.1238400959258087
846 0.1238400959258087
847 0.1238400959258087
848 0.1238400959258087
849 0.1238400959258087
850 0.1238400959258087
851 0.1238400959258087
852 0.1238400959258087
853 0.1238400959258087
854 0.12416812058128274
855 0.12416812058128274
856 0.12416812058128274
857 0.12416812058128274
858 0.12416812058128274
859 0.12416812058128274
860 0.12416812058128274
861 0.12416812058128274
862 0.12416812058128274
863 0.12416812058128274
864 0.12416812058128274
865 0.12416812058128274
866 0.12416812058128274
867 0.12416812058128274
868 0.12416812058128274
869 0.12416812058128274
870 0.12416812058128274
871 0.12416812058128274
872 0.12416812058128274
873 0.12416812058128274
874 0.12416812058128274
875 0.12416812058128274
876 0.12416812058128274
877 0.12416812058128274
878 0.12416812058128274
879 0.12416812058128274
880 0.12416812058128274
881 0.12416812058128274
882 0.12416812058128274
883 0.12416812058128274
884 0.12416812058128274
885 0.12416812058128274
886 0.12416812058128274
887 0.12416812058128274
888 0.12433119098046909
889 0.12433119098046909
890 0.12433119098046909
891 0.12433119098046909
892 0.12433119098046909
893 0.12433119098046909
894 0.12433119098046909
895 0.12433119098046909
896 0.12433119098046909
897 0.12433119098046909
898 0.12433119098046909
899 0.12433119098046909
900 0.12433119098046909
901 0.12433119098046909
902 0.12433119098046909
903 0.12433119098046909
904 0.12433119098046909
905 0.12433119098046909
906 0.12433119098046909
907 0.12433119098046909
908 0.12433119098046909
909 0.12433119098046909
910 0.12433119098046909
911 0.12433119098046909
912 0.12433119098046909
913 0.12433119098046909
914 0.12433119098046909
915 0.12433119098046909
916 0.12433119098046909
917 0.12433119098046909
918 0.12433119098046909
919 0.12433119098046909
920 0.12433119098046909
921 0.12433119098046909
922 0.12433119098046909
923 0.12433119098046909
924 0.12433119098046909
925 0.12433119098046909
926 0.12433119098046909
927 0.12433119098046909
928 0.12433119098046909
929 0.12433119098046909
930 0.12433119098046909
931 0.12433119098046909
932 0.12433119098046909
933 0.12433119098046909
934 0.12433119098046909
935 0.12433119098046909
936 0.12433119098046909
937 0.12433119098046909
938 0.12433119098046909
939 0.12433119098046909
940 0.12433119098046909
941 0.12433119098046909
942 0.12433119098046909
943 0.12433119098046909
944 0.12433119098046909
945 0.12433119098046909
946 0.12433119098046909
947 0.12433119098046909
948 0.12433119098046909
949 0.12433119098046909
950 0.12433119098046909
951 0.12433119098046909
952 0.12433119098046909
953 0.12433119098046909
954 0.12433119098046909
955 0.12433119098046909
956 0.12449251026710367
957 0.12449251026710367
958 0.12449251026710367
959 0.12449251026710367
960 0.12449251026710367
961 0.12449251026710367
962 0.12449251026710367
963 0.12449251026710367
964 0.12449251026710367
965 0.12449251026710367
966 0.12449251026710367
967 0.12449251026710367
968 0.12449251026710367
969 0.12449251026710367
970 0.12449251026710367
971 0.12449251026710367
972 0.12449251026710367
973 0.12449251026710367
974 0.12449251026710367
975 0.12449251026710367
976 0.12449251026710367
977 0.12449251026710367
978 0.12449251026710367
979 0.12449251026710367
980 0.12449251026710367
981 0.12449251026710367
982 0.12449251026710367
983 0.12449251026710367
984 0.12449251026710367
985 0.12449251026710367
986 0.12465310734577113
987 0.12465310734577113
988 0.12465310734577113
989 0.12465310734577113
990 0.12465310734577113
991 0.12465310734577113
992 0.12465310734577113
993 0.12481353997795558
994 0.12481353997795558
995 0.12481353997795558
996 0.12481353997795558
997 0.12481353997795558
998 0.12481353997795558
999 0.12481353997795558
1000 0.12481353997795558

==> data/mean-ndcg-oe-recent-1000-nofilter.dat <==
1 0.01974090067859346
2 0.029082241878911154
3 0.03926114379131091
4 0.046168972606800245
5 0.05404444616555396
6 0.05690113551311986
7 0.062247629446905546
8 0.06633446622204449
9 0.07023429960202203
10 0.07504907462397327
11 0.08055565960906652
12 0.08405658573058021
13 0.08567687897572021
14 0.0869400894621351
15 0.0892534762604078
16 0.09121551021940653
17 0.09343462619628619
18 0.09488687118929444
19 0.09816984398551558
20 0.10083840334717017
21 0.10346680104003506
22 0.10660343816373813
23 0.10714163505944581
24 0.10860290653964547
25 0.11083404960590526
26 0.11355860745599794
27 0.1153551554926859
28 0.11649804351991845
29 0.11700093074284383
30 0.11911779346455607
31 0.12010483849848573
32 0.12120549165612611
33 0.12290312450699563
34 0.12386529117889587
35 0.12529719546230567
36 0.126481394845443
37 0.1269516019088033
38 0.12741847509700038
39 0.12834581291172767
40 0.12880639875068864
41 0.12949282326672334
42 0.12960651162770345
43 0.1301715000635876
44 0.13107014485307528
45 0.1321870023285845
46 0.1326312498959051
47 0.13274170778100755
48 0.13318119844986384
49 0.13460216677914344
50 0.13558095944385654
51 0.13579739999115076
52 0.13590510105842282
53 0.1362266902185797
54 0.13654680685728124
55 0.13729040219137048
56 0.13750192791693974
57 0.13866033635389274
58 0.13981388834596925
59 0.1402316398761328
60 0.14064771168042522
61 0.1413729685914057
62 0.14199221663141867
63 0.1423006682045217
64 0.14281284478137532
65 0.14332315494152043
66 0.14383164000235374
67 0.14443967966908558
68 0.1447426512707732
69 0.14544719077588394
70 0.14604907225252167
71 0.14704892743076425
72 0.14864355264920234
73 0.15003443901847457
74 0.1502325193212926
75 0.150627468299096
76 0.1513165490576954
77 0.15170914327822424
78 0.1520027304939841
79 0.1526858009051985
80 0.1529777178177084
81 0.15336585661437602
82 0.15510769001812055
83 0.15655529447532654
84 0.15665154436121317
85 0.15674754151815487
86 0.15722628477161002
87 0.1584678399693676
88 0.15913468675506015
89 0.15913468675506015
90 0.15932427575726849
91 0.1596079719114684
92 0.15970231174385757
93 0.15979642949253195
94 0.16064152086848454
95 0.16110993898486597
96 0.16167076743302009
97 0.16213707900279736
98 0.16362597919401656
99 0.16390453872115782
100 0.16464576257420502
101 0.1647382181828614
102 0.16510726213564245
103 0.16860588618748784
104 0.16906528489772482
105 0.16906528489772482
106 0.1691567936372099
107 0.16970475522443867
108 0.17052508281148873
109 0.17070702365293253
110 0.17088861487676726
111 0.17170422216908926
112 0.17179467480231278
113 0.17206552790177462
114 0.17206552790177462
115 0.17206552790177462
116 0.17242469552759082
117 0.17260395897094583
118 0.17278290587494932
119 0.17322949116370306
120 0.17340781616451603
121 0.1737638551347783
122 0.173852713882676
123 0.17420755180710135
124 0.17420755180710135
125 0.17473804777656496
126 0.17544422145456598
127 0.17579673753811229
128 0.17606070123108586
129 0.17606070123108586
130 0.17632383191982917
131 0.17658655280217342
132 0.17658655280217342
133 0.17667385755160098
134 0.17667385755160098
135 0.17667385755160098
136 0.17693459312126134
137 0.17710816026587964
138 0.17762809979613053
139 0.17762809979613053
140 0.17762809979613053
141 0.17762809979613053
142 0.17762809979613053
143 0.17762809979613053
144 0.17762809979613053
145 0.17771390204918328
146 0.177799586941031
147 0.17788515558471588
148 0.17839787652574174
149 0.1784832159390842
150 0.1784832159390842
151 0.1785683303590425
152 0.17873833729806177
153 0.17890812435393616
154 0.1789929089331771
155 0.17916226214873707
156 0.17916226214873707
157 0.17916226214873707
158 0.17916226214873707
159 0.17916226214873707
160 0.17924641303415326
161 0.17924641303415326
162 0.1794143068882349
163 0.179581999388626
164 0.179581999388626
165 0.179665646825626
166 0.1797491961014055
167 0.1797491961014055
168 0.1797491961014055
169 0.18016549425028386
170 0.18024865890541394
171 0.18191006788175118
172 0.18207602188168703
173 0.18224179047755237
174 0.18249016747437102
175 0.18249016747437102
176 0.18257277804372535
177 0.18273781954818855
178 0.18273781954818855
179 0.18290250594507168
180 0.1833137831602932
181 0.1833959515167507
182 0.1835601153762661
183 0.18380610383883578
184 0.18380610383883578
185 0.18388793036108614
186 0.18396967301026257
187 0.18396967301026257
188 0.18413282650669907
189 0.18413282650669907
190 0.1842142397618026
191 0.18429557215417075
192 0.18429557215417075
193 0.18462026174417842
194 0.18478244824608206
195 0.18526853621962402
196 0.18534947284414696
197 0.18534947284414696
198 0.18551103719406845
199 0.18575315444387933
200 0.18575315444387933
201 0.18591426337841205
202 0.18591426337841205
203 0.18591426337841205
204 0.18599459474696992
205 0.18623536874185523
206 0.18623536874185523
207 0.18631548145863333
208 0.18631548145863333
209 0.18639545080168748
210 0.18647534915956746
211 0.18655517699291965
212 0.18655517699291965
213 0.1867145532835606
214 0.18679417225513004
215 0.18687372249309722
216 0.18687372249309722
217 0.18695313656470194
218 0.1871118298231737
219 0.18727038903876528
220 0.18727038903876528
221 0.18742868265737225
222 0.18750776368060296
223 0.18750776368060296
224 0.18758671433600382
225 0.18758671433600382
226 0.18758671433600382
227 0.1878229884870862
228 0.18798037772274878
229 0.18805900928587618
230 0.18821614705045628
231 0.18821614705045628
232 0.18829459167712945
233 0.18837297472139564
234 0.18845129654186413
235 0.18845129654186413
236 0.18860769740997252
237 0.18868583767421943
238 0.18884199855155076
239 0.18892001950539428
240 0.18907594311812104
241 0.18915384611097766
242 0.18915384611097766
243 0.1892316324655054
244 0.1892316324655054
245 0.1893093034783555
246 0.18938691729868257
247 0.18946447424122378
248 0.18969697537054664
249 0.19000675184661514
250 0.1901615281812185
251 0.1901615281812185
252 0.1901615281812185
253 0.1901615281812185
254 0.19039303025993384
255 0.19047014315320962
256 0.1906242605846268
257 0.1906242605846268
258 0.1906242605846268
259 0.1906242605846268
260 0.19070110542392477
261 0.19100827368636433
262 0.19100827368636433
263 0.19100827368636433
264 0.19100827368636433
265 0.19100827368636433
266 0.19100827368636433
267 0.19100827368636433
268 0.19100827368636433
269 0.19100827368636433
270 0.19108460278436165
271 0.19108460278436165
272 0.19108460278436165
273 0.19108460278436165
274 0.191160732765277
275 0.191160732765277
276 0.191160732765277
277 0.191160732765277
278 0.191160732765277
279 0.19123661930347724
280 0.19123661930347724
281 0.19123661930347724
282 0.19131236258549264
283 0.19131236258549264
284 0.191463660416531
285 0.191463660416531
286 0.191463660416531
287 0.1916146784848969
288 0.19191652986320443
289 0.1919919467339077
290 0.1919919467339077
291 0.1919919467339077
292 0.1919919467339077
293 0.1919919467339077
294 0.1919919467339077
295 0.19206709219350535
296 0.19206709219350535
297 0.1921421488302771
298 0.1921421488302771
299 0.1921421488302771
300 0.1921421488302771
301 0.1921421488302771
302 0.1922169868899181
303 0.1922169868899181
304 0.19229173887777645
305 0.19229173887777645
306 0.19229173887777645
307 0.19229173887777645
308 0.19229173887777645
309 0.19229173887777645
310 0.19229173887777645
311 0.19229173887777645
312 0.19229173887777645
313 0.19229173887777645
314 0.19236607165083613
315 0.1925146553297445
316 0.1925146553297445
317 0.1925146553297445
318 0.1925146553297445
319 0.1925146553297445
320 0.19258874508780466
321 0.192662794937927
322 0.192662794937927
323 0.19281073600305232
324 0.19281073600305232
325 0.19281073600305232
326 0.19281073600305232
327 0.19281073600305232
328 0.19281073600305232
329 0.19281073600305232
330 0.1928844340300154
331 0.1928844340300154
332 0.1930316772070583
333 0.1930316772070583
334 0.1930316772070583
335 0.1930316772070583
336 0.1931051477540571
337 0.19317858091672596
338 0.19317858091672596
339 0.19325193975458846
340 0.19325193975458846
341 0.19325193975458846
342 0.1933251881993978
343 0.1933251881993978
344 0.1933251881993978
345 0.19339832753993025
346 0.19339832753993025
347 0.19339832753993025
348 0.19339832753993025
349 0.19339832753993025
350 0.19339832753993025
351 0.19339832753993025
352 0.19339832753993025
353 0.19347118203729166
354 0.19354400153645732
355 0.19354400153645732
356 0.19368950133173457
357 0.19368950133173457
358 0.19376218214849683
359 0.193834828617908
360 0.193834828617908
361 0.19499607912414324
362 0.19499607912414324
363 0.19499607912414324
364 0.19499607912414324
365 0.19499607912414324
366 0.19499607912414324
367 0.19499607912414324
368 0.19499607912414324
369 0.19506838900139595
370 0.19514066588983656
371 0.19514066588983656
372 0.1952128771561863
373 0.1952128771561863
374 0.1952128771561863
375 0.19528499086695625
376 0.19528499086695625
377 0.19528499086695625
378 0.19528499086695625
379 0.19528499086695625
380 0.19528499086695625
381 0.19528499086695625
382 0.19528499086695625
383 0.19528499086695625
384 0.19528499086695625
385 0.19528499086695625
386 0.19528499086695625
387 0.19528499086695625
388 0.19528499086695625
389 0.19528499086695625
390 0.19528499086695625
391 0.19528499086695625
392 0.19528499086695625
393 0.19542808978566462
394 0.19542808978566462
395 0.19557106757030518
396 0.19557106757030518
397 0.19557106757030518
398 0.19557106757030518
399 0.19557106757030518
400 0.19557106757030518
401 0.19557106757030518
402 0.1957849078095155
403 0.1957849078095155
404 0.19585612911526154
405 0.19585612911526154
406 0.19585612911526154
407 0.19592726298172686
408 0.19592726298172686
409 0.19592726298172686
410 0.19592726298172686
411 0.19592726298172686
412 0.19592726298172686
413 0.19606918604418083
414 0.19606918604418083
415 0.19606918604418083
416 0.19606918604418083
417 0.19614003452267448
418 0.19614003452267448
419 0.19614003452267448
420 0.19614003452267448
421 0.19614003452267448
422 0.19614003452267448
423 0.19614003452267448
424 0.19614003452267448
425 0.19614003452267448
426 0.19614003452267448
427 0.1962106065613456
428 0.1962106065613456
429 0.1962811243421962
430 0.1962811243421962
431 0.1962811243421962
432 0.1962811243421962
433 0.196351534607438
434 0.196351534607438
435 0.19642189160762816
436 0.19642189160762816
437 0.19642189160762816
438 0.19642189160762816
439 0.19642189160762816
440 0.19642189160762816
441 0.19642189160762816
442 0.19642189160762816
443 0.19642189160762816
444 0.19642189160762816
445 0.19670227345640334
446 0.19670227345640334
447 0.19670227345640334
448 0.19670227345640334
449 0.19670227345640334
450 0.19670227345640334
451 0.19670227345640334
452 0.19670227345640334
453 0.19670227345640334
454 0.19670227345640334
455 0.19670227345640334
456 0.19670227345640334
457 0.19677206516626716
458 0.19698136578960163
459 0.19698136578960163
460 0.19698136578960163
461 0.19698136578960163
462 0.19698136578960163
463 0.19698136578960163
464 0.19698136578960163
465 0.19698136578960163
466 0.19698136578960163
467 0.19698136578960163
468 0.19698136578960163
469 0.19698136578960163
470 0.19698136578960163
471 0.19698136578960163
472 0.19698136578960163
473 0.19698136578960163
474 0.19705074479912282
475 0.19705074479912282
476 0.19705074479912282
477 0.19705074479912282
478 0.1971200295399689
479 0.1971200295399689
480 0.1971200295399689
481 0.1971200295399689
482 0.19718922104873596
483 0.19718922104873596
484 0.19718922104873596
485 0.19718922104873596
486 0.19718922104873596
487 0.19718922104873596
488 0.19725827460902057
489 0.19725827460902057
490 0.19725827460902057
491 0.19725827460902057
492 0.19732723744166367
493 0.19732723744166367
494 0.19732723744166367
495 0.19732723744166367
496 0.19732723744166367
497 0.19732723744166367
498 0.19732723744166367
499 0.19732723744166367
500 0.19732723744166367
501 0.19732723744166367
502 0.19732723744166367
503 0.19732723744166367
504 0.19732723744166367
505 0.19732723744166367
506 0.19732723744166367
507 0.19732723744166367
508 0.19732723744166367
509 0.19732723744166367
510 0.19732723744166367
511 0.19732723744166367
512 0.19732723744166367
513 0.19732723744166367
514 0.19732723744166367
515 0.19732723744166367
516 0.19732723744166367
517 0.19739565446091517
518 0.19739565446091517
519 0.19739565446091517
520 0.19739565446091517
521 0.19739565446091517
522 0.19739565446091517
523 0.19739565446091517
524 0.19746392485640082
525 0.19746392485640082
526 0.19746392485640082
527 0.19746392485640082
528 0.19746392485640082
529 0.19746392485640082
530 0.19746392485640082
531 0.19746392485640082
532 0.19746392485640082
533 0.19746392485640082
534 0.19760005555371082
535 0.19760005555371082
536 0.19760005555371082
537 0.19760005555371082
538 0.19760005555371082
539 0.19760005555371082
540 0.19760005555371082
541 0.19760005555371082
542 0.19760005555371082
543 0.19760005555371082
544 0.19766792084708953
545 0.19766792084708953
546 0.19766792084708953
547 0.19766792084708953
548 0.19766792084708953
549 0.19766792084708953
550 0.19766792084708953
551 0.19766792084708953
552 0.19766792084708953
553 0.19766792084708953
554 0.19766792084708953
555 0.19766792084708953
556 0.19766792084708953
557 0.19766792084708953
558 0.19766792084708953
559 0.1977354949539566
560 0.19820838037496896
561 0.19827591643301792
562 0.19834343353341105
563 0.19834343353341105
564 0.19834343353341105
565 0.19834343353341105
566 0.19834343353341105
567 0.19834343353341105
568 0.19834343353341105
569 0.19834343353341105
570 0.19834343353341105
571 0.19834343353341105
572 0.19834343353341105
573 0.19834343353341105
574 0.19834343353341105
575 0.19841070814537454
576 0.19841070814537454
577 0.19841070814537454
578 0.19841070814537454
579 0.19841070814537454
580 0.19847789140090283
581 0.19847789140090283
582 0.19867933240630595
583 0.19867933240630595
584 0.19867933240630595
585 0.19867933240630595
586 0.19867933240630595
587 0.19867933240630595
588 0.19867933240630595
589 0.19867933240630595
590 0.19867933240630595
591 0.19867933240630595
592 0.19867933240630595
593 0.19867933240630595
594 0.19867933240630595
595 0.19867933240630595
596 0.19867933240630595
597 0.19867933240630595
598 0.19867933240630595
599 0.19867933240630595
600 0.19867933240630595
601 0.19867933240630595
602 0.19867933240630595
603 0.19867933240630595
604 0.19867933240630595
605 0.19867933240630595
606 0.19867933240630595
607 0.19867933240630595
608 0.19867933240630595
609 0.19867933240630595
610 0.19867933240630595
611 0.19867933240630595
612 0.19867933240630595
613 0.19867933240630595
614 0.19867933240630595
615 0.1987459038270997
616 0.1987459038270997
617 0.1987459038270997
618 0.1987459038270997
619 0.1987459038270997
620 0.1987459038270997
621 0.19881237493833448
622 0.19881237493833448
623 0.19881237493833448
624 0.19881237493833448
625 0.19881237493833448
626 0.19881237493833448
627 0.19881237493833448
628 0.199011441962005
629 0.19907778128305112
630 0.19907778128305112
631 0.19907778128305112
632 0.19907778128305112
633 0.19907778128305112
634 0.19914403934368285
635 0.19914403934368285
636 0.19914403934368285
637 0.19921024904929308
638 0.19927644270269634
639 0.19927644270269634
640 0.1994087659976222
641 0.19947491169111167
642 0.19954104146313303
643 0.19954104146313303
644 0.19954104146313303
645 0.19967320586607004
646 0.19967320586607004
647 0.19967320586607004
648 0.19967320586607004
649 0.19967320586607004
650 0.19967320586607004
651 0.19967320586607004
652 0.19967320586607004
653 0.19967320586607004
654 0.1997391470733906
655 0.1997391470733906
656 0.1997391470733906
657 0.19980504184493764
658 0.19980504184493764
659 0.19980504184493764
660 0.19980504184493764
661 0.19980504184493764
662 0.199870859835728
663 0.199870859835728
664 0.199870859835728
665 0.199870859835728
666 0.199870859835728
667 0.199870859835728
668 0.199870859835728
669 0.199870859835728
670 0.1999365565392786
671 0.1999365565392786
672 0.20000222321615627
673 0.20000222321615627
674 0.20000222321615627
675 0.20000222321615627
676 0.20013343716008386
677 0.20026462139556273
678 0.20026462139556273
679 0.20026462139556273
680 0.20026462139556273
681 0.20026462139556273
682 0.20026462139556273
683 0.20033012498517944
684 0.20033012498517944
685 0.20033012498517944
686 0.20033012498517944
687 0.2003955701177171
688 0.2003955701177171
689 0.2003955701177171
690 0.2003955701177171
691 0.2003955701177171
692 0.2003955701177171
693 0.2004609283919371
694 0.2004609283919371
695 0.2004609283919371
696 0.2004609283919371
697 0.2004609283919371
698 0.2004609283919371
699 0.2004609283919371
700 0.2005261865623725
701 0.2005261865623725
702 0.2005261865623725
703 0.2005261865623725
704 0.2005261865623725
705 0.2005261865623725
706 0.2005261865623725
707 0.2005261865623725
708 0.2005261865623725
709 0.2005261865623725
710 0.2005261865623725
711 0.2005912900343834
712 0.2005912900343834
713 0.2005912900343834
714 0.2005912900343834
715 0.2005912900343834
716 0.2005912900343834
717 0.2005912900343834
718 0.2005912900343834
719 0.2005912900343834
720 0.2005912900343834
721 0.2005912900343834
722 0.2005912900343834
723 0.2005912900343834
724 0.2005912900343834
725 0.2005912900343834
726 0.2005912900343834
727 0.2005912900343834
728 0.2005912900343834
729 0.2005912900343834
730 0.2005912900343834
731 0.2005912900343834
732 0.2005912900343834
733 0.2005912900343834
734 0.2005912900343834
735 0.2005912900343834
736 0.2005912900343834
737 0.2005912900343834
738 0.2005912900343834
739 0.2005912900343834
740 0.2005912900343834
741 0.2005912900343834
742 0.2005912900343834
743 0.2005912900343834
744 0.2005912900343834
745 0.2005912900343834
746 0.2005912900343834
747 0.2005912900343834
748 0.20072050034998468
749 0.20072050034998468
750 0.20072050034998468
751 0.20072050034998468
752 0.20072050034998468
753 0.20084958090935984
754 0.20091410828062445
755 0.20091410828062445
756 0.20091410828062445
757 0.20091410828062445
758 0.20091410828062445
759 0.20091410828062445
760 0.20091410828062445
761 0.20091410828062445
762 0.20091410828062445
763 0.20097852046862216
764 0.20097852046862216
765 0.20097852046862216
766 0.20097852046862216
767 0.2010428820293648
768 0.2010428820293648
769 0.2010428820293648
770 0.2010428820293648
771 0.2010428820293648
772 0.2011714795433479
773 0.2011714795433479
774 0.2011714795433479
775 0.2011714795433479
776 0.2011714795433479
777 0.2011714795433479
778 0.2011714795433479
779 0.2011714795433479
780 0.20123567890554286
781 0.20123567890554286
782 0.20123567890554286
783 0.20123567890554286
784 0.20123567890554286
785 0.20123567890554286
786 0.20129980458638966
787 0.20129980458638966
788 0.20129980458638966
789 0.20129980458638966
790 0.20129980458638966
791 0.20129980458638966
792 0.20129980458638966
793 0.20129980458638966
794 0.20129980458638966
795 0.20129980458638966
796 0.20129980458638966
797 0.20129980458638966
798 0.20129980458638966
799 0.20129980458638966
800 0.20129980458638966
801 0.20129980458638966
802 0.20136373730149817
803 0.20136373730149817
804 0.20136373730149817
805 0.20136373730149817
806 0.20136373730149817
807 0.20136373730149817
808 0.20136373730149817
809 0.20136373730149817
810 0.20136373730149817
811 0.20136373730149817
812 0.20136373730149817
813 0.2015551460773425
814 0.2015551460773425
815 0.2015551460773425
816 0.2015551460773425
817 0.2015551460773425
818 0.2015551460773425
819 0.2015551460773425
820 0.2015551460773425
821 0.2015551460773425
822 0.2015551460773425
823 0.2015551460773425
824 0.2015551460773425
825 0.2015551460773425
826 0.2015551460773425
827 0.2015551460773425
828 0.2015551460773425
829 0.2015551460773425
830 0.2015551460773425
831 0.2015551460773425
832 0.2015551460773425
833 0.2015551460773425
834 0.2015551460773425
835 0.2015551460773425
836 0.2015551460773425
837 0.2015551460773425
838 0.2015551460773425
839 0.2015551460773425
840 0.2015551460773425
841 0.2015551460773425
842 0.2015551460773425
843 0.2015551460773425
844 0.2015551460773425
845 0.2015551460773425
846 0.20161857290327836
847 0.20161857290327836
848 0.20161857290327836
849 0.20161857290327836
850 0.20161857290327836
851 0.20161857290327836
852 0.20161857290327836
853 0.20161857290327836
854 0.20161857290327836
855 0.20161857290327836
856 0.20161857290327836
857 0.20161857290327836
858 0.20161857290327836
859 0.20161857290327836
860 0.20161857290327836
861 0.20161857290327836
862 0.20168182415279642
863 0.20168182415279642
864 0.20168182415279642
865 0.20168182415279642
866 0.20168182415279642
867 0.20168182415279642
868 0.20168182415279642
869 0.20168182415279642
870 0.201744989188397
871 0.201744989188397
872 0.201744989188397
873 0.201744989188397
874 0.201744989188397
875 0.201744989188397
876 0.201744989188397
877 0.201744989188397
878 0.201744989188397
879 0.201744989188397
880 0.201744989188397
881 0.201744989188397
882 0.201744989188397
883 0.201744989188397
884 0.201744989188397
885 0.201744989188397
886 0.201744989188397
887 0.201744989188397
888 0.201744989188397
889 0.201744989188397
890 0.201744989188397
891 0.201744989188397
892 0.201744989188397
893 0.201744989188397
894 0.201744989188397
895 0.201744989188397
896 0.201744989188397
897 0.201744989188397
898 0.201744989188397
899 0.201744989188397
900 0.201744989188397
901 0.201744989188397
902 0.201744989188397
903 0.201744989188397
904 0.201744989188397
905 0.201744989188397
906 0.201744989188397
907 0.201744989188397
908 0.201744989188397
909 0.201744989188397
910 0.201744989188397
911 0.201744989188397
912 0.201744989188397
913 0.201744989188397
914 0.201744989188397
915 0.201744989188397
916 0.201744989188397
917 0.201744989188397
918 0.201744989188397
919 0.201744989188397
920 0.201744989188397
921 0.201744989188397
922 0.201744989188397
923 0.201744989188397
924 0.201744989188397
925 0.201744989188397
926 0.201744989188397
927 0.201744989188397
928 0.201744989188397
929 0.201744989188397
930 0.201744989188397
931 0.201744989188397
932 0.201744989188397
933 0.201744989188397
934 0.201744989188397
935 0.201744989188397
936 0.201744989188397
937 0.201744989188397
938 0.201744989188397
939 0.201744989188397
940 0.201744989188397
941 0.201744989188397
942 0.201744989188397
943 0.201744989188397
944 0.201744989188397
945 0.201744989188397
946 0.201744989188397
947 0.201744989188397
948 0.201744989188397
949 0.201744989188397
950 0.201807344828148
951 0.201807344828148
952 0.201807344828148
953 0.201807344828148
954 0.201807344828148
955 0.201807344828148
956 0.201807344828148
957 0.201807344828148
958 0.201807344828148
959 0.201807344828148
960 0.201807344828148
961 0.201807344828148
962 0.201807344828148
963 0.20186957725355711
964 0.20186957725355711
965 0.20186957725355711
966 0.20186957725355711
967 0.20186957725355711
968 0.20186957725355711
969 0.20186957725355711
970 0.20186957725355711
971 0.2019317349160804
972 0.2019317349160804
973 0.2019317349160804
974 0.2019317349160804
975 0.2019317349160804
976 0.2019317349160804
977 0.2019317349160804
978 0.2019317349160804
979 0.2019317349160804
980 0.2019317349160804
981 0.2019317349160804
982 0.2019317349160804
983 0.2019317349160804
984 0.2019317349160804
985 0.2019317349160804
986 0.2019317349160804
987 0.20199374540803808
988 0.20199374540803808
989 0.20199374540803808
990 0.20199374540803808
991 0.20205571958726565
992 0.20205571958726565
993 0.20205571958726565
994 0.20211766665566347
995 0.20230348082028318
996 0.20230348082028318
997 0.20236540088307173
998 0.20236540088307173
999 0.20236540088307173
1000 0.20236540088307173

==> data/mean-ndcg-oe-reveal-1000-crash_class=asan_heap_buffer_overflow.dat <==
1 0.0049261083743842365
2 0.0049261083743842365
3 0.007389162561576354
4 0.020118518957834272
5 0.023929876664578523
6 0.02919402228686457
7 0.03412013066124881
8 0.03878217317532363
9 0.03878217317532363
10 0.03878217317532363
11 0.044278585897513364
12 0.050934698075526176
13 0.059991578594050105
14 0.059991578594050105
15 0.06614921406203039
16 0.06976473931500912
17 0.06976473931500912
18 0.07092438913454921
19 0.07434377159503827
20 0.07658682823244667
21 0.08100542575397528
22 0.08209441456903686
23 0.08424322532751499
24 0.08848634412626764
25 0.09372639470639973
26 0.09683442304911627
27 0.09888382795233311
28 0.09888382795233311
29 0.10089166092859425
30 0.10188599140436815
31 0.102871213079245
32 0.102871213079245
33 0.10383949698186974
34 0.10479988625228248
35 0.10479988625228248
36 0.10479988625228248
37 0.10479988625228248
38 0.10479988625228248
39 0.10479988625228248
40 0.10479988625228248
41 0.10479988625228248
42 0.10479988625228248
43 0.10479988625228248
44 0.10479988625228248
45 0.10479988625228248
46 0.10568674007817751
47 0.10656877077645852
48 0.10832348598388718
49 0.10832348598388718
50 0.11092877811771305
51 0.11265710386728896
52 0.11265710386728896
53 0.11351309077798571
54 0.11351309077798571
55 0.11351309077798571
56 0.1152021705865957
57 0.1152021705865957
58 0.11603956771116178
59 0.11687352735450554
60 0.118534740149476
61 0.118534740149476
62 0.118534740149476
63 0.118534740149476
64 0.118534740149476
65 0.118534740149476
66 0.118534740149476
67 0.12015318399146661
68 0.12095961579168935
69 0.12095961579168935
70 0.12095961579168935
71 0.12095961579168935
72 0.12095961579168935
73 0.12095961579168935
74 0.12095961579168935
75 0.12332493214520888
76 0.12332493214520888
77 0.12332493214520888
78 0.12410638514479311
79 0.12410638514479311
80 0.12410638514479311
81 0.12488122872779578
82 0.12565394683055164
83 0.12642457632977366
84 0.12796172967974634
85 0.12796172967974634
86 0.12796172967974634
87 0.12796172967974634
88 0.12796172967974634
89 0.12796172967974634
90 0.12796172967974634
91 0.12871685523961174
92 0.12871685523961174
93 0.1302199574130222
94 0.1302199574130222
95 0.13171612641135583
96 0.1324625163247038
97 0.13320723657555
98 0.13320723657555
99 0.13320723657555
100 0.13320723657555
101 0.13320723657555
102 0.1339439610182323
103 0.1339439610182323
104 0.1339439610182323
105 0.1339439610182323
106 0.1339439610182323
107 0.1339439610182323
108 0.1339439610182323
109 0.1339439610182323
110 0.13539400719476422
111 0.13539400719476422
112 0.13539400719476422
113 0.13539400719476422
114 0.13539400719476422
115 0.13539400719476422
116 0.1361110154724096
117 0.1361110154724096
118 0.1361110154724096
119 0.1361110154724096
120 0.1361110154724096
121 0.1361110154724096
122 0.1361110154724096
123 0.1361110154724096
124 0.1361110154724096
125 0.1361110154724096
126 0.1361110154724096
127 0.1361110154724096
128 0.1361110154724096
129 0.1361110154724096
130 0.1361110154724096
131 0.1361110154724096
132 0.1361110154724096
133 0.1361110154724096
134 0.1361110154724096
135 0.1361110154724096
136 0.1361110154724096
137 0.1361110154724096
138 0.13749495960793812
139 0.13749495960793812
140 0.13749495960793812
141 0.13749495960793812
142 0.13749495960793812
143 0.13749495960793812
144 0.13749495960793812
145 0.13749495960793812
146 0.13749495960793812
147 0.13749495960793812
148 0.13749495960793812
149 0.13749495960793812
150 0.13749495960793812
151 0.13749495960793812
152 0.13749495960793812
153 0.13749495960793812
154 0.13749495960793812
155 0.13749495960793812
156 0.13749495960793812
157 0.13749495960793812
158 0.13749495960793812
159 0.13749495960793812
160 0.13749495960793812
161 0.13749495960793812
162 0.13749495960793812
163 0.13749495960793812
164 0.13749495960793812
165 0.13749495960793812
166 0.13749495960793812
167 0.13749495960793812
168 0.1381605708257394
169 0.1381605708257394
170 0.1381605708257394
171 0.14015057867104214
172 0.14015057867104214
173 0.14015057867104214
174 0.14081169379722097
175 0.14081169379722097
176 0.14081169379722097
177 0.1421295867959143
178 0.1421295867959143
179 0.1421295867959143
180 0.1421295867959143
181 0.1421295867959143
182 0.1421295867959143
183 0.1421295867959143
184 0.1421295867959143
185 0.1421295867959143
186 0.1421295867959143
187 0.1421295867959143
188 0.1421295867959143
189 0.1421295867959143
190 0.14342979257446498
191 0.14342979257446498
192 0.14342979257446498
193 0.14407797216239912
194 0.14407797216239912
195 0.14407797216239912
196 0.14407797216239912
197 0.14407797216239912
198 0.14407797216239912
199 0.14407797216239912
200 0.14407797216239912
201 0.14472121744042246
202 0.14472121744042246
203 0.14472121744042246
204 0.14472121744042246
205 0.1453620953479908
206 0.1453620953479908
207 0.1453620953479908
208 0.1453620953479908
209 0.1453620953479908
210 0.1453620953479908
211 0.1453620953479908
212 0.14599897877558615
213 0.14599897877558615
214 0.14599897877558615
215 0.14599897877558615
216 0.14599897877558615
217 0.14599897877558615
218 0.14599897877558615
219 0.14599897877558615
220 0.14599897877558615
221 0.14599897877558615
222 0.14599897877558615
223 0.14599897877558615
224 0.14599897877558615
225 0.14599897877558615
226 0.14599897877558615
227 0.14599897877558615
228 0.14599897877558615
229 0.14599897877558615
230 0.14599897877558615
231 0.14599897877558615
232 0.14599897877558615
233 0.14599897877558615
234 0.14599897877558615
235 0.14599897877558615
236 0.1466234265765806
237 0.1466234265765806
238 0.1466234265765806
239 0.1466234265765806
240 0.1466234265765806
241 0.1466234265765806
242 0.1466234265765806
243 0.1466234265765806
244 0.1466234265765806
245 0.1466234265765806
246 0.1466234265765806
247 0.1466234265765806
248 0.1466234265765806
249 0.1466234265765806
250 0.1466234265765806
251 0.1466234265765806
252 0.1466234265765806
253 0.1466234265765806
254 0.1466234265765806
255 0.1472391901233786
256 0.1472391901233786
257 0.1472391901233786
258 0.1472391901233786
259 0.1472391901233786
260 0.1472391901233786
261 0.1472391901233786
262 0.1472391901233786
263 0.1472391901233786
264 0.1472391901233786
265 0.1472391901233786
266 0.1472391901233786
267 0.1472391901233786
268 0.1472391901233786
269 0.1472391901233786
270 0.1472391901233786
271 0.1472391901233786
272 0.1472391901233786
273 0.1472391901233786
274 0.1472391901233786
275 0.1472391901233786
276 0.1472391901233786
277 0.1472391901233786
278 0.1472391901233786
279 0.1472391901233786
280 0.1472391901233786
281 0.1472391901233786
282 0.1472391901233786
283 0.14784363935378417
284 0.14784363935378417
285 0.14784363935378417
286 0.14784363935378417
287 0.14784363935378417
288 0.14844622689594728
289 0.14844622689594728
290 0.14844622689594728
291 0.14844622689594728
292 0.14844622689594728
293 0.14844622689594728
294 0.15324950866439116
295 0.15324950866439116
296 0.1544489040864439
297 0.15504824796923697
298 0.15504824796923697
299 0.15504824796923697
300 0.15504824796923697
301 0.15504824796923697
302 0.15504824796923697
303 0.15504824796923697
304 0.15564515916292407
305 0.15564515916292407
306 0.1562413891102412
307 0.1568372806758616
308 0.1568372806758616
309 0.1568372806758616
310 0.15802705117214272
311 0.15802705117214272
312 0.15802705117214272
313 0.15802705117214272
314 0.15802705117214272
315 0.15802705117214272
316 0.15802705117214272
317 0.15802705117214272
318 0.15802705117214272
319 0.15802705117214272
320 0.15802705117214272
321 0.15802705117214272
322 0.15802705117214272
323 0.15802705117214272
324 0.15802705117214272
325 0.15802705117214272
326 0.15802705117214272
327 0.15802705117214272
328 0.15802705117214272
329 0.15802705117214272
330 0.15861554625444363
331 0.15861554625444363
332 0.15861554625444363
333 0.15861554625444363
334 0.15861554625444363
335 0.15861554625444363
336 0.15861554625444363
337 0.15861554625444363
338 0.15861554625444363
339 0.15861554625444363
340 0.15861554625444363
341 0.15861554625444363
342 0.15861554625444363
343 0.15861554625444363
344 0.15861554625444363
345 0.15919958010174984
346 0.15919958010174984
347 0.15919958010174984
348 0.15919958010174984
349 0.15919958010174984
350 0.15919958010174984
351 0.15919958010174984
352 0.15919958010174984
353 0.15919958010174984
354 0.15919958010174984
355 0.15919958010174984
356 0.15919958010174984
357 0.1603608755621217
358 0.1603608755621217
359 0.1603608755621217
360 0.1603608755621217
361 0.1603608755621217
362 0.1603608755621217
363 0.1603608755621217
364 0.16093961751748195
365 0.16093961751748195
366 0.16093961751748195
367 0.16093961751748195
368 0.16093961751748195
369 0.16093961751748195
370 0.16093961751748195
371 0.16093961751748195
372 0.16093961751748195
373 0.16093961751748195
374 0.16093961751748195
375 0.16093961751748195
376 0.161515203661167
377 0.16209053289506598
378 0.16209053289506598
379 0.16209053289506598
380 0.16209053289506598
381 0.16209053289506598
382 0.16209053289506598
383 0.16209053289506598
384 0.16209053289506598
385 0.16209053289506598
386 0.16209053289506598
387 0.16209053289506598
388 0.16209053289506598
389 0.16266284837440978
390 0.16266284837440978
391 0.16266284837440978
392 0.16266284837440978
393 0.16266284837440978
394 0.16266284837440978
395 0.16266284837440978
396 0.16266284837440978
397 0.16266284837440978
398 0.16266284837440978
399 0.16266284837440978
400 0.16266284837440978
401 0.16266284837440978
402 0.16266284837440978
403 0.16266284837440978
404 0.16266284837440978
405 0.16266284837440978
406 0.16266284837440978
407 0.16266284837440978
408 0.16266284837440978
409 0.16323040637533948
410 0.16323040637533948
411 0.16323040637533948
412 0.16323040637533948
413 0.16323040637533948
414 0.16323040637533948
415 0.16323040637533948
416 0.16323040637533948
417 0.16323040637533948
418 0.16323040637533948
419 0.16323040637533948
420 0.16323040637533948
421 0.16323040637533948
422 0.16323040637533948
423 0.16323040637533948
424 0.16323040637533948
425 0.16323040637533948
426 0.16323040637533948
427 0.16323040637533948
428 0.16323040637533948
429 0.16323040637533948
430 0.16323040637533948
431 0.16323040637533948
432 0.16323040637533948
433 0.16323040637533948
434 0.16379243495994422
435 0.16379243495994422
436 0.16379243495994422
437 0.16379243495994422
438 0.16379243495994422
439 0.16379243495994422
440 0.16379243495994422
441 0.16379243495994422
442 0.16379243495994422
443 0.16379243495994422
444 0.1654722364708029
445 0.1654722364708029
446 0.1654722364708029
447 0.1654722364708029
448 0.1654722364708029
449 0.1654722364708029
450 0.1654722364708029
451 0.1654722364708029
452 0.1654722364708029
453 0.16603033779222853
454 0.16603033779222853
455 0.16603033779222853
456 0.1665878389580706
457 0.1665878389580706
458 0.16714494291607582
459 0.16714494291607582
460 0.16714494291607582
461 0.16714494291607582
462 0.16714494291607582
463 0.16714494291607582
464 0.16714494291607582
465 0.16714494291607582
466 0.16714494291607582
467 0.16714494291607582
468 0.16714494291607582
469 0.16714494291607582
470 0.16714494291607582
471 0.16714494291607582
472 0.16714494291607582
473 0.16714494291607582
474 0.16714494291607582
475 0.16714494291607582
476 0.16714494291607582
477 0.16714494291607582
478 0.16714494291607582
479 0.16714494291607582
480 0.16714494291607582
481 0.16714494291607582
482 0.16714494291607582
483 0.16714494291607582
484 0.16714494291607582
485 0.16714494291607582
486 0.16714494291607582
487 0.16714494291607582
488 0.16714494291607582
489 0.16714494291607582
490 0.16714494291607582
491 0.16714494291607582
492 0.16714494291607582
493 0.16714494291607582
494 0.16714494291607582
495 0.16714494291607582
496 0.16714494291607582
497 0.16714494291607582
498 0.16714494291607582
499 0.16714494291607582
500 0.16714494291607582
501 0.16714494291607582
502 0.16714494291607582
503 0.16714494291607582
504 0.16714494291607582
505 0.16714494291607582
506 0.16714494291607582
507 0.16714494291607582
508 0.16714494291607582
509 0.16714494291607582
510 0.16714494291607582
511 0.16714494291607582
512 0.16714494291607582
513 0.16714494291607582
514 0.16714494291607582
515 0.16714494291607582
516 0.16714494291607582
517 0.16714494291607582
518 0.16714494291607582
519 0.16714494291607582
520 0.16714494291607582
521 0.16714494291607582
522 0.16714494291607582
523 0.16714494291607582
524 0.16714494291607582
525 0.16714494291607582
526 0.16714494291607582
527 0.16714494291607582
528 0.16714494291607582
529 0.16714494291607582
530 0.16714494291607582
531 0.16714494291607582
532 0.16714494291607582
533 0.16714494291607582
534 0.16714494291607582
535 0.16714494291607582
536 0.16714494291607582
537 0.16714494291607582
538 0.16714494291607582
539 0.16714494291607582
540 0.16714494291607582
541 0.16714494291607582
542 0.16714494291607582
543 0.16714494291607582
544 0.16714494291607582
545 0.16714494291607582
546 0.16714494291607582
547 0.16714494291607582
548 0.16768623410905534
549 0.16768623410905534
550 0.16768623410905534
551 0.16768623410905534
552 0.16768623410905534
553 0.16822674845372648
554 0.16822674845372648
555 0.16876695463941171
556 0.16876695463941171
557 0.16876695463941171
558 0.16876695463941171
559 0.16876695463941171
560 0.16876695463941171
561 0.16876695463941171
562 0.16876695463941171
563 0.16876695463941171
564 0.16876695463941171
565 0.16876695463941171
566 0.16876695463941171
567 0.16876695463941171
568 0.16876695463941171
569 0.16876695463941171
570 0.16876695463941171
571 0.16876695463941171
572 0.16876695463941171
573 0.16876695463941171
574 0.16876695463941171
575 0.16876695463941171
576 0.16876695463941171
577 0.16876695463941171
578 0.16876695463941171
579 0.16876695463941171
580 0.16876695463941171
581 0.16876695463941171
582 0.16876695463941171
583 0.16876695463941171
584 0.16876695463941171
585 0.16876695463941171
586 0.16876695463941171
587 0.16876695463941171
588 0.16876695463941171
589 0.16876695463941171
590 0.16876695463941171
591 0.16876695463941171
592 0.16876695463941171
593 0.16876695463941171
594 0.16876695463941171
595 0.16876695463941171
596 0.16876695463941171
597 0.16876695463941171
598 0.16876695463941171
599 0.16876695463941171
600 0.16876695463941171
601 0.16876695463941171
602 0.16876695463941171
603 0.16876695463941171
604 0.16876695463941171
605 0.16876695463941171
606 0.16876695463941171
607 0.16876695463941171
608 0.16876695463941171
609 0.16876695463941171
610 0.16876695463941171
611 0.16876695463941171
612 0.16876695463941171
613 0.16876695463941171
614 0.16876695463941171
615 0.16876695463941171
616 0.16876695463941171
617 0.16876695463941171
618 0.16876695463941171
619 0.16876695463941171
620 0.16876695463941171
621 0.16876695463941171
622 0.16876695463941171
623 0.16876695463941171
624 0.16876695463941171
625 0.16876695463941171
626 0.16876695463941171
627 0.16876695463941171
628 0.16876695463941171
629 0.16876695463941171
630 0.16876695463941171
631 0.16876695463941171
632 0.16876695463941171
633 0.16876695463941171
634 0.16876695463941171
635 0.16876695463941171
636 0.16876695463941171
637 0.16876695463941171
638 0.16929552563530675
639 0.16929552563530675
640 0.16929552563530675
641 0.16929552563530675
642 0.16929552563530675
643 0.16929552563530675
644 0.16929552563530675
645 0.16929552563530675
646 0.16929552563530675
647 0.16929552563530675
648 0.16929552563530675
649 0.16929552563530675
650 0.16929552563530675
651 0.16929552563530675
652 0.16929552563530675
653 0.16929552563530675
654 0.16929552563530675
655 0.16929552563530675
656 0.16929552563530675
657 0.16929552563530675
658 0.16929552563530675
659 0.16929552563530675
660 0.16929552563530675
661 0.16929552563530675
662 0.16929552563530675
663 0.16929552563530675
664 0.16929552563530675
665 0.16929552563530675
666 0.16929552563530675
667 0.16929552563530675
668 0.16929552563530675
669 0.16929552563530675
670 0.16929552563530675
671 0.16929552563530675
672 0.16929552563530675
673 0.16929552563530675
674 0.16929552563530675
675 0.16929552563530675
676 0.16929552563530675
677 0.16929552563530675
678 0.16929552563530675
679 0.16929552563530675
680 0.16929552563530675
681 0.16929552563530675
682 0.16929552563530675
683 0.16929552563530675
684 0.16929552563530675
685 0.16929552563530675
686 0.16929552563530675
687 0.16929552563530675
688 0.16929552563530675
689 0.16929552563530675
690 0.16929552563530675
691 0.16929552563530675
692 0.16929552563530675
693 0.16929552563530675
694 0.16929552563530675
695 0.16929552563530675
696 0.16929552563530675
697 0.16929552563530675
698 0.16929552563530675
699 0.16929552563530675
700 0.16929552563530675
701 0.16929552563530675
702 0.16929552563530675
703 0.16929552563530675
704 0.16929552563530675
705 0.16929552563530675
706 0.16929552563530675
707 0.16929552563530675
708 0.16929552563530675
709 0.16929552563530675
710 0.16929552563530675
711 0.16929552563530675
712 0.16929552563530675
713 0.16929552563530675
714 0.16929552563530675
715 0.16929552563530675
716 0.16929552563530675
717 0.16929552563530675
718 0.16929552563530675
719 0.16929552563530675
720 0.16929552563530675
721 0.16929552563530675
722 0.16929552563530675
723 0.16929552563530675
724 0.16929552563530675
725 0.16929552563530675
726 0.16929552563530675
727 0.16929552563530675
728 0.16929552563530675
729 0.16929552563530675
730 0.16929552563530675
731 0.16929552563530675
732 0.16929552563530675
733 0.16929552563530675
734 0.16929552563530675
735 0.16929552563530675
736 0.16929552563530675
737 0.16929552563530675
738 0.16929552563530675
739 0.16929552563530675
740 0.16929552563530675
741 0.16929552563530675
742 0.16929552563530675
743 0.16929552563530675
744 0.16929552563530675
745 0.16929552563530675
746 0.16929552563530675
747 0.16929552563530675
748 0.16929552563530675
749 0.16929552563530675
750 0.16929552563530675
751 0.16929552563530675
752 0.16929552563530675
753 0.16929552563530675
754 0.16929552563530675
755 0.16929552563530675
756 0.16929552563530675
757 0.16929552563530675
758 0.16929552563530675
759 0.16929552563530675
760 0.16929552563530675
761 0.16929552563530675
762 0.16980997273300028
763 0.16980997273300028
764 0.16980997273300028
765 0.16980997273300028
766 0.16980997273300028
767 0.16980997273300028
768 0.16980997273300028
769 0.16980997273300028
770 0.16980997273300028
771 0.16980997273300028
772 0.16980997273300028
773 0.17032331276686427
774 0.17032331276686427
775 0.17032331276686427
776 0.17032331276686427
777 0.17032331276686427
778 0.17083615633340582
779 0.17083615633340582
780 0.17083615633340582
781 0.17083615633340582
782 0.17083615633340582
783 0.17083615633340582
784 0.17083615633340582
785 0.17083615633340582
786 0.17083615633340582
787 0.17083615633340582
788 0.17083615633340582
789 0.17134792211135513
790 0.17134792211135513
791 0.17134792211135513
792 0.17134792211135513
793 0.17134792211135513
794 0.17134792211135513
795 0.17134792211135513
796 0.17134792211135513
797 0.17134792211135513
798 0.17134792211135513
799 0.17134792211135513
800 0.17134792211135513
801 0.17134792211135513
802 0.17134792211135513
803 0.17134792211135513
804 0.17134792211135513
805 0.17134792211135513
806 0.17134792211135513
807 0.17134792211135513
808 0.17134792211135513
809 0.17134792211135513
810 0.17134792211135513
811 0.17134792211135513
812 0.17134792211135513
813 0.17134792211135513
814 0.17134792211135513
815 0.17134792211135513
816 0.17134792211135513
817 0.17134792211135513
818 0.17134792211135513
819 0.17134792211135513
820 0.17134792211135513
821 0.17134792211135513
822 0.17134792211135513
823 0.17134792211135513
824 0.17134792211135513
825 0.17134792211135513
826 0.17134792211135513
827 0.17134792211135513
828 0.17134792211135513
829 0.17134792211135513
830 0.17134792211135513
831 0.17134792211135513
832 0.17134792211135513
833 0.17134792211135513
834 0.17134792211135513
835 0.17134792211135513
836 0.17134792211135513
837 0.17134792211135513
838 0.17134792211135513
839 0.17134792211135513
840 0.17134792211135513
841 0.17134792211135513
842 0.17134792211135513
843 0.17134792211135513
844 0.17134792211135513
845 0.17134792211135513
846 0.17134792211135513
847 0.17134792211135513
848 0.17134792211135513
849 0.17134792211135513
850 0.17134792211135513
851 0.17134792211135513
852 0.17134792211135513
853 0.17134792211135513
854 0.17134792211135513
855 0.17134792211135513
856 0.17134792211135513
857 0.17134792211135513
858 0.17134792211135513
859 0.17134792211135513
860 0.17134792211135513
861 0.17134792211135513
862 0.17134792211135513
863 0.17134792211135513
864 0.17134792211135513
865 0.17134792211135513
866 0.17134792211135513
867 0.17134792211135513
868 0.17134792211135513
869 0.17134792211135513
870 0.17134792211135513
871 0.17134792211135513
872 0.17134792211135513
873 0.17134792211135513
874 0.17134792211135513
875 0.17134792211135513
876 0.17134792211135513
877 0.17134792211135513
878 0.17134792211135513
879 0.17134792211135513
880 0.17134792211135513
881 0.17134792211135513
882 0.17134792211135513
883 0.17134792211135513
884 0.17134792211135513
885 0.17134792211135513
886 0.17134792211135513
887 0.17134792211135513
888 0.17134792211135513
889 0.17134792211135513
890 0.17134792211135513
891 0.17134792211135513
892 0.17134792211135513
893 0.17134792211135513
894 0.17134792211135513
895 0.17134792211135513
896 0.17134792211135513
897 0.17134792211135513
898 0.17134792211135513
899 0.17134792211135513
900 0.17134792211135513
901 0.17134792211135513
902 0.17134792211135513
903 0.17134792211135513
904 0.17134792211135513
905 0.17134792211135513
906 0.17184930929317235
907 0.17184930929317235
908 0.17184930929317235
909 0.17184930929317235
910 0.1723503727074492
911 0.17285135546707409
912 0.17285135546707409
913 0.17285135546707409
914 0.17285135546707409
915 0.17285135546707409
916 0.17285135546707409
917 0.17285135546707409
918 0.17285135546707409
919 0.17285135546707409
920 0.17285135546707409
921 0.17285135546707409
922 0.17285135546707409
923 0.17285135546707409
924 0.17285135546707409
925 0.17285135546707409
926 0.17285135546707409
927 0.17285135546707409
928 0.17285135546707409
929 0.17285135546707409
930 0.17285135546707409
931 0.17285135546707409
932 0.17285135546707409
933 0.17285135546707409
934 0.17285135546707409
935 0.17285135546707409
936 0.17285135546707409
937 0.17285135546707409
938 0.17285135546707409
939 0.17285135546707409
940 0.17285135546707409
941 0.17285135546707409
942 0.17285135546707409
943 0.17285135546707409
944 0.17285135546707409
945 0.17285135546707409
946 0.17285135546707409
947 0.17285135546707409
948 0.17285135546707409
949 0.17285135546707409
950 0.17285135546707409
951 0.17285135546707409
952 0.17285135546707409
953 0.17285135546707409
954 0.17285135546707409
955 0.17285135546707409
956 0.17285135546707409
957 0.17285135546707409
958 0.17285135546707409
959 0.17285135546707409
960 0.17285135546707409
961 0.17285135546707409
962 0.17285135546707409
963 0.17285135546707409
964 0.17285135546707409
965 0.17285135546707409
966 0.17285135546707409
967 0.17285135546707409
968 0.17285135546707409
969 0.17285135546707409
970 0.17285135546707409
971 0.17285135546707409
972 0.17285135546707409
973 0.17285135546707409
974 0.17285135546707409
975 0.17285135546707409
976 0.17285135546707409
977 0.17285135546707409
978 0.17285135546707409
979 0.17285135546707409
980 0.17285135546707409
981 0.17285135546707409
982 0.17285135546707409
983 0.17285135546707409
984 0.17285135546707409
985 0.17285135546707409
986 0.17285135546707409
987 0.17285135546707409
988 0.17285135546707409
989 0.17285135546707409
990 0.17285135546707409
991 0.17285135546707409
992 0.17285135546707409
993 0.17285135546707409
994 0.17285135546707409
995 0.17285135546707409
996 0.17285135546707409
997 0.17285135546707409
998 0.17285135546707409
999 0.17285135546707409
1000 0.17285135546707409

==> data/mean-ndcg-oe-reveal-1000-crash_class=asan_segv.dat <==
1 0.011235955056179775
2 0.014780504233547513
3 0.014780504233547513
4 0.014780504233547513
5 0.0191271649889918
6 0.02112832896150878
7 0.024873647313568708
8 0.026645921902252578
9 0.03171946115501631
10 0.034967380551846505
11 0.03653447575213375
12 0.04564362702496475
13 0.047119186210566974
14 0.049995119073598604
15 0.05280410783764355
16 0.05280410783764355
17 0.05280410783764355
18 0.05280410783764355
19 0.05540386304168579
20 0.05540386304168579
21 0.057923456572220346
22 0.06537507666629348
23 0.06660038167744817
24 0.06660038167744817
25 0.06660038167744817
26 0.06778189806990408
27 0.06778189806990408
28 0.06778189806990408
29 0.06778189806990408
30 0.07004986533487148
31 0.07004986533487148
32 0.07004986533487148
33 0.07004986533487148
34 0.07004986533487148
35 0.07113653052373255
36 0.07113653052373255
37 0.07220704407669196
38 0.07645873754898115
39 0.07962562223508969
40 0.07962562223508969
41 0.08066747068124346
42 0.08066747068124346
43 0.08066747068124346
44 0.08066747068124346
45 0.08066747068124346
46 0.08167888262875296
47 0.08369070545741637
48 0.08369070545741637
49 0.08369070545741637
50 0.08369070545741637
51 0.08467623952248354
52 0.08467623952248354
53 0.09346212764519679
54 0.09346212764519679
55 0.09346212764519679
56 0.09346212764519679
57 0.09346212764519679
58 0.09441713672546034
59 0.09536822553219505
60 0.09536822553219505
61 0.09536822553219505
62 0.09536822553219505
63 0.09536822553219505
64 0.09536822553219505
65 0.09629767808230211
66 0.09722380649085358
67 0.09722380649085358
68 0.09722380649085358
69 0.09722380649085358
70 0.09722380649085358
71 0.09722380649085358
72 0.09722380649085358
73 0.09722380649085358
74 0.09812573955508969
75 0.09812573955508969
76 0.09812573955508969
77 0.09812573955508969
78 0.09812573955508969
79 0.09812573955508969
80 0.09812573955508969
81 0.09900940948401969
82 0.09900940948401969
83 0.09900940948401969
84 0.09900940948401969
85 0.09900940948401969
86 0.09988136770182957
87 0.09988136770182957
88 0.09988136770182957
89 0.09988136770182957
90 0.09988136770182957
91 0.09988136770182957
92 0.09988136770182957
93 0.10073847371644282
94 0.10073847371644282
95 0.10073847371644282
96 0.10073847371644282
97 0.10158778950813821
98 0.10158778950813821
99 0.10158778950813821
100 0.10158778950813821
101 0.10158778950813821
102 0.10158778950813821
103 0.10158778950813821
104 0.10158778950813821
105 0.10158778950813821
106 0.10158778950813821
107 0.10158778950813821
108 0.10158778950813821
109 0.10158778950813821
110 0.10241464168183476
111 0.10241464168183476
112 0.10241464168183476
113 0.10241464168183476
114 0.10241464168183476
115 0.10241464168183476
116 0.10405006505668887
117 0.10568257090881521
118 0.10568257090881521
119 0.10568257090881521
120 0.10568257090881521
121 0.10568257090881521
122 0.10568257090881521
123 0.10568257090881521
124 0.10568257090881521
125 0.10568257090881521
126 0.10568257090881521
127 0.10568257090881521
128 0.10568257090881521
129 0.10568257090881521
130 0.10568257090881521
131 0.10568257090881521
132 0.10568257090881521
133 0.10568257090881521
134 0.10568257090881521
135 0.10647523503332985
136 0.1072667188505947
137 0.1072667188505947
138 0.1072667188505947
139 0.1072667188505947
140 0.1072667188505947
141 0.1072667188505947
142 0.1072667188505947
143 0.1072667188505947
144 0.1072667188505947
145 0.10882947674046593
146 0.10882947674046593
147 0.10882947674046593
148 0.10882947674046593
149 0.10960664072377017
150 0.10960664072377017
151 0.10960664072377017
152 0.10960664072377017
153 0.10960664072377017
154 0.10960664072377017
155 0.10960664072377017
156 0.10960664072377017
157 0.11037582831603081
158 0.11037582831603081
159 0.11037582831603081
160 0.11037582831603081
161 0.11037582831603081
162 0.11037582831603081
163 0.11037582831603081
164 0.11037582831603081
165 0.11037582831603081
166 0.11037582831603081
167 0.11037582831603081
168 0.11037582831603081
169 0.11037582831603081
170 0.11037582831603081
171 0.11113232942576198
172 0.11113232942576198
173 0.11113232942576198
174 0.11565613967118797
175 0.11565613967118797
176 0.11565613967118797
177 0.11640763483617322
178 0.11640763483617322
179 0.11640763483617322
180 0.11640763483617322
181 0.11640763483617322
182 0.11640763483617322
183 0.11640763483617322
184 0.11640763483617322
185 0.11640763483617322
186 0.11640763483617322
187 0.11640763483617322
188 0.11640763483617322
189 0.11640763483617322
190 0.11640763483617322
191 0.11640763483617322
192 0.11640763483617322
193 0.11640763483617322
194 0.11640763483617322
195 0.11640763483617322
196 0.11640763483617322
197 0.11640763483617322
198 0.11640763483617322
199 0.11640763483617322
200 0.11640763483617322
201 0.11640763483617322
202 0.11640763483617322
203 0.11640763483617322
204 0.11640763483617322
205 0.11713852368581576
206 0.11713852368581576
207 0.11713852368581576
208 0.11713852368581576
209 0.11713852368581576
210 0.11713852368581576
211 0.11713852368581576
212 0.1178648570330172
213 0.1178648570330172
214 0.1178648570330172
215 0.1178648570330172
216 0.1178648570330172
217 0.1178648570330172
218 0.1178648570330172
219 0.1178648570330172
220 0.1178648570330172
221 0.1178648570330172
222 0.1178648570330172
223 0.1178648570330172
224 0.1178648570330172
225 0.1178648570330172
226 0.1178648570330172
227 0.1185820862444488
228 0.1185820862444488
229 0.1185820862444488
230 0.1185820862444488
231 0.1185820862444488
232 0.1185820862444488
233 0.1185820862444488
234 0.1185820862444488
235 0.1185820862444488
236 0.1185820862444488
237 0.1185820862444488
238 0.1185820862444488
239 0.1185820862444488
240 0.1185820862444488
241 0.1185820862444488
242 0.1185820862444488
243 0.1185820862444488
244 0.1185820862444488
245 0.1185820862444488
246 0.1185820862444488
247 0.1185820862444488
248 0.11999363804457015
249 0.11999363804457015
250 0.11999363804457015
251 0.11999363804457015
252 0.11999363804457015
253 0.11999363804457015
254 0.11999363804457015
255 0.12069588523558139
256 0.1213976390454894
257 0.12209890207910098
258 0.12209890207910098
259 0.12209890207910098
260 0.12209890207910098
261 0.12209890207910098
262 0.12209890207910098
263 0.12209890207910098
264 0.12209890207910098
265 0.12209890207910098
266 0.12209890207910098
267 0.12209890207910098
268 0.12209890207910098
269 0.12209890207910098
270 0.12209890207910098
271 0.12209890207910098
272 0.12209890207910098
273 0.12209890207910098
274 0.12209890207910098
275 0.12209890207910098
276 0.12209890207910098
277 0.12209890207910098
278 0.12209890207910098
279 0.12209890207910098
280 0.12209890207910098
281 0.12209890207910098
282 0.12209890207910098
283 0.12209890207910098
284 0.12209890207910098
285 0.12209890207910098
286 0.12209890207910098
287 0.12209890207910098
288 0.12209890207910098
289 0.12415930793432535
290 0.12415930793432535
291 0.12415930793432535
292 0.12415930793432535
293 0.12415930793432535
294 0.13511510792302325
295 0.13511510792302325
296 0.13511510792302325
297 0.13511510792302325
298 0.13511510792302325
299 0.13511510792302325
300 0.13511510792302325
301 0.13511510792302325
302 0.13511510792302325
303 0.13511510792302325
304 0.13579585495852034
305 0.13579585495852034
306 0.13579585495852034
307 0.13579585495852034
308 0.13579585495852034
309 0.13579585495852034
310 0.13579585495852034
311 0.13579585495852034
312 0.13647353466369597
313 0.13647353466369597
314 0.13647353466369597
315 0.13647353466369597
316 0.13647353466369597
317 0.13647353466369597
318 0.13647353466369597
319 0.13647353466369597
320 0.13647353466369597
321 0.13647353466369597
322 0.13647353466369597
323 0.13647353466369597
324 0.13647353466369597
325 0.13647353466369597
326 0.13647353466369597
327 0.13647353466369597
328 0.13647353466369597
329 0.13647353466369597
330 0.13647353466369597
331 0.13647353466369597
332 0.13647353466369597
333 0.13647353466369597
334 0.13647353466369597
335 0.13647353466369597
336 0.13647353466369597
337 0.13714227149901187
338 0.13714227149901187
339 0.13714227149901187
340 0.13714227149901187
341 0.13714227149901187
342 0.13714227149901187
343 0.13714227149901187
344 0.13714227149901187
345 0.13714227149901187
346 0.13714227149901187
347 0.13714227149901187
348 0.13714227149901187
349 0.13714227149901187
350 0.13714227149901187
351 0.13714227149901187
352 0.13714227149901187
353 0.13714227149901187
354 0.13714227149901187
355 0.13714227149901187
356 0.13714227149901187
357 0.13714227149901187
358 0.13714227149901187
359 0.13780384412213206
360 0.13780384412213206
361 0.13780384412213206
362 0.13780384412213206
363 0.13780384412213206
364 0.13780384412213206
365 0.13780384412213206
366 0.13780384412213206
367 0.13846295560123587
368 0.13846295560123587
369 0.13912146296655417
370 0.13912146296655417
371 0.13912146296655417
372 0.13912146296655417
373 0.13912146296655417
374 0.13912146296655417
375 0.13912146296655417
376 0.13912146296655417
377 0.13977759686813557
378 0.13977759686813557
379 0.13977759686813557
380 0.13977759686813557
381 0.13977759686813557
382 0.14108696552219624
383 0.14108696552219624
384 0.14108696552219624
385 0.14108696552219624
386 0.14108696552219624
387 0.14108696552219624
388 0.14108696552219624
389 0.14108696552219624
390 0.14108696552219624
391 0.14108696552219624
392 0.14108696552219624
393 0.14108696552219624
394 0.14108696552219624
395 0.14108696552219624
396 0.14108696552219624
397 0.14108696552219624
398 0.14108696552219624
399 0.14108696552219624
400 0.14108696552219624
401 0.14108696552219624
402 0.14108696552219624
403 0.14108696552219624
404 0.14108696552219624
405 0.14108696552219624
406 0.14108696552219624
407 0.14108696552219624
408 0.14108696552219624
409 0.14108696552219624
410 0.14108696552219624
411 0.14108696552219624
412 0.14108696552219624
413 0.14108696552219624
414 0.14108696552219624
415 0.14108696552219624
416 0.14108696552219624
417 0.14108696552219624
418 0.14108696552219624
419 0.14108696552219624
420 0.14108696552219624
421 0.14108696552219624
422 0.14108696552219624
423 0.14108696552219624
424 0.14108696552219624
425 0.14108696552219624
426 0.14108696552219624
427 0.14108696552219624
428 0.14108696552219624
429 0.14108696552219624
430 0.14108696552219624
431 0.14108696552219624
432 0.14108696552219624
433 0.14108696552219624
434 0.14108696552219624
435 0.14108696552219624
436 0.14108696552219624
437 0.14108696552219624
438 0.14108696552219624
439 0.14108696552219624
440 0.14108696552219624
441 0.14108696552219624
442 0.14108696552219624
443 0.14108696552219624
444 0.14108696552219624
445 0.14108696552219624
446 0.14108696552219624
447 0.14108696552219624
448 0.14108696552219624
449 0.14108696552219624
450 0.14108696552219624
451 0.14108696552219624
452 0.14108696552219624
453 0.14235993819915582
454 0.14235993819915582
455 0.14235993819915582
456 0.14235993819915582
457 0.14235993819915582
458 0.14235993819915582
459 0.14235993819915582
460 0.14235993819915582
461 0.14235993819915582
462 0.14235993819915582
463 0.14235993819915582
464 0.14235993819915582
465 0.14235993819915582
466 0.14235993819915582
467 0.1429932805368938
468 0.1429932805368938
469 0.1429932805368938
470 0.1429932805368938
471 0.1429932805368938
472 0.1429932805368938
473 0.1429932805368938
474 0.1429932805368938
475 0.1429932805368938
476 0.1429932805368938
477 0.1429932805368938
478 0.1429932805368938
479 0.1429932805368938
480 0.1429932805368938
481 0.1429932805368938
482 0.1429932805368938
483 0.1429932805368938
484 0.1429932805368938
485 0.1429932805368938
486 0.1429932805368938
487 0.1429932805368938
488 0.1429932805368938
489 0.1429932805368938
490 0.1429932805368938
491 0.1429932805368938
492 0.1429932805368938
493 0.1429932805368938
494 0.1429932805368938
495 0.1429932805368938
496 0.1429932805368938
497 0.1429932805368938
498 0.1429932805368938
499 0.1429932805368938
500 0.1429932805368938
501 0.14487187951854255
502 0.14487187951854255
503 0.14487187951854255
504 0.14487187951854255
505 0.14487187951854255
506 0.14487187951854255
507 0.14487187951854255
508 0.14487187951854255
509 0.14487187951854255
510 0.14487187951854255
511 0.14487187951854255
512 0.14487187951854255
513 0.14487187951854255
514 0.14487187951854255
515 0.14487187951854255
516 0.14487187951854255
517 0.14487187951854255
518 0.14487187951854255
519 0.14487187951854255
520 0.14487187951854255
521 0.14487187951854255
522 0.14487187951854255
523 0.14487187951854255
524 0.14487187951854255
525 0.14487187951854255
526 0.14487187951854255
527 0.14487187951854255
528 0.14487187951854255
529 0.14487187951854255
530 0.14487187951854255
531 0.14487187951854255
532 0.14487187951854255
533 0.14487187951854255
534 0.14487187951854255
535 0.14487187951854255
536 0.14487187951854255
537 0.14487187951854255
538 0.14487187951854255
539 0.14487187951854255
540 0.14487187951854255
541 0.14487187951854255
542 0.14487187951854255
543 0.14487187951854255
544 0.14487187951854255
545 0.14487187951854255
546 0.14487187951854255
547 0.14487187951854255
548 0.14487187951854255
549 0.14487187951854255
550 0.14487187951854255
551 0.14487187951854255
552 0.14487187951854255
553 0.14548830879926303
554 0.14610456215170095
555 0.14610456215170095
556 0.14610456215170095
557 0.14610456215170095
558 0.14610456215170095
559 0.14610456215170095
560 0.14610456215170095
561 0.14610456215170095
562 0.14610456215170095
563 0.14610456215170095
564 0.14610456215170095
565 0.14610456215170095
566 0.14610456215170095
567 0.14610456215170095
568 0.14610456215170095
569 0.14610456215170095
570 0.14610456215170095
571 0.14610456215170095
572 0.14610456215170095
573 0.14610456215170095
574 0.14610456215170095
575 0.14610456215170095
576 0.14610456215170095
577 0.14610456215170095
578 0.14610456215170095
579 0.14610456215170095
580 0.14610456215170095
581 0.14610456215170095
582 0.14610456215170095
583 0.14610456215170095
584 0.14610456215170095
585 0.14610456215170095
586 0.14610456215170095
587 0.14610456215170095
588 0.14610456215170095
589 0.14610456215170095
590 0.14610456215170095
591 0.14610456215170095
592 0.14610456215170095
593 0.14610456215170095
594 0.14610456215170095
595 0.14610456215170095
596 0.14610456215170095
597 0.14610456215170095
598 0.14610456215170095
599 0.14610456215170095
600 0.14610456215170095
601 0.14610456215170095
602 0.14610456215170095
603 0.14610456215170095
604 0.14610456215170095
605 0.14610456215170095
606 0.14610456215170095
607 0.14610456215170095
608 0.14610456215170095
609 0.14610456215170095
610 0.14610456215170095
611 0.14610456215170095
612 0.14610456215170095
613 0.14610456215170095
614 0.14610456215170095
615 0.14610456215170095
616 0.14610456215170095
617 0.14610456215170095
618 0.14610456215170095
619 0.14610456215170095
620 0.14610456215170095
621 0.14610456215170095
622 0.14610456215170095
623 0.14610456215170095
624 0.14610456215170095
625 0.14610456215170095
626 0.14610456215170095
627 0.14610456215170095
628 0.14610456215170095
629 0.14610456215170095
630 0.14610456215170095
631 0.14610456215170095
632 0.14610456215170095
633 0.14610456215170095
634 0.14610456215170095
635 0.14610456215170095
636 0.14610456215170095
637 0.14610456215170095
638 0.14610456215170095
639 0.14610456215170095
640 0.14610456215170095
641 0.14610456215170095
642 0.14610456215170095
643 0.14610456215170095
644 0.14610456215170095
645 0.14610456215170095
646 0.14610456215170095
647 0.14610456215170095
648 0.14610456215170095
649 0.14610456215170095
650 0.14610456215170095
651 0.14610456215170095
652 0.14610456215170095
653 0.14610456215170095
654 0.14610456215170095
655 0.14610456215170095
656 0.14610456215170095
657 0.14610456215170095
658 0.1467045084078225
659 0.1467045084078225
660 0.1467045084078225
661 0.1467045084078225
662 0.1467045084078225
663 0.1467045084078225
664 0.1467045084078225
665 0.1467045084078225
666 0.1467045084078225
667 0.1467045084078225
668 0.1467045084078225
669 0.1467045084078225
670 0.1467045084078225
671 0.1467045084078225
672 0.1467045084078225
673 0.1467045084078225
674 0.1467045084078225
675 0.1467045084078225
676 0.1467045084078225
677 0.1467045084078225
678 0.1467045084078225
679 0.1467045084078225
680 0.1467045084078225
681 0.1467045084078225
682 0.1467045084078225
683 0.1467045084078225
684 0.1467045084078225
685 0.1473007659869743
686 0.1473007659869743
687 0.1473007659869743
688 0.1473007659869743
689 0.1473007659869743
690 0.1473007659869743
691 0.1473007659869743
692 0.1473007659869743
693 0.1473007659869743
694 0.1473007659869743
695 0.1473007659869743
696 0.1473007659869743
697 0.1473007659869743
698 0.1473007659869743
699 0.1473007659869743
700 0.1473007659869743
701 0.1473007659869743
702 0.1473007659869743
703 0.1473007659869743
704 0.1473007659869743
705 0.1473007659869743
706 0.1473007659869743
707 0.1473007659869743
708 0.1473007659869743
709 0.1473007659869743
710 0.1473007659869743
711 0.1473007659869743
712 0.1473007659869743
713 0.1473007659869743
714 0.1473007659869743
715 0.1473007659869743
716 0.1473007659869743
717 0.1473007659869743
718 0.1473007659869743
719 0.1473007659869743
720 0.1473007659869743
721 0.1473007659869743
722 0.1473007659869743
723 0.1473007659869743
724 0.1473007659869743
725 0.1473007659869743
726 0.1473007659869743
727 0.1473007659869743
728 0.1473007659869743
729 0.1473007659869743
730 0.1473007659869743
731 0.1473007659869743
732 0.1473007659869743
733 0.1473007659869743
734 0.1473007659869743
735 0.1473007659869743
736 0.1473007659869743
737 0.1473007659869743
738 0.1473007659869743
739 0.1473007659869743
740 0.1473007659869743
741 0.1473007659869743
742 0.1473007659869743
743 0.1473007659869743
744 0.1473007659869743
745 0.1473007659869743
746 0.1473007659869743
747 0.1473007659869743
748 0.1473007659869743
749 0.1473007659869743
750 0.1473007659869743
751 0.1473007659869743
752 0.1473007659869743
753 0.1473007659869743
754 0.1473007659869743
755 0.1473007659869743
756 0.1473007659869743
757 0.1473007659869743
758 0.1473007659869743
759 0.1473007659869743
760 0.1473007659869743
761 0.1473007659869743
762 0.1473007659869743
763 0.1473007659869743
764 0.1473007659869743
765 0.1473007659869743
766 0.1473007659869743
767 0.1473007659869743
768 0.1473007659869743
769 0.1473007659869743
770 0.1473007659869743
771 0.1473007659869743
772 0.1473007659869743
773 0.1473007659869743
774 0.1473007659869743
775 0.1473007659869743
776 0.1473007659869743
777 0.1473007659869743
778 0.1473007659869743
779 0.1478855254721405
780 0.1478855254721405
781 0.1478855254721405
782 0.1478855254721405
783 0.1478855254721405
784 0.1478855254721405
785 0.1478855254721405
786 0.1478855254721405
787 0.1478855254721405
788 0.1478855254721405
789 0.1478855254721405
790 0.1478855254721405
791 0.1478855254721405
792 0.1478855254721405
793 0.1478855254721405
794 0.1478855254721405
795 0.1478855254721405
796 0.1478855254721405
797 0.1478855254721405
798 0.1478855254721405
799 0.1478855254721405
800 0.1478855254721405
801 0.1478855254721405
802 0.1478855254721405
803 0.1478855254721405
804 0.1478855254721405
805 0.1478855254721405
806 0.1478855254721405
807 0.1490488832093619
808 0.1490488832093619
809 0.1490488832093619
810 0.1490488832093619
811 0.1490488832093619
812 0.1490488832093619
813 0.1490488832093619
814 0.1490488832093619
815 0.1490488832093619
816 0.1490488832093619
817 0.1490488832093619
818 0.1490488832093619
819 0.1490488832093619
820 0.1490488832093619
821 0.1490488832093619
822 0.1490488832093619
823 0.1490488832093619
824 0.1490488832093619
825 0.1490488832093619
826 0.1490488832093619
827 0.1490488832093619
828 0.1490488832093619
829 0.1490488832093619
830 0.1490488832093619
831 0.1490488832093619
832 0.1490488832093619
833 0.1490488832093619
834 0.1490488832093619
835 0.1490488832093619
836 0.1490488832093619
837 0.1490488832093619
838 0.1490488832093619
839 0.1490488832093619
840 0.1490488832093619
841 0.1490488832093619
842 0.1490488832093619
843 0.1490488832093619
844 0.1490488832093619
845 0.1490488832093619
846 0.1490488832093619
847 0.1490488832093619
848 0.1490488832093619
849 0.1490488832093619
850 0.1490488832093619
851 0.1490488832093619
852 0.1490488832093619
853 0.1496257906136371
854 0.1496257906136371
855 0.1502024981604504
856 0.1502024981604504
857 0.1502024981604504
858 0.1502024981604504
859 0.1502024981604504
860 0.1502024981604504
861 0.1502024981604504
862 0.1502024981604504
863 0.1502024981604504
864 0.1502024981604504
865 0.1502024981604504
866 0.1502024981604504
867 0.1502024981604504
868 0.1502024981604504
869 0.1502024981604504
870 0.1502024981604504
871 0.1502024981604504
872 0.1502024981604504
873 0.1502024981604504
874 0.1502024981604504
875 0.1502024981604504
876 0.1502024981604504
877 0.1502024981604504
878 0.1502024981604504
879 0.1502024981604504
880 0.1502024981604504
881 0.1502024981604504
882 0.1502024981604504
883 0.1502024981604504
884 0.1502024981604504
885 0.1502024981604504
886 0.1502024981604504
887 0.1502024981604504
888 0.1502024981604504
889 0.1502024981604504
890 0.1502024981604504
891 0.1502024981604504
892 0.1502024981604504
893 0.1502024981604504
894 0.1502024981604504
895 0.1502024981604504
896 0.1502024981604504
897 0.1502024981604504
898 0.1502024981604504
899 0.1502024981604504
900 0.1502024981604504
901 0.1502024981604504
902 0.1502024981604504
903 0.1502024981604504
904 0.1502024981604504
905 0.1502024981604504
906 0.1502024981604504
907 0.1502024981604504
908 0.1502024981604504
909 0.1502024981604504
910 0.1502024981604504
911 0.1502024981604504
912 0.1502024981604504
913 0.1502024981604504
914 0.1502024981604504
915 0.1502024981604504
916 0.1502024981604504
917 0.1502024981604504
918 0.1502024981604504
919 0.1502024981604504
920 0.1502024981604504
921 0.1502024981604504
922 0.1502024981604504
923 0.1502024981604504
924 0.1502024981604504
925 0.1502024981604504
926 0.1502024981604504
927 0.1502024981604504
928 0.1502024981604504
929 0.1502024981604504
930 0.1502024981604504
931 0.1502024981604504
932 0.1502024981604504
933 0.1502024981604504
934 0.1502024981604504
935 0.1502024981604504
936 0.1502024981604504
937 0.1502024981604504
938 0.1502024981604504
939 0.1502024981604504
940 0.1502024981604504
941 0.1502024981604504
942 0.1502024981604504
943 0.1502024981604504
944 0.1502024981604504
945 0.1502024981604504
946 0.1502024981604504
947 0.1502024981604504
948 0.1502024981604504
949 0.1502024981604504
950 0.1502024981604504
951 0.1502024981604504
952 0.1502024981604504
953 0.1502024981604504
954 0.1502024981604504
955 0.1502024981604504
956 0.1502024981604504
957 0.1502024981604504
958 0.1502024981604504
959 0.1502024981604504
960 0.1502024981604504
961 0.1502024981604504
962 0.1502024981604504
963 0.1502024981604504
964 0.1502024981604504
965 0.1502024981604504
966 0.1502024981604504
967 0.1502024981604504
968 0.1502024981604504
969 0.1502024981604504
970 0.1502024981604504
971 0.1502024981604504
972 0.1502024981604504
973 0.1502024981604504
974 0.1502024981604504
975 0.1502024981604504
976 0.1502024981604504
977 0.1502024981604504
978 0.1502024981604504
979 0.1502024981604504
980 0.1502024981604504
981 0.1502024981604504
982 0.1502024981604504
983 0.1502024981604504
984 0.1502024981604504
985 0.1502024981604504
986 0.1502024981604504
987 0.1502024981604504
988 0.1502024981604504
989 0.1502024981604504
990 0.1502024981604504
991 0.1502024981604504
992 0.1502024981604504
993 0.1502024981604504
994 0.1502024981604504
995 0.1502024981604504
996 0.1502024981604504
997 0.1502024981604504
998 0.1502024981604504
999 0.1502024981604504
1000 0.1502024981604504

==> data/mean-ndcg-oe-reveal-1000-crash_class=leaksan_detected_memory_leaks.dat <==
1 0.023529411764705882
2 0.0309521147478995
3 0.036834467689075966
4 0.041901250725233534
5 0.04417685547367201
6 0.04627219186842508
7 0.050193760495876066
8 0.050193760495876066
9 0.050193760495876066
10 0.05359452315843944
11 0.06015788658552484
12 0.07128534000312037
13 0.07283033726804504
14 0.0743359727081028
15 0.07874773741398512
16 0.0801868582499747
17 0.08159751981802252
18 0.08159751981802252
19 0.08431961644343146
20 0.08699808995751326
21 0.08699808995751326
22 0.08699808995751326
23 0.08828105638095755
24 0.09208114365807572
25 0.09208114365807572
26 0.09208114365807572
27 0.09697560477987595
28 0.09818646850023142
29 0.09818646850023142
30 0.09818646850023142
31 0.10053940967670201
32 0.10053940967670201
33 0.10053940967670201
34 0.10053940967670201
35 0.10053940967670201
36 0.10053940967670201
37 0.10278119099936994
38 0.10278119099936994
39 0.10499180070183003
40 0.10608975606205913
41 0.10718063267038482
42 0.10826468463008308
43 0.10826468463008308
44 0.10933578992696508
45 0.1104007463786124
46 0.11251876198633819
47 0.11251876198633819
48 0.11251876198633819
49 0.11251876198633819
50 0.11459277886150147
51 0.11459277886150147
52 0.11459277886150147
53 0.11459277886150147
54 0.11866265393079746
55 0.11866265393079746
56 0.11866265393079746
57 0.1196668143994076
58 0.1196668143994076
59 0.12066266032645923
60 0.12165450208345631
61 0.12165450208345631
62 0.12362273948122306
63 0.12362273948122306
64 0.1245994903413168
65 0.1245994903413168
66 0.1245994903413168
67 0.1245994903413168
68 0.1245994903413168
69 0.1245994903413168
70 0.1245994903413168
71 0.12555288166127634
72 0.12555288166127634
73 0.12555288166127634
74 0.12649725863441766
75 0.12649725863441766
76 0.12649725863441766
77 0.12649725863441766
78 0.12649725863441766
79 0.12649725863441766
80 0.12742509650731687
81 0.12742509650731687
82 0.129270529152722
83 0.129270529152722
84 0.129270529152722
85 0.129270529152722
86 0.129270529152722
87 0.129270529152722
88 0.1301788977574344
89 0.1301788977574344
90 0.1301788977574344
91 0.1301788977574344
92 0.1301788977574344
93 0.1301788977574344
94 0.13107425273810056
95 0.13375415544393932
96 0.13375415544393932
97 0.13375415544393932
98 0.13375415544393932
99 0.13375415544393932
100 0.13375415544393932
101 0.13375415544393932
102 0.13375415544393932
103 0.13375415544393932
104 0.13375415544393932
105 0.13375415544393932
106 0.134626718189265
107 0.134626718189265
108 0.134626718189265
109 0.134626718189265
110 0.13549248105348843
111 0.13549248105348843
112 0.13549248105348843
113 0.13549248105348843
114 0.13549248105348843
115 0.13549248105348843
116 0.13549248105348843
117 0.13549248105348843
118 0.13549248105348843
119 0.13549248105348843
120 0.13549248105348843
121 0.13549248105348843
122 0.13549248105348843
123 0.13549248105348843
124 0.13549248105348843
125 0.13549248105348843
126 0.13549248105348843
127 0.13801348945684977
128 0.13801348945684977
129 0.13801348945684977
130 0.13801348945684977
131 0.13801348945684977
132 0.13801348945684977
133 0.13801348945684977
134 0.13801348945684977
135 0.13801348945684977
136 0.13801348945684977
137 0.13801348945684977
138 0.13801348945684977
139 0.13801348945684977
140 0.13883740018328497
141 0.13883740018328497
142 0.13883740018328497
143 0.13883740018328497
144 0.13883740018328497
145 0.13883740018328497
146 0.13883740018328497
147 0.13883740018328497
148 0.13883740018328497
149 0.13883740018328497
150 0.13883740018328497
151 0.13883740018328497
152 0.13964793326607994
153 0.13964793326607994
154 0.13964793326607994
155 0.13964793326607994
156 0.13964793326607994
157 0.13964793326607994
158 0.13964793326607994
159 0.14045132178136513
160 0.14045132178136513
161 0.14045132178136513
162 0.14045132178136513
163 0.14045132178136513
164 0.14045132178136513
165 0.14045132178136513
166 0.14045132178136513
167 0.14045132178136513
168 0.14045132178136513
169 0.14045132178136513
170 0.14045132178136513
171 0.14045132178136513
172 0.14045132178136513
173 0.14045132178136513
174 0.14045132178136513
175 0.14045132178136513
176 0.14045132178136513
177 0.14045132178136513
178 0.14045132178136513
179 0.14045132178136513
180 0.14045132178136513
181 0.14045132178136513
182 0.14045132178136513
183 0.14357875156823127
184 0.14357875156823127
185 0.14357875156823127
186 0.14357875156823127
187 0.14357875156823127
188 0.14357875156823127
189 0.14357875156823127
190 0.1443550509007189
191 0.1443550509007189
192 0.1443550509007189
193 0.1443550509007189
194 0.1443550509007189
195 0.1443550509007189
196 0.14512680542043507
197 0.14512680542043507
198 0.14512680542043507
199 0.14512680542043507
200 0.14512680542043507
201 0.14512680542043507
202 0.14512680542043507
203 0.14512680542043507
204 0.14512680542043507
205 0.14512680542043507
206 0.14512680542043507
207 0.14512680542043507
208 0.14512680542043507
209 0.14588933662685122
210 0.1466511909687537
211 0.1466511909687537
212 0.1466511909687537
213 0.1466511909687537
214 0.1466511909687537
215 0.1466511909687537
216 0.1466511909687537
217 0.1466511909687537
218 0.1466511909687537
219 0.1466511909687537
220 0.1466511909687537
221 0.1466511909687537
222 0.1466511909687537
223 0.1466511909687537
224 0.1466511909687537
225 0.1466511909687537
226 0.1466511909687537
227 0.1466511909687537
228 0.1466511909687537
229 0.1466511909687537
230 0.1466511909687537
231 0.1466511909687537
232 0.1466511909687537
233 0.1466511909687537
234 0.1466511909687537
235 0.1466511909687537
236 0.1466511909687537
237 0.1466511909687537
238 0.1466511909687537
239 0.1466511909687537
240 0.1466511909687537
241 0.1466511909687537
242 0.1466511909687537
243 0.1466511909687537
244 0.1466511909687537
245 0.1466511909687537
246 0.1466511909687537
247 0.1466511909687537
248 0.1466511909687537
249 0.1466511909687537
250 0.1466511909687537
251 0.1466511909687537
252 0.1466511909687537
253 0.1466511909687537
254 0.1466511909687537
255 0.1466511909687537
256 0.1466511909687537
257 0.14738545461571173
258 0.14738545461571173
259 0.14738545461571173
260 0.14811819275984167
261 0.14811819275984167
262 0.14811819275984167
263 0.14811819275984167
264 0.14811819275984167
265 0.14811819275984167
266 0.14811819275984167
267 0.14811819275984167
268 0.14811819275984167
269 0.14811819275984167
270 0.14811819275984167
271 0.14811819275984167
272 0.14811819275984167
273 0.14811819275984167
274 0.14811819275984167
275 0.14811819275984167
276 0.14811819275984167
277 0.14811819275984167
278 0.14811819275984167
279 0.14811819275984167
280 0.14811819275984167
281 0.14811819275984167
282 0.14811819275984167
283 0.14811819275984167
284 0.14811819275984167
285 0.14811819275984167
286 0.14811819275984167
287 0.14811819275984167
288 0.14811819275984167
289 0.14811819275984167
290 0.14811819275984167
291 0.14811819275984167
292 0.14811819275984167
293 0.14811819275984167
294 0.14883515320027854
295 0.14883515320027854
296 0.14883515320027854
297 0.14883515320027854
298 0.14883515320027854
299 0.14883515320027854
300 0.14883515320027854
301 0.14883515320027854
302 0.14883515320027854
303 0.14883515320027854
304 0.14883515320027854
305 0.14883515320027854
306 0.14883515320027854
307 0.14883515320027854
308 0.14883515320027854
309 0.14883515320027854
310 0.14883515320027854
311 0.14883515320027854
312 0.14883515320027854
313 0.14883515320027854
314 0.14883515320027854
315 0.14883515320027854
316 0.14883515320027854
317 0.14883515320027854
318 0.14883515320027854
319 0.14883515320027854
320 0.14883515320027854
321 0.14883515320027854
322 0.14883515320027854
323 0.14883515320027854
324 0.14883515320027854
325 0.14883515320027854
326 0.14883515320027854
327 0.14883515320027854
328 0.14883515320027854
329 0.14883515320027854
330 0.14883515320027854
331 0.14883515320027854
332 0.14883515320027854
333 0.14883515320027854
334 0.14883515320027854
335 0.14883515320027854
336 0.14883515320027854
337 0.14883515320027854
338 0.14883515320027854
339 0.14883515320027854
340 0.14883515320027854
341 0.14883515320027854
342 0.14883515320027854
343 0.14883515320027854
344 0.14883515320027854
345 0.14883515320027854
346 0.14953221423033336
347 0.14953221423033336
348 0.14953221423033336
349 0.14953221423033336
350 0.15092360992393836
351 0.15092360992393836
352 0.15161863396850236
353 0.15161863396850236
354 0.15161863396850236
355 0.15161863396850236
356 0.15161863396850236
357 0.15161863396850236
358 0.15161863396850236
359 0.15161863396850236
360 0.15161863396850236
361 0.15161863396850236
362 0.15161863396850236
363 0.15161863396850236
364 0.15161863396850236
365 0.15161863396850236
366 0.15161863396850236
367 0.15161863396850236
368 0.15161863396850236
369 0.15161863396850236
370 0.15161863396850236
371 0.15161863396850236
372 0.15161863396850236
373 0.15161863396850236
374 0.15161863396850236
375 0.15161863396850236
376 0.15161863396850236
377 0.15161863396850236
378 0.15161863396850236
379 0.15161863396850236
380 0.15161863396850236
381 0.15161863396850236
382 0.15161863396850236
383 0.15161863396850236
384 0.15161863396850236
385 0.15161863396850236
386 0.15161863396850236
387 0.15230263542864744
388 0.15230263542864744
389 0.15230263542864744
390 0.15230263542864744
391 0.15230263542864744
392 0.15230263542864744
393 0.15230263542864744
394 0.15230263542864744
395 0.15230263542864744
396 0.15230263542864744
397 0.15230263542864744
398 0.15230263542864744
399 0.15230263542864744
400 0.15230263542864744
401 0.15230263542864744
402 0.15230263542864744
403 0.15230263542864744
404 0.15230263542864744
405 0.15230263542864744
406 0.15230263542864744
407 0.15230263542864744
408 0.15230263542864744
409 0.15230263542864744
410 0.15230263542864744
411 0.15230263542864744
412 0.15230263542864744
413 0.15230263542864744
414 0.15230263542864744
415 0.15230263542864744
416 0.15230263542864744
417 0.15230263542864744
418 0.15230263542864744
419 0.15230263542864744
420 0.15230263542864744
421 0.15230263542864744
422 0.15230263542864744
423 0.15230263542864744
424 0.15230263542864744
425 0.15230263542864744
426 0.15230263542864744
427 0.15230263542864744
428 0.15230263542864744
429 0.15230263542864744
430 0.15230263542864744
431 0.15230263542864744
432 0.15230263542864744
433 0.15230263542864744
434 0.15230263542864744
435 0.15230263542864744
436 0.15230263542864744
437 0.15230263542864744
438 0.15297275404965885
439 0.15297275404965885
440 0.15297275404965885
441 0.15297275404965885
442 0.15297275404965885
443 0.15297275404965885
444 0.15297275404965885
445 0.15297275404965885
446 0.15297275404965885
447 0.15297275404965885
448 0.15297275404965885
449 0.15297275404965885
450 0.15297275404965885
451 0.15297275404965885
452 0.15297275404965885
453 0.15297275404965885
454 0.15297275404965885
455 0.15297275404965885
456 0.15297275404965885
457 0.15297275404965885
458 0.1536380017171592
459 0.1536380017171592
460 0.1543027778050067
461 0.1543027778050067
462 0.1543027778050067
463 0.1543027778050067
464 0.1543027778050067
465 0.1543027778050067
466 0.1562929102167129
467 0.1562929102167129
468 0.1562929102167129
469 0.1562929102167129
470 0.1562929102167129
471 0.1562929102167129
472 0.1562929102167129
473 0.1562929102167129
474 0.1562929102167129
475 0.1562929102167129
476 0.1562929102167129
477 0.1562929102167129
478 0.1562929102167129
479 0.1562929102167129
480 0.1562929102167129
481 0.1562929102167129
482 0.1562929102167129
483 0.1562929102167129
484 0.1562929102167129
485 0.1562929102167129
486 0.1562929102167129
487 0.1562929102167129
488 0.1562929102167129
489 0.1562929102167129
490 0.1562929102167129
491 0.1562929102167129
492 0.1562929102167129
493 0.1562929102167129
494 0.1562929102167129
495 0.1562929102167129
496 0.1562929102167129
497 0.1562929102167129
498 0.1562929102167129
499 0.1562929102167129
500 0.1562929102167129
501 0.1562929102167129
502 0.1562929102167129
503 0.1562929102167129
504 0.1562929102167129
505 0.1562929102167129
506 0.1562929102167129
507 0.1562929102167129
508 0.1562929102167129
509 0.1562929102167129
510 0.1562929102167129
511 0.1562929102167129
512 0.1562929102167129
513 0.1562929102167129
514 0.1562929102167129
515 0.1562929102167129
516 0.1562929102167129
517 0.1562929102167129
518 0.1562929102167129
519 0.1562929102167129
520 0.1562929102167129
521 0.1562929102167129
522 0.1562929102167129
523 0.15694408673531224
524 0.15694408673531224
525 0.15694408673531224
526 0.15694408673531224
527 0.15694408673531224
528 0.15694408673531224
529 0.15694408673531224
530 0.15694408673531224
531 0.15694408673531224
532 0.15694408673531224
533 0.15694408673531224
534 0.15694408673531224
535 0.15694408673531224
536 0.15694408673531224
537 0.15694408673531224
538 0.15694408673531224
539 0.15694408673531224
540 0.15694408673531224
541 0.15694408673531224
542 0.15694408673531224
543 0.15694408673531224
544 0.15694408673531224
545 0.15694408673531224
546 0.15694408673531224
547 0.15694408673531224
548 0.15694408673531224
549 0.15694408673531224
550 0.15694408673531224
551 0.15694408673531224
552 0.15694408673531224
553 0.15694408673531224
554 0.15694408673531224
555 0.15694408673531224
556 0.15694408673531224
557 0.15694408673531224
558 0.15694408673531224
559 0.15694408673531224
560 0.15694408673531224
561 0.15694408673531224
562 0.15694408673531224
563 0.15694408673531224
564 0.15694408673531224
565 0.15694408673531224
566 0.15694408673531224
567 0.15694408673531224
568 0.15694408673531224
569 0.15694408673531224
570 0.15694408673531224
571 0.15694408673531224
572 0.15694408673531224
573 0.15694408673531224
574 0.15694408673531224
575 0.15694408673531224
576 0.15694408673531224
577 0.15694408673531224
578 0.15694408673531224
579 0.15694408673531224
580 0.15694408673531224
581 0.15694408673531224
582 0.15694408673531224
583 0.15694408673531224
584 0.15694408673531224
585 0.15694408673531224
586 0.15694408673531224
587 0.15694408673531224
588 0.15758332535606878
589 0.15758332535606878
590 0.15758332535606878
591 0.15758332535606878
592 0.15758332535606878
593 0.15758332535606878
594 0.15758332535606878
595 0.15758332535606878
596 0.15758332535606878
597 0.15758332535606878
598 0.15758332535606878
599 0.15758332535606878
600 0.15758332535606878
601 0.15758332535606878
602 0.15758332535606878
603 0.15758332535606878
604 0.15758332535606878
605 0.15758332535606878
606 0.15758332535606878
607 0.15758332535606878
608 0.15758332535606878
609 0.15758332535606878
610 0.15758332535606878
611 0.15758332535606878
612 0.15758332535606878
613 0.15758332535606878
614 0.15758332535606878
615 0.15758332535606878
616 0.15758332535606878
617 0.15758332535606878
618 0.15758332535606878
619 0.15758332535606878
620 0.15758332535606878
621 0.15758332535606878
622 0.15758332535606878
623 0.15758332535606878
624 0.15758332535606878
625 0.15758332535606878
626 0.15758332535606878
627 0.15758332535606878
628 0.15758332535606878
629 0.15758332535606878
630 0.15758332535606878
631 0.15758332535606878
632 0.15758332535606878
633 0.15758332535606878
634 0.15758332535606878
635 0.15758332535606878
636 0.15758332535606878
637 0.15758332535606878
638 0.15758332535606878
639 0.15758332535606878
640 0.15758332535606878
641 0.15758332535606878
642 0.15758332535606878
643 0.15758332535606878
644 0.15758332535606878
645 0.15758332535606878
646 0.15758332535606878
647 0.15758332535606878
648 0.15758332535606878
649 0.15758332535606878
650 0.15758332535606878
651 0.15758332535606878
652 0.15758332535606878
653 0.15758332535606878
654 0.15758332535606878
655 0.15758332535606878
656 0.15758332535606878
657 0.15758332535606878
658 0.15758332535606878
659 0.15758332535606878
660 0.15758332535606878
661 0.15758332535606878
662 0.15758332535606878
663 0.15758332535606878
664 0.15758332535606878
665 0.15758332535606878
666 0.15758332535606878
667 0.15758332535606878
668 0.15758332535606878
669 0.15758332535606878
670 0.15758332535606878
671 0.15758332535606878
672 0.15758332535606878
673 0.15758332535606878
674 0.15758332535606878
675 0.15758332535606878
676 0.15758332535606878
677 0.15758332535606878
678 0.15758332535606878
679 0.15758332535606878
680 0.15758332535606878
681 0.15758332535606878
682 0.15758332535606878
683 0.15758332535606878
684 0.15758332535606878
685 0.15758332535606878
686 0.15758332535606878
687 0.15758332535606878
688 0.15758332535606878
689 0.15758332535606878
690 0.15758332535606878
691 0.15758332535606878
692 0.15758332535606878
693 0.15758332535606878
694 0.15758332535606878
695 0.15758332535606878
696 0.15758332535606878
697 0.15758332535606878
698 0.15758332535606878
699 0.15758332535606878
700 0.15758332535606878
701 0.15758332535606878
702 0.15758332535606878
703 0.15758332535606878
704 0.15758332535606878
705 0.15758332535606878
706 0.15758332535606878
707 0.15758332535606878
708 0.15758332535606878
709 0.15758332535606878
710 0.15758332535606878
711 0.15758332535606878
712 0.15758332535606878
713 0.15758332535606878
714 0.15758332535606878
715 0.15758332535606878
716 0.15758332535606878
717 0.15758332535606878
718 0.15758332535606878
719 0.15758332535606878
720 0.15758332535606878
721 0.15758332535606878
722 0.15758332535606878
723 0.15758332535606878
724 0.15758332535606878
725 0.15758332535606878
726 0.15758332535606878
727 0.15758332535606878
728 0.15758332535606878
729 0.15758332535606878
730 0.15758332535606878
731 0.15758332535606878
732 0.15758332535606878
733 0.15758332535606878
734 0.15758332535606878
735 0.15758332535606878
736 0.15758332535606878
737 0.15758332535606878
738 0.15758332535606878
739 0.15758332535606878
740 0.15758332535606878
741 0.15758332535606878
742 0.15758332535606878
743 0.15758332535606878
744 0.15758332535606878
745 0.15758332535606878
746 0.15758332535606878
747 0.15758332535606878
748 0.15758332535606878
749 0.15758332535606878
750 0.15758332535606878
751 0.15758332535606878
752 0.15758332535606878
753 0.15758332535606878
754 0.15758332535606878
755 0.15758332535606878
756 0.15758332535606878
757 0.15758332535606878
758 0.15758332535606878
759 0.15758332535606878
760 0.15758332535606878
761 0.15758332535606878
762 0.15758332535606878
763 0.15758332535606878
764 0.15819739351913037
765 0.15819739351913037
766 0.15819739351913037
767 0.15819739351913037
768 0.15819739351913037
769 0.15819739351913037
770 0.15819739351913037
771 0.15819739351913037
772 0.15819739351913037
773 0.15819739351913037
774 0.15819739351913037
775 0.15819739351913037
776 0.15819739351913037
777 0.15819739351913037
778 0.15819739351913037
779 0.15880967109771618
780 0.15880967109771618
781 0.15880967109771618
782 0.15880967109771618
783 0.15880967109771618
784 0.15880967109771618
785 0.15880967109771618
786 0.15880967109771618
787 0.15880967109771618
788 0.15880967109771618
789 0.15880967109771618
790 0.15880967109771618
791 0.15880967109771618
792 0.15880967109771618
793 0.15880967109771618
794 0.15880967109771618
795 0.15880967109771618
796 0.15880967109771618
797 0.15880967109771618
798 0.15880967109771618
799 0.15880967109771618
800 0.15880967109771618
801 0.15880967109771618
802 0.15880967109771618
803 0.15880967109771618
804 0.15880967109771618
805 0.15941894864311457
806 0.15941894864311457
807 0.15941894864311457
808 0.15941894864311457
809 0.15941894864311457
810 0.15941894864311457
811 0.15941894864311457
812 0.15941894864311457
813 0.15941894864311457
814 0.15941894864311457
815 0.15941894864311457
816 0.15941894864311457
817 0.15941894864311457
818 0.15941894864311457
819 0.15941894864311457
820 0.15941894864311457
821 0.15941894864311457
822 0.15941894864311457
823 0.15941894864311457
824 0.15941894864311457
825 0.15941894864311457
826 0.15941894864311457
827 0.15941894864311457
828 0.15941894864311457
829 0.15941894864311457
830 0.15941894864311457
831 0.15941894864311457
832 0.15941894864311457
833 0.15941894864311457
834 0.15941894864311457
835 0.15941894864311457
836 0.15941894864311457
837 0.15941894864311457
838 0.15941894864311457
839 0.15941894864311457
840 0.15941894864311457
841 0.15941894864311457
842 0.15941894864311457
843 0.15941894864311457
844 0.15941894864311457
845 0.15941894864311457
846 0.15941894864311457
847 0.15941894864311457
848 0.15941894864311457
849 0.15941894864311457
850 0.15941894864311457
851 0.15941894864311457
852 0.15941894864311457
853 0.15941894864311457
854 0.15941894864311457
855 0.15941894864311457
856 0.15941894864311457
857 0.15941894864311457
858 0.15941894864311457
859 0.15941894864311457
860 0.15941894864311457
861 0.15941894864311457
862 0.15941894864311457
863 0.15941894864311457
864 0.15941894864311457
865 0.15941894864311457
866 0.15941894864311457
867 0.15941894864311457
868 0.15941894864311457
869 0.15941894864311457
870 0.15941894864311457
871 0.15941894864311457
872 0.15941894864311457
873 0.15941894864311457
874 0.15941894864311457
875 0.15941894864311457
876 0.15941894864311457
877 0.15941894864311457
878 0.15941894864311457
879 0.15941894864311457
880 0.15941894864311457
881 0.15941894864311457
882 0.15941894864311457
883 0.15941894864311457
884 0.15941894864311457
885 0.15941894864311457
886 0.15941894864311457
887 0.15941894864311457
888 0.15941894864311457
889 0.15941894864311457
890 0.15941894864311457
891 0.15941894864311457
892 0.15941894864311457
893 0.15941894864311457
894 0.15941894864311457
895 0.15941894864311457
896 0.15941894864311457
897 0.15941894864311457
898 0.15941894864311457
899 0.15941894864311457
900 0.15941894864311457
901 0.15941894864311457
902 0.15941894864311457
903 0.15941894864311457
904 0.15941894864311457
905 0.15941894864311457
906 0.15941894864311457
907 0.15941894864311457
908 0.15941894864311457
909 0.15941894864311457
910 0.15941894864311457
911 0.15941894864311457
912 0.15941894864311457
913 0.15941894864311457
914 0.15941894864311457
915 0.15941894864311457
916 0.15941894864311457
917 0.15941894864311457
918 0.15941894864311457
919 0.15941894864311457
920 0.15941894864311457
921 0.15941894864311457
922 0.15941894864311457
923 0.15941894864311457
924 0.15941894864311457
925 0.15941894864311457
926 0.15941894864311457
927 0.15941894864311457
928 0.15941894864311457
929 0.15941894864311457
930 0.15941894864311457
931 0.15941894864311457
932 0.15941894864311457
933 0.15941894864311457
934 0.15941894864311457
935 0.15941894864311457
936 0.15941894864311457
937 0.15941894864311457
938 0.15941894864311457
939 0.15941894864311457
940 0.15941894864311457
941 0.15941894864311457
942 0.15941894864311457
943 0.15941894864311457
944 0.15941894864311457
945 0.15941894864311457
946 0.15941894864311457
947 0.15941894864311457
948 0.15941894864311457
949 0.15941894864311457
950 0.15941894864311457
951 0.15941894864311457
952 0.15941894864311457
953 0.15941894864311457
954 0.15941894864311457
955 0.15941894864311457
956 0.15941894864311457
957 0.15941894864311457
958 0.15941894864311457
959 0.15941894864311457
960 0.15941894864311457
961 0.15941894864311457
962 0.15941894864311457
963 0.15941894864311457
964 0.15941894864311457
965 0.15941894864311457
966 0.15941894864311457
967 0.15941894864311457
968 0.15941894864311457
969 0.15941894864311457
970 0.15941894864311457
971 0.15941894864311457
972 0.15941894864311457
973 0.15941894864311457
974 0.15941894864311457
975 0.15941894864311457
976 0.15941894864311457
977 0.15941894864311457
978 0.15941894864311457
979 0.15941894864311457
980 0.15941894864311457
981 0.15941894864311457
982 0.15941894864311457
983 0.15941894864311457
984 0.16001049780067986
985 0.16001049780067986
986 0.16001049780067986
987 0.16001049780067986
988 0.16001049780067986
989 0.16001049780067986
990 0.16001049780067986
991 0.16001049780067986
992 0.16001049780067986
993 0.16001049780067986
994 0.16001049780067986
995 0.16001049780067986
996 0.16001049780067986
997 0.16001049780067986
998 0.16001049780067986
999 0.16001049780067986
1000 0.16001049780067986

==> data/mean-ndcg-oe-reveal-1000-crash_class=libfuzzer_timeout.dat <==
1 0.0
2 0.0
3 0.010548523206751054
4 0.012365723873727396
5 0.013998014199611539
6 0.013998014199611539
7 0.018217423482311965
8 0.020879574341263262
9 0.020879574341263262
10 0.023318939964199023
11 0.023318939964199023
12 0.023318939964199023
13 0.024427165850431906
14 0.024427165850431906
15 0.02548201817110701
16 0.02651429893953834
17 0.02651429893953834
18 0.02651429893953834
19 0.02651429893953834
20 0.02651429893953834
21 0.027460475413030223
22 0.027460475413030223
23 0.027460475413030223
24 0.027460475413030223
25 0.027460475413030223
26 0.027460475413030223
27 0.02833817413740368
28 0.02833817413740368
29 0.02833817413740368
30 0.02833817413740368
31 0.02833817413740368
32 0.02833817413740368
33 0.02833817413740368
34 0.02833817413740368
35 0.02833817413740368
36 0.02833817413740368
37 0.02833817413740368
38 0.02833817413740368
39 0.02833817413740368
40 0.02833817413740368
41 0.02833817413740368
42 0.02833817413740368
43 0.02833817413740368
44 0.02833817413740368
45 0.02833817413740368
46 0.029097799988275802
47 0.029097799988275802
48 0.029097799988275802
49 0.029097799988275802
50 0.029097799988275802
51 0.029097799988275802
52 0.029097799988275802
53 0.03203054839116929
54 0.03203054839116929
55 0.032757111402958734
56 0.03348049368386132
57 0.03348049368386132
58 0.03348049368386132
59 0.03348049368386132
60 0.03348049368386132
61 0.03348049368386132
62 0.03348049368386132
63 0.03348049368386132
64 0.03348049368386132
65 0.03348049368386132
66 0.03348049368386132
67 0.03417362469635943
68 0.03417362469635943
69 0.03417362469635943
70 0.03417362469635943
71 0.03417362469635943
72 0.03417362469635943
73 0.03417362469635943
74 0.03417362469635943
75 0.03417362469635943
76 0.03417362469635943
77 0.03417362469635943
78 0.03484297051456869
79 0.03617781938325883
80 0.03617781938325883
81 0.03617781938325883
82 0.03617781938325883
83 0.03617781938325883
84 0.03617781938325883
85 0.03617781938325883
86 0.03617781938325883
87 0.03617781938325883
88 0.03617781938325883
89 0.03617781938325883
90 0.03617781938325883
91 0.03617781938325883
92 0.036823071992131536
93 0.036823071992131536
94 0.036823071992131536
95 0.036823071992131536
96 0.036823071992131536
97 0.036823071992131536
98 0.036823071992131536
99 0.036823071992131536
100 0.036823071992131536
101 0.036823071992131536
102 0.036823071992131536
103 0.036823071992131536
104 0.036823071992131536
105 0.036823071992131536
106 0.036823071992131536
107 0.036823071992131536
108 0.036823071992131536
109 0.036823071992131536
110 0.036823071992131536
111 0.036823071992131536
112 0.036823071992131536
113 0.036823071992131536
114 0.036823071992131536
115 0.036823071992131536
116 0.036823071992131536
117 0.036823071992131536
118 0.0374350402018143
119 0.0374350402018143
120 0.0374350402018143
121 0.0374350402018143
122 0.0374350402018143
123 0.0374350402018143
124 0.038040773757473084
125 0.038040773757473084
126 0.038040773757473084
127 0.038040773757473084
128 0.038040773757473084
129 0.038040773757473084
130 0.038040773757473084
131 0.038040773757473084
132 0.038040773757473084
133 0.038040773757473084
134 0.038040773757473084
135 0.038040773757473084
136 0.038040773757473084
137 0.038040773757473084
138 0.038040773757473084
139 0.038040773757473084
140 0.038040773757473084
141 0.038040773757473084
142 0.038040773757473084
143 0.038040773757473084
144 0.038040773757473084
145 0.038040773757473084
146 0.038040773757473084
147 0.038040773757473084
148 0.038040773757473084
149 0.038040773757473084
150 0.038040773757473084
151 0.038040773757473084
152 0.038040773757473084
153 0.038040773757473084
154 0.038040773757473084
155 0.038040773757473084
156 0.038040773757473084
157 0.038040773757473084
158 0.038040773757473084
159 0.038040773757473084
160 0.038040773757473084
161 0.038040773757473084
162 0.038040773757473084
163 0.038040773757473084
164 0.038040773757473084
165 0.03861289399113124
166 0.03861289399113124
167 0.03861289399113124
168 0.03861289399113124
169 0.03861289399113124
170 0.03861289399113124
171 0.03861289399113124
172 0.03861289399113124
173 0.03861289399113124
174 0.03861289399113124
175 0.03861289399113124
176 0.03861289399113124
177 0.03917730808128894
178 0.03917730808128894
179 0.03917730808128894
180 0.03917730808128894
181 0.03917730808128894
182 0.03917730808128894
183 0.03917730808128894
184 0.03917730808128894
185 0.03917730808128894
186 0.03917730808128894
187 0.03917730808128894
188 0.03917730808128894
189 0.03917730808128894
190 0.03917730808128894
191 0.03917730808128894
192 0.03917730808128894
193 0.03917730808128894
194 0.03917730808128894
195 0.03917730808128894
196 0.03917730808128894
197 0.03917730808128894
198 0.03917730808128894
199 0.03917730808128894
200 0.03917730808128894
201 0.03917730808128894
202 0.03917730808128894
203 0.03917730808128894
204 0.03917730808128894
205 0.03917730808128894
206 0.039725747209867365
207 0.04136957903135159
208 0.04136957903135159
209 0.04136957903135159
210 0.04136957903135159
211 0.04136957903135159
212 0.04136957903135159
213 0.04136957903135159
214 0.04136957903135159
215 0.04136957903135159
216 0.04136957903135159
217 0.04136957903135159
218 0.04136957903135159
219 0.04136957903135159
220 0.04136957903135159
221 0.04136957903135159
222 0.04136957903135159
223 0.04136957903135159
224 0.04136957903135159
225 0.04136957903135159
226 0.04136957903135159
227 0.04136957903135159
228 0.04136957903135159
229 0.04136957903135159
230 0.04136957903135159
231 0.04136957903135159
232 0.04136957903135159
233 0.04136957903135159
234 0.04136957903135159
235 0.04136957903135159
236 0.04136957903135159
237 0.04136957903135159
238 0.04136957903135159
239 0.04136957903135159
240 0.04136957903135159
241 0.04136957903135159
242 0.04136957903135159
243 0.04136957903135159
244 0.04136957903135159
245 0.04136957903135159
246 0.04136957903135159
247 0.04136957903135159
248 0.04136957903135159
249 0.04136957903135159
250 0.04136957903135159
251 0.04136957903135159
252 0.04136957903135159
253 0.04136957903135159
254 0.04136957903135159
255 0.04136957903135159
256 0.04136957903135159
257 0.04136957903135159
258 0.04136957903135159
259 0.04136957903135159
260 0.04136957903135159
261 0.04136957903135159
262 0.04136957903135159
263 0.04136957903135159
264 0.04136957903135159
265 0.04136957903135159
266 0.04136957903135159
267 0.04136957903135159
268 0.04136957903135159
269 0.04136957903135159
270 0.04136957903135159
271 0.04136957903135159
272 0.04136957903135159
273 0.04136957903135159
274 0.04136957903135159
275 0.04136957903135159
276 0.04136957903135159
277 0.04136957903135159
278 0.04136957903135159
279 0.04136957903135159
280 0.04136957903135159
281 0.04136957903135159
282 0.04136957903135159
283 0.04136957903135159
284 0.04136957903135159
285 0.04136957903135159
286 0.04136957903135159
287 0.04136957903135159
288 0.04136957903135159
289 0.04136957903135159
290 0.04136957903135159
291 0.04136957903135159
292 0.04136957903135159
293 0.04136957903135159
294 0.04136957903135159
295 0.04136957903135159
296 0.04136957903135159
297 0.04136957903135159
298 0.04136957903135159
299 0.04136957903135159
300 0.04136957903135159
301 0.04136957903135159
302 0.04136957903135159
303 0.04136957903135159
304 0.04136957903135159
305 0.04136957903135159
306 0.04136957903135159
307 0.04136957903135159
308 0.04136957903135159
309 0.04136957903135159
310 0.04136957903135159
311 0.04136957903135159
312 0.04136957903135159
313 0.04187827128027257
314 0.04187827128027257
315 0.04187827128027257
316 0.04187827128027257
317 0.04187827128027257
318 0.04187827128027257
319 0.04187827128027257
320 0.04187827128027257
321 0.04187827128027257
322 0.04187827128027257
323 0.04187827128027257
324 0.04187827128027257
325 0.04187827128027257
326 0.04187827128027257
327 0.04187827128027257
328 0.04187827128027257
329 0.04187827128027257
330 0.04187827128027257
331 0.04187827128027257
332 0.04187827128027257
333 0.04187827128027257
334 0.04187827128027257
335 0.04187827128027257
336 0.04187827128027257
337 0.04187827128027257
338 0.04187827128027257
339 0.04187827128027257
340 0.04187827128027257
341 0.04187827128027257
342 0.04187827128027257
343 0.04187827128027257
344 0.04187827128027257
345 0.04187827128027257
346 0.04187827128027257
347 0.04187827128027257
348 0.04187827128027257
349 0.04187827128027257
350 0.04187827128027257
351 0.04187827128027257
352 0.04187827128027257
353 0.04187827128027257
354 0.04187827128027257
355 0.04187827128027257
356 0.04187827128027257
357 0.04187827128027257
358 0.04187827128027257
359 0.04187827128027257
360 0.04187827128027257
361 0.04187827128027257
362 0.04187827128027257
363 0.04187827128027257
364 0.04187827128027257
365 0.04187827128027257
366 0.04187827128027257
367 0.04187827128027257
368 0.04187827128027257
369 0.04187827128027257
370 0.04187827128027257
371 0.04187827128027257
372 0.04187827128027257
373 0.04187827128027257
374 0.04187827128027257
375 0.04187827128027257
376 0.04187827128027257
377 0.04187827128027257
378 0.04187827128027257
379 0.04187827128027257
380 0.04187827128027257
381 0.04187827128027257
382 0.04187827128027257
383 0.04187827128027257
384 0.04187827128027257
385 0.04187827128027257
386 0.04187827128027257
387 0.04187827128027257
388 0.04187827128027257
389 0.04187827128027257
390 0.04187827128027257
391 0.04187827128027257
392 0.04187827128027257
393 0.04236764543053911
394 0.04236764543053911
395 0.04236764543053911
396 0.04236764543053911
397 0.04236764543053911
398 0.04236764543053911
399 0.04236764543053911
400 0.042855581778378844
401 0.042855581778378844
402 0.042855581778378844
403 0.042855581778378844
404 0.042855581778378844
405 0.042855581778378844
406 0.042855581778378844
407 0.042855581778378844
408 0.042855581778378844
409 0.042855581778378844
410 0.042855581778378844
411 0.042855581778378844
412 0.042855581778378844
413 0.042855581778378844
414 0.042855581778378844
415 0.042855581778378844
416 0.042855581778378844
417 0.042855581778378844
418 0.042855581778378844
419 0.042855581778378844
420 0.042855581778378844
421 0.042855581778378844
422 0.042855581778378844
423 0.042855581778378844
424 0.042855581778378844
425 0.042855581778378844
426 0.042855581778378844
427 0.042855581778378844
428 0.042855581778378844
429 0.042855581778378844
430 0.042855581778378844
431 0.042855581778378844
432 0.042855581778378844
433 0.042855581778378844
434 0.042855581778378844
435 0.042855581778378844
436 0.042855581778378844
437 0.042855581778378844
438 0.042855581778378844
439 0.042855581778378844
440 0.042855581778378844
441 0.042855581778378844
442 0.042855581778378844
443 0.042855581778378844
444 0.042855581778378844
445 0.042855581778378844
446 0.042855581778378844
447 0.042855581778378844
448 0.042855581778378844
449 0.042855581778378844
450 0.042855581778378844
451 0.042855581778378844
452 0.042855581778378844
453 0.042855581778378844
454 0.042855581778378844
455 0.042855581778378844
456 0.042855581778378844
457 0.042855581778378844
458 0.042855581778378844
459 0.042855581778378844
460 0.042855581778378844
461 0.042855581778378844
462 0.042855581778378844
463 0.042855581778378844
464 0.042855581778378844
465 0.042855581778378844
466 0.042855581778378844
467 0.042855581778378844
468 0.042855581778378844
469 0.042855581778378844
470 0.042855581778378844
471 0.042855581778378844
472 0.042855581778378844
473 0.042855581778378844
474 0.042855581778378844
475 0.042855581778378844
476 0.042855581778378844
477 0.042855581778378844
478 0.042855581778378844
479 0.042855581778378844
480 0.042855581778378844
481 0.042855581778378844
482 0.042855581778378844
483 0.042855581778378844
484 0.042855581778378844
485 0.042855581778378844
486 0.042855581778378844
487 0.042855581778378844
488 0.042855581778378844
489 0.042855581778378844
490 0.042855581778378844
491 0.042855581778378844
492 0.042855581778378844
493 0.042855581778378844
494 0.042855581778378844
495 0.042855581778378844
496 0.042855581778378844
497 0.042855581778378844
498 0.042855581778378844
499 0.042855581778378844
500 0.042855581778378844
501 0.042855581778378844
502 0.042855581778378844
503 0.042855581778378844
504 0.042855581778378844
505 0.042855581778378844
506 0.042855581778378844
507 0.042855581778378844
508 0.042855581778378844
509 0.042855581778378844
510 0.042855581778378844
511 0.042855581778378844
512 0.042855581778378844
513 0.042855581778378844
514 0.042855581778378844
515 0.042855581778378844
516 0.042855581778378844
517 0.042855581778378844
518 0.042855581778378844
519 0.042855581778378844
520 0.042855581778378844
521 0.042855581778378844
522 0.042855581778378844
523 0.042855581778378844
524 0.042855581778378844
525 0.042855581778378844
526 0.042855581778378844
527 0.042855581778378844
528 0.042855581778378844
529 0.042855581778378844
530 0.042855581778378844
531 0.042855581778378844
532 0.042855581778378844
533 0.042855581778378844
534 0.042855581778378844
535 0.042855581778378844
536 0.042855581778378844
537 0.042855581778378844
538 0.042855581778378844
539 0.042855581778378844
540 0.042855581778378844
541 0.042855581778378844
542 0.042855581778378844
543 0.042855581778378844
544 0.042855581778378844
545 0.042855581778378844
546 0.042855581778378844
547 0.042855581778378844
548 0.042855581778378844
549 0.042855581778378844
550 0.042855581778378844
551 0.042855581778378844
552 0.042855581778378844
553 0.042855581778378844
554 0.042855581778378844
555 0.042855581778378844
556 0.04331815852325175
557 0.04331815852325175
558 0.04331815852325175
559 0.04331815852325175
560 0.04331815852325175
561 0.04331815852325175
562 0.04331815852325175
563 0.04331815852325175
564 0.04331815852325175
565 0.04331815852325175
566 0.04331815852325175
567 0.04331815852325175
568 0.04331815852325175
569 0.04331815852325175
570 0.04331815852325175
571 0.04331815852325175
572 0.04331815852325175
573 0.04331815852325175
574 0.04331815852325175
575 0.04331815852325175
576 0.04331815852325175
577 0.04331815852325175
578 0.04331815852325175
579 0.04331815852325175
580 0.04331815852325175
581 0.04331815852325175
582 0.04331815852325175
583 0.04331815852325175
584 0.04331815852325175
585 0.04331815852325175
586 0.04331815852325175
587 0.04331815852325175
588 0.04331815852325175
589 0.04331815852325175
590 0.04331815852325175
591 0.04331815852325175
592 0.04331815852325175
593 0.04331815852325175
594 0.04331815852325175
595 0.04331815852325175
596 0.04331815852325175
597 0.04331815852325175
598 0.04331815852325175
599 0.04331815852325175
600 0.04331815852325175
601 0.04331815852325175
602 0.04331815852325175
603 0.04331815852325175
604 0.04331815852325175
605 0.04331815852325175
606 0.04331815852325175
607 0.04331815852325175
608 0.04331815852325175
609 0.04331815852325175
610 0.04331815852325175
611 0.04331815852325175
612 0.04331815852325175
613 0.04331815852325175
614 0.04331815852325175
615 0.04331815852325175
616 0.04331815852325175
617 0.04331815852325175
618 0.04331815852325175
619 0.04331815852325175
620 0.04331815852325175
621 0.04331815852325175
622 0.04331815852325175
623 0.04331815852325175
624 0.04331815852325175
625 0.04331815852325175
626 0.04331815852325175
627 0.04331815852325175
628 0.04331815852325175
629 0.04331815852325175
630 0.04331815852325175
631 0.04331815852325175
632 0.04331815852325175
633 0.04331815852325175
634 0.04331815852325175
635 0.043771230821374685
636 0.043771230821374685
637 0.043771230821374685
638 0.043771230821374685
639 0.043771230821374685
640 0.043771230821374685
641 0.043771230821374685
642 0.043771230821374685
643 0.043771230821374685
644 0.043771230821374685
645 0.043771230821374685
646 0.043771230821374685
647 0.043771230821374685
648 0.043771230821374685
649 0.043771230821374685
650 0.043771230821374685
651 0.043771230821374685
652 0.043771230821374685
653 0.043771230821374685
654 0.043771230821374685
655 0.043771230821374685
656 0.043771230821374685
657 0.043771230821374685
658 0.043771230821374685
659 0.043771230821374685
660 0.043771230821374685
661 0.043771230821374685
662 0.043771230821374685
663 0.043771230821374685
664 0.043771230821374685
665 0.043771230821374685
666 0.043771230821374685
667 0.043771230821374685
668 0.043771230821374685
669 0.043771230821374685
670 0.043771230821374685
671 0.043771230821374685
672 0.043771230821374685
673 0.043771230821374685
674 0.043771230821374685
675 0.043771230821374685
676 0.043771230821374685
677 0.043771230821374685
678 0.043771230821374685
679 0.043771230821374685
680 0.043771230821374685
681 0.043771230821374685
682 0.043771230821374685
683 0.043771230821374685
684 0.043771230821374685
685 0.043771230821374685
686 0.043771230821374685
687 0.043771230821374685
688 0.043771230821374685
689 0.043771230821374685
690 0.043771230821374685
691 0.043771230821374685
692 0.043771230821374685
693 0.043771230821374685
694 0.043771230821374685
695 0.043771230821374685
696 0.043771230821374685
697 0.043771230821374685
698 0.043771230821374685
699 0.043771230821374685
700 0.043771230821374685
701 0.043771230821374685
702 0.043771230821374685
703 0.043771230821374685
704 0.043771230821374685
705 0.043771230821374685
706 0.043771230821374685
707 0.043771230821374685
708 0.043771230821374685
709 0.043771230821374685
710 0.043771230821374685
711 0.043771230821374685
712 0.043771230821374685
713 0.043771230821374685
714 0.043771230821374685
715 0.043771230821374685
716 0.043771230821374685
717 0.043771230821374685
718 0.043771230821374685
719 0.043771230821374685
720 0.043771230821374685
721 0.043771230821374685
722 0.043771230821374685
723 0.043771230821374685
724 0.043771230821374685
725 0.043771230821374685
726 0.043771230821374685
727 0.043771230821374685
728 0.043771230821374685
729 0.043771230821374685
730 0.043771230821374685
731 0.043771230821374685
732 0.043771230821374685
733 0.043771230821374685
734 0.043771230821374685
735 0.043771230821374685
736 0.043771230821374685
737 0.043771230821374685
738 0.043771230821374685
739 0.043771230821374685
740 0.043771230821374685
741 0.043771230821374685
742 0.043771230821374685
743 0.043771230821374685
744 0.043771230821374685
745 0.043771230821374685
746 0.043771230821374685
747 0.043771230821374685
748 0.043771230821374685
749 0.043771230821374685
750 0.043771230821374685
751 0.043771230821374685
752 0.043771230821374685
753 0.043771230821374685
754 0.043771230821374685
755 0.043771230821374685
756 0.043771230821374685
757 0.043771230821374685
758 0.043771230821374685
759 0.043771230821374685
760 0.043771230821374685
761 0.043771230821374685
762 0.043771230821374685
763 0.043771230821374685
764 0.043771230821374685
765 0.043771230821374685
766 0.043771230821374685
767 0.043771230821374685
768 0.043771230821374685
769 0.043771230821374685
770 0.043771230821374685
771 0.043771230821374685
772 0.043771230821374685
773 0.043771230821374685
774 0.043771230821374685
775 0.043771230821374685
776 0.043771230821374685
777 0.043771230821374685
778 0.043771230821374685
779 0.043771230821374685
780 0.043771230821374685
781 0.043771230821374685
782 0.043771230821374685
783 0.043771230821374685
784 0.043771230821374685
785 0.043771230821374685
786 0.043771230821374685
787 0.043771230821374685
788 0.043771230821374685
789 0.043771230821374685
790 0.043771230821374685
791 0.043771230821374685
792 0.043771230821374685
793 0.043771230821374685
794 0.043771230821374685
795 0.043771230821374685
796 0.043771230821374685
797 0.043771230821374685
798 0.043771230821374685
799 0.043771230821374685
800 0.043771230821374685
801 0.043771230821374685
802 0.043771230821374685
803 0.043771230821374685
804 0.043771230821374685
805 0.043771230821374685
806 0.043771230821374685
807 0.043771230821374685
808 0.043771230821374685
809 0.043771230821374685
810 0.043771230821374685
811 0.043771230821374685
812 0.043771230821374685
813 0.043771230821374685
814 0.043771230821374685
815 0.043771230821374685
816 0.043771230821374685
817 0.043771230821374685
818 0.043771230821374685
819 0.043771230821374685
820 0.043771230821374685
821 0.043771230821374685
822 0.043771230821374685
823 0.043771230821374685
824 0.043771230821374685
825 0.043771230821374685
826 0.043771230821374685
827 0.043771230821374685
828 0.043771230821374685
829 0.043771230821374685
830 0.043771230821374685
831 0.043771230821374685
832 0.043771230821374685
833 0.043771230821374685
834 0.043771230821374685
835 0.043771230821374685
836 0.043771230821374685
837 0.043771230821374685
838 0.043771230821374685
839 0.043771230821374685
840 0.043771230821374685
841 0.043771230821374685
842 0.043771230821374685
843 0.043771230821374685
844 0.043771230821374685
845 0.043771230821374685
846 0.043771230821374685
847 0.043771230821374685
848 0.043771230821374685
849 0.043771230821374685
850 0.043771230821374685
851 0.043771230821374685
852 0.043771230821374685
853 0.043771230821374685
854 0.043771230821374685
855 0.043771230821374685
856 0.043771230821374685
857 0.043771230821374685
858 0.043771230821374685
859 0.043771230821374685
860 0.043771230821374685
861 0.043771230821374685
862 0.043771230821374685
863 0.043771230821374685
864 0.043771230821374685
865 0.043771230821374685
866 0.043771230821374685
867 0.043771230821374685
868 0.043771230821374685
869 0.043771230821374685
870 0.043771230821374685
871 0.043771230821374685
872 0.043771230821374685
873 0.043771230821374685
874 0.043771230821374685
875 0.043771230821374685
876 0.043771230821374685
877 0.043771230821374685
878 0.043771230821374685
879 0.043771230821374685
880 0.043771230821374685
881 0.043771230821374685
882 0.043771230821374685
883 0.043771230821374685
884 0.043771230821374685
885 0.043771230821374685
886 0.043771230821374685
887 0.043771230821374685
888 0.043771230821374685
889 0.043771230821374685
890 0.043771230821374685
891 0.043771230821374685
892 0.043771230821374685
893 0.043771230821374685
894 0.043771230821374685
895 0.043771230821374685
896 0.043771230821374685
897 0.043771230821374685
898 0.043771230821374685
899 0.043771230821374685
900 0.043771230821374685
901 0.043771230821374685
902 0.043771230821374685
903 0.043771230821374685
904 0.043771230821374685
905 0.043771230821374685
906 0.043771230821374685
907 0.043771230821374685
908 0.043771230821374685
909 0.043771230821374685
910 0.043771230821374685
911 0.043771230821374685
912 0.043771230821374685
913 0.043771230821374685
914 0.043771230821374685
915 0.043771230821374685
916 0.043771230821374685
917 0.043771230821374685
918 0.043771230821374685
919 0.043771230821374685
920 0.043771230821374685
921 0.043771230821374685
922 0.043771230821374685
923 0.043771230821374685
924 0.043771230821374685
925 0.043771230821374685
926 0.043771230821374685
927 0.043771230821374685
928 0.044199182988907786
929 0.044199182988907786
930 0.044199182988907786
931 0.044199182988907786
932 0.044199182988907786
933 0.044199182988907786
934 0.044199182988907786
935 0.044199182988907786
936 0.044199182988907786
937 0.044199182988907786
938 0.044199182988907786
939 0.044199182988907786
940 0.044199182988907786
941 0.044199182988907786
942 0.044199182988907786
943 0.044199182988907786
944 0.044199182988907786
945 0.044199182988907786
946 0.044199182988907786
947 0.044199182988907786
948 0.044199182988907786
949 0.044199182988907786
950 0.044199182988907786
951 0.044199182988907786
952 0.044199182988907786
953 0.044199182988907786
954 0.044199182988907786
955 0.044199182988907786
956 0.044199182988907786
957 0.044199182988907786
958 0.044199182988907786
959 0.044199182988907786
960 0.044199182988907786
961 0.044199182988907786
962 0.044199182988907786
963 0.044199182988907786
964 0.044199182988907786
965 0.044199182988907786
966 0.044199182988907786
967 0.044199182988907786
968 0.044199182988907786
969 0.044199182988907786
970 0.044199182988907786
971 0.044199182988907786
972 0.044199182988907786
973 0.044199182988907786
974 0.044199182988907786
975 0.044199182988907786
976 0.044199182988907786
977 0.044199182988907786
978 0.044199182988907786
979 0.044199182988907786
980 0.044199182988907786
981 0.044199182988907786
982 0.044199182988907786
983 0.044199182988907786
984 0.044199182988907786
985 0.044199182988907786
986 0.044199182988907786
987 0.044199182988907786
988 0.044199182988907786
989 0.044199182988907786
990 0.044199182988907786
991 0.044199182988907786
992 0.044199182988907786
993 0.044199182988907786
994 0.044199182988907786
995 0.044199182988907786
996 0.044199182988907786
997 0.044199182988907786
998 0.044199182988907786
999 0.044199182988907786
1000 0.044199182988907786

==> data/mean-ndcg-oe-reveal-1000-crash_class=ubsan_runtime_error_signed_integer_overflow.dat <==
1 0.00909090909090909
2 0.00909090909090909
3 0.013636363636363636
4 0.01755160507339448
5 0.01755160507339448
6 0.02402809938444943
7 0.03311900847535853
8 0.03598687099159242
9 0.03872350731581043
10 0.04135136937324579
11 0.04135136937324579
12 0.04135136937324579
13 0.04135136937324579
14 0.04367826050788046
15 0.05049644232606228
16 0.05049644232606228
17 0.05049644232606228
18 0.05263652335666807
19 0.05473996165812043
20 0.05473996165812043
21 0.05677854187828021
22 0.05677854187828021
23 0.05677854187828021
24 0.05677854187828021
25 0.05677854187828021
26 0.05677854187828021
27 0.05677854187828021
28 0.058649876718829604
29 0.060502558965106944
30 0.060502558965106944
31 0.060502558965106944
32 0.060502558965106944
33 0.06228948289449625
34 0.06228948289449625
35 0.06228948289449625
36 0.06577964144007008
37 0.06577964144007008
38 0.06577964144007008
39 0.06577964144007008
40 0.06577964144007008
41 0.06577964144007008
42 0.06577964144007008
43 0.06577964144007008
44 0.06743498598979679
45 0.0707266695676157
46 0.07563661484007095
47 0.07726436240144405
48 0.07726436240144405
49 0.07887512440267641
50 0.07887512440267641
51 0.0804698977079669
52 0.08205701979931276
53 0.08521638966970256
54 0.08521638966970256
55 0.08521638966970256
56 0.08521638966970256
57 0.08521638966970256
58 0.08521638966970256
59 0.08521638966970256
60 0.08521638966970256
61 0.08521638966970256
62 0.08521638966970256
63 0.08673154118485407
64 0.08975058929787112
65 0.08975058929787112
66 0.08975058929787112
67 0.09273735384263569
68 0.09273735384263569
69 0.09273735384263569
70 0.09273735384263569
71 0.09273735384263569
72 0.09714341204562654
73 0.09714341204562654
74 0.09714341204562654
75 0.09714341204562654
76 0.09714341204562654
77 0.09714341204562654
78 0.09714341204562654
79 0.09714341204562654
80 0.09714341204562654
81 0.09714341204562654
82 0.09714341204562654
83 0.09714341204562654
84 0.09714341204562654
85 0.0985580610583765
86 0.0985580610583765
87 0.0985580610583765
88 0.0999619034474775
89 0.0999619034474775
90 0.0999619034474775
91 0.0999619034474775
92 0.0999619034474775
93 0.0999619034474775
94 0.0999619034474775
95 0.0999619034474775
96 0.0999619034474775
97 0.0999619034474775
98 0.0999619034474775
99 0.0999619034474775
100 0.0999619034474775
101 0.0999619034474775
102 0.0999619034474775
103 0.0999619034474775
104 0.0999619034474775
105 0.10131312469813054
106 0.10131312469813054
107 0.10131312469813054
108 0.10131312469813054
109 0.10131312469813054
110 0.10131312469813054
111 0.10131312469813054
112 0.10131312469813054
113 0.10264358795336563
114 0.10397160231366043
115 0.10662279341418054
116 0.10662279341418054
117 0.10662279341418054
118 0.10662279341418054
119 0.10662279341418054
120 0.10662279341418054
121 0.10662279341418054
122 0.10793224823547298
123 0.10793224823547298
124 0.10793224823547298
125 0.10923517848774654
126 0.11053598250142824
127 0.11183468380012952
128 0.11183468380012952
129 0.11183468380012952
130 0.11183468380012952
131 0.11183468380012952
132 0.11183468380012952
133 0.11183468380012952
134 0.11183468380012952
135 0.11183468380012952
136 0.11183468380012952
137 0.11183468380012952
138 0.11183468380012952
139 0.11183468380012952
140 0.11183468380012952
141 0.11183468380012952
142 0.11183468380012952
143 0.11183468380012952
144 0.11183468380012952
145 0.11183468380012952
146 0.11183468380012952
147 0.11183468380012952
148 0.11183468380012952
149 0.11183468380012952
150 0.11183468380012952
151 0.11183468380012952
152 0.11183468380012952
153 0.11183468380012952
154 0.11183468380012952
155 0.11183468380012952
156 0.11183468380012952
157 0.11183468380012952
158 0.11183468380012952
159 0.11183468380012952
160 0.11183468380012952
161 0.11183468380012952
162 0.11183468380012952
163 0.11183468380012952
164 0.11183468380012952
165 0.11183468380012952
166 0.11183468380012952
167 0.11183468380012952
168 0.11183468380012952
169 0.11183468380012952
170 0.11183468380012952
171 0.11183468380012952
172 0.11183468380012952
173 0.11183468380012952
174 0.11183468380012952
175 0.11183468380012952
176 0.11183468380012952
177 0.11183468380012952
178 0.11183468380012952
179 0.11183468380012952
180 0.11304682991990059
181 0.11304682991990059
182 0.11304682991990059
183 0.11304682991990059
184 0.11304682991990059
185 0.11304682991990059
186 0.11304682991990059
187 0.11304682991990059
188 0.11304682991990059
189 0.11304682991990059
190 0.11304682991990059
191 0.11304682991990059
192 0.11304682991990059
193 0.11304682991990059
194 0.11304682991990059
195 0.11304682991990059
196 0.11304682991990059
197 0.11304682991990059
198 0.11304682991990059
199 0.11304682991990059
200 0.11304682991990059
201 0.11304682991990059
202 0.11304682991990059
203 0.11304682991990059
204 0.11304682991990059
205 0.11304682991990059
206 0.11304682991990059
207 0.11304682991990059
208 0.11304682991990059
209 0.11304682991990059
210 0.11304682991990059
211 0.11304682991990059
212 0.11304682991990059
213 0.11304682991990059
214 0.11422012403730122
215 0.11422012403730122
216 0.11422012403730122
217 0.11422012403730122
218 0.11422012403730122
219 0.11422012403730122
220 0.11422012403730122
221 0.11538646019985524
222 0.11538646019985524
223 0.11538646019985524
224 0.11538646019985524
225 0.11538646019985524
226 0.11538646019985524
227 0.11538646019985524
228 0.11538646019985524
229 0.11654520350739597
230 0.11770302312732484
231 0.11770302312732484
232 0.11770302312732484
233 0.11770302312732484
234 0.11770302312732484
235 0.11770302312732484
236 0.11770302312732484
237 0.11770302312732484
238 0.11770302312732484
239 0.11770302312732484
240 0.11770302312732484
241 0.11770302312732484
242 0.11770302312732484
243 0.11770302312732484
244 0.11770302312732484
245 0.11770302312732484
246 0.11770302312732484
247 0.11770302312732484
248 0.11770302312732484
249 0.11884426782665891
250 0.11884426782665891
251 0.1199838679382369
252 0.1199838679382369
253 0.1199838679382369
254 0.1199838679382369
255 0.1199838679382369
256 0.1199838679382369
257 0.1199838679382369
258 0.1199838679382369
259 0.1199838679382369
260 0.1199838679382369
261 0.1199838679382369
262 0.1199838679382369
263 0.1199838679382369
264 0.1199838679382369
265 0.1199838679382369
266 0.1199838679382369
267 0.1199838679382369
268 0.1199838679382369
269 0.1199838679382369
270 0.1199838679382369
271 0.1199838679382369
272 0.1199838679382369
273 0.1199838679382369
274 0.1199838679382369
275 0.1199838679382369
276 0.1199838679382369
277 0.1199838679382369
278 0.1199838679382369
279 0.1199838679382369
280 0.1199838679382369
281 0.1199838679382369
282 0.1199838679382369
283 0.1199838679382369
284 0.1199838679382369
285 0.1199838679382369
286 0.1199838679382369
287 0.1199838679382369
288 0.1199838679382369
289 0.1199838679382369
290 0.1199838679382369
291 0.1199838679382369
292 0.1199838679382369
293 0.1199838679382369
294 0.1199838679382369
295 0.1199838679382369
296 0.1199838679382369
297 0.1199838679382369
298 0.1199838679382369
299 0.1199838679382369
300 0.1199838679382369
301 0.1199838679382369
302 0.1199838679382369
303 0.1199838679382369
304 0.12108544041385946
305 0.12108544041385946
306 0.12108544041385946
307 0.12108544041385946
308 0.12108544041385946
309 0.12108544041385946
310 0.12108544041385946
311 0.12108544041385946
312 0.12108544041385946
313 0.12108544041385946
314 0.12108544041385946
315 0.12108544041385946
316 0.12108544041385946
317 0.12108544041385946
318 0.12108544041385946
319 0.12108544041385946
320 0.12108544041385946
321 0.12108544041385946
322 0.12108544041385946
323 0.12108544041385946
324 0.12108544041385946
325 0.12108544041385946
326 0.12108544041385946
327 0.12108544041385946
328 0.12108544041385946
329 0.12108544041385946
330 0.12108544041385946
331 0.12108544041385946
332 0.12108544041385946
333 0.12108544041385946
334 0.12108544041385946
335 0.12108544041385946
336 0.12108544041385946
337 0.12108544041385946
338 0.12108544041385946
339 0.12108544041385946
340 0.12108544041385946
341 0.12108544041385946
342 0.12108544041385946
343 0.12108544041385946
344 0.12108544041385946
345 0.12108544041385946
346 0.12108544041385946
347 0.12108544041385946
348 0.12108544041385946
349 0.12108544041385946
350 0.12108544041385946
351 0.12108544041385946
352 0.12108544041385946
353 0.12108544041385946
354 0.12108544041385946
355 0.12108544041385946
356 0.12108544041385946
357 0.12108544041385946
358 0.12108544041385946
359 0.12108544041385946
360 0.12108544041385946
361 0.12108544041385946
362 0.12108544041385946
363 0.12108544041385946
364 0.12108544041385946
365 0.12108544041385946
366 0.12108544041385946
367 0.12108544041385946
368 0.12108544041385946
369 0.12108544041385946
370 0.12108544041385946
371 0.12108544041385946
372 0.12108544041385946
373 0.12108544041385946
374 0.12108544041385946
375 0.12108544041385946
376 0.12108544041385946
377 0.12108544041385946
378 0.12108544041385946
379 0.12108544041385946
380 0.12108544041385946
381 0.12320516866183856
382 0.12320516866183856
383 0.12320516866183856
384 0.12320516866183856
385 0.12320516866183856
386 0.12320516866183856
387 0.12320516866183856
388 0.12320516866183856
389 0.12320516866183856
390 0.12320516866183856
391 0.12320516866183856
392 0.12320516866183856
393 0.12320516866183856
394 0.12320516866183856
395 0.12320516866183856
396 0.12320516866183856
397 0.12320516866183856
398 0.12320516866183856
399 0.12320516866183856
400 0.12320516866183856
401 0.12320516866183856
402 0.12320516866183856
403 0.12320516866183856
404 0.12320516866183856
405 0.12320516866183856
406 0.12320516866183856
407 0.12320516866183856
408 0.12320516866183856
409 0.12320516866183856
410 0.12320516866183856
411 0.12320516866183856
412 0.12320516866183856
413 0.12320516866183856
414 0.12320516866183856
415 0.12320516866183856
416 0.12320516866183856
417 0.12320516866183856
418 0.12320516866183856
419 0.12320516866183856
420 0.12320516866183856
421 0.12320516866183856
422 0.12320516866183856
423 0.12320516866183856
424 0.12320516866183856
425 0.12320516866183856
426 0.12320516866183856
427 0.12320516866183856
428 0.12320516866183856
429 0.12320516866183856
430 0.12320516866183856
431 0.12320516866183856
432 0.12320516866183856
433 0.12320516866183856
434 0.12424236686797285
435 0.12424236686797285
436 0.12527878253289715
437 0.12527878253289715
438 0.12527878253289715
439 0.12527878253289715
440 0.12527878253289715
441 0.12527878253289715
442 0.12527878253289715
443 0.12527878253289715
444 0.12527878253289715
445 0.12527878253289715
446 0.12527878253289715
447 0.12527878253289715
448 0.12527878253289715
449 0.12527878253289715
450 0.12527878253289715
451 0.12527878253289715
452 0.12527878253289715
453 0.12527878253289715
454 0.12527878253289715
455 0.12527878253289715
456 0.12527878253289715
457 0.12527878253289715
458 0.12527878253289715
459 0.12527878253289715
460 0.12527878253289715
461 0.12527878253289715
462 0.12527878253289715
463 0.12527878253289715
464 0.12630471864969098
465 0.12630471864969098
466 0.12630471864969098
467 0.12630471864969098
468 0.12630471864969098
469 0.12630471864969098
470 0.12630471864969098
471 0.12630471864969098
472 0.12630471864969098
473 0.12630471864969098
474 0.1273271129627262
475 0.1273271129627262
476 0.1273271129627262
477 0.1273271129627262
478 0.1273271129627262
479 0.1273271129627262
480 0.1273271129627262
481 0.1273271129627262
482 0.1273271129627262
483 0.1273271129627262
484 0.1273271129627262
485 0.1273271129627262
486 0.1273271129627262
487 0.1273271129627262
488 0.1273271129627262
489 0.1273271129627262
490 0.1273271129627262
491 0.1273271129627262
492 0.1273271129627262
493 0.1273271129627262
494 0.1273271129627262
495 0.1273271129627262
496 0.1273271129627262
497 0.1273271129627262
498 0.1273271129627262
499 0.1273271129627262
500 0.1273271129627262
501 0.1273271129627262
502 0.1273271129627262
503 0.1273271129627262
504 0.1273271129627262
505 0.1273271129627262
506 0.1273271129627262
507 0.1273271129627262
508 0.1273271129627262
509 0.1273271129627262
510 0.1273271129627262
511 0.1273271129627262
512 0.1273271129627262
513 0.1273271129627262
514 0.1273271129627262
515 0.1273271129627262
516 0.1273271129627262
517 0.1273271129627262
518 0.1273271129627262
519 0.1273271129627262
520 0.1273271129627262
521 0.1273271129627262
522 0.1273271129627262
523 0.1273271129627262
524 0.1273271129627262
525 0.1273271129627262
526 0.1273271129627262
527 0.1273271129627262
528 0.1273271129627262
529 0.1273271129627262
530 0.1273271129627262
531 0.1273271129627262
532 0.1273271129627262
533 0.1273271129627262
534 0.1273271129627262
535 0.1273271129627262
536 0.1273271129627262
537 0.1273271129627262
538 0.1273271129627262
539 0.1273271129627262
540 0.1273271129627262
541 0.1273271129627262
542 0.1273271129627262
543 0.1273271129627262
544 0.1273271129627262
545 0.1273271129627262
546 0.1273271129627262
547 0.12832633004703775
548 0.12832633004703775
549 0.12832633004703775
550 0.12832633004703775
551 0.12832633004703775
552 0.12832633004703775
553 0.12832633004703775
554 0.12832633004703775
555 0.12832633004703775
556 0.12832633004703775
557 0.12832633004703775
558 0.12832633004703775
559 0.12832633004703775
560 0.12832633004703775
561 0.12832633004703775
562 0.12832633004703775
563 0.12832633004703775
564 0.12832633004703775
565 0.12832633004703775
566 0.12832633004703775
567 0.12832633004703775
568 0.12832633004703775
569 0.12832633004703775
570 0.12832633004703775
571 0.12832633004703775
572 0.12832633004703775
573 0.12832633004703775
574 0.12832633004703775
575 0.12832633004703775
576 0.12832633004703775
577 0.12832633004703775
578 0.12832633004703775
579 0.12832633004703775
580 0.12832633004703775
581 0.12832633004703775
582 0.12832633004703775
583 0.12832633004703775
584 0.12832633004703775
585 0.12832633004703775
586 0.12832633004703775
587 0.12832633004703775
588 0.12832633004703775
589 0.12832633004703775
590 0.12832633004703775
591 0.12931345802629843
592 0.12931345802629843
593 0.12931345802629843
594 0.12931345802629843
595 0.12931345802629843
596 0.12931345802629843
597 0.12931345802629843
598 0.12931345802629843
599 0.12931345802629843
600 0.12931345802629843
601 0.13029800248547624
602 0.13029800248547624
603 0.13029800248547624
604 0.13029800248547624
605 0.13029800248547624
606 0.13029800248547624
607 0.13029800248547624
608 0.13029800248547624
609 0.13029800248547624
610 0.13029800248547624
611 0.13029800248547624
612 0.13127976934790714
613 0.13127976934790714
614 0.1322610382146047
615 0.1322610382146047
616 0.1322610382146047
617 0.1322610382146047
618 0.1322610382146047
619 0.1322610382146047
620 0.1322610382146047
621 0.1322610382146047
622 0.1322610382146047
623 0.1322610382146047
624 0.1322610382146047
625 0.1322610382146047
626 0.1322610382146047
627 0.1322610382146047
628 0.1322610382146047
629 0.1322610382146047
630 0.1322610382146047
631 0.1322610382146047
632 0.1322610382146047
633 0.1322610382146047
634 0.1322610382146047
635 0.1322610382146047
636 0.1322610382146047
637 0.1322610382146047
638 0.1322610382146047
639 0.1322610382146047
640 0.1322610382146047
641 0.1322610382146047
642 0.1322610382146047
643 0.13323531643502604
644 0.13323531643502604
645 0.13323531643502604
646 0.13323531643502604
647 0.13420866280441113
648 0.13420866280441113
649 0.13420866280441113
650 0.13420866280441113
651 0.13615350683900745
652 0.13615350683900745
653 0.13615350683900745
654 0.13615350683900745
655 0.13615350683900745
656 0.13615350683900745
657 0.13615350683900745
658 0.13615350683900745
659 0.13615350683900745
660 0.13615350683900745
661 0.13615350683900745
662 0.13615350683900745
663 0.13615350683900745
664 0.13615350683900745
665 0.13615350683900745
666 0.13615350683900745
667 0.13615350683900745
668 0.13615350683900745
669 0.13615350683900745
670 0.13615350683900745
671 0.13615350683900745
672 0.13615350683900745
673 0.13615350683900745
674 0.13615350683900745
675 0.13615350683900745
676 0.13615350683900745
677 0.13615350683900745
678 0.13615350683900745
679 0.13615350683900745
680 0.13615350683900745
681 0.13615350683900745
682 0.13615350683900745
683 0.13615350683900745
684 0.13615350683900745
685 0.13615350683900745
686 0.13615350683900745
687 0.13615350683900745
688 0.13615350683900745
689 0.13615350683900745
690 0.13615350683900745
691 0.13615350683900745
692 0.13615350683900745
693 0.13615350683900745
694 0.13615350683900745
695 0.13615350683900745
696 0.13615350683900745
697 0.13615350683900745
698 0.13615350683900745
699 0.13615350683900745
700 0.13615350683900745
701 0.13615350683900745
702 0.13615350683900745
703 0.13615350683900745
704 0.13615350683900745
705 0.13615350683900745
706 0.13615350683900745
707 0.13615350683900745
708 0.13615350683900745
709 0.13615350683900745
710 0.13615350683900745
711 0.13615350683900745
712 0.13615350683900745
713 0.13615350683900745
714 0.13615350683900745
715 0.13615350683900745
716 0.13615350683900745
717 0.13615350683900745
718 0.13615350683900745
719 0.13615350683900745
720 0.13615350683900745
721 0.13615350683900745
722 0.13615350683900745
723 0.13615350683900745
724 0.13615350683900745
725 0.13615350683900745
726 0.13615350683900745
727 0.13615350683900745
728 0.13615350683900745
729 0.13615350683900745
730 0.13615350683900745
731 0.13615350683900745
732 0.13615350683900745
733 0.13615350683900745
734 0.13615350683900745
735 0.13615350683900745
736 0.13615350683900745
737 0.13615350683900745
738 0.13615350683900745
739 0.13615350683900745
740 0.13615350683900745
741 0.13615350683900745
742 0.13615350683900745
743 0.13615350683900745
744 0.13615350683900745
745 0.13615350683900745
746 0.13615350683900745
747 0.13615350683900745
748 0.13615350683900745
749 0.13615350683900745
750 0.13615350683900745
751 0.13615350683900745
752 0.13615350683900745
753 0.13615350683900745
754 0.13615350683900745
755 0.13615350683900745
756 0.13615350683900745
757 0.13615350683900745
758 0.13615350683900745
759 0.13615350683900745
760 0.13615350683900745
761 0.13615350683900745
762 0.13615350683900745
763 0.13615350683900745
764 0.13615350683900745
765 0.13615350683900745
766 0.13615350683900745
767 0.13615350683900745
768 0.13615350683900745
769 0.13615350683900745
770 0.13615350683900745
771 0.13615350683900745
772 0.13615350683900745
773 0.13615350683900745
774 0.13615350683900745
775 0.13615350683900745
776 0.13615350683900745
777 0.13615350683900745
778 0.13615350683900745
779 0.13615350683900745
780 0.13615350683900745
781 0.13615350683900745
782 0.13615350683900745
783 0.13615350683900745
784 0.13615350683900745
785 0.13615350683900745
786 0.13615350683900745
787 0.13615350683900745
788 0.13615350683900745
789 0.13615350683900745
790 0.13615350683900745
791 0.13615350683900745
792 0.13615350683900745
793 0.13615350683900745
794 0.13615350683900745
795 0.13615350683900745
796 0.13615350683900745
797 0.13615350683900745
798 0.13615350683900745
799 0.13615350683900745
800 0.13615350683900745
801 0.13615350683900745
802 0.13615350683900745
803 0.13615350683900745
804 0.13615350683900745
805 0.13615350683900745
806 0.13615350683900745
807 0.13615350683900745
808 0.13615350683900745
809 0.13615350683900745
810 0.13615350683900745
811 0.13615350683900745
812 0.13615350683900745
813 0.13615350683900745
814 0.13615350683900745
815 0.13615350683900745
816 0.13615350683900745
817 0.13615350683900745
818 0.13615350683900745
819 0.13615350683900745
820 0.13615350683900745
821 0.13615350683900745
822 0.13615350683900745
823 0.13615350683900745
824 0.13615350683900745
825 0.13615350683900745
826 0.13615350683900745
827 0.13615350683900745
828 0.13615350683900745
829 0.13615350683900745
830 0.13615350683900745
831 0.13615350683900745
832 0.13615350683900745
833 0.13615350683900745
834 0.13615350683900745
835 0.13615350683900745
836 0.13615350683900745
837 0.13615350683900745
838 0.13615350683900745
839 0.13615350683900745
840 0.13615350683900745
841 0.13615350683900745
842 0.13615350683900745
843 0.13615350683900745
844 0.13615350683900745
845 0.13615350683900745
846 0.13615350683900745
847 0.13615350683900745
848 0.13615350683900745
849 0.13615350683900745
850 0.13615350683900745
851 0.13615350683900745
852 0.13615350683900745
853 0.13615350683900745
854 0.13615350683900745
855 0.13615350683900745
856 0.13615350683900745
857 0.13615350683900745
858 0.13615350683900745
859 0.13615350683900745
860 0.13615350683900745
861 0.13615350683900745
862 0.13615350683900745
863 0.13615350683900745
864 0.13615350683900745
865 0.13615350683900745
866 0.13615350683900745
867 0.13615350683900745
868 0.13615350683900745
869 0.13615350683900745
870 0.13615350683900745
871 0.13615350683900745
872 0.13615350683900745
873 0.13615350683900745
874 0.13615350683900745
875 0.13615350683900745
876 0.13615350683900745
877 0.13615350683900745
878 0.13615350683900745
879 0.13615350683900745
880 0.13615350683900745
881 0.13615350683900745
882 0.13615350683900745
883 0.13615350683900745
884 0.13615350683900745
885 0.13615350683900745
886 0.13615350683900745
887 0.13615350683900745
888 0.13615350683900745
889 0.13615350683900745
890 0.13615350683900745
891 0.13615350683900745
892 0.13615350683900745
893 0.13615350683900745
894 0.13615350683900745
895 0.13615350683900745
896 0.13615350683900745
897 0.13615350683900745
898 0.13615350683900745
899 0.13615350683900745
900 0.13615350683900745
901 0.13615350683900745
902 0.13615350683900745
903 0.13615350683900745
904 0.13615350683900745
905 0.13615350683900745
906 0.13615350683900745
907 0.13615350683900745
908 0.13615350683900745
909 0.13615350683900745
910 0.13615350683900745
911 0.13615350683900745
912 0.13615350683900745
913 0.13615350683900745
914 0.13615350683900745
915 0.13615350683900745
916 0.13615350683900745
917 0.13615350683900745
918 0.13615350683900745
919 0.13615350683900745
920 0.13615350683900745
921 0.13615350683900745
922 0.13615350683900745
923 0.13615350683900745
924 0.13615350683900745
925 0.13615350683900745
926 0.13615350683900745
927 0.13615350683900745
928 0.13615350683900745
929 0.13615350683900745
930 0.13615350683900745
931 0.13615350683900745
932 0.13615350683900745
933 0.13615350683900745
934 0.13615350683900745
935 0.13615350683900745
936 0.13615350683900745
937 0.13615350683900745
938 0.13615350683900745
939 0.13615350683900745
940 0.13615350683900745
941 0.13615350683900745
942 0.13615350683900745
943 0.13615350683900745
944 0.13615350683900745
945 0.13615350683900745
946 0.13615350683900745
947 0.13615350683900745
948 0.13615350683900745
949 0.13615350683900745
950 0.13615350683900745
951 0.13615350683900745
952 0.13615350683900745
953 0.13615350683900745
954 0.13615350683900745
955 0.13615350683900745
956 0.13615350683900745
957 0.13615350683900745
958 0.13615350683900745
959 0.13615350683900745
960 0.13615350683900745
961 0.13615350683900745
962 0.13615350683900745
963 0.13615350683900745
964 0.13615350683900745
965 0.13615350683900745
966 0.13615350683900745
967 0.13615350683900745
968 0.13615350683900745
969 0.13615350683900745
970 0.13615350683900745
971 0.13615350683900745
972 0.13615350683900745
973 0.13706921115125442
974 0.13706921115125442
975 0.13706921115125442
976 0.13706921115125442
977 0.13706921115125442
978 0.13706921115125442
979 0.13706921115125442
980 0.13706921115125442
981 0.13706921115125442
982 0.13706921115125442
983 0.13706921115125442
984 0.13706921115125442
985 0.13706921115125442
986 0.13706921115125442
987 0.13706921115125442
988 0.13706921115125442
989 0.1379827524025902
990 0.1379827524025902
991 0.1379827524025902
992 0.1379827524025902
993 0.1379827524025902
994 0.1379827524025902
995 0.1379827524025902
996 0.1379827524025902
997 0.1379827524025902
998 0.1379827524025902
999 0.1379827524025902
1000 0.1379827524025902

==> data/mean-ndcg-oe-reveal-1000-nofilter.dat <==
1 0.03763109191856878
2 0.0493077684189659
3 0.0560937030272324
4 0.06193878894803107
5 0.0655185496565555
6 0.07079243768283099
7 0.07613893161661671
8 0.079058100741716
9 0.08165798966170101
10 0.0861161146820262
11 0.08869732639378866
12 0.09286509558606681
13 0.09659177004988878
14 0.09817078315790738
15 0.10002149259652549
16 0.10198352655552419
17 0.10346293720677731
18 0.10476995770048474
19 0.1063400751247644
20 0.10746367906651369
21 0.1088470462732847
22 0.11048355259869497
23 0.1125017909575987
24 0.1144944338851437
25 0.1160693584025036
26 0.11905339795260511
27 0.12097827084905648
28 0.1218671837591262
29 0.12337584542790234
30 0.12350036676447365
31 0.12424065053992091
32 0.12595277767402813
33 0.12607403716337595
34 0.12619430799736348
35 0.12702958549601917
36 0.1272664253726466
37 0.12997011598696848
38 0.1303202708781163
39 0.13055210533179812
40 0.13078239825127863
41 0.13146882276731334
42 0.1315825111282934
43 0.1332774764359458
44 0.1338391294293756
45 0.1338391294293756
46 0.13528293402316766
47 0.13572476556357738
48 0.13638400156686176
49 0.13714913835955078
50 0.13823668576478756
51 0.1411586331532593
52 0.1415894374223476
53 0.14201822296922345
54 0.1424450451541589
55 0.14871249154148244
56 0.14987588303211363
57 0.1501918126058281
58 0.15050641769457623
59 0.15113304498982158
60 0.15238126040269875
61 0.15279569292325898
62 0.15331173295660314
63 0.15382581891177483
64 0.15392825422714554
65 0.15433650235526167
66 0.1547432904039283
67 0.15545267001511545
68 0.1560586132184907
69 0.15615926171922084
70 0.15625957529866047
71 0.15645954633430895
72 0.15645954633430895
73 0.1567575934134387
74 0.15685663356484772
75 0.15814021774270873
76 0.15853397817619408
77 0.15863212673132626
78 0.15882785154183288
79 0.15902301451646553
80 0.1592176257914722
81 0.15960576458813974
82 0.15960576458813974
83 0.1597022715519535
84 0.15979852143784012
85 0.1602785072225486
86 0.16085299912669476
87 0.16113951186463882
88 0.1614253033442214
89 0.1614253033442214
90 0.1614253033442214
91 0.1617089994984213
92 0.1620863588279779
93 0.16227459432532665
94 0.16283798857596174
95 0.16349377393889572
96 0.16377418816297282
97 0.16405397510483916
98 0.16451925641459517
99 0.16489066911745012
100 0.16507597508071195
101 0.16507597508071195
102 0.16516823606890718
103 0.16599685755487054
104 0.16599685755487054
105 0.1660885505453529
106 0.16636307676380824
107 0.16636307676380824
108 0.1665453717831527
109 0.1665453717831527
110 0.166908554230822
111 0.166908554230822
112 0.166908554230822
113 0.16735997606325828
114 0.1674500942493363
115 0.16771995639096848
116 0.16780974829742254
117 0.16798901174077754
118 0.1684363790007862
119 0.16852569605853696
120 0.16861485855894343
121 0.16861485855894343
122 0.16879257605473877
123 0.1689699950169515
124 0.16905855692484234
125 0.16905855692484234
126 0.1692351003443427
127 0.16976387446966212
128 0.16985186236731994
129 0.16993971067755245
130 0.1701151311367147
131 0.17020270476416283
132 0.17020270476416283
133 0.17020270476416283
134 0.17020270476416283
135 0.17037678769342082
136 0.17063752326308113
137 0.17081109040769937
138 0.17115771676120003
139 0.1712442476430208
140 0.1712442476430208
141 0.17141681406695014
142 0.17150297527253452
143 0.17150297527253452
144 0.17150297527253452
145 0.17176038203169286
146 0.1718460669235405
147 0.1718460669235405
148 0.1719315204137115
149 0.1719315204137115
150 0.1720167468093639
151 0.1720167468093639
152 0.17227175721789287
153 0.1723566507458301
154 0.1723566507458301
155 0.1723566507458301
156 0.1723566507458301
157 0.1723566507458301
158 0.1724410091513971
159 0.1724410091513971
160 0.1724410091513971
161 0.1724410091513971
162 0.1724410091513971
163 0.17252485540159268
164 0.17252485540159268
165 0.17352862464559254
166 0.17394637102448995
167 0.17436363066779556
168 0.17436363066779556
169 0.17444689029757118
170 0.17444689029757118
171 0.1745299607463881
172 0.17477889174629185
173 0.17486177604422454
174 0.17486177604422454
175 0.17494447713698136
176 0.17494447713698136
177 0.17519203939367606
178 0.17527447102542196
179 0.1753568142238636
180 0.17543906966690787
181 0.17560340637982294
182 0.17560340637982294
183 0.1760133871507724
184 0.17650485327775609
185 0.17715946545575886
186 0.17732295075411172
187 0.17797622590469148
188 0.17797622590469148
189 0.17797622590469148
190 0.1781390524148987
191 0.1781390524148987
192 0.17822030452382437
193 0.17846382171633016
194 0.1786260082182337
195 0.1786260082182337
196 0.17894975471632563
197 0.17894975471632563
198 0.17903053689128628
199 0.1791112426412233
200 0.1791112426412233
201 0.1791112426412233
202 0.1791112426412233
203 0.1791112426412233
204 0.17919157400978114
205 0.17919157400978114
206 0.1793519442423204
207 0.17967239510943273
208 0.17967239510943273
209 0.17975236445248682
210 0.17991216116824674
211 0.17999198900159902
212 0.18039077782270277
213 0.18039077782270277
214 0.18055001576584162
215 0.18055001576584162
216 0.18055001576584162
217 0.18055001576584162
218 0.18055001576584162
219 0.18055001576584162
220 0.18055001576584162
221 0.18055001576584162
222 0.18055001576584162
223 0.18055001576584162
224 0.18055001576584162
225 0.18055001576584162
226 0.18055001576584162
227 0.18055001576584162
228 0.18062871038367295
229 0.18086460507305513
230 0.18094317395534515
231 0.18102168052676448
232 0.18102168052676448
233 0.18102168052676448
234 0.181100002347233
235 0.181100002347233
236 0.18125640321534145
237 0.18125640321534145
238 0.18125640321534145
239 0.18125640321534145
240 0.18125640321534145
241 0.18149011219391137
242 0.18149011219391137
243 0.18149011219391137
244 0.18149011219391137
245 0.18164545421961154
246 0.1817230680399387
247 0.1818006249824799
248 0.1818006249824799
249 0.1818006249824799
250 0.1818006249824799
251 0.1818779575008473
252 0.181955234670174
253 0.181955234670174
254 0.181955234670174
255 0.181955234670174
256 0.181955234670174
257 0.181955234670174
258 0.181955234670174
259 0.18210903044732704
260 0.18210903044732704
261 0.18210903044732704
262 0.18210903044732704
263 0.18210903044732704
264 0.1821856658203302
265 0.1821856658203302
266 0.1821856658203302
267 0.1822621468920912
268 0.1822621468920912
269 0.1822621468920912
270 0.1822621468920912
271 0.1823384258386923
272 0.18241465488343733
273 0.18241465488343733
274 0.1824907848643527
275 0.1824907848643527
276 0.18256681675365613
277 0.1826427999564754
278 0.1826427999564754
279 0.1826427999564754
280 0.1826427999564754
281 0.1826427999564754
282 0.1826427999564754
283 0.18271849594276304
284 0.18271849594276304
285 0.18271849594276304
286 0.18279405138408603
287 0.18279405138408603
288 0.18286951422866285
289 0.18286951422866285
290 0.18286951422866285
291 0.18286951422866285
292 0.18286951422866285
293 0.18301998442314438
294 0.1851253093438598
295 0.1851253093438598
296 0.18542571313248
297 0.18550076976925167
298 0.18550076976925167
299 0.18550076976925167
300 0.18550076976925167
301 0.18632446498974434
302 0.18654897916866728
303 0.18654897916866728
304 0.18841777886512745
305 0.18841777886512745
306 0.18841777886512745
307 0.18849240316359808
308 0.18856698527127663
309 0.18856698527127663
310 0.18856698527127663
311 0.18856698527127663
312 0.18856698527127663
313 0.18856698527127663
314 0.18856698527127663
315 0.1886412771107308
316 0.1886412771107308
317 0.1886412771107308
318 0.18871544718919792
319 0.18886370685671056
320 0.18886370685671056
321 0.1890118065569552
322 0.1890118065569552
323 0.18908577708951785
324 0.18908577708951785
325 0.18908577708951785
326 0.1891596298732763
327 0.1892334437299972
328 0.1892334437299972
329 0.1892334437299972
330 0.1893808397839233
331 0.1893808397839233
332 0.1893808397839233
333 0.18967517418536906
334 0.18967517418536906
335 0.18989569842740917
336 0.18989569842740917
337 0.18989569842740917
338 0.18989569842740917
339 0.18989569842740917
340 0.18989569842740917
341 0.18989569842740917
342 0.18989569842740917
343 0.18989569842740917
344 0.18989569842740917
345 0.18989569842740917
346 0.18989569842740917
347 0.18996876573462368
348 0.18996876573462368
349 0.18996876573462368
350 0.19011468631939415
351 0.19011468631939415
352 0.19011468631939415
353 0.19018754081675557
354 0.19033317981508688
355 0.19033317981508688
356 0.19040592971272546
357 0.19047864500527809
358 0.19047864500527809
359 0.19047864500527809
360 0.19047864500527809
361 0.19047864500527809
362 0.19047864500527809
363 0.19047864500527809
364 0.19047864500527809
365 0.19047864500527809
366 0.19047864500527809
367 0.19055102121951645
368 0.19055102121951645
369 0.19055102121951645
370 0.19055102121951645
371 0.19055102121951645
372 0.19055102121951645
373 0.19055102121951645
374 0.19055102121951645
375 0.19055102121951645
376 0.19055102121951645
377 0.19069511971980205
378 0.19069511971980205
379 0.19069511971980205
380 0.19069511971980205
381 0.19069511971980205
382 0.19069511971980205
383 0.19069511971980205
384 0.19069511971980205
385 0.19069511971980205
386 0.19069511971980205
387 0.19069511971980205
388 0.19069511971980205
389 0.19069511971980205
390 0.19069511971980205
391 0.19069511971980205
392 0.19069511971980205
393 0.19076666917915627
394 0.19076666917915627
395 0.19083815807147655
396 0.19083815807147655
397 0.19083815807147655
398 0.19090955687449193
399 0.19090955687449193
400 0.19090955687449193
401 0.19090955687449193
402 0.19090955687449193
403 0.19090955687449193
404 0.19090955687449193
405 0.1912655171927657
406 0.1912655171927657
407 0.1912655171927657
408 0.19140772701327624
409 0.19197633539915507
410 0.19211842995887424
411 0.19211842995887424
412 0.19211842995887424
413 0.19211842995887424
414 0.19211842995887424
415 0.19211842995887424
416 0.19211842995887424
417 0.19211842995887424
418 0.19211842995887424
419 0.19211842995887424
420 0.19211842995887424
421 0.19247211424388086
422 0.19247211424388086
423 0.19247211424388086
424 0.19254276830474085
425 0.19254276830474085
426 0.19254276830474085
427 0.19254276830474085
428 0.1926133131724502
429 0.1926133131724502
430 0.1926133131724502
431 0.1926133131724502
432 0.1926133131724502
433 0.19289495423341743
434 0.19296533782544384
435 0.193035694825634
436 0.193035694825634
437 0.193035694825634
438 0.193035694825634
439 0.193035694825634
440 0.193035694825634
441 0.19310589395927671
442 0.1933164132571306
443 0.1933164132571306
444 0.19345665578507804
445 0.19359684670946567
446 0.19359684670946567
447 0.19359684670946567
448 0.19359684670946567
449 0.19359684670946567
450 0.19359684670946567
451 0.19359684670946567
452 0.19359684670946567
453 0.19359684670946567
454 0.1938064466588802
455 0.1938064466588802
456 0.1938064466588802
457 0.1938064466588802
458 0.1938064466588802
459 0.1938064466588802
460 0.19387616407709987
461 0.19387616407709987
462 0.19394583232280432
463 0.19415476361760348
464 0.1947117184496692
465 0.19478131346224445
466 0.19485088420252616
467 0.19498997727608244
468 0.1950594996777997
469 0.19533749301681755
470 0.19540696735236512
471 0.19547641775612196
472 0.195545844295167
473 0.195545844295167
474 0.19561522330468822
475 0.19561522330468822
476 0.19568455504901397
477 0.19568455504901397
478 0.19568455504901397
479 0.19568455504901397
480 0.19568455504901397
481 0.19568455504901397
482 0.19568455504901397
483 0.19568455504901397
484 0.19568455504901397
485 0.19568455504901397
486 0.19568455504901397
487 0.1957536314447121
488 0.1957536314447121
489 0.1957536314447121
490 0.1957536314447121
491 0.1957536314447121
492 0.19582259427735516
493 0.19589153458012112
494 0.19589153458012112
495 0.19589153458012112
496 0.19589153458012112
497 0.19589153458012112
498 0.19589153458012112
499 0.19589153458012112
500 0.19602910310851693
501 0.19602910310851693
502 0.19602910310851693
503 0.19602910310851693
504 0.19602910310851693
505 0.19602910310851693
506 0.19602910310851693
507 0.19616636527038
508 0.19616636527038
509 0.19616636527038
510 0.19616636527038
511 0.19616636527038
512 0.19616636527038
513 0.1962348672540943
514 0.1962348672540943
515 0.1963717860396759
516 0.1965086623976201
517 0.19657707941687164
518 0.19657707941687164
519 0.19657707941687164
520 0.19657707941687164
521 0.19657707941687164
522 0.19657707941687164
523 0.1966453706001918
524 0.1966453706001918
525 0.1966453706001918
526 0.1966453706001918
527 0.1966453706001918
528 0.1966453706001918
529 0.1966453706001918
530 0.1967135173562
531 0.1967135173562
532 0.1967135173562
533 0.1967135173562
534 0.1967135173562
535 0.1967135173562
536 0.1967135173562
537 0.1967135173562
538 0.19678150209599474
539 0.19678150209599474
540 0.19678150209599474
541 0.19678150209599474
542 0.19678150209599474
543 0.19678150209599474
544 0.19678150209599474
545 0.19678150209599474
546 0.19678150209599474
547 0.19684930831393072
548 0.19684930831393072
549 0.19684930831393072
550 0.19684930831393072
551 0.19684930831393072
552 0.19684930831393072
553 0.19684930831393072
554 0.19684930831393072
555 0.19684930831393072
556 0.19691693983060865
557 0.19718738917038517
558 0.19718738917038517
559 0.19718738917038517
560 0.19745760941096366
561 0.19745760941096366
562 0.19745760941096366
563 0.19745760941096366
564 0.19745760941096366
565 0.19745760941096366
566 0.19745760941096366
567 0.19745760941096366
568 0.19745760941096366
569 0.19745760941096366
570 0.19745760941096366
571 0.19745760941096366
572 0.19745760941096366
573 0.19745760941096366
574 0.19745760941096366
575 0.19745760941096366
576 0.19745760941096366
577 0.19745760941096366
578 0.19745760941096366
579 0.19745760941096366
580 0.19745760941096366
581 0.19745760941096366
582 0.19745760941096366
583 0.19745760941096366
584 0.19745760941096366
585 0.19745760941096366
586 0.19745760941096366
587 0.19745760941096366
588 0.19765872705228746
589 0.19765872705228746
590 0.19765872705228746
591 0.19765872705228746
592 0.19765872705228746
593 0.19785957851123467
594 0.19785957851123467
595 0.19785957851123467
596 0.1979933739497191
597 0.1979933739497191
598 0.1979933739497191
599 0.1979933739497191
600 0.1979933739497191
601 0.1979933739497191
602 0.1979933739497191
603 0.1979933739497191
604 0.1979933739497191
605 0.1979933739497191
606 0.1979933739497191
607 0.1979933739497191
608 0.1979933739497191
609 0.1979933739497191
610 0.1979933739497191
611 0.19806001295811854
612 0.19806001295811854
613 0.19812661810053017
614 0.19812661810053017
615 0.19819318952132384
616 0.19819318952132384
617 0.19819318952132384
618 0.19819318952132384
619 0.19819318952132384
620 0.19819318952132384
621 0.19819318952132384
622 0.19819318952132384
623 0.19819318952132384
624 0.19825961095224204
625 0.19825961095224204
626 0.19825961095224204
627 0.19825961095224204
628 0.19832596662679894
629 0.19832596662679894
630 0.19832596662679894
631 0.19832596662679894
632 0.1987899998738972
633 0.1987899998738972
634 0.1987899998738972
635 0.1987899998738972
636 0.19885622566469993
637 0.19885622566469993
638 0.19885622566469993
639 0.19885622566469993
640 0.19885622566469993
641 0.1989223713581894
642 0.1989885011302108
643 0.1989885011302108
644 0.1989885011302108
645 0.1989885011302108
646 0.1989885011302108
647 0.1990545517783492
648 0.19912058669758603
649 0.19925262514163478
650 0.19925262514163478
651 0.19925262514163478
652 0.19925262514163478
653 0.19925262514163478
654 0.19925262514163478
655 0.19925262514163478
656 0.19925262514163478
657 0.19925262514163478
658 0.19925262514163478
659 0.19925262514163478
660 0.19945017097737947
661 0.1995160042636075
662 0.19958182225439794
663 0.19964762497989294
664 0.19977919996036442
665 0.19977919996036442
666 0.19977919996036442
667 0.19977919996036442
668 0.19977919996036442
669 0.19984491172116067
670 0.19984491172116067
671 0.19984491172116067
672 0.19984491172116067
673 0.19984491172116067
674 0.19984491172116067
675 0.19984491172116067
676 0.19984491172116067
677 0.19984491172116067
678 0.19984491172116067
679 0.19984491172116067
680 0.19984491172116067
681 0.19997597769293218
682 0.19997597769293218
683 0.19997597769293218
684 0.19997597769293218
685 0.19997597769293218
686 0.19997597769293218
687 0.19997597769293218
688 0.19997597769293218
689 0.19997597769293218
690 0.19997597769293218
691 0.20004136481061416
692 0.20004136481061416
693 0.20004136481061416
694 0.20004136481061416
695 0.20004136481061416
696 0.20004136481061416
697 0.20004136481061416
698 0.20004136481061416
699 0.20004136481061416
700 0.20004136481061416
701 0.20004136481061416
702 0.20004136481061416
703 0.20004136481061416
704 0.20004136481061416
705 0.20004136481061416
706 0.20004136481061416
707 0.20004136481061416
708 0.20004136481061416
709 0.20004136481061416
710 0.20004136481061416
711 0.20004136481061416
712 0.20004136481061416
713 0.20004136481061416
714 0.20004136481061416
715 0.20004136481061416
716 0.20004136481061416
717 0.20004136481061416
718 0.20004136481061416
719 0.20004136481061416
720 0.20004136481061416
721 0.20004136481061416
722 0.20004136481061416
723 0.20004136481061416
724 0.20004136481061416
725 0.20004136481061416
726 0.20004136481061416
727 0.20004136481061416
728 0.20004136481061416
729 0.20004136481061416
730 0.20004136481061416
731 0.20004136481061416
732 0.20004136481061416
733 0.20004136481061416
734 0.20004136481061416
735 0.20004136481061416
736 0.2001061280039943
737 0.2001061280039943
738 0.2001061280039943
739 0.2001061280039943
740 0.2001061280039943
741 0.2001061280039943
742 0.2001061280039943
743 0.2001061280039943
744 0.2001061280039943
745 0.2001061280039943
746 0.2001061280039943
747 0.2001061280039943
748 0.2001061280039943
749 0.2001061280039943
750 0.2001061280039943
751 0.2001061280039943
752 0.2001061280039943
753 0.2001061280039943
754 0.2001061280039943
755 0.2001061280039943
756 0.2001061280039943
757 0.2001061280039943
758 0.2001061280039943
759 0.2001061280039943
760 0.2001061280039943
761 0.2001061280039943
762 0.2001061280039943
763 0.2001061280039943
764 0.2001061280039943
765 0.2001061280039943
766 0.2001061280039943
767 0.2001061280039943
768 0.2001061280039943
769 0.2001061280039943
770 0.20017045181889687
771 0.20017045181889687
772 0.20017045181889687
773 0.20023473807853562
774 0.20023473807853562
775 0.20023473807853562
776 0.2002989869717659
777 0.2002989869717659
778 0.2002989869717659
779 0.2002989869717659
780 0.20049158505835082
781 0.20049158505835082
782 0.20061993449876597
783 0.20061993449876597
784 0.20061993449876597
785 0.20061993449876597
786 0.20061993449876597
787 0.20061993449876597
788 0.20074813706378014
789 0.20074813706378014
790 0.20074813706378014
791 0.20074813706378014
792 0.20074813706378014
793 0.20074813706378014
794 0.20074813706378014
795 0.20074813706378014
796 0.20074813706378014
797 0.20087612201650437
798 0.20087612201650437
799 0.20087612201650437
800 0.20087612201650437
801 0.20087612201650437
802 0.20087612201650437
803 0.20094004283735847
804 0.20094004283735847
805 0.20094004283735847
806 0.20094004283735847
807 0.20094004283735847
808 0.20106776611034446
809 0.20125931568019487
810 0.20125931568019487
811 0.20125931568019487
812 0.20125931568019487
813 0.20125931568019487
814 0.20125931568019487
815 0.20125931568019487
816 0.20125931568019487
817 0.20125931568019487
818 0.20125931568019487
819 0.20132304876708218
820 0.20132304876708218
821 0.20132304876708218
822 0.20132304876708218
823 0.20132304876708218
824 0.20132304876708218
825 0.20132304876708218
826 0.20132304876708218
827 0.20132304876708218
828 0.20138667833078694
829 0.20138667833078694
830 0.20138667833078694
831 0.20138667833078694
832 0.20138667833078694
833 0.20138667833078694
834 0.20138667833078694
835 0.20138667833078694
836 0.20138667833078694
837 0.20138667833078694
838 0.20138667833078694
839 0.20138667833078694
840 0.20138667833078694
841 0.20138667833078694
842 0.20138667833078694
843 0.20138667833078694
844 0.20138667833078694
845 0.20138667833078694
846 0.20145010515672274
847 0.20145010515672274
848 0.20145010515672274
849 0.20145010515672274
850 0.20145010515672274
851 0.20145010515672274
852 0.20145010515672274
853 0.20151345464343526
854 0.20151345464343526
855 0.20151345464343526
856 0.20151345464343526
857 0.20151345464343526
858 0.20151345464343526
859 0.20151345464343526
860 0.20151345464343526
861 0.20151345464343526
862 0.20151345464343526
863 0.20151345464343526
864 0.20151345464343526
865 0.20151345464343526
866 0.20151345464343526
867 0.20151345464343526
868 0.20151345464343526
869 0.20151345464343526
870 0.20151345464343526
871 0.20151345464343526
872 0.20151345464343526
873 0.20151345464343526
874 0.20151345464343526
875 0.20151345464343526
876 0.20151345464343526
877 0.20151345464343526
878 0.20151345464343526
879 0.20151345464343526
880 0.20151345464343526
881 0.20151345464343526
882 0.20151345464343526
883 0.20151345464343526
884 0.20163948784758548
885 0.20163948784758548
886 0.20163948784758548
887 0.20163948784758548
888 0.20163948784758548
889 0.20163948784758548
890 0.20163948784758548
891 0.20163948784758548
892 0.20163948784758548
893 0.20163948784758548
894 0.20163948784758548
895 0.20163948784758548
896 0.20163948784758548
897 0.20163948784758548
898 0.20163948784758548
899 0.20163948784758548
900 0.20163948784758548
901 0.20163948784758548
902 0.20163948784758548
903 0.20163948784758548
904 0.20170229759532948
905 0.20182789671651288
906 0.20189068610448876
907 0.20189068610448876
908 0.20189068610448876
909 0.20195344506146362
910 0.20195344506146362
911 0.20201618380310696
912 0.20207891245857515
913 0.20207891245857515
914 0.20207891245857515
915 0.20207891245857515
916 0.20207891245857515
917 0.20207891245857515
918 0.20207891245857515
919 0.20207891245857515
920 0.20207891245857515
921 0.20207891245857515
922 0.20207891245857515
923 0.20207891245857515
924 0.20207891245857515
925 0.20207891245857515
926 0.20207891245857515
927 0.20207891245857515
928 0.20207891245857515
929 0.20207891245857515
930 0.20207891245857515
931 0.20207891245857515
932 0.20207891245857515
933 0.20207891245857515
934 0.20207891245857515
935 0.20207891245857515
936 0.20207891245857515
937 0.20207891245857515
938 0.20214138378125293
939 0.20214138378125293
940 0.20214138378125293
941 0.20214138378125293
942 0.20214138378125293
943 0.20214138378125293
944 0.20214138378125293
945 0.20214138378125293
946 0.20214138378125293
947 0.20214138378125293
948 0.20214138378125293
949 0.20214138378125293
950 0.20214138378125293
951 0.20214138378125293
952 0.20214138378125293
953 0.20214138378125293
954 0.20214138378125293
955 0.20214138378125293
956 0.20214138378125293
957 0.20214138378125293
958 0.20214138378125293
959 0.20226592399702542
960 0.20226592399702542
961 0.20226592399702542
962 0.20226592399702542
963 0.20226592399702542
964 0.20226592399702542
965 0.20226592399702542
966 0.20226592399702542
967 0.20226592399702542
968 0.20226592399702542
969 0.20226592399702542
970 0.20226592399702542
971 0.20226592399702542
972 0.20226592399702542
973 0.20226592399702542
974 0.20226592399702542
975 0.20226592399702542
976 0.20226592399702542
977 0.20226592399702542
978 0.20226592399702542
979 0.20239009137637304
980 0.20245216587424344
981 0.20245216587424344
982 0.20245216587424344
983 0.20245216587424344
984 0.20251420372543782
985 0.20251420372543782
986 0.20251420372543782
987 0.20251420372543782
988 0.20251420372543782
989 0.20251420372543782
990 0.20251420372543782
991 0.20257617790466537
992 0.20257617790466537
993 0.20257617790466537
994 0.20257617790466537
995 0.20257617790466537
996 0.20257617790466537
997 0.20257617790466537
998 0.20257617790466537
999 0.20257617790466537
1000 0.20257617790466537

==> data/mean-ndcg-oe-reveal-1000-sanitizer=address.dat <==
1 0.01038961038961039
2 0.01694472471243073
3 0.020407928175634193
4 0.02600113022853541
5 0.02968544267838818
6 0.032152678606409114
7 0.03677028322401374
8 0.03840906180471883
9 0.039451589928230446
10 0.041203497966520695
11 0.043860097448912415
12 0.04830557358234881
13 0.05103439992039757
14 0.051699225958864614
15 0.054080178339816994
16 0.05535109024692466
17 0.055766349929293725
18 0.056581618893334025
19 0.06118915041080104
20 0.06256897009987347
21 0.06392802357998001
22 0.0654592078532787
23 0.06678105204713039
24 0.06845901266300078
25 0.06993257840189851
26 0.07120718396466913
27 0.07246787849604192
28 0.07282432322757515
29 0.07317721508400893
30 0.07370149842578064
31 0.07439413911842131
32 0.07439413911842131
33 0.07456432234979173
34 0.07473311803974303
35 0.07523552428290478
36 0.07523552428290478
37 0.07622540175005683
38 0.07688064109037503
39 0.0783448111530434
40 0.07866801879155241
41 0.07898914264162232
42 0.07914870007291991
43 0.07914870007291991
44 0.07930635193479865
45 0.07946309877183765
46 0.0803983264427815
47 0.08117344432914966
48 0.08163605106565358
49 0.08178945697053286
50 0.08255262335316871
51 0.08346392238476329
52 0.08346392238476329
53 0.09158801633719406
54 0.09248656018366196
55 0.09323199496199135
56 0.09367729782062488
57 0.09397289484168762
58 0.0942672526188078
59 0.09514670096997029
60 0.0955846570704625
61 0.09573006726869368
62 0.09616461318768117
63 0.09645321347628145
64 0.0965969776721394
65 0.09688345828498626
66 0.09702618629946431
67 0.09816400136413653
68 0.09844747436057846
69 0.09844747436057846
70 0.09844747436057846
71 0.09858780035572401
72 0.09886755008289805
73 0.09886755008289805
74 0.09914554849923403
75 0.09956127076742839
76 0.09956127076742839
77 0.09956127076742839
78 0.09983596333697921
79 0.10010986739055457
80 0.1003829971540054
81 0.10065536641348513
82 0.1010627995949382
83 0.10119824356752875
84 0.10160349308706702
85 0.10173822156447176
86 0.10200698098052399
87 0.10200698098052399
88 0.10214068025567645
89 0.10214068025567645
90 0.1022737208498668
91 0.10240643988766134
92 0.10253884237104043
93 0.10306720555926956
94 0.10333077325920591
95 0.10411966236741822
96 0.10425084604915817
97 0.10451262650097079
98 0.10477382857997147
99 0.10477382857997147
100 0.10477382857997147
101 0.10477382857997147
102 0.10490331348201869
103 0.10503252901147964
104 0.10503252901147964
105 0.10503252901147964
106 0.10516095816014229
107 0.10528913214757338
108 0.10541705432348565
109 0.10541705432348565
110 0.10592676752493323
111 0.10618113970787771
112 0.10618113970787771
113 0.10618113970787771
114 0.10618113970787771
115 0.10618113970787771
116 0.10655919861790893
117 0.10681078826438384
118 0.10743865175224014
119 0.10743865175224014
120 0.10743865175224014
121 0.10743865175224014
122 0.1076880717182006
123 0.1076880717182006
124 0.10781236509715396
125 0.10781236509715396
126 0.10793625119369508
127 0.10830730870760973
128 0.10843079648432259
129 0.10855408835522043
130 0.10855408835522043
131 0.10855408835522043
132 0.10855408835522043
133 0.10855408835522043
134 0.1086764316399828
135 0.10879859113276515
136 0.10892056872538258
137 0.10892056872538258
138 0.10916380739162698
139 0.10916380739162698
140 0.10928507563707632
141 0.10928507563707632
142 0.10928507563707632
143 0.10928507563707632
144 0.10928507563707632
145 0.10952591624694392
146 0.10952591624694392
147 0.10952591624694392
148 0.1096458470760064
149 0.10976561780243771
150 0.10988522991269968
151 0.10988522991269968
152 0.11036242687919372
153 0.11036242687919372
154 0.11036242687919372
155 0.11036242687919372
156 0.11036242687919372
157 0.11048096834362867
158 0.11048096834362867
159 0.11059921600388713
160 0.11059921600388713
161 0.11059921600388713
162 0.11071703242703272
163 0.11071703242703272
164 0.11071703242703272
165 0.11212578562575466
166 0.11212578562575466
167 0.11212578562575466
168 0.11224277183979249
169 0.11224277183979249
170 0.11224277183979249
171 0.11270911711263111
172 0.11270911711263111
173 0.11270911711263111
174 0.11363868504762198
175 0.11363868504762198
176 0.11363868504762198
177 0.1141019444047384
178 0.1141019444047384
179 0.1141019444047384
180 0.11433282937993292
181 0.11514007123337362
182 0.11525527020145784
183 0.11571558454238183
184 0.11571558454238183
185 0.11571558454238183
186 0.11583030734265455
187 0.1159449132971015
188 0.1159449132971015
189 0.11605928811619953
190 0.11640206963963562
191 0.11640206963963562
192 0.11651610398471665
193 0.11663002645774748
194 0.11663002645774748
195 0.11663002645774748
196 0.11674361803207804
197 0.11674361803207804
198 0.11674361803207804
199 0.11674361803207804
200 0.11674361803207804
201 0.11685667326276097
202 0.11685667326276097
203 0.11685667326276097
204 0.11696941538261571
205 0.11719469367739734
206 0.11730723053754717
207 0.11753210103780212
208 0.11764443534725416
209 0.11775666937763576
210 0.11786880378293742
211 0.11786880378293742
212 0.11842848921930905
213 0.11842848921930905
214 0.11842848921930905
215 0.11842848921930905
216 0.11842848921930905
217 0.11842848921930905
218 0.11842848921930905
219 0.11842848921930905
220 0.11842848921930905
221 0.11842848921930905
222 0.11842848921930905
223 0.11842848921930905
224 0.11842848921930905
225 0.11842848921930905
226 0.11853911280609279
227 0.11864964683175065
228 0.11876009183218747
229 0.11876009183218747
230 0.11876009183218747
231 0.11876009183218747
232 0.11876009183218747
233 0.11876009183218747
234 0.11876009183218747
235 0.11876009183218747
236 0.11886984326387742
237 0.11886984326387742
238 0.11886984326387742
239 0.11886984326387742
240 0.11886984326387742
241 0.11886984326387742
242 0.11897909516925775
243 0.11897909516925775
244 0.11897909516925775
245 0.1191971119862793
246 0.1191971119862793
247 0.1191971119862793
248 0.1194146498394582
249 0.1194146498394582
250 0.1194146498394582
251 0.11952318318341797
252 0.11952318318341797
253 0.11952318318341797
254 0.11952318318341797
255 0.11973963339986823
256 0.11984778247187138
257 0.12006392934630056
258 0.12006392934630056
259 0.12017185270334167
260 0.1202797016076725
261 0.1202797016076725
262 0.1202797016076725
263 0.1202797016076725
264 0.1202797016076725
265 0.1202797016076725
266 0.1202797016076725
267 0.12038703997765052
268 0.12038703997765052
269 0.12060143161638422
270 0.12060143161638422
271 0.12060143161638422
272 0.12060143161638422
273 0.12070834658744525
274 0.12070834658744525
275 0.12070834658744525
276 0.12070834658744525
277 0.12070834658744525
278 0.12070834658744525
279 0.12070834658744525
280 0.12070834658744525
281 0.12081471619288371
282 0.12081471619288371
283 0.12092095272428834
284 0.12092095272428834
285 0.12092095272428834
286 0.12092095272428834
287 0.12092095272428834
288 0.12102686204988061
289 0.12134439645873767
290 0.12134439645873767
291 0.12145011311476325
292 0.12145011311476325
293 0.12145011311476325
294 0.12419380588249558
295 0.12419380588249558
296 0.12451001013012762
297 0.12461534935801243
298 0.12461534935801243
299 0.12461534935801243
300 0.12461534935801243
301 0.12472044262463333
302 0.12472044262463333
303 0.12472044262463333
304 0.12524500094635838
305 0.12524500094635838
306 0.12545458480662744
307 0.12555931726361527
308 0.12555931726361527
309 0.12555931726361527
310 0.1257684284417495
311 0.1257684284417495
312 0.12587286739198436
313 0.1259772483989058
314 0.1259772483989058
315 0.1259772483989058
316 0.1259772483989058
317 0.1259772483989058
318 0.1259772483989058
319 0.1259772483989058
320 0.1259772483989058
321 0.1259772483989058
322 0.1259772483989058
323 0.12608106331949812
324 0.12608106331949812
325 0.12608106331949812
326 0.12608106331949812
327 0.12608106331949812
328 0.12608106331949812
329 0.12628803619088155
330 0.1269086310049443
331 0.12732214588945232
332 0.12732214588945232
333 0.12732214588945232
334 0.12742536466408616
335 0.12742536466408616
336 0.12742536466408616
337 0.12752842540580583
338 0.12752842540580583
339 0.12773433826498334
340 0.12773433826498334
341 0.12773433826498334
342 0.12773433826498334
343 0.12783708852159234
344 0.12783708852159234
345 0.1279397368947552
346 0.12814493234948995
347 0.12814493234948995
348 0.12814493234948995
349 0.12814493234948995
350 0.12834972652084312
351 0.12834972652084312
352 0.12845202443216422
353 0.12855427303841782
354 0.12855427303841782
355 0.12855427303841782
356 0.12855427303841782
357 0.1291665924629776
358 0.1291665924629776
359 0.12926854910965757
360 0.12926854910965757
361 0.12926854910965757
362 0.12926854910965757
363 0.12926854910965757
364 0.1293702673927209
365 0.1293702673927209
366 0.1293702673927209
367 0.12947184474621048
368 0.12947184474621048
369 0.12967481325015276
370 0.12967481325015276
371 0.12967481325015276
372 0.12967481325015276
373 0.12967481325015276
374 0.12967481325015276
375 0.12967481325015276
376 0.12977597687540646
377 0.12997821381823155
378 0.12997821381823155
379 0.12997821381823155
380 0.12997821381823155
381 0.12997821381823155
382 0.13018000396578372
383 0.13018000396578372
384 0.13018000396578372
385 0.13018000396578372
386 0.13018000396578372
387 0.13028067950537223
388 0.13028067950537223
389 0.13038126828659022
390 0.13038126828659022
391 0.13038126828659022
392 0.13038126828659022
393 0.13048168532002155
394 0.13048168532002155
395 0.13048168532002155
396 0.13048168532002155
397 0.13048168532002155
398 0.13048168532002155
399 0.13048168532002155
400 0.13078205133154888
401 0.13078205133154888
402 0.13078205133154888
403 0.13078205133154888
404 0.13078205133154888
405 0.13078205133154888
406 0.13078205133154888
407 0.13078205133154888
408 0.13078205133154888
409 0.13088180394989407
410 0.13088180394989407
411 0.13088180394989407
412 0.13088180394989407
413 0.13088180394989407
414 0.13088180394989407
415 0.13108082857252218
416 0.13108082857252218
417 0.13108082857252218
418 0.13108082857252218
419 0.1311801832285329
420 0.1311801832285329
421 0.1311801832285329
422 0.1311801832285329
423 0.1311801832285329
424 0.13127934360312513
425 0.13127934360312513
426 0.13127934360312513
427 0.13137838886259331
428 0.13147739598861646
429 0.13147739598861646
430 0.13147739598861646
431 0.13147739598861646
432 0.13147739598861646
433 0.13147739598861646
434 0.1315761767701531
435 0.1315761767701531
436 0.1315761767701531
437 0.1315761767701531
438 0.13167480894813746
439 0.13177340425615874
440 0.13177340425615874
441 0.13177340425615874
442 0.13177340425615874
443 0.13177340425615874
444 0.13206864209746122
445 0.13206864209746122
446 0.13216698239518251
447 0.13216698239518251
448 0.13216698239518251
449 0.13216698239518251
450 0.13216698239518251
451 0.13216698239518251
452 0.13216698239518251
453 0.13246125400102512
454 0.13246125400102512
455 0.13246125400102512
456 0.13255923905441558
457 0.13255923905441558
458 0.13275506953662342
459 0.13275506953662342
460 0.13285291536773516
461 0.13285291536773516
462 0.13285291536773516
463 0.13295065782916937
464 0.13295065782916937
465 0.13304833186846324
466 0.13334125179053255
467 0.13353646380112533
468 0.13353646380112533
469 0.13363400215665522
470 0.13363400215665522
471 0.13363400215665522
472 0.13363400215665522
473 0.1337314063499767
474 0.1337314063499767
475 0.1337314063499767
476 0.1337314063499767
477 0.1337314063499767
478 0.1337314063499767
479 0.1337314063499767
480 0.1337314063499767
481 0.1337314063499767
482 0.1337314063499767
483 0.1337314063499767
484 0.1337314063499767
485 0.1337314063499767
486 0.1337314063499767
487 0.1337314063499767
488 0.1337314063499767
489 0.1337314063499767
490 0.1337314063499767
491 0.1337314063499767
492 0.1337314063499767
493 0.1338281615281443
494 0.1338281615281443
495 0.1338281615281443
496 0.1338281615281443
497 0.1338281615281443
498 0.1338281615281443
499 0.1338281615281443
500 0.13392469771192336
501 0.13421421339913844
502 0.13421421339913844
503 0.13431065696257627
504 0.13431065696257627
505 0.13431065696257627
506 0.13431065696257627
507 0.13431065696257627
508 0.13431065696257627
509 0.13431065696257627
510 0.13431065696257627
511 0.13431065696257627
512 0.13431065696257627
513 0.13431065696257627
514 0.13431065696257627
515 0.13431065696257627
516 0.13450275789437516
517 0.13450275789437516
518 0.13450275789437516
519 0.13450275789437516
520 0.13450275789437516
521 0.13450275789437516
522 0.13450275789437516
523 0.13459860205728585
524 0.13459860205728585
525 0.13459860205728585
526 0.13459860205728585
527 0.13459860205728585
528 0.13459860205728585
529 0.13459860205728585
530 0.13459860205728585
531 0.13459860205728585
532 0.13459860205728585
533 0.13459860205728585
534 0.13459860205728585
535 0.13459860205728585
536 0.13459860205728585
537 0.13459860205728585
538 0.13469401613798485
539 0.13469401613798485
540 0.13469401613798485
541 0.13469401613798485
542 0.13469401613798485
543 0.13469401613798485
544 0.13469401613798485
545 0.13469401613798485
546 0.13469401613798485
547 0.13469401613798485
548 0.1347891521658419
549 0.1347891521658419
550 0.1347891521658419
551 0.1347891521658419
552 0.1347891521658419
553 0.1349791511476051
554 0.13545401303822824
555 0.13554895836783357
556 0.1356438767128854
557 0.1356438767128854
558 0.13602333497994204
559 0.13602333497994204
560 0.13602333497994204
561 0.13602333497994204
562 0.13602333497994204
563 0.13602333497994204
564 0.13611803971927336
565 0.13611803971927336
566 0.13611803971927336
567 0.13611803971927336
568 0.13611803971927336
569 0.13611803971927336
570 0.13611803971927336
571 0.13611803971927336
572 0.13611803971927336
573 0.13611803971927336
574 0.13611803971927336
575 0.13611803971927336
576 0.13611803971927336
577 0.13611803971927336
578 0.13611803971927336
579 0.13611803971927336
580 0.13611803971927336
581 0.13611803971927336
582 0.13611803971927336
583 0.13611803971927336
584 0.13611803971927336
585 0.13611803971927336
586 0.13611803971927336
587 0.13611803971927336
588 0.13621212678899514
589 0.13640025089651356
590 0.13640025089651356
591 0.13640025089651356
592 0.13640025089651356
593 0.13640025089651356
594 0.13640025089651356
595 0.13640025089651356
596 0.13640025089651356
597 0.13640025089651356
598 0.13640025089651356
599 0.13640025089651356
600 0.13640025089651356
601 0.13640025089651356
602 0.13640025089651356
603 0.13640025089651356
604 0.13640025089651356
605 0.13640025089651356
606 0.13640025089651356
607 0.13640025089651356
608 0.13640025089651356
609 0.13640025089651356
610 0.13640025089651356
611 0.13640025089651356
612 0.13640025089651356
613 0.13640025089651356
614 0.13640025089651356
615 0.13640025089651356
616 0.13640025089651356
617 0.13640025089651356
618 0.13640025089651356
619 0.13640025089651356
620 0.13640025089651356
621 0.13640025089651356
622 0.13640025089651356
623 0.13640025089651356
624 0.13640025089651356
625 0.13640025089651356
626 0.13640025089651356
627 0.13640025089651356
628 0.13640025089651356
629 0.13640025089651356
630 0.13640025089651356
631 0.13640025089651356
632 0.13640025089651356
633 0.13640025089651356
634 0.13640025089651356
635 0.13640025089651356
636 0.13640025089651356
637 0.13640025089651356
638 0.13649315125336786
639 0.13649315125336786
640 0.13649315125336786
641 0.13649315125336786
642 0.13649315125336786
643 0.13649315125336786
644 0.13649315125336786
645 0.13649315125336786
646 0.13649315125336786
647 0.13667855056182213
648 0.13667855056182213
649 0.13667855056182213
650 0.13667855056182213
651 0.13667855056182213
652 0.13677114028452184
653 0.13686370815306426
654 0.13686370815306426
655 0.13686370815306426
656 0.13686370815306426
657 0.13686370815306426
658 0.13695616740292543
659 0.13695616740292543
660 0.13695616740292543
661 0.13704856199770957
662 0.13704856199770957
663 0.13704856199770957
664 0.13704856199770957
665 0.13704856199770957
666 0.13704856199770957
667 0.13704856199770957
668 0.13704856199770957
669 0.13704856199770957
670 0.13704856199770957
671 0.13704856199770957
672 0.13704856199770957
673 0.13704856199770957
674 0.13704856199770957
675 0.13704856199770957
676 0.13704856199770957
677 0.13704856199770957
678 0.13704856199770957
679 0.13704856199770957
680 0.13704856199770957
681 0.13704856199770957
682 0.13704856199770957
683 0.13704856199770957
684 0.13704856199770957
685 0.13714045277614162
686 0.13714045277614162
687 0.13714045277614162
688 0.13714045277614162
689 0.13714045277614162
690 0.13714045277614162
691 0.13714045277614162
692 0.13714045277614162
693 0.13714045277614162
694 0.13714045277614162
695 0.13714045277614162
696 0.13714045277614162
697 0.13714045277614162
698 0.13714045277614162
699 0.13714045277614162
700 0.13714045277614162
701 0.13714045277614162
702 0.13714045277614162
703 0.13714045277614162
704 0.13714045277614162
705 0.13714045277614162
706 0.13714045277614162
707 0.13714045277614162
708 0.13714045277614162
709 0.13714045277614162
710 0.13714045277614162
711 0.13714045277614162
712 0.13714045277614162
713 0.13714045277614162
714 0.13714045277614162
715 0.13714045277614162
716 0.13714045277614162
717 0.13714045277614162
718 0.13714045277614162
719 0.13714045277614162
720 0.13714045277614162
721 0.13714045277614162
722 0.13714045277614162
723 0.13714045277614162
724 0.13714045277614162
725 0.13714045277614162
726 0.13714045277614162
727 0.13714045277614162
728 0.13714045277614162
729 0.13714045277614162
730 0.13714045277614162
731 0.13714045277614162
732 0.13714045277614162
733 0.13714045277614162
734 0.13714045277614162
735 0.13714045277614162
736 0.13714045277614162
737 0.13714045277614162
738 0.13714045277614162
739 0.13714045277614162
740 0.13714045277614162
741 0.13714045277614162
742 0.13714045277614162
743 0.13714045277614162
744 0.13723119715288423
745 0.13723119715288423
746 0.13723119715288423
747 0.13723119715288423
748 0.13723119715288423
749 0.13723119715288423
750 0.13723119715288423
751 0.13723119715288423
752 0.13723119715288423
753 0.13723119715288423
754 0.13723119715288423
755 0.13723119715288423
756 0.13723119715288423
757 0.13723119715288423
758 0.13723119715288423
759 0.13723119715288423
760 0.13723119715288423
761 0.1373216329971184
762 0.1374120509718645
763 0.1374120509718645
764 0.13750243329889522
765 0.13750243329889522
766 0.13750243329889522
767 0.13750243329889522
768 0.13750243329889522
769 0.13750243329889522
770 0.13750243329889522
771 0.13750243329889522
772 0.13750243329889522
773 0.13759265669878648
774 0.13759265669878648
775 0.13759265669878648
776 0.13759265669878648
777 0.13759265669878648
778 0.13768279284078472
779 0.13786303039638576
780 0.13786303039638576
781 0.13786303039638576
782 0.13786303039638576
783 0.13786303039638576
784 0.13786303039638576
785 0.13786303039638576
786 0.13786303039638576
787 0.13786303039638576
788 0.13786303039638576
789 0.13804292382136188
790 0.13804292382136188
791 0.13804292382136188
792 0.13804292382136188
793 0.13804292382136188
794 0.13804292382136188
795 0.13804292382136188
796 0.13804292382136188
797 0.13804292382136188
798 0.13804292382136188
799 0.13804292382136188
800 0.13804292382136188
801 0.13804292382136188
802 0.13804292382136188
803 0.13804292382136188
804 0.13804292382136188
805 0.1381326010358361
806 0.1381326010358361
807 0.1383118890680659
808 0.1383118890680659
809 0.13840149999237397
810 0.13840149999237397
811 0.13840149999237397
812 0.13840149999237397
813 0.13849104505027982
814 0.13849104505027982
815 0.13849104505027982
816 0.13849104505027982
817 0.13849104505027982
818 0.13849104505027982
819 0.13849104505027982
820 0.13849104505027982
821 0.13858045962738388
822 0.13858045962738388
823 0.13858045962738388
824 0.13858045962738388
825 0.1386698095806403
826 0.1386698095806403
827 0.1386698095806403
828 0.1386698095806403
829 0.1386698095806403
830 0.1386698095806403
831 0.1386698095806403
832 0.1386698095806403
833 0.1386698095806403
834 0.1386698095806403
835 0.1386698095806403
836 0.1386698095806403
837 0.1386698095806403
838 0.1386698095806403
839 0.1386698095806403
840 0.1386698095806403
841 0.1386698095806403
842 0.1386698095806403
843 0.1386698095806403
844 0.1386698095806403
845 0.1386698095806403
846 0.1386698095806403
847 0.1386698095806403
848 0.1386698095806403
849 0.1386698095806403
850 0.1386698095806403
851 0.1386698095806403
852 0.1386698095806403
853 0.13875871825419953
854 0.13875871825419953
855 0.1388475961272149
856 0.1388475961272149
857 0.1388475961272149
858 0.1388475961272149
859 0.1388475961272149
860 0.1388475961272149
861 0.1388475961272149
862 0.1388475961272149
863 0.1388475961272149
864 0.1388475961272149
865 0.1388475961272149
866 0.1388475961272149
867 0.1388475961272149
868 0.1388475961272149
869 0.1388475961272149
870 0.1388475961272149
871 0.1388475961272149
872 0.1388475961272149
873 0.1388475961272149
874 0.1388475961272149
875 0.1388475961272149
876 0.1388475961272149
877 0.1388475961272149
878 0.1388475961272149
879 0.1388475961272149
880 0.1388475961272149
881 0.1388475961272149
882 0.1388475961272149
883 0.1388475961272149
884 0.1388475961272149
885 0.1388475961272149
886 0.1388475961272149
887 0.1388475961272149
888 0.138935978871709
889 0.138935978871709
890 0.138935978871709
891 0.138935978871709
892 0.138935978871709
893 0.138935978871709
894 0.138935978871709
895 0.138935978871709
896 0.138935978871709
897 0.138935978871709
898 0.138935978871709
899 0.138935978871709
900 0.138935978871709
901 0.138935978871709
902 0.138935978871709
903 0.138935978871709
904 0.138935978871709
905 0.138935978871709
906 0.13902410146730113
907 0.13902410146730113
908 0.13902410146730113
909 0.13902410146730113
910 0.1391121671582952
911 0.13920021867362323
912 0.13920021867362323
913 0.13920021867362323
914 0.13920021867362323
915 0.13920021867362323
916 0.13920021867362323
917 0.13920021867362323
918 0.13920021867362323
919 0.13920021867362323
920 0.13920021867362323
921 0.13920021867362323
922 0.13920021867362323
923 0.13920021867362323
924 0.13920021867362323
925 0.13920021867362323
926 0.13920021867362323
927 0.13920021867362323
928 0.13920021867362323
929 0.13920021867362323
930 0.13920021867362323
931 0.13920021867362323
932 0.13920021867362323
933 0.13920021867362323
934 0.13920021867362323
935 0.13920021867362323
936 0.13920021867362323
937 0.13920021867362323
938 0.13920021867362323
939 0.13920021867362323
940 0.13920021867362323
941 0.13920021867362323
942 0.13920021867362323
943 0.13928782690367628
944 0.13928782690367628
945 0.13928782690367628
946 0.13928782690367628
947 0.13928782690367628
948 0.13928782690367628
949 0.13928782690367628
950 0.13928782690367628
951 0.13928782690367628
952 0.13928782690367628
953 0.13928782690367628
954 0.13928782690367628
955 0.13928782690367628
956 0.13928782690367628
957 0.13928782690367628
958 0.13928782690367628
959 0.13928782690367628
960 0.13928782690367628
961 0.13928782690367628
962 0.13928782690367628
963 0.13928782690367628
964 0.13928782690367628
965 0.13928782690367628
966 0.13928782690367628
967 0.13928782690367628
968 0.13928782690367628
969 0.13928782690367628
970 0.13928782690367628
971 0.13928782690367628
972 0.13928782690367628
973 0.139375036838176
974 0.139375036838176
975 0.139375036838176
976 0.139375036838176
977 0.13946219486391637
978 0.13946219486391637
979 0.13946219486391637
980 0.13946219486391637
981 0.13946219486391637
982 0.13946219486391637
983 0.13946219486391637
984 0.13963633054666286
985 0.13963633054666286
986 0.13963633054666286
987 0.13963633054666286
988 0.13963633054666286
989 0.13963633054666286
990 0.13963633054666286
991 0.13963633054666286
992 0.13972329632728417
993 0.13972329632728417
994 0.13972329632728417
995 0.13972329632728417
996 0.13972329632728417
997 0.13972329632728417
998 0.13972329632728417
999 0.13972329632728417
1000 0.13972329632728417

==> data/mean-ndcg-oe-reveal-1000-sanitizer=memory.dat <==
1 0.013157894736842105
2 0.025610455662594553
3 0.032189403031015605
4 0.035022801439393195
5 0.04520313847188112
6 0.056920480153066076
7 0.0656924099776275
8 0.0656924099776275
9 0.0656924099776275
10 0.0732993790912561
11 0.07696968100771832
12 0.07874756360263492
13 0.08220347853733483
14 0.08220347853733483
15 0.08220347853733483
16 0.08220347853733483
17 0.08220347853733483
18 0.08375222138843115
19 0.0852744464750085
20 0.08677227705854108
21 0.08677227705854108
22 0.08822665027865624
23 0.0896615469364558
24 0.0896615469364558
25 0.0896615469364558
26 0.09381240057837328
27 0.09381240057837328
28 0.09516665605508667
29 0.09516665605508667
30 0.09649461057207415
31 0.09912618951944256
32 0.10173460877168677
33 0.10302777740479746
34 0.10431040254883554
35 0.10431040254883554
36 0.10431040254883554
37 0.10431040254883554
38 0.10431040254883554
39 0.10431040254883554
40 0.10431040254883554
41 0.10675052127798512
42 0.10675052127798512
43 0.10675052127798512
44 0.10675052127798512
45 0.10794159099364327
46 0.10794159099364327
47 0.10794159099364327
48 0.10911332516176175
49 0.10911332516176175
50 0.10911332516176175
51 0.11142154968257695
52 0.11142154968257695
53 0.11370793577299067
54 0.1148458942627609
55 0.11597875895877467
56 0.11710666422570833
57 0.11710666422570833
58 0.11710666422570833
59 0.11933421432569231
60 0.11933421432569231
61 0.11933421432569231
62 0.11933421432569231
63 0.11933421432569231
64 0.12042663305079716
65 0.12151507090552781
66 0.12151507090552781
67 0.1279994939303456
68 0.1301535157125195
69 0.1301535157125195
70 0.1301535157125195
71 0.1301535157125195
72 0.1301535157125195
73 0.1301535157125195
74 0.1301535157125195
75 0.13120649645761703
76 0.13120649645761703
77 0.13120649645761703
78 0.13120649645761703
79 0.13120649645761703
80 0.13120649645761703
81 0.13120649645761703
82 0.1322384818185344
83 0.13326767779446905
84 0.13326767779446905
85 0.13326767779446905
86 0.13428878676006217
87 0.13428878676006217
88 0.13428878676006217
89 0.13428878676006217
90 0.13428878676006217
91 0.13428878676006217
92 0.13428878676006217
93 0.1362962192679722
94 0.1362962192679722
95 0.1382943923381151
96 0.13929121570923117
97 0.13929121570923117
98 0.13929121570923117
99 0.13929121570923117
100 0.14027931099359753
101 0.14027931099359753
102 0.14027931099359753
103 0.14027931099359753
104 0.14027931099359753
105 0.14125716847762276
106 0.14125716847762276
107 0.14125716847762276
108 0.14125716847762276
109 0.14125716847762276
110 0.14125716847762276
111 0.1422236154226915
112 0.1422236154226915
113 0.1422236154226915
114 0.1422236154226915
115 0.1422236154226915
116 0.1422236154226915
117 0.14317949055979176
118 0.14317949055979176
119 0.14317949055979176
120 0.14317949055979176
121 0.14317949055979176
122 0.14317949055979176
123 0.14317949055979176
124 0.14317949055979176
125 0.14317949055979176
126 0.14317949055979176
127 0.14317949055979176
128 0.14317949055979176
129 0.14317949055979176
130 0.14317949055979176
131 0.1441134172051425
132 0.1441134172051425
133 0.1441134172051425
134 0.1441134172051425
135 0.1441134172051425
136 0.1441134172051425
137 0.1441134172051425
138 0.1441134172051425
139 0.1441134172051425
140 0.1441134172051425
141 0.1441134172051425
142 0.1441134172051425
143 0.1441134172051425
144 0.1441134172051425
145 0.1441134172051425
146 0.1441134172051425
147 0.1441134172051425
148 0.1441134172051425
149 0.14502351713295933
150 0.14502351713295933
151 0.14593121762475073
152 0.14593121762475073
153 0.14593121762475073
154 0.14593121762475073
155 0.14593121762475073
156 0.14593121762475073
157 0.14593121762475073
158 0.14593121762475073
159 0.14593121762475073
160 0.14593121762475073
161 0.14593121762475073
162 0.14593121762475073
163 0.14593121762475073
164 0.14593121762475073
165 0.14682327351538882
166 0.14682327351538882
167 0.14682327351538882
168 0.1477122148128471
169 0.1477122148128471
170 0.1477122148128471
171 0.1477122148128471
172 0.1477122148128471
173 0.1477122148128471
174 0.1477122148128471
175 0.1477122148128471
176 0.1477122148128471
177 0.1477122148128471
178 0.1477122148128471
179 0.1477122148128471
180 0.1477122148128471
181 0.1477122148128471
182 0.1477122148128471
183 0.1477122148128471
184 0.1477122148128471
185 0.1477122148128471
186 0.1477122148128471
187 0.1477122148128471
188 0.1477122148128471
189 0.1477122148128471
190 0.1477122148128471
191 0.1477122148128471
192 0.1477122148128471
193 0.1477122148128471
194 0.1477122148128471
195 0.1477122148128471
196 0.1477122148128471
197 0.1477122148128471
198 0.1477122148128471
199 0.1477122148128471
200 0.1477122148128471
201 0.1477122148128471
202 0.1477122148128471
203 0.1477122148128471
204 0.1477122148128471
205 0.1477122148128471
206 0.1477122148128471
207 0.1477122148128471
208 0.1477122148128471
209 0.1477122148128471
210 0.1477122148128471
211 0.1477122148128471
212 0.1477122148128471
213 0.1477122148128471
214 0.1477122148128471
215 0.1477122148128471
216 0.1477122148128471
217 0.1477122148128471
218 0.1485584048522639
219 0.1485584048522639
220 0.1485584048522639
221 0.1494024639172701
222 0.1494024639172701
223 0.1494024639172701
224 0.1494024639172701
225 0.15024374228187537
226 0.15024374228187537
227 0.15024374228187537
228 0.15024374228187537
229 0.15024374228187537
230 0.15024374228187537
231 0.15024374228187537
232 0.15024374228187537
233 0.15024374228187537
234 0.15024374228187537
235 0.15024374228187537
236 0.15024374228187537
237 0.15024374228187537
238 0.15024374228187537
239 0.15024374228187537
240 0.15024374228187537
241 0.15024374228187537
242 0.15024374228187537
243 0.15024374228187537
244 0.15024374228187537
245 0.15024374228187537
246 0.15024374228187537
247 0.15024374228187537
248 0.15024374228187537
249 0.15024374228187537
250 0.15024374228187537
251 0.15024374228187537
252 0.15024374228187537
253 0.15024374228187537
254 0.15024374228187537
255 0.15024374228187537
256 0.15024374228187537
257 0.15024374228187537
258 0.15024374228187537
259 0.15024374228187537
260 0.15024374228187537
261 0.15024374228187537
262 0.15024374228187537
263 0.15024374228187537
264 0.15024374228187537
265 0.15024374228187537
266 0.15024374228187537
267 0.15024374228187537
268 0.15024374228187537
269 0.15024374228187537
270 0.15024374228187537
271 0.15024374228187537
272 0.15024374228187537
273 0.15024374228187537
274 0.15024374228187537
275 0.15024374228187537
276 0.15024374228187537
277 0.15105406314878297
278 0.15105406314878297
279 0.15105406314878297
280 0.15105406314878297
281 0.15105406314878297
282 0.15105406314878297
283 0.15105406314878297
284 0.15105406314878297
285 0.15105406314878297
286 0.15105406314878297
287 0.15105406314878297
288 0.15105406314878297
289 0.15105406314878297
290 0.15105406314878297
291 0.15105406314878297
292 0.15105406314878297
293 0.15105406314878297
294 0.15105406314878297
295 0.15105406314878297
296 0.15105406314878297
297 0.15105406314878297
298 0.15105406314878297
299 0.15105406314878297
300 0.15105406314878297
301 0.15105406314878297
302 0.15105406314878297
303 0.15185171169233497
304 0.15185171169233497
305 0.15185171169233497
306 0.15185171169233497
307 0.15185171169233497
308 0.15185171169233497
309 0.15185171169233497
310 0.15185171169233497
311 0.15185171169233497
312 0.15185171169233497
313 0.15185171169233497
314 0.1534371514966742
315 0.1534371514966742
316 0.1534371514966742
317 0.1534371514966742
318 0.1534371514966742
319 0.1534371514966742
320 0.1534371514966742
321 0.1534371514966742
322 0.1534371514966742
323 0.1534371514966742
324 0.1534371514966742
325 0.1534371514966742
326 0.1534371514966742
327 0.1534371514966742
328 0.1534371514966742
329 0.1534371514966742
330 0.1534371514966742
331 0.1534371514966742
332 0.1534371514966742
333 0.1534371514966742
334 0.1534371514966742
335 0.1534371514966742
336 0.15422067621170726
337 0.15735318033502912
338 0.15735318033502912
339 0.15735318033502912
340 0.15735318033502912
341 0.15735318033502912
342 0.15735318033502912
343 0.15735318033502912
344 0.15735318033502912
345 0.15735318033502912
346 0.15735318033502912
347 0.15735318033502912
348 0.15735318033502912
349 0.15735318033502912
350 0.15735318033502912
351 0.15735318033502912
352 0.15735318033502912
353 0.15813013520491628
354 0.15813013520491628
355 0.15813013520491628
356 0.15813013520491628
357 0.15890560552878305
358 0.15890560552878305
359 0.15890560552878305
360 0.15890560552878305
361 0.15890560552878305
362 0.15890560552878305
363 0.15890560552878305
364 0.15890560552878305
365 0.15890560552878305
366 0.15967781541816953
367 0.15967781541816953
368 0.15967781541816953
369 0.15967781541816953
370 0.15967781541816953
371 0.15967781541816953
372 0.15967781541816953
373 0.15967781541816953
374 0.15967781541816953
375 0.15967781541816953
376 0.15967781541816953
377 0.15967781541816953
378 0.15967781541816953
379 0.15967781541816953
380 0.15967781541816953
381 0.15967781541816953
382 0.15967781541816953
383 0.15967781541816953
384 0.15967781541816953
385 0.15967781541816953
386 0.15967781541816953
387 0.15967781541816953
388 0.15967781541816953
389 0.16044215780176688
390 0.16044215780176688
391 0.16044215780176688
392 0.16044215780176688
393 0.16044215780176688
394 0.16044215780176688
395 0.16044215780176688
396 0.16044215780176688
397 0.16044215780176688
398 0.16044215780176688
399 0.16044215780176688
400 0.16044215780176688
401 0.16044215780176688
402 0.16044215780176688
403 0.16044215780176688
404 0.16044215780176688
405 0.16044215780176688
406 0.16044215780176688
407 0.16044215780176688
408 0.16044215780176688
409 0.16044215780176688
410 0.16044215780176688
411 0.16044215780176688
412 0.16044215780176688
413 0.16044215780176688
414 0.16044215780176688
415 0.16044215780176688
416 0.16044215780176688
417 0.16044215780176688
418 0.16044215780176688
419 0.16044215780176688
420 0.16044215780176688
421 0.16044215780176688
422 0.16044215780176688
423 0.16044215780176688
424 0.16044215780176688
425 0.16044215780176688
426 0.16044215780176688
427 0.16044215780176688
428 0.16044215780176688
429 0.16044215780176688
430 0.16044215780176688
431 0.16044215780176688
432 0.16044215780176688
433 0.16044215780176688
434 0.16044215780176688
435 0.16044215780176688
436 0.16044215780176688
437 0.16044215780176688
438 0.16044215780176688
439 0.16044215780176688
440 0.16044215780176688
441 0.16044215780176688
442 0.16044215780176688
443 0.16044215780176688
444 0.16044215780176688
445 0.16044215780176688
446 0.16044215780176688
447 0.16044215780176688
448 0.16044215780176688
449 0.16044215780176688
450 0.16044215780176688
451 0.16044215780176688
452 0.16044215780176688
453 0.16044215780176688
454 0.16044215780176688
455 0.16044215780176688
456 0.16044215780176688
457 0.16044215780176688
458 0.16044215780176688
459 0.16044215780176688
460 0.16044215780176688
461 0.16044215780176688
462 0.16044215780176688
463 0.16044215780176688
464 0.16044215780176688
465 0.16044215780176688
466 0.16044215780176688
467 0.16044215780176688
468 0.16044215780176688
469 0.16044215780176688
470 0.16044215780176688
471 0.16044215780176688
472 0.16044215780176688
473 0.16044215780176688
474 0.16044215780176688
475 0.16044215780176688
476 0.16044215780176688
477 0.16044215780176688
478 0.16044215780176688
479 0.16044215780176688
480 0.16044215780176688
481 0.16044215780176688
482 0.16044215780176688
483 0.16044215780176688
484 0.16044215780176688
485 0.16044215780176688
486 0.16044215780176688
487 0.16044215780176688
488 0.16044215780176688
489 0.16044215780176688
490 0.16044215780176688
491 0.16044215780176688
492 0.16044215780176688
493 0.16044215780176688
494 0.16044215780176688
495 0.16044215780176688
496 0.16044215780176688
497 0.16044215780176688
498 0.16044215780176688
499 0.16044215780176688
500 0.16044215780176688
501 0.16044215780176688
502 0.16044215780176688
503 0.16044215780176688
504 0.16044215780176688
505 0.16117453585744695
506 0.16117453585744695
507 0.16117453585744695
508 0.16117453585744695
509 0.16117453585744695
510 0.16117453585744695
511 0.16117453585744695
512 0.16117453585744695
513 0.16117453585744695
514 0.16117453585744695
515 0.16117453585744695
516 0.16117453585744695
517 0.16117453585744695
518 0.16117453585744695
519 0.16117453585744695
520 0.16117453585744695
521 0.16117453585744695
522 0.16117453585744695
523 0.16117453585744695
524 0.16117453585744695
525 0.16117453585744695
526 0.16117453585744695
527 0.16117453585744695
528 0.16117453585744695
529 0.16117453585744695
530 0.16117453585744695
531 0.16117453585744695
532 0.16117453585744695
533 0.16117453585744695
534 0.16117453585744695
535 0.16117453585744695
536 0.16117453585744695
537 0.16117453585744695
538 0.16117453585744695
539 0.16117453585744695
540 0.16117453585744695
541 0.16117453585744695
542 0.16117453585744695
543 0.16117453585744695
544 0.16117453585744695
545 0.16117453585744695
546 0.16117453585744695
547 0.16117453585744695
548 0.16117453585744695
549 0.16117453585744695
550 0.16117453585744695
551 0.16117453585744695
552 0.16117453585744695
553 0.16117453585744695
554 0.16117453585744695
555 0.16117453585744695
556 0.16117453585744695
557 0.16117453585744695
558 0.16117453585744695
559 0.16117453585744695
560 0.16117453585744695
561 0.16117453585744695
562 0.16117453585744695
563 0.16117453585744695
564 0.16117453585744695
565 0.16117453585744695
566 0.16117453585744695
567 0.16117453585744695
568 0.16117453585744695
569 0.16117453585744695
570 0.16117453585744695
571 0.16117453585744695
572 0.16117453585744695
573 0.16117453585744695
574 0.16117453585744695
575 0.16117453585744695
576 0.16117453585744695
577 0.16117453585744695
578 0.16117453585744695
579 0.16117453585744695
580 0.16117453585744695
581 0.16117453585744695
582 0.16117453585744695
583 0.16117453585744695
584 0.16117453585744695
585 0.16117453585744695
586 0.16117453585744695
587 0.16117453585744695
588 0.16188947378855625
589 0.16188947378855625
590 0.16188947378855625
591 0.16188947378855625
592 0.16188947378855625
593 0.16188947378855625
594 0.16188947378855625
595 0.16188947378855625
596 0.16188947378855625
597 0.16188947378855625
598 0.16188947378855625
599 0.16188947378855625
600 0.16188947378855625
601 0.16188947378855625
602 0.16188947378855625
603 0.16188947378855625
604 0.16188947378855625
605 0.16188947378855625
606 0.16188947378855625
607 0.16188947378855625
608 0.16188947378855625
609 0.16188947378855625
610 0.16188947378855625
611 0.16188947378855625
612 0.16188947378855625
613 0.16188947378855625
614 0.16188947378855625
615 0.16188947378855625
616 0.16188947378855625
617 0.16188947378855625
618 0.16188947378855625
619 0.16188947378855625
620 0.16188947378855625
621 0.16188947378855625
622 0.16188947378855625
623 0.16188947378855625
624 0.16188947378855625
625 0.16188947378855625
626 0.16188947378855625
627 0.1625972968989511
628 0.1625972968989511
629 0.1625972968989511
630 0.1625972968989511
631 0.1625972968989511
632 0.1625972968989511
633 0.1625972968989511
634 0.1625972968989511
635 0.16330373199536646
636 0.16330373199536646
637 0.16330373199536646
638 0.16330373199536646
639 0.16330373199536646
640 0.16330373199536646
641 0.16330373199536646
642 0.16330373199536646
643 0.16330373199536646
644 0.16330373199536646
645 0.16330373199536646
646 0.16330373199536646
647 0.16330373199536646
648 0.16330373199536646
649 0.16330373199536646
650 0.16330373199536646
651 0.16330373199536646
652 0.16330373199536646
653 0.16330373199536646
654 0.16330373199536646
655 0.16330373199536646
656 0.16330373199536646
657 0.16330373199536646
658 0.16330373199536646
659 0.16330373199536646
660 0.16330373199536646
661 0.16330373199536646
662 0.16330373199536646
663 0.16330373199536646
664 0.16330373199536646
665 0.16330373199536646
666 0.16330373199536646
667 0.16330373199536646
668 0.16330373199536646
669 0.16330373199536646
670 0.16330373199536646
671 0.16330373199536646
672 0.16330373199536646
673 0.16330373199536646
674 0.16330373199536646
675 0.16330373199536646
676 0.16330373199536646
677 0.16330373199536646
678 0.16330373199536646
679 0.16330373199536646
680 0.16330373199536646
681 0.16330373199536646
682 0.16330373199536646
683 0.16330373199536646
684 0.16330373199536646
685 0.16330373199536646
686 0.16330373199536646
687 0.16330373199536646
688 0.16330373199536646
689 0.16330373199536646
690 0.16330373199536646
691 0.16330373199536646
692 0.16330373199536646
693 0.16330373199536646
694 0.16330373199536646
695 0.16330373199536646
696 0.16330373199536646
697 0.16330373199536646
698 0.16330373199536646
699 0.16330373199536646
700 0.16330373199536646
701 0.16330373199536646
702 0.16330373199536646
703 0.16330373199536646
704 0.16330373199536646
705 0.16330373199536646
706 0.16330373199536646
707 0.16330373199536646
708 0.16330373199536646
709 0.16330373199536646
710 0.16330373199536646
711 0.16330373199536646
712 0.16330373199536646
713 0.16330373199536646
714 0.16330373199536646
715 0.16330373199536646
716 0.16330373199536646
717 0.16330373199536646
718 0.16330373199536646
719 0.16330373199536646
720 0.16330373199536646
721 0.16330373199536646
722 0.16330373199536646
723 0.16330373199536646
724 0.16330373199536646
725 0.16330373199536646
726 0.16330373199536646
727 0.16330373199536646
728 0.16330373199536646
729 0.16330373199536646
730 0.16330373199536646
731 0.16330373199536646
732 0.16330373199536646
733 0.16330373199536646
734 0.16330373199536646
735 0.16330373199536646
736 0.16330373199536646
737 0.16330373199536646
738 0.16330373199536646
739 0.16330373199536646
740 0.16330373199536646
741 0.16330373199536646
742 0.16330373199536646
743 0.16330373199536646
744 0.16330373199536646
745 0.16330373199536646
746 0.16330373199536646
747 0.16330373199536646
748 0.16330373199536646
749 0.16330373199536646
750 0.16330373199536646
751 0.16330373199536646
752 0.16330373199536646
753 0.16330373199536646
754 0.16399188244812873
755 0.16399188244812873
756 0.16399188244812873
757 0.16399188244812873
758 0.16467948461901719
759 0.16467948461901719
760 0.16467948461901719
761 0.16467948461901719
762 0.16467948461901719
763 0.16467948461901719
764 0.16467948461901719
765 0.16467948461901719
766 0.16467948461901719
767 0.16467948461901719
768 0.16467948461901719
769 0.16467948461901719
770 0.16467948461901719
771 0.16467948461901719
772 0.16467948461901719
773 0.16467948461901719
774 0.16467948461901719
775 0.16467948461901719
776 0.16467948461901719
777 0.16467948461901719
778 0.16467948461901719
779 0.16467948461901719
780 0.16467948461901719
781 0.16467948461901719
782 0.16467948461901719
783 0.16467948461901719
784 0.16467948461901719
785 0.16467948461901719
786 0.16467948461901719
787 0.16467948461901719
788 0.16467948461901719
789 0.16467948461901719
790 0.16467948461901719
791 0.16467948461901719
792 0.16467948461901719
793 0.16467948461901719
794 0.16467948461901719
795 0.16467948461901719
796 0.16467948461901719
797 0.16467948461901719
798 0.16467948461901719
799 0.16467948461901719
800 0.16467948461901719
801 0.16467948461901719
802 0.16467948461901719
803 0.16467948461901719
804 0.16467948461901719
805 0.16467948461901719
806 0.16467948461901719
807 0.16467948461901719
808 0.16467948461901719
809 0.16467948461901719
810 0.16467948461901719
811 0.16467948461901719
812 0.16467948461901719
813 0.16467948461901719
814 0.16467948461901719
815 0.16467948461901719
816 0.16467948461901719
817 0.16467948461901719
818 0.16467948461901719
819 0.16467948461901719
820 0.16467948461901719
821 0.16467948461901719
822 0.16467948461901719
823 0.16467948461901719
824 0.16467948461901719
825 0.16467948461901719
826 0.16467948461901719
827 0.16467948461901719
828 0.16467948461901719
829 0.16467948461901719
830 0.16467948461901719
831 0.16467948461901719
832 0.16467948461901719
833 0.16467948461901719
834 0.16467948461901719
835 0.16467948461901719
836 0.16467948461901719
837 0.16467948461901719
838 0.16467948461901719
839 0.16467948461901719
840 0.16467948461901719
841 0.16467948461901719
842 0.16467948461901719
843 0.16467948461901719
844 0.16467948461901719
845 0.16467948461901719
846 0.16467948461901719
847 0.16467948461901719
848 0.16467948461901719
849 0.16467948461901719
850 0.16467948461901719
851 0.16467948461901719
852 0.16467948461901719
853 0.16467948461901719
854 0.16467948461901719
855 0.16467948461901719
856 0.16467948461901719
857 0.16467948461901719
858 0.16467948461901719
859 0.16467948461901719
860 0.16467948461901719
861 0.16467948461901719
862 0.16467948461901719
863 0.16467948461901719
864 0.16467948461901719
865 0.16467948461901719
866 0.16467948461901719
867 0.16467948461901719
868 0.16467948461901719
869 0.16467948461901719
870 0.16467948461901719
871 0.16467948461901719
872 0.16467948461901719
873 0.16467948461901719
874 0.16467948461901719
875 0.16467948461901719
876 0.16467948461901719
877 0.16467948461901719
878 0.16467948461901719
879 0.16467948461901719
880 0.16467948461901719
881 0.16467948461901719
882 0.16467948461901719
883 0.16467948461901719
884 0.16467948461901719
885 0.16467948461901719
886 0.16467948461901719
887 0.16467948461901719
888 0.16467948461901719
889 0.16467948461901719
890 0.16467948461901719
891 0.16467948461901719
892 0.16467948461901719
893 0.16467948461901719
894 0.16467948461901719
895 0.16467948461901719
896 0.16467948461901719
897 0.16467948461901719
898 0.16467948461901719
899 0.16467948461901719
900 0.16467948461901719
901 0.16467948461901719
902 0.16467948461901719
903 0.16467948461901719
904 0.16467948461901719
905 0.16467948461901719
906 0.16467948461901719
907 0.16467948461901719
908 0.16467948461901719
909 0.16467948461901719
910 0.16467948461901719
911 0.16467948461901719
912 0.16467948461901719
913 0.16467948461901719
914 0.16467948461901719
915 0.16467948461901719
916 0.16467948461901719
917 0.16467948461901719
918 0.16467948461901719
919 0.16467948461901719
920 0.16467948461901719
921 0.16467948461901719
922 0.16467948461901719
923 0.16467948461901719
924 0.16467948461901719
925 0.16467948461901719
926 0.16467948461901719
927 0.16467948461901719
928 0.16534675214339445
929 0.16601391464090995
930 0.16601391464090995
931 0.16601391464090995
932 0.16601391464090995
933 0.16601391464090995
934 0.16601391464090995
935 0.16601391464090995
936 0.16601391464090995
937 0.16601391464090995
938 0.16601391464090995
939 0.16601391464090995
940 0.16601391464090995
941 0.16601391464090995
942 0.16601391464090995
943 0.16601391464090995
944 0.16601391464090995
945 0.16601391464090995
946 0.16601391464090995
947 0.16601391464090995
948 0.16601391464090995
949 0.16601391464090995
950 0.16601391464090995
951 0.16601391464090995
952 0.16601391464090995
953 0.16601391464090995
954 0.16601391464090995
955 0.16601391464090995
956 0.16601391464090995
957 0.16601391464090995
958 0.16601391464090995
959 0.16601391464090995
960 0.16601391464090995
961 0.16601391464090995
962 0.16601391464090995
963 0.16601391464090995
964 0.16601391464090995
965 0.16601391464090995
966 0.16601391464090995
967 0.16601391464090995
968 0.16601391464090995
969 0.16601391464090995
970 0.16601391464090995
971 0.16601391464090995
972 0.16601391464090995
973 0.16601391464090995
974 0.16601391464090995
975 0.16601391464090995
976 0.16601391464090995
977 0.16601391464090995
978 0.16601391464090995
979 0.16601391464090995
980 0.16601391464090995
981 0.16601391464090995
982 0.16601391464090995
983 0.16601391464090995
984 0.16601391464090995
985 0.16601391464090995
986 0.16601391464090995
987 0.16601391464090995
988 0.16601391464090995
989 0.16601391464090995
990 0.16601391464090995
991 0.16601391464090995
992 0.16601391464090995
993 0.16601391464090995
994 0.16601391464090995
995 0.16601391464090995
996 0.16601391464090995
997 0.16601391464090995
998 0.16601391464090995
999 0.16601391464090995
1000 0.16601391464090995

==> data/mean-ndcg-oe-reveal-1000-sanitizer=undefined.dat <==
1 0.003194888178913738
2 0.0052106381903241445
3 0.010801692503423187
4 0.012865637669909094
5 0.017809443513162024
6 0.01894748564449756
7 0.031194556997000224
8 0.03522605701982104
9 0.0385922071310796
10 0.045056915706879
11 0.04683929874618333
12 0.05029282148646857
13 0.05071238943381234
14 0.05112126806769383
15 0.053517434201879134
16 0.05625314313930338
17 0.057019317153898075
18 0.05814747488568706
19 0.05888670240376938
20 0.0592503928968955
21 0.06068326078326977
22 0.06138953787418831
23 0.0624347661105407
24 0.06277875697162169
25 0.06345845682322988
26 0.06614612350511043
27 0.06647841519468951
28 0.06680724400053686
29 0.06778389758084281
30 0.06810634021116564
31 0.06842582902905701
32 0.06874250612677359
33 0.06905650234439789
34 0.06905650234439789
35 0.06905650234439789
36 0.06997643231248044
37 0.07241159413263092
38 0.07331830512073093
39 0.07361846778001066
40 0.07421480136224372
41 0.07421480136224372
42 0.07421480136224372
43 0.07450740399948595
44 0.07479827923985326
45 0.07537669009218567
46 0.07911535981508817
47 0.07968741167371769
48 0.07968741167371769
49 0.08025349416616356
50 0.08025349416616356
51 0.08109418935904833
52 0.08248862570128512
53 0.08443168864074214
54 0.08498430746005549
55 0.08498430746005549
56 0.08525817583157931
57 0.08607626183635754
58 0.08607626183635754
59 0.08688757401334848
60 0.08688757401334848
61 0.08769244036617775
62 0.08795969304798315
63 0.08849217441113544
64 0.08902267807316717
65 0.08955124853297247
66 0.08981458855968517
67 0.09112666563605938
68 0.09138817626776101
69 0.09138817626776101
70 0.09138817626776101
71 0.09138817626776101
72 0.09422701036020988
73 0.09474153039777038
74 0.09474153039777038
75 0.09525288206951105
76 0.09525288206951105
77 0.0955070335197815
78 0.0955070335197815
79 0.0955070335197815
80 0.0955070335197815
81 0.0955070335197815
82 0.0955070335197815
83 0.0955070335197815
84 0.0955070335197815
85 0.0965013555095738
86 0.0965013555095738
87 0.09674865963534979
88 0.09699534120531961
89 0.09724141024997499
90 0.09724141024997499
91 0.09724141024997499
92 0.09724141024997499
93 0.09748512410077555
94 0.0977282716194868
95 0.0977282716194868
96 0.0977282716194868
97 0.0977282716194868
98 0.0977282716194868
99 0.0977282716194868
100 0.0977282716194868
101 0.0977282716194868
102 0.09796717746911064
103 0.09820558631340363
104 0.09820558631340363
105 0.09844302135744809
106 0.09867997929148221
107 0.09867997929148221
108 0.09867997929148221
109 0.09867997929148221
110 0.09867997929148221
111 0.0989146437254286
112 0.0989146437254286
113 0.09914843119839324
114 0.09938178835435557
115 0.0998476526052457
116 0.10008016487419459
117 0.10031226235157359
118 0.10031226235157359
119 0.10031226235157359
120 0.10054314480070928
121 0.10077363169000449
122 0.10146391937535033
123 0.10146391937535033
124 0.10146391937535033
125 0.10169286878070193
126 0.1021500203510054
127 0.10283463924648692
128 0.10283463924648692
129 0.10283463924648692
130 0.10306176110295817
131 0.10306176110295817
132 0.10306176110295817
133 0.10306176110295817
134 0.10306176110295817
135 0.1035125413399026
136 0.10373759584385332
137 0.10373759584385332
138 0.10396198934186635
139 0.10396198934186635
140 0.10396198934186635
141 0.10396198934186635
142 0.10396198934186635
143 0.10396198934186635
144 0.10396198934186635
145 0.10396198934186635
146 0.10396198934186635
147 0.10396198934186635
148 0.10396198934186635
149 0.10396198934186635
150 0.10396198934186635
151 0.10396198934186635
152 0.10396198934186635
153 0.10396198934186635
154 0.10396198934186635
155 0.10396198934186635
156 0.10396198934186635
157 0.10396198934186635
158 0.10396198934186635
159 0.10396198934186635
160 0.10396198934186635
161 0.10396198934186635
162 0.10396198934186635
163 0.10396198934186635
164 0.10396198934186635
165 0.10396198934186635
166 0.1041783365879343
167 0.1041783365879343
168 0.1041783365879343
169 0.1043939338081681
170 0.1043939338081681
171 0.10460904115246865
172 0.10460904115246865
173 0.10460904115246865
174 0.10460904115246865
175 0.10460904115246865
176 0.10460904115246865
177 0.10460904115246865
178 0.10482249430751689
179 0.10482249430751689
180 0.1054614850735304
181 0.10567425648857467
182 0.10609935172224
183 0.10631167722693936
184 0.10758430756534261
185 0.10758430756534261
186 0.10800764569414444
187 0.10800764569414444
188 0.10800764569414444
189 0.10800764569414444
190 0.10800764569414444
191 0.10800764569414444
192 0.10800764569414444
193 0.10842803053871515
194 0.10842803053871515
195 0.10842803053871515
196 0.10842803053871515
197 0.10863741177084325
198 0.1088465937286888
199 0.1088465937286888
200 0.1088465937286888
201 0.10905518604728102
202 0.10926358449279149
203 0.10926358449279149
204 0.10926358449279149
205 0.10926358449279149
206 0.10926358449279149
207 0.10967848134230349
208 0.10967848134230349
209 0.10967848134230349
210 0.10967848134230349
211 0.10967848134230349
212 0.10967848134230349
213 0.10967848134230349
214 0.10988465123513746
215 0.10988465123513746
216 0.10988465123513746
217 0.10988465123513746
218 0.10988465123513746
219 0.10988465123513746
220 0.10988465123513746
221 0.11008959848414855
222 0.11008959848414855
223 0.11008959848414855
224 0.11029403780108929
225 0.11029403780108929
226 0.11029403780108929
227 0.11029403780108929
228 0.11029403780108929
229 0.1107012638836116
230 0.11090471461554798
231 0.11090471461554798
232 0.11090471461554798
233 0.11090471461554798
234 0.11090471461554798
235 0.11090471461554798
236 0.11090471461554798
237 0.11090471461554798
238 0.11090471461554798
239 0.11090471461554798
240 0.11090471461554798
241 0.11150989393545498
242 0.11150989393545498
243 0.11150989393545498
244 0.11150989393545498
245 0.11150989393545498
246 0.11150989393545498
247 0.11150989393545498
248 0.11150989393545498
249 0.11171043214140824
250 0.11191082546280774
251 0.11211107468369204
252 0.11211107468369204
253 0.11211107468369204
254 0.11211107468369204
255 0.11211107468369204
256 0.11211107468369204
257 0.11211107468369204
258 0.11211107468369204
259 0.11211107468369204
260 0.11211107468369204
261 0.11211107468369204
262 0.11211107468369204
263 0.11211107468369204
264 0.11211107468369204
265 0.11211107468369204
266 0.11211107468369204
267 0.11211107468369204
268 0.11211107468369204
269 0.11211107468369204
270 0.11230872559080637
271 0.11230872559080637
272 0.11230872559080637
273 0.11230872559080637
274 0.11230872559080637
275 0.11230872559080637
276 0.11230872559080637
277 0.11230872559080637
278 0.11230872559080637
279 0.11230872559080637
280 0.11230872559080637
281 0.11230872559080637
282 0.11230872559080637
283 0.11230872559080637
284 0.11230872559080637
285 0.11230872559080637
286 0.11230872559080637
287 0.11230872559080637
288 0.11230872559080637
289 0.11426161292962393
290 0.1148471236512408
291 0.11504217594790143
292 0.11504217594790143
293 0.11504217594790143
294 0.1179627017036745
295 0.11815728763020464
296 0.11854622895716424
297 0.11874058488081754
298 0.11874058488081754
299 0.11874058488081754
300 0.11874058488081754
301 0.11874058488081754
302 0.11874058488081754
303 0.11874058488081754
304 0.12028912126827417
305 0.12028912126827417
306 0.12028912126827417
307 0.12028912126827417
308 0.12028912126827417
309 0.12028912126827417
310 0.12028912126827417
311 0.12028912126827417
312 0.12028912126827417
313 0.12028912126827417
314 0.12028912126827417
315 0.1204814967822601
316 0.1204814967822601
317 0.1204814967822601
318 0.1204814967822601
319 0.1204814967822601
320 0.1204814967822601
321 0.12067324567530852
322 0.12067324567530852
323 0.12067324567530852
324 0.12067324567530852
325 0.12067324567530852
326 0.12067324567530852
327 0.12067324567530852
328 0.12067324567530852
329 0.12067324567530852
330 0.12067324567530852
331 0.12067324567530852
332 0.12067324567530852
333 0.12067324567530852
334 0.12067324567530852
335 0.12067324567530852
336 0.12067324567530852
337 0.1210535496902805
338 0.1210535496902805
339 0.1210535496902805
340 0.1210535496902805
341 0.1210535496902805
342 0.1210535496902805
343 0.1210535496902805
344 0.1210535496902805
345 0.1210535496902805
346 0.1210535496902805
347 0.1210535496902805
348 0.1210535496902805
349 0.1210535496902805
350 0.1210535496902805
351 0.1210535496902805
352 0.1210535496902805
353 0.1210535496902805
354 0.1210535496902805
355 0.1210535496902805
356 0.1210535496902805
357 0.1212418428040628
358 0.1212418428040628
359 0.1212418428040628
360 0.1212418428040628
361 0.1212418428040628
362 0.1212418428040628
363 0.1212418428040628
364 0.1212418428040628
365 0.1212418428040628
366 0.1212418428040628
367 0.1212418428040628
368 0.1212418428040628
369 0.1212418428040628
370 0.1212418428040628
371 0.1212418428040628
372 0.1212418428040628
373 0.1212418428040628
374 0.1212418428040628
375 0.1212418428040628
376 0.1212418428040628
377 0.1212418428040628
378 0.1212418428040628
379 0.1212418428040628
380 0.1212418428040628
381 0.12161431901377162
382 0.12161431901377162
383 0.12161431901377162
384 0.12161431901377162
385 0.12161431901377162
386 0.12161431901377162
387 0.12161431901377162
388 0.12161431901377162
389 0.12161431901377162
390 0.12161431901377162
391 0.12161431901377162
392 0.12161431901377162
393 0.12161431901377162
394 0.12161431901377162
395 0.12161431901377162
396 0.12161431901377162
397 0.12161431901377162
398 0.12161431901377162
399 0.12161431901377162
400 0.12161431901377162
401 0.12161431901377162
402 0.12161431901377162
403 0.12161431901377162
404 0.12161431901377162
405 0.12161431901377162
406 0.12161431901377162
407 0.12161431901377162
408 0.12161431901377162
409 0.12161431901377162
410 0.12161431901377162
411 0.12161431901377162
412 0.12161431901377162
413 0.12161431901377162
414 0.12161431901377162
415 0.12179792399710666
416 0.12179792399710666
417 0.12179792399710666
418 0.12179792399710666
419 0.12179792399710666
420 0.12179792399710666
421 0.12179792399710666
422 0.12179792399710666
423 0.12179792399710666
424 0.12179792399710666
425 0.12179792399710666
426 0.12198073782442667
427 0.12198073782442667
428 0.12198073782442667
429 0.12198073782442667
430 0.12198073782442667
431 0.12198073782442667
432 0.12198073782442667
433 0.12198073782442667
434 0.12216299310026497
435 0.12216299310026497
436 0.12234511086886189
437 0.12234511086886189
438 0.12234511086886189
439 0.12234511086886189
440 0.12234511086886189
441 0.12234511086886189
442 0.12234511086886189
443 0.12234511086886189
444 0.12234511086886189
445 0.12252662004492597
446 0.12252662004492597
447 0.12252662004492597
448 0.12252662004492597
449 0.12252662004492597
450 0.12252662004492597
451 0.12252662004492597
452 0.12252662004492597
453 0.12252662004492597
454 0.12252662004492597
455 0.12252662004492597
456 0.12252662004492597
457 0.12252662004492597
458 0.12252662004492597
459 0.12252662004492597
460 0.12252662004492597
461 0.12252662004492597
462 0.12252662004492597
463 0.12252662004492597
464 0.12270689635937855
465 0.12270689635937855
466 0.12288704679068319
467 0.12288704679068319
468 0.12288704679068319
469 0.12288704679068319
470 0.12288704679068319
471 0.12288704679068319
472 0.12288704679068319
473 0.12288704679068319
474 0.12306670074345295
475 0.12306670074345295
476 0.12306670074345295
477 0.12306670074345295
478 0.12306670074345295
479 0.12306670074345295
480 0.12306670074345295
481 0.12324592927745522
482 0.12324592927745522
483 0.12324592927745522
484 0.12324592927745522
485 0.12324592927745522
486 0.12324592927745522
487 0.12324592927745522
488 0.12324592927745522
489 0.12324592927745522
490 0.12324592927745522
491 0.12324592927745522
492 0.12324592927745522
493 0.12324592927745522
494 0.12324592927745522
495 0.12324592927745522
496 0.12324592927745522
497 0.12324592927745522
498 0.12324592927745522
499 0.12324592927745522
500 0.12342404316286223
501 0.12342404316286223
502 0.12342404316286223
503 0.12342404316286223
504 0.12342404316286223
505 0.12360187297829893
506 0.12360187297829893
507 0.12360187297829893
508 0.12360187297829893
509 0.12360187297829893
510 0.12360187297829893
511 0.12360187297829893
512 0.12360187297829893
513 0.12360187297829893
514 0.12360187297829893
515 0.12360187297829893
516 0.12360187297829893
517 0.12360187297829893
518 0.12360187297829893
519 0.12360187297829893
520 0.12360187297829893
521 0.12360187297829893
522 0.12360187297829893
523 0.12360187297829893
524 0.12360187297829893
525 0.12360187297829893
526 0.12360187297829893
527 0.12360187297829893
528 0.12377844225102858
529 0.12377844225102858
530 0.12377844225102858
531 0.12377844225102858
532 0.12377844225102858
533 0.12377844225102858
534 0.12377844225102858
535 0.12377844225102858
536 0.12377844225102858
537 0.12377844225102858
538 0.12377844225102858
539 0.12377844225102858
540 0.12377844225102858
541 0.12377844225102858
542 0.12377844225102858
543 0.12377844225102858
544 0.12377844225102858
545 0.12377844225102858
546 0.12377844225102858
547 0.12395402352782453
548 0.12395402352782453
549 0.12395402352782453
550 0.12395402352782453
551 0.12395402352782453
552 0.12395402352782453
553 0.12395402352782453
554 0.12395402352782453
555 0.12395402352782453
556 0.12395402352782453
557 0.12395402352782453
558 0.12395402352782453
559 0.12395402352782453
560 0.12395402352782453
561 0.12395402352782453
562 0.12395402352782453
563 0.12412880717177634
564 0.12412880717177634
565 0.12412880717177634
566 0.12412880717177634
567 0.12412880717177634
568 0.12412880717177634
569 0.12412880717177634
570 0.12412880717177634
571 0.12412880717177634
572 0.12412880717177634
573 0.12412880717177634
574 0.12412880717177634
575 0.12412880717177634
576 0.12412880717177634
577 0.12412880717177634
578 0.12412880717177634
579 0.12412880717177634
580 0.12412880717177634
581 0.12412880717177634
582 0.12412880717177634
583 0.12412880717177634
584 0.12412880717177634
585 0.12412880717177634
586 0.12412880717177634
587 0.12412880717177634
588 0.12430240232437792
589 0.12430240232437792
590 0.12430240232437792
591 0.12447585931753877
592 0.12447585931753877
593 0.12447585931753877
594 0.12447585931753877
595 0.12447585931753877
596 0.12447585931753877
597 0.12447585931753877
598 0.12447585931753877
599 0.12482204535565046
600 0.12482204535565046
601 0.1251680513956171
602 0.1251680513956171
603 0.1251680513956171
604 0.1251680513956171
605 0.1251680513956171
606 0.1251680513956171
607 0.1251680513956171
608 0.1251680513956171
609 0.1251680513956171
610 0.1251680513956171
611 0.1251680513956171
612 0.12534056633949472
613 0.12534056633949472
614 0.125685421212775
615 0.125685421212775
616 0.125685421212775
617 0.1258577180859491
618 0.1258577180859491
619 0.1258577180859491
620 0.1258577180859491
621 0.1258577180859491
622 0.1258577180859491
623 0.1258577180859491
624 0.1258577180859491
625 0.1258577180859491
626 0.1258577180859491
627 0.1258577180859491
628 0.1258577180859491
629 0.1258577180859491
630 0.1258577180859491
631 0.12602941646671434
632 0.12602941646671434
633 0.12602941646671434
634 0.12602941646671434
635 0.12602941646671434
636 0.12602941646671434
637 0.12602941646671434
638 0.12602941646671434
639 0.12602941646671434
640 0.12602941646671434
641 0.12602941646671434
642 0.12602941646671434
643 0.12637181456334803
644 0.12637181456334803
645 0.12637181456334803
646 0.12637181456334803
647 0.1265428498678726
648 0.1265428498678726
649 0.1265428498678726
650 0.1265428498678726
651 0.12688459562475055
652 0.12688459562475055
653 0.12688459562475055
654 0.12688459562475055
655 0.12688459562475055
656 0.12688459562475055
657 0.12688459562475055
658 0.12688459562475055
659 0.12688459562475055
660 0.12688459562475055
661 0.12688459562475055
662 0.12688459562475055
663 0.12688459562475055
664 0.12688459562475055
665 0.12688459562475055
666 0.12688459562475055
667 0.12688459562475055
668 0.12688459562475055
669 0.12688459562475055
670 0.12688459562475055
671 0.12688459562475055
672 0.12688459562475055
673 0.12688459562475055
674 0.12688459562475055
675 0.12688459562475055
676 0.12688459562475055
677 0.12688459562475055
678 0.12688459562475055
679 0.12688459562475055
680 0.12688459562475055
681 0.12688459562475055
682 0.12688459562475055
683 0.12688459562475055
684 0.12688459562475055
685 0.12688459562475055
686 0.12688459562475055
687 0.12688459562475055
688 0.12688459562475055
689 0.12688459562475055
690 0.12688459562475055
691 0.12688459562475055
692 0.12688459562475055
693 0.12688459562475055
694 0.12688459562475055
695 0.12688459562475055
696 0.12688459562475055
697 0.12688459562475055
698 0.12688459562475055
699 0.12688459562475055
700 0.12688459562475055
701 0.12688459562475055
702 0.12688459562475055
703 0.12688459562475055
704 0.12688459562475055
705 0.12688459562475055
706 0.12688459562475055
707 0.12688459562475055
708 0.12688459562475055
709 0.12688459562475055
710 0.12688459562475055
711 0.12688459562475055
712 0.12688459562475055
713 0.12688459562475055
714 0.12688459562475055
715 0.12688459562475055
716 0.12688459562475055
717 0.12688459562475055
718 0.12688459562475055
719 0.12688459562475055
720 0.12688459562475055
721 0.12688459562475055
722 0.12688459562475055
723 0.12688459562475055
724 0.12688459562475055
725 0.12705267994505434
726 0.12705267994505434
727 0.12705267994505434
728 0.12705267994505434
729 0.12705267994505434
730 0.12705267994505434
731 0.12705267994505434
732 0.12705267994505434
733 0.12705267994505434
734 0.12705267994505434
735 0.12705267994505434
736 0.12705267994505434
737 0.12705267994505434
738 0.12705267994505434
739 0.12705267994505434
740 0.12705267994505434
741 0.12705267994505434
742 0.12705267994505434
743 0.12705267994505434
744 0.12705267994505434
745 0.12705267994505434
746 0.12705267994505434
747 0.12705267994505434
748 0.12705267994505434
749 0.12705267994505434
750 0.12705267994505434
751 0.12705267994505434
752 0.12705267994505434
753 0.12705267994505434
754 0.12705267994505434
755 0.12705267994505434
756 0.12705267994505434
757 0.12705267994505434
758 0.12705267994505434
759 0.12705267994505434
760 0.12705267994505434
761 0.12705267994505434
762 0.12705267994505434
763 0.12705267994505434
764 0.12705267994505434
765 0.12705267994505434
766 0.12705267994505434
767 0.12705267994505434
768 0.12705267994505434
769 0.12705267994505434
770 0.12705267994505434
771 0.12705267994505434
772 0.12705267994505434
773 0.12705267994505434
774 0.12705267994505434
775 0.12705267994505434
776 0.12705267994505434
777 0.12705267994505434
778 0.12705267994505434
779 0.12705267994505434
780 0.12705267994505434
781 0.12705267994505434
782 0.12705267994505434
783 0.12705267994505434
784 0.12705267994505434
785 0.12705267994505434
786 0.12705267994505434
787 0.12705267994505434
788 0.12705267994505434
789 0.12705267994505434
790 0.12705267994505434
791 0.12705267994505434
792 0.12705267994505434
793 0.12705267994505434
794 0.12705267994505434
795 0.12705267994505434
796 0.12705267994505434
797 0.12705267994505434
798 0.12705267994505434
799 0.12705267994505434
800 0.12705267994505434
801 0.12705267994505434
802 0.12705267994505434
803 0.12705267994505434
804 0.12705267994505434
805 0.12705267994505434
806 0.12705267994505434
807 0.12705267994505434
808 0.12705267994505434
809 0.12705267994505434
810 0.12705267994505434
811 0.12705267994505434
812 0.12705267994505434
813 0.12705267994505434
814 0.12705267994505434
815 0.12705267994505434
816 0.12705267994505434
817 0.12705267994505434
818 0.12705267994505434
819 0.12705267994505434
820 0.12705267994505434
821 0.12705267994505434
822 0.12705267994505434
823 0.12705267994505434
824 0.12705267994505434
825 0.12705267994505434
826 0.12705267994505434
827 0.12705267994505434
828 0.12705267994505434
829 0.12705267994505434
830 0.12705267994505434
831 0.12705267994505434
832 0.12705267994505434
833 0.12705267994505434
834 0.12705267994505434
835 0.12705267994505434
836 0.12705267994505434
837 0.12705267994505434
838 0.12705267994505434
839 0.12705267994505434
840 0.12705267994505434
841 0.12705267994505434
842 0.12705267994505434
843 0.12705267994505434
844 0.12705267994505434
845 0.12705267994505434
846 0.12705267994505434
847 0.12705267994505434
848 0.12705267994505434
849 0.12705267994505434
850 0.12705267994505434
851 0.12705267994505434
852 0.12705267994505434
853 0.12705267994505434
854 0.12705267994505434
855 0.12705267994505434
856 0.12705267994505434
857 0.12705267994505434
858 0.12705267994505434
859 0.12705267994505434
860 0.12705267994505434
861 0.12705267994505434
862 0.12705267994505434
863 0.12705267994505434
864 0.12705267994505434
865 0.12705267994505434
866 0.12705267994505434
867 0.12705267994505434
868 0.12705267994505434
869 0.12705267994505434
870 0.12705267994505434
871 0.12705267994505434
872 0.12705267994505434
873 0.12705267994505434
874 0.12705267994505434
875 0.12705267994505434
876 0.12705267994505434
877 0.12705267994505434
878 0.12705267994505434
879 0.12705267994505434
880 0.12705267994505434
881 0.12705267994505434
882 0.12705267994505434
883 0.12705267994505434
884 0.12705267994505434
885 0.12705267994505434
886 0.12705267994505434
887 0.12705267994505434
888 0.12705267994505434
889 0.12705267994505434
890 0.12705267994505434
891 0.12705267994505434
892 0.12705267994505434
893 0.12705267994505434
894 0.12705267994505434
895 0.12705267994505434
896 0.12705267994505434
897 0.12705267994505434
898 0.12705267994505434
899 0.12705267994505434
900 0.12705267994505434
901 0.12705267994505434
902 0.12705267994505434
903 0.12705267994505434
904 0.12705267994505434
905 0.12705267994505434
906 0.12705267994505434
907 0.12705267994505434
908 0.12705267994505434
909 0.12705267994505434
910 0.12705267994505434
911 0.12705267994505434
912 0.12705267994505434
913 0.12705267994505434
914 0.12705267994505434
915 0.12705267994505434
916 0.12705267994505434
917 0.12705267994505434
918 0.12705267994505434
919 0.12705267994505434
920 0.12721490547429737
921 0.12721490547429737
922 0.12721490547429737
923 0.12721490547429737
924 0.12721490547429737
925 0.12721490547429737
926 0.12721490547429737
927 0.12721490547429737
928 0.12721490547429737
929 0.12721490547429737
930 0.12721490547429737
931 0.12721490547429737
932 0.12721490547429737
933 0.12721490547429737
934 0.12721490547429737
935 0.12721490547429737
936 0.12721490547429737
937 0.12721490547429737
938 0.12721490547429737
939 0.12721490547429737
940 0.12721490547429737
941 0.12721490547429737
942 0.12721490547429737
943 0.12721490547429737
944 0.12721490547429737
945 0.12721490547429737
946 0.12721490547429737
947 0.12753798881244247
948 0.12753798881244247
949 0.12753798881244247
950 0.12753798881244247
951 0.12753798881244247
952 0.12753798881244247
953 0.12753798881244247
954 0.12753798881244247
955 0.12753798881244247
956 0.12753798881244247
957 0.12753798881244247
958 0.12753798881244247
959 0.12753798881244247
960 0.12753798881244247
961 0.12753798881244247
962 0.12753798881244247
963 0.12753798881244247
964 0.12753798881244247
965 0.12753798881244247
966 0.12753798881244247
967 0.12753798881244247
968 0.12753798881244247
969 0.12753798881244247
970 0.12753798881244247
971 0.12753798881244247
972 0.12753798881244247
973 0.12769889532098427
974 0.12769889532098427
975 0.12769889532098427
976 0.12769889532098427
977 0.12769889532098427
978 0.12769889532098427
979 0.12769889532098427
980 0.12769889532098427
981 0.12769889532098427
982 0.12769889532098427
983 0.12769889532098427
984 0.12769889532098427
985 0.12769889532098427
986 0.12769889532098427
987 0.12769889532098427
988 0.12769889532098427
989 0.12785942173895062
990 0.12785942173895062
991 0.12785942173895062
992 0.12785942173895062
993 0.12785942173895062
994 0.12785942173895062
995 0.12785942173895062
996 0.12785942173895062
997 0.12785942173895062
998 0.12785942173895062
999 0.12785942173895062
1000 0.12785942173895062

==> data/mean-ndcg-oe-sanitizer-1000-crash_class=asan_heap_buffer_overflow.dat <==
1 0.0049504950495049506
2 0.02056756815770934
3 0.02056756815770934
4 0.0226996303263895
5 0.026529856140592882
6 0.030056659973345584
7 0.030056659973345584
8 0.030056659973345584
9 0.03154690747663262
10 0.035839949451650754
11 0.0399826664662715
12 0.0399826664662715
13 0.0399826664662715
14 0.04124978540097356
15 0.04124978540097356
16 0.04124978540097356
17 0.04243697582952866
18 0.045933147810221314
19 0.047078584509032
20 0.051586906265407295
21 0.053807142148749626
22 0.057090281695148196
23 0.06032945434839865
24 0.06032945434839865
25 0.06032945434839865
26 0.06032945434839865
27 0.06032945434839865
28 0.06032945434839865
29 0.06032945434839865
30 0.06032945434839865
31 0.06032945434839865
32 0.062292225270879444
33 0.062292225270879444
34 0.06422251261636248
35 0.06613762552346418
36 0.06613762552346418
37 0.0670809493473591
38 0.0670809493473591
39 0.0670809493473591
40 0.0670809493473591
41 0.06799901381971242
42 0.06799901381971242
43 0.06981257075945137
44 0.07071399600930255
45 0.07161024648841167
46 0.07161024648841167
47 0.07161024648841167
48 0.07161024648841167
49 0.07248739411284512
50 0.07248739411284512
51 0.07248739411284512
52 0.07248739411284512
53 0.07506806752182688
54 0.0767806387143524
55 0.0767806387143524
56 0.0767806387143524
57 0.0767806387143524
58 0.0767806387143524
59 0.0767806387143524
60 0.0767806387143524
61 0.0767806387143524
62 0.0767806387143524
63 0.0767806387143524
64 0.0767806387143524
65 0.0767806387143524
66 0.07841282541457181
67 0.07841282541457181
68 0.08003367348828681
69 0.08003367348828681
70 0.08083866513319587
71 0.08164102416484499
72 0.08164102416484499
73 0.08164102416484499
74 0.08243579686501343
75 0.08243579686501343
76 0.08322575436832995
77 0.08322575436832995
78 0.08322575436832995
79 0.08322575436832995
80 0.08322575436832995
81 0.08322575436832995
82 0.08322575436832995
83 0.08477464336181577
84 0.08477464336181577
85 0.08631535020738502
86 0.08631535020738502
87 0.08631535020738502
88 0.0870798188351133
89 0.0870798188351133
90 0.08784052124248888
91 0.08784052124248888
92 0.08784052124248888
93 0.08784052124248888
94 0.08784052124248888
95 0.08784052124248888
96 0.08784052124248888
97 0.08784052124248888
98 0.09008078164777938
99 0.09008078164777938
100 0.09082429889146101
101 0.09082429889146101
102 0.0915646704848497
103 0.0915646704848497
104 0.09230198267226966
105 0.09303779622460548
106 0.09450646619198529
107 0.09450646619198529
108 0.09450646619198529
109 0.09596649640971043
110 0.09596649640971043
111 0.09596649640971043
112 0.0966923564020634
113 0.09741686609550826
114 0.09886321836909667
115 0.09886321836909667
116 0.09958377619267102
117 0.1003030485730633
118 0.1003030485730633
119 0.1003030485730633
120 0.10101855556889963
121 0.10101855556889963
122 0.10173162502603908
123 0.10244349665412512
124 0.10386487143324526
125 0.10457438790725562
126 0.10457438790725562
127 0.10457438790725562
128 0.10598655010629879
129 0.10669151105128383
130 0.10669151105128383
131 0.10669151105128383
132 0.10739318318060848
133 0.10739318318060848
134 0.10739318318060848
135 0.10809166938933917
136 0.10878911552534487
137 0.10878911552534487
138 0.10878911552534487
139 0.10878911552534487
140 0.10878911552534487
141 0.1094815169441307
142 0.1094815169441307
143 0.11086242261567099
144 0.11086242261567099
145 0.11086242261567099
146 0.11086242261567099
147 0.11086242261567099
148 0.11086242261567099
149 0.11086242261567099
150 0.11086242261567099
151 0.11086242261567099
152 0.11086242261567099
153 0.11086242261567099
154 0.11086242261567099
155 0.11086242261567099
156 0.11086242261567099
157 0.11086242261567099
158 0.11086242261567099
159 0.11086242261567099
160 0.1122130026677471
161 0.11288747081730864
162 0.11288747081730864
163 0.11288747081730864
164 0.11288747081730864
165 0.11288747081730864
166 0.11288747081730864
167 0.11288747081730864
168 0.11288747081730864
169 0.11288747081730864
170 0.11288747081730864
171 0.11288747081730864
172 0.11355334070318975
173 0.11355334070318975
174 0.11355334070318975
175 0.11355334070318975
176 0.11355334070318975
177 0.11355334070318975
178 0.11355334070318975
179 0.11421412448870341
180 0.11421412448870341
181 0.11487350521057327
182 0.11487350521057327
183 0.11487350521057327
184 0.11487350521057327
185 0.11487350521057327
186 0.11487350521057327
187 0.11487350521057327
188 0.11487350521057327
189 0.11487350521057327
190 0.11487350521057327
191 0.11487350521057327
192 0.11487350521057327
193 0.11487350521057327
194 0.11487350521057327
195 0.11487350521057327
196 0.11552300158855223
197 0.11552300158855223
198 0.11552300158855223
199 0.11552300158855223
200 0.11552300158855223
201 0.11552300158855223
202 0.11552300158855223
203 0.11552300158855223
204 0.11552300158855223
205 0.11552300158855223
206 0.11616646729881504
207 0.11616646729881504
208 0.11616646729881504
209 0.11616646729881504
210 0.11616646729881504
211 0.11616646729881504
212 0.11616646729881504
213 0.11616646729881504
214 0.11616646729881504
215 0.11616646729881504
216 0.11616646729881504
217 0.11616646729881504
218 0.11616646729881504
219 0.11616646729881504
220 0.11680213203803742
221 0.11680213203803742
222 0.11680213203803742
223 0.11680213203803742
224 0.11680213203803742
225 0.11680213203803742
226 0.11680213203803742
227 0.11680213203803742
228 0.11680213203803742
229 0.11680213203803742
230 0.11680213203803742
231 0.11680213203803742
232 0.11680213203803742
233 0.11680213203803742
234 0.11680213203803742
235 0.11680213203803742
236 0.11680213203803742
237 0.11680213203803742
238 0.11680213203803742
239 0.11680213203803742
240 0.11680213203803742
241 0.11680213203803742
242 0.11680213203803742
243 0.11992321324322214
244 0.11992321324322214
245 0.11992321324322214
246 0.1205460449400055
247 0.1205460449400055
248 0.1205460449400055
249 0.1205460449400055
250 0.1205460449400055
251 0.1205460449400055
252 0.1205460449400055
253 0.1205460449400055
254 0.1205460449400055
255 0.1205460449400055
256 0.1205460449400055
257 0.1205460449400055
258 0.1205460449400055
259 0.1205460449400055
260 0.1205460449400055
261 0.1205460449400055
262 0.1205460449400055
263 0.1205460449400055
264 0.1205460449400055
265 0.1205460449400055
266 0.1205460449400055
267 0.1205460449400055
268 0.1205460449400055
269 0.1205460449400055
270 0.1205460449400055
271 0.1205460449400055
272 0.1205460449400055
273 0.1205460449400055
274 0.1205460449400055
275 0.1205460449400055
276 0.1205460449400055
277 0.1205460449400055
278 0.1205460449400055
279 0.1205460449400055
280 0.1205460449400055
281 0.1205460449400055
282 0.1205460449400055
283 0.1205460449400055
284 0.1205460449400055
285 0.1205460449400055
286 0.1205460449400055
287 0.1205460449400055
288 0.1205460449400055
289 0.1205460449400055
290 0.1205460449400055
291 0.1205460449400055
292 0.1205460449400055
293 0.1205460449400055
294 0.1205460449400055
295 0.1205460449400055
296 0.1205460449400055
297 0.12235297773515882
298 0.12295493469548344
299 0.12295493469548344
300 0.12355618848711512
301 0.12355618848711512
302 0.12355618848711512
303 0.12355618848711512
304 0.12355618848711512
305 0.12355618848711512
306 0.12355618848711512
307 0.12355618848711512
308 0.12355618848711512
309 0.12355618848711512
310 0.12355618848711512
311 0.12355618848711512
312 0.12355618848711512
313 0.12355618848711512
314 0.12355618848711512
315 0.12355618848711512
316 0.12355618848711512
317 0.12355618848711512
318 0.12355618848711512
319 0.12355618848711512
320 0.12355618848711512
321 0.12355618848711512
322 0.12355618848711512
323 0.12355618848711512
324 0.12355618848711512
325 0.12355618848711512
326 0.12355618848711512
327 0.12355618848711512
328 0.12355618848711512
329 0.12355618848711512
330 0.12355618848711512
331 0.12355618848711512
332 0.12355618848711512
333 0.12355618848711512
334 0.12355618848711512
335 0.12355618848711512
336 0.12355618848711512
337 0.12355618848711512
338 0.12355618848711512
339 0.12355618848711512
340 0.12355618848711512
341 0.12355618848711512
342 0.12355618848711512
343 0.12355618848711512
344 0.12355618848711512
345 0.12355618848711512
346 0.12355618848711512
347 0.12355618848711512
348 0.12355618848711512
349 0.12355618848711512
350 0.12355618848711512
351 0.12355618848711512
352 0.12355618848711512
353 0.12355618848711512
354 0.12414054694329094
355 0.12472462560619675
356 0.12472462560619675
357 0.12472462560619675
358 0.12472462560619675
359 0.12472462560619675
360 0.12472462560619675
361 0.12472462560619675
362 0.12472462560619675
363 0.12472462560619675
364 0.12472462560619675
365 0.12472462560619675
366 0.12472462560619675
367 0.12472462560619675
368 0.12472462560619675
369 0.12472462560619675
370 0.12472462560619675
371 0.12472462560619675
372 0.12472462560619675
373 0.12472462560619675
374 0.12472462560619675
375 0.12472462560619675
376 0.12472462560619675
377 0.12472462560619675
378 0.12472462560619675
379 0.12472462560619675
380 0.12472462560619675
381 0.12472462560619675
382 0.12472462560619675
383 0.12472462560619675
384 0.12472462560619675
385 0.12472462560619675
386 0.12472462560619675
387 0.12472462560619675
388 0.12472462560619675
389 0.12472462560619675
390 0.12472462560619675
391 0.12472462560619675
392 0.12472462560619675
393 0.12472462560619675
394 0.12472462560619675
395 0.12472462560619675
396 0.12472462560619675
397 0.12472462560619675
398 0.1252975833274242
399 0.12644302002623484
400 0.12644302002623484
401 0.12644302002623484
402 0.12644302002623484
403 0.12644302002623484
404 0.12644302002623484
405 0.12644302002623484
406 0.12644302002623484
407 0.12701385169722612
408 0.1275844510017995
409 0.1275844510017995
410 0.1275844510017995
411 0.1275844510017995
412 0.1275844510017995
413 0.1275844510017995
414 0.1275844510017995
415 0.1275844510017995
416 0.1275844510017995
417 0.1275844510017995
418 0.1275844510017995
419 0.1275844510017995
420 0.1275844510017995
421 0.1275844510017995
422 0.1275844510017995
423 0.1275844510017995
424 0.1275844510017995
425 0.1275844510017995
426 0.1275844510017995
427 0.1275844510017995
428 0.1275844510017995
429 0.1275844510017995
430 0.1275844510017995
431 0.1275844510017995
432 0.1275844510017995
433 0.1275844510017995
434 0.1275844510017995
435 0.1275844510017995
436 0.1275844510017995
437 0.1275844510017995
438 0.1275844510017995
439 0.1275844510017995
440 0.1275844510017995
441 0.1275844510017995
442 0.1281475727539797
443 0.1281475727539797
444 0.1281475727539797
445 0.1281475727539797
446 0.1281475727539797
447 0.1281475727539797
448 0.1281475727539797
449 0.1281475727539797
450 0.12870904539145267
451 0.12870904539145267
452 0.12870904539145267
453 0.12870904539145267
454 0.12870904539145267
455 0.12870904539145267
456 0.12870904539145267
457 0.12870904539145267
458 0.12870904539145267
459 0.12870904539145267
460 0.12870904539145267
461 0.12870904539145267
462 0.12870904539145267
463 0.12870904539145267
464 0.12870904539145267
465 0.12870904539145267
466 0.12870904539145267
467 0.12870904539145267
468 0.12870904539145267
469 0.12870904539145267
470 0.12870904539145267
471 0.12870904539145267
472 0.12870904539145267
473 0.12870904539145267
474 0.12870904539145267
475 0.12870904539145267
476 0.12870904539145267
477 0.12870904539145267
478 0.12870904539145267
479 0.12870904539145267
480 0.12870904539145267
481 0.12870904539145267
482 0.12870904539145267
483 0.12870904539145267
484 0.12870904539145267
485 0.12870904539145267
486 0.12870904539145267
487 0.12870904539145267
488 0.12870904539145267
489 0.12870904539145267
490 0.12870904539145267
491 0.12870904539145267
492 0.12870904539145267
493 0.12870904539145267
494 0.12870904539145267
495 0.12870904539145267
496 0.12870904539145267
497 0.12870904539145267
498 0.12870904539145267
499 0.12870904539145267
500 0.12870904539145267
501 0.12870904539145267
502 0.12870904539145267
503 0.12870904539145267
504 0.12870904539145267
505 0.12870904539145267
506 0.12870904539145267
507 0.12870904539145267
508 0.12870904539145267
509 0.1298098460402726
510 0.1298098460402726
511 0.1298098460402726
512 0.1298098460402726
513 0.1298098460402726
514 0.1298098460402726
515 0.1298098460402726
516 0.1298098460402726
517 0.1298098460402726
518 0.1298098460402726
519 0.1298098460402726
520 0.1298098460402726
521 0.1298098460402726
522 0.1298098460402726
523 0.1298098460402726
524 0.1298098460402726
525 0.1298098460402726
526 0.1298098460402726
527 0.1298098460402726
528 0.1298098460402726
529 0.1298098460402726
530 0.1298098460402726
531 0.1298098460402726
532 0.1298098460402726
533 0.1298098460402726
534 0.1298098460402726
535 0.1298098460402726
536 0.1298098460402726
537 0.1298098460402726
538 0.1298098460402726
539 0.13035524602075846
540 0.13035524602075846
541 0.13035524602075846
542 0.13035524602075846
543 0.13035524602075846
544 0.13035524602075846
545 0.13035524602075846
546 0.13035524602075846
547 0.13035524602075846
548 0.13035524602075846
549 0.13035524602075846
550 0.13035524602075846
551 0.13035524602075846
552 0.13035524602075846
553 0.13035524602075846
554 0.13035524602075846
555 0.13035524602075846
556 0.1308979722016242
557 0.1308979722016242
558 0.1308979722016242
559 0.1308979722016242
560 0.1308979722016242
561 0.1308979722016242
562 0.1308979722016242
563 0.1308979722016242
564 0.1308979722016242
565 0.1308979722016242
566 0.1308979722016242
567 0.1308979722016242
568 0.1308979722016242
569 0.1308979722016242
570 0.1308979722016242
571 0.1308979722016242
572 0.1308979722016242
573 0.1308979722016242
574 0.1308979722016242
575 0.1308979722016242
576 0.1308979722016242
577 0.1308979722016242
578 0.1308979722016242
579 0.1308979722016242
580 0.1308979722016242
581 0.1308979722016242
582 0.1308979722016242
583 0.1308979722016242
584 0.1308979722016242
585 0.1308979722016242
586 0.1308979722016242
587 0.1308979722016242
588 0.1308979722016242
589 0.1308979722016242
590 0.1308979722016242
591 0.1308979722016242
592 0.1308979722016242
593 0.1308979722016242
594 0.1308979722016242
595 0.1308979722016242
596 0.1308979722016242
597 0.1308979722016242
598 0.1308979722016242
599 0.1308979722016242
600 0.1308979722016242
601 0.1308979722016242
602 0.1308979722016242
603 0.1308979722016242
604 0.1308979722016242
605 0.1308979722016242
606 0.1308979722016242
607 0.1308979722016242
608 0.1308979722016242
609 0.1308979722016242
610 0.1308979722016242
611 0.1308979722016242
612 0.1308979722016242
613 0.1308979722016242
614 0.1308979722016242
615 0.1308979722016242
616 0.1308979722016242
617 0.1308979722016242
618 0.1308979722016242
619 0.1308979722016242
620 0.1308979722016242
621 0.1308979722016242
622 0.1308979722016242
623 0.1308979722016242
624 0.1308979722016242
625 0.1308979722016242
626 0.13143072335307265
627 0.13143072335307265
628 0.13143072335307265
629 0.13143072335307265
630 0.13143072335307265
631 0.13143072335307265
632 0.13143072335307265
633 0.13143072335307265
634 0.13143072335307265
635 0.13143072335307265
636 0.13143072335307265
637 0.13143072335307265
638 0.13143072335307265
639 0.13143072335307265
640 0.13143072335307265
641 0.13143072335307265
642 0.13143072335307265
643 0.13143072335307265
644 0.13143072335307265
645 0.13143072335307265
646 0.13143072335307265
647 0.13143072335307265
648 0.13143072335307265
649 0.13143072335307265
650 0.13143072335307265
651 0.13143072335307265
652 0.13143072335307265
653 0.13143072335307265
654 0.13143072335307265
655 0.13143072335307265
656 0.13143072335307265
657 0.13143072335307265
658 0.13143072335307265
659 0.13143072335307265
660 0.13143072335307265
661 0.13143072335307265
662 0.13143072335307265
663 0.13143072335307265
664 0.13143072335307265
665 0.13143072335307265
666 0.13143072335307265
667 0.13143072335307265
668 0.13143072335307265
669 0.13143072335307265
670 0.13143072335307265
671 0.13143072335307265
672 0.13143072335307265
673 0.1324844007535353
674 0.1324844007535353
675 0.1324844007535353
676 0.13301088046419535
677 0.13301088046419535
678 0.13301088046419535
679 0.13301088046419535
680 0.13301088046419535
681 0.13301088046419535
682 0.13301088046419535
683 0.13301088046419535
684 0.13301088046419535
685 0.13301088046419535
686 0.13301088046419535
687 0.13301088046419535
688 0.13301088046419535
689 0.13301088046419535
690 0.13301088046419535
691 0.13301088046419535
692 0.13301088046419535
693 0.13301088046419535
694 0.13301088046419535
695 0.13301088046419535
696 0.13301088046419535
697 0.13353490411583108
698 0.13353490411583108
699 0.13353490411583108
700 0.13353490411583108
701 0.13353490411583108
702 0.13353490411583108
703 0.13353490411583108
704 0.13353490411583108
705 0.13353490411583108
706 0.13353490411583108
707 0.13353490411583108
708 0.13353490411583108
709 0.13353490411583108
710 0.13353490411583108
711 0.13353490411583108
712 0.13353490411583108
713 0.13353490411583108
714 0.13353490411583108
715 0.13353490411583108
716 0.13353490411583108
717 0.13353490411583108
718 0.13353490411583108
719 0.13353490411583108
720 0.13353490411583108
721 0.13353490411583108
722 0.13353490411583108
723 0.13353490411583108
724 0.13353490411583108
725 0.13353490411583108
726 0.13353490411583108
727 0.13353490411583108
728 0.13353490411583108
729 0.13353490411583108
730 0.13353490411583108
731 0.13353490411583108
732 0.13353490411583108
733 0.13353490411583108
734 0.1340548266940619
735 0.1340548266940619
736 0.1345745352904442
737 0.1345745352904442
738 0.1345745352904442
739 0.1345745352904442
740 0.1350938181840935
741 0.1350938181840935
742 0.1350938181840935
743 0.1350938181840935
744 0.1350938181840935
745 0.1350938181840935
746 0.1350938181840935
747 0.1350938181840935
748 0.1350938181840935
749 0.1350938181840935
750 0.1350938181840935
751 0.1350938181840935
752 0.1350938181840935
753 0.1350938181840935
754 0.1350938181840935
755 0.1350938181840935
756 0.1350938181840935
757 0.1350938181840935
758 0.1350938181840935
759 0.1350938181840935
760 0.1350938181840935
761 0.1350938181840935
762 0.1350938181840935
763 0.1350938181840935
764 0.1350938181840935
765 0.1350938181840935
766 0.1350938181840935
767 0.1350938181840935
768 0.1350938181840935
769 0.1350938181840935
770 0.13561000087695052
771 0.13561000087695052
772 0.13561000087695052
773 0.13561000087695052
774 0.13561000087695052
775 0.13561000087695052
776 0.13561000087695052
777 0.13561000087695052
778 0.13561000087695052
779 0.13561000087695052
780 0.13561000087695052
781 0.13561000087695052
782 0.13561000087695052
783 0.13561000087695052
784 0.13561000087695052
785 0.13561000087695052
786 0.13561000087695052
787 0.13561000087695052
788 0.13561000087695052
789 0.13561000087695052
790 0.13561000087695052
791 0.13561000087695052
792 0.13561000087695052
793 0.13561000087695052
794 0.13561000087695052
795 0.13561000087695052
796 0.13561000087695052
797 0.13561000087695052
798 0.13561000087695052
799 0.13561000087695052
800 0.13561000087695052
801 0.13561000087695052
802 0.13561000087695052
803 0.13561000087695052
804 0.13561000087695052
805 0.13561000087695052
806 0.13561000087695052
807 0.13561000087695052
808 0.13561000087695052
809 0.13561000087695052
810 0.13561000087695052
811 0.13561000087695052
812 0.13561000087695052
813 0.13561000087695052
814 0.13561000087695052
815 0.13561000087695052
816 0.13561000087695052
817 0.13561000087695052
818 0.13561000087695052
819 0.13561000087695052
820 0.13561000087695052
821 0.13561000087695052
822 0.13561000087695052
823 0.13612107244873356
824 0.13612107244873356
825 0.13612107244873356
826 0.13612107244873356
827 0.13612107244873356
828 0.13612107244873356
829 0.13612107244873356
830 0.13612107244873356
831 0.13612107244873356
832 0.13612107244873356
833 0.13612107244873356
834 0.13612107244873356
835 0.13612107244873356
836 0.13612107244873356
837 0.13612107244873356
838 0.13612107244873356
839 0.13612107244873356
840 0.13612107244873356
841 0.13612107244873356
842 0.13612107244873356
843 0.13612107244873356
844 0.13612107244873356
845 0.13612107244873356
846 0.13612107244873356
847 0.13612107244873356
848 0.13612107244873356
849 0.13612107244873356
850 0.13612107244873356
851 0.13612107244873356
852 0.13612107244873356
853 0.13612107244873356
854 0.13612107244873356
855 0.13612107244873356
856 0.13612107244873356
857 0.13612107244873356
858 0.13612107244873356
859 0.13612107244873356
860 0.13612107244873356
861 0.13612107244873356
862 0.13612107244873356
863 0.13612107244873356
864 0.13612107244873356
865 0.13612107244873356
866 0.13612107244873356
867 0.13612107244873356
868 0.13612107244873356
869 0.13612107244873356
870 0.13662795622451865
871 0.13662795622451865
872 0.13662795622451865
873 0.13662795622451865
874 0.13662795622451865
875 0.13662795622451865
876 0.13662795622451865
877 0.13662795622451865
878 0.13662795622451865
879 0.13662795622451865
880 0.13662795622451865
881 0.13662795622451865
882 0.13662795622451865
883 0.13662795622451865
884 0.13662795622451865
885 0.13662795622451865
886 0.13662795622451865
887 0.13662795622451865
888 0.13662795622451865
889 0.13662795622451865
890 0.13662795622451865
891 0.13662795622451865
892 0.13662795622451865
893 0.13662795622451865
894 0.13662795622451865
895 0.13662795622451865
896 0.13662795622451865
897 0.13662795622451865
898 0.13662795622451865
899 0.13662795622451865
900 0.13662795622451865
901 0.13662795622451865
902 0.13662795622451865
903 0.13662795622451865
904 0.13662795622451865
905 0.13662795622451865
906 0.13662795622451865
907 0.13662795622451865
908 0.13662795622451865
909 0.13662795622451865
910 0.13662795622451865
911 0.13662795622451865
912 0.13662795622451865
913 0.13713125733327713
914 0.13713125733327713
915 0.13713125733327713
916 0.13713125733327713
917 0.13713125733327713
918 0.13713125733327713
919 0.13713125733327713
920 0.13713125733327713
921 0.13713125733327713
922 0.13713125733327713
923 0.13713125733327713
924 0.13713125733327713
925 0.13713125733327713
926 0.13713125733327713
927 0.13713125733327713
928 0.13713125733327713
929 0.13713125733327713
930 0.13713125733327713
931 0.13713125733327713
932 0.13713125733327713
933 0.13713125733327713
934 0.13713125733327713
935 0.13713125733327713
936 0.13713125733327713
937 0.13713125733327713
938 0.13713125733327713
939 0.13713125733327713
940 0.13713125733327713
941 0.13713125733327713
942 0.13713125733327713
943 0.13713125733327713
944 0.13713125733327713
945 0.13713125733327713
946 0.13713125733327713
947 0.13713125733327713
948 0.13713125733327713
949 0.13713125733327713
950 0.13713125733327713
951 0.13713125733327713
952 0.13713125733327713
953 0.13763141618820263
954 0.13763141618820263
955 0.13763141618820263
956 0.13763141618820263
957 0.13763141618820263
958 0.13763141618820263
959 0.13763141618820263
960 0.13763141618820263
961 0.13763141618820263
962 0.13763141618820263
963 0.13763141618820263
964 0.13763141618820263
965 0.13763141618820263
966 0.13763141618820263
967 0.13763141618820263
968 0.13763141618820263
969 0.13763141618820263
970 0.13763141618820263
971 0.13763141618820263
972 0.13763141618820263
973 0.13763141618820263
974 0.13763141618820263
975 0.13763141618820263
976 0.13763141618820263
977 0.13763141618820263
978 0.13763141618820263
979 0.13763141618820263
980 0.13763141618820263
981 0.13763141618820263
982 0.13763141618820263
983 0.13763141618820263
984 0.13763141618820263
985 0.13763141618820263
986 0.13763141618820263
987 0.13763141618820263
988 0.13763141618820263
989 0.13763141618820263
990 0.13763141618820263
991 0.13763141618820263
992 0.13763141618820263
993 0.13763141618820263
994 0.13763141618820263
995 0.13763141618820263
996 0.13763141618820263
997 0.13763141618820263
998 0.13763141618820263
999 0.13763141618820263
1000 0.13763141618820263

==> data/mean-ndcg-oe-sanitizer-1000-crash_class=asan_segv.dat <==
1 0.022727272727272728
2 0.029896929017857468
3 0.03557874719967565
4 0.03557874719967565
5 0.03777677451350828
6 0.03777677451350828
7 0.03967071390744767
8 0.041463127980093856
9 0.04317352568273011
10 0.048100767040421384
11 0.049685670140711895
12 0.049685670140711895
13 0.049685670140711895
14 0.049685670140711895
15 0.049685670140711895
16 0.0510757300391109
17 0.05243830087188437
18 0.05243830087188437
19 0.05243830087188437
20 0.056319043747400606
21 0.05759315638500047
22 0.060105255583381194
23 0.060105255583381194
24 0.060105255583381194
25 0.060105255583381194
26 0.06488502644377102
27 0.06488502644377102
28 0.06488502644377102
29 0.06488502644377102
30 0.06488502644377102
31 0.06715775371649829
32 0.06715775371649829
33 0.06715775371649829
34 0.06715775371649829
35 0.07045479468724723
36 0.07154546923273906
37 0.07154546923273906
38 0.07154546923273906
39 0.07368071724079711
40 0.07368071724079711
41 0.07473440487383899
42 0.07682859615961972
43 0.07786933053981082
44 0.07890392088339002
45 0.07993257200145844
46 0.07993257200145844
47 0.08094991422731662
48 0.08297381869952129
49 0.08297381869952129
50 0.08297381869952129
51 0.08297381869952129
52 0.08495772131370362
53 0.08693232748269725
54 0.08693232748269725
55 0.088889093775812
56 0.088889093775812
57 0.088889093775812
58 0.088889093775812
59 0.088889093775812
60 0.088889093775812
61 0.08984334820170428
62 0.08984334820170428
63 0.09079031789867399
64 0.09079031789867399
65 0.09079031789867399
66 0.09079031789867399
67 0.09172368181891288
68 0.09172368181891288
69 0.09265067738529648
70 0.09265067738529648
71 0.09265067738529648
72 0.09448653496987602
73 0.09448653496987602
74 0.09448653496987602
75 0.09448653496987602
76 0.09448653496987602
77 0.09448653496987602
78 0.09448653496987602
79 0.09538528264567024
80 0.09538528264567024
81 0.09538528264567024
82 0.09538528264567024
83 0.09627413371579562
84 0.09716061703978557
85 0.09716061703978557
86 0.09716061703978557
87 0.09716061703978557
88 0.09803801853297368
89 0.09803801853297368
90 0.09803801853297368
91 0.09803801853297368
92 0.09803801853297368
93 0.09803801853297368
94 0.09803801853297368
95 0.09803801853297368
96 0.09803801853297368
97 0.09803801853297368
98 0.09889508785469471
99 0.09889508785469471
100 0.09974844287301111
101 0.09974844287301111
102 0.09974844287301111
103 0.09974844287301111
104 0.09974844287301111
105 0.09974844287301111
106 0.09974844287301111
107 0.09974844287301111
108 0.10058793215243544
109 0.10058793215243544
110 0.10058793215243544
111 0.10058793215243544
112 0.10058793215243544
113 0.10141947168695738
114 0.10141947168695738
115 0.10141947168695738
116 0.10224647555265065
117 0.10224647555265065
118 0.10224647555265065
119 0.10224647555265065
120 0.10224647555265065
121 0.10224647555265065
122 0.10224647555265065
123 0.10224647555265065
124 0.10224647555265065
125 0.10224647555265065
126 0.10224647555265065
127 0.10305816386433898
128 0.10305816386433898
129 0.10386726676710585
130 0.10386726676710585
131 0.10386726676710585
132 0.10386726676710585
133 0.10386726676710585
134 0.10467014457335902
135 0.10467014457335902
136 0.10467014457335902
137 0.10467014457335902
138 0.10467014457335902
139 0.10546711366103777
140 0.10546711366103777
141 0.10546711366103777
142 0.10546711366103777
143 0.10546711366103777
144 0.10546711366103777
145 0.10625737191216582
146 0.10625737191216582
147 0.10625737191216582
148 0.10625737191216582
149 0.10625737191216582
150 0.10625737191216582
151 0.10625737191216582
152 0.10625737191216582
153 0.10625737191216582
154 0.10625737191216582
155 0.10625737191216582
156 0.10625737191216582
157 0.10625737191216582
158 0.10625737191216582
159 0.10780937245305765
160 0.10858442123294228
161 0.10858442123294228
162 0.10858442123294228
163 0.10858442123294228
164 0.10858442123294228
165 0.10935483313849331
166 0.10935483313849331
167 0.10935483313849331
168 0.10935483313849331
169 0.10935483313849331
170 0.10935483313849331
171 0.10935483313849331
172 0.10935483313849331
173 0.10935483313849331
174 0.10935483313849331
175 0.10935483313849331
176 0.10935483313849331
177 0.10935483313849331
178 0.10935483313849331
179 0.10935483313849331
180 0.11011242446335023
181 0.11011242446335023
182 0.11011242446335023
183 0.11011242446335023
184 0.11011242446335023
185 0.11011242446335023
186 0.11011242446335023
187 0.11011242446335023
188 0.11011242446335023
189 0.11161359396401153
190 0.11161359396401153
191 0.11161359396401153
192 0.11161359396401153
193 0.11161359396401153
194 0.11161359396401153
195 0.11161359396401153
196 0.11161359396401153
197 0.11161359396401153
198 0.11161359396401153
199 0.11161359396401153
200 0.11161359396401153
201 0.11161359396401153
202 0.11161359396401153
203 0.11161359396401153
204 0.11161359396401153
205 0.11161359396401153
206 0.11161359396401153
207 0.11161359396401153
208 0.11161359396401153
209 0.11161359396401153
210 0.11161359396401153
211 0.11161359396401153
212 0.11234818109924939
213 0.11234818109924939
214 0.11234818109924939
215 0.11234818109924939
216 0.11234818109924939
217 0.11234818109924939
218 0.11234818109924939
219 0.11234818109924939
220 0.11307775085676598
221 0.11307775085676598
222 0.11307775085676598
223 0.11307775085676598
224 0.11307775085676598
225 0.11307775085676598
226 0.11307775085676598
227 0.11307775085676598
228 0.11380254617213276
229 0.11380254617213276
230 0.11380254617213276
231 0.11380254617213276
232 0.11380254617213276
233 0.11380254617213276
234 0.11380254617213276
235 0.11380254617213276
236 0.11380254617213276
237 0.11380254617213276
238 0.11380254617213276
239 0.11380254617213276
240 0.11380254617213276
241 0.11380254617213276
242 0.11380254617213276
243 0.11380254617213276
244 0.11380254617213276
245 0.11380254617213276
246 0.11380254617213276
247 0.11380254617213276
248 0.11380254617213276
249 0.11380254617213276
250 0.11451530878120138
251 0.11451530878120138
252 0.11451530878120138
253 0.11451530878120138
254 0.11451530878120138
255 0.11451530878120138
256 0.11451530878120138
257 0.11451530878120138
258 0.11451530878120138
259 0.11451530878120138
260 0.11451530878120138
261 0.11451530878120138
262 0.11451530878120138
263 0.11451530878120138
264 0.11451530878120138
265 0.11592601491778008
266 0.11592601491778008
267 0.11592601491778008
268 0.11592601491778008
269 0.11662948748237509
270 0.11662948748237509
271 0.11662948748237509
272 0.11662948748237509
273 0.11662948748237509
274 0.11662948748237509
275 0.11662948748237509
276 0.11662948748237509
277 0.11662948748237509
278 0.11662948748237509
279 0.11662948748237509
280 0.11662948748237509
281 0.11662948748237509
282 0.11662948748237509
283 0.11662948748237509
284 0.11662948748237509
285 0.11662948748237509
286 0.11662948748237509
287 0.11662948748237509
288 0.11662948748237509
289 0.11662948748237509
290 0.11662948748237509
291 0.11662948748237509
292 0.11662948748237509
293 0.11662948748237509
294 0.11662948748237509
295 0.11662948748237509
296 0.11662948748237509
297 0.11662948748237509
298 0.11662948748237509
299 0.11662948748237509
300 0.11662948748237509
301 0.11662948748237509
302 0.11662948748237509
303 0.11662948748237509
304 0.11662948748237509
305 0.11662948748237509
306 0.11662948748237509
307 0.11662948748237509
308 0.11662948748237509
309 0.11662948748237509
310 0.11662948748237509
311 0.11662948748237509
312 0.11662948748237509
313 0.11662948748237509
314 0.11662948748237509
315 0.11662948748237509
316 0.11662948748237509
317 0.11662948748237509
318 0.11662948748237509
319 0.11662948748237509
320 0.11662948748237509
321 0.11662948748237509
322 0.11662948748237509
323 0.11662948748237509
324 0.11662948748237509
325 0.11662948748237509
326 0.11662948748237509
327 0.11662948748237509
328 0.11662948748237509
329 0.11662948748237509
330 0.11662948748237509
331 0.11662948748237509
332 0.11662948748237509
333 0.11662948748237509
334 0.11662948748237509
335 0.11662948748237509
336 0.11662948748237509
337 0.11730582359991049
338 0.11730582359991049
339 0.11730582359991049
340 0.11730582359991049
341 0.11730582359991049
342 0.11730582359991049
343 0.11730582359991049
344 0.11730582359991049
345 0.11730582359991049
346 0.11730582359991049
347 0.11730582359991049
348 0.11730582359991049
349 0.11730582359991049
350 0.11730582359991049
351 0.11730582359991049
352 0.11730582359991049
353 0.11730582359991049
354 0.11730582359991049
355 0.11730582359991049
356 0.11730582359991049
357 0.11730582359991049
358 0.11730582359991049
359 0.11730582359991049
360 0.11730582359991049
361 0.11730582359991049
362 0.11730582359991049
363 0.11797366038042843
364 0.11797366038042843
365 0.11797366038042843
366 0.11797366038042843
367 0.11797366038042843
368 0.11797366038042843
369 0.11797366038042843
370 0.11797366038042843
371 0.11797366038042843
372 0.11797366038042843
373 0.11797366038042843
374 0.11797366038042843
375 0.11797366038042843
376 0.11797366038042843
377 0.11797366038042843
378 0.11797366038042843
379 0.11797366038042843
380 0.11797366038042843
381 0.11797366038042843
382 0.11797366038042843
383 0.11797366038042843
384 0.11797366038042843
385 0.11797366038042843
386 0.11797366038042843
387 0.11797366038042843
388 0.11797366038042843
389 0.11797366038042843
390 0.11797366038042843
391 0.11797366038042843
392 0.11863292749958075
393 0.11863292749958075
394 0.11863292749958075
395 0.11863292749958075
396 0.11863292749958075
397 0.11863292749958075
398 0.11863292749958075
399 0.11929025196878461
400 0.11929025196878461
401 0.11929025196878461
402 0.11929025196878461
403 0.11929025196878461
404 0.11929025196878461
405 0.11929025196878461
406 0.11929025196878461
407 0.11929025196878461
408 0.11929025196878461
409 0.11929025196878461
410 0.11929025196878461
411 0.11929025196878461
412 0.11929025196878461
413 0.11929025196878461
414 0.11929025196878461
415 0.11929025196878461
416 0.11929025196878461
417 0.11929025196878461
418 0.11929025196878461
419 0.11929025196878461
420 0.11929025196878461
421 0.11929025196878461
422 0.11929025196878461
423 0.11929025196878461
424 0.11929025196878461
425 0.11929025196878461
426 0.11929025196878461
427 0.11929025196878461
428 0.11929025196878461
429 0.11929025196878461
430 0.11929025196878461
431 0.11929025196878461
432 0.11929025196878461
433 0.11929025196878461
434 0.11929025196878461
435 0.11929025196878461
436 0.11929025196878461
437 0.11929025196878461
438 0.11929025196878461
439 0.11929025196878461
440 0.11929025196878461
441 0.11929025196878461
442 0.11929025196878461
443 0.11929025196878461
444 0.11929025196878461
445 0.11929025196878461
446 0.11929025196878461
447 0.11929025196878461
448 0.11993513840945705
449 0.12057979001341111
450 0.12122420747232895
451 0.12122420747232895
452 0.12122420747232895
453 0.12122420747232895
454 0.12122420747232895
455 0.12122420747232895
456 0.12122420747232895
457 0.12122420747232895
458 0.12122420747232895
459 0.12122420747232895
460 0.12122420747232895
461 0.12122420747232895
462 0.12122420747232895
463 0.12122420747232895
464 0.12122420747232895
465 0.12122420747232895
466 0.12122420747232895
467 0.12122420747232895
468 0.12122420747232895
469 0.12122420747232895
470 0.12122420747232895
471 0.12122420747232895
472 0.12122420747232895
473 0.12122420747232895
474 0.12122420747232895
475 0.12122420747232895
476 0.12122420747232895
477 0.12122420747232895
478 0.12122420747232895
479 0.12122420747232895
480 0.12122420747232895
481 0.12122420747232895
482 0.12122420747232895
483 0.12122420747232895
484 0.12122420747232895
485 0.12122420747232895
486 0.12122420747232895
487 0.12122420747232895
488 0.12186020645654141
489 0.12186020645654141
490 0.12186020645654141
491 0.12186020645654141
492 0.12186020645654141
493 0.12186020645654141
494 0.12186020645654141
495 0.12186020645654141
496 0.12186020645654141
497 0.12186020645654141
498 0.12186020645654141
499 0.12186020645654141
500 0.12186020645654141
501 0.12186020645654141
502 0.12186020645654141
503 0.12186020645654141
504 0.12186020645654141
505 0.12186020645654141
506 0.12186020645654141
507 0.12186020645654141
508 0.12186020645654141
509 0.12186020645654141
510 0.12186020645654141
511 0.12186020645654141
512 0.12186020645654141
513 0.12186020645654141
514 0.12186020645654141
515 0.12186020645654141
516 0.12186020645654141
517 0.12186020645654141
518 0.12186020645654141
519 0.12186020645654141
520 0.12186020645654141
521 0.12186020645654141
522 0.12186020645654141
523 0.12186020645654141
524 0.12186020645654141
525 0.12186020645654141
526 0.12186020645654141
527 0.12186020645654141
528 0.12186020645654141
529 0.12186020645654141
530 0.12186020645654141
531 0.12186020645654141
532 0.12186020645654141
533 0.12186020645654141
534 0.12186020645654141
535 0.12186020645654141
536 0.12186020645654141
537 0.12186020645654141
538 0.12186020645654141
539 0.12186020645654141
540 0.12186020645654141
541 0.12186020645654141
542 0.12186020645654141
543 0.12186020645654141
544 0.12186020645654141
545 0.12248507942892607
546 0.12248507942892607
547 0.12248507942892607
548 0.12248507942892607
549 0.12248507942892607
550 0.12248507942892607
551 0.12248507942892607
552 0.12248507942892607
553 0.12248507942892607
554 0.12248507942892607
555 0.12248507942892607
556 0.12248507942892607
557 0.12248507942892607
558 0.12248507942892607
559 0.12248507942892607
560 0.12248507942892607
561 0.12248507942892607
562 0.12248507942892607
563 0.12248507942892607
564 0.12248507942892607
565 0.12248507942892607
566 0.12248507942892607
567 0.12248507942892607
568 0.12248507942892607
569 0.12248507942892607
570 0.12248507942892607
571 0.12248507942892607
572 0.12248507942892607
573 0.12248507942892607
574 0.12248507942892607
575 0.12248507942892607
576 0.12248507942892607
577 0.12248507942892607
578 0.12248507942892607
579 0.12248507942892607
580 0.12248507942892607
581 0.12248507942892607
582 0.12248507942892607
583 0.12248507942892607
584 0.12248507942892607
585 0.12248507942892607
586 0.12248507942892607
587 0.12248507942892607
588 0.12248507942892607
589 0.12248507942892607
590 0.12248507942892607
591 0.12248507942892607
592 0.12248507942892607
593 0.12248507942892607
594 0.12248507942892607
595 0.12248507942892607
596 0.12248507942892607
597 0.12248507942892607
598 0.12248507942892607
599 0.12248507942892607
600 0.12248507942892607
601 0.12248507942892607
602 0.12248507942892607
603 0.12248507942892607
604 0.12248507942892607
605 0.12248507942892607
606 0.12248507942892607
607 0.12248507942892607
608 0.12309931022723414
609 0.12309931022723414
610 0.12309931022723414
611 0.12309931022723414
612 0.12309931022723414
613 0.12309931022723414
614 0.12309931022723414
615 0.12309931022723414
616 0.12371229334619391
617 0.12371229334619391
618 0.12371229334619391
619 0.12371229334619391
620 0.12371229334619391
621 0.12371229334619391
622 0.12371229334619391
623 0.12371229334619391
624 0.12371229334619391
625 0.12371229334619391
626 0.12371229334619391
627 0.12371229334619391
628 0.12371229334619391
629 0.12371229334619391
630 0.12371229334619391
631 0.12371229334619391
632 0.12371229334619391
633 0.12371229334619391
634 0.12371229334619391
635 0.12371229334619391
636 0.12371229334619391
637 0.12371229334619391
638 0.12371229334619391
639 0.12371229334619391
640 0.12371229334619391
641 0.1249307270864937
642 0.12553979731630455
643 0.12553979731630455
644 0.12553979731630455
645 0.12553979731630455
646 0.12553979731630455
647 0.12614813879717024
648 0.12614813879717024
649 0.12614813879717024
650 0.12614813879717024
651 0.12614813879717024
652 0.12614813879717024
653 0.12614813879717024
654 0.12614813879717024
655 0.12614813879717024
656 0.12614813879717024
657 0.12614813879717024
658 0.12614813879717024
659 0.12614813879717024
660 0.12614813879717024
661 0.12614813879717024
662 0.12675433745098397
663 0.12675433745098397
664 0.12675433745098397
665 0.12675433745098397
666 0.12735997537337929
667 0.12735997537337929
668 0.12735997537337929
669 0.12735997537337929
670 0.12735997537337929
671 0.12735997537337929
672 0.12735997537337929
673 0.12735997537337929
674 0.12735997537337929
675 0.12735997537337929
676 0.12735997537337929
677 0.12735997537337929
678 0.12735997537337929
679 0.12735997537337929
680 0.12735997537337929
681 0.12735997537337929
682 0.12735997537337929
683 0.12735997537337929
684 0.12735997537337929
685 0.12735997537337929
686 0.12735997537337929
687 0.12735997537337929
688 0.12735997537337929
689 0.12735997537337929
690 0.12735997537337929
691 0.12735997537337929
692 0.12735997537337929
693 0.12735997537337929
694 0.12735997537337929
695 0.12735997537337929
696 0.12735997537337929
697 0.12796141160991575
698 0.12796141160991575
699 0.12796141160991575
700 0.12796141160991575
701 0.12796141160991575
702 0.12796141160991575
703 0.12796141160991575
704 0.12796141160991575
705 0.12796141160991575
706 0.12796141160991575
707 0.12796141160991575
708 0.12796141160991575
709 0.12796141160991575
710 0.12796141160991575
711 0.12796141160991575
712 0.12796141160991575
713 0.12796141160991575
714 0.12796141160991575
715 0.12796141160991575
716 0.12796141160991575
717 0.12796141160991575
718 0.12796141160991575
719 0.12796141160991575
720 0.12796141160991575
721 0.12796141160991575
722 0.12796141160991575
723 0.12796141160991575
724 0.12796141160991575
725 0.12796141160991575
726 0.12796141160991575
727 0.12796141160991575
728 0.12796141160991575
729 0.12796141160991575
730 0.12796141160991575
731 0.12796141160991575
732 0.12796141160991575
733 0.12796141160991575
734 0.12855814093265797
735 0.12855814093265797
736 0.12855814093265797
737 0.12855814093265797
738 0.12855814093265797
739 0.12855814093265797
740 0.12855814093265797
741 0.12855814093265797
742 0.12855814093265797
743 0.12855814093265797
744 0.12855814093265797
745 0.12855814093265797
746 0.12855814093265797
747 0.12855814093265797
748 0.12855814093265797
749 0.12855814093265797
750 0.12855814093265797
751 0.12855814093265797
752 0.12855814093265797
753 0.12855814093265797
754 0.12855814093265797
755 0.12974652707259227
756 0.12974652707259227
757 0.12974652707259227
758 0.12974652707259227
759 0.12974652707259227
760 0.12974652707259227
761 0.12974652707259227
762 0.12974652707259227
763 0.12974652707259227
764 0.12974652707259227
765 0.12974652707259227
766 0.13033942795007247
767 0.13033942795007247
768 0.13033942795007247
769 0.13033942795007247
770 0.13033942795007247
771 0.13033942795007247
772 0.13033942795007247
773 0.13033942795007247
774 0.13033942795007247
775 0.13033942795007247
776 0.13033942795007247
777 0.13033942795007247
778 0.13033942795007247
779 0.13033942795007247
780 0.13033942795007247
781 0.13033942795007247
782 0.13033942795007247
783 0.13033942795007247
784 0.13033942795007247
785 0.13033942795007247
786 0.13033942795007247
787 0.13033942795007247
788 0.13033942795007247
789 0.13033942795007247
790 0.13033942795007247
791 0.13033942795007247
792 0.1344690091053865
793 0.1344690091053865
794 0.1344690091053865
795 0.1344690091053865
796 0.1344690091053865
797 0.1344690091053865
798 0.1344690091053865
799 0.1344690091053865
800 0.1344690091053865
801 0.1344690091053865
802 0.1344690091053865
803 0.1344690091053865
804 0.1344690091053865
805 0.1344690091053865
806 0.1344690091053865
807 0.1344690091053865
808 0.1344690091053865
809 0.1344690091053865
810 0.1344690091053865
811 0.1344690091053865
812 0.1344690091053865
813 0.13505664854789348
814 0.13505664854789348
815 0.13505664854789348
816 0.13505664854789348
817 0.13505664854789348
818 0.13505664854789348
819 0.13505664854789348
820 0.13505664854789348
821 0.13505664854789348
822 0.13505664854789348
823 0.13505664854789348
824 0.13505664854789348
825 0.13505664854789348
826 0.13505664854789348
827 0.13505664854789348
828 0.13505664854789348
829 0.13505664854789348
830 0.13505664854789348
831 0.13505664854789348
832 0.13505664854789348
833 0.13505664854789348
834 0.13505664854789348
835 0.13505664854789348
836 0.13505664854789348
837 0.13505664854789348
838 0.13505664854789348
839 0.13505664854789348
840 0.13505664854789348
841 0.13505664854789348
842 0.13505664854789348
843 0.13505664854789348
844 0.13505664854789348
845 0.13505664854789348
846 0.13505664854789348
847 0.13505664854789348
848 0.13505664854789348
849 0.13505664854789348
850 0.13505664854789348
851 0.13505664854789348
852 0.1356402130126617
853 0.1356402130126617
854 0.1356402130126617
855 0.1356402130126617
856 0.1356402130126617
857 0.1356402130126617
858 0.1356402130126617
859 0.13622307162753386
860 0.13622307162753386
861 0.13622307162753386
862 0.13622307162753386
863 0.13622307162753386
864 0.13622307162753386
865 0.13622307162753386
866 0.13622307162753386
867 0.13622307162753386
868 0.13622307162753386
869 0.13622307162753386
870 0.13680483596110538
871 0.1373865017029573
872 0.1373865017029573
873 0.1373865017029573
874 0.1373865017029573
875 0.1373865017029573
876 0.1373865017029573
877 0.1373865017029573
878 0.1373865017029573
879 0.1373865017029573
880 0.1373865017029573
881 0.1373865017029573
882 0.1373865017029573
883 0.1373865017029573
884 0.1373865017029573
885 0.1373865017029573
886 0.1373865017029573
887 0.1373865017029573
888 0.1373865017029573
889 0.1373865017029573
890 0.1373865017029573
891 0.1373865017029573
892 0.1373865017029573
893 0.1373865017029573
894 0.1373865017029573
895 0.1373865017029573
896 0.1373865017029573
897 0.1373865017029573
898 0.1373865017029573
899 0.1373865017029573
900 0.1373865017029573
901 0.1373865017029573
902 0.1373865017029573
903 0.1373865017029573
904 0.1373865017029573
905 0.1373865017029573
906 0.1373865017029573
907 0.1373865017029573
908 0.1373865017029573
909 0.1373865017029573
910 0.1373865017029573
911 0.1373865017029573
912 0.1373865017029573
913 0.1373865017029573
914 0.1373865017029573
915 0.1373865017029573
916 0.1373865017029573
917 0.1373865017029573
918 0.1373865017029573
919 0.1373865017029573
920 0.1373865017029573
921 0.1373865017029573
922 0.1373865017029573
923 0.1373865017029573
924 0.1373865017029573
925 0.1373865017029573
926 0.1373865017029573
927 0.1373865017029573
928 0.1373865017029573
929 0.1373865017029573
930 0.1373865017029573
931 0.1373865017029573
932 0.1373865017029573
933 0.1373865017029573
934 0.1373865017029573
935 0.1373865017029573
936 0.1373865017029573
937 0.1373865017029573
938 0.1373865017029573
939 0.1373865017029573
940 0.1373865017029573
941 0.1373865017029573
942 0.1373865017029573
943 0.1373865017029573
944 0.1373865017029573
945 0.1373865017029573
946 0.1373865017029573
947 0.1373865017029573
948 0.1373865017029573
949 0.1373865017029573
950 0.1373865017029573
951 0.1373865017029573
952 0.1373865017029573
953 0.1373865017029573
954 0.1373865017029573
955 0.1373865017029573
956 0.1373865017029573
957 0.1373865017029573
958 0.1373865017029573
959 0.1373865017029573
960 0.1373865017029573
961 0.1373865017029573
962 0.1373865017029573
963 0.1373865017029573
964 0.1373865017029573
965 0.1373865017029573
966 0.1373865017029573
967 0.1373865017029573
968 0.1373865017029573
969 0.1373865017029573
970 0.1373865017029573
971 0.1373865017029573
972 0.1373865017029573
973 0.1373865017029573
974 0.1373865017029573
975 0.1373865017029573
976 0.1373865017029573
977 0.1373865017029573
978 0.1373865017029573
979 0.1373865017029573
980 0.1373865017029573
981 0.1373865017029573
982 0.1373865017029573
983 0.1373865017029573
984 0.1373865017029573
985 0.1373865017029573
986 0.1373865017029573
987 0.1373865017029573
988 0.1373865017029573
989 0.1373865017029573
990 0.1373865017029573
991 0.1373865017029573
992 0.1373865017029573
993 0.1373865017029573
994 0.1373865017029573
995 0.1373865017029573
996 0.1373865017029573
997 0.1373865017029573
998 0.1373865017029573
999 0.1373865017029573
1000 0.1373865017029573

==> data/mean-ndcg-oe-sanitizer-1000-crash_class=leaksan_detected_memory_leaks.dat <==
1 0.0
2 0.0075560449529515844
3 0.0075560449529515844
4 0.0075560449529515844
5 0.009872528828607523
6 0.01840443750185357
7 0.01840443750185357
8 0.01840443750185357
9 0.022009587150523997
10 0.025471441357923848
11 0.027141758397750973
12 0.027141758397750973
13 0.027141758397750973
14 0.027141758397750973
15 0.030135770373798876
16 0.031600743679896036
17 0.031600743679896036
18 0.03301037789167232
19 0.03301037789167232
20 0.03437367279404928
21 0.035716450184573686
22 0.03836393197448391
23 0.03836393197448391
24 0.03965338274715874
25 0.04220123967594152
26 0.05479464793086085
27 0.05479464793086085
28 0.05479464793086085
29 0.05479464793086085
30 0.05479464793086085
31 0.057189857511699166
32 0.057189857511699166
33 0.058366873273572345
34 0.060701711859126685
35 0.060701711859126685
36 0.0698973391648302
37 0.0698973391648302
38 0.0698973391648302
39 0.0698973391648302
40 0.0698973391648302
41 0.0698973391648302
42 0.0698973391648302
43 0.07099416102658847
44 0.07099416102658847
45 0.07099416102658847
46 0.07099416102658847
47 0.07206633007898992
48 0.07206633007898992
49 0.07312731103788547
50 0.07312731103788547
51 0.07312731103788547
52 0.07521813055941895
53 0.0783396636648939
54 0.0783396636648939
55 0.0783396636648939
56 0.0783396636648939
57 0.0783396636648939
58 0.08139340527483847
59 0.08139340527483847
60 0.08139340527483847
61 0.08139340527483847
62 0.0823952027527437
63 0.0823952027527437
64 0.0823952027527437
65 0.0823952027527437
66 0.08338233363131951
67 0.08338233363131951
68 0.08338233363131951
69 0.08338233363131951
70 0.08338233363131951
71 0.08338233363131951
72 0.08434973163996022
73 0.08434973163996022
74 0.08434973163996022
75 0.08434973163996022
76 0.08434973163996022
77 0.08434973163996022
78 0.08434973163996022
79 0.08434973163996022
80 0.08434973163996022
81 0.08529160737259223
82 0.08529160737259223
83 0.08529160737259223
84 0.08529160737259223
85 0.08808702158940351
86 0.08808702158940351
87 0.08901404184530633
88 0.08901404184530633
89 0.08901404184530633
90 0.08901404184530633
91 0.08901404184530633
92 0.08901404184530633
93 0.08992760394471448
94 0.09083904314659019
95 0.09083904314659019
96 0.09083904314659019
97 0.09083904314659019
98 0.09083904314659019
99 0.09083904314659019
100 0.09083904314659019
101 0.09083904314659019
102 0.09083904314659019
103 0.09173271941322139
104 0.09173271941322139
105 0.09173271941322139
106 0.09173271941322139
107 0.09173271941322139
108 0.09173271941322139
109 0.09173271941322139
110 0.09173271941322139
111 0.09173271941322139
112 0.09173271941322139
113 0.09260907245559181
114 0.09260907245559181
115 0.09435536599485657
116 0.09435536599485657
117 0.09435536599485657
118 0.09869777514739585
119 0.09869777514739585
120 0.09869777514739585
121 0.09869777514739585
122 0.09869777514739585
123 0.09869777514739585
124 0.09869777514739585
125 0.09955599267883351
126 0.10126962670883335
127 0.10212505870198989
128 0.10212505870198989
129 0.10212505870198989
130 0.10212505870198989
131 0.10212505870198989
132 0.10212505870198989
133 0.10212505870198989
134 0.10297120537205309
135 0.10466095643988076
136 0.10634819140363097
137 0.10634819140363097
138 0.10634819140363097
139 0.10634819140363097
140 0.10634819140363097
141 0.10634819140363097
142 0.10634819140363097
143 0.10634819140363097
144 0.10634819140363097
145 0.10801388544193682
146 0.10801388544193682
147 0.10801388544193682
148 0.10801388544193682
149 0.10801388544193682
150 0.10884114285123367
151 0.10884114285123367
152 0.10884114285123367
153 0.10966516925115088
154 0.11048813813108857
155 0.11048813813108857
156 0.11048813813108857
157 0.11048813813108857
158 0.11048813813108857
159 0.11048813813108857
160 0.11048813813108857
161 0.11048813813108857
162 0.11048813813108857
163 0.11130199903867541
164 0.11130199903867541
165 0.11211393014871722
166 0.11211393014871722
167 0.11211393014871722
168 0.11535031523167912
169 0.1161584820572262
170 0.1161584820572262
171 0.1161584820572262
172 0.1161584820572262
173 0.1161584820572262
174 0.1161584820572262
175 0.1161584820572262
176 0.11696034872143819
177 0.11696034872143819
178 0.11696034872143819
179 0.11696034872143819
180 0.11696034872143819
181 0.11696034872143819
182 0.11696034872143819
183 0.11696034872143819
184 0.11696034872143819
185 0.11696034872143819
186 0.11696034872143819
187 0.11696034872143819
188 0.11775218051102969
189 0.11775218051102969
190 0.11775218051102969
191 0.11775218051102969
192 0.11775218051102969
193 0.11775218051102969
194 0.11775218051102969
195 0.11775218051102969
196 0.11775218051102969
197 0.11775218051102969
198 0.11775218051102969
199 0.11775218051102969
200 0.11775218051102969
201 0.11775218051102969
202 0.11775218051102969
203 0.11775218051102969
204 0.11775218051102969
205 0.11775218051102969
206 0.11853050430428169
207 0.11853050430428169
208 0.11853050430428169
209 0.11853050430428169
210 0.11853050430428169
211 0.11853050430428169
212 0.11853050430428169
213 0.11853050430428169
214 0.11853050430428169
215 0.11853050430428169
216 0.11853050430428169
217 0.11853050430428169
218 0.11853050430428169
219 0.11853050430428169
220 0.11853050430428169
221 0.11853050430428169
222 0.11853050430428169
223 0.11853050430428169
224 0.11853050430428169
225 0.11853050430428169
226 0.11853050430428169
227 0.11853050430428169
228 0.11853050430428169
229 0.11853050430428169
230 0.11853050430428169
231 0.11929253515620267
232 0.11929253515620267
233 0.11929253515620267
234 0.11929253515620267
235 0.11929253515620267
236 0.11929253515620267
237 0.11929253515620267
238 0.11929253515620267
239 0.11929253515620267
240 0.11929253515620267
241 0.11929253515620267
242 0.11929253515620267
243 0.11929253515620267
244 0.11929253515620267
245 0.11929253515620267
246 0.11929253515620267
247 0.11929253515620267
248 0.11929253515620267
249 0.11929253515620267
250 0.11929253515620267
251 0.11929253515620267
252 0.11929253515620267
253 0.11929253515620267
254 0.11929253515620267
255 0.11929253515620267
256 0.11929253515620267
257 0.11929253515620267
258 0.11929253515620267
259 0.11929253515620267
260 0.11929253515620267
261 0.12003792400861961
262 0.12003792400861961
263 0.12003792400861961
264 0.12003792400861961
265 0.12003792400861961
266 0.12003792400861961
267 0.12003792400861961
268 0.12003792400861961
269 0.12003792400861961
270 0.12003792400861961
271 0.12003792400861961
272 0.12003792400861961
273 0.12003792400861961
274 0.12003792400861961
275 0.12003792400861961
276 0.1207759341437151
277 0.1207759341437151
278 0.1207759341437151
279 0.1207759341437151
280 0.1207759341437151
281 0.1207759341437151
282 0.1207759341437151
283 0.1207759341437151
284 0.1207759341437151
285 0.1207759341437151
286 0.1207759341437151
287 0.1207759341437151
288 0.1207759341437151
289 0.1207759341437151
290 0.1207759341437151
291 0.1207759341437151
292 0.1207759341437151
293 0.1207759341437151
294 0.1207759341437151
295 0.1207759341437151
296 0.1207759341437151
297 0.1207759341437151
298 0.1207759341437151
299 0.1207759341437151
300 0.1207759341437151
301 0.1207759341437151
302 0.1207759341437151
303 0.1207759341437151
304 0.1207759341437151
305 0.1207759341437151
306 0.1207759341437151
307 0.12294897584109721
308 0.12294897584109721
309 0.12294897584109721
310 0.12294897584109721
311 0.12294897584109721
312 0.12294897584109721
313 0.12294897584109721
314 0.12294897584109721
315 0.12294897584109721
316 0.12366970039631502
317 0.12366970039631502
318 0.12366970039631502
319 0.12366970039631502
320 0.12366970039631502
321 0.12366970039631502
322 0.12366970039631502
323 0.12366970039631502
324 0.12366970039631502
325 0.12366970039631502
326 0.12366970039631502
327 0.12366970039631502
328 0.12366970039631502
329 0.12366970039631502
330 0.12366970039631502
331 0.12366970039631502
332 0.12366970039631502
333 0.12366970039631502
334 0.12366970039631502
335 0.12366970039631502
336 0.12366970039631502
337 0.12366970039631502
338 0.12366970039631502
339 0.12366970039631502
340 0.12366970039631502
341 0.12366970039631502
342 0.12366970039631502
343 0.12366970039631502
344 0.12366970039631502
345 0.12366970039631502
346 0.12366970039631502
347 0.12437893455796017
348 0.12437893455796017
349 0.12437893455796017
350 0.12437893455796017
351 0.12437893455796017
352 0.12437893455796017
353 0.12437893455796017
354 0.12437893455796017
355 0.12437893455796017
356 0.12437893455796017
357 0.12437893455796017
358 0.12437893455796017
359 0.12437893455796017
360 0.12437893455796017
361 0.12437893455796017
362 0.12437893455796017
363 0.12437893455796017
364 0.12437893455796017
365 0.12437893455796017
366 0.12437893455796017
367 0.12437893455796017
368 0.12437893455796017
369 0.12437893455796017
370 0.12437893455796017
371 0.12437893455796017
372 0.12437893455796017
373 0.12437893455796017
374 0.12437893455796017
375 0.12507891255291917
376 0.12507891255291917
377 0.12507891255291917
378 0.12577795366629677
379 0.12577795366629677
380 0.12577795366629677
381 0.12577795366629677
382 0.12577795366629677
383 0.12577795366629677
384 0.12577795366629677
385 0.12577795366629677
386 0.12577795366629677
387 0.12577795366629677
388 0.12577795366629677
389 0.12577795366629677
390 0.12577795366629677
391 0.12577795366629677
392 0.12577795366629677
393 0.12577795366629677
394 0.12577795366629677
395 0.12577795366629677
396 0.12577795366629677
397 0.12577795366629677
398 0.12577795366629677
399 0.12577795366629677
400 0.12577795366629677
401 0.12577795366629677
402 0.12577795366629677
403 0.12577795366629677
404 0.12577795366629677
405 0.12577795366629677
406 0.12577795366629677
407 0.12577795366629677
408 0.12577795366629677
409 0.12577795366629677
410 0.12577795366629677
411 0.12577795366629677
412 0.12577795366629677
413 0.12577795366629677
414 0.12577795366629677
415 0.12577795366629677
416 0.12577795366629677
417 0.12577795366629677
418 0.12577795366629677
419 0.12577795366629677
420 0.12577795366629677
421 0.12577795366629677
422 0.12577795366629677
423 0.12577795366629677
424 0.12577795366629677
425 0.12577795366629677
426 0.12577795366629677
427 0.12577795366629677
428 0.12577795366629677
429 0.12577795366629677
430 0.12577795366629677
431 0.12577795366629677
432 0.12577795366629677
433 0.12577795366629677
434 0.12577795366629677
435 0.12577795366629677
436 0.12577795366629677
437 0.12577795366629677
438 0.12577795366629677
439 0.12577795366629677
440 0.12577795366629677
441 0.12577795366629677
442 0.12577795366629677
443 0.12577795366629677
444 0.12577795366629677
445 0.12577795366629677
446 0.12577795366629677
447 0.12577795366629677
448 0.12577795366629677
449 0.12577795366629677
450 0.12577795366629677
451 0.12577795366629677
452 0.12577795366629677
453 0.12577795366629677
454 0.12577795366629677
455 0.126455877193307
456 0.126455877193307
457 0.126455877193307
458 0.126455877193307
459 0.126455877193307
460 0.126455877193307
461 0.126455877193307
462 0.126455877193307
463 0.12713188044454338
464 0.12713188044454338
465 0.12713188044454338
466 0.12713188044454338
467 0.12713188044454338
468 0.12713188044454338
469 0.12713188044454338
470 0.12713188044454338
471 0.12713188044454338
472 0.12713188044454338
473 0.12713188044454338
474 0.12713188044454338
475 0.12713188044454338
476 0.12713188044454338
477 0.12713188044454338
478 0.12713188044454338
479 0.12713188044454338
480 0.12713188044454338
481 0.12713188044454338
482 0.12713188044454338
483 0.12713188044454338
484 0.12713188044454338
485 0.12713188044454338
486 0.12713188044454338
487 0.12713188044454338
488 0.12713188044454338
489 0.12713188044454338
490 0.12713188044454338
491 0.12713188044454338
492 0.12713188044454338
493 0.12713188044454338
494 0.12713188044454338
495 0.12713188044454338
496 0.12713188044454338
497 0.12713188044454338
498 0.12713188044454338
499 0.12713188044454338
500 0.12713188044454338
501 0.12713188044454338
502 0.12713188044454338
503 0.12713188044454338
504 0.12713188044454338
505 0.12713188044454338
506 0.12713188044454338
507 0.12713188044454338
508 0.12713188044454338
509 0.12713188044454338
510 0.12713188044454338
511 0.12713188044454338
512 0.12713188044454338
513 0.12713188044454338
514 0.12713188044454338
515 0.12713188044454338
516 0.12713188044454338
517 0.12713188044454338
518 0.12713188044454338
519 0.12713188044454338
520 0.12713188044454338
521 0.12713188044454338
522 0.12713188044454338
523 0.12713188044454338
524 0.12713188044454338
525 0.12713188044454338
526 0.12713188044454338
527 0.12713188044454338
528 0.12713188044454338
529 0.12713188044454338
530 0.12713188044454338
531 0.12713188044454338
532 0.12779295677750693
533 0.12779295677750693
534 0.1284536389940924
535 0.1284536389940924
536 0.1284536389940924
537 0.1284536389940924
538 0.1284536389940924
539 0.1284536389940924
540 0.1297726618449842
541 0.1297726618449842
542 0.1297726618449842
543 0.1297726618449842
544 0.1297726618449842
545 0.1297726618449842
546 0.1297726618449842
547 0.1297726618449842
548 0.1297726618449842
549 0.1297726618449842
550 0.1297726618449842
551 0.1297726618449842
552 0.1297726618449842
553 0.1297726618449842
554 0.1297726618449842
555 0.1297726618449842
556 0.1297726618449842
557 0.1297726618449842
558 0.1297726618449842
559 0.1297726618449842
560 0.1297726618449842
561 0.1297726618449842
562 0.1297726618449842
563 0.1297726618449842
564 0.1297726618449842
565 0.1297726618449842
566 0.1297726618449842
567 0.1297726618449842
568 0.1297726618449842
569 0.1297726618449842
570 0.1297726618449842
571 0.1297726618449842
572 0.1297726618449842
573 0.1297726618449842
574 0.1297726618449842
575 0.1297726618449842
576 0.1297726618449842
577 0.1297726618449842
578 0.1297726618449842
579 0.1297726618449842
580 0.1297726618449842
581 0.1297726618449842
582 0.1297726618449842
583 0.1297726618449842
584 0.1297726618449842
585 0.1297726618449842
586 0.1297726618449842
587 0.1297726618449842
588 0.1297726618449842
589 0.1297726618449842
590 0.1297726618449842
591 0.1297726618449842
592 0.1297726618449842
593 0.1297726618449842
594 0.130422351447391
595 0.130422351447391
596 0.130422351447391
597 0.130422351447391
598 0.130422351447391
599 0.130422351447391
600 0.130422351447391
601 0.130422351447391
602 0.130422351447391
603 0.130422351447391
604 0.130422351447391
605 0.130422351447391
606 0.130422351447391
607 0.130422351447391
608 0.130422351447391
609 0.130422351447391
610 0.130422351447391
611 0.130422351447391
612 0.130422351447391
613 0.130422351447391
614 0.130422351447391
615 0.130422351447391
616 0.130422351447391
617 0.130422351447391
618 0.130422351447391
619 0.130422351447391
620 0.130422351447391
621 0.130422351447391
622 0.130422351447391
623 0.130422351447391
624 0.130422351447391
625 0.130422351447391
626 0.130422351447391
627 0.130422351447391
628 0.130422351447391
629 0.130422351447391
630 0.130422351447391
631 0.130422351447391
632 0.130422351447391
633 0.130422351447391
634 0.130422351447391
635 0.130422351447391
636 0.130422351447391
637 0.130422351447391
638 0.130422351447391
639 0.130422351447391
640 0.130422351447391
641 0.130422351447391
642 0.130422351447391
643 0.130422351447391
644 0.130422351447391
645 0.130422351447391
646 0.130422351447391
647 0.130422351447391
648 0.130422351447391
649 0.130422351447391
650 0.130422351447391
651 0.130422351447391
652 0.130422351447391
653 0.130422351447391
654 0.130422351447391
655 0.130422351447391
656 0.130422351447391
657 0.130422351447391
658 0.130422351447391
659 0.130422351447391
660 0.130422351447391
661 0.130422351447391
662 0.130422351447391
663 0.130422351447391
664 0.130422351447391
665 0.130422351447391
666 0.130422351447391
667 0.130422351447391
668 0.130422351447391
669 0.130422351447391
670 0.130422351447391
671 0.130422351447391
672 0.130422351447391
673 0.130422351447391
674 0.130422351447391
675 0.130422351447391
676 0.130422351447391
677 0.130422351447391
678 0.130422351447391
679 0.130422351447391
680 0.130422351447391
681 0.130422351447391
682 0.130422351447391
683 0.130422351447391
684 0.130422351447391
685 0.130422351447391
686 0.130422351447391
687 0.130422351447391
688 0.130422351447391
689 0.130422351447391
690 0.130422351447391
691 0.130422351447391
692 0.130422351447391
693 0.130422351447391
694 0.130422351447391
695 0.130422351447391
696 0.130422351447391
697 0.130422351447391
698 0.130422351447391
699 0.130422351447391
700 0.130422351447391
701 0.130422351447391
702 0.130422351447391
703 0.130422351447391
704 0.130422351447391
705 0.130422351447391
706 0.130422351447391
707 0.130422351447391
708 0.130422351447391
709 0.130422351447391
710 0.130422351447391
711 0.130422351447391
712 0.130422351447391
713 0.130422351447391
714 0.130422351447391
715 0.130422351447391
716 0.130422351447391
717 0.130422351447391
718 0.130422351447391
719 0.130422351447391
720 0.130422351447391
721 0.130422351447391
722 0.130422351447391
723 0.130422351447391
724 0.130422351447391
725 0.130422351447391
726 0.130422351447391
727 0.130422351447391
728 0.130422351447391
729 0.130422351447391
730 0.130422351447391
731 0.130422351447391
732 0.130422351447391
733 0.130422351447391
734 0.130422351447391
735 0.130422351447391
736 0.130422351447391
737 0.130422351447391
738 0.130422351447391
739 0.130422351447391
740 0.130422351447391
741 0.130422351447391
742 0.130422351447391
743 0.130422351447391
744 0.130422351447391
745 0.130422351447391
746 0.130422351447391
747 0.130422351447391
748 0.130422351447391
749 0.130422351447391
750 0.130422351447391
751 0.130422351447391
752 0.130422351447391
753 0.13104881727597537
754 0.13167515780783084
755 0.13230137325881416
756 0.1329274638441156
757 0.1329274638441156
758 0.1329274638441156
759 0.1329274638441156
760 0.1329274638441156
761 0.1329274638441156
762 0.1329274638441156
763 0.1329274638441156
764 0.1329274638441156
765 0.1329274638441156
766 0.13355231746349597
767 0.13355231746349597
768 0.13355231746349597
769 0.13355231746349597
770 0.13355231746349597
771 0.13355231746349597
772 0.13355231746349597
773 0.13355231746349597
774 0.13355231746349597
775 0.13355231746349597
776 0.13355231746349597
777 0.13355231746349597
778 0.13355231746349597
779 0.13355231746349597
780 0.13355231746349597
781 0.13355231746349597
782 0.13355231746349597
783 0.13355231746349597
784 0.13355231746349597
785 0.13355231746349597
786 0.13355231746349597
787 0.13355231746349597
788 0.13417452212783118
789 0.13417452212783118
790 0.13417452212783118
791 0.13417452212783118
792 0.13417452212783118
793 0.13417452212783118
794 0.13417452212783118
795 0.13417452212783118
796 0.13417452212783118
797 0.13417452212783118
798 0.13417452212783118
799 0.13417452212783118
800 0.13417452212783118
801 0.13417452212783118
802 0.1347950905780759
803 0.1347950905780759
804 0.1347950905780759
805 0.1347950905780759
806 0.1347950905780759
807 0.1347950905780759
808 0.1347950905780759
809 0.1347950905780759
810 0.1347950905780759
811 0.1347950905780759
812 0.1347950905780759
813 0.1347950905780759
814 0.1347950905780759
815 0.13541417252912621
816 0.13541417252912621
817 0.13541417252912621
818 0.13541417252912621
819 0.13541417252912621
820 0.13541417252912621
821 0.13541417252912621
822 0.13541417252912621
823 0.13541417252912621
824 0.13541417252912621
825 0.13541417252912621
826 0.13541417252912621
827 0.13541417252912621
828 0.13541417252912621
829 0.13541417252912621
830 0.13541417252912621
831 0.13541417252912621
832 0.13541417252912621
833 0.13541417252912621
834 0.1360311363407675
835 0.1360311363407675
836 0.1360311363407675
837 0.1360311363407675
838 0.1360311363407675
839 0.1360311363407675
840 0.1360311363407675
841 0.1360311363407675
842 0.1360311363407675
843 0.1360311363407675
844 0.1360311363407675
845 0.1360311363407675
846 0.1360311363407675
847 0.1360311363407675
848 0.1360311363407675
849 0.1360311363407675
850 0.1360311363407675
851 0.1360311363407675
852 0.1360311363407675
853 0.1360311363407675
854 0.1360311363407675
855 0.1360311363407675
856 0.1360311363407675
857 0.1360311363407675
858 0.1360311363407675
859 0.1360311363407675
860 0.1360311363407675
861 0.1360311363407675
862 0.1360311363407675
863 0.1360311363407675
864 0.1360311363407675
865 0.1360311363407675
866 0.1360311363407675
867 0.1360311363407675
868 0.1360311363407675
869 0.1360311363407675
870 0.1360311363407675
871 0.1360311363407675
872 0.1360311363407675
873 0.1360311363407675
874 0.1360311363407675
875 0.1360311363407675
876 0.1360311363407675
877 0.1360311363407675
878 0.1360311363407675
879 0.1360311363407675
880 0.1360311363407675
881 0.1360311363407675
882 0.1360311363407675
883 0.1360311363407675
884 0.1360311363407675
885 0.1360311363407675
886 0.1360311363407675
887 0.1360311363407675
888 0.1360311363407675
889 0.1360311363407675
890 0.1360311363407675
891 0.1360311363407675
892 0.1360311363407675
893 0.1360311363407675
894 0.1360311363407675
895 0.1360311363407675
896 0.1360311363407675
897 0.1360311363407675
898 0.1360311363407675
899 0.1360311363407675
900 0.1360311363407675
901 0.1360311363407675
902 0.1360311363407675
903 0.1360311363407675
904 0.1360311363407675
905 0.1360311363407675
906 0.1360311363407675
907 0.1360311363407675
908 0.1360311363407675
909 0.1360311363407675
910 0.1360311363407675
911 0.1360311363407675
912 0.1360311363407675
913 0.1360311363407675
914 0.1360311363407675
915 0.1360311363407675
916 0.1360311363407675
917 0.1360311363407675
918 0.1360311363407675
919 0.1360311363407675
920 0.1360311363407675
921 0.1360311363407675
922 0.1360311363407675
923 0.1360311363407675
924 0.1360311363407675
925 0.1360311363407675
926 0.1360311363407675
927 0.1360311363407675
928 0.1360311363407675
929 0.1360311363407675
930 0.1360311363407675
931 0.1360311363407675
932 0.1360311363407675
933 0.1360311363407675
934 0.1360311363407675
935 0.1360311363407675
936 0.1360311363407675
937 0.1360311363407675
938 0.1360311363407675
939 0.1360311363407675
940 0.1360311363407675
941 0.1360311363407675
942 0.1360311363407675
943 0.1360311363407675
944 0.1360311363407675
945 0.1360311363407675
946 0.1360311363407675
947 0.1360311363407675
948 0.1360311363407675
949 0.1360311363407675
950 0.1360311363407675
951 0.1360311363407675
952 0.1360311363407675
953 0.1360311363407675
954 0.1360311363407675
955 0.1360311363407675
956 0.1360311363407675
957 0.1360311363407675
958 0.1360311363407675
959 0.1360311363407675
960 0.1360311363407675
961 0.1360311363407675
962 0.1360311363407675
963 0.1360311363407675
964 0.1360311363407675
965 0.1360311363407675
966 0.1360311363407675
967 0.1360311363407675
968 0.1360311363407675
969 0.1360311363407675
970 0.1360311363407675
971 0.1360311363407675
972 0.1360311363407675
973 0.1360311363407675
974 0.1360311363407675
975 0.1360311363407675
976 0.1360311363407675
977 0.1360311363407675
978 0.1360311363407675
979 0.1360311363407675
980 0.1360311363407675
981 0.1360311363407675
982 0.1360311363407675
983 0.1360311363407675
984 0.1360311363407675
985 0.1360311363407675
986 0.1360311363407675
987 0.1360311363407675
988 0.1360311363407675
989 0.1360311363407675
990 0.1360311363407675
991 0.1360311363407675
992 0.1360311363407675
993 0.1360311363407675
994 0.1360311363407675
995 0.1360311363407675
996 0.1360311363407675
997 0.1360311363407675
998 0.1360311363407675
999 0.1360311363407675
1000 0.1360311363407675

==> data/mean-ndcg-oe-sanitizer-1000-crash_class=libfuzzer_timeout.dat <==
1 0.009259259259259259
2 0.015101201421957937
3 0.015101201421957937
4 0.015101201421957937
5 0.015101201421957937
6 0.015101201421957937
7 0.015101201421957937
8 0.015101201421957937
9 0.016494858809291184
10 0.016494858809291184
11 0.016494858809291184
12 0.016494858809291184
13 0.01771082887890782
14 0.01771082887890782
15 0.01886823628631523
16 0.01886823628631523
17 0.019978479187093612
18 0.019978479187093612
19 0.019978479187093612
20 0.019978479187093612
21 0.019978479187093612
22 0.02100192700865613
23 0.02100192700865613
24 0.02100192700865613
25 0.02100192700865613
26 0.02100192700865613
27 0.02100192700865613
28 0.02100192700865613
29 0.02194542259703811
30 0.02194542259703811
31 0.022871348522964033
32 0.022871348522964033
33 0.022871348522964033
34 0.02377393658728712
35 0.02377393658728712
36 0.02377393658728712
37 0.02377393658728712
38 0.02377393658728712
39 0.02377393658728712
40 0.02377393658728712
41 0.02377393658728712
42 0.02377393658728712
43 0.02377393658728712
44 0.02377393658728712
45 0.02377393658728712
46 0.02377393658728712
47 0.02377393658728712
48 0.02377393658728712
49 0.02377393658728712
50 0.02377393658728712
51 0.02377393658728712
52 0.02377393658728712
53 0.02377393658728712
54 0.02377393658728712
55 0.02377393658728712
56 0.02377393658728712
57 0.02377393658728712
58 0.02377393658728712
59 0.02377393658728712
60 0.02377393658728712
61 0.02377393658728712
62 0.02377393658728712
63 0.02377393658728712
64 0.02377393658728712
65 0.02377393658728712
66 0.02377393658728712
67 0.02453445533711143
68 0.02453445533711143
69 0.025289785057868427
70 0.025289785057868427
71 0.025289785057868427
72 0.025289785057868427
73 0.025289785057868427
74 0.026033044712655568
75 0.026033044712655568
76 0.026033044712655568
77 0.026033044712655568
78 0.026033044712655568
79 0.026033044712655568
80 0.026033044712655568
81 0.026033044712655568
82 0.026033044712655568
83 0.026033044712655568
84 0.026033044712655568
85 0.026033044712655568
86 0.026033044712655568
87 0.026033044712655568
88 0.026033044712655568
89 0.026033044712655568
90 0.026033044712655568
91 0.026033044712655568
92 0.026033044712655568
93 0.026033044712655568
94 0.026033044712655568
95 0.026033044712655568
96 0.026033044712655568
97 0.026732943837293428
98 0.026732943837293428
99 0.028823429918293297
100 0.028823429918293297
101 0.028823429918293297
102 0.028823429918293297
103 0.028823429918293297
104 0.028823429918293297
105 0.028823429918293297
106 0.028823429918293297
107 0.028823429918293297
108 0.028823429918293297
109 0.028823429918293297
110 0.028823429918293297
111 0.028823429918293297
112 0.028823429918293297
113 0.028823429918293297
114 0.028823429918293297
115 0.029498501726296106
116 0.029498501726296106
117 0.029498501726296106
118 0.029498501726296106
119 0.029498501726296106
120 0.029498501726296106
121 0.029498501726296106
122 0.029498501726296106
123 0.029498501726296106
124 0.03016312604431061
125 0.03016312604431061
126 0.03016312604431061
127 0.03016312604431061
128 0.03016312604431061
129 0.03016312604431061
130 0.03016312604431061
131 0.03016312604431061
132 0.03016312604431061
133 0.03016312604431061
134 0.03016312604431061
135 0.03016312604431061
136 0.03016312604431061
137 0.03016312604431061
138 0.03016312604431061
139 0.03016312604431061
140 0.03016312604431061
141 0.03016312604431061
142 0.03016312604431061
143 0.03016312604431061
144 0.03016312604431061
145 0.03016312604431061
146 0.03016312604431061
147 0.03016312604431061
148 0.03016312604431061
149 0.03016312604431061
150 0.03016312604431061
151 0.03016312604431061
152 0.03016312604431061
153 0.03016312604431061
154 0.03016312604431061
155 0.03016312604431061
156 0.03016312604431061
157 0.03016312604431061
158 0.03016312604431061
159 0.03016312604431061
160 0.03016312604431061
161 0.03016312604431061
162 0.03016312604431061
163 0.03016312604431061
164 0.03016312604431061
165 0.03016312604431061
166 0.03016312604431061
167 0.03016312604431061
168 0.03016312604431061
169 0.03016312604431061
170 0.03016312604431061
171 0.03016312604431061
172 0.03016312604431061
173 0.03016312604431061
174 0.03016312604431061
175 0.03016312604431061
176 0.03016312604431061
177 0.03016312604431061
178 0.03016312604431061
179 0.03016312604431061
180 0.03016312604431061
181 0.030779769126800006
182 0.030779769126800006
183 0.031395119895049124
184 0.031395119895049124
185 0.031395119895049124
186 0.031395119895049124
187 0.031395119895049124
188 0.031395119895049124
189 0.031395119895049124
190 0.031395119895049124
191 0.031395119895049124
192 0.031395119895049124
193 0.031395119895049124
194 0.031395119895049124
195 0.031395119895049124
196 0.031395119895049124
197 0.031395119895049124
198 0.031395119895049124
199 0.031395119895049124
200 0.031395119895049124
201 0.031395119895049124
202 0.031395119895049124
203 0.031395119895049124
204 0.031395119895049124
205 0.031395119895049124
206 0.03199687949446156
207 0.0325980957625044
208 0.0325980957625044
209 0.0325980957625044
210 0.0325980957625044
211 0.0325980957625044
212 0.0325980957625044
213 0.0325980957625044
214 0.0325980957625044
215 0.0325980957625044
216 0.0325980957625044
217 0.0325980957625044
218 0.0325980957625044
219 0.0325980957625044
220 0.0325980957625044
221 0.0325980957625044
222 0.0325980957625044
223 0.0325980957625044
224 0.0325980957625044
225 0.0325980957625044
226 0.0325980957625044
227 0.0325980957625044
228 0.0325980957625044
229 0.0325980957625044
230 0.0325980957625044
231 0.0325980957625044
232 0.0325980957625044
233 0.0325980957625044
234 0.0325980957625044
235 0.0325980957625044
236 0.0325980957625044
237 0.0325980957625044
238 0.0325980957625044
239 0.0325980957625044
240 0.0325980957625044
241 0.0325980957625044
242 0.0325980957625044
243 0.0325980957625044
244 0.0325980957625044
245 0.0325980957625044
246 0.0325980957625044
247 0.0325980957625044
248 0.0325980957625044
249 0.0325980957625044
250 0.0325980957625044
251 0.0325980957625044
252 0.0325980957625044
253 0.0325980957625044
254 0.0325980957625044
255 0.0325980957625044
256 0.0325980957625044
257 0.0325980957625044
258 0.0325980957625044
259 0.03317518593557162
260 0.03317518593557162
261 0.033751481946468063
262 0.033751481946468063
263 0.033751481946468063
264 0.033751481946468063
265 0.033751481946468063
266 0.033751481946468063
267 0.033751481946468063
268 0.033751481946468063
269 0.033751481946468063
270 0.033751481946468063
271 0.033751481946468063
272 0.033751481946468063
273 0.033751481946468063
274 0.033751481946468063
275 0.033751481946468063
276 0.033751481946468063
277 0.033751481946468063
278 0.033751481946468063
279 0.033751481946468063
280 0.033751481946468063
281 0.033751481946468063
282 0.033751481946468063
283 0.033751481946468063
284 0.033751481946468063
285 0.033751481946468063
286 0.033751481946468063
287 0.033751481946468063
288 0.033751481946468063
289 0.033751481946468063
290 0.033751481946468063
291 0.033751481946468063
292 0.033751481946468063
293 0.033751481946468063
294 0.033751481946468063
295 0.033751481946468063
296 0.033751481946468063
297 0.033751481946468063
298 0.033751481946468063
299 0.033751481946468063
300 0.033751481946468063
301 0.033751481946468063
302 0.033751481946468063
303 0.033751481946468063
304 0.033751481946468063
305 0.033751481946468063
306 0.033751481946468063
307 0.033751481946468063
308 0.033751481946468063
309 0.033751481946468063
310 0.033751481946468063
311 0.033751481946468063
312 0.033751481946468063
313 0.033751481946468063
314 0.033751481946468063
315 0.033751481946468063
316 0.033751481946468063
317 0.033751481946468063
318 0.033751481946468063
319 0.033751481946468063
320 0.033751481946468063
321 0.033751481946468063
322 0.033751481946468063
323 0.033751481946468063
324 0.033751481946468063
325 0.033751481946468063
326 0.033751481946468063
327 0.033751481946468063
328 0.033751481946468063
329 0.033751481946468063
330 0.033751481946468063
331 0.033751481946468063
332 0.033751481946468063
333 0.033751481946468063
334 0.033751481946468063
335 0.033751481946468063
336 0.033751481946468063
337 0.033751481946468063
338 0.033751481946468063
339 0.033751481946468063
340 0.033751481946468063
341 0.033751481946468063
342 0.033751481946468063
343 0.033751481946468063
344 0.033751481946468063
345 0.033751481946468063
346 0.033751481946468063
347 0.033751481946468063
348 0.033751481946468063
349 0.033751481946468063
350 0.033751481946468063
351 0.033751481946468063
352 0.033751481946468063
353 0.033751481946468063
354 0.033751481946468063
355 0.033751481946468063
356 0.033751481946468063
357 0.033751481946468063
358 0.033751481946468063
359 0.033751481946468063
360 0.033751481946468063
361 0.033751481946468063
362 0.033751481946468063
363 0.033751481946468063
364 0.033751481946468063
365 0.033751481946468063
366 0.033751481946468063
367 0.033751481946468063
368 0.033751481946468063
369 0.033751481946468063
370 0.033751481946468063
371 0.033751481946468063
372 0.033751481946468063
373 0.033751481946468063
374 0.033751481946468063
375 0.033751481946468063
376 0.033751481946468063
377 0.033751481946468063
378 0.033751481946468063
379 0.033751481946468063
380 0.033751481946468063
381 0.033751481946468063
382 0.033751481946468063
383 0.033751481946468063
384 0.033751481946468063
385 0.033751481946468063
386 0.033751481946468063
387 0.033751481946468063
388 0.033751481946468063
389 0.033751481946468063
390 0.034289121744123435
391 0.034289121744123435
392 0.034289121744123435
393 0.034289121744123435
394 0.034289121744123435
395 0.034289121744123435
396 0.034289121744123435
397 0.034289121744123435
398 0.034289121744123435
399 0.034289121744123435
400 0.034289121744123435
401 0.034289121744123435
402 0.034289121744123435
403 0.034289121744123435
404 0.034289121744123435
405 0.034289121744123435
406 0.034289121744123435
407 0.034289121744123435
408 0.034289121744123435
409 0.034289121744123435
410 0.034289121744123435
411 0.034289121744123435
412 0.034289121744123435
413 0.034821661753933426
414 0.034821661753933426
415 0.034821661753933426
416 0.034821661753933426
417 0.034821661753933426
418 0.034821661753933426
419 0.034821661753933426
420 0.034821661753933426
421 0.034821661753933426
422 0.034821661753933426
423 0.034821661753933426
424 0.034821661753933426
425 0.034821661753933426
426 0.034821661753933426
427 0.034821661753933426
428 0.034821661753933426
429 0.034821661753933426
430 0.034821661753933426
431 0.034821661753933426
432 0.034821661753933426
433 0.034821661753933426
434 0.034821661753933426
435 0.034821661753933426
436 0.034821661753933426
437 0.034821661753933426
438 0.034821661753933426
439 0.034821661753933426
440 0.034821661753933426
441 0.034821661753933426
442 0.034821661753933426
443 0.034821661753933426
444 0.034821661753933426
445 0.034821661753933426
446 0.034821661753933426
447 0.034821661753933426
448 0.034821661753933426
449 0.034821661753933426
450 0.034821661753933426
451 0.034821661753933426
452 0.034821661753933426
453 0.034821661753933426
454 0.034821661753933426
455 0.034821661753933426
456 0.034821661753933426
457 0.034821661753933426
458 0.034821661753933426
459 0.034821661753933426
460 0.034821661753933426
461 0.034821661753933426
462 0.034821661753933426
463 0.034821661753933426
464 0.034821661753933426
465 0.034821661753933426
466 0.034821661753933426
467 0.034821661753933426
468 0.034821661753933426
469 0.034821661753933426
470 0.034821661753933426
471 0.034821661753933426
472 0.034821661753933426
473 0.034821661753933426
474 0.034821661753933426
475 0.034821661753933426
476 0.034821661753933426
477 0.034821661753933426
478 0.034821661753933426
479 0.034821661753933426
480 0.034821661753933426
481 0.034821661753933426
482 0.034821661753933426
483 0.034821661753933426
484 0.034821661753933426
485 0.034821661753933426
486 0.034821661753933426
487 0.034821661753933426
488 0.034821661753933426
489 0.034821661753933426
490 0.034821661753933426
491 0.034821661753933426
492 0.034821661753933426
493 0.034821661753933426
494 0.034821661753933426
495 0.034821661753933426
496 0.034821661753933426
497 0.034821661753933426
498 0.035338194538300526
499 0.035338194538300526
500 0.035338194538300526
501 0.035338194538300526
502 0.035338194538300526
503 0.035338194538300526
504 0.035338194538300526
505 0.035338194538300526
506 0.035338194538300526
507 0.035338194538300526
508 0.035338194538300526
509 0.035338194538300526
510 0.035338194538300526
511 0.035338194538300526
512 0.035338194538300526
513 0.035338194538300526
514 0.035338194538300526
515 0.035338194538300526
516 0.035338194538300526
517 0.035338194538300526
518 0.035338194538300526
519 0.035338194538300526
520 0.035338194538300526
521 0.035338194538300526
522 0.035338194538300526
523 0.035338194538300526
524 0.035338194538300526
525 0.035338194538300526
526 0.035338194538300526
527 0.035338194538300526
528 0.035338194538300526
529 0.035338194538300526
530 0.035338194538300526
531 0.035338194538300526
532 0.035338194538300526
533 0.035338194538300526
534 0.035338194538300526
535 0.035338194538300526
536 0.035338194538300526
537 0.035338194538300526
538 0.035338194538300526
539 0.035338194538300526
540 0.035338194538300526
541 0.035338194538300526
542 0.035338194538300526
543 0.035338194538300526
544 0.035338194538300526
545 0.035338194538300526
546 0.035338194538300526
547 0.035338194538300526
548 0.035338194538300526
549 0.035338194538300526
550 0.035338194538300526
551 0.035338194538300526
552 0.035338194538300526
553 0.035338194538300526
554 0.035338194538300526
555 0.035338194538300526
556 0.035338194538300526
557 0.035338194538300526
558 0.035338194538300526
559 0.035338194538300526
560 0.035338194538300526
561 0.035338194538300526
562 0.035338194538300526
563 0.035338194538300526
564 0.035338194538300526
565 0.035338194538300526
566 0.035338194538300526
567 0.035338194538300526
568 0.035338194538300526
569 0.035338194538300526
570 0.035338194538300526
571 0.035338194538300526
572 0.035338194538300526
573 0.035338194538300526
574 0.035338194538300526
575 0.035338194538300526
576 0.035338194538300526
577 0.035338194538300526
578 0.035338194538300526
579 0.035338194538300526
580 0.035338194538300526
581 0.035338194538300526
582 0.035338194538300526
583 0.035338194538300526
584 0.035338194538300526
585 0.035338194538300526
586 0.035338194538300526
587 0.035338194538300526
588 0.035338194538300526
589 0.035338194538300526
590 0.035338194538300526
591 0.035338194538300526
592 0.035338194538300526
593 0.035338194538300526
594 0.035338194538300526
595 0.035338194538300526
596 0.035338194538300526
597 0.035338194538300526
598 0.035338194538300526
599 0.035338194538300526
600 0.035338194538300526
601 0.035338194538300526
602 0.035338194538300526
603 0.035338194538300526
604 0.035338194538300526
605 0.035338194538300526
606 0.035338194538300526
607 0.035338194538300526
608 0.035338194538300526
609 0.035338194538300526
610 0.035338194538300526
611 0.035338194538300526
612 0.035338194538300526
613 0.035338194538300526
614 0.035338194538300526
615 0.035338194538300526
616 0.035338194538300526
617 0.035338194538300526
618 0.035338194538300526
619 0.035338194538300526
620 0.035338194538300526
621 0.035338194538300526
622 0.035338194538300526
623 0.035338194538300526
624 0.035338194538300526
625 0.035338194538300526
626 0.035338194538300526
627 0.035338194538300526
628 0.035338194538300526
629 0.035338194538300526
630 0.035338194538300526
631 0.035338194538300526
632 0.035338194538300526
633 0.035338194538300526
634 0.035338194538300526
635 0.035338194538300526
636 0.035338194538300526
637 0.035338194538300526
638 0.035338194538300526
639 0.035338194538300526
640 0.035338194538300526
641 0.035338194538300526
642 0.035338194538300526
643 0.035338194538300526
644 0.035338194538300526
645 0.035338194538300526
646 0.035338194538300526
647 0.035338194538300526
648 0.035338194538300526
649 0.035338194538300526
650 0.035338194538300526
651 0.035338194538300526
652 0.035338194538300526
653 0.035338194538300526
654 0.035338194538300526
655 0.035338194538300526
656 0.035338194538300526
657 0.035338194538300526
658 0.035338194538300526
659 0.035338194538300526
660 0.035338194538300526
661 0.035338194538300526
662 0.035338194538300526
663 0.035338194538300526
664 0.035338194538300526
665 0.035338194538300526
666 0.035338194538300526
667 0.035338194538300526
668 0.035338194538300526
669 0.035338194538300526
670 0.035338194538300526
671 0.035338194538300526
672 0.035338194538300526
673 0.035338194538300526
674 0.035338194538300526
675 0.035338194538300526
676 0.035338194538300526
677 0.035338194538300526
678 0.035830327827758496
679 0.035830327827758496
680 0.035830327827758496
681 0.035830327827758496
682 0.035830327827758496
683 0.035830327827758496
684 0.035830327827758496
685 0.035830327827758496
686 0.035830327827758496
687 0.035830327827758496
688 0.035830327827758496
689 0.035830327827758496
690 0.035830327827758496
691 0.035830327827758496
692 0.035830327827758496
693 0.035830327827758496
694 0.035830327827758496
695 0.035830327827758496
696 0.035830327827758496
697 0.035830327827758496
698 0.035830327827758496
699 0.035830327827758496
700 0.035830327827758496
701 0.035830327827758496
702 0.035830327827758496
703 0.035830327827758496
704 0.035830327827758496
705 0.035830327827758496
706 0.035830327827758496
707 0.035830327827758496
708 0.035830327827758496
709 0.035830327827758496
710 0.035830327827758496
711 0.035830327827758496
712 0.035830327827758496
713 0.035830327827758496
714 0.035830327827758496
715 0.035830327827758496
716 0.035830327827758496
717 0.035830327827758496
718 0.035830327827758496
719 0.035830327827758496
720 0.035830327827758496
721 0.035830327827758496
722 0.035830327827758496
723 0.035830327827758496
724 0.035830327827758496
725 0.035830327827758496
726 0.035830327827758496
727 0.035830327827758496
728 0.035830327827758496
729 0.035830327827758496
730 0.035830327827758496
731 0.035830327827758496
732 0.035830327827758496
733 0.035830327827758496
734 0.035830327827758496
735 0.035830327827758496
736 0.035830327827758496
737 0.035830327827758496
738 0.035830327827758496
739 0.035830327827758496
740 0.035830327827758496
741 0.035830327827758496
742 0.035830327827758496
743 0.035830327827758496
744 0.035830327827758496
745 0.035830327827758496
746 0.035830327827758496
747 0.035830327827758496
748 0.035830327827758496
749 0.035830327827758496
750 0.035830327827758496
751 0.035830327827758496
752 0.035830327827758496
753 0.035830327827758496
754 0.035830327827758496
755 0.035830327827758496
756 0.035830327827758496
757 0.035830327827758496
758 0.035830327827758496
759 0.035830327827758496
760 0.035830327827758496
761 0.035830327827758496
762 0.035830327827758496
763 0.035830327827758496
764 0.035830327827758496
765 0.035830327827758496
766 0.035830327827758496
767 0.035830327827758496
768 0.035830327827758496
769 0.035830327827758496
770 0.035830327827758496
771 0.035830327827758496
772 0.035830327827758496
773 0.035830327827758496
774 0.035830327827758496
775 0.035830327827758496
776 0.035830327827758496
777 0.035830327827758496
778 0.035830327827758496
779 0.035830327827758496
780 0.035830327827758496
781 0.035830327827758496
782 0.035830327827758496
783 0.035830327827758496
784 0.035830327827758496
785 0.035830327827758496
786 0.035830327827758496
787 0.035830327827758496
788 0.035830327827758496
789 0.035830327827758496
790 0.035830327827758496
791 0.035830327827758496
792 0.03727240378675704
793 0.03727240378675704
794 0.03727240378675704
795 0.03727240378675704
796 0.03727240378675704
797 0.03727240378675704
798 0.03727240378675704
799 0.03727240378675704
800 0.03727240378675704
801 0.03727240378675704
802 0.03727240378675704
803 0.03727240378675704
804 0.03727240378675704
805 0.03727240378675704
806 0.03727240378675704
807 0.03727240378675704
808 0.03727240378675704
809 0.03727240378675704
810 0.03727240378675704
811 0.03727240378675704
812 0.03727240378675704
813 0.03727240378675704
814 0.03727240378675704
815 0.03727240378675704
816 0.03727240378675704
817 0.03727240378675704
818 0.03727240378675704
819 0.03727240378675704
820 0.03727240378675704
821 0.03727240378675704
822 0.03727240378675704
823 0.03727240378675704
824 0.03727240378675704
825 0.03727240378675704
826 0.03727240378675704
827 0.03727240378675704
828 0.03727240378675704
829 0.03727240378675704
830 0.03727240378675704
831 0.03727240378675704
832 0.03727240378675704
833 0.03727240378675704
834 0.03727240378675704
835 0.03727240378675704
836 0.03727240378675704
837 0.03727240378675704
838 0.03727240378675704
839 0.03727240378675704
840 0.03727240378675704
841 0.03727240378675704
842 0.03727240378675704
843 0.03727240378675704
844 0.03727240378675704
845 0.03727240378675704
846 0.03727240378675704
847 0.03727240378675704
848 0.03727240378675704
849 0.03727240378675704
850 0.03727240378675704
851 0.03727240378675704
852 0.03727240378675704
853 0.03727240378675704
854 0.03727240378675704
855 0.03727240378675704
856 0.03727240378675704
857 0.03727240378675704
858 0.03727240378675704
859 0.03727240378675704
860 0.03727240378675704
861 0.03727240378675704
862 0.03727240378675704
863 0.03727240378675704
864 0.03727240378675704
865 0.03727240378675704
866 0.03727240378675704
867 0.03727240378675704
868 0.03727240378675704
869 0.03727240378675704
870 0.03727240378675704
871 0.03727240378675704
872 0.03727240378675704
873 0.03727240378675704
874 0.03727240378675704
875 0.03727240378675704
876 0.03727240378675704
877 0.03727240378675704
878 0.03727240378675704
879 0.03727240378675704
880 0.03727240378675704
881 0.03727240378675704
882 0.03727240378675704
883 0.03727240378675704
884 0.03727240378675704
885 0.03727240378675704
886 0.03727240378675704
887 0.03727240378675704
888 0.03727240378675704
889 0.03727240378675704
890 0.03727240378675704
891 0.03727240378675704
892 0.03727240378675704
893 0.03727240378675704
894 0.03727240378675704
895 0.03727240378675704
896 0.03727240378675704
897 0.03727240378675704
898 0.03727240378675704
899 0.03727240378675704
900 0.03727240378675704
901 0.03727240378675704
902 0.03727240378675704
903 0.03727240378675704
904 0.03727240378675704
905 0.03727240378675704
906 0.03727240378675704
907 0.03727240378675704
908 0.03727240378675704
909 0.03727240378675704
910 0.03727240378675704
911 0.03727240378675704
912 0.03727240378675704
913 0.03727240378675704
914 0.03727240378675704
915 0.03727240378675704
916 0.03727240378675704
917 0.03727240378675704
918 0.03727240378675704
919 0.03727240378675704
920 0.03727240378675704
921 0.03727240378675704
922 0.03727240378675704
923 0.03727240378675704
924 0.03727240378675704
925 0.03727240378675704
926 0.03727240378675704
927 0.03727240378675704
928 0.03727240378675704
929 0.03727240378675704
930 0.03727240378675704
931 0.03727240378675704
932 0.03727240378675704
933 0.03727240378675704
934 0.03727240378675704
935 0.03727240378675704
936 0.03727240378675704
937 0.03727240378675704
938 0.03727240378675704
939 0.03727240378675704
940 0.03727240378675704
941 0.03727240378675704
942 0.03727240378675704
943 0.03727240378675704
944 0.03727240378675704
945 0.03727240378675704
946 0.03727240378675704
947 0.03727240378675704
948 0.03727240378675704
949 0.03727240378675704
950 0.03727240378675704
951 0.03727240378675704
952 0.03727240378675704
953 0.03727240378675704
954 0.03727240378675704
955 0.03727240378675704
956 0.03727240378675704
957 0.03727240378675704
958 0.03727240378675704
959 0.03727240378675704
960 0.03727240378675704
961 0.03727240378675704
962 0.03727240378675704
963 0.03727240378675704
964 0.03727240378675704
965 0.03727240378675704
966 0.03727240378675704
967 0.03727240378675704
968 0.03727240378675704
969 0.03727240378675704
970 0.03727240378675704
971 0.03727240378675704
972 0.03727240378675704
973 0.03727240378675704
974 0.03727240378675704
975 0.03727240378675704
976 0.03727240378675704
977 0.03727240378675704
978 0.03727240378675704
979 0.03727240378675704
980 0.03727240378675704
981 0.03727240378675704
982 0.03727240378675704
983 0.03727240378675704
984 0.03727240378675704
985 0.03727240378675704
986 0.03727240378675704
987 0.03727240378675704
988 0.03727240378675704
989 0.03727240378675704
990 0.03727240378675704
991 0.03727240378675704
992 0.03727240378675704
993 0.03727240378675704
994 0.03727240378675704
995 0.03727240378675704
996 0.03727240378675704
997 0.03727240378675704
998 0.03727240378675704
999 0.03727240378675704
1000 0.03727240378675704

==> data/mean-ndcg-oe-sanitizer-1000-crash_class=ubsan_runtime_error_signed_integer_overflow.dat <==
1 0.01020408163265306
2 0.016642140342565892
3 0.016642140342565892
4 0.025431457854267786
5 0.025431457854267786
6 0.025431457854267786
7 0.025431457854267786
8 0.025431457854267786
9 0.028503192503900245
10 0.028503192503900245
11 0.031349549092177076
12 0.031349549092177076
13 0.031349549092177076
14 0.031349549092177076
15 0.031349549092177076
16 0.031349549092177076
17 0.03379661507756617
18 0.03379661507756617
19 0.03379661507756617
20 0.03379661507756617
21 0.03379661507756617
22 0.03379661507756617
23 0.03379661507756617
24 0.03599394445549165
25 0.03599394445549165
26 0.03599394445549165
27 0.03599394445549165
28 0.03809442233774098
29 0.040173963634582886
30 0.04841270186242366
31 0.04841270186242366
32 0.04841270186242366
33 0.04841270186242366
34 0.04841270186242366
35 0.04841270186242366
36 0.04841270186242366
37 0.04841270186242366
38 0.04841270186242366
39 0.04841270186242366
40 0.04841270186242366
41 0.04841270186242366
42 0.04841270186242366
43 0.04841270186242366
44 0.04841270186242366
45 0.04841270186242366
46 0.04841270186242366
47 0.04841270186242366
48 0.04841270186242366
49 0.04841270186242366
50 0.04841270186242366
51 0.04841270186242366
52 0.04841270186242366
53 0.04841270186242366
54 0.04841270186242366
55 0.04841270186242366
56 0.05016210594991258
57 0.05016210594991258
58 0.05016210594991258
59 0.05016210594991258
60 0.05016210594991258
61 0.05016210594991258
62 0.05016210594991258
63 0.05016210594991258
64 0.05016210594991258
65 0.05016210594991258
66 0.05016210594991258
67 0.05016210594991258
68 0.05016210594991258
69 0.05016210594991258
70 0.05016210594991258
71 0.05016210594991258
72 0.05181063112790235
73 0.05345394512541709
74 0.05673035503223387
75 0.05673035503223387
76 0.05673035503223387
77 0.05673035503223387
78 0.05673035503223387
79 0.058344432490803066
80 0.05995394716828126
81 0.05995394716828126
82 0.0631552078796984
83 0.0631552078796984
84 0.0631552078796984
85 0.06474307922054018
86 0.06474307922054018
87 0.06474307922054018
88 0.06474307922054018
89 0.06474307922054018
90 0.06474307922054018
91 0.06474307922054018
92 0.06474307922054018
93 0.06474307922054018
94 0.06474307922054018
95 0.06474307922054018
96 0.06474307922054018
97 0.06474307922054018
98 0.06474307922054018
99 0.06474307922054018
100 0.06474307922054018
101 0.06627237046168251
102 0.06779844252152449
103 0.06779844252152449
104 0.06779844252152449
105 0.06779844252152449
106 0.06779844252152449
107 0.06779844252152449
108 0.06779844252152449
109 0.06779844252152449
110 0.06779844252152449
111 0.06779844252152449
112 0.06779844252152449
113 0.06779844252152449
114 0.06779844252152449
115 0.06779844252152449
116 0.06779844252152449
117 0.06779844252152449
118 0.06927840645718585
119 0.06927840645718585
120 0.06927840645718585
121 0.06927840645718585
122 0.06927840645718585
123 0.06927840645718585
124 0.06927840645718585
125 0.06927840645718585
126 0.06927840645718585
127 0.06927840645718585
128 0.06927840645718585
129 0.06927840645718585
130 0.06927840645718585
131 0.06927840645718585
132 0.06927840645718585
133 0.06927840645718585
134 0.06927840645718585
135 0.06927840645718585
136 0.06927840645718585
137 0.06927840645718585
138 0.06927840645718585
139 0.06927840645718585
140 0.06927840645718585
141 0.06927840645718585
142 0.06927840645718585
143 0.06927840645718585
144 0.06927840645718585
145 0.06927840645718585
146 0.06927840645718585
147 0.06927840645718585
148 0.06927840645718585
149 0.06927840645718585
150 0.06927840645718585
151 0.06927840645718585
152 0.06927840645718585
153 0.07068261471010603
154 0.07068261471010603
155 0.07068261471010603
156 0.07068261471010603
157 0.07068261471010603
158 0.07068261471010603
159 0.07068261471010603
160 0.07068261471010603
161 0.07068261471010603
162 0.07068261471010603
163 0.07068261471010603
164 0.07068261471010603
165 0.07068261471010603
166 0.07068261471010603
167 0.07068261471010603
168 0.07068261471010603
169 0.07068261471010603
170 0.07068261471010603
171 0.07068261471010603
172 0.07068261471010603
173 0.07205358865856397
174 0.07205358865856397
175 0.07205358865856397
176 0.07342003491288435
177 0.07342003491288435
178 0.07342003491288435
179 0.07342003491288435
180 0.07342003491288435
181 0.07342003491288435
182 0.07342003491288435
183 0.07342003491288435
184 0.07342003491288435
185 0.07477351238806611
186 0.07477351238806611
187 0.07477351238806611
188 0.07477351238806611
189 0.07477351238806611
190 0.0761201540872793
191 0.0761201540872793
192 0.0761201540872793
193 0.0761201540872793
194 0.0761201540872793
195 0.0761201540872793
196 0.0761201540872793
197 0.0761201540872793
198 0.0761201540872793
199 0.0761201540872793
200 0.0761201540872793
201 0.0761201540872793
202 0.0761201540872793
203 0.0761201540872793
204 0.0761201540872793
205 0.0761201540872793
206 0.0761201540872793
207 0.0761201540872793
208 0.0761201540872793
209 0.0761201540872793
210 0.0761201540872793
211 0.0761201540872793
212 0.0761201540872793
213 0.0761201540872793
214 0.0761201540872793
215 0.0761201540872793
216 0.0761201540872793
217 0.0761201540872793
218 0.0761201540872793
219 0.0761201540872793
220 0.0761201540872793
221 0.0761201540872793
222 0.0761201540872793
223 0.0761201540872793
224 0.0761201540872793
225 0.0761201540872793
226 0.0761201540872793
227 0.0761201540872793
228 0.0761201540872793
229 0.0761201540872793
230 0.0761201540872793
231 0.0761201540872793
232 0.0761201540872793
233 0.0761201540872793
234 0.0761201540872793
235 0.0761201540872793
236 0.0761201540872793
237 0.0761201540872793
238 0.0761201540872793
239 0.0761201540872793
240 0.0761201540872793
241 0.0761201540872793
242 0.0761201540872793
243 0.0761201540872793
244 0.0761201540872793
245 0.0761201540872793
246 0.0774039500337103
247 0.0774039500337103
248 0.07996778901760414
249 0.07996778901760414
250 0.07996778901760414
251 0.07996778901760414
252 0.07996778901760414
253 0.07996778901760414
254 0.07996778901760414
255 0.07996778901760414
256 0.07996778901760414
257 0.07996778901760414
258 0.07996778901760414
259 0.07996778901760414
260 0.07996778901760414
261 0.07996778901760414
262 0.07996778901760414
263 0.07996778901760414
264 0.07996778901760414
265 0.07996778901760414
266 0.07996778901760414
267 0.07996778901760414
268 0.07996778901760414
269 0.07996778901760414
270 0.07996778901760414
271 0.07996778901760414
272 0.07996778901760414
273 0.07996778901760414
274 0.07996778901760414
275 0.07996778901760414
276 0.07996778901760414
277 0.07996778901760414
278 0.07996778901760414
279 0.07996778901760414
280 0.07996778901760414
281 0.07996778901760414
282 0.07996778901760414
283 0.07996778901760414
284 0.07996778901760414
285 0.07996778901760414
286 0.07996778901760414
287 0.07996778901760414
288 0.07996778901760414
289 0.07996778901760414
290 0.07996778901760414
291 0.07996778901760414
292 0.07996778901760414
293 0.07996778901760414
294 0.07996778901760414
295 0.07996778901760414
296 0.07996778901760414
297 0.07996778901760414
298 0.07996778901760414
299 0.07996778901760414
300 0.07996778901760414
301 0.07996778901760414
302 0.07996778901760414
303 0.07996778901760414
304 0.07996778901760414
305 0.07996778901760414
306 0.07996778901760414
307 0.08367082946110223
308 0.08367082946110223
309 0.08367082946110223
310 0.08367082946110223
311 0.08367082946110223
312 0.08367082946110223
313 0.08367082946110223
314 0.08367082946110223
315 0.08367082946110223
316 0.08367082946110223
317 0.08367082946110223
318 0.08367082946110223
319 0.08367082946110223
320 0.08367082946110223
321 0.08367082946110223
322 0.08367082946110223
323 0.08367082946110223
324 0.08367082946110223
325 0.08367082946110223
326 0.08367082946110223
327 0.08367082946110223
328 0.08367082946110223
329 0.08367082946110223
330 0.08367082946110223
331 0.08367082946110223
332 0.08367082946110223
333 0.08367082946110223
334 0.08367082946110223
335 0.08367082946110223
336 0.08488609228441883
337 0.08488609228441883
338 0.08488609228441883
339 0.08488609228441883
340 0.08609889628748774
341 0.08609889628748774
342 0.08609889628748774
343 0.08609889628748774
344 0.08609889628748774
345 0.08609889628748774
346 0.08609889628748774
347 0.08609889628748774
348 0.08609889628748774
349 0.08609889628748774
350 0.08609889628748774
351 0.08609889628748774
352 0.08609889628748774
353 0.08609889628748774
354 0.08609889628748774
355 0.08609889628748774
356 0.08609889628748774
357 0.08609889628748774
358 0.08609889628748774
359 0.08609889628748774
360 0.08609889628748774
361 0.08609889628748774
362 0.08609889628748774
363 0.08609889628748774
364 0.08609889628748774
365 0.08609889628748774
366 0.08609889628748774
367 0.08609889628748774
368 0.08609889628748774
369 0.08609889628748774
370 0.08609889628748774
371 0.08609889628748774
372 0.08609889628748774
373 0.08609889628748774
374 0.08609889628748774
375 0.08609889628748774
376 0.08609889628748774
377 0.08609889628748774
378 0.08609889628748774
379 0.08609889628748774
380 0.08609889628748774
381 0.08609889628748774
382 0.08609889628748774
383 0.08609889628748774
384 0.08728697646777205
385 0.08847453918567626
386 0.08847453918567626
387 0.08847453918567626
388 0.08847453918567626
389 0.08847453918567626
390 0.08847453918567626
391 0.08847453918567626
392 0.08847453918567626
393 0.08847453918567626
394 0.08847453918567626
395 0.08847453918567626
396 0.08847453918567626
397 0.08847453918567626
398 0.08847453918567626
399 0.08847453918567626
400 0.08847453918567626
401 0.08847453918567626
402 0.08847453918567626
403 0.08847453918567626
404 0.08847453918567626
405 0.08847453918567626
406 0.08847453918567626
407 0.08847453918567626
408 0.08847453918567626
409 0.08847453918567626
410 0.08847453918567626
411 0.08847453918567626
412 0.08847453918567626
413 0.08847453918567626
414 0.08847453918567626
415 0.08847453918567626
416 0.08847453918567626
417 0.08847453918567626
418 0.08847453918567626
419 0.08847453918567626
420 0.08847453918567626
421 0.08964458454485143
422 0.08964458454485143
423 0.08964458454485143
424 0.08964458454485143
425 0.08964458454485143
426 0.08964458454485143
427 0.08964458454485143
428 0.08964458454485143
429 0.08964458454485143
430 0.09081055955037691
431 0.09081055955037691
432 0.09081055955037691
433 0.09081055955037691
434 0.09081055955037691
435 0.09081055955037691
436 0.09081055955037691
437 0.09081055955037691
438 0.09081055955037691
439 0.09081055955037691
440 0.09081055955037691
441 0.09081055955037691
442 0.09081055955037691
443 0.09081055955037691
444 0.09081055955037691
445 0.09081055955037691
446 0.09081055955037691
447 0.09081055955037691
448 0.09081055955037691
449 0.09081055955037691
450 0.09081055955037691
451 0.09081055955037691
452 0.09081055955037691
453 0.09081055955037691
454 0.09081055955037691
455 0.09081055955037691
456 0.09081055955037691
457 0.09081055955037691
458 0.09081055955037691
459 0.09081055955037691
460 0.09081055955037691
461 0.09081055955037691
462 0.09081055955037691
463 0.09081055955037691
464 0.09081055955037691
465 0.09081055955037691
466 0.09081055955037691
467 0.09081055955037691
468 0.09081055955037691
469 0.09081055955037691
470 0.09081055955037691
471 0.09081055955037691
472 0.09081055955037691
473 0.09081055955037691
474 0.09081055955037691
475 0.09081055955037691
476 0.09081055955037691
477 0.09081055955037691
478 0.09081055955037691
479 0.09081055955037691
480 0.09081055955037691
481 0.09081055955037691
482 0.09081055955037691
483 0.09081055955037691
484 0.09081055955037691
485 0.09081055955037691
486 0.09081055955037691
487 0.09081055955037691
488 0.09081055955037691
489 0.09081055955037691
490 0.09081055955037691
491 0.09081055955037691
492 0.09081055955037691
493 0.09195088843592335
494 0.09195088843592335
495 0.09195088843592335
496 0.09195088843592335
497 0.09195088843592335
498 0.09195088843592335
499 0.09195088843592335
500 0.09195088843592335
501 0.09195088843592335
502 0.09195088843592335
503 0.09195088843592335
504 0.09195088843592335
505 0.09195088843592335
506 0.09195088843592335
507 0.09195088843592335
508 0.09195088843592335
509 0.09195088843592335
510 0.09195088843592335
511 0.09195088843592335
512 0.09195088843592335
513 0.09195088843592335
514 0.09195088843592335
515 0.09195088843592335
516 0.09195088843592335
517 0.09195088843592335
518 0.09195088843592335
519 0.09195088843592335
520 0.09195088843592335
521 0.09195088843592335
522 0.09195088843592335
523 0.09195088843592335
524 0.09195088843592335
525 0.09195088843592335
526 0.09195088843592335
527 0.09195088843592335
528 0.09195088843592335
529 0.09195088843592335
530 0.09195088843592335
531 0.09195088843592335
532 0.09420394450949306
533 0.09420394450949306
534 0.09532980093979687
535 0.09532980093979687
536 0.09532980093979687
537 0.09532980093979687
538 0.10432598569141288
539 0.10432598569141288
540 0.10432598569141288
541 0.10432598569141288
542 0.10432598569141288
543 0.10432598569141288
544 0.10432598569141288
545 0.10432598569141288
546 0.10432598569141288
547 0.10432598569141288
548 0.10432598569141288
549 0.10432598569141288
550 0.10432598569141288
551 0.10432598569141288
552 0.10432598569141288
553 0.10432598569141288
554 0.10432598569141288
555 0.10432598569141288
556 0.10432598569141288
557 0.10432598569141288
558 0.10432598569141288
559 0.10432598569141288
560 0.10432598569141288
561 0.10432598569141288
562 0.10432598569141288
563 0.10432598569141288
564 0.10432598569141288
565 0.10432598569141288
566 0.10432598569141288
567 0.10432598569141288
568 0.10432598569141288
569 0.10432598569141288
570 0.10432598569141288
571 0.10432598569141288
572 0.10432598569141288
573 0.10432598569141288
574 0.10432598569141288
575 0.10432598569141288
576 0.10432598569141288
577 0.10432598569141288
578 0.10432598569141288
579 0.10543755243271664
580 0.10543755243271664
581 0.10543755243271664
582 0.10543755243271664
583 0.10543755243271664
584 0.10543755243271664
585 0.10543755243271664
586 0.10543755243271664
587 0.10543755243271664
588 0.10543755243271664
589 0.10543755243271664
590 0.10543755243271664
591 0.10543755243271664
592 0.10654526035387046
593 0.10654526035387046
594 0.10654526035387046
595 0.10654526035387046
596 0.10654526035387046
597 0.10654526035387046
598 0.10654526035387046
599 0.10654526035387046
600 0.10765064840956717
601 0.10765064840956717
602 0.10765064840956717
603 0.10765064840956717
604 0.10765064840956717
605 0.10765064840956717
606 0.10765064840956717
607 0.10765064840956717
608 0.10765064840956717
609 0.10765064840956717
610 0.10765064840956717
611 0.10765064840956717
612 0.10765064840956717
613 0.10765064840956717
614 0.10765064840956717
615 0.10765064840956717
616 0.10765064840956717
617 0.10765064840956717
618 0.10765064840956717
619 0.10765064840956717
620 0.10765064840956717
621 0.10765064840956717
622 0.10765064840956717
623 0.10765064840956717
624 0.10765064840956717
625 0.10874904032897892
626 0.10874904032897892
627 0.10874904032897892
628 0.10874904032897892
629 0.10874904032897892
630 0.10874904032897892
631 0.10874904032897892
632 0.10874904032897892
633 0.10874904032897892
634 0.10874904032897892
635 0.10874904032897892
636 0.10874904032897892
637 0.10874904032897892
638 0.10874904032897892
639 0.10874904032897892
640 0.10874904032897892
641 0.10874904032897892
642 0.10874904032897892
643 0.10874904032897892
644 0.10874904032897892
645 0.10874904032897892
646 0.10874904032897892
647 0.10874904032897892
648 0.10874904032897892
649 0.10874904032897892
650 0.10874904032897892
651 0.10874904032897892
652 0.10874904032897892
653 0.10874904032897892
654 0.10874904032897892
655 0.10874904032897892
656 0.10874904032897892
657 0.10874904032897892
658 0.10874904032897892
659 0.10874904032897892
660 0.10874904032897892
661 0.10874904032897892
662 0.10874904032897892
663 0.10874904032897892
664 0.10874904032897892
665 0.10874904032897892
666 0.10874904032897892
667 0.10874904032897892
668 0.10874904032897892
669 0.10874904032897892
670 0.10874904032897892
671 0.10874904032897892
672 0.10874904032897892
673 0.10874904032897892
674 0.10874904032897892
675 0.10874904032897892
676 0.10874904032897892
677 0.10874904032897892
678 0.10874904032897892
679 0.10874904032897892
680 0.10874904032897892
681 0.10874904032897892
682 0.10874904032897892
683 0.10874904032897892
684 0.10874904032897892
685 0.10874904032897892
686 0.10874904032897892
687 0.10874904032897892
688 0.10874904032897892
689 0.10874904032897892
690 0.10874904032897892
691 0.10874904032897892
692 0.10874904032897892
693 0.10874904032897892
694 0.10874904032897892
695 0.10874904032897892
696 0.10874904032897892
697 0.10874904032897892
698 0.10874904032897892
699 0.10874904032897892
700 0.10874904032897892
701 0.10874904032897892
702 0.10874904032897892
703 0.10874904032897892
704 0.10874904032897892
705 0.10874904032897892
706 0.10874904032897892
707 0.10874904032897892
708 0.10874904032897892
709 0.10874904032897892
710 0.10874904032897892
711 0.10874904032897892
712 0.10874904032897892
713 0.10874904032897892
714 0.10874904032897892
715 0.10874904032897892
716 0.10874904032897892
717 0.10874904032897892
718 0.10874904032897892
719 0.10874904032897892
720 0.10874904032897892
721 0.10874904032897892
722 0.10874904032897892
723 0.10874904032897892
724 0.10874904032897892
725 0.10874904032897892
726 0.10874904032897892
727 0.10874904032897892
728 0.10874904032897892
729 0.10874904032897892
730 0.10874904032897892
731 0.10874904032897892
732 0.10874904032897892
733 0.10874904032897892
734 0.10874904032897892
735 0.10874904032897892
736 0.10874904032897892
737 0.10874904032897892
738 0.10874904032897892
739 0.10874904032897892
740 0.10874904032897892
741 0.10874904032897892
742 0.10874904032897892
743 0.10874904032897892
744 0.10874904032897892
745 0.10874904032897892
746 0.10874904032897892
747 0.10874904032897892
748 0.10874904032897892
749 0.10874904032897892
750 0.10874904032897892
751 0.10874904032897892
752 0.10874904032897892
753 0.10874904032897892
754 0.10874904032897892
755 0.10874904032897892
756 0.10874904032897892
757 0.10874904032897892
758 0.10874904032897892
759 0.10874904032897892
760 0.10874904032897892
761 0.10874904032897892
762 0.10874904032897892
763 0.10874904032897892
764 0.10874904032897892
765 0.10874904032897892
766 0.10874904032897892
767 0.10874904032897892
768 0.10874904032897892
769 0.10874904032897892
770 0.10874904032897892
771 0.10874904032897892
772 0.10874904032897892
773 0.10874904032897892
774 0.10874904032897892
775 0.10874904032897892
776 0.10874904032897892
777 0.10874904032897892
778 0.10874904032897892
779 0.10874904032897892
780 0.10874904032897892
781 0.10874904032897892
782 0.10874904032897892
783 0.10874904032897892
784 0.10874904032897892
785 0.10874904032897892
786 0.10874904032897892
787 0.10874904032897892
788 0.10874904032897892
789 0.10874904032897892
790 0.10874904032897892
791 0.10874904032897892
792 0.10980852470701866
793 0.10980852470701866
794 0.10980852470701866
795 0.10980852470701866
796 0.10980852470701866
797 0.10980852470701866
798 0.10980852470701866
799 0.10980852470701866
800 0.10980852470701866
801 0.10980852470701866
802 0.10980852470701866
803 0.10980852470701866
804 0.10980852470701866
805 0.10980852470701866
806 0.10980852470701866
807 0.10980852470701866
808 0.10980852470701866
809 0.10980852470701866
810 0.10980852470701866
811 0.10980852470701866
812 0.10980852470701866
813 0.10980852470701866
814 0.10980852470701866
815 0.10980852470701866
816 0.10980852470701866
817 0.10980852470701866
818 0.10980852470701866
819 0.10980852470701866
820 0.10980852470701866
821 0.10980852470701866
822 0.10980852470701866
823 0.10980852470701866
824 0.10980852470701866
825 0.10980852470701866
826 0.10980852470701866
827 0.10980852470701866
828 0.10980852470701866
829 0.10980852470701866
830 0.10980852470701866
831 0.10980852470701866
832 0.10980852470701866
833 0.10980852470701866
834 0.10980852470701866
835 0.10980852470701866
836 0.10980852470701866
837 0.10980852470701866
838 0.10980852470701866
839 0.10980852470701866
840 0.10980852470701866
841 0.10980852470701866
842 0.10980852470701866
843 0.10980852470701866
844 0.10980852470701866
845 0.10980852470701866
846 0.10980852470701866
847 0.10980852470701866
848 0.10980852470701866
849 0.10980852470701866
850 0.10980852470701866
851 0.10980852470701866
852 0.10980852470701866
853 0.10980852470701866
854 0.10980852470701866
855 0.10980852470701866
856 0.10980852470701866
857 0.10980852470701866
858 0.10980852470701866
859 0.10980852470701866
860 0.10980852470701866
861 0.10980852470701866
862 0.10980852470701866
863 0.10980852470701866
864 0.10980852470701866
865 0.10980852470701866
866 0.10980852470701866
867 0.10980852470701866
868 0.10980852470701866
869 0.10980852470701866
870 0.10980852470701866
871 0.10980852470701866
872 0.10980852470701866
873 0.10980852470701866
874 0.10980852470701866
875 0.10980852470701866
876 0.10980852470701866
877 0.10980852470701866
878 0.10980852470701866
879 0.10980852470701866
880 0.10980852470701866
881 0.10980852470701866
882 0.10980852470701866
883 0.10980852470701866
884 0.10980852470701866
885 0.10980852470701866
886 0.10980852470701866
887 0.10980852470701866
888 0.10980852470701866
889 0.10980852470701866
890 0.10980852470701866
891 0.10980852470701866
892 0.10980852470701866
893 0.10980852470701866
894 0.10980852470701866
895 0.10980852470701866
896 0.10980852470701866
897 0.10980852470701866
898 0.10980852470701866
899 0.10980852470701866
900 0.10980852470701866
901 0.10980852470701866
902 0.10980852470701866
903 0.10980852470701866
904 0.10980852470701866
905 0.10980852470701866
906 0.10980852470701866
907 0.10980852470701866
908 0.10980852470701866
909 0.10980852470701866
910 0.10980852470701866
911 0.10980852470701866
912 0.10980852470701866
913 0.10980852470701866
914 0.10980852470701866
915 0.10980852470701866
916 0.10980852470701866
917 0.10980852470701866
918 0.10980852470701866
919 0.10980852470701866
920 0.10980852470701866
921 0.10980852470701866
922 0.10980852470701866
923 0.10980852470701866
924 0.10980852470701866
925 0.10980852470701866
926 0.10980852470701866
927 0.10980852470701866
928 0.10980852470701866
929 0.10980852470701866
930 0.10980852470701866
931 0.10980852470701866
932 0.10980852470701866
933 0.10980852470701866
934 0.10980852470701866
935 0.10980852470701866
936 0.10980852470701866
937 0.10980852470701866
938 0.10980852470701866
939 0.10980852470701866
940 0.10980852470701866
941 0.10980852470701866
942 0.10980852470701866
943 0.10980852470701866
944 0.10980852470701866
945 0.10980852470701866
946 0.10980852470701866
947 0.10980852470701866
948 0.10980852470701866
949 0.10980852470701866
950 0.10980852470701866
951 0.10980852470701866
952 0.10980852470701866
953 0.10980852470701866
954 0.10980852470701866
955 0.10980852470701866
956 0.10980852470701866
957 0.10980852470701866
958 0.10980852470701866
959 0.10980852470701866
960 0.10980852470701866
961 0.10980852470701866
962 0.10980852470701866
963 0.10980852470701866
964 0.10980852470701866
965 0.10980852470701866
966 0.10980852470701866
967 0.10980852470701866
968 0.10980852470701866
969 0.10980852470701866
970 0.10980852470701866
971 0.10980852470701866
972 0.10980852470701866
973 0.10980852470701866
974 0.10980852470701866
975 0.10980852470701866
976 0.10980852470701866
977 0.10980852470701866
978 0.10980852470701866
979 0.10980852470701866
980 0.10980852470701866
981 0.10980852470701866
982 0.10980852470701866
983 0.10980852470701866
984 0.10980852470701866
985 0.10980852470701866
986 0.10980852470701866
987 0.10980852470701866
988 0.10980852470701866
989 0.10980852470701866
990 0.10980852470701866
991 0.10980852470701866
992 0.10980852470701866
993 0.10980852470701866
994 0.10980852470701866
995 0.10980852470701866
996 0.10980852470701866
997 0.10980852470701866
998 0.10980852470701866
999 0.10980852470701866
1000 0.10980852470701866

==> data/mean-ndcg-oe-sanitizer-1000-nofilter.dat <==
1 0.07464528069093153
2 0.0909926277914874
3 0.1005546265576811
4 0.10400854096542578
5 0.10663369881834368
6 0.10927064283148143
7 0.11071008350596219
8 0.11246158498102177
9 0.11376152944101428
10 0.11518812944751833
11 0.11708101803614412
12 0.11724772880383524
13 0.11740975812834924
14 0.1218309948308013
15 0.12938805837182538
16 0.13059546388505536
17 0.1314831102758072
18 0.13279013076951462
19 0.1353594138274268
20 0.13592121579830146
21 0.13716624628439533
22 0.13934825471827575
23 0.14069374695754489
24 0.14467903281263492
25 0.14664768845933476
26 0.1469071701593436
27 0.14844706847650468
28 0.15060585697238835
29 0.15211451864116446
30 0.1531106893337349
31 0.1558250631770414
32 0.15606965276762813
33 0.15655469072501943
34 0.15727631572894463
35 0.15906619608320685
36 0.16048723534297174
37 0.16389623655233407
38 0.16424639144348185
39 0.16552148093873187
40 0.16644265261665384
41 0.16701467304668274
42 0.1681515566564836
43 0.16984652196413605
44 0.17085749735230968
45 0.1715276118376152
46 0.17208292129676606
47 0.17219337918186847
48 0.17219337918186847
49 0.17219337918186847
50 0.17230213392239216
51 0.17262679474333348
52 0.17273449581060554
53 0.17273449581060554
54 0.1732680235417748
55 0.17348047935151462
56 0.17369200507708388
57 0.17421855436660805
58 0.17463802781827223
59 0.17526465511351763
60 0.17588876281995627
61 0.17661401973093668
62 0.17661401973093668
63 0.1769224713040397
64 0.17712734193478114
65 0.17886239647927463
66 0.17896409349144127
67 0.1791667733803519
68 0.17946974498203952
69 0.17997298748569013
70 0.18047455538288829
71 0.18097448297200952
72 0.1812734752004666
73 0.18186956935872614
74 0.18375133223549758
75 0.18394880672439926
76 0.1840472468327706
77 0.18512688093922477
78 0.18551833056023798
79 0.1856159120475543
80 0.18590782896006416
81 0.18619893305756488
82 0.18668277566971614
83 0.18726181745259857
84 0.1873580673384852
85 0.18783805312319368
86 0.18802955042457573
87 0.18822055891653844
88 0.18841108656959346
89 0.1887911956922443
90 0.18898078469445265
91 0.18935904623338587
92 0.18945338606577505
93 0.18964162156312384
94 0.1901111167719864
95 0.19048585126509152
96 0.19076626548916853
97 0.1909527901170794
98 0.19169724021268905
99 0.19169724021268905
100 0.19197519915758177
101 0.1924374772008635
102 0.19252973818905877
103 0.19299008345903845
104 0.19317384294313322
105 0.19317384294313322
106 0.19344836916158858
107 0.1938136768864077
108 0.1938136768864077
109 0.19463241067290502
110 0.194904797508657
111 0.1953579126710581
112 0.1959006284703991
113 0.19635205030283545
114 0.1977038230940053
115 0.19824354737726976
116 0.19878229881599407
117 0.1993200891460591
118 0.19940956259806084
119 0.19967751377131304
120 0.19976667627171954
121 0.19976667627171954
122 0.1998555350196172
123 0.1998555350196172
124 0.20003265883539895
125 0.2002979068201308
126 0.2002979068201308
127 0.20047416486190398
128 0.20056215275956182
129 0.20100139431072467
130 0.20117681476988686
131 0.20117681476988686
132 0.2012642532462123
133 0.2012642532462123
134 0.20152577050821208
135 0.20161281197284106
136 0.20169972382939452
137 0.2019600745463219
138 0.2019600745463219
139 0.20230619807360506
140 0.2025654173644637
141 0.20291055021232232
142 0.2029967114179067
143 0.20316879219869086
144 0.20334063369096383
145 0.20351223819706935
146 0.203597923088917
147 0.203597923088917
148 0.203597923088917
149 0.20368326250225946
150 0.2040241680848691
151 0.20410928250482738
152 0.2043642929133563
153 0.2043642929133563
154 0.20453386207183824
155 0.20453386207183824
156 0.20470300126836186
157 0.2047874648040944
158 0.20504054002079547
159 0.20504054002079547
160 0.20504054002079547
161 0.20512458848853848
162 0.2052085354155793
163 0.20529238166577482
164 0.20529238166577482
165 0.20537602910277486
166 0.20537602910277486
167 0.20545948103143594
168 0.2057929025668183
169 0.2059594218263696
170 0.20604258648149967
171 0.20604258648149967
172 0.20637449448137132
173 0.20637449448137132
174 0.20637449448137132
175 0.20637449448137132
176 0.20662232618943438
177 0.20670484694166594
178 0.20703457346864976
179 0.20711691666709126
180 0.20728142755317985
181 0.207445764266095
182 0.207445764266095
183 0.207445764266095
184 0.20760958630842288
185 0.20760958630842288
186 0.20818178485265784
187 0.20834510364030273
188 0.20875298738139403
189 0.2094049450177084
190 0.2094049450177084
191 0.20964894219481275
192 0.20973019430373852
193 0.2098113667012404
194 0.2098113667012404
195 0.2098113667012404
196 0.21013511319933234
197 0.2103776905922605
198 0.2103776905922605
199 0.2103776905922605
200 0.2103776905922605
201 0.21053879952679316
202 0.21053879952679316
203 0.21053879952679316
204 0.210619130895351
205 0.210619130895351
206 0.21069931601162067
207 0.21069931601162067
208 0.21069931601162067
209 0.21077928535467477
210 0.21077928535467477
211 0.21085911318802697
212 0.21085911318802697
213 0.21085911318802697
214 0.21085911318802697
215 0.21093866342599416
216 0.21125659118436663
217 0.21125659118436663
218 0.21125659118436663
219 0.21125659118436663
220 0.2114150171897003
221 0.2114150171897003
222 0.211494098212931
223 0.21157311385297362
224 0.21165206450837454
225 0.21173095057340846
226 0.21173095057340846
227 0.21173095057340846
228 0.2118096451912398
229 0.2118096451912398
230 0.2118096451912398
231 0.2120451649054979
232 0.2121236095321711
233 0.2122019925764373
234 0.21228031439690578
235 0.21228031439690578
236 0.21235851483095997
237 0.21235851483095997
238 0.21243659526962563
239 0.21243659526962563
240 0.21243659526962563
241 0.21251449826248228
242 0.21282587630249283
243 0.2134481671387147
244 0.21352589566191904
245 0.21352589566191904
246 0.21360350948224618
247 0.21360350948224618
248 0.21375851023512812
249 0.21422317494923082
250 0.21445533945113587
251 0.21484200204297293
252 0.21484200204297293
253 0.2149964462776359
254 0.21507361363720767
255 0.21522783942375917
256 0.21538195685517636
257 0.21584398580020858
258 0.21584398580020858
259 0.21592088368878506
260 0.21592088368878506
261 0.21592088368878506
262 0.21592088368878506
263 0.21592088368878506
264 0.21592088368878506
265 0.21599746736553954
266 0.21607399960933513
267 0.21630344282461814
268 0.21630344282461814
269 0.21630344282461814
270 0.2164561010206127
271 0.2164561010206127
272 0.21653233006535771
273 0.2166085094555955
274 0.2166846394365109
275 0.2166846394365109
276 0.2166846394365109
277 0.2166846394365109
278 0.2166846394365109
279 0.21683641251291141
280 0.21683641251291141
281 0.21691220331752673
282 0.21691220331752673
283 0.21706359529010202
284 0.21706359529010202
285 0.2171391973579221
286 0.2171391973579221
287 0.21721470639210505
288 0.21721470639210505
289 0.21721470639210505
290 0.21721470639210505
291 0.21721470639210505
292 0.21721470639210505
293 0.21721470639210505
294 0.21721470639210505
295 0.21721470639210505
296 0.21721470639210505
297 0.21743987630242023
298 0.217589901356073
299 0.21766486997178924
300 0.21766486997178924
301 0.21766486997178924
302 0.21766486997178924
303 0.21766486997178924
304 0.217814373947506
305 0.217814373947506
306 0.217814373947506
307 0.217814373947506
308 0.217814373947506
309 0.217814373947506
310 0.217814373947506
311 0.217814373947506
312 0.217814373947506
313 0.21803749559400987
314 0.21803749559400987
315 0.21803749559400987
316 0.21811174667403543
317 0.2181859571674977
318 0.21833429732443188
319 0.21848255699194452
320 0.21848255699194452
321 0.21848255699194452
322 0.21848255699194452
323 0.21848255699194452
324 0.21863041923293258
325 0.2187043111042224
326 0.2187043111042224
327 0.2187043111042224
328 0.2187043111042224
329 0.2187043111042224
330 0.2187043111042224
331 0.2187043111042224
332 0.2188515542812653
333 0.21899872148198823
334 0.2191458130115405
335 0.21936633725358054
336 0.21936633725358054
337 0.21943977041624937
338 0.21943977041624937
339 0.2195864880919743
340 0.2195864880919743
341 0.2195864880919743
342 0.21965973653678372
343 0.21965973653678372
344 0.21965973653678372
345 0.21965973653678372
346 0.21980594304524678
347 0.21987901035246132
348 0.21987901035246132
349 0.21995200617969157
350 0.22038976793400283
351 0.22046269282707093
352 0.22053558245543364
353 0.22060843695279506
354 0.22068125645196063
355 0.2207540410848459
356 0.22097229077776176
357 0.22097229077776176
358 0.22097229077776176
359 0.2210449372471729
360 0.2210449372471729
361 0.2210449372471729
362 0.2210449372471729
363 0.2210449372471729
364 0.2210449372471729
365 0.22111738028273328
366 0.22111738028273328
367 0.2211897564969717
368 0.2211897564969717
369 0.22126206637422433
370 0.22126206637422433
371 0.22126206637422433
372 0.22126206637422433
373 0.22133424500578477
374 0.22140639111906468
375 0.22140639111906468
376 0.2214784725423639
377 0.22155052179250675
378 0.22162253898308915
379 0.22183849471480754
380 0.22183849471480754
381 0.22183849471480754
382 0.22183849471480754
383 0.22183849471480754
384 0.22183849471480754
385 0.22191029061015274
386 0.22191029061015274
387 0.22191029061015274
388 0.22191029061015274
389 0.22191029061015274
390 0.22191029061015274
391 0.22191029061015274
392 0.22191029061015274
393 0.22191029061015274
394 0.22191029061015274
395 0.22191029061015274
396 0.22191029061015274
397 0.22191029061015274
398 0.22191029061015274
399 0.22191029061015274
400 0.22191029061015274
401 0.22198160022292912
402 0.22205288030266582
403 0.2221241309469167
404 0.2221241309469167
405 0.2221241309469167
406 0.22219529386433057
407 0.22233756159726123
408 0.22233756159726123
409 0.22233756159726123
410 0.22233756159726123
411 0.22233756159726123
412 0.22233756159726123
413 0.22233756159726123
414 0.22240849472933796
415 0.22240849472933796
416 0.22240849472933796
417 0.22240849472933796
418 0.22240849472933796
419 0.22240849472933796
420 0.22240849472933796
421 0.22240849472933796
422 0.22247920390082784
423 0.22247920390082784
424 0.22247920390082784
425 0.222549830535602
426 0.222549830535602
427 0.222549830535602
428 0.222549830535602
429 0.222549830535602
430 0.22262032131323403
431 0.22262032131323403
432 0.22262032131323403
433 0.22262032131323403
434 0.22262032131323403
435 0.22262032131323403
436 0.22262032131323403
437 0.22262032131323403
438 0.22262032131323403
439 0.22262032131323403
440 0.22262032131323403
441 0.22262032131323403
442 0.22262032131323403
443 0.22262032131323403
444 0.22269044257720783
445 0.22290072896378912
446 0.22297079870090705
447 0.22297079870090705
448 0.22297079870090705
449 0.22304079171897978
450 0.22304079171897978
451 0.22304079171897978
452 0.22304079171897978
453 0.22311068349458085
454 0.2231805501443857
455 0.2231805501443857
456 0.2231805501443857
457 0.22325034185424955
458 0.22332010872869437
459 0.22332010872869437
460 0.22332010872869437
461 0.22345949432205442
462 0.22359883081346343
463 0.22359883081346343
464 0.22359883081346343
465 0.22359883081346343
466 0.22373797229402687
467 0.22373797229402687
468 0.22380749469574412
469 0.22380749469574412
470 0.22380749469574412
471 0.22380749469574412
472 0.2239463477738342
473 0.2239463477738342
474 0.2239463477738342
475 0.2239463477738342
476 0.2239463477738342
477 0.2239463477738342
478 0.2239463477738342
479 0.2239463477738342
480 0.2239463477738342
481 0.2239463477738342
482 0.2239463477738342
483 0.2239463477738342
484 0.2239463477738342
485 0.2239463477738342
486 0.2239463477738342
487 0.22401542416953238
488 0.22401542416953238
489 0.22401542416953238
490 0.22401542416953238
491 0.22401542416953238
492 0.22401542416953238
493 0.22401542416953238
494 0.22401542416953238
495 0.22401542416953238
496 0.22408429724291518
497 0.2241531480256364
498 0.224221976576792
499 0.224221976576792
500 0.224221976576792
501 0.224221976576792
502 0.224221976576792
503 0.224221976576792
504 0.224221976576792
505 0.2243593257001274
506 0.22456528407905202
507 0.22483980840277826
508 0.22483980840277826
509 0.22483980840277826
510 0.22483980840277826
511 0.22483980840277826
512 0.22483980840277826
513 0.22490831038649256
514 0.22504527170840272
515 0.22511373110119354
516 0.22511373110119354
517 0.22511373110119354
518 0.22511373110119354
519 0.22511373110119354
520 0.22511373110119354
521 0.22511373110119354
522 0.22511373110119354
523 0.22518202228451362
524 0.22518202228451362
525 0.22525027194433875
526 0.22525027194433875
527 0.22525027194433875
528 0.22525027194433875
529 0.22525027194433875
530 0.22531841870034694
531 0.22531841870034694
532 0.22531841870034694
533 0.22552267557559927
534 0.22552267557559927
535 0.22552267557559927
536 0.22559070052088914
537 0.22559070052088914
538 0.22559070052088914
539 0.22559070052088914
540 0.22559070052088914
541 0.22559070052088914
542 0.22559070052088914
543 0.22559070052088914
544 0.22572643110764654
545 0.22572643110764654
546 0.22572643110764654
547 0.2258620435435186
548 0.2258620435435186
549 0.2258620435435186
550 0.2258620435435186
551 0.2258620435435186
552 0.2258620435435186
553 0.2258620435435186
554 0.2258620435435186
555 0.2258620435435186
556 0.2258620435435186
557 0.2258620435435186
558 0.2258620435435186
559 0.2258620435435186
560 0.22592959860366324
561 0.22599713466171212
562 0.22599713466171212
563 0.22599713466171212
564 0.22599713466171212
565 0.22599713466171212
566 0.22599713466171212
567 0.22599713466171212
568 0.22599713466171212
569 0.22606452028738566
570 0.22613188730433506
571 0.22613188730433506
572 0.22613188730433506
573 0.22613188730433506
574 0.2261991803127255
575 0.2261991803127255
576 0.22626643657020198
577 0.22626643657020198
578 0.22626643657020198
579 0.22626643657020198
580 0.22626643657020198
581 0.22626643657020198
582 0.22633358357200312
583 0.22633358357200312
584 0.22633358357200312
585 0.22633358357200312
586 0.22633358357200312
587 0.22640064065002524
588 0.22640064065002524
589 0.22640064065002524
590 0.226467644254533
591 0.226467644254533
592 0.226467644254533
593 0.226467644254533
594 0.226467644254533
595 0.226467644254533
596 0.22653454197377523
597 0.22653454197377523
598 0.22653454197377523
599 0.22653454197377523
600 0.22653454197377523
601 0.22653454197377523
602 0.22653454197377523
603 0.22653454197377523
604 0.22653454197377523
605 0.22653454197377523
606 0.22653454197377523
607 0.22653454197377523
608 0.22653454197377523
609 0.22653454197377523
610 0.22653454197377523
611 0.22653454197377523
612 0.22653454197377523
613 0.22653454197377523
614 0.22653454197377523
615 0.22653454197377523
616 0.22653454197377523
617 0.22653454197377523
618 0.22653454197377523
619 0.22666755078634687
620 0.22666755078634687
621 0.22666755078634687
622 0.22666755078634687
623 0.22666755078634687
624 0.22666755078634687
625 0.2268003606667939
626 0.2268003606667939
627 0.2268003606667939
628 0.22686671634135078
629 0.22693305566239685
630 0.22693305566239685
631 0.22693305566239685
632 0.22693305566239685
633 0.22699932990791033
634 0.22699932990791033
635 0.22699932990791033
636 0.22699932990791033
637 0.22699932990791033
638 0.22699932990791033
639 0.22699932990791033
640 0.22699932990791033
641 0.2271316212948892
642 0.2271316212948892
643 0.2271316212948892
644 0.2271316212948892
645 0.2271316212948892
646 0.2271316212948892
647 0.2271976719430276
648 0.22726370686226446
649 0.22726370686226446
650 0.22726370686226446
651 0.22726370686226446
652 0.22726370686226446
653 0.22726370686226446
654 0.22732964806958503
655 0.22739557376744934
656 0.22759330442537887
657 0.2276591991969259
658 0.2276591991969259
659 0.2276591991969259
660 0.2276591991969259
661 0.2276591991969259
662 0.2276591991969259
663 0.2276591991969259
664 0.2276591991969259
665 0.2277249714818325
666 0.22779072859123503
667 0.22785647055485395
668 0.22792219740230527
669 0.22792219740230527
670 0.22792219740230527
671 0.22792219740230527
672 0.22792219740230527
673 0.22792219740230527
674 0.22792219740230527
675 0.22798781925719522
676 0.22805342622915906
677 0.2281190183468985
678 0.2281190183468985
679 0.2281190183468985
680 0.2281190183468985
681 0.22818455133278417
682 0.22825006960647806
683 0.22825006960647806
684 0.22825006960647806
685 0.22825006960647806
686 0.22831552931159146
687 0.22844641957666667
688 0.22844641957666667
689 0.22844641957666667
690 0.22844641957666667
691 0.22844641957666667
692 0.22851179225903082
693 0.2285771505332508
694 0.22864249442640863
695 0.22864249442640863
696 0.22864249442640863
697 0.22870779533796348
698 0.22870779533796348
699 0.22877306772886732
700 0.22877306772886732
701 0.22877306772886732
702 0.22877306772886732
703 0.22877306772886732
704 0.22877306772886732
705 0.22877306772886732
706 0.22877306772886732
707 0.22883822709180687
708 0.22883822709180687
709 0.22883822709180687
710 0.22883822709180687
711 0.22883822709180687
712 0.22890331665506258
713 0.22903346801490934
714 0.22903346801490934
715 0.22903346801490934
716 0.22903346801490934
717 0.22903346801490934
718 0.22903346801490934
719 0.22903346801490934
720 0.22903346801490934
721 0.22909843353349185
722 0.22909843353349185
723 0.22909843353349185
724 0.22909843353349185
725 0.22929316663252367
726 0.22929316663252367
727 0.22929316663252367
728 0.22929316663252367
729 0.22929316663252367
730 0.22929316663252367
731 0.2293579966667503
732 0.2293579966667503
733 0.2293579966667503
734 0.2293579966667503
735 0.2293579966667503
736 0.22942275986013042
737 0.22942275986013042
738 0.22942275986013042
739 0.22942275986013042
740 0.22942275986013042
741 0.22942275986013042
742 0.22942275986013042
743 0.22942275986013042
744 0.22942275986013042
745 0.22942275986013042
746 0.22942275986013042
747 0.22942275986013042
748 0.22942275986013042
749 0.22948735199727624
750 0.2295519311363534
751 0.2295519311363534
752 0.22961648434677118
753 0.22961648434677118
754 0.22961648434677118
755 0.22961648434677118
756 0.22961648434677118
757 0.22961648434677118
758 0.22961648434677118
759 0.22961648434677118
760 0.22961648434677118
761 0.22961648434677118
762 0.22961648434677118
763 0.22961648434677118
764 0.22961648434677118
765 0.22961648434677118
766 0.22968085853211143
767 0.22968085853211143
768 0.22968085853211143
769 0.22968085853211143
770 0.22968085853211143
771 0.22968085853211143
772 0.22968085853211143
773 0.22968085853211143
774 0.22968085853211143
775 0.22968085853211143
776 0.22968085853211143
777 0.22968085853211143
778 0.22968085853211143
779 0.22968085853211143
780 0.22968085853211143
781 0.22968085853211143
782 0.22968085853211143
783 0.22968085853211143
784 0.22968085853211143
785 0.22968085853211143
786 0.22968085853211143
787 0.22968085853211143
788 0.22974495981461848
789 0.22980904892808157
790 0.22987312589250555
791 0.22987312589250555
792 0.23000123134475467
793 0.23000123134475467
794 0.2300652599118946
795 0.2300652599118946
796 0.2300652599118946
797 0.2300652599118946
798 0.2300652599118946
799 0.2300652599118946
800 0.2300652599118946
801 0.2300652599118946
802 0.2300652599118946
803 0.2300652599118946
804 0.2300652599118946
805 0.2300652599118946
806 0.2300652599118946
807 0.2300652599118946
808 0.2300652599118946
809 0.2300652599118946
810 0.2300652599118946
811 0.2300652599118946
812 0.2300652599118946
813 0.2300652599118946
814 0.2300652599118946
815 0.23012903948365612
816 0.23012903948365612
817 0.23012903948365612
818 0.23012903948365612
819 0.23012903948365612
820 0.23012903948365612
821 0.23012903948365612
822 0.23012903948365612
823 0.23012903948365612
824 0.23012903948365612
825 0.23012903948365612
826 0.23019269192606606
827 0.23019269192606606
828 0.23019269192606606
829 0.23019269192606606
830 0.2302562986825765
831 0.2302562986825765
832 0.23031988270300285
833 0.23031988270300285
834 0.23031988270300285
835 0.23031988270300285
836 0.23031988270300285
837 0.23031988270300285
838 0.23031988270300285
839 0.23031988270300285
840 0.23031988270300285
841 0.23031988270300285
842 0.23031988270300285
843 0.23031988270300285
844 0.23031988270300285
845 0.23051019652913046
846 0.23057362335506632
847 0.23063703908189997
848 0.23070044372658924
849 0.23070044372658924
850 0.23070044372658924
851 0.23070044372658924
852 0.23070044372658924
853 0.23070044372658924
854 0.23070044372658924
855 0.23070044372658924
856 0.23076376031906043
857 0.23076376031906043
858 0.23076376031906043
859 0.23076376031906043
860 0.23076376031906043
861 0.23082702241811548
862 0.23089027366763354
863 0.23089027366763354
864 0.2309535032668705
865 0.2310799408636811
866 0.2310799408636811
867 0.2310799408636811
868 0.2310799408636811
869 0.2310799408636811
870 0.2310799408636811
871 0.2310799408636811
872 0.2310799408636811
873 0.2310799408636811
874 0.2310799408636811
875 0.2310799408636811
876 0.2310799408636811
877 0.2310799408636811
878 0.2310799408636811
879 0.2310799408636811
880 0.2310799408636811
881 0.2310799408636811
882 0.23114297848370163
883 0.23114297848370163
884 0.23114297848370163
885 0.23114297848370163
886 0.23114297848370163
887 0.23114297848370163
888 0.23114297848370163
889 0.23114297848370163
890 0.23114297848370163
891 0.23114297848370163
892 0.23114297848370163
893 0.23114297848370163
894 0.23114297848370163
895 0.23120588057617297
896 0.23120588057617297
897 0.23120588057617297
898 0.23120588057617297
899 0.23120588057617297
900 0.23120588057617297
901 0.23120588057617297
902 0.23120588057617297
903 0.231268700525643
904 0.231268700525643
905 0.231268700525643
906 0.231268700525643
907 0.231268700525643
908 0.231268700525643
909 0.231268700525643
910 0.231268700525643
911 0.231268700525643
912 0.231268700525643
913 0.231268700525643
914 0.231268700525643
915 0.231268700525643
916 0.231268700525643
917 0.231268700525643
918 0.23139403739963696
919 0.23139403739963696
920 0.23139403739963696
921 0.23139403739963696
922 0.23139403739963696
923 0.23139403739963696
924 0.23139403739963696
925 0.23139403739963696
926 0.23139403739963696
927 0.23139403739963696
928 0.23139403739963696
929 0.2314565967454867
930 0.2314565967454867
931 0.2314565967454867
932 0.2314565967454867
933 0.2314565967454867
934 0.2314565967454867
935 0.2314565967454867
936 0.2314565967454867
937 0.2314565967454867
938 0.2314565967454867
939 0.2314565967454867
940 0.2314565967454867
941 0.2314565967454867
942 0.2314565967454867
943 0.2314565967454867
944 0.2314565967454867
945 0.2314565967454867
946 0.2315189907356886
947 0.2315189907356886
948 0.2315189907356886
949 0.2315189907356886
950 0.23164370201519055
951 0.23170604809987475
952 0.23170604809987475
953 0.23170604809987475
954 0.23170604809987475
955 0.23170604809987475
956 0.23170604809987475
957 0.23170604809987475
958 0.23170604809987475
959 0.23170604809987475
960 0.23170604809987475
961 0.23170604809987475
962 0.23170604809987475
963 0.23170604809987475
964 0.23170604809987475
965 0.23170604809987475
966 0.23170604809987475
967 0.2317682430441389
968 0.2317682430441389
969 0.2317682430441389
970 0.2317682430441389
971 0.23207903135675537
972 0.23207903135675537
973 0.23207903135675537
974 0.23207903135675537
975 0.23207903135675537
976 0.23214114269462022
977 0.23226534691390474
978 0.23226534691390474
979 0.23226534691390474
980 0.23226534691390474
981 0.23226534691390474
982 0.23226534691390474
983 0.23226534691390474
984 0.23232738476509912
985 0.23232738476509912
986 0.23232738476509912
987 0.23232738476509912
988 0.23232738476509912
989 0.2323893770770343
990 0.2323893770770343
991 0.2323893770770343
992 0.2323893770770343
993 0.2323893770770343
994 0.2323893770770343
995 0.23251325318678073
996 0.23251325318678073
997 0.23251325318678073
998 0.23251325318678073
999 0.23251325318678073
1000 0.23251325318678073

==> data/mean-ndcg-oe-sanitizer-1000-sanitizer=address.dat <==
1 0.008028545941123996
2 0.013093994453294485
3 0.015324146103606709
4 0.017245094177083038
5 0.01897057503004709
6 0.020877125540883973
7 0.02355330752125863
8 0.024397548939953714
9 0.025740234023200734
10 0.029092457700393
11 0.030336627841566644
12 0.030818765494425377
13 0.031053064812032155
14 0.031509724981184366
15 0.03217877047627803
16 0.035015931089602666
17 0.03587164015853445
18 0.037341633373134335
19 0.03981847419197208
20 0.04164633524306269
21 0.04244649161850452
22 0.04422131995491623
23 0.044999568989654966
24 0.04538375860435023
25 0.04595310575926556
26 0.049892899046509294
27 0.05007846068582822
28 0.05026208854707749
29 0.05044388609131523
30 0.05044388609131523
31 0.05151435888346509
32 0.05222172681627708
33 0.05239707171568192
34 0.05344056335828915
35 0.05430330378477119
36 0.05635816965460056
37 0.05669813649211487
38 0.05669813649211487
39 0.05703337614369223
40 0.05703337614369223
41 0.05736423970018709
42 0.05769303333649166
43 0.05900021799956843
44 0.05932508490495636
45 0.059648086861745025
46 0.059648086861745025
47 0.06028698866995571
48 0.060922505506901335
49 0.06139668165356205
50 0.061553944306897354
51 0.061553944306897354
52 0.06233263935617496
53 0.06357271316792479
54 0.06403561153664492
55 0.06434282908132664
56 0.06434282908132664
57 0.06434282908132664
58 0.06479775758164844
59 0.06479775758164844
60 0.0649481706937711
61 0.06524781169101826
62 0.06539705359896669
63 0.06569440715234166
64 0.06569440715234166
65 0.06598957674006521
66 0.06657780459634412
67 0.06687088586300255
68 0.06730899198819043
69 0.06818223669657678
70 0.0683272931749636
71 0.0687610394489862
72 0.06919339127978816
73 0.06933705298519088
74 0.06976669817368515
75 0.06990947522386787
76 0.07076355951826538
77 0.07090548530583836
78 0.07133002132434575
79 0.07147112711465776
80 0.07147112711465776
81 0.07161144223272159
82 0.07161144223272159
83 0.07244875421314304
84 0.07258793446740015
85 0.07328200847008746
86 0.07355891937601103
87 0.0736970214123498
88 0.073972530177383
89 0.073972530177383
90 0.07410960590110277
91 0.0743830947300995
92 0.0743830947300995
93 0.07451919184927985
94 0.07465497271164671
95 0.07465497271164671
96 0.07465497271164671
97 0.07478983284627808
98 0.07532808155501275
99 0.07559661857166215
100 0.07599855563648913
101 0.07599855563648913
102 0.076131967823701
103 0.07639823711277757
104 0.0765310980064964
105 0.07666368885178798
106 0.07706066209007169
107 0.07706066209007169
108 0.0771924641535674
109 0.0774555561285723
110 0.07758684933724132
111 0.07758684933724132
112 0.07771764658831654
113 0.07810930838512972
114 0.07836993564584771
115 0.07876016448758351
116 0.07901984812783688
117 0.0791494583159183
118 0.07979636494256775
119 0.0800546752915668
120 0.08018360697145882
121 0.08018360697145882
122 0.0804405918605617
123 0.08056886846080556
124 0.08095305807550084
125 0.08133661470641097
126 0.0818471889847517
127 0.08210206345907309
128 0.08273822930253143
129 0.08324635458669549
130 0.08324635458669549
131 0.08324635458669549
132 0.08337279327547657
133 0.08337279327547657
134 0.0836249012039343
135 0.08400249499741408
136 0.08450520371988737
137 0.08450520371988737
138 0.08450520371988737
139 0.08475545627908711
140 0.08475545627908711
141 0.08488022442056324
142 0.08488022442056324
143 0.08525347546291534
144 0.08525347546291534
145 0.08562569344382134
146 0.08562569344382134
147 0.08562569344382134
148 0.08562569344382134
149 0.08562569344382134
150 0.08574893339685663
151 0.08574893339685663
152 0.08574893339685663
153 0.0858716920130798
154 0.08611689415928782
155 0.08611689415928782
156 0.08611689415928782
157 0.08611689415928782
158 0.08623887897233344
159 0.0866043813298673
160 0.08721280499293459
161 0.08769895152714131
162 0.08769895152714131
163 0.0878201957479861
164 0.0878201957479861
165 0.08806210920985404
166 0.08806210920985404
167 0.08806210920985404
168 0.08854424686271277
169 0.08866464281263815
170 0.08866464281263815
171 0.08866464281263815
172 0.08878463007128935
173 0.08878463007128935
174 0.08878463007128935
175 0.08878463007128935
176 0.08890408746015946
177 0.08890408746015946
178 0.08902328609982069
179 0.08914235686224153
180 0.08926130072769631
181 0.08938011866330532
182 0.08938011866330532
183 0.08949868758921238
184 0.08949868758921238
185 0.08949868758921238
186 0.08949868758921238
187 0.08949868758921238
188 0.0897346124935153
189 0.09055951919503838
190 0.09055951919503838
191 0.09055951919503838
192 0.09055951919503838
193 0.09055951919503838
194 0.09055951919503838
195 0.09055951919503838
196 0.09067655600891147
197 0.09067655600891147
198 0.09067655600891147
199 0.09067655600891147
200 0.09067655600891147
201 0.09079304021180064
202 0.09079304021180064
203 0.09079304021180064
204 0.09079304021180064
205 0.09079304021180064
206 0.09114089054223708
207 0.09206765388851543
208 0.09206765388851543
209 0.09206765388851543
210 0.09206765388851543
211 0.09206765388851543
212 0.09218298603463661
213 0.09229821750971644
214 0.09241334895745425
215 0.09241334895745425
216 0.09241334895745425
217 0.09241334895745425
218 0.09241334895745425
219 0.09241334895745425
220 0.09264243776623732
221 0.09275688645301783
222 0.09275688645301783
223 0.09275688645301783
224 0.09275688645301783
225 0.09275688645301783
226 0.09275688645301783
227 0.09275688645301783
228 0.09287068125721458
229 0.09287068125721458
230 0.09287068125721458
231 0.09298420414059623
232 0.09298420414059623
233 0.09343758117808228
234 0.09343758117808228
235 0.09355074888776274
236 0.09355074888776274
237 0.09366374207986286
238 0.09366374207986286
239 0.09366374207986286
240 0.09366374207986286
241 0.09366374207986286
242 0.09366374207986286
243 0.09422614921942339
244 0.09422614921942339
245 0.09422614921942339
246 0.0943383811576484
247 0.0943383811576484
248 0.09467458484242307
249 0.09478657138740679
250 0.09568181648425662
251 0.09579364165131599
252 0.09579364165131599
253 0.09579364165131599
254 0.09579364165131599
255 0.09579364165131599
256 0.09579364165131599
257 0.09579364165131599
258 0.09579364165131599
259 0.09590483833051539
260 0.09590483833051539
261 0.09612692564247546
262 0.09612692564247546
263 0.09612692564247546
264 0.09612692564247546
265 0.09679137955872305
266 0.09679137955872305
267 0.09679137955872305
268 0.09679137955872305
269 0.09690182663398506
270 0.09701220082475541
271 0.09701220082475541
272 0.09712243033548845
273 0.09712243033548845
274 0.09712243033548845
275 0.09712243033548845
276 0.09723237475347322
277 0.09723237475347322
278 0.09723237475347322
279 0.09723237475347322
280 0.09723237475347322
281 0.09723237475347322
282 0.09723237475347322
283 0.09723237475347322
284 0.09723237475347322
285 0.09723237475347322
286 0.09723237475347322
287 0.09723237475347322
288 0.09723237475347322
289 0.09723237475347322
290 0.09723237475347322
291 0.09723237475347322
292 0.09723237475347322
293 0.09723237475347322
294 0.09723237475347322
295 0.09723237475347322
296 0.09723237475347322
297 0.09766651144645092
298 0.09777498183537647
299 0.09777498183537647
300 0.0978833255159381
301 0.0978833255159381
302 0.0978833255159381
303 0.0978833255159381
304 0.0978833255159381
305 0.0978833255159381
306 0.09799129579185727
307 0.0985308407865983
308 0.0985308407865983
309 0.09874641527930564
310 0.09874641527930564
311 0.09874641527930564
312 0.09885402186942274
313 0.09885402186942274
314 0.09885402186942274
315 0.09885402186942274
316 0.09906876049693635
317 0.09917607112129176
318 0.09917607112129176
319 0.09917607112129176
320 0.09917607112129176
321 0.09917607112129176
322 0.09917607112129176
323 0.09917607112129176
324 0.09917607112129176
325 0.09917607112129176
326 0.09917607112129176
327 0.09928280819688902
328 0.09928280819688902
329 0.09928280819688902
330 0.09928280819688902
331 0.09928280819688902
332 0.09928280819688902
333 0.09928280819688902
334 0.09928280819688902
335 0.09928280819688902
336 0.09928280819688902
337 0.09938899477734059
338 0.09938899477734059
339 0.09938899477734059
340 0.09938899477734059
341 0.09938899477734059
342 0.09938899477734059
343 0.09938899477734059
344 0.09938899477734059
345 0.09938899477734059
346 0.09938899477734059
347 0.09949465231970879
348 0.09960025808163107
349 0.09960025808163107
350 0.09960025808163107
351 0.09960025808163107
352 0.09960025808163107
353 0.09960025808163107
354 0.09970555728604456
355 0.09981080607275909
356 0.09981080607275909
357 0.09981080607275909
358 0.09981080607275909
359 0.09981080607275909
360 0.09981080607275909
361 0.09981080607275909
362 0.09981080607275909
363 0.09991565823455317
364 0.09991565823455317
365 0.09991565823455317
366 0.09991565823455317
367 0.09991565823455317
368 0.09991565823455317
369 0.09991565823455317
370 0.09991565823455317
371 0.09991565823455317
372 0.09991565823455317
373 0.09991565823455317
374 0.09991565823455317
375 0.10001993684753993
376 0.10001993684753993
377 0.10001993684753993
378 0.10012407588940796
379 0.10012407588940796
380 0.10012407588940796
381 0.10012407588940796
382 0.10012407588940796
383 0.10012407588940796
384 0.10012407588940796
385 0.10012407588940796
386 0.10012407588940796
387 0.10022780492439873
388 0.10022780492439873
389 0.10022780492439873
390 0.10033140010396477
391 0.10033140010396477
392 0.10043490680599047
393 0.10043490680599047
394 0.10043490680599047
395 0.10043490680599047
396 0.10043490680599047
397 0.10053819491903444
398 0.10064143975372485
399 0.10095104485607956
400 0.10095104485607956
401 0.10095104485607956
402 0.10095104485607956
403 0.10095104485607956
404 0.10095104485607956
405 0.10095104485607956
406 0.10095104485607956
407 0.10105390658448299
408 0.1011567264413285
409 0.1011567264413285
410 0.1011567264413285
411 0.1011567264413285
412 0.1011567264413285
413 0.1012593389677504
414 0.1012593389677504
415 0.1012593389677504
416 0.1012593389677504
417 0.1012593389677504
418 0.1012593389677504
419 0.1012593389677504
420 0.1012593389677504
421 0.1012593389677504
422 0.1012593389677504
423 0.1012593389677504
424 0.1012593389677504
425 0.1012593389677504
426 0.1012593389677504
427 0.1012593389677504
428 0.1012593389677504
429 0.1012593389677504
430 0.1012593389677504
431 0.1012593389677504
432 0.1012593389677504
433 0.1012593389677504
434 0.1012593389677504
435 0.1012593389677504
436 0.1012593389677504
437 0.1012593389677504
438 0.1012593389677504
439 0.1012593389677504
440 0.1012593389677504
441 0.1012593389677504
442 0.10136081139767047
443 0.10136081139767047
444 0.10136081139767047
445 0.10136081139767047
446 0.10136081139767047
447 0.10136081139767047
448 0.10146206029468953
449 0.1017656963757669
450 0.10217039743828088
451 0.10217039743828088
452 0.10227149950462991
453 0.10227149950462991
454 0.10227149950462991
455 0.1023724925724361
456 0.1023724925724361
457 0.1023724925724361
458 0.1023724925724361
459 0.1023724925724361
460 0.1023724925724361
461 0.1023724925724361
462 0.1023724925724361
463 0.10247319956882903
464 0.10247319956882903
465 0.10247319956882903
466 0.10247319956882903
467 0.10247319956882903
468 0.10247319956882903
469 0.10247319956882903
470 0.10247319956882903
471 0.10247319956882903
472 0.10247319956882903
473 0.10247319956882903
474 0.10247319956882903
475 0.10247319956882903
476 0.10247319956882903
477 0.10247319956882903
478 0.10247319956882903
479 0.10247319956882903
480 0.10247319956882903
481 0.10247319956882903
482 0.10247319956882903
483 0.10247319956882903
484 0.10247319956882903
485 0.10247319956882903
486 0.10247319956882903
487 0.10247319956882903
488 0.10257305311139939
489 0.10267287372248532
490 0.10267287372248532
491 0.10267287372248532
492 0.10267287372248532
493 0.10267287372248532
494 0.10267287372248532
495 0.10267287372248532
496 0.10267287372248532
497 0.10267287372248532
498 0.10277240189503063
499 0.10277240189503063
500 0.10277240189503063
501 0.10277240189503063
502 0.10277240189503063
503 0.10277240189503063
504 0.10277240189503063
505 0.10277240189503063
506 0.10277240189503063
507 0.10277240189503063
508 0.10277240189503063
509 0.10297076204762798
510 0.10297076204762798
511 0.10297076204762798
512 0.10297076204762798
513 0.10297076204762798
514 0.10297076204762798
515 0.10297076204762798
516 0.10297076204762798
517 0.10316862821748836
518 0.10316862821748836
519 0.10316862821748836
520 0.10316862821748836
521 0.10316862821748836
522 0.10316862821748836
523 0.10316862821748836
524 0.10316862821748836
525 0.10316862821748836
526 0.10316862821748836
527 0.10316862821748836
528 0.10316862821748836
529 0.10316862821748836
530 0.10316862821748836
531 0.10316862821748836
532 0.10326711148921444
533 0.10346401924704023
534 0.10356244380562163
535 0.10356244380562163
536 0.10356244380562163
537 0.10356244380562163
538 0.10356244380562163
539 0.10395555993785408
540 0.10415206021983349
541 0.10415206021983349
542 0.10415206021983349
543 0.10415206021983349
544 0.10415206021983349
545 0.10425016694877168
546 0.10444632345692398
547 0.10444632345692398
548 0.10444632345692398
549 0.10444632345692398
550 0.10444632345692398
551 0.10444632345692398
552 0.10444632345692398
553 0.10444632345692398
554 0.10444632345692398
555 0.10444632345692398
556 0.10454412068130835
557 0.10454412068130835
558 0.10454412068130835
559 0.10454412068130835
560 0.10454412068130835
561 0.10454412068130835
562 0.10454412068130835
563 0.10454412068130835
564 0.10454412068130835
565 0.10454412068130835
566 0.10454412068130835
567 0.10454412068130835
568 0.10454412068130835
569 0.10454412068130835
570 0.10454412068130835
571 0.10454412068130835
572 0.10454412068130835
573 0.10454412068130835
574 0.10454412068130835
575 0.10454412068130835
576 0.10454412068130835
577 0.10454412068130835
578 0.10454412068130835
579 0.10454412068130835
580 0.10454412068130835
581 0.10454412068130835
582 0.10454412068130835
583 0.10454412068130835
584 0.10454412068130835
585 0.10454412068130835
586 0.10454412068130835
587 0.10454412068130835
588 0.10454412068130835
589 0.1046410356430317
590 0.1046410356430317
591 0.1046410356430317
592 0.1046410356430317
593 0.1046410356430317
594 0.1047378225864768
595 0.1047378225864768
596 0.1047378225864768
597 0.1047378225864768
598 0.1047378225864768
599 0.1047378225864768
600 0.1047378225864768
601 0.1047378225864768
602 0.1047378225864768
603 0.1047378225864768
604 0.1047378225864768
605 0.1047378225864768
606 0.1047378225864768
607 0.1047378225864768
608 0.10483425846560455
609 0.10483425846560455
610 0.10493064505732551
611 0.10493064505732551
612 0.10493064505732551
613 0.10493064505732551
614 0.10493064505732551
615 0.10493064505732551
616 0.10502688504745658
617 0.10502688504745658
618 0.10502688504745658
619 0.10502688504745658
620 0.10502688504745658
621 0.10502688504745658
622 0.10502688504745658
623 0.10502688504745658
624 0.10502688504745658
625 0.10502688504745658
626 0.10512288480891295
627 0.10512288480891295
628 0.10512288480891295
629 0.10512288480891295
630 0.10512288480891295
631 0.10512288480891295
632 0.10512288480891295
633 0.10512288480891295
634 0.10512288480891295
635 0.10512288480891295
636 0.10512288480891295
637 0.10512288480891295
638 0.10521860283939172
639 0.10521860283939172
640 0.10531427458831
641 0.10550557194628749
642 0.10569682325841363
643 0.10569682325841363
644 0.10569682325841363
645 0.10569682325841363
646 0.10569682325841363
647 0.10579233449894204
648 0.10579233449894204
649 0.10579233449894204
650 0.10579233449894204
651 0.10579233449894204
652 0.10579233449894204
653 0.10579233449894204
654 0.10579233449894204
655 0.10579233449894204
656 0.10579233449894204
657 0.10579233449894204
658 0.10579233449894204
659 0.10579233449894204
660 0.10579233449894204
661 0.10579233449894204
662 0.10588750930988872
663 0.10588750930988872
664 0.10588750930988872
665 0.10588750930988872
666 0.10598259608450208
667 0.10607766095785283
668 0.10607766095785283
669 0.10607766095785283
670 0.10607766095785283
671 0.10607766095785283
672 0.10607766095785283
673 0.10626752967765071
674 0.10626752967765071
675 0.10626752967765071
676 0.10636239934897393
677 0.10636239934897393
678 0.1064572261023396
679 0.1064572261023396
680 0.1064572261023396
681 0.1064572261023396
682 0.1064572261023396
683 0.1064572261023396
684 0.1064572261023396
685 0.1064572261023396
686 0.1064572261023396
687 0.1064572261023396
688 0.1064572261023396
689 0.1064572261023396
690 0.1064572261023396
691 0.1064572261023396
692 0.1064572261023396
693 0.1064572261023396
694 0.1064572261023396
695 0.1064572261023396
696 0.1064572261023396
697 0.10674050739840672
698 0.10674050739840672
699 0.10674050739840672
700 0.10674050739840672
701 0.10674050739840672
702 0.10674050739840672
703 0.10674050739840672
704 0.10674050739840672
705 0.10674050739840672
706 0.10674050739840672
707 0.10674050739840672
708 0.10674050739840672
709 0.10674050739840672
710 0.10674050739840672
711 0.10674050739840672
712 0.10674050739840672
713 0.10683460880532539
714 0.10683460880532539
715 0.10683460880532539
716 0.10683460880532539
717 0.10683460880532539
718 0.10683460880532539
719 0.10683460880532539
720 0.10683460880532539
721 0.10683460880532539
722 0.10683460880532539
723 0.10683460880532539
724 0.10683460880532539
725 0.10683460880532539
726 0.10683460880532539
727 0.10683460880532539
728 0.10683460880532539
729 0.10683460880532539
730 0.10683460880532539
731 0.10683460880532539
732 0.10683460880532539
733 0.10683460880532539
734 0.10702198500657896
735 0.10702198500657896
736 0.10711563454847835
737 0.10711563454847835
738 0.10711563454847835
739 0.10711563454847835
740 0.10720920738034023
741 0.10720920738034023
742 0.10720920738034023
743 0.10720920738034023
744 0.10720920738034023
745 0.10720920738034023
746 0.10720920738034023
747 0.10720920738034023
748 0.10720920738034023
749 0.10720920738034023
750 0.10720920738034023
751 0.10720920738034023
752 0.10720920738034023
753 0.1073025345822792
754 0.10739584311824697
755 0.10767571282470785
756 0.1077689841251051
757 0.1077689841251051
758 0.1077689841251051
759 0.10786219981159345
760 0.10786219981159345
761 0.10786219981159345
762 0.10786219981159345
763 0.10786219981159345
764 0.10786219981159345
765 0.10786219981159345
766 0.10804837386054353
767 0.10804837386054353
768 0.10804837386054353
769 0.10804837386054353
770 0.1082344022351325
771 0.1082344022351325
772 0.1082344022351325
773 0.1082344022351325
774 0.1082344022351325
775 0.1082344022351325
776 0.1082344022351325
777 0.1082344022351325
778 0.1082344022351325
779 0.1082344022351325
780 0.1082344022351325
781 0.1082344022351325
782 0.1082344022351325
783 0.1082344022351325
784 0.1082344022351325
785 0.1082344022351325
786 0.1082344022351325
787 0.1082344022351325
788 0.10832709463383365
789 0.10832709463383365
790 0.10832709463383365
791 0.10832709463383365
792 0.1116614932830078
793 0.1116614932830078
794 0.1116614932830078
795 0.1116614932830078
796 0.1116614932830078
797 0.1116614932830078
798 0.1116614932830078
799 0.1116614932830078
800 0.1116614932830078
801 0.1116614932830078
802 0.11175394192813791
803 0.11175394192813791
804 0.11175394192813791
805 0.11175394192813791
806 0.11175394192813791
807 0.11175394192813791
808 0.11175394192813791
809 0.11175394192813791
810 0.11175394192813791
811 0.11175394192813791
812 0.11175394192813791
813 0.1118462028932416
814 0.1118462028932416
815 0.11193843008844713
816 0.11193843008844713
817 0.11193843008844713
818 0.11193843008844713
819 0.11193843008844713
820 0.11193843008844713
821 0.11193843008844713
822 0.11193843008844713
823 0.11203052327087368
824 0.11212259982047357
825 0.11212259982047357
826 0.11212259982047357
827 0.11212259982047357
828 0.11212259982047357
829 0.11212259982047357
830 0.11212259982047357
831 0.11212259982047357
832 0.11212259982047357
833 0.11212259982047357
834 0.11221451146770291
835 0.11221451146770291
836 0.11221451146770291
837 0.11221451146770291
838 0.11221451146770291
839 0.11221451146770291
840 0.11221451146770291
841 0.11221451146770291
842 0.11221451146770291
843 0.11221451146770291
844 0.11221451146770291
845 0.11221451146770291
846 0.11221451146770291
847 0.11221451146770291
848 0.11221451146770291
849 0.11221451146770291
850 0.11221451146770291
851 0.11221451146770291
852 0.11230613265039621
853 0.11230613265039621
854 0.11230613265039621
855 0.11230613265039621
856 0.11230613265039621
857 0.11230613265039621
858 0.11230613265039621
859 0.11239764301276685
860 0.11239764301276685
861 0.11239764301276685
862 0.11239764301276685
863 0.11239764301276685
864 0.11239764301276685
865 0.11239764301276685
866 0.11239764301276685
867 0.11239764301276685
868 0.11239764301276685
869 0.11239764301276685
870 0.11258032012732276
871 0.1126716432054369
872 0.1126716432054369
873 0.1126716432054369
874 0.1126716432054369
875 0.1126716432054369
876 0.1126716432054369
877 0.1126716432054369
878 0.1126716432054369
879 0.1126716432054369
880 0.1126716432054369
881 0.1126716432054369
882 0.1126716432054369
883 0.1126716432054369
884 0.1126716432054369
885 0.1126716432054369
886 0.1126716432054369
887 0.1126716432054369
888 0.1126716432054369
889 0.1126716432054369
890 0.1126716432054369
891 0.1126716432054369
892 0.1126716432054369
893 0.1126716432054369
894 0.1126716432054369
895 0.1126716432054369
896 0.1126716432054369
897 0.1126716432054369
898 0.1126716432054369
899 0.1126716432054369
900 0.1126716432054369
901 0.1126716432054369
902 0.1126716432054369
903 0.1126716432054369
904 0.1126716432054369
905 0.1126716432054369
906 0.1126716432054369
907 0.1126716432054369
908 0.1126716432054369
909 0.1126716432054369
910 0.1126716432054369
911 0.1126716432054369
912 0.1126716432054369
913 0.1127623361795397
914 0.1127623361795397
915 0.1127623361795397
916 0.1127623361795397
917 0.1127623361795397
918 0.1127623361795397
919 0.1127623361795397
920 0.1127623361795397
921 0.1127623361795397
922 0.1127623361795397
923 0.1127623361795397
924 0.1127623361795397
925 0.1127623361795397
926 0.1127623361795397
927 0.1127623361795397
928 0.1127623361795397
929 0.1127623361795397
930 0.1127623361795397
931 0.1127623361795397
932 0.1127623361795397
933 0.1127623361795397
934 0.1127623361795397
935 0.1127623361795397
936 0.1127623361795397
937 0.1127623361795397
938 0.1127623361795397
939 0.1127623361795397
940 0.1127623361795397
941 0.1127623361795397
942 0.1127623361795397
943 0.1127623361795397
944 0.1127623361795397
945 0.1127623361795397
946 0.1127623361795397
947 0.1127623361795397
948 0.1127623361795397
949 0.1127623361795397
950 0.1127623361795397
951 0.1127623361795397
952 0.1127623361795397
953 0.11285246293127471
954 0.11285246293127471
955 0.11285246293127471
956 0.11285246293127471
957 0.11285246293127471
958 0.11285246293127471
959 0.11285246293127471
960 0.11285246293127471
961 0.11285246293127471
962 0.11285246293127471
963 0.11285246293127471
964 0.11285246293127471
965 0.11285246293127471
966 0.11285246293127471
967 0.11285246293127471
968 0.11285246293127471
969 0.11285246293127471
970 0.11285246293127471
971 0.11285246293127471
972 0.11285246293127471
973 0.11285246293127471
974 0.11285246293127471
975 0.11285246293127471
976 0.11285246293127471
977 0.11285246293127471
978 0.11285246293127471
979 0.11285246293127471
980 0.11285246293127471
981 0.11285246293127471
982 0.11285246293127471
983 0.11285246293127471
984 0.11285246293127471
985 0.11285246293127471
986 0.11285246293127471
987 0.11285246293127471
988 0.11285246293127471
989 0.11285246293127471
990 0.11285246293127471
991 0.11285246293127471
992 0.11285246293127471
993 0.11285246293127471
994 0.11285246293127471
995 0.11285246293127471
996 0.11285246293127471
997 0.11285246293127471
998 0.11285246293127471
999 0.11285246293127471
1000 0.11285246293127471

==> data/mean-ndcg-oe-sanitizer-1000-sanitizer=memory.dat <==
1 0.0
2 0.0
3 0.0
4 0.0
5 0.0
6 0.0
7 0.008771929824561408
8 0.012922783466478892
9 0.012922783466478892
10 0.022431494858514672
11 0.022431494858514672
12 0.022431494858514672
13 0.022431494858514672
14 0.022431494858514672
15 0.022431494858514672
16 0.022431494858514672
17 0.022431494858514672
18 0.023980237709610972
19 0.025502462796188338
20 0.025502462796188338
21 0.0314036160650719
22 0.0314036160650719
23 0.0314036160650719
24 0.0328203152692607
25 0.0328203152692607
26 0.03420393314989986
27 0.03420393314989986
28 0.03420393314989986
29 0.03420393314989986
30 0.03420393314989986
31 0.03683551209726827
32 0.03683551209726827
33 0.03683551209726827
34 0.03940076238534442
35 0.040673304514405415
36 0.040673304514405415
37 0.040673304514405415
38 0.04191804372175324
39 0.04191804372175324
40 0.04191804372175324
41 0.04313810308632804
42 0.04313810308632804
43 0.04313810308632804
44 0.04313810308632804
45 0.04313810308632804
46 0.04313810308632804
47 0.04313810308632804
48 0.04548157142256503
49 0.04664725444977264
50 0.04664725444977264
51 0.04664725444977264
52 0.04664725444977264
53 0.04779044749497948
54 0.04779044749497948
55 0.04892331219099328
56 0.05117912272486057
57 0.05117912272486057
58 0.05117912272486057
59 0.05117912272486057
60 0.05117912272486057
61 0.05117912272486057
62 0.05117912272486057
63 0.05117912272486057
64 0.05117912272486057
65 0.05117912272486057
66 0.053348212944889006
67 0.053348212944889006
68 0.053348212944889006
69 0.053348212944889006
70 0.053348212944889006
71 0.053348212944889006
72 0.053348212944889006
73 0.053348212944889006
74 0.053348212944889006
75 0.053348212944889006
76 0.053348212944889006
77 0.054394915628239636
78 0.054394915628239636
79 0.054394915628239636
80 0.054394915628239636
81 0.054394915628239636
82 0.054394915628239636
83 0.054394915628239636
84 0.054394915628239636
85 0.054394915628239636
86 0.054394915628239636
87 0.054394915628239636
88 0.054394915628239636
89 0.054394915628239636
90 0.05540584909067295
91 0.05540584909067295
92 0.05540584909067295
93 0.05540584909067295
94 0.05540584909067295
95 0.05540584909067295
96 0.056402672461789
97 0.056402672461789
98 0.05739506851851857
99 0.058385298767413246
100 0.058385298767413246
101 0.058385298767413246
102 0.058385298767413246
103 0.058385298767413246
104 0.05936514785858974
105 0.05936514785858974
106 0.05936514785858974
107 0.05936514785858974
108 0.05936514785858974
109 0.05936514785858974
110 0.05936514785858974
111 0.05936514785858974
112 0.05936514785858974
113 0.05936514785858974
114 0.05936514785858974
115 0.05936514785858974
116 0.05936514785858974
117 0.05936514785858974
118 0.05936514785858974
119 0.05936514785858974
120 0.05936514785858974
121 0.05936514785858974
122 0.05936514785858974
123 0.05936514785858974
124 0.05936514785858974
125 0.05936514785858974
126 0.05936514785858974
127 0.05936514785858974
128 0.05936514785858974
129 0.05936514785858974
130 0.05936514785858974
131 0.0602990745039405
132 0.0602990745039405
133 0.061230133706717815
134 0.061230133706717815
135 0.06215838511568892
136 0.06401212352980921
137 0.06401212352980921
138 0.06401212352980921
139 0.06401212352980921
140 0.06401212352980921
141 0.06401212352980921
142 0.06401212352980921
143 0.06401212352980921
144 0.06401212352980921
145 0.06401212352980921
146 0.06401212352980921
147 0.06401212352980921
148 0.06401212352980921
149 0.06401212352980921
150 0.06401212352980921
151 0.06401212352980921
152 0.06401212352980921
153 0.06401212352980921
154 0.06401212352980921
155 0.06401212352980921
156 0.06401212352980921
157 0.06401212352980921
158 0.06401212352980921
159 0.06401212352980921
160 0.06401212352980921
161 0.06401212352980921
162 0.06401212352980921
163 0.06490629965853949
164 0.06490629965853949
165 0.06490629965853949
166 0.06490629965853949
167 0.06490629965853949
168 0.06579524095599777
169 0.06579524095599777
170 0.06579524095599777
171 0.06579524095599777
172 0.06579524095599777
173 0.06579524095599777
174 0.0666781776047761
175 0.0666781776047761
176 0.0666781776047761
177 0.0666781776047761
178 0.0666781776047761
179 0.06755632447762976
180 0.06755632447762976
181 0.06843260675274628
182 0.06843260675274628
183 0.06843260675274628
184 0.06843260675274628
185 0.06843260675274628
186 0.06930434908376581
187 0.07017520354025424
188 0.07104517662487121
189 0.07104517662487121
190 0.07104517662487121
191 0.07104517662487121
192 0.07104517662487121
193 0.07104517662487121
194 0.07104517662487121
195 0.07104517662487121
196 0.07104517662487121
197 0.0719074966992935
198 0.07449199483635893
199 0.07449199483635893
200 0.07449199483635893
201 0.07449199483635893
202 0.07449199483635893
203 0.07449199483635893
204 0.07449199483635893
205 0.07449199483635893
206 0.07534712689868187
207 0.07534712689868187
208 0.07534712689868187
209 0.07534712689868187
210 0.07534712689868187
211 0.07534712689868187
212 0.07534712689868187
213 0.07534712689868187
214 0.07534712689868187
215 0.07534712689868187
216 0.07534712689868187
217 0.07534712689868187
218 0.07534712689868187
219 0.07534712689868187
220 0.07534712689868187
221 0.07534712689868187
222 0.07534712689868187
223 0.07534712689868187
224 0.07534712689868187
225 0.07534712689868187
226 0.07534712689868187
227 0.07534712689868187
228 0.07534712689868187
229 0.07534712689868187
230 0.07534712689868187
231 0.07534712689868187
232 0.07534712689868187
233 0.07534712689868187
234 0.07618238789196774
235 0.07618238789196774
236 0.07618238789196774
237 0.07618238789196774
238 0.07618238789196774
239 0.07618238789196774
240 0.07618238789196774
241 0.07618238789196774
242 0.07618238789196774
243 0.07618238789196774
244 0.07618238789196774
245 0.07618238789196774
246 0.07618238789196774
247 0.07618238789196774
248 0.07618238789196774
249 0.07618238789196774
250 0.07783299603928455
251 0.07783299603928455
252 0.07865711637795998
253 0.07865711637795998
254 0.07865711637795998
255 0.07865711637795998
256 0.07865711637795998
257 0.07865711637795998
258 0.07865711637795998
259 0.07865711637795998
260 0.07865711637795998
261 0.07865711637795998
262 0.07865711637795998
263 0.07865711637795998
264 0.07865711637795998
265 0.07947384098334764
266 0.07947384098334764
267 0.07947384098334764
268 0.07947384098334764
269 0.07947384098334764
270 0.07947384098334764
271 0.07947384098334764
272 0.07947384098334764
273 0.08028625408581783
274 0.08028625408581783
275 0.08028625408581783
276 0.08028625408581783
277 0.08028625408581783
278 0.08028625408581783
279 0.08028625408581783
280 0.08028625408581783
281 0.08190279216846835
282 0.08351831664408675
283 0.08351831664408675
284 0.08351831664408675
285 0.08351831664408675
286 0.08351831664408675
287 0.08351831664408675
288 0.08351831664408675
289 0.08351831664408675
290 0.08351831664408675
291 0.08351831664408675
292 0.08351831664408675
293 0.08351831664408675
294 0.08351831664408675
295 0.08431970342045428
296 0.08431970342045428
297 0.08431970342045428
298 0.08431970342045428
299 0.08431970342045428
300 0.08431970342045428
301 0.08431970342045428
302 0.08431970342045428
303 0.08431970342045428
304 0.08431970342045428
305 0.08431970342045428
306 0.08431970342045428
307 0.08431970342045428
308 0.08431970342045428
309 0.08431970342045428
310 0.08431970342045428
311 0.08431970342045428
312 0.08431970342045428
313 0.08431970342045428
314 0.08431970342045428
315 0.08431970342045428
316 0.08431970342045428
317 0.08511111927507535
318 0.08511111927507535
319 0.08511111927507535
320 0.08511111927507535
321 0.08511111927507535
322 0.08511111927507535
323 0.08511111927507535
324 0.08511111927507535
325 0.08511111927507535
326 0.08511111927507535
327 0.08511111927507535
328 0.08511111927507535
329 0.08511111927507535
330 0.08511111927507535
331 0.08511111927507535
332 0.08511111927507535
333 0.08511111927507535
334 0.08511111927507535
335 0.08511111927507535
336 0.08511111927507535
337 0.08511111927507535
338 0.08511111927507535
339 0.08511111927507535
340 0.08511111927507535
341 0.08511111927507535
342 0.08511111927507535
343 0.08511111927507535
344 0.08511111927507535
345 0.08511111927507535
346 0.08511111927507535
347 0.08511111927507535
348 0.08511111927507535
349 0.08511111927507535
350 0.08511111927507535
351 0.08511111927507535
352 0.08511111927507535
353 0.08511111927507535
354 0.08511111927507535
355 0.08511111927507535
356 0.08511111927507535
357 0.08511111927507535
358 0.08511111927507535
359 0.08511111927507535
360 0.08511111927507535
361 0.08511111927507535
362 0.08511111927507535
363 0.08511111927507535
364 0.08511111927507535
365 0.08511111927507535
366 0.08511111927507535
367 0.08511111927507535
368 0.08511111927507535
369 0.08511111927507535
370 0.08511111927507535
371 0.08511111927507535
372 0.08511111927507535
373 0.08511111927507535
374 0.08511111927507535
375 0.08588017404585266
376 0.08588017404585266
377 0.08588017404585266
378 0.08588017404585266
379 0.08588017404585266
380 0.08588017404585266
381 0.08588017404585266
382 0.08588017404585266
383 0.08588017404585266
384 0.08588017404585266
385 0.08588017404585266
386 0.08588017404585266
387 0.08588017404585266
388 0.08588017404585266
389 0.08588017404585266
390 0.08588017404585266
391 0.08588017404585266
392 0.08588017404585266
393 0.08588017404585266
394 0.08588017404585266
395 0.08588017404585266
396 0.08588017404585266
397 0.08588017404585266
398 0.08588017404585266
399 0.08588017404585266
400 0.08588017404585266
401 0.08588017404585266
402 0.08588017404585266
403 0.08588017404585266
404 0.08588017404585266
405 0.08588017404585266
406 0.08588017404585266
407 0.08588017404585266
408 0.08588017404585266
409 0.08588017404585266
410 0.08588017404585266
411 0.08588017404585266
412 0.08588017404585266
413 0.08588017404585266
414 0.08588017404585266
415 0.08588017404585266
416 0.08588017404585266
417 0.08588017404585266
418 0.08588017404585266
419 0.08588017404585266
420 0.08588017404585266
421 0.08588017404585266
422 0.08588017404585266
423 0.08588017404585266
424 0.08588017404585266
425 0.08588017404585266
426 0.08588017404585266
427 0.08588017404585266
428 0.08588017404585266
429 0.08588017404585266
430 0.08588017404585266
431 0.08588017404585266
432 0.08588017404585266
433 0.08588017404585266
434 0.08588017404585266
435 0.08588017404585266
436 0.08588017404585266
437 0.08588017404585266
438 0.08588017404585266
439 0.08588017404585266
440 0.08588017404585266
441 0.08588017404585266
442 0.08588017404585266
443 0.08588017404585266
444 0.08588017404585266
445 0.08588017404585266
446 0.08588017404585266
447 0.08588017404585266
448 0.08588017404585266
449 0.08588017404585266
450 0.08588017404585266
451 0.08588017404585266
452 0.08588017404585266
453 0.08588017404585266
454 0.08588017404585266
455 0.08588017404585266
456 0.08588017404585266
457 0.08588017404585266
458 0.08588017404585266
459 0.08588017404585266
460 0.08588017404585266
461 0.08588017404585266
462 0.08588017404585266
463 0.08588017404585266
464 0.08588017404585266
465 0.08588017404585266
466 0.08588017404585266
467 0.08588017404585266
468 0.08588017404585266
469 0.08588017404585266
470 0.08588017404585266
471 0.08588017404585266
472 0.08588017404585266
473 0.08588017404585266
474 0.08588017404585266
475 0.08588017404585266
476 0.08588017404585266
477 0.08588017404585266
478 0.08588017404585266
479 0.08588017404585266
480 0.08588017404585266
481 0.08588017404585266
482 0.08588017404585266
483 0.08588017404585266
484 0.08588017404585266
485 0.08588017404585266
486 0.08588017404585266
487 0.08588017404585266
488 0.08588017404585266
489 0.08588017404585266
490 0.08588017404585266
491 0.08588017404585266
492 0.08588017404585266
493 0.08588017404585266
494 0.08588017404585266
495 0.08588017404585266
496 0.08588017404585266
497 0.08588017404585266
498 0.08588017404585266
499 0.08588017404585266
500 0.08588017404585266
501 0.08588017404585266
502 0.08588017404585266
503 0.08588017404585266
504 0.08588017404585266
505 0.08588017404585266
506 0.08588017404585266
507 0.08588017404585266
508 0.08588017404585266
509 0.08588017404585266
510 0.08588017404585266
511 0.08588017404585266
512 0.08588017404585266
513 0.08588017404585266
514 0.08588017404585266
515 0.08588017404585266
516 0.08588017404585266
517 0.08588017404585266
518 0.08588017404585266
519 0.08588017404585266
520 0.08588017404585266
521 0.08588017404585266
522 0.08588017404585266
523 0.08588017404585266
524 0.08588017404585266
525 0.08588017404585266
526 0.08588017404585266
527 0.08588017404585266
528 0.08588017404585266
529 0.08588017404585266
530 0.08588017404585266
531 0.08588017404585266
532 0.08588017404585266
533 0.08733236875981783
534 0.08733236875981783
535 0.08733236875981783
536 0.08733236875981783
537 0.08733236875981783
538 0.08733236875981783
539 0.09095640810383564
540 0.09095640810383564
541 0.09095640810383564
542 0.09095640810383564
543 0.09095640810383564
544 0.09095640810383564
545 0.09095640810383564
546 0.09095640810383564
547 0.09095640810383564
548 0.09095640810383564
549 0.09095640810383564
550 0.09095640810383564
551 0.09095640810383564
552 0.09095640810383564
553 0.09095640810383564
554 0.09095640810383564
555 0.09095640810383564
556 0.09095640810383564
557 0.09095640810383564
558 0.09095640810383564
559 0.09095640810383564
560 0.09095640810383564
561 0.09095640810383564
562 0.09095640810383564
563 0.09095640810383564
564 0.09095640810383564
565 0.09095640810383564
566 0.09095640810383564
567 0.09095640810383564
568 0.09095640810383564
569 0.09095640810383564
570 0.09095640810383564
571 0.09095640810383564
572 0.09095640810383564
573 0.09095640810383564
574 0.09095640810383564
575 0.09095640810383564
576 0.09095640810383564
577 0.09095640810383564
578 0.09095640810383564
579 0.09095640810383564
580 0.09095640810383564
581 0.09095640810383564
582 0.09095640810383564
583 0.09095640810383564
584 0.09095640810383564
585 0.09095640810383564
586 0.09095640810383564
587 0.09095640810383564
588 0.09095640810383564
589 0.09095640810383564
590 0.09167096628085543
591 0.09167096628085543
592 0.09167096628085543
593 0.09167096628085543
594 0.09167096628085543
595 0.09167096628085543
596 0.09167096628085543
597 0.09167096628085543
598 0.09167096628085543
599 0.09167096628085543
600 0.09167096628085543
601 0.09167096628085543
602 0.09167096628085543
603 0.09167096628085543
604 0.09167096628085543
605 0.09167096628085543
606 0.09167096628085543
607 0.09167096628085543
608 0.09167096628085543
609 0.09167096628085543
610 0.09167096628085543
611 0.09167096628085543
612 0.09167096628085543
613 0.09167096628085543
614 0.09167096628085543
615 0.09167096628085543
616 0.09167096628085543
617 0.09167096628085543
618 0.09167096628085543
619 0.09167096628085543
620 0.09167096628085543
621 0.09167096628085543
622 0.09167096628085543
623 0.09167096628085543
624 0.09167096628085543
625 0.09167096628085543
626 0.09167096628085543
627 0.09167096628085543
628 0.09167096628085543
629 0.09167096628085543
630 0.09167096628085543
631 0.09167096628085543
632 0.09167096628085543
633 0.09167096628085543
634 0.09167096628085543
635 0.09167096628085543
636 0.09167096628085543
637 0.09167096628085543
638 0.09167096628085543
639 0.09167096628085543
640 0.09167096628085543
641 0.09167096628085543
642 0.09167096628085543
643 0.09167096628085543
644 0.09167096628085543
645 0.09167096628085543
646 0.09167096628085543
647 0.09167096628085543
648 0.09167096628085543
649 0.09167096628085543
650 0.09167096628085543
651 0.09167096628085543
652 0.09167096628085543
653 0.09167096628085543
654 0.09167096628085543
655 0.09167096628085543
656 0.09167096628085543
657 0.09167096628085543
658 0.09167096628085543
659 0.09167096628085543
660 0.09167096628085543
661 0.09167096628085543
662 0.09167096628085543
663 0.09167096628085543
664 0.09167096628085543
665 0.09167096628085543
666 0.09167096628085543
667 0.09167096628085543
668 0.09167096628085543
669 0.09167096628085543
670 0.09167096628085543
671 0.09167096628085543
672 0.09167096628085543
673 0.09167096628085543
674 0.09167096628085543
675 0.09167096628085543
676 0.09167096628085543
677 0.09167096628085543
678 0.09167096628085543
679 0.09167096628085543
680 0.09167096628085543
681 0.09167096628085543
682 0.09167096628085543
683 0.09167096628085543
684 0.09167096628085543
685 0.09167096628085543
686 0.09167096628085543
687 0.09306684206826939
688 0.09306684206826939
689 0.09306684206826939
690 0.09306684206826939
691 0.09306684206826939
692 0.09306684206826939
693 0.09306684206826939
694 0.09306684206826939
695 0.09306684206826939
696 0.09306684206826939
697 0.09306684206826939
698 0.09306684206826939
699 0.09306684206826939
700 0.09306684206826939
701 0.09306684206826939
702 0.09306684206826939
703 0.09306684206826939
704 0.09306684206826939
705 0.09306684206826939
706 0.09306684206826939
707 0.09306684206826939
708 0.09306684206826939
709 0.09306684206826939
710 0.09306684206826939
711 0.09306684206826939
712 0.09306684206826939
713 0.09306684206826939
714 0.09306684206826939
715 0.09306684206826939
716 0.09306684206826939
717 0.09306684206826939
718 0.09306684206826939
719 0.09306684206826939
720 0.09306684206826939
721 0.09306684206826939
722 0.09306684206826939
723 0.09375937407843243
724 0.09375937407843243
725 0.09375937407843243
726 0.09375937407843243
727 0.09375937407843243
728 0.09375937407843243
729 0.09375937407843243
730 0.09375937407843243
731 0.09375937407843243
732 0.09375937407843243
733 0.09375937407843243
734 0.09375937407843243
735 0.09375937407843243
736 0.09375937407843243
737 0.09375937407843243
738 0.09375937407843243
739 0.09375937407843243
740 0.09375937407843243
741 0.09375937407843243
742 0.09375937407843243
743 0.09375937407843243
744 0.09375937407843243
745 0.09375937407843243
746 0.09375937407843243
747 0.09375937407843243
748 0.09375937407843243
749 0.09375937407843243
750 0.09375937407843243
751 0.09375937407843243
752 0.09375937407843243
753 0.09375937407843243
754 0.09375937407843243
755 0.09375937407843243
756 0.09375937407843243
757 0.09375937407843243
758 0.09375937407843243
759 0.09375937407843243
760 0.09375937407843243
761 0.09375937407843243
762 0.09375937407843243
763 0.09375937407843243
764 0.09375937407843243
765 0.09375937407843243
766 0.09375937407843243
767 0.09375937407843243
768 0.09375937407843243
769 0.09375937407843243
770 0.09375937407843243
771 0.09375937407843243
772 0.09375937407843243
773 0.09375937407843243
774 0.09375937407843243
775 0.09375937407843243
776 0.09375937407843243
777 0.09375937407843243
778 0.09375937407843243
779 0.09375937407843243
780 0.09375937407843243
781 0.09375937407843243
782 0.09375937407843243
783 0.09375937407843243
784 0.09375937407843243
785 0.09375937407843243
786 0.09375937407843243
787 0.09375937407843243
788 0.09375937407843243
789 0.09375937407843243
790 0.09375937407843243
791 0.09375937407843243
792 0.09444246269058965
793 0.09444246269058965
794 0.09444246269058965
795 0.09444246269058965
796 0.09444246269058965
797 0.09444246269058965
798 0.09444246269058965
799 0.09444246269058965
800 0.09444246269058965
801 0.09444246269058965
802 0.09444246269058965
803 0.09444246269058965
804 0.09444246269058965
805 0.09444246269058965
806 0.09444246269058965
807 0.09444246269058965
808 0.09444246269058965
809 0.09444246269058965
810 0.09444246269058965
811 0.09444246269058965
812 0.09444246269058965
813 0.09444246269058965
814 0.09444246269058965
815 0.09444246269058965
816 0.09444246269058965
817 0.09444246269058965
818 0.09444246269058965
819 0.09444246269058965
820 0.09444246269058965
821 0.09444246269058965
822 0.09444246269058965
823 0.09444246269058965
824 0.09444246269058965
825 0.09444246269058965
826 0.09444246269058965
827 0.09444246269058965
828 0.09444246269058965
829 0.09444246269058965
830 0.09444246269058965
831 0.09444246269058965
832 0.09444246269058965
833 0.09444246269058965
834 0.09444246269058965
835 0.09444246269058965
836 0.09444246269058965
837 0.09444246269058965
838 0.09444246269058965
839 0.09444246269058965
840 0.09444246269058965
841 0.09444246269058965
842 0.09444246269058965
843 0.09444246269058965
844 0.09444246269058965
845 0.09444246269058965
846 0.09444246269058965
847 0.09444246269058965
848 0.09444246269058965
849 0.09444246269058965
850 0.09444246269058965
851 0.09444246269058965
852 0.09444246269058965
853 0.09444246269058965
854 0.09444246269058965
855 0.09444246269058965
856 0.09444246269058965
857 0.09444246269058965
858 0.09444246269058965
859 0.09444246269058965
860 0.09444246269058965
861 0.09444246269058965
862 0.09444246269058965
863 0.09444246269058965
864 0.09444246269058965
865 0.09444246269058965
866 0.09444246269058965
867 0.09444246269058965
868 0.09444246269058965
869 0.09444246269058965
870 0.09444246269058965
871 0.09444246269058965
872 0.09444246269058965
873 0.09444246269058965
874 0.09444246269058965
875 0.09444246269058965
876 0.09444246269058965
877 0.09444246269058965
878 0.09444246269058965
879 0.09444246269058965
880 0.09444246269058965
881 0.09444246269058965
882 0.09444246269058965
883 0.09444246269058965
884 0.09444246269058965
885 0.09444246269058965
886 0.09444246269058965
887 0.09444246269058965
888 0.09444246269058965
889 0.09444246269058965
890 0.09444246269058965
891 0.09444246269058965
892 0.09444246269058965
893 0.09444246269058965
894 0.09444246269058965
895 0.09444246269058965
896 0.09444246269058965
897 0.09444246269058965
898 0.09444246269058965
899 0.09444246269058965
900 0.09444246269058965
901 0.09444246269058965
902 0.09444246269058965
903 0.09444246269058965
904 0.09444246269058965
905 0.09444246269058965
906 0.09444246269058965
907 0.09444246269058965
908 0.09444246269058965
909 0.09444246269058965
910 0.09444246269058965
911 0.09444246269058965
912 0.09444246269058965
913 0.09444246269058965
914 0.09444246269058965
915 0.09444246269058965
916 0.09444246269058965
917 0.09444246269058965
918 0.09444246269058965
919 0.09444246269058965
920 0.09444246269058965
921 0.09444246269058965
922 0.09444246269058965
923 0.09444246269058965
924 0.09444246269058965
925 0.09444246269058965
926 0.09444246269058965
927 0.09444246269058965
928 0.09444246269058965
929 0.09444246269058965
930 0.09444246269058965
931 0.09444246269058965
932 0.09444246269058965
933 0.09444246269058965
934 0.09444246269058965
935 0.09444246269058965
936 0.09444246269058965
937 0.09444246269058965
938 0.09444246269058965
939 0.09444246269058965
940 0.09444246269058965
941 0.09444246269058965
942 0.09444246269058965
943 0.09444246269058965
944 0.09444246269058965
945 0.09444246269058965
946 0.09444246269058965
947 0.09444246269058965
948 0.09444246269058965
949 0.09444246269058965
950 0.09444246269058965
951 0.09444246269058965
952 0.09444246269058965
953 0.09444246269058965
954 0.09444246269058965
955 0.09444246269058965
956 0.09444246269058965
957 0.09444246269058965
958 0.09444246269058965
959 0.09444246269058965
960 0.09444246269058965
961 0.09444246269058965
962 0.09444246269058965
963 0.09444246269058965
964 0.09444246269058965
965 0.09444246269058965
966 0.09510583876599528
967 0.09510583876599528
968 0.09510583876599528
969 0.09510583876599528
970 0.09510583876599528
971 0.09510583876599528
972 0.09510583876599528
973 0.09510583876599528
974 0.09510583876599528
975 0.09510583876599528
976 0.09510583876599528
977 0.09510583876599528
978 0.09510583876599528
979 0.09510583876599528
980 0.09510583876599528
981 0.09510583876599528
982 0.09510583876599528
983 0.09510583876599528
984 0.09510583876599528
985 0.09510583876599528
986 0.09510583876599528
987 0.09510583876599528
988 0.09510583876599528
989 0.09510583876599528
990 0.09510583876599528
991 0.09510583876599528
992 0.09510583876599528
993 0.09510583876599528
994 0.0957664716467378
995 0.0957664716467378
996 0.0957664716467378
997 0.0957664716467378
998 0.0957664716467378
999 0.0957664716467378
1000 0.0957664716467378

==> data/mean-ndcg-oe-sanitizer-1000-sanitizer=undefined.dat <==
1 0.011965811965811967
2 0.019515398760684106
3 0.02207950132478667
4 0.024288099058496375
5 0.025610672758443524
6 0.026219573932987152
7 0.0273591750725883
8 0.028976943671489473
9 0.031549849617335465
10 0.035997000791456804
11 0.03885795408018634
12 0.03885795408018634
13 0.03885795408018634
14 0.03929548916533132
15 0.03972283959268175
16 0.03972283959268175
17 0.04095264711354396
18 0.0441719143048826
19 0.04496295093106981
20 0.04496295093106981
21 0.04611291926039073
22 0.04611291926039073
23 0.04611291926039073
24 0.04684911850496063
25 0.04684911850496063
26 0.04684911850496063
27 0.04684911850496063
28 0.04720099343224343
29 0.04754936103410755
30 0.048929525728686
31 0.048929525728686
32 0.049268397289661314
33 0.049268397289661314
34 0.049268397289661314
35 0.049268397289661314
36 0.05090907011023021
37 0.05156052793049268
38 0.05156052793049268
39 0.05156052793049268
40 0.05187959188132848
41 0.052196598758961585
42 0.052196598758961585
43 0.05407525774269116
44 0.05469778047934052
45 0.05500725500375084
46 0.055315000861283645
47 0.055621073052311065
48 0.055621073052311065
49 0.055923951377329105
50 0.056225304256626335
51 0.056525176160185236
52 0.056823609373942575
53 0.05741767892222101
54 0.05771335360674251
55 0.05859640711337891
56 0.058889469678462515
57 0.059181276994127
58 0.05947186095359181
59 0.05947186095359181
60 0.05947186095359181
61 0.05975895288343291
62 0.05975895288343291
63 0.05975895288343291
64 0.05975895288343291
65 0.05975895288343291
66 0.0620133235736505
67 0.0620133235736505
68 0.0620133235736505
69 0.06284999649510441
70 0.06312795942206448
71 0.06340501330991596
72 0.06368117650212621
73 0.06450704712651822
74 0.06505591579466874
75 0.06505591579466874
76 0.06587423074682226
77 0.0661461945209578
78 0.06668853626084018
79 0.0669589287239851
80 0.06749818492361882
81 0.06749818492361882
82 0.06857074406795687
83 0.06857074406795687
84 0.06883744674320852
85 0.06936945150014015
86 0.06936945150014015
87 0.06963408805182522
88 0.06963408805182522
89 0.06963408805182522
90 0.06963408805182522
91 0.06963408805182522
92 0.06963408805182522
93 0.06989488270242548
94 0.06989488270242548
95 0.06989488270242548
96 0.06989488270242548
97 0.06989488270242548
98 0.06989488270242548
99 0.07066675448617929
100 0.07066675448617929
101 0.07092294344623391
102 0.0711785931246348
103 0.0711785931246348
104 0.07168777966090431
105 0.07168777966090431
106 0.07168777966090431
107 0.07168777966090431
108 0.07168777966090431
109 0.07193985325405
110 0.07193985325405
111 0.07219096425516189
112 0.07269224192509456
113 0.07269224192509456
114 0.07269224192509456
115 0.07294149920804945
116 0.07343911520928709
117 0.07343911520928709
118 0.07418289195643996
119 0.07418289195643996
120 0.07418289195643996
121 0.07418289195643996
122 0.07418289195643996
123 0.07442870062118077
124 0.07491950011756071
125 0.07491950011756071
126 0.07491950011756071
127 0.07540790060596121
128 0.07540790060596121
129 0.0756513230177338
130 0.0756513230177338
131 0.0756513230177338
132 0.0756513230177338
133 0.0756513230177338
134 0.07613442214218015
135 0.07637560883305812
136 0.07661643638771307
137 0.07709738056109121
138 0.07709738056109121
139 0.07733715245755522
140 0.07733715245755522
141 0.07781532369377656
142 0.07781532369377656
143 0.07781532369377656
144 0.07781532369377656
145 0.07781532369377656
146 0.07781532369377656
147 0.07781532369377656
148 0.07828889671110026
149 0.07828889671110026
150 0.07828889671110026
151 0.07828889671110026
152 0.07852443623943385
153 0.07875967112624783
154 0.07875967112624783
155 0.07875967112624783
156 0.07875967112624783
157 0.07875967112624783
158 0.07875967112624783
159 0.07875967112624783
160 0.07875967112624783
161 0.07875967112624783
162 0.07875967112624783
163 0.07875967112624783
164 0.07875967112624783
165 0.07875967112624783
166 0.07875967112624783
167 0.07875967112624783
168 0.07875967112624783
169 0.07875967112624783
170 0.07875967112624783
171 0.07875967112624783
172 0.07875967112624783
173 0.07898933855692969
174 0.07898933855692969
175 0.07898933855692969
176 0.07921824750209788
177 0.07921824750209788
178 0.07921824750209788
179 0.07921824750209788
180 0.07944617241350783
181 0.07944617241350783
182 0.07967361652998176
183 0.07990082296748914
184 0.07990082296748914
185 0.08035429576259277
186 0.08035429576259277
187 0.08035429576259277
188 0.08035429576259277
189 0.08035429576259277
190 0.08057988702160626
191 0.08057988702160626
192 0.08057988702160626
193 0.08057988702160626
194 0.08057988702160626
195 0.08057988702160626
196 0.08057988702160626
197 0.081027998650024
198 0.081027998650024
199 0.081027998650024
200 0.081027998650024
201 0.081027998650024
202 0.081027998650024
203 0.081027998650024
204 0.081027998650024
205 0.081027998650024
206 0.08125018680980706
207 0.08125018680980706
208 0.08125018680980706
209 0.08125018680980706
210 0.08125018680980706
211 0.08125018680980706
212 0.08125018680980706
213 0.08125018680980706
214 0.08125018680980706
215 0.08125018680980706
216 0.08125018680980706
217 0.08125018680980706
218 0.08125018680980706
219 0.08125018680980706
220 0.08146968130095734
221 0.08212761452085963
222 0.08234674330488866
223 0.08234674330488866
224 0.08234674330488866
225 0.08234674330488866
226 0.08234674330488866
227 0.08234674330488866
228 0.08234674330488866
229 0.08256462666186212
230 0.08256462666186212
231 0.08278216367429085
232 0.08278216367429085
233 0.08278216367429085
234 0.08278216367429085
235 0.08278216367429085
236 0.08278216367429085
237 0.08278216367429085
238 0.08299851989835415
239 0.08299851989835415
240 0.08299851989835415
241 0.08299851989835415
242 0.08299851989835415
243 0.08299851989835415
244 0.08321390098572885
245 0.08385956617460047
246 0.0842896926797295
247 0.0842896926797295
248 0.08536343721144571
249 0.08557803023183332
250 0.08643578215796034
251 0.08643578215796034
252 0.08643578215796034
253 0.08643578215796034
254 0.08643578215796034
255 0.08643578215796034
256 0.08643578215796034
257 0.08643578215796034
258 0.08643578215796034
259 0.08643578215796034
260 0.08643578215796034
261 0.08707414081618409
262 0.08707414081618409
263 0.08707414081618409
264 0.08707414081618409
265 0.08707414081618409
266 0.08707414081618409
267 0.08707414081618409
268 0.08707414081618409
269 0.08707414081618409
270 0.08707414081618409
271 0.08707414081618409
272 0.08728536693846056
273 0.08728536693846056
274 0.08728536693846056
275 0.08728536693846056
276 0.08728536693846056
277 0.08728536693846056
278 0.08728536693846056
279 0.08728536693846056
280 0.08728536693846056
281 0.08728536693846056
282 0.08728536693846056
283 0.08728536693846056
284 0.08728536693846056
285 0.08728536693846056
286 0.08728536693846056
287 0.08728536693846056
288 0.08728536693846056
289 0.08728536693846056
290 0.08728536693846056
291 0.08728536693846056
292 0.08749396394014942
293 0.08749396394014942
294 0.08749396394014942
295 0.08749396394014942
296 0.08749396394014942
297 0.08749396394014942
298 0.08749396394014942
299 0.08749396394014942
300 0.08749396394014942
301 0.08749396394014942
302 0.08749396394014942
303 0.08749396394014942
304 0.08749396394014942
305 0.08749396394014942
306 0.08749396394014942
307 0.09038887646919752
308 0.09038887646919752
309 0.09038887646919752
310 0.09038887646919752
311 0.09038887646919752
312 0.09038887646919752
313 0.09038887646919752
314 0.09038887646919752
315 0.09038887646919752
316 0.09038887646919752
317 0.09038887646919752
318 0.09038887646919752
319 0.09038887646919752
320 0.09038887646919752
321 0.09038887646919752
322 0.09038887646919752
323 0.09038887646919752
324 0.09038887646919752
325 0.09038887646919752
326 0.09038887646919752
327 0.09038887646919752
328 0.09038887646919752
329 0.09038887646919752
330 0.09038887646919752
331 0.09038887646919752
332 0.09038887646919752
333 0.09038887646919752
334 0.09038887646919752
335 0.09038887646919752
336 0.09079604144931727
337 0.09079604144931727
338 0.09079604144931727
339 0.09079604144931727
340 0.09120238261957625
341 0.09120238261957625
342 0.09120238261957625
343 0.09120238261957625
344 0.09120238261957625
345 0.09120238261957625
346 0.09120238261957625
347 0.09120238261957625
348 0.09120238261957625
349 0.09120238261957625
350 0.09120238261957625
351 0.09120238261957625
352 0.09120238261957625
353 0.09120238261957625
354 0.09120238261957625
355 0.09120238261957625
356 0.09120238261957625
357 0.09120238261957625
358 0.09120238261957625
359 0.09120238261957625
360 0.09120238261957625
361 0.09120238261957625
362 0.09120238261957625
363 0.09120238261957625
364 0.09120238261957625
365 0.09120238261957625
366 0.09120238261957625
367 0.09120238261957625
368 0.09120238261957625
369 0.09120238261957625
370 0.09140265755318697
371 0.09160284140586085
372 0.09160284140586085
373 0.09160284140586085
374 0.09160284140586085
375 0.09160284140586085
376 0.09160284140586085
377 0.09160284140586085
378 0.09160284140586085
379 0.09180230820991529
380 0.09180230820991529
381 0.09180230820991529
382 0.09180230820991529
383 0.09180230820991529
384 0.09220036584296781
385 0.09239930797348851
386 0.09239930797348851
387 0.09239930797348851
388 0.09239930797348851
389 0.09239930797348851
390 0.09239930797348851
391 0.09239930797348851
392 0.09239930797348851
393 0.09239930797348851
394 0.09239930797348851
395 0.09239930797348851
396 0.09239930797348851
397 0.09239930797348851
398 0.09239930797348851
399 0.09239930797348851
400 0.09239930797348851
401 0.09239930797348851
402 0.09239930797348851
403 0.09239930797348851
404 0.09239930797348851
405 0.09239930797348851
406 0.09239930797348851
407 0.09239930797348851
408 0.09239930797348851
409 0.09239930797348851
410 0.09239930797348851
411 0.09239930797348851
412 0.09239930797348851
413 0.09239930797348851
414 0.09239930797348851
415 0.09239930797348851
416 0.09239930797348851
417 0.09239930797348851
418 0.09239930797348851
419 0.09298779324370596
420 0.09298779324370596
421 0.09318380084233702
422 0.09318380084233702
423 0.09318380084233702
424 0.09318380084233702
425 0.09318380084233702
426 0.09318380084233702
427 0.09318380084233702
428 0.09318380084233702
429 0.09318380084233702
430 0.09337912656975836
431 0.09337912656975836
432 0.09337912656975836
433 0.09337912656975836
434 0.09337912656975836
435 0.09337912656975836
436 0.09337912656975836
437 0.09337912656975836
438 0.09337912656975836
439 0.09337912656975836
440 0.09337912656975836
441 0.09337912656975836
442 0.09337912656975836
443 0.09337912656975836
444 0.09337912656975836
445 0.09337912656975836
446 0.09337912656975836
447 0.09357321454787772
448 0.09357321454787772
449 0.09376716101334082
450 0.09376716101334082
451 0.09376716101334082
452 0.09376716101334082
453 0.09376716101334082
454 0.09376716101334082
455 0.09376716101334082
456 0.09376716101334082
457 0.09376716101334082
458 0.09376716101334082
459 0.09376716101334082
460 0.09376716101334082
461 0.09376716101334082
462 0.09376716101334082
463 0.09396013971924931
464 0.09396013971924931
465 0.09396013971924931
466 0.09396013971924931
467 0.09396013971924931
468 0.09396013971924931
469 0.09396013971924931
470 0.09396013971924931
471 0.09396013971924931
472 0.09396013971924931
473 0.09396013971924931
474 0.09396013971924931
475 0.09396013971924931
476 0.09396013971924931
477 0.09396013971924931
478 0.09396013971924931
479 0.09396013971924931
480 0.09396013971924931
481 0.09396013971924931
482 0.09396013971924931
483 0.09396013971924931
484 0.09396013971924931
485 0.09396013971924931
486 0.09415160972630614
487 0.09415160972630614
488 0.09415160972630614
489 0.09415160972630614
490 0.09415160972630614
491 0.09415160972630614
492 0.09415160972630614
493 0.09434263918063703
494 0.09434263918063703
495 0.09434263918063703
496 0.09434263918063703
497 0.09434263918063703
498 0.09434263918063703
499 0.09434263918063703
500 0.09434263918063703
501 0.09434263918063703
502 0.09434263918063703
503 0.09434263918063703
504 0.09434263918063703
505 0.09434263918063703
506 0.09434263918063703
507 0.09434263918063703
508 0.09434263918063703
509 0.09434263918063703
510 0.09453263224602192
511 0.09453263224602192
512 0.09453263224602192
513 0.09453263224602192
514 0.09453263224602192
515 0.09453263224602192
516 0.09453263224602192
517 0.09472221171304199
518 0.09472221171304199
519 0.09472221171304199
520 0.09472221171304199
521 0.09472221171304199
522 0.09472221171304199
523 0.09472221171304199
524 0.09472221171304199
525 0.09472221171304199
526 0.09472221171304199
527 0.09472221171304199
528 0.09472221171304199
529 0.09472221171304199
530 0.09472221171304199
531 0.09472221171304199
532 0.09528836426486209
533 0.09528836426486209
534 0.09547696927369932
535 0.09547696927369932
536 0.09585395538075879
537 0.09585395538075879
538 0.09754939019933258
539 0.09754939019933258
540 0.09754939019933258
541 0.09754939019933258
542 0.09754939019933258
543 0.09754939019933258
544 0.09754939019933258
545 0.09754939019933258
546 0.09754939019933258
547 0.09754939019933258
548 0.09754939019933258
549 0.09754939019933258
550 0.09754939019933258
551 0.09754939019933258
552 0.09754939019933258
553 0.09754939019933258
554 0.09754939019933258
555 0.09754939019933258
556 0.09754939019933258
557 0.09754939019933258
558 0.09754939019933258
559 0.09754939019933258
560 0.09754939019933258
561 0.09754939019933258
562 0.09754939019933258
563 0.09754939019933258
564 0.09754939019933258
565 0.09754939019933258
566 0.09754939019933258
567 0.09754939019933258
568 0.09754939019933258
569 0.09754939019933258
570 0.09754939019933258
571 0.09754939019933258
572 0.09754939019933258
573 0.09754939019933258
574 0.09754939019933258
575 0.09754939019933258
576 0.09754939019933258
577 0.09754939019933258
578 0.09754939019933258
579 0.09773560137992705
580 0.09773560137992705
581 0.09773560137992705
582 0.09773560137992705
583 0.09773560137992705
584 0.09773560137992705
585 0.09773560137992705
586 0.09773560137992705
587 0.09773560137992705
588 0.09773560137992705
589 0.09792131363991322
590 0.09792131363991322
591 0.09792131363991322
592 0.09810687838567916
593 0.09810687838567916
594 0.09810687838567916
595 0.09810687838567916
596 0.09810687838567916
597 0.09810687838567916
598 0.09810687838567916
599 0.09810687838567916
600 0.09829205450441125
601 0.09829205450441125
602 0.09829205450441125
603 0.09829205450441125
604 0.09829205450441125
605 0.09829205450441125
606 0.09829205450441125
607 0.09829205450441125
608 0.09829205450441125
609 0.09829205450441125
610 0.09829205450441125
611 0.09829205450441125
612 0.09829205450441125
613 0.09829205450441125
614 0.09829205450441125
615 0.09829205450441125
616 0.09829205450441125
617 0.09829205450441125
618 0.09829205450441125
619 0.09829205450441125
620 0.09829205450441125
621 0.09847624197673877
622 0.09847624197673877
623 0.09847624197673877
624 0.09847624197673877
625 0.09866024609315305
626 0.09866024609315305
627 0.09866024609315305
628 0.09866024609315305
629 0.09866024609315305
630 0.09866024609315305
631 0.09866024609315305
632 0.09866024609315305
633 0.09866024609315305
634 0.09866024609315305
635 0.09866024609315305
636 0.09866024609315305
637 0.09866024609315305
638 0.09866024609315305
639 0.09866024609315305
640 0.09866024609315305
641 0.09866024609315305
642 0.09902672937673153
643 0.09920992699082785
644 0.09920992699082785
645 0.09920992699082785
646 0.09920992699082785
647 0.09920992699082785
648 0.09920992699082785
649 0.09920992699082785
650 0.09920992699082785
651 0.09920992699082785
652 0.09920992699082785
653 0.09920992699082785
654 0.09920992699082785
655 0.09920992699082785
656 0.09920992699082785
657 0.09920992699082785
658 0.09920992699082785
659 0.09920992699082785
660 0.09920992699082785
661 0.09920992699082785
662 0.09920992699082785
663 0.09920992699082785
664 0.09920992699082785
665 0.09920992699082785
666 0.09920992699082785
667 0.09920992699082785
668 0.09920992699082785
669 0.09920992699082785
670 0.09920992699082785
671 0.09920992699082785
672 0.09920992699082785
673 0.09957376089662863
674 0.09957376089662863
675 0.09957376089662863
676 0.09957376089662863
677 0.09957376089662863
678 0.09957376089662863
679 0.09957376089662863
680 0.09957376089662863
681 0.09957376089662863
682 0.09957376089662863
683 0.09957376089662863
684 0.09957376089662863
685 0.09957376089662863
686 0.09957376089662863
687 0.09957376089662863
688 0.09957376089662863
689 0.09957376089662863
690 0.09957376089662863
691 0.09957376089662863
692 0.09957376089662863
693 0.09957376089662863
694 0.09957376089662863
695 0.09957376089662863
696 0.09957376089662863
697 0.09957376089662863
698 0.09957376089662863
699 0.09957376089662863
700 0.09957376089662863
701 0.09957376089662863
702 0.09957376089662863
703 0.09957376089662863
704 0.09957376089662863
705 0.09957376089662863
706 0.09957376089662863
707 0.09957376089662863
708 0.09957376089662863
709 0.09957376089662863
710 0.09957376089662863
711 0.09957376089662863
712 0.09957376089662863
713 0.09957376089662863
714 0.09957376089662863
715 0.09957376089662863
716 0.09957376089662863
717 0.09957376089662863
718 0.09957376089662863
719 0.09957376089662863
720 0.09957376089662863
721 0.09957376089662863
722 0.09957376089662863
723 0.09957376089662863
724 0.09957376089662863
725 0.09957376089662863
726 0.09957376089662863
727 0.09957376089662863
728 0.09957376089662863
729 0.09957376089662863
730 0.09957376089662863
731 0.09957376089662863
732 0.09957376089662863
733 0.09957376089662863
734 0.09975328971851347
735 0.09975328971851347
736 0.09975328971851347
737 0.09975328971851347
738 0.09975328971851347
739 0.09975328971851347
740 0.09975328971851347
741 0.09975328971851347
742 0.09975328971851347
743 0.09975328971851347
744 0.09975328971851347
745 0.09975328971851347
746 0.09975328971851347
747 0.09975328971851347
748 0.09975328971851347
749 0.09975328971851347
750 0.09975328971851347
751 0.09975328971851347
752 0.09975328971851347
753 0.09975328971851347
754 0.09975328971851347
755 0.09975328971851347
756 0.09993201985141148
757 0.09993201985141148
758 0.09993201985141148
759 0.09993201985141148
760 0.09993201985141148
761 0.09993201985141148
762 0.09993201985141148
763 0.09993201985141148
764 0.09993201985141148
765 0.09993201985141148
766 0.09993201985141148
767 0.09993201985141148
768 0.09993201985141148
769 0.09993201985141148
770 0.09993201985141148
771 0.09993201985141148
772 0.09993201985141148
773 0.09993201985141148
774 0.09993201985141148
775 0.09993201985141148
776 0.09993201985141148
777 0.09993201985141148
778 0.09993201985141148
779 0.09993201985141148
780 0.09993201985141148
781 0.09993201985141148
782 0.09993201985141148
783 0.09993201985141148
784 0.09993201985141148
785 0.09993201985141148
786 0.09993201985141148
787 0.09993201985141148
788 0.09993201985141148
789 0.09993201985141148
790 0.09993201985141148
791 0.09993201985141148
792 0.10099693748267194
793 0.10099693748267194
794 0.10099693748267194
795 0.10099693748267194
796 0.10099693748267194
797 0.10099693748267194
798 0.10099693748267194
799 0.10099693748267194
800 0.10117415728797399
801 0.10117415728797399
802 0.10117415728797399
803 0.10117415728797399
804 0.10117415728797399
805 0.10117415728797399
806 0.10117415728797399
807 0.10117415728797399
808 0.10117415728797399
809 0.10117415728797399
810 0.10117415728797399
811 0.10117415728797399
812 0.10117415728797399
813 0.10117415728797399
814 0.10117415728797399
815 0.10117415728797399
816 0.10117415728797399
817 0.10117415728797399
818 0.10117415728797399
819 0.10117415728797399
820 0.10117415728797399
821 0.10117415728797399
822 0.10117415728797399
823 0.10117415728797399
824 0.10117415728797399
825 0.10117415728797399
826 0.10117415728797399
827 0.10117415728797399
828 0.10117415728797399
829 0.10117415728797399
830 0.10117415728797399
831 0.10117415728797399
832 0.10117415728797399
833 0.10117415728797399
834 0.1013502820000152
835 0.1013502820000152
836 0.1013502820000152
837 0.1013502820000152
838 0.1013502820000152
839 0.1013502820000152
840 0.1013502820000152
841 0.1013502820000152
842 0.1013502820000152
843 0.1013502820000152
844 0.1013502820000152
845 0.1013502820000152
846 0.1013502820000152
847 0.1013502820000152
848 0.1013502820000152
849 0.1013502820000152
850 0.1013502820000152
851 0.1013502820000152
852 0.1013502820000152
853 0.1013502820000152
854 0.1013502820000152
855 0.10152575882622505
856 0.10152575882622505
857 0.10152575882622505
858 0.10152575882622505
859 0.10152575882622505
860 0.10152575882622505
861 0.10152575882622505
862 0.10152575882622505
863 0.10152575882622505
864 0.10152575882622505
865 0.10152575882622505
866 0.10152575882622505
867 0.10152575882622505
868 0.10152575882622505
869 0.10152575882622505
870 0.10152575882622505
871 0.10152575882622505
872 0.10152575882622505
873 0.10152575882622505
874 0.10152575882622505
875 0.10152575882622505
876 0.10152575882622505
877 0.10152575882622505
878 0.10152575882622505
879 0.10170051998003868
880 0.10170051998003868
881 0.10170051998003868
882 0.10170051998003868
883 0.10170051998003868
884 0.10170051998003868
885 0.10170051998003868
886 0.10170051998003868
887 0.10170051998003868
888 0.10170051998003868
889 0.10170051998003868
890 0.10170051998003868
891 0.10170051998003868
892 0.10170051998003868
893 0.10170051998003868
894 0.10170051998003868
895 0.10170051998003868
896 0.10170051998003868
897 0.10170051998003868
898 0.10170051998003868
899 0.10170051998003868
900 0.10170051998003868
901 0.10170051998003868
902 0.10170051998003868
903 0.10170051998003868
904 0.10170051998003868
905 0.10170051998003868
906 0.10170051998003868
907 0.10170051998003868
908 0.10170051998003868
909 0.10170051998003868
910 0.10170051998003868
911 0.10170051998003868
912 0.10187433733134447
913 0.10187433733134447
914 0.10187433733134447
915 0.10187433733134447
916 0.10187433733134447
917 0.10187433733134447
918 0.10187433733134447
919 0.10187433733134447
920 0.10187433733134447
921 0.10187433733134447
922 0.10187433733134447
923 0.10187433733134447
924 0.10187433733134447
925 0.10187433733134447
926 0.10187433733134447
927 0.10187433733134447
928 0.10187433733134447
929 0.10187433733134447
930 0.10187433733134447
931 0.10187433733134447
932 0.10187433733134447
933 0.10187433733134447
934 0.10187433733134447
935 0.10187433733134447
936 0.10187433733134447
937 0.10187433733134447
938 0.10187433733134447
939 0.10187433733134447
940 0.10187433733134447
941 0.10187433733134447
942 0.10187433733134447
943 0.10187433733134447
944 0.10187433733134447
945 0.10187433733134447
946 0.1020472273452203
947 0.1020472273452203
948 0.1020472273452203
949 0.1020472273452203
950 0.1020472273452203
951 0.1020472273452203
952 0.1020472273452203
953 0.1020472273452203
954 0.1020472273452203
955 0.1020472273452203
956 0.1020472273452203
957 0.1020472273452203
958 0.1020472273452203
959 0.1020472273452203
960 0.1020472273452203
961 0.1020472273452203
962 0.1020472273452203
963 0.1020472273452203
964 0.1020472273452203
965 0.1020472273452203
966 0.1020472273452203
967 0.1020472273452203
968 0.1020472273452203
969 0.1020472273452203
970 0.1020472273452203
971 0.1020472273452203
972 0.1020472273452203
973 0.1020472273452203
974 0.1020472273452203
975 0.1020472273452203
976 0.1020472273452203
977 0.1020472273452203
978 0.1020472273452203
979 0.1020472273452203
980 0.1020472273452203
981 0.1020472273452203
982 0.1020472273452203
983 0.1020472273452203
984 0.1020472273452203
985 0.1020472273452203
986 0.1020472273452203
987 0.1020472273452203
988 0.1020472273452203
989 0.1020472273452203
990 0.1020472273452203
991 0.1020472273452203
992 0.1020472273452203
993 0.1020472273452203
994 0.1020472273452203
995 0.1020472273452203
996 0.1020472273452203
997 0.1020472273452203
998 0.1020472273452203
999 0.1020472273452203
1000 0.1020472273452203

==> data/mean-ndcg-oe-sanitizer-asan-1000-crash_class=asan_heap_buffer_overflow.dat <==
1 0.0049504950495049506
2 0.02056756815770934
3 0.02056756815770934
4 0.02056756815770934
5 0.026312906879014414
6 0.029839710711767116
7 0.029839710711767116
8 0.029839710711767116
9 0.03132995821505415
10 0.035623000190072286
11 0.03976571720469302
12 0.03976571720469302
13 0.03976571720469302
14 0.04103283613939509
15 0.04350808366414756
16 0.04350808366414756
17 0.04469527409270266
18 0.04586066475293355
19 0.047006101451744234
20 0.050387342769025706
21 0.05260757865236804
22 0.05698509804756612
23 0.05914454648306643
24 0.05914454648306643
25 0.05914454648306643
26 0.05914454648306643
27 0.06120409695511108
28 0.0632421844052144
29 0.0632421844052144
30 0.0632421844052144
31 0.0632421844052144
32 0.0632421844052144
33 0.0632421844052144
34 0.06517247175069743
35 0.06900269756490084
36 0.06900269756490084
37 0.07088934521269066
38 0.07088934521269066
39 0.07274975931872144
40 0.07274975931872144
41 0.07274975931872144
42 0.07274975931872144
43 0.07274975931872144
44 0.07274975931872144
45 0.07274975931872144
46 0.07453224770146097
47 0.07453224770146097
48 0.07453224770146097
49 0.07453224770146097
50 0.07453224770146097
51 0.07540068861028253
52 0.07540068861028253
53 0.07540068861028253
54 0.07711325980280805
55 0.07796571244535308
56 0.07796571244535308
57 0.07796571244535308
58 0.07796571244535308
59 0.07796571244535308
60 0.07963514906604122
61 0.07963514906604122
62 0.08046336777302228
63 0.08046336777302228
64 0.08128538582359623
65 0.08292343091190373
66 0.08373952426201343
67 0.0845527522321226
68 0.0845527522321226
69 0.0845527522321226
70 0.08535774387703166
71 0.08616010290868077
72 0.08616010290868077
73 0.08616010290868077
74 0.08695487560884921
75 0.08695487560884921
76 0.08695487560884921
77 0.08695487560884921
78 0.08695487560884921
79 0.08773794289072932
80 0.08773794289072932
81 0.08773794289072932
82 0.08773794289072932
83 0.08851238738747223
84 0.08851238738747223
85 0.08851238738747223
86 0.08851238738747223
87 0.08851238738747223
88 0.08851238738747223
89 0.08927495779318641
90 0.08927495779318641
91 0.08927495779318641
92 0.09154611920362452
93 0.09154611920362452
94 0.09154611920362452
95 0.09229790709140107
96 0.09229790709140107
97 0.09229790709140107
98 0.09229790709140107
99 0.09229790709140107
100 0.0930414243350827
101 0.0930414243350827
102 0.0930414243350827
103 0.09378025570403029
104 0.09378025570403029
105 0.09378025570403029
106 0.09378025570403029
107 0.09378025570403029
108 0.09524312811174003
109 0.09670315832946517
110 0.09670315832946517
111 0.09670315832946517
112 0.09670315832946517
113 0.09742766802291003
114 0.09742766802291003
115 0.09814952698592293
116 0.09887008480949727
117 0.09887008480949727
118 0.09887008480949727
119 0.09887008480949727
120 0.10030109880117002
121 0.10030109880117002
122 0.10101416825830947
123 0.10172603988639548
124 0.10243672727595553
125 0.10314624374996588
126 0.10314624374996588
127 0.10314624374996588
128 0.10314624374996588
129 0.1045561656399359
130 0.1045561656399359
131 0.1045561656399359
132 0.1045561656399359
133 0.1045561656399359
134 0.1045561656399359
135 0.10525465184866664
136 0.1059520979846723
137 0.1059520979846723
138 0.1059520979846723
139 0.10664648689274883
140 0.10664648689274883
141 0.10664648689274883
142 0.10802933158831633
143 0.10941023725985662
144 0.10941023725985662
145 0.10941023725985662
146 0.10941023725985662
147 0.11009690444507018
148 0.11009690444507018
149 0.11009690444507018
150 0.11009690444507018
151 0.11009690444507018
152 0.11009690444507018
153 0.11009690444507018
154 0.11009690444507018
155 0.11077641326294821
156 0.11077641326294821
157 0.11077641326294821
158 0.11077641326294821
159 0.11212865135798268
160 0.11212865135798268
161 0.11280311950754421
162 0.11280311950754421
163 0.11280311950754421
164 0.11280311950754421
165 0.11280311950754421
166 0.11280311950754421
167 0.11280311950754421
168 0.11280311950754421
169 0.11347125742767473
170 0.11347125742767473
171 0.11347125742767473
172 0.11347125742767473
173 0.11347125742767473
174 0.11347125742767473
175 0.11479856902528661
176 0.11479856902528661
177 0.11479856902528661
178 0.11479856902528661
179 0.11479856902528661
180 0.11479856902528661
181 0.11479856902528661
182 0.11479856902528661
183 0.11479856902528661
184 0.11479856902528661
185 0.11479856902528661
186 0.11479856902528661
187 0.11479856902528661
188 0.11479856902528661
189 0.11479856902528661
190 0.11479856902528661
191 0.11479856902528661
192 0.11479856902528661
193 0.11479856902528661
194 0.11479856902528661
195 0.11479856902528661
196 0.11479856902528661
197 0.11479856902528661
198 0.11479856902528661
199 0.11479856902528661
200 0.11479856902528661
201 0.11479856902528661
202 0.11479856902528661
203 0.11479856902528661
204 0.11479856902528661
205 0.11479856902528661
206 0.11479856902528661
207 0.11479856902528661
208 0.11479856902528661
209 0.11479856902528661
210 0.11479856902528661
211 0.11479856902528661
212 0.11479856902528661
213 0.11479856902528661
214 0.11479856902528661
215 0.11479856902528661
216 0.11479856902528661
217 0.11479856902528661
218 0.11479856902528661
219 0.11479856902528661
220 0.115434233764509
221 0.115434233764509
222 0.115434233764509
223 0.115434233764509
224 0.115434233764509
225 0.115434233764509
226 0.115434233764509
227 0.115434233764509
228 0.115434233764509
229 0.115434233764509
230 0.115434233764509
231 0.115434233764509
232 0.115434233764509
233 0.115434233764509
234 0.115434233764509
235 0.115434233764509
236 0.115434233764509
237 0.115434233764509
238 0.115434233764509
239 0.115434233764509
240 0.115434233764509
241 0.115434233764509
242 0.115434233764509
243 0.115434233764509
244 0.115434233764509
245 0.115434233764509
246 0.115434233764509
247 0.115434233764509
248 0.115434233764509
249 0.115434233764509
250 0.115434233764509
251 0.115434233764509
252 0.115434233764509
253 0.115434233764509
254 0.11605348272424103
255 0.11667229460542915
256 0.11667229460542915
257 0.11667229460542915
258 0.11667229460542915
259 0.11667229460542915
260 0.11728895541979595
261 0.11728895541979595
262 0.12036803549020018
263 0.12036803549020018
264 0.12036803549020018
265 0.12036803549020018
266 0.12036803549020018
267 0.12036803549020018
268 0.12036803549020018
269 0.1215938886720687
270 0.12220641079015573
271 0.12220641079015573
272 0.12220641079015573
273 0.12220641079015573
274 0.12220641079015573
275 0.12220641079015573
276 0.1228165478820416
277 0.1228165478820416
278 0.1228165478820416
279 0.1228165478820416
280 0.1228165478820416
281 0.1228165478820416
282 0.1228165478820416
283 0.1228165478820416
284 0.1228165478820416
285 0.1228165478820416
286 0.1228165478820416
287 0.1228165478820416
288 0.1228165478820416
289 0.1228165478820416
290 0.1228165478820416
291 0.1228165478820416
292 0.1228165478820416
293 0.1228165478820416
294 0.1228165478820416
295 0.1228165478820416
296 0.1228165478820416
297 0.1228165478820416
298 0.1228165478820416
299 0.1228165478820416
300 0.1228165478820416
301 0.12461926158917754
302 0.12461926158917754
303 0.12461926158917754
304 0.12461926158917754
305 0.12461926158917754
306 0.12461926158917754
307 0.12461926158917754
308 0.12461926158917754
309 0.12461926158917754
310 0.12461926158917754
311 0.12461926158917754
312 0.12461926158917754
313 0.12461926158917754
314 0.12461926158917754
315 0.12461926158917754
316 0.12461926158917754
317 0.12461926158917754
318 0.12461926158917754
319 0.12461926158917754
320 0.12461926158917754
321 0.12461926158917754
322 0.12461926158917754
323 0.12461926158917754
324 0.12461926158917754
325 0.12461926158917754
326 0.12461926158917754
327 0.12461926158917754
328 0.12461926158917754
329 0.12461926158917754
330 0.12461926158917754
331 0.12461926158917754
332 0.12461926158917754
333 0.12461926158917754
334 0.12461926158917754
335 0.12461926158917754
336 0.12461926158917754
337 0.12461926158917754
338 0.12461926158917754
339 0.12461926158917754
340 0.12461926158917754
341 0.12461926158917754
342 0.12461926158917754
343 0.12461926158917754
344 0.12461926158917754
345 0.12461926158917754
346 0.1252058971095207
347 0.1252058971095207
348 0.1252058971095207
349 0.1252058971095207
350 0.1252058971095207
351 0.1252058971095207
352 0.1252058971095207
353 0.1252058971095207
354 0.12579025556569653
355 0.12579025556569653
356 0.12579025556569653
357 0.12579025556569653
358 0.12579025556569653
359 0.12579025556569653
360 0.12579025556569653
361 0.12579025556569653
362 0.12579025556569653
363 0.12579025556569653
364 0.12579025556569653
365 0.12579025556569653
366 0.12579025556569653
367 0.12579025556569653
368 0.12579025556569653
369 0.12579025556569653
370 0.12579025556569653
371 0.12579025556569653
372 0.12579025556569653
373 0.12579025556569653
374 0.12579025556569653
375 0.12579025556569653
376 0.12579025556569653
377 0.12579025556569653
378 0.12579025556569653
379 0.12579025556569653
380 0.12579025556569653
381 0.12579025556569653
382 0.12579025556569653
383 0.12579025556569653
384 0.12579025556569653
385 0.12579025556569653
386 0.12579025556569653
387 0.12579025556569653
388 0.12579025556569653
389 0.12579025556569653
390 0.12579025556569653
391 0.12579025556569653
392 0.12579025556569653
393 0.12579025556569653
394 0.12579025556569653
395 0.12579025556569653
396 0.12579025556569653
397 0.12579025556569653
398 0.12579025556569653
399 0.12579025556569653
400 0.12579025556569653
401 0.12579025556569653
402 0.12579025556569653
403 0.12579025556569653
404 0.12579025556569653
405 0.12579025556569653
406 0.12579025556569653
407 0.12636108723668782
408 0.12693168654126116
409 0.12693168654126116
410 0.12693168654126116
411 0.12693168654126116
412 0.12693168654126116
413 0.12693168654126116
414 0.12693168654126116
415 0.12693168654126116
416 0.12693168654126116
417 0.12693168654126116
418 0.12693168654126116
419 0.12693168654126116
420 0.12693168654126116
421 0.12693168654126116
422 0.12693168654126116
423 0.12693168654126116
424 0.12693168654126116
425 0.12693168654126116
426 0.12693168654126116
427 0.12693168654126116
428 0.12749779164302724
429 0.12749779164302724
430 0.12806346268531188
431 0.12806346268531188
432 0.12919394199101875
433 0.12919394199101875
434 0.12919394199101875
435 0.12919394199101875
436 0.12919394199101875
437 0.12919394199101875
438 0.12919394199101875
439 0.12919394199101875
440 0.12975748221056566
441 0.12975748221056566
442 0.12975748221056566
443 0.12975748221056566
444 0.12975748221056566
445 0.12975748221056566
446 0.12975748221056566
447 0.12975748221056566
448 0.12975748221056566
449 0.12975748221056566
450 0.12975748221056566
451 0.12975748221056566
452 0.12975748221056566
453 0.12975748221056566
454 0.12975748221056566
455 0.12975748221056566
456 0.12975748221056566
457 0.12975748221056566
458 0.12975748221056566
459 0.12975748221056566
460 0.12975748221056566
461 0.13031674965323062
462 0.13031674965323062
463 0.13031674965323062
464 0.13031674965323062
465 0.13031674965323062
466 0.13087503762351124
467 0.13087503762351124
468 0.13087503762351124
469 0.13087503762351124
470 0.13087503762351124
471 0.13087503762351124
472 0.13087503762351124
473 0.13087503762351124
474 0.13087503762351124
475 0.13087503762351124
476 0.13087503762351124
477 0.13087503762351124
478 0.13087503762351124
479 0.13087503762351124
480 0.13087503762351124
481 0.13087503762351124
482 0.13087503762351124
483 0.13087503762351124
484 0.13087503762351124
485 0.13087503762351124
486 0.13087503762351124
487 0.13087503762351124
488 0.13087503762351124
489 0.13087503762351124
490 0.13087503762351124
491 0.13087503762351124
492 0.13087503762351124
493 0.13087503762351124
494 0.13087503762351124
495 0.13087503762351124
496 0.13087503762351124
497 0.13087503762351124
498 0.13087503762351124
499 0.13087503762351124
500 0.13087503762351124
501 0.13087503762351124
502 0.13087503762351124
503 0.13087503762351124
504 0.13087503762351124
505 0.13087503762351124
506 0.13087503762351124
507 0.13087503762351124
508 0.13087503762351124
509 0.13087503762351124
510 0.13087503762351124
511 0.13087503762351124
512 0.13087503762351124
513 0.13087503762351124
514 0.13087503762351124
515 0.13087503762351124
516 0.13087503762351124
517 0.13087503762351124
518 0.13087503762351124
519 0.13087503762351124
520 0.13087503762351124
521 0.13087503762351124
522 0.13087503762351124
523 0.13087503762351124
524 0.13087503762351124
525 0.13087503762351124
526 0.13087503762351124
527 0.13087503762351124
528 0.13087503762351124
529 0.13087503762351124
530 0.13087503762351124
531 0.13087503762351124
532 0.13087503762351124
533 0.13087503762351124
534 0.13087503762351124
535 0.13087503762351124
536 0.13087503762351124
537 0.13087503762351124
538 0.13087503762351124
539 0.13087503762351124
540 0.13087503762351124
541 0.13087503762351124
542 0.13087503762351124
543 0.13087503762351124
544 0.13087503762351124
545 0.13087503762351124
546 0.13087503762351124
547 0.13087503762351124
548 0.13087503762351124
549 0.13087503762351124
550 0.13087503762351124
551 0.13087503762351124
552 0.13087503762351124
553 0.13141822778176987
554 0.13141822778176987
555 0.13141822778176987
556 0.1319609539626356
557 0.1319609539626356
558 0.1319609539626356
559 0.1319609539626356
560 0.1319609539626356
561 0.1319609539626356
562 0.1319609539626356
563 0.1319609539626356
564 0.1319609539626356
565 0.1319609539626356
566 0.1319609539626356
567 0.1319609539626356
568 0.1319609539626356
569 0.1319609539626356
570 0.1319609539626356
571 0.1319609539626356
572 0.1319609539626356
573 0.1319609539626356
574 0.1319609539626356
575 0.1319609539626356
576 0.1319609539626356
577 0.1319609539626356
578 0.1319609539626356
579 0.1319609539626356
580 0.1319609539626356
581 0.1319609539626356
582 0.1319609539626356
583 0.1319609539626356
584 0.1319609539626356
585 0.1319609539626356
586 0.1319609539626356
587 0.1319609539626356
588 0.1319609539626356
589 0.1319609539626356
590 0.1319609539626356
591 0.1319609539626356
592 0.1319609539626356
593 0.1319609539626356
594 0.1319609539626356
595 0.1319609539626356
596 0.1319609539626356
597 0.1319609539626356
598 0.1319609539626356
599 0.1319609539626356
600 0.1319609539626356
601 0.1319609539626356
602 0.1319609539626356
603 0.1319609539626356
604 0.1319609539626356
605 0.1319609539626356
606 0.1319609539626356
607 0.1319609539626356
608 0.1319609539626356
609 0.1319609539626356
610 0.1319609539626356
611 0.1319609539626356
612 0.1319609539626356
613 0.1319609539626356
614 0.1319609539626356
615 0.1319609539626356
616 0.1319609539626356
617 0.1319609539626356
618 0.1319609539626356
619 0.1319609539626356
620 0.1319609539626356
621 0.1319609539626356
622 0.1319609539626356
623 0.1319609539626356
624 0.1319609539626356
625 0.1319609539626356
626 0.1319609539626356
627 0.1319609539626356
628 0.1319609539626356
629 0.1319609539626356
630 0.1319609539626356
631 0.1319609539626356
632 0.1319609539626356
633 0.1319609539626356
634 0.1319609539626356
635 0.1319609539626356
636 0.1319609539626356
637 0.1319609539626356
638 0.1319609539626356
639 0.1319609539626356
640 0.1319609539626356
641 0.1319609539626356
642 0.1319609539626356
643 0.1319609539626356
644 0.1319609539626356
645 0.1319609539626356
646 0.1319609539626356
647 0.1319609539626356
648 0.1319609539626356
649 0.1319609539626356
650 0.1319609539626356
651 0.1319609539626356
652 0.1319609539626356
653 0.1319609539626356
654 0.1319609539626356
655 0.1319609539626356
656 0.1319609539626356
657 0.1319609539626356
658 0.1319609539626356
659 0.1319609539626356
660 0.13301779158554697
661 0.13301779158554697
662 0.13301779158554697
663 0.13301779158554697
664 0.13301779158554697
665 0.13301779158554697
666 0.13301779158554697
667 0.13301779158554697
668 0.13301779158554697
669 0.13301779158554697
670 0.13301779158554697
671 0.13301779158554697
672 0.13301779158554697
673 0.13301779158554697
674 0.13301779158554697
675 0.13301779158554697
676 0.13301779158554697
677 0.13301779158554697
678 0.13301779158554697
679 0.1335439143795837
680 0.1335439143795837
681 0.1335439143795837
682 0.1335439143795837
683 0.1335439143795837
684 0.1335439143795837
685 0.1335439143795837
686 0.1335439143795837
687 0.1335439143795837
688 0.1335439143795837
689 0.1335439143795837
690 0.1335439143795837
691 0.1335439143795837
692 0.1335439143795837
693 0.1335439143795837
694 0.1335439143795837
695 0.1335439143795837
696 0.1335439143795837
697 0.1335439143795837
698 0.1335439143795837
699 0.1335439143795837
700 0.13406759504431517
701 0.13406759504431517
702 0.13406759504431517
703 0.13406759504431517
704 0.13406759504431517
705 0.13406759504431517
706 0.13406759504431517
707 0.13406759504431517
708 0.13406759504431517
709 0.13406759504431517
710 0.13406759504431517
711 0.13406759504431517
712 0.13406759504431517
713 0.13406759504431517
714 0.13406759504431517
715 0.13406759504431517
716 0.13406759504431517
717 0.13406759504431517
718 0.13406759504431517
719 0.13406759504431517
720 0.13406759504431517
721 0.13406759504431517
722 0.13406759504431517
723 0.13406759504431517
724 0.13406759504431517
725 0.13406759504431517
726 0.13406759504431517
727 0.13406759504431517
728 0.13406759504431517
729 0.13406759504431517
730 0.13406759504431517
731 0.13406759504431517
732 0.13406759504431517
733 0.13406759504431517
734 0.13406759504431517
735 0.13406759504431517
736 0.13406759504431517
737 0.13458719693328913
738 0.13458719693328913
739 0.13458719693328913
740 0.13458719693328913
741 0.13458719693328913
742 0.13458719693328913
743 0.13458719693328913
744 0.13458719693328913
745 0.13458719693328913
746 0.13458719693328913
747 0.13458719693328913
748 0.13458719693328913
749 0.13458719693328913
750 0.13458719693328913
751 0.13458719693328913
752 0.13458719693328913
753 0.13458719693328913
754 0.13458719693328913
755 0.13458719693328913
756 0.13458719693328913
757 0.13458719693328913
758 0.13458719693328913
759 0.13458719693328913
760 0.13458719693328913
761 0.13458719693328913
762 0.13458719693328913
763 0.13458719693328913
764 0.13458719693328913
765 0.13458719693328913
766 0.13458719693328913
767 0.13458719693328913
768 0.13458719693328913
769 0.13458719693328913
770 0.13458719693328913
771 0.13458719693328913
772 0.13458719693328913
773 0.13458719693328913
774 0.13458719693328913
775 0.13458719693328913
776 0.13458719693328913
777 0.13458719693328913
778 0.13458719693328913
779 0.13458719693328913
780 0.13458719693328913
781 0.13458719693328913
782 0.13458719693328913
783 0.13458719693328913
784 0.13458719693328913
785 0.13458719693328913
786 0.13458719693328913
787 0.13458719693328913
788 0.1351015938587544
789 0.13561589313065397
790 0.13561589313065397
791 0.13561589313065397
792 0.13561589313065397
793 0.13561589313065397
794 0.13561589313065397
795 0.13561589313065397
796 0.13561589313065397
797 0.13561589313065397
798 0.13561589313065397
799 0.13561589313065397
800 0.13561589313065397
801 0.13561589313065397
802 0.13561589313065397
803 0.13561589313065397
804 0.13561589313065397
805 0.13561589313065397
806 0.13561589313065397
807 0.13561589313065397
808 0.13561589313065397
809 0.13561589313065397
810 0.13561589313065397
811 0.13561589313065397
812 0.13561589313065397
813 0.13561589313065397
814 0.13561589313065397
815 0.13561589313065397
816 0.13561589313065397
817 0.13561589313065397
818 0.13561589313065397
819 0.13561589313065397
820 0.13561589313065397
821 0.13561589313065397
822 0.13561589313065397
823 0.13561589313065397
824 0.13561589313065397
825 0.13561589313065397
826 0.1366374833202236
827 0.1366374833202236
828 0.1366374833202236
829 0.13714800323648732
830 0.13714800323648732
831 0.13714800323648732
832 0.13714800323648732
833 0.13714800323648732
834 0.13714800323648732
835 0.13714800323648732
836 0.13714800323648732
837 0.13714800323648732
838 0.13714800323648732
839 0.13714800323648732
840 0.13714800323648732
841 0.13714800323648732
842 0.13714800323648732
843 0.13765725583780383
844 0.13765725583780383
845 0.13765725583780383
846 0.13765725583780383
847 0.13765725583780383
848 0.13765725583780383
849 0.13765725583780383
850 0.13765725583780383
851 0.13765725583780383
852 0.13765725583780383
853 0.13765725583780383
854 0.13765725583780383
855 0.13765725583780383
856 0.13765725583780383
857 0.13765725583780383
858 0.13765725583780383
859 0.13765725583780383
860 0.13765725583780383
861 0.13765725583780383
862 0.13765725583780383
863 0.13765725583780383
864 0.13765725583780383
865 0.13765725583780383
866 0.13765725583780383
867 0.13765725583780383
868 0.13765725583780383
869 0.13765725583780383
870 0.13765725583780383
871 0.13765725583780383
872 0.13765725583780383
873 0.13765725583780383
874 0.13765725583780383
875 0.13765725583780383
876 0.13765725583780383
877 0.13765725583780383
878 0.13765725583780383
879 0.1381633710604819
880 0.1381633710604819
881 0.1381633710604819
882 0.1381633710604819
883 0.1381633710604819
884 0.1381633710604819
885 0.1381633710604819
886 0.1381633710604819
887 0.1381633710604819
888 0.1381633710604819
889 0.1381633710604819
890 0.1381633710604819
891 0.1381633710604819
892 0.1381633710604819
893 0.1381633710604819
894 0.1381633710604819
895 0.1381633710604819
896 0.1381633710604819
897 0.1381633710604819
898 0.1381633710604819
899 0.1381633710604819
900 0.1381633710604819
901 0.1381633710604819
902 0.1381633710604819
903 0.1381633710604819
904 0.1381633710604819
905 0.1381633710604819
906 0.1381633710604819
907 0.1381633710604819
908 0.1381633710604819
909 0.1381633710604819
910 0.1381633710604819
911 0.1381633710604819
912 0.1381633710604819
913 0.1381633710604819
914 0.1381633710604819
915 0.1381633710604819
916 0.1381633710604819
917 0.1381633710604819
918 0.1381633710604819
919 0.1381633710604819
920 0.1381633710604819
921 0.1381633710604819
922 0.1381633710604819
923 0.1381633710604819
924 0.1381633710604819
925 0.1381633710604819
926 0.1381633710604819
927 0.1381633710604819
928 0.1381633710604819
929 0.1381633710604819
930 0.1381633710604819
931 0.1381633710604819
932 0.1381633710604819
933 0.1381633710604819
934 0.1381633710604819
935 0.1381633710604819
936 0.1381633710604819
937 0.1381633710604819
938 0.1381633710604819
939 0.1381633710604819
940 0.1381633710604819
941 0.1381633710604819
942 0.1381633710604819
943 0.1381633710604819
944 0.1381633710604819
945 0.1381633710604819
946 0.1381633710604819
947 0.1381633710604819
948 0.1381633710604819
949 0.1381633710604819
950 0.1381633710604819
951 0.1381633710604819
952 0.1381633710604819
953 0.1381633710604819
954 0.1381633710604819
955 0.1381633710604819
956 0.1381633710604819
957 0.1381633710604819
958 0.1381633710604819
959 0.1381633710604819
960 0.1381633710604819
961 0.1381633710604819
962 0.1381633710604819
963 0.1381633710604819
964 0.1381633710604819
965 0.1381633710604819
966 0.1381633710604819
967 0.1381633710604819
968 0.1381633710604819
969 0.1381633710604819
970 0.1381633710604819
971 0.1381633710604819
972 0.1381633710604819
973 0.1381633710604819
974 0.1381633710604819
975 0.1381633710604819
976 0.1381633710604819
977 0.1381633710604819
978 0.1381633710604819
979 0.1381633710604819
980 0.1381633710604819
981 0.1381633710604819
982 0.1381633710604819
983 0.1381633710604819
984 0.1381633710604819
985 0.1381633710604819
986 0.1381633710604819
987 0.1381633710604819
988 0.1381633710604819
989 0.1381633710604819
990 0.1381633710604819
991 0.1381633710604819
992 0.1381633710604819
993 0.1381633710604819
994 0.1381633710604819
995 0.1381633710604819
996 0.1381633710604819
997 0.1381633710604819
998 0.1381633710604819
999 0.1381633710604819
1000 0.1381633710604819

==> data/mean-ndcg-oe-sanitizer-asan-1000-crash_class=asan_segv.dat <==
1 0.022727272727272728
2 0.029896929017857468
3 0.029896929017857468
4 0.029896929017857468
5 0.03209495633169009
6 0.03209495633169009
7 0.033988895725629485
8 0.03578130979827567
9 0.03749170750091193
10 0.042418948858603193
11 0.044003851958893704
12 0.044003851958893704
13 0.044003851958893704
14 0.044003851958893704
15 0.04542430650434825
16 0.04681436640274727
17 0.04681436640274727
18 0.04815191704687589
19 0.04815191704687589
20 0.0494454980053813
21 0.05071961064298116
22 0.05197566024217151
23 0.05197566024217151
24 0.05197566024217151
25 0.05197566024217151
26 0.05197566024217151
27 0.057885165857981445
28 0.06256350295935495
29 0.06256350295935495
30 0.06256350295935495
31 0.06483623023208222
32 0.06596259309100586
33 0.06596259309100586
34 0.06596259309100586
35 0.06706160674792218
36 0.07033363038439765
37 0.07033363038439765
38 0.07033363038439765
39 0.07033363038439765
40 0.07033363038439765
41 0.07244100565048138
42 0.07453519693626214
43 0.07557593131645324
44 0.07557593131645324
45 0.07763323355259007
46 0.07763323355259007
47 0.07763323355259007
48 0.07864518578869241
49 0.07864518578869241
50 0.07864518578869241
51 0.07864518578869241
52 0.08261299101705707
53 0.08656220335504433
54 0.08754498568711862
55 0.08754498568711862
56 0.08754498568711862
57 0.08754498568711862
58 0.08754498568711862
59 0.08754498568711862
60 0.08754498568711862
61 0.0884992401130109
62 0.0884992401130109
63 0.09039317950695029
64 0.09133663204226815
65 0.09321666106407561
66 0.09321666106407561
67 0.09415002498431453
68 0.09415002498431453
69 0.09415002498431453
70 0.09507393584949429
71 0.09507393584949429
72 0.09507393584949429
73 0.09507393584949429
74 0.09598611815309667
75 0.09598611815309667
76 0.09598611815309667
77 0.09689008865235404
78 0.09689008865235404
79 0.09689008865235404
80 0.09689008865235404
81 0.09689008865235404
82 0.09689008865235404
83 0.09689008865235404
84 0.09689008865235404
85 0.09689008865235404
86 0.09689008865235404
87 0.09689008865235404
88 0.09689008865235404
89 0.09689008865235404
90 0.09689008865235404
91 0.09689008865235404
92 0.09862787124670441
93 0.09862787124670441
94 0.09949270276212055
95 0.09949270276212055
96 0.09949270276212055
97 0.09949270276212055
98 0.09949270276212055
99 0.09949270276212055
100 0.09949270276212055
101 0.09949270276212055
102 0.09949270276212055
103 0.09949270276212055
104 0.09949270276212055
105 0.09949270276212055
106 0.09949270276212055
107 0.09949270276212055
108 0.09949270276212055
109 0.09949270276212055
110 0.09949270276212055
111 0.09949270276212055
112 0.09949270276212055
113 0.10032424229664247
114 0.10032424229664247
115 0.10032424229664247
116 0.10032424229664247
117 0.10032424229664247
118 0.10032424229664247
119 0.10032424229664247
120 0.10032424229664247
121 0.10032424229664247
122 0.10032424229664247
123 0.10032424229664247
124 0.10032424229664247
125 0.10032424229664247
126 0.10032424229664247
127 0.10032424229664247
128 0.10032424229664247
129 0.10032424229664247
130 0.10032424229664247
131 0.10032424229664247
132 0.10032424229664247
133 0.10032424229664247
134 0.10112712010289564
135 0.10112712010289564
136 0.10112712010289564
137 0.10112712010289564
138 0.10192524697651008
139 0.10272221606418883
140 0.10351803892495011
141 0.10351803892495011
142 0.10351803892495011
143 0.10431049047509534
144 0.10431049047509534
145 0.10431049047509534
146 0.10431049047509534
147 0.10431049047509534
148 0.10431049047509534
149 0.10431049047509534
150 0.10431049047509534
151 0.10431049047509534
152 0.10431049047509534
153 0.10431049047509534
154 0.10431049047509534
155 0.10431049047509534
156 0.10431049047509534
157 0.10431049047509534
158 0.10431049047509534
159 0.10586249101598719
160 0.10586249101598719
161 0.10586249101598719
162 0.10586249101598719
163 0.10663473403625424
164 0.10663473403625424
165 0.10740514594180532
166 0.10740514594180532
167 0.10740514594180532
168 0.10740514594180532
169 0.10740514594180532
170 0.10817111131661106
171 0.10817111131661106
172 0.10817111131661106
173 0.10817111131661106
174 0.10817111131661106
175 0.10817111131661106
176 0.10817111131661106
177 0.10817111131661106
178 0.10817111131661106
179 0.10817111131661106
180 0.10817111131661106
181 0.10817111131661106
182 0.10817111131661106
183 0.10817111131661106
184 0.10817111131661106
185 0.10817111131661106
186 0.10817111131661106
187 0.10817111131661106
188 0.10817111131661106
189 0.10967228081727236
190 0.10967228081727236
191 0.10967228081727236
192 0.10967228081727236
193 0.10967228081727236
194 0.10967228081727236
195 0.10967228081727236
196 0.10967228081727236
197 0.10967228081727236
198 0.10967228081727236
199 0.10967228081727236
200 0.10967228081727236
201 0.10967228081727236
202 0.10967228081727236
203 0.10967228081727236
204 0.10967228081727236
205 0.10967228081727236
206 0.10967228081727236
207 0.10967228081727236
208 0.10967228081727236
209 0.10967228081727236
210 0.10967228081727236
211 0.10967228081727236
212 0.11040686795251017
213 0.11040686795251017
214 0.11040686795251017
215 0.11040686795251017
216 0.11040686795251017
217 0.11040686795251017
218 0.11040686795251017
219 0.11040686795251017
220 0.11113643771002678
221 0.11113643771002678
222 0.11113643771002678
223 0.11113643771002678
224 0.11113643771002678
225 0.11113643771002678
226 0.11113643771002678
227 0.11113643771002678
228 0.11113643771002678
229 0.11113643771002678
230 0.11113643771002678
231 0.11113643771002678
232 0.11113643771002678
233 0.11113643771002678
234 0.11113643771002678
235 0.11113643771002678
236 0.11113643771002678
237 0.11113643771002678
238 0.11113643771002678
239 0.11113643771002678
240 0.11113643771002678
241 0.11113643771002678
242 0.11113643771002678
243 0.11113643771002678
244 0.11185233507431201
245 0.11256770275516406
246 0.11256770275516406
247 0.11399633688992857
248 0.11399633688992857
249 0.11399633688992857
250 0.11399633688992857
251 0.11399633688992857
252 0.11399633688992857
253 0.11399633688992857
254 0.11399633688992857
255 0.11399633688992857
256 0.11399633688992857
257 0.11399633688992857
258 0.11399633688992857
259 0.11399633688992857
260 0.11399633688992857
261 0.11399633688992857
262 0.11399633688992857
263 0.11399633688992857
264 0.11399633688992857
265 0.11399633688992857
266 0.11399633688992857
267 0.11399633688992857
268 0.11399633688992857
269 0.11399633688992857
270 0.11399633688992857
271 0.11399633688992857
272 0.11399633688992857
273 0.11399633688992857
274 0.11399633688992857
275 0.11399633688992857
276 0.11399633688992857
277 0.11399633688992857
278 0.11399633688992857
279 0.11399633688992857
280 0.11399633688992857
281 0.11399633688992857
282 0.11399633688992857
283 0.11399633688992857
284 0.11399633688992857
285 0.11469264911683942
286 0.11469264911683942
287 0.11469264911683942
288 0.11469264911683942
289 0.11469264911683942
290 0.11469264911683942
291 0.11469264911683942
292 0.11469264911683942
293 0.11469264911683942
294 0.11469264911683942
295 0.11469264911683942
296 0.11469264911683942
297 0.11469264911683942
298 0.11469264911683942
299 0.11469264911683942
300 0.11469264911683942
301 0.11469264911683942
302 0.11469264911683942
303 0.11469264911683942
304 0.11469264911683942
305 0.11469264911683942
306 0.11469264911683942
307 0.11537995586582203
308 0.11537995586582203
309 0.11537995586582203
310 0.11537995586582203
311 0.11537995586582203
312 0.11537995586582203
313 0.11537995586582203
314 0.11537995586582203
315 0.11537995586582203
316 0.11537995586582203
317 0.11537995586582203
318 0.11537995586582203
319 0.11537995586582203
320 0.11537995586582203
321 0.11537995586582203
322 0.11537995586582203
323 0.11537995586582203
324 0.11537995586582203
325 0.11537995586582203
326 0.11537995586582203
327 0.11537995586582203
328 0.11537995586582203
329 0.11537995586582203
330 0.11537995586582203
331 0.11537995586582203
332 0.11537995586582203
333 0.11537995586582203
334 0.11537995586582203
335 0.11537995586582203
336 0.11537995586582203
337 0.11605629198335743
338 0.11605629198335743
339 0.11605629198335743
340 0.11605629198335743
341 0.11605629198335743
342 0.11605629198335743
343 0.11605629198335743
344 0.11605629198335743
345 0.11605629198335743
346 0.11605629198335743
347 0.11672925848900938
348 0.11672925848900938
349 0.11672925848900938
350 0.11672925848900938
351 0.11672925848900938
352 0.11672925848900938
353 0.11672925848900938
354 0.11672925848900938
355 0.11672925848900938
356 0.11672925848900938
357 0.11672925848900938
358 0.11672925848900938
359 0.11672925848900938
360 0.11672925848900938
361 0.11672925848900938
362 0.11672925848900938
363 0.11672925848900938
364 0.11672925848900938
365 0.11672925848900938
366 0.11672925848900938
367 0.11672925848900938
368 0.11672925848900938
369 0.11672925848900938
370 0.11672925848900938
371 0.11672925848900938
372 0.11672925848900938
373 0.11672925848900938
374 0.11672925848900938
375 0.11672925848900938
376 0.11672925848900938
377 0.11672925848900938
378 0.11672925848900938
379 0.11672925848900938
380 0.11672925848900938
381 0.11672925848900938
382 0.11672925848900938
383 0.11672925848900938
384 0.11672925848900938
385 0.11672925848900938
386 0.11672925848900938
387 0.11672925848900938
388 0.11672925848900938
389 0.11672925848900938
390 0.11672925848900938
391 0.11672925848900938
392 0.11672925848900938
393 0.11672925848900938
394 0.11672925848900938
395 0.11672925848900938
396 0.11672925848900938
397 0.11672925848900938
398 0.11672925848900938
399 0.11672925848900938
400 0.11672925848900938
401 0.11672925848900938
402 0.11672925848900938
403 0.11672925848900938
404 0.11672925848900938
405 0.11672925848900938
406 0.11672925848900938
407 0.11672925848900938
408 0.11672925848900938
409 0.11672925848900938
410 0.11672925848900938
411 0.11672925848900938
412 0.11672925848900938
413 0.11672925848900938
414 0.11672925848900938
415 0.11672925848900938
416 0.11672925848900938
417 0.11672925848900938
418 0.11672925848900938
419 0.11672925848900938
420 0.11672925848900938
421 0.11672925848900938
422 0.11672925848900938
423 0.11672925848900938
424 0.11672925848900938
425 0.11672925848900938
426 0.11672925848900938
427 0.11672925848900938
428 0.11737899275353633
429 0.11802847754193864
430 0.11867771362456078
431 0.11867771362456078
432 0.11867771362456078
433 0.11867771362456078
434 0.11867771362456078
435 0.11867771362456078
436 0.11867771362456078
437 0.11867771362456078
438 0.11867771362456078
439 0.11867771362456078
440 0.11867771362456078
441 0.11867771362456078
442 0.11867771362456078
443 0.11867771362456078
444 0.11867771362456078
445 0.11867771362456078
446 0.11867771362456078
447 0.11867771362456078
448 0.11867771362456078
449 0.11867771362456078
450 0.11867771362456078
451 0.11867771362456078
452 0.11867771362456078
453 0.11867771362456078
454 0.11867771362456078
455 0.11867771362456078
456 0.11867771362456078
457 0.11867771362456078
458 0.11867771362456078
459 0.11867771362456078
460 0.11867771362456078
461 0.11867771362456078
462 0.11867771362456078
463 0.11867771362456078
464 0.11867771362456078
465 0.11867771362456078
466 0.11867771362456078
467 0.11867771362456078
468 0.11867771362456078
469 0.11867771362456078
470 0.11867771362456078
471 0.11867771362456078
472 0.11867771362456078
473 0.11867771362456078
474 0.11867771362456078
475 0.11867771362456078
476 0.11867771362456078
477 0.11867771362456078
478 0.11867771362456078
479 0.11867771362456078
480 0.11867771362456078
481 0.11867771362456078
482 0.11867771362456078
483 0.11867771362456078
484 0.11867771362456078
485 0.11867771362456078
486 0.11867771362456078
487 0.11867771362456078
488 0.11931371260877324
489 0.11931371260877324
490 0.11931371260877324
491 0.11931371260877324
492 0.11931371260877324
493 0.11931371260877324
494 0.11931371260877324
495 0.11931371260877324
496 0.11931371260877324
497 0.11931371260877324
498 0.11931371260877324
499 0.11931371260877324
500 0.11931371260877324
501 0.11931371260877324
502 0.11931371260877324
503 0.11931371260877324
504 0.11931371260877324
505 0.11931371260877324
506 0.11931371260877324
507 0.11931371260877324
508 0.11931371260877324
509 0.11931371260877324
510 0.11931371260877324
511 0.11931371260877324
512 0.11931371260877324
513 0.11931371260877324
514 0.11931371260877324
515 0.11931371260877324
516 0.11931371260877324
517 0.11931371260877324
518 0.11931371260877324
519 0.11931371260877324
520 0.11931371260877324
521 0.11931371260877324
522 0.11931371260877324
523 0.11931371260877324
524 0.11931371260877324
525 0.11994230748704894
526 0.11994230748704894
527 0.11994230748704894
528 0.11994230748704894
529 0.11994230748704894
530 0.11994230748704894
531 0.11994230748704894
532 0.1205695787802587
533 0.1205695787802587
534 0.1205695787802587
535 0.1205695787802587
536 0.1205695787802587
537 0.1205695787802587
538 0.1205695787802587
539 0.1205695787802587
540 0.1205695787802587
541 0.1205695787802587
542 0.1205695787802587
543 0.1205695787802587
544 0.1205695787802587
545 0.1205695787802587
546 0.1205695787802587
547 0.1205695787802587
548 0.1205695787802587
549 0.1205695787802587
550 0.1205695787802587
551 0.1205695787802587
552 0.1205695787802587
553 0.1205695787802587
554 0.1205695787802587
555 0.1205695787802587
556 0.1205695787802587
557 0.1205695787802587
558 0.1205695787802587
559 0.1205695787802587
560 0.1205695787802587
561 0.1205695787802587
562 0.1205695787802587
563 0.1205695787802587
564 0.1205695787802587
565 0.1205695787802587
566 0.1205695787802587
567 0.1205695787802587
568 0.1205695787802587
569 0.1205695787802587
570 0.1205695787802587
571 0.1205695787802587
572 0.1205695787802587
573 0.1205695787802587
574 0.1205695787802587
575 0.1205695787802587
576 0.1205695787802587
577 0.1205695787802587
578 0.1205695787802587
579 0.1205695787802587
580 0.1205695787802587
581 0.1205695787802587
582 0.1205695787802587
583 0.1205695787802587
584 0.1205695787802587
585 0.1205695787802587
586 0.1205695787802587
587 0.1205695787802587
588 0.1205695787802587
589 0.1205695787802587
590 0.1205695787802587
591 0.1205695787802587
592 0.1205695787802587
593 0.1205695787802587
594 0.1205695787802587
595 0.1205695787802587
596 0.1205695787802587
597 0.1205695787802587
598 0.1205695787802587
599 0.1205695787802587
600 0.1205695787802587
601 0.1205695787802587
602 0.1205695787802587
603 0.1205695787802587
604 0.1205695787802587
605 0.1205695787802587
606 0.1205695787802587
607 0.1205695787802587
608 0.1205695787802587
609 0.1205695787802587
610 0.1205695787802587
611 0.1205695787802587
612 0.1205695787802587
613 0.1205695787802587
614 0.1205695787802587
615 0.1205695787802587
616 0.12118256189921851
617 0.12118256189921851
618 0.12179523640999806
619 0.12179523640999806
620 0.12179523640999806
621 0.12179523640999806
622 0.12179523640999806
623 0.12179523640999806
624 0.12179523640999806
625 0.12179523640999806
626 0.12179523640999806
627 0.12240653818715726
628 0.12240653818715726
629 0.12240653818715726
630 0.12240653818715726
631 0.12301723810965184
632 0.12301723810965184
633 0.12301723810965184
634 0.12301723810965184
635 0.12301723810965184
636 0.12301723810965184
637 0.12301723810965184
638 0.12301723810965184
639 0.12301723810965184
640 0.12301723810965184
641 0.12301723810965184
642 0.12301723810965184
643 0.12301723810965184
644 0.12301723810965184
645 0.12301723810965184
646 0.12301723810965184
647 0.12301723810965184
648 0.12301723810965184
649 0.12301723810965184
650 0.12301723810965184
651 0.12301723810965184
652 0.12301723810965184
653 0.12301723810965184
654 0.12301723810965184
655 0.12301723810965184
656 0.12362428620909077
657 0.12362428620909077
658 0.12362428620909077
659 0.12362428620909077
660 0.12362428620909077
661 0.12362428620909077
662 0.12483668351671823
663 0.1254427415736924
664 0.1254427415736924
665 0.1254427415736924
666 0.1254427415736924
667 0.1254427415736924
668 0.1254427415736924
669 0.1254427415736924
670 0.1254427415736924
671 0.1254427415736924
672 0.1254427415736924
673 0.1254427415736924
674 0.1254427415736924
675 0.1254427415736924
676 0.1254427415736924
677 0.1254427415736924
678 0.1254427415736924
679 0.1254427415736924
680 0.1254427415736924
681 0.1254427415736924
682 0.1254427415736924
683 0.1254427415736924
684 0.1254427415736924
685 0.12664880804061307
686 0.12664880804061307
687 0.12664880804061307
688 0.12664880804061307
689 0.12664880804061307
690 0.12664880804061307
691 0.12664880804061307
692 0.12664880804061307
693 0.12664880804061307
694 0.12664880804061307
695 0.12664880804061307
696 0.12725037598672417
697 0.12725037598672417
698 0.12725037598672417
699 0.12725037598672417
700 0.12725037598672417
701 0.12725037598672417
702 0.12725037598672417
703 0.12725037598672417
704 0.12725037598672417
705 0.12725037598672417
706 0.12725037598672417
707 0.12725037598672417
708 0.12725037598672417
709 0.12725037598672417
710 0.12725037598672417
711 0.12725037598672417
712 0.12725037598672417
713 0.12725037598672417
714 0.12725037598672417
715 0.12725037598672417
716 0.12725037598672417
717 0.12725037598672417
718 0.12725037598672417
719 0.12725037598672417
720 0.12725037598672417
721 0.12725037598672417
722 0.12725037598672417
723 0.12725037598672417
724 0.12725037598672417
725 0.12725037598672417
726 0.12725037598672417
727 0.12725037598672417
728 0.12725037598672417
729 0.12725037598672417
730 0.12725037598672417
731 0.12725037598672417
732 0.12725037598672417
733 0.12725037598672417
734 0.12725037598672417
735 0.12725037598672417
736 0.12725037598672417
737 0.12725037598672417
738 0.12725037598672417
739 0.12725037598672417
740 0.12725037598672417
741 0.12725037598672417
742 0.12725037598672417
743 0.12725037598672417
744 0.12725037598672417
745 0.12725037598672417
746 0.12725037598672417
747 0.12725037598672417
748 0.12725037598672417
749 0.12725037598672417
750 0.12725037598672417
751 0.12725037598672417
752 0.12725037598672417
753 0.12725037598672417
754 0.12725037598672417
755 0.12725037598672417
756 0.12725037598672417
757 0.12725037598672417
758 0.12725037598672417
759 0.12725037598672417
760 0.12725037598672417
761 0.12725037598672417
762 0.12725037598672417
763 0.12725037598672417
764 0.12725037598672417
765 0.12725037598672417
766 0.12725037598672417
767 0.12725037598672417
768 0.12725037598672417
769 0.12725037598672417
770 0.12725037598672417
771 0.12725037598672417
772 0.12725037598672417
773 0.12725037598672417
774 0.12725037598672417
775 0.12725037598672417
776 0.12725037598672417
777 0.12725037598672417
778 0.12725037598672417
779 0.12725037598672417
780 0.12725037598672417
781 0.12725037598672417
782 0.12725037598672417
783 0.12725037598672417
784 0.12725037598672417
785 0.12725037598672417
786 0.12725037598672417
787 0.12725037598672417
788 0.12725037598672417
789 0.12784065128742705
790 0.12784065128742705
791 0.12784065128742705
792 0.12784065128742705
793 0.12784065128742705
794 0.12784065128742705
795 0.12784065128742705
796 0.12784065128742705
797 0.12784065128742705
798 0.12784065128742705
799 0.12784065128742705
800 0.12784065128742705
801 0.12784065128742705
802 0.12784065128742705
803 0.12784065128742705
804 0.12784065128742705
805 0.12784065128742705
806 0.12784065128742705
807 0.12784065128742705
808 0.12784065128742705
809 0.12784065128742705
810 0.12784065128742705
811 0.12784065128742705
812 0.12784065128742705
813 0.12784065128742705
814 0.12784065128742705
815 0.12784065128742705
816 0.12784065128742705
817 0.12784065128742705
818 0.12784065128742705
819 0.12784065128742705
820 0.12784065128742705
821 0.12784065128742705
822 0.12784065128742705
823 0.12784065128742705
824 0.12784065128742705
825 0.12784065128742705
826 0.12842690474848692
827 0.12842690474848692
828 0.12842690474848692
829 0.12842690474848692
830 0.12842690474848692
831 0.12842690474848692
832 0.12842690474848692
833 0.12842690474848692
834 0.12842690474848692
835 0.12842690474848692
836 0.12842690474848692
837 0.12842690474848692
838 0.12842690474848692
839 0.12842690474848692
840 0.12842690474848692
841 0.12842690474848692
842 0.12842690474848692
843 0.12842690474848692
844 0.12842690474848692
845 0.12842690474848692
846 0.12842690474848692
847 0.12842690474848692
848 0.12842690474848692
849 0.12842690474848692
850 0.12842690474848692
851 0.12901057066185048
852 0.12901057066185048
853 0.12901057066185048
854 0.12901057066185048
855 0.12901057066185048
856 0.12901057066185048
857 0.12901057066185048
858 0.12901057066185048
859 0.12901057066185048
860 0.12959332904893747
861 0.12959332904893747
862 0.12959332904893747
863 0.12959332904893747
864 0.12959332904893747
865 0.12959332904893747
866 0.13017548922077082
867 0.13075755021154176
868 0.13075755021154176
869 0.13075755021154176
870 0.13075755021154176
871 0.13075755021154176
872 0.13075755021154176
873 0.13075755021154176
874 0.13075755021154176
875 0.13075755021154176
876 0.13075755021154176
877 0.13075755021154176
878 0.13075755021154176
879 0.13075755021154176
880 0.13075755021154176
881 0.13075755021154176
882 0.13075755021154176
883 0.13075755021154176
884 0.13075755021154176
885 0.13075755021154176
886 0.13075755021154176
887 0.13075755021154176
888 0.13075755021154176
889 0.13075755021154176
890 0.13075755021154176
891 0.13075755021154176
892 0.13075755021154176
893 0.13481428172469626
894 0.13481428172469626
895 0.13481428172469626
896 0.13481428172469626
897 0.13481428172469626
898 0.13481428172469626
899 0.13481428172469626
900 0.13481428172469626
901 0.13481428172469626
902 0.13481428172469626
903 0.13481428172469626
904 0.13481428172469626
905 0.13481428172469626
906 0.13481428172469626
907 0.13481428172469626
908 0.13481428172469626
909 0.13481428172469626
910 0.13481428172469626
911 0.13481428172469626
912 0.13481428172469626
913 0.13481428172469626
914 0.13481428172469626
915 0.13481428172469626
916 0.13481428172469626
917 0.13481428172469626
918 0.13481428172469626
919 0.13481428172469626
920 0.13481428172469626
921 0.13481428172469626
922 0.13481428172469626
923 0.13481428172469626
924 0.13481428172469626
925 0.13481428172469626
926 0.13481428172469626
927 0.13481428172469626
928 0.13481428172469626
929 0.13481428172469626
930 0.13481428172469626
931 0.13481428172469626
932 0.13481428172469626
933 0.13481428172469626
934 0.13481428172469626
935 0.13481428172469626
936 0.13481428172469626
937 0.13481428172469626
938 0.13481428172469626
939 0.13481428172469626
940 0.13481428172469626
941 0.13481428172469626
942 0.13481428172469626
943 0.13481428172469626
944 0.13481428172469626
945 0.13481428172469626
946 0.13481428172469626
947 0.13481428172469626
948 0.13481428172469626
949 0.13481428172469626
950 0.13481428172469626
951 0.13481428172469626
952 0.13481428172469626
953 0.13481428172469626
954 0.13481428172469626
955 0.13481428172469626
956 0.13481428172469626
957 0.13481428172469626
958 0.13481428172469626
959 0.13481428172469626
960 0.13481428172469626
961 0.13481428172469626
962 0.13481428172469626
963 0.13481428172469626
964 0.13481428172469626
965 0.13481428172469626
966 0.13481428172469626
967 0.13481428172469626
968 0.13481428172469626
969 0.13481428172469626
970 0.13481428172469626
971 0.13481428172469626
972 0.13481428172469626
973 0.13481428172469626
974 0.13481428172469626
975 0.13481428172469626
976 0.13481428172469626
977 0.13481428172469626
978 0.13481428172469626
979 0.13481428172469626
980 0.13481428172469626
981 0.13481428172469626
982 0.13481428172469626
983 0.13481428172469626
984 0.13481428172469626
985 0.13481428172469626
986 0.13481428172469626
987 0.13481428172469626
988 0.13481428172469626
989 0.13481428172469626
990 0.13481428172469626
991 0.13481428172469626
992 0.13481428172469626
993 0.13481428172469626
994 0.13481428172469626
995 0.13481428172469626
996 0.13481428172469626
997 0.13481428172469626
998 0.13481428172469626
999 0.13481428172469626
1000 0.13481428172469626

==> data/mean-ndcg-oe-sanitizer-asan-1000-crash_class=leaksan_detected_memory_leaks.dat <==
1 0.0
2 0.0075560449529515844
3 0.0075560449529515844
4 0.0075560449529515844
5 0.009872528828607523
6 0.01840443750185357
7 0.01840443750185357
8 0.01840443750185357
9 0.022009587150523997
10 0.025471441357923848
11 0.027141758397750973
12 0.027141758397750973
13 0.027141758397750973
14 0.027141758397750973
15 0.028638764385774923
16 0.028638764385774923
17 0.028638764385774923
18 0.028638764385774923
19 0.028638764385774923
20 0.030002059288151885
21 0.03134483667867629
22 0.032668577573631404
23 0.032668577573631404
24 0.032668577573631404
25 0.035216434502414184
26 0.035216434502414184
27 0.045181205648594285
28 0.04641382141183042
29 0.047634151035126866
30 0.0500515053654514
31 0.05124911015587056
32 0.05837150044942363
33 0.06072553197317002
34 0.06189295126594719
35 0.06189295126594719
36 0.065341311505586
37 0.065341311505586
38 0.065341311505586
39 0.06646647213258665
40 0.06646647213258665
41 0.06646647213258665
42 0.06756999807958489
43 0.06756999807958489
44 0.06756999807958489
45 0.06756999807958489
46 0.06756999807958489
47 0.06864216713198633
48 0.06864216713198633
49 0.06864216713198633
50 0.06864216713198633
51 0.07074306609703968
52 0.07074306609703968
53 0.07074306609703968
54 0.07074306609703968
55 0.07177417647904026
56 0.07177417647904026
57 0.07177417647904026
58 0.07177417647904026
59 0.07177417647904026
60 0.07177417647904026
61 0.07177417647904026
62 0.07177417647904026
63 0.07177417647904026
64 0.07276847376177044
65 0.07276847376177044
66 0.07276847376177044
67 0.07276847376177044
68 0.07276847376177044
69 0.07276847376177044
70 0.07276847376177044
71 0.07276847376177044
72 0.07373587177041115
73 0.07373587177041115
74 0.0746972135993574
75 0.0746972135993574
76 0.0746972135993574
77 0.07564990107162863
78 0.07564990107162863
79 0.07564990107162863
80 0.07564990107162863
81 0.07659177680426063
82 0.07659177680426063
83 0.07659177680426063
84 0.07659177680426063
85 0.07659177680426063
86 0.07937995457857482
87 0.07937995457857482
88 0.07937995457857482
89 0.07937995457857482
90 0.07937995457857482
91 0.07937995457857482
92 0.08029567235284327
93 0.08029567235284327
94 0.08029567235284327
95 0.08029567235284327
96 0.08120296069062553
97 0.08120296069062553
98 0.08120296069062553
99 0.08120296069062553
100 0.08120296069062553
101 0.08120296069062553
102 0.08120296069062553
103 0.08120296069062553
104 0.08120296069062553
105 0.08120296069062553
106 0.08120296069062553
107 0.08120296069062553
108 0.08208769190726437
109 0.08208769190726437
110 0.08208769190726437
111 0.08208769190726437
112 0.08208769190726437
113 0.08296404494963479
114 0.08296404494963479
115 0.08471033848889954
116 0.08471033848889954
117 0.08471033848889954
118 0.08905274764143882
119 0.08905274764143882
120 0.08905274764143882
121 0.08905274764143882
122 0.08905274764143882
123 0.08905274764143882
124 0.08905274764143882
125 0.08991096517287649
126 0.09162459920287631
127 0.09248003119603286
128 0.09248003119603286
129 0.09248003119603286
130 0.09248003119603286
131 0.09248003119603286
132 0.09248003119603286
133 0.09248003119603286
134 0.09332617786609607
135 0.0950159289339237
136 0.09670316389767392
137 0.09670316389767392
138 0.09670316389767392
139 0.09754308341522756
140 0.09754308341522756
141 0.09754308341522756
142 0.09754308341522756
143 0.09754308341522756
144 0.09754308341522756
145 0.0983759304343805
146 0.0983759304343805
147 0.0983759304343805
148 0.09920539215633965
149 0.09920539215633965
150 0.09920539215633965
151 0.09920539215633965
152 0.09920539215633965
153 0.10002941855625688
154 0.10085238743619457
155 0.10085238743619457
156 0.10413591602978496
157 0.10413591602978496
158 0.10413591602978496
159 0.10413591602978496
160 0.10413591602978496
161 0.10413591602978496
162 0.10413591602978496
163 0.1049497769373718
164 0.1049497769373718
165 0.10576170804741364
166 0.10576170804741364
167 0.10576170804741364
168 0.10576170804741364
169 0.10656987487296073
170 0.10737711981886378
171 0.10737711981886378
172 0.10737711981886378
173 0.10737711981886378
174 0.10737711981886378
175 0.10737711981886378
176 0.10737711981886378
177 0.10737711981886378
178 0.10737711981886378
179 0.10737711981886378
180 0.10737711981886378
181 0.10737711981886378
182 0.10737711981886378
183 0.10737711981886378
184 0.10737711981886378
185 0.10737711981886378
186 0.10737711981886378
187 0.10737711981886378
188 0.10816895160845527
189 0.10816895160845527
190 0.10895919643793367
191 0.10895919643793367
192 0.10895919643793367
193 0.10895919643793367
194 0.10895919643793367
195 0.10895919643793367
196 0.10895919643793367
197 0.10895919643793367
198 0.10895919643793367
199 0.10974257380708227
200 0.10974257380708227
201 0.10974257380708227
202 0.10974257380708227
203 0.10974257380708227
204 0.10974257380708227
205 0.10974257380708227
206 0.10974257380708227
207 0.10974257380708227
208 0.10974257380708227
209 0.10974257380708227
210 0.10974257380708227
211 0.10974257380708227
212 0.10974257380708227
213 0.10974257380708227
214 0.10974257380708227
215 0.10974257380708227
216 0.10974257380708227
217 0.10974257380708227
218 0.10974257380708227
219 0.10974257380708227
220 0.10974257380708227
221 0.10974257380708227
222 0.10974257380708227
223 0.10974257380708227
224 0.10974257380708227
225 0.10974257380708227
226 0.10974257380708227
227 0.10974257380708227
228 0.10974257380708227
229 0.10974257380708227
230 0.10974257380708227
231 0.10974257380708227
232 0.10974257380708227
233 0.10974257380708227
234 0.10974257380708227
235 0.10974257380708227
236 0.10974257380708227
237 0.10974257380708227
238 0.10974257380708227
239 0.10974257380708227
240 0.10974257380708227
241 0.10974257380708227
242 0.10974257380708227
243 0.10974257380708227
244 0.11049705246644875
245 0.11125097289656828
246 0.11125097289656828
247 0.11125097289656828
248 0.11125097289656828
249 0.11125097289656828
250 0.11125097289656828
251 0.11200160770060168
252 0.11200160770060168
253 0.11200160770060168
254 0.11200160770060168
255 0.11200160770060168
256 0.11200160770060168
257 0.11200160770060168
258 0.11200160770060168
259 0.11200160770060168
260 0.11200160770060168
261 0.11200160770060168
262 0.11200160770060168
263 0.11200160770060168
264 0.11200160770060168
265 0.11200160770060168
266 0.11200160770060168
267 0.11200160770060168
268 0.11200160770060168
269 0.11200160770060168
270 0.11274250271768897
271 0.11274250271768897
272 0.11274250271768897
273 0.11274250271768897
274 0.11274250271768897
275 0.11274250271768897
276 0.11274250271768897
277 0.11274250271768897
278 0.11274250271768897
279 0.11274250271768897
280 0.11274250271768897
281 0.11274250271768897
282 0.11274250271768897
283 0.11274250271768897
284 0.11274250271768897
285 0.11274250271768897
286 0.11274250271768897
287 0.11274250271768897
288 0.11274250271768897
289 0.11274250271768897
290 0.11274250271768897
291 0.11274250271768897
292 0.11274250271768897
293 0.11274250271768897
294 0.11274250271768897
295 0.11274250271768897
296 0.11274250271768897
297 0.11274250271768897
298 0.11274250271768897
299 0.11274250271768897
300 0.11346976778301593
301 0.11565029574015041
302 0.11565029574015041
303 0.11565029574015041
304 0.11565029574015041
305 0.11565029574015041
306 0.11565029574015041
307 0.11782333743753254
308 0.11854727514140603
309 0.11854727514140603
310 0.11854727514140603
311 0.11854727514140603
312 0.11854727514140603
313 0.11854727514140603
314 0.11854727514140603
315 0.11854727514140603
316 0.11854727514140603
317 0.11854727514140603
318 0.11854727514140603
319 0.11854727514140603
320 0.11854727514140603
321 0.11854727514140603
322 0.11854727514140603
323 0.11854727514140603
324 0.11854727514140603
325 0.11854727514140603
326 0.11854727514140603
327 0.11854727514140603
328 0.11854727514140603
329 0.11854727514140603
330 0.11854727514140603
331 0.11854727514140603
332 0.11854727514140603
333 0.11854727514140603
334 0.11854727514140603
335 0.11854727514140603
336 0.11854727514140603
337 0.11854727514140603
338 0.11854727514140603
339 0.11854727514140603
340 0.11854727514140603
341 0.11854727514140603
342 0.11854727514140603
343 0.11854727514140603
344 0.11854727514140603
345 0.11854727514140603
346 0.11854727514140603
347 0.11854727514140603
348 0.11854727514140603
349 0.11854727514140603
350 0.11854727514140603
351 0.11854727514140603
352 0.11854727514140603
353 0.11854727514140603
354 0.11854727514140603
355 0.11854727514140603
356 0.11854727514140603
357 0.11925309244217099
358 0.11925309244217099
359 0.11925309244217099
360 0.11925309244217099
361 0.11925309244217099
362 0.11925309244217099
363 0.11995692042642941
364 0.11995692042642941
365 0.11995692042642941
366 0.11995692042642941
367 0.11995692042642941
368 0.11995692042642941
369 0.11995692042642941
370 0.11995692042642941
371 0.11995692042642941
372 0.11995692042642941
373 0.11995692042642941
374 0.11995692042642941
375 0.11995692042642941
376 0.11995692042642941
377 0.11995692042642941
378 0.1213550026531846
379 0.1213550026531846
380 0.1213550026531846
381 0.1213550026531846
382 0.1213550026531846
383 0.1213550026531846
384 0.1213550026531846
385 0.1213550026531846
386 0.1213550026531846
387 0.1213550026531846
388 0.1213550026531846
389 0.1213550026531846
390 0.1213550026531846
391 0.1213550026531846
392 0.1213550026531846
393 0.1213550026531846
394 0.1213550026531846
395 0.1213550026531846
396 0.1213550026531846
397 0.1213550026531846
398 0.1213550026531846
399 0.1213550026531846
400 0.1213550026531846
401 0.12204717560115133
402 0.12204717560115133
403 0.12204717560115133
404 0.12204717560115133
405 0.12204717560115133
406 0.12204717560115133
407 0.12204717560115133
408 0.12204717560115133
409 0.12204717560115133
410 0.12204717560115133
411 0.12204717560115133
412 0.12204717560115133
413 0.12204717560115133
414 0.12204717560115133
415 0.12204717560115133
416 0.12204717560115133
417 0.12204717560115133
418 0.12204717560115133
419 0.12204717560115133
420 0.12204717560115133
421 0.12204717560115133
422 0.12204717560115133
423 0.12204717560115133
424 0.12204717560115133
425 0.12204717560115133
426 0.12204717560115133
427 0.12204717560115133
428 0.12204717560115133
429 0.12204717560115133
430 0.12204717560115133
431 0.12204717560115133
432 0.12204717560115133
433 0.12204717560115133
434 0.12204717560115133
435 0.12204717560115133
436 0.12204717560115133
437 0.12204717560115133
438 0.12204717560115133
439 0.12204717560115133
440 0.12204717560115133
441 0.12204717560115133
442 0.12204717560115133
443 0.12204717560115133
444 0.12204717560115133
445 0.12204717560115133
446 0.12204717560115133
447 0.12204717560115133
448 0.12204717560115133
449 0.12204717560115133
450 0.12204717560115133
451 0.12204717560115133
452 0.12204717560115133
453 0.12204717560115133
454 0.12204717560115133
455 0.12204717560115133
456 0.12204717560115133
457 0.12204717560115133
458 0.12204717560115133
459 0.12204717560115133
460 0.12204717560115133
461 0.12204717560115133
462 0.12204717560115133
463 0.12204717560115133
464 0.12204717560115133
465 0.12272270563339317
466 0.12272270563339317
467 0.12272270563339317
468 0.12272270563339317
469 0.12272270563339317
470 0.12272270563339317
471 0.12272270563339317
472 0.12272270563339317
473 0.12272270563339317
474 0.12272270563339317
475 0.12272270563339317
476 0.12272270563339317
477 0.12272270563339317
478 0.12272270563339317
479 0.12272270563339317
480 0.1233947702581644
481 0.1233947702581644
482 0.1233947702581644
483 0.1233947702581644
484 0.1233947702581644
485 0.1233947702581644
486 0.1233947702581644
487 0.1233947702581644
488 0.1233947702581644
489 0.1233947702581644
490 0.1233947702581644
491 0.1233947702581644
492 0.1233947702581644
493 0.1233947702581644
494 0.1233947702581644
495 0.1233947702581644
496 0.1233947702581644
497 0.1233947702581644
498 0.1233947702581644
499 0.1233947702581644
500 0.1233947702581644
501 0.1233947702581644
502 0.1233947702581644
503 0.1233947702581644
504 0.1233947702581644
505 0.1233947702581644
506 0.1233947702581644
507 0.1233947702581644
508 0.1233947702581644
509 0.1233947702581644
510 0.1233947702581644
511 0.1233947702581644
512 0.1233947702581644
513 0.1233947702581644
514 0.1233947702581644
515 0.1233947702581644
516 0.1233947702581644
517 0.1233947702581644
518 0.12405866112998294
519 0.12405866112998294
520 0.12405866112998294
521 0.12405866112998294
522 0.12405866112998294
523 0.12405866112998294
524 0.1247213336514335
525 0.1247213336514335
526 0.1247213336514335
527 0.1247213336514335
528 0.1247213336514335
529 0.1247213336514335
530 0.1247213336514335
531 0.1247213336514335
532 0.1247213336514335
533 0.1247213336514335
534 0.1247213336514335
535 0.12538181953749758
536 0.12538181953749758
537 0.12538181953749758
538 0.12538181953749758
539 0.12538181953749758
540 0.12538181953749758
541 0.12538181953749758
542 0.12538181953749758
543 0.12538181953749758
544 0.12538181953749758
545 0.12538181953749758
546 0.12538181953749758
547 0.12538181953749758
548 0.12538181953749758
549 0.12538181953749758
550 0.12538181953749758
551 0.12538181953749758
552 0.12538181953749758
553 0.12538181953749758
554 0.12538181953749758
555 0.12538181953749758
556 0.12538181953749758
557 0.12538181953749758
558 0.12538181953749758
559 0.12538181953749758
560 0.12538181953749758
561 0.12538181953749758
562 0.12538181953749758
563 0.12538181953749758
564 0.12538181953749758
565 0.12538181953749758
566 0.12538181953749758
567 0.12538181953749758
568 0.12538181953749758
569 0.12538181953749758
570 0.12538181953749758
571 0.12538181953749758
572 0.12538181953749758
573 0.12538181953749758
574 0.12538181953749758
575 0.12538181953749758
576 0.12538181953749758
577 0.12538181953749758
578 0.1260342931361283
579 0.1260342931361283
580 0.1260342931361283
581 0.12668623709056845
582 0.12668623709056845
583 0.12668623709056845
584 0.12668623709056845
585 0.12668623709056845
586 0.12668623709056845
587 0.12668623709056845
588 0.12668623709056845
589 0.12668623709056845
590 0.12668623709056845
591 0.12668623709056845
592 0.12668623709056845
593 0.12668623709056845
594 0.12668623709056845
595 0.12668623709056845
596 0.12668623709056845
597 0.12668623709056845
598 0.12668623709056845
599 0.12668623709056845
600 0.12668623709056845
601 0.12668623709056845
602 0.12668623709056845
603 0.12668623709056845
604 0.12668623709056845
605 0.12668623709056845
606 0.12668623709056845
607 0.12668623709056845
608 0.12668623709056845
609 0.12668623709056845
610 0.12668623709056845
611 0.12668623709056845
612 0.12668623709056845
613 0.12668623709056845
614 0.12668623709056845
615 0.12668623709056845
616 0.12668623709056845
617 0.12668623709056845
618 0.12668623709056845
619 0.12668623709056845
620 0.12668623709056845
621 0.12668623709056845
622 0.12668623709056845
623 0.12668623709056845
624 0.12668623709056845
625 0.12668623709056845
626 0.12668623709056845
627 0.12668623709056845
628 0.12668623709056845
629 0.12668623709056845
630 0.12668623709056845
631 0.12668623709056845
632 0.12668623709056845
633 0.12668623709056845
634 0.12668623709056845
635 0.12668623709056845
636 0.12668623709056845
637 0.12668623709056845
638 0.12668623709056845
639 0.12668623709056845
640 0.12668623709056845
641 0.12668623709056845
642 0.12668623709056845
643 0.12668623709056845
644 0.12668623709056845
645 0.12668623709056845
646 0.12668623709056845
647 0.12668623709056845
648 0.12668623709056845
649 0.12668623709056845
650 0.12668623709056845
651 0.12668623709056845
652 0.12668623709056845
653 0.12668623709056845
654 0.12668623709056845
655 0.12668623709056845
656 0.12668623709056845
657 0.12668623709056845
658 0.12668623709056845
659 0.12668623709056845
660 0.12668623709056845
661 0.12668623709056845
662 0.12668623709056845
663 0.12668623709056845
664 0.12668623709056845
665 0.12668623709056845
666 0.12668623709056845
667 0.12668623709056845
668 0.12668623709056845
669 0.12668623709056845
670 0.12668623709056845
671 0.12668623709056845
672 0.12668623709056845
673 0.12668623709056845
674 0.12668623709056845
675 0.12668623709056845
676 0.12668623709056845
677 0.12668623709056845
678 0.12668623709056845
679 0.12668623709056845
680 0.12668623709056845
681 0.12668623709056845
682 0.12668623709056845
683 0.12668623709056845
684 0.12668623709056845
685 0.12668623709056845
686 0.1273216274018791
687 0.1273216274018791
688 0.1273216274018791
689 0.1273216274018791
690 0.1273216274018791
691 0.1273216274018791
692 0.1273216274018791
693 0.1273216274018791
694 0.1273216274018791
695 0.1273216274018791
696 0.12795561517742135
697 0.12795561517742135
698 0.12795561517742135
699 0.12795561517742135
700 0.12795561517742135
701 0.12795561517742135
702 0.12795561517742135
703 0.12795561517742135
704 0.12795561517742135
705 0.12795561517742135
706 0.12795561517742135
707 0.12795561517742135
708 0.12795561517742135
709 0.12795561517742135
710 0.12795561517742135
711 0.12795561517742135
712 0.12795561517742135
713 0.12795561517742135
714 0.12795561517742135
715 0.12795561517742135
716 0.12795561517742135
717 0.12795561517742135
718 0.12795561517742135
719 0.12795561517742135
720 0.12795561517742135
721 0.12795561517742135
722 0.12795561517742135
723 0.12795561517742135
724 0.12795561517742135
725 0.12795561517742135
726 0.12795561517742135
727 0.12795561517742135
728 0.12795561517742135
729 0.12795561517742135
730 0.12795561517742135
731 0.12795561517742135
732 0.12858476331315735
733 0.12858476331315735
734 0.12858476331315735
735 0.12858476331315735
736 0.12858476331315735
737 0.12858476331315735
738 0.12921313495803916
739 0.12921313495803916
740 0.12921313495803916
741 0.12984112143096024
742 0.13046897996377496
743 0.13109671078057644
744 0.13109671078057644
745 0.13109671078057644
746 0.13109671078057644
747 0.13109671078057644
748 0.13109671078057644
749 0.13109671078057644
750 0.13109671078057644
751 0.13109671078057644
752 0.13109671078057644
753 0.13109671078057644
754 0.13109671078057644
755 0.13109671078057644
756 0.13109671078057644
757 0.13109671078057644
758 0.13109671078057644
759 0.13109671078057644
760 0.13109671078057644
761 0.13109671078057644
762 0.13109671078057644
763 0.13109671078057644
764 0.13109671078057644
765 0.13109671078057644
766 0.13109671078057644
767 0.13109671078057644
768 0.13109671078057644
769 0.13109671078057644
770 0.13109671078057644
771 0.13109671078057644
772 0.13109671078057644
773 0.13109671078057644
774 0.13109671078057644
775 0.13109671078057644
776 0.13109671078057644
777 0.13109671078057644
778 0.13109671078057644
779 0.13109671078057644
780 0.13109671078057644
781 0.13109671078057644
782 0.13109671078057644
783 0.13109671078057644
784 0.13109671078057644
785 0.13109671078057644
786 0.13109671078057644
787 0.13109671078057644
788 0.13109671078057644
789 0.13109671078057644
790 0.13109671078057644
791 0.13109671078057644
792 0.13109671078057644
793 0.13109671078057644
794 0.13109671078057644
795 0.13109671078057644
796 0.13109671078057644
797 0.13109671078057644
798 0.13171774291593494
799 0.13171774291593494
800 0.13171774291593494
801 0.13171774291593494
802 0.13171774291593494
803 0.13171774291593494
804 0.13171774291593494
805 0.13171774291593494
806 0.13171774291593494
807 0.13171774291593494
808 0.13171774291593494
809 0.13171774291593494
810 0.13171774291593494
811 0.13171774291593494
812 0.13171774291593494
813 0.13171774291593494
814 0.13171774291593494
815 0.13171774291593494
816 0.13171774291593494
817 0.13171774291593494
818 0.13171774291593494
819 0.13171774291593494
820 0.13171774291593494
821 0.13171774291593494
822 0.13171774291593494
823 0.13171774291593494
824 0.13171774291593494
825 0.13171774291593494
826 0.13171774291593494
827 0.13171774291593494
828 0.13171774291593494
829 0.13171774291593494
830 0.13171774291593494
831 0.13171774291593494
832 0.13171774291593494
833 0.13171774291593494
834 0.13233470672757625
835 0.13233470672757625
836 0.13233470672757625
837 0.13233470672757625
838 0.13233470672757625
839 0.13233470672757625
840 0.13233470672757625
841 0.13233470672757625
842 0.13233470672757625
843 0.13233470672757625
844 0.13233470672757625
845 0.13233470672757625
846 0.13233470672757625
847 0.13233470672757625
848 0.13233470672757625
849 0.13233470672757625
850 0.13233470672757625
851 0.13233470672757625
852 0.13233470672757625
853 0.13233470672757625
854 0.13233470672757625
855 0.13233470672757625
856 0.13233470672757625
857 0.13233470672757625
858 0.13233470672757625
859 0.13233470672757625
860 0.13233470672757625
861 0.13233470672757625
862 0.13233470672757625
863 0.13233470672757625
864 0.13233470672757625
865 0.13233470672757625
866 0.13233470672757625
867 0.13233470672757625
868 0.13233470672757625
869 0.13233470672757625
870 0.13233470672757625
871 0.13233470672757625
872 0.13233470672757625
873 0.13233470672757625
874 0.13233470672757625
875 0.13233470672757625
876 0.13233470672757625
877 0.13233470672757625
878 0.13233470672757625
879 0.13233470672757625
880 0.13233470672757625
881 0.13233470672757625
882 0.13233470672757625
883 0.13233470672757625
884 0.13233470672757625
885 0.13233470672757625
886 0.13233470672757625
887 0.13233470672757625
888 0.13233470672757625
889 0.13233470672757625
890 0.13233470672757625
891 0.13233470672757625
892 0.13233470672757625
893 0.13233470672757625
894 0.13233470672757625
895 0.13233470672757625
896 0.13233470672757625
897 0.13233470672757625
898 0.13233470672757625
899 0.13233470672757625
900 0.13233470672757625
901 0.13233470672757625
902 0.13233470672757625
903 0.13233470672757625
904 0.13233470672757625
905 0.13233470672757625
906 0.13233470672757625
907 0.13233470672757625
908 0.13233470672757625
909 0.13233470672757625
910 0.13233470672757625
911 0.13233470672757625
912 0.13233470672757625
913 0.13233470672757625
914 0.13233470672757625
915 0.13233470672757625
916 0.13233470672757625
917 0.13233470672757625
918 0.13233470672757625
919 0.13233470672757625
920 0.13233470672757625
921 0.13233470672757625
922 0.13233470672757625
923 0.13233470672757625
924 0.13233470672757625
925 0.13233470672757625
926 0.13233470672757625
927 0.13233470672757625
928 0.13233470672757625
929 0.13233470672757625
930 0.13233470672757625
931 0.13233470672757625
932 0.13233470672757625
933 0.13233470672757625
934 0.13233470672757625
935 0.13233470672757625
936 0.13233470672757625
937 0.13233470672757625
938 0.13233470672757625
939 0.13233470672757625
940 0.13233470672757625
941 0.13233470672757625
942 0.13233470672757625
943 0.13233470672757625
944 0.13233470672757625
945 0.13233470672757625
946 0.13233470672757625
947 0.13233470672757625
948 0.13233470672757625
949 0.13233470672757625
950 0.13233470672757625
951 0.13233470672757625
952 0.13233470672757625
953 0.13233470672757625
954 0.13233470672757625
955 0.13233470672757625
956 0.13233470672757625
957 0.13233470672757625
958 0.13233470672757625
959 0.13233470672757625
960 0.13233470672757625
961 0.13233470672757625
962 0.13233470672757625
963 0.13233470672757625
964 0.13233470672757625
965 0.13233470672757625
966 0.13233470672757625
967 0.13233470672757625
968 0.13233470672757625
969 0.13233470672757625
970 0.13233470672757625
971 0.13233470672757625
972 0.13233470672757625
973 0.13233470672757625
974 0.13233470672757625
975 0.13233470672757625
976 0.13233470672757625
977 0.13233470672757625
978 0.13233470672757625
979 0.13233470672757625
980 0.13233470672757625
981 0.13233470672757625
982 0.13233470672757625
983 0.13233470672757625
984 0.13233470672757625
985 0.13233470672757625
986 0.13233470672757625
987 0.13233470672757625
988 0.13233470672757625
989 0.13233470672757625
990 0.13233470672757625
991 0.13233470672757625
992 0.13233470672757625
993 0.13233470672757625
994 0.13233470672757625
995 0.13233470672757625
996 0.13233470672757625
997 0.13233470672757625
998 0.13233470672757625
999 0.13233470672757625
1000 0.13233470672757625

==> data/mean-ndcg-oe-sanitizer-asan-1000-crash_class=libfuzzer_timeout.dat <==
1 0.009259259259259259
2 0.015101201421957937
3 0.015101201421957937
4 0.015101201421957937
5 0.015101201421957937
6 0.015101201421957937
7 0.015101201421957937
8 0.015101201421957937
9 0.016494858809291184
10 0.016494858809291184
11 0.016494858809291184
12 0.016494858809291184
13 0.016494858809291184
14 0.018864840520493174
15 0.018864840520493174
16 0.018864840520493174
17 0.01997508342127156
18 0.01997508342127156
19 0.01997508342127156
20 0.01997508342127156
21 0.01997508342127156
22 0.01997508342127156
23 0.01997508342127156
24 0.01997508342127156
25 0.020960018854388984
26 0.020960018854388984
27 0.020960018854388984
28 0.022866008043837448
29 0.022866008043837448
30 0.022866008043837448
31 0.022866008043837448
32 0.022866008043837448
33 0.022866008043837448
34 0.023768596108160536
35 0.024664088717499758
36 0.024664088717499758
37 0.024664088717499758
38 0.024664088717499758
39 0.024664088717499758
40 0.024664088717499758
41 0.024664088717499758
42 0.024664088717499758
43 0.024664088717499758
44 0.024664088717499758
45 0.024664088717499758
46 0.024664088717499758
47 0.024664088717499758
48 0.024664088717499758
49 0.024664088717499758
50 0.024664088717499758
51 0.024664088717499758
52 0.024664088717499758
53 0.024664088717499758
54 0.025464874321412152
55 0.025464874321412152
56 0.025464874321412152
57 0.025464874321412152
58 0.025464874321412152
59 0.025464874321412152
60 0.025464874321412152
61 0.025464874321412152
62 0.025464874321412152
63 0.025464874321412152
64 0.025464874321412152
65 0.025464874321412152
66 0.025464874321412152
67 0.025464874321412152
68 0.025464874321412152
69 0.025464874321412152
70 0.025464874321412152
71 0.025464874321412152
72 0.025464874321412152
73 0.025464874321412152
74 0.026208133976199293
75 0.026208133976199293
76 0.026208133976199293
77 0.026208133976199293
78 0.026208133976199293
79 0.026208133976199293
80 0.026208133976199293
81 0.026208133976199293
82 0.026208133976199293
83 0.026208133976199293
84 0.026208133976199293
85 0.026208133976199293
86 0.026208133976199293
87 0.026208133976199293
88 0.026208133976199293
89 0.026208133976199293
90 0.026208133976199293
91 0.026208133976199293
92 0.026208133976199293
93 0.026208133976199293
94 0.026208133976199293
95 0.026208133976199293
96 0.026208133976199293
97 0.026908033100837152
98 0.026908033100837152
99 0.02899851918183702
100 0.02899851918183702
101 0.02899851918183702
102 0.02899851918183702
103 0.02899851918183702
104 0.02899851918183702
105 0.02899851918183702
106 0.02899851918183702
107 0.02899851918183702
108 0.02899851918183702
109 0.02899851918183702
110 0.02899851918183702
111 0.02899851918183702
112 0.02899851918183702
113 0.02899851918183702
114 0.02899851918183702
115 0.02967359098983983
116 0.02967359098983983
117 0.02967359098983983
118 0.02967359098983983
119 0.02967359098983983
120 0.02967359098983983
121 0.02967359098983983
122 0.02967359098983983
123 0.02967359098983983
124 0.03033821530785433
125 0.03033821530785433
126 0.03033821530785433
127 0.03033821530785433
128 0.03033821530785433
129 0.03033821530785433
130 0.03033821530785433
131 0.03033821530785433
132 0.03033821530785433
133 0.03033821530785433
134 0.03033821530785433
135 0.03033821530785433
136 0.03033821530785433
137 0.03033821530785433
138 0.03033821530785433
139 0.03033821530785433
140 0.03033821530785433
141 0.03033821530785433
142 0.03033821530785433
143 0.03033821530785433
144 0.03033821530785433
145 0.03033821530785433
146 0.03033821530785433
147 0.03033821530785433
148 0.03033821530785433
149 0.03033821530785433
150 0.03033821530785433
151 0.03033821530785433
152 0.03033821530785433
153 0.03033821530785433
154 0.03033821530785433
155 0.03033821530785433
156 0.03033821530785433
157 0.03033821530785433
158 0.03033821530785433
159 0.03033821530785433
160 0.03033821530785433
161 0.03033821530785433
162 0.03033821530785433
163 0.03033821530785433
164 0.03033821530785433
165 0.03033821530785433
166 0.03033821530785433
167 0.03033821530785433
168 0.03033821530785433
169 0.03096304799242083
170 0.03096304799242083
171 0.03096304799242083
172 0.03096304799242083
173 0.03158506395051749
174 0.03158506395051749
175 0.03158506395051749
176 0.03158506395051749
177 0.03158506395051749
178 0.03158506395051749
179 0.03158506395051749
180 0.03158506395051749
181 0.03158506395051749
182 0.03158506395051749
183 0.03158506395051749
184 0.03158506395051749
185 0.03158506395051749
186 0.03158506395051749
187 0.03158506395051749
188 0.03158506395051749
189 0.03158506395051749
190 0.03219604027701236
191 0.03219604027701236
192 0.03219604027701236
193 0.03219604027701236
194 0.03219604027701236
195 0.03219604027701236
196 0.03219604027701236
197 0.03219604027701236
198 0.03219604027701236
199 0.03219604027701236
200 0.03219604027701236
201 0.03219604027701236
202 0.03219604027701236
203 0.03219604027701236
204 0.03219604027701236
205 0.03219604027701236
206 0.03219604027701236
207 0.0327972565450552
208 0.0327972565450552
209 0.0327972565450552
210 0.0327972565450552
211 0.0327972565450552
212 0.0327972565450552
213 0.0327972565450552
214 0.0327972565450552
215 0.0327972565450552
216 0.0327972565450552
217 0.0327972565450552
218 0.0327972565450552
219 0.0327972565450552
220 0.0327972565450552
221 0.0327972565450552
222 0.0327972565450552
223 0.0327972565450552
224 0.0327972565450552
225 0.0327972565450552
226 0.0327972565450552
227 0.0327972565450552
228 0.0327972565450552
229 0.0327972565450552
230 0.0327972565450552
231 0.0327972565450552
232 0.0327972565450552
233 0.0327972565450552
234 0.0327972565450552
235 0.0327972565450552
236 0.0327972565450552
237 0.0327972565450552
238 0.0327972565450552
239 0.0327972565450552
240 0.0327972565450552
241 0.0327972565450552
242 0.0327972565450552
243 0.0327972565450552
244 0.0327972565450552
245 0.0327972565450552
246 0.0327972565450552
247 0.0327972565450552
248 0.0327972565450552
249 0.0327972565450552
250 0.0327972565450552
251 0.0327972565450552
252 0.0327972565450552
253 0.0327972565450552
254 0.0327972565450552
255 0.0327972565450552
256 0.0327972565450552
257 0.0327972565450552
258 0.0327972565450552
259 0.0327972565450552
260 0.0327972565450552
261 0.03337355255595164
262 0.03337355255595164
263 0.03337355255595164
264 0.03337355255595164
265 0.03337355255595164
266 0.03337355255595164
267 0.03337355255595164
268 0.03337355255595164
269 0.03337355255595164
270 0.03337355255595164
271 0.03337355255595164
272 0.03337355255595164
273 0.03337355255595164
274 0.03337355255595164
275 0.03337355255595164
276 0.03337355255595164
277 0.03337355255595164
278 0.03337355255595164
279 0.03337355255595164
280 0.03337355255595164
281 0.03337355255595164
282 0.03337355255595164
283 0.03337355255595164
284 0.03337355255595164
285 0.03337355255595164
286 0.03337355255595164
287 0.03337355255595164
288 0.03337355255595164
289 0.03337355255595164
290 0.03337355255595164
291 0.03337355255595164
292 0.03337355255595164
293 0.03337355255595164
294 0.03337355255595164
295 0.03337355255595164
296 0.03337355255595164
297 0.03337355255595164
298 0.03337355255595164
299 0.03337355255595164
300 0.03337355255595164
301 0.03337355255595164
302 0.03337355255595164
303 0.03337355255595164
304 0.03337355255595164
305 0.03337355255595164
306 0.03337355255595164
307 0.03337355255595164
308 0.03337355255595164
309 0.03337355255595164
310 0.03337355255595164
311 0.03337355255595164
312 0.03337355255595164
313 0.03337355255595164
314 0.03337355255595164
315 0.03337355255595164
316 0.03337355255595164
317 0.03337355255595164
318 0.03337355255595164
319 0.03337355255595164
320 0.03337355255595164
321 0.03337355255595164
322 0.03337355255595164
323 0.03337355255595164
324 0.03337355255595164
325 0.03337355255595164
326 0.03337355255595164
327 0.03337355255595164
328 0.03337355255595164
329 0.03337355255595164
330 0.03337355255595164
331 0.03337355255595164
332 0.03337355255595164
333 0.03337355255595164
334 0.03337355255595164
335 0.03337355255595164
336 0.03337355255595164
337 0.03337355255595164
338 0.03337355255595164
339 0.03337355255595164
340 0.03337355255595164
341 0.03337355255595164
342 0.03337355255595164
343 0.03337355255595164
344 0.03337355255595164
345 0.03337355255595164
346 0.03337355255595164
347 0.03337355255595164
348 0.03337355255595164
349 0.03337355255595164
350 0.03337355255595164
351 0.03337355255595164
352 0.03337355255595164
353 0.03337355255595164
354 0.03337355255595164
355 0.03337355255595164
356 0.03337355255595164
357 0.03337355255595164
358 0.03337355255595164
359 0.03337355255595164
360 0.03337355255595164
361 0.03337355255595164
362 0.03337355255595164
363 0.03337355255595164
364 0.03337355255595164
365 0.03337355255595164
366 0.03337355255595164
367 0.03337355255595164
368 0.03337355255595164
369 0.03337355255595164
370 0.03337355255595164
371 0.03337355255595164
372 0.03337355255595164
373 0.03337355255595164
374 0.03337355255595164
375 0.03337355255595164
376 0.03337355255595164
377 0.03337355255595164
378 0.03337355255595164
379 0.03337355255595164
380 0.03337355255595164
381 0.03337355255595164
382 0.03337355255595164
383 0.03337355255595164
384 0.03337355255595164
385 0.03391235415944521
386 0.03391235415944521
387 0.03391235415944521
388 0.03391235415944521
389 0.03391235415944521
390 0.03391235415944521
391 0.03391235415944521
392 0.03391235415944521
393 0.03391235415944521
394 0.03391235415944521
395 0.03391235415944521
396 0.03391235415944521
397 0.03391235415944521
398 0.03391235415944521
399 0.03391235415944521
400 0.03391235415944521
401 0.03391235415944521
402 0.03391235415944521
403 0.03391235415944521
404 0.03391235415944521
405 0.03391235415944521
406 0.03391235415944521
407 0.03391235415944521
408 0.03391235415944521
409 0.03391235415944521
410 0.03391235415944521
411 0.03391235415944521
412 0.03391235415944521
413 0.03391235415944521
414 0.03391235415944521
415 0.03391235415944521
416 0.03391235415944521
417 0.03391235415944521
418 0.03391235415944521
419 0.03391235415944521
420 0.03391235415944521
421 0.03391235415944521
422 0.03391235415944521
423 0.03391235415944521
424 0.03391235415944521
425 0.03391235415944521
426 0.03391235415944521
427 0.03391235415944521
428 0.03391235415944521
429 0.03391235415944521
430 0.03391235415944521
431 0.03391235415944521
432 0.03391235415944521
433 0.03391235415944521
434 0.03391235415944521
435 0.03391235415944521
436 0.03391235415944521
437 0.03391235415944521
438 0.03391235415944521
439 0.03391235415944521
440 0.03391235415944521
441 0.03391235415944521
442 0.03391235415944521
443 0.03391235415944521
444 0.03391235415944521
445 0.03391235415944521
446 0.03391235415944521
447 0.03391235415944521
448 0.03391235415944521
449 0.03391235415944521
450 0.03391235415944521
451 0.03391235415944521
452 0.03391235415944521
453 0.03391235415944521
454 0.03391235415944521
455 0.03391235415944521
456 0.03391235415944521
457 0.03391235415944521
458 0.03391235415944521
459 0.03391235415944521
460 0.03391235415944521
461 0.03391235415944521
462 0.03391235415944521
463 0.03391235415944521
464 0.03391235415944521
465 0.03391235415944521
466 0.03391235415944521
467 0.03391235415944521
468 0.03391235415944521
469 0.03391235415944521
470 0.03391235415944521
471 0.03391235415944521
472 0.03391235415944521
473 0.03391235415944521
474 0.03391235415944521
475 0.03391235415944521
476 0.03391235415944521
477 0.03391235415944521
478 0.03391235415944521
479 0.03391235415944521
480 0.03391235415944521
481 0.03443178500335919
482 0.03443178500335919
483 0.03443178500335919
484 0.03443178500335919
485 0.03443178500335919
486 0.03443178500335919
487 0.03443178500335919
488 0.03443178500335919
489 0.03443178500335919
490 0.03443178500335919
491 0.03443178500335919
492 0.03443178500335919
493 0.03443178500335919
494 0.03443178500335919
495 0.03443178500335919
496 0.03443178500335919
497 0.03443178500335919
498 0.03443178500335919
499 0.03443178500335919
500 0.03443178500335919
501 0.03443178500335919
502 0.03443178500335919
503 0.03443178500335919
504 0.03443178500335919
505 0.03443178500335919
506 0.03443178500335919
507 0.03443178500335919
508 0.03443178500335919
509 0.03443178500335919
510 0.03443178500335919
511 0.03443178500335919
512 0.03443178500335919
513 0.03443178500335919
514 0.03443178500335919
515 0.03443178500335919
516 0.03443178500335919
517 0.03443178500335919
518 0.03443178500335919
519 0.03443178500335919
520 0.03443178500335919
521 0.03443178500335919
522 0.03443178500335919
523 0.03443178500335919
524 0.03443178500335919
525 0.03443178500335919
526 0.03443178500335919
527 0.03443178500335919
528 0.03443178500335919
529 0.03443178500335919
530 0.03443178500335919
531 0.03443178500335919
532 0.03443178500335919
533 0.03443178500335919
534 0.03443178500335919
535 0.03443178500335919
536 0.03443178500335919
537 0.03443178500335919
538 0.03443178500335919
539 0.03443178500335919
540 0.03443178500335919
541 0.03443178500335919
542 0.03443178500335919
543 0.03443178500335919
544 0.034941088894872616
545 0.034941088894872616
546 0.034941088894872616
547 0.034941088894872616
548 0.034941088894872616
549 0.034941088894872616
550 0.034941088894872616
551 0.034941088894872616
552 0.034941088894872616
553 0.034941088894872616
554 0.034941088894872616
555 0.034941088894872616
556 0.034941088894872616
557 0.034941088894872616
558 0.034941088894872616
559 0.034941088894872616
560 0.034941088894872616
561 0.034941088894872616
562 0.034941088894872616
563 0.034941088894872616
564 0.034941088894872616
565 0.034941088894872616
566 0.034941088894872616
567 0.034941088894872616
568 0.034941088894872616
569 0.034941088894872616
570 0.034941088894872616
571 0.034941088894872616
572 0.03544637506564545
573 0.03544637506564545
574 0.03544637506564545
575 0.03544637506564545
576 0.03544637506564545
577 0.03544637506564545
578 0.03544637506564545
579 0.03544637506564545
580 0.03544637506564545
581 0.03544637506564545
582 0.03544637506564545
583 0.03544637506564545
584 0.03544637506564545
585 0.03544637506564545
586 0.03544637506564545
587 0.03544637506564545
588 0.03544637506564545
589 0.03544637506564545
590 0.03544637506564545
591 0.03544637506564545
592 0.03544637506564545
593 0.03544637506564545
594 0.03544637506564545
595 0.03544637506564545
596 0.03544637506564545
597 0.03544637506564545
598 0.03544637506564545
599 0.03544637506564545
600 0.03544637506564545
601 0.03544637506564545
602 0.03544637506564545
603 0.03544637506564545
604 0.03544637506564545
605 0.03544637506564545
606 0.03544637506564545
607 0.03544637506564545
608 0.03544637506564545
609 0.03544637506564545
610 0.03544637506564545
611 0.03544637506564545
612 0.03544637506564545
613 0.03544637506564545
614 0.03544637506564545
615 0.03544637506564545
616 0.03544637506564545
617 0.03544637506564545
618 0.03544637506564545
619 0.03544637506564545
620 0.03544637506564545
621 0.03544637506564545
622 0.03544637506564545
623 0.03544637506564545
624 0.03544637506564545
625 0.03544637506564545
626 0.03544637506564545
627 0.03544637506564545
628 0.03544637506564545
629 0.03544637506564545
630 0.03544637506564545
631 0.03544637506564545
632 0.03544637506564545
633 0.03544637506564545
634 0.03544637506564545
635 0.03544637506564545
636 0.03544637506564545
637 0.03544637506564545
638 0.03544637506564545
639 0.03544637506564545
640 0.03544637506564545
641 0.03544637506564545
642 0.03544637506564545
643 0.03544637506564545
644 0.03544637506564545
645 0.03544637506564545
646 0.03544637506564545
647 0.03544637506564545
648 0.03544637506564545
649 0.03544637506564545
650 0.03544637506564545
651 0.03544637506564545
652 0.03544637506564545
653 0.03544637506564545
654 0.03544637506564545
655 0.03544637506564545
656 0.03544637506564545
657 0.03544637506564545
658 0.03544637506564545
659 0.03544637506564545
660 0.03544637506564545
661 0.03544637506564545
662 0.03544637506564545
663 0.03544637506564545
664 0.03544637506564545
665 0.03593997170376417
666 0.03593997170376417
667 0.03593997170376417
668 0.03593997170376417
669 0.03593997170376417
670 0.03593997170376417
671 0.03593997170376417
672 0.03593997170376417
673 0.03593997170376417
674 0.03593997170376417
675 0.03593997170376417
676 0.03593997170376417
677 0.03593997170376417
678 0.03593997170376417
679 0.03593997170376417
680 0.03593997170376417
681 0.03593997170376417
682 0.03593997170376417
683 0.03593997170376417
684 0.03593997170376417
685 0.03593997170376417
686 0.03593997170376417
687 0.03593997170376417
688 0.03593997170376417
689 0.03593997170376417
690 0.03593997170376417
691 0.03593997170376417
692 0.03593997170376417
693 0.03593997170376417
694 0.03593997170376417
695 0.03593997170376417
696 0.03593997170376417
697 0.03593997170376417
698 0.03593997170376417
699 0.03593997170376417
700 0.03593997170376417
701 0.03593997170376417
702 0.03593997170376417
703 0.03593997170376417
704 0.03593997170376417
705 0.03593997170376417
706 0.03593997170376417
707 0.03593997170376417
708 0.03593997170376417
709 0.03593997170376417
710 0.03593997170376417
711 0.03593997170376417
712 0.03593997170376417
713 0.03593997170376417
714 0.03593997170376417
715 0.03593997170376417
716 0.03593997170376417
717 0.03593997170376417
718 0.03593997170376417
719 0.03593997170376417
720 0.03593997170376417
721 0.03593997170376417
722 0.03593997170376417
723 0.03593997170376417
724 0.03593997170376417
725 0.03593997170376417
726 0.03593997170376417
727 0.03593997170376417
728 0.03593997170376417
729 0.03593997170376417
730 0.03593997170376417
731 0.03593997170376417
732 0.03593997170376417
733 0.03593997170376417
734 0.03593997170376417
735 0.03593997170376417
736 0.03593997170376417
737 0.03593997170376417
738 0.03593997170376417
739 0.03593997170376417
740 0.03593997170376417
741 0.03593997170376417
742 0.03593997170376417
743 0.03593997170376417
744 0.03593997170376417
745 0.03593997170376417
746 0.03593997170376417
747 0.03593997170376417
748 0.03593997170376417
749 0.03593997170376417
750 0.03593997170376417
751 0.03593997170376417
752 0.03593997170376417
753 0.03593997170376417
754 0.03593997170376417
755 0.03593997170376417
756 0.03593997170376417
757 0.03593997170376417
758 0.03593997170376417
759 0.03593997170376417
760 0.03593997170376417
761 0.03593997170376417
762 0.03593997170376417
763 0.03593997170376417
764 0.03593997170376417
765 0.03593997170376417
766 0.03593997170376417
767 0.03593997170376417
768 0.03593997170376417
769 0.03593997170376417
770 0.03593997170376417
771 0.03593997170376417
772 0.03593997170376417
773 0.03593997170376417
774 0.03593997170376417
775 0.03593997170376417
776 0.03593997170376417
777 0.03593997170376417
778 0.03593997170376417
779 0.03593997170376417
780 0.03593997170376417
781 0.03593997170376417
782 0.03593997170376417
783 0.03593997170376417
784 0.03593997170376417
785 0.03593997170376417
786 0.03593997170376417
787 0.03593997170376417
788 0.03593997170376417
789 0.03642093676359617
790 0.03642093676359617
791 0.03642093676359617
792 0.03642093676359617
793 0.03642093676359617
794 0.03642093676359617
795 0.03642093676359617
796 0.03642093676359617
797 0.03642093676359617
798 0.03642093676359617
799 0.03642093676359617
800 0.03642093676359617
801 0.03642093676359617
802 0.03642093676359617
803 0.03642093676359617
804 0.03642093676359617
805 0.03642093676359617
806 0.03642093676359617
807 0.03642093676359617
808 0.03642093676359617
809 0.03642093676359617
810 0.03642093676359617
811 0.03642093676359617
812 0.03642093676359617
813 0.03642093676359617
814 0.03642093676359617
815 0.03642093676359617
816 0.03642093676359617
817 0.03642093676359617
818 0.03642093676359617
819 0.03642093676359617
820 0.03642093676359617
821 0.03642093676359617
822 0.03642093676359617
823 0.03642093676359617
824 0.03642093676359617
825 0.03642093676359617
826 0.03642093676359617
827 0.03642093676359617
828 0.03642093676359617
829 0.03642093676359617
830 0.03642093676359617
831 0.03642093676359617
832 0.03642093676359617
833 0.03642093676359617
834 0.03642093676359617
835 0.03642093676359617
836 0.03642093676359617
837 0.03642093676359617
838 0.03642093676359617
839 0.03642093676359617
840 0.03642093676359617
841 0.03642093676359617
842 0.03642093676359617
843 0.03642093676359617
844 0.03642093676359617
845 0.03642093676359617
846 0.03642093676359617
847 0.03642093676359617
848 0.03642093676359617
849 0.03642093676359617
850 0.03642093676359617
851 0.03642093676359617
852 0.03642093676359617
853 0.03642093676359617
854 0.03642093676359617
855 0.03642093676359617
856 0.03642093676359617
857 0.03642093676359617
858 0.03642093676359617
859 0.03642093676359617
860 0.03642093676359617
861 0.03642093676359617
862 0.03642093676359617
863 0.03642093676359617
864 0.03642093676359617
865 0.03642093676359617
866 0.03642093676359617
867 0.03642093676359617
868 0.03642093676359617
869 0.03642093676359617
870 0.03642093676359617
871 0.03642093676359617
872 0.03642093676359617
873 0.03642093676359617
874 0.03642093676359617
875 0.03642093676359617
876 0.03642093676359617
877 0.03642093676359617
878 0.03642093676359617
879 0.03642093676359617
880 0.03642093676359617
881 0.03642093676359617
882 0.03642093676359617
883 0.03642093676359617
884 0.03642093676359617
885 0.03642093676359617
886 0.03642093676359617
887 0.03642093676359617
888 0.03642093676359617
889 0.03642093676359617
890 0.03642093676359617
891 0.03642093676359617
892 0.03642093676359617
893 0.03783757316501521
894 0.03783757316501521
895 0.03783757316501521
896 0.03783757316501521
897 0.03783757316501521
898 0.03783757316501521
899 0.03783757316501521
900 0.03783757316501521
901 0.03783757316501521
902 0.03783757316501521
903 0.03783757316501521
904 0.03783757316501521
905 0.03783757316501521
906 0.03783757316501521
907 0.03783757316501521
908 0.03783757316501521
909 0.03783757316501521
910 0.03783757316501521
911 0.03783757316501521
912 0.03783757316501521
913 0.03783757316501521
914 0.03783757316501521
915 0.03783757316501521
916 0.03783757316501521
917 0.03783757316501521
918 0.03783757316501521
919 0.03783757316501521
920 0.03783757316501521
921 0.03783757316501521
922 0.03783757316501521
923 0.03783757316501521
924 0.03783757316501521
925 0.03783757316501521
926 0.03783757316501521
927 0.03783757316501521
928 0.03783757316501521
929 0.03783757316501521
930 0.03783757316501521
931 0.03783757316501521
932 0.03783757316501521
933 0.03783757316501521
934 0.03783757316501521
935 0.03783757316501521
936 0.03783757316501521
937 0.03783757316501521
938 0.03783757316501521
939 0.03783757316501521
940 0.03783757316501521
941 0.03783757316501521
942 0.03783757316501521
943 0.03783757316501521
944 0.03783757316501521
945 0.03783757316501521
946 0.03783757316501521
947 0.03783757316501521
948 0.03783757316501521
949 0.03783757316501521
950 0.03783757316501521
951 0.03783757316501521
952 0.03783757316501521
953 0.03783757316501521
954 0.03783757316501521
955 0.03783757316501521
956 0.03783757316501521
957 0.03783757316501521
958 0.03783757316501521
959 0.03783757316501521
960 0.03783757316501521
961 0.03783757316501521
962 0.03783757316501521
963 0.03783757316501521
964 0.03783757316501521
965 0.03783757316501521
966 0.03783757316501521
967 0.03783757316501521
968 0.03783757316501521
969 0.03783757316501521
970 0.03783757316501521
971 0.03783757316501521
972 0.03783757316501521
973 0.03783757316501521
974 0.03783757316501521
975 0.03783757316501521
976 0.03783757316501521
977 0.03783757316501521
978 0.03783757316501521
979 0.03783757316501521
980 0.03783757316501521
981 0.03783757316501521
982 0.03783757316501521
983 0.03783757316501521
984 0.03783757316501521
985 0.03783757316501521
986 0.03783757316501521
987 0.03783757316501521
988 0.03783757316501521
989 0.03783757316501521
990 0.03783757316501521
991 0.03783757316501521
992 0.03783757316501521
993 0.03783757316501521
994 0.03783757316501521
995 0.03783757316501521
996 0.03783757316501521
997 0.03783757316501521
998 0.03783757316501521
999 0.03783757316501521
1000 0.03783757316501521

==> data/mean-ndcg-oe-sanitizer-asan-1000-crash_class=ubsan_runtime_error_signed_integer_overflow.dat <==
1 0.01020408163265306
2 0.016642140342565892
3 0.016642140342565892
4 0.02103679909841684
5 0.02103679909841684
6 0.02103679909841684
7 0.02103679909841684
8 0.02103679909841684
9 0.02103679909841684
10 0.02103679909841684
11 0.02388315568669367
12 0.02388315568669367
13 0.02388315568669367
14 0.02388315568669367
15 0.02388315568669367
16 0.02388315568669367
17 0.02388315568669367
18 0.02388315568669367
19 0.02388315568669367
20 0.02388315568669367
21 0.02388315568669367
22 0.02388315568669367
23 0.02388315568669367
24 0.02388315568669367
25 0.02388315568669367
26 0.026029175256664618
27 0.026029175256664618
28 0.028129653138913944
29 0.030209194435755853
30 0.036388248106636434
31 0.038429064433167036
32 0.038429064433167036
33 0.038429064433167036
34 0.038429064433167036
35 0.038429064433167036
36 0.038429064433167036
37 0.038429064433167036
38 0.038429064433167036
39 0.038429064433167036
40 0.038429064433167036
41 0.038429064433167036
42 0.038429064433167036
43 0.038429064433167036
44 0.038429064433167036
45 0.038429064433167036
46 0.040266118786806755
47 0.043920245965399445
48 0.043920245965399445
49 0.043920245965399445
50 0.04571913815304109
51 0.04750918982224471
52 0.04750918982224471
53 0.04750918982224471
54 0.04750918982224471
55 0.04750918982224471
56 0.049258593909733625
57 0.049258593909733625
58 0.049258593909733625
59 0.05098608174237426
60 0.05098608174237426
61 0.05098608174237426
62 0.05098608174237426
63 0.05098608174237426
64 0.05098608174237426
65 0.05098608174237426
66 0.05098608174237426
67 0.05098608174237426
68 0.05098608174237426
69 0.05098608174237426
70 0.05098608174237426
71 0.05098608174237426
72 0.05098608174237426
73 0.05098608174237426
74 0.054262491649191044
75 0.054262491649191044
76 0.054262491649191044
77 0.054262491649191044
78 0.054262491649191044
79 0.054262491649191044
80 0.054262491649191044
81 0.054262491649191044
82 0.054262491649191044
83 0.054262491649191044
84 0.054262491649191044
85 0.05585036299003283
86 0.05585036299003283
87 0.05585036299003283
88 0.05585036299003283
89 0.05585036299003283
90 0.05585036299003283
91 0.05585036299003283
92 0.05585036299003283
93 0.05585036299003283
94 0.05585036299003283
95 0.0573999665954498
96 0.0573999665954498
97 0.0573999665954498
98 0.0573999665954498
99 0.0573999665954498
100 0.0573999665954498
101 0.05892925783659212
102 0.05892925783659212
103 0.05892925783659212
104 0.05892925783659212
105 0.05892925783659212
106 0.05892925783659212
107 0.05892925783659212
108 0.05892925783659212
109 0.05892925783659212
110 0.05892925783659212
111 0.05892925783659212
112 0.05892925783659212
113 0.05892925783659212
114 0.05892925783659212
115 0.05892925783659212
116 0.05892925783659212
117 0.05892925783659212
118 0.06040922177225347
119 0.06040922177225347
120 0.06040922177225347
121 0.06040922177225347
122 0.06040922177225347
123 0.06040922177225347
124 0.06040922177225347
125 0.06040922177225347
126 0.06040922177225347
127 0.06040922177225347
128 0.06040922177225347
129 0.06040922177225347
130 0.06040922177225347
131 0.06040922177225347
132 0.06040922177225347
133 0.06040922177225347
134 0.06040922177225347
135 0.06040922177225347
136 0.06040922177225347
137 0.06040922177225347
138 0.06040922177225347
139 0.06040922177225347
140 0.06040922177225347
141 0.06040922177225347
142 0.06040922177225347
143 0.06040922177225347
144 0.06040922177225347
145 0.06040922177225347
146 0.06040922177225347
147 0.06040922177225347
148 0.06182269225763284
149 0.06182269225763284
150 0.06182269225763284
151 0.06182269225763284
152 0.06182269225763284
153 0.06322690051055303
154 0.06322690051055303
155 0.06322690051055303
156 0.06322690051055303
157 0.06322690051055303
158 0.06322690051055303
159 0.06322690051055303
160 0.06322690051055303
161 0.06322690051055303
162 0.06322690051055303
163 0.06322690051055303
164 0.06322690051055303
165 0.06322690051055303
166 0.06322690051055303
167 0.06322690051055303
168 0.06460566660456996
169 0.06460566660456996
170 0.06460566660456996
171 0.06460566660456996
172 0.06460566660456996
173 0.06460566660456996
174 0.06460566660456996
175 0.06460566660456996
176 0.06460566660456996
177 0.06460566660456996
178 0.06460566660456996
179 0.06460566660456996
180 0.06460566660456996
181 0.06460566660456996
182 0.0659633687284194
183 0.0659633687284194
184 0.0659633687284194
185 0.06731684620360116
186 0.06731684620360116
187 0.06866755923815462
188 0.06866755923815462
189 0.06866755923815462
190 0.06866755923815462
191 0.06866755923815462
192 0.06866755923815462
193 0.06866755923815462
194 0.06866755923815462
195 0.06866755923815462
196 0.06866755923815462
197 0.06866755923815462
198 0.06866755923815462
199 0.06866755923815462
200 0.06866755923815462
201 0.06866755923815462
202 0.06866755923815462
203 0.06866755923815462
204 0.06866755923815462
205 0.06866755923815462
206 0.06866755923815462
207 0.06866755923815462
208 0.06866755923815462
209 0.06866755923815462
210 0.06866755923815462
211 0.06866755923815462
212 0.06866755923815462
213 0.06866755923815462
214 0.06866755923815462
215 0.06866755923815462
216 0.06866755923815462
217 0.06866755923815462
218 0.06866755923815462
219 0.06866755923815462
220 0.06866755923815462
221 0.06866755923815462
222 0.06866755923815462
223 0.06866755923815462
224 0.06866755923815462
225 0.06866755923815462
226 0.06866755923815462
227 0.06866755923815462
228 0.06866755923815462
229 0.06866755923815462
230 0.06866755923815462
231 0.06866755923815462
232 0.06866755923815462
233 0.06866755923815462
234 0.06866755923815462
235 0.06996205926419338
236 0.06996205926419338
237 0.06996205926419338
238 0.06996205926419338
239 0.06996205926419338
240 0.06996205926419338
241 0.06996205926419338
242 0.06996205926419338
243 0.06996205926419338
244 0.06996205926419338
245 0.06996205926419338
246 0.06996205926419338
247 0.06996205926419338
248 0.07252589824808721
249 0.07252589824808721
250 0.07252589824808721
251 0.07252589824808721
252 0.07252589824808721
253 0.07252589824808721
254 0.07252589824808721
255 0.07252589824808721
256 0.07252589824808721
257 0.07252589824808721
258 0.07252589824808721
259 0.07506980594977132
260 0.07506980594977132
261 0.07506980594977132
262 0.07506980594977132
263 0.07506980594977132
264 0.07506980594977132
265 0.07506980594977132
266 0.07506980594977132
267 0.07506980594977132
268 0.07506980594977132
269 0.07506980594977132
270 0.07506980594977132
271 0.07506980594977132
272 0.07506980594977132
273 0.07506980594977132
274 0.07506980594977132
275 0.07632824473071663
276 0.07632824473071663
277 0.07632824473071663
278 0.07632824473071663
279 0.07632824473071663
280 0.07632824473071663
281 0.07632824473071663
282 0.07632824473071663
283 0.07632824473071663
284 0.07632824473071663
285 0.07632824473071663
286 0.07632824473071663
287 0.07632824473071663
288 0.07632824473071663
289 0.07632824473071663
290 0.07632824473071663
291 0.07632824473071663
292 0.07632824473071663
293 0.07632824473071663
294 0.07632824473071663
295 0.07632824473071663
296 0.07632824473071663
297 0.07632824473071663
298 0.07632824473071663
299 0.07756828683353248
300 0.07756828683353248
301 0.07756828683353248
302 0.07756828683353248
303 0.07756828683353248
304 0.07756828683353248
305 0.07756828683353248
306 0.07756828683353248
307 0.08003698046253122
308 0.08003698046253122
309 0.08003698046253122
310 0.08003698046253122
311 0.08003698046253122
312 0.08003698046253122
313 0.08003698046253122
314 0.08003698046253122
315 0.08003698046253122
316 0.08003698046253122
317 0.08003698046253122
318 0.08003698046253122
319 0.08003698046253122
320 0.08003698046253122
321 0.08003698046253122
322 0.08003698046253122
323 0.08126051345522574
324 0.08126051345522574
325 0.08126051345522574
326 0.08126051345522574
327 0.08126051345522574
328 0.08126051345522574
329 0.08126051345522574
330 0.08247953898284906
331 0.08247953898284906
332 0.08247953898284906
333 0.08247953898284906
334 0.08247953898284906
335 0.08247953898284906
336 0.08247953898284906
337 0.08247953898284906
338 0.08247953898284906
339 0.08247953898284906
340 0.08247953898284906
341 0.08247953898284906
342 0.08247953898284906
343 0.08247953898284906
344 0.08247953898284906
345 0.08247953898284906
346 0.08247953898284906
347 0.08247953898284906
348 0.08247953898284906
349 0.08247953898284906
350 0.08247953898284906
351 0.08247953898284906
352 0.08247953898284906
353 0.08247953898284906
354 0.08247953898284906
355 0.08247953898284906
356 0.08247953898284906
357 0.08247953898284906
358 0.08247953898284906
359 0.08247953898284906
360 0.08247953898284906
361 0.08368004094114449
362 0.0848799810559872
363 0.0848799810559872
364 0.0848799810559872
365 0.0848799810559872
366 0.0848799810559872
367 0.0848799810559872
368 0.0848799810559872
369 0.0848799810559872
370 0.0848799810559872
371 0.0848799810559872
372 0.0848799810559872
373 0.0848799810559872
374 0.0848799810559872
375 0.0848799810559872
376 0.0848799810559872
377 0.0848799810559872
378 0.0848799810559872
379 0.0848799810559872
380 0.0848799810559872
381 0.0848799810559872
382 0.0848799810559872
383 0.0848799810559872
384 0.0848799810559872
385 0.0848799810559872
386 0.0848799810559872
387 0.0848799810559872
388 0.0848799810559872
389 0.0848799810559872
390 0.0848799810559872
391 0.0848799810559872
392 0.0848799810559872
393 0.0848799810559872
394 0.0848799810559872
395 0.0848799810559872
396 0.0848799810559872
397 0.0848799810559872
398 0.0848799810559872
399 0.0848799810559872
400 0.0848799810559872
401 0.0848799810559872
402 0.0848799810559872
403 0.0848799810559872
404 0.0848799810559872
405 0.0848799810559872
406 0.0848799810559872
407 0.0848799810559872
408 0.0848799810559872
409 0.0848799810559872
410 0.0848799810559872
411 0.0848799810559872
412 0.0848799810559872
413 0.0848799810559872
414 0.0848799810559872
415 0.0848799810559872
416 0.0848799810559872
417 0.0848799810559872
418 0.0848799810559872
419 0.0848799810559872
420 0.0848799810559872
421 0.0848799810559872
422 0.0848799810559872
423 0.0848799810559872
424 0.0848799810559872
425 0.0848799810559872
426 0.0848799810559872
427 0.0848799810559872
428 0.0848799810559872
429 0.0848799810559872
430 0.0848799810559872
431 0.0848799810559872
432 0.0848799810559872
433 0.0848799810559872
434 0.0848799810559872
435 0.0848799810559872
436 0.0848799810559872
437 0.0848799810559872
438 0.0848799810559872
439 0.0848799810559872
440 0.0848799810559872
441 0.0848799810559872
442 0.0848799810559872
443 0.0848799810559872
444 0.0848799810559872
445 0.0848799810559872
446 0.0848799810559872
447 0.0848799810559872
448 0.0848799810559872
449 0.0848799810559872
450 0.0848799810559872
451 0.0848799810559872
452 0.0848799810559872
453 0.0848799810559872
454 0.0848799810559872
455 0.0848799810559872
456 0.0848799810559872
457 0.0848799810559872
458 0.0848799810559872
459 0.0848799810559872
460 0.0848799810559872
461 0.0848799810559872
462 0.0848799810559872
463 0.0848799810559872
464 0.0848799810559872
465 0.08603113937623606
466 0.08603113937623606
467 0.08603113937623606
468 0.08603113937623606
469 0.08603113937623606
470 0.08603113937623606
471 0.08603113937623606
472 0.08603113937623606
473 0.08603113937623606
474 0.08603113937623606
475 0.08603113937623606
476 0.08603113937623606
477 0.08603113937623606
478 0.08603113937623606
479 0.08603113937623606
480 0.08603113937623606
481 0.08603113937623606
482 0.08603113937623606
483 0.08603113937623606
484 0.08603113937623606
485 0.08603113937623606
486 0.08603113937623606
487 0.08717371934997853
488 0.08717371934997853
489 0.08717371934997853
490 0.08717371934997853
491 0.08717371934997853
492 0.08717371934997853
493 0.08717371934997853
494 0.08717371934997853
495 0.08717371934997853
496 0.08717371934997853
497 0.08717371934997853
498 0.08717371934997853
499 0.08717371934997853
500 0.08717371934997853
501 0.08717371934997853
502 0.08717371934997853
503 0.08717371934997853
504 0.08717371934997853
505 0.08717371934997853
506 0.08830929258887922
507 0.08830929258887922
508 0.08830929258887922
509 0.08830929258887922
510 0.08830929258887922
511 0.08830929258887922
512 0.08944272492253975
513 0.08944272492253975
514 0.08944272492253975
515 0.08944272492253975
516 0.08944272492253975
517 0.08944272492253975
518 0.08944272492253975
519 0.08944272492253975
520 0.08944272492253975
521 0.08944272492253975
522 0.08944272492253975
523 0.08944272492253975
524 0.08944272492253975
525 0.08944272492253975
526 0.08944272492253975
527 0.08944272492253975
528 0.08944272492253975
529 0.08944272492253975
530 0.08944272492253975
531 0.08944272492253975
532 0.08944272492253975
533 0.09056891674153315
534 0.09056891674153315
535 0.09056891674153315
536 0.09056891674153315
537 0.09056891674153315
538 0.09056891674153315
539 0.09056891674153315
540 0.09056891674153315
541 0.09056891674153315
542 0.09056891674153315
543 0.09056891674153315
544 0.09056891674153315
545 0.09056891674153315
546 0.09056891674153315
547 0.09056891674153315
548 0.09056891674153315
549 0.09056891674153315
550 0.09056891674153315
551 0.09056891674153315
552 0.09056891674153315
553 0.09056891674153315
554 0.09056891674153315
555 0.09056891674153315
556 0.09056891674153315
557 0.09056891674153315
558 0.09056891674153315
559 0.09056891674153315
560 0.09056891674153315
561 0.09056891674153315
562 0.09056891674153315
563 0.09056891674153315
564 0.09056891674153315
565 0.09056891674153315
566 0.09056891674153315
567 0.09056891674153315
568 0.09056891674153315
569 0.09056891674153315
570 0.09056891674153315
571 0.09056891674153315
572 0.09056891674153315
573 0.09056891674153315
574 0.09056891674153315
575 0.09056891674153315
576 0.09056891674153315
577 0.09056891674153315
578 0.09056891674153315
579 0.09056891674153315
580 0.09056891674153315
581 0.09056891674153315
582 0.09056891674153315
583 0.09278965154822613
584 0.09278965154822613
585 0.09278965154822613
586 0.09278965154822613
587 0.09278965154822613
588 0.09278965154822613
589 0.09278965154822613
590 0.09389794586360375
591 0.09389794586360375
592 0.09389794586360375
593 0.09389794586360375
594 0.09389794586360375
595 0.09389794586360375
596 0.09721757452355194
597 0.09721757452355194
598 0.09721757452355194
599 0.09721757452355194
600 0.09721757452355194
601 0.09721757452355194
602 0.09721757452355194
603 0.09721757452355194
604 0.09721757452355194
605 0.09721757452355194
606 0.09721757452355194
607 0.09721757452355194
608 0.09721757452355194
609 0.09721757452355194
610 0.09721757452355194
611 0.09721757452355194
612 0.09721757452355194
613 0.09721757452355194
614 0.09942042299981171
615 0.09942042299981171
616 0.09942042299981171
617 0.09942042299981171
618 0.09942042299981171
619 0.09942042299981171
620 0.09942042299981171
621 0.09942042299981171
622 0.09942042299981171
623 0.09942042299981171
624 0.09942042299981171
625 0.09942042299981171
626 0.09942042299981171
627 0.09942042299981171
628 0.09942042299981171
629 0.09942042299981171
630 0.09942042299981171
631 0.09942042299981171
632 0.09942042299981171
633 0.09942042299981171
634 0.09942042299981171
635 0.09942042299981171
636 0.09942042299981171
637 0.09942042299981171
638 0.09942042299981171
639 0.09942042299981171
640 0.09942042299981171
641 0.09942042299981171
642 0.09942042299981171
643 0.10051400059416221
644 0.10051400059416221
645 0.10051400059416221
646 0.10051400059416221
647 0.10051400059416221
648 0.10051400059416221
649 0.10051400059416221
650 0.10051400059416221
651 0.10051400059416221
652 0.10051400059416221
653 0.10051400059416221
654 0.10160472199280146
655 0.10160472199280146
656 0.10160472199280146
657 0.10160472199280146
658 0.10160472199280146
659 0.10160472199280146
660 0.10269391178784276
661 0.10269391178784276
662 0.10269391178784276
663 0.10269391178784276
664 0.10269391178784276
665 0.10269391178784276
666 0.10269391178784276
667 0.10269391178784276
668 0.10269391178784276
669 0.10269391178784276
670 0.10269391178784276
671 0.10269391178784276
672 0.10269391178784276
673 0.10269391178784276
674 0.10269391178784276
675 0.10269391178784276
676 0.10377910466083595
677 0.10377910466083595
678 0.10377910466083595
679 0.10377910466083595
680 0.10377910466083595
681 0.10377910466083595
682 0.10377910466083595
683 0.10377910466083595
684 0.10377910466083595
685 0.10377910466083595
686 0.10377910466083595
687 0.10377910466083595
688 0.10377910466083595
689 0.10377910466083595
690 0.10377910466083595
691 0.10377910466083595
692 0.10377910466083595
693 0.10377910466083595
694 0.10377910466083595
695 0.10377910466083595
696 0.10377910466083595
697 0.10377910466083595
698 0.10377910466083595
699 0.10377910466083595
700 0.10377910466083595
701 0.10377910466083595
702 0.10377910466083595
703 0.10377910466083595
704 0.10377910466083595
705 0.10377910466083595
706 0.10377910466083595
707 0.10377910466083595
708 0.10377910466083595
709 0.10377910466083595
710 0.10377910466083595
711 0.10377910466083595
712 0.10377910466083595
713 0.10377910466083595
714 0.10377910466083595
715 0.10377910466083595
716 0.10377910466083595
717 0.10377910466083595
718 0.10377910466083595
719 0.10377910466083595
720 0.10377910466083595
721 0.10377910466083595
722 0.10377910466083595
723 0.10377910466083595
724 0.10377910466083595
725 0.10377910466083595
726 0.10377910466083595
727 0.10377910466083595
728 0.10377910466083595
729 0.10377910466083595
730 0.10377910466083595
731 0.10377910466083595
732 0.10377910466083595
733 0.10377910466083595
734 0.10377910466083595
735 0.10377910466083595
736 0.10377910466083595
737 0.10377910466083595
738 0.10377910466083595
739 0.10377910466083595
740 0.10377910466083595
741 0.10377910466083595
742 0.10377910466083595
743 0.10377910466083595
744 0.10377910466083595
745 0.10377910466083595
746 0.10377910466083595
747 0.10377910466083595
748 0.10377910466083595
749 0.10377910466083595
750 0.10377910466083595
751 0.10377910466083595
752 0.10377910466083595
753 0.10377910466083595
754 0.10377910466083595
755 0.10377910466083595
756 0.10377910466083595
757 0.10377910466083595
758 0.10377910466083595
759 0.10377910466083595
760 0.10377910466083595
761 0.10377910466083595
762 0.10377910466083595
763 0.10377910466083595
764 0.10377910466083595
765 0.10377910466083595
766 0.10377910466083595
767 0.10377910466083595
768 0.10377910466083595
769 0.10377910466083595
770 0.10377910466083595
771 0.10377910466083595
772 0.10377910466083595
773 0.10377910466083595
774 0.10377910466083595
775 0.10377910466083595
776 0.10377910466083595
777 0.10377910466083595
778 0.10377910466083595
779 0.10377910466083595
780 0.10377910466083595
781 0.10377910466083595
782 0.10377910466083595
783 0.10377910466083595
784 0.10377910466083595
785 0.10377910466083595
786 0.10377910466083595
787 0.10377910466083595
788 0.10377910466083595
789 0.10377910466083595
790 0.10377910466083595
791 0.10377910466083595
792 0.10377910466083595
793 0.10377910466083595
794 0.10377910466083595
795 0.10377910466083595
796 0.10377910466083595
797 0.10377910466083595
798 0.10377910466083595
799 0.10377910466083595
800 0.10377910466083595
801 0.10377910466083595
802 0.10377910466083595
803 0.10377910466083595
804 0.10377910466083595
805 0.10377910466083595
806 0.10377910466083595
807 0.10377910466083595
808 0.10377910466083595
809 0.10377910466083595
810 0.10377910466083595
811 0.10377910466083595
812 0.10377910466083595
813 0.10377910466083595
814 0.10377910466083595
815 0.10377910466083595
816 0.10377910466083595
817 0.10377910466083595
818 0.10377910466083595
819 0.10377910466083595
820 0.10377910466083595
821 0.10377910466083595
822 0.10377910466083595
823 0.10377910466083595
824 0.10377910466083595
825 0.10377910466083595
826 0.10377910466083595
827 0.10377910466083595
828 0.10377910466083595
829 0.10377910466083595
830 0.10377910466083595
831 0.10377910466083595
832 0.10377910466083595
833 0.10377910466083595
834 0.10377910466083595
835 0.10377910466083595
836 0.10377910466083595
837 0.10377910466083595
838 0.10377910466083595
839 0.10377910466083595
840 0.10377910466083595
841 0.10377910466083595
842 0.10377910466083595
843 0.10377910466083595
844 0.10377910466083595
845 0.10377910466083595
846 0.10377910466083595
847 0.10377910466083595
848 0.10377910466083595
849 0.10377910466083595
850 0.10377910466083595
851 0.10377910466083595
852 0.10377910466083595
853 0.10377910466083595
854 0.10377910466083595
855 0.10377910466083595
856 0.10377910466083595
857 0.10377910466083595
858 0.10377910466083595
859 0.10377910466083595
860 0.10377910466083595
861 0.10377910466083595
862 0.10377910466083595
863 0.10377910466083595
864 0.10377910466083595
865 0.10377910466083595
866 0.10377910466083595
867 0.10377910466083595
868 0.10377910466083595
869 0.10377910466083595
870 0.10377910466083595
871 0.10377910466083595
872 0.10377910466083595
873 0.10377910466083595
874 0.10377910466083595
875 0.10377910466083595
876 0.10377910466083595
877 0.10377910466083595
878 0.10377910466083595
879 0.10377910466083595
880 0.10377910466083595
881 0.10377910466083595
882 0.10377910466083595
883 0.10377910466083595
884 0.10377910466083595
885 0.10377910466083595
886 0.10377910466083595
887 0.10377910466083595
888 0.10377910466083595
889 0.10377910466083595
890 0.10377910466083595
891 0.10377910466083595
892 0.10377910466083595
893 0.10481989875167443
894 0.10481989875167443
895 0.10481989875167443
896 0.10481989875167443
897 0.10481989875167443
898 0.10481989875167443
899 0.10481989875167443
900 0.10481989875167443
901 0.10481989875167443
902 0.10481989875167443
903 0.10481989875167443
904 0.10481989875167443
905 0.10481989875167443
906 0.10481989875167443
907 0.10481989875167443
908 0.10481989875167443
909 0.10481989875167443
910 0.10481989875167443
911 0.10481989875167443
912 0.10481989875167443
913 0.10481989875167443
914 0.10481989875167443
915 0.10481989875167443
916 0.10481989875167443
917 0.10481989875167443
918 0.10481989875167443
919 0.10481989875167443
920 0.10481989875167443
921 0.10481989875167443
922 0.10481989875167443
923 0.10481989875167443
924 0.10481989875167443
925 0.10481989875167443
926 0.10481989875167443
927 0.10481989875167443
928 0.10481989875167443
929 0.10481989875167443
930 0.10481989875167443
931 0.10481989875167443
932 0.10481989875167443
933 0.10481989875167443
934 0.10481989875167443
935 0.10481989875167443
936 0.10481989875167443
937 0.10481989875167443
938 0.10481989875167443
939 0.10481989875167443
940 0.10481989875167443
941 0.10481989875167443
942 0.10481989875167443
943 0.10481989875167443
944 0.10481989875167443
945 0.10481989875167443
946 0.10481989875167443
947 0.10481989875167443
948 0.10481989875167443
949 0.10481989875167443
950 0.10481989875167443
951 0.10481989875167443
952 0.10481989875167443
953 0.10481989875167443
954 0.10481989875167443
955 0.10481989875167443
956 0.10481989875167443
957 0.10481989875167443
958 0.10481989875167443
959 0.10481989875167443
960 0.10481989875167443
961 0.10481989875167443
962 0.10481989875167443
963 0.10481989875167443
964 0.10481989875167443
965 0.10481989875167443
966 0.10481989875167443
967 0.10481989875167443
968 0.10481989875167443
969 0.10481989875167443
970 0.10481989875167443
971 0.10481989875167443
972 0.10481989875167443
973 0.10481989875167443
974 0.10481989875167443
975 0.10481989875167443
976 0.10481989875167443
977 0.10481989875167443
978 0.10481989875167443
979 0.10481989875167443
980 0.10481989875167443
981 0.10481989875167443
982 0.10481989875167443
983 0.10481989875167443
984 0.10481989875167443
985 0.10481989875167443
986 0.10481989875167443
987 0.10481989875167443
988 0.10481989875167443
989 0.10481989875167443
990 0.10481989875167443
991 0.10481989875167443
992 0.10481989875167443
993 0.10481989875167443
994 0.10481989875167443
995 0.10481989875167443
996 0.10481989875167443
997 0.10481989875167443
998 0.10481989875167443
999 0.10481989875167443
1000 0.10481989875167443

==> data/mean-ndcg-oe-sanitizer-asan-1000-nofilter.dat <==
1 0.010236724248240563
2 0.015484380547939188
3 0.016763971078969257
4 0.017866150370263928
5 0.020093709720942668
6 0.02168900742392166
7 0.02318186304345674
8 0.02479652652028709
9 0.027492892444340666
10 0.03267127704888376
11 0.03463440718462428
12 0.03498020136815252
13 0.03514824329715904
14 0.03596704695937854
15 0.03660684222489357
16 0.0384851573275287
17 0.039559173492581104
18 0.040011014017277156
19 0.04089922212921482
20 0.0411905468236447
21 0.04248177805714321
22 0.043471831228098105
23 0.04375091541489981
24 0.04375091541489981
25 0.04429537108618161
26 0.04577547927327609
27 0.047904867349299204
28 0.05067056375471774
29 0.0510617250735095
30 0.052482288062890854
31 0.05337800143461189
32 0.05528049532300498
33 0.05578353212974285
34 0.056906136862336656
35 0.05801991653767603
36 0.058879616499317694
37 0.05948918595685695
38 0.0596102354511096
39 0.06069220373158429
40 0.06069220373158429
41 0.06104815195311092
42 0.06163768756779009
43 0.061872069206835044
44 0.06210506716009152
45 0.06291587853402644
46 0.06326142810534446
47 0.06394876872626976
48 0.06429061823405097
49 0.06474406371104537
50 0.06575917753670112
51 0.06665706653776039
52 0.06788574070956362
53 0.06855278617164205
54 0.0689954469277395
55 0.06921578657430903
56 0.06954484914738755
57 0.06965406685670535
58 0.06976282668798296
59 0.07030439357089655
60 0.07062802715763264
61 0.07084293282488412
62 0.07105700854952923
63 0.07169680381504426
64 0.07212174980663974
65 0.07286269534562463
66 0.07296816614327159
67 0.07338856806256026
68 0.07359804426914403
69 0.07380681102497706
70 0.07401488308162664
71 0.07442966625345802
72 0.07453302867664612
73 0.07453302867664612
74 0.07627918955468733
75 0.07638159075318691
76 0.07668786986195839
77 0.07709503251805383
78 0.0771965264137132
79 0.07739893152048195
80 0.07739893152048195
81 0.07749956699543369
82 0.07749956699543369
83 0.07759965515176258
84 0.07759965515176258
85 0.07779877401472163
86 0.07829528253286032
87 0.07839433076237777
88 0.07839433076237777
89 0.07849288432728775
90 0.07849288432728775
91 0.07849288432728775
92 0.07947129039448439
93 0.07947129039448439
94 0.07986082423124252
95 0.08122106488807686
96 0.08151188475834488
97 0.08160860786194167
98 0.08160860786194167
99 0.08189750421094742
100 0.08199359537103935
101 0.08208948183401564
102 0.08208948183401564
103 0.0821849673980127
104 0.08237554585208672
105 0.08237554585208672
106 0.08237554585208672
107 0.08237554585208672
108 0.08265913532075983
109 0.0829421738082651
110 0.0829421738082651
111 0.08303615969159872
112 0.08322377801335855
113 0.08359831661368064
114 0.08359831661368064
115 0.08406477698005493
116 0.08415790089583357
117 0.08425085868267887
118 0.08499320783530749
119 0.0851784707279677
120 0.08536341303527281
121 0.08536341303527281
122 0.08554772529418794
123 0.08600773191246491
124 0.08628327673528859
125 0.08665006452223697
126 0.0870162537519362
127 0.08729045172287121
128 0.08747295765006681
129 0.08783739043544615
130 0.08783739043544615
131 0.08783739043544615
132 0.08783739043544615
133 0.08810902383049825
134 0.08838024550785063
135 0.0887413311487044
136 0.08919201611183025
137 0.08946202795580935
138 0.08964177245965597
139 0.0900904818628276
140 0.0904489331065742
141 0.09062790314700253
142 0.09089597860622003
143 0.0915206109221375
144 0.09169882913005459
145 0.09178781534387324
146 0.09178781534387324
147 0.09187655927951824
148 0.09223105731551869
149 0.09258508211149609
150 0.09267347109892575
151 0.09267347109892575
152 0.09284978667675702
153 0.09302587421199207
154 0.09337759731614971
155 0.09346541611410962
156 0.09381624738418612
157 0.09381624738418612
158 0.09390373617204548
159 0.09434063971522678
160 0.09442791328225153
161 0.09486375002637
162 0.09495081206650638
163 0.09512472732123067
164 0.09512472732123067
165 0.09529823019439379
166 0.09529823019439379
167 0.09538477886768854
168 0.09547122741357057
169 0.09581662436780314
170 0.09607537658654748
171 0.09607537658654748
172 0.09607537658654748
173 0.09616133656540156
174 0.09616133656540156
175 0.09633287651595664
176 0.09633287651595664
177 0.09650404240126358
178 0.09650404240126358
179 0.09650404240126358
180 0.09650404240126358
181 0.09658925987139644
182 0.09667438770769668
183 0.09667438770769668
184 0.09667438770769668
185 0.09684411360989476
186 0.0970136655411999
187 0.09709835516204841
188 0.09735216688731096
189 0.09794379862909433
190 0.09819710167424381
191 0.09819710167424381
192 0.09819710167424381
193 0.09828128622725127
194 0.09828128622725127
195 0.09836530719175454
196 0.09836530719175454
197 0.09853302651525066
198 0.09853302651525066
199 0.09861672710427678
200 0.0987003489763199
201 0.09886743636139823
202 0.09886743636139823
203 0.09886743636139823
204 0.09886743636139823
205 0.09886743636139823
206 0.09886743636139823
207 0.09953212075754543
208 0.09953212075754543
209 0.09953212075754543
210 0.09953212075754543
211 0.09953212075754543
212 0.09961483818288247
213 0.09969748340589239
214 0.09969748340589239
215 0.09969748340589239
216 0.09969748340589239
217 0.09969748340589239
218 0.09969748340589239
219 0.09969748340589239
220 0.09994394075200165
221 0.1002722759481141
222 0.1002722759481141
223 0.10035422371043595
224 0.10035422371043595
225 0.10035422371043595
226 0.10043597050681163
227 0.10051765112078145
228 0.10051765112078145
229 0.10059920055381374
230 0.10068068498004035
231 0.10084352458627298
232 0.10084352458627298
233 0.100924816278375
234 0.10124972906399103
235 0.10157438933923557
236 0.10157438933923557
237 0.10165542924220695
238 0.10181738495695683
239 0.10181738495695683
240 0.10189823977980714
241 0.10189823977980714
242 0.10189823977980714
243 0.10189823977980714
244 0.10222069131176927
245 0.1024623510273738
246 0.1024623510273738
247 0.10302539557440832
248 0.10366840573543606
249 0.10374872366053316
250 0.10431054294036204
251 0.10447094730667499
252 0.10447094730667499
253 0.10447094730667499
254 0.10455097820230257
255 0.1046309526104919
256 0.1046309526104919
257 0.1046309526104919
258 0.1046309526104919
259 0.10479045546062948
260 0.10487015186786053
261 0.10518871856870154
262 0.10566624192702914
263 0.10566624192702914
264 0.10566624192702914
265 0.10566624192702914
266 0.10566624192702914
267 0.10566624192702914
268 0.10566624192702914
269 0.10582466952954832
270 0.10598299258502314
271 0.10606210210034003
272 0.10606210210034003
273 0.10614110836494367
274 0.10653588347391296
275 0.10677259556706582
276 0.10685144885725197
277 0.10685144885725197
278 0.10693020140672259
279 0.10693020140672259
280 0.10693020140672259
281 0.10693020140672259
282 0.10693020140672259
283 0.10693020140672259
284 0.10693020140672259
285 0.1070086089255558
286 0.1070086089255558
287 0.1070086089255558
288 0.1070086089255558
289 0.1070086089255558
290 0.1070086089255558
291 0.1070086089255558
292 0.1070086089255558
293 0.1070086089255558
294 0.1070086089255558
295 0.1070086089255558
296 0.1070086089255558
297 0.1070086089255558
298 0.1070086089255558
299 0.10716411004657428
300 0.10724181527108456
301 0.1078630960027399
302 0.1078630960027399
303 0.1078630960027399
304 0.1078630960027399
305 0.10794057755958372
306 0.10794057755958372
307 0.1080179710258799
308 0.10817267044564557
309 0.10824997658970344
310 0.10824997658970344
311 0.10824997658970344
312 0.10824997658970344
313 0.10824997658970344
314 0.10824997658970344
315 0.10824997658970344
316 0.10824997658970344
317 0.10824997658970344
318 0.10824997658970344
319 0.10840373789554988
320 0.10840373789554988
321 0.10840373789554988
322 0.10840373789554988
323 0.10855716877627165
324 0.10855716877627165
325 0.10855716877627165
326 0.10855716877627165
327 0.10863372172684395
328 0.10863372172684395
329 0.10863372172684395
330 0.10878658737202256
331 0.1088629804768861
332 0.1088629804768861
333 0.1088629804768861
334 0.1088629804768861
335 0.1088629804768861
336 0.1088629804768861
337 0.10893913860656378
338 0.10893913860656378
339 0.10893913860656378
340 0.10893913860656378
341 0.10893913860656378
342 0.10893913860656378
343 0.10893913860656378
344 0.10893913860656378
345 0.10893913860656378
346 0.10901495458552046
347 0.10909073328353375
348 0.10909073328353375
349 0.10916643784907455
350 0.10916643784907455
351 0.10916643784907455
352 0.10924203227490685
353 0.10924203227490685
354 0.1093175539691791
355 0.1093175539691791
356 0.1093175539691791
357 0.10939296758992621
358 0.10939296758992621
359 0.10939296758992621
360 0.10954358109815825
361 0.10961885249413582
362 0.10969408866256486
363 0.1097692897331798
364 0.10984445583486764
365 0.10984445583486764
366 0.10984445583486764
367 0.10984445583486764
368 0.10984445583486764
369 0.10984445583486764
370 0.10984445583486764
371 0.10984445583486764
372 0.10984445583486764
373 0.10984445583486764
374 0.10984445583486764
375 0.10984445583486764
376 0.10999396829445567
377 0.10999396829445567
378 0.11014334752149864
379 0.11014334752149864
380 0.11021797098704643
381 0.11021797098704643
382 0.11021797098704643
383 0.11029249609597516
384 0.11029249609597516
385 0.11036695620240806
386 0.11036695620240806
387 0.11036695620240806
388 0.11036695620240806
389 0.11036695620240806
390 0.11036695620240806
391 0.11036695620240806
392 0.11036695620240806
393 0.11036695620240806
394 0.11036695620240806
395 0.11036695620240806
396 0.11036695620240806
397 0.1104410355208484
398 0.1104410355208484
399 0.1104410355208484
400 0.1104410355208484
401 0.11066290285733679
402 0.11066290285733679
403 0.11066290285733679
404 0.11066290285733679
405 0.11066290285733679
406 0.11066290285733679
407 0.11073667636823906
408 0.11081041984842062
409 0.11088413339556634
410 0.11088413339556634
411 0.11088413339556634
412 0.11088413339556634
413 0.11088413339556634
414 0.11088413339556634
415 0.11088413339556634
416 0.11088413339556634
417 0.11088413339556634
418 0.11088413339556634
419 0.11088413339556634
420 0.11088413339556634
421 0.11088413339556634
422 0.11088413339556634
423 0.11088413339556634
424 0.11088413339556634
425 0.11088413339556634
426 0.11088413339556634
427 0.11088413339556634
428 0.11103045870657943
429 0.1113229969606007
430 0.11161542319359236
431 0.11161542319359236
432 0.11176152480571826
433 0.11176152480571826
434 0.11176152480571826
435 0.11176152480571826
436 0.11176152480571826
437 0.11176152480571826
438 0.11176152480571826
439 0.11176152480571826
440 0.11183435597932574
441 0.11190716007122266
442 0.11190716007122266
443 0.11190716007122266
444 0.11190716007122266
445 0.11190716007122266
446 0.11190716007122266
447 0.11197980336437673
448 0.11197980336437673
449 0.11197980336437673
450 0.11197980336437673
451 0.11197980336437673
452 0.11205231482719007
453 0.11205231482719007
454 0.11205231482719007
455 0.11205231482719007
456 0.11205231482719007
457 0.11205231482719007
458 0.11212467061956052
459 0.11212467061956052
460 0.11212467061956052
461 0.11219694958527922
462 0.11219694958527922
463 0.11219694958527922
464 0.11219694958527922
465 0.11234130469133731
466 0.11241345707137357
467 0.11241345707137357
468 0.11241345707137357
469 0.11241345707137357
470 0.11241345707137357
471 0.11241345707137357
472 0.11241345707137357
473 0.11241345707137357
474 0.11241345707137357
475 0.11241345707137357
476 0.11241345707137357
477 0.11241345707137357
478 0.11241345707137357
479 0.11241345707137357
480 0.11255707164889983
481 0.11262885479815474
482 0.11262885479815474
483 0.11262885479815474
484 0.11262885479815474
485 0.11262885479815474
486 0.11270051823649656
487 0.11277215792774846
488 0.11284377393620744
489 0.11284377393620744
490 0.11284377393620744
491 0.11284377393620744
492 0.11284377393620744
493 0.11284377393620744
494 0.11284377393620744
495 0.11284377393620744
496 0.11284377393620744
497 0.11284377393620744
498 0.11284377393620744
499 0.11284377393620744
500 0.11284377393620744
501 0.11284377393620744
502 0.11284377393620744
503 0.11284377393620744
504 0.11284377393620744
505 0.11284377393620744
506 0.11291497430563309
507 0.11291497430563309
508 0.11291497430563309
509 0.11291497430563309
510 0.11298608495390575
511 0.11298608495390575
512 0.1130571510887098
513 0.1130571510887098
514 0.1130571510887098
515 0.1130571510887098
516 0.1130571510887098
517 0.1130571510887098
518 0.11312808504622336
519 0.11319899717026592
520 0.11319899717026592
521 0.11319899717026592
522 0.11319899717026592
523 0.11319899717026592
524 0.11326980095214836
525 0.11334058322890878
526 0.11348210487992107
527 0.11348210487992107
528 0.11348210487992107
529 0.11348210487992107
530 0.11348210487992107
531 0.11348210487992107
532 0.11355273811575278
533 0.11355273811575278
534 0.11355273811575278
535 0.1136233082648076
536 0.1136233082648076
537 0.1136233082648076
538 0.1136233082648076
539 0.1136233082648076
540 0.1136233082648076
541 0.1136233082648076
542 0.1136233082648076
543 0.1136233082648076
544 0.11369369191200329
545 0.11376405508739658
546 0.11376405508739658
547 0.11376405508739658
548 0.11376405508739658
549 0.11376405508739658
550 0.11376405508739658
551 0.11383429646057958
552 0.11383429646057958
553 0.1139044976198683
554 0.1139044976198683
555 0.1139044976198683
556 0.11397463881534807
557 0.11404476011729583
558 0.11404476011729583
559 0.11411484177259425
560 0.11411484177259425
561 0.11418488396715427
562 0.11418488396715427
563 0.11418488396715427
564 0.11418488396715427
565 0.11418488396715427
566 0.11418488396715427
567 0.11418488396715427
568 0.11418488396715427
569 0.11418488396715427
570 0.11418488396715427
571 0.11418488396715427
572 0.11425471238230903
573 0.11425471238230903
574 0.11425471238230903
575 0.11425471238230903
576 0.11432446439342189
577 0.11432446439342189
578 0.11439417846314126
579 0.11439417846314126
580 0.11439417846314126
581 0.11446383594259839
582 0.11446383594259839
583 0.11460307587289648
584 0.11460307587289648
585 0.11460307587289648
586 0.11460307587289648
587 0.11460307587289648
588 0.11460307587289648
589 0.11460307587289648
590 0.1146725658555625
591 0.11481150901323198
592 0.11481150901323198
593 0.11488094390658951
594 0.11488094390658951
595 0.11488094390658951
596 0.11508908441117999
597 0.11508908441117999
598 0.11508908441117999
599 0.11508908441117999
600 0.11508908441117999
601 0.11508908441117999
602 0.11508908441117999
603 0.11508908441117999
604 0.11508908441117999
605 0.11508908441117999
606 0.11508908441117999
607 0.11508908441117999
608 0.11508908441117999
609 0.11515823154182964
610 0.11515823154182964
611 0.11515823154182964
612 0.11529642009572266
613 0.11529642009572266
614 0.11564171624203337
615 0.1157797997648825
616 0.11584882409561628
617 0.11584882409561628
618 0.11591781367584482
619 0.11591781367584482
620 0.11591781367584482
621 0.11591781367584482
622 0.11591781367584482
623 0.11591781367584482
624 0.11591781367584482
625 0.11598668277891735
626 0.11605553481512502
627 0.11612436982010263
628 0.11612436982010263
629 0.11612436982010263
630 0.11612436982010263
631 0.11619313705385761
632 0.11619313705385761
633 0.11619313705385761
634 0.11626185382691205
635 0.11626185382691205
636 0.1163305371326646
637 0.1163305371326646
638 0.1163305371326646
639 0.1163305371326646
640 0.1163305371326646
641 0.1163305371326646
642 0.11639912085655882
643 0.116467688101758
644 0.116467688101758
645 0.116467688101758
646 0.116467688101758
647 0.116467688101758
648 0.116467688101758
649 0.116467688101758
650 0.116467688101758
651 0.116467688101758
652 0.116467688101758
653 0.116467688101758
654 0.11660446442557967
655 0.11660446442557967
656 0.11667282044957279
657 0.11667282044957279
658 0.11667282044957279
659 0.11667282044957279
660 0.11694598897142577
661 0.11694598897142577
662 0.11708250971751816
663 0.11721899880008686
664 0.11721899880008686
665 0.11728721177118966
666 0.11728721177118966
667 0.11728721177118966
668 0.11728721177118966
669 0.11728721177118966
670 0.11735534635625401
671 0.11735534635625401
672 0.11735534635625401
673 0.11735534635625401
674 0.11735534635625401
675 0.11735534635625401
676 0.11742338787996058
677 0.11742338787996058
678 0.11749139862245762
679 0.11755939401874387
680 0.11755939401874387
681 0.11755939401874387
682 0.11755939401874387
683 0.11755939401874387
684 0.11755939401874387
685 0.11769520188705995
686 0.11783097947117882
687 0.11783097947117882
688 0.11783097947117882
689 0.11783097947117882
690 0.11783097947117882
691 0.11783097947117882
692 0.11783097947117882
693 0.11783097947117882
694 0.11783097947117882
695 0.11783097947117882
696 0.11796645734515905
697 0.11796645734515905
698 0.11796645734515905
699 0.1180341518721297
700 0.11816951142974423
701 0.11816951142974423
702 0.11816951142974423
703 0.11816951142974423
704 0.11823713248933428
705 0.11823713248933428
706 0.11823713248933428
707 0.11823713248933428
708 0.11823713248933428
709 0.11823713248933428
710 0.11823713248933428
711 0.11823713248933428
712 0.11823713248933428
713 0.11823713248933428
714 0.11823713248933428
715 0.11823713248933428
716 0.11823713248933428
717 0.11823713248933428
718 0.11837197032197018
719 0.11837197032197018
720 0.11837197032197018
721 0.11837197032197018
722 0.11837197032197018
723 0.11837197032197018
724 0.11837197032197018
725 0.11837197032197018
726 0.11837197032197018
727 0.11837197032197018
728 0.11837197032197018
729 0.11837197032197018
730 0.11837197032197018
731 0.11837197032197018
732 0.11843919216372828
733 0.11843919216372828
734 0.11843919216372828
735 0.11843919216372828
736 0.11843919216372828
737 0.11850634480708896
738 0.11857348368405331
739 0.11857348368405331
740 0.11857348368405331
741 0.11864058140700774
742 0.11870766546009799
743 0.11877473586726746
744 0.11877473586726746
745 0.11877473586726746
746 0.11877473586726746
747 0.11877473586726746
748 0.11877473586726746
749 0.11877473586726746
750 0.11877473586726746
751 0.11877473586726746
752 0.11877473586726746
753 0.11877473586726746
754 0.11877473586726746
755 0.11884164436394962
756 0.11884164436394962
757 0.11884164436394962
758 0.11884164436394962
759 0.11884164436394962
760 0.11884164436394962
761 0.11884164436394962
762 0.11884164436394962
763 0.11884164436394962
764 0.11884164436394962
765 0.11884164436394962
766 0.11884164436394962
767 0.11884164436394962
768 0.11884164436394962
769 0.11884164436394962
770 0.11884164436394962
771 0.11884164436394962
772 0.11884164436394962
773 0.11884164436394962
774 0.11884164436394962
775 0.11884164436394962
776 0.11884164436394962
777 0.11884164436394962
778 0.11884164436394962
779 0.11884164436394962
780 0.11884164436394962
781 0.11884164436394962
782 0.11884164436394962
783 0.11884164436394962
784 0.11884164436394962
785 0.11884164436394962
786 0.11884164436394962
787 0.11884164436394962
788 0.11890812432488626
789 0.11917399368617536
790 0.11917399368617536
791 0.11917399368617536
792 0.11917399368617536
793 0.11917399368617536
794 0.11917399368617536
795 0.11917399368617536
796 0.11917399368617536
797 0.11917399368617536
798 0.11924034836730449
799 0.11930669063256905
800 0.11930669063256905
801 0.11930669063256905
802 0.11937299577088695
803 0.11937299577088695
804 0.11937299577088695
805 0.11937299577088695
806 0.11937299577088695
807 0.11937299577088695
808 0.11937299577088695
809 0.11937299577088695
810 0.11937299577088695
811 0.11937299577088695
812 0.11937299577088695
813 0.11937299577088695
814 0.11937299577088695
815 0.11937299577088695
816 0.11937299577088695
817 0.11937299577088695
818 0.11937299577088695
819 0.11937299577088695
820 0.11937299577088695
821 0.11937299577088695
822 0.11937299577088695
823 0.11943904596762409
824 0.11943904596762409
825 0.11943904596762409
826 0.11970310382852371
827 0.11970310382852371
828 0.11970310382852371
829 0.11976908273004981
830 0.11976908273004981
831 0.11976908273004981
832 0.11976908273004981
833 0.11976908273004981
834 0.11983500272783874
835 0.11983500272783874
836 0.11983500272783874
837 0.11983500272783874
838 0.11983500272783874
839 0.11990086427769883
840 0.11990086427769883
841 0.11990086427769883
842 0.11990086427769883
843 0.11990086427769883
844 0.11990086427769883
845 0.11990086427769883
846 0.11990086427769883
847 0.11990086427769883
848 0.11990086427769883
849 0.11990086427769883
850 0.11990086427769883
851 0.11996658737478903
852 0.11996658737478903
853 0.11996658737478903
854 0.11996658737478903
855 0.11996658737478903
856 0.11996658737478903
857 0.12003224219006697
858 0.12003224219006697
859 0.12003224219006697
860 0.12009786309609849
861 0.12009786309609849
862 0.12009786309609849
863 0.12009786309609849
864 0.12009786309609849
865 0.12009786309609849
866 0.12016341664071951
867 0.12022895901715949
868 0.12022895901715949
869 0.12022895901715949
870 0.12022895901715949
871 0.12022895901715949
872 0.12022895901715949
873 0.12022895901715949
874 0.12029442368025108
875 0.12029442368025108
876 0.12029442368025108
877 0.12029442368025108
878 0.12029442368025108
879 0.12035983332515252
880 0.12035983332515252
881 0.12035983332515252
882 0.12035983332515252
883 0.12035983332515252
884 0.12035983332515252
885 0.12035983332515252
886 0.12035983332515252
887 0.12035983332515252
888 0.12035983332515252
889 0.12035983332515252
890 0.12035983332515252
891 0.12035983332515252
892 0.12035983332515252
893 0.12316591541011306
894 0.12316591541011306
895 0.12316591541011306
896 0.12316591541011306
897 0.12316591541011306
898 0.12316591541011306
899 0.12316591541011306
900 0.12316591541011306
901 0.12316591541011306
902 0.12316591541011306
903 0.12316591541011306
904 0.12316591541011306
905 0.12316591541011306
906 0.12316591541011306
907 0.12316591541011306
908 0.12316591541011306
909 0.12316591541011306
910 0.12316591541011306
911 0.12316591541011306
912 0.12316591541011306
913 0.12316591541011306
914 0.12316591541011306
915 0.12316591541011306
916 0.12316591541011306
917 0.12316591541011306
918 0.12316591541011306
919 0.12323089899774603
920 0.12323089899774603
921 0.12323089899774603
922 0.12323089899774603
923 0.12323089899774603
924 0.12323089899774603
925 0.12323089899774603
926 0.12323089899774603
927 0.12323089899774603
928 0.12323089899774603
929 0.12323089899774603
930 0.12323089899774603
931 0.12323089899774603
932 0.12323089899774603
933 0.12323089899774603
934 0.12323089899774603
935 0.12323089899774603
936 0.12323089899774603
937 0.12323089899774603
938 0.12323089899774603
939 0.12323089899774603
940 0.12323089899774603
941 0.12323089899774603
942 0.12323089899774603
943 0.12323089899774603
944 0.12323089899774603
945 0.12323089899774603
946 0.12329560831196061
947 0.12329560831196061
948 0.12329560831196061
949 0.12329560831196061
950 0.12329560831196061
951 0.12329560831196061
952 0.12329560831196061
953 0.12329560831196061
954 0.12329560831196061
955 0.12329560831196061
956 0.12329560831196061
957 0.12329560831196061
958 0.12329560831196061
959 0.12329560831196061
960 0.12329560831196061
961 0.12329560831196061
962 0.12329560831196061
963 0.12329560831196061
964 0.12329560831196061
965 0.12329560831196061
966 0.12329560831196061
967 0.12329560831196061
968 0.12329560831196061
969 0.12329560831196061
970 0.12329560831196061
971 0.12329560831196061
972 0.12329560831196061
973 0.12329560831196061
974 0.12329560831196061
975 0.12329560831196061
976 0.12329560831196061
977 0.12329560831196061
978 0.12329560831196061
979 0.12329560831196061
980 0.12329560831196061
981 0.12329560831196061
982 0.12329560831196061
983 0.12329560831196061
984 0.12329560831196061
985 0.12329560831196061
986 0.12329560831196061
987 0.12329560831196061
988 0.12329560831196061
989 0.12329560831196061
990 0.12329560831196061
991 0.12329560831196061
992 0.12329560831196061
993 0.12329560831196061
994 0.12329560831196061
995 0.12329560831196061
996 0.12329560831196061
997 0.12329560831196061
998 0.12329560831196061
999 0.12329560831196061
1000 0.12329560831196061

==> data/mean-ndcg-oe-sanitizer-asan-1000-sanitizer=address.dat <==
1 0.008028545941123996
2 0.013093994453294485
3 0.013986055113419374
4 0.015522813572200438
5 0.01759339059575731
6 0.01949994110659418
7 0.020689355320094027
8 0.021533596738789115
9 0.02395042988863374
10 0.027302653565826007
11 0.028546823706999645
12 0.029028961359858375
13 0.029028961359858375
14 0.029942281698162803
15 0.0308343423582877
16 0.033453259847510436
17 0.03409504164920928
18 0.034515039710523526
19 0.036991880529361275
20 0.03800735889107827
21 0.03880751526652011
22 0.04018793730595144
23 0.040577061823320805
24 0.040577061823320805
25 0.04133619136320792
26 0.04264945579228917
27 0.04561844202139189
28 0.04800560421763243
29 0.04836919930610792
30 0.048909384194374
31 0.04962303272247391
32 0.05139145255450389
33 0.05174214235331358
34 0.05278563399592084
35 0.053820922507699286
36 0.05501959426509976
37 0.055699527940128384
38 0.055699527940128384
39 0.056705246894860464
40 0.056705246894860464
41 0.05703611045135533
42 0.05769369772396444
43 0.05802049388973361
44 0.05802049388973361
45 0.05834349584652228
46 0.05866469357472333
47 0.059143869930881325
48 0.059620507558590545
49 0.05977856627414412
50 0.06072214219415595
51 0.0613481013862414
52 0.062438274455230085
53 0.06305831136110496
54 0.06382980864230514
55 0.06413702618698686
56 0.06444289880174853
57 0.06444289880174853
58 0.06459454163518913
59 0.06474556198095077
60 0.06504638820519608
61 0.06519620870381967
62 0.06534545061176808
63 0.0657914809418305
64 0.06623585466051723
65 0.06712136342368794
66 0.06726842038775767
67 0.0675615016544161
68 0.06770753702947872
69 0.06799861859894084
70 0.06828873155571451
71 0.06886705992107799
72 0.06901117719801196
73 0.06901117719801196
74 0.06972725251216907
75 0.06987002956235179
76 0.07029707170955055
77 0.07072284907226949
78 0.07086436107843862
79 0.07114657265906264
80 0.07114657265906264
81 0.07128688777712647
82 0.07128688777712647
83 0.07142643977386338
84 0.07142643977386338
85 0.07142643977386338
86 0.07211871703867229
87 0.07211871703867229
88 0.07211871703867229
89 0.07239354169871558
90 0.07239354169871558
91 0.07239354169871558
92 0.07348488777045747
93 0.07348488777045747
94 0.07362066863282433
95 0.07375613799351198
96 0.07402646297550955
97 0.07416132311014094
98 0.07416132311014094
99 0.07442986012679034
100 0.07456383914839934
101 0.07456383914839934
102 0.07456383914839934
103 0.07469697379293762
104 0.07496269558037531
105 0.07496269558037531
106 0.07496269558037531
107 0.07496269558037531
108 0.07535810177086244
109 0.0757527397333698
110 0.07588403294203883
111 0.07588403294203883
112 0.07588403294203883
113 0.076275694738852
114 0.076275694738852
115 0.07679599986116638
116 0.07692584168129307
117 0.07692584168129307
118 0.07757274830794254
119 0.07783105865694158
120 0.0780889220167256
121 0.0780889220167256
122 0.07834590690582849
123 0.07847418350607234
124 0.07873030991586918
125 0.07898601433647597
126 0.07949658861481668
127 0.07962402585197736
128 0.07987849218936072
129 0.08025958615248376
130 0.08025958615248376
131 0.08025958615248376
132 0.08025958615248376
133 0.08051207678374536
134 0.08076418471220306
135 0.08114177850568285
136 0.08164448722815615
137 0.08164448722815615
138 0.08176979528324638
139 0.08227030040164587
140 0.0823952467205522
141 0.0823952467205522
142 0.08264443015365179
143 0.0832665152242386
144 0.0832665152242386
145 0.0833905878845406
146 0.0833905878845406
147 0.08351432273861122
148 0.08363789107720815
149 0.08363789107720815
150 0.08363789107720815
151 0.08363789107720815
152 0.08363789107720815
153 0.08376064969343133
154 0.08400585183963935
155 0.08412829678273603
156 0.08461745759908715
157 0.08461745759908715
158 0.08473944241213277
159 0.08534861300802252
160 0.08547029774063597
161 0.0859564442748427
162 0.0859564442748427
163 0.08619893271653227
164 0.08619893271653227
165 0.08644084617840021
166 0.08644084617840021
167 0.0865615201983464
168 0.0865615201983464
169 0.08692270804812259
170 0.08728348388924428
171 0.08728348388924428
172 0.08728348388924428
173 0.08728348388924428
174 0.08728348388924428
175 0.0875226604661556
176 0.0875226604661556
177 0.0875226604661556
178 0.0875226604661556
179 0.0875226604661556
180 0.0875226604661556
181 0.0875226604661556
182 0.0875226604661556
183 0.0875226604661556
184 0.0875226604661556
185 0.0875226604661556
186 0.08764086281612436
187 0.08764086281612436
188 0.08787678772042729
189 0.08870169442195033
190 0.08881942045809922
191 0.08881942045809922
192 0.08881942045809922
193 0.08881942045809922
194 0.08881942045809922
195 0.08893657011690259
196 0.08893657011690259
197 0.08893657011690259
198 0.08893657011690259
199 0.08905327307912188
200 0.08916986628697506
201 0.08940283469275336
202 0.08940283469275336
203 0.08940283469275336
204 0.08940283469275336
205 0.08940283469275336
206 0.08940283469275336
207 0.09032959803903169
208 0.09032959803903169
209 0.09032959803903169
210 0.09032959803903169
211 0.09032959803903169
212 0.09044493018515289
213 0.09056016166023272
214 0.09056016166023272
215 0.09056016166023272
216 0.09056016166023272
217 0.09056016166023272
218 0.09056016166023272
219 0.09056016166023272
220 0.09078925046901583
221 0.09090369915579632
222 0.09090369915579632
223 0.09090369915579632
224 0.09090369915579632
225 0.09090369915579632
226 0.09101767796287502
227 0.09101767796287502
228 0.09101767796287502
229 0.09101767796287502
230 0.09101767796287502
231 0.09101767796287502
232 0.09101767796287502
233 0.09101767796287502
234 0.09147070087448769
235 0.09169703629384864
236 0.09169703629384864
237 0.09181002948594874
238 0.09181002948594874
239 0.09181002948594874
240 0.09181002948594874
241 0.09181002948594874
242 0.09181002948594874
243 0.09181002948594874
244 0.09203482509007756
245 0.09225945437077329
246 0.09225945437077329
247 0.09293235251810215
248 0.09326855620287682
249 0.09338054274786055
250 0.09405197657049791
251 0.09427562690461667
252 0.09427562690461667
253 0.09427562690461667
254 0.09438721324704832
255 0.09449872082956394
256 0.09449872082956394
257 0.09449872082956394
258 0.09449872082956394
259 0.09449872082956394
260 0.09460984079789767
261 0.09472088445387772
262 0.09527572314631452
263 0.09527572314631452
264 0.09527572314631452
265 0.09527572314631452
266 0.09527572314631452
267 0.09527572314631452
268 0.09527572314631452
269 0.09549661729683855
270 0.09571736567837928
271 0.09582766734870966
272 0.09582766734870966
273 0.09582766734870966
274 0.09604783987157103
275 0.09604783987157103
276 0.0961577842895558
277 0.0961577842895558
278 0.0961577842895558
279 0.0961577842895558
280 0.0961577842895558
281 0.0961577842895558
282 0.0961577842895558
283 0.0961577842895558
284 0.0961577842895558
285 0.09626710717263906
286 0.09626710717263906
287 0.09626710717263906
288 0.09626710717263906
289 0.09626710717263906
290 0.09626710717263906
291 0.09626710717263906
292 0.09626710717263906
293 0.09626710717263906
294 0.09626710717263906
295 0.09626710717263906
296 0.09626710717263906
297 0.09626710717263906
298 0.09626710717263906
299 0.09626710717263906
300 0.09637545085320069
301 0.0970251353649607
302 0.0970251353649607
303 0.0970251353649607
304 0.0970251353649607
305 0.0970251353649607
306 0.0970251353649607
307 0.09767258935864989
308 0.09778043734843302
309 0.09778043734843302
310 0.09778043734843302
311 0.09778043734843302
312 0.09778043734843302
313 0.09778043734843302
314 0.09778043734843302
315 0.09778043734843302
316 0.09778043734843302
317 0.09778043734843302
318 0.09778043734843302
319 0.09799482532438127
320 0.09799482532438127
321 0.09799482532438127
322 0.09799482532438127
323 0.09799482532438127
324 0.09799482532438127
325 0.09799482532438127
326 0.09799482532438127
327 0.09810156239997854
328 0.09810156239997854
329 0.09810156239997854
330 0.09810156239997854
331 0.09820807660417272
332 0.09820807660417272
333 0.09820807660417272
334 0.09820807660417272
335 0.09820807660417272
336 0.09820807660417272
337 0.09831426318462429
338 0.09831426318462429
339 0.09831426318462429
340 0.09831426318462429
341 0.09831426318462429
342 0.09831426318462429
343 0.09831426318462429
344 0.09831426318462429
345 0.09831426318462429
346 0.09841997270746937
347 0.09852563024983756
348 0.09852563024983756
349 0.09852563024983756
350 0.09852563024983756
351 0.09852563024983756
352 0.09852563024983756
353 0.09852563024983756
354 0.09863092945425105
355 0.09863092945425105
356 0.09863092945425105
357 0.09873607797274145
358 0.09873607797274145
359 0.09873607797274145
360 0.09894607700339857
361 0.09894607700339857
362 0.09894607700339857
363 0.09905092916519262
364 0.09905092916519262
365 0.09905092916519262
366 0.09905092916519262
367 0.09905092916519262
368 0.09905092916519262
369 0.09905092916519262
370 0.09905092916519262
371 0.09905092916519262
372 0.09905092916519262
373 0.09905092916519262
374 0.09905092916519262
375 0.09905092916519262
376 0.09905092916519262
377 0.09905092916519262
378 0.09925920724892869
379 0.09925920724892869
380 0.09925920724892869
381 0.09925920724892869
382 0.09925920724892869
383 0.09936311692355451
384 0.09936311692355451
385 0.09946693596579768
386 0.09946693596579768
387 0.09946693596579768
388 0.09946693596579768
389 0.09946693596579768
390 0.09946693596579768
391 0.09946693596579768
392 0.09946693596579768
393 0.09946693596579768
394 0.09946693596579768
395 0.09946693596579768
396 0.09946693596579768
397 0.09957022407884165
398 0.09957022407884165
399 0.09957022407884165
400 0.09957022407884165
401 0.09977645580464085
402 0.09977645580464085
403 0.09977645580464085
404 0.09977645580464085
405 0.09977645580464085
406 0.09977645580464085
407 0.09987931753304428
408 0.0999821373898898
409 0.0999821373898898
410 0.0999821373898898
411 0.0999821373898898
412 0.0999821373898898
413 0.0999821373898898
414 0.0999821373898898
415 0.0999821373898898
416 0.0999821373898898
417 0.0999821373898898
418 0.0999821373898898
419 0.0999821373898898
420 0.0999821373898898
421 0.0999821373898898
422 0.0999821373898898
423 0.0999821373898898
424 0.0999821373898898
425 0.0999821373898898
426 0.0999821373898898
427 0.0999821373898898
428 0.10018615742656552
429 0.10049206997632147
430 0.10089979718610377
431 0.10089979718610377
432 0.10110350532147648
433 0.10110350532147648
434 0.10110350532147648
435 0.10110350532147648
436 0.10110350532147648
437 0.10110350532147648
438 0.10110350532147648
439 0.10110350532147648
440 0.10120505315764818
441 0.10120505315764818
442 0.10120505315764818
443 0.10120505315764818
444 0.10120505315764818
445 0.10120505315764818
446 0.10120505315764818
447 0.10120505315764818
448 0.10120505315764818
449 0.10120505315764818
450 0.10120505315764818
451 0.10120505315764818
452 0.1013061552239972
453 0.1013061552239972
454 0.1013061552239972
455 0.1013061552239972
456 0.1013061552239972
457 0.1013061552239972
458 0.1013061552239972
459 0.1013061552239972
460 0.1013061552239972
461 0.10140693312178341
462 0.10140693312178341
463 0.10140693312178341
464 0.10140693312178341
465 0.1015075696207882
466 0.10160817102132048
467 0.10160817102132048
468 0.10160817102132048
469 0.10160817102132048
470 0.10160817102132048
471 0.10160817102132048
472 0.10160817102132048
473 0.10170852948990777
474 0.10170852948990777
475 0.10170852948990777
476 0.10170852948990777
477 0.10170852948990777
478 0.10170852948990777
479 0.10170852948990777
480 0.1018086497328487
481 0.1019087363182951
482 0.1019087363182951
483 0.1019087363182951
484 0.1019087363182951
485 0.1019087363182951
486 0.10200865599191529
487 0.10200865599191529
488 0.10210850953448569
489 0.10210850953448569
490 0.10210850953448569
491 0.10210850953448569
492 0.10210850953448569
493 0.10210850953448569
494 0.10210850953448569
495 0.10210850953448569
496 0.10210850953448569
497 0.10210850953448569
498 0.10210850953448569
499 0.10210850953448569
500 0.10210850953448569
501 0.10230737401187696
502 0.10230737401187696
503 0.10230737401187696
504 0.10230737401187696
505 0.10230737401187696
506 0.10230737401187696
507 0.10230737401187696
508 0.10230737401187696
509 0.10230737401187696
510 0.10230737401187696
511 0.10230737401187696
512 0.10230737401187696
513 0.10230737401187696
514 0.10230737401187696
515 0.10230737401187696
516 0.10230737401187696
517 0.10230737401187696
518 0.10240627657708098
519 0.10250514870007697
520 0.10250514870007697
521 0.10250514870007697
522 0.10250514870007697
523 0.10250514870007697
524 0.10260386976259459
525 0.10270256084071816
526 0.10289988317839185
527 0.10289988317839185
528 0.10289988317839185
529 0.10289988317839185
530 0.10289988317839185
531 0.10289988317839185
532 0.10299836645011794
533 0.10299836645011794
534 0.10299836645011794
535 0.10309676176053069
536 0.10309676176053069
537 0.10309676176053069
538 0.10309676176053069
539 0.10309676176053069
540 0.10309676176053069
541 0.10309676176053069
542 0.10309676176053069
543 0.10309676176053069
544 0.1031948970331149
545 0.1031948970331149
546 0.1031948970331149
547 0.1031948970331149
548 0.1031948970331149
549 0.1031948970331149
550 0.1031948970331149
551 0.1031948970331149
552 0.1031948970331149
553 0.1032927778644871
554 0.1032927778644871
555 0.1032927778644871
556 0.10339057508887146
557 0.10348834457588699
558 0.10348834457588699
559 0.10348834457588699
560 0.10348834457588699
561 0.10348834457588699
562 0.10348834457588699
563 0.10348834457588699
564 0.10348834457588699
565 0.10348834457588699
566 0.10348834457588699
567 0.10348834457588699
568 0.10348834457588699
569 0.10348834457588699
570 0.10348834457588699
571 0.10348834457588699
572 0.10358570569353812
573 0.10358570569353812
574 0.10358570569353812
575 0.10358570569353812
576 0.10368296028173563
577 0.10368296028173563
578 0.10378016196859677
579 0.10378016196859677
580 0.10378016196859677
581 0.10387728475217527
582 0.10387728475217527
583 0.10387728475217527
584 0.10387728475217527
585 0.10387728475217527
586 0.10387728475217527
587 0.10387728475217527
588 0.10387728475217527
589 0.10387728475217527
590 0.10387728475217527
591 0.10387728475217527
592 0.10387728475217527
593 0.10387728475217527
594 0.10387728475217527
595 0.10387728475217527
596 0.10387728475217527
597 0.10387728475217527
598 0.10387728475217527
599 0.10387728475217527
600 0.10387728475217527
601 0.10387728475217527
602 0.10387728475217527
603 0.10387728475217527
604 0.10387728475217527
605 0.10387728475217527
606 0.10387728475217527
607 0.10387728475217527
608 0.10387728475217527
609 0.10387728475217527
610 0.10387728475217527
611 0.10387728475217527
612 0.10387728475217527
613 0.10387728475217527
614 0.10387728475217527
615 0.10406981333934134
616 0.10416605332947242
617 0.10416605332947242
618 0.1042622448672933
619 0.1042622448672933
620 0.1042622448672933
621 0.1042622448672933
622 0.1042622448672933
623 0.1042622448672933
624 0.1042622448672933
625 0.1042622448672933
626 0.10435824462874967
627 0.10445422064371845
628 0.10445422064371845
629 0.10445422064371845
630 0.10445422064371845
631 0.10455010216589423
632 0.10455010216589423
633 0.10455010216589423
634 0.10455010216589423
635 0.10455010216589423
636 0.10455010216589423
637 0.10455010216589423
638 0.10455010216589423
639 0.10455010216589423
640 0.10455010216589423
641 0.10455010216589423
642 0.10455010216589423
643 0.10455010216589423
644 0.10455010216589423
645 0.10455010216589423
646 0.10455010216589423
647 0.10455010216589423
648 0.10455010216589423
649 0.10455010216589423
650 0.10455010216589423
651 0.10455010216589423
652 0.10455010216589423
653 0.10455010216589423
654 0.10455010216589423
655 0.10455010216589423
656 0.10464541034207733
657 0.10464541034207733
658 0.10464541034207733
659 0.10464541034207733
660 0.10483584852212023
661 0.10483584852212023
662 0.10502619814401357
663 0.10521650361774676
664 0.10521650361774676
665 0.10531161233659926
666 0.10531161233659926
667 0.10531161233659926
668 0.10531161233659926
669 0.10531161233659926
670 0.10540661176251863
671 0.10540661176251863
672 0.10540661176251863
673 0.10540661176251863
674 0.10540661176251863
675 0.10540661176251863
676 0.10540661176251863
677 0.10540661176251863
678 0.10540661176251863
679 0.10550141711880358
680 0.10550141711880358
681 0.10550141711880358
682 0.10550141711880358
683 0.10550141711880358
684 0.10550141711880358
685 0.10569077278176348
686 0.10578542950075447
687 0.10578542950075447
688 0.10578542950075447
689 0.10578542950075447
690 0.10578542950075447
691 0.10578542950075447
692 0.10578542950075447
693 0.10578542950075447
694 0.10578542950075447
695 0.10578542950075447
696 0.10597432505564394
697 0.10597432505564394
698 0.10597432505564394
699 0.10597432505564394
700 0.10616305564311183
701 0.10616305564311183
702 0.10616305564311183
703 0.10616305564311183
704 0.10616305564311183
705 0.10616305564311183
706 0.10616305564311183
707 0.10616305564311183
708 0.10616305564311183
709 0.10616305564311183
710 0.10616305564311183
711 0.10616305564311183
712 0.10616305564311183
713 0.10616305564311183
714 0.10616305564311183
715 0.10616305564311183
716 0.10616305564311183
717 0.10616305564311183
718 0.10616305564311183
719 0.10616305564311183
720 0.10616305564311183
721 0.10616305564311183
722 0.10616305564311183
723 0.10616305564311183
724 0.10616305564311183
725 0.10616305564311183
726 0.10616305564311183
727 0.10616305564311183
728 0.10616305564311183
729 0.10616305564311183
730 0.10616305564311183
731 0.10616305564311183
732 0.10625678243942577
733 0.10625678243942577
734 0.10625678243942577
735 0.10625678243942577
736 0.10625678243942577
737 0.10635041275304999
738 0.10644402387231425
739 0.10644402387231425
740 0.10644402387231425
741 0.10653757761092068
742 0.10663111228976105
743 0.10672462794221943
744 0.10672462794221943
745 0.10672462794221943
746 0.10672462794221943
747 0.10672462794221943
748 0.10672462794221943
749 0.10672462794221943
750 0.10672462794221943
751 0.10672462794221943
752 0.10672462794221943
753 0.10672462794221943
754 0.10672462794221943
755 0.10681791784437306
756 0.10681791784437306
757 0.10681791784437306
758 0.10681791784437306
759 0.10681791784437306
760 0.10681791784437306
761 0.10681791784437306
762 0.10681791784437306
763 0.10681791784437306
764 0.10681791784437306
765 0.10681791784437306
766 0.10681791784437306
767 0.10681791784437306
768 0.10681791784437306
769 0.10681791784437306
770 0.10681791784437306
771 0.10681791784437306
772 0.10681791784437306
773 0.10681791784437306
774 0.10681791784437306
775 0.10681791784437306
776 0.10681791784437306
777 0.10681791784437306
778 0.10681791784437306
779 0.10681791784437306
780 0.10681791784437306
781 0.10681791784437306
782 0.10681791784437306
783 0.10681791784437306
784 0.10681791784437306
785 0.10681791784437306
786 0.10681791784437306
787 0.10681791784437306
788 0.1069106102430742
789 0.10728130945065213
790 0.10728130945065213
791 0.10728130945065213
792 0.10728130945065213
793 0.10728130945065213
794 0.10728130945065213
795 0.10728130945065213
796 0.10728130945065213
797 0.10728130945065213
798 0.10737382717286878
799 0.10737382717286878
800 0.10737382717286878
801 0.10737382717286878
802 0.1074662758179989
803 0.1074662758179989
804 0.1074662758179989
805 0.1074662758179989
806 0.1074662758179989
807 0.1074662758179989
808 0.1074662758179989
809 0.1074662758179989
810 0.1074662758179989
811 0.1074662758179989
812 0.1074662758179989
813 0.1074662758179989
814 0.1074662758179989
815 0.1074662758179989
816 0.1074662758179989
817 0.1074662758179989
818 0.1074662758179989
819 0.1074662758179989
820 0.1074662758179989
821 0.1074662758179989
822 0.1074662758179989
823 0.1074662758179989
824 0.1074662758179989
825 0.1074662758179989
826 0.10774240590492094
827 0.10774240590492094
828 0.10774240590492094
829 0.1078343996810898
830 0.1078343996810898
831 0.1078343996810898
832 0.1078343996810898
833 0.1078343996810898
834 0.10792631132831913
835 0.10792631132831913
836 0.10792631132831913
837 0.10792631132831913
838 0.10792631132831913
839 0.10792631132831913
840 0.10792631132831913
841 0.10792631132831913
842 0.10792631132831913
843 0.10801807673908269
844 0.10801807673908269
845 0.10801807673908269
846 0.10801807673908269
847 0.10801807673908269
848 0.10801807673908269
849 0.10801807673908269
850 0.10801807673908269
851 0.10810971384947697
852 0.10810971384947697
853 0.10810971384947697
854 0.10810971384947697
855 0.10810971384947697
856 0.10810971384947697
857 0.10810971384947697
858 0.10810971384947697
859 0.10810971384947697
860 0.1082012084758171
861 0.1082012084758171
862 0.1082012084758171
863 0.1082012084758171
864 0.1082012084758171
865 0.1082012084758171
866 0.10829260918076151
867 0.10838399431401367
868 0.10838399431401367
869 0.10838399431401367
870 0.10838399431401367
871 0.10838399431401367
872 0.10838399431401367
873 0.10838399431401367
874 0.10838399431401367
875 0.10838399431401367
876 0.10838399431401367
877 0.10838399431401367
878 0.10838399431401367
879 0.10847519438090124
880 0.10847519438090124
881 0.10847519438090124
882 0.10847519438090124
883 0.10847519438090124
884 0.10847519438090124
885 0.10847519438090124
886 0.10847519438090124
887 0.10847519438090124
888 0.10847519438090124
889 0.10847519438090124
890 0.10847519438090124
891 0.10847519438090124
892 0.10847519438090124
893 0.11175077114493168
894 0.11175077114493168
895 0.11175077114493168
896 0.11175077114493168
897 0.11175077114493168
898 0.11175077114493168
899 0.11175077114493168
900 0.11175077114493168
901 0.11175077114493168
902 0.11175077114493168
903 0.11175077114493168
904 0.11175077114493168
905 0.11175077114493168
906 0.11175077114493168
907 0.11175077114493168
908 0.11175077114493168
909 0.11175077114493168
910 0.11175077114493168
911 0.11175077114493168
912 0.11175077114493168
913 0.11175077114493168
914 0.11175077114493168
915 0.11175077114493168
916 0.11175077114493168
917 0.11175077114493168
918 0.11175077114493168
919 0.11175077114493168
920 0.11175077114493168
921 0.11175077114493168
922 0.11175077114493168
923 0.11175077114493168
924 0.11175077114493168
925 0.11175077114493168
926 0.11175077114493168
927 0.11175077114493168
928 0.11175077114493168
929 0.11175077114493168
930 0.11175077114493168
931 0.11175077114493168
932 0.11175077114493168
933 0.11175077114493168
934 0.11175077114493168
935 0.11175077114493168
936 0.11175077114493168
937 0.11175077114493168
938 0.11175077114493168
939 0.11175077114493168
940 0.11175077114493168
941 0.11175077114493168
942 0.11175077114493168
943 0.11175077114493168
944 0.11175077114493168
945 0.11175077114493168
946 0.11175077114493168
947 0.11175077114493168
948 0.11175077114493168
949 0.11175077114493168
950 0.11175077114493168
951 0.11175077114493168
952 0.11175077114493168
953 0.11175077114493168
954 0.11175077114493168
955 0.11175077114493168
956 0.11175077114493168
957 0.11175077114493168
958 0.11175077114493168
959 0.11175077114493168
960 0.11175077114493168
961 0.11175077114493168
962 0.11175077114493168
963 0.11175077114493168
964 0.11175077114493168
965 0.11175077114493168
966 0.11175077114493168
967 0.11175077114493168
968 0.11175077114493168
969 0.11175077114493168
970 0.11175077114493168
971 0.11175077114493168
972 0.11175077114493168
973 0.11175077114493168
974 0.11175077114493168
975 0.11175077114493168
976 0.11175077114493168
977 0.11175077114493168
978 0.11175077114493168
979 0.11175077114493168
980 0.11175077114493168
981 0.11175077114493168
982 0.11175077114493168
983 0.11175077114493168
984 0.11175077114493168
985 0.11175077114493168
986 0.11175077114493168
987 0.11175077114493168
988 0.11175077114493168
989 0.11175077114493168
990 0.11175077114493168
991 0.11175077114493168
992 0.11175077114493168
993 0.11175077114493168
994 0.11175077114493168
995 0.11175077114493168
996 0.11175077114493168
997 0.11175077114493168
998 0.11175077114493168
999 0.11175077114493168
1000 0.11175077114493168

==> data/mean-ndcg-oe-sanitizer-asan-1000-sanitizer=memory.dat <==
1 0.0
2 0.0
3 0.006578947368421052
4 0.006578947368421052
5 0.006578947368421052
6 0.006578947368421052
7 0.008771929824561405
8 0.01292278346647889
9 0.01292278346647889
10 0.02243149485851467
11 0.02243149485851467
12 0.02243149485851467
13 0.02415945232586463
14 0.02415945232586463
15 0.02415945232586463
16 0.02415945232586463
17 0.025737165921707595
18 0.025737165921707595
19 0.02725939100828496
20 0.02725939100828496
21 0.03168525595994763
22 0.03168525595994763
23 0.03168525595994763
24 0.03168525595994763
25 0.03168525595994763
26 0.03306887384058679
27 0.03306887384058679
28 0.03306887384058679
29 0.03306887384058679
30 0.03439682835757429
31 0.0370284073049427
32 0.03963682655718691
33 0.04092999519029759
34 0.04349524547837374
35 0.04731287186555673
36 0.04731287186555673
37 0.04731287186555673
38 0.04731287186555673
39 0.04731287186555673
40 0.04731287186555673
41 0.04731287186555673
42 0.048525298399429796
43 0.048525298399429796
44 0.048525298399429796
45 0.048525298399429796
46 0.048525298399429796
47 0.048525298399429796
48 0.048525298399429796
49 0.04969098142663741
50 0.04969098142663741
51 0.04969098142663741
52 0.050839556624321915
53 0.051982749669528754
54 0.053120708159299
55 0.053120708159299
56 0.053120708159299
57 0.053120708159299
58 0.053120708159299
59 0.053120708159299
60 0.053120708159299
61 0.053120708159299
62 0.05422136723041857
63 0.05422136723041857
64 0.05422136723041857
65 0.05422136723041857
66 0.05422136723041857
67 0.05422136723041857
68 0.05529837812150551
69 0.05529837812150551
70 0.05529837812150551
71 0.05529837812150551
72 0.05529837812150551
73 0.05529837812150551
74 0.05529837812150551
75 0.05529837812150551
76 0.05529837812150551
77 0.05634508080485614
78 0.05634508080485614
79 0.05634508080485614
80 0.05634508080485614
81 0.05634508080485614
82 0.05634508080485614
83 0.05634508080485614
84 0.05634508080485614
85 0.05634508080485614
86 0.05634508080485614
87 0.05736358332285462
88 0.05736358332285462
89 0.05736358332285462
90 0.05736358332285462
91 0.05736358332285462
92 0.05836966798274168
93 0.05836966798274168
94 0.06037243570265277
95 0.06037243570265277
96 0.06037243570265277
97 0.06037243570265277
98 0.06037243570265277
99 0.06037243570265277
100 0.06037243570265277
101 0.06037243570265277
102 0.06037243570265277
103 0.06037243570265277
104 0.06037243570265277
105 0.06037243570265277
106 0.06037243570265277
107 0.06037243570265277
108 0.06037243570265277
109 0.06037243570265277
110 0.06037243570265277
111 0.06037243570265277
112 0.06037243570265277
113 0.06133527095315185
114 0.06133527095315185
115 0.06133527095315185
116 0.06133527095315185
117 0.06133527095315185
118 0.06133527095315185
119 0.06133527095315185
120 0.06133527095315185
121 0.06133527095315185
122 0.06133527095315185
123 0.06228131087995039
124 0.06228131087995039
125 0.06322422093093782
126 0.06322422093093782
127 0.06322422093093782
128 0.06322422093093782
129 0.06322422093093782
130 0.06322422093093782
131 0.06322422093093782
132 0.06322422093093782
133 0.06415528013371515
134 0.06415528013371515
135 0.06415528013371515
136 0.06415528013371515
137 0.06508078125682766
138 0.06600492816311807
139 0.06692773447516714
140 0.06692773447516714
141 0.06692773447516714
142 0.06784659838472187
143 0.06784659838472187
144 0.06784659838472187
145 0.06784659838472187
146 0.06784659838472187
147 0.06784659838472187
148 0.06784659838472187
149 0.06966679824035549
150 0.07057569289399081
151 0.07057569289399081
152 0.07148221015764308
153 0.07148221015764308
154 0.07148221015764308
155 0.07148221015764308
156 0.07148221015764308
157 0.07148221015764308
158 0.07148221015764308
159 0.07148221015764308
160 0.07148221015764308
161 0.07237854283008673
162 0.07237854283008673
163 0.07237854283008673
164 0.07237854283008673
165 0.07237854283008673
166 0.07237854283008673
167 0.07237854283008673
168 0.07237854283008673
169 0.07237854283008673
170 0.07237854283008673
171 0.07237854283008673
172 0.07237854283008673
173 0.07326246024422407
174 0.07326246024422407
175 0.07326246024422407
176 0.07326246024422407
177 0.07326246024422407
178 0.07326246024422407
179 0.07326246024422407
180 0.07326246024422407
181 0.07413874251934059
182 0.07413874251934059
183 0.07413874251934059
184 0.07413874251934059
185 0.07413874251934059
186 0.07413874251934059
187 0.07413874251934059
188 0.07500871560395757
189 0.07500871560395757
190 0.07587694512055554
191 0.07587694512055554
192 0.07587694512055554
193 0.07674260601759919
194 0.07674260601759919
195 0.07674260601759919
196 0.07674260601759919
197 0.07674260601759919
198 0.07674260601759919
199 0.07674260601759919
200 0.07674260601759919
201 0.07674260601759919
202 0.07674260601759919
203 0.07674260601759919
204 0.07674260601759919
205 0.07674260601759919
206 0.07674260601759919
207 0.07674260601759919
208 0.07674260601759919
209 0.07674260601759919
210 0.07674260601759919
211 0.07674260601759919
212 0.07674260601759919
213 0.07674260601759919
214 0.07674260601759919
215 0.07674260601759919
216 0.07674260601759919
217 0.07674260601759919
218 0.07674260601759919
219 0.07674260601759919
220 0.07674260601759919
221 0.07674260601759919
222 0.07674260601759919
223 0.07758526623147441
224 0.07758526623147441
225 0.07758526623147441
226 0.07758526623147441
227 0.07758526623147441
228 0.07758526623147441
229 0.07758526623147441
230 0.07758526623147441
231 0.07758526623147441
232 0.07758526623147441
233 0.07758526623147441
234 0.07758526623147441
235 0.07758526623147441
236 0.07758526623147441
237 0.07758526623147441
238 0.07758526623147441
239 0.07758526623147441
240 0.07841668786381023
241 0.07841668786381023
242 0.07841668786381023
243 0.07841668786381023
244 0.07841668786381023
245 0.07841668786381023
246 0.07841668786381023
247 0.07924379183656863
248 0.07924379183656863
249 0.07924379183656863
250 0.08006909591022704
251 0.08006909591022704
252 0.08006909591022704
253 0.08006909591022704
254 0.08006909591022704
255 0.08006909591022704
256 0.08006909591022704
257 0.08006909591022704
258 0.08006909591022704
259 0.08006909591022704
260 0.08006909591022704
261 0.08006909591022704
262 0.08006909591022704
263 0.08006909591022704
264 0.08006909591022704
265 0.08006909591022704
266 0.08006909591022704
267 0.08006909591022704
268 0.08006909591022704
269 0.08006909591022704
270 0.08006909591022704
271 0.08006909591022704
272 0.08006909591022704
273 0.08006909591022704
274 0.08169286826632957
275 0.08169286826632957
276 0.08169286826632957
277 0.08169286826632957
278 0.08250267244279376
279 0.08250267244279376
280 0.08250267244279376
281 0.08250267244279376
282 0.08250267244279376
283 0.08250267244279376
284 0.08250267244279376
285 0.08250267244279376
286 0.08250267244279376
287 0.08250267244279376
288 0.08250267244279376
289 0.08250267244279376
290 0.08250267244279376
291 0.08250267244279376
292 0.08250267244279376
293 0.08250267244279376
294 0.08250267244279376
295 0.08250267244279376
296 0.08250267244279376
297 0.08250267244279376
298 0.08250267244279376
299 0.08250267244279376
300 0.08250267244279376
301 0.08330124298849871
302 0.08330124298849871
303 0.08330124298849871
304 0.08330124298849871
305 0.08409797768157035
306 0.08409797768157035
307 0.08409797768157035
308 0.08489335660622084
309 0.08568828754807914
310 0.08568828754807914
311 0.08568828754807914
312 0.08568828754807914
313 0.08568828754807914
314 0.08568828754807914
315 0.08568828754807914
316 0.08568828754807914
317 0.08568828754807914
318 0.08568828754807914
319 0.08568828754807914
320 0.08568828754807914
321 0.08568828754807914
322 0.08568828754807914
323 0.08568828754807914
324 0.08568828754807914
325 0.08568828754807914
326 0.08568828754807914
327 0.08568828754807914
328 0.08568828754807914
329 0.08568828754807914
330 0.08568828754807914
331 0.08568828754807914
332 0.08568828754807914
333 0.08568828754807914
334 0.08568828754807914
335 0.08568828754807914
336 0.08568828754807914
337 0.08568828754807914
338 0.08568828754807914
339 0.08568828754807914
340 0.08568828754807914
341 0.08568828754807914
342 0.08568828754807914
343 0.08568828754807914
344 0.08568828754807914
345 0.08568828754807914
346 0.08568828754807914
347 0.08568828754807914
348 0.08568828754807914
349 0.08568828754807914
350 0.08568828754807914
351 0.08568828754807914
352 0.08568828754807914
353 0.08568828754807914
354 0.08568828754807914
355 0.08568828754807914
356 0.08568828754807914
357 0.08568828754807914
358 0.08568828754807914
359 0.08568828754807914
360 0.08568828754807914
361 0.08568828754807914
362 0.08568828754807914
363 0.08568828754807914
364 0.08646121265951423
365 0.08646121265951423
366 0.08646121265951423
367 0.08646121265951423
368 0.08646121265951423
369 0.08646121265951423
370 0.08646121265951423
371 0.08646121265951423
372 0.08646121265951423
373 0.08646121265951423
374 0.08646121265951423
375 0.08646121265951423
376 0.08646121265951423
377 0.08646121265951423
378 0.08646121265951423
379 0.08646121265951423
380 0.08722855790064077
381 0.08722855790064077
382 0.08722855790064077
383 0.08722855790064077
384 0.08722855790064077
385 0.08722855790064077
386 0.08722855790064077
387 0.08722855790064077
388 0.08722855790064077
389 0.08722855790064077
390 0.08722855790064077
391 0.08722855790064077
392 0.08722855790064077
393 0.08722855790064077
394 0.08722855790064077
395 0.08722855790064077
396 0.08722855790064077
397 0.08722855790064077
398 0.08722855790064077
399 0.08722855790064077
400 0.08722855790064077
401 0.08798903738952528
402 0.08798903738952528
403 0.08798903738952528
404 0.08798903738952528
405 0.08798903738952528
406 0.08798903738952528
407 0.08798903738952528
408 0.08798903738952528
409 0.08798903738952528
410 0.08798903738952528
411 0.08798903738952528
412 0.08798903738952528
413 0.08798903738952528
414 0.08798903738952528
415 0.08798903738952528
416 0.08798903738952528
417 0.08798903738952528
418 0.08798903738952528
419 0.08798903738952528
420 0.08798903738952528
421 0.08798903738952528
422 0.08798903738952528
423 0.08798903738952528
424 0.08798903738952528
425 0.08798903738952528
426 0.08798903738952528
427 0.08798903738952528
428 0.08798903738952528
429 0.08798903738952528
430 0.08798903738952528
431 0.08798903738952528
432 0.08798903738952528
433 0.08798903738952528
434 0.08798903738952528
435 0.08798903738952528
436 0.08798903738952528
437 0.08798903738952528
438 0.08798903738952528
439 0.08798903738952528
440 0.08798903738952528
441 0.08798903738952528
442 0.08798903738952528
443 0.08798903738952528
444 0.08798903738952528
445 0.08798903738952528
446 0.08798903738952528
447 0.08798903738952528
448 0.08798903738952528
449 0.08798903738952528
450 0.08798903738952528
451 0.08798903738952528
452 0.08798903738952528
453 0.08798903738952528
454 0.08798903738952528
455 0.08798903738952528
456 0.08798903738952528
457 0.08798903738952528
458 0.08798903738952528
459 0.08798903738952528
460 0.08798903738952528
461 0.08798903738952528
462 0.08798903738952528
463 0.08798903738952528
464 0.08798903738952528
465 0.08798903738952528
466 0.08798903738952528
467 0.08798903738952528
468 0.08798903738952528
469 0.08798903738952528
470 0.08798903738952528
471 0.08798903738952528
472 0.08798903738952528
473 0.08798903738952528
474 0.08798903738952528
475 0.08798903738952528
476 0.08798903738952528
477 0.08798903738952528
478 0.08798903738952528
479 0.08798903738952528
480 0.08798903738952528
481 0.08798903738952528
482 0.08798903738952528
483 0.08798903738952528
484 0.08798903738952528
485 0.08798903738952528
486 0.08798903738952528
487 0.08798903738952528
488 0.08798903738952528
489 0.08798903738952528
490 0.08798903738952528
491 0.08798903738952528
492 0.08798903738952528
493 0.08798903738952528
494 0.08798903738952528
495 0.08798903738952528
496 0.08798903738952528
497 0.08798903738952528
498 0.08798903738952528
499 0.08798903738952528
500 0.08798903738952528
501 0.08798903738952528
502 0.08798903738952528
503 0.08798903738952528
504 0.08798903738952528
505 0.08798903738952528
506 0.08798903738952528
507 0.08798903738952528
508 0.08798903738952528
509 0.08798903738952528
510 0.08798903738952528
511 0.08798903738952528
512 0.08798903738952528
513 0.08798903738952528
514 0.08798903738952528
515 0.08798903738952528
516 0.08798903738952528
517 0.08798903738952528
518 0.08798903738952528
519 0.08798903738952528
520 0.08798903738952528
521 0.08798903738952528
522 0.08798903738952528
523 0.08798903738952528
524 0.08798903738952528
525 0.08798903738952528
526 0.08798903738952528
527 0.08798903738952528
528 0.08798903738952528
529 0.08798903738952528
530 0.08798903738952528
531 0.08798903738952528
532 0.08798903738952528
533 0.08798903738952528
534 0.08798903738952528
535 0.08798903738952528
536 0.08798903738952528
537 0.08798903738952528
538 0.08798903738952528
539 0.08798903738952528
540 0.08798903738952528
541 0.08798903738952528
542 0.08798903738952528
543 0.08798903738952528
544 0.08798903738952528
545 0.08871257451544436
546 0.08871257451544436
547 0.08871257451544436
548 0.08871257451544436
549 0.08871257451544436
550 0.08871257451544436
551 0.08871257451544436
552 0.08871257451544436
553 0.08871257451544436
554 0.08871257451544436
555 0.08871257451544436
556 0.08871257451544436
557 0.08871257451544436
558 0.08871257451544436
559 0.08871257451544436
560 0.08871257451544436
561 0.08943281102924243
562 0.08943281102924243
563 0.08943281102924243
564 0.08943281102924243
565 0.08943281102924243
566 0.08943281102924243
567 0.08943281102924243
568 0.08943281102924243
569 0.08943281102924243
570 0.08943281102924243
571 0.08943281102924243
572 0.08943281102924243
573 0.08943281102924243
574 0.08943281102924243
575 0.08943281102924243
576 0.08943281102924243
577 0.08943281102924243
578 0.08943281102924243
579 0.08943281102924243
580 0.08943281102924243
581 0.08943281102924243
582 0.08943281102924243
583 0.08943281102924243
584 0.08943281102924243
585 0.08943281102924243
586 0.08943281102924243
587 0.08943281102924243
588 0.08943281102924243
589 0.08943281102924243
590 0.08943281102924243
591 0.09086154889396182
592 0.09086154889396182
593 0.09157554059342117
594 0.09157554059342117
595 0.09157554059342117
596 0.09157554059342117
597 0.09157554059342117
598 0.09157554059342117
599 0.09157554059342117
600 0.09157554059342117
601 0.09157554059342117
602 0.09157554059342117
603 0.09157554059342117
604 0.09157554059342117
605 0.09157554059342117
606 0.09157554059342117
607 0.09157554059342117
608 0.09157554059342117
609 0.09157554059342117
610 0.09157554059342117
611 0.09157554059342117
612 0.09157554059342117
613 0.09157554059342117
614 0.0929957981636413
615 0.0929957981636413
616 0.0929957981636413
617 0.0929957981636413
618 0.0929957981636413
619 0.0929957981636413
620 0.0929957981636413
621 0.0929957981636413
622 0.0929957981636413
623 0.0929957981636413
624 0.0929957981636413
625 0.09370397190115676
626 0.09370397190115676
627 0.09370397190115676
628 0.09370397190115676
629 0.09370397190115676
630 0.09370397190115676
631 0.09370397190115676
632 0.09370397190115676
633 0.09370397190115676
634 0.09370397190115676
635 0.09370397190115676
636 0.09441023510438837
637 0.09441023510438837
638 0.09441023510438837
639 0.09441023510438837
640 0.09441023510438837
641 0.09441023510438837
642 0.09511547431785354
643 0.09511547431785354
644 0.09511547431785354
645 0.09511547431785354
646 0.09511547431785354
647 0.09511547431785354
648 0.09511547431785354
649 0.09511547431785354
650 0.09511547431785354
651 0.09511547431785354
652 0.09511547431785354
653 0.09511547431785354
654 0.09511547431785354
655 0.09511547431785354
656 0.09511547431785354
657 0.09511547431785354
658 0.09511547431785354
659 0.09511547431785354
660 0.09511547431785354
661 0.09511547431785354
662 0.09511547431785354
663 0.09511547431785354
664 0.09511547431785354
665 0.09511547431785354
666 0.09511547431785354
667 0.09511547431785354
668 0.09511547431785354
669 0.09511547431785354
670 0.09511547431785354
671 0.09511547431785354
672 0.09511547431785354
673 0.09511547431785354
674 0.09511547431785354
675 0.09511547431785354
676 0.09511547431785354
677 0.09511547431785354
678 0.09511547431785354
679 0.09511547431785354
680 0.09511547431785354
681 0.09511547431785354
682 0.09511547431785354
683 0.09511547431785354
684 0.09511547431785354
685 0.09511547431785354
686 0.09511547431785354
687 0.09511547431785354
688 0.09511547431785354
689 0.09511547431785354
690 0.09511547431785354
691 0.09511547431785354
692 0.09511547431785354
693 0.09511547431785354
694 0.09511547431785354
695 0.09511547431785354
696 0.09511547431785354
697 0.09511547431785354
698 0.09511547431785354
699 0.09511547431785354
700 0.09511547431785354
701 0.09511547431785354
702 0.09511547431785354
703 0.09511547431785354
704 0.09511547431785354
705 0.09511547431785354
706 0.09511547431785354
707 0.09511547431785354
708 0.09511547431785354
709 0.09511547431785354
710 0.09511547431785354
711 0.09511547431785354
712 0.09511547431785354
713 0.09511547431785354
714 0.09511547431785354
715 0.09511547431785354
716 0.09511547431785354
717 0.09511547431785354
718 0.09511547431785354
719 0.09511547431785354
720 0.09511547431785354
721 0.09511547431785354
722 0.09511547431785354
723 0.09511547431785354
724 0.09511547431785354
725 0.09511547431785354
726 0.09511547431785354
727 0.09511547431785354
728 0.09511547431785354
729 0.09511547431785354
730 0.09511547431785354
731 0.09511547431785354
732 0.09511547431785354
733 0.09511547431785354
734 0.09511547431785354
735 0.09511547431785354
736 0.09511547431785354
737 0.09511547431785354
738 0.09511547431785354
739 0.09511547431785354
740 0.09511547431785354
741 0.09511547431785354
742 0.09511547431785354
743 0.09511547431785354
744 0.09511547431785354
745 0.09511547431785354
746 0.09511547431785354
747 0.09511547431785354
748 0.09511547431785354
749 0.09511547431785354
750 0.09511547431785354
751 0.09511547431785354
752 0.09511547431785354
753 0.09511547431785354
754 0.09511547431785354
755 0.09511547431785354
756 0.09511547431785354
757 0.09511547431785354
758 0.09511547431785354
759 0.09511547431785354
760 0.09511547431785354
761 0.09511547431785354
762 0.09511547431785354
763 0.09511547431785354
764 0.09511547431785354
765 0.09511547431785354
766 0.09511547431785354
767 0.09511547431785354
768 0.09511547431785354
769 0.09511547431785354
770 0.09511547431785354
771 0.09511547431785354
772 0.09511547431785354
773 0.09511547431785354
774 0.09511547431785354
775 0.09511547431785354
776 0.09511547431785354
777 0.09511547431785354
778 0.09511547431785354
779 0.09511547431785354
780 0.09511547431785354
781 0.09511547431785354
782 0.09511547431785354
783 0.09511547431785354
784 0.09511547431785354
785 0.09511547431785354
786 0.09511547431785354
787 0.09511547431785354
788 0.09511547431785354
789 0.09511547431785354
790 0.09511547431785354
791 0.09511547431785354
792 0.09511547431785354
793 0.09511547431785354
794 0.09511547431785354
795 0.09511547431785354
796 0.09511547431785354
797 0.09511547431785354
798 0.09511547431785354
799 0.09511547431785354
800 0.09511547431785354
801 0.09511547431785354
802 0.09511547431785354
803 0.09511547431785354
804 0.09511547431785354
805 0.09511547431785354
806 0.09511547431785354
807 0.09511547431785354
808 0.09511547431785354
809 0.09511547431785354
810 0.09511547431785354
811 0.09511547431785354
812 0.09511547431785354
813 0.09511547431785354
814 0.09511547431785354
815 0.09511547431785354
816 0.09511547431785354
817 0.09511547431785354
818 0.09511547431785354
819 0.09511547431785354
820 0.09511547431785354
821 0.09511547431785354
822 0.09511547431785354
823 0.09579466153824942
824 0.09579466153824942
825 0.09579466153824942
826 0.09579466153824942
827 0.09579466153824942
828 0.09579466153824942
829 0.09579466153824942
830 0.09579466153824942
831 0.09579466153824942
832 0.09579466153824942
833 0.09579466153824942
834 0.09579466153824942
835 0.09579466153824942
836 0.09579466153824942
837 0.09579466153824942
838 0.09579466153824942
839 0.09579466153824942
840 0.09579466153824942
841 0.09579466153824942
842 0.09579466153824942
843 0.09579466153824942
844 0.09579466153824942
845 0.09579466153824942
846 0.09579466153824942
847 0.09579466153824942
848 0.09579466153824942
849 0.09579466153824942
850 0.09579466153824942
851 0.09579466153824942
852 0.09579466153824942
853 0.09579466153824942
854 0.09579466153824942
855 0.09579466153824942
856 0.09579466153824942
857 0.09579466153824942
858 0.09579466153824942
859 0.09579466153824942
860 0.09579466153824942
861 0.09579466153824942
862 0.09579466153824942
863 0.09579466153824942
864 0.09579466153824942
865 0.09579466153824942
866 0.09579466153824942
867 0.09579466153824942
868 0.09579466153824942
869 0.09579466153824942
870 0.09579466153824942
871 0.09579466153824942
872 0.09579466153824942
873 0.09579466153824942
874 0.09579466153824942
875 0.09579466153824942
876 0.09579466153824942
877 0.09579466153824942
878 0.09579466153824942
879 0.09579466153824942
880 0.09579466153824942
881 0.09579466153824942
882 0.09579466153824942
883 0.09579466153824942
884 0.09579466153824942
885 0.09579466153824942
886 0.09579466153824942
887 0.09579466153824942
888 0.09579466153824942
889 0.09579466153824942
890 0.09579466153824942
891 0.09579466153824942
892 0.09579466153824942
893 0.09646569983365844
894 0.09646569983365844
895 0.09646569983365844
896 0.09646569983365844
897 0.09646569983365844
898 0.09646569983365844
899 0.09646569983365844
900 0.09646569983365844
901 0.09646569983365844
902 0.09646569983365844
903 0.09646569983365844
904 0.09646569983365844
905 0.09646569983365844
906 0.09646569983365844
907 0.09646569983365844
908 0.09646569983365844
909 0.09646569983365844
910 0.09646569983365844
911 0.09646569983365844
912 0.09646569983365844
913 0.09646569983365844
914 0.09646569983365844
915 0.09646569983365844
916 0.09646569983365844
917 0.09646569983365844
918 0.09646569983365844
919 0.09646569983365844
920 0.09646569983365844
921 0.09646569983365844
922 0.09646569983365844
923 0.09646569983365844
924 0.09646569983365844
925 0.09646569983365844
926 0.09646569983365844
927 0.09646569983365844
928 0.09646569983365844
929 0.09646569983365844
930 0.09646569983365844
931 0.09646569983365844
932 0.09646569983365844
933 0.09646569983365844
934 0.09646569983365844
935 0.09646569983365844
936 0.09646569983365844
937 0.09646569983365844
938 0.09646569983365844
939 0.09646569983365844
940 0.09646569983365844
941 0.09646569983365844
942 0.09646569983365844
943 0.09646569983365844
944 0.09646569983365844
945 0.09646569983365844
946 0.09646569983365844
947 0.09646569983365844
948 0.09646569983365844
949 0.09646569983365844
950 0.09646569983365844
951 0.09646569983365844
952 0.09646569983365844
953 0.09646569983365844
954 0.09646569983365844
955 0.09646569983365844
956 0.09646569983365844
957 0.09646569983365844
958 0.09646569983365844
959 0.09646569983365844
960 0.09646569983365844
961 0.09646569983365844
962 0.09646569983365844
963 0.09646569983365844
964 0.09646569983365844
965 0.09646569983365844
966 0.09646569983365844
967 0.09646569983365844
968 0.09646569983365844
969 0.09646569983365844
970 0.09646569983365844
971 0.09646569983365844
972 0.09646569983365844
973 0.09646569983365844
974 0.09646569983365844
975 0.09646569983365844
976 0.09646569983365844
977 0.09646569983365844
978 0.09646569983365844
979 0.09646569983365844
980 0.09646569983365844
981 0.09646569983365844
982 0.09646569983365844
983 0.09646569983365844
984 0.09646569983365844
985 0.09646569983365844
986 0.09646569983365844
987 0.09646569983365844
988 0.09646569983365844
989 0.09646569983365844
990 0.09646569983365844
991 0.09646569983365844
992 0.09646569983365844
993 0.09646569983365844
994 0.09646569983365844
995 0.09646569983365844
996 0.09646569983365844
997 0.09646569983365844
998 0.09646569983365844
999 0.09646569983365844
1000 0.09646569983365844

==> data/mean-ndcg-oe-sanitizer-asan-1000-sanitizer=undefined.dat <==
1 0.011965811965811967
2 0.017358373962149207
3 0.017358373962149207
4 0.01809457320671911
5 0.020078433756639837
6 0.02068733493118347
7 0.021826936070784606
8 0.02344470466968578
9 0.026017610615531775
10 0.030464761789653117
11 0.033325715078382646
12 0.033325715078382646
13 0.033325715078382646
14 0.03376325016352763
15 0.034190600590878056
16 0.034190600590878056
17 0.03542040811174026
18 0.03582281651065759
19 0.037404889763032016
20 0.037404889763032016
21 0.03817153531591262
22 0.03817153531591262
23 0.03817153531591262
24 0.03817153531591262
25 0.03817153531591262
26 0.038890543582090924
27 0.038890543582090924
28 0.04170554300035327
29 0.04205391060221739
30 0.04446919881772969
31 0.04481107915961004
32 0.04616656540351131
33 0.04650256819365288
34 0.0468358314789414
35 0.0468358314789414
36 0.0468358314789414
37 0.04716156038907264
38 0.0474849798070502
39 0.04844857890812255
40 0.04844857890812255
41 0.048765585785755655
42 0.048765585785755655
43 0.048765585785755655
44 0.049388108522405015
45 0.05093548114445664
46 0.05124322700198945
47 0.052161443575071714
48 0.052161443575071714
49 0.05307007855012585
50 0.05397413718801755
51 0.055173624802253136
52 0.05606892444352516
53 0.05636595921766438
54 0.05636595921766438
55 0.05636595921766438
56 0.05665902178274799
57 0.05695082909841247
58 0.05695082909841247
59 0.05752961134661342
60 0.05781783886574077
61 0.05810493079558186
62 0.05810493079558186
63 0.05895963165028272
64 0.05924347378056637
65 0.059526281565043394
66 0.059526281565043394
67 0.060087895411067495
68 0.060087895411067495
69 0.060087895411067495
70 0.060087895411067495
71 0.06036494929891899
72 0.06036494929891899
73 0.06036494929891899
74 0.06365816130782201
75 0.06365816130782201
76 0.06365816130782201
77 0.06365816130782201
78 0.06365816130782201
79 0.06365816130782201
80 0.06365816130782201
81 0.06365816130782201
82 0.06365816130782201
83 0.06365816130782201
84 0.06365816130782201
85 0.06419016606475361
86 0.06419016606475361
87 0.06419016606475361
88 0.06419016606475361
89 0.06419016606475361
90 0.06419016606475361
91 0.06419016606475361
92 0.0644515760960405
93 0.0644515760960405
94 0.06471176472290076
95 0.06523094815309174
96 0.06523094815309174
97 0.06523094815309174
98 0.06523094815309174
99 0.06548823874767634
100 0.06548823874767634
101 0.06574442770773097
102 0.06574442770773097
103 0.06574442770773097
104 0.06574442770773097
105 0.06574442770773097
106 0.06574442770773097
107 0.06574442770773097
108 0.06574442770773097
109 0.06574442770773097
110 0.06574442770773097
111 0.06599553870884282
112 0.06649681637877551
113 0.06649681637877551
114 0.06649681637877551
115 0.06649681637877551
116 0.06649681637877551
117 0.06674518051696225
118 0.06748895726411513
119 0.06748895726411513
120 0.06748895726411513
121 0.06748895726411513
122 0.06748895726411513
123 0.06822638325833759
124 0.06847178300652756
125 0.06847178300652756
126 0.06847178300652756
127 0.06896018349492805
128 0.06896018349492805
129 0.06920360590670066
130 0.06920360590670066
131 0.06920360590670066
132 0.06920360590670066
133 0.06920360590670066
134 0.06944515546892382
135 0.06968634215980178
136 0.06992716971445676
137 0.07040811388783487
138 0.07040811388783487
139 0.07040811388783487
140 0.07112639503395787
141 0.0716045662701792
142 0.0716045662701792
143 0.07184297904424
144 0.07231914153821334
145 0.07231914153821334
146 0.07255656924707674
147 0.07303078043139516
148 0.0737411399573807
149 0.0737411399573807
150 0.0737411399573807
151 0.0737411399573807
152 0.07397667948571426
153 0.07421191437252826
154 0.0746817803655183
155 0.0746817803655183
156 0.0746817803655183
157 0.0746817803655183
158 0.0746817803655183
159 0.0746817803655183
160 0.0746817803655183
161 0.0746817803655183
162 0.07491439227788271
163 0.07491439227788271
164 0.07491439227788271
165 0.07491439227788271
166 0.07491439227788271
167 0.07491439227788271
168 0.07514536505944452
169 0.07537607251220753
170 0.07537607251220753
171 0.07537607251220753
172 0.07537607251220753
173 0.07537607251220753
174 0.07537607251220753
175 0.07537607251220753
176 0.07537607251220753
177 0.07583339264679684
178 0.07583339264679684
179 0.07583339264679684
180 0.07583339264679684
181 0.07583339264679684
182 0.07606083676327076
183 0.07606083676327076
184 0.07606083676327076
185 0.07651430955837442
186 0.07674081354865643
187 0.07696708684333375
188 0.07696708684333375
189 0.07696708684333375
190 0.07719267810234724
191 0.07719267810234724
192 0.07719267810234724
193 0.07719267810234724
194 0.07719267810234724
195 0.07719267810234724
196 0.07719267810234724
197 0.07764078973076499
198 0.07764078973076499
199 0.07764078973076499
200 0.07764078973076499
201 0.07764078973076499
202 0.07764078973076499
203 0.07764078973076499
204 0.07764078973076499
205 0.07764078973076499
206 0.07764078973076499
207 0.07764078973076499
208 0.07764078973076499
209 0.07764078973076499
210 0.07764078973076499
211 0.07764078973076499
212 0.07764078973076499
213 0.07764078973076499
214 0.07764078973076499
215 0.07764078973076499
216 0.07764078973076499
217 0.07764078973076499
218 0.07764078973076499
219 0.07764078973076499
220 0.07786028422191527
221 0.07851821744181756
222 0.07851821744181756
223 0.07851821744181756
224 0.07851821744181756
225 0.07851821744181756
226 0.07851821744181756
227 0.07873645128734716
228 0.07873645128734716
229 0.07895433464432064
230 0.07895433464432064
231 0.07895433464432064
232 0.07895433464432064
233 0.07917152937039836
234 0.07917152937039836
235 0.07960524219963527
236 0.07960524219963527
237 0.07960524219963527
238 0.08003795464776187
239 0.08003795464776187
240 0.08003795464776187
241 0.08003795464776187
242 0.08003795464776187
243 0.08003795464776187
244 0.08046871682251128
245 0.08068393855213514
246 0.08068393855213514
247 0.08068393855213514
248 0.08175768308385137
249 0.08175768308385137
250 0.08175768308385137
251 0.08175768308385137
252 0.08175768308385137
253 0.08175768308385137
254 0.08175768308385137
255 0.08175768308385137
256 0.08175768308385137
257 0.08175768308385137
258 0.08175768308385137
259 0.08218384198088563
260 0.08218384198088563
261 0.08282220063910938
262 0.08303484138243303
263 0.08303484138243303
264 0.08303484138243303
265 0.08303484138243303
266 0.08303484138243303
267 0.08303484138243303
268 0.08303484138243303
269 0.08303484138243303
270 0.08303484138243303
271 0.08303484138243303
272 0.08303484138243303
273 0.08324592991504065
274 0.08345688153737192
275 0.08408932769394958
276 0.08408932769394958
277 0.08408932769394958
278 0.08408932769394958
279 0.08408932769394958
280 0.08408932769394958
281 0.08408932769394958
282 0.08408932769394958
283 0.08408932769394958
284 0.08408932769394958
285 0.08408932769394958
286 0.08408932769394958
287 0.08408932769394958
288 0.08408932769394958
289 0.08408932769394958
290 0.08408932769394958
291 0.08408932769394958
292 0.08408932769394958
293 0.08408932769394958
294 0.08408932769394958
295 0.08408932769394958
296 0.08408932769394958
297 0.08408932769394958
298 0.08408932769394958
299 0.08450479479164515
300 0.08450479479164515
301 0.08471228662574284
302 0.08471228662574284
303 0.08471228662574284
304 0.08471228662574284
305 0.08471228662574284
306 0.08471228662574284
307 0.08740041968843038
308 0.08740041968843038
309 0.08740041968843038
310 0.08740041968843038
311 0.08740041968843038
312 0.08740041968843038
313 0.08740041968843038
314 0.08740041968843038
315 0.08740041968843038
316 0.08740041968843038
317 0.08740041968843038
318 0.08740041968843038
319 0.08740041968843038
320 0.08740041968843038
321 0.08740041968843038
322 0.08740041968843038
323 0.08781035552871777
324 0.08781035552871777
325 0.08781035552871777
326 0.08781035552871777
327 0.08781035552871777
328 0.08781035552871777
329 0.08781035552871777
330 0.0882187811755796
331 0.0882187811755796
332 0.0882187811755796
333 0.0882187811755796
334 0.0882187811755796
335 0.0882187811755796
336 0.0882187811755796
337 0.0882187811755796
338 0.0882187811755796
339 0.0882187811755796
340 0.0882187811755796
341 0.0882187811755796
342 0.0882187811755796
343 0.0882187811755796
344 0.0882187811755796
345 0.0882187811755796
346 0.0882187811755796
347 0.0882187811755796
348 0.0882187811755796
349 0.08842104824556302
350 0.08842104824556302
351 0.08842104824556302
352 0.08862302104483802
353 0.08862302104483802
354 0.08862302104483802
355 0.08862302104483802
356 0.08862302104483802
357 0.08862302104483802
358 0.08862302104483802
359 0.08862302104483802
360 0.08862302104483802
361 0.08882413077460376
362 0.08902514638358594
363 0.08902514638358594
364 0.08902514638358594
365 0.08902514638358594
366 0.08902514638358594
367 0.08902514638358594
368 0.08902514638358594
369 0.08902514638358594
370 0.08902514638358594
371 0.08902514638358594
372 0.08902514638358594
373 0.08902514638358594
374 0.08902514638358594
375 0.08902514638358594
376 0.08942461300638273
377 0.08942461300638273
378 0.08942461300638273
379 0.08942461300638273
380 0.08942461300638273
381 0.08942461300638273
382 0.08942461300638273
383 0.08942461300638273
384 0.08942461300638273
385 0.08942461300638273
386 0.08942461300638273
387 0.08942461300638273
388 0.08942461300638273
389 0.08942461300638273
390 0.08942461300638273
391 0.08942461300638273
392 0.08942461300638273
393 0.08942461300638273
394 0.08942461300638273
395 0.08942461300638273
396 0.08942461300638273
397 0.08942461300638273
398 0.08942461300638273
399 0.08942461300638273
400 0.08942461300638273
401 0.08942461300638273
402 0.08942461300638273
403 0.08942461300638273
404 0.08942461300638273
405 0.08942461300638273
406 0.08942461300638273
407 0.08942461300638273
408 0.08942461300638273
409 0.08962156048362842
410 0.08962156048362842
411 0.08962156048362842
412 0.08962156048362842
413 0.08962156048362842
414 0.08962156048362842
415 0.08962156048362842
416 0.08962156048362842
417 0.08962156048362842
418 0.08962156048362842
419 0.08962156048362842
420 0.08962156048362842
421 0.08962156048362842
422 0.08962156048362842
423 0.08962156048362842
424 0.08962156048362842
425 0.08962156048362842
426 0.08962156048362842
427 0.08962156048362842
428 0.08962156048362842
429 0.08981696103535287
430 0.08981696103535287
431 0.08981696103535287
432 0.08981696103535287
433 0.08981696103535287
434 0.08981696103535287
435 0.08981696103535287
436 0.08981696103535287
437 0.08981696103535287
438 0.08981696103535287
439 0.08981696103535287
440 0.08981696103535287
441 0.09001147863472873
442 0.09001147863472873
443 0.09001147863472873
444 0.09001147863472873
445 0.09001147863472873
446 0.09001147863472873
447 0.09020556661284809
448 0.09020556661284809
449 0.09020556661284809
450 0.09020556661284809
451 0.09020556661284809
452 0.09020556661284809
453 0.09020556661284809
454 0.09020556661284809
455 0.09020556661284809
456 0.09020556661284809
457 0.09020556661284809
458 0.09020556661284809
459 0.09020556661284809
460 0.09020556661284809
461 0.09020556661284809
462 0.09020556661284809
463 0.09020556661284809
464 0.09020556661284809
465 0.09039841022888978
466 0.09039841022888978
467 0.09039841022888978
468 0.09039841022888978
469 0.09039841022888978
470 0.09039841022888978
471 0.09039841022888978
472 0.09039841022888978
473 0.09039841022888978
474 0.09039841022888978
475 0.09039841022888978
476 0.09039841022888978
477 0.09039841022888978
478 0.09039841022888978
479 0.09039841022888978
480 0.09059026457476464
481 0.09059026457476464
482 0.09059026457476464
483 0.09059026457476464
484 0.09059026457476464
485 0.09059026457476464
486 0.09059026457476464
487 0.0907816711344685
488 0.0907816711344685
489 0.0907816711344685
490 0.0907816711344685
491 0.0907816711344685
492 0.0907816711344685
493 0.0907816711344685
494 0.0907816711344685
495 0.0907816711344685
496 0.0907816711344685
497 0.0907816711344685
498 0.0907816711344685
499 0.0907816711344685
500 0.0907816711344685
501 0.0907816711344685
502 0.0907816711344685
503 0.0907816711344685
504 0.0907816711344685
505 0.0907816711344685
506 0.09097190391636982
507 0.09097190391636982
508 0.09097190391636982
509 0.09097190391636982
510 0.09116189698175474
511 0.09116189698175474
512 0.09135177111628248
513 0.09135177111628248
514 0.09135177111628248
515 0.09135177111628248
516 0.09135177111628248
517 0.09135177111628248
518 0.09135177111628248
519 0.09135177111628248
520 0.09135177111628248
521 0.09135177111628248
522 0.09135177111628248
523 0.09135177111628248
524 0.09135177111628248
525 0.09135177111628248
526 0.09135177111628248
527 0.09135177111628248
528 0.09135177111628248
529 0.09135177111628248
530 0.09135177111628248
531 0.09135177111628248
532 0.09135177111628248
533 0.09154043230989163
534 0.09154043230989163
535 0.09154043230989163
536 0.09154043230989163
537 0.09154043230989163
538 0.09154043230989163
539 0.09154043230989163
540 0.09154043230989163
541 0.09154043230989163
542 0.09154043230989163
543 0.09154043230989163
544 0.09154043230989163
545 0.09154043230989163
546 0.09154043230989163
547 0.09154043230989163
548 0.09154043230989163
549 0.09154043230989163
550 0.09154043230989163
551 0.0917281028505498
552 0.0917281028505498
553 0.0917281028505498
554 0.0917281028505498
555 0.0917281028505498
556 0.0917281028505498
557 0.0917281028505498
558 0.0917281028505498
559 0.0917281028505498
560 0.0917281028505498
561 0.0917281028505498
562 0.0917281028505498
563 0.0917281028505498
564 0.0917281028505498
565 0.0917281028505498
566 0.0917281028505498
567 0.0917281028505498
568 0.0917281028505498
569 0.0917281028505498
570 0.0917281028505498
571 0.0917281028505498
572 0.0917281028505498
573 0.0917281028505498
574 0.0917281028505498
575 0.0917281028505498
576 0.0917281028505498
577 0.0917281028505498
578 0.0917281028505498
579 0.0917281028505498
580 0.0917281028505498
581 0.0917281028505498
582 0.0917281028505498
583 0.0921001233822693
584 0.0921001233822693
585 0.0921001233822693
586 0.0921001233822693
587 0.0921001233822693
588 0.0921001233822693
589 0.0921001233822693
590 0.09228578636159752
591 0.09228578636159752
592 0.09228578636159752
593 0.09228578636159752
594 0.09228578636159752
595 0.09228578636159752
596 0.0928418950943752
597 0.0928418950943752
598 0.0928418950943752
599 0.0928418950943752
600 0.0928418950943752
601 0.0928418950943752
602 0.0928418950943752
603 0.0928418950943752
604 0.0928418950943752
605 0.0928418950943752
606 0.0928418950943752
607 0.0928418950943752
608 0.0928418950943752
609 0.09302664204344423
610 0.09302664204344423
611 0.09302664204344423
612 0.09302664204344423
613 0.09302664204344423
614 0.09358017832722232
615 0.09358017832722232
616 0.09358017832722232
617 0.09358017832722232
618 0.09358017832722232
619 0.09358017832722232
620 0.09358017832722232
621 0.09358017832722232
622 0.09358017832722232
623 0.09358017832722232
624 0.09358017832722232
625 0.09358017832722232
626 0.09358017832722232
627 0.09358017832722232
628 0.09358017832722232
629 0.09358017832722232
630 0.09358017832722232
631 0.09358017832722232
632 0.09358017832722232
633 0.09358017832722232
634 0.09376377544907549
635 0.09376377544907549
636 0.09376377544907549
637 0.09376377544907549
638 0.09376377544907549
639 0.09376377544907549
640 0.09376377544907549
641 0.09376377544907549
642 0.09376377544907549
643 0.09394697306317182
644 0.09413012673899109
645 0.09413012673899109
646 0.09413012673899109
647 0.09413012673899109
648 0.09413012673899109
649 0.09413012673899109
650 0.09413012673899109
651 0.09413012673899109
652 0.09413012673899109
653 0.09413012673899109
654 0.09449556501956081
655 0.09449556501956081
656 0.09449556501956081
657 0.09449556501956081
658 0.09449556501956081
659 0.09449556501956081
660 0.09486049014747208
661 0.09486049014747208
662 0.09486049014747208
663 0.09486049014747208
664 0.09486049014747208
665 0.09486049014747208
666 0.09486049014747208
667 0.09486049014747208
668 0.09486049014747208
669 0.09486049014747208
670 0.09486049014747208
671 0.09486049014747208
672 0.09486049014747208
673 0.09486049014747208
674 0.09486049014747208
675 0.09486049014747208
676 0.09504228314158035
677 0.09504228314158035
678 0.09522399389461098
679 0.09522399389461098
680 0.09522399389461098
681 0.09522399389461098
682 0.09522399389461098
683 0.09522399389461098
684 0.09522399389461098
685 0.09522399389461098
686 0.0954053788210877
687 0.0954053788210877
688 0.0954053788210877
689 0.0954053788210877
690 0.0954053788210877
691 0.0954053788210877
692 0.0954053788210877
693 0.0954053788210877
694 0.0954053788210877
695 0.0954053788210877
696 0.0954053788210877
697 0.0954053788210877
698 0.0954053788210877
699 0.0954053788210877
700 0.0954053788210877
701 0.0954053788210877
702 0.0954053788210877
703 0.0954053788210877
704 0.09558604842132576
705 0.09558604842132576
706 0.09558604842132576
707 0.09558604842132576
708 0.09558604842132576
709 0.09558604842132576
710 0.09558604842132576
711 0.09558604842132576
712 0.09558604842132576
713 0.09558604842132576
714 0.09558604842132576
715 0.09558604842132576
716 0.09558604842132576
717 0.09558604842132576
718 0.09594630745108634
719 0.09594630745108634
720 0.09594630745108634
721 0.09594630745108634
722 0.09594630745108634
723 0.09594630745108634
724 0.09594630745108634
725 0.09594630745108634
726 0.09594630745108634
727 0.09594630745108634
728 0.09594630745108634
729 0.09594630745108634
730 0.09594630745108634
731 0.09594630745108634
732 0.09594630745108634
733 0.09594630745108634
734 0.09594630745108634
735 0.09594630745108634
736 0.09594630745108634
737 0.09594630745108634
738 0.09594630745108634
739 0.09594630745108634
740 0.09594630745108634
741 0.09594630745108634
742 0.09594630745108634
743 0.09594630745108634
744 0.09594630745108634
745 0.09594630745108634
746 0.09594630745108634
747 0.09594630745108634
748 0.09594630745108634
749 0.09594630745108634
750 0.09594630745108634
751 0.09594630745108634
752 0.09594630745108634
753 0.09594630745108634
754 0.09594630745108634
755 0.09594630745108634
756 0.09594630745108634
757 0.09594630745108634
758 0.09594630745108634
759 0.09594630745108634
760 0.09594630745108634
761 0.09594630745108634
762 0.09594630745108634
763 0.09594630745108634
764 0.09594630745108634
765 0.09594630745108634
766 0.09594630745108634
767 0.09594630745108634
768 0.09594630745108634
769 0.09594630745108634
770 0.09594630745108634
771 0.09594630745108634
772 0.09594630745108634
773 0.09594630745108634
774 0.09594630745108634
775 0.09594630745108634
776 0.09594630745108634
777 0.09594630745108634
778 0.09594630745108634
779 0.09594630745108634
780 0.09594630745108634
781 0.09594630745108634
782 0.09594630745108634
783 0.09594630745108634
784 0.09594630745108634
785 0.09594630745108634
786 0.09594630745108634
787 0.09594630745108634
788 0.09594630745108634
789 0.09594630745108634
790 0.09594630745108634
791 0.09594630745108634
792 0.09594630745108634
793 0.09594630745108634
794 0.09594630745108634
795 0.09594630745108634
796 0.09594630745108634
797 0.09594630745108634
798 0.09594630745108634
799 0.09612356037520339
800 0.09612356037520339
801 0.09612356037520339
802 0.09612356037520339
803 0.09612356037520339
804 0.09612356037520339
805 0.09612356037520339
806 0.09612356037520339
807 0.09612356037520339
808 0.09612356037520339
809 0.09612356037520339
810 0.09612356037520339
811 0.09612356037520339
812 0.09612356037520339
813 0.09612356037520339
814 0.09612356037520339
815 0.09612356037520339
816 0.09612356037520339
817 0.09612356037520339
818 0.09612356037520339
819 0.09612356037520339
820 0.09612356037520339
821 0.09612356037520339
822 0.09612356037520339
823 0.09612356037520339
824 0.09612356037520339
825 0.09612356037520339
826 0.09629993748485559
827 0.09629993748485559
828 0.09629993748485559
829 0.09629993748485559
830 0.09629993748485559
831 0.09629993748485559
832 0.09629993748485559
833 0.09629993748485559
834 0.09629993748485559
835 0.09629993748485559
836 0.09629993748485559
837 0.09629993748485559
838 0.09629993748485559
839 0.09647590603602027
840 0.09647590603602027
841 0.09647590603602027
842 0.09647590603602027
843 0.09647590603602027
844 0.09647590603602027
845 0.09647590603602027
846 0.09647590603602027
847 0.09647590603602027
848 0.09647590603602027
849 0.09647590603602027
850 0.09647590603602027
851 0.09647590603602027
852 0.09647590603602027
853 0.09647590603602027
854 0.09647590603602027
855 0.09647590603602027
856 0.09647590603602027
857 0.09647590603602027
858 0.09647590603602027
859 0.09647590603602027
860 0.09647590603602027
861 0.09647590603602027
862 0.09647590603602027
863 0.09647590603602027
864 0.09647590603602027
865 0.09647590603602027
866 0.09647590603602027
867 0.09647590603602027
868 0.09647590603602027
869 0.09647590603602027
870 0.09647590603602027
871 0.09647590603602027
872 0.09647590603602027
873 0.09647590603602027
874 0.09665081418715214
875 0.09665081418715214
876 0.09665081418715214
877 0.09665081418715214
878 0.09665081418715214
879 0.09665081418715214
880 0.09665081418715214
881 0.09665081418715214
882 0.09665081418715214
883 0.09665081418715214
884 0.09665081418715214
885 0.09665081418715214
886 0.09665081418715214
887 0.09665081418715214
888 0.09665081418715214
889 0.09665081418715214
890 0.09665081418715214
891 0.09665081418715214
892 0.09665081418715214
893 0.09769694568358463
894 0.09769694568358463
895 0.09769694568358463
896 0.09769694568358463
897 0.09769694568358463
898 0.09769694568358463
899 0.09769694568358463
900 0.09769694568358463
901 0.09769694568358463
902 0.09769694568358463
903 0.09769694568358463
904 0.09769694568358463
905 0.09769694568358463
906 0.09769694568358463
907 0.09769694568358463
908 0.09769694568358463
909 0.09769694568358463
910 0.09769694568358463
911 0.09769694568358463
912 0.09769694568358463
913 0.09769694568358463
914 0.09769694568358463
915 0.09769694568358463
916 0.09769694568358463
917 0.09769694568358463
918 0.09769694568358463
919 0.09787056849977323
920 0.09787056849977323
921 0.09787056849977323
922 0.09787056849977323
923 0.09787056849977323
924 0.09787056849977323
925 0.09787056849977323
926 0.09787056849977323
927 0.09787056849977323
928 0.09787056849977323
929 0.09787056849977323
930 0.09787056849977323
931 0.09787056849977323
932 0.09787056849977323
933 0.09787056849977323
934 0.09787056849977323
935 0.09787056849977323
936 0.09787056849977323
937 0.09787056849977323
938 0.09787056849977323
939 0.09787056849977323
940 0.09787056849977323
941 0.09787056849977323
942 0.09787056849977323
943 0.09787056849977323
944 0.09787056849977323
945 0.09787056849977323
946 0.09804345851364905
947 0.09804345851364905
948 0.09804345851364905
949 0.09804345851364905
950 0.09804345851364905
951 0.09804345851364905
952 0.09804345851364905
953 0.09821616293876863
954 0.09821616293876863
955 0.09821616293876863
956 0.09821616293876863
957 0.09821616293876863
958 0.09821616293876863
959 0.09821616293876863
960 0.09821616293876863
961 0.09821616293876863
962 0.09821616293876863
963 0.09821616293876863
964 0.09821616293876863
965 0.09821616293876863
966 0.09821616293876863
967 0.09821616293876863
968 0.09821616293876863
969 0.09821616293876863
970 0.09821616293876863
971 0.09821616293876863
972 0.09821616293876863
973 0.09821616293876863
974 0.09821616293876863
975 0.09821616293876863
976 0.09821616293876863
977 0.09821616293876863
978 0.09821616293876863
979 0.09821616293876863
980 0.09821616293876863
981 0.09821616293876863
982 0.09821616293876863
983 0.09821616293876863
984 0.09821616293876863
985 0.09821616293876863
986 0.09821616293876863
987 0.09821616293876863
988 0.09821616293876863
989 0.09821616293876863
990 0.09821616293876863
991 0.09821616293876863
992 0.09821616293876863
993 0.09821616293876863
994 0.09821616293876863
995 0.09821616293876863
996 0.09821616293876863
997 0.09821616293876863
998 0.09821616293876863
999 0.09821616293876863
1000 0.09821616293876863

==> data/mean-ndcg-oe-sanitizer-msan-1000-crash_class=asan_heap_buffer_overflow.dat <==
1 0.034653465346534656
2 0.03777687996817553
3 0.04025212749292801
4 0.04238418966160817
5 0.04238418966160817
6 0.04238418966160817
7 0.04403435467810982
8 0.04403435467810982
9 0.04850509718797093
10 0.05136712517131635
11 0.05136712517131635
12 0.05136712517131635
13 0.05266737039427275
14 0.05266737039427275
15 0.05266737039427275
16 0.05387851169188773
17 0.05744008297755304
18 0.059770864298014814
19 0.060916300996825504
20 0.060916300996825504
21 0.06646689070518133
22 0.06646689070518133
23 0.06754661492293149
24 0.06754661492293149
25 0.06859981320784914
26 0.06859981320784914
27 0.06859981320784914
28 0.06961885693290078
29 0.07062774330463598
30 0.07062774330463598
31 0.07359804033433893
32 0.07556081125681972
33 0.07945312080598455
34 0.07945312080598455
35 0.07945312080598455
36 0.07945312080598455
37 0.07945312080598455
38 0.07945312080598455
39 0.07945312080598455
40 0.07945312080598455
41 0.07945312080598455
42 0.08036544176216626
43 0.08308577717177468
44 0.08398720242162586
45 0.08667595385895319
46 0.08667595385895319
47 0.08756235104583954
48 0.08844405200402773
49 0.08932119962846116
50 0.08932119962846116
51 0.08932119962846116
52 0.0901854740346396
53 0.09104569850430021
54 0.09104569850430021
55 0.09275060378939028
56 0.09275060378939028
57 0.09275060378939028
58 0.09275060378939028
59 0.09275060378939028
60 0.09275060378939028
61 0.0935820333881875
62 0.0935820333881875
63 0.0935820333881875
64 0.0935820333881875
65 0.09440105593234126
66 0.09521714928245097
67 0.09521714928245097
68 0.09521714928245097
69 0.09925554580927057
70 0.09925554580927057
71 0.10005790484091968
72 0.10005790484091968
73 0.10005790484091968
74 0.10005790484091968
75 0.10085024678772574
76 0.10243016179435878
77 0.10243016179435878
78 0.10400080495193892
79 0.10478387223381902
80 0.10478387223381902
81 0.10478387223381902
82 0.10633695911361546
83 0.1078858481071013
84 0.11097537414714544
85 0.11174572756993006
86 0.11174572756993006
87 0.11327852343860106
88 0.11327852343860106
89 0.11327852343860106
90 0.11327852343860106
91 0.11327852343860106
92 0.1147926310455598
93 0.11554790268219921
94 0.1170549358179739
95 0.11780672370575045
96 0.11780672370575045
97 0.11780672370575045
98 0.11780672370575045
99 0.11780672370575045
100 0.11780672370575045
101 0.11780672370575045
102 0.11780672370575045
103 0.11780672370575045
104 0.11780672370575045
105 0.11780672370575045
106 0.11780672370575045
107 0.11780672370575045
108 0.11780672370575045
109 0.11780672370575045
110 0.11780672370575045
111 0.11780672370575045
112 0.11780672370575045
113 0.11780672370575045
114 0.11780672370575045
115 0.11780672370575045
116 0.11780672370575045
117 0.11780672370575045
118 0.11780672370575045
119 0.11780672370575045
120 0.11780672370575045
121 0.12066384831364722
122 0.12137691777078667
123 0.12280066102695872
124 0.12280066102695872
125 0.12280066102695872
126 0.12280066102695872
127 0.12350787460545944
128 0.12350787460545944
129 0.12350787460545944
130 0.12350787460545944
131 0.12350787460545944
132 0.12350787460545944
133 0.1242084736095295
134 0.12630708490508227
135 0.12770405732254372
136 0.1284015034585494
137 0.1284015034585494
138 0.1284015034585494
139 0.12909589236662591
140 0.12909589236662591
141 0.12978829378541176
142 0.12978829378541176
143 0.12978829378541176
144 0.13185677194611278
145 0.13254531378867979
146 0.13254531378867979
147 0.13254531378867979
148 0.13254531378867979
149 0.13254531378867979
150 0.13254531378867979
151 0.13254531378867979
152 0.13254531378867979
153 0.13254531378867979
154 0.13254531378867979
155 0.13254531378867979
156 0.13390261397464415
157 0.13458041294208173
158 0.13525736826596363
159 0.13525736826596363
160 0.13525736826596363
161 0.13525736826596363
162 0.13525736826596363
163 0.13525736826596363
164 0.13525736826596363
165 0.13525736826596363
166 0.13525736826596363
167 0.13525736826596363
168 0.13525736826596363
169 0.1359255061860941
170 0.1359255061860941
171 0.13659212597585726
172 0.13659212597585726
173 0.13659212597585726
174 0.13659212597585726
175 0.13659212597585726
176 0.13659212597585726
177 0.13659212597585726
178 0.13659212597585726
179 0.13659212597585726
180 0.13659212597585726
181 0.13659212597585726
182 0.13659212597585726
183 0.13659212597585726
184 0.13724944164569264
185 0.13724944164569264
186 0.13724944164569264
187 0.13724944164569264
188 0.13724944164569264
189 0.13724944164569264
190 0.13724944164569264
191 0.13724944164569264
192 0.13790146970791348
193 0.13790146970791348
194 0.13790146970791348
195 0.13790146970791348
196 0.1385509660858924
197 0.1385509660858924
198 0.13919922304436427
199 0.13919922304436427
200 0.13919922304436427
201 0.13919922304436427
202 0.13919922304436427
203 0.13919922304436427
204 0.13919922304436427
205 0.13919922304436427
206 0.13919922304436427
207 0.13919922304436427
208 0.13919922304436427
209 0.13919922304436427
210 0.13919922304436427
211 0.13919922304436427
212 0.13919922304436427
213 0.13919922304436427
214 0.13919922304436427
215 0.13919922304436427
216 0.13919922304436427
217 0.13919922304436427
218 0.13919922304436427
219 0.13919922304436427
220 0.13919922304436427
221 0.13919922304436427
222 0.13919922304436427
223 0.13919922304436427
224 0.13919922304436427
225 0.13919922304436427
226 0.13919922304436427
227 0.13919922304436427
228 0.1398307278735947
229 0.1398307278735947
230 0.1398307278735947
231 0.1404607236769155
232 0.1404607236769155
233 0.1404607236769155
234 0.1404607236769155
235 0.1404607236769155
236 0.1404607236769155
237 0.1404607236769155
238 0.1404607236769155
239 0.1404607236769155
240 0.1404607236769155
241 0.1404607236769155
242 0.1404607236769155
243 0.1404607236769155
244 0.1404607236769155
245 0.1404607236769155
246 0.1404607236769155
247 0.1404607236769155
248 0.1404607236769155
249 0.1404607236769155
250 0.1404607236769155
251 0.1404607236769155
252 0.1404607236769155
253 0.1404607236769155
254 0.1404607236769155
255 0.1404607236769155
256 0.1404607236769155
257 0.1404607236769155
258 0.1404607236769155
259 0.1404607236769155
260 0.1404607236769155
261 0.1404607236769155
262 0.1404607236769155
263 0.1404607236769155
264 0.1404607236769155
265 0.1404607236769155
266 0.1404607236769155
267 0.1410744653468392
268 0.1410744653468392
269 0.1410744653468392
270 0.1410744653468392
271 0.1410744653468392
272 0.1410744653468392
273 0.1410744653468392
274 0.1410744653468392
275 0.1410744653468392
276 0.1410744653468392
277 0.1410744653468392
278 0.1410744653468392
279 0.1410744653468392
280 0.1410744653468392
281 0.1410744653468392
282 0.1410744653468392
283 0.1410744653468392
284 0.1410744653468392
285 0.14228784110858486
286 0.14228784110858486
287 0.14228784110858486
288 0.14228784110858486
289 0.14531384970784175
290 0.14652351872345953
291 0.14652351872345953
292 0.14652351872345953
293 0.14652351872345953
294 0.14652351872345953
295 0.14652351872345953
296 0.14652351872345953
297 0.1471258296551773
298 0.1471258296551773
299 0.1471258296551773
300 0.1471258296551773
301 0.1471258296551773
302 0.1471258296551773
303 0.1471258296551773
304 0.1471258296551773
305 0.1471258296551773
306 0.1471258296551773
307 0.1471258296551773
308 0.1471258296551773
309 0.1471258296551773
310 0.1471258296551773
311 0.1471258296551773
312 0.1471258296551773
313 0.1471258296551773
314 0.1471258296551773
315 0.1471258296551773
316 0.1471258296551773
317 0.1471258296551773
318 0.1471258296551773
319 0.1471258296551773
320 0.1471258296551773
321 0.1471258296551773
322 0.1471258296551773
323 0.14771942486945483
324 0.14771942486945483
325 0.14771942486945483
326 0.14771942486945483
327 0.14771942486945483
328 0.14771942486945483
329 0.14771942486945483
330 0.14771942486945483
331 0.14771942486945483
332 0.14771942486945483
333 0.14771942486945483
334 0.14771942486945483
335 0.14771942486945483
336 0.14771942486945483
337 0.14771942486945483
338 0.14771942486945483
339 0.14771942486945483
340 0.14771942486945483
341 0.14830751964074607
342 0.14889532027953817
343 0.14889532027953817
344 0.14889532027953817
345 0.14889532027953817
346 0.14889532027953817
347 0.14889532027953817
348 0.14889532027953817
349 0.14889532027953817
350 0.14889532027953817
351 0.14889532027953817
352 0.14889532027953817
353 0.14889532027953817
354 0.14889532027953817
355 0.14889532027953817
356 0.14889532027953817
357 0.14889532027953817
358 0.14889532027953817
359 0.14889532027953817
360 0.14889532027953817
361 0.14889532027953817
362 0.14889532027953817
363 0.14889532027953817
364 0.14889532027953817
365 0.14889532027953817
366 0.14889532027953817
367 0.14889532027953817
368 0.14889532027953817
369 0.14889532027953817
370 0.14889532027953817
371 0.14889532027953817
372 0.14889532027953817
373 0.14889532027953817
374 0.14889532027953817
375 0.14889532027953817
376 0.14889532027953817
377 0.14889532027953817
378 0.14889532027953817
379 0.14889532027953817
380 0.14889532027953817
381 0.14889532027953817
382 0.14889532027953817
383 0.14889532027953817
384 0.14889532027953817
385 0.14889532027953817
386 0.14889532027953817
387 0.14889532027953817
388 0.14889532027953817
389 0.14889532027953817
390 0.14889532027953817
391 0.14889532027953817
392 0.14889532027953817
393 0.14889532027953817
394 0.14889532027953817
395 0.14889532027953817
396 0.14889532027953817
397 0.14889532027953817
398 0.14889532027953817
399 0.14889532027953817
400 0.14889532027953817
401 0.14889532027953817
402 0.14889532027953817
403 0.14889532027953817
404 0.14889532027953817
405 0.14889532027953817
406 0.14889532027953817
407 0.14889532027953817
408 0.14889532027953817
409 0.14889532027953817
410 0.14889532027953817
411 0.14889532027953817
412 0.14889532027953817
413 0.14946476900289934
414 0.14946476900289934
415 0.14946476900289934
416 0.14946476900289934
417 0.14946476900289934
418 0.14946476900289934
419 0.1500328612191984
420 0.1500328612191984
421 0.1500328612191984
422 0.1500328612191984
423 0.1500328612191984
424 0.1500328612191984
425 0.1500328612191984
426 0.1500328612191984
427 0.1500328612191984
428 0.1500328612191984
429 0.1500328612191984
430 0.1500328612191984
431 0.1500328612191984
432 0.1500328612191984
433 0.1500328612191984
434 0.1500328612191984
435 0.1500328612191984
436 0.15059724598722649
437 0.15059724598722649
438 0.1511612072029292
439 0.1511612072029292
440 0.1511612072029292
441 0.1511612072029292
442 0.1517243289551094
443 0.1517243289551094
444 0.1517243289551094
445 0.1517243289551094
446 0.1517243289551094
447 0.1517243289551094
448 0.1517243289551094
449 0.1517243289551094
450 0.1517243289551094
451 0.1517243289551094
452 0.1517243289551094
453 0.1517243289551094
454 0.1517243289551094
455 0.1517243289551094
456 0.1517243289551094
457 0.1517243289551094
458 0.1517243289551094
459 0.1517243289551094
460 0.1517243289551094
461 0.1517243289551094
462 0.1517243289551094
463 0.1517243289551094
464 0.1517243289551094
465 0.1517243289551094
466 0.1517243289551094
467 0.1517243289551094
468 0.1517243289551094
469 0.1517243289551094
470 0.1517243289551094
471 0.1517243289551094
472 0.1517243289551094
473 0.1517243289551094
474 0.1517243289551094
475 0.1517243289551094
476 0.1517243289551094
477 0.1517243289551094
478 0.1517243289551094
479 0.1517243289551094
480 0.1517243289551094
481 0.15283519095793527
482 0.15283519095793527
483 0.15339024992877087
484 0.15339024992877087
485 0.15339024992877087
486 0.15339024992877087
487 0.15339024992877087
488 0.15339024992877087
489 0.15339024992877087
490 0.15339024992877087
491 0.15339024992877087
492 0.15339024992877087
493 0.15339024992877087
494 0.15339024992877087
495 0.15339024992877087
496 0.15339024992877087
497 0.15339024992877087
498 0.15339024992877087
499 0.15339024992877087
500 0.15339024992877087
501 0.15339024992877087
502 0.15339024992877087
503 0.15339024992877087
504 0.15339024992877087
505 0.15339024992877087
506 0.15339024992877087
507 0.15339024992877087
508 0.15339024992877087
509 0.15339024992877087
510 0.15339024992877087
511 0.15339024992877087
512 0.15339024992877087
513 0.15339024992877087
514 0.15339024992877087
515 0.15339024992877087
516 0.15339024992877087
517 0.15339024992877087
518 0.15339024992877087
519 0.15339024992877087
520 0.15339024992877087
521 0.15339024992877087
522 0.15339024992877087
523 0.15339024992877087
524 0.15339024992877087
525 0.15339024992877087
526 0.15339024992877087
527 0.15339024992877087
528 0.15339024992877087
529 0.15339024992877087
530 0.15339024992877087
531 0.15339024992877087
532 0.15339024992877087
533 0.15339024992877087
534 0.15339024992877087
535 0.15339024992877087
536 0.15339024992877087
537 0.15339024992877087
538 0.15339024992877087
539 0.15339024992877087
540 0.15339024992877087
541 0.15339024992877087
542 0.15339024992877087
543 0.15339024992877087
544 0.15339024992877087
545 0.15339024992877087
546 0.15339024992877087
547 0.15339024992877087
548 0.15339024992877087
549 0.15339024992877087
550 0.15339024992877087
551 0.15339024992877087
552 0.15339024992877087
553 0.15339024992877087
554 0.15339024992877087
555 0.15339024992877087
556 0.15339024992877087
557 0.15339024992877087
558 0.15339024992877087
559 0.15339024992877087
560 0.15339024992877087
561 0.15339024992877087
562 0.15339024992877087
563 0.15339024992877087
564 0.15339024992877087
565 0.15339024992877087
566 0.15339024992877087
567 0.15339024992877087
568 0.15339024992877087
569 0.15339024992877087
570 0.15339024992877087
571 0.15339024992877087
572 0.15339024992877087
573 0.15339024992877087
574 0.15339024992877087
575 0.15339024992877087
576 0.15339024992877087
577 0.15339024992877087
578 0.15339024992877087
579 0.15339024992877087
580 0.15339024992877087
581 0.15392923329704566
582 0.15392923329704566
583 0.15392923329704566
584 0.15392923329704566
585 0.15392923329704566
586 0.15392923329704566
587 0.15392923329704566
588 0.15392923329704566
589 0.15392923329704566
590 0.15392923329704566
591 0.15392923329704566
592 0.15392923329704566
593 0.15392923329704566
594 0.15392923329704566
595 0.15392923329704566
596 0.15392923329704566
597 0.15392923329704566
598 0.15392923329704566
599 0.15392923329704566
600 0.15392923329704566
601 0.15392923329704566
602 0.15392923329704566
603 0.15392923329704566
604 0.15392923329704566
605 0.15392923329704566
606 0.15392923329704566
607 0.15392923329704566
608 0.15392923329704566
609 0.15392923329704566
610 0.15392923329704566
611 0.15392923329704566
612 0.15392923329704566
613 0.15392923329704566
614 0.15392923329704566
615 0.15392923329704566
616 0.15392923329704566
617 0.15392923329704566
618 0.15392923329704566
619 0.15392923329704566
620 0.15392923329704566
621 0.15392923329704566
622 0.15392923329704566
623 0.15392923329704566
624 0.15392923329704566
625 0.15392923329704566
626 0.15392923329704566
627 0.15392923329704566
628 0.15392923329704566
629 0.15392923329704566
630 0.15392923329704566
631 0.15392923329704566
632 0.15392923329704566
633 0.15392923329704566
634 0.15392923329704566
635 0.15392923329704566
636 0.154460678875715
637 0.154460678875715
638 0.154460678875715
639 0.154460678875715
640 0.154460678875715
641 0.154460678875715
642 0.154460678875715
643 0.154460678875715
644 0.154460678875715
645 0.154460678875715
646 0.154460678875715
647 0.154460678875715
648 0.154460678875715
649 0.154460678875715
650 0.1549903410782043
651 0.1549903410782043
652 0.1549903410782043
653 0.1549903410782043
654 0.1549903410782043
655 0.1549903410782043
656 0.1549903410782043
657 0.1549903410782043
658 0.1549903410782043
659 0.1549903410782043
660 0.1549903410782043
661 0.1549903410782043
662 0.1549903410782043
663 0.1549903410782043
664 0.1549903410782043
665 0.1549903410782043
666 0.1549903410782043
667 0.1549903410782043
668 0.1549903410782043
669 0.1549903410782043
670 0.1549903410782043
671 0.1549903410782043
672 0.1549903410782043
673 0.1549903410782043
674 0.15551705988358588
675 0.15551705988358588
676 0.15551705988358588
677 0.15551705988358588
678 0.15551705988358588
679 0.15551705988358588
680 0.15551705988358588
681 0.15551705988358588
682 0.15551705988358588
683 0.15551705988358588
684 0.15551705988358588
685 0.15551705988358588
686 0.15551705988358588
687 0.15551705988358588
688 0.15551705988358588
689 0.15551705988358588
690 0.15551705988358588
691 0.15551705988358588
692 0.15551705988358588
693 0.15551705988358588
694 0.15551705988358588
695 0.15551705988358588
696 0.15551705988358588
697 0.15551705988358588
698 0.15551705988358588
699 0.15551705988358588
700 0.15551705988358588
701 0.15551705988358588
702 0.15551705988358588
703 0.15551705988358588
704 0.15551705988358588
705 0.15551705988358588
706 0.15551705988358588
707 0.15551705988358588
708 0.15551705988358588
709 0.15551705988358588
710 0.15551705988358588
711 0.15551705988358588
712 0.15551705988358588
713 0.15551705988358588
714 0.15551705988358588
715 0.15551705988358588
716 0.15551705988358588
717 0.15551705988358588
718 0.15551705988358588
719 0.15551705988358588
720 0.15551705988358588
721 0.15551705988358588
722 0.15551705988358588
723 0.15551705988358588
724 0.15551705988358588
725 0.15551705988358588
726 0.15551705988358588
727 0.15551705988358588
728 0.15551705988358588
729 0.15551705988358588
730 0.15551705988358588
731 0.15551705988358588
732 0.15551705988358588
733 0.15551705988358588
734 0.15603698246181671
735 0.15603698246181671
736 0.15603698246181671
737 0.15603698246181671
738 0.15603698246181671
739 0.15603698246181671
740 0.15603698246181671
741 0.15603698246181671
742 0.15603698246181671
743 0.15603698246181671
744 0.15603698246181671
745 0.15603698246181671
746 0.15603698246181671
747 0.15603698246181671
748 0.15603698246181671
749 0.15603698246181671
750 0.15603698246181671
751 0.15603698246181671
752 0.15603698246181671
753 0.15603698246181671
754 0.15603698246181671
755 0.15603698246181671
756 0.15603698246181671
757 0.15603698246181671
758 0.15603698246181671
759 0.15603698246181671
760 0.15603698246181671
761 0.15603698246181671
762 0.15603698246181671
763 0.15603698246181671
764 0.15603698246181671
765 0.15603698246181671
766 0.15603698246181671
767 0.15603698246181671
768 0.15603698246181671
769 0.15603698246181671
770 0.15603698246181671
771 0.15603698246181671
772 0.15603698246181671
773 0.15603698246181671
774 0.15603698246181671
775 0.15603698246181671
776 0.15603698246181671
777 0.15603698246181671
778 0.15603698246181671
779 0.15603698246181671
780 0.15603698246181671
781 0.15603698246181671
782 0.15603698246181671
783 0.15603698246181671
784 0.15603698246181671
785 0.15603698246181671
786 0.15603698246181671
787 0.15603698246181671
788 0.15603698246181671
789 0.15603698246181671
790 0.15603698246181671
791 0.15603698246181671
792 0.15603698246181671
793 0.15603698246181671
794 0.15603698246181671
795 0.15603698246181671
796 0.15603698246181671
797 0.15603698246181671
798 0.15603698246181671
799 0.15603698246181671
800 0.15603698246181671
801 0.15603698246181671
802 0.15603698246181671
803 0.15603698246181671
804 0.15603698246181671
805 0.15603698246181671
806 0.15603698246181671
807 0.15603698246181671
808 0.15603698246181671
809 0.15603698246181671
810 0.15603698246181671
811 0.15603698246181671
812 0.15603698246181671
813 0.15603698246181671
814 0.15603698246181671
815 0.15603698246181671
816 0.15603698246181671
817 0.15603698246181671
818 0.15603698246181671
819 0.15603698246181671
820 0.15603698246181671
821 0.15603698246181671
822 0.15603698246181671
823 0.15603698246181671
824 0.15603698246181671
825 0.15603698246181671
826 0.15603698246181671
827 0.15603698246181671
828 0.15603698246181671
829 0.15603698246181671
830 0.15603698246181671
831 0.15603698246181671
832 0.15603698246181671
833 0.15603698246181671
834 0.15603698246181671
835 0.15603698246181671
836 0.15603698246181671
837 0.15603698246181671
838 0.15603698246181671
839 0.15603698246181671
840 0.15603698246181671
841 0.15603698246181671
842 0.15603698246181671
843 0.15603698246181671
844 0.15603698246181671
845 0.15603698246181671
846 0.15603698246181671
847 0.15603698246181671
848 0.15603698246181671
849 0.15603698246181671
850 0.15603698246181671
851 0.15603698246181671
852 0.15603698246181671
853 0.15603698246181671
854 0.15603698246181671
855 0.15603698246181671
856 0.15603698246181671
857 0.15603698246181671
858 0.15603698246181671
859 0.15603698246181671
860 0.15603698246181671
861 0.15603698246181671
862 0.15603698246181671
863 0.15603698246181671
864 0.15603698246181671
865 0.15603698246181671
866 0.15603698246181671
867 0.15603698246181671
868 0.15603698246181671
869 0.15603698246181671
870 0.15603698246181671
871 0.15603698246181671
872 0.15603698246181671
873 0.15603698246181671
874 0.15603698246181671
875 0.15603698246181671
876 0.15603698246181671
877 0.15603698246181671
878 0.15603698246181671
879 0.15603698246181671
880 0.15603698246181671
881 0.15603698246181671
882 0.15603698246181671
883 0.15603698246181671
884 0.15603698246181671
885 0.15603698246181671
886 0.15603698246181671
887 0.15603698246181671
888 0.15603698246181671
889 0.15603698246181671
890 0.15603698246181671
891 0.15603698246181671
892 0.15603698246181671
893 0.15603698246181671
894 0.15603698246181671
895 0.15603698246181671
896 0.15603698246181671
897 0.15603698246181671
898 0.15603698246181671
899 0.15603698246181671
900 0.15603698246181671
901 0.15603698246181671
902 0.15603698246181671
903 0.15603698246181671
904 0.15603698246181671
905 0.15603698246181671
906 0.15603698246181671
907 0.15603698246181671
908 0.15603698246181671
909 0.15603698246181671
910 0.15603698246181671
911 0.15603698246181671
912 0.15603698246181671
913 0.15603698246181671
914 0.15603698246181671
915 0.15603698246181671
916 0.15603698246181671
917 0.15603698246181671
918 0.15603698246181671
919 0.15603698246181671
920 0.15603698246181671
921 0.15603698246181671
922 0.15603698246181671
923 0.15603698246181671
924 0.15603698246181671
925 0.15603698246181671
926 0.15603698246181671
927 0.15603698246181671
928 0.15603698246181671
929 0.15603698246181671
930 0.15603698246181671
931 0.15603698246181671
932 0.15603698246181671
933 0.15603698246181671
934 0.15603698246181671
935 0.15603698246181671
936 0.15603698246181671
937 0.15603698246181671
938 0.15603698246181671
939 0.15603698246181671
940 0.15603698246181671
941 0.15603698246181671
942 0.15603698246181671
943 0.15603698246181671
944 0.15603698246181671
945 0.15603698246181671
946 0.15603698246181671
947 0.15603698246181671
948 0.15603698246181671
949 0.15603698246181671
950 0.15603698246181671
951 0.15603698246181671
952 0.15603698246181671
953 0.15603698246181671
954 0.15603698246181671
955 0.15603698246181671
956 0.15603698246181671
957 0.15603698246181671
958 0.15603698246181671
959 0.15603698246181671
960 0.15603698246181671
961 0.15603698246181671
962 0.15603698246181671
963 0.15603698246181671
964 0.15603698246181671
965 0.15603698246181671
966 0.15603698246181671
967 0.15603698246181671
968 0.15603698246181671
969 0.15603698246181671
970 0.15603698246181671
971 0.15603698246181671
972 0.15603698246181671
973 0.15603698246181671
974 0.15603698246181671
975 0.15603698246181671
976 0.15603698246181671
977 0.15603698246181671
978 0.15603698246181671
979 0.15603698246181671
980 0.15603698246181671
981 0.15603698246181671
982 0.15603698246181671
983 0.15603698246181671
984 0.15603698246181671
985 0.15603698246181671
986 0.15603698246181671
987 0.15603698246181671
988 0.15603698246181671
989 0.15603698246181671
990 0.15603698246181671
991 0.15603698246181671
992 0.15603698246181671
993 0.15603698246181671
994 0.15603698246181671
995 0.15603698246181671
996 0.15603698246181671
997 0.15603698246181671
998 0.15603698246181671
999 0.15603698246181671
1000 0.15603698246181671

==> data/mean-ndcg-oe-sanitizer-msan-1000-crash_class=asan_segv.dat <==
1 0.011363636363636364
2 0.04721191781656008
3 0.05005282690746917
4 0.05005282690746917
5 0.05005282690746917
6 0.05207673137967384
7 0.05397067077361324
8 0.05576308484625943
9 0.05918388025153194
10 0.05918388025153194
11 0.06552349265269398
12 0.0747361570081708
13 0.0747361570081708
14 0.0747361570081708
15 0.0747361570081708
16 0.0747361570081708
17 0.07882386950649121
18 0.07882386950649121
19 0.07882386950649121
20 0.07882386950649121
21 0.08137209478169094
22 0.08388419398007167
23 0.08388419398007167
24 0.08388419398007167
25 0.08388419398007167
26 0.0886639648404615
27 0.0886639648404615
28 0.08983354911580488
29 0.08983354911580488
30 0.08983354911580488
31 0.09210627638853214
32 0.09210627638853214
33 0.09210627638853214
34 0.09321399810383775
35 0.09321399810383775
36 0.0953953471948214
37 0.0953953471948214
38 0.0953953471948214
39 0.09646297119885042
40 0.09858402132656569
41 0.1017450842256913
42 0.1017450842256913
43 0.10278581860588241
44 0.10382040894946161
45 0.10587771118559841
46 0.10690061645069324
47 0.10893530090240965
48 0.10893530090240965
49 0.11094875340395007
50 0.11195040928115961
51 0.11195040928115961
52 0.11294236058825077
53 0.11294236058825077
54 0.1149079252523994
55 0.1149079252523994
56 0.1149079252523994
57 0.11684778070312349
58 0.11684778070312349
59 0.11780967733720749
60 0.11876770630703422
61 0.11876770630703422
62 0.1197182755048193
63 0.1197182755048193
64 0.1197182755048193
65 0.1197182755048193
66 0.1197182755048193
67 0.12065163942505822
68 0.1215817851946333
69 0.1215817851946333
70 0.1215817851946333
71 0.1215817851946333
72 0.1215817851946333
73 0.1215817851946333
74 0.1215817851946333
75 0.1215817851946333
76 0.1215817851946333
77 0.12248575569389063
78 0.12248575569389063
79 0.12248575569389063
80 0.12248575569389063
81 0.12337946732655852
82 0.12337946732655852
83 0.12426831839668391
84 0.12426831839668391
85 0.12426831839668391
86 0.12426831839668391
87 0.12426831839668391
88 0.12426831839668391
89 0.12514354124869678
90 0.12514354124869678
91 0.12514354124869678
92 0.12688132384304715
93 0.12688132384304715
94 0.12688132384304715
95 0.12688132384304715
96 0.12688132384304715
97 0.12688132384304715
98 0.12688132384304715
99 0.12688132384304715
100 0.12688132384304715
101 0.12688132384304715
102 0.12688132384304715
103 0.12688132384304715
104 0.12688132384304715
105 0.1277258371247053
106 0.1277258371247053
107 0.1277258371247053
108 0.1277258371247053
109 0.1277258371247053
110 0.1277258371247053
111 0.1277258371247053
112 0.1277258371247053
113 0.1277258371247053
114 0.1277258371247053
115 0.1277258371247053
116 0.1277258371247053
117 0.1277258371247053
118 0.1277258371247053
119 0.1277258371247053
120 0.1277258371247053
121 0.12854563708322117
122 0.12936404634652893
123 0.12936404634652893
124 0.13017972164591035
125 0.13017972164591035
126 0.13017972164591035
127 0.13017972164591035
128 0.13017972164591035
129 0.13017972164591035
130 0.13098755279449567
131 0.13098755279449567
132 0.13098755279449567
133 0.13098755279449567
134 0.13098755279449567
135 0.13259089613726394
136 0.13259089613726394
137 0.13259089613726394
138 0.1349852767581072
139 0.1349852767581072
140 0.1349852767581072
141 0.13577996475012277
142 0.13657352903564732
143 0.13657352903564732
144 0.13736487863500643
145 0.1397356533883906
146 0.1397356533883906
147 0.1397356533883906
148 0.1397356533883906
149 0.1397356533883906
150 0.1397356533883906
151 0.1397356533883906
152 0.1397356533883906
153 0.1397356533883906
154 0.1397356533883906
155 0.1397356533883906
156 0.1397356533883906
157 0.1412915101090996
158 0.14206847019673677
159 0.14206847019673677
160 0.14206847019673677
161 0.14206847019673677
162 0.14206847019673677
163 0.14206847019673677
164 0.14206847019673677
165 0.14206847019673677
166 0.14206847019673677
167 0.14206847019673677
168 0.14206847019673677
169 0.14206847019673677
170 0.14206847019673677
171 0.14206847019673677
172 0.14206847019673677
173 0.14206847019673677
174 0.14206847019673677
175 0.14206847019673677
176 0.14206847019673677
177 0.14206847019673677
178 0.14206847019673677
179 0.14206847019673677
180 0.14206847019673677
181 0.14206847019673677
182 0.14206847019673677
183 0.14206847019673677
184 0.14206847019673677
185 0.14206847019673677
186 0.14282133857352639
187 0.14282133857352639
188 0.14282133857352639
189 0.14282133857352639
190 0.14357117315604284
191 0.14506935279273261
192 0.145817703182327
193 0.145817703182327
194 0.145817703182327
195 0.145817703182327
196 0.145817703182327
197 0.145817703182327
198 0.145817703182327
199 0.145817703182327
200 0.14656032242098263
201 0.14656032242098263
202 0.14730155780103688
203 0.14730155780103688
204 0.14730155780103688
205 0.14730155780103688
206 0.1480400809457703
207 0.1480400809457703
208 0.1480400809457703
209 0.1480400809457703
210 0.1480400809457703
211 0.1480400809457703
212 0.1480400809457703
213 0.1480400809457703
214 0.1480400809457703
215 0.1480400809457703
216 0.1480400809457703
217 0.1480400809457703
218 0.1487708814343576
219 0.1487708814343576
220 0.1487708814343576
221 0.1487708814343576
222 0.1487708814343576
223 0.1487708814343576
224 0.14949803491393093
225 0.14949803491393093
226 0.14949803491393093
227 0.14949803491393093
228 0.14949803491393093
229 0.14949803491393093
230 0.14949803491393093
231 0.14949803491393093
232 0.14949803491393093
233 0.14949803491393093
234 0.14949803491393093
235 0.14949803491393093
236 0.14949803491393093
237 0.14949803491393093
238 0.14949803491393093
239 0.14949803491393093
240 0.14949803491393093
241 0.14949803491393093
242 0.14949803491393093
243 0.14949803491393093
244 0.14949803491393093
245 0.14949803491393093
246 0.14949803491393093
247 0.14949803491393093
248 0.14949803491393093
249 0.14949803491393093
250 0.14949803491393093
251 0.14949803491393093
252 0.14949803491393093
253 0.14949803491393093
254 0.14949803491393093
255 0.14949803491393093
256 0.14949803491393093
257 0.14949803491393093
258 0.14949803491393093
259 0.14949803491393093
260 0.14949803491393093
261 0.14949803491393093
262 0.14949803491393093
263 0.14949803491393093
264 0.14949803491393093
265 0.14949803491393093
266 0.14949803491393093
267 0.14949803491393093
268 0.14949803491393093
269 0.14949803491393093
270 0.14949803491393093
271 0.14949803491393093
272 0.14949803491393093
273 0.14949803491393093
274 0.14949803491393093
275 0.14949803491393093
276 0.14949803491393093
277 0.14949803491393093
278 0.14949803491393093
279 0.14949803491393093
280 0.14949803491393093
281 0.14949803491393093
282 0.14949803491393093
283 0.14949803491393093
284 0.14949803491393093
285 0.14949803491393093
286 0.14949803491393093
287 0.14949803491393093
288 0.14949803491393093
289 0.14949803491393093
290 0.14949803491393093
291 0.14949803491393093
292 0.14949803491393093
293 0.14949803491393093
294 0.14949803491393093
295 0.14949803491393093
296 0.15018973170562608
297 0.15088102038862033
298 0.15088102038862033
299 0.15088102038862033
300 0.15088102038862033
301 0.15088102038862033
302 0.15088102038862033
303 0.15088102038862033
304 0.15088102038862033
305 0.15088102038862033
306 0.15088102038862033
307 0.15088102038862033
308 0.15088102038862033
309 0.15088102038862033
310 0.15088102038862033
311 0.15088102038862033
312 0.15088102038862033
313 0.15088102038862033
314 0.15088102038862033
315 0.15088102038862033
316 0.15088102038862033
317 0.15088102038862033
318 0.15088102038862033
319 0.15088102038862033
320 0.15088102038862033
321 0.15088102038862033
322 0.15088102038862033
323 0.15088102038862033
324 0.15088102038862033
325 0.15088102038862033
326 0.15088102038862033
327 0.15088102038862033
328 0.15088102038862033
329 0.15088102038862033
330 0.15088102038862033
331 0.15088102038862033
332 0.15088102038862033
333 0.15088102038862033
334 0.15088102038862033
335 0.15088102038862033
336 0.15088102038862033
337 0.15088102038862033
338 0.15088102038862033
339 0.15088102038862033
340 0.15088102038862033
341 0.15088102038862033
342 0.15088102038862033
343 0.15088102038862033
344 0.15088102038862033
345 0.15088102038862033
346 0.15088102038862033
347 0.15088102038862033
348 0.15088102038862033
349 0.15088102038862033
350 0.15088102038862033
351 0.15088102038862033
352 0.15088102038862033
353 0.15088102038862033
354 0.15088102038862033
355 0.15088102038862033
356 0.15088102038862033
357 0.15088102038862033
358 0.15088102038862033
359 0.15088102038862033
360 0.15088102038862033
361 0.15088102038862033
362 0.15088102038862033
363 0.15088102038862033
364 0.15088102038862033
365 0.15088102038862033
366 0.15088102038862033
367 0.15088102038862033
368 0.15088102038862033
369 0.15088102038862033
370 0.15088102038862033
371 0.15088102038862033
372 0.15088102038862033
373 0.15088102038862033
374 0.15088102038862033
375 0.15088102038862033
376 0.15088102038862033
377 0.15088102038862033
378 0.15088102038862033
379 0.15088102038862033
380 0.15088102038862033
381 0.15088102038862033
382 0.15088102038862033
383 0.15088102038862033
384 0.15088102038862033
385 0.15088102038862033
386 0.15088102038862033
387 0.15088102038862033
388 0.15088102038862033
389 0.15088102038862033
390 0.15088102038862033
391 0.15088102038862033
392 0.15088102038862033
393 0.15088102038862033
394 0.15088102038862033
395 0.15088102038862033
396 0.15153917182413815
397 0.15153917182413815
398 0.15153917182413815
399 0.15153917182413815
400 0.15153917182413815
401 0.15153917182413815
402 0.15153917182413815
403 0.15153917182413815
404 0.15153917182413815
405 0.15153917182413815
406 0.15153917182413815
407 0.15153917182413815
408 0.15153917182413815
409 0.15219379838202862
410 0.15219379838202862
411 0.15219379838202862
412 0.15219379838202862
413 0.15219379838202862
414 0.15219379838202862
415 0.15219379838202862
416 0.15219379838202862
417 0.15219379838202862
418 0.15219379838202862
419 0.15219379838202862
420 0.15219379838202862
421 0.15219379838202862
422 0.15219379838202862
423 0.15219379838202862
424 0.15219379838202862
425 0.15219379838202862
426 0.15219379838202862
427 0.15219379838202862
428 0.15219379838202862
429 0.15219379838202862
430 0.15219379838202862
431 0.15219379838202862
432 0.15219379838202862
433 0.15219379838202862
434 0.15284204726086256
435 0.15284204726086256
436 0.15284204726086256
437 0.15284204726086256
438 0.15284204726086256
439 0.15284204726086256
440 0.15284204726086256
441 0.15284204726086256
442 0.15348835745370576
443 0.15348835745370576
444 0.15348835745370576
445 0.15348835745370576
446 0.15348835745370576
447 0.15348835745370576
448 0.15348835745370576
449 0.15348835745370576
450 0.15348835745370576
451 0.15348835745370576
452 0.15348835745370576
453 0.15348835745370576
454 0.15348835745370576
455 0.15348835745370576
456 0.15348835745370576
457 0.15348835745370576
458 0.15348835745370576
459 0.15348835745370576
460 0.15348835745370576
461 0.15348835745370576
462 0.15348835745370576
463 0.15348835745370576
464 0.15348835745370576
465 0.15348835745370576
466 0.15348835745370576
467 0.15348835745370576
468 0.15348835745370576
469 0.15348835745370576
470 0.15348835745370576
471 0.15348835745370576
472 0.15348835745370576
473 0.15348835745370576
474 0.15348835745370576
475 0.15348835745370576
476 0.15348835745370576
477 0.15348835745370576
478 0.15348835745370576
479 0.15348835745370576
480 0.15348835745370576
481 0.15348835745370576
482 0.15348835745370576
483 0.15348835745370576
484 0.15348835745370576
485 0.15348835745370576
486 0.15348835745370576
487 0.15348835745370576
488 0.15348835745370576
489 0.15348835745370576
490 0.15348835745370576
491 0.15348835745370576
492 0.15348835745370576
493 0.15348835745370576
494 0.15348835745370576
495 0.15348835745370576
496 0.15348835745370576
497 0.15348835745370576
498 0.15348835745370576
499 0.15348835745370576
500 0.15348835745370576
501 0.15348835745370576
502 0.15348835745370576
503 0.15348835745370576
504 0.15348835745370576
505 0.15348835745370576
506 0.15348835745370576
507 0.15348835745370576
508 0.15348835745370576
509 0.15348835745370576
510 0.15348835745370576
511 0.15348835745370576
512 0.15348835745370576
513 0.15348835745370576
514 0.15348835745370576
515 0.15348835745370576
516 0.15348835745370576
517 0.15348835745370576
518 0.15348835745370576
519 0.15348835745370576
520 0.15348835745370576
521 0.15348835745370576
522 0.15348835745370576
523 0.15348835745370576
524 0.15411714331212759
525 0.15411714331212759
526 0.15411714331212759
527 0.15411714331212759
528 0.15411714331212759
529 0.15411714331212759
530 0.15411714331212759
531 0.15411714331212759
532 0.15411714331212759
533 0.15411714331212759
534 0.15411714331212759
535 0.15411714331212759
536 0.15411714331212759
537 0.15411714331212759
538 0.15411714331212759
539 0.15411714331212759
540 0.15411714331212759
541 0.15411714331212759
542 0.15411714331212759
543 0.15411714331212759
544 0.15411714331212759
545 0.15411714331212759
546 0.15411714331212759
547 0.15411714331212759
548 0.15411714331212759
549 0.15411714331212759
550 0.15411714331212759
551 0.15411714331212759
552 0.15411714331212759
553 0.15411714331212759
554 0.15411714331212759
555 0.15411714331212759
556 0.15411714331212759
557 0.15411714331212759
558 0.15411714331212759
559 0.15411714331212759
560 0.15411714331212759
561 0.15411714331212759
562 0.15411714331212759
563 0.15411714331212759
564 0.15411714331212759
565 0.15411714331212759
566 0.15411714331212759
567 0.15411714331212759
568 0.15411714331212759
569 0.15411714331212759
570 0.15411714331212759
571 0.15411714331212759
572 0.15411714331212759
573 0.15411714331212759
574 0.15411714331212759
575 0.15411714331212759
576 0.15411714331212759
577 0.15411714331212759
578 0.15411714331212759
579 0.15411714331212759
580 0.15411714331212759
581 0.15411714331212759
582 0.15411714331212759
583 0.15411714331212759
584 0.15411714331212759
585 0.15411714331212759
586 0.15411714331212759
587 0.15411714331212759
588 0.15411714331212759
589 0.15411714331212759
590 0.15411714331212759
591 0.15411714331212759
592 0.15411714331212759
593 0.15411714331212759
594 0.15411714331212759
595 0.15411714331212759
596 0.15411714331212759
597 0.15411714331212759
598 0.15411714331212759
599 0.15411714331212759
600 0.15411714331212759
601 0.15411714331212759
602 0.15411714331212759
603 0.15411714331212759
604 0.15411714331212759
605 0.15411714331212759
606 0.15473168939307458
607 0.15473168939307458
608 0.15473168939307458
609 0.15473168939307458
610 0.15473168939307458
611 0.15473168939307458
612 0.15473168939307458
613 0.15473168939307458
614 0.15534498243476055
615 0.15534498243476055
616 0.15595796555372032
617 0.15595796555372032
618 0.15595796555372032
619 0.15595796555372032
620 0.15595796555372032
621 0.15595796555372032
622 0.15595796555372032
623 0.15595796555372032
624 0.15595796555372032
625 0.15595796555372032
626 0.15595796555372032
627 0.15595796555372032
628 0.15595796555372032
629 0.15595796555372032
630 0.15595796555372032
631 0.15595796555372032
632 0.15595796555372032
633 0.15595796555372032
634 0.15595796555372032
635 0.15595796555372032
636 0.15595796555372032
637 0.15595796555372032
638 0.15595796555372032
639 0.15595796555372032
640 0.15595796555372032
641 0.15595796555372032
642 0.15595796555372032
643 0.15595796555372032
644 0.15595796555372032
645 0.15656659764792738
646 0.15656659764792738
647 0.15656659764792738
648 0.15656659764792738
649 0.15656659764792738
650 0.15656659764792738
651 0.15656659764792738
652 0.15656659764792738
653 0.15656659764792738
654 0.15656659764792738
655 0.15656659764792738
656 0.15656659764792738
657 0.15656659764792738
658 0.15656659764792738
659 0.15656659764792738
660 0.15656659764792738
661 0.15656659764792738
662 0.15656659764792738
663 0.15656659764792738
664 0.15656659764792738
665 0.15656659764792738
666 0.15656659764792738
667 0.15656659764792738
668 0.15656659764792738
669 0.15656659764792738
670 0.15656659764792738
671 0.15656659764792738
672 0.15656659764792738
673 0.15656659764792738
674 0.15656659764792738
675 0.15656659764792738
676 0.15656659764792738
677 0.15656659764792738
678 0.15656659764792738
679 0.15656659764792738
680 0.15656659764792738
681 0.15656659764792738
682 0.15656659764792738
683 0.15656659764792738
684 0.15656659764792738
685 0.15656659764792738
686 0.15656659764792738
687 0.15656659764792738
688 0.15656659764792738
689 0.15656659764792738
690 0.15656659764792738
691 0.15656659764792738
692 0.15656659764792738
693 0.15656659764792738
694 0.15656659764792738
695 0.15656659764792738
696 0.15656659764792738
697 0.15656659764792738
698 0.15656659764792738
699 0.15656659764792738
700 0.15656659764792738
701 0.15656659764792738
702 0.15656659764792738
703 0.15656659764792738
704 0.15656659764792738
705 0.15656659764792738
706 0.15656659764792738
707 0.15656659764792738
708 0.15656659764792738
709 0.15656659764792738
710 0.15656659764792738
711 0.15656659764792738
712 0.15656659764792738
713 0.15656659764792738
714 0.15656659764792738
715 0.15656659764792738
716 0.15656659764792738
717 0.15656659764792738
718 0.15656659764792738
719 0.15656659764792738
720 0.15656659764792738
721 0.15656659764792738
722 0.15656659764792738
723 0.15656659764792738
724 0.15656659764792738
725 0.15656659764792738
726 0.15656659764792738
727 0.15656659764792738
728 0.15656659764792738
729 0.15656659764792738
730 0.15656659764792738
731 0.15656659764792738
732 0.15656659764792738
733 0.15656659764792738
734 0.15656659764792738
735 0.15656659764792738
736 0.15656659764792738
737 0.15656659764792738
738 0.15656659764792738
739 0.15656659764792738
740 0.15656659764792738
741 0.15656659764792738
742 0.15656659764792738
743 0.15656659764792738
744 0.15656659764792738
745 0.15656659764792738
746 0.15656659764792738
747 0.15656659764792738
748 0.15656659764792738
749 0.15656659764792738
750 0.15656659764792738
751 0.15656659764792738
752 0.15656659764792738
753 0.15656659764792738
754 0.15656659764792738
755 0.15656659764792738
756 0.15656659764792738
757 0.15656659764792738
758 0.15656659764792738
759 0.15656659764792738
760 0.15656659764792738
761 0.15656659764792738
762 0.15656659764792738
763 0.15656659764792738
764 0.15656659764792738
765 0.15656659764792738
766 0.15656659764792738
767 0.15656659764792738
768 0.15656659764792738
769 0.15656659764792738
770 0.15656659764792738
771 0.15656659764792738
772 0.15656659764792738
773 0.15656659764792738
774 0.15656659764792738
775 0.15656659764792738
776 0.15656659764792738
777 0.15656659764792738
778 0.15656659764792738
779 0.15656659764792738
780 0.15656659764792738
781 0.15656659764792738
782 0.15656659764792738
783 0.15656659764792738
784 0.15656659764792738
785 0.15656659764792738
786 0.15656659764792738
787 0.15656659764792738
788 0.15656659764792738
789 0.15656659764792738
790 0.15656659764792738
791 0.15656659764792738
792 0.15656659764792738
793 0.15656659764792738
794 0.15656659764792738
795 0.15656659764792738
796 0.15656659764792738
797 0.15656659764792738
798 0.15656659764792738
799 0.15656659764792738
800 0.15656659764792738
801 0.15656659764792738
802 0.15656659764792738
803 0.15656659764792738
804 0.15656659764792738
805 0.15656659764792738
806 0.15656659764792738
807 0.15656659764792738
808 0.15656659764792738
809 0.15656659764792738
810 0.15656659764792738
811 0.15656659764792738
812 0.15656659764792738
813 0.15656659764792738
814 0.15656659764792738
815 0.15656659764792738
816 0.15656659764792738
817 0.15656659764792738
818 0.15656659764792738
819 0.15656659764792738
820 0.15656659764792738
821 0.15656659764792738
822 0.15656659764792738
823 0.15656659764792738
824 0.15656659764792738
825 0.15656659764792738
826 0.15656659764792738
827 0.15656659764792738
828 0.15656659764792738
829 0.15656659764792738
830 0.15656659764792738
831 0.15656659764792738
832 0.15656659764792738
833 0.15656659764792738
834 0.15656659764792738
835 0.15656659764792738
836 0.15656659764792738
837 0.15656659764792738
838 0.15656659764792738
839 0.15656659764792738
840 0.15656659764792738
841 0.15656659764792738
842 0.15656659764792738
843 0.15656659764792738
844 0.15656659764792738
845 0.15656659764792738
846 0.15656659764792738
847 0.15715067090473053
848 0.15715067090473053
849 0.15715067090473053
850 0.15715067090473053
851 0.15715067090473053
852 0.15715067090473053
853 0.15715067090473053
854 0.15715067090473053
855 0.15715067090473053
856 0.15715067090473053
857 0.15773373042904523
858 0.15773373042904523
859 0.15773373042904523
860 0.15773373042904523
861 0.15773373042904523
862 0.15773373042904523
863 0.15773373042904523
864 0.15773373042904523
865 0.15773373042904523
866 0.15773373042904523
867 0.15773373042904523
868 0.15773373042904523
869 0.15773373042904523
870 0.15773373042904523
871 0.15773373042904523
872 0.15773373042904523
873 0.15773373042904523
874 0.15773373042904523
875 0.15773373042904523
876 0.15773373042904523
877 0.15773373042904523
878 0.15773373042904523
879 0.15773373042904523
880 0.15773373042904523
881 0.15773373042904523
882 0.15773373042904523
883 0.15773373042904523
884 0.15773373042904523
885 0.15773373042904523
886 0.15773373042904523
887 0.15773373042904523
888 0.15773373042904523
889 0.15773373042904523
890 0.15773373042904523
891 0.15773373042904523
892 0.15773373042904523
893 0.15773373042904523
894 0.15773373042904523
895 0.15773373042904523
896 0.15773373042904523
897 0.15773373042904523
898 0.15773373042904523
899 0.15773373042904523
900 0.15773373042904523
901 0.15773373042904523
902 0.15773373042904523
903 0.15773373042904523
904 0.15773373042904523
905 0.15773373042904523
906 0.15773373042904523
907 0.15773373042904523
908 0.15773373042904523
909 0.15773373042904523
910 0.15773373042904523
911 0.15773373042904523
912 0.15773373042904523
913 0.15773373042904523
914 0.15773373042904523
915 0.15773373042904523
916 0.15773373042904523
917 0.15773373042904523
918 0.15773373042904523
919 0.15773373042904523
920 0.15773373042904523
921 0.15773373042904523
922 0.15773373042904523
923 0.15773373042904523
924 0.15773373042904523
925 0.15773373042904523
926 0.15773373042904523
927 0.15773373042904523
928 0.15773373042904523
929 0.15773373042904523
930 0.15773373042904523
931 0.15773373042904523
932 0.15773373042904523
933 0.15773373042904523
934 0.15773373042904523
935 0.15773373042904523
936 0.15773373042904523
937 0.15773373042904523
938 0.15773373042904523
939 0.15773373042904523
940 0.15773373042904523
941 0.15773373042904523
942 0.15773373042904523
943 0.15773373042904523
944 0.15773373042904523
945 0.15773373042904523
946 0.15773373042904523
947 0.15773373042904523
948 0.15773373042904523
949 0.15773373042904523
950 0.15773373042904523
951 0.15773373042904523
952 0.15773373042904523
953 0.15773373042904523
954 0.15773373042904523
955 0.15773373042904523
956 0.15773373042904523
957 0.15773373042904523
958 0.15773373042904523
959 0.15773373042904523
960 0.15773373042904523
961 0.15773373042904523
962 0.15773373042904523
963 0.15773373042904523
964 0.15773373042904523
965 0.15773373042904523
966 0.15773373042904523
967 0.15773373042904523
968 0.15773373042904523
969 0.15773373042904523
970 0.15773373042904523
971 0.15773373042904523
972 0.15773373042904523
973 0.15773373042904523
974 0.15773373042904523
975 0.15773373042904523
976 0.15773373042904523
977 0.15773373042904523
978 0.15773373042904523
979 0.15773373042904523
980 0.15773373042904523
981 0.15773373042904523
982 0.15773373042904523
983 0.15773373042904523
984 0.15773373042904523
985 0.15773373042904523
986 0.15773373042904523
987 0.15773373042904523
988 0.15773373042904523
989 0.15773373042904523
990 0.15773373042904523
991 0.15773373042904523
992 0.15773373042904523
993 0.15773373042904523
994 0.15773373042904523
995 0.15773373042904523
996 0.15773373042904523
997 0.15773373042904523
998 0.15773373042904523
999 0.15773373042904523
1000 0.15773373042904523

==> data/mean-ndcg-oe-sanitizer-msan-1000-crash_class=leaksan_detected_memory_leaks.dat <==
1 0.0
2 0.0075560449529515844
3 0.022526104833191105
4 0.025105006378540764
5 0.0274214902541967
6 0.03808637609575426
7 0.0400823840797862
8 0.0400823840797862
9 0.04368753372845662
10 0.04541846083215655
11 0.05042941195163792
12 0.05204760449311888
13 0.056765859613547506
14 0.058298542396839806
15 0.058298542396839806
16 0.06269346231513129
17 0.06269346231513129
18 0.06410309652690759
19 0.06964508965648265
20 0.06964508965648265
21 0.06964508965648265
22 0.06964508965648265
23 0.0709511033809469
24 0.07353000492629656
25 0.07353000492629656
26 0.08360473153023201
27 0.08360473153023201
28 0.08360473153023201
29 0.08360473153023201
30 0.08360473153023201
31 0.08360473153023201
32 0.08360473153023201
33 0.08360473153023201
34 0.08360473153023201
35 0.08360473153023201
36 0.08475418494344496
37 0.08475418494344496
38 0.08475418494344496
39 0.08475418494344496
40 0.08475418494344496
41 0.08475418494344496
42 0.08696123683744145
43 0.08696123683744145
44 0.08805158354684228
45 0.0913038457644478
46 0.09238187766059566
47 0.09238187766059566
48 0.09238187766059566
49 0.09238187766059566
50 0.09238187766059566
51 0.09238187766059566
52 0.09238187766059566
53 0.09238187766059566
54 0.09238187766059566
55 0.09444409842459683
56 0.09444409842459683
57 0.09444409842459683
58 0.09444409842459683
59 0.09444409842459683
60 0.09545375769818666
61 0.09545375769818666
62 0.09545375769818666
63 0.09545375769818666
64 0.09545375769818666
65 0.09545375769818666
66 0.09545375769818666
67 0.09545375769818666
68 0.09643403108408613
69 0.09643403108408613
70 0.09643403108408613
71 0.09643403108408613
72 0.09836882710136755
73 0.09836882710136755
74 0.09836882710136755
75 0.09932722873762397
76 0.10028274619672538
77 0.10123543366899664
78 0.10123543366899664
79 0.10218261684827676
80 0.10218261684827676
81 0.10312449258090875
82 0.10312449258090875
83 0.10312449258090875
84 0.10405875045529336
85 0.10405875045529336
86 0.10405875045529336
87 0.10405875045529336
88 0.10683281026609176
89 0.10683281026609176
90 0.10683281026609176
91 0.10775071738377247
92 0.10775071738377247
93 0.10775071738377247
94 0.10957359578752389
95 0.1113922922346001
96 0.1113922922346001
97 0.1113922922346001
98 0.1113922922346001
99 0.1113922922346001
100 0.11229163644552038
101 0.11229163644552038
102 0.11229163644552038
103 0.11229163644552038
104 0.11229163644552038
105 0.11229163644552038
106 0.1131798739707022
107 0.1131798739707022
108 0.1131798739707022
109 0.1131798739707022
110 0.1131798739707022
111 0.1131798739707022
112 0.1131798739707022
113 0.1131798739707022
114 0.1131798739707022
115 0.1131798739707022
116 0.1131798739707022
117 0.11404989205955993
118 0.11404989205955993
119 0.11404989205955993
120 0.11404989205955993
121 0.11404989205955993
122 0.11404989205955993
123 0.11404989205955993
124 0.11404989205955993
125 0.11404989205955993
126 0.11404989205955993
127 0.11404989205955993
128 0.11404989205955993
129 0.11490259931038015
130 0.11490259931038015
131 0.11490259931038015
132 0.11490259931038015
133 0.11490259931038015
134 0.11574874598044332
135 0.11574874598044332
136 0.11574874598044332
137 0.11574874598044332
138 0.11574874598044332
139 0.11574874598044332
140 0.11574874598044332
141 0.11658626146903457
142 0.11658626146903457
143 0.11742141998894816
144 0.11742141998894816
145 0.11991996104640694
146 0.11991996104640694
147 0.11991996104640694
148 0.11991996104640694
149 0.11991996104640694
150 0.11991996104640694
151 0.11991996104640694
152 0.11991996104640694
153 0.11991996104640694
154 0.11991996104640694
155 0.11991996104640694
156 0.11991996104640694
157 0.11991996104640694
158 0.11991996104640694
159 0.11991996104640694
160 0.11991996104640694
161 0.11991996104640694
162 0.11991996104640694
163 0.11991996104640694
164 0.11991996104640694
165 0.11991996104640694
166 0.11991996104640694
167 0.11991996104640694
168 0.1207290573171474
169 0.12153722414269448
170 0.12153722414269448
171 0.12153722414269448
172 0.12153722414269448
173 0.12555984231481657
174 0.12555984231481657
175 0.12555984231481657
176 0.1271635756432405
177 0.1279645704897517
178 0.1279645704897517
179 0.1279645704897517
180 0.1279645704897517
181 0.1279645704897517
182 0.1279645704897517
183 0.1279645704897517
184 0.1279645704897517
185 0.1279645704897517
186 0.12875801261139827
187 0.12875801261139827
188 0.12875801261139827
189 0.12875801261139827
190 0.12875801261139827
191 0.12875801261139827
192 0.12875801261139827
193 0.12875801261139827
194 0.12954515129279257
195 0.13033152714619736
196 0.13033152714619736
197 0.13111639332171945
198 0.13111639332171945
199 0.13189977069086803
200 0.13189977069086803
201 0.13189977069086803
202 0.13189977069086803
203 0.13189977069086803
204 0.13189977069086803
205 0.13189977069086803
206 0.13267809448412005
207 0.13267809448412005
208 0.13267809448412005
209 0.13267809448412005
210 0.13267809448412005
211 0.13267809448412005
212 0.13267809448412005
213 0.13267809448412005
214 0.13345092294468333
215 0.13345092294468333
216 0.13345092294468333
217 0.13345092294468333
218 0.13345092294468333
219 0.13345092294468333
220 0.13345092294468333
221 0.13345092294468333
222 0.13345092294468333
223 0.13345092294468333
224 0.13345092294468333
225 0.13345092294468333
226 0.13345092294468333
227 0.13345092294468333
228 0.13421477908542914
229 0.13421477908542914
230 0.13421477908542914
231 0.13421477908542914
232 0.13421477908542914
233 0.13421477908542914
234 0.13421477908542914
235 0.13497442580729618
236 0.13497442580729618
237 0.13497442580729618
238 0.13497442580729618
239 0.13497442580729618
240 0.13497442580729618
241 0.13497442580729618
242 0.13497442580729618
243 0.13497442580729618
244 0.13497442580729618
245 0.13497442580729618
246 0.13497442580729618
247 0.13572723900405834
248 0.13572723900405834
249 0.13572723900405834
250 0.1364784139693043
251 0.1364784139693043
252 0.1364784139693043
253 0.1364784139693043
254 0.1364784139693043
255 0.1364784139693043
256 0.13722639108405651
257 0.13722639108405651
258 0.13797332474358945
259 0.13797332474358945
260 0.13797332474358945
261 0.13946410244842333
262 0.13946410244842333
263 0.14020847472348208
264 0.14020847472348208
265 0.14020847472348208
266 0.14020847472348208
267 0.14020847472348208
268 0.14020847472348208
269 0.14020847472348208
270 0.14020847472348208
271 0.14020847472348208
272 0.14020847472348208
273 0.14020847472348208
274 0.14020847472348208
275 0.14020847472348208
276 0.14020847472348208
277 0.14020847472348208
278 0.14020847472348208
279 0.14020847472348208
280 0.14020847472348208
281 0.14020847472348208
282 0.14020847472348208
283 0.14020847472348208
284 0.14020847472348208
285 0.14020847472348208
286 0.14020847472348208
287 0.14020847472348208
288 0.14020847472348208
289 0.14020847472348208
290 0.14020847472348208
291 0.14020847472348208
292 0.14020847472348208
293 0.14020847472348208
294 0.14020847472348208
295 0.14020847472348208
296 0.14239539631638662
297 0.14239539631638662
298 0.14239539631638662
299 0.14239539631638662
300 0.14239539631638662
301 0.14239539631638662
302 0.14239539631638662
303 0.14239539631638662
304 0.14239539631638662
305 0.14239539631638662
306 0.14239539631638662
307 0.14239539631638662
308 0.14239539631638662
309 0.14239539631638662
310 0.14311852030065328
311 0.14311852030065328
312 0.14311852030065328
313 0.14311852030065328
314 0.14311852030065328
315 0.14311852030065328
316 0.14311852030065328
317 0.14311852030065328
318 0.14311852030065328
319 0.14311852030065328
320 0.14311852030065328
321 0.14311852030065328
322 0.14311852030065328
323 0.14383652169756383
324 0.14383652169756383
325 0.14383652169756383
326 0.14383652169756383
327 0.14383652169756383
328 0.14383652169756383
329 0.14383652169756383
330 0.14383652169756383
331 0.14383652169756383
332 0.14383652169756383
333 0.14383652169756383
334 0.14455040004907338
335 0.14455040004907338
336 0.14455040004907338
337 0.14455040004907338
338 0.14455040004907338
339 0.14455040004907338
340 0.14455040004907338
341 0.14597309638201736
342 0.14597309638201736
343 0.14597309638201736
344 0.14597309638201736
345 0.14810289645991845
346 0.14881247954440538
347 0.14881247954440538
348 0.14881247954440538
349 0.14881247954440538
350 0.14881247954440538
351 0.14881247954440538
352 0.14881247954440538
353 0.14881247954440538
354 0.14881247954440538
355 0.14881247954440538
356 0.14881247954440538
357 0.14881247954440538
358 0.14881247954440538
359 0.14881247954440538
360 0.14881247954440538
361 0.14881247954440538
362 0.14881247954440538
363 0.14881247954440538
364 0.14881247954440538
365 0.14881247954440538
366 0.14881247954440538
367 0.14881247954440538
368 0.14881247954440538
369 0.14881247954440538
370 0.14881247954440538
371 0.14881247954440538
372 0.14881247954440538
373 0.14881247954440538
374 0.14881247954440538
375 0.14881247954440538
376 0.14881247954440538
377 0.14881247954440538
378 0.14881247954440538
379 0.14881247954440538
380 0.14881247954440538
381 0.14881247954440538
382 0.14881247954440538
383 0.14881247954440538
384 0.14881247954440538
385 0.14881247954440538
386 0.14881247954440538
387 0.14881247954440538
388 0.14881247954440538
389 0.14881247954440538
390 0.14881247954440538
391 0.14881247954440538
392 0.14881247954440538
393 0.14881247954440538
394 0.14881247954440538
395 0.14881247954440538
396 0.14881247954440538
397 0.14881247954440538
398 0.14881247954440538
399 0.14881247954440538
400 0.14881247954440538
401 0.14881247954440538
402 0.14881247954440538
403 0.14881247954440538
404 0.14881247954440538
405 0.14881247954440538
406 0.14881247954440538
407 0.14881247954440538
408 0.14881247954440538
409 0.1495023853778708
410 0.1495023853778708
411 0.1495023853778708
412 0.1495023853778708
413 0.1495023853778708
414 0.1495023853778708
415 0.1495023853778708
416 0.1495023853778708
417 0.1495023853778708
418 0.1495023853778708
419 0.1495023853778708
420 0.1495023853778708
421 0.1495023853778708
422 0.1495023853778708
423 0.1495023853778708
424 0.1495023853778708
425 0.1495023853778708
426 0.1495023853778708
427 0.1495023853778708
428 0.1495023853778708
429 0.1495023853778708
430 0.1501866102314127
431 0.1501866102314127
432 0.1501866102314127
433 0.1501866102314127
434 0.1501866102314127
435 0.1501866102314127
436 0.1501866102314127
437 0.1501866102314127
438 0.1501866102314127
439 0.1501866102314127
440 0.1501866102314127
441 0.1501866102314127
442 0.1501866102314127
443 0.1501866102314127
444 0.1501866102314127
445 0.1501866102314127
446 0.1508667482186471
447 0.1508667482186471
448 0.1508667482186471
449 0.1508667482186471
450 0.1508667482186471
451 0.1508667482186471
452 0.1508667482186471
453 0.1508667482186471
454 0.1508667482186471
455 0.1508667482186471
456 0.1508667482186471
457 0.1508667482186471
458 0.1508667482186471
459 0.1508667482186471
460 0.1508667482186471
461 0.1508667482186471
462 0.1508667482186471
463 0.1508667482186471
464 0.1508667482186471
465 0.1508667482186471
466 0.1508667482186471
467 0.1508667482186471
468 0.1508667482186471
469 0.1508667482186471
470 0.1508667482186471
471 0.1508667482186471
472 0.1508667482186471
473 0.1508667482186471
474 0.1508667482186471
475 0.1508667482186471
476 0.1508667482186471
477 0.1508667482186471
478 0.1508667482186471
479 0.1508667482186471
480 0.1508667482186471
481 0.1508667482186471
482 0.1508667482186471
483 0.1508667482186471
484 0.15220907745189144
485 0.15220907745189144
486 0.15220907745189144
487 0.15220907745189144
488 0.15220907745189144
489 0.15220907745189144
490 0.15220907745189144
491 0.15220907745189144
492 0.15220907745189144
493 0.15220907745189144
494 0.15220907745189144
495 0.15220907745189144
496 0.15220907745189144
497 0.15220907745189144
498 0.15220907745189144
499 0.15220907745189144
500 0.15220907745189144
501 0.15220907745189144
502 0.15220907745189144
503 0.15220907745189144
504 0.15220907745189144
505 0.15220907745189144
506 0.15220907745189144
507 0.15220907745189144
508 0.15220907745189144
509 0.15220907745189144
510 0.15220907745189144
511 0.15220907745189144
512 0.15220907745189144
513 0.15220907745189144
514 0.15220907745189144
515 0.15220907745189144
516 0.15220907745189144
517 0.15220907745189144
518 0.15220907745189144
519 0.15220907745189144
520 0.15220907745189144
521 0.15220907745189144
522 0.15287215403989474
523 0.15287215403989474
524 0.15287215403989474
525 0.15287215403989474
526 0.15287215403989474
527 0.15287215403989474
528 0.15287215403989474
529 0.15287215403989474
530 0.15287215403989474
531 0.15287215403989474
532 0.15287215403989474
533 0.15287215403989474
534 0.15287215403989474
535 0.15287215403989474
536 0.15287215403989474
537 0.15287215403989474
538 0.15287215403989474
539 0.15287215403989474
540 0.15287215403989474
541 0.15287215403989474
542 0.15287215403989474
543 0.15287215403989474
544 0.15287215403989474
545 0.15287215403989474
546 0.15287215403989474
547 0.15287215403989474
548 0.15287215403989474
549 0.15287215403989474
550 0.15287215403989474
551 0.15287215403989474
552 0.15287215403989474
553 0.15287215403989474
554 0.15287215403989474
555 0.15287215403989474
556 0.15287215403989474
557 0.15287215403989474
558 0.15287215403989474
559 0.15287215403989474
560 0.15287215403989474
561 0.15287215403989474
562 0.15287215403989474
563 0.15287215403989474
564 0.15287215403989474
565 0.15287215403989474
566 0.15287215403989474
567 0.15287215403989474
568 0.15287215403989474
569 0.15287215403989474
570 0.15287215403989474
571 0.15287215403989474
572 0.15287215403989474
573 0.15287215403989474
574 0.15287215403989474
575 0.15287215403989474
576 0.15287215403989474
577 0.15287215403989474
578 0.15287215403989474
579 0.15287215403989474
580 0.15287215403989474
581 0.15287215403989474
582 0.15287215403989474
583 0.15287215403989474
584 0.15287215403989474
585 0.15287215403989474
586 0.15287215403989474
587 0.15287215403989474
588 0.15287215403989474
589 0.15287215403989474
590 0.15287215403989474
591 0.15287215403989474
592 0.15287215403989474
593 0.15287215403989474
594 0.15287215403989474
595 0.15287215403989474
596 0.15287215403989474
597 0.15287215403989474
598 0.15287215403989474
599 0.15287215403989474
600 0.15287215403989474
601 0.15287215403989474
602 0.15287215403989474
603 0.15287215403989474
604 0.15287215403989474
605 0.15287215403989474
606 0.15287215403989474
607 0.15287215403989474
608 0.15287215403989474
609 0.15287215403989474
610 0.15287215403989474
611 0.15287215403989474
612 0.15287215403989474
613 0.15287215403989474
614 0.15287215403989474
615 0.15287215403989474
616 0.15287215403989474
617 0.15287215403989474
618 0.15287215403989474
619 0.15287215403989474
620 0.15287215403989474
621 0.15287215403989474
622 0.15287215403989474
623 0.15287215403989474
624 0.15287215403989474
625 0.15287215403989474
626 0.15287215403989474
627 0.15287215403989474
628 0.15287215403989474
629 0.15287215403989474
630 0.15287215403989474
631 0.15287215403989474
632 0.15287215403989474
633 0.15287215403989474
634 0.15287215403989474
635 0.15287215403989474
636 0.15287215403989474
637 0.15287215403989474
638 0.15287215403989474
639 0.15287215403989474
640 0.15287215403989474
641 0.15287215403989474
642 0.15287215403989474
643 0.15287215403989474
644 0.15287215403989474
645 0.15287215403989474
646 0.15287215403989474
647 0.15287215403989474
648 0.15287215403989474
649 0.15287215403989474
650 0.15287215403989474
651 0.15287215403989474
652 0.15287215403989474
653 0.15287215403989474
654 0.15287215403989474
655 0.15287215403989474
656 0.15287215403989474
657 0.15287215403989474
658 0.15287215403989474
659 0.15287215403989474
660 0.15287215403989474
661 0.15287215403989474
662 0.15287215403989474
663 0.15287215403989474
664 0.15287215403989474
665 0.15287215403989474
666 0.15287215403989474
667 0.15287215403989474
668 0.15287215403989474
669 0.15287215403989474
670 0.15287215403989474
671 0.15287215403989474
672 0.15287215403989474
673 0.15287215403989474
674 0.15287215403989474
675 0.15287215403989474
676 0.15287215403989474
677 0.15287215403989474
678 0.15287215403989474
679 0.15287215403989474
680 0.15287215403989474
681 0.15287215403989474
682 0.15287215403989474
683 0.15287215403989474
684 0.15287215403989474
685 0.15287215403989474
686 0.15287215403989474
687 0.15287215403989474
688 0.15287215403989474
689 0.15287215403989474
690 0.15287215403989474
691 0.15287215403989474
692 0.15287215403989474
693 0.15287215403989474
694 0.15287215403989474
695 0.15287215403989474
696 0.15287215403989474
697 0.15287215403989474
698 0.15287215403989474
699 0.15287215403989474
700 0.15287215403989474
701 0.15287215403989474
702 0.15287215403989474
703 0.15287215403989474
704 0.15287215403989474
705 0.15287215403989474
706 0.15287215403989474
707 0.15287215403989474
708 0.15287215403989474
709 0.15287215403989474
710 0.15287215403989474
711 0.15287215403989474
712 0.15287215403989474
713 0.15287215403989474
714 0.15287215403989474
715 0.15287215403989474
716 0.15287215403989474
717 0.15287215403989474
718 0.15287215403989474
719 0.15287215403989474
720 0.15287215403989474
721 0.15287215403989474
722 0.15287215403989474
723 0.15287215403989474
724 0.15287215403989474
725 0.15287215403989474
726 0.15287215403989474
727 0.15287215403989474
728 0.15287215403989474
729 0.15287215403989474
730 0.15287215403989474
731 0.15287215403989474
732 0.15287215403989474
733 0.15287215403989474
734 0.15287215403989474
735 0.15287215403989474
736 0.15287215403989474
737 0.15287215403989474
738 0.15287215403989474
739 0.15287215403989474
740 0.15287215403989474
741 0.15287215403989474
742 0.15287215403989474
743 0.15287215403989474
744 0.15287215403989474
745 0.15287215403989474
746 0.15287215403989474
747 0.15287215403989474
748 0.15287215403989474
749 0.15287215403989474
750 0.15287215403989474
751 0.15287215403989474
752 0.15287215403989474
753 0.15287215403989474
754 0.15287215403989474
755 0.15287215403989474
756 0.15287215403989474
757 0.15287215403989474
758 0.15287215403989474
759 0.15287215403989474
760 0.15287215403989474
761 0.15287215403989474
762 0.15287215403989474
763 0.15287215403989474
764 0.15287215403989474
765 0.15287215403989474
766 0.15287215403989474
767 0.15287215403989474
768 0.15287215403989474
769 0.15287215403989474
770 0.15287215403989474
771 0.15287215403989474
772 0.15287215403989474
773 0.15287215403989474
774 0.15287215403989474
775 0.15287215403989474
776 0.15287215403989474
777 0.15287215403989474
778 0.15287215403989474
779 0.15287215403989474
780 0.15287215403989474
781 0.15287215403989474
782 0.15287215403989474
783 0.15287215403989474
784 0.15287215403989474
785 0.15287215403989474
786 0.15287215403989474
787 0.15287215403989474
788 0.15287215403989474
789 0.15287215403989474
790 0.15287215403989474
791 0.15287215403989474
792 0.15287215403989474
793 0.15287215403989474
794 0.15287215403989474
795 0.15287215403989474
796 0.15287215403989474
797 0.15287215403989474
798 0.15287215403989474
799 0.15287215403989474
800 0.15287215403989474
801 0.15287215403989474
802 0.15287215403989474
803 0.15287215403989474
804 0.15287215403989474
805 0.15287215403989474
806 0.15287215403989474
807 0.15287215403989474
808 0.15287215403989474
809 0.15287215403989474
810 0.15287215403989474
811 0.15287215403989474
812 0.15287215403989474
813 0.15287215403989474
814 0.15287215403989474
815 0.15287215403989474
816 0.15287215403989474
817 0.15287215403989474
818 0.15287215403989474
819 0.15287215403989474
820 0.15287215403989474
821 0.15287215403989474
822 0.15287215403989474
823 0.15287215403989474
824 0.15287215403989474
825 0.15287215403989474
826 0.15287215403989474
827 0.15287215403989474
828 0.15287215403989474
829 0.15287215403989474
830 0.15287215403989474
831 0.15287215403989474
832 0.15287215403989474
833 0.15287215403989474
834 0.15287215403989474
835 0.15287215403989474
836 0.15287215403989474
837 0.15287215403989474
838 0.15287215403989474
839 0.15287215403989474
840 0.15287215403989474
841 0.15287215403989474
842 0.15287215403989474
843 0.15287215403989474
844 0.15287215403989474
845 0.15287215403989474
846 0.15287215403989474
847 0.15287215403989474
848 0.15287215403989474
849 0.15287215403989474
850 0.15287215403989474
851 0.15287215403989474
852 0.15287215403989474
853 0.15287215403989474
854 0.15287215403989474
855 0.15287215403989474
856 0.15287215403989474
857 0.15287215403989474
858 0.15287215403989474
859 0.15287215403989474
860 0.15287215403989474
861 0.15287215403989474
862 0.15287215403989474
863 0.15287215403989474
864 0.15287215403989474
865 0.15287215403989474
866 0.15287215403989474
867 0.15287215403989474
868 0.15287215403989474
869 0.15287215403989474
870 0.15287215403989474
871 0.15287215403989474
872 0.15287215403989474
873 0.15287215403989474
874 0.15287215403989474
875 0.15287215403989474
876 0.15287215403989474
877 0.15287215403989474
878 0.15287215403989474
879 0.15287215403989474
880 0.15287215403989474
881 0.15287215403989474
882 0.15287215403989474
883 0.15287215403989474
884 0.15287215403989474
885 0.15287215403989474
886 0.15287215403989474
887 0.15287215403989474
888 0.15287215403989474
889 0.15287215403989474
890 0.15287215403989474
891 0.15287215403989474
892 0.15287215403989474
893 0.15287215403989474
894 0.15287215403989474
895 0.15287215403989474
896 0.15287215403989474
897 0.15287215403989474
898 0.15287215403989474
899 0.15287215403989474
900 0.15287215403989474
901 0.15287215403989474
902 0.15287215403989474
903 0.15287215403989474
904 0.15287215403989474
905 0.15287215403989474
906 0.15287215403989474
907 0.15287215403989474
908 0.15287215403989474
909 0.15287215403989474
910 0.15287215403989474
911 0.15287215403989474
912 0.15287215403989474
913 0.15287215403989474
914 0.15287215403989474
915 0.15287215403989474
916 0.15287215403989474
917 0.15287215403989474
918 0.15287215403989474
919 0.15287215403989474
920 0.15287215403989474
921 0.15287215403989474
922 0.15287215403989474
923 0.15287215403989474
924 0.15287215403989474
925 0.15287215403989474
926 0.15287215403989474
927 0.15287215403989474
928 0.15287215403989474
929 0.15287215403989474
930 0.15287215403989474
931 0.15287215403989474
932 0.15287215403989474
933 0.15287215403989474
934 0.15287215403989474
935 0.15287215403989474
936 0.15287215403989474
937 0.15287215403989474
938 0.15287215403989474
939 0.15287215403989474
940 0.15287215403989474
941 0.15287215403989474
942 0.15287215403989474
943 0.15287215403989474
944 0.15287215403989474
945 0.15287215403989474
946 0.15287215403989474
947 0.15287215403989474
948 0.15287215403989474
949 0.15287215403989474
950 0.15287215403989474
951 0.15287215403989474
952 0.15287215403989474
953 0.15287215403989474
954 0.15287215403989474
955 0.15287215403989474
956 0.15287215403989474
957 0.15287215403989474
958 0.15287215403989474
959 0.15287215403989474
960 0.15287215403989474
961 0.15287215403989474
962 0.15287215403989474
963 0.15287215403989474
964 0.15287215403989474
965 0.15287215403989474
966 0.15287215403989474
967 0.15287215403989474
968 0.15287215403989474
969 0.15287215403989474
970 0.15287215403989474
971 0.15287215403989474
972 0.15287215403989474
973 0.15287215403989474
974 0.15287215403989474
975 0.15287215403989474
976 0.15287215403989474
977 0.15287215403989474
978 0.15287215403989474
979 0.15287215403989474
980 0.15287215403989474
981 0.15287215403989474
982 0.15287215403989474
983 0.15287215403989474
984 0.15287215403989474
985 0.15287215403989474
986 0.15287215403989474
987 0.15287215403989474
988 0.15287215403989474
989 0.15287215403989474
990 0.15287215403989474
991 0.15287215403989474
992 0.15287215403989474
993 0.15287215403989474
994 0.15287215403989474
995 0.15287215403989474
996 0.15287215403989474
997 0.15287215403989474
998 0.15287215403989474
999 0.15287215403989474
1000 0.15287215403989474

==> data/mean-ndcg-oe-sanitizer-msan-1000-crash_class=libfuzzer_timeout.dat <==
1 0.013888888888888888
2 0.022651802132936907
3 0.022651802132936907
4 0.022651802132936907
5 0.022651802132936907
6 0.024300909480659234
7 0.024300909480659234
8 0.024300909480659234
9 0.024300909480659234
10 0.026977435650269305
11 0.026977435650269305
12 0.026977435650269305
13 0.028193405719885947
14 0.030563387431087937
15 0.030563387431087937
16 0.03169602882978343
17 0.03169602882978343
18 0.03169602882978343
19 0.03169602882978343
20 0.03169602882978343
21 0.03169602882978343
22 0.03271947665134594
23 0.03271947665134594
24 0.03271947665134594
25 0.03271947665134594
26 0.03271947665134594
27 0.03271947665134594
28 0.03367247124607018
29 0.03367247124607018
30 0.03367247124607018
31 0.0345983971719961
32 0.0345983971719961
33 0.0345983971719961
34 0.036403573300642283
35 0.036403573300642283
36 0.036403573300642283
37 0.036403573300642283
38 0.036403573300642283
39 0.036403573300642283
40 0.036403573300642283
41 0.036403573300642283
42 0.036403573300642283
43 0.036403573300642283
44 0.036403573300642283
45 0.036403573300642283
46 0.036403573300642283
47 0.036403573300642283
48 0.037228126974503443
49 0.037228126974503443
50 0.037228126974503443
51 0.037228126974503443
52 0.037228126974503443
53 0.037228126974503443
54 0.037228126974503443
55 0.037228126974503443
56 0.037228126974503443
57 0.037228126974503443
58 0.037228126974503443
59 0.037228126974503443
60 0.037228126974503443
61 0.037228126974503443
62 0.037228126974503443
63 0.037228126974503443
64 0.037228126974503443
65 0.037228126974503443
66 0.037228126974503443
67 0.03798864572432775
68 0.03798864572432775
69 0.03798864572432775
70 0.03798864572432775
71 0.03798864572432775
72 0.03798864572432775
73 0.03798864572432775
74 0.03798864572432775
75 0.03798864572432775
76 0.03798864572432775
77 0.03798864572432775
78 0.03798864572432775
79 0.03798864572432775
80 0.03798864572432775
81 0.03798864572432775
82 0.03798864572432775
83 0.03798864572432775
84 0.03798864572432775
85 0.03870906883267264
86 0.03870906883267264
87 0.03870906883267264
88 0.03870906883267264
89 0.03870906883267264
90 0.03870906883267264
91 0.03941874702087949
92 0.03941874702087949
93 0.03941874702087949
94 0.03941874702087949
95 0.03941874702087949
96 0.03941874702087949
97 0.03941874702087949
98 0.03941874702087949
99 0.03941874702087949
100 0.03941874702087949
101 0.03941874702087949
102 0.03941874702087949
103 0.03941874702087949
104 0.03941874702087949
105 0.03941874702087949
106 0.03941874702087949
107 0.03941874702087949
108 0.03941874702087949
109 0.03941874702087949
110 0.03941874702087949
111 0.03941874702087949
112 0.03941874702087949
113 0.03941874702087949
114 0.03941874702087949
115 0.03941874702087949
116 0.03941874702087949
117 0.03941874702087949
118 0.04009021213983695
119 0.04009021213983695
120 0.04009021213983695
121 0.04009021213983695
122 0.0407570641321618
123 0.0407570641321618
124 0.0407570641321618
125 0.0407570641321618
126 0.0407570641321618
127 0.0407570641321618
128 0.0407570641321618
129 0.0407570641321618
130 0.0407570641321618
131 0.0407570641321618
132 0.0407570641321618
133 0.04206744375088543
134 0.0433758372129276
135 0.0433758372129276
136 0.0433758372129276
137 0.0433758372129276
138 0.0433758372129276
139 0.0433758372129276
140 0.0433758372129276
141 0.0433758372129276
142 0.0433758372129276
143 0.0433758372129276
144 0.044020640590183166
145 0.044020640590183166
146 0.044020640590183166
147 0.044020640590183166
148 0.044020640590183166
149 0.044020640590183166
150 0.044020640590183166
151 0.044020640590183166
152 0.044020640590183166
153 0.044020640590183166
154 0.044020640590183166
155 0.044020640590183166
156 0.044020640590183166
157 0.044020640590183166
158 0.044020640590183166
159 0.044020640590183166
160 0.044020640590183166
161 0.044020640590183166
162 0.044020640590183166
163 0.044020640590183166
164 0.044020640590183166
165 0.044020640590183166
166 0.044020640590183166
167 0.044020640590183166
168 0.044020640590183166
169 0.044020640590183166
170 0.044020640590183166
171 0.044020640590183166
172 0.044020640590183166
173 0.044020640590183166
174 0.044020640590183166
175 0.044020640590183166
176 0.044020640590183166
177 0.044020640590183166
178 0.044020640590183166
179 0.044020640590183166
180 0.044020640590183166
181 0.044020640590183166
182 0.044020640590183166
183 0.044020640590183166
184 0.044020640590183166
185 0.044020640590183166
186 0.044020640590183166
187 0.044020640590183166
188 0.044020640590183166
189 0.044020640590183166
190 0.044020640590183166
191 0.044631010071797525
192 0.044631010071797525
193 0.044631010071797525
194 0.044631010071797525
195 0.044631010071797525
196 0.044631010071797525
197 0.044631010071797525
198 0.04523725037555361
199 0.04523725037555361
200 0.04523725037555361
201 0.04523725037555361
202 0.04523725037555361
203 0.04523725037555361
204 0.04523725037555361
205 0.04523725037555361
206 0.045839009974966045
207 0.045839009974966045
208 0.045839009974966045
209 0.045839009974966045
210 0.045839009974966045
211 0.045839009974966045
212 0.045839009974966045
213 0.045839009974966045
214 0.045839009974966045
215 0.045839009974966045
216 0.04643549249385698
217 0.04643549249385698
218 0.04643549249385698
219 0.04643549249385698
220 0.04643549249385698
221 0.04643549249385698
222 0.04643549249385698
223 0.04643549249385698
224 0.04643549249385698
225 0.04643549249385698
226 0.04643549249385698
227 0.04643549249385698
228 0.04643549249385698
229 0.04643549249385698
230 0.04643549249385698
231 0.04643549249385698
232 0.04643549249385698
233 0.04643549249385698
234 0.04643549249385698
235 0.04643549249385698
236 0.04643549249385698
237 0.04643549249385698
238 0.04643549249385698
239 0.04643549249385698
240 0.04643549249385698
241 0.04643549249385698
242 0.04643549249385698
243 0.04643549249385698
244 0.04643549249385698
245 0.04643549249385698
246 0.04643549249385698
247 0.04643549249385698
248 0.04643549249385698
249 0.04643549249385698
250 0.04643549249385698
251 0.04643549249385698
252 0.04643549249385698
253 0.04643549249385698
254 0.04643549249385698
255 0.04643549249385698
256 0.04643549249385698
257 0.04643549249385698
258 0.04643549249385698
259 0.04643549249385698
260 0.04643549249385698
261 0.04643549249385698
262 0.04643549249385698
263 0.04643549249385698
264 0.04643549249385698
265 0.04643549249385698
266 0.04643549249385698
267 0.04643549249385698
268 0.04643549249385698
269 0.04643549249385698
270 0.04643549249385698
271 0.04643549249385698
272 0.04643549249385698
273 0.04643549249385698
274 0.04643549249385698
275 0.04643549249385698
276 0.04643549249385698
277 0.04643549249385698
278 0.04643549249385698
279 0.04643549249385698
280 0.04643549249385698
281 0.04643549249385698
282 0.04643549249385698
283 0.04643549249385698
284 0.04643549249385698
285 0.04643549249385698
286 0.04643549249385698
287 0.04643549249385698
288 0.04643549249385698
289 0.04643549249385698
290 0.04643549249385698
291 0.04643549249385698
292 0.04643549249385698
293 0.04643549249385698
294 0.04643549249385698
295 0.04643549249385698
296 0.04643549249385698
297 0.04643549249385698
298 0.04643549249385698
299 0.04643549249385698
300 0.04643549249385698
301 0.04643549249385698
302 0.04643549249385698
303 0.04643549249385698
304 0.04643549249385698
305 0.04643549249385698
306 0.04643549249385698
307 0.04643549249385698
308 0.04643549249385698
309 0.04643549249385698
310 0.04643549249385698
311 0.04643549249385698
312 0.04643549249385698
313 0.04643549249385698
314 0.04643549249385698
315 0.04643549249385698
316 0.04643549249385698
317 0.04643549249385698
318 0.04643549249385698
319 0.04643549249385698
320 0.04643549249385698
321 0.04643549249385698
322 0.04643549249385698
323 0.04643549249385698
324 0.04643549249385698
325 0.04643549249385698
326 0.04643549249385698
327 0.04643549249385698
328 0.04643549249385698
329 0.04643549249385698
330 0.04643549249385698
331 0.04643549249385698
332 0.04643549249385698
333 0.04643549249385698
334 0.04643549249385698
335 0.04643549249385698
336 0.04643549249385698
337 0.04643549249385698
338 0.04643549249385698
339 0.04643549249385698
340 0.04643549249385698
341 0.04643549249385698
342 0.04643549249385698
343 0.04643549249385698
344 0.04643549249385698
345 0.04643549249385698
346 0.04643549249385698
347 0.04643549249385698
348 0.04643549249385698
349 0.04643549249385698
350 0.04643549249385698
351 0.04643549249385698
352 0.04643549249385698
353 0.04643549249385698
354 0.04643549249385698
355 0.04643549249385698
356 0.04643549249385698
357 0.04643549249385698
358 0.04643549249385698
359 0.04643549249385698
360 0.04643549249385698
361 0.04643549249385698
362 0.04643549249385698
363 0.04643549249385698
364 0.04643549249385698
365 0.04643549249385698
366 0.04643549249385698
367 0.04643549249385698
368 0.04643549249385698
369 0.04643549249385698
370 0.04643549249385698
371 0.04643549249385698
372 0.04643549249385698
373 0.04643549249385698
374 0.04643549249385698
375 0.04643549249385698
376 0.04643549249385698
377 0.04643549249385698
378 0.04643549249385698
379 0.04643549249385698
380 0.04643549249385698
381 0.04643549249385698
382 0.04643549249385698
383 0.04643549249385698
384 0.04643549249385698
385 0.04643549249385698
386 0.04643549249385698
387 0.04643549249385698
388 0.04643549249385698
389 0.04643549249385698
390 0.04643549249385698
391 0.04643549249385698
392 0.04643549249385698
393 0.04643549249385698
394 0.04643549249385698
395 0.04643549249385698
396 0.04643549249385698
397 0.04643549249385698
398 0.04643549249385698
399 0.04643549249385698
400 0.04643549249385698
401 0.04643549249385698
402 0.04643549249385698
403 0.04643549249385698
404 0.04643549249385698
405 0.04643549249385698
406 0.04643549249385698
407 0.04643549249385698
408 0.04643549249385698
409 0.04643549249385698
410 0.04643549249385698
411 0.04643549249385698
412 0.04643549249385698
413 0.04643549249385698
414 0.04643549249385698
415 0.04643549249385698
416 0.04643549249385698
417 0.04643549249385698
418 0.04643549249385698
419 0.04643549249385698
420 0.04643549249385698
421 0.04643549249385698
422 0.04643549249385698
423 0.04643549249385698
424 0.04643549249385698
425 0.04643549249385698
426 0.04643549249385698
427 0.04643549249385698
428 0.04643549249385698
429 0.04643549249385698
430 0.04643549249385698
431 0.04643549249385698
432 0.04643549249385698
433 0.04643549249385698
434 0.04643549249385698
435 0.04643549249385698
436 0.04643549249385698
437 0.04643549249385698
438 0.04643549249385698
439 0.04643549249385698
440 0.04643549249385698
441 0.04643549249385698
442 0.04643549249385698
443 0.04643549249385698
444 0.04643549249385698
445 0.04643549249385698
446 0.04696133991917247
447 0.04696133991917247
448 0.04696133991917247
449 0.04696133991917247
450 0.04696133991917247
451 0.04696133991917247
452 0.04696133991917247
453 0.04696133991917247
454 0.04696133991917247
455 0.04696133991917247
456 0.04696133991917247
457 0.04696133991917247
458 0.04696133991917247
459 0.04696133991917247
460 0.04696133991917247
461 0.04696133991917247
462 0.04696133991917247
463 0.04696133991917247
464 0.04696133991917247
465 0.04696133991917247
466 0.04696133991917247
467 0.04696133991917247
468 0.04696133991917247
469 0.04696133991917247
470 0.04696133991917247
471 0.04696133991917247
472 0.04696133991917247
473 0.04696133991917247
474 0.04696133991917247
475 0.04696133991917247
476 0.04696133991917247
477 0.04696133991917247
478 0.04696133991917247
479 0.04696133991917247
480 0.04696133991917247
481 0.04696133991917247
482 0.04696133991917247
483 0.04696133991917247
484 0.04696133991917247
485 0.04696133991917247
486 0.04696133991917247
487 0.04696133991917247
488 0.04696133991917247
489 0.04696133991917247
490 0.04696133991917247
491 0.04696133991917247
492 0.04696133991917247
493 0.04696133991917247
494 0.04696133991917247
495 0.04696133991917247
496 0.04696133991917247
497 0.04696133991917247
498 0.04696133991917247
499 0.047477706305273204
500 0.047477706305273204
501 0.047477706305273204
502 0.047477706305273204
503 0.047477706305273204
504 0.047477706305273204
505 0.047477706305273204
506 0.047477706305273204
507 0.047477706305273204
508 0.047477706305273204
509 0.047477706305273204
510 0.047477706305273204
511 0.047477706305273204
512 0.047477706305273204
513 0.047477706305273204
514 0.047477706305273204
515 0.047477706305273204
516 0.047477706305273204
517 0.047477706305273204
518 0.047477706305273204
519 0.047477706305273204
520 0.047477706305273204
521 0.047477706305273204
522 0.047477706305273204
523 0.047477706305273204
524 0.047477706305273204
525 0.047477706305273204
526 0.047477706305273204
527 0.047477706305273204
528 0.047477706305273204
529 0.047477706305273204
530 0.047477706305273204
531 0.047477706305273204
532 0.047477706305273204
533 0.047477706305273204
534 0.047477706305273204
535 0.047477706305273204
536 0.047477706305273204
537 0.047477706305273204
538 0.047477706305273204
539 0.047477706305273204
540 0.047477706305273204
541 0.047477706305273204
542 0.047477706305273204
543 0.047477706305273204
544 0.047477706305273204
545 0.047477706305273204
546 0.047477706305273204
547 0.047477706305273204
548 0.047477706305273204
549 0.047477706305273204
550 0.047477706305273204
551 0.047477706305273204
552 0.047477706305273204
553 0.047477706305273204
554 0.047477706305273204
555 0.047477706305273204
556 0.047477706305273204
557 0.047477706305273204
558 0.047477706305273204
559 0.047477706305273204
560 0.047477706305273204
561 0.047477706305273204
562 0.047477706305273204
563 0.047477706305273204
564 0.047477706305273204
565 0.047477706305273204
566 0.047477706305273204
567 0.047477706305273204
568 0.047477706305273204
569 0.047477706305273204
570 0.047477706305273204
571 0.047477706305273204
572 0.047477706305273204
573 0.047477706305273204
574 0.047477706305273204
575 0.047477706305273204
576 0.047477706305273204
577 0.047477706305273204
578 0.047477706305273204
579 0.047477706305273204
580 0.047477706305273204
581 0.047477706305273204
582 0.047477706305273204
583 0.047477706305273204
584 0.047477706305273204
585 0.047477706305273204
586 0.047477706305273204
587 0.047477706305273204
588 0.047477706305273204
589 0.047477706305273204
590 0.047477706305273204
591 0.047477706305273204
592 0.047477706305273204
593 0.047477706305273204
594 0.047477706305273204
595 0.047477706305273204
596 0.047477706305273204
597 0.047477706305273204
598 0.047477706305273204
599 0.047477706305273204
600 0.047477706305273204
601 0.047477706305273204
602 0.047477706305273204
603 0.047477706305273204
604 0.047477706305273204
605 0.047477706305273204
606 0.047477706305273204
607 0.047477706305273204
608 0.047477706305273204
609 0.047477706305273204
610 0.047477706305273204
611 0.047477706305273204
612 0.047477706305273204
613 0.047477706305273204
614 0.047477706305273204
615 0.047477706305273204
616 0.047477706305273204
617 0.047477706305273204
618 0.047477706305273204
619 0.047477706305273204
620 0.047477706305273204
621 0.047477706305273204
622 0.047477706305273204
623 0.047477706305273204
624 0.047477706305273204
625 0.047477706305273204
626 0.047477706305273204
627 0.047477706305273204
628 0.047477706305273204
629 0.047477706305273204
630 0.047477706305273204
631 0.047477706305273204
632 0.047477706305273204
633 0.047477706305273204
634 0.047477706305273204
635 0.047477706305273204
636 0.047477706305273204
637 0.047477706305273204
638 0.047477706305273204
639 0.047477706305273204
640 0.047477706305273204
641 0.047477706305273204
642 0.047477706305273204
643 0.047477706305273204
644 0.047477706305273204
645 0.047477706305273204
646 0.047477706305273204
647 0.047477706305273204
648 0.047477706305273204
649 0.047477706305273204
650 0.047477706305273204
651 0.047477706305273204
652 0.047477706305273204
653 0.047477706305273204
654 0.047477706305273204
655 0.047477706305273204
656 0.047477706305273204
657 0.047477706305273204
658 0.047477706305273204
659 0.047477706305273204
660 0.047477706305273204
661 0.047477706305273204
662 0.047477706305273204
663 0.047477706305273204
664 0.047477706305273204
665 0.047477706305273204
666 0.047477706305273204
667 0.047477706305273204
668 0.047477706305273204
669 0.047477706305273204
670 0.047477706305273204
671 0.047477706305273204
672 0.047477706305273204
673 0.047477706305273204
674 0.047477706305273204
675 0.047477706305273204
676 0.047477706305273204
677 0.047477706305273204
678 0.047477706305273204
679 0.047477706305273204
680 0.047477706305273204
681 0.047477706305273204
682 0.047477706305273204
683 0.047477706305273204
684 0.047477706305273204
685 0.047477706305273204
686 0.047477706305273204
687 0.047477706305273204
688 0.047477706305273204
689 0.047477706305273204
690 0.047477706305273204
691 0.047477706305273204
692 0.047477706305273204
693 0.047477706305273204
694 0.047477706305273204
695 0.047477706305273204
696 0.047477706305273204
697 0.047477706305273204
698 0.047477706305273204
699 0.047477706305273204
700 0.047477706305273204
701 0.047477706305273204
702 0.047477706305273204
703 0.047477706305273204
704 0.047477706305273204
705 0.047477706305273204
706 0.047477706305273204
707 0.047477706305273204
708 0.047477706305273204
709 0.047477706305273204
710 0.047477706305273204
711 0.047477706305273204
712 0.047477706305273204
713 0.047477706305273204
714 0.047477706305273204
715 0.047477706305273204
716 0.047477706305273204
717 0.047477706305273204
718 0.047477706305273204
719 0.047477706305273204
720 0.047477706305273204
721 0.047477706305273204
722 0.047477706305273204
723 0.047477706305273204
724 0.047477706305273204
725 0.047477706305273204
726 0.047477706305273204
727 0.047477706305273204
728 0.047477706305273204
729 0.047477706305273204
730 0.047477706305273204
731 0.047477706305273204
732 0.047477706305273204
733 0.047477706305273204
734 0.047477706305273204
735 0.047477706305273204
736 0.047477706305273204
737 0.047477706305273204
738 0.047477706305273204
739 0.047477706305273204
740 0.047477706305273204
741 0.047477706305273204
742 0.047477706305273204
743 0.047477706305273204
744 0.047477706305273204
745 0.047477706305273204
746 0.047477706305273204
747 0.047477706305273204
748 0.047477706305273204
749 0.047477706305273204
750 0.047477706305273204
751 0.047477706305273204
752 0.047477706305273204
753 0.047477706305273204
754 0.047477706305273204
755 0.047477706305273204
756 0.047477706305273204
757 0.047477706305273204
758 0.047477706305273204
759 0.047477706305273204
760 0.047477706305273204
761 0.047477706305273204
762 0.047477706305273204
763 0.047477706305273204
764 0.047477706305273204
765 0.047477706305273204
766 0.047477706305273204
767 0.047477706305273204
768 0.047477706305273204
769 0.047477706305273204
770 0.047477706305273204
771 0.047477706305273204
772 0.047477706305273204
773 0.047477706305273204
774 0.047477706305273204
775 0.047477706305273204
776 0.047477706305273204
777 0.047477706305273204
778 0.047477706305273204
779 0.047477706305273204
780 0.047477706305273204
781 0.047477706305273204
782 0.047477706305273204
783 0.047477706305273204
784 0.047477706305273204
785 0.047477706305273204
786 0.047477706305273204
787 0.047477706305273204
788 0.047477706305273204
789 0.047477706305273204
790 0.047477706305273204
791 0.047477706305273204
792 0.047477706305273204
793 0.047477706305273204
794 0.047477706305273204
795 0.047477706305273204
796 0.047477706305273204
797 0.047477706305273204
798 0.047477706305273204
799 0.047477706305273204
800 0.047477706305273204
801 0.047477706305273204
802 0.047477706305273204
803 0.047477706305273204
804 0.047477706305273204
805 0.047477706305273204
806 0.047477706305273204
807 0.047477706305273204
808 0.047477706305273204
809 0.047477706305273204
810 0.047477706305273204
811 0.047477706305273204
812 0.047477706305273204
813 0.047477706305273204
814 0.047477706305273204
815 0.047477706305273204
816 0.047477706305273204
817 0.047477706305273204
818 0.047477706305273204
819 0.047477706305273204
820 0.047477706305273204
821 0.047477706305273204
822 0.047477706305273204
823 0.047477706305273204
824 0.047477706305273204
825 0.047477706305273204
826 0.047477706305273204
827 0.047477706305273204
828 0.047477706305273204
829 0.047477706305273204
830 0.047477706305273204
831 0.047477706305273204
832 0.047477706305273204
833 0.047477706305273204
834 0.047477706305273204
835 0.047477706305273204
836 0.047477706305273204
837 0.047477706305273204
838 0.047477706305273204
839 0.047477706305273204
840 0.047477706305273204
841 0.047477706305273204
842 0.047477706305273204
843 0.047477706305273204
844 0.047477706305273204
845 0.047477706305273204
846 0.047477706305273204
847 0.047477706305273204
848 0.047477706305273204
849 0.047477706305273204
850 0.047477706305273204
851 0.047477706305273204
852 0.047477706305273204
853 0.047477706305273204
854 0.047477706305273204
855 0.047477706305273204
856 0.047477706305273204
857 0.047477706305273204
858 0.047477706305273204
859 0.047477706305273204
860 0.047477706305273204
861 0.047477706305273204
862 0.047477706305273204
863 0.047477706305273204
864 0.047477706305273204
865 0.047477706305273204
866 0.047477706305273204
867 0.047477706305273204
868 0.047477706305273204
869 0.047477706305273204
870 0.047477706305273204
871 0.047477706305273204
872 0.047477706305273204
873 0.047477706305273204
874 0.047477706305273204
875 0.047477706305273204
876 0.047477706305273204
877 0.047477706305273204
878 0.047477706305273204
879 0.047477706305273204
880 0.047477706305273204
881 0.047477706305273204
882 0.047477706305273204
883 0.047477706305273204
884 0.047477706305273204
885 0.047477706305273204
886 0.047477706305273204
887 0.047477706305273204
888 0.047477706305273204
889 0.047477706305273204
890 0.047477706305273204
891 0.047477706305273204
892 0.047477706305273204
893 0.047477706305273204
894 0.047477706305273204
895 0.047477706305273204
896 0.047477706305273204
897 0.047477706305273204
898 0.047477706305273204
899 0.047477706305273204
900 0.047477706305273204
901 0.047477706305273204
902 0.047477706305273204
903 0.047477706305273204
904 0.047477706305273204
905 0.047477706305273204
906 0.047477706305273204
907 0.047477706305273204
908 0.047477706305273204
909 0.047477706305273204
910 0.047477706305273204
911 0.047477706305273204
912 0.047477706305273204
913 0.047477706305273204
914 0.047477706305273204
915 0.047477706305273204
916 0.047477706305273204
917 0.047477706305273204
918 0.047477706305273204
919 0.047477706305273204
920 0.047477706305273204
921 0.047477706305273204
922 0.047477706305273204
923 0.047477706305273204
924 0.047477706305273204
925 0.047477706305273204
926 0.047477706305273204
927 0.047477706305273204
928 0.047477706305273204
929 0.047477706305273204
930 0.047477706305273204
931 0.047477706305273204
932 0.047477706305273204
933 0.047477706305273204
934 0.047477706305273204
935 0.047477706305273204
936 0.047477706305273204
937 0.047477706305273204
938 0.047477706305273204
939 0.047477706305273204
940 0.047477706305273204
941 0.047477706305273204
942 0.047477706305273204
943 0.047477706305273204
944 0.047477706305273204
945 0.047477706305273204
946 0.047477706305273204
947 0.047477706305273204
948 0.047477706305273204
949 0.047477706305273204
950 0.047477706305273204
951 0.047477706305273204
952 0.047477706305273204
953 0.047477706305273204
954 0.047477706305273204
955 0.047477706305273204
956 0.047477706305273204
957 0.047477706305273204
958 0.047477706305273204
959 0.047477706305273204
960 0.047477706305273204
961 0.047477706305273204
962 0.047477706305273204
963 0.047477706305273204
964 0.047477706305273204
965 0.047477706305273204
966 0.047477706305273204
967 0.047477706305273204
968 0.047477706305273204
969 0.047477706305273204
970 0.047477706305273204
971 0.047477706305273204
972 0.047477706305273204
973 0.047477706305273204
974 0.047477706305273204
975 0.047477706305273204
976 0.047477706305273204
977 0.047477706305273204
978 0.047477706305273204
979 0.047477706305273204
980 0.047477706305273204
981 0.047477706305273204
982 0.047477706305273204
983 0.047477706305273204
984 0.047477706305273204
985 0.047477706305273204
986 0.047477706305273204
987 0.047477706305273204
988 0.047477706305273204
989 0.047477706305273204
990 0.047477706305273204
991 0.047477706305273204
992 0.047477706305273204
993 0.047477706305273204
994 0.047477706305273204
995 0.047477706305273204
996 0.047477706305273204
997 0.047477706305273204
998 0.047477706305273204
999 0.047477706305273204
1000 0.047477706305273204

==> data/mean-ndcg-oe-sanitizer-msan-1000-crash_class=ubsan_runtime_error_signed_integer_overflow.dat <==
1 0.0
2 0.01931417612973849
3 0.01931417612973849
4 0.01931417612973849
5 0.023261653754580752
6 0.023261653754580752
7 0.023261653754580752
8 0.023261653754580752
9 0.023261653754580752
10 0.023261653754580752
11 0.026108010342857584
12 0.026108010342857584
13 0.026108010342857584
14 0.026108010342857584
15 0.026108010342857584
16 0.026108010342857584
17 0.026108010342857584
18 0.02851014211190491
19 0.02851014211190491
20 0.02851014211190491
21 0.02851014211190491
22 0.02851014211190491
23 0.02851014211190491
24 0.02851014211190491
25 0.02851014211190491
26 0.030656161681875856
27 0.030656161681875856
28 0.03275663956412518
29 0.03275663956412518
30 0.03275663956412518
31 0.03683827221718639
32 0.03886112796382476
33 0.03886112796382476
34 0.03886112796382476
35 0.03886112796382476
36 0.03886112796382476
37 0.03886112796382476
38 0.03886112796382476
39 0.03886112796382476
40 0.03886112796382476
41 0.03886112796382476
42 0.03886112796382476
43 0.03886112796382476
44 0.03886112796382476
45 0.03886112796382476
46 0.03886112796382476
47 0.03886112796382476
48 0.03886112796382476
49 0.03886112796382476
50 0.03886112796382476
51 0.03886112796382476
52 0.03886112796382476
53 0.03886112796382476
54 0.04239112164637736
55 0.04414821790958244
56 0.04764702608456028
57 0.04938893710153701
58 0.04938893710153701
59 0.04938893710153701
60 0.04938893710153701
61 0.05110270015211907
62 0.05110270015211907
63 0.05110270015211907
64 0.0527970638890164
65 0.0527970638890164
66 0.0527970638890164
67 0.0527970638890164
68 0.0527970638890164
69 0.0527970638890164
70 0.0527970638890164
71 0.0527970638890164
72 0.0527970638890164
73 0.0527970638890164
74 0.05443526884242479
75 0.05443526884242479
76 0.05443526884242479
77 0.05443526884242479
78 0.05443526884242479
79 0.05443526884242479
80 0.05443526884242479
81 0.05443526884242479
82 0.05443526884242479
83 0.05443526884242479
84 0.056027320526325065
85 0.056027320526325065
86 0.056027320526325065
87 0.056027320526325065
88 0.056027320526325065
89 0.056027320526325065
90 0.056027320526325065
91 0.056027320526325065
92 0.056027320526325065
93 0.056027320526325065
94 0.056027320526325065
95 0.056027320526325065
96 0.056027320526325065
97 0.056027320526325065
98 0.056027320526325065
99 0.056027320526325065
100 0.056027320526325065
101 0.056027320526325065
102 0.056027320526325065
103 0.056027320526325065
104 0.056027320526325065
105 0.056027320526325065
106 0.056027320526325065
107 0.056027320526325065
108 0.056027320526325065
109 0.056027320526325065
110 0.056027320526325065
111 0.056027320526325065
112 0.056027320526325065
113 0.056027320526325065
114 0.056027320526325065
115 0.056027320526325065
116 0.056027320526325065
117 0.056027320526325065
118 0.056027320526325065
119 0.056027320526325065
120 0.056027320526325065
121 0.057499614329373915
122 0.058969410557355224
123 0.06043673779075703
124 0.06043673779075703
125 0.06043673779075703
126 0.06043673779075703
127 0.061894463738278886
128 0.061894463738278886
129 0.061894463738278886
130 0.061894463738278886
131 0.061894463738278886
132 0.061894463738278886
133 0.061894463738278886
134 0.061894463738278886
135 0.061894463738278886
136 0.061894463738278886
137 0.06332993486800442
138 0.06332993486800442
139 0.06332993486800442
140 0.06332993486800442
141 0.06332993486800442
142 0.06332993486800442
143 0.06332993486800442
144 0.06617233342896775
145 0.06617233342896775
146 0.06617233342896775
147 0.06617233342896775
148 0.06617233342896775
149 0.06617233342896775
150 0.06617233342896775
151 0.06617233342896775
152 0.06617233342896775
153 0.06617233342896775
154 0.06617233342896775
155 0.06757295364541019
156 0.07037065402872446
157 0.07037065402872446
158 0.07037065402872446
159 0.07037065402872446
160 0.07037065402872446
161 0.07315111456365166
162 0.07315111456365166
163 0.07315111456365166
164 0.07315111456365166
165 0.07315111456365166
166 0.07315111456365166
167 0.07453147758772989
168 0.07453147758772989
169 0.07453147758772989
170 0.07453147758772989
171 0.07590553062377227
172 0.07590553062377227
173 0.0772765045722302
174 0.0772765045722302
175 0.0772765045722302
176 0.0772765045722302
177 0.0772765045722302
178 0.0772765045722302
179 0.0772765045722302
180 0.0772765045722302
181 0.07863563626424765
182 0.07863563626424765
183 0.07863563626424765
184 0.07863563626424765
185 0.07998911373942941
186 0.07998911373942941
187 0.07998911373942941
188 0.07998911373942941
189 0.07998911373942941
190 0.07998911373942941
191 0.07998911373942941
192 0.07998911373942941
193 0.07998911373942941
194 0.07998911373942941
195 0.07998911373942941
196 0.07998911373942941
197 0.07998911373942941
198 0.07998911373942941
199 0.07998911373942941
200 0.07998911373942941
201 0.07998911373942941
202 0.07998911373942941
203 0.07998911373942941
204 0.07998911373942941
205 0.07998911373942941
206 0.07998911373942941
207 0.07998911373942941
208 0.07998911373942941
209 0.07998911373942941
210 0.07998911373942941
211 0.07998911373942941
212 0.07998911373942941
213 0.07998911373942941
214 0.07998911373942941
215 0.07998911373942941
216 0.07998911373942941
217 0.07998911373942941
218 0.07998911373942941
219 0.07998911373942941
220 0.07998911373942941
221 0.07998911373942941
222 0.07998911373942941
223 0.07998911373942941
224 0.07998911373942941
225 0.07998911373942941
226 0.07998911373942941
227 0.07998911373942941
228 0.07998911373942941
229 0.07998911373942941
230 0.07998911373942941
231 0.07998911373942941
232 0.07998911373942941
233 0.0812856332777505
234 0.0812856332777505
235 0.0812856332777505
236 0.0812856332777505
237 0.0812856332777505
238 0.0812856332777505
239 0.0812856332777505
240 0.0812856332777505
241 0.0812856332777505
242 0.0812856332777505
243 0.0812856332777505
244 0.0812856332777505
245 0.0812856332777505
246 0.0812856332777505
247 0.0812856332777505
248 0.0825675527696974
249 0.0825675527696974
250 0.0825675527696974
251 0.0825675527696974
252 0.0825675527696974
253 0.0825675527696974
254 0.0825675527696974
255 0.0825675527696974
256 0.0825675527696974
257 0.0825675527696974
258 0.0825675527696974
259 0.0825675527696974
260 0.0825675527696974
261 0.0825675527696974
262 0.0825675527696974
263 0.0825675527696974
264 0.0825675527696974
265 0.0825675527696974
266 0.0825675527696974
267 0.0825675527696974
268 0.0825675527696974
269 0.0825675527696974
270 0.0825675527696974
271 0.0825675527696974
272 0.0825675527696974
273 0.0825675527696974
274 0.0825675527696974
275 0.0825675527696974
276 0.0825675527696974
277 0.0825675527696974
278 0.0825675527696974
279 0.0825675527696974
280 0.0825675527696974
281 0.0825675527696974
282 0.08382040848548311
283 0.08382040848548311
284 0.08382040848548311
285 0.08382040848548311
286 0.08382040848548311
287 0.08382040848548311
288 0.08382040848548311
289 0.08382040848548311
290 0.08382040848548311
291 0.08382040848548311
292 0.08382040848548311
293 0.08382040848548311
294 0.08382040848548311
295 0.08382040848548311
296 0.08630487043116379
297 0.08630487043116379
298 0.08630487043116379
299 0.08630487043116379
300 0.08630487043116379
301 0.08630487043116379
302 0.08630487043116379
303 0.08630487043116379
304 0.08630487043116379
305 0.08630487043116379
306 0.08630487043116379
307 0.08630487043116379
308 0.08630487043116379
309 0.08630487043116379
310 0.08630487043116379
311 0.08630487043116379
312 0.08630487043116379
313 0.08630487043116379
314 0.08630487043116379
315 0.08630487043116379
316 0.0875330439079125
317 0.0875330439079125
318 0.0875330439079125
319 0.0875330439079125
320 0.0875330439079125
321 0.0875330439079125
322 0.0875330439079125
323 0.0875330439079125
324 0.0875330439079125
325 0.0875330439079125
326 0.0875330439079125
327 0.0875330439079125
328 0.0875330439079125
329 0.0875330439079125
330 0.0875330439079125
331 0.0875330439079125
332 0.0875330439079125
333 0.0875330439079125
334 0.0875330439079125
335 0.0875330439079125
336 0.08996356955454571
337 0.08996356955454571
338 0.08996356955454571
339 0.08996356955454571
340 0.08996356955454571
341 0.08996356955454571
342 0.08996356955454571
343 0.08996356955454571
344 0.08996356955454571
345 0.08996356955454571
346 0.08996356955454571
347 0.08996356955454571
348 0.08996356955454571
349 0.08996356955454571
350 0.08996356955454571
351 0.08996356955454571
352 0.08996356955454571
353 0.08996356955454571
354 0.08996356955454571
355 0.08996356955454571
356 0.08996356955454571
357 0.08996356955454571
358 0.08996356955454571
359 0.08996356955454571
360 0.08996356955454571
361 0.08996356955454571
362 0.08996356955454571
363 0.08996356955454571
364 0.08996356955454571
365 0.08996356955454571
366 0.08996356955454571
367 0.08996356955454571
368 0.08996356955454571
369 0.08996356955454571
370 0.08996356955454571
371 0.08996356955454571
372 0.08996356955454571
373 0.08996356955454571
374 0.08996356955454571
375 0.08996356955454571
376 0.08996356955454571
377 0.08996356955454571
378 0.08996356955454571
379 0.08996356955454571
380 0.08996356955454571
381 0.08996356955454571
382 0.08996356955454571
383 0.08996356955454571
384 0.08996356955454571
385 0.08996356955454571
386 0.08996356955454571
387 0.08996356955454571
388 0.08996356955454571
389 0.08996356955454571
390 0.08996356955454571
391 0.08996356955454571
392 0.08996356955454571
393 0.08996356955454571
394 0.08996356955454571
395 0.08996356955454571
396 0.08996356955454571
397 0.08996356955454571
398 0.08996356955454571
399 0.08996356955454571
400 0.08996356955454571
401 0.08996356955454571
402 0.08996356955454571
403 0.08996356955454571
404 0.08996356955454571
405 0.08996356955454571
406 0.08996356955454571
407 0.08996356955454571
408 0.08996356955454571
409 0.08996356955454571
410 0.08996356955454571
411 0.08996356955454571
412 0.08996356955454571
413 0.08996356955454571
414 0.08996356955454571
415 0.09113639322360426
416 0.09113639322360426
417 0.09113639322360426
418 0.09113639322360426
419 0.09113639322360426
420 0.09113639322360426
421 0.09113639322360426
422 0.09113639322360426
423 0.09113639322360426
424 0.09113639322360426
425 0.09113639322360426
426 0.09113639322360426
427 0.09113639322360426
428 0.09113639322360426
429 0.09113639322360426
430 0.09230236822912972
431 0.09230236822912972
432 0.09230236822912972
433 0.09230236822912972
434 0.09230236822912972
435 0.09230236822912972
436 0.09230236822912972
437 0.09230236822912972
438 0.09230236822912972
439 0.09230236822912972
440 0.09230236822912972
441 0.09230236822912972
442 0.09230236822912972
443 0.09230236822912972
444 0.09230236822912972
445 0.09230236822912972
446 0.09230236822912972
447 0.09230236822912972
448 0.09230236822912972
449 0.09230236822912972
450 0.09230236822912972
451 0.09230236822912972
452 0.09230236822912972
453 0.09461450227503587
454 0.09461450227503587
455 0.09461450227503587
456 0.09461450227503587
457 0.09461450227503587
458 0.09461450227503587
459 0.09461450227503587
460 0.09461450227503587
461 0.09461450227503587
462 0.09461450227503587
463 0.09461450227503587
464 0.09461450227503587
465 0.09461450227503587
466 0.09461450227503587
467 0.09461450227503587
468 0.09461450227503587
469 0.09461450227503587
470 0.09461450227503587
471 0.09461450227503587
472 0.09461450227503587
473 0.09461450227503587
474 0.09461450227503587
475 0.09461450227503587
476 0.09461450227503587
477 0.09461450227503587
478 0.09461450227503587
479 0.09461450227503587
480 0.09461450227503587
481 0.09690423824004439
482 0.09804872227791457
483 0.10605743028568532
484 0.10605743028568532
485 0.10605743028568532
486 0.10605743028568532
487 0.10605743028568532
488 0.10605743028568532
489 0.10605743028568532
490 0.10605743028568532
491 0.10605743028568532
492 0.10605743028568532
493 0.10719775917123175
494 0.10719775917123175
495 0.10719775917123175
496 0.10719775917123175
497 0.10719775917123175
498 0.10719775917123175
499 0.10719775917123175
500 0.10719775917123175
501 0.10719775917123175
502 0.10719775917123175
503 0.10719775917123175
504 0.10719775917123175
505 0.10719775917123175
506 0.10719775917123175
507 0.10719775917123175
508 0.10719775917123175
509 0.10719775917123175
510 0.10719775917123175
511 0.10719775917123175
512 0.10719775917123175
513 0.10719775917123175
514 0.10719775917123175
515 0.10719775917123175
516 0.10719775917123175
517 0.10719775917123175
518 0.10719775917123175
519 0.10719775917123175
520 0.10719775917123175
521 0.10719775917123175
522 0.10719775917123175
523 0.10719775917123175
524 0.10719775917123175
525 0.10719775917123175
526 0.10719775917123175
527 0.10719775917123175
528 0.10719775917123175
529 0.10719775917123175
530 0.10719775917123175
531 0.10719775917123175
532 0.10719775917123175
533 0.10719775917123175
534 0.10719775917123175
535 0.10719775917123175
536 0.10719775917123175
537 0.10719775917123175
538 0.10719775917123175
539 0.10719775917123175
540 0.10719775917123175
541 0.10719775917123175
542 0.10719775917123175
543 0.10719775917123175
544 0.10719775917123175
545 0.10719775917123175
546 0.10719775917123175
547 0.10719775917123175
548 0.10719775917123175
549 0.10719775917123175
550 0.10719775917123175
551 0.10719775917123175
552 0.10719775917123175
553 0.10719775917123175
554 0.10719775917123175
555 0.10719775917123175
556 0.10719775917123175
557 0.10719775917123175
558 0.10719775917123175
559 0.10719775917123175
560 0.10719775917123175
561 0.10719775917123175
562 0.10719775917123175
563 0.10719775917123175
564 0.10719775917123175
565 0.10719775917123175
566 0.10719775917123175
567 0.10719775917123175
568 0.10719775917123175
569 0.10719775917123175
570 0.10719775917123175
571 0.10719775917123175
572 0.10719775917123175
573 0.10719775917123175
574 0.10719775917123175
575 0.10719775917123175
576 0.10719775917123175
577 0.10719775917123175
578 0.10719775917123175
579 0.10719775917123175
580 0.10719775917123175
581 0.10719775917123175
582 0.10719775917123175
583 0.10719775917123175
584 0.10830782842583482
585 0.10830782842583482
586 0.10830782842583482
587 0.10830782842583482
588 0.10830782842583482
589 0.10830782842583482
590 0.10830782842583482
591 0.10830782842583482
592 0.10830782842583482
593 0.10830782842583482
594 0.10830782842583482
595 0.10830782842583482
596 0.10830782842583482
597 0.10830782842583482
598 0.10830782842583482
599 0.10830782842583482
600 0.10830782842583482
601 0.10830782842583482
602 0.10830782842583482
603 0.10830782842583482
604 0.10830782842583482
605 0.10830782842583482
606 0.10830782842583482
607 0.10830782842583482
608 0.10830782842583482
609 0.10830782842583482
610 0.10830782842583482
611 0.10830782842583482
612 0.10830782842583482
613 0.10830782842583482
614 0.10830782842583482
615 0.10830782842583482
616 0.10830782842583482
617 0.10830782842583482
618 0.10830782842583482
619 0.10830782842583482
620 0.10830782842583482
621 0.10830782842583482
622 0.10830782842583482
623 0.10830782842583482
624 0.10830782842583482
625 0.10830782842583482
626 0.10830782842583482
627 0.10830782842583482
628 0.10830782842583482
629 0.10830782842583482
630 0.10830782842583482
631 0.10830782842583482
632 0.10830782842583482
633 0.10830782842583482
634 0.10830782842583482
635 0.10830782842583482
636 0.10830782842583482
637 0.10830782842583482
638 0.10830782842583482
639 0.10830782842583482
640 0.10830782842583482
641 0.10830782842583482
642 0.10830782842583482
643 0.10830782842583482
644 0.10830782842583482
645 0.10830782842583482
646 0.10830782842583482
647 0.10830782842583482
648 0.10830782842583482
649 0.10830782842583482
650 0.10830782842583482
651 0.10830782842583482
652 0.10830782842583482
653 0.10830782842583482
654 0.10830782842583482
655 0.10830782842583482
656 0.10830782842583482
657 0.10939778173887234
658 0.10939778173887234
659 0.10939778173887234
660 0.10939778173887234
661 0.10939778173887234
662 0.10939778173887234
663 0.10939778173887234
664 0.10939778173887234
665 0.10939778173887234
666 0.10939778173887234
667 0.10939778173887234
668 0.10939778173887234
669 0.10939778173887234
670 0.10939778173887234
671 0.10939778173887234
672 0.10939778173887234
673 0.10939778173887234
674 0.10939778173887234
675 0.10939778173887234
676 0.10939778173887234
677 0.10939778173887234
678 0.10939778173887234
679 0.10939778173887234
680 0.10939778173887234
681 0.10939778173887234
682 0.10939778173887234
683 0.10939778173887234
684 0.10939778173887234
685 0.10939778173887234
686 0.10939778173887234
687 0.10939778173887234
688 0.10939778173887234
689 0.10939778173887234
690 0.10939778173887234
691 0.10939778173887234
692 0.10939778173887234
693 0.10939778173887234
694 0.10939778173887234
695 0.10939778173887234
696 0.10939778173887234
697 0.10939778173887234
698 0.10939778173887234
699 0.10939778173887234
700 0.10939778173887234
701 0.10939778173887234
702 0.11047673602475011
703 0.11047673602475011
704 0.11047673602475011
705 0.11047673602475011
706 0.11047673602475011
707 0.11047673602475011
708 0.11047673602475011
709 0.11047673602475011
710 0.11047673602475011
711 0.11047673602475011
712 0.11047673602475011
713 0.11047673602475011
714 0.11047673602475011
715 0.11047673602475011
716 0.11047673602475011
717 0.11047673602475011
718 0.11047673602475011
719 0.11047673602475011
720 0.11047673602475011
721 0.11047673602475011
722 0.11047673602475011
723 0.11047673602475011
724 0.11047673602475011
725 0.11047673602475011
726 0.11047673602475011
727 0.11047673602475011
728 0.11047673602475011
729 0.11047673602475011
730 0.11047673602475011
731 0.11047673602475011
732 0.11047673602475011
733 0.11047673602475011
734 0.11047673602475011
735 0.11047673602475011
736 0.11047673602475011
737 0.11047673602475011
738 0.11047673602475011
739 0.11047673602475011
740 0.11047673602475011
741 0.11047673602475011
742 0.11047673602475011
743 0.11047673602475011
744 0.11047673602475011
745 0.11154600644371636
746 0.11154600644371636
747 0.11261484423966416
748 0.11261484423966416
749 0.11261484423966416
750 0.11261484423966416
751 0.11368282129143044
752 0.11368282129143044
753 0.11368282129143044
754 0.11368282129143044
755 0.11368282129143044
756 0.11368282129143044
757 0.11368282129143044
758 0.11368282129143044
759 0.11368282129143044
760 0.11368282129143044
761 0.11368282129143044
762 0.11368282129143044
763 0.11368282129143044
764 0.11368282129143044
765 0.11368282129143044
766 0.11368282129143044
767 0.11368282129143044
768 0.11368282129143044
769 0.11368282129143044
770 0.11368282129143044
771 0.11368282129143044
772 0.11368282129143044
773 0.11368282129143044
774 0.11368282129143044
775 0.11368282129143044
776 0.11368282129143044
777 0.11368282129143044
778 0.11368282129143044
779 0.11368282129143044
780 0.11368282129143044
781 0.11368282129143044
782 0.11368282129143044
783 0.11368282129143044
784 0.11368282129143044
785 0.11368282129143044
786 0.11368282129143044
787 0.11368282129143044
788 0.11368282129143044
789 0.11368282129143044
790 0.11368282129143044
791 0.11368282129143044
792 0.11368282129143044
793 0.11368282129143044
794 0.11368282129143044
795 0.11368282129143044
796 0.11368282129143044
797 0.11368282129143044
798 0.11368282129143044
799 0.11368282129143044
800 0.11368282129143044
801 0.11368282129143044
802 0.11368282129143044
803 0.11368282129143044
804 0.11368282129143044
805 0.11368282129143044
806 0.11368282129143044
807 0.11368282129143044
808 0.11368282129143044
809 0.11368282129143044
810 0.11368282129143044
811 0.11368282129143044
812 0.11368282129143044
813 0.11368282129143044
814 0.11368282129143044
815 0.11368282129143044
816 0.11368282129143044
817 0.11368282129143044
818 0.11368282129143044
819 0.11368282129143044
820 0.11368282129143044
821 0.11368282129143044
822 0.11368282129143044
823 0.11368282129143044
824 0.11368282129143044
825 0.11368282129143044
826 0.11368282129143044
827 0.11368282129143044
828 0.11368282129143044
829 0.11368282129143044
830 0.11368282129143044
831 0.11368282129143044
832 0.11368282129143044
833 0.11368282129143044
834 0.11368282129143044
835 0.11368282129143044
836 0.11368282129143044
837 0.11368282129143044
838 0.11368282129143044
839 0.11368282129143044
840 0.11368282129143044
841 0.11368282129143044
842 0.11368282129143044
843 0.11368282129143044
844 0.11368282129143044
845 0.11368282129143044
846 0.11368282129143044
847 0.11368282129143044
848 0.11368282129143044
849 0.11368282129143044
850 0.11368282129143044
851 0.11368282129143044
852 0.11368282129143044
853 0.11368282129143044
854 0.11368282129143044
855 0.11368282129143044
856 0.11368282129143044
857 0.11368282129143044
858 0.11368282129143044
859 0.11368282129143044
860 0.11368282129143044
861 0.11368282129143044
862 0.11368282129143044
863 0.11368282129143044
864 0.11368282129143044
865 0.11368282129143044
866 0.11368282129143044
867 0.11368282129143044
868 0.11368282129143044
869 0.11368282129143044
870 0.11368282129143044
871 0.11368282129143044
872 0.11368282129143044
873 0.11368282129143044
874 0.11368282129143044
875 0.11368282129143044
876 0.11368282129143044
877 0.11368282129143044
878 0.11368282129143044
879 0.11368282129143044
880 0.11368282129143044
881 0.11368282129143044
882 0.11368282129143044
883 0.11368282129143044
884 0.11368282129143044
885 0.11368282129143044
886 0.11368282129143044
887 0.11368282129143044
888 0.11368282129143044
889 0.11368282129143044
890 0.11368282129143044
891 0.11368282129143044
892 0.11368282129143044
893 0.11368282129143044
894 0.11368282129143044
895 0.11368282129143044
896 0.11368282129143044
897 0.11368282129143044
898 0.11368282129143044
899 0.11368282129143044
900 0.11368282129143044
901 0.11368282129143044
902 0.11368282129143044
903 0.11368282129143044
904 0.11368282129143044
905 0.11368282129143044
906 0.11368282129143044
907 0.11368282129143044
908 0.11368282129143044
909 0.11368282129143044
910 0.11368282129143044
911 0.11368282129143044
912 0.11368282129143044
913 0.11368282129143044
914 0.11368282129143044
915 0.11368282129143044
916 0.11368282129143044
917 0.11368282129143044
918 0.11368282129143044
919 0.11368282129143044
920 0.11368282129143044
921 0.11368282129143044
922 0.11368282129143044
923 0.11368282129143044
924 0.11368282129143044
925 0.11368282129143044
926 0.11368282129143044
927 0.11368282129143044
928 0.11368282129143044
929 0.11368282129143044
930 0.11368282129143044
931 0.11368282129143044
932 0.11368282129143044
933 0.11368282129143044
934 0.11368282129143044
935 0.11368282129143044
936 0.11368282129143044
937 0.11368282129143044
938 0.11368282129143044
939 0.11368282129143044
940 0.11368282129143044
941 0.11368282129143044
942 0.11368282129143044
943 0.11368282129143044
944 0.11368282129143044
945 0.11368282129143044
946 0.11368282129143044
947 0.11368282129143044
948 0.11368282129143044
949 0.11368282129143044
950 0.11368282129143044
951 0.11368282129143044
952 0.11368282129143044
953 0.11368282129143044
954 0.11368282129143044
955 0.11368282129143044
956 0.11368282129143044
957 0.11368282129143044
958 0.11368282129143044
959 0.11368282129143044
960 0.11368282129143044
961 0.11368282129143044
962 0.11368282129143044
963 0.11368282129143044
964 0.11368282129143044
965 0.11368282129143044
966 0.11368282129143044
967 0.11368282129143044
968 0.11368282129143044
969 0.11368282129143044
970 0.11368282129143044
971 0.11368282129143044
972 0.11368282129143044
973 0.11368282129143044
974 0.11368282129143044
975 0.11368282129143044
976 0.11368282129143044
977 0.11368282129143044
978 0.11368282129143044
979 0.11368282129143044
980 0.11368282129143044
981 0.11368282129143044
982 0.11368282129143044
983 0.11368282129143044
984 0.11368282129143044
985 0.11368282129143044
986 0.11368282129143044
987 0.11368282129143044
988 0.11368282129143044
989 0.11368282129143044
990 0.11368282129143044
991 0.11368282129143044
992 0.11368282129143044
993 0.11368282129143044
994 0.11368282129143044
995 0.11368282129143044
996 0.11368282129143044
997 0.11368282129143044
998 0.11368282129143044
999 0.11368282129143044
1000 0.11368282129143044

==> data/mean-ndcg-oe-sanitizer-msan-1000-nofilter.dat <==
1 0.01215611004478567
2 0.03920172328169396
3 0.04208080197651162
4 0.044009615736277284
5 0.044999642114356725
6 0.04978553522329365
7 0.05341104172787888
8 0.05502570520470922
9 0.05733687599675512
10 0.058816414455195976
11 0.06363500660655903
12 0.06484528624890787
13 0.06719787325499915
14 0.06818043764966254
15 0.0683403864660413
16 0.07053175408578227
17 0.07267978641588707
18 0.07358346746527913
19 0.07447167557721679
20 0.07447167557721679
21 0.07604984708482608
22 0.07675702792122245
23 0.07703611210802414
24 0.078000518987907
25 0.07813663290572744
26 0.08109684927991641
27 0.08122993603466785
28 0.08228353466530344
29 0.08254430887783129
30 0.0828025930577188
31 0.08421014264185192
32 0.08522480604899488
33 0.086608157267524
34 0.08760602814094068
35 0.0877297814382006
36 0.08834385283937321
37 0.08834385283937321
38 0.08834385283937321
39 0.08858429023503425
40 0.0889425482220572
41 0.0895357952579349
42 0.09012533087261405
43 0.09094566660927142
44 0.09141166251578438
45 0.09326494565620704
46 0.0937256784179644
47 0.09418390549858129
48 0.09486760451414372
49 0.09520768862188952
50 0.09543326947203525
51 0.09543326947203525
52 0.09576836242798159
53 0.09599071091534107
54 0.09709736280558469
55 0.09819906103843241
56 0.09841843608715142
57 0.09907374234305823
58 0.09918250217433584
59 0.09939912892750129
60 0.09993851823872808
61 0.1002608767396053
62 0.1003679146019279
63 0.1003679146019279
64 0.10058038759772564
65 0.10110963441128629
66 0.10142604680422711
67 0.10174134824369362
68 0.10226503876015305
69 0.10289133902765213
70 0.10289133902765213
71 0.10320242640652567
72 0.10351251367608999
73 0.10361554935859571
74 0.10382098005012998
75 0.10412818364562867
76 0.104332369718143
77 0.10514669503033386
78 0.1056541645086307
79 0.10595777216878381
80 0.10605868863608572
81 0.10666250148579606
82 0.10706393916937747
83 0.10716402732570635
84 0.1078627780967592
85 0.10816145639119776
86 0.10816145639119776
87 0.10835955285023265
88 0.10885354729297451
89 0.10934631511752428
90 0.1096412515595394
91 0.1100335496750933
92 0.11062059331541126
93 0.11071820359730576
94 0.11120512089325346
95 0.1115937610809204
96 0.11169070103767642
97 0.11169070103767642
98 0.11169070103767642
99 0.11169070103767642
100 0.11178679219776833
101 0.11178679219776833
102 0.11178679219776833
103 0.11226422001775364
104 0.11245479847182765
105 0.11274008510824197
106 0.11283498956550707
107 0.11302442137034766
108 0.11321348101612973
109 0.11330782717863148
110 0.11330782717863148
111 0.11330782717863148
112 0.11330782717863148
113 0.11330782717863148
114 0.11368167639074261
115 0.11377496846401748
116 0.11414746412713205
117 0.11424042191397736
118 0.11461159649029168
119 0.11470422793662177
120 0.11498164139757945
121 0.11562783048836095
122 0.11608861113564876
123 0.11682462172489191
124 0.11691646999916647
125 0.11691646999916647
126 0.11691646999916647
127 0.11709926864645646
128 0.11728177457365208
129 0.11746399096634172
130 0.117554955958121
131 0.11764577927871814
132 0.11791782874152731
133 0.11818946213657948
134 0.11882231271706817
135 0.11918339835792195
136 0.1199044942989233
137 0.11999449824691634
138 0.12035398725460957
139 0.12053347101587819
140 0.12098153507056143
141 0.12160793021206058
142 0.12169728869846642
143 0.12196498826243105
144 0.12267786109409938
145 0.1236567094461045
146 0.1236567094461045
147 0.1237454533817495
148 0.12392270239974974
149 0.12392270239974974
150 0.12392270239974974
151 0.12392270239974974
152 0.12401086018866538
153 0.12401086018866538
154 0.12401086018866538
155 0.12401086018866538
156 0.12471252272881837
157 0.12497531618644295
158 0.12523778255002097
159 0.12523778255002097
160 0.12541232968407046
161 0.12584816642818894
162 0.12584816642818894
163 0.12584816642818894
164 0.12602187462256514
165 0.12602187462256514
166 0.12602187462256514
167 0.1261084232958599
168 0.12628132038762402
169 0.1265403681032984
170 0.1265403681032984
171 0.12679882721564417
172 0.12688488333653222
173 0.12765852314621862
174 0.12774438774673957
175 0.12774438774673957
176 0.12791573993218222
177 0.12808690581748916
178 0.1281723963325629
179 0.12825779513273802
180 0.12825779513273802
181 0.1283430126028709
182 0.1283430126028709
183 0.1283430126028709
184 0.12842796318847982
185 0.12868255204177695
186 0.1288521039730821
187 0.1288521039730821
188 0.1288521039730821
189 0.1288521039730821
190 0.12902097266984847
191 0.1293583746097811
192 0.12961117627689941
193 0.12969536082990682
194 0.1299476682383384
195 0.13003168920284167
196 0.13011562923377687
197 0.1301994888955249
198 0.13045082844564262
199 0.13070193021272097
200 0.13078555208476408
201 0.13078555208476408
202 0.13095248417291447
203 0.13095248417291447
204 0.13095248417291447
205 0.13103572039507466
206 0.13136836293755216
207 0.13136836293755216
208 0.13136836293755216
209 0.13136836293755216
210 0.13136836293755216
211 0.13136836293755216
212 0.13136836293755216
213 0.13136836293755216
214 0.13153350990225343
215 0.13153350990225343
216 0.13169837263300258
217 0.13227489948552856
218 0.1324394815533358
219 0.1325217030787593
220 0.1325217030787593
221 0.1325217030787593
222 0.1325217030787593
223 0.1325217030787593
224 0.13268546381120322
225 0.1335854109805059
226 0.1335854109805059
227 0.1335854109805059
228 0.13383025546324018
229 0.1339118048962725
230 0.1339118048962725
231 0.13399322469938876
232 0.13399322469938876
233 0.13423709977569487
234 0.13423709977569487
235 0.13431826484450599
236 0.13431826484450599
237 0.13431826484450599
238 0.13439924270188094
239 0.13439924270188094
240 0.13439924270188094
241 0.13439924270188094
242 0.13439924270188094
243 0.1344799155622069
244 0.13456052844519742
245 0.13456052844519742
246 0.134641022368902
247 0.13472145730419263
248 0.13480183357432113
249 0.13480183357432113
250 0.13496235336855794
251 0.1350425555517144
252 0.13520284511214775
253 0.13520284511214775
254 0.13520284511214775
255 0.13520284511214775
256 0.13528276333234204
257 0.13528276333234204
258 0.13536257006371888
259 0.13544232148878768
260 0.1355220178960187
261 0.13568130124643923
262 0.13568130124643923
263 0.13576083430461888
264 0.13576083430461888
265 0.13663451539240398
266 0.13663451539240398
267 0.1367138345333666
268 0.1367138345333666
269 0.1367138345333666
270 0.1367138345333666
271 0.1367138345333666
272 0.1367138345333666
273 0.1367138345333666
274 0.1367138345333666
275 0.1367138345333666
276 0.13679268782355275
277 0.13679268782355275
278 0.13679268782355275
279 0.13718620055043246
280 0.13718620055043246
281 0.13718620055043246
282 0.13726475452365514
283 0.13726475452365514
284 0.13726475452365514
285 0.13742156956132157
286 0.13742156956132157
287 0.13742156956132157
288 0.137499832690598
289 0.1378909099375909
290 0.13812541391182775
291 0.13812541391182775
292 0.13812541391182775
293 0.13812541391182775
294 0.13812541391182775
295 0.13812541391182775
296 0.1382033017143475
297 0.1383589854100698
298 0.1383589854100698
299 0.1383589854100698
300 0.1383589854100698
301 0.1383589854100698
302 0.1383589854100698
303 0.1383589854100698
304 0.1383589854100698
305 0.1383589854100698
306 0.1383589854100698
307 0.1383589854100698
308 0.1383589854100698
309 0.1383589854100698
310 0.13843624817742264
311 0.13843624817742264
312 0.13843624817742264
313 0.1385133819349366
314 0.13874465530370778
315 0.13874465530370778
316 0.13882166170212196
317 0.1388986260078816
318 0.1388986260078816
319 0.1388986260078816
320 0.1388986260078816
321 0.1388986260078816
322 0.1388986260078816
323 0.13905205688860345
324 0.13905205688860345
325 0.13905205688860345
326 0.13905205688860345
327 0.13905205688860345
328 0.13905205688860345
329 0.13905205688860345
330 0.13905205688860345
331 0.13905205688860345
332 0.13905205688860345
333 0.13905205688860345
334 0.13912833179884151
335 0.13912833179884151
336 0.13912833179884151
337 0.13912833179884151
338 0.13912833179884151
339 0.13912833179884151
340 0.13912833179884151
341 0.13966036379283114
342 0.13973633035011584
343 0.13973633035011584
344 0.13973633035011584
345 0.13996389056317374
346 0.14003970654213044
347 0.14003970654213044
348 0.14003970654213044
349 0.14003970654213044
350 0.14003970654213044
351 0.14003970654213044
352 0.14003970654213044
353 0.14003970654213044
354 0.14003970654213044
355 0.14003970654213044
356 0.14003970654213044
357 0.14003970654213044
358 0.14003970654213044
359 0.14003970654213044
360 0.14003970654213044
361 0.14003970654213044
362 0.14003970654213044
363 0.14003970654213044
364 0.14003970654213044
365 0.14003970654213044
366 0.14003970654213044
367 0.14003970654213044
368 0.1401147340403061
369 0.1401147340403061
370 0.1401147340403061
371 0.14018965889879248
372 0.14018965889879248
373 0.14018965889879248
374 0.14018965889879248
375 0.14018965889879248
376 0.14018965889879248
377 0.14018965889879248
378 0.14018965889879248
379 0.14018965889879248
380 0.14018965889879248
381 0.14018965889879248
382 0.14018965889879248
383 0.14018965889879248
384 0.14018965889879248
385 0.1402641190052254
386 0.1402641190052254
387 0.1402641190052254
388 0.1402641190052254
389 0.1402641190052254
390 0.1402641190052254
391 0.1402641190052254
392 0.1402641190052254
393 0.1402641190052254
394 0.1402641190052254
395 0.14033826071632657
396 0.1404123711786753
397 0.1404123711786753
398 0.1404123711786753
399 0.1404123711786753
400 0.1404123711786753
401 0.1404123711786753
402 0.1404123711786753
403 0.14063405504495285
404 0.14070791923984372
405 0.14070791923984372
406 0.14070791923984372
407 0.14070791923984372
408 0.14070791923984372
409 0.1408553463341351
410 0.1408553463341351
411 0.1408553463341351
412 0.1408553463341351
413 0.14092894111476142
414 0.14092894111476142
415 0.14107601305278797
416 0.14107601305278797
417 0.14107601305278797
418 0.14107601305278797
419 0.14114943252028153
420 0.14114943252028153
421 0.14114943252028153
422 0.14114943252028153
423 0.14114943252028153
424 0.14114943252028153
425 0.14144242234745721
426 0.14151564144912218
427 0.14158883228385394
428 0.14158883228385394
429 0.14158883228385394
430 0.14180815195859772
431 0.14180815195859772
432 0.14180815195859772
433 0.14180815195859772
434 0.1418811473537831
435 0.1418811473537831
436 0.14202702799759842
437 0.14209994090832426
438 0.14217282649090388
439 0.14217282649090388
440 0.14217282649090388
441 0.1422456305828008
442 0.14239118476570597
443 0.14239118476570597
444 0.14239118476570597
445 0.14239118476570597
446 0.14253652455312524
447 0.14253652455312524
448 0.14253652455312524
449 0.14260911488088973
450 0.14260911488088973
451 0.14260911488088973
452 0.14260911488088973
453 0.14304402685113699
454 0.14304402685113699
455 0.1433337600027959
456 0.14376820428942141
457 0.14376820428942141
458 0.14376820428942141
459 0.14376820428942141
460 0.14376820428942141
461 0.14376820428942141
462 0.14376820428942141
463 0.14376820428942141
464 0.1438404070871484
465 0.1438404070871484
466 0.1438404070871484
467 0.1438404070871484
468 0.14391250933486668
469 0.14391250933486668
470 0.14391250933486668
471 0.14391250933486668
472 0.14391250933486668
473 0.14391250933486668
474 0.14391250933486668
475 0.14391250933486668
476 0.14391250933486668
477 0.14391250933486668
478 0.14391250933486668
479 0.14391250933486668
480 0.14391250933486668
481 0.1442714250811412
482 0.14448670230899396
483 0.1452757880627987
484 0.14556263256945487
485 0.14592106881965988
486 0.14592106881965988
487 0.14592106881965988
488 0.14592106881965988
489 0.14592106881965988
490 0.14592106881965988
491 0.14592106881965988
492 0.14592106881965988
493 0.14606406591599197
494 0.14606406591599197
495 0.14606406591599197
496 0.14613549474001858
497 0.14613549474001858
498 0.14613549474001858
499 0.14620685439414383
500 0.14620685439414383
501 0.14620685439414383
502 0.14627814542478573
503 0.14627814542478573
504 0.14627814542478573
505 0.14627814542478573
506 0.14627814542478573
507 0.14627814542478573
508 0.14627814542478573
509 0.14627814542478573
510 0.14627814542478573
511 0.14627814542478573
512 0.14634921155958977
513 0.14642025552350588
514 0.14642025552350588
515 0.14642025552350588
516 0.14642025552350588
517 0.14642025552350588
518 0.14642025552350588
519 0.14642025552350588
520 0.14642025552350588
521 0.14649112414639123
522 0.1466328180557918
523 0.1466328180557918
524 0.14670362183767424
525 0.14670362183767424
526 0.14670362183767424
527 0.14670362183767424
528 0.14670362183767424
529 0.14670362183767424
530 0.14670362183767424
531 0.14670362183767424
532 0.14670362183767424
533 0.14670362183767424
534 0.14670362183767424
535 0.14670362183767424
536 0.14684472028465426
537 0.14684472028465426
538 0.14684472028465426
539 0.14684472028465426
540 0.14684472028465426
541 0.14684472028465426
542 0.14684472028465426
543 0.14684472028465426
544 0.14684472028465426
545 0.14684472028465426
546 0.14684472028465426
547 0.14684472028465426
548 0.14684472028465426
549 0.14684472028465426
550 0.14684472028465426
551 0.14684472028465426
552 0.14684472028465426
553 0.14684472028465426
554 0.14684472028465426
555 0.14684472028465426
556 0.146914861480134
557 0.146914861480134
558 0.146914861480134
559 0.146914861480134
560 0.146914861480134
561 0.146914861480134
562 0.146914861480134
563 0.146914861480134
564 0.146914861480134
565 0.146914861480134
566 0.146914861480134
567 0.146914861480134
568 0.146914861480134
569 0.146914861480134
570 0.146914861480134
571 0.146914861480134
572 0.146914861480134
573 0.146914861480134
574 0.146914861480134
575 0.146914861480134
576 0.146914861480134
577 0.146914861480134
578 0.146914861480134
579 0.146914861480134
580 0.146914861480134
581 0.14698451895959114
582 0.14698451895959114
583 0.14705413892474017
584 0.1471237401959821
585 0.1471237401959821
586 0.1471237401959821
587 0.1471237401959821
588 0.1471932671093081
589 0.1471932671093081
590 0.1471932671093081
591 0.1471932671093081
592 0.1471932671093081
593 0.1471932671093081
594 0.1471932671093081
595 0.1471932671093081
596 0.14726264727750496
597 0.14726264727750496
598 0.14726264727750496
599 0.14726264727750496
600 0.14726264727750496
601 0.14726264727750496
602 0.14726264727750496
603 0.14726264727750496
604 0.14726264727750496
605 0.14726264727750496
606 0.14733184760395834
607 0.14733184760395834
608 0.14733184760395834
609 0.14733184760395834
610 0.14733184760395834
611 0.14733184760395834
612 0.14733184760395834
613 0.14733184760395834
614 0.1474009068332205
615 0.1474009068332205
616 0.1474699311639543
617 0.1474699311639543
618 0.1474699311639543
619 0.1474699311639543
620 0.1474699311639543
621 0.1474699311639543
622 0.1474699311639543
623 0.1474699311639543
624 0.1474699311639543
625 0.1474699311639543
626 0.1474699311639543
627 0.1474699311639543
628 0.1474699311639543
629 0.1474699311639543
630 0.1474699311639543
631 0.1474699311639543
632 0.1474699311639543
633 0.1474699311639543
634 0.1474699311639543
635 0.1474699311639543
636 0.1475386144697068
637 0.1475386144697068
638 0.1475386144697068
639 0.1475386144697068
640 0.1475386144697068
641 0.1475386144697068
642 0.14767578191749528
643 0.1477443491626945
644 0.1477443491626945
645 0.14781288355078176
646 0.14781288355078176
647 0.14781288355078176
648 0.14781288355078176
649 0.1478813526223758
650 0.14794980544700978
651 0.14794980544700978
652 0.14794980544700978
653 0.14794980544700978
654 0.14794980544700978
655 0.14794980544700978
656 0.14794980544700978
657 0.14801814545000255
658 0.14808646946381546
659 0.14808646946381546
660 0.14808646946381546
661 0.14808646946381546
662 0.14808646946381546
663 0.14808646946381546
664 0.14808646946381546
665 0.14808646946381546
666 0.14808646946381546
667 0.14808646946381546
668 0.14808646946381546
669 0.14808646946381546
670 0.14808646946381546
671 0.14815458846328233
672 0.14815458846328233
673 0.14815458846328233
674 0.14822266088726638
675 0.14822266088726638
676 0.14829070241097292
677 0.14829070241097292
678 0.14829070241097292
679 0.14829070241097292
680 0.14829070241097292
681 0.14829070241097292
682 0.14829070241097292
683 0.14829070241097292
684 0.14829070241097292
685 0.14829070241097292
686 0.14829070241097292
687 0.14842644976841815
688 0.14842644976841815
689 0.14842644976841815
690 0.14842644976841815
691 0.14842644976841815
692 0.14842644976841815
693 0.14842644976841815
694 0.14842644976841815
695 0.14842644976841815
696 0.14842644976841815
697 0.14842644976841815
698 0.14842644976841815
699 0.14842644976841815
700 0.14842644976841815
701 0.14842644976841815
702 0.1484941001331117
703 0.1484941001331117
704 0.1484941001331117
705 0.1484941001331117
706 0.1484941001331117
707 0.1484941001331117
708 0.1484941001331117
709 0.1484941001331117
710 0.1484941001331117
711 0.1484941001331117
712 0.1484941001331117
713 0.1484941001331117
714 0.1484941001331117
715 0.14862902372938167
716 0.14862902372938167
717 0.14862902372938167
718 0.14862902372938167
719 0.14862902372938167
720 0.14862902372938167
721 0.14862902372938167
722 0.14862902372938167
723 0.14862902372938167
724 0.14862902372938167
725 0.14862902372938167
726 0.14862902372938167
727 0.14862902372938167
728 0.14862902372938167
729 0.14862902372938167
730 0.14862902372938167
731 0.14862902372938167
732 0.14862902372938167
733 0.14862902372938167
734 0.14869621781818693
735 0.14869621781818693
736 0.14869621781818693
737 0.14869621781818693
738 0.14869621781818693
739 0.14869621781818693
740 0.14869621781818693
741 0.14869621781818693
742 0.14876330187127718
743 0.14876330187127718
744 0.14883035865639407
745 0.1489644450301096
746 0.1489644450301096
747 0.1491654932143762
748 0.1491654932143762
749 0.1491654932143762
750 0.1491654932143762
751 0.1492324553071933
752 0.1492324553071933
753 0.1492324553071933
754 0.1492324553071933
755 0.1492324553071933
756 0.1492324553071933
757 0.1492324553071933
758 0.1492324553071933
759 0.1492324553071933
760 0.1492324553071933
761 0.1492324553071933
762 0.1492324553071933
763 0.1492324553071933
764 0.1492324553071933
765 0.1492324553071933
766 0.1492324553071933
767 0.1492324553071933
768 0.1492324553071933
769 0.1492324553071933
770 0.1492324553071933
771 0.1492324553071933
772 0.1492324553071933
773 0.1492324553071933
774 0.1492324553071933
775 0.1492324553071933
776 0.1492324553071933
777 0.1492324553071933
778 0.1492324553071933
779 0.1492324553071933
780 0.1492324553071933
781 0.1492324553071933
782 0.1492324553071933
783 0.1492324553071933
784 0.1492324553071933
785 0.1492324553071933
786 0.1492324553071933
787 0.1492324553071933
788 0.1492324553071933
789 0.1492324553071933
790 0.1492324553071933
791 0.1492324553071933
792 0.1492324553071933
793 0.14929887237191944
794 0.14929887237191944
795 0.14929887237191944
796 0.14929887237191944
797 0.14929887237191944
798 0.14929887237191944
799 0.14929887237191944
800 0.14929887237191944
801 0.14929887237191944
802 0.14929887237191944
803 0.14929887237191944
804 0.14929887237191944
805 0.14929887237191944
806 0.14929887237191944
807 0.14929887237191944
808 0.14929887237191944
809 0.14929887237191944
810 0.14929887237191944
811 0.14929887237191944
812 0.14929887237191944
813 0.14929887237191944
814 0.14929887237191944
815 0.14929887237191944
816 0.14929887237191944
817 0.14929887237191944
818 0.14929887237191944
819 0.14936497047418712
820 0.14936497047418712
821 0.14936497047418712
822 0.14936497047418712
823 0.1494970708676614
824 0.1494970708676614
825 0.1494970708676614
826 0.1494970708676614
827 0.1494970708676614
828 0.1494970708676614
829 0.1494970708676614
830 0.1494970708676614
831 0.1494970708676614
832 0.1494970708676614
833 0.1494970708676614
834 0.1494970708676614
835 0.1494970708676614
836 0.1494970708676614
837 0.1494970708676614
838 0.1494970708676614
839 0.1494970708676614
840 0.1494970708676614
841 0.1494970708676614
842 0.1494970708676614
843 0.1494970708676614
844 0.1494970708676614
845 0.1494970708676614
846 0.1494970708676614
847 0.1495628398332387
848 0.1495628398332387
849 0.1495628398332387
850 0.1496285743712384
851 0.1496285743712384
852 0.1496285743712384
853 0.1496285743712384
854 0.1496285743712384
855 0.1496285743712384
856 0.1496285743712384
857 0.14969422918651631
858 0.14969422918651631
859 0.14969422918651631
860 0.14969422918651631
861 0.14969422918651631
862 0.14969422918651631
863 0.14969422918651631
864 0.14969422918651631
865 0.14969422918651631
866 0.14969422918651631
867 0.14969422918651631
868 0.14969422918651631
869 0.14969422918651631
870 0.14969422918651631
871 0.14969422918651631
872 0.14969422918651631
873 0.14969422918651631
874 0.14969422918651631
875 0.14969422918651631
876 0.14969422918651631
877 0.14969422918651631
878 0.14969422918651631
879 0.14969422918651631
880 0.14969422918651631
881 0.14969422918651631
882 0.14969422918651631
883 0.14969422918651631
884 0.14969422918651631
885 0.14969422918651631
886 0.14969422918651631
887 0.14969422918651631
888 0.14969422918651631
889 0.14969422918651631
890 0.14969422918651631
891 0.14969422918651631
892 0.14969422918651631
893 0.14969422918651631
894 0.14969422918651631
895 0.14969422918651631
896 0.14969422918651631
897 0.14969422918651631
898 0.14969422918651631
899 0.14969422918651631
900 0.14969422918651631
901 0.14969422918651631
902 0.14969422918651631
903 0.14969422918651631
904 0.14969422918651631
905 0.14969422918651631
906 0.14969422918651631
907 0.14969422918651631
908 0.14969422918651631
909 0.14969422918651631
910 0.14969422918651631
911 0.14969422918651631
912 0.14969422918651631
913 0.14969422918651631
914 0.14969422918651631
915 0.14969422918651631
916 0.14969422918651631
917 0.14969422918651631
918 0.14969422918651631
919 0.14969422918651631
920 0.14969422918651631
921 0.14969422918651631
922 0.14969422918651631
923 0.14969422918651631
924 0.14969422918651631
925 0.14969422918651631
926 0.14969422918651631
927 0.14969422918651631
928 0.14969422918651631
929 0.14969422918651631
930 0.14969422918651631
931 0.14969422918651631
932 0.14969422918651631
933 0.14969422918651631
934 0.14969422918651631
935 0.14969422918651631
936 0.14969422918651631
937 0.14969422918651631
938 0.14969422918651631
939 0.14969422918651631
940 0.14969422918651631
941 0.14969422918651631
942 0.14969422918651631
943 0.14969422918651631
944 0.14969422918651631
945 0.14969422918651631
946 0.14969422918651631
947 0.14969422918651631
948 0.14969422918651631
949 0.14969422918651631
950 0.14969422918651631
951 0.14969422918651631
952 0.14969422918651631
953 0.14969422918651631
954 0.14969422918651631
955 0.14969422918651631
956 0.14969422918651631
957 0.14969422918651631
958 0.14969422918651631
959 0.14969422918651631
960 0.14969422918651631
961 0.14969422918651631
962 0.14969422918651631
963 0.14969422918651631
964 0.14969422918651631
965 0.14969422918651631
966 0.14969422918651631
967 0.14969422918651631
968 0.14969422918651631
969 0.14969422918651631
970 0.14969422918651631
971 0.14969422918651631
972 0.14969422918651631
973 0.14969422918651631
974 0.14969422918651631
975 0.14969422918651631
976 0.14969422918651631
977 0.14969422918651631
978 0.14969422918651631
979 0.14969422918651631
980 0.14969422918651631
981 0.14969422918651631
982 0.14969422918651631
983 0.14969422918651631
984 0.14969422918651631
985 0.14969422918651631
986 0.14969422918651631
987 0.14969422918651631
988 0.14969422918651631
989 0.14969422918651631
990 0.14969422918651631
991 0.14969422918651631
992 0.14969422918651631
993 0.14969422918651631
994 0.14969422918651631
995 0.14969422918651631
996 0.14969422918651631
997 0.14969422918651631
998 0.14969422918651631
999 0.14969422918651631
1000 0.14969422918651631

==> data/mean-ndcg-oe-sanitizer-msan-1000-sanitizer=address.dat <==
1 0.01159678858162355
2 0.04255230726710988
3 0.04612054990760943
4 0.04804149798108577
5 0.04873169032227138
6 0.0547691002732548
7 0.05833734291375435
8 0.0594629981386811
9 0.06161129427187634
10 0.06238488435122839
11 0.06412672254887149
12 0.06581420433387705
13 0.0690943947803719
14 0.07000771511867632
15 0.07023073028370756
16 0.07328613402113406
17 0.07542540669346348
18 0.07605540378543485
19 0.07729382419485371
20 0.07729382419485371
21 0.07909417603959784
22 0.0796857854850684
23 0.08007491000243776
24 0.08065119442448065
25 0.08084097680945243
26 0.08440555168838723
27 0.08459111332770616
28 0.0855092526339525
29 0.08569105017819025
30 0.08587111180761227
31 0.08711999673178712
32 0.08782736466459912
33 0.08887943406102813
34 0.08940117988233175
35 0.08940117988233175
36 0.09008613517227484
37 0.09008613517227484
38 0.09008613517227484
39 0.09025375499806353
40 0.09058676554443097
41 0.09108306087917326
42 0.09157625133363008
43 0.09222984366516848
44 0.09287957747594436
45 0.09449458725988762
46 0.09497638385218919
47 0.09545556020834721
48 0.09640883546376565
49 0.09688301161042637
50 0.09704027426376166
51 0.09704027426376166
52 0.09750749129332825
53 0.09781750974626569
54 0.09828040811498577
55 0.09904845197669002
56 0.09904845197669002
57 0.09950529572244482
58 0.09950529572244482
59 0.09965631606820646
60 0.1002579685166971
61 0.1004077890153207
62 0.10055703092326912
63 0.10055703092326912
64 0.10055703092326912
65 0.1008522005109927
66 0.10099925747506242
67 0.10129233874172085
68 0.1015844094918461
69 0.10245765420023244
70 0.10245765420023244
71 0.10289140047425505
72 0.10317963502812304
73 0.10317963502812304
74 0.10332285009095443
75 0.1037511812415026
76 0.10417822338870138
77 0.10488785232656621
78 0.1054539003512427
79 0.10601832351249081
80 0.10615903041560668
81 0.10686060600592581
82 0.10742032687964369
83 0.1078389828698544
84 0.10853488414114
85 0.1088125137422149
86 0.1088125137422149
87 0.10908871781489246
88 0.10950198096244225
89 0.11005163028252883
90 0.11032578172996839
91 0.11059927055896512
92 0.11128136185380381
93 0.11141745897298416
94 0.11196058242245156
95 0.11236699050451454
96 0.11236699050451454
97 0.11236699050451454
98 0.11236699050451454
99 0.11236699050451454
100 0.11250096952612355
101 0.11250096952612355
102 0.11263438171333542
103 0.11330005493602684
104 0.11330005493602684
105 0.11356523662660992
106 0.11369756103937116
107 0.1138296225518448
108 0.11396142461534049
109 0.11396142461534049
110 0.11396142461534049
111 0.11540290480459553
112 0.11540290480459553
113 0.11540290480459553
114 0.11553321843495451
115 0.11566329471553312
116 0.11605282017591317
117 0.11618243036399456
118 0.11631181168932445
119 0.11631181168932445
120 0.11631181168932445
121 0.1170840764138496
122 0.11746955374750392
123 0.11811093674872326
124 0.11823899995362168
125 0.11823899995362168
126 0.11823899995362168
127 0.11836643719078234
128 0.11836643719078234
129 0.1184934685118234
130 0.11862030016405445
131 0.11862030016405445
132 0.11887317754161662
133 0.11925191348850905
134 0.11988218330965339
135 0.12038564170095978
136 0.12101402760405135
137 0.12101402760405135
138 0.12138995176932205
139 0.12151507804892189
140 0.12151507804892189
141 0.12238845503925479
142 0.1225130467558046
143 0.12263746376992196
144 0.12338292779929147
145 0.12437550908170747
146 0.12437550908170747
147 0.12437550908170747
148 0.12437550908170747
149 0.12437550908170747
150 0.12437550908170747
151 0.12437550908170747
152 0.12437550908170747
153 0.12437550908170747
154 0.12437550908170747
155 0.12437550908170747
156 0.12462008948988301
157 0.12498649999324356
158 0.12535245443238044
159 0.12535245443238044
160 0.12535245443238044
161 0.12559552769948382
162 0.12559552769948382
163 0.12559552769948382
164 0.12559552769948382
165 0.12559552769948382
166 0.12559552769948382
167 0.12559552769948382
168 0.12571606211269848
169 0.12595685401254925
170 0.12595685401254925
171 0.12607697640107038
172 0.12607697640107038
173 0.1266762424445533
174 0.1266762424445533
175 0.1266762424445533
176 0.12691515722229352
177 0.12703448473287998
178 0.12703448473287998
179 0.1271535554953008
180 0.1271535554953008
181 0.1271535554953008
182 0.1271535554953008
183 0.1271535554953008
184 0.12727200131627023
185 0.12727200131627023
186 0.12750840601620775
187 0.12750840601620775
188 0.12750840601620775
189 0.12750840601620775
190 0.12774385808850552
191 0.128096685407048
192 0.1284491644487124
193 0.1285665421974641
194 0.12891833209878306
195 0.1290354817575865
196 0.1291525185714596
197 0.12926944332731347
198 0.12950307027755664
199 0.12961977323977592
200 0.12973636644762912
201 0.12973636644762912
202 0.12985274238597838
203 0.12985274238597838
204 0.12985274238597838
205 0.12985274238597838
206 0.13008464260626934
207 0.13008464260626934
208 0.13008464260626934
209 0.13008464260626934
210 0.13008464260626934
211 0.13008464260626934
212 0.13008464260626934
213 0.13008464260626934
214 0.13019977405400712
215 0.13019977405400712
216 0.130314707349351
217 0.13042954250552505
218 0.13065901777045164
219 0.13065901777045164
220 0.13065901777045164
221 0.13065901777045164
222 0.13065901777045164
223 0.13065901777045164
224 0.1307731828127397
225 0.1307731828127397
226 0.1307731828127397
227 0.1307731828127397
228 0.1310007724211332
229 0.1310007724211332
230 0.1310007724211332
231 0.13111429530451485
232 0.13111429530451485
233 0.13111429530451485
234 0.13111429530451485
235 0.13122746301419524
236 0.13122746301419524
237 0.13122746301419524
238 0.13134036969669038
239 0.13134036969669038
240 0.13134036969669038
241 0.13134036969669038
242 0.13134036969669038
243 0.13145285112460248
244 0.13145285112460248
245 0.13145285112460248
246 0.13145285112460248
247 0.13156500081582398
248 0.13156500081582398
249 0.13156500081582398
250 0.13178881209003643
251 0.13178881209003643
252 0.1320123023513721
253 0.1320123023513721
254 0.1320123023513721
255 0.1320123023513721
256 0.1321237315914824
257 0.1321237315914824
258 0.13223500538375896
259 0.13223500538375896
260 0.13223500538375896
261 0.13245709269571904
262 0.13245709269571904
263 0.1325679849079713
264 0.1325679849079713
265 0.13267872722734592
266 0.13267872722734592
267 0.13278932117678804
268 0.13278932117678804
269 0.13278932117678804
270 0.13278932117678804
271 0.13278932117678804
272 0.13278932117678804
273 0.13278932117678804
274 0.13278932117678804
275 0.13278932117678804
276 0.13289926559477278
277 0.13289926559477278
278 0.13289926559477278
279 0.13300899983065378
280 0.13300899983065378
281 0.13300899983065378
282 0.13300899983065378
283 0.13300899983065378
284 0.13300899983065378
285 0.13322764559682027
286 0.13322764559682027
287 0.13322764559682027
288 0.13322764559682027
289 0.1337729210089968
290 0.13399089883339896
291 0.13399089883339896
292 0.13399089883339896
293 0.13399089883339896
294 0.13399089883339896
295 0.13399089883339896
296 0.1346424883178148
297 0.13485955666430363
298 0.13485955666430363
299 0.13485955666430363
300 0.13485955666430363
301 0.13485955666430363
302 0.13485955666430363
303 0.13485955666430363
304 0.13485955666430363
305 0.13485955666430363
306 0.13485955666430363
307 0.13485955666430363
308 0.13485955666430363
309 0.13485955666430363
310 0.13496728343091605
311 0.13496728343091605
312 0.13496728343091605
313 0.1350748303202954
314 0.1351823177646574
315 0.1351823177646574
316 0.1351823177646574
317 0.1352896283890128
318 0.1352896283890128
319 0.1352896283890128
320 0.1352896283890128
321 0.1352896283890128
322 0.1352896283890128
323 0.1355035556562457
324 0.1355035556562457
325 0.1355035556562457
326 0.1355035556562457
327 0.1355035556562457
328 0.1355035556562457
329 0.1355035556562457
330 0.1355035556562457
331 0.1355035556562457
332 0.1355035556562457
333 0.1355035556562457
334 0.1356099050627596
335 0.1356099050627596
336 0.1356099050627596
337 0.1356099050627596
338 0.1356099050627596
339 0.1356099050627596
340 0.1356099050627596
341 0.13592782248595536
342 0.13603374195877968
343 0.13603374195877968
344 0.13603374195877968
345 0.1363510270729719
346 0.136456736595817
347 0.136456736595817
348 0.136456736595817
349 0.136456736595817
350 0.136456736595817
351 0.136456736595817
352 0.136456736595817
353 0.136456736595817
354 0.136456736595817
355 0.136456736595817
356 0.136456736595817
357 0.136456736595817
358 0.136456736595817
359 0.136456736595817
360 0.136456736595817
361 0.136456736595817
362 0.136456736595817
363 0.136456736595817
364 0.136456736595817
365 0.136456736595817
366 0.136456736595817
367 0.136456736595817
368 0.13656134674715373
369 0.13656134674715373
370 0.13656134674715373
371 0.13666581378891485
372 0.13666581378891485
373 0.13666581378891485
374 0.13666581378891485
375 0.13666581378891485
376 0.13666581378891485
377 0.13666581378891485
378 0.13666581378891485
379 0.13666581378891485
380 0.13666581378891485
381 0.13666581378891485
382 0.13666581378891485
383 0.13666581378891485
384 0.13666581378891485
385 0.13676963283115803
386 0.13676963283115803
387 0.13676963283115803
388 0.13676963283115803
389 0.13676963283115803
390 0.13676963283115803
391 0.13676963283115803
392 0.13676963283115803
393 0.13676963283115803
394 0.13676963283115803
395 0.13676963283115803
396 0.13687296436786736
397 0.13687296436786736
398 0.13687296436786736
399 0.13687296436786736
400 0.13687296436786736
401 0.13687296436786736
402 0.13687296436786736
403 0.13697599496049057
404 0.13697599496049057
405 0.13697599496049057
406 0.13697599496049057
407 0.13697599496049057
408 0.13697599496049057
409 0.13718155120346778
410 0.13718155120346778
411 0.13718155120346778
412 0.13718155120346778
413 0.13728416372988966
414 0.13728416372988966
415 0.13728416372988966
416 0.13728416372988966
417 0.13728416372988966
418 0.13728416372988966
419 0.13738653181882132
420 0.13738653181882132
421 0.13738653181882132
422 0.13738653181882132
423 0.13738653181882132
424 0.13738653181882132
425 0.13779504484279603
426 0.13789713356349395
427 0.1379991828718666
428 0.1379991828718666
429 0.1379991828718666
430 0.13820304647675774
431 0.13820304647675774
432 0.13820304647675774
433 0.13820304647675774
434 0.13830482328556667
435 0.13830482328556667
436 0.13840652330621042
437 0.13850818510769528
438 0.13860980880579696
439 0.13860980880579696
440 0.13860980880579696
441 0.13860980880579696
442 0.1388127536656371
443 0.1388127536656371
444 0.1388127536656371
445 0.1388127536656371
446 0.13901539959582113
447 0.13901539959582113
448 0.13901539959582113
449 0.13901539959582113
450 0.13901539959582113
451 0.13901539959582113
452 0.13901539959582113
453 0.13911646522316226
454 0.13911646522316226
455 0.13952043749438686
456 0.14012617917145703
457 0.14012617917145703
458 0.14012617917145703
459 0.14012617917145703
460 0.14012617917145703
461 0.14012617917145703
462 0.14012617917145703
463 0.14012617917145703
464 0.14012617917145703
465 0.14012617917145703
466 0.14012617917145703
467 0.14012617917145703
468 0.14012617917145703
469 0.14012617917145703
470 0.14012617917145703
471 0.14012617917145703
472 0.14012617917145703
473 0.14012617917145703
474 0.14012617917145703
475 0.14012617917145703
476 0.14012617917145703
477 0.14012617917145703
478 0.14012617917145703
479 0.14012617917145703
480 0.14012617917145703
481 0.14032635234234983
482 0.1405264583828695
483 0.14072649747673
484 0.1411264421367689
485 0.1411264421367689
486 0.1411264421367689
487 0.1411264421367689
488 0.1411264421367689
489 0.1411264421367689
490 0.1411264421367689
491 0.1411264421367689
492 0.1411264421367689
493 0.1412261319055321
494 0.1412261319055321
495 0.1412261319055321
496 0.14132572445856825
497 0.14132572445856825
498 0.14132572445856825
499 0.14142522056864654
500 0.14142522056864654
501 0.14142522056864654
502 0.14152462099763252
503 0.14152462099763252
504 0.14152462099763252
505 0.14152462099763252
506 0.14152462099763252
507 0.14152462099763252
508 0.14152462099763252
509 0.14152462099763252
510 0.14152462099763252
511 0.14152462099763252
512 0.14162370785641817
513 0.14162370785641817
514 0.14162370785641817
515 0.14162370785641817
516 0.14162370785641817
517 0.14162370785641817
518 0.14162370785641817
519 0.14162370785641817
520 0.14162370785641817
521 0.14172251932615038
522 0.1418213005841312
523 0.1418213005841312
524 0.1419200216466488
525 0.1419200216466488
526 0.1419200216466488
527 0.1419200216466488
528 0.1419200216466488
529 0.1419200216466488
530 0.1419200216466488
531 0.1419200216466488
532 0.1419200216466488
533 0.1419200216466488
534 0.1419200216466488
535 0.1419200216466488
536 0.1419200216466488
537 0.1419200216466488
538 0.1419200216466488
539 0.1419200216466488
540 0.1419200216466488
541 0.1419200216466488
542 0.1419200216466488
543 0.1419200216466488
544 0.1419200216466488
545 0.1419200216466488
546 0.1419200216466488
547 0.1419200216466488
548 0.1419200216466488
549 0.1419200216466488
550 0.1419200216466488
551 0.1419200216466488
552 0.1419200216466488
553 0.1419200216466488
554 0.1419200216466488
555 0.1419200216466488
556 0.1419200216466488
557 0.1419200216466488
558 0.1419200216466488
559 0.1419200216466488
560 0.1419200216466488
561 0.1419200216466488
562 0.1419200216466488
563 0.1419200216466488
564 0.1419200216466488
565 0.1419200216466488
566 0.1419200216466488
567 0.1419200216466488
568 0.1419200216466488
569 0.1419200216466488
570 0.1419200216466488
571 0.1419200216466488
572 0.1419200216466488
573 0.1419200216466488
574 0.1419200216466488
575 0.1419200216466488
576 0.1419200216466488
577 0.1419200216466488
578 0.1419200216466488
579 0.1419200216466488
580 0.1419200216466488
581 0.14201714443022734
582 0.14201714443022734
583 0.14201714443022734
584 0.14201714443022734
585 0.14201714443022734
586 0.14201714443022734
587 0.14201714443022734
588 0.14201714443022734
589 0.14201714443022734
590 0.14201714443022734
591 0.14201714443022734
592 0.14201714443022734
593 0.14201714443022734
594 0.14201714443022734
595 0.14201714443022734
596 0.1421138805612636
597 0.1421138805612636
598 0.1421138805612636
599 0.1421138805612636
600 0.1421138805612636
601 0.1421138805612636
602 0.1421138805612636
603 0.1421138805612636
604 0.1421138805612636
605 0.1421138805612636
606 0.14221036594060943
607 0.14221036594060943
608 0.14221036594060943
609 0.14221036594060943
610 0.14221036594060943
611 0.14221036594060943
612 0.14221036594060943
613 0.14221036594060943
614 0.1423066545894379
615 0.1423066545894379
616 0.14240289457956895
617 0.14240289457956895
618 0.14240289457956895
619 0.14240289457956895
620 0.14240289457956895
621 0.14240289457956895
622 0.14240289457956895
623 0.14240289457956895
624 0.14240289457956895
625 0.14240289457956895
626 0.14240289457956895
627 0.14240289457956895
628 0.14240289457956895
629 0.14240289457956895
630 0.14240289457956895
631 0.14240289457956895
632 0.14240289457956895
633 0.14240289457956895
634 0.14240289457956895
635 0.14240289457956895
636 0.14249865908170206
637 0.14249865908170206
638 0.14249865908170206
639 0.14249865908170206
640 0.14249865908170206
641 0.14249865908170206
642 0.14249865908170206
643 0.14259426176167203
644 0.14259426176167203
645 0.14268981862927282
646 0.14268981862927282
647 0.14268981862927282
648 0.14268981862927282
649 0.14268981862927282
650 0.14278526177369996
651 0.14278526177369996
652 0.14278526177369996
653 0.14278526177369996
654 0.14278526177369996
655 0.14278526177369996
656 0.14278526177369996
657 0.14278526177369996
658 0.14278526177369996
659 0.14278526177369996
660 0.14278526177369996
661 0.14278526177369996
662 0.14278526177369996
663 0.14278526177369996
664 0.14278526177369996
665 0.14278526177369996
666 0.14278526177369996
667 0.14278526177369996
668 0.14278526177369996
669 0.14278526177369996
670 0.14278526177369996
671 0.14278526177369996
672 0.14278526177369996
673 0.14278526177369996
674 0.1428801745289962
675 0.1428801745289962
676 0.1428801745289962
677 0.1428801745289962
678 0.1428801745289962
679 0.1428801745289962
680 0.1428801745289962
681 0.1428801745289962
682 0.1428801745289962
683 0.1428801745289962
684 0.1428801745289962
685 0.1428801745289962
686 0.1428801745289962
687 0.1428801745289962
688 0.1428801745289962
689 0.1428801745289962
690 0.1428801745289962
691 0.1428801745289962
692 0.1428801745289962
693 0.1428801745289962
694 0.1428801745289962
695 0.1428801745289962
696 0.1428801745289962
697 0.1428801745289962
698 0.1428801745289962
699 0.1428801745289962
700 0.1428801745289962
701 0.1428801745289962
702 0.1428801745289962
703 0.1428801745289962
704 0.1428801745289962
705 0.1428801745289962
706 0.1428801745289962
707 0.1428801745289962
708 0.1428801745289962
709 0.1428801745289962
710 0.1428801745289962
711 0.1428801745289962
712 0.1428801745289962
713 0.1428801745289962
714 0.1428801745289962
715 0.14297423589428165
716 0.14297423589428165
717 0.14297423589428165
718 0.14297423589428165
719 0.14297423589428165
720 0.14297423589428165
721 0.14297423589428165
722 0.14297423589428165
723 0.14297423589428165
724 0.14297423589428165
725 0.14297423589428165
726 0.14297423589428165
727 0.14297423589428165
728 0.14297423589428165
729 0.14297423589428165
730 0.14297423589428165
731 0.14297423589428165
732 0.14297423589428165
733 0.14297423589428165
734 0.1430679239949084
735 0.1430679239949084
736 0.1430679239949084
737 0.1430679239949084
738 0.1430679239949084
739 0.1430679239949084
740 0.1430679239949084
741 0.1430679239949084
742 0.14316145867374877
743 0.14316145867374877
744 0.14325495533310442
745 0.14334843303253234
746 0.14334843303253234
747 0.143535312789897
748 0.143535312789897
749 0.143535312789897
750 0.143535312789897
751 0.143535312789897
752 0.143535312789897
753 0.143535312789897
754 0.143535312789897
755 0.143535312789897
756 0.143535312789897
757 0.143535312789897
758 0.143535312789897
759 0.143535312789897
760 0.143535312789897
761 0.143535312789897
762 0.143535312789897
763 0.143535312789897
764 0.143535312789897
765 0.143535312789897
766 0.143535312789897
767 0.143535312789897
768 0.143535312789897
769 0.143535312789897
770 0.143535312789897
771 0.143535312789897
772 0.143535312789897
773 0.143535312789897
774 0.143535312789897
775 0.143535312789897
776 0.143535312789897
777 0.143535312789897
778 0.143535312789897
779 0.143535312789897
780 0.143535312789897
781 0.143535312789897
782 0.143535312789897
783 0.143535312789897
784 0.143535312789897
785 0.143535312789897
786 0.143535312789897
787 0.143535312789897
788 0.143535312789897
789 0.143535312789897
790 0.143535312789897
791 0.143535312789897
792 0.143535312789897
793 0.143535312789897
794 0.143535312789897
795 0.143535312789897
796 0.143535312789897
797 0.143535312789897
798 0.143535312789897
799 0.143535312789897
800 0.143535312789897
801 0.143535312789897
802 0.143535312789897
803 0.143535312789897
804 0.143535312789897
805 0.143535312789897
806 0.143535312789897
807 0.143535312789897
808 0.143535312789897
809 0.143535312789897
810 0.143535312789897
811 0.143535312789897
812 0.143535312789897
813 0.143535312789897
814 0.143535312789897
815 0.143535312789897
816 0.143535312789897
817 0.143535312789897
818 0.143535312789897
819 0.143535312789897
820 0.143535312789897
821 0.143535312789897
822 0.143535312789897
823 0.143535312789897
824 0.143535312789897
825 0.143535312789897
826 0.143535312789897
827 0.143535312789897
828 0.143535312789897
829 0.143535312789897
830 0.143535312789897
831 0.143535312789897
832 0.143535312789897
833 0.143535312789897
834 0.143535312789897
835 0.143535312789897
836 0.143535312789897
837 0.143535312789897
838 0.143535312789897
839 0.143535312789897
840 0.143535312789897
841 0.143535312789897
842 0.143535312789897
843 0.143535312789897
844 0.143535312789897
845 0.143535312789897
846 0.143535312789897
847 0.14362701385430143
848 0.14362701385430143
849 0.14362701385430143
850 0.1437186669166507
851 0.1437186669166507
852 0.1437186669166507
853 0.1437186669166507
854 0.1437186669166507
855 0.1437186669166507
856 0.1437186669166507
857 0.14381020882234152
858 0.14381020882234152
859 0.14381020882234152
860 0.14381020882234152
861 0.14381020882234152
862 0.14381020882234152
863 0.14381020882234152
864 0.14381020882234152
865 0.14381020882234152
866 0.14381020882234152
867 0.14381020882234152
868 0.14381020882234152
869 0.14381020882234152
870 0.14381020882234152
871 0.14381020882234152
872 0.14381020882234152
873 0.14381020882234152
874 0.14381020882234152
875 0.14381020882234152
876 0.14381020882234152
877 0.14381020882234152
878 0.14381020882234152
879 0.14381020882234152
880 0.14381020882234152
881 0.14381020882234152
882 0.14381020882234152
883 0.14381020882234152
884 0.14381020882234152
885 0.14381020882234152
886 0.14381020882234152
887 0.14381020882234152
888 0.14381020882234152
889 0.14381020882234152
890 0.14381020882234152
891 0.14381020882234152
892 0.14381020882234152
893 0.14381020882234152
894 0.14381020882234152
895 0.14381020882234152
896 0.14381020882234152
897 0.14381020882234152
898 0.14381020882234152
899 0.14381020882234152
900 0.14381020882234152
901 0.14381020882234152
902 0.14381020882234152
903 0.14381020882234152
904 0.14381020882234152
905 0.14381020882234152
906 0.14381020882234152
907 0.14381020882234152
908 0.14381020882234152
909 0.14381020882234152
910 0.14381020882234152
911 0.14381020882234152
912 0.14381020882234152
913 0.14381020882234152
914 0.14381020882234152
915 0.14381020882234152
916 0.14381020882234152
917 0.14381020882234152
918 0.14381020882234152
919 0.14381020882234152
920 0.14381020882234152
921 0.14381020882234152
922 0.14381020882234152
923 0.14381020882234152
924 0.14381020882234152
925 0.14381020882234152
926 0.14381020882234152
927 0.14381020882234152
928 0.14381020882234152
929 0.14381020882234152
930 0.14381020882234152
931 0.14381020882234152
932 0.14381020882234152
933 0.14381020882234152
934 0.14381020882234152
935 0.14381020882234152
936 0.14381020882234152
937 0.14381020882234152
938 0.14381020882234152
939 0.14381020882234152
940 0.14381020882234152
941 0.14381020882234152
942 0.14381020882234152
943 0.14381020882234152
944 0.14381020882234152
945 0.14381020882234152
946 0.14381020882234152
947 0.14381020882234152
948 0.14381020882234152
949 0.14381020882234152
950 0.14381020882234152
951 0.14381020882234152
952 0.14381020882234152
953 0.14381020882234152
954 0.14381020882234152
955 0.14381020882234152
956 0.14381020882234152
957 0.14381020882234152
958 0.14381020882234152
959 0.14381020882234152
960 0.14381020882234152
961 0.14381020882234152
962 0.14381020882234152
963 0.14381020882234152
964 0.14381020882234152
965 0.14381020882234152
966 0.14381020882234152
967 0.14381020882234152
968 0.14381020882234152
969 0.14381020882234152
970 0.14381020882234152
971 0.14381020882234152
972 0.14381020882234152
973 0.14381020882234152
974 0.14381020882234152
975 0.14381020882234152
976 0.14381020882234152
977 0.14381020882234152
978 0.14381020882234152
979 0.14381020882234152
980 0.14381020882234152
981 0.14381020882234152
982 0.14381020882234152
983 0.14381020882234152
984 0.14381020882234152
985 0.14381020882234152
986 0.14381020882234152
987 0.14381020882234152
988 0.14381020882234152
989 0.14381020882234152
990 0.14381020882234152
991 0.14381020882234152
992 0.14381020882234152
993 0.14381020882234152
994 0.14381020882234152
995 0.14381020882234152
996 0.14381020882234152
997 0.14381020882234152
998 0.14381020882234152
999 0.14381020882234152
1000 0.14381020882234152

==> data/mean-ndcg-oe-sanitizer-msan-1000-sanitizer=memory.dat <==
1 0.0
2 0.004150853641917482
3 0.004150853641917482
4 0.004150853641917482
5 0.004150853641917482
6 0.006494321978154471
7 0.017459234258856232
8 0.021610087900773716
9 0.021610087900773716
10 0.023511830179180872
11 0.032687584970336456
12 0.032687584970336456
13 0.03441554243768641
14 0.03441554243768641
15 0.03441554243768641
16 0.03441554243768641
17 0.03757096962937235
18 0.03757096962937235
19 0.03757096962937235
20 0.03757096962937235
21 0.03904625794659324
22 0.03904625794659324
23 0.03904625794659324
24 0.03904625794659324
25 0.03904625794659324
26 0.04181349370787156
27 0.04181349370787156
28 0.04181349370787156
29 0.04181349370787156
30 0.04181349370787156
31 0.044445072655239976
32 0.044445072655239976
33 0.045738241288350655
34 0.049586116720464875
35 0.049586116720464875
36 0.049586116720464875
37 0.049586116720464875
38 0.049586116720464875
39 0.049586116720464875
40 0.049586116720464875
41 0.05080617608503967
42 0.05201860261891274
43 0.05201860261891274
44 0.05201860261891274
45 0.05440074205022906
46 0.05440074205022906
47 0.05440074205022906
48 0.05440074205022906
49 0.05440074205022906
50 0.05440074205022906
51 0.05440074205022906
52 0.05440074205022906
53 0.05440074205022906
54 0.0555387005399993
55 0.0555387005399993
56 0.0555387005399993
57 0.057784848956627194
58 0.05890321485325163
59 0.05890321485325163
60 0.05890321485325163
61 0.05890321485325163
62 0.05890321485325163
63 0.05890321485325163
64 0.05890321485325163
65 0.05890321485325163
66 0.06107230507328008
67 0.06107230507328008
68 0.06107230507328008
69 0.06214566836067161
70 0.06214566836067161
71 0.06214566836067161
72 0.06214566836067161
73 0.06214566836067161
74 0.06214566836067161
75 0.06214566836067161
76 0.06214566836067161
77 0.06214566836067161
78 0.06214566836067161
79 0.0631863235642228
80 0.0631863235642228
81 0.0631863235642228
82 0.0631863235642228
83 0.0631863235642228
84 0.0631863235642228
85 0.06421008271818658
86 0.06421008271818658
87 0.06421008271818658
88 0.06421008271818658
89 0.06421008271818658
90 0.06421008271818658
91 0.06521857277511212
92 0.06521857277511212
93 0.06521857277511212
94 0.06521857277511212
95 0.06521857277511212
96 0.06621539614622815
97 0.06621539614622815
98 0.06621539614622815
99 0.06621539614622815
100 0.06621539614622815
101 0.06621539614622815
102 0.06621539614622815
103 0.06621539614622815
104 0.06621539614622815
105 0.06621539614622815
106 0.06621539614622815
107 0.06621539614622815
108 0.06621539614622815
109 0.06718554780405868
110 0.06718554780405868
111 0.06718554780405868
112 0.06718554780405868
113 0.06718554780405868
114 0.06814661082795621
115 0.06814661082795621
116 0.06910419425139054
117 0.06910419425139054
118 0.06910419425139054
119 0.06910419425139054
120 0.07100593652979768
121 0.07100593652979768
122 0.07195356830836458
123 0.07195356830836458
124 0.07195356830836458
125 0.07195356830836458
126 0.07195356830836458
127 0.07195356830836458
128 0.07195356830836458
129 0.07289042430104203
130 0.07289042430104203
131 0.07289042430104203
132 0.07289042430104203
133 0.07289042430104203
134 0.07289042430104203
135 0.07289042430104203
136 0.07289042430104203
137 0.07289042430104203
138 0.07381457120733244
139 0.07473737751938152
140 0.07473737751938152
141 0.07473737751938152
142 0.07473737751938152
143 0.07473737751938152
144 0.07473737751938152
145 0.07565241338910875
146 0.07565241338910875
147 0.07656495793787942
148 0.07656495793787942
149 0.07656495793787942
150 0.07656495793787942
151 0.07656495793787942
152 0.07656495793787942
153 0.07656495793787942
154 0.07656495793787942
155 0.07656495793787942
156 0.07656495793787942
157 0.07656495793787942
158 0.07656495793787942
159 0.07656495793787942
160 0.07835980774392799
161 0.07835980774392799
162 0.07835980774392799
163 0.07835980774392799
164 0.08014603082162557
165 0.08014603082162557
166 0.08014603082162557
167 0.08014603082162557
168 0.08103497211908385
169 0.08192289224978362
170 0.08192289224978362
171 0.08280879486512673
172 0.08369370089767926
173 0.08369370089767926
174 0.08457663754645757
175 0.08457663754645757
176 0.08457663754645757
177 0.08457663754645757
178 0.08457663754645757
179 0.08457663754645757
180 0.08457663754645757
181 0.08457663754645757
182 0.08457663754645757
183 0.08457663754645757
184 0.08457663754645757
185 0.08544927433966687
186 0.08544927433966687
187 0.08544927433966687
188 0.08544927433966687
189 0.08544927433966687
190 0.08544927433966687
191 0.08631664149775042
192 0.08631664149775042
193 0.08631664149775042
194 0.08631664149775042
195 0.08631664149775042
196 0.08631664149775042
197 0.08631664149775042
198 0.08717814087677224
199 0.08717814087677224
200 0.08717814087677224
201 0.08717814087677224
202 0.08717814087677224
203 0.08717814087677224
204 0.08717814087677224
205 0.08717814087677224
206 0.08803327293909517
207 0.08803327293909517
208 0.08803327293909517
209 0.08803327293909517
210 0.08803327293909517
211 0.08803327293909517
212 0.08803327293909517
213 0.08803327293909517
214 0.08888236736616141
215 0.08888236736616141
216 0.08888236736616141
217 0.09057618591972923
218 0.09057618591972923
219 0.09057618591972923
220 0.09057618591972923
221 0.09057618591972923
222 0.09057618591972923
223 0.09057618591972923
224 0.09141815310660362
225 0.09141815310660362
226 0.09141815310660362
227 0.09141815310660362
228 0.09141815310660362
229 0.09141815310660362
230 0.09141815310660362
231 0.09141815310660362
232 0.09141815310660362
233 0.09225406701946852
234 0.09225406701946852
235 0.09225406701946852
236 0.09225406701946852
237 0.09225406701946852
238 0.09225406701946852
239 0.09225406701946852
240 0.09225406701946852
241 0.09225406701946852
242 0.09225406701946852
243 0.09225406701946852
244 0.09225406701946852
245 0.09225406701946852
246 0.09225406701946852
247 0.09225406701946852
248 0.09225406701946852
249 0.09225406701946852
250 0.09225406701946852
251 0.09225406701946852
252 0.09225406701946852
253 0.09225406701946852
254 0.09225406701946852
255 0.09225406701946852
256 0.09225406701946852
257 0.09225406701946852
258 0.09225406701946852
259 0.09307414252856405
260 0.09389365229502519
261 0.09389365229502519
262 0.09389365229502519
263 0.09389365229502519
264 0.09389365229502519
265 0.09389365229502519
266 0.09389365229502519
267 0.09389365229502519
268 0.09389365229502519
269 0.09389365229502519
270 0.09389365229502519
271 0.09389365229502519
272 0.09389365229502519
273 0.09389365229502519
274 0.09389365229502519
275 0.09389365229502519
276 0.09389365229502519
277 0.09389365229502519
278 0.09389365229502519
279 0.09389365229502519
280 0.09389365229502519
281 0.09389365229502519
282 0.09389365229502519
283 0.09389365229502519
284 0.09389365229502519
285 0.09389365229502519
286 0.09389365229502519
287 0.09389365229502519
288 0.09389365229502519
289 0.09389365229502519
290 0.09389365229502519
291 0.09389365229502519
292 0.09389365229502519
293 0.09389365229502519
294 0.09389365229502519
295 0.09389365229502519
296 0.09389365229502519
297 0.09389365229502519
298 0.09389365229502519
299 0.09389365229502519
300 0.09389365229502519
301 0.09389365229502519
302 0.09389365229502519
303 0.09389365229502519
304 0.09389365229502519
305 0.09389365229502519
306 0.09389365229502519
307 0.09389365229502519
308 0.09389365229502519
309 0.09389365229502519
310 0.09389365229502519
311 0.09389365229502519
312 0.09389365229502519
313 0.09389365229502519
314 0.09389365229502519
315 0.09389365229502519
316 0.09389365229502519
317 0.09389365229502519
318 0.09389365229502519
319 0.09389365229502519
320 0.09389365229502519
321 0.09389365229502519
322 0.09389365229502519
323 0.09389365229502519
324 0.09389365229502519
325 0.09389365229502519
326 0.09389365229502519
327 0.09389365229502519
328 0.09389365229502519
329 0.09389365229502519
330 0.09389365229502519
331 0.09389365229502519
332 0.09389365229502519
333 0.09389365229502519
334 0.09389365229502519
335 0.09389365229502519
336 0.09389365229502519
337 0.09389365229502519
338 0.09389365229502519
339 0.09389365229502519
340 0.09389365229502519
341 0.09389365229502519
342 0.09389365229502519
343 0.09389365229502519
344 0.09389365229502519
345 0.09389365229502519
346 0.09389365229502519
347 0.09389365229502519
348 0.09389365229502519
349 0.09389365229502519
350 0.09389365229502519
351 0.09389365229502519
352 0.09389365229502519
353 0.09389365229502519
354 0.09389365229502519
355 0.09389365229502519
356 0.09389365229502519
357 0.09389365229502519
358 0.09389365229502519
359 0.09389365229502519
360 0.09389365229502519
361 0.09389365229502519
362 0.09389365229502519
363 0.09389365229502519
364 0.09389365229502519
365 0.09389365229502519
366 0.09389365229502519
367 0.09389365229502519
368 0.09389365229502519
369 0.09389365229502519
370 0.09389365229502519
371 0.09389365229502519
372 0.09389365229502519
373 0.09389365229502519
374 0.09389365229502519
375 0.09389365229502519
376 0.09389365229502519
377 0.09389365229502519
378 0.09389365229502519
379 0.09389365229502519
380 0.09389365229502519
381 0.09389365229502519
382 0.09389365229502519
383 0.09389365229502519
384 0.09389365229502519
385 0.09389365229502519
386 0.09389365229502519
387 0.09389365229502519
388 0.09389365229502519
389 0.09389365229502519
390 0.09389365229502519
391 0.09389365229502519
392 0.09389365229502519
393 0.09389365229502519
394 0.09389365229502519
395 0.09389365229502519
396 0.09389365229502519
397 0.09389365229502519
398 0.09389365229502519
399 0.09389365229502519
400 0.09389365229502519
401 0.09389365229502519
402 0.09389365229502519
403 0.09389365229502519
404 0.09389365229502519
405 0.09389365229502519
406 0.09389365229502519
407 0.09389365229502519
408 0.09389365229502519
409 0.09389365229502519
410 0.09389365229502519
411 0.09389365229502519
412 0.09389365229502519
413 0.09389365229502519
414 0.09389365229502519
415 0.09389365229502519
416 0.09389365229502519
417 0.09389365229502519
418 0.09389365229502519
419 0.09389365229502519
420 0.09389365229502519
421 0.09389365229502519
422 0.09389365229502519
423 0.09389365229502519
424 0.09389365229502519
425 0.09389365229502519
426 0.09389365229502519
427 0.09389365229502519
428 0.09389365229502519
429 0.09389365229502519
430 0.09389365229502519
431 0.09389365229502519
432 0.09389365229502519
433 0.09389365229502519
434 0.09389365229502519
435 0.09389365229502519
436 0.09389365229502519
437 0.09389365229502519
438 0.09389365229502519
439 0.09389365229502519
440 0.09389365229502519
441 0.09389365229502519
442 0.09389365229502519
443 0.09389365229502519
444 0.09389365229502519
445 0.09389365229502519
446 0.09389365229502519
447 0.09389365229502519
448 0.09389365229502519
449 0.09389365229502519
450 0.09389365229502519
451 0.09389365229502519
452 0.09389365229502519
453 0.09389365229502519
454 0.09389365229502519
455 0.09389365229502519
456 0.09389365229502519
457 0.09389365229502519
458 0.09389365229502519
459 0.09389365229502519
460 0.09389365229502519
461 0.09389365229502519
462 0.09389365229502519
463 0.09389365229502519
464 0.09389365229502519
465 0.09389365229502519
466 0.09389365229502519
467 0.09389365229502519
468 0.09389365229502519
469 0.09389365229502519
470 0.09389365229502519
471 0.09389365229502519
472 0.09389365229502519
473 0.09389365229502519
474 0.09389365229502519
475 0.09389365229502519
476 0.09389365229502519
477 0.09389365229502519
478 0.09389365229502519
479 0.09389365229502519
480 0.09389365229502519
481 0.09389365229502519
482 0.09389365229502519
483 0.09536894061224611
484 0.09536894061224611
485 0.09905470284297255
486 0.09905470284297255
487 0.09905470284297255
488 0.09905470284297255
489 0.09905470284297255
490 0.09905470284297255
491 0.09905470284297255
492 0.09905470284297255
493 0.09905470284297255
494 0.09905470284297255
495 0.09905470284297255
496 0.09905470284297255
497 0.09905470284297255
498 0.09905470284297255
499 0.09905470284297255
500 0.09905470284297255
501 0.09905470284297255
502 0.09905470284297255
503 0.09905470284297255
504 0.09905470284297255
505 0.09905470284297255
506 0.09905470284297255
507 0.09905470284297255
508 0.09905470284297255
509 0.09905470284297255
510 0.09905470284297255
511 0.09905470284297255
512 0.09905470284297255
513 0.09905470284297255
514 0.09905470284297255
515 0.09905470284297255
516 0.09905470284297255
517 0.09905470284297255
518 0.09905470284297255
519 0.09905470284297255
520 0.09905470284297255
521 0.09905470284297255
522 0.09905470284297255
523 0.09905470284297255
524 0.09905470284297255
525 0.09905470284297255
526 0.09905470284297255
527 0.09905470284297255
528 0.09905470284297255
529 0.09905470284297255
530 0.09905470284297255
531 0.09905470284297255
532 0.09905470284297255
533 0.09905470284297255
534 0.09905470284297255
535 0.09905470284297255
536 0.09905470284297255
537 0.09905470284297255
538 0.09905470284297255
539 0.09905470284297255
540 0.09905470284297255
541 0.09905470284297255
542 0.09905470284297255
543 0.09905470284297255
544 0.09905470284297255
545 0.09905470284297255
546 0.09905470284297255
547 0.09905470284297255
548 0.09905470284297255
549 0.09905470284297255
550 0.09905470284297255
551 0.09905470284297255
552 0.09905470284297255
553 0.09905470284297255
554 0.09905470284297255
555 0.09905470284297255
556 0.09905470284297255
557 0.09905470284297255
558 0.09905470284297255
559 0.09905470284297255
560 0.09905470284297255
561 0.09905470284297255
562 0.09905470284297255
563 0.09905470284297255
564 0.09905470284297255
565 0.09905470284297255
566 0.09905470284297255
567 0.09905470284297255
568 0.09905470284297255
569 0.09905470284297255
570 0.09905470284297255
571 0.09905470284297255
572 0.09905470284297255
573 0.09905470284297255
574 0.09905470284297255
575 0.09905470284297255
576 0.09905470284297255
577 0.09905470284297255
578 0.09905470284297255
579 0.09905470284297255
580 0.09905470284297255
581 0.09905470284297255
582 0.09905470284297255
583 0.09905470284297255
584 0.09905470284297255
585 0.09905470284297255
586 0.09905470284297255
587 0.09905470284297255
588 0.09976964077408183
589 0.09976964077408183
590 0.09976964077408183
591 0.09976964077408183
592 0.09976964077408183
593 0.09976964077408183
594 0.09976964077408183
595 0.09976964077408183
596 0.09976964077408183
597 0.09976964077408183
598 0.09976964077408183
599 0.09976964077408183
600 0.09976964077408183
601 0.09976964077408183
602 0.09976964077408183
603 0.09976964077408183
604 0.09976964077408183
605 0.09976964077408183
606 0.09976964077408183
607 0.09976964077408183
608 0.09976964077408183
609 0.09976964077408183
610 0.09976964077408183
611 0.09976964077408183
612 0.09976964077408183
613 0.09976964077408183
614 0.09976964077408183
615 0.09976964077408183
616 0.09976964077408183
617 0.09976964077408183
618 0.09976964077408183
619 0.09976964077408183
620 0.09976964077408183
621 0.09976964077408183
622 0.09976964077408183
623 0.09976964077408183
624 0.09976964077408183
625 0.09976964077408183
626 0.09976964077408183
627 0.09976964077408183
628 0.09976964077408183
629 0.09976964077408183
630 0.09976964077408183
631 0.09976964077408183
632 0.09976964077408183
633 0.09976964077408183
634 0.09976964077408183
635 0.09976964077408183
636 0.09976964077408183
637 0.09976964077408183
638 0.09976964077408183
639 0.09976964077408183
640 0.09976964077408183
641 0.09976964077408183
642 0.09976964077408183
643 0.09976964077408183
644 0.09976964077408183
645 0.09976964077408183
646 0.09976964077408183
647 0.09976964077408183
648 0.09976964077408183
649 0.09976964077408183
650 0.09976964077408183
651 0.09976964077408183
652 0.09976964077408183
653 0.09976964077408183
654 0.09976964077408183
655 0.09976964077408183
656 0.09976964077408183
657 0.09976964077408183
658 0.09976964077408183
659 0.09976964077408183
660 0.09976964077408183
661 0.09976964077408183
662 0.09976964077408183
663 0.09976964077408183
664 0.09976964077408183
665 0.09976964077408183
666 0.09976964077408183
667 0.09976964077408183
668 0.09976964077408183
669 0.09976964077408183
670 0.09976964077408183
671 0.09976964077408183
672 0.09976964077408183
673 0.09976964077408183
674 0.09976964077408183
675 0.09976964077408183
676 0.09976964077408183
677 0.09976964077408183
678 0.09976964077408183
679 0.09976964077408183
680 0.09976964077408183
681 0.09976964077408183
682 0.09976964077408183
683 0.09976964077408183
684 0.09976964077408183
685 0.09976964077408183
686 0.09976964077408183
687 0.1011655165614958
688 0.1011655165614958
689 0.1011655165614958
690 0.1011655165614958
691 0.1011655165614958
692 0.1011655165614958
693 0.1011655165614958
694 0.1011655165614958
695 0.1011655165614958
696 0.1011655165614958
697 0.1011655165614958
698 0.1011655165614958
699 0.1011655165614958
700 0.1011655165614958
701 0.1011655165614958
702 0.1011655165614958
703 0.1011655165614958
704 0.1011655165614958
705 0.1011655165614958
706 0.1011655165614958
707 0.1011655165614958
708 0.1011655165614958
709 0.1011655165614958
710 0.1011655165614958
711 0.1011655165614958
712 0.1011655165614958
713 0.1011655165614958
714 0.1011655165614958
715 0.1018592191304758
716 0.1018592191304758
717 0.1018592191304758
718 0.1018592191304758
719 0.1018592191304758
720 0.1018592191304758
721 0.1018592191304758
722 0.1018592191304758
723 0.1018592191304758
724 0.1018592191304758
725 0.1018592191304758
726 0.1018592191304758
727 0.1018592191304758
728 0.1018592191304758
729 0.1018592191304758
730 0.1018592191304758
731 0.1018592191304758
732 0.1018592191304758
733 0.1018592191304758
734 0.1018592191304758
735 0.1018592191304758
736 0.1018592191304758
737 0.1018592191304758
738 0.1018592191304758
739 0.1018592191304758
740 0.1018592191304758
741 0.1018592191304758
742 0.1018592191304758
743 0.1018592191304758
744 0.1018592191304758
745 0.1018592191304758
746 0.1018592191304758
747 0.1018592191304758
748 0.1018592191304758
749 0.1018592191304758
750 0.1018592191304758
751 0.1018592191304758
752 0.1018592191304758
753 0.1018592191304758
754 0.1018592191304758
755 0.1018592191304758
756 0.1018592191304758
757 0.1018592191304758
758 0.1018592191304758
759 0.1018592191304758
760 0.1018592191304758
761 0.1018592191304758
762 0.1018592191304758
763 0.1018592191304758
764 0.1018592191304758
765 0.1018592191304758
766 0.1018592191304758
767 0.1018592191304758
768 0.1018592191304758
769 0.1018592191304758
770 0.1018592191304758
771 0.1018592191304758
772 0.1018592191304758
773 0.1018592191304758
774 0.1018592191304758
775 0.1018592191304758
776 0.1018592191304758
777 0.1018592191304758
778 0.1018592191304758
779 0.1018592191304758
780 0.1018592191304758
781 0.1018592191304758
782 0.1018592191304758
783 0.1018592191304758
784 0.1018592191304758
785 0.1018592191304758
786 0.1018592191304758
787 0.1018592191304758
788 0.1018592191304758
789 0.1018592191304758
790 0.1018592191304758
791 0.1018592191304758
792 0.1018592191304758
793 0.10254217881578448
794 0.10254217881578448
795 0.10254217881578448
796 0.10254217881578448
797 0.10254217881578448
798 0.10254217881578448
799 0.10254217881578448
800 0.10254217881578448
801 0.10254217881578448
802 0.10254217881578448
803 0.10254217881578448
804 0.10254217881578448
805 0.10254217881578448
806 0.10254217881578448
807 0.10254217881578448
808 0.10254217881578448
809 0.10254217881578448
810 0.10254217881578448
811 0.10254217881578448
812 0.10254217881578448
813 0.10254217881578448
814 0.10254217881578448
815 0.10254217881578448
816 0.10254217881578448
817 0.10254217881578448
818 0.10254217881578448
819 0.10254217881578448
820 0.10254217881578448
821 0.10254217881578448
822 0.10254217881578448
823 0.10254217881578448
824 0.10254217881578448
825 0.10254217881578448
826 0.10254217881578448
827 0.10254217881578448
828 0.10254217881578448
829 0.10254217881578448
830 0.10254217881578448
831 0.10254217881578448
832 0.10254217881578448
833 0.10254217881578448
834 0.10254217881578448
835 0.10254217881578448
836 0.10254217881578448
837 0.10254217881578448
838 0.10254217881578448
839 0.10254217881578448
840 0.10254217881578448
841 0.10254217881578448
842 0.10254217881578448
843 0.10254217881578448
844 0.10254217881578448
845 0.10254217881578448
846 0.10254217881578448
847 0.10254217881578448
848 0.10254217881578448
849 0.10254217881578448
850 0.10254217881578448
851 0.10254217881578448
852 0.10254217881578448
853 0.10254217881578448
854 0.10254217881578448
855 0.10254217881578448
856 0.10254217881578448
857 0.10254217881578448
858 0.10254217881578448
859 0.10254217881578448
860 0.10254217881578448
861 0.10254217881578448
862 0.10254217881578448
863 0.10254217881578448
864 0.10254217881578448
865 0.10254217881578448
866 0.10254217881578448
867 0.10254217881578448
868 0.10254217881578448
869 0.10254217881578448
870 0.10254217881578448
871 0.10254217881578448
872 0.10254217881578448
873 0.10254217881578448
874 0.10254217881578448
875 0.10254217881578448
876 0.10254217881578448
877 0.10254217881578448
878 0.10254217881578448
879 0.10254217881578448
880 0.10254217881578448
881 0.10254217881578448
882 0.10254217881578448
883 0.10254217881578448
884 0.10254217881578448
885 0.10254217881578448
886 0.10254217881578448
887 0.10254217881578448
888 0.10254217881578448
889 0.10254217881578448
890 0.10254217881578448
891 0.10254217881578448
892 0.10254217881578448
893 0.10254217881578448
894 0.10254217881578448
895 0.10254217881578448
896 0.10254217881578448
897 0.10254217881578448
898 0.10254217881578448
899 0.10254217881578448
900 0.10254217881578448
901 0.10254217881578448
902 0.10254217881578448
903 0.10254217881578448
904 0.10254217881578448
905 0.10254217881578448
906 0.10254217881578448
907 0.10254217881578448
908 0.10254217881578448
909 0.10254217881578448
910 0.10254217881578448
911 0.10254217881578448
912 0.10254217881578448
913 0.10254217881578448
914 0.10254217881578448
915 0.10254217881578448
916 0.10254217881578448
917 0.10254217881578448
918 0.10254217881578448
919 0.10254217881578448
920 0.10254217881578448
921 0.10254217881578448
922 0.10254217881578448
923 0.10254217881578448
924 0.10254217881578448
925 0.10254217881578448
926 0.10254217881578448
927 0.10254217881578448
928 0.10254217881578448
929 0.10254217881578448
930 0.10254217881578448
931 0.10254217881578448
932 0.10254217881578448
933 0.10254217881578448
934 0.10254217881578448
935 0.10254217881578448
936 0.10254217881578448
937 0.10254217881578448
938 0.10254217881578448
939 0.10254217881578448
940 0.10254217881578448
941 0.10254217881578448
942 0.10254217881578448
943 0.10254217881578448
944 0.10254217881578448
945 0.10254217881578448
946 0.10254217881578448
947 0.10254217881578448
948 0.10254217881578448
949 0.10254217881578448
950 0.10254217881578448
951 0.10254217881578448
952 0.10254217881578448
953 0.10254217881578448
954 0.10254217881578448
955 0.10254217881578448
956 0.10254217881578448
957 0.10254217881578448
958 0.10254217881578448
959 0.10254217881578448
960 0.10254217881578448
961 0.10254217881578448
962 0.10254217881578448
963 0.10254217881578448
964 0.10254217881578448
965 0.10254217881578448
966 0.10254217881578448
967 0.10254217881578448
968 0.10254217881578448
969 0.10254217881578448
970 0.10254217881578448
971 0.10254217881578448
972 0.10254217881578448
973 0.10254217881578448
974 0.10254217881578448
975 0.10254217881578448
976 0.10254217881578448
977 0.10254217881578448
978 0.10254217881578448
979 0.10254217881578448
980 0.10254217881578448
981 0.10254217881578448
982 0.10254217881578448
983 0.10254217881578448
984 0.10254217881578448
985 0.10254217881578448
986 0.10254217881578448
987 0.10254217881578448
988 0.10254217881578448
989 0.10254217881578448
990 0.10254217881578448
991 0.10254217881578448
992 0.10254217881578448
993 0.10254217881578448
994 0.10254217881578448
995 0.10254217881578448
996 0.10254217881578448
997 0.10254217881578448
998 0.10254217881578448
999 0.10254217881578448
1000 0.10254217881578448

==> data/mean-ndcg-oe-sanitizer-msan-1000-sanitizer=undefined.dat <==
1 0.010256410256410256
2 0.022120046648352192
3 0.022974747503053047
4 0.024447145992192852
5 0.025769719692140005
6 0.026378620866683633
7 0.026378620866683633
8 0.027457133265951082
9 0.029515458022627877
10 0.0314919696555707
11 0.03864435287739453
12 0.03864435287739453
13 0.03864435287739453
14 0.0395194230476845
15 0.0395194230476845
16 0.0395194230476845
17 0.040339294728259305
18 0.0415465199250113
19 0.0415465199250113
20 0.0415465199250113
21 0.0419298427014516
22 0.04268561955429776
23 0.04268561955429776
24 0.04415801804343757
25 0.04415801804343757
26 0.04451752217652672
27 0.04451752217652672
28 0.0455731469583751
29 0.04592151456023921
30 0.04626655573388383
31 0.04695031641764451
32 0.04830580266154578
33 0.04964981382211209
34 0.05031634039268914
35 0.05064698381767593
36 0.050975118381789704
37 0.050975118381789704
38 0.050975118381789704
39 0.05129631808214716
40 0.05161538203298296
41 0.05193238891061608
42 0.05224741255702412
43 0.05318674204888892
44 0.05318674204888892
45 0.05442464014653022
46 0.054732386004063036
47 0.05503845819509045
48 0.05503845819509045
49 0.05503845819509045
50 0.055339811074387686
51 0.055339811074387686
52 0.055339811074387686
53 0.055339811074387686
54 0.057113859181516693
55 0.05858561502591071
56 0.059171740156077936
57 0.05946354747174241
58 0.05946354747174241
59 0.05975293859584288
60 0.06004116611497024
61 0.06061534997465244
62 0.06061534997465244
63 0.06061534997465244
64 0.061183034235219744
65 0.06203145758865081
66 0.06203145758865081
67 0.062312264511662864
68 0.06315178069343319
69 0.06315178069343319
70 0.06315178069343319
71 0.06315178069343319
72 0.06342794388564345
73 0.06370323409377411
74 0.06397766842784937
75 0.06397766842784937
76 0.06425044007856721
77 0.06479436762683831
78 0.06479436762683831
79 0.06479436762683831
80 0.06479436762683831
81 0.06506324497273497
82 0.06506324497273497
83 0.06506324497273497
84 0.06586335299848997
85 0.06586335299848997
86 0.06612866678100306
87 0.06639330333268813
88 0.06665727369645072
89 0.06692058860577424
90 0.06718325849686803
91 0.06744529352020595
92 0.06770670355149284
93 0.06770670355149284
94 0.06796689217835308
95 0.06822648389344858
96 0.06822648389344858
97 0.06822648389344858
98 0.06822648389344858
99 0.06822648389344858
100 0.06822648389344858
101 0.06822648389344858
102 0.06822648389344858
103 0.06822648389344858
104 0.06873567042971807
105 0.06898974622043916
106 0.06898974622043916
107 0.06924280768280315
108 0.0694953719788351
109 0.0694953719788351
110 0.0694953719788351
111 0.0694953719788351
112 0.0694953719788351
113 0.0694953719788351
114 0.06999479618270663
115 0.06999479618270663
116 0.06999479618270663
117 0.06999479618270663
118 0.07024272176509093
119 0.07049021398836265
120 0.07073727794248053
121 0.0709839186137605
122 0.07123014088784968
123 0.0719675668820721
124 0.0719675668820721
125 0.0719675668820721
126 0.0719675668820721
127 0.07221176712627235
128 0.07269938552662572
129 0.07269938552662572
130 0.07269938552662572
131 0.07294204680883652
132 0.07318433359537255
133 0.07318433359537255
134 0.07366743271981889
135 0.07366743271981889
136 0.07438991538378373
137 0.07463038747047279
138 0.07463038747047279
139 0.07463038747047279
140 0.07582752271401115
141 0.07582752271401115
142 0.07582752271401115
143 0.07630434826213273
144 0.07678051075610606
145 0.07725601657558824
146 0.07725601657558824
147 0.07725601657558824
148 0.07772958959291194
149 0.07772958959291194
150 0.07772958959291194
151 0.07772958959291194
152 0.07796512912124554
153 0.07796512912124554
154 0.07796512912124554
155 0.07819976293528202
156 0.0796057867176656
157 0.0796057867176656
158 0.0796057867176656
159 0.0796057867176656
160 0.0796057867176656
161 0.08007157326881582
162 0.08007157326881582
163 0.08007157326881582
164 0.08007157326881582
165 0.08007157326881582
166 0.08007157326881582
167 0.08030281357028535
168 0.08030281357028535
169 0.08030281357028535
170 0.08053325785398759
171 0.08076344109763228
172 0.08076344109763228
173 0.08168211082035963
174 0.08168211082035963
175 0.08168211082035963
176 0.08168211082035963
177 0.08191077088765429
178 0.08213918400741532
179 0.08213918400741532
180 0.08213918400741532
181 0.0823668676071037
182 0.0823668676071037
183 0.0823668676071037
184 0.0823668676071037
185 0.08282034040220733
186 0.08282034040220733
187 0.08282034040220733
188 0.08282034040220733
189 0.08282034040220733
190 0.08282034040220733
191 0.08282034040220733
192 0.08282034040220733
193 0.08282034040220733
194 0.08282034040220733
195 0.08282034040220733
196 0.08282034040220733
197 0.08282034040220733
198 0.0830441829759019
199 0.08349144458495426
200 0.08349144458495426
201 0.08349144458495426
202 0.0837144487334834
203 0.0837144487334834
204 0.0837144487334834
205 0.08393683884499857
206 0.08415902700478163
207 0.08415902700478163
208 0.08415902700478163
209 0.08415902700478163
210 0.08415902700478163
211 0.08415902700478163
212 0.08415902700478163
213 0.08415902700478163
214 0.08415902700478163
215 0.08415902700478163
216 0.08437926670406445
217 0.08525947326865352
218 0.08525947326865352
219 0.0854791523186312
220 0.0854791523186312
221 0.0854791523186312
222 0.0854791523186312
223 0.0854791523186312
224 0.0854791523186312
225 0.0854791523186312
226 0.0854791523186312
227 0.0854791523186312
228 0.08569721039641677
229 0.08591509375339024
230 0.08591509375339024
231 0.08591509375339024
232 0.08591509375339024
233 0.08634948320554568
234 0.08634948320554568
235 0.08634948320554568
236 0.08634948320554568
237 0.08634948320554568
238 0.08634948320554568
239 0.08634948320554568
240 0.08634948320554568
241 0.08634948320554568
242 0.08634948320554568
243 0.08634948320554568
244 0.08656486429292039
245 0.08656486429292039
246 0.08677992754548489
247 0.08677992754548489
248 0.08699467645182814
249 0.08699467645182814
250 0.08699467645182814
251 0.08720896023349238
252 0.08720896023349238
253 0.08720896023349238
254 0.08720896023349238
255 0.08720896023349238
256 0.08720896023349238
257 0.08720896023349238
258 0.08720896023349238
259 0.08720896023349238
260 0.08720896023349238
261 0.08720896023349238
262 0.08720896023349238
263 0.08720896023349238
264 0.08720896023349238
265 0.08869442173799233
266 0.08869442173799233
267 0.08869442173799233
268 0.08869442173799233
269 0.08869442173799233
270 0.08869442173799233
271 0.08869442173799233
272 0.08869442173799233
273 0.08869442173799233
274 0.08869442173799233
275 0.08869442173799233
276 0.08869442173799233
277 0.08869442173799233
278 0.08869442173799233
279 0.08953552996652296
280 0.08953552996652296
281 0.08953552996652296
282 0.08974541006933835
283 0.08974541006933835
284 0.08974541006933835
285 0.08974541006933835
286 0.08974541006933835
287 0.08974541006933835
288 0.08974541006933835
289 0.08974541006933835
290 0.0899542589079322
291 0.0899542589079322
292 0.0899542589079322
293 0.0899542589079322
294 0.0899542589079322
295 0.0899542589079322
296 0.09265956191545115
297 0.09265956191545115
298 0.09265956191545115
299 0.09265956191545115
300 0.09265956191545115
301 0.09265956191545115
302 0.09265956191545115
303 0.09265956191545115
304 0.09265956191545115
305 0.09265956191545115
306 0.09265956191545115
307 0.09265956191545115
308 0.09265956191545115
309 0.09265956191545115
310 0.09265956191545115
311 0.09265956191545115
312 0.09265956191545115
313 0.09265956191545115
314 0.09286553358233966
315 0.09286553358233966
316 0.09307127888271809
317 0.09307127888271809
318 0.09307127888271809
319 0.09307127888271809
320 0.09307127888271809
321 0.09307127888271809
322 0.09307127888271809
323 0.09307127888271809
324 0.09307127888271809
325 0.09307127888271809
326 0.09307127888271809
327 0.09307127888271809
328 0.09307127888271809
329 0.09307127888271809
330 0.09307127888271809
331 0.09307127888271809
332 0.09307127888271809
333 0.09307127888271809
334 0.09307127888271809
335 0.09307127888271809
336 0.09347844386283784
337 0.09347844386283784
338 0.09347844386283784
339 0.09347844386283784
340 0.09347844386283784
341 0.09429071835036483
342 0.09429071835036483
343 0.09429071835036483
344 0.09429071835036483
345 0.09429071835036483
346 0.09429071835036483
347 0.09429071835036483
348 0.09429071835036483
349 0.09429071835036483
350 0.09429071835036483
351 0.09429071835036483
352 0.09429071835036483
353 0.09429071835036483
354 0.09429071835036483
355 0.09429071835036483
356 0.09429071835036483
357 0.09429071835036483
358 0.09429071835036483
359 0.09429071835036483
360 0.09429071835036483
361 0.09429071835036483
362 0.09429071835036483
363 0.09429071835036483
364 0.09429071835036483
365 0.09429071835036483
366 0.09429071835036483
367 0.09429071835036483
368 0.09429071835036483
369 0.09429071835036483
370 0.09429071835036483
371 0.09429071835036483
372 0.09429071835036483
373 0.09429071835036483
374 0.09429071835036483
375 0.09429071835036483
376 0.09429071835036483
377 0.09429071835036483
378 0.09429071835036483
379 0.09429071835036483
380 0.09429071835036483
381 0.09429071835036483
382 0.09429071835036483
383 0.09429071835036483
384 0.09429071835036483
385 0.09429071835036483
386 0.09429071835036483
387 0.09429071835036483
388 0.09429071835036483
389 0.09429071835036483
390 0.09429071835036483
391 0.09429071835036483
392 0.09429071835036483
393 0.09429071835036483
394 0.09429071835036483
395 0.09448880979387107
396 0.09448880979387107
397 0.09448880979387107
398 0.09448880979387107
399 0.09448880979387107
400 0.09448880979387107
401 0.09448880979387107
402 0.09448880979387107
403 0.09488367233859109
404 0.09508102231570968
405 0.09508102231570968
406 0.09508102231570968
407 0.09508102231570968
408 0.09508102231570968
409 0.09508102231570968
410 0.09508102231570968
411 0.09508102231570968
412 0.09508102231570968
413 0.09508102231570968
414 0.09508102231570968
415 0.09547396836551392
416 0.09547396836551392
417 0.09547396836551392
418 0.09547396836551392
419 0.09547396836551392
420 0.09547396836551392
421 0.09547396836551392
422 0.09547396836551392
423 0.09547396836551392
424 0.09547396836551392
425 0.09547396836551392
426 0.09547396836551392
427 0.09547396836551392
428 0.09547396836551392
429 0.09547396836551392
430 0.09566929409293526
431 0.09566929409293526
432 0.09566929409293526
433 0.09566929409293526
434 0.09566929409293526
435 0.09566929409293526
436 0.09586417567095522
437 0.09586417567095522
438 0.09586417567095522
439 0.09586417567095522
440 0.09586417567095522
441 0.09605869327033108
442 0.09605869327033108
443 0.09605869327033108
444 0.09605869327033108
445 0.09605869327033108
446 0.09605869327033108
447 0.09605869327033108
448 0.09605869327033108
449 0.09625263973579418
450 0.09625263973579418
451 0.09625263973579418
452 0.09625263973579418
453 0.09722096937895146
454 0.09722096937895146
455 0.09722096937895146
456 0.09722096937895146
457 0.09722096937895146
458 0.09722096937895146
459 0.09722096937895146
460 0.09722096937895146
461 0.09722096937895146
462 0.09722096937895146
463 0.09722096937895146
464 0.09741388044364772
465 0.09741388044364772
466 0.09741388044364772
467 0.09741388044364772
468 0.09760652285934635
469 0.09760652285934635
470 0.09760652285934635
471 0.09760652285934635
472 0.09760652285934635
473 0.09760652285934635
474 0.09760652285934635
475 0.09760652285934635
476 0.09760652285934635
477 0.09760652285934635
478 0.09760652285934635
479 0.09760652285934635
480 0.09760652285934635
481 0.09818189240952797
482 0.09837361794065837
483 0.09990690904641962
484 0.09990690904641962
485 0.09990690904641962
486 0.09990690904641962
487 0.09990690904641962
488 0.09990690904641962
489 0.09990690904641962
490 0.09990690904641962
491 0.09990690904641962
492 0.09990690904641962
493 0.10009793850075048
494 0.10009793850075048
495 0.10009793850075048
496 0.10009793850075048
497 0.10009793850075048
498 0.10009793850075048
499 0.10009793850075048
500 0.10009793850075048
501 0.10009793850075048
502 0.10009793850075048
503 0.10009793850075048
504 0.10009793850075048
505 0.10009793850075048
506 0.10009793850075048
507 0.10009793850075048
508 0.10009793850075048
509 0.10009793850075048
510 0.10009793850075048
511 0.10009793850075048
512 0.10009793850075048
513 0.10009793850075048
514 0.10009793850075048
515 0.10009793850075048
516 0.10009793850075048
517 0.10009793850075048
518 0.10009793850075048
519 0.10009793850075048
520 0.10009793850075048
521 0.10009793850075048
522 0.10028722703100099
523 0.10028722703100099
524 0.10028722703100099
525 0.10028722703100099
526 0.10028722703100099
527 0.10028722703100099
528 0.10028722703100099
529 0.10028722703100099
530 0.10028722703100099
531 0.10028722703100099
532 0.10028722703100099
533 0.10028722703100099
534 0.10028722703100099
535 0.10028722703100099
536 0.10066421313806047
537 0.10066421313806047
538 0.10066421313806047
539 0.10085253928516838
540 0.10085253928516838
541 0.10085253928516838
542 0.10085253928516838
543 0.10085253928516838
544 0.10085253928516838
545 0.10085253928516838
546 0.10085253928516838
547 0.10085253928516838
548 0.10085253928516838
549 0.10085253928516838
550 0.10085253928516838
551 0.10085253928516838
552 0.10085253928516838
553 0.10085253928516838
554 0.10085253928516838
555 0.10085253928516838
556 0.10103994217155278
557 0.10103994217155278
558 0.10103994217155278
559 0.10103994217155278
560 0.10103994217155278
561 0.10103994217155278
562 0.10103994217155278
563 0.10103994217155278
564 0.10103994217155278
565 0.10103994217155278
566 0.10103994217155278
567 0.10103994217155278
568 0.10103994217155278
569 0.10103994217155278
570 0.10103994217155278
571 0.10103994217155278
572 0.10103994217155278
573 0.10103994217155278
574 0.10103994217155278
575 0.10103994217155278
576 0.10103994217155278
577 0.10103994217155278
578 0.10103994217155278
579 0.10103994217155278
580 0.10103994217155278
581 0.10103994217155278
582 0.10103994217155278
583 0.10122595243741254
584 0.10141191275698708
585 0.10141191275698708
586 0.10141191275698708
587 0.10141191275698708
588 0.10141191275698708
589 0.10141191275698708
590 0.10141191275698708
591 0.10141191275698708
592 0.10141191275698708
593 0.10141191275698708
594 0.10141191275698708
595 0.10141191275698708
596 0.10141191275698708
597 0.10141191275698708
598 0.10141191275698708
599 0.10141191275698708
600 0.10141191275698708
601 0.10141191275698708
602 0.10141191275698708
603 0.10141191275698708
604 0.10141191275698708
605 0.10141191275698708
606 0.10141191275698708
607 0.10141191275698708
608 0.10141191275698708
609 0.10141191275698708
610 0.10141191275698708
611 0.10141191275698708
612 0.10141191275698708
613 0.10141191275698708
614 0.10141191275698708
615 0.10141191275698708
616 0.10141191275698708
617 0.10141191275698708
618 0.10141191275698708
619 0.10141191275698708
620 0.10141191275698708
621 0.10141191275698708
622 0.10141191275698708
623 0.10141191275698708
624 0.10141191275698708
625 0.10141191275698708
626 0.10141191275698708
627 0.10141191275698708
628 0.10141191275698708
629 0.10141191275698708
630 0.10141191275698708
631 0.10141191275698708
632 0.10141191275698708
633 0.10141191275698708
634 0.10141191275698708
635 0.10141191275698708
636 0.10141191275698708
637 0.10141191275698708
638 0.10141191275698708
639 0.10141191275698708
640 0.10141191275698708
641 0.10141191275698708
642 0.10177839604056556
643 0.10177839604056556
644 0.10196154971638483
645 0.10196154971638483
646 0.10196154971638483
647 0.10196154971638483
648 0.10196154971638483
649 0.10196154971638483
650 0.10196154971638483
651 0.10196154971638483
652 0.10196154971638483
653 0.10196154971638483
654 0.10196154971638483
655 0.10196154971638483
656 0.10196154971638483
657 0.10214414018591932
658 0.10232668793564519
659 0.10232668793564519
660 0.10232668793564519
661 0.10232668793564519
662 0.10232668793564519
663 0.10232668793564519
664 0.10232668793564519
665 0.10232668793564519
666 0.10232668793564519
667 0.10232668793564519
668 0.10232668793564519
669 0.10232668793564519
670 0.10232668793564519
671 0.10250868792909261
672 0.10250868792909261
673 0.10250868792909261
674 0.10250868792909261
675 0.10250868792909261
676 0.10250868792909261
677 0.10250868792909261
678 0.10250868792909261
679 0.10250868792909261
680 0.10250868792909261
681 0.10250868792909261
682 0.10250868792909261
683 0.10250868792909261
684 0.10250868792909261
685 0.10250868792909261
686 0.10250868792909261
687 0.10250868792909261
688 0.10250868792909261
689 0.10250868792909261
690 0.10250868792909261
691 0.10250868792909261
692 0.10250868792909261
693 0.10250868792909261
694 0.10250868792909261
695 0.10250868792909261
696 0.10250868792909261
697 0.10250868792909261
698 0.10250868792909261
699 0.10250868792909261
700 0.10250868792909261
701 0.10250868792909261
702 0.10268943582655589
703 0.10268943582655589
704 0.10268943582655589
705 0.10268943582655589
706 0.10268943582655589
707 0.10268943582655589
708 0.10268943582655589
709 0.10268943582655589
710 0.10268943582655589
711 0.10268943582655589
712 0.10268943582655589
713 0.10268943582655589
714 0.10268943582655589
715 0.10268943582655589
716 0.10268943582655589
717 0.10268943582655589
718 0.10268943582655589
719 0.10268943582655589
720 0.10268943582655589
721 0.10268943582655589
722 0.10268943582655589
723 0.10268943582655589
724 0.10268943582655589
725 0.10268943582655589
726 0.10268943582655589
727 0.10268943582655589
728 0.10268943582655589
729 0.10268943582655589
730 0.10268943582655589
731 0.10268943582655589
732 0.10268943582655589
733 0.10268943582655589
734 0.10268943582655589
735 0.10268943582655589
736 0.10268943582655589
737 0.10268943582655589
738 0.10268943582655589
739 0.10268943582655589
740 0.10268943582655589
741 0.10268943582655589
742 0.10268943582655589
743 0.10268943582655589
744 0.10268943582655589
745 0.10286856146939126
746 0.10286856146939126
747 0.10304761463862697
748 0.10304761463862697
749 0.10304761463862697
750 0.10304761463862697
751 0.10322652361482028
752 0.10322652361482028
753 0.10322652361482028
754 0.10322652361482028
755 0.10322652361482028
756 0.10322652361482028
757 0.10322652361482028
758 0.10322652361482028
759 0.10322652361482028
760 0.10322652361482028
761 0.10322652361482028
762 0.10322652361482028
763 0.10322652361482028
764 0.10322652361482028
765 0.10322652361482028
766 0.10322652361482028
767 0.10322652361482028
768 0.10322652361482028
769 0.10322652361482028
770 0.10322652361482028
771 0.10322652361482028
772 0.10322652361482028
773 0.10322652361482028
774 0.10322652361482028
775 0.10322652361482028
776 0.10322652361482028
777 0.10322652361482028
778 0.10322652361482028
779 0.10322652361482028
780 0.10322652361482028
781 0.10322652361482028
782 0.10322652361482028
783 0.10322652361482028
784 0.10322652361482028
785 0.10322652361482028
786 0.10322652361482028
787 0.10322652361482028
788 0.10322652361482028
789 0.10322652361482028
790 0.10322652361482028
791 0.10322652361482028
792 0.10322652361482028
793 0.10322652361482028
794 0.10322652361482028
795 0.10322652361482028
796 0.10322652361482028
797 0.10322652361482028
798 0.10322652361482028
799 0.10322652361482028
800 0.10322652361482028
801 0.10322652361482028
802 0.10322652361482028
803 0.10322652361482028
804 0.10322652361482028
805 0.10322652361482028
806 0.10322652361482028
807 0.10322652361482028
808 0.10322652361482028
809 0.10322652361482028
810 0.10322652361482028
811 0.10322652361482028
812 0.10322652361482028
813 0.10322652361482028
814 0.10322652361482028
815 0.10322652361482028
816 0.10322652361482028
817 0.10322652361482028
818 0.10322652361482028
819 0.10340312418549442
820 0.10340312418549442
821 0.10340312418549442
822 0.10340312418549442
823 0.10375606933934117
824 0.10375606933934117
825 0.10375606933934117
826 0.10375606933934117
827 0.10375606933934117
828 0.10375606933934117
829 0.10375606933934117
830 0.10375606933934117
831 0.10375606933934117
832 0.10375606933934117
833 0.10375606933934117
834 0.10375606933934117
835 0.10375606933934117
836 0.10375606933934117
837 0.10375606933934117
838 0.10375606933934117
839 0.10375606933934117
840 0.10375606933934117
841 0.10375606933934117
842 0.10375606933934117
843 0.10375606933934117
844 0.10375606933934117
845 0.10375606933934117
846 0.10375606933934117
847 0.10375606933934117
848 0.10375606933934117
849 0.10375606933934117
850 0.10375606933934117
851 0.10375606933934117
852 0.10375606933934117
853 0.10375606933934117
854 0.10375606933934117
855 0.10375606933934117
856 0.10375606933934117
857 0.10375606933934117
858 0.10375606933934117
859 0.10375606933934117
860 0.10375606933934117
861 0.10375606933934117
862 0.10375606933934117
863 0.10375606933934117
864 0.10375606933934117
865 0.10375606933934117
866 0.10375606933934117
867 0.10375606933934117
868 0.10375606933934117
869 0.10375606933934117
870 0.10375606933934117
871 0.10375606933934117
872 0.10375606933934117
873 0.10375606933934117
874 0.10375606933934117
875 0.10375606933934117
876 0.10375606933934117
877 0.10375606933934117
878 0.10375606933934117
879 0.10375606933934117
880 0.10375606933934117
881 0.10375606933934117
882 0.10375606933934117
883 0.10375606933934117
884 0.10375606933934117
885 0.10375606933934117
886 0.10375606933934117
887 0.10375606933934117
888 0.10375606933934117
889 0.10375606933934117
890 0.10375606933934117
891 0.10375606933934117
892 0.10375606933934117
893 0.10375606933934117
894 0.10375606933934117
895 0.10375606933934117
896 0.10375606933934117
897 0.10375606933934117
898 0.10375606933934117
899 0.10375606933934117
900 0.10375606933934117
901 0.10375606933934117
902 0.10375606933934117
903 0.10375606933934117
904 0.10375606933934117
905 0.10375606933934117
906 0.10375606933934117
907 0.10375606933934117
908 0.10375606933934117
909 0.10375606933934117
910 0.10375606933934117
911 0.10375606933934117
912 0.10375606933934117
913 0.10375606933934117
914 0.10375606933934117
915 0.10375606933934117
916 0.10375606933934117
917 0.10375606933934117
918 0.10375606933934117
919 0.10375606933934117
920 0.10375606933934117
921 0.10375606933934117
922 0.10375606933934117
923 0.10375606933934117
924 0.10375606933934117
925 0.10375606933934117
926 0.10375606933934117
927 0.10375606933934117
928 0.10375606933934117
929 0.10375606933934117
930 0.10375606933934117
931 0.10375606933934117
932 0.10375606933934117
933 0.10375606933934117
934 0.10375606933934117
935 0.10375606933934117
936 0.10375606933934117
937 0.10375606933934117
938 0.10375606933934117
939 0.10375606933934117
940 0.10375606933934117
941 0.10375606933934117
942 0.10375606933934117
943 0.10375606933934117
944 0.10375606933934117
945 0.10375606933934117
946 0.10375606933934117
947 0.10375606933934117
948 0.10375606933934117
949 0.10375606933934117
950 0.10375606933934117
951 0.10375606933934117
952 0.10375606933934117
953 0.10375606933934117
954 0.10375606933934117
955 0.10375606933934117
956 0.10375606933934117
957 0.10375606933934117
958 0.10375606933934117
959 0.10375606933934117
960 0.10375606933934117
961 0.10375606933934117
962 0.10375606933934117
963 0.10375606933934117
964 0.10375606933934117
965 0.10375606933934117
966 0.10375606933934117
967 0.10375606933934117
968 0.10375606933934117
969 0.10375606933934117
970 0.10375606933934117
971 0.10375606933934117
972 0.10375606933934117
973 0.10375606933934117
974 0.10375606933934117
975 0.10375606933934117
976 0.10375606933934117
977 0.10375606933934117
978 0.10375606933934117
979 0.10375606933934117
980 0.10375606933934117
981 0.10375606933934117
982 0.10375606933934117
983 0.10375606933934117
984 0.10375606933934117
985 0.10375606933934117
986 0.10375606933934117
987 0.10375606933934117
988 0.10375606933934117
989 0.10375606933934117
990 0.10375606933934117
991 0.10375606933934117
992 0.10375606933934117
993 0.10375606933934117
994 0.10375606933934117
995 0.10375606933934117
996 0.10375606933934117
997 0.10375606933934117
998 0.10375606933934117
999 0.10375606933934117
1000 0.10375606933934117

==> data/mean-ndcg-oe-sanitizer-ubsan-1000-crash_class=asan_heap_buffer_overflow.dat <==
1 0.009900990099009901
2 0.038011721693777804
3 0.038011721693777804
4 0.038011721693777804
5 0.03992683460087949
6 0.04169023651725585
7 0.04169023651725585
8 0.04481365113889672
9 0.04630389864218376
10 0.0520279546088746
11 0.053408860280414854
12 0.05474667292609464
13 0.05604691814905105
14 0.05604691814905105
15 0.05728454191142729
16 0.05849568320904227
17 0.05968287363759736
18 0.060848264297828254
19 0.06199370099663894
20 0.06199370099663894
21 0.06421393687998127
22 0.06421393687998127
23 0.06637338531548159
24 0.06637338531548159
25 0.07058617845515217
26 0.07266845486957942
27 0.07266845486957942
28 0.07266845486957942
29 0.07266845486957942
30 0.0736677077734512
31 0.0736677077734512
32 0.0746490932346916
33 0.0746490932346916
34 0.0746490932346916
35 0.0746490932346916
36 0.0746490932346916
37 0.0746490932346916
38 0.0746490932346916
39 0.07557930028770699
40 0.07557930028770699
41 0.07557930028770699
42 0.07740394220007041
43 0.07831072066993988
44 0.07921214591979106
45 0.08100464687800928
46 0.08100464687800928
47 0.08100464687800928
48 0.08541315166895017
49 0.0862902992933836
50 0.0871630291665959
51 0.08803147007541742
52 0.08803147007541742
53 0.08803147007541742
54 0.08803147007541742
55 0.08803147007541742
56 0.08803147007541742
57 0.08887655561830712
58 0.09055964092807856
59 0.09055964092807856
60 0.09055964092807856
61 0.09139107052687578
62 0.0947039453548
63 0.0947039453548
64 0.0947039453548
65 0.0947039453548
66 0.0947039453548
67 0.0947039453548
68 0.0947039453548
69 0.09631930396552786
70 0.09631930396552786
71 0.09631930396552786
72 0.09631930396552786
73 0.09631930396552786
74 0.09631930396552786
75 0.09631930396552786
76 0.09631930396552786
77 0.09631930396552786
78 0.09631930396552786
79 0.09631930396552786
80 0.09631930396552786
81 0.09631930396552786
82 0.09631930396552786
83 0.09631930396552786
84 0.09631930396552786
85 0.09631930396552786
86 0.09631930396552786
87 0.09631930396552786
88 0.09708377259325612
89 0.09708377259325612
90 0.09708377259325612
91 0.0986015002036787
92 0.0986015002036787
93 0.0993567718403181
94 0.0993567718403181
95 0.0993567718403181
96 0.0993567718403181
97 0.0993567718403181
98 0.0993567718403181
99 0.0993567718403181
100 0.0993567718403181
101 0.0993567718403181
102 0.0993567718403181
103 0.0993567718403181
104 0.0993567718403181
105 0.0993567718403181
106 0.0993567718403181
107 0.0993567718403181
108 0.0993567718403181
109 0.0993567718403181
110 0.10081399646326847
111 0.10154122386747859
112 0.10154122386747859
113 0.10226573356092347
114 0.10226573356092347
115 0.10226573356092347
116 0.10226573356092347
117 0.10226573356092347
118 0.10226573356092347
119 0.10226573356092347
120 0.10226573356092347
121 0.10369429586487186
122 0.10369429586487186
123 0.10369429586487186
124 0.1044049832544319
125 0.1044049832544319
126 0.10511334187574371
127 0.10511334187574371
128 0.10511334187574371
129 0.10652326376571378
130 0.10652326376571378
131 0.10722602044934405
132 0.10722602044934405
133 0.10722602044934405
134 0.10722602044934405
135 0.10722602044934405
136 0.10722602044934405
137 0.10722602044934405
138 0.10722602044934405
139 0.10722602044934405
140 0.10791941066466078
141 0.10791941066466078
142 0.10791941066466078
143 0.10791941066466078
144 0.10791941066466078
145 0.10791941066466078
146 0.10791941066466078
147 0.10791941066466078
148 0.10791941066466078
149 0.10791941066466078
150 0.10791941066466078
151 0.10791941066466078
152 0.10791941066466078
153 0.10791941066466078
154 0.10791941066466078
155 0.1085989194825388
156 0.1085989194825388
157 0.1085989194825388
158 0.1085989194825388
159 0.1085989194825388
160 0.1085989194825388
161 0.1085989194825388
162 0.1085989194825388
163 0.10927176488633585
164 0.1099438092125983
165 0.1112863091668259
166 0.11195677142444244
167 0.11262645249552991
168 0.11262645249552991
169 0.11262645249552991
170 0.11262645249552991
171 0.11262645249552991
172 0.11329232238141101
173 0.11395744835640544
174 0.1146218363297436
175 0.1146218363297436
176 0.11528476570065149
177 0.11528476570065149
178 0.11528476570065149
179 0.11528476570065149
180 0.11528476570065149
181 0.11528476570065149
182 0.11528476570065149
183 0.11660076338324367
184 0.11660076338324367
185 0.11660076338324367
186 0.11660076338324367
187 0.11660076338324367
188 0.11660076338324367
189 0.11725473821521493
190 0.11725473821521493
191 0.11725473821521493
192 0.11855879433965662
193 0.11855879433965662
194 0.11855879433965662
195 0.11855879433965662
196 0.11855879433965662
197 0.11855879433965662
198 0.11855879433965662
199 0.11855879433965662
200 0.11855879433965662
201 0.11855879433965662
202 0.11855879433965662
203 0.11855879433965662
204 0.11920343368833124
205 0.11920343368833124
206 0.11920343368833124
207 0.11984631841059487
208 0.11984631841059487
209 0.11984631841059487
210 0.12048748295576034
211 0.12048748295576034
212 0.12048748295576034
213 0.12048748295576034
214 0.12048748295576034
215 0.12048748295576034
216 0.12048748295576034
217 0.12048748295576034
218 0.12048748295576034
219 0.12048748295576034
220 0.12048748295576034
221 0.12048748295576034
222 0.12048748295576034
223 0.12048748295576034
224 0.12048748295576034
225 0.12048748295576034
226 0.12048748295576034
227 0.12048748295576034
228 0.12111898778499079
229 0.12111898778499079
230 0.12111898778499079
231 0.12174898358831159
232 0.12174898358831159
233 0.12174898358831159
234 0.12174898358831159
235 0.12174898358831159
236 0.12174898358831159
237 0.12174898358831159
238 0.12237555978176223
239 0.12300165862423951
240 0.12300165862423951
241 0.12300165862423951
242 0.12300165862423951
243 0.12300165862423951
244 0.12300165862423951
245 0.12300165862423951
246 0.12300165862423951
247 0.12300165862423951
248 0.12300165862423951
249 0.12300165862423951
250 0.12300165862423951
251 0.12300165862423951
252 0.12300165862423951
253 0.12300165862423951
254 0.12300165862423951
255 0.12300165862423951
256 0.12362003574386142
257 0.12362003574386142
258 0.12362003574386142
259 0.12362003574386142
260 0.12362003574386142
261 0.12362003574386142
262 0.12362003574386142
263 0.12362003574386142
264 0.12362003574386142
265 0.12362003574386142
266 0.12362003574386142
267 0.12362003574386142
268 0.12362003574386142
269 0.1242329623347957
270 0.12484548445288271
271 0.12484548445288271
272 0.12484548445288271
273 0.12484548445288271
274 0.12484548445288271
275 0.12484548445288271
276 0.12484548445288271
277 0.12484548445288271
278 0.12484548445288271
279 0.12484548445288271
280 0.12484548445288271
281 0.12484548445288271
282 0.12484548445288271
283 0.12484548445288271
284 0.12484548445288271
285 0.12484548445288271
286 0.12484548445288271
287 0.12484548445288271
288 0.12484548445288271
289 0.12545068617273408
290 0.12545068617273408
291 0.12545068617273408
292 0.12665889652905074
293 0.12786638259466715
294 0.13027991279019713
295 0.13088293650310737
296 0.13088293650310737
297 0.13088293650310737
298 0.13088293650310737
299 0.1314845410876418
300 0.1326870486709052
301 0.13328795323995052
302 0.13328795323995052
303 0.13328795323995052
304 0.13328795323995052
305 0.13328795323995052
306 0.13328795323995052
307 0.13328795323995052
308 0.13328795323995052
309 0.13328795323995052
310 0.13328795323995052
311 0.13328795323995052
312 0.13328795323995052
313 0.13328795323995052
314 0.13328795323995052
315 0.13328795323995052
316 0.13328795323995052
317 0.13328795323995052
318 0.13328795323995052
319 0.13328795323995052
320 0.13328795323995052
321 0.13328795323995052
322 0.13328795323995052
323 0.13328795323995052
324 0.13328795323995052
325 0.13388091721698403
326 0.13388091721698403
327 0.13388091721698403
328 0.13388091721698403
329 0.13388091721698403
330 0.13388091721698403
331 0.13388091721698403
332 0.13388091721698403
333 0.13388091721698403
334 0.13388091721698403
335 0.13388091721698403
336 0.1344705001708703
337 0.13505978312476255
338 0.13505978312476255
339 0.13505978312476255
340 0.13505978312476255
341 0.13505978312476255
342 0.13505978312476255
343 0.13505978312476255
344 0.13505978312476255
345 0.13505978312476255
346 0.13505978312476255
347 0.13505978312476255
348 0.13505978312476255
349 0.13505978312476255
350 0.13505978312476255
351 0.13505978312476255
352 0.13505978312476255
353 0.13505978312476255
354 0.13505978312476255
355 0.13505978312476255
356 0.13505978312476255
357 0.13505978312476255
358 0.13505978312476255
359 0.13505978312476255
360 0.13505978312476255
361 0.13505978312476255
362 0.13505978312476255
363 0.13505978312476255
364 0.13505978312476255
365 0.13505978312476255
366 0.13505978312476255
367 0.13505978312476255
368 0.13505978312476255
369 0.13505978312476255
370 0.13505978312476255
371 0.13505978312476255
372 0.13505978312476255
373 0.13505978312476255
374 0.13505978312476255
375 0.13505978312476255
376 0.13505978312476255
377 0.13505978312476255
378 0.13505978312476255
379 0.13505978312476255
380 0.13505978312476255
381 0.13505978312476255
382 0.13505978312476255
383 0.13505978312476255
384 0.13505978312476255
385 0.13505978312476255
386 0.13505978312476255
387 0.13563542791795394
388 0.13563542791795394
389 0.13563542791795394
390 0.13563542791795394
391 0.13563542791795394
392 0.13563542791795394
393 0.13563542791795394
394 0.13563542791795394
395 0.13563542791795394
396 0.13620886679246452
397 0.13620886679246452
398 0.13620886679246452
399 0.13620886679246452
400 0.13620886679246452
401 0.13620886679246452
402 0.13620886679246452
403 0.13620886679246452
404 0.13620886679246452
405 0.13620886679246452
406 0.13620886679246452
407 0.13620886679246452
408 0.13620886679246452
409 0.13620886679246452
410 0.13620886679246452
411 0.13620886679246452
412 0.13620886679246452
413 0.13620886679246452
414 0.13620886679246452
415 0.13620886679246452
416 0.13620886679246452
417 0.13620886679246452
418 0.13620886679246452
419 0.13620886679246452
420 0.13620886679246452
421 0.13620886679246452
422 0.13620886679246452
423 0.13620886679246452
424 0.13620886679246452
425 0.13620886679246452
426 0.13620886679246452
427 0.13620886679246452
428 0.13620886679246452
429 0.13620886679246452
430 0.13620886679246452
431 0.13620886679246452
432 0.13620886679246452
433 0.13620886679246452
434 0.13620886679246452
435 0.13620886679246452
436 0.13620886679246452
437 0.13620886679246452
438 0.13620886679246452
439 0.13620886679246452
440 0.13620886679246452
441 0.13620886679246452
442 0.13620886679246452
443 0.13620886679246452
444 0.13620886679246452
445 0.13620886679246452
446 0.13620886679246452
447 0.13620886679246452
448 0.13620886679246452
449 0.13620886679246452
450 0.13620886679246452
451 0.13620886679246452
452 0.13620886679246452
453 0.13620886679246452
454 0.13620886679246452
455 0.13620886679246452
456 0.13620886679246452
457 0.13620886679246452
458 0.13620886679246452
459 0.13620886679246452
460 0.1373277968413168
461 0.1373277968413168
462 0.1373277968413168
463 0.1373277968413168
464 0.1373277968413168
465 0.1373277968413168
466 0.1373277968413168
467 0.1373277968413168
468 0.1373277968413168
469 0.1373277968413168
470 0.1373277968413168
471 0.1373277968413168
472 0.1373277968413168
473 0.1373277968413168
474 0.1373277968413168
475 0.1373277968413168
476 0.1373277968413168
477 0.1373277968413168
478 0.1373277968413168
479 0.1373277968413168
480 0.1373277968413168
481 0.1373277968413168
482 0.1373277968413168
483 0.1373277968413168
484 0.1373277968413168
485 0.1373277968413168
486 0.1373277968413168
487 0.1373277968413168
488 0.1373277968413168
489 0.1373277968413168
490 0.1373277968413168
491 0.13788138778562548
492 0.13788138778562548
493 0.13788138778562548
494 0.13843443633755315
495 0.13843443633755315
496 0.13843443633755315
497 0.13843443633755315
498 0.13843443633755315
499 0.13843443633755315
500 0.13843443633755315
501 0.13843443633755315
502 0.13843443633755315
503 0.13843443633755315
504 0.13843443633755315
505 0.13953662905501227
506 0.13953662905501227
507 0.13953662905501227
508 0.13953662905501227
509 0.13953662905501227
510 0.13953662905501227
511 0.13953662905501227
512 0.13953662905501227
513 0.13953662905501227
514 0.13953662905501227
515 0.13953662905501227
516 0.13953662905501227
517 0.13953662905501227
518 0.13953662905501227
519 0.13953662905501227
520 0.13953662905501227
521 0.13953662905501227
522 0.13953662905501227
523 0.13953662905501227
524 0.13953662905501227
525 0.13953662905501227
526 0.13953662905501227
527 0.13953662905501227
528 0.13953662905501227
529 0.13953662905501227
530 0.13953662905501227
531 0.13953662905501227
532 0.13953662905501227
533 0.13953662905501227
534 0.13953662905501227
535 0.13953662905501227
536 0.13953662905501227
537 0.13953662905501227
538 0.14008218976395928
539 0.14008218976395928
540 0.14008218976395928
541 0.14008218976395928
542 0.14008218976395928
543 0.14008218976395928
544 0.14008218976395928
545 0.14008218976395928
546 0.14008218976395928
547 0.14008218976395928
548 0.14008218976395928
549 0.14008218976395928
550 0.14008218976395928
551 0.14008218976395928
552 0.14008218976395928
553 0.14008218976395928
554 0.14008218976395928
555 0.14008218976395928
556 0.14008218976395928
557 0.14008218976395928
558 0.14008218976395928
559 0.14008218976395928
560 0.14008218976395928
561 0.14008218976395928
562 0.14008218976395928
563 0.14008218976395928
564 0.14008218976395928
565 0.14008218976395928
566 0.14008218976395928
567 0.14008218976395928
568 0.14008218976395928
569 0.14008218976395928
570 0.14008218976395928
571 0.14008218976395928
572 0.14008218976395928
573 0.14008218976395928
574 0.14008218976395928
575 0.14008218976395928
576 0.14008218976395928
577 0.14008218976395928
578 0.14008218976395928
579 0.14008218976395928
580 0.14008218976395928
581 0.14008218976395928
582 0.14008218976395928
583 0.14008218976395928
584 0.14008218976395928
585 0.14062059389229944
586 0.14062059389229944
587 0.14062059389229944
588 0.14062059389229944
589 0.14062059389229944
590 0.14062059389229944
591 0.14062059389229944
592 0.14062059389229944
593 0.14062059389229944
594 0.14062059389229944
595 0.14062059389229944
596 0.14115743153037685
597 0.14169412864127964
598 0.14169412864127964
599 0.14169412864127964
600 0.14169412864127964
601 0.14169412864127964
602 0.14169412864127964
603 0.14169412864127964
604 0.14169412864127964
605 0.14169412864127964
606 0.14169412864127964
607 0.14169412864127964
608 0.14169412864127964
609 0.14169412864127964
610 0.14169412864127964
611 0.14169412864127964
612 0.1422287541604252
613 0.1422287541604252
614 0.1422287541604252
615 0.14276297333422022
616 0.14276297333422022
617 0.14276297333422022
618 0.14276297333422022
619 0.14276297333422022
620 0.14276297333422022
621 0.14276297333422022
622 0.14276297333422022
623 0.14276297333422022
624 0.14276297333422022
625 0.14276297333422022
626 0.14276297333422022
627 0.14276297333422022
628 0.14276297333422022
629 0.14276297333422022
630 0.14276297333422022
631 0.14276297333422022
632 0.14276297333422022
633 0.14276297333422022
634 0.14276297333422022
635 0.14276297333422022
636 0.14276297333422022
637 0.14276297333422022
638 0.14276297333422022
639 0.14276297333422022
640 0.14276297333422022
641 0.14276297333422022
642 0.14276297333422022
643 0.14276297333422022
644 0.14276297333422022
645 0.14276297333422022
646 0.14276297333422022
647 0.14276297333422022
648 0.14276297333422022
649 0.14276297333422022
650 0.14276297333422022
651 0.14276297333422022
652 0.14276297333422022
653 0.14276297333422022
654 0.14276297333422022
655 0.14276297333422022
656 0.14276297333422022
657 0.14276297333422022
658 0.14276297333422022
659 0.14276297333422022
660 0.14276297333422022
661 0.14276297333422022
662 0.14276297333422022
663 0.14276297333422022
664 0.14276297333422022
665 0.14276297333422022
666 0.14276297333422022
667 0.14276297333422022
668 0.14276297333422022
669 0.14276297333422022
670 0.14276297333422022
671 0.14276297333422022
672 0.14276297333422022
673 0.14276297333422022
674 0.14276297333422022
675 0.14276297333422022
676 0.14276297333422022
677 0.14276297333422022
678 0.14276297333422022
679 0.14276297333422022
680 0.14276297333422022
681 0.14276297333422022
682 0.14276297333422022
683 0.14276297333422022
684 0.14276297333422022
685 0.14276297333422022
686 0.14276297333422022
687 0.14276297333422022
688 0.14276297333422022
689 0.14276297333422022
690 0.14276297333422022
691 0.14276297333422022
692 0.14276297333422022
693 0.14276297333422022
694 0.14276297333422022
695 0.14276297333422022
696 0.14276297333422022
697 0.14276297333422022
698 0.14276297333422022
699 0.14276297333422022
700 0.14276297333422022
701 0.14276297333422022
702 0.14276297333422022
703 0.14276297333422022
704 0.1432861996517413
705 0.1432861996517413
706 0.1432861996517413
707 0.1432861996517413
708 0.1432861996517413
709 0.1432861996517413
710 0.1432861996517413
711 0.1432861996517413
712 0.1432861996517413
713 0.1432861996517413
714 0.1432861996517413
715 0.1432861996517413
716 0.1432861996517413
717 0.1432861996517413
718 0.1432861996517413
719 0.1432861996517413
720 0.1432861996517413
721 0.1432861996517413
722 0.1432861996517413
723 0.1432861996517413
724 0.1432861996517413
725 0.1432861996517413
726 0.1432861996517413
727 0.1432861996517413
728 0.1432861996517413
729 0.1432861996517413
730 0.1432861996517413
731 0.1432861996517413
732 0.1432861996517413
733 0.1432861996517413
734 0.1432861996517413
735 0.1432861996517413
736 0.1432861996517413
737 0.1432861996517413
738 0.1432861996517413
739 0.1432861996517413
740 0.1432861996517413
741 0.1432861996517413
742 0.1438052708150089
743 0.1438052708150089
744 0.1438052708150089
745 0.1438052708150089
746 0.1438052708150089
747 0.1438052708150089
748 0.14432371121498322
749 0.14432371121498322
750 0.14432371121498322
751 0.14432371121498322
752 0.14432371121498322
753 0.14432371121498322
754 0.14432371121498322
755 0.14432371121498322
756 0.14432371121498322
757 0.14432371121498322
758 0.14432371121498322
759 0.14432371121498322
760 0.14432371121498322
761 0.14432371121498322
762 0.14432371121498322
763 0.14432371121498322
764 0.14432371121498322
765 0.14432371121498322
766 0.14432371121498322
767 0.14432371121498322
768 0.14432371121498322
769 0.14432371121498322
770 0.14432371121498322
771 0.14432371121498322
772 0.14432371121498322
773 0.14432371121498322
774 0.14432371121498322
775 0.14432371121498322
776 0.14432371121498322
777 0.14432371121498322
778 0.14432371121498322
779 0.14432371121498322
780 0.14432371121498322
781 0.14432371121498322
782 0.14432371121498322
783 0.14432371121498322
784 0.14432371121498322
785 0.14432371121498322
786 0.14432371121498322
787 0.14432371121498322
788 0.14432371121498322
789 0.14432371121498322
790 0.14432371121498322
791 0.14432371121498322
792 0.14432371121498322
793 0.14432371121498322
794 0.14483752461762558
795 0.14483752461762558
796 0.14483752461762558
797 0.14483752461762558
798 0.14483752461762558
799 0.14483752461762558
800 0.14483752461762558
801 0.14483752461762558
802 0.14483752461762558
803 0.14483752461762558
804 0.14483752461762558
805 0.14483752461762558
806 0.14483752461762558
807 0.14483752461762558
808 0.14483752461762558
809 0.14483752461762558
810 0.14483752461762558
811 0.14483752461762558
812 0.14483752461762558
813 0.14483752461762558
814 0.14483752461762558
815 0.14483752461762558
816 0.14483752461762558
817 0.14483752461762558
818 0.14483752461762558
819 0.14483752461762558
820 0.14483752461762558
821 0.14483752461762558
822 0.14483752461762558
823 0.14483752461762558
824 0.14483752461762558
825 0.14483752461762558
826 0.14483752461762558
827 0.14483752461762558
828 0.14483752461762558
829 0.14483752461762558
830 0.14483752461762558
831 0.14483752461762558
832 0.14483752461762558
833 0.14483752461762558
834 0.14483752461762558
835 0.14483752461762558
836 0.14483752461762558
837 0.14483752461762558
838 0.14483752461762558
839 0.14483752461762558
840 0.14483752461762558
841 0.14483752461762558
842 0.14483752461762558
843 0.14483752461762558
844 0.14483752461762558
845 0.14483752461762558
846 0.14483752461762558
847 0.14483752461762558
848 0.14483752461762558
849 0.14483752461762558
850 0.14483752461762558
851 0.14483752461762558
852 0.14483752461762558
853 0.14483752461762558
854 0.14483752461762558
855 0.14483752461762558
856 0.14483752461762558
857 0.14483752461762558
858 0.14483752461762558
859 0.14483752461762558
860 0.14483752461762558
861 0.14483752461762558
862 0.14483752461762558
863 0.14483752461762558
864 0.14483752461762558
865 0.14483752461762558
866 0.14483752461762558
867 0.14483752461762558
868 0.14483752461762558
869 0.14483752461762558
870 0.14483752461762558
871 0.14483752461762558
872 0.14483752461762558
873 0.14483752461762558
874 0.14483752461762558
875 0.14483752461762558
876 0.14483752461762558
877 0.14483752461762558
878 0.14483752461762558
879 0.14483752461762558
880 0.14483752461762558
881 0.14483752461762558
882 0.14483752461762558
883 0.14483752461762558
884 0.14483752461762558
885 0.14483752461762558
886 0.14483752461762558
887 0.14483752461762558
888 0.14483752461762558
889 0.14483752461762558
890 0.14483752461762558
891 0.14483752461762558
892 0.14483752461762558
893 0.14483752461762558
894 0.14483752461762558
895 0.14483752461762558
896 0.14483752461762558
897 0.14483752461762558
898 0.14483752461762558
899 0.14483752461762558
900 0.14483752461762558
901 0.14483752461762558
902 0.14483752461762558
903 0.14483752461762558
904 0.14483752461762558
905 0.14483752461762558
906 0.14483752461762558
907 0.14483752461762558
908 0.14483752461762558
909 0.14483752461762558
910 0.14483752461762558
911 0.14483752461762558
912 0.14483752461762558
913 0.14483752461762558
914 0.14483752461762558
915 0.14483752461762558
916 0.14483752461762558
917 0.14483752461762558
918 0.14483752461762558
919 0.14483752461762558
920 0.14483752461762558
921 0.14483752461762558
922 0.14483752461762558
923 0.14483752461762558
924 0.14483752461762558
925 0.14483752461762558
926 0.14483752461762558
927 0.14483752461762558
928 0.14483752461762558
929 0.14483752461762558
930 0.14483752461762558
931 0.14483752461762558
932 0.14483752461762558
933 0.14483752461762558
934 0.14483752461762558
935 0.14483752461762558
936 0.14483752461762558
937 0.14483752461762558
938 0.14483752461762558
939 0.14483752461762558
940 0.14483752461762558
941 0.14483752461762558
942 0.14483752461762558
943 0.14483752461762558
944 0.14483752461762558
945 0.14483752461762558
946 0.14483752461762558
947 0.14483752461762558
948 0.14483752461762558
949 0.14483752461762558
950 0.14483752461762558
951 0.14483752461762558
952 0.14483752461762558
953 0.14483752461762558
954 0.14483752461762558
955 0.1458375370701746
956 0.1458375370701746
957 0.1458375370701746
958 0.1458375370701746
959 0.14633723927256892
960 0.14633723927256892
961 0.14633723927256892
962 0.14633723927256892
963 0.14633723927256892
964 0.14633723927256892
965 0.14633723927256892
966 0.14633723927256892
967 0.1468363383055006
968 0.1468363383055006
969 0.1468363383055006
970 0.1468363383055006
971 0.1468363383055006
972 0.1468363383055006
973 0.1468363383055006
974 0.1468363383055006
975 0.1468363383055006
976 0.1468363383055006
977 0.1468363383055006
978 0.1468363383055006
979 0.1468363383055006
980 0.1468363383055006
981 0.1468363383055006
982 0.1468363383055006
983 0.1468363383055006
984 0.1468363383055006
985 0.1468363383055006
986 0.1468363383055006
987 0.1468363383055006
988 0.1468363383055006
989 0.1468363383055006
990 0.1468363383055006
991 0.1468363383055006
992 0.1468363383055006
993 0.1468363383055006
994 0.1468363383055006
995 0.1468363383055006
996 0.1468363383055006
997 0.1468363383055006
998 0.1468363383055006
999 0.1468363383055006
1000 0.1468363383055006

==> data/mean-ndcg-oe-sanitizer-ubsan-1000-crash_class=asan_segv.dat <==
1 0.0
2 0.0
3 0.008522727272727272
4 0.008522727272727272
5 0.008522727272727272
6 0.012570536217136618
7 0.014464475611076012
8 0.0162568896837222
9 0.017967287386358454
10 0.017967287386358454
11 0.017967287386358454
12 0.027179951741835264
13 0.027179951741835264
14 0.027179951741835264
15 0.030020860832744356
16 0.0355811004263404
17 0.03694367125911388
18 0.0382812219032425
19 0.0382812219032425
20 0.0382812219032425
21 0.03955533454084236
22 0.043323483338413446
23 0.043323483338413446
24 0.043323483338413446
25 0.044532267733603
26 0.046922153163797914
27 0.050467856533283874
28 0.050467856533283874
29 0.050467856533283874
30 0.0619365546345395
31 0.0619365546345395
32 0.0619365546345395
33 0.0619365546345395
34 0.06304427634984512
35 0.06414329000676143
36 0.06523396455225325
37 0.06523396455225325
38 0.06523396455225325
39 0.06523396455225325
40 0.06523396455225325
41 0.06523396455225325
42 0.06628106019514363
43 0.06732179457533473
44 0.0693909752624931
45 0.07041962638056153
46 0.07348834217584606
47 0.07348834217584606
48 0.07348834217584606
49 0.07348834217584606
50 0.07649330980747471
51 0.07649330980747471
52 0.07748526111456587
53 0.07748526111456587
54 0.07846804344664018
55 0.07846804344664018
56 0.07846804344664018
57 0.08234775434808837
58 0.08234775434808837
59 0.08234775434808837
60 0.08330578331791508
61 0.08330578331791508
62 0.08425635251570016
63 0.08520332221266985
64 0.0861467747479877
65 0.0861467747479877
66 0.0861467747479877
67 0.08708013866822661
68 0.08708013866822661
69 0.08708013866822661
70 0.08800404953340635
71 0.08892493887654908
72 0.08984286766883885
73 0.08984286766883885
74 0.08984286766883885
75 0.08984286766883885
76 0.08984286766883885
77 0.08984286766883885
78 0.08984286766883885
79 0.08984286766883885
80 0.08984286766883885
81 0.08984286766883885
82 0.08984286766883885
83 0.08984286766883885
84 0.08984286766883885
85 0.08984286766883885
86 0.08984286766883885
87 0.08984286766883885
88 0.08984286766883885
89 0.08984286766883885
90 0.08984286766883885
91 0.08984286766883885
92 0.08984286766883885
93 0.09070971352452727
94 0.09070971352452727
95 0.09070971352452727
96 0.09070971352452727
97 0.09070971352452727
98 0.09070971352452727
99 0.09070971352452727
100 0.09156306854284368
101 0.09156306854284368
102 0.09156306854284368
103 0.09156306854284368
104 0.09156306854284368
105 0.09240758182450182
106 0.09240758182450182
107 0.09240758182450182
108 0.0940865603833505
109 0.0940865603833505
110 0.09492280860447545
111 0.09492280860447545
112 0.09492280860447545
113 0.09492280860447545
114 0.09492280860447545
115 0.09492280860447545
116 0.09492280860447545
117 0.09492280860447545
118 0.09492280860447545
119 0.09492280860447545
120 0.09492280860447545
121 0.09492280860447545
122 0.09492280860447545
123 0.09492280860447545
124 0.09492280860447545
125 0.09573714001214642
126 0.09573714001214642
127 0.09573714001214642
128 0.09573714001214642
129 0.09573714001214642
130 0.09573714001214642
131 0.09573714001214642
132 0.09573714001214642
133 0.09573714001214642
134 0.09573714001214642
135 0.09573714001214642
136 0.09573714001214642
137 0.09573714001214642
138 0.09573714001214642
139 0.09653410909982517
140 0.09653410909982517
141 0.09653410909982517
142 0.09653410909982517
143 0.09653410909982517
144 0.09653410909982517
145 0.09653410909982517
146 0.09653410909982517
147 0.09811032241133813
148 0.09811032241133813
149 0.09811032241133813
150 0.09811032241133813
151 0.09811032241133813
152 0.09811032241133813
153 0.09811032241133813
154 0.09811032241133813
155 0.09811032241133813
156 0.09811032241133813
157 0.09811032241133813
158 0.09811032241133813
159 0.09811032241133813
160 0.09811032241133813
161 0.09811032241133813
162 0.09811032241133813
163 0.09811032241133813
164 0.09811032241133813
165 0.09811032241133813
166 0.09811032241133813
167 0.09811032241133813
168 0.09811032241133813
169 0.09811032241133813
170 0.09811032241133813
171 0.09811032241133813
172 0.09811032241133813
173 0.09811032241133813
174 0.09811032241133813
175 0.09811032241133813
176 0.09811032241133813
177 0.09811032241133813
178 0.09811032241133813
179 0.09811032241133813
180 0.09811032241133813
181 0.09811032241133813
182 0.09811032241133813
183 0.09811032241133813
184 0.09811032241133813
185 0.09811032241133813
186 0.09811032241133813
187 0.09886242398739631
188 0.09961376437865638
189 0.09961376437865638
190 0.09961376437865638
191 0.09961376437865638
192 0.09961376437865638
193 0.09961376437865638
194 0.09961376437865638
195 0.09961376437865638
196 0.09961376437865638
197 0.09961376437865638
198 0.09961376437865638
199 0.09961376437865638
200 0.09961376437865638
201 0.09961376437865638
202 0.09961376437865638
203 0.09961376437865638
204 0.09961376437865638
205 0.09961376437865638
206 0.09961376437865638
207 0.09961376437865638
208 0.09961376437865638
209 0.09961376437865638
210 0.09961376437865638
211 0.09961376437865638
212 0.09961376437865638
213 0.09961376437865638
214 0.09961376437865638
215 0.09961376437865638
216 0.10034581110638617
217 0.10034581110638617
218 0.10034581110638617
219 0.10034581110638617
220 0.10034581110638617
221 0.10034581110638617
222 0.10107416530330085
223 0.10107416530330085
224 0.10107416530330085
225 0.10107416530330085
226 0.10107416530330085
227 0.10107416530330085
228 0.10107416530330085
229 0.10107416530330085
230 0.10107416530330085
231 0.10107416530330085
232 0.10107416530330085
233 0.10107416530330085
234 0.10107416530330085
235 0.10107416530330085
236 0.10179440907376604
237 0.10179440907376604
238 0.10179440907376604
239 0.10179440907376604
240 0.10179440907376604
241 0.10179440907376604
242 0.10179440907376604
243 0.10179440907376604
244 0.10179440907376604
245 0.10250977675461813
246 0.10250977675461813
247 0.10250977675461813
248 0.10250977675461813
249 0.10250977675461813
250 0.10250977675461813
251 0.10250977675461813
252 0.10250977675461813
253 0.10250977675461813
254 0.10250977675461813
255 0.10250977675461813
256 0.10250977675461813
257 0.10250977675461813
258 0.10250977675461813
259 0.10250977675461813
260 0.10250977675461813
261 0.10250977675461813
262 0.10250977675461813
263 0.10250977675461813
264 0.10250977675461813
265 0.10250977675461813
266 0.10250977675461813
267 0.10250977675461813
268 0.10250977675461813
269 0.10250977675461813
270 0.10250977675461813
271 0.10250977675461813
272 0.10250977675461813
273 0.10250977675461813
274 0.10250977675461813
275 0.10250977675461813
276 0.10250977675461813
277 0.10250977675461813
278 0.10250977675461813
279 0.10250977675461813
280 0.10250977675461813
281 0.10250977675461813
282 0.10250977675461813
283 0.10250977675461813
284 0.10250977675461813
285 0.10250977675461813
286 0.10250977675461813
287 0.10250977675461813
288 0.10250977675461813
289 0.10250977675461813
290 0.10250977675461813
291 0.10250977675461813
292 0.10250977675461813
293 0.10250977675461813
294 0.10250977675461813
295 0.10320188351602644
296 0.10320188351602644
297 0.10320188351602644
298 0.10320188351602644
299 0.10320188351602644
300 0.10320188351602644
301 0.10320188351602644
302 0.10320188351602644
303 0.10320188351602644
304 0.10320188351602644
305 0.10320188351602644
306 0.10320188351602644
307 0.10320188351602644
308 0.10320188351602644
309 0.10320188351602644
310 0.10320188351602644
311 0.10320188351602644
312 0.10320188351602644
313 0.10320188351602644
314 0.10320188351602644
315 0.10320188351602644
316 0.10320188351602644
317 0.10320188351602644
318 0.10320188351602644
319 0.10320188351602644
320 0.10320188351602644
321 0.10320188351602644
322 0.10320188351602644
323 0.10320188351602644
324 0.10320188351602644
325 0.10320188351602644
326 0.1038820844391653
327 0.1038820844391653
328 0.1038820844391653
329 0.1038820844391653
330 0.1038820844391653
331 0.1038820844391653
332 0.1038820844391653
333 0.1038820844391653
334 0.1038820844391653
335 0.1038820844391653
336 0.10455876487487568
337 0.10523510099241108
338 0.10523510099241108
339 0.10523510099241108
340 0.10523510099241108
341 0.1065850458083295
342 0.1065850458083295
343 0.1065850458083295
344 0.1065850458083295
345 0.1065850458083295
346 0.1065850458083295
347 0.1065850458083295
348 0.1065850458083295
349 0.1065850458083295
350 0.1065850458083295
351 0.1065850458083295
352 0.1065850458083295
353 0.1065850458083295
354 0.1065850458083295
355 0.1065850458083295
356 0.1065850458083295
357 0.1065850458083295
358 0.1065850458083295
359 0.1065850458083295
360 0.1065850458083295
361 0.1065850458083295
362 0.1065850458083295
363 0.1065850458083295
364 0.1065850458083295
365 0.1065850458083295
366 0.1065850458083295
367 0.1065850458083295
368 0.1065850458083295
369 0.1065850458083295
370 0.1065850458083295
371 0.1065850458083295
372 0.1065850458083295
373 0.1065850458083295
374 0.1065850458083295
375 0.1065850458083295
376 0.10791281838978478
377 0.10791281838978478
378 0.10791281838978478
379 0.10791281838978478
380 0.10791281838978478
381 0.10791281838978478
382 0.10791281838978478
383 0.10791281838978478
384 0.10791281838978478
385 0.10791281838978478
386 0.10791281838978478
387 0.10791281838978478
388 0.10791281838978478
389 0.10791281838978478
390 0.10857264905054365
391 0.10857264905054365
392 0.10857264905054365
393 0.10857264905054365
394 0.10857264905054365
395 0.10857264905054365
396 0.10857264905054365
397 0.10857264905054365
398 0.10857264905054365
399 0.10857264905054365
400 0.10857264905054365
401 0.10857264905054365
402 0.10857264905054365
403 0.10857264905054365
404 0.10857264905054365
405 0.10857264905054365
406 0.10857264905054365
407 0.10857264905054365
408 0.10857264905054365
409 0.10857264905054365
410 0.10857264905054365
411 0.10857264905054365
412 0.10857264905054365
413 0.10857264905054365
414 0.10857264905054365
415 0.10857264905054365
416 0.10857264905054365
417 0.10857264905054365
418 0.10857264905054365
419 0.10857264905054365
420 0.10857264905054365
421 0.10857264905054365
422 0.10857264905054365
423 0.10857264905054365
424 0.10857264905054365
425 0.10857264905054365
426 0.10857264905054365
427 0.10857264905054365
428 0.10857264905054365
429 0.10857264905054365
430 0.10857264905054365
431 0.10857264905054365
432 0.10857264905054365
433 0.10857264905054365
434 0.10857264905054365
435 0.10857264905054365
436 0.10857264905054365
437 0.10857264905054365
438 0.10857264905054365
439 0.10857264905054365
440 0.10857264905054365
441 0.10857264905054365
442 0.10857264905054365
443 0.10857264905054365
444 0.10857264905054365
445 0.10857264905054365
446 0.10857264905054365
447 0.10857264905054365
448 0.10857264905054365
449 0.10857264905054365
450 0.10857264905054365
451 0.10857264905054365
452 0.10857264905054365
453 0.10857264905054365
454 0.10857264905054365
455 0.10985916301657445
456 0.10985916301657445
457 0.11114475803577047
458 0.11114475803577047
459 0.11114475803577047
460 0.11114475803577047
461 0.11114475803577047
462 0.11114475803577047
463 0.11114475803577047
464 0.11114475803577047
465 0.11114475803577047
466 0.11114475803577047
467 0.11114475803577047
468 0.11114475803577047
469 0.11114475803577047
470 0.11114475803577047
471 0.11114475803577047
472 0.11114475803577047
473 0.11114475803577047
474 0.11114475803577047
475 0.11114475803577047
476 0.11114475803577047
477 0.11114475803577047
478 0.11114475803577047
479 0.11114475803577047
480 0.11114475803577047
481 0.11114475803577047
482 0.11114475803577047
483 0.11114475803577047
484 0.11114475803577047
485 0.11114475803577047
486 0.11114475803577047
487 0.11114475803577047
488 0.11114475803577047
489 0.11114475803577047
490 0.11114475803577047
491 0.11178012946048838
492 0.11178012946048838
493 0.11178012946048838
494 0.11304962727286781
495 0.11368416978063335
496 0.11431850643946043
497 0.11431850643946043
498 0.11431850643946043
499 0.11431850643946043
500 0.11431850643946043
501 0.11431850643946043
502 0.11431850643946043
503 0.11431850643946043
504 0.11431850643946043
505 0.11431850643946043
506 0.11431850643946043
507 0.11431850643946043
508 0.11431850643946043
509 0.11431850643946043
510 0.11431850643946043
511 0.11431850643946043
512 0.11431850643946043
513 0.11431850643946043
514 0.11431850643946043
515 0.11431850643946043
516 0.11431850643946043
517 0.11431850643946043
518 0.11431850643946043
519 0.11431850643946043
520 0.11431850643946043
521 0.11431850643946043
522 0.11431850643946043
523 0.11431850643946043
524 0.11494729229788225
525 0.11494729229788225
526 0.11494729229788225
527 0.11494729229788225
528 0.11494729229788225
529 0.11494729229788225
530 0.11494729229788225
531 0.11494729229788225
532 0.11494729229788225
533 0.11494729229788225
534 0.11494729229788225
535 0.11494729229788225
536 0.11494729229788225
537 0.11494729229788225
538 0.11494729229788225
539 0.11494729229788225
540 0.11494729229788225
541 0.11494729229788225
542 0.11494729229788225
543 0.11494729229788225
544 0.11494729229788225
545 0.11494729229788225
546 0.11494729229788225
547 0.11494729229788225
548 0.11494729229788225
549 0.11494729229788225
550 0.11494729229788225
551 0.11494729229788225
552 0.11494729229788225
553 0.11494729229788225
554 0.11494729229788225
555 0.11557037102341691
556 0.11557037102341691
557 0.11557037102341691
558 0.11557037102341691
559 0.11557037102341691
560 0.11557037102341691
561 0.11557037102341691
562 0.11557037102341691
563 0.11557037102341691
564 0.11557037102341691
565 0.11557037102341691
566 0.11557037102341691
567 0.11557037102341691
568 0.11557037102341691
569 0.11557037102341691
570 0.11557037102341691
571 0.11557037102341691
572 0.11557037102341691
573 0.11557037102341691
574 0.11557037102341691
575 0.11557037102341691
576 0.11557037102341691
577 0.11557037102341691
578 0.11557037102341691
579 0.11557037102341691
580 0.11557037102341691
581 0.11557037102341691
582 0.11557037102341691
583 0.11557037102341691
584 0.11557037102341691
585 0.11557037102341691
586 0.11557037102341691
587 0.11557037102341691
588 0.11557037102341691
589 0.11557037102341691
590 0.11557037102341691
591 0.11557037102341691
592 0.11557037102341691
593 0.11557037102341691
594 0.11557037102341691
595 0.11557037102341691
596 0.11557037102341691
597 0.11557037102341691
598 0.11557037102341691
599 0.11557037102341691
600 0.11557037102341691
601 0.11557037102341691
602 0.11557037102341691
603 0.11557037102341691
604 0.11557037102341691
605 0.11557037102341691
606 0.11557037102341691
607 0.11557037102341691
608 0.11557037102341691
609 0.11679851835529628
610 0.11679851835529628
611 0.11679851835529628
612 0.11741212264431561
613 0.11741212264431561
614 0.11741212264431561
615 0.11741212264431561
616 0.11802510576327538
617 0.11802510576327538
618 0.11802510576327538
619 0.11802510576327538
620 0.11802510576327538
621 0.11802510576327538
622 0.11802510576327538
623 0.11802510576327538
624 0.11802510576327538
625 0.11802510576327538
626 0.11802510576327538
627 0.11802510576327538
628 0.11802510576327538
629 0.11802510576327538
630 0.11802510576327538
631 0.11802510576327538
632 0.11802510576327538
633 0.11802510576327538
634 0.11802510576327538
635 0.11802510576327538
636 0.11802510576327538
637 0.11802510576327538
638 0.11802510576327538
639 0.11802510576327538
640 0.11802510576327538
641 0.11802510576327538
642 0.11802510576327538
643 0.11802510576327538
644 0.11802510576327538
645 0.11802510576327538
646 0.11802510576327538
647 0.11802510576327538
648 0.11802510576327538
649 0.11802510576327538
650 0.11802510576327538
651 0.11802510576327538
652 0.11802510576327538
653 0.11802510576327538
654 0.11802510576327538
655 0.11863229642371884
656 0.11863229642371884
657 0.11863229642371884
658 0.11863229642371884
659 0.11863229642371884
660 0.11863229642371884
661 0.11863229642371884
662 0.11863229642371884
663 0.11863229642371884
664 0.11863229642371884
665 0.11863229642371884
666 0.11863229642371884
667 0.11863229642371884
668 0.11863229642371884
669 0.11863229642371884
670 0.11863229642371884
671 0.11863229642371884
672 0.11863229642371884
673 0.11863229642371884
674 0.11863229642371884
675 0.11863229642371884
676 0.11863229642371884
677 0.11863229642371884
678 0.11863229642371884
679 0.11863229642371884
680 0.11863229642371884
681 0.11863229642371884
682 0.11863229642371884
683 0.11863229642371884
684 0.11863229642371884
685 0.11863229642371884
686 0.11863229642371884
687 0.11863229642371884
688 0.11863229642371884
689 0.11863229642371884
690 0.11863229642371884
691 0.11863229642371884
692 0.11863229642371884
693 0.11863229642371884
694 0.11863229642371884
695 0.11863229642371884
696 0.11863229642371884
697 0.11863229642371884
698 0.11863229642371884
699 0.11863229642371884
700 0.11863229642371884
701 0.11863229642371884
702 0.11863229642371884
703 0.11863229642371884
704 0.11863229642371884
705 0.11863229642371884
706 0.11863229642371884
707 0.11863229642371884
708 0.11863229642371884
709 0.11863229642371884
710 0.11863229642371884
711 0.11863229642371884
712 0.11863229642371884
713 0.11863229642371884
714 0.11863229642371884
715 0.11863229642371884
716 0.11863229642371884
717 0.11863229642371884
718 0.11863229642371884
719 0.11863229642371884
720 0.11863229642371884
721 0.11863229642371884
722 0.11863229642371884
723 0.11863229642371884
724 0.11863229642371884
725 0.11863229642371884
726 0.11863229642371884
727 0.11863229642371884
728 0.11863229642371884
729 0.11863229642371884
730 0.11863229642371884
731 0.11863229642371884
732 0.11863229642371884
733 0.11863229642371884
734 0.11863229642371884
735 0.11863229642371884
736 0.11863229642371884
737 0.11863229642371884
738 0.11863229642371884
739 0.11863229642371884
740 0.11863229642371884
741 0.11863229642371884
742 0.11863229642371884
743 0.11863229642371884
744 0.11863229642371884
745 0.11863229642371884
746 0.11863229642371884
747 0.11863229642371884
748 0.11863229642371884
749 0.11863229642371884
750 0.11863229642371884
751 0.11863229642371884
752 0.11863229642371884
753 0.11863229642371884
754 0.11863229642371884
755 0.11863229642371884
756 0.11863229642371884
757 0.11863229642371884
758 0.11863229642371884
759 0.11863229642371884
760 0.11863229642371884
761 0.11863229642371884
762 0.11863229642371884
763 0.11863229642371884
764 0.11863229642371884
765 0.11863229642371884
766 0.11863229642371884
767 0.11863229642371884
768 0.11863229642371884
769 0.11863229642371884
770 0.11863229642371884
771 0.11863229642371884
772 0.11863229642371884
773 0.11863229642371884
774 0.11863229642371884
775 0.11863229642371884
776 0.11863229642371884
777 0.11863229642371884
778 0.11863229642371884
779 0.11863229642371884
780 0.11863229642371884
781 0.11863229642371884
782 0.11863229642371884
783 0.11863229642371884
784 0.11863229642371884
785 0.11863229642371884
786 0.11863229642371884
787 0.11863229642371884
788 0.11863229642371884
789 0.11863229642371884
790 0.11863229642371884
791 0.11863229642371884
792 0.11863229642371884
793 0.11863229642371884
794 0.11922201407902425
795 0.11922201407902425
796 0.11922201407902425
797 0.11922201407902425
798 0.11922201407902425
799 0.11922201407902425
800 0.11922201407902425
801 0.11922201407902425
802 0.11922201407902425
803 0.11922201407902425
804 0.11922201407902425
805 0.11922201407902425
806 0.11922201407902425
807 0.11922201407902425
808 0.11922201407902425
809 0.11922201407902425
810 0.11922201407902425
811 0.11922201407902425
812 0.11922201407902425
813 0.11922201407902425
814 0.11922201407902425
815 0.11922201407902425
816 0.11922201407902425
817 0.11922201407902425
818 0.11922201407902425
819 0.11922201407902425
820 0.11922201407902425
821 0.11922201407902425
822 0.11922201407902425
823 0.11922201407902425
824 0.11922201407902425
825 0.11922201407902425
826 0.11922201407902425
827 0.11922201407902425
828 0.11922201407902425
829 0.11922201407902425
830 0.11922201407902425
831 0.11922201407902425
832 0.11922201407902425
833 0.11922201407902425
834 0.11922201407902425
835 0.11922201407902425
836 0.11922201407902425
837 0.11922201407902425
838 0.11922201407902425
839 0.11922201407902425
840 0.11922201407902425
841 0.11922201407902425
842 0.11922201407902425
843 0.11922201407902425
844 0.11922201407902425
845 0.11922201407902425
846 0.11922201407902425
847 0.11922201407902425
848 0.11922201407902425
849 0.11922201407902425
850 0.11922201407902425
851 0.11922201407902425
852 0.11922201407902425
853 0.11922201407902425
854 0.11922201407902425
855 0.11922201407902425
856 0.11922201407902425
857 0.11922201407902425
858 0.11922201407902425
859 0.11922201407902425
860 0.11922201407902425
861 0.11922201407902425
862 0.11922201407902425
863 0.11922201407902425
864 0.11922201407902425
865 0.11922201407902425
866 0.11922201407902425
867 0.11922201407902425
868 0.11922201407902425
869 0.11922201407902425
870 0.11922201407902425
871 0.11922201407902425
872 0.11922201407902425
873 0.11922201407902425
874 0.11922201407902425
875 0.11922201407902425
876 0.11922201407902425
877 0.11922201407902425
878 0.11922201407902425
879 0.11922201407902425
880 0.11922201407902425
881 0.11922201407902425
882 0.11922201407902425
883 0.11922201407902425
884 0.11922201407902425
885 0.11922201407902425
886 0.11922201407902425
887 0.11922201407902425
888 0.11922201407902425
889 0.11922201407902425
890 0.11922201407902425
891 0.11922201407902425
892 0.11922201407902425
893 0.11922201407902425
894 0.11922201407902425
895 0.11922201407902425
896 0.11922201407902425
897 0.11922201407902425
898 0.11980107191755565
899 0.11980107191755565
900 0.11980107191755565
901 0.11980107191755565
902 0.11980107191755565
903 0.11980107191755565
904 0.11980107191755565
905 0.11980107191755565
906 0.11980107191755565
907 0.11980107191755565
908 0.11980107191755565
909 0.11980107191755565
910 0.11980107191755565
911 0.11980107191755565
912 0.11980107191755565
913 0.11980107191755565
914 0.11980107191755565
915 0.11980107191755565
916 0.11980107191755565
917 0.11980107191755565
918 0.11980107191755565
919 0.11980107191755565
920 0.11980107191755565
921 0.11980107191755565
922 0.11980107191755565
923 0.11980107191755565
924 0.11980107191755565
925 0.11980107191755565
926 0.11980107191755565
927 0.11980107191755565
928 0.11980107191755565
929 0.11980107191755565
930 0.11980107191755565
931 0.11980107191755565
932 0.11980107191755565
933 0.11980107191755565
934 0.11980107191755565
935 0.11980107191755565
936 0.11980107191755565
937 0.11980107191755565
938 0.11980107191755565
939 0.11980107191755565
940 0.11980107191755565
941 0.11980107191755565
942 0.11980107191755565
943 0.11980107191755565
944 0.11980107191755565
945 0.11980107191755565
946 0.11980107191755565
947 0.11980107191755565
948 0.11980107191755565
949 0.11980107191755565
950 0.11980107191755565
951 0.11980107191755565
952 0.11980107191755565
953 0.11980107191755565
954 0.11980107191755565
955 0.11980107191755565
956 0.11980107191755565
957 0.1203747679965597
958 0.1203747679965597
959 0.12094828984248956
960 0.12094828984248956
961 0.12094828984248956
962 0.12094828984248956
963 0.12094828984248956
964 0.12094828984248956
965 0.12094828984248956
966 0.12094828984248956
967 0.12094828984248956
968 0.12094828984248956
969 0.12094828984248956
970 0.12094828984248956
971 0.12094828984248956
972 0.12094828984248956
973 0.12094828984248956
974 0.12094828984248956
975 0.12094828984248956
976 0.12094828984248956
977 0.12094828984248956
978 0.12094828984248956
979 0.12094828984248956
980 0.12094828984248956
981 0.12094828984248956
982 0.12094828984248956
983 0.12094828984248956
984 0.12094828984248956
985 0.12094828984248956
986 0.12094828984248956
987 0.12094828984248956
988 0.12094828984248956
989 0.12094828984248956
990 0.12094828984248956
991 0.12094828984248956
992 0.12094828984248956
993 0.12094828984248956
994 0.12094828984248956
995 0.12094828984248956
996 0.12094828984248956
997 0.12094828984248956
998 0.12094828984248956
999 0.12094828984248956
1000 0.12094828984248956

==> data/mean-ndcg-oe-sanitizer-ubsan-1000-crash_class=leaksan_detected_memory_leaks.dat <==
1 0.0
2 0.011334067429427377
3 0.011334067429427377
4 0.013912968974777035
5 0.016229452850432972
6 0.018362430018744484
7 0.018362430018744484
8 0.020251441256982382
9 0.022054016081317594
10 0.022054016081317594
11 0.027064967200798963
12 0.03353773736672279
13 0.035110489073532335
14 0.035110489073532335
15 0.035110489073532335
16 0.039505408991823816
17 0.04094141178564497
18 0.04094141178564497
19 0.04509790663282628
20 0.04509790663282628
21 0.04509790663282628
22 0.04509790663282628
23 0.04640392035729054
24 0.04640392035729054
25 0.047677848821681926
26 0.047677848821681926
27 0.05764261996786202
28 0.05764261996786202
29 0.05764261996786202
30 0.05764261996786202
31 0.05884022475828118
32 0.05884022475828118
33 0.06001724052015438
34 0.06001724052015438
35 0.06001724052015438
36 0.061166693933367315
37 0.061166693933367315
38 0.061166693933367315
39 0.061166693933367315
40 0.061166693933367315
41 0.061166693933367315
42 0.06227021988036556
43 0.06227021988036556
44 0.06227021988036556
45 0.06227021988036556
46 0.06227021988036556
47 0.06334238893276699
48 0.06334238893276699
49 0.06440336989166257
50 0.0654590072233325
51 0.06650945670585919
52 0.06650945670585919
53 0.06754996774101749
54 0.06858571439038921
55 0.06858571439038921
56 0.06858571439038921
57 0.06960791366981268
58 0.07062582753979421
59 0.07062582753979421
60 0.07062582753979421
61 0.07062582753979421
62 0.07062582753979421
63 0.07062582753979421
64 0.07062582753979421
65 0.07062582753979421
66 0.07062582753979421
67 0.07062582753979421
68 0.07062582753979421
69 0.07062582753979421
70 0.07062582753979421
71 0.07062582753979421
72 0.07256062355707563
73 0.07256062355707563
74 0.07256062355707563
75 0.07256062355707563
76 0.07256062355707563
77 0.07351331102934686
78 0.07351331102934686
79 0.07446049420862698
80 0.07446049420862698
81 0.075402369941259
82 0.075402369941259
83 0.075402369941259
84 0.075402369941259
85 0.075402369941259
86 0.075402369941259
87 0.075402369941259
88 0.075402369941259
89 0.075402369941259
90 0.075402369941259
91 0.075402369941259
92 0.075402369941259
93 0.075402369941259
94 0.075402369941259
95 0.075402369941259
96 0.075402369941259
97 0.075402369941259
98 0.07630562862762363
99 0.07630562862762363
100 0.07630562862762363
101 0.07630562862762363
102 0.07630562862762363
103 0.07630562862762363
104 0.07630562862762363
105 0.07630562862762363
106 0.07630562862762363
107 0.07630562862762363
108 0.07630562862762363
109 0.07630562862762363
110 0.07630562862762363
111 0.07630562862762363
112 0.07630562862762363
113 0.08156374688184617
114 0.08156374688184617
115 0.08243689365147855
116 0.08243689365147855
117 0.08504694791805179
118 0.08938935707059106
119 0.08938935707059106
120 0.08938935707059106
121 0.08938935707059106
122 0.08938935707059106
123 0.08938935707059106
124 0.08938935707059106
125 0.09110579213346641
126 0.09281942616346624
127 0.09367485815662278
128 0.09367485815662278
129 0.09367485815662278
130 0.09367485815662278
131 0.09367485815662278
132 0.09367485815662278
133 0.09367485815662278
134 0.09452100482668598
135 0.09452100482668598
136 0.09452100482668598
137 0.09452100482668598
138 0.09452100482668598
139 0.09452100482668598
140 0.09452100482668598
141 0.09452100482668598
142 0.09452100482668598
143 0.09452100482668598
144 0.09452100482668598
145 0.09452100482668598
146 0.09452100482668598
147 0.09452100482668598
148 0.09535046654864512
149 0.09535046654864512
150 0.09535046654864512
151 0.09535046654864512
152 0.09535046654864512
153 0.09617449294856237
154 0.09699746182850005
155 0.09699746182850005
156 0.09699746182850005
157 0.09699746182850005
158 0.09699746182850005
159 0.09699746182850005
160 0.09699746182850005
161 0.09699746182850005
162 0.09699746182850005
163 0.09699746182850005
164 0.09699746182850005
165 0.09699746182850005
166 0.09699746182850005
167 0.09699746182850005
168 0.09699746182850005
169 0.09699746182850005
170 0.09699746182850005
171 0.09699746182850005
172 0.09699746182850005
173 0.09699746182850005
174 0.09699746182850005
175 0.09699746182850005
176 0.09699746182850005
177 0.0985994515215225
178 0.0985994515215225
179 0.0985994515215225
180 0.0985994515215225
181 0.0985994515215225
182 0.0985994515215225
183 0.0985994515215225
184 0.0985994515215225
185 0.0985994515215225
186 0.09939289364316903
187 0.09939289364316903
188 0.09939289364316903
189 0.09939289364316903
190 0.10018313847264744
191 0.10097259840096301
192 0.10097259840096301
193 0.10097259840096301
194 0.10097259840096301
195 0.10175897425436779
196 0.10175897425436779
197 0.10175897425436779
198 0.10175897425436779
199 0.10175897425436779
200 0.10175897425436779
201 0.10175897425436779
202 0.10175897425436779
203 0.10175897425436779
204 0.10175897425436779
205 0.10175897425436779
206 0.10175897425436779
207 0.10175897425436779
208 0.10175897425436779
209 0.10175897425436779
210 0.10253451460241225
211 0.10253451460241225
212 0.10253451460241225
213 0.10253451460241225
214 0.10253451460241225
215 0.10253451460241225
216 0.10253451460241225
217 0.10253451460241225
218 0.10253451460241225
219 0.10253451460241225
220 0.10253451460241225
221 0.10253451460241225
222 0.10253451460241225
223 0.10253451460241225
224 0.10253451460241225
225 0.10253451460241225
226 0.10253451460241225
227 0.10253451460241225
228 0.10329837074315806
229 0.10329837074315806
230 0.10329837074315806
231 0.10329837074315806
232 0.10329837074315806
233 0.10329837074315806
234 0.10329837074315806
235 0.10405801746502512
236 0.10481707676803034
237 0.10481707676803034
238 0.10481707676803034
239 0.10481707676803034
240 0.10481707676803034
241 0.10481707676803034
242 0.10481707676803034
243 0.10481707676803034
244 0.10481707676803034
245 0.10481707676803034
246 0.10481707676803034
247 0.10481707676803034
248 0.10481707676803034
249 0.10481707676803034
250 0.10481707676803034
251 0.10481707676803034
252 0.10481707676803034
253 0.10481707676803034
254 0.10481707676803034
255 0.10481707676803034
256 0.10481707676803034
257 0.10481707676803034
258 0.10481707676803034
259 0.10481707676803034
260 0.10481707676803034
261 0.10481707676803034
262 0.10481707676803034
263 0.10481707676803034
264 0.10481707676803034
265 0.10481707676803034
266 0.10481707676803034
267 0.10481707676803034
268 0.10481707676803034
269 0.10481707676803034
270 0.10481707676803034
271 0.10481707676803034
272 0.10481707676803034
273 0.10481707676803034
274 0.10481707676803034
275 0.10481707676803034
276 0.10481707676803034
277 0.10481707676803034
278 0.10481707676803034
279 0.10481707676803034
280 0.10481707676803034
281 0.10481707676803034
282 0.10481707676803034
283 0.10481707676803034
284 0.10481707676803034
285 0.10481707676803034
286 0.10481707676803034
287 0.10481707676803034
288 0.10481707676803034
289 0.10481707676803034
290 0.10481707676803034
291 0.10481707676803034
292 0.10481707676803034
293 0.10481707676803034
294 0.10554691673733732
295 0.10700572859371892
296 0.10773470245802043
297 0.10773470245802043
298 0.10773470245802043
299 0.10773470245802043
300 0.10846196752334739
301 0.10846196752334739
302 0.10846196752334739
303 0.10846196752334739
304 0.10846196752334739
305 0.10846196752334739
306 0.10846196752334739
307 0.1113593564531902
308 0.1113593564531902
309 0.1113593564531902
310 0.1113593564531902
311 0.1113593564531902
312 0.1113593564531902
313 0.1113593564531902
314 0.1113593564531902
315 0.11208047664334099
316 0.1128012011985588
317 0.1128012011985588
318 0.1128012011985588
319 0.1128012011985588
320 0.1128012011985588
321 0.1128012011985588
322 0.1128012011985588
323 0.1128012011985588
324 0.1128012011985588
325 0.1128012011985588
326 0.1128012011985588
327 0.1128012011985588
328 0.1128012011985588
329 0.1128012011985588
330 0.1128012011985588
331 0.1128012011985588
332 0.1128012011985588
333 0.1128012011985588
334 0.1128012011985588
335 0.1128012011985588
336 0.11422749768580463
337 0.11422749768580463
338 0.11636476948962561
339 0.11707683341881736
340 0.11707683341881736
341 0.11707683341881736
342 0.11707683341881736
343 0.11707683341881736
344 0.11707683341881736
345 0.11707683341881736
346 0.11707683341881736
347 0.11707683341881736
348 0.11707683341881736
349 0.11707683341881736
350 0.11707683341881736
351 0.11707683341881736
352 0.11707683341881736
353 0.11707683341881736
354 0.11707683341881736
355 0.11707683341881736
356 0.11707683341881736
357 0.11707683341881736
358 0.11707683341881736
359 0.11707683341881736
360 0.11707683341881736
361 0.11707683341881736
362 0.11707683341881736
363 0.11707683341881736
364 0.11707683341881736
365 0.11707683341881736
366 0.11707683341881736
367 0.11707683341881736
368 0.11707683341881736
369 0.11707683341881736
370 0.11707683341881736
371 0.11707683341881736
372 0.11707683341881736
373 0.11707683341881736
374 0.11707683341881736
375 0.11707683341881736
376 0.11777649801263809
377 0.11777649801263809
378 0.11777649801263809
379 0.11777649801263809
380 0.11777649801263809
381 0.11777649801263809
382 0.11777649801263809
383 0.11777649801263809
384 0.11777649801263809
385 0.11777649801263809
386 0.11777649801263809
387 0.11777649801263809
388 0.11777649801263809
389 0.11777649801263809
390 0.11777649801263809
391 0.11777649801263809
392 0.11847129449749322
393 0.11847129449749322
394 0.11847129449749322
395 0.11847129449749322
396 0.11916491517205094
397 0.11916491517205094
398 0.11916491517205094
399 0.11916491517205094
400 0.11916491517205094
401 0.11916491517205094
402 0.11916491517205094
403 0.11916491517205094
404 0.11916491517205094
405 0.11916491517205094
406 0.11916491517205094
407 0.11916491517205094
408 0.11916491517205094
409 0.11916491517205094
410 0.11916491517205094
411 0.11916491517205094
412 0.11916491517205094
413 0.11916491517205094
414 0.11916491517205094
415 0.11916491517205094
416 0.11916491517205094
417 0.11916491517205094
418 0.11916491517205094
419 0.11916491517205094
420 0.11916491517205094
421 0.11916491517205094
422 0.11916491517205094
423 0.11916491517205094
424 0.11916491517205094
425 0.11916491517205094
426 0.11916491517205094
427 0.11916491517205094
428 0.11916491517205094
429 0.11916491517205094
430 0.11916491517205094
431 0.11916491517205094
432 0.11916491517205094
433 0.11916491517205094
434 0.11916491517205094
435 0.11916491517205094
436 0.11916491517205094
437 0.11916491517205094
438 0.11916491517205094
439 0.11916491517205094
440 0.11916491517205094
441 0.11916491517205094
442 0.11916491517205094
443 0.11916491517205094
444 0.11916491517205094
445 0.11916491517205094
446 0.11916491517205094
447 0.11916491517205094
448 0.11916491517205094
449 0.11916491517205094
450 0.11916491517205094
451 0.11916491517205094
452 0.11916491517205094
453 0.11916491517205094
454 0.11916491517205094
455 0.11916491517205094
456 0.11916491517205094
457 0.11916491517205094
458 0.11916491517205094
459 0.11916491517205094
460 0.11916491517205094
461 0.11916491517205094
462 0.11916491517205094
463 0.11916491517205094
464 0.11916491517205094
465 0.11916491517205094
466 0.11916491517205094
467 0.11916491517205094
468 0.11916491517205094
469 0.11916491517205094
470 0.11916491517205094
471 0.11916491517205094
472 0.11916491517205094
473 0.11916491517205094
474 0.11916491517205094
475 0.11916491517205094
476 0.11916491517205094
477 0.11916491517205094
478 0.11916491517205094
479 0.11916491517205094
480 0.11916491517205094
481 0.11916491517205094
482 0.11916491517205094
483 0.11916491517205094
484 0.11916491517205094
485 0.11916491517205094
486 0.11916491517205094
487 0.11916491517205094
488 0.11916491517205094
489 0.11916491517205094
490 0.11916491517205094
491 0.11916491517205094
492 0.11916491517205094
493 0.11916491517205094
494 0.11916491517205094
495 0.11916491517205094
496 0.11916491517205094
497 0.11916491517205094
498 0.11916491517205094
499 0.11916491517205094
500 0.11916491517205094
501 0.11916491517205094
502 0.11916491517205094
503 0.11916491517205094
504 0.11983172261978883
505 0.121831509406556
506 0.121831509406556
507 0.121831509406556
508 0.121831509406556
509 0.121831509406556
510 0.121831509406556
511 0.121831509406556
512 0.121831509406556
513 0.121831509406556
514 0.121831509406556
515 0.121831509406556
516 0.121831509406556
517 0.121831509406556
518 0.121831509406556
519 0.121831509406556
520 0.121831509406556
521 0.121831509406556
522 0.121831509406556
523 0.121831509406556
524 0.121831509406556
525 0.121831509406556
526 0.121831509406556
527 0.121831509406556
528 0.121831509406556
529 0.121831509406556
530 0.121831509406556
531 0.121831509406556
532 0.121831509406556
533 0.121831509406556
534 0.121831509406556
535 0.121831509406556
536 0.121831509406556
537 0.121831509406556
538 0.121831509406556
539 0.121831509406556
540 0.121831509406556
541 0.121831509406556
542 0.121831509406556
543 0.121831509406556
544 0.121831509406556
545 0.121831509406556
546 0.121831509406556
547 0.121831509406556
548 0.121831509406556
549 0.121831509406556
550 0.121831509406556
551 0.121831509406556
552 0.121831509406556
553 0.121831509406556
554 0.121831509406556
555 0.121831509406556
556 0.121831509406556
557 0.121831509406556
558 0.121831509406556
559 0.121831509406556
560 0.121831509406556
561 0.121831509406556
562 0.121831509406556
563 0.121831509406556
564 0.121831509406556
565 0.1251055650317565
566 0.12576019385020218
567 0.12576019385020218
568 0.12576019385020218
569 0.12576019385020218
570 0.12576019385020218
571 0.12576019385020218
572 0.12576019385020218
573 0.12576019385020218
574 0.12576019385020218
575 0.12576019385020218
576 0.12576019385020218
577 0.12576019385020218
578 0.12576019385020218
579 0.12576019385020218
580 0.12576019385020218
581 0.12576019385020218
582 0.12576019385020218
583 0.12576019385020218
584 0.12576019385020218
585 0.12576019385020218
586 0.12641126298904085
587 0.12641126298904085
588 0.12641126298904085
589 0.12706181192372284
590 0.12706181192372284
591 0.12706181192372284
592 0.12706181192372284
593 0.12706181192372284
594 0.12706181192372284
595 0.12706181192372284
596 0.12706181192372284
597 0.12706181192372284
598 0.12706181192372284
599 0.12706181192372284
600 0.12706181192372284
601 0.12706181192372284
602 0.12706181192372284
603 0.12706181192372284
604 0.12706181192372284
605 0.12706181192372284
606 0.12706181192372284
607 0.12706181192372284
608 0.12706181192372284
609 0.12706181192372284
610 0.127708814135215
611 0.127708814135215
612 0.12835548691885212
613 0.12835548691885212
614 0.12835548691885212
615 0.12835548691885212
616 0.12835548691885212
617 0.12835548691885212
618 0.12835548691885212
619 0.12835548691885212
620 0.12835548691885212
621 0.12835548691885212
622 0.12835548691885212
623 0.12835548691885212
624 0.12835548691885212
625 0.12835548691885212
626 0.12835548691885212
627 0.12835548691885212
628 0.12835548691885212
629 0.12835548691885212
630 0.12835548691885212
631 0.12835548691885212
632 0.12835548691885212
633 0.12835548691885212
634 0.12835548691885212
635 0.12835548691885212
636 0.12835548691885212
637 0.12835548691885212
638 0.12835548691885212
639 0.12835548691885212
640 0.12835548691885212
641 0.12835548691885212
642 0.12835548691885212
643 0.12835548691885212
644 0.12835548691885212
645 0.12835548691885212
646 0.12835548691885212
647 0.12835548691885212
648 0.12835548691885212
649 0.12835548691885212
650 0.12835548691885212
651 0.12835548691885212
652 0.12835548691885212
653 0.12835548691885212
654 0.12835548691885212
655 0.12835548691885212
656 0.12899525018532668
657 0.12899525018532668
658 0.12899525018532668
659 0.12899525018532668
660 0.12899525018532668
661 0.12899525018532668
662 0.12899525018532668
663 0.12899525018532668
664 0.12899525018532668
665 0.12899525018532668
666 0.12899525018532668
667 0.12899525018532668
668 0.12899525018532668
669 0.12899525018532668
670 0.12899525018532668
671 0.12899525018532668
672 0.12899525018532668
673 0.12899525018532668
674 0.12899525018532668
675 0.12899525018532668
676 0.12899525018532668
677 0.12899525018532668
678 0.12899525018532668
679 0.12899525018532668
680 0.12899525018532668
681 0.12899525018532668
682 0.12899525018532668
683 0.12899525018532668
684 0.12899525018532668
685 0.12899525018532668
686 0.12899525018532668
687 0.12899525018532668
688 0.12899525018532668
689 0.12899525018532668
690 0.12899525018532668
691 0.12899525018532668
692 0.12899525018532668
693 0.12899525018532668
694 0.12899525018532668
695 0.12899525018532668
696 0.12899525018532668
697 0.12899525018532668
698 0.12899525018532668
699 0.12899525018532668
700 0.12899525018532668
701 0.12899525018532668
702 0.12899525018532668
703 0.12899525018532668
704 0.12899525018532668
705 0.12899525018532668
706 0.12899525018532668
707 0.12899525018532668
708 0.12899525018532668
709 0.12899525018532668
710 0.12899525018532668
711 0.12899525018532668
712 0.12899525018532668
713 0.12899525018532668
714 0.12899525018532668
715 0.12899525018532668
716 0.12899525018532668
717 0.12899525018532668
718 0.12899525018532668
719 0.12899525018532668
720 0.12899525018532668
721 0.12899525018532668
722 0.12899525018532668
723 0.12899525018532668
724 0.12899525018532668
725 0.12899525018532668
726 0.12899525018532668
727 0.12899525018532668
728 0.12899525018532668
729 0.12899525018532668
730 0.12899525018532668
731 0.12899525018532668
732 0.12899525018532668
733 0.12899525018532668
734 0.12899525018532668
735 0.12899525018532668
736 0.12899525018532668
737 0.12899525018532668
738 0.12899525018532668
739 0.12899525018532668
740 0.12899525018532668
741 0.12899525018532668
742 0.12899525018532668
743 0.12899525018532668
744 0.12899525018532668
745 0.12899525018532668
746 0.12899525018532668
747 0.12899525018532668
748 0.12899525018532668
749 0.12899525018532668
750 0.12899525018532668
751 0.12899525018532668
752 0.12899525018532668
753 0.12899525018532668
754 0.12899525018532668
755 0.12899525018532668
756 0.12899525018532668
757 0.12899525018532668
758 0.12899525018532668
759 0.12899525018532668
760 0.12899525018532668
761 0.12899525018532668
762 0.12899525018532668
763 0.12899525018532668
764 0.12899525018532668
765 0.12899525018532668
766 0.12899525018532668
767 0.12899525018532668
768 0.12899525018532668
769 0.12899525018532668
770 0.12899525018532668
771 0.12899525018532668
772 0.12899525018532668
773 0.12899525018532668
774 0.12899525018532668
775 0.12899525018532668
776 0.12899525018532668
777 0.12899525018532668
778 0.12899525018532668
779 0.12899525018532668
780 0.12899525018532668
781 0.12899525018532668
782 0.12899525018532668
783 0.12899525018532668
784 0.12899525018532668
785 0.12899525018532668
786 0.12899525018532668
787 0.12899525018532668
788 0.12899525018532668
789 0.12899525018532668
790 0.12899525018532668
791 0.12899525018532668
792 0.12899525018532668
793 0.12899525018532668
794 0.12899525018532668
795 0.12899525018532668
796 0.12899525018532668
797 0.12899525018532668
798 0.12899525018532668
799 0.12899525018532668
800 0.12899525018532668
801 0.12899525018532668
802 0.12899525018532668
803 0.12899525018532668
804 0.12899525018532668
805 0.12899525018532668
806 0.12899525018532668
807 0.12899525018532668
808 0.12899525018532668
809 0.12899525018532668
810 0.12899525018532668
811 0.12899525018532668
812 0.12899525018532668
813 0.12899525018532668
814 0.12899525018532668
815 0.12899525018532668
816 0.12899525018532668
817 0.12899525018532668
818 0.12899525018532668
819 0.12899525018532668
820 0.12899525018532668
821 0.12899525018532668
822 0.12899525018532668
823 0.12899525018532668
824 0.12899525018532668
825 0.12899525018532668
826 0.12899525018532668
827 0.12899525018532668
828 0.12899525018532668
829 0.12899525018532668
830 0.12899525018532668
831 0.12899525018532668
832 0.12899525018532668
833 0.12899525018532668
834 0.12899525018532668
835 0.12899525018532668
836 0.12899525018532668
837 0.12899525018532668
838 0.12899525018532668
839 0.12899525018532668
840 0.12899525018532668
841 0.12899525018532668
842 0.12899525018532668
843 0.12899525018532668
844 0.12899525018532668
845 0.12899525018532668
846 0.12899525018532668
847 0.12899525018532668
848 0.12899525018532668
849 0.12899525018532668
850 0.12899525018532668
851 0.12961037114791346
852 0.12961037114791346
853 0.12961037114791346
854 0.12961037114791346
855 0.12961037114791346
856 0.12961037114791346
857 0.12961037114791346
858 0.12961037114791346
859 0.12961037114791346
860 0.12961037114791346
861 0.12961037114791346
862 0.12961037114791346
863 0.12961037114791346
864 0.12961037114791346
865 0.12961037114791346
866 0.12961037114791346
867 0.12961037114791346
868 0.12961037114791346
869 0.12961037114791346
870 0.12961037114791346
871 0.12961037114791346
872 0.12961037114791346
873 0.13022317679753173
874 0.13022317679753173
875 0.13022317679753173
876 0.13022317679753173
877 0.13022317679753173
878 0.13022317679753173
879 0.13022317679753173
880 0.13022317679753173
881 0.13022317679753173
882 0.13022317679753173
883 0.13022317679753173
884 0.13022317679753173
885 0.13022317679753173
886 0.13022317679753173
887 0.13022317679753173
888 0.13022317679753173
889 0.13022317679753173
890 0.13022317679753173
891 0.13022317679753173
892 0.13022317679753173
893 0.13022317679753173
894 0.13022317679753173
895 0.13022317679753173
896 0.13022317679753173
897 0.13022317679753173
898 0.13022317679753173
899 0.13022317679753173
900 0.13022317679753173
901 0.13022317679753173
902 0.13022317679753173
903 0.13022317679753173
904 0.13022317679753173
905 0.1308327461850718
906 0.1308327461850718
907 0.1308327461850718
908 0.1308327461850718
909 0.1308327461850718
910 0.1308327461850718
911 0.1308327461850718
912 0.1308327461850718
913 0.1308327461850718
914 0.1308327461850718
915 0.1308327461850718
916 0.1308327461850718
917 0.1308327461850718
918 0.1308327461850718
919 0.1308327461850718
920 0.1308327461850718
921 0.1308327461850718
922 0.1308327461850718
923 0.1308327461850718
924 0.1308327461850718
925 0.1308327461850718
926 0.1308327461850718
927 0.1308327461850718
928 0.1308327461850718
929 0.1308327461850718
930 0.1308327461850718
931 0.1308327461850718
932 0.1308327461850718
933 0.1308327461850718
934 0.1308327461850718
935 0.1308327461850718
936 0.1308327461850718
937 0.1308327461850718
938 0.1308327461850718
939 0.1308327461850718
940 0.1308327461850718
941 0.1308327461850718
942 0.1308327461850718
943 0.1308327461850718
944 0.1308327461850718
945 0.1308327461850718
946 0.1308327461850718
947 0.1308327461850718
948 0.1308327461850718
949 0.1308327461850718
950 0.1308327461850718
951 0.1308327461850718
952 0.1308327461850718
953 0.1308327461850718
954 0.1308327461850718
955 0.1308327461850718
956 0.1308327461850718
957 0.1308327461850718
958 0.1308327461850718
959 0.13143717639395597
960 0.13143717639395597
961 0.13143717639395597
962 0.13143717639395597
963 0.13143717639395597
964 0.13143717639395597
965 0.13143717639395597
966 0.13143717639395597
967 0.13143717639395597
968 0.13143717639395597
969 0.13143717639395597
970 0.13143717639395597
971 0.13143717639395597
972 0.13143717639395597
973 0.13143717639395597
974 0.13143717639395597
975 0.13143717639395597
976 0.13143717639395597
977 0.13143717639395597
978 0.13203988645686873
979 0.13203988645686873
980 0.13203988645686873
981 0.13203988645686873
982 0.13203988645686873
983 0.13203988645686873
984 0.13203988645686873
985 0.13203988645686873
986 0.13203988645686873
987 0.13203988645686873
988 0.13203988645686873
989 0.13203988645686873
990 0.13203988645686873
991 0.13203988645686873
992 0.13203988645686873
993 0.13203988645686873
994 0.13203988645686873
995 0.13203988645686873
996 0.13203988645686873
997 0.13203988645686873
998 0.13203988645686873
999 0.13203988645686873
1000 0.13203988645686873

==> data/mean-ndcg-oe-sanitizer-ubsan-1000-crash_class=libfuzzer_timeout.dat <==
1 0.013888888888888888
2 0.01973083105158757
3 0.01973083105158757
4 0.01973083105158757
5 0.021521816270266
6 0.021521816270266
7 0.021521816270266
8 0.021521816270266
9 0.022915473657599245
10 0.022915473657599245
11 0.022915473657599245
12 0.022915473657599245
13 0.022915473657599245
14 0.024100464513200245
15 0.02525787192060765
16 0.02525787192060765
17 0.026368114821386034
18 0.02963768306258934
19 0.02963768306258934
20 0.02963768306258934
21 0.02963768306258934
22 0.02963768306258934
23 0.02963768306258934
24 0.02963768306258934
25 0.030622618495706758
26 0.030622618495706758
27 0.030622618495706758
28 0.030622618495706758
29 0.030622618495706758
30 0.033426078031569245
31 0.033426078031569245
32 0.033426078031569245
33 0.033426078031569245
34 0.033426078031569245
35 0.033426078031569245
36 0.033426078031569245
37 0.033426078031569245
38 0.033426078031569245
39 0.033426078031569245
40 0.03429020956508287
41 0.03429020956508287
42 0.03429020956508287
43 0.03429020956508287
44 0.03429020956508287
45 0.03429020956508287
46 0.03429020956508287
47 0.03429020956508287
48 0.03511476323894404
49 0.03511476323894404
50 0.03511476323894404
51 0.03511476323894404
52 0.03511476323894404
53 0.03511476323894404
54 0.03511476323894404
55 0.03591196432132412
56 0.03591196432132412
57 0.03591196432132412
58 0.03591196432132412
59 0.03591196432132412
60 0.03591196432132412
61 0.03591196432132412
62 0.03591196432132412
63 0.03591196432132412
64 0.03668070342417568
65 0.03668070342417568
66 0.03668070342417568
67 0.03668070342417568
68 0.03668070342417568
69 0.03668070342417568
70 0.03668070342417568
71 0.03668070342417568
72 0.03668070342417568
73 0.03668070342417568
74 0.03668070342417568
75 0.03668070342417568
76 0.03668070342417568
77 0.03741727197912613
78 0.03741727197912613
79 0.03741727197912613
80 0.03741727197912613
81 0.03741727197912613
82 0.03814348389977168
83 0.03814348389977168
84 0.03814348389977168
85 0.03814348389977168
86 0.03814348389977168
87 0.03814348389977168
88 0.03814348389977168
89 0.03814348389977168
90 0.03814348389977168
91 0.03814348389977168
92 0.03814348389977168
93 0.03814348389977168
94 0.03814348389977168
95 0.03814348389977168
96 0.03814348389977168
97 0.03884338302440954
98 0.03884338302440954
99 0.03884338302440954
100 0.03884338302440954
101 0.03884338302440954
102 0.03884338302440954
103 0.03884338302440954
104 0.03884338302440954
105 0.03884338302440954
106 0.03884338302440954
107 0.03884338302440954
108 0.03884338302440954
109 0.03884338302440954
110 0.03884338302440954
111 0.03884338302440954
112 0.03884338302440954
113 0.03884338302440954
114 0.03884338302440954
115 0.03884338302440954
116 0.03884338302440954
117 0.03884338302440954
118 0.03884338302440954
119 0.03884338302440954
120 0.03951251456681207
121 0.03951251456681207
122 0.03951251456681207
123 0.03951251456681207
124 0.03951251456681207
125 0.04017604386195138
126 0.04017604386195138
127 0.04017604386195138
128 0.04017604386195138
129 0.04017604386195138
130 0.04017604386195138
131 0.04017604386195138
132 0.04017604386195138
133 0.04017604386195138
134 0.04017604386195138
135 0.04017604386195138
136 0.04017604386195138
137 0.04017604386195138
138 0.04017604386195138
139 0.04017604386195138
140 0.04017604386195138
141 0.04017604386195138
142 0.04017604386195138
143 0.04017604386195138
144 0.04017604386195138
145 0.04017604386195138
146 0.04017604386195138
147 0.04017604386195138
148 0.040817340656243865
149 0.040817340656243865
150 0.040817340656243865
151 0.040817340656243865
152 0.040817340656243865
153 0.040817340656243865
154 0.040817340656243865
155 0.040817340656243865
156 0.040817340656243865
157 0.040817340656243865
158 0.040817340656243865
159 0.040817340656243865
160 0.040817340656243865
161 0.040817340656243865
162 0.040817340656243865
163 0.040817340656243865
164 0.040817340656243865
165 0.040817340656243865
166 0.040817340656243865
167 0.040817340656243865
168 0.040817340656243865
169 0.040817340656243865
170 0.040817340656243865
171 0.040817340656243865
172 0.040817340656243865
173 0.040817340656243865
174 0.040817340656243865
175 0.040817340656243865
176 0.040817340656243865
177 0.040817340656243865
178 0.040817340656243865
179 0.040817340656243865
180 0.040817340656243865
181 0.040817340656243865
182 0.040817340656243865
183 0.040817340656243865
184 0.040817340656243865
185 0.040817340656243865
186 0.040817340656243865
187 0.040817340656243865
188 0.040817340656243865
189 0.040817340656243865
190 0.040817340656243865
191 0.040817340656243865
192 0.040817340656243865
193 0.040817340656243865
194 0.040817340656243865
195 0.040817340656243865
196 0.040817340656243865
197 0.040817340656243865
198 0.040817340656243865
199 0.040817340656243865
200 0.040817340656243865
201 0.040817340656243865
202 0.040817340656243865
203 0.040817340656243865
204 0.040817340656243865
205 0.040817340656243865
206 0.040817340656243865
207 0.04141855692428672
208 0.04141855692428672
209 0.04141855692428672
210 0.04141855692428672
211 0.04141855692428672
212 0.04141855692428672
213 0.04141855692428672
214 0.04141855692428672
215 0.04141855692428672
216 0.04141855692428672
217 0.04141855692428672
218 0.04141855692428672
219 0.04141855692428672
220 0.04141855692428672
221 0.04141855692428672
222 0.04141855692428672
223 0.04141855692428672
224 0.04141855692428672
225 0.04141855692428672
226 0.04141855692428672
227 0.04141855692428672
228 0.04141855692428672
229 0.04141855692428672
230 0.04141855692428672
231 0.04141855692428672
232 0.04141855692428672
233 0.04141855692428672
234 0.04141855692428672
235 0.04141855692428672
236 0.04141855692428672
237 0.04141855692428672
238 0.04141855692428672
239 0.04141855692428672
240 0.04141855692428672
241 0.04141855692428672
242 0.04141855692428672
243 0.04141855692428672
244 0.04141855692428672
245 0.04141855692428672
246 0.04141855692428672
247 0.04141855692428672
248 0.04141855692428672
249 0.04141855692428672
250 0.04141855692428672
251 0.04141855692428672
252 0.04141855692428672
253 0.04141855692428672
254 0.04141855692428672
255 0.04141855692428672
256 0.04141855692428672
257 0.04141855692428672
258 0.04141855692428672
259 0.04141855692428672
260 0.04141855692428672
261 0.04141855692428672
262 0.04141855692428672
263 0.04141855692428672
264 0.04141855692428672
265 0.04141855692428672
266 0.04141855692428672
267 0.04141855692428672
268 0.04141855692428672
269 0.04141855692428672
270 0.04141855692428672
271 0.04141855692428672
272 0.04141855692428672
273 0.04141855692428672
274 0.04141855692428672
275 0.04141855692428672
276 0.04141855692428672
277 0.04141855692428672
278 0.04141855692428672
279 0.04141855692428672
280 0.04141855692428672
281 0.04141855692428672
282 0.04141855692428672
283 0.04141855692428672
284 0.04141855692428672
285 0.04141855692428672
286 0.04141855692428672
287 0.04141855692428672
288 0.04141855692428672
289 0.04141855692428672
290 0.04141855692428672
291 0.04141855692428672
292 0.04141855692428672
293 0.04141855692428672
294 0.04141855692428672
295 0.04198249576691571
296 0.04198249576691571
297 0.04198249576691571
298 0.04198249576691571
299 0.04198249576691571
300 0.04198249576691571
301 0.04198249576691571
302 0.04198249576691571
303 0.04198249576691571
304 0.04198249576691571
305 0.04198249576691571
306 0.04198249576691571
307 0.04198249576691571
308 0.04198249576691571
309 0.04198249576691571
310 0.04198249576691571
311 0.04198249576691571
312 0.04198249576691571
313 0.04198249576691571
314 0.04198249576691571
315 0.04198249576691571
316 0.04198249576691571
317 0.04198249576691571
318 0.04198249576691571
319 0.04198249576691571
320 0.04198249576691571
321 0.04198249576691571
322 0.04198249576691571
323 0.04198249576691571
324 0.042537321444326995
325 0.042537321444326995
326 0.042537321444326995
327 0.042537321444326995
328 0.042537321444326995
329 0.042537321444326995
330 0.042537321444326995
331 0.042537321444326995
332 0.042537321444326995
333 0.042537321444326995
334 0.042537321444326995
335 0.042537321444326995
336 0.042537321444326995
337 0.042537321444326995
338 0.042537321444326995
339 0.042537321444326995
340 0.042537321444326995
341 0.042537321444326995
342 0.042537321444326995
343 0.042537321444326995
344 0.042537321444326995
345 0.042537321444326995
346 0.042537321444326995
347 0.042537321444326995
348 0.042537321444326995
349 0.042537321444326995
350 0.042537321444326995
351 0.042537321444326995
352 0.042537321444326995
353 0.042537321444326995
354 0.042537321444326995
355 0.042537321444326995
356 0.042537321444326995
357 0.042537321444326995
358 0.042537321444326995
359 0.042537321444326995
360 0.042537321444326995
361 0.042537321444326995
362 0.042537321444326995
363 0.042537321444326995
364 0.042537321444326995
365 0.042537321444326995
366 0.042537321444326995
367 0.042537321444326995
368 0.042537321444326995
369 0.042537321444326995
370 0.042537321444326995
371 0.042537321444326995
372 0.042537321444326995
373 0.042537321444326995
374 0.04307875130370998
375 0.04307875130370998
376 0.04307875130370998
377 0.04307875130370998
378 0.04307875130370998
379 0.04307875130370998
380 0.04307875130370998
381 0.04307875130370998
382 0.04307875130370998
383 0.04307875130370998
384 0.04307875130370998
385 0.04307875130370998
386 0.04307875130370998
387 0.04307875130370998
388 0.04307875130370998
389 0.04307875130370998
390 0.04307875130370998
391 0.04307875130370998
392 0.04307875130370998
393 0.04307875130370998
394 0.04307875130370998
395 0.04307875130370998
396 0.04307875130370998
397 0.04307875130370998
398 0.04307875130370998
399 0.04307875130370998
400 0.04307875130370998
401 0.04307875130370998
402 0.04307875130370998
403 0.04307875130370998
404 0.04307875130370998
405 0.04307875130370998
406 0.04307875130370998
407 0.04307875130370998
408 0.04307875130370998
409 0.04307875130370998
410 0.04307875130370998
411 0.04307875130370998
412 0.04307875130370998
413 0.04307875130370998
414 0.04307875130370998
415 0.04307875130370998
416 0.04307875130370998
417 0.04307875130370998
418 0.04307875130370998
419 0.04307875130370998
420 0.04307875130370998
421 0.04307875130370998
422 0.04307875130370998
423 0.04307875130370998
424 0.04307875130370998
425 0.04307875130370998
426 0.04307875130370998
427 0.04307875130370998
428 0.04307875130370998
429 0.04307875130370998
430 0.04307875130370998
431 0.04307875130370998
432 0.04307875130370998
433 0.04307875130370998
434 0.04307875130370998
435 0.04307875130370998
436 0.04307875130370998
437 0.04307875130370998
438 0.04307875130370998
439 0.04307875130370998
440 0.04307875130370998
441 0.04307875130370998
442 0.04307875130370998
443 0.04307875130370998
444 0.04307875130370998
445 0.04307875130370998
446 0.04307875130370998
447 0.04307875130370998
448 0.04307875130370998
449 0.04307875130370998
450 0.04307875130370998
451 0.04307875130370998
452 0.04360345230545652
453 0.04360345230545652
454 0.04360345230545652
455 0.04360345230545652
456 0.04360345230545652
457 0.04360345230545652
458 0.04360345230545652
459 0.04360345230545652
460 0.04360345230545652
461 0.04360345230545652
462 0.04360345230545652
463 0.04360345230545652
464 0.04360345230545652
465 0.04360345230545652
466 0.04360345230545652
467 0.04360345230545652
468 0.04360345230545652
469 0.04360345230545652
470 0.04360345230545652
471 0.04360345230545652
472 0.04360345230545652
473 0.04360345230545652
474 0.04360345230545652
475 0.04360345230545652
476 0.04360345230545652
477 0.04412358475204906
478 0.04412358475204906
479 0.04412358475204906
480 0.04412358475204906
481 0.04412358475204906
482 0.04412358475204906
483 0.04412358475204906
484 0.04412358475204906
485 0.04412358475204906
486 0.04464214935449462
487 0.04464214935449462
488 0.04464214935449462
489 0.04464214935449462
490 0.04464214935449462
491 0.04464214935449462
492 0.04464214935449462
493 0.04464214935449462
494 0.04464214935449462
495 0.04464214935449462
496 0.04464214935449462
497 0.04464214935449462
498 0.04464214935449462
499 0.04464214935449462
500 0.04464214935449462
501 0.04464214935449462
502 0.04464214935449462
503 0.04464214935449462
504 0.04464214935449462
505 0.04464214935449462
506 0.04464214935449462
507 0.04464214935449462
508 0.04464214935449462
509 0.04464214935449462
510 0.04464214935449462
511 0.04464214935449462
512 0.04464214935449462
513 0.04464214935449462
514 0.04464214935449462
515 0.04464214935449462
516 0.04464214935449462
517 0.04464214935449462
518 0.04464214935449462
519 0.04464214935449462
520 0.04464214935449462
521 0.04464214935449462
522 0.04464214935449462
523 0.04464214935449462
524 0.04464214935449462
525 0.04464214935449462
526 0.04464214935449462
527 0.04464214935449462
528 0.04464214935449462
529 0.04464214935449462
530 0.04464214935449462
531 0.04464214935449462
532 0.04464214935449462
533 0.04464214935449462
534 0.04464214935449462
535 0.04464214935449462
536 0.04464214935449462
537 0.04464214935449462
538 0.04464214935449462
539 0.04464214935449462
540 0.04464214935449462
541 0.04464214935449462
542 0.04464214935449462
543 0.04464214935449462
544 0.04464214935449462
545 0.04464214935449462
546 0.04464214935449462
547 0.04464214935449462
548 0.04464214935449462
549 0.04464214935449462
550 0.04464214935449462
551 0.04464214935449462
552 0.04464214935449462
553 0.04464214935449462
554 0.04464214935449462
555 0.04464214935449462
556 0.04464214935449462
557 0.04464214935449462
558 0.04464214935449462
559 0.04464214935449462
560 0.04464214935449462
561 0.04464214935449462
562 0.04464214935449462
563 0.04464214935449462
564 0.04464214935449462
565 0.04464214935449462
566 0.04464214935449462
567 0.04464214935449462
568 0.04464214935449462
569 0.04464214935449462
570 0.04464214935449462
571 0.04464214935449462
572 0.04464214935449462
573 0.04464214935449462
574 0.04464214935449462
575 0.04464214935449462
576 0.04464214935449462
577 0.04464214935449462
578 0.04464214935449462
579 0.04464214935449462
580 0.04464214935449462
581 0.04464214935449462
582 0.04464214935449462
583 0.04464214935449462
584 0.04464214935449462
585 0.04464214935449462
586 0.04464214935449462
587 0.04464214935449462
588 0.04464214935449462
589 0.04464214935449462
590 0.04464214935449462
591 0.04464214935449462
592 0.04464214935449462
593 0.04464214935449462
594 0.04464214935449462
595 0.04464214935449462
596 0.04464214935449462
597 0.04464214935449462
598 0.04464214935449462
599 0.04464214935449462
600 0.04464214935449462
601 0.04464214935449462
602 0.04464214935449462
603 0.04464214935449462
604 0.04464214935449462
605 0.04464214935449462
606 0.04464214935449462
607 0.04464214935449462
608 0.04464214935449462
609 0.04464214935449462
610 0.04464214935449462
611 0.04464214935449462
612 0.04464214935449462
613 0.04464214935449462
614 0.04464214935449462
615 0.04464214935449462
616 0.04464214935449462
617 0.04464214935449462
618 0.04464214935449462
619 0.04464214935449462
620 0.04464214935449462
621 0.04464214935449462
622 0.04464214935449462
623 0.04464214935449462
624 0.04464214935449462
625 0.04464214935449462
626 0.04464214935449462
627 0.04464214935449462
628 0.04464214935449462
629 0.04464214935449462
630 0.04464214935449462
631 0.04464214935449462
632 0.04464214935449462
633 0.04464214935449462
634 0.04464214935449462
635 0.04464214935449462
636 0.04464214935449462
637 0.04464214935449462
638 0.04464214935449462
639 0.04464214935449462
640 0.04464214935449462
641 0.04464214935449462
642 0.04464214935449462
643 0.04464214935449462
644 0.04464214935449462
645 0.04464214935449462
646 0.04464214935449462
647 0.04464214935449462
648 0.04464214935449462
649 0.04464214935449462
650 0.04464214935449462
651 0.04464214935449462
652 0.04464214935449462
653 0.04464214935449462
654 0.04464214935449462
655 0.04464214935449462
656 0.04464214935449462
657 0.04464214935449462
658 0.04464214935449462
659 0.04464214935449462
660 0.04464214935449462
661 0.04464214935449462
662 0.04464214935449462
663 0.04464214935449462
664 0.04464214935449462
665 0.04464214935449462
666 0.04464214935449462
667 0.04464214935449462
668 0.04464214935449462
669 0.04464214935449462
670 0.04464214935449462
671 0.04464214935449462
672 0.04464214935449462
673 0.04464214935449462
674 0.04464214935449462
675 0.04464214935449462
676 0.04464214935449462
677 0.04464214935449462
678 0.04464214935449462
679 0.04464214935449462
680 0.04464214935449462
681 0.04464214935449462
682 0.04464214935449462
683 0.04464214935449462
684 0.04464214935449462
685 0.04464214935449462
686 0.04464214935449462
687 0.04464214935449462
688 0.04464214935449462
689 0.04464214935449462
690 0.04464214935449462
691 0.04464214935449462
692 0.04464214935449462
693 0.04464214935449462
694 0.04464214935449462
695 0.04464214935449462
696 0.04464214935449462
697 0.04464214935449462
698 0.04464214935449462
699 0.04464214935449462
700 0.04464214935449462
701 0.04464214935449462
702 0.04464214935449462
703 0.04464214935449462
704 0.04464214935449462
705 0.04464214935449462
706 0.04464214935449462
707 0.04464214935449462
708 0.04464214935449462
709 0.04464214935449462
710 0.04464214935449462
711 0.04464214935449462
712 0.04464214935449462
713 0.04464214935449462
714 0.04464214935449462
715 0.04464214935449462
716 0.04464214935449462
717 0.04464214935449462
718 0.04464214935449462
719 0.04464214935449462
720 0.04464214935449462
721 0.04464214935449462
722 0.04464214935449462
723 0.04464214935449462
724 0.04464214935449462
725 0.04464214935449462
726 0.04464214935449462
727 0.04464214935449462
728 0.04464214935449462
729 0.04464214935449462
730 0.04464214935449462
731 0.04464214935449462
732 0.04464214935449462
733 0.04464214935449462
734 0.04464214935449462
735 0.04464214935449462
736 0.04464214935449462
737 0.04464214935449462
738 0.04464214935449462
739 0.04464214935449462
740 0.04464214935449462
741 0.04464214935449462
742 0.04464214935449462
743 0.04464214935449462
744 0.04464214935449462
745 0.04464214935449462
746 0.04464214935449462
747 0.04464214935449462
748 0.04464214935449462
749 0.04464214935449462
750 0.04464214935449462
751 0.04464214935449462
752 0.04464214935449462
753 0.04464214935449462
754 0.04464214935449462
755 0.04464214935449462
756 0.04464214935449462
757 0.04464214935449462
758 0.04464214935449462
759 0.04464214935449462
760 0.04464214935449462
761 0.04464214935449462
762 0.04464214935449462
763 0.04464214935449462
764 0.04464214935449462
765 0.04464214935449462
766 0.04464214935449462
767 0.04464214935449462
768 0.04464214935449462
769 0.04464214935449462
770 0.04464214935449462
771 0.04464214935449462
772 0.04464214935449462
773 0.04464214935449462
774 0.04464214935449462
775 0.04464214935449462
776 0.04464214935449462
777 0.04464214935449462
778 0.04464214935449462
779 0.04464214935449462
780 0.04464214935449462
781 0.04464214935449462
782 0.04464214935449462
783 0.04464214935449462
784 0.04464214935449462
785 0.04464214935449462
786 0.04464214935449462
787 0.04464214935449462
788 0.04464214935449462
789 0.04464214935449462
790 0.04464214935449462
791 0.04464214935449462
792 0.04464214935449462
793 0.04464214935449462
794 0.04464214935449462
795 0.04464214935449462
796 0.04464214935449462
797 0.04464214935449462
798 0.04464214935449462
799 0.04464214935449462
800 0.04464214935449462
801 0.04464214935449462
802 0.04464214935449462
803 0.04464214935449462
804 0.04464214935449462
805 0.04464214935449462
806 0.04464214935449462
807 0.04464214935449462
808 0.04464214935449462
809 0.04464214935449462
810 0.04464214935449462
811 0.04464214935449462
812 0.04464214935449462
813 0.04464214935449462
814 0.04464214935449462
815 0.04464214935449462
816 0.04464214935449462
817 0.04464214935449462
818 0.04464214935449462
819 0.04464214935449462
820 0.04464214935449462
821 0.04464214935449462
822 0.04464214935449462
823 0.04464214935449462
824 0.04464214935449462
825 0.04464214935449462
826 0.04464214935449462
827 0.04464214935449462
828 0.04464214935449462
829 0.04464214935449462
830 0.04464214935449462
831 0.04464214935449462
832 0.04464214935449462
833 0.04464214935449462
834 0.04464214935449462
835 0.04464214935449462
836 0.04464214935449462
837 0.04464214935449462
838 0.04464214935449462
839 0.04464214935449462
840 0.04464214935449462
841 0.04464214935449462
842 0.04464214935449462
843 0.04464214935449462
844 0.04464214935449462
845 0.04464214935449462
846 0.04464214935449462
847 0.04464214935449462
848 0.04464214935449462
849 0.04464214935449462
850 0.04464214935449462
851 0.04464214935449462
852 0.04464214935449462
853 0.04464214935449462
854 0.04464214935449462
855 0.04464214935449462
856 0.04464214935449462
857 0.04464214935449462
858 0.04464214935449462
859 0.04464214935449462
860 0.04464214935449462
861 0.04464214935449462
862 0.04464214935449462
863 0.04464214935449462
864 0.04464214935449462
865 0.04464214935449462
866 0.04464214935449462
867 0.04464214935449462
868 0.04464214935449462
869 0.04464214935449462
870 0.04464214935449462
871 0.04464214935449462
872 0.04464214935449462
873 0.04464214935449462
874 0.04464214935449462
875 0.04464214935449462
876 0.04464214935449462
877 0.04464214935449462
878 0.04464214935449462
879 0.04464214935449462
880 0.04464214935449462
881 0.04464214935449462
882 0.04464214935449462
883 0.04464214935449462
884 0.04464214935449462
885 0.04464214935449462
886 0.04464214935449462
887 0.04464214935449462
888 0.04464214935449462
889 0.04464214935449462
890 0.04464214935449462
891 0.04464214935449462
892 0.04464214935449462
893 0.04464214935449462
894 0.04464214935449462
895 0.04464214935449462
896 0.04464214935449462
897 0.04464214935449462
898 0.04464214935449462
899 0.04464214935449462
900 0.04464214935449462
901 0.04464214935449462
902 0.04464214935449462
903 0.04464214935449462
904 0.04464214935449462
905 0.04464214935449462
906 0.04464214935449462
907 0.04464214935449462
908 0.04464214935449462
909 0.04464214935449462
910 0.04464214935449462
911 0.04464214935449462
912 0.04464214935449462
913 0.04464214935449462
914 0.04464214935449462
915 0.04464214935449462
916 0.04464214935449462
917 0.04464214935449462
918 0.04464214935449462
919 0.04464214935449462
920 0.04464214935449462
921 0.04464214935449462
922 0.04464214935449462
923 0.04464214935449462
924 0.04464214935449462
925 0.04464214935449462
926 0.04464214935449462
927 0.04464214935449462
928 0.04464214935449462
929 0.04464214935449462
930 0.04464214935449462
931 0.04464214935449462
932 0.04464214935449462
933 0.04464214935449462
934 0.04464214935449462
935 0.04464214935449462
936 0.04464214935449462
937 0.04464214935449462
938 0.04464214935449462
939 0.04464214935449462
940 0.04464214935449462
941 0.04464214935449462
942 0.04464214935449462
943 0.04464214935449462
944 0.04464214935449462
945 0.04464214935449462
946 0.04464214935449462
947 0.04464214935449462
948 0.04464214935449462
949 0.04464214935449462
950 0.04464214935449462
951 0.04464214935449462
952 0.04464214935449462
953 0.04464214935449462
954 0.04464214935449462
955 0.04464214935449462
956 0.04464214935449462
957 0.04464214935449462
958 0.04464214935449462
959 0.04464214935449462
960 0.04464214935449462
961 0.04464214935449462
962 0.04464214935449462
963 0.04464214935449462
964 0.04464214935449462
965 0.04464214935449462
966 0.04464214935449462
967 0.04464214935449462
968 0.04464214935449462
969 0.04464214935449462
970 0.04464214935449462
971 0.04464214935449462
972 0.04464214935449462
973 0.04464214935449462
974 0.04464214935449462
975 0.04464214935449462
976 0.04464214935449462
977 0.04464214935449462
978 0.04464214935449462
979 0.04464214935449462
980 0.04464214935449462
981 0.04464214935449462
982 0.04464214935449462
983 0.04464214935449462
984 0.04464214935449462
985 0.04464214935449462
986 0.04464214935449462
987 0.04464214935449462
988 0.04464214935449462
989 0.04464214935449462
990 0.04464214935449462
991 0.04464214935449462
992 0.04464214935449462
993 0.04464214935449462
994 0.04464214935449462
995 0.04464214935449462
996 0.04464214935449462
997 0.04464214935449462
998 0.04464214935449462
999 0.04464214935449462
1000 0.04464214935449462

==> data/mean-ndcg-oe-sanitizer-ubsan-1000-crash_class=ubsan_runtime_error_signed_integer_overflow.dat <==
1 0.01020408163265306
2 0.016642140342565892
3 0.016642140342565892
4 0.02103679909841684
5 0.0249842767232591
6 0.0249842767232591
7 0.0249842767232591
8 0.02820330607821552
9 0.03127504072784797
10 0.03127504072784797
11 0.03127504072784797
12 0.03127504072784797
13 0.03127504072784797
14 0.03127504072784797
15 0.03127504072784797
16 0.03127504072784797
17 0.03616917269862616
18 0.03616917269862616
19 0.03616917269862616
20 0.03616917269862616
21 0.03616917269862616
22 0.03842493524411089
23 0.04065048924396325
24 0.04284781862188873
25 0.04284781862188873
26 0.04284781862188873
27 0.04284781862188873
28 0.04494829650413806
29 0.049107379097821875
30 0.05528643276870246
31 0.05528643276870246
32 0.057309288515340825
33 0.057309288515340825
34 0.057309288515340825
35 0.057309288515340825
36 0.057309288515340825
37 0.057309288515340825
38 0.057309288515340825
39 0.057309288515340825
40 0.057309288515340825
41 0.05920162548896704
42 0.05920162548896704
43 0.06107069947788168
44 0.06107069947788168
45 0.06107069947788168
46 0.06107069947788168
47 0.06107069947788168
48 0.06107069947788168
49 0.06107069947788168
50 0.06286959166552332
51 0.06465964333472694
52 0.06465964333472694
53 0.06465964333472694
54 0.06465964333472694
55 0.06465964333472694
56 0.06640904742221586
57 0.06989286945616932
58 0.06989286945616932
59 0.07162035728880996
60 0.07162035728880996
61 0.07162035728880996
62 0.07162035728880996
63 0.07162035728880996
64 0.07162035728880996
65 0.07162035728880996
66 0.07162035728880996
67 0.07162035728880996
68 0.07162035728880996
69 0.07162035728880996
70 0.07162035728880996
71 0.07162035728880996
72 0.07162035728880996
73 0.07162035728880996
74 0.07162035728880996
75 0.07162035728880996
76 0.07162035728880996
77 0.07162035728880996
78 0.07162035728880996
79 0.07162035728880996
80 0.07162035728880996
81 0.07162035728880996
82 0.07162035728880996
83 0.07162035728880996
84 0.07162035728880996
85 0.07162035728880996
86 0.07162035728880996
87 0.07162035728880996
88 0.07162035728880996
89 0.07162035728880996
90 0.07162035728880996
91 0.07162035728880996
92 0.07162035728880996
93 0.07162035728880996
94 0.07317352409200632
95 0.07317352409200632
96 0.07317352409200632
97 0.07317352409200632
98 0.07317352409200632
99 0.07317352409200632
100 0.07317352409200632
101 0.07317352409200632
102 0.07317352409200632
103 0.07317352409200632
104 0.07317352409200632
105 0.07317352409200632
106 0.07317352409200632
107 0.07317352409200632
108 0.07317352409200632
109 0.07317352409200632
110 0.07317352409200632
111 0.07317352409200632
112 0.07317352409200632
113 0.07317352409200632
114 0.07317352409200632
115 0.07466143746474721
116 0.07466143746474721
117 0.07466143746474721
118 0.07614140140040855
119 0.07614140140040855
120 0.07614140140040855
121 0.07908598900650625
122 0.07908598900650625
123 0.08055331623990805
124 0.08055331623990805
125 0.08055331623990805
126 0.08055331623990805
127 0.08055331623990805
128 0.08055331623990805
129 0.08055331623990805
130 0.08055331623990805
131 0.08055331623990805
132 0.08055331623990805
133 0.08055331623990805
134 0.08055331623990805
135 0.08055331623990805
136 0.08055331623990805
137 0.08055331623990805
138 0.08055331623990805
139 0.08055331623990805
140 0.08055331623990805
141 0.08055331623990805
142 0.08055331623990805
143 0.08055331623990805
144 0.08055331623990805
145 0.08055331623990805
146 0.08055331623990805
147 0.08055331623990805
148 0.08055331623990805
149 0.08055331623990805
150 0.08055331623990805
151 0.08055331623990805
152 0.08055331623990805
153 0.08195752449282824
154 0.08195752449282824
155 0.08195752449282824
156 0.08195752449282824
157 0.08195752449282824
158 0.08195752449282824
159 0.08195752449282824
160 0.08195752449282824
161 0.08195752449282824
162 0.08195752449282824
163 0.08195752449282824
164 0.08195752449282824
165 0.08195752449282824
166 0.08195752449282824
167 0.08195752449282824
168 0.08195752449282824
169 0.08195752449282824
170 0.08195752449282824
171 0.08195752449282824
172 0.08195752449282824
173 0.08195752449282824
174 0.08195752449282824
175 0.0833254680781221
176 0.0833254680781221
177 0.08469042868391165
178 0.08469042868391165
179 0.08469042868391165
180 0.08469042868391165
181 0.08469042868391165
182 0.08469042868391165
183 0.08469042868391165
184 0.08469042868391165
185 0.08469042868391165
186 0.08469042868391165
187 0.08469042868391165
188 0.08469042868391165
189 0.08469042868391165
190 0.08469042868391165
191 0.08469042868391165
192 0.08469042868391165
193 0.08469042868391165
194 0.08469042868391165
195 0.08469042868391165
196 0.08469042868391165
197 0.08469042868391165
198 0.08469042868391165
199 0.08469042868391165
200 0.08469042868391165
201 0.08469042868391165
202 0.08469042868391165
203 0.08469042868391165
204 0.08469042868391165
205 0.08469042868391165
206 0.08469042868391165
207 0.08469042868391165
208 0.08469042868391165
209 0.08469042868391165
210 0.08601201274639558
211 0.08601201274639558
212 0.08601201274639558
213 0.08601201274639558
214 0.08601201274639558
215 0.08601201274639558
216 0.08601201274639558
217 0.08601201274639558
218 0.08601201274639558
219 0.08601201274639558
220 0.08601201274639558
221 0.08601201274639558
222 0.08601201274639558
223 0.08601201274639558
224 0.08601201274639558
225 0.08601201274639558
226 0.08601201274639558
227 0.08601201274639558
228 0.08731368596582977
229 0.08731368596582977
230 0.08731368596582977
231 0.08731368596582977
232 0.08731368596582977
233 0.08731368596582977
234 0.08731368596582977
235 0.08731368596582977
236 0.08731368596582977
237 0.08731368596582977
238 0.08731368596582977
239 0.08731368596582977
240 0.08731368596582977
241 0.08731368596582977
242 0.08731368596582977
243 0.08731368596582977
244 0.08731368596582977
245 0.08731368596582977
246 0.08731368596582977
247 0.08731368596582977
248 0.08987752494972359
249 0.0911585138979557
250 0.0911585138979557
251 0.0911585138979557
252 0.0911585138979557
253 0.0911585138979557
254 0.0911585138979557
255 0.0911585138979557
256 0.0911585138979557
257 0.0911585138979557
258 0.0911585138979557
259 0.0911585138979557
260 0.0911585138979557
261 0.0911585138979557
262 0.0911585138979557
263 0.0911585138979557
264 0.0911585138979557
265 0.0911585138979557
266 0.0911585138979557
267 0.0911585138979557
268 0.0911585138979557
269 0.0911585138979557
270 0.0911585138979557
271 0.0911585138979557
272 0.0911585138979557
273 0.0911585138979557
274 0.0911585138979557
275 0.0911585138979557
276 0.0911585138979557
277 0.0911585138979557
278 0.0911585138979557
279 0.0911585138979557
280 0.0911585138979557
281 0.0911585138979557
282 0.0911585138979557
283 0.0911585138979557
284 0.0911585138979557
285 0.0911585138979557
286 0.0911585138979557
287 0.0911585138979557
288 0.0911585138979557
289 0.0911585138979557
290 0.0911585138979557
291 0.0911585138979557
292 0.0911585138979557
293 0.0911585138979557
294 0.0911585138979557
295 0.0911585138979557
296 0.0911585138979557
297 0.0911585138979557
298 0.0911585138979557
299 0.0911585138979557
300 0.0911585138979557
301 0.0911585138979557
302 0.0911585138979557
303 0.0911585138979557
304 0.0911585138979557
305 0.0911585138979557
306 0.0911585138979557
307 0.09362720752695443
308 0.09362720752695443
309 0.09362720752695443
310 0.09362720752695443
311 0.09362720752695443
312 0.09362720752695443
313 0.09362720752695443
314 0.09362720752695443
315 0.09362720752695443
316 0.09362720752695443
317 0.09362720752695443
318 0.09362720752695443
319 0.09362720752695443
320 0.09362720752695443
321 0.09362720752695443
322 0.09362720752695443
323 0.09362720752695443
324 0.09362720752695443
325 0.09362720752695443
326 0.09362720752695443
327 0.09362720752695443
328 0.09362720752695443
329 0.09362720752695443
330 0.09362720752695443
331 0.09362720752695443
332 0.09362720752695443
333 0.09362720752695443
334 0.09362720752695443
335 0.09362720752695443
336 0.09362720752695443
337 0.09362720752695443
338 0.09362720752695443
339 0.09362720752695443
340 0.09362720752695443
341 0.09362720752695443
342 0.09362720752695443
343 0.09362720752695443
344 0.09362720752695443
345 0.09362720752695443
346 0.09362720752695443
347 0.09362720752695443
348 0.09362720752695443
349 0.09362720752695443
350 0.09362720752695443
351 0.09362720752695443
352 0.09362720752695443
353 0.09362720752695443
354 0.09362720752695443
355 0.09362720752695443
356 0.09362720752695443
357 0.09362720752695443
358 0.09362720752695443
359 0.09362720752695443
360 0.09362720752695443
361 0.09362720752695443
362 0.09362720752695443
363 0.09362720752695443
364 0.09362720752695443
365 0.09362720752695443
366 0.09362720752695443
367 0.09362720752695443
368 0.09482381956418434
369 0.09482381956418434
370 0.09482381956418434
371 0.09482381956418434
372 0.09482381956418434
373 0.09482381956418434
374 0.09482381956418434
375 0.09482381956418434
376 0.09482381956418434
377 0.09482381956418434
378 0.09482381956418434
379 0.09482381956418434
380 0.09482381956418434
381 0.09482381956418434
382 0.09482381956418434
383 0.09482381956418434
384 0.09482381956418434
385 0.09482381956418434
386 0.09482381956418434
387 0.09482381956418434
388 0.09482381956418434
389 0.09482381956418434
390 0.09482381956418434
391 0.09482381956418434
392 0.09482381956418434
393 0.09482381956418434
394 0.09482381956418434
395 0.09482381956418434
396 0.09482381956418434
397 0.09482381956418434
398 0.09482381956418434
399 0.09482381956418434
400 0.09482381956418434
401 0.09482381956418434
402 0.09482381956418434
403 0.09482381956418434
404 0.09482381956418434
405 0.09482381956418434
406 0.09482381956418434
407 0.09482381956418434
408 0.09482381956418434
409 0.09482381956418434
410 0.09482381956418434
411 0.09482381956418434
412 0.09482381956418434
413 0.09482381956418434
414 0.09482381956418434
415 0.09482381956418434
416 0.09482381956418434
417 0.09482381956418434
418 0.09482381956418434
419 0.09482381956418434
420 0.09482381956418434
421 0.09482381956418434
422 0.09482381956418434
423 0.09482381956418434
424 0.09482381956418434
425 0.09482381956418434
426 0.09482381956418434
427 0.09482381956418434
428 0.09482381956418434
429 0.09482381956418434
430 0.09482381956418434
431 0.09482381956418434
432 0.09482381956418434
433 0.09482381956418434
434 0.09598802163229425
435 0.09598802163229425
436 0.09598802163229425
437 0.09598802163229425
438 0.09598802163229425
439 0.09598802163229425
440 0.09598802163229425
441 0.09598802163229425
442 0.09598802163229425
443 0.09598802163229425
444 0.09598802163229425
445 0.09598802163229425
446 0.09598802163229425
447 0.09598802163229425
448 0.09598802163229425
449 0.09598802163229425
450 0.09598802163229425
451 0.09598802163229425
452 0.09598802163229425
453 0.09598802163229425
454 0.09598802163229425
455 0.09598802163229425
456 0.09598802163229425
457 0.09598802163229425
458 0.09598802163229425
459 0.09598802163229425
460 0.09598802163229425
461 0.09598802163229425
462 0.09598802163229425
463 0.09598802163229425
464 0.09598802163229425
465 0.09598802163229425
466 0.09598802163229425
467 0.09598802163229425
468 0.09598802163229425
469 0.09598802163229425
470 0.09598802163229425
471 0.09598802163229425
472 0.09598802163229425
473 0.09598802163229425
474 0.09598802163229425
475 0.09598802163229425
476 0.09598802163229425
477 0.09598802163229425
478 0.09598802163229425
479 0.09598802163229425
480 0.09598802163229425
481 0.09598802163229425
482 0.09598802163229425
483 0.09598802163229425
484 0.09598802163229425
485 0.09598802163229425
486 0.09598802163229425
487 0.09598802163229425
488 0.09598802163229425
489 0.09598802163229425
490 0.09598802163229425
491 0.09598802163229425
492 0.09598802163229425
493 0.09598802163229425
494 0.09598802163229425
495 0.09598802163229425
496 0.09598802163229425
497 0.09598802163229425
498 0.09598802163229425
499 0.09598802163229425
500 0.09598802163229425
501 0.09598802163229425
502 0.09598802163229425
503 0.09598802163229425
504 0.09598802163229425
505 0.09598802163229425
506 0.09598802163229425
507 0.09598802163229425
508 0.09598802163229425
509 0.09598802163229425
510 0.09598802163229425
511 0.09598802163229425
512 0.09598802163229425
513 0.09598802163229425
514 0.09598802163229425
515 0.09598802163229425
516 0.09598802163229425
517 0.09598802163229425
518 0.09598802163229425
519 0.09598802163229425
520 0.09598802163229425
521 0.09598802163229425
522 0.09598802163229425
523 0.09598802163229425
524 0.09598802163229425
525 0.09598802163229425
526 0.09598802163229425
527 0.09598802163229425
528 0.09598802163229425
529 0.09598802163229425
530 0.09598802163229425
531 0.09598802163229425
532 0.09598802163229425
533 0.09598802163229425
534 0.09598802163229425
535 0.09598802163229425
536 0.09598802163229425
537 0.09598802163229425
538 0.09598802163229425
539 0.09598802163229425
540 0.09598802163229425
541 0.09598802163229425
542 0.09598802163229425
543 0.09598802163229425
544 0.09598802163229425
545 0.09598802163229425
546 0.09598802163229425
547 0.09598802163229425
548 0.09598802163229425
549 0.09598802163229425
550 0.09598802163229425
551 0.09598802163229425
552 0.09598802163229425
553 0.09598802163229425
554 0.09598802163229425
555 0.09598802163229425
556 0.09598802163229425
557 0.09598802163229425
558 0.09598802163229425
559 0.09598802163229425
560 0.09598802163229425
561 0.09598802163229425
562 0.09598802163229425
563 0.09598802163229425
564 0.09598802163229425
565 0.09933557646540739
566 0.09933557646540739
567 0.09933557646540739
568 0.09933557646540739
569 0.09933557646540739
570 0.09933557646540739
571 0.09933557646540739
572 0.09933557646540739
573 0.09933557646540739
574 0.09933557646540739
575 0.09933557646540739
576 0.09933557646540739
577 0.10155991745426475
578 0.10155991745426475
579 0.10155991745426475
580 0.10155991745426475
581 0.10155991745426475
582 0.10155991745426475
583 0.10155991745426475
584 0.10155991745426475
585 0.1026696892290067
586 0.1026696892290067
587 0.10821558328379907
588 0.11043334992724015
589 0.11043334992724015
590 0.11154164424261777
591 0.11154164424261777
592 0.11154164424261777
593 0.11154164424261777
594 0.11154164424261777
595 0.11154164424261777
596 0.11154164424261777
597 0.11154164424261777
598 0.11154164424261777
599 0.11154164424261777
600 0.11154164424261777
601 0.11154164424261777
602 0.11154164424261777
603 0.11154164424261777
604 0.11154164424261777
605 0.11154164424261777
606 0.11154164424261777
607 0.11154164424261777
608 0.11154164424261777
609 0.11154164424261777
610 0.11154164424261777
611 0.11154164424261777
612 0.11154164424261777
613 0.11154164424261777
614 0.11154164424261777
615 0.11154164424261777
616 0.11154164424261777
617 0.11154164424261777
618 0.11154164424261777
619 0.11154164424261777
620 0.11154164424261777
621 0.11154164424261777
622 0.11154164424261777
623 0.11154164424261777
624 0.11154164424261777
625 0.11154164424261777
626 0.11154164424261777
627 0.11154164424261777
628 0.11154164424261777
629 0.11154164424261777
630 0.11154164424261777
631 0.11154164424261777
632 0.11154164424261777
633 0.11154164424261777
634 0.11154164424261777
635 0.11154164424261777
636 0.11154164424261777
637 0.11154164424261777
638 0.11154164424261777
639 0.11154164424261777
640 0.11154164424261777
641 0.11154164424261777
642 0.11154164424261777
643 0.11154164424261777
644 0.11154164424261777
645 0.11154164424261777
646 0.11154164424261777
647 0.11154164424261777
648 0.11154164424261777
649 0.11154164424261777
650 0.11154164424261777
651 0.11154164424261777
652 0.11154164424261777
653 0.11154164424261777
654 0.11154164424261777
655 0.11154164424261777
656 0.11154164424261777
657 0.11154164424261777
658 0.11154164424261777
659 0.11154164424261777
660 0.11154164424261777
661 0.11154164424261777
662 0.11154164424261777
663 0.11154164424261777
664 0.11154164424261777
665 0.11154164424261777
666 0.11154164424261777
667 0.11154164424261777
668 0.11154164424261777
669 0.11154164424261777
670 0.11154164424261777
671 0.11154164424261777
672 0.11154164424261777
673 0.11154164424261777
674 0.11154164424261777
675 0.11154164424261777
676 0.11154164424261777
677 0.11154164424261777
678 0.11154164424261777
679 0.11154164424261777
680 0.11154164424261777
681 0.11154164424261777
682 0.11154164424261777
683 0.11154164424261777
684 0.11154164424261777
685 0.11154164424261777
686 0.11154164424261777
687 0.11154164424261777
688 0.11154164424261777
689 0.11154164424261777
690 0.11154164424261777
691 0.11154164424261777
692 0.11154164424261777
693 0.11154164424261777
694 0.11154164424261777
695 0.11154164424261777
696 0.11154164424261777
697 0.11154164424261777
698 0.11154164424261777
699 0.11154164424261777
700 0.11154164424261777
701 0.11154164424261777
702 0.11154164424261777
703 0.11154164424261777
704 0.11154164424261777
705 0.11154164424261777
706 0.11154164424261777
707 0.11154164424261777
708 0.11154164424261777
709 0.11154164424261777
710 0.11154164424261777
711 0.11154164424261777
712 0.11154164424261777
713 0.11154164424261777
714 0.11154164424261777
715 0.11154164424261777
716 0.11154164424261777
717 0.11154164424261777
718 0.11154164424261777
719 0.11154164424261777
720 0.11154164424261777
721 0.11154164424261777
722 0.11154164424261777
723 0.11154164424261777
724 0.11154164424261777
725 0.11154164424261777
726 0.11154164424261777
727 0.11154164424261777
728 0.11154164424261777
729 0.11154164424261777
730 0.11154164424261777
731 0.11154164424261777
732 0.11154164424261777
733 0.11154164424261777
734 0.11154164424261777
735 0.11154164424261777
736 0.11154164424261777
737 0.11154164424261777
738 0.11154164424261777
739 0.11154164424261777
740 0.11154164424261777
741 0.11154164424261777
742 0.11154164424261777
743 0.11154164424261777
744 0.11154164424261777
745 0.11154164424261777
746 0.11154164424261777
747 0.11154164424261777
748 0.11154164424261777
749 0.11154164424261777
750 0.11154164424261777
751 0.11154164424261777
752 0.11154164424261777
753 0.11154164424261777
754 0.11154164424261777
755 0.11154164424261777
756 0.11154164424261777
757 0.11154164424261777
758 0.11154164424261777
759 0.11154164424261777
760 0.11154164424261777
761 0.11154164424261777
762 0.11154164424261777
763 0.11154164424261777
764 0.11154164424261777
765 0.11154164424261777
766 0.11154164424261777
767 0.11154164424261777
768 0.11154164424261777
769 0.11154164424261777
770 0.11154164424261777
771 0.11154164424261777
772 0.11154164424261777
773 0.11154164424261777
774 0.11154164424261777
775 0.11154164424261777
776 0.11154164424261777
777 0.11154164424261777
778 0.11154164424261777
779 0.11154164424261777
780 0.11154164424261777
781 0.11154164424261777
782 0.11154164424261777
783 0.11154164424261777
784 0.11260274025517053
785 0.11260274025517053
786 0.11260274025517053
787 0.11260274025517053
788 0.11260274025517053
789 0.11260274025517053
790 0.11260274025517053
791 0.11260274025517053
792 0.11260274025517053
793 0.11260274025517053
794 0.11260274025517053
795 0.11260274025517053
796 0.11260274025517053
797 0.11260274025517053
798 0.11260274025517053
799 0.11260274025517053
800 0.11260274025517053
801 0.11260274025517053
802 0.11260274025517053
803 0.11260274025517053
804 0.11260274025517053
805 0.11260274025517053
806 0.11260274025517053
807 0.11260274025517053
808 0.11260274025517053
809 0.11260274025517053
810 0.11260274025517053
811 0.11260274025517053
812 0.11260274025517053
813 0.11260274025517053
814 0.11260274025517053
815 0.11260274025517053
816 0.11260274025517053
817 0.11260274025517053
818 0.11260274025517053
819 0.11260274025517053
820 0.11260274025517053
821 0.11260274025517053
822 0.11260274025517053
823 0.11260274025517053
824 0.11260274025517053
825 0.11260274025517053
826 0.11260274025517053
827 0.11260274025517053
828 0.11260274025517053
829 0.11260274025517053
830 0.11260274025517053
831 0.11260274025517053
832 0.11260274025517053
833 0.11260274025517053
834 0.11260274025517053
835 0.11260274025517053
836 0.11260274025517053
837 0.11260274025517053
838 0.11260274025517053
839 0.11260274025517053
840 0.11260274025517053
841 0.11260274025517053
842 0.11260274025517053
843 0.11260274025517053
844 0.11260274025517053
845 0.11260274025517053
846 0.11260274025517053
847 0.11260274025517053
848 0.11260274025517053
849 0.1136513218092354
850 0.1136513218092354
851 0.11469953814343939
852 0.11469953814343939
853 0.11469953814343939
854 0.11469953814343939
855 0.11469953814343939
856 0.11469953814343939
857 0.11469953814343939
858 0.11469953814343939
859 0.11469953814343939
860 0.11469953814343939
861 0.11469953814343939
862 0.11469953814343939
863 0.11469953814343939
864 0.11469953814343939
865 0.11469953814343939
866 0.11469953814343939
867 0.11469953814343939
868 0.11574469431225705
869 0.11574469431225705
870 0.11574469431225705
871 0.11574469431225705
872 0.11574469431225705
873 0.11574469431225705
874 0.11574469431225705
875 0.11574469431225705
876 0.11574469431225705
877 0.11574469431225705
878 0.11574469431225705
879 0.11574469431225705
880 0.11574469431225705
881 0.11574469431225705
882 0.11574469431225705
883 0.11574469431225705
884 0.11574469431225705
885 0.11574469431225705
886 0.11574469431225705
887 0.11574469431225705
888 0.11574469431225705
889 0.11574469431225705
890 0.11574469431225705
891 0.11574469431225705
892 0.11574469431225705
893 0.11574469431225705
894 0.11574469431225705
895 0.11574469431225705
896 0.11574469431225705
897 0.11574469431225705
898 0.11574469431225705
899 0.11574469431225705
900 0.11574469431225705
901 0.11574469431225705
902 0.11574469431225705
903 0.11574469431225705
904 0.11574469431225705
905 0.11574469431225705
906 0.11574469431225705
907 0.11574469431225705
908 0.11574469431225705
909 0.11574469431225705
910 0.11574469431225705
911 0.11574469431225705
912 0.11574469431225705
913 0.11574469431225705
914 0.11574469431225705
915 0.11574469431225705
916 0.11678161250224964
917 0.11678161250224964
918 0.11678161250224964
919 0.11678161250224964
920 0.11678161250224964
921 0.11678161250224964
922 0.11678161250224964
923 0.11678161250224964
924 0.11678161250224964
925 0.11678161250224964
926 0.11678161250224964
927 0.11678161250224964
928 0.11678161250224964
929 0.11678161250224964
930 0.11678161250224964
931 0.11678161250224964
932 0.11678161250224964
933 0.11678161250224964
934 0.11678161250224964
935 0.11678161250224964
936 0.11678161250224964
937 0.11678161250224964
938 0.11678161250224964
939 0.11678161250224964
940 0.11678161250224964
941 0.11678161250224964
942 0.11678161250224964
943 0.11678161250224964
944 0.11678161250224964
945 0.11678161250224964
946 0.11678161250224964
947 0.11678161250224964
948 0.11678161250224964
949 0.11678161250224964
950 0.11678161250224964
951 0.11678161250224964
952 0.11678161250224964
953 0.11678161250224964
954 0.11678161250224964
955 0.11678161250224964
956 0.11678161250224964
957 0.11678161250224964
958 0.11678161250224964
959 0.11678161250224964
960 0.11678161250224964
961 0.11678161250224964
962 0.11678161250224964
963 0.11678161250224964
964 0.11678161250224964
965 0.11678161250224964
966 0.11678161250224964
967 0.11678161250224964
968 0.11678161250224964
969 0.11678161250224964
970 0.11678161250224964
971 0.11678161250224964
972 0.11678161250224964
973 0.11678161250224964
974 0.11678161250224964
975 0.11678161250224964
976 0.11678161250224964
977 0.11678161250224964
978 0.11678161250224964
979 0.11678161250224964
980 0.11678161250224964
981 0.11678161250224964
982 0.11678161250224964
983 0.11678161250224964
984 0.11678161250224964
985 0.11678161250224964
986 0.11678161250224964
987 0.11678161250224964
988 0.11678161250224964
989 0.11678161250224964
990 0.11678161250224964
991 0.11678161250224964
992 0.11678161250224964
993 0.11678161250224964
994 0.11678161250224964
995 0.11678161250224964
996 0.11678161250224964
997 0.11678161250224964
998 0.11678161250224964
999 0.11678161250224964
1000 0.11678161250224964

==> data/mean-ndcg-oe-sanitizer-ubsan-1000-nofilter.dat <==
1 0.005118362124120281
2 0.012788013639064425
3 0.01726658049766967
4 0.020848663194377358
5 0.02258120935601638
6 0.02622760410568263
7 0.02857352007923776
8 0.029582684752256724
9 0.031123465280287345
10 0.03315783066064356
11 0.03405016254052562
12 0.03647072182522328
13 0.03831918304429501
14 0.039137986706514506
15 0.04009767960478705
16 0.0446369411028219
17 0.046631542552204946
18 0.04858951815922112
19 0.0491816569005129
20 0.04932731924772784
21 0.050044669933004785
22 0.05075185076940115
23 0.05158910332980628
24 0.05241573779827727
25 0.05432133264776356
26 0.05499410909644286
27 0.05752275743672033
28 0.05778615709437923
29 0.05843809262569882
30 0.06683232847204339
31 0.06708824657824938
32 0.06797607705949948
33 0.06835335466455288
34 0.06847808852372997
35 0.06909685501002963
36 0.06946529785073317
37 0.06970912563374887
38 0.06995122462225416
39 0.07007144332008469
40 0.07031028197809998
41 0.07054758079245106
42 0.07231618763648859
43 0.07301933255362347
44 0.07348532846013643
45 0.0740644794415185
46 0.07441002901283653
47 0.0748682560934534
48 0.07623565412457825
49 0.07668909960157261
50 0.07759142300215548
51 0.07815260362781754
52 0.07848769658376388
53 0.07871004507112336
54 0.0793740362052695
55 0.07981471549840859
56 0.07992440302276808
57 0.08134423324389946
58 0.08188803240028752
59 0.08210465915345296
60 0.08232041487794368
61 0.08285767904607243
62 0.08382101980697552
63 0.08424754998398556
64 0.08552238795877207
65 0.08552238795877207
66 0.08583880035171283
67 0.08604900131135718
68 0.08625847751794095
69 0.08657162765169053
70 0.0867796997083401
71 0.0867796997083401
72 0.08719314940109248
73 0.08739922076610393
74 0.08770736680340531
75 0.08770736680340531
76 0.08770736680340531
77 0.08801273879547687
78 0.0882157265867956
79 0.08841813169356436
80 0.08841813169356436
81 0.08872003811841953
82 0.08912147580200094
83 0.08922156395832984
84 0.08922156395832984
85 0.08932112338980935
86 0.08932112338980935
87 0.08932112338980935
88 0.08941992227835771
89 0.08941992227835771
90 0.08941992227835771
91 0.08971414586502312
92 0.08981198647174278
93 0.0901048173174264
94 0.09029958423580547
95 0.09059106437655572
96 0.09059106437655572
97 0.09097795679094281
98 0.09107446619633172
99 0.09107446619633172
100 0.09117055735642367
101 0.09117055735642367
102 0.09117055735642367
103 0.09145701404841487
104 0.0915523032754519
105 0.09174249436639476
106 0.09174249436639476
107 0.09174249436639476
108 0.0919315540121768
109 0.09202590017467856
110 0.09240255964215903
111 0.09249654552549263
112 0.09249654552549263
113 0.09343289202629793
114 0.09380674123840906
115 0.0941799095315085
116 0.09427303344728714
117 0.09455190680782309
118 0.0953870496045303
119 0.0953870496045303
120 0.09566446306548794
121 0.09603371397450594
122 0.0961258701039635
123 0.0962178714276189
124 0.09658526452471711
125 0.09695205231166551
126 0.09740978884878958
127 0.09786678546701459
128 0.09786678546701459
129 0.09795789366335941
130 0.09813982364691796
131 0.0982306469675151
132 0.09832133012178483
133 0.09832133012178483
134 0.09877336625070537
135 0.09886363766091878
136 0.09895377465354398
137 0.09895377465354398
138 0.09895377465354398
139 0.09913325841481266
140 0.09949170965855926
141 0.09958119467877342
142 0.09958119467877342
143 0.09975966105474983
144 0.09975966105474983
145 0.09975966105474983
146 0.09975966105474983
147 0.09993714892603987
148 0.10011439794404008
149 0.10020290414303443
150 0.10020290414303443
151 0.10029117699956182
152 0.10037933478847745
153 0.10055542232371248
154 0.10073128387579129
155 0.10081910267375117
156 0.10081910267375117
157 0.10081910267375117
158 0.10090659146161052
159 0.10090659146161052
160 0.10090659146161052
161 0.10090659146161052
162 0.10090659146161052
163 0.10099354908897268
164 0.10099354908897268
165 0.10108030052555426
166 0.10125359979111859
167 0.10142669713770804
168 0.10151314568359007
169 0.10151314568359007
170 0.10151314568359007
171 0.10159929872103865
172 0.10177141096281471
173 0.10185737094166875
174 0.10202910014271074
175 0.10211487011798828
176 0.1022005462107096
177 0.10245729503867
178 0.1026282760688174
179 0.10271367486899256
180 0.10271367486899256
181 0.10271367486899256
182 0.10271367486899256
183 0.10288375262451632
184 0.10288375262451632
185 0.10288375262451632
186 0.10305330455582147
187 0.10313799417666998
188 0.10322259808509084
189 0.10330711690534561
190 0.10339155125372877
191 0.10347590173871195
192 0.10364443618345749
193 0.10372862073646491
194 0.10372862073646491
195 0.10398068362997472
196 0.10398068362997472
197 0.10398068362997472
198 0.10398068362997472
199 0.10398068362997472
200 0.10398068362997472
201 0.10398068362997472
202 0.10398068362997472
203 0.10398068362997472
204 0.10406399594503056
205 0.10406399594503056
206 0.10406399594503056
207 0.10481176589069605
208 0.10481176589069605
209 0.10481176589069605
210 0.10547467178000344
211 0.10547467178000344
212 0.10564010663067759
213 0.10564010663067759
214 0.10564010663067759
215 0.10564010663067759
216 0.10572253799605213
217 0.10572253799605213
218 0.10572253799605213
219 0.10572253799605213
220 0.10572253799605213
221 0.10596878939313649
222 0.10613282053665152
223 0.10613282053665152
224 0.10613282053665152
225 0.10703276770595416
226 0.10703276770595416
227 0.10703276770595416
228 0.10727761218868842
229 0.10735916162172071
230 0.10735916162172071
231 0.10744058142483703
232 0.10744058142483703
233 0.10776574819324514
234 0.10776574819324514
235 0.10784691326205625
236 0.10800911787319113
237 0.10809015777616245
238 0.10833309134828724
239 0.10841400751346984
240 0.10841400751346984
241 0.10841400751346984
242 0.10857547386115289
243 0.10865614672147884
244 0.10865614672147884
245 0.10889780643708342
246 0.10889780643708342
247 0.10897824137237402
248 0.10946049899314483
249 0.10954081691824193
250 0.10954081691824193
251 0.1096210191013984
252 0.1096210191013984
253 0.1096210191013984
254 0.1096210191013984
255 0.10970099350958779
256 0.10978091172978206
257 0.10978091172978206
258 0.10978091172978206
259 0.10994041457991963
260 0.10994041457991963
261 0.10994041457991963
262 0.11002000180630757
263 0.11002000180630757
264 0.11009948097434215
265 0.11009948097434215
266 0.11009948097434215
267 0.11009948097434215
268 0.11009948097434215
269 0.11017869477560174
270 0.1107328254697636
271 0.1107328254697636
272 0.1107328254697636
273 0.1107328254697636
274 0.1107328254697636
275 0.1107328254697636
276 0.1107328254697636
277 0.1107328254697636
278 0.1107328254697636
279 0.1107328254697636
280 0.1107328254697636
281 0.1107328254697636
282 0.1107328254697636
283 0.1107328254697636
284 0.1107328254697636
285 0.1107328254697636
286 0.1107328254697636
287 0.1107328254697636
288 0.1107328254697636
289 0.1108110409191622
290 0.11088920891057447
291 0.11127981267803938
292 0.11143596014571436
293 0.11159201400704163
294 0.11205989606030171
295 0.11252749986071577
296 0.11268327546575524
297 0.11268327546575524
298 0.11268327546575524
299 0.112916527147283
300 0.11330505326983453
301 0.11338271336129144
302 0.11346032852103426
303 0.11346032852103426
304 0.11346032852103426
305 0.11346032852103426
306 0.11346032852103426
307 0.11346032852103426
308 0.11346032852103426
309 0.11353763466509212
310 0.11353763466509212
311 0.11353763466509212
312 0.11353763466509212
313 0.11353763466509212
314 0.11353763466509212
315 0.1136146833354409
316 0.11369168973385511
317 0.11369168973385511
318 0.11376861212489484
319 0.11376861212489484
320 0.11376861212489484
321 0.11376861212489484
322 0.11384536860998914
323 0.11384536860998914
324 0.11392204317577341
325 0.11407531089600474
326 0.11445827750660115
327 0.11445827750660115
328 0.11445827750660115
329 0.11445827750660115
330 0.11445827750660115
331 0.11445827750660115
332 0.11445827750660115
333 0.11461090580626322
334 0.11468718071650126
335 0.11468718071650126
336 0.1149919683215813
337 0.11514428458093666
338 0.1153726431165976
339 0.11544872416341466
340 0.11544872416341466
341 0.11560073330455453
342 0.11560073330455453
343 0.11560073330455453
344 0.11560073330455453
345 0.11560073330455453
346 0.11560073330455453
347 0.11567651200256782
348 0.11567651200256782
349 0.11567651200256782
350 0.11567651200256782
351 0.11567651200256782
352 0.11567651200256782
353 0.11567651200256782
354 0.11567651200256782
355 0.11567651200256782
356 0.11567651200256782
357 0.11567651200256782
358 0.11567651200256782
359 0.11567651200256782
360 0.11575181875668382
361 0.11575181875668382
362 0.11575181875668382
363 0.11575181875668382
364 0.11575181875668382
365 0.11575181875668382
366 0.11575181875668382
367 0.11582688071655617
368 0.11597693571290744
369 0.11597693571290744
370 0.11605189466118784
371 0.11605189466118784
372 0.11605189466118784
373 0.11605189466118784
374 0.11612671798148645
375 0.11612671798148645
376 0.11635098667086854
377 0.11635098667086854
378 0.11635098667086854
379 0.11635098667086854
380 0.11635098667086854
381 0.11642557723621651
382 0.11642557723621651
383 0.11642557723621651
384 0.11642557723621651
385 0.11642557723621651
386 0.11642557723621651
387 0.11649997278850355
388 0.11649997278850355
389 0.11649997278850355
390 0.11657427233827551
391 0.11657427233827551
392 0.11664850843102716
393 0.11664850843102716
394 0.11664850843102716
395 0.11664850843102716
396 0.11694495028042222
397 0.11694495028042222
398 0.11694495028042222
399 0.11694495028042222
400 0.11694495028042222
401 0.11694495028042222
402 0.11694495028042222
403 0.11694495028042222
404 0.11694495028042222
405 0.11694495028042222
406 0.11694495028042222
407 0.11694495028042222
408 0.11694495028042222
409 0.11701866382756794
410 0.11709234753879785
411 0.11709234753879785
412 0.11709234753879785
413 0.11709234753879785
414 0.11709234753879785
415 0.11709234753879785
416 0.11709234753879785
417 0.11709234753879785
418 0.11709234753879785
419 0.11731260594127847
420 0.11731260594127847
421 0.11731260594127847
422 0.11731260594127847
423 0.11731260594127847
424 0.11731260594127847
425 0.11731260594127847
426 0.11731260594127847
427 0.11731260594127847
428 0.11731260594127847
429 0.11731260594127847
430 0.11738571249952644
431 0.11738571249952644
432 0.11738571249952644
433 0.11738571249952644
434 0.11745870789471181
435 0.11745870789471181
436 0.11745870789471181
437 0.11760453371616353
438 0.11760453371616353
439 0.11760453371616353
440 0.11760453371616353
441 0.1176773378080604
442 0.1176773378080604
443 0.1176773378080604
444 0.1176773378080604
445 0.11775003438145523
446 0.11804071395629373
447 0.11804071395629373
448 0.11804071395629373
449 0.11804071395629373
450 0.11804071395629373
451 0.11811325163021638
452 0.11818576309302974
453 0.11818576309302974
454 0.1182582223632368
455 0.11847552222698099
456 0.11847552222698099
457 0.11869266687513692
458 0.11869266687513692
459 0.11869266687513692
460 0.118981884878807
461 0.118981884878807
462 0.118981884878807
463 0.118981884878807
464 0.118981884878807
465 0.118981884878807
466 0.118981884878807
467 0.118981884878807
468 0.118981884878807
469 0.118981884878807
470 0.118981884878807
471 0.118981884878807
472 0.118981884878807
473 0.118981884878807
474 0.118981884878807
475 0.118981884878807
476 0.118981884878807
477 0.11905376498658943
478 0.11905376498658943
479 0.11905376498658943
480 0.11905376498658943
481 0.11905376498658943
482 0.11905376498658943
483 0.11905376498658943
484 0.11905376498658943
485 0.11905376498658943
486 0.11912542842493125
487 0.11912542842493125
488 0.11912542842493125
489 0.11912542842493125
490 0.11919699725945652
491 0.1193400879449976
492 0.1193400879449976
493 0.1193400879449976
494 0.1196259889238572
495 0.11984034493415806
496 0.12019748905429103
497 0.12026889476049131
498 0.12026889476049131
499 0.12026889476049131
500 0.12026889476049131
501 0.12026889476049131
502 0.12026889476049131
503 0.12026889476049131
504 0.12034014034191945
505 0.12083870096331649
506 0.12083870096331649
507 0.12083870096331649
508 0.12083870096331649
509 0.12083870096331649
510 0.12083870096331649
511 0.12083870096331649
512 0.12083870096331649
513 0.12090974492723261
514 0.12090974492723261
515 0.12090974492723261
516 0.12090974492723261
517 0.12090974492723261
518 0.12090974492723261
519 0.12090974492723261
520 0.12090974492723261
521 0.12090974492723261
522 0.12090974492723261
523 0.12090974492723261
524 0.12098054870911504
525 0.12098054870911504
526 0.12098054870911504
527 0.12098054870911504
528 0.12098054870911504
529 0.12098054870911504
530 0.12098054870911504
531 0.12098054870911504
532 0.12098054870911504
533 0.12098054870911504
534 0.12098054870911504
535 0.12098054870911504
536 0.12098054870911504
537 0.12098054870911504
538 0.12112156376120371
539 0.12112156376120371
540 0.12112156376120371
541 0.12112156376120371
542 0.12112156376120371
543 0.12112156376120371
544 0.12112156376120371
545 0.12112156376120371
546 0.12112156376120371
547 0.12112156376120371
548 0.12119186581633797
549 0.12119186581633797
550 0.12119186581633797
551 0.12119186581633797
552 0.12119186581633797
553 0.12119186581633797
554 0.12119186581633797
555 0.12133218808849931
556 0.12133218808849931
557 0.12133218808849931
558 0.12133218808849931
559 0.12133218808849931
560 0.12133218808849931
561 0.12133218808849931
562 0.12133218808849931
563 0.12133218808849931
564 0.12133218808849931
565 0.1225215731070462
566 0.12259151745297096
567 0.12259151745297096
568 0.12259151745297096
569 0.12259151745297096
570 0.12259151745297096
571 0.12259151745297096
572 0.12259151745297096
573 0.12259151745297096
574 0.12259151745297096
575 0.12273105954637181
576 0.12287056356859757
577 0.12307976262513118
578 0.12307976262513118
579 0.12307976262513118
580 0.12307976262513118
581 0.12307976262513118
582 0.12307976262513118
583 0.12314938259028022
584 0.12314938259028022
585 0.12342771306737481
586 0.12363640509460333
587 0.12412322317797984
588 0.12433180391795799
589 0.12440131234539999
590 0.12447080232806605
591 0.12447080232806605
592 0.12447080232806605
593 0.12447080232806605
594 0.12447080232806605
595 0.12447080232806605
596 0.12454018249626288
597 0.12460954450291825
598 0.12460954450291825
599 0.12460954450291825
600 0.12460954450291825
601 0.12460954450291825
602 0.12460954450291825
603 0.12460954450291825
604 0.12460954450291825
605 0.12467876263801546
606 0.12467876263801546
607 0.12467876263801546
608 0.12467876263801546
609 0.12481705689931473
610 0.12495531584917931
611 0.12495531584917931
612 0.12523169295696537
613 0.12523169295696537
614 0.12523169295696537
615 0.12530073471838993
616 0.12536975904912373
617 0.12536975904912373
618 0.12536975904912373
619 0.12536975904912373
620 0.12536975904912373
621 0.12536975904912373
622 0.12536975904912373
623 0.12536975904912373
624 0.12536975904912373
625 0.12543862815219622
626 0.12543862815219622
627 0.12543862815219622
628 0.12543862815219622
629 0.12543862815219622
630 0.12543862815219622
631 0.12543862815219622
632 0.12543862815219622
633 0.12543862815219622
634 0.12543862815219622
635 0.12543862815219622
636 0.12543862815219622
637 0.12543862815219622
638 0.12543862815219622
639 0.12543862815219622
640 0.12543862815219622
641 0.12543862815219622
642 0.12543862815219622
643 0.12550719539739544
644 0.12550719539739544
645 0.12550719539739544
646 0.12550719539739544
647 0.12550719539739544
648 0.12550719539739544
649 0.12550719539739544
650 0.12550719539739544
651 0.12550719539739544
652 0.12550719539739544
653 0.12550719539739544
654 0.12550719539739544
655 0.12557556747432316
656 0.12571227952230937
657 0.12571227952230937
658 0.12571227952230937
659 0.12571227952230937
660 0.12571227952230937
661 0.12571227952230937
662 0.12571227952230937
663 0.12571227952230937
664 0.12571227952230937
665 0.12578049249341214
666 0.12578049249341214
667 0.12578049249341214
668 0.12578049249341214
669 0.12578049249341214
670 0.12578049249341214
671 0.12578049249341214
672 0.12578049249341214
673 0.12584858041244398
674 0.12584858041244398
675 0.1259166373713542
676 0.1259166373713542
677 0.1259166373713542
678 0.12598464811385124
679 0.12598464811385124
680 0.12598464811385124
681 0.12598464811385124
682 0.12598464811385124
683 0.12598464811385124
684 0.12598464811385124
685 0.12598464811385124
686 0.12598464811385124
687 0.12598464811385124
688 0.12598464811385124
689 0.12598464811385124
690 0.12598464811385124
691 0.12598464811385124
692 0.12598464811385124
693 0.12598464811385124
694 0.12598464811385124
695 0.12598464811385124
696 0.12598464811385124
697 0.12598464811385124
698 0.12598464811385124
699 0.12598464811385124
700 0.12598464811385124
701 0.12598464811385124
702 0.12598464811385124
703 0.12598464811385124
704 0.12605226917344128
705 0.12605226917344128
706 0.12605226917344128
707 0.12605226917344128
708 0.12605226917344128
709 0.12605226917344128
710 0.12611980296459172
711 0.12611980296459172
712 0.12611980296459172
713 0.12611980296459172
714 0.12611980296459172
715 0.12625472656086162
716 0.12625472656086162
717 0.12625472656086162
718 0.12625472656086162
719 0.12625472656086162
720 0.12625472656086162
721 0.12625472656086162
722 0.12625472656086162
723 0.12625472656086162
724 0.12625472656086162
725 0.12625472656086162
726 0.12625472656086162
727 0.12625472656086162
728 0.12625472656086162
729 0.12625472656086162
730 0.12625472656086162
731 0.12625472656086162
732 0.12625472656086162
733 0.12625472656086162
734 0.12625472656086162
735 0.12625472656086162
736 0.12625472656086162
737 0.12625472656086162
738 0.12625472656086162
739 0.12625472656086162
740 0.12625472656086162
741 0.12625472656086162
742 0.12632181061395187
743 0.12632181061395187
744 0.12632181061395187
745 0.12632181061395187
746 0.12632181061395187
747 0.12632181061395187
748 0.12638881314804967
749 0.12638881314804967
750 0.12638881314804967
751 0.12638881314804967
752 0.12638881314804967
753 0.12638881314804967
754 0.12638881314804967
755 0.12638881314804967
756 0.12638881314804967
757 0.12638881314804967
758 0.12638881314804967
759 0.12638881314804967
760 0.12638881314804967
761 0.12645564193889447
762 0.12645564193889447
763 0.12645564193889447
764 0.12645564193889447
765 0.12645564193889447
766 0.12645564193889447
767 0.12645564193889447
768 0.12645564193889447
769 0.12645564193889447
770 0.12645564193889447
771 0.12645564193889447
772 0.12645564193889447
773 0.12645564193889447
774 0.12645564193889447
775 0.12645564193889447
776 0.12645564193889447
777 0.12645564193889447
778 0.12645564193889447
779 0.12658883091952094
780 0.12658883091952094
781 0.12658883091952094
782 0.12658883091952094
783 0.12658883091952094
784 0.12665536157161958
785 0.12665536157161958
786 0.12665536157161958
787 0.12665536157161958
788 0.12665536157161958
789 0.12665536157161958
790 0.12665536157161958
791 0.12665536157161958
792 0.12665536157161958
793 0.12665536157161958
794 0.12678817066609654
795 0.12678817066609654
796 0.12678817066609654
797 0.12678817066609654
798 0.12678817066609654
799 0.12678817066609654
800 0.12678817066609654
801 0.12678817066609654
802 0.12678817066609654
803 0.12685446346878662
804 0.12685446346878662
805 0.12698699985102302
806 0.12698699985102302
807 0.12698699985102302
808 0.12698699985102302
809 0.12698699985102302
810 0.12698699985102302
811 0.12698699985102302
812 0.12698699985102302
813 0.12698699985102302
814 0.12698699985102302
815 0.12698699985102302
816 0.12698699985102302
817 0.12698699985102302
818 0.12698699985102302
819 0.12698699985102302
820 0.12698699985102302
821 0.12698699985102302
822 0.12698699985102302
823 0.12698699985102302
824 0.12698699985102302
825 0.12698699985102302
826 0.12698699985102302
827 0.12698699985102302
828 0.12698699985102302
829 0.12698699985102302
830 0.12698699985102302
831 0.12698699985102302
832 0.12698699985102302
833 0.12698699985102302
834 0.12698699985102302
835 0.12698699985102302
836 0.12698699985102302
837 0.12698699985102302
838 0.12698699985102302
839 0.12698699985102302
840 0.12698699985102302
841 0.12698699985102302
842 0.12698699985102302
843 0.12698699985102302
844 0.12698699985102302
845 0.12698699985102302
846 0.12698699985102302
847 0.12698699985102302
848 0.12698699985102302
849 0.12705274584737516
850 0.12705274584737516
851 0.12718419204155557
852 0.12718419204155557
853 0.12718419204155557
854 0.127249880920099
855 0.127249880920099
856 0.127249880920099
857 0.127249880920099
858 0.127249880920099
859 0.127249880920099
860 0.127249880920099
861 0.127249880920099
862 0.127249880920099
863 0.127249880920099
864 0.127249880920099
865 0.127249880920099
866 0.127249880920099
867 0.127249880920099
868 0.12731541214501527
869 0.12731541214501527
870 0.12731541214501527
871 0.12731541214501527
872 0.12731541214501527
873 0.1273808878606175
874 0.1273808878606175
875 0.1273808878606175
876 0.1273808878606175
877 0.1273808878606175
878 0.1273808878606175
879 0.1273808878606175
880 0.1273808878606175
881 0.1273808878606175
882 0.1273808878606175
883 0.1273808878606175
884 0.1273808878606175
885 0.1274462320156272
886 0.1274462320156272
887 0.1274462320156272
888 0.1274462320156272
889 0.1274462320156272
890 0.1274462320156272
891 0.1274462320156272
892 0.1274462320156272
893 0.1274462320156272
894 0.1274462320156272
895 0.1274462320156272
896 0.1274462320156272
897 0.1274462320156272
898 0.12751143622521227
899 0.12751143622521227
900 0.12751143622521227
901 0.12751143622521227
902 0.12751143622521227
903 0.12751143622521227
904 0.12751143622521227
905 0.1275765661597735
906 0.1275765661597735
907 0.1275765661597735
908 0.1275765661597735
909 0.1275765661597735
910 0.1275765661597735
911 0.1275765661597735
912 0.1275765661597735
913 0.1275765661597735
914 0.1275765661597735
915 0.1275765661597735
916 0.1276415808639445
917 0.1276415808639445
918 0.1276415808639445
919 0.1276415808639445
920 0.1276415808639445
921 0.1276415808639445
922 0.1276415808639445
923 0.1276415808639445
924 0.1276415808639445
925 0.1276415808639445
926 0.1276415808639445
927 0.1276415808639445
928 0.1276415808639445
929 0.1276415808639445
930 0.1276415808639445
931 0.1276415808639445
932 0.12770643111358637
933 0.12770643111358637
934 0.12777126106284972
935 0.12777126106284972
936 0.12777126106284972
937 0.12777126106284972
938 0.12777126106284972
939 0.12777126106284972
940 0.12777126106284972
941 0.12777126106284972
942 0.12777126106284972
943 0.12777126106284972
944 0.12777126106284972
945 0.12777126106284972
946 0.12783597037706432
947 0.12783597037706432
948 0.12783597037706432
949 0.12783597037706432
950 0.12783597037706432
951 0.12783597037706432
952 0.12783597037706432
953 0.12783597037706432
954 0.12783597037706432
955 0.1279652106300489
956 0.1279652106300489
957 0.12802981108424258
958 0.1281589923600859
959 0.1283527348646611
960 0.1283527348646611
961 0.1283527348646611
962 0.1283527348646611
963 0.12841727661871624
964 0.12841727661871624
965 0.12841727661871624
966 0.12841727661871624
967 0.12848177950077136
968 0.12848177950077136
969 0.12848177950077136
970 0.12848177950077136
971 0.12848177950077136
972 0.12848177950077136
973 0.12848177950077136
974 0.12848177950077136
975 0.12848177950077136
976 0.12848177950077136
977 0.12848177950077136
978 0.12854617654524125
979 0.12854617654524125
980 0.12854617654524125
981 0.12854617654524125
982 0.12854617654524125
983 0.12854617654524125
984 0.1286105165047973
985 0.1286105165047973
986 0.1286105165047973
987 0.1286105165047973
988 0.1286105165047973
989 0.1286105165047973
990 0.1286105165047973
991 0.1286105165047973
992 0.1286105165047973
993 0.1286105165047973
994 0.1286105165047973
995 0.1286105165047973
996 0.1286105165047973
997 0.1286105165047973
998 0.1286105165047973
999 0.1286105165047973
1000 0.1286105165047973

==> data/mean-ndcg-oe-sanitizer-ubsan-1000-sanitizer=address.dat <==
1 0.0044603033006244425
2 0.011214234650185093
3 0.01389041663055976
4 0.01734812316281716
5 0.01907360401578121
6 0.021615671363563717
7 0.02399449979056341
8 0.025120155015490187
9 0.025925766065438404
10 0.028246536303494583
11 0.02949070644466822
12 0.03238353236182062
13 0.034960824855495135
14 0.03564581510922345
15 0.03676089093437956
16 0.04068926716821367
17 0.04261461257331018
18 0.043874606757252944
19 0.04470022036353219
20 0.04470022036353219
21 0.045300337645113556
22 0.04608915023907432
23 0.04686739927381306
24 0.04744368369585596
25 0.049341507545573746
26 0.050091944362191596
27 0.05343205386993215
28 0.05343205386993215
29 0.05343205386993215
30 0.06261519697045584
31 0.0629720212345058
32 0.0635025471841148
33 0.06385323698292447
34 0.06402715225669234
35 0.06454479651258156
36 0.06505851298003891
37 0.06522849639879608
38 0.06522849639879608
39 0.06539611622458476
40 0.06556262149776848
41 0.0657280532760159
42 0.0665500373667773
43 0.06687683353254649
44 0.0673641338906284
45 0.06817163878260003
46 0.06865343537490164
47 0.0688131608269543
48 0.07024307371008194
49 0.07087530857229626
50 0.0716616218389728
51 0.07197460143501554
52 0.07213034044487107
53 0.0722853496713398
54 0.07274824804005987
55 0.07305546558474157
56 0.07305546558474157
57 0.07412143432483619
58 0.07457636282515798
59 0.07457636282515798
60 0.07487718904940328
61 0.07502700954802687
62 0.07577321908776896
63 0.0762192494178314
64 0.07666362313651812
65 0.07666362313651812
66 0.07666362313651812
67 0.07681016376984733
68 0.07681016376984733
69 0.07710124533930944
70 0.07724630181769626
71 0.07739088390903713
72 0.07796735301677307
73 0.07796735301677307
74 0.07839699820526735
75 0.07839699820526735
76 0.07839699820526735
77 0.07868084978041326
78 0.07896387379275153
79 0.07910497958306356
80 0.07910497958306356
81 0.07924529470112739
82 0.07924529470112739
83 0.0793848466978643
84 0.0793848466978643
85 0.0793848466978643
86 0.0793848466978643
87 0.0793848466978643
88 0.07952260108038091
89 0.07952260108038091
90 0.07952260108038091
91 0.07979608990937764
92 0.07993250816834539
93 0.08020470240670606
94 0.08034048326907292
95 0.08034048326907292
96 0.08034048326907292
97 0.08047534340370431
98 0.08060990558088797
99 0.08060990558088797
100 0.08074388460249696
101 0.08074388460249696
102 0.08074388460249696
103 0.0811432885361118
104 0.0811432885361118
105 0.08140847022669492
106 0.08140847022669492
107 0.08140847022669492
108 0.08167207435368633
109 0.08167207435368633
110 0.0823285403970315
111 0.08390106423985515
112 0.08390106423985515
113 0.08481494176575259
114 0.08494525539611159
115 0.08520540795726876
116 0.08520540795726876
117 0.08559423852151295
118 0.08624114514816242
119 0.08624114514816242
120 0.08662794018783845
121 0.08688536176268019
122 0.08688536176268019
123 0.08688536176268019
124 0.08726955137737546
125 0.087780960218589
126 0.08841917806651493
127 0.08867405254083632
128 0.08867405254083632
129 0.08892811518291832
130 0.08892811518291832
131 0.08905474930432182
132 0.08918118799310289
133 0.08918118799310289
134 0.08930724195733174
135 0.08943310655515833
136 0.08943310655515833
137 0.08943310655515833
138 0.08943310655515833
139 0.0896833591143581
140 0.08980830543326442
141 0.08980830543326442
142 0.08980830543326442
143 0.08980830543326442
144 0.08980830543326442
145 0.08980830543326442
146 0.08980830543326442
147 0.0900557751414056
148 0.09030291181859951
149 0.09030291181859951
150 0.09030291181859951
151 0.09030291181859951
152 0.09030291181859951
153 0.09042567043482266
154 0.0906708725810307
155 0.09079331752412735
156 0.09079331752412735
157 0.09079331752412735
158 0.09079331752412735
159 0.09079331752412735
160 0.09079331752412735
161 0.09079331752412735
162 0.09079331752412735
163 0.09091456174497216
164 0.09103566161464656
165 0.0912775750765145
166 0.09151920465017827
167 0.09163987867012442
168 0.09163987867012442
169 0.09163987867012442
170 0.09163987867012442
171 0.09163987867012442
172 0.09175986592877561
173 0.09187971913747221
174 0.09199943936103537
175 0.09199943936103537
176 0.0921188967499055
177 0.09235755177107835
178 0.09235755177107835
179 0.09247662253349917
180 0.09247662253349917
181 0.09247662253349917
182 0.09247662253349917
183 0.0927137603853133
184 0.0927137603853133
185 0.0927137603853133
186 0.09283196273528205
187 0.09295004469548386
188 0.09306800714763531
189 0.09318585096213863
190 0.09330357699828751
191 0.09342118610446833
192 0.09365617213224463
193 0.0937735498809963
194 0.0937735498809963
195 0.0938906995397997
196 0.0938906995397997
197 0.0938906995397997
198 0.0938906995397997
199 0.0938906995397997
200 0.0938906995397997
201 0.0938906995397997
202 0.0938906995397997
203 0.0938906995397997
204 0.09400686113518979
205 0.09400686113518979
206 0.09400686113518979
207 0.09504946989975294
208 0.09504946989975294
209 0.09504946989975294
210 0.09539607624620279
211 0.09539607624620279
212 0.09539607624620279
213 0.09539607624620279
214 0.09539607624620279
215 0.09539607624620279
216 0.09551100954154663
217 0.09551100954154663
218 0.09551100954154663
219 0.09551100954154663
220 0.09551100954154663
221 0.09562545822832712
222 0.0957398117864511
223 0.0957398117864511
224 0.0957398117864511
225 0.0957398117864511
226 0.0957398117864511
227 0.0957398117864511
228 0.09596740139484458
229 0.09596740139484458
230 0.09596740139484458
231 0.09608092427822622
232 0.09608092427822622
233 0.09653430131571228
234 0.09653430131571228
235 0.09664746902539274
236 0.0968736294243256
237 0.09698662261642571
238 0.09709952929892084
239 0.09721234996455903
240 0.09721234996455903
241 0.09721234996455903
242 0.09743748100954439
243 0.09754996243745648
244 0.09754996243745648
245 0.09777459171815221
246 0.09777459171815221
247 0.09777459171815221
248 0.0978866596130771
249 0.0978866596130771
250 0.0978866596130771
251 0.09799848478013651
252 0.09799848478013651
253 0.09799848478013651
254 0.09799848478013651
255 0.09810999236265212
256 0.09822142160276241
257 0.09822142160276241
258 0.09822142160276241
259 0.09844381496116118
260 0.09844381496116118
261 0.09844381496116118
262 0.09855478269964853
263 0.09855478269964853
264 0.09855478269964853
265 0.09855478269964853
266 0.09855478269964853
267 0.09855478269964853
268 0.09855478269964853
269 0.09866522977491055
270 0.09943784911030308
271 0.09943784911030308
272 0.09943784911030308
273 0.09943784911030308
274 0.09943784911030308
275 0.09943784911030308
276 0.09943784911030308
277 0.09943784911030308
278 0.09943784911030308
279 0.09943784911030308
280 0.09943784911030308
281 0.09943784911030308
282 0.09943784911030308
283 0.09943784911030308
284 0.09943784911030308
285 0.09943784911030308
286 0.09943784911030308
287 0.09943784911030308
288 0.09943784911030308
289 0.09954690419273837
290 0.09965589310493946
291 0.09976481615374366
292 0.09998253113320485
293 0.10020011559819549
294 0.1007437519714081
295 0.10128706504013181
296 0.10139566328753444
297 0.10139566328753444
298 0.10139566328753444
299 0.1016124770717913
300 0.10193750811347621
301 0.1020457888654362
302 0.10215400696952007
303 0.10215400696952007
304 0.10215400696952007
305 0.10215400696952007
306 0.10215400696952007
307 0.1028014609632093
308 0.1028014609632093
309 0.10290924820956297
310 0.10290924820956297
311 0.10290924820956297
312 0.10290924820956297
313 0.10290924820956297
314 0.10290924820956297
315 0.10301667646268979
316 0.10312404577644659
317 0.10312404577644659
318 0.10312404577644659
319 0.10312404577644659
320 0.10312404577644659
321 0.10312404577644659
322 0.10323106663835768
323 0.10323106663835768
324 0.10333797328092757
325 0.10355167305498786
326 0.10376525978553636
327 0.10376525978553636
328 0.10376525978553636
329 0.10376525978553636
330 0.10376525978553636
331 0.10376525978553636
332 0.10376525978553636
333 0.10376525978553636
334 0.10376525978553636
335 0.10376525978553636
336 0.10419022234284246
337 0.10440259550374564
338 0.10472099371180818
339 0.10482707281633541
340 0.10482707281633541
341 0.1050390177651326
342 0.1050390177651326
343 0.1050390177651326
344 0.1050390177651326
345 0.1050390177651326
346 0.1050390177651326
347 0.1050390177651326
348 0.1050390177651326
349 0.1050390177651326
350 0.1050390177651326
351 0.1050390177651326
352 0.1050390177651326
353 0.1050390177651326
354 0.1050390177651326
355 0.1050390177651326
356 0.1050390177651326
357 0.1050390177651326
358 0.1050390177651326
359 0.1050390177651326
360 0.1050390177651326
361 0.1050390177651326
362 0.1050390177651326
363 0.1050390177651326
364 0.1050390177651326
365 0.1050390177651326
366 0.1050390177651326
367 0.10514367596609644
368 0.10524828611743321
369 0.10524828611743321
370 0.10524828611743321
371 0.10524828611743321
372 0.10524828611743321
373 0.10524828611743321
374 0.10535261158543209
375 0.10535261158543209
376 0.1056653073584064
377 0.1056653073584064
378 0.1056653073584064
379 0.1056653073584064
380 0.1056653073584064
381 0.1056653073584064
382 0.1056653073584064
383 0.1056653073584064
384 0.1056653073584064
385 0.1056653073584064
386 0.1056653073584064
387 0.10576903639339717
388 0.10576903639339717
389 0.10576903639339717
390 0.10587263157296324
391 0.10587263157296324
392 0.10597613827498895
393 0.10597613827498895
394 0.10597613827498895
395 0.10597613827498895
396 0.10618280134840759
397 0.10618280134840759
398 0.10618280134840759
399 0.10618280134840759
400 0.10618280134840759
401 0.10618280134840759
402 0.10618280134840759
403 0.10618280134840759
404 0.10618280134840759
405 0.10618280134840759
406 0.10618280134840759
407 0.10618280134840759
408 0.10618280134840759
409 0.10618280134840759
410 0.10618280134840759
411 0.10618280134840759
412 0.10618280134840759
413 0.10618280134840759
414 0.10618280134840759
415 0.10618280134840759
416 0.10618280134840759
417 0.10618280134840759
418 0.10618280134840759
419 0.10618280134840759
420 0.10618280134840759
421 0.10618280134840759
422 0.10618280134840759
423 0.10618280134840759
424 0.10618280134840759
425 0.10618280134840759
426 0.10618280134840759
427 0.10618280134840759
428 0.10618280134840759
429 0.10618280134840759
430 0.10628473315085316
431 0.10628473315085316
432 0.10628473315085316
433 0.10628473315085316
434 0.10628473315085316
435 0.10628473315085316
436 0.10628473315085316
437 0.10648805675382282
438 0.10648805675382282
439 0.10648805675382282
440 0.10648805675382282
441 0.10658956683021432
442 0.10658956683021432
443 0.10658956683021432
444 0.10658956683021432
445 0.10658956683021432
446 0.10699485869058238
447 0.10699485869058238
448 0.10699485869058238
449 0.10699485869058238
450 0.10699485869058238
451 0.10709599730284028
452 0.1071970993691893
453 0.1071970993691893
454 0.10729812866386693
455 0.10760110786728543
456 0.10760110786728543
457 0.10790387065503543
458 0.10790387065503543
459 0.10790387065503543
460 0.10810549765759399
461 0.10810549765759399
462 0.10810549765759399
463 0.10810549765759399
464 0.10810549765759399
465 0.10810549765759399
466 0.10810549765759399
467 0.10810549765759399
468 0.10810549765759399
469 0.10810549765759399
470 0.10810549765759399
471 0.10810549765759399
472 0.10810549765759399
473 0.10810549765759399
474 0.10810549765759399
475 0.10810549765759399
476 0.10810549765759399
477 0.10820571943142447
478 0.10820571943142447
479 0.10820571943142447
480 0.10820571943142447
481 0.10820571943142447
482 0.10820571943142447
483 0.10820571943142447
484 0.10820571943142447
485 0.10820571943142447
486 0.10830563910504468
487 0.10830563910504468
488 0.10830563910504468
489 0.10830563910504468
490 0.10840542687343276
491 0.10860493690153329
492 0.10860493690153329
493 0.10860493690153329
494 0.1089039087324594
495 0.10910315847620024
496 0.10960112124138119
497 0.10970068156144455
498 0.10970068156144455
499 0.10970068156144455
500 0.10970068156144455
501 0.10970068156144455
502 0.10970068156144455
503 0.10970068156144455
504 0.10980001862100942
505 0.11029654611638576
506 0.11029654611638576
507 0.11029654611638576
508 0.11029654611638576
509 0.11029654611638576
510 0.11029654611638576
511 0.11029654611638576
512 0.11029654611638576
513 0.11029654611638576
514 0.11029654611638576
515 0.11029654611638576
516 0.11029654611638576
517 0.11029654611638576
518 0.11029654611638576
519 0.11029654611638576
520 0.11029654611638576
521 0.11029654611638576
522 0.11029654611638576
523 0.11029654611638576
524 0.11039526717890337
525 0.11039526717890337
526 0.11039526717890337
527 0.11039526717890337
528 0.11039526717890337
529 0.11039526717890337
530 0.11039526717890337
531 0.11039526717890337
532 0.11039526717890337
533 0.11039526717890337
534 0.11039526717890337
535 0.11039526717890337
536 0.11039526717890337
537 0.11039526717890337
538 0.1105918831703526
539 0.1105918831703526
540 0.1105918831703526
541 0.1105918831703526
542 0.1105918831703526
543 0.1105918831703526
544 0.1105918831703526
545 0.1105918831703526
546 0.1105918831703526
547 0.1105918831703526
548 0.11068990467987522
549 0.11068990467987522
550 0.11068990467987522
551 0.11068990467987522
552 0.11068990467987522
553 0.11068990467987522
554 0.11068990467987522
555 0.11088555473463722
556 0.11088555473463722
557 0.11088555473463722
558 0.11088555473463722
559 0.11088555473463722
560 0.11088555473463722
561 0.11088555473463722
562 0.11088555473463722
563 0.11088555473463722
564 0.11088555473463722
565 0.11147085424158652
566 0.11156837700044506
567 0.11156837700044506
568 0.11156837700044506
569 0.11156837700044506
570 0.11156837700044506
571 0.11156837700044506
572 0.11156837700044506
573 0.11156837700044506
574 0.11156837700044506
575 0.11156837700044506
576 0.11176288617684009
577 0.11176288617684009
578 0.11176288617684009
579 0.11176288617684009
580 0.11176288617684009
581 0.11176288617684009
582 0.11176288617684009
583 0.11176288617684009
584 0.11176288617684009
585 0.11185990458355259
586 0.1120538895009229
587 0.1121508560695883
588 0.1122477968060099
589 0.11234471176773325
590 0.11234471176773325
591 0.11234471176773325
592 0.11234471176773325
593 0.11234471176773325
594 0.11234471176773325
595 0.11234471176773325
596 0.1124414478987695
597 0.1125381587073354
598 0.1125381587073354
599 0.1125381587073354
600 0.1125381587073354
601 0.1125381587073354
602 0.1125381587073354
603 0.1125381587073354
604 0.1125381587073354
605 0.1125381587073354
606 0.1125381587073354
607 0.1125381587073354
608 0.1125381587073354
609 0.11273098112518622
610 0.11282736771690717
611 0.11282736771690717
612 0.11321271777887827
613 0.11321271777887827
614 0.11321271777887827
615 0.11330898207246132
616 0.11340522206259238
617 0.11340522206259238
618 0.11340522206259238
619 0.11340522206259238
620 0.11340522206259238
621 0.11340522206259238
622 0.11340522206259238
623 0.11340522206259238
624 0.11340522206259238
625 0.11340522206259238
626 0.11340522206259238
627 0.11340522206259238
628 0.11340522206259238
629 0.11340522206259238
630 0.11340522206259238
631 0.11340522206259238
632 0.11340522206259238
633 0.11340522206259238
634 0.11340522206259238
635 0.11340522206259238
636 0.11340522206259238
637 0.11340522206259238
638 0.11340522206259238
639 0.11340522206259238
640 0.11340522206259238
641 0.11340522206259238
642 0.11340522206259238
643 0.11340522206259238
644 0.11340522206259238
645 0.11340522206259238
646 0.11340522206259238
647 0.11340522206259238
648 0.11340522206259238
649 0.11340522206259238
650 0.11340522206259238
651 0.11340522206259238
652 0.11340522206259238
653 0.11340522206259238
654 0.11340522206259238
655 0.11350055262123472
656 0.1136911689736009
657 0.1136911689736009
658 0.1136911689736009
659 0.1136911689736009
660 0.1136911689736009
661 0.1136911689736009
662 0.1136911689736009
663 0.1136911689736009
664 0.1136911689736009
665 0.1137862776924534
666 0.1137862776924534
667 0.1137862776924534
668 0.1137862776924534
669 0.1137862776924534
670 0.1137862776924534
671 0.1137862776924534
672 0.1137862776924534
673 0.1137862776924534
674 0.1137862776924534
675 0.1138811688849393
676 0.1138811688849393
677 0.1138811688849393
678 0.1138811688849393
679 0.1138811688849393
680 0.1138811688849393
681 0.1138811688849393
682 0.1138811688849393
683 0.1138811688849393
684 0.1138811688849393
685 0.1138811688849393
686 0.1138811688849393
687 0.1138811688849393
688 0.1138811688849393
689 0.1138811688849393
690 0.1138811688849393
691 0.1138811688849393
692 0.1138811688849393
693 0.1138811688849393
694 0.1138811688849393
695 0.1138811688849393
696 0.1138811688849393
697 0.1138811688849393
698 0.1138811688849393
699 0.1138811688849393
700 0.1138811688849393
701 0.1138811688849393
702 0.1138811688849393
703 0.1138811688849393
704 0.11397545230700822
705 0.11397545230700822
706 0.11397545230700822
707 0.11397545230700822
708 0.11397545230700822
709 0.11397545230700822
710 0.11397545230700822
711 0.11397545230700822
712 0.11397545230700822
713 0.11397545230700822
714 0.11397545230700822
715 0.11406951367229362
716 0.11406951367229362
717 0.11406951367229362
718 0.11406951367229362
719 0.11406951367229362
720 0.11406951367229362
721 0.11406951367229362
722 0.11406951367229362
723 0.11406951367229362
724 0.11406951367229362
725 0.11406951367229362
726 0.11406951367229362
727 0.11406951367229362
728 0.11406951367229362
729 0.11406951367229362
730 0.11406951367229362
731 0.11406951367229362
732 0.11406951367229362
733 0.11406951367229362
734 0.11406951367229362
735 0.11406951367229362
736 0.11406951367229362
737 0.11406951367229362
738 0.11406951367229362
739 0.11406951367229362
740 0.11406951367229362
741 0.11406951367229362
742 0.11416304835113399
743 0.11416304835113399
744 0.11416304835113399
745 0.11416304835113399
746 0.11416304835113399
747 0.11416304835113399
748 0.11425646936879218
749 0.11425646936879218
750 0.11425646936879218
751 0.11425646936879218
752 0.11425646936879218
753 0.11425646936879218
754 0.11425646936879218
755 0.11425646936879218
756 0.11425646936879218
757 0.11425646936879218
758 0.11425646936879218
759 0.11425646936879218
760 0.11425646936879218
761 0.11434964813782915
762 0.11434964813782915
763 0.11434964813782915
764 0.11434964813782915
765 0.11434964813782915
766 0.11434964813782915
767 0.11434964813782915
768 0.11434964813782915
769 0.11434964813782915
770 0.11434964813782915
771 0.11434964813782915
772 0.11434964813782915
773 0.11434964813782915
774 0.11434964813782915
775 0.11434964813782915
776 0.11434964813782915
777 0.11434964813782915
778 0.11434964813782915
779 0.11434964813782915
780 0.11434964813782915
781 0.11434964813782915
782 0.11434964813782915
783 0.11434964813782915
784 0.11434964813782915
785 0.11434964813782915
786 0.11434964813782915
787 0.11434964813782915
788 0.11434964813782915
789 0.11434964813782915
790 0.11434964813782915
791 0.11434964813782915
792 0.11434964813782915
793 0.11434964813782915
794 0.11453482263797858
795 0.11453482263797858
796 0.11453482263797858
797 0.11453482263797858
798 0.11453482263797858
799 0.11453482263797858
800 0.11453482263797858
801 0.11453482263797858
802 0.11453482263797858
803 0.11453482263797858
804 0.11453482263797858
805 0.11453482263797858
806 0.11453482263797858
807 0.11453482263797858
808 0.11453482263797858
809 0.11453482263797858
810 0.11453482263797858
811 0.11453482263797858
812 0.11453482263797858
813 0.11453482263797858
814 0.11453482263797858
815 0.11453482263797858
816 0.11453482263797858
817 0.11453482263797858
818 0.11453482263797858
819 0.11453482263797858
820 0.11453482263797858
821 0.11453482263797858
822 0.11453482263797858
823 0.11453482263797858
824 0.11453482263797858
825 0.11453482263797858
826 0.11453482263797858
827 0.11453482263797858
828 0.11453482263797858
829 0.11453482263797858
830 0.11453482263797858
831 0.11453482263797858
832 0.11453482263797858
833 0.11453482263797858
834 0.11453482263797858
835 0.11453482263797858
836 0.11453482263797858
837 0.11453482263797858
838 0.11453482263797858
839 0.11453482263797858
840 0.11453482263797858
841 0.11453482263797858
842 0.11453482263797858
843 0.11453482263797858
844 0.11453482263797858
845 0.11453482263797858
846 0.11453482263797858
847 0.11453482263797858
848 0.11453482263797858
849 0.11453482263797858
850 0.11453482263797858
851 0.11462645974837286
852 0.11462645974837286
853 0.11462645974837286
854 0.11471804914816179
855 0.11471804914816179
856 0.11471804914816179
857 0.11471804914816179
858 0.11471804914816179
859 0.11471804914816179
860 0.11471804914816179
861 0.11471804914816179
862 0.11471804914816179
863 0.11471804914816179
864 0.11471804914816179
865 0.11471804914816179
866 0.11471804914816179
867 0.11471804914816179
868 0.11471804914816179
869 0.11471804914816179
870 0.11471804914816179
871 0.11471804914816179
872 0.11471804914816179
873 0.11480934133682037
874 0.11480934133682037
875 0.11480934133682037
876 0.11480934133682037
877 0.11480934133682037
878 0.11480934133682037
879 0.11480934133682037
880 0.11480934133682037
881 0.11480934133682037
882 0.11480934133682037
883 0.11480934133682037
884 0.11480934133682037
885 0.11480934133682037
886 0.11480934133682037
887 0.11480934133682037
888 0.11480934133682037
889 0.11480934133682037
890 0.11480934133682037
891 0.11480934133682037
892 0.11480934133682037
893 0.11480934133682037
894 0.11480934133682037
895 0.11480934133682037
896 0.11480934133682037
897 0.11480934133682037
898 0.11490025496713394
899 0.11490025496713394
900 0.11490025496713394
901 0.11490025496713394
902 0.11490025496713394
903 0.11490025496713394
904 0.11490025496713394
905 0.11499106503646413
906 0.11499106503646413
907 0.11499106503646413
908 0.11499106503646413
909 0.11499106503646413
910 0.11499106503646413
911 0.11499106503646413
912 0.11499106503646413
913 0.11499106503646413
914 0.11499106503646413
915 0.11499106503646413
916 0.11499106503646413
917 0.11499106503646413
918 0.11499106503646413
919 0.11499106503646413
920 0.11499106503646413
921 0.11499106503646413
922 0.11499106503646413
923 0.11499106503646413
924 0.11499106503646413
925 0.11499106503646413
926 0.11499106503646413
927 0.11499106503646413
928 0.11499106503646413
929 0.11499106503646413
930 0.11499106503646413
931 0.11499106503646413
932 0.11499106503646413
933 0.11499106503646413
934 0.11499106503646413
935 0.11499106503646413
936 0.11499106503646413
937 0.11499106503646413
938 0.11499106503646413
939 0.11499106503646413
940 0.11499106503646413
941 0.11499106503646413
942 0.11499106503646413
943 0.11499106503646413
944 0.11499106503646413
945 0.11499106503646413
946 0.11499106503646413
947 0.11499106503646413
948 0.11499106503646413
949 0.11499106503646413
950 0.11499106503646413
951 0.11499106503646413
952 0.11499106503646413
953 0.11499106503646413
954 0.11499106503646413
955 0.11517126353371204
956 0.11517126353371204
957 0.11526133535343078
958 0.11526133535343078
959 0.11553146874741026
960 0.11553146874741026
961 0.11553146874741026
962 0.11553146874741026
963 0.11553146874741026
964 0.11553146874741026
965 0.11553146874741026
966 0.11553146874741026
967 0.11562140452319276
968 0.11562140452319276
969 0.11562140452319276
970 0.11562140452319276
971 0.11562140452319276
972 0.11562140452319276
973 0.11562140452319276
974 0.11562140452319276
975 0.11562140452319276
976 0.11562140452319276
977 0.11562140452319276
978 0.11571119273060261
979 0.11571119273060261
980 0.11571119273060261
981 0.11571119273060261
982 0.11571119273060261
983 0.11571119273060261
984 0.11571119273060261
985 0.11571119273060261
986 0.11571119273060261
987 0.11571119273060261
988 0.11571119273060261
989 0.11571119273060261
990 0.11571119273060261
991 0.11571119273060261
992 0.11571119273060261
993 0.11571119273060261
994 0.11571119273060261
995 0.11571119273060261
996 0.11571119273060261
997 0.11571119273060261
998 0.11571119273060261
999 0.11571119273060261
1000 0.11571119273060261

==> data/mean-ndcg-oe-sanitizer-ubsan-1000-sanitizer=memory.dat <==
1 0.006578947368421052
2 0.006578947368421052
3 0.013157894736842105
4 0.013157894736842105
5 0.01570297899496409
6 0.01570297899496409
7 0.01789596145110444
8 0.01789596145110444
9 0.01789596145110444
10 0.01789596145110444
11 0.01789596145110444
12 0.021451726640937595
13 0.021451726640937595
14 0.023135661014686382
15 0.023135661014686382
16 0.02635474709518935
17 0.027932460691032324
18 0.032578689244321224
19 0.032578689244321224
20 0.03407651982785381
21 0.03407651982785381
22 0.03407651982785381
23 0.035511416485653355
24 0.03692811568984215
25 0.03692811568984215
26 0.038311733570481316
27 0.03968025066045835
28 0.03968025066045835
29 0.041021007549211695
30 0.04234896206619918
31 0.04234896206619918
32 0.044957381318443394
33 0.044957381318443394
34 0.044957381318443394
35 0.044957381318443394
36 0.044957381318443394
37 0.044957381318443394
38 0.04620212052579122
39 0.04620212052579122
40 0.047430096915521115
41 0.047430096915521115
42 0.047430096915521115
43 0.04863515777679502
44 0.04863515777679502
45 0.04863515777679502
46 0.04863515777679502
47 0.04863515777679502
48 0.04980689194491352
49 0.04980689194491352
50 0.05096670401326142
51 0.05096670401326142
52 0.05096670401326142
53 0.05096670401326142
54 0.05096670401326142
55 0.05323243340528903
56 0.05323243340528903
57 0.05547858182191692
58 0.0577153136151658
59 0.0577153136151658
60 0.0577153136151658
61 0.06103009214721268
62 0.06103009214721268
63 0.06212658337528284
64 0.06431142082549256
65 0.06431142082549256
66 0.06539596593550677
67 0.06647670310630974
68 0.0675537139973967
69 0.0675537139973967
70 0.0675537139973967
71 0.0675537139973967
72 0.06861657891478483
73 0.06967608399212985
74 0.06967608399212985
75 0.06967608399212985
76 0.06967608399212985
77 0.07072278667548047
78 0.07072278667548047
79 0.07176344187903166
80 0.07176344187903166
81 0.07176344187903166
82 0.07382741260086641
83 0.07382741260086641
84 0.07382741260086641
85 0.07382741260086641
86 0.07382741260086641
87 0.07382741260086641
88 0.07382741260086641
89 0.07382741260086641
90 0.07382741260086641
91 0.07483590265779193
92 0.07483590265779193
93 0.07483590265779193
94 0.07483590265779193
95 0.07783316226300635
96 0.07783316226300635
97 0.07982234924881922
98 0.07982234924881922
99 0.07982234924881922
100 0.07982234924881922
101 0.07982234924881922
102 0.07982234924881922
103 0.07982234924881922
104 0.07982234924881922
105 0.07982234924881922
106 0.07982234924881922
107 0.07982234924881922
108 0.07982234924881922
109 0.07982234924881922
110 0.07982234924881922
111 0.07982234924881922
112 0.07982234924881922
113 0.08174801974981735
114 0.08270908277371489
115 0.08270908277371489
116 0.08270908277371489
117 0.08270908277371489
118 0.08270908277371489
119 0.08270908277371489
120 0.08270908277371489
121 0.08270908277371489
122 0.08270908277371489
123 0.08270908277371489
124 0.08270908277371489
125 0.08270908277371489
126 0.08270908277371489
127 0.08270908277371489
128 0.08270908277371489
129 0.08270908277371489
130 0.08270908277371489
131 0.08270908277371489
132 0.08270908277371489
133 0.08270908277371489
134 0.08270908277371489
135 0.08270908277371489
136 0.08270908277371489
137 0.08270908277371489
138 0.08270908277371489
139 0.08270908277371489
140 0.08270908277371489
141 0.08362924781710133
142 0.08362924781710133
143 0.08362924781710133
144 0.08362924781710133
145 0.08362924781710133
146 0.08362924781710133
147 0.08362924781710133
148 0.08362924781710133
149 0.08362924781710133
150 0.08362924781710133
151 0.08453694830889272
152 0.08453694830889272
153 0.08453694830889272
154 0.08453694830889272
155 0.08453694830889272
156 0.08453694830889272
157 0.08453694830889272
158 0.08453694830889272
159 0.08453694830889272
160 0.08453694830889272
161 0.08453694830889272
162 0.08453694830889272
163 0.08453694830889272
164 0.08453694830889272
165 0.08453694830889272
166 0.08453694830889272
167 0.0854269192059958
168 0.0854269192059958
169 0.0854269192059958
170 0.0854269192059958
171 0.0854269192059958
172 0.0854269192059958
173 0.0854269192059958
174 0.0854269192059958
175 0.0854269192059958
176 0.0854269192059958
177 0.0854269192059958
178 0.0854269192059958
179 0.0854269192059958
180 0.0854269192059958
181 0.0854269192059958
182 0.0854269192059958
183 0.0854269192059958
184 0.0854269192059958
185 0.0854269192059958
186 0.0854269192059958
187 0.0854269192059958
188 0.0854269192059958
189 0.0854269192059958
190 0.0854269192059958
191 0.0854269192059958
192 0.0854269192059958
193 0.0854269192059958
194 0.0854269192059958
195 0.0854269192059958
196 0.0854269192059958
197 0.0854269192059958
198 0.0854269192059958
199 0.0854269192059958
200 0.0854269192059958
201 0.0854269192059958
202 0.0854269192059958
203 0.0854269192059958
204 0.0854269192059958
205 0.0854269192059958
206 0.0854269192059958
207 0.0854269192059958
208 0.0854269192059958
209 0.0854269192059958
210 0.08627899314101832
211 0.08627899314101832
212 0.08627899314101832
213 0.08627899314101832
214 0.08627899314101832
215 0.08627899314101832
216 0.08627899314101832
217 0.08627899314101832
218 0.08627899314101832
219 0.08627899314101832
220 0.08627899314101832
221 0.08627899314101832
222 0.0871223506321827
223 0.0871223506321827
224 0.0871223506321827
225 0.0871223506321827
226 0.0871223506321827
227 0.0871223506321827
228 0.0871223506321827
229 0.0871223506321827
230 0.0871223506321827
231 0.0871223506321827
232 0.0871223506321827
233 0.0871223506321827
234 0.0871223506321827
235 0.0871223506321827
236 0.0871223506321827
237 0.0871223506321827
238 0.0879550374155842
239 0.0879550374155842
240 0.0879550374155842
241 0.0879550374155842
242 0.0879550374155842
243 0.0879550374155842
244 0.0879550374155842
245 0.0879550374155842
246 0.0879550374155842
247 0.0879550374155842
248 0.0879550374155842
249 0.0879550374155842
250 0.0879550374155842
251 0.0879550374155842
252 0.0879550374155842
253 0.0879550374155842
254 0.0879550374155842
255 0.0879550374155842
256 0.0879550374155842
257 0.0879550374155842
258 0.0879550374155842
259 0.0879550374155842
260 0.0879550374155842
261 0.0879550374155842
262 0.0879550374155842
263 0.0879550374155842
264 0.0879550374155842
265 0.0879550374155842
266 0.0879550374155842
267 0.0879550374155842
268 0.0879550374155842
269 0.0879550374155842
270 0.0879550374155842
271 0.0879550374155842
272 0.0879550374155842
273 0.0879550374155842
274 0.0879550374155842
275 0.0879550374155842
276 0.0879550374155842
277 0.0879550374155842
278 0.0879550374155842
279 0.0879550374155842
280 0.0879550374155842
281 0.0879550374155842
282 0.0879550374155842
283 0.0879550374155842
284 0.0879550374155842
285 0.0879550374155842
286 0.0879550374155842
287 0.0879550374155842
288 0.0879550374155842
289 0.0879550374155842
290 0.0879550374155842
291 0.0879550374155842
292 0.0879550374155842
293 0.0879550374155842
294 0.0879550374155842
295 0.0879550374155842
296 0.0879550374155842
297 0.0879550374155842
298 0.0879550374155842
299 0.08875453824503127
300 0.08955357288917339
301 0.08955357288917339
302 0.08955357288917339
303 0.08955357288917339
304 0.08955357288917339
305 0.08955357288917339
306 0.08955357288917339
307 0.08955357288917339
308 0.08955357288917339
309 0.08955357288917339
310 0.08955357288917339
311 0.08955357288917339
312 0.08955357288917339
313 0.08955357288917339
314 0.08955357288917339
315 0.08955357288917339
316 0.08955357288917339
317 0.08955357288917339
318 0.09034455773914142
319 0.09034455773914142
320 0.09034455773914142
321 0.09034455773914142
322 0.09034455773914142
323 0.09034455773914142
324 0.09034455773914142
325 0.09034455773914142
326 0.09113215880803906
327 0.09113215880803906
328 0.09113215880803906
329 0.09113215880803906
330 0.09113215880803906
331 0.09113215880803906
332 0.09113215880803906
333 0.09113215880803906
334 0.09113215880803906
335 0.09113215880803906
336 0.09113215880803906
337 0.09113215880803906
338 0.09113215880803906
339 0.09113215880803906
340 0.09113215880803906
341 0.09113215880803906
342 0.09113215880803906
343 0.09113215880803906
344 0.09113215880803906
345 0.09113215880803906
346 0.09113215880803906
347 0.09113215880803906
348 0.09113215880803906
349 0.09113215880803906
350 0.09113215880803906
351 0.09113215880803906
352 0.09113215880803906
353 0.09113215880803906
354 0.09113215880803906
355 0.09113215880803906
356 0.09113215880803906
357 0.09113215880803906
358 0.09113215880803906
359 0.09113215880803906
360 0.09190653023358722
361 0.09190653023358722
362 0.09190653023358722
363 0.09190653023358722
364 0.09190653023358722
365 0.09190653023358722
366 0.09190653023358722
367 0.09190653023358722
368 0.09190653023358722
369 0.09190653023358722
370 0.09190653023358722
371 0.09190653023358722
372 0.09190653023358722
373 0.09190653023358722
374 0.09190653023358722
375 0.09190653023358722
376 0.09190653023358722
377 0.09190653023358722
378 0.09190653023358722
379 0.09190653023358722
380 0.09190653023358722
381 0.09190653023358722
382 0.09190653023358722
383 0.09190653023358722
384 0.09190653023358722
385 0.09190653023358722
386 0.09190653023358722
387 0.09190653023358722
388 0.09190653023358722
389 0.09190653023358722
390 0.09190653023358722
391 0.09190653023358722
392 0.09190653023358722
393 0.09190653023358722
394 0.09190653023358722
395 0.09190653023358722
396 0.0926686003168184
397 0.0926686003168184
398 0.0926686003168184
399 0.0926686003168184
400 0.0926686003168184
401 0.0926686003168184
402 0.0926686003168184
403 0.0926686003168184
404 0.0926686003168184
405 0.0926686003168184
406 0.0926686003168184
407 0.0926686003168184
408 0.0926686003168184
409 0.0926686003168184
410 0.0926686003168184
411 0.0926686003168184
412 0.0926686003168184
413 0.0926686003168184
414 0.0926686003168184
415 0.0926686003168184
416 0.0926686003168184
417 0.0926686003168184
418 0.0926686003168184
419 0.0926686003168184
420 0.0926686003168184
421 0.0926686003168184
422 0.0926686003168184
423 0.0926686003168184
424 0.0926686003168184
425 0.0926686003168184
426 0.0926686003168184
427 0.0926686003168184
428 0.0926686003168184
429 0.0926686003168184
430 0.0926686003168184
431 0.0926686003168184
432 0.0926686003168184
433 0.0926686003168184
434 0.0926686003168184
435 0.0926686003168184
436 0.0926686003168184
437 0.0926686003168184
438 0.0926686003168184
439 0.0926686003168184
440 0.0926686003168184
441 0.0926686003168184
442 0.0926686003168184
443 0.0926686003168184
444 0.0926686003168184
445 0.0926686003168184
446 0.0926686003168184
447 0.0926686003168184
448 0.0926686003168184
449 0.0926686003168184
450 0.0926686003168184
451 0.0926686003168184
452 0.0926686003168184
453 0.0926686003168184
454 0.0926686003168184
455 0.0926686003168184
456 0.0926686003168184
457 0.0926686003168184
458 0.0926686003168184
459 0.0926686003168184
460 0.09341209988875313
461 0.09341209988875313
462 0.09341209988875313
463 0.09341209988875313
464 0.09341209988875313
465 0.09341209988875313
466 0.09341209988875313
467 0.09341209988875313
468 0.09341209988875313
469 0.09341209988875313
470 0.09341209988875313
471 0.09341209988875313
472 0.09341209988875313
473 0.09341209988875313
474 0.09341209988875313
475 0.09341209988875313
476 0.09341209988875313
477 0.09341209988875313
478 0.09341209988875313
479 0.09341209988875313
480 0.09341209988875313
481 0.09341209988875313
482 0.09341209988875313
483 0.09341209988875313
484 0.09341209988875313
485 0.09341209988875313
486 0.09341209988875313
487 0.09341209988875313
488 0.09341209988875313
489 0.09341209988875313
490 0.09341209988875313
491 0.09341209988875313
492 0.09341209988875313
493 0.09341209988875313
494 0.09341209988875313
495 0.09341209988875313
496 0.09341209988875313
497 0.09341209988875313
498 0.09341209988875313
499 0.09341209988875313
500 0.09341209988875313
501 0.09341209988875313
502 0.09341209988875313
503 0.09341209988875313
504 0.09341209988875313
505 0.0941444779444332
506 0.0941444779444332
507 0.0941444779444332
508 0.0941444779444332
509 0.0941444779444332
510 0.0941444779444332
511 0.0941444779444332
512 0.0941444779444332
513 0.0941444779444332
514 0.0941444779444332
515 0.0941444779444332
516 0.0941444779444332
517 0.0941444779444332
518 0.0941444779444332
519 0.0941444779444332
520 0.0941444779444332
521 0.0941444779444332
522 0.0941444779444332
523 0.0941444779444332
524 0.0941444779444332
525 0.0941444779444332
526 0.0941444779444332
527 0.0941444779444332
528 0.0941444779444332
529 0.0941444779444332
530 0.0941444779444332
531 0.0941444779444332
532 0.0941444779444332
533 0.0941444779444332
534 0.0941444779444332
535 0.0941444779444332
536 0.0941444779444332
537 0.0941444779444332
538 0.0941444779444332
539 0.0941444779444332
540 0.0941444779444332
541 0.0941444779444332
542 0.0941444779444332
543 0.0941444779444332
544 0.0941444779444332
545 0.0941444779444332
546 0.0941444779444332
547 0.0941444779444332
548 0.0941444779444332
549 0.0941444779444332
550 0.0941444779444332
551 0.0941444779444332
552 0.0941444779444332
553 0.0941444779444332
554 0.0941444779444332
555 0.0941444779444332
556 0.0941444779444332
557 0.0941444779444332
558 0.0941444779444332
559 0.0941444779444332
560 0.0941444779444332
561 0.0941444779444332
562 0.0941444779444332
563 0.0941444779444332
564 0.0941444779444332
565 0.09630276987630877
566 0.09630276987630877
567 0.09630276987630877
568 0.09630276987630877
569 0.09630276987630877
570 0.09630276987630877
571 0.09630276987630877
572 0.09630276987630877
573 0.09630276987630877
574 0.09630276987630877
575 0.09773766653410829
576 0.09773766653410829
577 0.09773766653410829
578 0.09773766653410829
579 0.09773766653410829
580 0.09773766653410829
581 0.09773766653410829
582 0.09773766653410829
583 0.09845356130731853
584 0.09845356130731853
585 0.09988458280632788
586 0.10059990218913088
587 0.10059990218913088
588 0.10059990218913088
589 0.10059990218913088
590 0.10059990218913088
591 0.10059990218913088
592 0.10059990218913088
593 0.10059990218913088
594 0.10059990218913088
595 0.10059990218913088
596 0.10059990218913088
597 0.10059990218913088
598 0.10059990218913088
599 0.10059990218913088
600 0.10059990218913088
601 0.10059990218913088
602 0.10059990218913088
603 0.10059990218913088
604 0.10059990218913088
605 0.10059990218913088
606 0.10059990218913088
607 0.10059990218913088
608 0.10059990218913088
609 0.10059990218913088
610 0.10059990218913088
611 0.10059990218913088
612 0.10059990218913088
613 0.10059990218913088
614 0.10059990218913088
615 0.10059990218913088
616 0.10059990218913088
617 0.10059990218913088
618 0.10059990218913088
619 0.10059990218913088
620 0.10059990218913088
621 0.10059990218913088
622 0.10059990218913088
623 0.10059990218913088
624 0.10059990218913088
625 0.10059990218913088
626 0.10059990218913088
627 0.10059990218913088
628 0.10059990218913088
629 0.10059990218913088
630 0.10059990218913088
631 0.10059990218913088
632 0.10059990218913088
633 0.10059990218913088
634 0.10059990218913088
635 0.10059990218913088
636 0.10059990218913088
637 0.10059990218913088
638 0.10059990218913088
639 0.10059990218913088
640 0.10059990218913088
641 0.10059990218913088
642 0.10059990218913088
643 0.10059990218913088
644 0.10059990218913088
645 0.10059990218913088
646 0.10059990218913088
647 0.10059990218913088
648 0.10059990218913088
649 0.10059990218913088
650 0.10059990218913088
651 0.10059990218913088
652 0.10059990218913088
653 0.10059990218913088
654 0.10059990218913088
655 0.10059990218913088
656 0.10059990218913088
657 0.10059990218913088
658 0.10059990218913088
659 0.10059990218913088
660 0.10059990218913088
661 0.10059990218913088
662 0.10059990218913088
663 0.10059990218913088
664 0.10059990218913088
665 0.10059990218913088
666 0.10059990218913088
667 0.10059990218913088
668 0.10059990218913088
669 0.10059990218913088
670 0.10059990218913088
671 0.10059990218913088
672 0.10059990218913088
673 0.10059990218913088
674 0.10059990218913088
675 0.10059990218913088
676 0.10059990218913088
677 0.10059990218913088
678 0.10129924949520275
679 0.10129924949520275
680 0.10129924949520275
681 0.10129924949520275
682 0.10129924949520275
683 0.10129924949520275
684 0.10129924949520275
685 0.10129924949520275
686 0.10129924949520275
687 0.10129924949520275
688 0.10129924949520275
689 0.10129924949520275
690 0.10129924949520275
691 0.10129924949520275
692 0.10129924949520275
693 0.10129924949520275
694 0.10129924949520275
695 0.10129924949520275
696 0.10129924949520275
697 0.10129924949520275
698 0.10129924949520275
699 0.10129924949520275
700 0.10129924949520275
701 0.10129924949520275
702 0.10129924949520275
703 0.10129924949520275
704 0.10129924949520275
705 0.10129924949520275
706 0.10129924949520275
707 0.10129924949520275
708 0.10129924949520275
709 0.10129924949520275
710 0.10129924949520275
711 0.10129924949520275
712 0.10129924949520275
713 0.10129924949520275
714 0.10129924949520275
715 0.10199295206418273
716 0.10199295206418273
717 0.10199295206418273
718 0.10199295206418273
719 0.10199295206418273
720 0.10199295206418273
721 0.10199295206418273
722 0.10199295206418273
723 0.10199295206418273
724 0.10199295206418273
725 0.10199295206418273
726 0.10199295206418273
727 0.10199295206418273
728 0.10199295206418273
729 0.10199295206418273
730 0.10199295206418273
731 0.10199295206418273
732 0.10199295206418273
733 0.10199295206418273
734 0.10199295206418273
735 0.10199295206418273
736 0.10199295206418273
737 0.10199295206418273
738 0.10199295206418273
739 0.10199295206418273
740 0.10199295206418273
741 0.10199295206418273
742 0.10199295206418273
743 0.10199295206418273
744 0.10199295206418273
745 0.10199295206418273
746 0.10199295206418273
747 0.10199295206418273
748 0.10199295206418273
749 0.10199295206418273
750 0.10199295206418273
751 0.10199295206418273
752 0.10199295206418273
753 0.10199295206418273
754 0.10199295206418273
755 0.10199295206418273
756 0.10199295206418273
757 0.10199295206418273
758 0.10199295206418273
759 0.10199295206418273
760 0.10199295206418273
761 0.10199295206418273
762 0.10199295206418273
763 0.10199295206418273
764 0.10199295206418273
765 0.10199295206418273
766 0.10199295206418273
767 0.10199295206418273
768 0.10199295206418273
769 0.10199295206418273
770 0.10199295206418273
771 0.10199295206418273
772 0.10199295206418273
773 0.10199295206418273
774 0.10199295206418273
775 0.10199295206418273
776 0.10199295206418273
777 0.10199295206418273
778 0.10199295206418273
779 0.10336252033207201
780 0.10336252033207201
781 0.10336252033207201
782 0.10336252033207201
783 0.10336252033207201
784 0.10336252033207201
785 0.10336252033207201
786 0.10336252033207201
787 0.10336252033207201
788 0.10336252033207201
789 0.10336252033207201
790 0.10336252033207201
791 0.10336252033207201
792 0.10336252033207201
793 0.10336252033207201
794 0.10336252033207201
795 0.10336252033207201
796 0.10336252033207201
797 0.10336252033207201
798 0.10336252033207201
799 0.10336252033207201
800 0.10336252033207201
801 0.10336252033207201
802 0.10336252033207201
803 0.10404420224394426
804 0.10404420224394426
805 0.10404420224394426
806 0.10404420224394426
807 0.10404420224394426
808 0.10404420224394426
809 0.10404420224394426
810 0.10404420224394426
811 0.10404420224394426
812 0.10404420224394426
813 0.10404420224394426
814 0.10404420224394426
815 0.10404420224394426
816 0.10404420224394426
817 0.10404420224394426
818 0.10404420224394426
819 0.10404420224394426
820 0.10404420224394426
821 0.10404420224394426
822 0.10404420224394426
823 0.10404420224394426
824 0.10404420224394426
825 0.10404420224394426
826 0.10404420224394426
827 0.10404420224394426
828 0.10404420224394426
829 0.10404420224394426
830 0.10404420224394426
831 0.10404420224394426
832 0.10404420224394426
833 0.10404420224394426
834 0.10404420224394426
835 0.10404420224394426
836 0.10404420224394426
837 0.10404420224394426
838 0.10404420224394426
839 0.10404420224394426
840 0.10404420224394426
841 0.10404420224394426
842 0.10404420224394426
843 0.10404420224394426
844 0.10404420224394426
845 0.10404420224394426
846 0.10404420224394426
847 0.10404420224394426
848 0.10404420224394426
849 0.10404420224394426
850 0.10404420224394426
851 0.10404420224394426
852 0.10404420224394426
853 0.10404420224394426
854 0.10404420224394426
855 0.10404420224394426
856 0.10404420224394426
857 0.10404420224394426
858 0.10404420224394426
859 0.10404420224394426
860 0.10404420224394426
861 0.10404420224394426
862 0.10404420224394426
863 0.10404420224394426
864 0.10404420224394426
865 0.10404420224394426
866 0.10404420224394426
867 0.10404420224394426
868 0.10404420224394426
869 0.10404420224394426
870 0.10404420224394426
871 0.10404420224394426
872 0.10404420224394426
873 0.10404420224394426
874 0.10404420224394426
875 0.10404420224394426
876 0.10404420224394426
877 0.10404420224394426
878 0.10404420224394426
879 0.10404420224394426
880 0.10404420224394426
881 0.10404420224394426
882 0.10404420224394426
883 0.10404420224394426
884 0.10404420224394426
885 0.10471612931157699
886 0.10471612931157699
887 0.10471612931157699
888 0.10471612931157699
889 0.10471612931157699
890 0.10471612931157699
891 0.10471612931157699
892 0.10471612931157699
893 0.10471612931157699
894 0.10471612931157699
895 0.10471612931157699
896 0.10471612931157699
897 0.10471612931157699
898 0.10471612931157699
899 0.10471612931157699
900 0.10471612931157699
901 0.10471612931157699
902 0.10471612931157699
903 0.10471612931157699
904 0.10471612931157699
905 0.10471612931157699
906 0.10471612931157699
907 0.10471612931157699
908 0.10471612931157699
909 0.10471612931157699
910 0.10471612931157699
911 0.10471612931157699
912 0.10471612931157699
913 0.10471612931157699
914 0.10471612931157699
915 0.10471612931157699
916 0.10471612931157699
917 0.10471612931157699
918 0.10471612931157699
919 0.10471612931157699
920 0.10471612931157699
921 0.10471612931157699
922 0.10471612931157699
923 0.10471612931157699
924 0.10471612931157699
925 0.10471612931157699
926 0.10471612931157699
927 0.10471612931157699
928 0.10471612931157699
929 0.10471612931157699
930 0.10471612931157699
931 0.10471612931157699
932 0.10538297760230249
933 0.10538297760230249
934 0.10604961714637229
935 0.10604961714637229
936 0.10604961714637229
937 0.10604961714637229
938 0.10604961714637229
939 0.10604961714637229
940 0.10604961714637229
941 0.10604961714637229
942 0.10604961714637229
943 0.10604961714637229
944 0.10604961714637229
945 0.10604961714637229
946 0.10604961714637229
947 0.10604961714637229
948 0.10604961714637229
949 0.10604961714637229
950 0.10604961714637229
951 0.10604961714637229
952 0.10604961714637229
953 0.10604961714637229
954 0.10604961714637229
955 0.10604961714637229
956 0.10604961714637229
957 0.10604961714637229
958 0.10604961714637229
959 0.10604961714637229
960 0.10604961714637229
961 0.10604961714637229
962 0.10604961714637229
963 0.10604961714637229
964 0.10604961714637229
965 0.10604961714637229
966 0.10604961714637229
967 0.10604961714637229
968 0.10604961714637229
969 0.10604961714637229
970 0.10604961714637229
971 0.10604961714637229
972 0.10604961714637229
973 0.10604961714637229
974 0.10604961714637229
975 0.10604961714637229
976 0.10604961714637229
977 0.10604961714637229
978 0.10604961714637229
979 0.10604961714637229
980 0.10604961714637229
981 0.10604961714637229
982 0.10604961714637229
983 0.10604961714637229
984 0.10604961714637229
985 0.10604961714637229
986 0.10604961714637229
987 0.10604961714637229
988 0.10604961714637229
989 0.10604961714637229
990 0.10604961714637229
991 0.10604961714637229
992 0.10604961714637229
993 0.10604961714637229
994 0.10604961714637229
995 0.10604961714637229
996 0.10604961714637229
997 0.10604961714637229
998 0.10604961714637229
999 0.10604961714637229
1000 0.10604961714637229

==> data/mean-ndcg-oe-sanitizer-ubsan-1000-sanitizer=undefined.dat <==
1 0.003418803418803419
2 0.01096839021367556
3 0.01609659534188069
4 0.019041392320160302
5 0.01970267917013388
6 0.024573888566482908
7 0.025713489706084044
8 0.02625274590571777
9 0.02882565185156376
10 0.02981390766803517
11 0.02981390766803517
12 0.02981390766803517
13 0.030262881232201316
14 0.030700416317346296
15 0.031127766744696726
16 0.03489162123882328
17 0.03612142875968549
18 0.03773106235535481
19 0.03773106235535481
20 0.03773106235535481
21 0.03849770790823541
22 0.03887559633465849
23 0.039248424184206404
24 0.03998462342877631
25 0.04253030270206442
26 0.04253030270206442
27 0.04253030270206442
28 0.04323405255663
29 0.04462752296408646
30 0.04911305822146647
31 0.04911305822146647
32 0.0497908013434171
33 0.05012680413355868
34 0.05012680413355868
35 0.050788090983532264
36 0.050788090983532264
37 0.051113819893663495
38 0.05143723931164105
39 0.05143723931164105
40 0.05143723931164105
41 0.05175424618927416
42 0.054904482653354604
43 0.05584381214521938
44 0.05615507351354406
45 0.05615507351354406
46 0.05615507351354406
47 0.05707329008662636
48 0.05768219126116997
49 0.05768219126116997
50 0.05828489701976443
51 0.05918451273044112
52 0.059781379157955804
53 0.06007841393209503
54 0.06096543798565953
55 0.06096543798565953
56 0.06125850055074314
57 0.062425729813401054
58 0.062425729813401054
59 0.06300451206160203
60 0.06300451206160203
61 0.06329160399144312
62 0.0644355368380084
63 0.0644355368380084
64 0.06642243174999399
65 0.06642243174999399
66 0.06698602442254838
67 0.06698602442254838
68 0.06726586314980515
69 0.06754475412362312
70 0.06810067997754322
71 0.06810067997754322
72 0.0683768431697535
73 0.06865213337788416
74 0.06865213337788416
75 0.06865213337788416
76 0.06892490502860202
77 0.06892490502860202
78 0.06892490502860202
79 0.06892490502860202
80 0.06892490502860202
81 0.06946265972039535
82 0.06999893929256436
83 0.06999893929256436
84 0.06999893929256436
85 0.07026494167103017
86 0.07026494167103017
87 0.07026494167103017
88 0.07026494167103017
89 0.07026494167103017
90 0.07026494167103017
91 0.07026494167103017
92 0.07026494167103017
93 0.07026494167103017
94 0.07052513029789043
95 0.07052513029789043
96 0.07052513029789043
97 0.07078355459006438
98 0.07078355459006438
99 0.07078355459006438
100 0.07078355459006438
101 0.07078355459006438
102 0.07078355459006438
103 0.07078355459006438
104 0.07103814785819915
105 0.07103814785819915
106 0.07103814785819915
107 0.07103814785819915
108 0.07103814785819915
109 0.07129022145134487
110 0.07129022145134487
111 0.07129022145134487
112 0.07129022145134487
113 0.07179056660715975
114 0.07228999081103128
115 0.07278850537694105
116 0.07278850537694105
117 0.07278850537694105
118 0.07378020770647822
119 0.07378020770647822
120 0.07378020770647822
121 0.07427348904903817
122 0.07451971132312735
123 0.07476551998786816
124 0.07501091973605813
125 0.07501091973605813
126 0.07501091973605813
127 0.07574352046865884
128 0.07574352046865884
129 0.07574352046865884
130 0.07574352046865884
131 0.07574352046865884
132 0.07574352046865884
133 0.07574352046865884
134 0.07574352046865884
135 0.07574352046865884
136 0.07598434802331379
137 0.07598434802331379
138 0.07598434802331379
139 0.07598434802331379
140 0.07670262916943679
141 0.07670262916943679
142 0.07670262916943679
143 0.07717945471755838
144 0.07717945471755838
145 0.07717945471755838
146 0.07717945471755838
147 0.07717945471755838
148 0.07717945471755838
149 0.07741592512615351
150 0.07741592512615351
151 0.07741592512615351
152 0.07765146465448708
153 0.07788669954130106
154 0.07788669954130106
155 0.07788669954130106
156 0.07788669954130106
157 0.07788669954130106
158 0.07812045163604321
159 0.07812045163604321
160 0.07812045163604321
161 0.07812045163604321
162 0.07812045163604321
163 0.07812045163604321
164 0.07812045163604321
165 0.07812045163604321
166 0.07812045163604321
167 0.07812045163604321
168 0.07812045163604321
169 0.07812045163604321
170 0.07812045163604321
171 0.07812045163604321
172 0.07835037593851839
173 0.07835037593851839
174 0.07857978853785909
175 0.0788089483179596
176 0.0788089483179596
177 0.07903760838525424
178 0.07949443462477632
179 0.07949443462477632
180 0.07949443462477632
181 0.07949443462477632
182 0.07949443462477632
183 0.07949443462477632
184 0.07949443462477632
185 0.07949443462477632
186 0.07972093861505829
187 0.07972093861505829
188 0.07994698290371093
189 0.07994698290371093
190 0.07994698290371093
191 0.07994698290371093
192 0.07994698290371093
193 0.07994698290371093
194 0.07994698290371093
195 0.08039595646787707
196 0.08039595646787707
197 0.08039595646787707
198 0.08039595646787707
199 0.08039595646787707
200 0.08039595646787707
201 0.08039595646787707
202 0.08039595646787707
203 0.08039595646787707
204 0.08039595646787707
205 0.08039595646787707
206 0.08039595646787707
207 0.08039595646787707
208 0.08039595646787707
209 0.08039595646787707
210 0.08128153074564408
211 0.08128153074564408
212 0.08172353873129144
213 0.08172353873129144
214 0.08172353873129144
215 0.08172353873129144
216 0.08172353873129144
217 0.08172353873129144
218 0.08172353873129144
219 0.08172353873129144
220 0.08172353873129144
221 0.08216216087789296
222 0.08216216087789296
223 0.08216216087789296
224 0.08216216087789296
225 0.08216216087789296
226 0.08216216087789296
227 0.08216216087789296
228 0.08238021895567853
229 0.082598102312652
230 0.082598102312652
231 0.082598102312652
232 0.082598102312652
233 0.082598102312652
234 0.082598102312652
235 0.082598102312652
236 0.082598102312652
237 0.082598102312652
238 0.08281445853671529
239 0.08281445853671529
240 0.08281445853671529
241 0.08281445853671529
242 0.08281445853671529
243 0.08281445853671529
244 0.08281445853671529
245 0.08302968026633915
246 0.08302968026633915
247 0.08324458591396185
248 0.08431833044567806
249 0.08453292346606567
250 0.08453292346606567
251 0.08453292346606567
252 0.08453292346606567
253 0.08453292346606567
254 0.08453292346606567
255 0.08453292346606567
256 0.08453292346606567
257 0.08453292346606567
258 0.08453292346606567
259 0.08453292346606567
260 0.08453292346606567
261 0.08453292346606567
262 0.08453292346606567
263 0.08453292346606567
264 0.08474527549963508
265 0.08474527549963508
266 0.08474527549963508
267 0.08474527549963508
268 0.08474527549963508
269 0.08474527549963508
270 0.08474527549963508
271 0.08474527549963508
272 0.08474527549963508
273 0.08474527549963508
274 0.08474527549963508
275 0.08474527549963508
276 0.08474527549963508
277 0.08474527549963508
278 0.08474527549963508
279 0.08474527549963508
280 0.08474527549963508
281 0.08474527549963508
282 0.08474527549963508
283 0.08474527549963508
284 0.08474527549963508
285 0.08474527549963508
286 0.08474527549963508
287 0.08474527549963508
288 0.08474527549963508
289 0.08474527549963508
290 0.08474527549963508
291 0.08558016601388832
292 0.08558016601388832
293 0.08558016601388832
294 0.08558016601388832
295 0.08620483673187736
296 0.08641293696322497
297 0.08641293696322497
298 0.08641293696322497
299 0.08641293696322497
300 0.08641293696322497
301 0.08641293696322497
302 0.08641293696322497
303 0.08641293696322497
304 0.08641293696322497
305 0.08641293696322497
306 0.08641293696322497
307 0.08910107002591247
308 0.08910107002591247
309 0.08910107002591247
310 0.08910107002591247
311 0.08910107002591247
312 0.08910107002591247
313 0.08910107002591247
314 0.08910107002591247
315 0.08910107002591247
316 0.08910107002591247
317 0.08910107002591247
318 0.08910107002591247
319 0.08910107002591247
320 0.08910107002591247
321 0.08910107002591247
322 0.08910107002591247
323 0.08910107002591247
324 0.08910107002591247
325 0.08910107002591247
326 0.08930571167116452
327 0.08930571167116452
328 0.08930571167116452
329 0.08930571167116452
330 0.08930571167116452
331 0.08930571167116452
332 0.08930571167116452
333 0.08930571167116452
334 0.0895095025851852
335 0.0895095025851852
336 0.0895095025851852
337 0.0895095025851852
338 0.0895095025851852
339 0.0895095025851852
340 0.0895095025851852
341 0.0895095025851852
342 0.0895095025851852
343 0.0895095025851852
344 0.0895095025851852
345 0.0895095025851852
346 0.0895095025851852
347 0.0895095025851852
348 0.0895095025851852
349 0.0895095025851852
350 0.0895095025851852
351 0.0895095025851852
352 0.0895095025851852
353 0.0895095025851852
354 0.0895095025851852
355 0.0895095025851852
356 0.0895095025851852
357 0.0895095025851852
358 0.0895095025851852
359 0.0895095025851852
360 0.0895095025851852
361 0.0895095025851852
362 0.0895095025851852
363 0.0895095025851852
364 0.0895095025851852
365 0.0895095025851852
366 0.0895095025851852
367 0.0895095025851852
368 0.08970996067005448
369 0.08970996067005448
370 0.08991023560366516
371 0.08991023560366516
372 0.08991023560366516
373 0.08991023560366516
374 0.09011014816712966
375 0.09011014816712966
376 0.09011014816712966
377 0.09011014816712966
378 0.09011014816712966
379 0.09011014816712966
380 0.09011014816712966
381 0.09011014816712966
382 0.09011014816712966
383 0.09011014816712966
384 0.09011014816712966
385 0.09011014816712966
386 0.09011014816712966
387 0.09011014816712966
388 0.09011014816712966
389 0.09011014816712966
390 0.09011014816712966
391 0.09011014816712966
392 0.09011014816712966
393 0.09011014816712966
394 0.09011014816712966
395 0.09011014816712966
396 0.09030815612037947
397 0.09030815612037947
398 0.09030815612037947
399 0.09030815612037947
400 0.09030815612037947
401 0.09030815612037947
402 0.09030815612037947
403 0.09030815612037947
404 0.09030815612037947
405 0.09030815612037947
406 0.09030815612037947
407 0.09030815612037947
408 0.09030815612037947
409 0.09050510359762515
410 0.0907019713594241
411 0.0907019713594241
412 0.0907019713594241
413 0.0907019713594241
414 0.0907019713594241
415 0.0907019713594241
416 0.0907019713594241
417 0.0907019713594241
418 0.0907019713594241
419 0.09129045662964157
420 0.09129045662964157
421 0.09129045662964157
422 0.09129045662964157
423 0.09129045662964157
424 0.09129045662964157
425 0.09129045662964157
426 0.09129045662964157
427 0.09129045662964157
428 0.09129045662964157
429 0.09129045662964157
430 0.09129045662964157
431 0.09129045662964157
432 0.09129045662964157
433 0.09129045662964157
434 0.09148548535216255
435 0.09148548535216255
436 0.09148548535216255
437 0.09148548535216255
438 0.09148548535216255
439 0.09148548535216255
440 0.09148548535216255
441 0.09148548535216255
442 0.09148548535216255
443 0.09148548535216255
444 0.09148548535216255
445 0.09167971568415591
446 0.09167971568415591
447 0.09167971568415591
448 0.09167971568415591
449 0.09167971568415591
450 0.09167971568415591
451 0.09167971568415591
452 0.09167971568415591
453 0.09167971568415591
454 0.09167971568415591
455 0.09167971568415591
456 0.09167971568415591
457 0.09167971568415591
458 0.09167971568415591
459 0.09167971568415591
460 0.09187289847891501
461 0.09187289847891501
462 0.09187289847891501
463 0.09187289847891501
464 0.09187289847891501
465 0.09187289847891501
466 0.09187289847891501
467 0.09187289847891501
468 0.09187289847891501
469 0.09187289847891501
470 0.09187289847891501
471 0.09187289847891501
472 0.09187289847891501
473 0.09187289847891501
474 0.09187289847891501
475 0.09187289847891501
476 0.09187289847891501
477 0.09187289847891501
478 0.09187289847891501
479 0.09187289847891501
480 0.09187289847891501
481 0.09187289847891501
482 0.09187289847891501
483 0.09187289847891501
484 0.09187289847891501
485 0.09187289847891501
486 0.09187289847891501
487 0.09187289847891501
488 0.09187289847891501
489 0.09187289847891501
490 0.09187289847891501
491 0.09187289847891501
492 0.09187289847891501
493 0.09187289847891501
494 0.09206386567120457
495 0.09225477076755796
496 0.09225477076755796
497 0.09225477076755796
498 0.09225477076755796
499 0.09225477076755796
500 0.09225477076755796
501 0.09225477076755796
502 0.09225477076755796
503 0.09225477076755796
504 0.09225477076755796
505 0.09244506386920476
506 0.09244506386920476
507 0.09244506386920476
508 0.09244506386920476
509 0.09244506386920476
510 0.09244506386920476
511 0.09244506386920476
512 0.09244506386920476
513 0.09263487876766781
514 0.09263487876766781
515 0.09263487876766781
516 0.09263487876766781
517 0.09263487876766781
518 0.09263487876766781
519 0.09263487876766781
520 0.09263487876766781
521 0.09263487876766781
522 0.09263487876766781
523 0.09263487876766781
524 0.09263487876766781
525 0.09263487876766781
526 0.09263487876766781
527 0.09263487876766781
528 0.09263487876766781
529 0.09263487876766781
530 0.09263487876766781
531 0.09263487876766781
532 0.09263487876766781
533 0.09263487876766781
534 0.09263487876766781
535 0.09263487876766781
536 0.09263487876766781
537 0.09263487876766781
538 0.09263487876766781
539 0.09263487876766781
540 0.09263487876766781
541 0.09263487876766781
542 0.09263487876766781
543 0.09263487876766781
544 0.09263487876766781
545 0.09263487876766781
546 0.09263487876766781
547 0.09263487876766781
548 0.09263487876766781
549 0.09263487876766781
550 0.09263487876766781
551 0.09263487876766781
552 0.09263487876766781
553 0.09263487876766781
554 0.09263487876766781
555 0.09263487876766781
556 0.09263487876766781
557 0.09263487876766781
558 0.09263487876766781
559 0.09263487876766781
560 0.09263487876766781
561 0.09263487876766781
562 0.09263487876766781
563 0.09263487876766781
564 0.09263487876766781
565 0.09413031067032349
566 0.09413031067032349
567 0.09413031067032349
568 0.09413031067032349
569 0.09413031067032349
570 0.09413031067032349
571 0.09413031067032349
572 0.09413031067032349
573 0.09413031067032349
574 0.09413031067032349
575 0.09413031067032349
576 0.09413031067032349
577 0.0946892476367543
578 0.0946892476367543
579 0.0946892476367543
580 0.0946892476367543
581 0.0946892476367543
582 0.0946892476367543
583 0.0946892476367543
584 0.0946892476367543
585 0.0948751581220957
586 0.0948751581220957
587 0.09599002502952061
588 0.09636154833047314
589 0.09636154833047314
590 0.09654721130980136
591 0.09654721130980136
592 0.09654721130980136
593 0.09654721130980136
594 0.09654721130980136
595 0.09654721130980136
596 0.09654721130980136
597 0.09654721130980136
598 0.09654721130980136
599 0.09654721130980136
600 0.09654721130980136
601 0.09654721130980136
602 0.09654721130980136
603 0.09654721130980136
604 0.09654721130980136
605 0.0967321479681893
606 0.0967321479681893
607 0.0967321479681893
608 0.0967321479681893
609 0.0967321479681893
610 0.09691684774480329
611 0.09691684774480329
612 0.09691684774480329
613 0.09691684774480329
614 0.09691684774480329
615 0.09691684774480329
616 0.09691684774480329
617 0.09691684774480329
618 0.09691684774480329
619 0.09691684774480329
620 0.09691684774480329
621 0.09691684774480329
622 0.09691684774480329
623 0.09691684774480329
624 0.09691684774480329
625 0.09710085186121757
626 0.09710085186121757
627 0.09710085186121757
628 0.09710085186121757
629 0.09710085186121757
630 0.09710085186121757
631 0.09710085186121757
632 0.09710085186121757
633 0.09710085186121757
634 0.09710085186121757
635 0.09710085186121757
636 0.09710085186121757
637 0.09710085186121757
638 0.09710085186121757
639 0.09710085186121757
640 0.09710085186121757
641 0.09710085186121757
642 0.09710085186121757
643 0.0972840494753139
644 0.0972840494753139
645 0.0972840494753139
646 0.0972840494753139
647 0.0972840494753139
648 0.0972840494753139
649 0.0972840494753139
650 0.0972840494753139
651 0.0972840494753139
652 0.0972840494753139
653 0.0972840494753139
654 0.0972840494753139
655 0.0972840494753139
656 0.0972840494753139
657 0.0972840494753139
658 0.0972840494753139
659 0.0972840494753139
660 0.0972840494753139
661 0.0972840494753139
662 0.0972840494753139
663 0.0972840494753139
664 0.0972840494753139
665 0.0972840494753139
666 0.0972840494753139
667 0.0972840494753139
668 0.0972840494753139
669 0.0972840494753139
670 0.0972840494753139
671 0.0972840494753139
672 0.0972840494753139
673 0.09746596642821427
674 0.09746596642821427
675 0.09746596642821427
676 0.09746596642821427
677 0.09746596642821427
678 0.09746596642821427
679 0.09746596642821427
680 0.09746596642821427
681 0.09746596642821427
682 0.09746596642821427
683 0.09746596642821427
684 0.09746596642821427
685 0.09746596642821427
686 0.09746596642821427
687 0.09746596642821427
688 0.09746596642821427
689 0.09746596642821427
690 0.09746596642821427
691 0.09746596642821427
692 0.09746596642821427
693 0.09746596642821427
694 0.09746596642821427
695 0.09746596642821427
696 0.09746596642821427
697 0.09746596642821427
698 0.09746596642821427
699 0.09746596642821427
700 0.09746596642821427
701 0.09746596642821427
702 0.09746596642821427
703 0.09746596642821427
704 0.09746596642821427
705 0.09764659698845564
706 0.09764659698845564
707 0.09764659698845564
708 0.09764659698845564
709 0.09764659698845564
710 0.0978270334253241
711 0.0978270334253241
712 0.0978270334253241
713 0.0978270334253241
714 0.0978270334253241
715 0.0978270334253241
716 0.0978270334253241
717 0.0978270334253241
718 0.0978270334253241
719 0.0978270334253241
720 0.0978270334253241
721 0.0978270334253241
722 0.0978270334253241
723 0.0978270334253241
724 0.0978270334253241
725 0.0978270334253241
726 0.0978270334253241
727 0.0978270334253241
728 0.0978270334253241
729 0.0978270334253241
730 0.0978270334253241
731 0.0978270334253241
732 0.0978270334253241
733 0.0978270334253241
734 0.0978270334253241
735 0.0978270334253241
736 0.0978270334253241
737 0.0978270334253241
738 0.0978270334253241
739 0.0978270334253241
740 0.0978270334253241
741 0.0978270334253241
742 0.0978270334253241
743 0.0978270334253241
744 0.0978270334253241
745 0.0978270334253241
746 0.0978270334253241
747 0.0978270334253241
748 0.0978270334253241
749 0.0978270334253241
750 0.0978270334253241
751 0.0978270334253241
752 0.0978270334253241
753 0.0978270334253241
754 0.0978270334253241
755 0.0978270334253241
756 0.0978270334253241
757 0.0978270334253241
758 0.0978270334253241
759 0.0978270334253241
760 0.0978270334253241
761 0.0978270334253241
762 0.0978270334253241
763 0.0978270334253241
764 0.0978270334253241
765 0.0978270334253241
766 0.0978270334253241
767 0.0978270334253241
768 0.0978270334253241
769 0.0978270334253241
770 0.0978270334253241
771 0.0978270334253241
772 0.0978270334253241
773 0.0978270334253241
774 0.0978270334253241
775 0.0978270334253241
776 0.0978270334253241
777 0.0978270334253241
778 0.0978270334253241
779 0.0978270334253241
780 0.0978270334253241
781 0.0978270334253241
782 0.0978270334253241
783 0.0978270334253241
784 0.09800478968041841
785 0.09800478968041841
786 0.09800478968041841
787 0.09800478968041841
788 0.09800478968041841
789 0.09800478968041841
790 0.09800478968041841
791 0.09800478968041841
792 0.09800478968041841
793 0.09800478968041841
794 0.09800478968041841
795 0.09800478968041841
796 0.09800478968041841
797 0.09800478968041841
798 0.09800478968041841
799 0.09800478968041841
800 0.09800478968041841
801 0.09800478968041841
802 0.09800478968041841
803 0.09800478968041841
804 0.09800478968041841
805 0.09835889970680381
806 0.09835889970680381
807 0.09835889970680381
808 0.09835889970680381
809 0.09835889970680381
810 0.09835889970680381
811 0.09835889970680381
812 0.09835889970680381
813 0.09835889970680381
814 0.09835889970680381
815 0.09835889970680381
816 0.09835889970680381
817 0.09835889970680381
818 0.09835889970680381
819 0.09835889970680381
820 0.09835889970680381
821 0.09835889970680381
822 0.09835889970680381
823 0.09835889970680381
824 0.09835889970680381
825 0.09835889970680381
826 0.09835889970680381
827 0.09835889970680381
828 0.09835889970680381
829 0.09835889970680381
830 0.09835889970680381
831 0.09835889970680381
832 0.09835889970680381
833 0.09835889970680381
834 0.09835889970680381
835 0.09835889970680381
836 0.09835889970680381
837 0.09835889970680381
838 0.09835889970680381
839 0.09835889970680381
840 0.09835889970680381
841 0.09835889970680381
842 0.09835889970680381
843 0.09835889970680381
844 0.09835889970680381
845 0.09835889970680381
846 0.09835889970680381
847 0.09835889970680381
848 0.09835889970680381
849 0.09853455952269843
850 0.09853455952269843
851 0.09871015815646253
852 0.09871015815646253
853 0.09871015815646253
854 0.09871015815646253
855 0.09871015815646253
856 0.09871015815646253
857 0.09871015815646253
858 0.09871015815646253
859 0.09871015815646253
860 0.09871015815646253
861 0.09871015815646253
862 0.09871015815646253
863 0.09871015815646253
864 0.09871015815646253
865 0.09871015815646253
866 0.09871015815646253
867 0.09871015815646253
868 0.09888524414713624
869 0.09888524414713624
870 0.09888524414713624
871 0.09888524414713624
872 0.09888524414713624
873 0.09888524414713624
874 0.09888524414713624
875 0.09888524414713624
876 0.09888524414713624
877 0.09888524414713624
878 0.09888524414713624
879 0.09888524414713624
880 0.09888524414713624
881 0.09888524414713624
882 0.09888524414713624
883 0.09888524414713624
884 0.09888524414713624
885 0.09888524414713624
886 0.09888524414713624
887 0.09888524414713624
888 0.09888524414713624
889 0.09888524414713624
890 0.09888524414713624
891 0.09888524414713624
892 0.09888524414713624
893 0.09888524414713624
894 0.09888524414713624
895 0.09888524414713624
896 0.09888524414713624
897 0.09888524414713624
898 0.09888524414713624
899 0.09888524414713624
900 0.09888524414713624
901 0.09888524414713624
902 0.09888524414713624
903 0.09888524414713624
904 0.09888524414713624
905 0.09888524414713624
906 0.09888524414713624
907 0.09888524414713624
908 0.09888524414713624
909 0.09888524414713624
910 0.09888524414713624
911 0.09888524414713624
912 0.09888524414713624
913 0.09888524414713624
914 0.09888524414713624
915 0.09888524414713624
916 0.09905895010033158
917 0.09905895010033158
918 0.09905895010033158
919 0.09905895010033158
920 0.09905895010033158
921 0.09905895010033158
922 0.09905895010033158
923 0.09905895010033158
924 0.09905895010033158
925 0.09905895010033158
926 0.09905895010033158
927 0.09905895010033158
928 0.09905895010033158
929 0.09905895010033158
930 0.09905895010033158
931 0.09905895010033158
932 0.09905895010033158
933 0.09905895010033158
934 0.09905895010033158
935 0.09905895010033158
936 0.09905895010033158
937 0.09905895010033158
938 0.09905895010033158
939 0.09905895010033158
940 0.09905895010033158
941 0.09905895010033158
942 0.09905895010033158
943 0.09905895010033158
944 0.09905895010033158
945 0.09905895010033158
946 0.09923184011420741
947 0.09923184011420741
948 0.09923184011420741
949 0.09923184011420741
950 0.09923184011420741
951 0.09923184011420741
952 0.09923184011420741
953 0.09923184011420741
954 0.09923184011420741
955 0.09923184011420741
956 0.09923184011420741
957 0.09923184011420741
958 0.09957698598453749
959 0.09957698598453749
960 0.09957698598453749
961 0.09957698598453749
962 0.09957698598453749
963 0.09974942831203872
964 0.09974942831203872
965 0.09974942831203872
966 0.09974942831203872
967 0.09974942831203872
968 0.09974942831203872
969 0.09974942831203872
970 0.09974942831203872
971 0.09974942831203872
972 0.09974942831203872
973 0.09974942831203872
974 0.09974942831203872
975 0.09974942831203872
976 0.09974942831203872
977 0.09974942831203872
978 0.09974942831203872
979 0.09974942831203872
980 0.09974942831203872
981 0.09974942831203872
982 0.09974942831203872
983 0.09974942831203872
984 0.09992133148603205
985 0.09992133148603205
986 0.09992133148603205
987 0.09992133148603205
988 0.09992133148603205
989 0.09992133148603205
990 0.09992133148603205
991 0.09992133148603205
992 0.09992133148603205
993 0.09992133148603205
994 0.09992133148603205
995 0.09992133148603205
996 0.09992133148603205
997 0.09992133148603205
998 0.09992133148603205
999 0.09992133148603205
1000 0.09992133148603205

==> data/mean-ndcg-oe-vulnerability-1000-crash_class=asan_heap_buffer_overflow.dat <==
1 0.20689655172413793
2 0.22243669343772063
3 0.23721501856087335
4 0.24357969675900232
5 0.255013769879235
6 0.26378734591637837
7 0.26378734591637837
8 0.26534136008773673
9 0.27275589200064265
10 0.27417985666230715
11 0.27967626938449686
12 0.28100749182009943
13 0.2835951719682491
14 0.2873778028767685
15 0.2910723841575567
16 0.29830343466351417
17 0.30775417226225826
18 0.31239277154041867
19 0.3146723598474114
20 0.3157938881661156
21 0.3157938881661156
22 0.31797186579623876
23 0.31797186579623876
24 0.3190326454959269
25 0.3221766758440062
26 0.3221766758440062
27 0.3232013782956146
28 0.32624344971128605
29 0.3282512826875472
30 0.3282512826875472
31 0.3292365043624241
32 0.33118960646262663
33 0.33118960646262663
34 0.33118960646262663
35 0.33118960646262663
36 0.33118960646262663
37 0.3340056371881454
38 0.3340056371881454
39 0.3386337609494535
40 0.3386337609494535
41 0.341374386911257
42 0.34228221367553635
43 0.3431845252563917
44 0.3440815099877707
45 0.3458651808920076
46 0.34675203471790256
47 0.34675203471790256
48 0.34675203471790256
49 0.34675203471790256
50 0.34675203471790256
51 0.3476161975926905
52 0.35019624828305573
53 0.35019624828305573
54 0.35019624828305573
55 0.35019624828305573
56 0.35019624828305573
57 0.3518780934028954
58 0.3527154905274615
59 0.3535494501708052
60 0.3535494501708052
61 0.3535494501708052
62 0.3535494501708052
63 0.3535494501708052
64 0.3535494501708052
65 0.3551794260714855
66 0.3551794260714855
67 0.3551794260714855
68 0.3551794260714855
69 0.35678682725063343
70 0.35678682725063343
71 0.35758523377473744
72 0.3583810735158359
73 0.3591743975146362
74 0.3591743975146362
75 0.36390503022167525
76 0.36469109630871915
77 0.36469109630871915
78 0.36469109630871915
79 0.3654703061163044
80 0.3654703061163044
81 0.3654703061163044
82 0.3654703061163044
83 0.36624093561552634
84 0.36624093561552634
85 0.36624093561552634
86 0.36624093561552634
87 0.36624093561552634
88 0.36624093561552634
89 0.36624093561552634
90 0.36624093561552634
91 0.36624093561552634
92 0.36624093561552634
93 0.3669924867022316
94 0.3669924867022316
95 0.3684886557005652
96 0.36923504561391324
97 0.36923504561391324
98 0.36923504561391324
99 0.36923504561391324
100 0.36923504561391324
101 0.36923504561391324
102 0.36923504561391324
103 0.36923504561391324
104 0.36923504561391324
105 0.3699672344689468
106 0.3699672344689468
107 0.3699672344689468
108 0.3699672344689468
109 0.3699672344689468
110 0.3699672344689468
111 0.3699672344689468
112 0.3699672344689468
113 0.3699672344689468
114 0.3699672344689468
115 0.3699672344689468
116 0.3699672344689468
117 0.3699672344689468
118 0.3699672344689468
119 0.3699672344689468
120 0.3699672344689468
121 0.3699672344689468
122 0.3699672344689468
123 0.3699672344689468
124 0.3699672344689468
125 0.3699672344689468
126 0.3699672344689468
127 0.3699672344689468
128 0.3699672344689468
129 0.3699672344689468
130 0.3699672344689468
131 0.3699672344689468
132 0.3699672344689468
133 0.3699672344689468
134 0.3699672344689468
135 0.3699672344689468
136 0.3699672344689468
137 0.3699672344689468
138 0.3699672344689468
139 0.3699672344689468
140 0.3699672344689468
141 0.3699672344689468
142 0.3699672344689468
143 0.3699672344689468
144 0.3699672344689468
145 0.3699672344689468
146 0.3699672344689468
147 0.37065051905718893
148 0.37065051905718893
149 0.37065051905718893
150 0.37065051905718893
151 0.37065051905718893
152 0.37065051905718893
153 0.37065051905718893
154 0.37065051905718893
155 0.37065051905718893
156 0.37065051905718893
157 0.37065051905718893
158 0.37065051905718893
159 0.37065051905718893
160 0.37065051905718893
161 0.37065051905718893
162 0.37065051905718893
163 0.37065051905718893
164 0.37065051905718893
165 0.37065051905718893
166 0.37065051905718893
167 0.37065051905718893
168 0.37065051905718893
169 0.37065051905718893
170 0.37065051905718893
171 0.37065051905718893
172 0.37131310879584895
173 0.37131310879584895
174 0.37131310879584895
175 0.37131310879584895
176 0.37131310879584895
177 0.37131310879584895
178 0.37131310879584895
179 0.37131310879584895
180 0.37131310879584895
181 0.37131310879584895
182 0.37131310879584895
183 0.37131310879584895
184 0.37131310879584895
185 0.37131310879584895
186 0.37131310879584895
187 0.37131310879584895
188 0.37131310879584895
189 0.37131310879584895
190 0.37131310879584895
191 0.37131310879584895
192 0.37131310879584895
193 0.37131310879584895
194 0.37131310879584895
195 0.37131310879584895
196 0.37131310879584895
197 0.37131310879584895
198 0.37131310879584895
199 0.37131310879584895
200 0.37131310879584895
201 0.37131310879584895
202 0.37131310879584895
203 0.37131310879584895
204 0.37131310879584895
205 0.37131310879584895
206 0.37131310879584895
207 0.37131310879584895
208 0.37131310879584895
209 0.37259025465881207
210 0.37259025465881207
211 0.37259025465881207
212 0.37259025465881207
213 0.37259025465881207
214 0.37259025465881207
215 0.37259025465881207
216 0.37259025465881207
217 0.37259025465881207
218 0.37259025465881207
219 0.37259025465881207
220 0.37259025465881207
221 0.37259025465881207
222 0.37259025465881207
223 0.37259025465881207
224 0.37259025465881207
225 0.37259025465881207
226 0.37259025465881207
227 0.37259025465881207
228 0.37259025465881207
229 0.37259025465881207
230 0.37259025465881207
231 0.37259025465881207
232 0.37259025465881207
233 0.37259025465881207
234 0.37259025465881207
235 0.37259025465881207
236 0.37259025465881207
237 0.37259025465881207
238 0.37259025465881207
239 0.37259025465881207
240 0.37259025465881207
241 0.37259025465881207
242 0.37259025465881207
243 0.3732113959429966
244 0.3732113959429966
245 0.3732113959429966
246 0.3732113959429966
247 0.3732113959429966
248 0.3732113959429966
249 0.3738298044007639
250 0.3738298044007639
251 0.3744473217026041
252 0.3744473217026041
253 0.37506395742769927
254 0.37506395742769927
255 0.37567972097449726
256 0.37567972097449726
257 0.37567972097449726
258 0.37567972097449726
259 0.37567972097449726
260 0.37567972097449726
261 0.37567972097449726
262 0.37567972097449726
263 0.37567972097449726
264 0.37567972097449726
265 0.37567972097449726
266 0.37690197483846427
267 0.37690197483846427
268 0.37690197483846427
269 0.37690197483846427
270 0.37690197483846427
271 0.37690197483846427
272 0.37690197483846427
273 0.37690197483846427
274 0.37690197483846427
275 0.37690197483846427
276 0.37690197483846427
277 0.37690197483846427
278 0.37690197483846427
279 0.37690197483846427
280 0.37690197483846427
281 0.37690197483846427
282 0.37690197483846427
283 0.37690197483846427
284 0.37690197483846427
285 0.37690197483846427
286 0.3775053017861715
287 0.3775053017861715
288 0.3775053017861715
289 0.3775053017861715
290 0.3775053017861715
291 0.3775053017861715
292 0.3775053017861715
293 0.3775053017861715
294 0.3775053017861715
295 0.3775053017861715
296 0.3775053017861715
297 0.3775053017861715
298 0.3775053017861715
299 0.3775053017861715
300 0.3775053017861715
301 0.3775053017861715
302 0.3775053017861715
303 0.3775053017861715
304 0.3775053017861715
305 0.3775053017861715
306 0.3775053017861715
307 0.3775053017861715
308 0.3775053017861715
309 0.3775053017861715
310 0.3775053017861715
311 0.3775053017861715
312 0.3775053017861715
313 0.3775053017861715
314 0.3775053017861715
315 0.3775053017861715
316 0.3775053017861715
317 0.3775053017861715
318 0.3775053017861715
319 0.3775053017861715
320 0.3775053017861715
321 0.3775053017861715
322 0.3775053017861715
323 0.3775053017861715
324 0.3775053017861715
325 0.3775053017861715
326 0.3775053017861715
327 0.3775053017861715
328 0.3775053017861715
329 0.3775053017861715
330 0.3775053017861715
331 0.3775053017861715
332 0.3775053017861715
333 0.3775053017861715
334 0.3775053017861715
335 0.3775053017861715
336 0.3775053017861715
337 0.3775053017861715
338 0.3775053017861715
339 0.3775053017861715
340 0.3775053017861715
341 0.3775053017861715
342 0.3775053017861715
343 0.3775053017861715
344 0.3775053017861715
345 0.3775053017861715
346 0.3775053017861715
347 0.3775053017861715
348 0.3775053017861715
349 0.3775053017861715
350 0.3775053017861715
351 0.3775053017861715
352 0.3775053017861715
353 0.3775053017861715
354 0.3775053017861715
355 0.3775053017861715
356 0.3775053017861715
357 0.3775053017861715
358 0.3775053017861715
359 0.3775053017861715
360 0.3775053017861715
361 0.3775053017861715
362 0.3775053017861715
363 0.3775053017861715
364 0.3775053017861715
365 0.3775053017861715
366 0.3775053017861715
367 0.3775053017861715
368 0.3775053017861715
369 0.3775053017861715
370 0.3775053017861715
371 0.3775053017861715
372 0.3775053017861715
373 0.3775053017861715
374 0.3775053017861715
375 0.3775053017861715
376 0.37808088792985656
377 0.37808088792985656
378 0.37808088792985656
379 0.37808088792985656
380 0.37808088792985656
381 0.37808088792985656
382 0.37808088792985656
383 0.37808088792985656
384 0.37808088792985656
385 0.3786541940695344
386 0.3786541940695344
387 0.3786541940695344
388 0.3786541940695344
389 0.3786541940695344
390 0.3786541940695344
391 0.3786541940695344
392 0.3786541940695344
393 0.3786541940695344
394 0.3786541940695344
395 0.3786541940695344
396 0.3786541940695344
397 0.3786541940695344
398 0.3786541940695344
399 0.3786541940695344
400 0.3786541940695344
401 0.3786541940695344
402 0.3786541940695344
403 0.3786541940695344
404 0.3786541940695344
405 0.3786541940695344
406 0.3786541940695344
407 0.3786541940695344
408 0.3786541940695344
409 0.3786541940695344
410 0.3786541940695344
411 0.3786541940695344
412 0.3786541940695344
413 0.3786541940695344
414 0.3786541940695344
415 0.3786541940695344
416 0.3786541940695344
417 0.3786541940695344
418 0.3786541940695344
419 0.3786541940695344
420 0.3786541940695344
421 0.3786541940695344
422 0.3786541940695344
423 0.3786541940695344
424 0.3786541940695344
425 0.3786541940695344
426 0.3786541940695344
427 0.3786541940695344
428 0.3786541940695344
429 0.3786541940695344
430 0.3786541940695344
431 0.3786541940695344
432 0.3786541940695344
433 0.3786541940695344
434 0.3786541940695344
435 0.3786541940695344
436 0.3786541940695344
437 0.3786541940695344
438 0.3786541940695344
439 0.3786541940695344
440 0.3786541940695344
441 0.3786541940695344
442 0.3786541940695344
443 0.3786541940695344
444 0.3786541940695344
445 0.3786541940695344
446 0.3786541940695344
447 0.3786541940695344
448 0.3786541940695344
449 0.3786541940695344
450 0.3786541940695344
451 0.3786541940695344
452 0.3786541940695344
453 0.3786541940695344
454 0.3786541940695344
455 0.3786541940695344
456 0.3786541940695344
457 0.3786541940695344
458 0.3786541940695344
459 0.3786541940695344
460 0.3786541940695344
461 0.3786541940695344
462 0.3786541940695344
463 0.3786541940695344
464 0.3786541940695344
465 0.3786541940695344
466 0.3786541940695344
467 0.3786541940695344
468 0.3786541940695344
469 0.3786541940695344
470 0.3786541940695344
471 0.3786541940695344
472 0.3786541940695344
473 0.3786541940695344
474 0.3786541940695344
475 0.3786541940695344
476 0.3786541940695344
477 0.3786541940695344
478 0.3786541940695344
479 0.3786541940695344
480 0.3786541940695344
481 0.3786541940695344
482 0.3786541940695344
483 0.3786541940695344
484 0.3786541940695344
485 0.3786541940695344
486 0.3786541940695344
487 0.3786541940695344
488 0.37920560205584664
489 0.37920560205584664
490 0.37920560205584664
491 0.37920560205584664
492 0.37920560205584664
493 0.37920560205584664
494 0.37920560205584664
495 0.37920560205584664
496 0.37920560205584664
497 0.37920560205584664
498 0.37920560205584664
499 0.37920560205584664
500 0.37920560205584664
501 0.37920560205584664
502 0.37920560205584664
503 0.37920560205584664
504 0.37920560205584664
505 0.37920560205584664
506 0.37920560205584664
507 0.37920560205584664
508 0.37920560205584664
509 0.37920560205584664
510 0.37920560205584664
511 0.37920560205584664
512 0.37920560205584664
513 0.37920560205584664
514 0.37920560205584664
515 0.37920560205584664
516 0.37920560205584664
517 0.37920560205584664
518 0.37920560205584664
519 0.37920560205584664
520 0.37920560205584664
521 0.37920560205584664
522 0.37920560205584664
523 0.37920560205584664
524 0.37920560205584664
525 0.37920560205584664
526 0.37920560205584664
527 0.37920560205584664
528 0.37920560205584664
529 0.37920560205584664
530 0.37920560205584664
531 0.37920560205584664
532 0.37920560205584664
533 0.37920560205584664
534 0.37920560205584664
535 0.37920560205584664
536 0.37920560205584664
537 0.37920560205584664
538 0.37920560205584664
539 0.37920560205584664
540 0.37920560205584664
541 0.37920560205584664
542 0.37920560205584664
543 0.37920560205584664
544 0.37920560205584664
545 0.37920560205584664
546 0.37920560205584664
547 0.37920560205584664
548 0.37920560205584664
549 0.37920560205584664
550 0.37920560205584664
551 0.37920560205584664
552 0.37920560205584664
553 0.37920560205584664
554 0.37920560205584664
555 0.37920560205584664
556 0.37920560205584664
557 0.37920560205584664
558 0.37920560205584664
559 0.37920560205584664
560 0.37920560205584664
561 0.37920560205584664
562 0.37920560205584664
563 0.37920560205584664
564 0.37920560205584664
565 0.37920560205584664
566 0.37920560205584664
567 0.37920560205584664
568 0.37920560205584664
569 0.37920560205584664
570 0.37920560205584664
571 0.37920560205584664
572 0.37920560205584664
573 0.37920560205584664
574 0.37920560205584664
575 0.37920560205584664
576 0.37920560205584664
577 0.37920560205584664
578 0.37920560205584664
579 0.37920560205584664
580 0.37920560205584664
581 0.37920560205584664
582 0.37920560205584664
583 0.37920560205584664
584 0.37920560205584664
585 0.37920560205584664
586 0.37920560205584664
587 0.37920560205584664
588 0.37920560205584664
589 0.37920560205584664
590 0.37920560205584664
591 0.37920560205584664
592 0.37920560205584664
593 0.37920560205584664
594 0.37920560205584664
595 0.37920560205584664
596 0.37920560205584664
597 0.37920560205584664
598 0.37920560205584664
599 0.37920560205584664
600 0.37920560205584664
601 0.37920560205584664
602 0.37920560205584664
603 0.37920560205584664
604 0.37920560205584664
605 0.37920560205584664
606 0.37920560205584664
607 0.37920560205584664
608 0.37920560205584664
609 0.37920560205584664
610 0.37920560205584664
611 0.37920560205584664
612 0.37920560205584664
613 0.37920560205584664
614 0.37920560205584664
615 0.37920560205584664
616 0.37920560205584664
617 0.37920560205584664
618 0.37920560205584664
619 0.37920560205584664
620 0.37920560205584664
621 0.37920560205584664
622 0.37920560205584664
623 0.37920560205584664
624 0.37920560205584664
625 0.37920560205584664
626 0.37920560205584664
627 0.37920560205584664
628 0.37920560205584664
629 0.37920560205584664
630 0.37920560205584664
631 0.37920560205584664
632 0.37920560205584664
633 0.37920560205584664
634 0.37920560205584664
635 0.37920560205584664
636 0.37920560205584664
637 0.37973430123217233
638 0.37973430123217233
639 0.37973430123217233
640 0.37973430123217233
641 0.37973430123217233
642 0.37973430123217233
643 0.37973430123217233
644 0.37973430123217233
645 0.37973430123217233
646 0.37973430123217233
647 0.37973430123217233
648 0.37973430123217233
649 0.37973430123217233
650 0.37973430123217233
651 0.37973430123217233
652 0.37973430123217233
653 0.37973430123217233
654 0.37973430123217233
655 0.37973430123217233
656 0.37973430123217233
657 0.37973430123217233
658 0.37973430123217233
659 0.37973430123217233
660 0.37973430123217233
661 0.37973430123217233
662 0.37973430123217233
663 0.37973430123217233
664 0.37973430123217233
665 0.37973430123217233
666 0.37973430123217233
667 0.37973430123217233
668 0.37973430123217233
669 0.37973430123217233
670 0.37973430123217233
671 0.37973430123217233
672 0.37973430123217233
673 0.37973430123217233
674 0.37973430123217233
675 0.37973430123217233
676 0.37973430123217233
677 0.37973430123217233
678 0.37973430123217233
679 0.37973430123217233
680 0.37973430123217233
681 0.37973430123217233
682 0.37973430123217233
683 0.38025736191576215
684 0.38025736191576215
685 0.38025736191576215
686 0.38025736191576215
687 0.38025736191576215
688 0.38025736191576215
689 0.38025736191576215
690 0.38025736191576215
691 0.38025736191576215
692 0.38025736191576215
693 0.38025736191576215
694 0.38025736191576215
695 0.38025736191576215
696 0.38025736191576215
697 0.38025736191576215
698 0.38025736191576215
699 0.38025736191576215
700 0.38025736191576215
701 0.38025736191576215
702 0.38025736191576215
703 0.38025736191576215
704 0.38025736191576215
705 0.38025736191576215
706 0.38025736191576215
707 0.38077767387302797
708 0.38077767387302797
709 0.38077767387302797
710 0.38077767387302797
711 0.38077767387302797
712 0.38077767387302797
713 0.38077767387302797
714 0.38077767387302797
715 0.38077767387302797
716 0.38077767387302797
717 0.38077767387302797
718 0.38077767387302797
719 0.38129665666009716
720 0.38129665666009716
721 0.38129665666009716
722 0.38129665666009716
723 0.38129665666009716
724 0.38129665666009716
725 0.38129665666009716
726 0.38129665666009716
727 0.38129665666009716
728 0.38129665666009716
729 0.38129665666009716
730 0.38129665666009716
731 0.38129665666009716
732 0.38129665666009716
733 0.38129665666009716
734 0.38129665666009716
735 0.38129665666009716
736 0.38129665666009716
737 0.38129665666009716
738 0.38129665666009716
739 0.38129665666009716
740 0.38129665666009716
741 0.38129665666009716
742 0.38129665666009716
743 0.38129665666009716
744 0.38129665666009716
745 0.38181285617270155
746 0.38181285617270155
747 0.38181285617270155
748 0.38181285617270155
749 0.38181285617270155
750 0.38181285617270155
751 0.38181285617270155
752 0.38181285617270155
753 0.3828435930532295
754 0.3828435930532295
755 0.3828435930532295
756 0.3828435930532295
757 0.3828435930532295
758 0.3828435930532295
759 0.3828435930532295
760 0.3828435930532295
761 0.3828435930532295
762 0.3828435930532295
763 0.3828435930532295
764 0.3828435930532295
765 0.3828435930532295
766 0.3828435930532295
767 0.3828435930532295
768 0.3828435930532295
769 0.3828435930532295
770 0.3828435930532295
771 0.3828435930532295
772 0.38335703288122625
773 0.38335703288122625
774 0.38335703288122625
775 0.38335703288122625
776 0.38335703288122625
777 0.38335703288122625
778 0.38335703288122625
779 0.38335703288122625
780 0.38335703288122625
781 0.38335703288122625
782 0.38335703288122625
783 0.38335703288122625
784 0.38335703288122625
785 0.38335703288122625
786 0.38335703288122625
787 0.38335703288122625
788 0.38335703288122625
789 0.38335703288122625
790 0.38335703288122625
791 0.38335703288122625
792 0.38335703288122625
793 0.38335703288122625
794 0.38335703288122625
795 0.38335703288122625
796 0.38335703288122625
797 0.38335703288122625
798 0.38335703288122625
799 0.38335703288122625
800 0.38335703288122625
801 0.38335703288122625
802 0.38335703288122625
803 0.38335703288122625
804 0.38335703288122625
805 0.38335703288122625
806 0.38335703288122625
807 0.38335703288122625
808 0.38335703288122625
809 0.38335703288122625
810 0.38335703288122625
811 0.38335703288122625
812 0.38335703288122625
813 0.38335703288122625
814 0.38335703288122625
815 0.38335703288122625
816 0.38335703288122625
817 0.38335703288122625
818 0.38335703288122625
819 0.38335703288122625
820 0.38335703288122625
821 0.38335703288122625
822 0.38335703288122625
823 0.38335703288122625
824 0.38335703288122625
825 0.38335703288122625
826 0.38335703288122625
827 0.38335703288122625
828 0.38335703288122625
829 0.38335703288122625
830 0.38335703288122625
831 0.38335703288122625
832 0.38335703288122625
833 0.38335703288122625
834 0.38335703288122625
835 0.38335703288122625
836 0.38335703288122625
837 0.38335703288122625
838 0.38335703288122625
839 0.38335703288122625
840 0.38335703288122625
841 0.38335703288122625
842 0.38335703288122625
843 0.38335703288122625
844 0.38335703288122625
845 0.38335703288122625
846 0.38335703288122625
847 0.38335703288122625
848 0.38335703288122625
849 0.38335703288122625
850 0.38335703288122625
851 0.38335703288122625
852 0.38335703288122625
853 0.38335703288122625
854 0.38335703288122625
855 0.38335703288122625
856 0.38335703288122625
857 0.38335703288122625
858 0.38335703288122625
859 0.38335703288122625
860 0.38335703288122625
861 0.38335703288122625
862 0.38335703288122625
863 0.38335703288122625
864 0.38335703288122625
865 0.38335703288122625
866 0.38335703288122625
867 0.38335703288122625
868 0.38335703288122625
869 0.38335703288122625
870 0.38335703288122625
871 0.38335703288122625
872 0.38335703288122625
873 0.38335703288122625
874 0.38335703288122625
875 0.38335703288122625
876 0.38335703288122625
877 0.38335703288122625
878 0.38335703288122625
879 0.38335703288122625
880 0.38335703288122625
881 0.38335703288122625
882 0.38335703288122625
883 0.38335703288122625
884 0.38335703288122625
885 0.38335703288122625
886 0.38335703288122625
887 0.38335703288122625
888 0.38335703288122625
889 0.38335703288122625
890 0.38335703288122625
891 0.38335703288122625
892 0.38335703288122625
893 0.38335703288122625
894 0.38335703288122625
895 0.38335703288122625
896 0.38335703288122625
897 0.38335703288122625
898 0.38335703288122625
899 0.38335703288122625
900 0.38335703288122625
901 0.38335703288122625
902 0.38335703288122625
903 0.38335703288122625
904 0.38335703288122625
905 0.38335703288122625
906 0.38335703288122625
907 0.38335703288122625
908 0.38335703288122625
909 0.38335703288122625
910 0.38335703288122625
911 0.38335703288122625
912 0.38335703288122625
913 0.38335703288122625
914 0.38335703288122625
915 0.38335703288122625
916 0.38335703288122625
917 0.38335703288122625
918 0.38335703288122625
919 0.38335703288122625
920 0.38335703288122625
921 0.38335703288122625
922 0.38335703288122625
923 0.38335703288122625
924 0.38335703288122625
925 0.38335703288122625
926 0.38335703288122625
927 0.38335703288122625
928 0.38335703288122625
929 0.38335703288122625
930 0.38335703288122625
931 0.38335703288122625
932 0.38335703288122625
933 0.38335703288122625
934 0.38335703288122625
935 0.38335703288122625
936 0.38335703288122625
937 0.38335703288122625
938 0.38335703288122625
939 0.38335703288122625
940 0.38335703288122625
941 0.38335703288122625
942 0.38335703288122625
943 0.38335703288122625
944 0.38335703288122625
945 0.38335703288122625
946 0.38335703288122625
947 0.38335703288122625
948 0.38335703288122625
949 0.38335703288122625
950 0.38335703288122625
951 0.38335703288122625
952 0.38335703288122625
953 0.38335703288122625
954 0.38335703288122625
955 0.38335703288122625
956 0.38335703288122625
957 0.38335703288122625
958 0.38335703288122625
959 0.38335703288122625
960 0.38335703288122625
961 0.38335703288122625
962 0.38335703288122625
963 0.38335703288122625
964 0.38335703288122625
965 0.38335703288122625
966 0.38335703288122625
967 0.38335703288122625
968 0.38335703288122625
969 0.38335703288122625
970 0.38335703288122625
971 0.38335703288122625
972 0.38335703288122625
973 0.38335703288122625
974 0.38335703288122625
975 0.38335703288122625
976 0.38335703288122625
977 0.38335703288122625
978 0.38335703288122625
979 0.38335703288122625
980 0.38335703288122625
981 0.38335703288122625
982 0.38335703288122625
983 0.38335703288122625
984 0.38335703288122625
985 0.38335703288122625
986 0.38335703288122625
987 0.38335703288122625
988 0.38335703288122625
989 0.38335703288122625
990 0.38335703288122625
991 0.38335703288122625
992 0.38335703288122625
993 0.38335703288122625
994 0.38335703288122625
995 0.38335703288122625
996 0.38335703288122625
997 0.38335703288122625
998 0.38335703288122625
999 0.38335703288122625
1000 0.38335703288122625

==> data/mean-ndcg-oe-vulnerability-1000-crash_class=asan_segv.dat <==
1 0.17415730337078653
2 0.181246401725522
3 0.18405539048956693
4 0.18405539048956693
5 0.19057538162273335
6 0.19858003751280126
7 0.20045269668883126
8 0.20045269668883126
9 0.2105997751943587
10 0.2105997751943587
11 0.2137339655949332
12 0.2228431168677642
13 0.22579423523896863
14 0.22723220167048444
15 0.22723220167048444
16 0.23960217290118124
17 0.24229669499745238
18 0.24361921698265823
19 0.24621897218670047
20 0.2513351575506769
21 0.25385475108121147
22 0.25509668776355704
23 0.25509668776355704
24 0.25509668776355704
25 0.25509668776355704
26 0.25745972054846883
27 0.25862834188373013
28 0.25862834188373013
29 0.25977325787862066
30 0.25977325787862066
31 0.25977325787862066
32 0.25977325787862066
33 0.25977325787862066
34 0.25977325787862066
35 0.26085992306748174
36 0.26301676261811724
37 0.26301676261811724
38 0.2640796859861895
39 0.2651353142148924
40 0.2651353142148924
41 0.2672190111071999
42 0.2672190111071999
43 0.2672190111071999
44 0.2672190111071999
45 0.2682361043475372
46 0.2702589282425562
47 0.2702589282425562
48 0.2702589282425562
49 0.2702589282425562
50 0.27124932955934766
51 0.27124932955934766
52 0.2732109411329212
53 0.2732109411329212
54 0.2732109411329212
55 0.2741783312104161
56 0.2741783312104161
57 0.2741783312104161
58 0.2751333402906797
59 0.2751333402906797
60 0.2760806048900589
61 0.2779676698221605
62 0.2779676698221605
63 0.27984032899819045
64 0.27984032899819045
65 0.2816992340984046
66 0.282625362506956
67 0.28354823919213606
68 0.28354823919213606
69 0.28354823919213606
70 0.2853752988805814
71 0.28719638342432435
72 0.2881039984099592
73 0.2881039984099592
74 0.2881039984099592
75 0.28900317297880646
76 0.28900317297880646
77 0.28900317297880646
78 0.28989438061316375
79 0.28989438061316375
80 0.28989438061316375
81 0.29077805054209377
82 0.29077805054209377
83 0.29077805054209377
84 0.29077805054209377
85 0.29077805054209377
86 0.29077805054209377
87 0.29077805054209377
88 0.29077805054209377
89 0.29077805054209377
90 0.29077805054209377
91 0.2925004155831351
92 0.2933595440567465
93 0.2933595440567465
94 0.2933595440567465
95 0.2933595440567465
96 0.29421076401410406
97 0.29675871138919024
98 0.29675871138919024
99 0.29675871138919024
100 0.29844624490855753
101 0.29844624490855753
102 0.29844624490855753
103 0.29844624490855753
104 0.29844624490855753
105 0.29844624490855753
106 0.29844624490855753
107 0.29844624490855753
108 0.29844624490855753
109 0.29844624490855753
110 0.299273097082254
111 0.299273097082254
112 0.299273097082254
113 0.299273097082254
114 0.299273097082254
115 0.299273097082254
116 0.299273097082254
117 0.299273097082254
118 0.299273097082254
119 0.299273097082254
120 0.299273097082254
121 0.30008368580528094
122 0.30008368580528094
123 0.3008915401247943
124 0.3008915401247943
125 0.3008915401247943
126 0.3016954077736987
127 0.3016954077736987
128 0.3016954077736987
129 0.3016954077736987
130 0.3016954077736987
131 0.3016954077736987
132 0.3016954077736987
133 0.3032855313559701
134 0.3032855313559701
135 0.3032855313559701
136 0.3032855313559701
137 0.3032855313559701
138 0.3032855313559701
139 0.3032855313559701
140 0.3032855313559701
141 0.3032855313559701
142 0.3032855313559701
143 0.3032855313559701
144 0.3032855313559701
145 0.3032855313559701
146 0.3032855313559701
147 0.3032855313559701
148 0.3032855313559701
149 0.3032855313559701
150 0.3032855313559701
151 0.3032855313559701
152 0.3032855313559701
153 0.3032855313559701
154 0.3032855313559701
155 0.30405665934030357
156 0.30405665934030357
157 0.30405665934030357
158 0.30405665934030357
159 0.30405665934030357
160 0.30482299970693105
161 0.30482299970693105
162 0.30482299970693105
163 0.3055865658393299
164 0.3055865658393299
165 0.3055865658393299
166 0.3055865658393299
167 0.3055865658393299
168 0.3055865658393299
169 0.3055865658393299
170 0.3055865658393299
171 0.3055865658393299
172 0.3055865658393299
173 0.3055865658393299
174 0.3055865658393299
175 0.3055865658393299
176 0.3055865658393299
177 0.30708955616930045
178 0.30708955616930045
179 0.30708955616930045
180 0.30708955616930045
181 0.3078378421570404
182 0.3078378421570404
183 0.3078378421570404
184 0.3078378421570404
185 0.3078378421570404
186 0.3085822513385852
187 0.3085822513385852
188 0.3085822513385852
189 0.3085822513385852
190 0.3085822513385852
191 0.3085822513385852
192 0.3085822513385852
193 0.3085822513385852
194 0.3085822513385852
195 0.3085822513385852
196 0.30931932026190967
197 0.30931932026190967
198 0.30931932026190967
199 0.30931932026190967
200 0.30931932026190967
201 0.30931932026190967
202 0.31005222715454755
203 0.31005222715454755
204 0.31005222715454755
205 0.31005222715454755
206 0.31005222715454755
207 0.31005222715454755
208 0.31005222715454755
209 0.31005222715454755
210 0.31005222715454755
211 0.31005222715454755
212 0.31005222715454755
213 0.31005222715454755
214 0.31005222715454755
215 0.311501114073029
216 0.311501114073029
217 0.311501114073029
218 0.311501114073029
219 0.311501114073029
220 0.311501114073029
221 0.311501114073029
222 0.311501114073029
223 0.311501114073029
224 0.311501114073029
225 0.311501114073029
226 0.311501114073029
227 0.311501114073029
228 0.311501114073029
229 0.311501114073029
230 0.311501114073029
231 0.311501114073029
232 0.311501114073029
233 0.311501114073029
234 0.311501114073029
235 0.311501114073029
236 0.311501114073029
237 0.311501114073029
238 0.311501114073029
239 0.311501114073029
240 0.311501114073029
241 0.311501114073029
242 0.3122100239085025
243 0.3122100239085025
244 0.3122100239085025
245 0.3122100239085025
246 0.3122100239085025
247 0.3122100239085025
248 0.3122100239085025
249 0.3122100239085025
250 0.3122100239085025
251 0.3122100239085025
252 0.3122100239085025
253 0.3122100239085025
254 0.3122100239085025
255 0.3122100239085025
256 0.3122100239085025
257 0.3122100239085025
258 0.3122100239085025
259 0.3122100239085025
260 0.3122100239085025
261 0.3122100239085025
262 0.3122100239085025
263 0.3122100239085025
264 0.3122100239085025
265 0.3122100239085025
266 0.3122100239085025
267 0.3122100239085025
268 0.3122100239085025
269 0.3122100239085025
270 0.3122100239085025
271 0.3122100239085025
272 0.3122100239085025
273 0.3122100239085025
274 0.3122100239085025
275 0.3122100239085025
276 0.3122100239085025
277 0.3122100239085025
278 0.3122100239085025
279 0.3122100239085025
280 0.3122100239085025
281 0.3122100239085025
282 0.3122100239085025
283 0.3122100239085025
284 0.3122100239085025
285 0.3122100239085025
286 0.3122100239085025
287 0.3122100239085025
288 0.3122100239085025
289 0.3122100239085025
290 0.3122100239085025
291 0.3122100239085025
292 0.3122100239085025
293 0.3122100239085025
294 0.3122100239085025
295 0.3122100239085025
296 0.3122100239085025
297 0.3122100239085025
298 0.3128931436050507
299 0.3128931436050507
300 0.3128931436050507
301 0.3128931436050507
302 0.3128931436050507
303 0.3128931436050507
304 0.3128931436050507
305 0.3128931436050507
306 0.3128931436050507
307 0.3128931436050507
308 0.3128931436050507
309 0.3128931436050507
310 0.3128931436050507
311 0.3128931436050507
312 0.3128931436050507
313 0.3128931436050507
314 0.3128931436050507
315 0.3128931436050507
316 0.3128931436050507
317 0.3128931436050507
318 0.3128931436050507
319 0.3128931436050507
320 0.3128931436050507
321 0.3128931436050507
322 0.3128931436050507
323 0.3128931436050507
324 0.3128931436050507
325 0.3128931436050507
326 0.3128931436050507
327 0.3128931436050507
328 0.3128931436050507
329 0.3128931436050507
330 0.3128931436050507
331 0.3128931436050507
332 0.3128931436050507
333 0.3128931436050507
334 0.3128931436050507
335 0.3128931436050507
336 0.3128931436050507
337 0.3128931436050507
338 0.3128931436050507
339 0.3128931436050507
340 0.3128931436050507
341 0.3128931436050507
342 0.3128931436050507
343 0.3128931436050507
344 0.3128931436050507
345 0.3128931436050507
346 0.3128931436050507
347 0.3128931436050507
348 0.3128931436050507
349 0.3128931436050507
350 0.3128931436050507
351 0.3128931436050507
352 0.3128931436050507
353 0.3128931436050507
354 0.3128931436050507
355 0.3135559744472247
356 0.3135559744472247
357 0.3135559744472247
358 0.3135559744472247
359 0.3135559744472247
360 0.3135559744472247
361 0.3135559744472247
362 0.3135559744472247
363 0.3135559744472247
364 0.3135559744472247
365 0.3135559744472247
366 0.3135559744472247
367 0.3135559744472247
368 0.3135559744472247
369 0.3135559744472247
370 0.3135559744472247
371 0.3135559744472247
372 0.3135559744472247
373 0.3135559744472247
374 0.3135559744472247
375 0.3135559744472247
376 0.3135559744472247
377 0.3135559744472247
378 0.3135559744472247
379 0.3135559744472247
380 0.3135559744472247
381 0.3135559744472247
382 0.3135559744472247
383 0.3135559744472247
384 0.3135559744472247
385 0.3135559744472247
386 0.3135559744472247
387 0.3135559744472247
388 0.3135559744472247
389 0.3135559744472247
390 0.3135559744472247
391 0.3135559744472247
392 0.3142078340706562
393 0.3142078340706562
394 0.3142078340706562
395 0.3142078340706562
396 0.3142078340706562
397 0.3142078340706562
398 0.3142078340706562
399 0.3142078340706562
400 0.3142078340706562
401 0.3142078340706562
402 0.3142078340706562
403 0.3142078340706562
404 0.3142078340706562
405 0.3142078340706562
406 0.3142078340706562
407 0.3142078340706562
408 0.3142078340706562
409 0.3142078340706562
410 0.3142078340706562
411 0.3142078340706562
412 0.3142078340706562
413 0.3142078340706562
414 0.3142078340706562
415 0.3142078340706562
416 0.3142078340706562
417 0.3142078340706562
418 0.3142078340706562
419 0.3142078340706562
420 0.3142078340706562
421 0.3142078340706562
422 0.3142078340706562
423 0.3142078340706562
424 0.3142078340706562
425 0.3142078340706562
426 0.3142078340706562
427 0.3142078340706562
428 0.3142078340706562
429 0.3142078340706562
430 0.3142078340706562
431 0.3142078340706562
432 0.3142078340706562
433 0.3142078340706562
434 0.3142078340706562
435 0.3142078340706562
436 0.3142078340706562
437 0.3142078340706562
438 0.3142078340706562
439 0.3142078340706562
440 0.3142078340706562
441 0.3142078340706562
442 0.3142078340706562
443 0.3142078340706562
444 0.3142078340706562
445 0.3142078340706562
446 0.3142078340706562
447 0.3142078340706562
448 0.3142078340706562
449 0.3142078340706562
450 0.3142078340706562
451 0.3142078340706562
452 0.3142078340706562
453 0.3142078340706562
454 0.3142078340706562
455 0.3142078340706562
456 0.3142078340706562
457 0.3142078340706562
458 0.3142078340706562
459 0.3142078340706562
460 0.3142078340706562
461 0.3142078340706562
462 0.3142078340706562
463 0.3142078340706562
464 0.3142078340706562
465 0.3142078340706562
466 0.3142078340706562
467 0.3142078340706562
468 0.3142078340706562
469 0.3142078340706562
470 0.3142078340706562
471 0.3148403009498126
472 0.3148403009498126
473 0.3148403009498126
474 0.3148403009498126
475 0.3148403009498126
476 0.3148403009498126
477 0.3148403009498126
478 0.3148403009498126
479 0.3148403009498126
480 0.3148403009498126
481 0.3148403009498126
482 0.3148403009498126
483 0.3148403009498126
484 0.3148403009498126
485 0.3148403009498126
486 0.3148403009498126
487 0.3148403009498126
488 0.3148403009498126
489 0.3148403009498126
490 0.3148403009498126
491 0.3148403009498126
492 0.3148403009498126
493 0.3148403009498126
494 0.3148403009498126
495 0.3148403009498126
496 0.3148403009498126
497 0.3148403009498126
498 0.3148403009498126
499 0.3148403009498126
500 0.3148403009498126
501 0.3148403009498126
502 0.3148403009498126
503 0.3148403009498126
504 0.3148403009498126
505 0.3148403009498126
506 0.3148403009498126
507 0.3148403009498126
508 0.3148403009498126
509 0.3148403009498126
510 0.3148403009498126
511 0.3148403009498126
512 0.3148403009498126
513 0.3148403009498126
514 0.3148403009498126
515 0.3148403009498126
516 0.3148403009498126
517 0.3148403009498126
518 0.3148403009498126
519 0.3148403009498126
520 0.3148403009498126
521 0.3148403009498126
522 0.3148403009498126
523 0.3148403009498126
524 0.3148403009498126
525 0.3148403009498126
526 0.3148403009498126
527 0.3148403009498126
528 0.3148403009498126
529 0.3148403009498126
530 0.3148403009498126
531 0.3148403009498126
532 0.3148403009498126
533 0.3148403009498126
534 0.3148403009498126
535 0.3148403009498126
536 0.3148403009498126
537 0.3148403009498126
538 0.3148403009498126
539 0.3148403009498126
540 0.3148403009498126
541 0.3148403009498126
542 0.3148403009498126
543 0.3148403009498126
544 0.3148403009498126
545 0.3148403009498126
546 0.3148403009498126
547 0.3148403009498126
548 0.3148403009498126
549 0.3148403009498126
550 0.3148403009498126
551 0.3148403009498126
552 0.3148403009498126
553 0.3148403009498126
554 0.3148403009498126
555 0.3148403009498126
556 0.3148403009498126
557 0.3148403009498126
558 0.3148403009498126
559 0.3148403009498126
560 0.3148403009498126
561 0.3148403009498126
562 0.3148403009498126
563 0.3148403009498126
564 0.3148403009498126
565 0.3148403009498126
566 0.3148403009498126
567 0.3148403009498126
568 0.3148403009498126
569 0.3148403009498126
570 0.3148403009498126
571 0.3148403009498126
572 0.3148403009498126
573 0.3148403009498126
574 0.3148403009498126
575 0.3148403009498126
576 0.3148403009498126
577 0.3148403009498126
578 0.3148403009498126
579 0.3148403009498126
580 0.3148403009498126
581 0.3148403009498126
582 0.3148403009498126
583 0.3148403009498126
584 0.3148403009498126
585 0.3148403009498126
586 0.3148403009498126
587 0.3148403009498126
588 0.3148403009498126
589 0.3148403009498126
590 0.3148403009498126
591 0.3148403009498126
592 0.3148403009498126
593 0.3148403009498126
594 0.3148403009498126
595 0.3148403009498126
596 0.3148403009498126
597 0.3148403009498126
598 0.3148403009498126
599 0.3148403009498126
600 0.3148403009498126
601 0.3148403009498126
602 0.3148403009498126
603 0.3148403009498126
604 0.3148403009498126
605 0.3148403009498126
606 0.3148403009498126
607 0.3148403009498126
608 0.3148403009498126
609 0.3148403009498126
610 0.3148403009498126
611 0.3148403009498126
612 0.3148403009498126
613 0.3148403009498126
614 0.3148403009498126
615 0.3148403009498126
616 0.3148403009498126
617 0.3148403009498126
618 0.3148403009498126
619 0.3148403009498126
620 0.3148403009498126
621 0.3148403009498126
622 0.3148403009498126
623 0.3148403009498126
624 0.3148403009498126
625 0.3148403009498126
626 0.3148403009498126
627 0.3148403009498126
628 0.3148403009498126
629 0.3148403009498126
630 0.3148403009498126
631 0.3148403009498126
632 0.3148403009498126
633 0.3148403009498126
634 0.3148403009498126
635 0.3148403009498126
636 0.3148403009498126
637 0.3148403009498126
638 0.3154431094451311
639 0.3154431094451311
640 0.3154431094451311
641 0.3154431094451311
642 0.3154431094451311
643 0.3154431094451311
644 0.3154431094451311
645 0.3154431094451311
646 0.3154431094451311
647 0.3154431094451311
648 0.3154431094451311
649 0.3154431094451311
650 0.3154431094451311
651 0.3154431094451311
652 0.3154431094451311
653 0.3154431094451311
654 0.3154431094451311
655 0.3154431094451311
656 0.3154431094451311
657 0.3154431094451311
658 0.3154431094451311
659 0.3154431094451311
660 0.3154431094451311
661 0.3154431094451311
662 0.3154431094451311
663 0.3154431094451311
664 0.3154431094451311
665 0.3154431094451311
666 0.3154431094451311
667 0.3154431094451311
668 0.3154431094451311
669 0.3154431094451311
670 0.3154431094451311
671 0.3154431094451311
672 0.3154431094451311
673 0.3154431094451311
674 0.3154431094451311
675 0.3154431094451311
676 0.3166380409232584
677 0.3166380409232584
678 0.3172352363756344
679 0.3172352363756344
680 0.3172352363756344
681 0.3172352363756344
682 0.3172352363756344
683 0.3178317606383801
684 0.3178317606383801
685 0.3178317606383801
686 0.3178317606383801
687 0.3178317606383801
688 0.3178317606383801
689 0.3178317606383801
690 0.3178317606383801
691 0.3178317606383801
692 0.3178317606383801
693 0.3178317606383801
694 0.3178317606383801
695 0.3178317606383801
696 0.3178317606383801
697 0.3178317606383801
698 0.3178317606383801
699 0.3178317606383801
700 0.3178317606383801
701 0.3178317606383801
702 0.3178317606383801
703 0.3178317606383801
704 0.3178317606383801
705 0.3178317606383801
706 0.3178317606383801
707 0.3184251501177338
708 0.3184251501177338
709 0.3184251501177338
710 0.3184251501177338
711 0.3184251501177338
712 0.3184251501177338
713 0.3184251501177338
714 0.3184251501177338
715 0.3190175253451774
716 0.3190175253451774
717 0.3190175253451774
718 0.3190175253451774
719 0.31960939897312707
720 0.31960939897312707
721 0.31960939897312707
722 0.31960939897312707
723 0.31960939897312707
724 0.31960939897312707
725 0.31960939897312707
726 0.31960939897312707
727 0.31960939897312707
728 0.31960939897312707
729 0.31960939897312707
730 0.31960939897312707
731 0.31960939897312707
732 0.31960939897312707
733 0.31960939897312707
734 0.31960939897312707
735 0.31960939897312707
736 0.31960939897312707
737 0.31960939897312707
738 0.31960939897312707
739 0.31960939897312707
740 0.31960939897312707
741 0.31960939897312707
742 0.31960939897312707
743 0.31960939897312707
744 0.31960939897312707
745 0.31960939897312707
746 0.31960939897312707
747 0.31960939897312707
748 0.31960939897312707
749 0.31960939897312707
750 0.31960939897312707
751 0.31960939897312707
752 0.31960939897312707
753 0.31960939897312707
754 0.31960939897312707
755 0.31960939897312707
756 0.31960939897312707
757 0.31960939897312707
758 0.31960939897312707
759 0.31960939897312707
760 0.31960939897312707
761 0.31960939897312707
762 0.31960939897312707
763 0.31960939897312707
764 0.31960939897312707
765 0.31960939897312707
766 0.31960939897312707
767 0.31960939897312707
768 0.31960939897312707
769 0.31960939897312707
770 0.31960939897312707
771 0.31960939897312707
772 0.31960939897312707
773 0.31960939897312707
774 0.31960939897312707
775 0.31960939897312707
776 0.31960939897312707
777 0.31960939897312707
778 0.31960939897312707
779 0.31960939897312707
780 0.31960939897312707
781 0.31960939897312707
782 0.31960939897312707
783 0.31960939897312707
784 0.31960939897312707
785 0.31960939897312707
786 0.31960939897312707
787 0.31960939897312707
788 0.31960939897312707
789 0.31960939897312707
790 0.31960939897312707
791 0.31960939897312707
792 0.31960939897312707
793 0.31960939897312707
794 0.31960939897312707
795 0.31960939897312707
796 0.31960939897312707
797 0.31960939897312707
798 0.31960939897312707
799 0.31960939897312707
800 0.31960939897312707
801 0.31960939897312707
802 0.31960939897312707
803 0.31960939897312707
804 0.31960939897312707
805 0.31960939897312707
806 0.31960939897312707
807 0.31960939897312707
808 0.31960939897312707
809 0.31960939897312707
810 0.31960939897312707
811 0.31960939897312707
812 0.31960939897312707
813 0.31960939897312707
814 0.31960939897312707
815 0.31960939897312707
816 0.31960939897312707
817 0.31960939897312707
818 0.31960939897312707
819 0.31960939897312707
820 0.31960939897312707
821 0.31960939897312707
822 0.31960939897312707
823 0.31960939897312707
824 0.31960939897312707
825 0.31960939897312707
826 0.31960939897312707
827 0.31960939897312707
828 0.31960939897312707
829 0.31960939897312707
830 0.31960939897312707
831 0.31960939897312707
832 0.31960939897312707
833 0.31960939897312707
834 0.31960939897312707
835 0.31960939897312707
836 0.31960939897312707
837 0.31960939897312707
838 0.31960939897312707
839 0.31960939897312707
840 0.31960939897312707
841 0.31960939897312707
842 0.31960939897312707
843 0.31960939897312707
844 0.31960939897312707
845 0.31960939897312707
846 0.31960939897312707
847 0.31960939897312707
848 0.31960939897312707
849 0.31960939897312707
850 0.31960939897312707
851 0.31960939897312707
852 0.31960939897312707
853 0.31960939897312707
854 0.31960939897312707
855 0.31960939897312707
856 0.31960939897312707
857 0.31960939897312707
858 0.31960939897312707
859 0.31960939897312707
860 0.31960939897312707
861 0.31960939897312707
862 0.31960939897312707
863 0.31960939897312707
864 0.31960939897312707
865 0.31960939897312707
866 0.31960939897312707
867 0.31960939897312707
868 0.31960939897312707
869 0.31960939897312707
870 0.31960939897312707
871 0.31960939897312707
872 0.31960939897312707
873 0.31960939897312707
874 0.31960939897312707
875 0.31960939897312707
876 0.31960939897312707
877 0.31960939897312707
878 0.31960939897312707
879 0.31960939897312707
880 0.31960939897312707
881 0.31960939897312707
882 0.31960939897312707
883 0.31960939897312707
884 0.31960939897312707
885 0.31960939897312707
886 0.31960939897312707
887 0.31960939897312707
888 0.31960939897312707
889 0.31960939897312707
890 0.31960939897312707
891 0.31960939897312707
892 0.31960939897312707
893 0.31960939897312707
894 0.31960939897312707
895 0.31960939897312707
896 0.31960939897312707
897 0.31960939897312707
898 0.31960939897312707
899 0.31960939897312707
900 0.31960939897312707
901 0.31960939897312707
902 0.31960939897312707
903 0.31960939897312707
904 0.31960939897312707
905 0.31960939897312707
906 0.31960939897312707
907 0.31960939897312707
908 0.31960939897312707
909 0.31960939897312707
910 0.31960939897312707
911 0.31960939897312707
912 0.31960939897312707
913 0.31960939897312707
914 0.31960939897312707
915 0.31960939897312707
916 0.31960939897312707
917 0.31960939897312707
918 0.31960939897312707
919 0.31960939897312707
920 0.31960939897312707
921 0.31960939897312707
922 0.31960939897312707
923 0.31960939897312707
924 0.31960939897312707
925 0.31960939897312707
926 0.31960939897312707
927 0.31960939897312707
928 0.31960939897312707
929 0.31960939897312707
930 0.31960939897312707
931 0.31960939897312707
932 0.31960939897312707
933 0.31960939897312707
934 0.31960939897312707
935 0.31960939897312707
936 0.31960939897312707
937 0.31960939897312707
938 0.31960939897312707
939 0.31960939897312707
940 0.31960939897312707
941 0.31960939897312707
942 0.31960939897312707
943 0.31960939897312707
944 0.31960939897312707
945 0.31960939897312707
946 0.31960939897312707
947 0.31960939897312707
948 0.31960939897312707
949 0.31960939897312707
950 0.31960939897312707
951 0.31960939897312707
952 0.31960939897312707
953 0.31960939897312707
954 0.31960939897312707
955 0.31960939897312707
956 0.31960939897312707
957 0.31960939897312707
958 0.31960939897312707
959 0.31960939897312707
960 0.31960939897312707
961 0.31960939897312707
962 0.31960939897312707
963 0.31960939897312707
964 0.31960939897312707
965 0.31960939897312707
966 0.31960939897312707
967 0.31960939897312707
968 0.31960939897312707
969 0.31960939897312707
970 0.31960939897312707
971 0.31960939897312707
972 0.31960939897312707
973 0.31960939897312707
974 0.31960939897312707
975 0.31960939897312707
976 0.31960939897312707
977 0.31960939897312707
978 0.31960939897312707
979 0.31960939897312707
980 0.31960939897312707
981 0.31960939897312707
982 0.31960939897312707
983 0.31960939897312707
984 0.31960939897312707
985 0.31960939897312707
986 0.31960939897312707
987 0.31960939897312707
988 0.31960939897312707
989 0.31960939897312707
990 0.31960939897312707
991 0.31960939897312707
992 0.31960939897312707
993 0.31960939897312707
994 0.31960939897312707
995 0.31960939897312707
996 0.31960939897312707
997 0.31960939897312707
998 0.31960939897312707
999 0.31960939897312707
1000 0.31960939897312707

==> data/mean-ndcg-oe-vulnerability-1000-crash_class=leaksan_detected_memory_leaks.dat <==
1 0.13529411764705881
2 0.14642817212184925
3 0.17289876035714338
4 0.17796554339330095
5 0.18251675289017788
6 0.18880276207443708
7 0.1907635463881626
8 0.1907635463881626
9 0.20138813447042075
10 0.20989004112682924
11 0.21645340455391465
12 0.21963267695894192
13 0.21963267695894192
14 0.22113831239899967
15 0.22702066534017612
16 0.22702066534017612
17 0.22984198847627185
18 0.233996263418036
19 0.233996263418036
20 0.2447101574743632
21 0.24734832011221705
22 0.24734832011221705
23 0.24734832011221705
24 0.24861501587125642
25 0.24861501587125642
26 0.24861501587125642
27 0.24983863115170646
28 0.25104949487206196
29 0.25104949487206196
30 0.254611537576452
31 0.254611537576452
32 0.25694377126081147
33 0.25694377126081147
34 0.25694377126081147
35 0.25694377126081147
36 0.25694377126081147
37 0.25694377126081147
38 0.25694377126081147
39 0.25694377126081147
40 0.25694377126081147
41 0.2580346478691372
42 0.2580346478691372
43 0.2580346478691372
44 0.2580346478691372
45 0.2580346478691372
46 0.2580346478691372
47 0.2580346478691372
48 0.2601299842638903
49 0.2601299842638903
50 0.2642780180142169
51 0.26634184229165164
52 0.26634184229165164
53 0.26634184229165164
54 0.2724466548955956
55 0.2734595692120315
56 0.27446804921540746
57 0.27547220968401753
58 0.27547220968401753
59 0.27547220968401753
60 0.27547220968401753
61 0.27547220968401753
62 0.27547220968401753
63 0.27547220968401753
64 0.27547220968401753
65 0.2774185926713006
66 0.2774185926713006
67 0.2774185926713006
68 0.2774185926713006
69 0.2774185926713006
70 0.2774185926713006
71 0.2774185926713006
72 0.2774185926713006
73 0.2774185926713006
74 0.2774185926713006
75 0.2774185926713006
76 0.2774185926713006
77 0.2774185926713006
78 0.2774185926713006
79 0.2774185926713006
80 0.2774185926713006
81 0.2774185926713006
82 0.28295489060751605
83 0.28295489060751605
84 0.28295489060751605
85 0.28295489060751605
86 0.28295489060751605
87 0.28295489060751605
88 0.28295489060751605
89 0.28295489060751605
90 0.28295489060751605
91 0.28295489060751605
92 0.28295489060751605
93 0.28295489060751605
94 0.28295489060751605
95 0.28295489060751605
96 0.28295489060751605
97 0.28295489060751605
98 0.28295489060751605
99 0.28295489060751605
100 0.28472183746897123
101 0.28472183746897123
102 0.2856015731269978
103 0.2856015731269978
104 0.2856015731269978
105 0.2856015731269978
106 0.2856015731269978
107 0.2856015731269978
108 0.2856015731269978
109 0.2856015731269978
110 0.2864673359912212
111 0.2864673359912212
112 0.2864673359912212
113 0.2864673359912212
114 0.2873266394008237
115 0.2873266394008237
116 0.2873266394008237
117 0.2873266394008237
118 0.2873266394008237
119 0.2881783038161999
120 0.2881783038161999
121 0.2881783038161999
122 0.2881783038161999
123 0.2881783038161999
124 0.2890227676555595
125 0.2890227676555595
126 0.2890227676555595
127 0.2890227676555595
128 0.2890227676555595
129 0.2890227676555595
130 0.2890227676555595
131 0.2890227676555595
132 0.2890227676555595
133 0.2890227676555595
134 0.2890227676555595
135 0.28985273362122776
136 0.28985273362122776
137 0.28985273362122776
138 0.28985273362122776
139 0.28985273362122776
140 0.28985273362122776
141 0.28985273362122776
142 0.28985273362122776
143 0.28985273362122776
144 0.28985273362122776
145 0.28985273362122776
146 0.28985273362122776
147 0.28985273362122776
148 0.28985273362122776
149 0.28985273362122776
150 0.29066539237036054
151 0.29066539237036054
152 0.29066539237036054
153 0.29066539237036054
154 0.29066539237036054
155 0.29066539237036054
156 0.29066539237036054
157 0.29066539237036054
158 0.29066539237036054
159 0.29066539237036054
160 0.29066539237036054
161 0.29066539237036054
162 0.29066539237036054
163 0.29066539237036054
164 0.29066539237036054
165 0.2914629952843428
166 0.2914629952843428
167 0.2914629952843428
168 0.2914629952843428
169 0.2914629952843428
170 0.2914629952843428
171 0.2914629952843428
172 0.2914629952843428
173 0.2914629952843428
174 0.2914629952843428
175 0.2914629952843428
176 0.2914629952843428
177 0.2914629952843428
178 0.2914629952843428
179 0.2914629952843428
180 0.2914629952843428
181 0.29224649473032926
182 0.29224649473032926
183 0.29224649473032926
184 0.29224649473032926
185 0.2930267346866105
186 0.2930267346866105
187 0.2930267346866105
188 0.2930267346866105
189 0.2930267346866105
190 0.2930267346866105
191 0.2930267346866105
192 0.2930267346866105
193 0.2930267346866105
194 0.2930267346866105
195 0.2930267346866105
196 0.2930267346866105
197 0.2937977502825646
198 0.2937977502825646
199 0.2937977502825646
200 0.2937977502825646
201 0.2937977502825646
202 0.2945651469113267
203 0.2945651469113267
204 0.2945651469113267
205 0.2945651469113267
206 0.2945651469113267
207 0.2945651469113267
208 0.2945651469113267
209 0.2953276781177428
210 0.2953276781177428
211 0.2953276781177428
212 0.2953276781177428
213 0.2953276781177428
214 0.2953276781177428
215 0.2953276781177428
216 0.2953276781177428
217 0.29759938770723376
218 0.29759938770723376
219 0.29759938770723376
220 0.29759938770723376
221 0.29759938770723376
222 0.29759938770723376
223 0.29759938770723376
224 0.29759938770723376
225 0.29759938770723376
226 0.29759938770723376
227 0.29759938770723376
228 0.29759938770723376
229 0.29759938770723376
230 0.29759938770723376
231 0.29759938770723376
232 0.29759938770723376
233 0.29759938770723376
234 0.29759938770723376
235 0.29759938770723376
236 0.29759938770723376
237 0.29759938770723376
238 0.29759938770723376
239 0.29759938770723376
240 0.29759938770723376
241 0.29759938770723376
242 0.2983416580055532
243 0.2983416580055532
244 0.2983416580055532
245 0.2990822739574941
246 0.2990822739574941
247 0.2990822739574941
248 0.2990822739574941
249 0.2990822739574941
250 0.2990822739574941
251 0.2990822739574941
252 0.2990822739574941
253 0.2990822739574941
254 0.2990822739574941
255 0.2990822739574941
256 0.2990822739574941
257 0.2990822739574941
258 0.2990822739574941
259 0.2990822739574941
260 0.2990822739574941
261 0.2990822739574941
262 0.2990822739574941
263 0.2990822739574941
264 0.2990822739574941
265 0.2990822739574941
266 0.2990822739574941
267 0.2990822739574941
268 0.2990822739574941
269 0.2990822739574941
270 0.2990822739574941
271 0.2990822739574941
272 0.2990822739574941
273 0.2990822739574941
274 0.2990822739574941
275 0.2990822739574941
276 0.2990822739574941
277 0.2990822739574941
278 0.2990822739574941
279 0.2990822739574941
280 0.2990822739574941
281 0.29980496157091435
282 0.29980496157091435
283 0.29980496157091435
284 0.29980496157091435
285 0.29980496157091435
286 0.29980496157091435
287 0.29980496157091435
288 0.29980496157091435
289 0.29980496157091435
290 0.30052364728019315
291 0.30052364728019315
292 0.30052364728019315
293 0.30052364728019315
294 0.30052364728019315
295 0.30052364728019315
296 0.30052364728019315
297 0.30052364728019315
298 0.30052364728019315
299 0.30052364728019315
300 0.30052364728019315
301 0.30052364728019315
302 0.30052364728019315
303 0.30052364728019315
304 0.30052364728019315
305 0.30052364728019315
306 0.30052364728019315
307 0.30052364728019315
308 0.30052364728019315
309 0.30052364728019315
310 0.30052364728019315
311 0.30052364728019315
312 0.30052364728019315
313 0.30052364728019315
314 0.30052364728019315
315 0.30052364728019315
316 0.30052364728019315
317 0.30052364728019315
318 0.30052364728019315
319 0.30052364728019315
320 0.30052364728019315
321 0.30052364728019315
322 0.30052364728019315
323 0.30052364728019315
324 0.30052364728019315
325 0.30052364728019315
326 0.30052364728019315
327 0.30052364728019315
328 0.30052364728019315
329 0.30052364728019315
330 0.30052364728019315
331 0.30052364728019315
332 0.30052364728019315
333 0.30052364728019315
334 0.30052364728019315
335 0.30052364728019315
336 0.30052364728019315
337 0.30052364728019315
338 0.30052364728019315
339 0.30052364728019315
340 0.30052364728019315
341 0.30052364728019315
342 0.30052364728019315
343 0.30052364728019315
344 0.30052364728019315
345 0.30052364728019315
346 0.30052364728019315
347 0.30052364728019315
348 0.30052364728019315
349 0.30052364728019315
350 0.30052364728019315
351 0.30052364728019315
352 0.30052364728019315
353 0.30052364728019315
354 0.30052364728019315
355 0.30052364728019315
356 0.30052364728019315
357 0.3012170089815328
358 0.3012170089815328
359 0.3012170089815328
360 0.3012170089815328
361 0.3012170089815328
362 0.3012170089815328
363 0.3012170089815328
364 0.3012170089815328
365 0.3012170089815328
366 0.3012170089815328
367 0.3012170089815328
368 0.3012170089815328
369 0.3012170089815328
370 0.30397373453829174
371 0.3046626025019048
372 0.3046626025019048
373 0.3046626025019048
374 0.3046626025019048
375 0.3046626025019048
376 0.3046626025019048
377 0.3046626025019048
378 0.3046626025019048
379 0.3046626025019048
380 0.3046626025019048
381 0.3046626025019048
382 0.3046626025019048
383 0.3046626025019048
384 0.3046626025019048
385 0.3046626025019048
386 0.3046626025019048
387 0.3046626025019048
388 0.3046626025019048
389 0.3046626025019048
390 0.3046626025019048
391 0.3046626025019048
392 0.3046626025019048
393 0.3046626025019048
394 0.3046626025019048
395 0.3046626025019048
396 0.3046626025019048
397 0.3046626025019048
398 0.3046626025019048
399 0.3046626025019048
400 0.3046626025019048
401 0.3046626025019048
402 0.3046626025019048
403 0.3046626025019048
404 0.3046626025019048
405 0.3046626025019048
406 0.3046626025019048
407 0.3046626025019048
408 0.3046626025019048
409 0.3046626025019048
410 0.3046626025019048
411 0.3046626025019048
412 0.3046626025019048
413 0.3046626025019048
414 0.3046626025019048
415 0.3046626025019048
416 0.3046626025019048
417 0.3046626025019048
418 0.3046626025019048
419 0.3046626025019048
420 0.3046626025019048
421 0.3046626025019048
422 0.3046626025019048
423 0.3046626025019048
424 0.3046626025019048
425 0.3046626025019048
426 0.3046626025019048
427 0.3046626025019048
428 0.3046626025019048
429 0.3046626025019048
430 0.3046626025019048
431 0.3046626025019048
432 0.3046626025019048
433 0.3046626025019048
434 0.3046626025019048
435 0.3046626025019048
436 0.3046626025019048
437 0.3046626025019048
438 0.3046626025019048
439 0.3046626025019048
440 0.3046626025019048
441 0.3046626025019048
442 0.3046626025019048
443 0.3046626025019048
444 0.3046626025019048
445 0.3046626025019048
446 0.3046626025019048
447 0.3046626025019048
448 0.3046626025019048
449 0.3046626025019048
450 0.3046626025019048
451 0.3046626025019048
452 0.3046626025019048
453 0.3046626025019048
454 0.3046626025019048
455 0.3046626025019048
456 0.3046626025019048
457 0.3046626025019048
458 0.3046626025019048
459 0.3046626025019048
460 0.3046626025019048
461 0.3046626025019048
462 0.3046626025019048
463 0.3046626025019048
464 0.3046626025019048
465 0.3046626025019048
466 0.3046626025019048
467 0.3046626025019048
468 0.3046626025019048
469 0.3046626025019048
470 0.3046626025019048
471 0.3046626025019048
472 0.3046626025019048
473 0.30664792914813443
474 0.30664792914813443
475 0.30664792914813443
476 0.30664792914813443
477 0.30664792914813443
478 0.30664792914813443
479 0.30664792914813443
480 0.30664792914813443
481 0.30664792914813443
482 0.30664792914813443
483 0.30664792914813443
484 0.30664792914813443
485 0.30664792914813443
486 0.30664792914813443
487 0.30664792914813443
488 0.30730637515531906
489 0.30730637515531906
490 0.30730637515531906
491 0.30730637515531906
492 0.30730637515531906
493 0.30730637515531906
494 0.30730637515531906
495 0.30730637515531906
496 0.30730637515531906
497 0.30730637515531906
498 0.30730637515531906
499 0.30730637515531906
500 0.30730637515531906
501 0.30730637515531906
502 0.30730637515531906
503 0.30730637515531906
504 0.30730637515531906
505 0.30730637515531906
506 0.30730637515531906
507 0.30730637515531906
508 0.30730637515531906
509 0.30730637515531906
510 0.30730637515531906
511 0.30730637515531906
512 0.30730637515531906
513 0.30730637515531906
514 0.30730637515531906
515 0.30730637515531906
516 0.30730637515531906
517 0.30795875155653524
518 0.30795875155653524
519 0.30795875155653524
520 0.30795875155653524
521 0.30795875155653524
522 0.30795875155653524
523 0.30795875155653524
524 0.30795875155653524
525 0.30795875155653524
526 0.30795875155653524
527 0.30795875155653524
528 0.30795875155653524
529 0.30795875155653524
530 0.30795875155653524
531 0.30795875155653524
532 0.30795875155653524
533 0.30795875155653524
534 0.30795875155653524
535 0.30795875155653524
536 0.30795875155653524
537 0.30795875155653524
538 0.30795875155653524
539 0.30795875155653524
540 0.30795875155653524
541 0.30795875155653524
542 0.30795875155653524
543 0.30795875155653524
544 0.30795875155653524
545 0.30795875155653524
546 0.30795875155653524
547 0.30795875155653524
548 0.30795875155653524
549 0.30795875155653524
550 0.30795875155653524
551 0.30795875155653524
552 0.30795875155653524
553 0.30795875155653524
554 0.30795875155653524
555 0.30795875155653524
556 0.30795875155653524
557 0.30795875155653524
558 0.30795875155653524
559 0.30795875155653524
560 0.30795875155653524
561 0.30795875155653524
562 0.30795875155653524
563 0.30795875155653524
564 0.30795875155653524
565 0.30795875155653524
566 0.30795875155653524
567 0.30795875155653524
568 0.30795875155653524
569 0.30795875155653524
570 0.30795875155653524
571 0.30795875155653524
572 0.30795875155653524
573 0.30795875155653524
574 0.30795875155653524
575 0.30795875155653524
576 0.30795875155653524
577 0.30795875155653524
578 0.30795875155653524
579 0.30795875155653524
580 0.30795875155653524
581 0.30795875155653524
582 0.30795875155653524
583 0.30795875155653524
584 0.30795875155653524
585 0.30795875155653524
586 0.30795875155653524
587 0.30795875155653524
588 0.30795875155653524
589 0.30795875155653524
590 0.30795875155653524
591 0.30795875155653524
592 0.30795875155653524
593 0.30795875155653524
594 0.30795875155653524
595 0.30795875155653524
596 0.30795875155653524
597 0.30795875155653524
598 0.30795875155653524
599 0.30795875155653524
600 0.30795875155653524
601 0.30795875155653524
602 0.30795875155653524
603 0.30795875155653524
604 0.30795875155653524
605 0.30795875155653524
606 0.30795875155653524
607 0.30795875155653524
608 0.30795875155653524
609 0.30795875155653524
610 0.30795875155653524
611 0.30795875155653524
612 0.30795875155653524
613 0.30795875155653524
614 0.30795875155653524
615 0.30795875155653524
616 0.30795875155653524
617 0.30795875155653524
618 0.30795875155653524
619 0.30795875155653524
620 0.30795875155653524
621 0.30795875155653524
622 0.30795875155653524
623 0.30795875155653524
624 0.30795875155653524
625 0.30795875155653524
626 0.3085917852776681
627 0.3085917852776681
628 0.3085917852776681
629 0.3085917852776681
630 0.3085917852776681
631 0.3085917852776681
632 0.3085917852776681
633 0.3085917852776681
634 0.3085917852776681
635 0.3085917852776681
636 0.3085917852776681
637 0.3085917852776681
638 0.3085917852776681
639 0.3085917852776681
640 0.3085917852776681
641 0.3085917852776681
642 0.3085917852776681
643 0.3085917852776681
644 0.3085917852776681
645 0.3085917852776681
646 0.3085917852776681
647 0.3085917852776681
648 0.3085917852776681
649 0.3085917852776681
650 0.3085917852776681
651 0.3085917852776681
652 0.3085917852776681
653 0.3085917852776681
654 0.3085917852776681
655 0.3085917852776681
656 0.3085917852776681
657 0.3085917852776681
658 0.3085917852776681
659 0.3085917852776681
660 0.3085917852776681
661 0.3085917852776681
662 0.3085917852776681
663 0.3085917852776681
664 0.3085917852776681
665 0.3085917852776681
666 0.3085917852776681
667 0.3085917852776681
668 0.3085917852776681
669 0.3085917852776681
670 0.3085917852776681
671 0.3085917852776681
672 0.3085917852776681
673 0.3085917852776681
674 0.3085917852776681
675 0.3085917852776681
676 0.30921736705151126
677 0.30921736705151126
678 0.30921736705151126
679 0.30921736705151126
680 0.30921736705151126
681 0.30921736705151126
682 0.30921736705151126
683 0.3098419630442685
684 0.3098419630442685
685 0.3098419630442685
686 0.3098419630442685
687 0.3098419630442685
688 0.3098419630442685
689 0.3098419630442685
690 0.3098419630442685
691 0.3098419630442685
692 0.31046531079787
693 0.31046531079787
694 0.31046531079787
695 0.31046531079787
696 0.31046531079787
697 0.31046531079787
698 0.31046531079787
699 0.31046531079787
700 0.31046531079787
701 0.31046531079787
702 0.31046531079787
703 0.31046531079787
704 0.31046531079787
705 0.31046531079787
706 0.31046531079787
707 0.31046531079787
708 0.31046531079787
709 0.31046531079787
710 0.31046531079787
711 0.31046531079787
712 0.31046531079787
713 0.31046531079787
714 0.31046531079787
715 0.31046531079787
716 0.31046531079787
717 0.31046531079787
718 0.31046531079787
719 0.31046531079787
720 0.31046531079787
721 0.31046531079787
722 0.31046531079787
723 0.31046531079787
724 0.31046531079787
725 0.31046531079787
726 0.31046531079787
727 0.31046531079787
728 0.31046531079787
729 0.31046531079787
730 0.31046531079787
731 0.31046531079787
732 0.31046531079787
733 0.31046531079787
734 0.31046531079787
735 0.31046531079787
736 0.31046531079787
737 0.31046531079787
738 0.31046531079787
739 0.31046531079787
740 0.31046531079787
741 0.31046531079787
742 0.31046531079787
743 0.31046531079787
744 0.31046531079787
745 0.31046531079787
746 0.31046531079787
747 0.31046531079787
748 0.31046531079787
749 0.31046531079787
750 0.31046531079787
751 0.31046531079787
752 0.31046531079787
753 0.31046531079787
754 0.31046531079787
755 0.31046531079787
756 0.31046531079787
757 0.31046531079787
758 0.31046531079787
759 0.31046531079787
760 0.31046531079787
761 0.31046531079787
762 0.31046531079787
763 0.31046531079787
764 0.31046531079787
765 0.31046531079787
766 0.31046531079787
767 0.31046531079787
768 0.31046531079787
769 0.31046531079787
770 0.31046531079787
771 0.31046531079787
772 0.31046531079787
773 0.31046531079787
774 0.31046531079787
775 0.31046531079787
776 0.31046531079787
777 0.31046531079787
778 0.31046531079787
779 0.31046531079787
780 0.31046531079787
781 0.31046531079787
782 0.31046531079787
783 0.31046531079787
784 0.31046531079787
785 0.31046531079787
786 0.31046531079787
787 0.31046531079787
788 0.31046531079787
789 0.31046531079787
790 0.31046531079787
791 0.31046531079787
792 0.31046531079787
793 0.31046531079787
794 0.31046531079787
795 0.31046531079787
796 0.31046531079787
797 0.31046531079787
798 0.31046531079787
799 0.31046531079787
800 0.31046531079787
801 0.31046531079787
802 0.31046531079787
803 0.31046531079787
804 0.31046531079787
805 0.31046531079787
806 0.31046531079787
807 0.31046531079787
808 0.31046531079787
809 0.31046531079787
810 0.31046531079787
811 0.31046531079787
812 0.31046531079787
813 0.31046531079787
814 0.31046531079787
815 0.31046531079787
816 0.31046531079787
817 0.31046531079787
818 0.31046531079787
819 0.31046531079787
820 0.31046531079787
821 0.31046531079787
822 0.31046531079787
823 0.31046531079787
824 0.31046531079787
825 0.31046531079787
826 0.31046531079787
827 0.31046531079787
828 0.31046531079787
829 0.31046531079787
830 0.31046531079787
831 0.31046531079787
832 0.31046531079787
833 0.31046531079787
834 0.31046531079787
835 0.31046531079787
836 0.31046531079787
837 0.31046531079787
838 0.31046531079787
839 0.31046531079787
840 0.31046531079787
841 0.31046531079787
842 0.31046531079787
843 0.31046531079787
844 0.31046531079787
845 0.31046531079787
846 0.31046531079787
847 0.31046531079787
848 0.31046531079787
849 0.31046531079787
850 0.31046531079787
851 0.31046531079787
852 0.31046531079787
853 0.31046531079787
854 0.31046531079787
855 0.31046531079787
856 0.31046531079787
857 0.31046531079787
858 0.31046531079787
859 0.31046531079787
860 0.31046531079787
861 0.31046531079787
862 0.31046531079787
863 0.31046531079787
864 0.31046531079787
865 0.31046531079787
866 0.31046531079787
867 0.31046531079787
868 0.31046531079787
869 0.31046531079787
870 0.31046531079787
871 0.31046531079787
872 0.31046531079787
873 0.31046531079787
874 0.31046531079787
875 0.31046531079787
876 0.31046531079787
877 0.31046531079787
878 0.31046531079787
879 0.31046531079787
880 0.31046531079787
881 0.31046531079787
882 0.31046531079787
883 0.31046531079787
884 0.31046531079787
885 0.31046531079787
886 0.31046531079787
887 0.31046531079787
888 0.31046531079787
889 0.31046531079787
890 0.31046531079787
891 0.31046531079787
892 0.31046531079787
893 0.31046531079787
894 0.31046531079787
895 0.31046531079787
896 0.31046531079787
897 0.31046531079787
898 0.31046531079787
899 0.31046531079787
900 0.31046531079787
901 0.31046531079787
902 0.31046531079787
903 0.31046531079787
904 0.31046531079787
905 0.31046531079787
906 0.31046531079787
907 0.31046531079787
908 0.31046531079787
909 0.31046531079787
910 0.31046531079787
911 0.31046531079787
912 0.31046531079787
913 0.31046531079787
914 0.31046531079787
915 0.31046531079787
916 0.31046531079787
917 0.31046531079787
918 0.31046531079787
919 0.31046531079787
920 0.31046531079787
921 0.31046531079787
922 0.31046531079787
923 0.31046531079787
924 0.31046531079787
925 0.31046531079787
926 0.31046531079787
927 0.31046531079787
928 0.31046531079787
929 0.31046531079787
930 0.31046531079787
931 0.31046531079787
932 0.31046531079787
933 0.31046531079787
934 0.31046531079787
935 0.31046531079787
936 0.31046531079787
937 0.31046531079787
938 0.31046531079787
939 0.31046531079787
940 0.31046531079787
941 0.31046531079787
942 0.31046531079787
943 0.31046531079787
944 0.31046531079787
945 0.31046531079787
946 0.31046531079787
947 0.31046531079787
948 0.31046531079787
949 0.31046531079787
950 0.31046531079787
951 0.31046531079787
952 0.31046531079787
953 0.31046531079787
954 0.31046531079787
955 0.31046531079787
956 0.31046531079787
957 0.31046531079787
958 0.31046531079787
959 0.31046531079787
960 0.31046531079787
961 0.31046531079787
962 0.31046531079787
963 0.31046531079787
964 0.31046531079787
965 0.31046531079787
966 0.31046531079787
967 0.31046531079787
968 0.31046531079787
969 0.31046531079787
970 0.31046531079787
971 0.31046531079787
972 0.31046531079787
973 0.31046531079787
974 0.31046531079787
975 0.31046531079787
976 0.31046531079787
977 0.31046531079787
978 0.31046531079787
979 0.31046531079787
980 0.31105720939226933
981 0.31105720939226933
982 0.31105720939226933
983 0.31105720939226933
984 0.31105720939226933
985 0.31105720939226933
986 0.31105720939226933
987 0.31105720939226933
988 0.31105720939226933
989 0.31105720939226933
990 0.31105720939226933
991 0.31105720939226933
992 0.31105720939226933
993 0.31105720939226933
994 0.31105720939226933
995 0.31105720939226933
996 0.31105720939226933
997 0.31105720939226933
998 0.31105720939226933
999 0.31105720939226933
1000 0.31105720939226933

==> data/mean-ndcg-oe-vulnerability-1000-crash_class=libfuzzer_timeout.dat <==
1 0.02109704641350211
2 0.02109704641350211
3 0.02531645569620253
4 0.02531645569620253
5 0.02531645569620253
6 0.02681943960805073
7 0.02963237912985101
8 0.030963454559326656
9 0.03731429834970601
10 0.038533981161173896
11 0.04088793006962224
12 0.04088793006962224
13 0.04088793006962224
14 0.04196792173548644
15 0.04196792173548644
16 0.04196792173548644
17 0.04196792173548644
18 0.04196792173548644
19 0.04294420111590737
20 0.044865469037400636
21 0.044865469037400636
22 0.044865469037400636
23 0.04578574031160119
24 0.046694340645089365
25 0.04759200331831031
26 0.04759200331831031
27 0.04759200331831031
28 0.04759200331831031
29 0.04759200331831031
30 0.04759200331831031
31 0.04759200331831031
32 0.04759200331831031
33 0.04842137729397622
34 0.04842137729397622
35 0.04842137729397622
36 0.04842137729397622
37 0.04842137729397622
38 0.04921969104721196
39 0.050012525750625925
40 0.050012525750625925
41 0.05314246707409207
42 0.05314246707409207
43 0.05314246707409207
44 0.05314246707409207
45 0.05314246707409207
46 0.05618097047758055
47 0.05618097047758055
48 0.05618097047758055
49 0.05618097047758055
50 0.05618097047758055
51 0.05618097047758055
52 0.05618097047758055
53 0.05618097047758055
54 0.056910800395070335
55 0.056910800395070335
56 0.056910800395070335
57 0.056910800395070335
58 0.056910800395070335
59 0.056910800395070335
60 0.056910800395070335
61 0.056910800395070335
62 0.056910800395070335
63 0.056910800395070335
64 0.056910800395070335
65 0.056910800395070335
66 0.05760637363018494
67 0.05760637363018494
68 0.05760637363018494
69 0.05760637363018494
70 0.05760637363018494
71 0.05760637363018494
72 0.05760637363018494
73 0.05828588743506445
74 0.05828588743506445
75 0.05896121685808056
76 0.05896121685808056
77 0.05896121685808056
78 0.05896121685808056
79 0.05896121685808056
80 0.05896121685808056
81 0.05896121685808056
82 0.05896121685808056
83 0.05896121685808056
84 0.05896121685808056
85 0.05896121685808056
86 0.05896121685808056
87 0.05896121685808056
88 0.05896121685808056
89 0.05896121685808056
90 0.05896121685808056
91 0.05896121685808056
92 0.05896121685808056
93 0.05896121685808056
94 0.05896121685808056
95 0.05896121685808056
96 0.05896121685808056
97 0.05896121685808056
98 0.05896121685808056
99 0.05896121685808056
100 0.05896121685808056
101 0.05896121685808056
102 0.059592250874386535
103 0.059592250874386535
104 0.059592250874386535
105 0.059592250874386535
106 0.059592250874386535
107 0.059592250874386535
108 0.059592250874386535
109 0.059592250874386535
110 0.059592250874386535
111 0.059592250874386535
112 0.059592250874386535
113 0.059592250874386535
114 0.06020862884751913
115 0.06020862884751913
116 0.06020862884751913
117 0.06020862884751913
118 0.06020862884751913
119 0.06020862884751913
120 0.06020862884751913
121 0.06020862884751913
122 0.06081639268862533
123 0.06081639268862533
124 0.06081639268862533
125 0.06081639268862533
126 0.06081639268862533
127 0.06081639268862533
128 0.06081639268862533
129 0.06081639268862533
130 0.06081639268862533
131 0.06081639268862533
132 0.06081639268862533
133 0.06081639268862533
134 0.06081639268862533
135 0.06081639268862533
136 0.06081639268862533
137 0.06081639268862533
138 0.06081639268862533
139 0.06081639268862533
140 0.06081639268862533
141 0.06081639268862533
142 0.06081639268862533
143 0.06081639268862533
144 0.06081639268862533
145 0.06081639268862533
146 0.06081639268862533
147 0.06081639268862533
148 0.06081639268862533
149 0.06081639268862533
150 0.06081639268862533
151 0.06081639268862533
152 0.06081639268862533
153 0.06081639268862533
154 0.06081639268862533
155 0.06081639268862533
156 0.06081639268862533
157 0.06081639268862533
158 0.06081639268862533
159 0.06081639268862533
160 0.06081639268862533
161 0.06081639268862533
162 0.06081639268862533
163 0.06081639268862533
164 0.06081639268862533
165 0.06081639268862533
166 0.06081639268862533
167 0.06081639268862533
168 0.06081639268862533
169 0.06138586045177454
170 0.06138586045177454
171 0.06138586045177454
172 0.06138586045177454
173 0.06138586045177454
174 0.06138586045177454
175 0.06138586045177454
176 0.06138586045177454
177 0.06138586045177454
178 0.06138586045177454
179 0.06138586045177454
180 0.06138586045177454
181 0.0619478642737902
182 0.0619478642737902
183 0.0619478642737902
184 0.0619478642737902
185 0.0619478642737902
186 0.0619478642737902
187 0.0619478642737902
188 0.0619478642737902
189 0.0619478642737902
190 0.0619478642737902
191 0.0619478642737902
192 0.0619478642737902
193 0.0619478642737902
194 0.0619478642737902
195 0.0619478642737902
196 0.0625014434651478
197 0.0625014434651478
198 0.0625014434651478
199 0.0625014434651478
200 0.0625014434651478
201 0.0625014434651478
202 0.0625014434651478
203 0.0625014434651478
204 0.0625014434651478
205 0.0625014434651478
206 0.06304988259372622
207 0.06304988259372622
208 0.06304988259372622
209 0.06304988259372622
210 0.06304988259372622
211 0.06304988259372622
212 0.06304988259372622
213 0.06304988259372622
214 0.06304988259372622
215 0.06304988259372622
216 0.06304988259372622
217 0.06359304803706442
218 0.06359304803706442
219 0.06359304803706442
220 0.06359304803706442
221 0.06359304803706442
222 0.06359304803706442
223 0.06359304803706442
224 0.06359304803706442
225 0.06359304803706442
226 0.06359304803706442
227 0.06359304803706442
228 0.06359304803706442
229 0.06359304803706442
230 0.06359304803706442
231 0.06359304803706442
232 0.06359304803706442
233 0.06359304803706442
234 0.06359304803706442
235 0.06359304803706442
236 0.06359304803706442
237 0.06359304803706442
238 0.06359304803706442
239 0.06359304803706442
240 0.06359304803706442
241 0.06359304803706442
242 0.06359304803706442
243 0.06359304803706442
244 0.06359304803706442
245 0.06359304803706442
246 0.06359304803706442
247 0.06359304803706442
248 0.06359304803706442
249 0.06359304803706442
250 0.06359304803706442
251 0.06359304803706442
252 0.06359304803706442
253 0.06359304803706442
254 0.06359304803706442
255 0.06359304803706442
256 0.06359304803706442
257 0.06359304803706442
258 0.06359304803706442
259 0.06359304803706442
260 0.06359304803706442
261 0.06359304803706442
262 0.06359304803706442
263 0.06359304803706442
264 0.06359304803706442
265 0.06359304803706442
266 0.06359304803706442
267 0.06359304803706442
268 0.06359304803706442
269 0.06359304803706442
270 0.06359304803706442
271 0.06359304803706442
272 0.06359304803706442
273 0.06359304803706442
274 0.06359304803706442
275 0.06359304803706442
276 0.06359304803706442
277 0.06359304803706442
278 0.06359304803706442
279 0.06359304803706442
280 0.06359304803706442
281 0.06359304803706442
282 0.06359304803706442
283 0.06359304803706442
284 0.06359304803706442
285 0.06359304803706442
286 0.06359304803706442
287 0.06359304803706442
288 0.06359304803706442
289 0.06359304803706442
290 0.06359304803706442
291 0.06359304803706442
292 0.06359304803706442
293 0.06359304803706442
294 0.06359304803706442
295 0.06359304803706442
296 0.06359304803706442
297 0.06359304803706442
298 0.06359304803706442
299 0.06359304803706442
300 0.06359304803706442
301 0.06359304803706442
302 0.06359304803706442
303 0.06359304803706442
304 0.06359304803706442
305 0.06359304803706442
306 0.06359304803706442
307 0.06359304803706442
308 0.06359304803706442
309 0.06359304803706442
310 0.06359304803706442
311 0.06359304803706442
312 0.06359304803706442
313 0.06359304803706442
314 0.06359304803706442
315 0.06359304803706442
316 0.06359304803706442
317 0.06359304803706442
318 0.06359304803706442
319 0.06359304803706442
320 0.06359304803706442
321 0.06359304803706442
322 0.06359304803706442
323 0.06359304803706442
324 0.06359304803706442
325 0.06359304803706442
326 0.06359304803706442
327 0.06359304803706442
328 0.06359304803706442
329 0.06359304803706442
330 0.06359304803706442
331 0.06359304803706442
332 0.06359304803706442
333 0.06359304803706442
334 0.06359304803706442
335 0.06359304803706442
336 0.06359304803706442
337 0.06359304803706442
338 0.06359304803706442
339 0.06359304803706442
340 0.06359304803706442
341 0.06359304803706442
342 0.06359304803706442
343 0.06359304803706442
344 0.06359304803706442
345 0.06359304803706442
346 0.06359304803706442
347 0.06359304803706442
348 0.06359304803706442
349 0.06359304803706442
350 0.06359304803706442
351 0.06359304803706442
352 0.06359304803706442
353 0.06359304803706442
354 0.06359304803706442
355 0.06359304803706442
356 0.06359304803706442
357 0.06359304803706442
358 0.06359304803706442
359 0.06359304803706442
360 0.06359304803706442
361 0.06359304803706442
362 0.06359304803706442
363 0.06359304803706442
364 0.06359304803706442
365 0.06359304803706442
366 0.06359304803706442
367 0.06359304803706442
368 0.06359304803706442
369 0.06359304803706442
370 0.06359304803706442
371 0.06359304803706442
372 0.06359304803706442
373 0.06359304803706442
374 0.06359304803706442
375 0.06359304803706442
376 0.06359304803706442
377 0.06359304803706442
378 0.06359304803706442
379 0.06359304803706442
380 0.06359304803706442
381 0.06359304803706442
382 0.06359304803706442
383 0.06359304803706442
384 0.06359304803706442
385 0.06359304803706442
386 0.06359304803706442
387 0.06359304803706442
388 0.06359304803706442
389 0.06359304803706442
390 0.06359304803706442
391 0.06359304803706442
392 0.06359304803706442
393 0.06359304803706442
394 0.06359304803706442
395 0.06359304803706442
396 0.06359304803706442
397 0.06359304803706442
398 0.06359304803706442
399 0.06359304803706442
400 0.06359304803706442
401 0.06359304803706442
402 0.06359304803706442
403 0.06359304803706442
404 0.06359304803706442
405 0.06359304803706442
406 0.06359304803706442
407 0.06359304803706442
408 0.06359304803706442
409 0.06359304803706442
410 0.06359304803706442
411 0.06359304803706442
412 0.06359304803706442
413 0.06359304803706442
414 0.06359304803706442
415 0.06359304803706442
416 0.06359304803706442
417 0.06359304803706442
418 0.06359304803706442
419 0.06359304803706442
420 0.06359304803706442
421 0.06359304803706442
422 0.06359304803706442
423 0.06359304803706442
424 0.06359304803706442
425 0.06359304803706442
426 0.06359304803706442
427 0.06359304803706442
428 0.06359304803706442
429 0.06359304803706442
430 0.06359304803706442
431 0.06359304803706442
432 0.06359304803706442
433 0.06359304803706442
434 0.06359304803706442
435 0.06359304803706442
436 0.06359304803706442
437 0.06359304803706442
438 0.06359304803706442
439 0.06359304803706442
440 0.06359304803706442
441 0.06359304803706442
442 0.06359304803706442
443 0.06359304803706442
444 0.06359304803706442
445 0.06359304803706442
446 0.06359304803706442
447 0.06359304803706442
448 0.06359304803706442
449 0.06359304803706442
450 0.06359304803706442
451 0.06359304803706442
452 0.06359304803706442
453 0.06359304803706442
454 0.06359304803706442
455 0.06359304803706442
456 0.06359304803706442
457 0.06359304803706442
458 0.06359304803706442
459 0.06359304803706442
460 0.06359304803706442
461 0.06359304803706442
462 0.06359304803706442
463 0.06359304803706442
464 0.06359304803706442
465 0.06359304803706442
466 0.06359304803706442
467 0.06359304803706442
468 0.06359304803706442
469 0.06359304803706442
470 0.06359304803706442
471 0.06359304803706442
472 0.06359304803706442
473 0.06359304803706442
474 0.06359304803706442
475 0.06359304803706442
476 0.06359304803706442
477 0.06359304803706442
478 0.06359304803706442
479 0.06359304803706442
480 0.06359304803706442
481 0.06359304803706442
482 0.06359304803706442
483 0.06359304803706442
484 0.06359304803706442
485 0.06359304803706442
486 0.06359304803706442
487 0.06359304803706442
488 0.06359304803706442
489 0.06359304803706442
490 0.06359304803706442
491 0.06359304803706442
492 0.06359304803706442
493 0.06359304803706442
494 0.06359304803706442
495 0.06359304803706442
496 0.06359304803706442
497 0.06359304803706442
498 0.06359304803706442
499 0.06359304803706442
500 0.06359304803706442
501 0.06359304803706442
502 0.06359304803706442
503 0.06359304803706442
504 0.06359304803706442
505 0.06359304803706442
506 0.06359304803706442
507 0.06359304803706442
508 0.06359304803706442
509 0.06359304803706442
510 0.06359304803706442
511 0.06359304803706442
512 0.06359304803706442
513 0.06359304803706442
514 0.06359304803706442
515 0.06359304803706442
516 0.06359304803706442
517 0.06359304803706442
518 0.06359304803706442
519 0.06359304803706442
520 0.06359304803706442
521 0.06359304803706442
522 0.06359304803706442
523 0.06359304803706442
524 0.06359304803706442
525 0.06359304803706442
526 0.06359304803706442
527 0.06359304803706442
528 0.06359304803706442
529 0.06359304803706442
530 0.06359304803706442
531 0.06359304803706442
532 0.06359304803706442
533 0.06359304803706442
534 0.06359304803706442
535 0.06359304803706442
536 0.06359304803706442
537 0.06359304803706442
538 0.06359304803706442
539 0.06359304803706442
540 0.06359304803706442
541 0.06359304803706442
542 0.06359304803706442
543 0.06359304803706442
544 0.06359304803706442
545 0.06405708872541759
546 0.06405708872541759
547 0.06405708872541759
548 0.06405708872541759
549 0.06405708872541759
550 0.06405708872541759
551 0.06405708872541759
552 0.06405708872541759
553 0.06405708872541759
554 0.06405708872541759
555 0.06405708872541759
556 0.06405708872541759
557 0.06405708872541759
558 0.06405708872541759
559 0.06405708872541759
560 0.06405708872541759
561 0.06405708872541759
562 0.06405708872541759
563 0.06405708872541759
564 0.06405708872541759
565 0.06405708872541759
566 0.06405708872541759
567 0.06405708872541759
568 0.06405708872541759
569 0.06405708872541759
570 0.06405708872541759
571 0.06405708872541759
572 0.06405708872541759
573 0.06405708872541759
574 0.06405708872541759
575 0.06405708872541759
576 0.06405708872541759
577 0.06405708872541759
578 0.06405708872541759
579 0.06405708872541759
580 0.06405708872541759
581 0.06405708872541759
582 0.06405708872541759
583 0.06405708872541759
584 0.06405708872541759
585 0.06405708872541759
586 0.06405708872541759
587 0.06405708872541759
588 0.06405708872541759
589 0.06405708872541759
590 0.06405708872541759
591 0.06405708872541759
592 0.06405708872541759
593 0.06405708872541759
594 0.06405708872541759
595 0.06405708872541759
596 0.06405708872541759
597 0.06405708872541759
598 0.06405708872541759
599 0.06405708872541759
600 0.06405708872541759
601 0.06405708872541759
602 0.06405708872541759
603 0.06405708872541759
604 0.06405708872541759
605 0.06405708872541759
606 0.06405708872541759
607 0.06405708872541759
608 0.06405708872541759
609 0.06405708872541759
610 0.06405708872541759
611 0.06405708872541759
612 0.06405708872541759
613 0.06405708872541759
614 0.06405708872541759
615 0.06405708872541759
616 0.06405708872541759
617 0.06405708872541759
618 0.06405708872541759
619 0.06405708872541759
620 0.06405708872541759
621 0.06405708872541759
622 0.06405708872541759
623 0.06405708872541759
624 0.06405708872541759
625 0.06405708872541759
626 0.06405708872541759
627 0.06405708872541759
628 0.06405708872541759
629 0.06405708872541759
630 0.06405708872541759
631 0.06405708872541759
632 0.06405708872541759
633 0.06405708872541759
634 0.06405708872541759
635 0.06405708872541759
636 0.06405708872541759
637 0.06405708872541759
638 0.06405708872541759
639 0.06405708872541759
640 0.06405708872541759
641 0.06405708872541759
642 0.06405708872541759
643 0.06405708872541759
644 0.06405708872541759
645 0.06405708872541759
646 0.06405708872541759
647 0.06405708872541759
648 0.06405708872541759
649 0.06405708872541759
650 0.06405708872541759
651 0.06405708872541759
652 0.06405708872541759
653 0.06405708872541759
654 0.06405708872541759
655 0.06405708872541759
656 0.06405708872541759
657 0.06405708872541759
658 0.06405708872541759
659 0.06405708872541759
660 0.06405708872541759
661 0.06405708872541759
662 0.06405708872541759
663 0.06405708872541759
664 0.06405708872541759
665 0.06405708872541759
666 0.06405708872541759
667 0.06405708872541759
668 0.06405708872541759
669 0.06405708872541759
670 0.06405708872541759
671 0.06405708872541759
672 0.06405708872541759
673 0.06405708872541759
674 0.06405708872541759
675 0.06405708872541759
676 0.06405708872541759
677 0.06405708872541759
678 0.06405708872541759
679 0.06405708872541759
680 0.06405708872541759
681 0.06405708872541759
682 0.06405708872541759
683 0.06405708872541759
684 0.06405708872541759
685 0.06405708872541759
686 0.06405708872541759
687 0.06405708872541759
688 0.06405708872541759
689 0.06405708872541759
690 0.06405708872541759
691 0.06405708872541759
692 0.06405708872541759
693 0.06405708872541759
694 0.06405708872541759
695 0.06405708872541759
696 0.06405708872541759
697 0.06405708872541759
698 0.06405708872541759
699 0.06405708872541759
700 0.06405708872541759
701 0.06405708872541759
702 0.06405708872541759
703 0.06405708872541759
704 0.06405708872541759
705 0.06405708872541759
706 0.06405708872541759
707 0.06405708872541759
708 0.06405708872541759
709 0.06405708872541759
710 0.06405708872541759
711 0.06405708872541759
712 0.06405708872541759
713 0.06405708872541759
714 0.06405708872541759
715 0.06405708872541759
716 0.06405708872541759
717 0.06405708872541759
718 0.06405708872541759
719 0.06405708872541759
720 0.06405708872541759
721 0.06405708872541759
722 0.06405708872541759
723 0.06405708872541759
724 0.06405708872541759
725 0.06405708872541759
726 0.06405708872541759
727 0.06405708872541759
728 0.06405708872541759
729 0.06405708872541759
730 0.06405708872541759
731 0.06405708872541759
732 0.06405708872541759
733 0.06405708872541759
734 0.06405708872541759
735 0.06405708872541759
736 0.06405708872541759
737 0.06405708872541759
738 0.06405708872541759
739 0.06405708872541759
740 0.06405708872541759
741 0.06405708872541759
742 0.06405708872541759
743 0.06405708872541759
744 0.06405708872541759
745 0.06405708872541759
746 0.06405708872541759
747 0.06405708872541759
748 0.06405708872541759
749 0.06405708872541759
750 0.06405708872541759
751 0.06405708872541759
752 0.06405708872541759
753 0.06405708872541759
754 0.06405708872541759
755 0.06405708872541759
756 0.06405708872541759
757 0.06405708872541759
758 0.06405708872541759
759 0.06405708872541759
760 0.06405708872541759
761 0.06405708872541759
762 0.06405708872541759
763 0.06405708872541759
764 0.06405708872541759
765 0.06405708872541759
766 0.06405708872541759
767 0.06405708872541759
768 0.06405708872541759
769 0.06405708872541759
770 0.06405708872541759
771 0.06405708872541759
772 0.06405708872541759
773 0.06405708872541759
774 0.06405708872541759
775 0.06405708872541759
776 0.06405708872541759
777 0.06405708872541759
778 0.06405708872541759
779 0.06405708872541759
780 0.06405708872541759
781 0.06405708872541759
782 0.06405708872541759
783 0.06405708872541759
784 0.06405708872541759
785 0.06405708872541759
786 0.06405708872541759
787 0.06405708872541759
788 0.06405708872541759
789 0.06405708872541759
790 0.06405708872541759
791 0.06405708872541759
792 0.06405708872541759
793 0.06405708872541759
794 0.06405708872541759
795 0.06405708872541759
796 0.06405708872541759
797 0.06405708872541759
798 0.06405708872541759
799 0.06405708872541759
800 0.06405708872541759
801 0.06405708872541759
802 0.06405708872541759
803 0.06405708872541759
804 0.06405708872541759
805 0.06405708872541759
806 0.06405708872541759
807 0.06405708872541759
808 0.06405708872541759
809 0.06405708872541759
810 0.06405708872541759
811 0.06405708872541759
812 0.06405708872541759
813 0.06405708872541759
814 0.06405708872541759
815 0.06405708872541759
816 0.06405708872541759
817 0.06405708872541759
818 0.06405708872541759
819 0.06405708872541759
820 0.06405708872541759
821 0.06405708872541759
822 0.06405708872541759
823 0.06405708872541759
824 0.06405708872541759
825 0.06405708872541759
826 0.06405708872541759
827 0.06405708872541759
828 0.06405708872541759
829 0.06405708872541759
830 0.06405708872541759
831 0.06405708872541759
832 0.06405708872541759
833 0.06405708872541759
834 0.06405708872541759
835 0.06405708872541759
836 0.06405708872541759
837 0.06405708872541759
838 0.06405708872541759
839 0.06405708872541759
840 0.06405708872541759
841 0.06405708872541759
842 0.06405708872541759
843 0.06405708872541759
844 0.06405708872541759
845 0.06405708872541759
846 0.06405708872541759
847 0.06405708872541759
848 0.06405708872541759
849 0.06405708872541759
850 0.06405708872541759
851 0.06405708872541759
852 0.06405708872541759
853 0.06405708872541759
854 0.06405708872541759
855 0.06405708872541759
856 0.06405708872541759
857 0.06405708872541759
858 0.06405708872541759
859 0.06405708872541759
860 0.06405708872541759
861 0.06405708872541759
862 0.06405708872541759
863 0.06405708872541759
864 0.06405708872541759
865 0.06405708872541759
866 0.06405708872541759
867 0.06405708872541759
868 0.06405708872541759
869 0.06405708872541759
870 0.06405708872541759
871 0.06405708872541759
872 0.06405708872541759
873 0.06405708872541759
874 0.06405708872541759
875 0.06405708872541759
876 0.06405708872541759
877 0.06405708872541759
878 0.06405708872541759
879 0.06405708872541759
880 0.06405708872541759
881 0.06405708872541759
882 0.06405708872541759
883 0.06405708872541759
884 0.06405708872541759
885 0.06405708872541759
886 0.06405708872541759
887 0.06405708872541759
888 0.06405708872541759
889 0.06405708872541759
890 0.06405708872541759
891 0.06405708872541759
892 0.06405708872541759
893 0.06405708872541759
894 0.06405708872541759
895 0.06405708872541759
896 0.06405708872541759
897 0.06405708872541759
898 0.06405708872541759
899 0.06405708872541759
900 0.06405708872541759
901 0.06405708872541759
902 0.06405708872541759
903 0.06405708872541759
904 0.06405708872541759
905 0.06405708872541759
906 0.06405708872541759
907 0.06405708872541759
908 0.06405708872541759
909 0.06405708872541759
910 0.06405708872541759
911 0.06405708872541759
912 0.06405708872541759
913 0.06405708872541759
914 0.06405708872541759
915 0.06405708872541759
916 0.06405708872541759
917 0.06405708872541759
918 0.06405708872541759
919 0.06405708872541759
920 0.06405708872541759
921 0.06405708872541759
922 0.06405708872541759
923 0.06405708872541759
924 0.06405708872541759
925 0.06405708872541759
926 0.06405708872541759
927 0.06405708872541759
928 0.06405708872541759
929 0.06405708872541759
930 0.06405708872541759
931 0.06405708872541759
932 0.06405708872541759
933 0.06405708872541759
934 0.06405708872541759
935 0.06405708872541759
936 0.06405708872541759
937 0.06405708872541759
938 0.06405708872541759
939 0.06405708872541759
940 0.06405708872541759
941 0.06405708872541759
942 0.06405708872541759
943 0.06405708872541759
944 0.06405708872541759
945 0.06405708872541759
946 0.06405708872541759
947 0.06405708872541759
948 0.06405708872541759
949 0.06405708872541759
950 0.06405708872541759
951 0.06405708872541759
952 0.06405708872541759
953 0.06405708872541759
954 0.06405708872541759
955 0.06405708872541759
956 0.06405708872541759
957 0.06405708872541759
958 0.06405708872541759
959 0.06405708872541759
960 0.06405708872541759
961 0.06405708872541759
962 0.06405708872541759
963 0.06405708872541759
964 0.06405708872541759
965 0.06405708872541759
966 0.06405708872541759
967 0.06405708872541759
968 0.06405708872541759
969 0.06405708872541759
970 0.06405708872541759
971 0.06405708872541759
972 0.06405708872541759
973 0.06405708872541759
974 0.06405708872541759
975 0.06405708872541759
976 0.06405708872541759
977 0.06405708872541759
978 0.06405708872541759
979 0.06405708872541759
980 0.06405708872541759
981 0.06405708872541759
982 0.06405708872541759
983 0.06405708872541759
984 0.06405708872541759
985 0.06405708872541759
986 0.06405708872541759
987 0.06405708872541759
988 0.06405708872541759
989 0.06405708872541759
990 0.06405708872541759
991 0.06405708872541759
992 0.06405708872541759
993 0.06405708872541759
994 0.06405708872541759
995 0.06405708872541759
996 0.06405708872541759
997 0.06405708872541759
998 0.06405708872541759
999 0.06405708872541759
1000 0.06405708872541759

==> data/mean-ndcg-oe-vulnerability-1000-crash_class=ubsan_runtime_error_signed_integer_overflow.dat <==
1 0.03636363636363636
2 0.04783508642857196
3 0.05692599551948105
4 0.06475647839354273
5 0.07530700949993933
6 0.07530700949993933
7 0.07833731253024237
8 0.07833731253024237
9 0.07833731253024237
10 0.08096517458767771
11 0.08350101954814253
12 0.08841444053773016
13 0.09557760967510816
14 0.09557760967510816
15 0.09557760967510816
16 0.09780170551254656
17 0.09998181884498414
18 0.10426198090619575
19 0.10426198090619575
20 0.10633171043980441
21 0.11040887088012397
22 0.11241855023882853
23 0.11440131652960607
24 0.1163589372481215
25 0.11829299228042481
26 0.11829299228042481
27 0.12018403407748399
28 0.12392670375858278
29 0.1276320682511375
30 0.1331370433397402
31 0.1385915887942856
32 0.1385915887942856
33 0.1385915887942856
34 0.1385915887942856
35 0.1385915887942856
36 0.1385915887942856
37 0.1385915887942856
38 0.14031159206262078
39 0.14031159206262078
40 0.14031159206262078
41 0.14031159206262078
42 0.14031159206262078
43 0.14031159206262078
44 0.14362228116207423
45 0.14526812295098368
46 0.15017806822343893
47 0.15017806822343893
48 0.15017806822343893
49 0.15017806822343893
50 0.15658866583758
51 0.15658866583758
52 0.15658866583758
53 0.15816835077277486
54 0.15816835077277486
55 0.1597337638072667
56 0.1612923238124841
57 0.16284420817306333
58 0.16284420817306333
59 0.16438324278759772
60 0.16438324278759772
61 0.16438324278759772
62 0.16438324278759772
63 0.16438324278759772
64 0.16438324278759772
65 0.16438324278759772
66 0.1658818869396174
67 0.1658818869396174
68 0.1658818869396174
69 0.1658818869396174
70 0.1658818869396174
71 0.16735530988864575
72 0.17029268202397294
73 0.17029268202397294
74 0.17029268202397294
75 0.17029268202397294
76 0.17174333125733598
77 0.17752874245258315
78 0.17752874245258315
79 0.17752874245258315
80 0.17752874245258315
81 0.17752874245258315
82 0.17895475858766902
83 0.17895475858766902
84 0.17895475858766902
85 0.17895475858766902
86 0.18036574552194315
87 0.18036574552194315
88 0.18036574552194315
89 0.18036574552194315
90 0.18176267176094188
91 0.18176267176094188
92 0.18176267176094188
93 0.18176267176094188
94 0.18176267176094188
95 0.18176267176094188
96 0.18451752907748076
97 0.18589187644949692
98 0.18589187644949692
99 0.18589187644949692
100 0.18862261250810947
101 0.1899850719774908
102 0.19134466344898643
103 0.19134466344898643
104 0.19134466344898643
105 0.19269588469963947
106 0.19404439076059726
107 0.19404439076059726
108 0.19404439076059726
109 0.1967255371604198
110 0.1967255371604198
111 0.1967255371604198
112 0.1967255371604198
113 0.19805600041565494
114 0.19805600041565494
115 0.19805600041565494
116 0.19805600041565494
117 0.19805600041565494
118 0.19805600041565494
119 0.19805600041565494
120 0.19805600041565494
121 0.19805600041565494
122 0.19936545523694738
123 0.19936545523694738
124 0.19936545523694738
125 0.19936545523694738
126 0.20066625925062906
127 0.20066625925062906
128 0.20066625925062906
129 0.20066625925062906
130 0.20195878908836548
131 0.20195878908836548
132 0.20195878908836548
133 0.20195878908836548
134 0.20195878908836548
135 0.20195878908836548
136 0.20195878908836548
137 0.20323766336757557
138 0.20323766336757557
139 0.20323766336757557
140 0.20323766336757557
141 0.20323766336757557
142 0.20323766336757557
143 0.20323766336757557
144 0.20323766336757557
145 0.20323766336757557
146 0.20323766336757557
147 0.20323766336757557
148 0.20323766336757557
149 0.20323766336757557
150 0.20449359052532615
151 0.20449359052532615
152 0.20449359052532615
153 0.20449359052532615
154 0.20449359052532615
155 0.20449359052532615
156 0.20449359052532615
157 0.20449359052532615
158 0.20449359052532615
159 0.20449359052532615
160 0.20449359052532615
161 0.20449359052532615
162 0.20573066296835493
163 0.20573066296835493
164 0.20573066296835493
165 0.20573066296835493
166 0.20573066296835493
167 0.206960440935261
168 0.206960440935261
169 0.2081873851158643
170 0.2081873851158643
171 0.2081873851158643
172 0.2081873851158643
173 0.2081873851158643
174 0.2081873851158643
175 0.2081873851158643
176 0.2081873851158643
177 0.2081873851158643
178 0.2081873851158643
179 0.2081873851158643
180 0.2081873851158643
181 0.2081873851158643
182 0.2081873851158643
183 0.2081873851158643
184 0.2081873851158643
185 0.2081873851158643
186 0.2081873851158643
187 0.2081873851158643
188 0.2081873851158643
189 0.2081873851158643
190 0.2081873851158643
191 0.2081873851158643
192 0.2081873851158643
193 0.2081873851158643
194 0.2081873851158643
195 0.2081873851158643
196 0.2081873851158643
197 0.2081873851158643
198 0.2081873851158643
199 0.2081873851158643
200 0.2081873851158643
201 0.2081873851158643
202 0.2081873851158643
203 0.2081873851158643
204 0.2081873851158643
205 0.2081873851158643
206 0.2093690221474378
207 0.2093690221474378
208 0.2093690221474378
209 0.2093690221474378
210 0.2093690221474378
211 0.2093690221474378
212 0.2093690221474378
213 0.2093690221474378
214 0.2093690221474378
215 0.2093690221474378
216 0.2093690221474378
217 0.2105392967844483
218 0.2105392967844483
219 0.2105392967844483
220 0.2105392967844483
221 0.2105392967844483
222 0.2105392967844483
223 0.2105392967844483
224 0.2105392967844483
225 0.2105392967844483
226 0.2105392967844483
227 0.2105392967844483
228 0.2105392967844483
229 0.2105392967844483
230 0.2105392967844483
231 0.2105392967844483
232 0.2105392967844483
233 0.2105392967844483
234 0.2105392967844483
235 0.2105392967844483
236 0.2105392967844483
237 0.2105392967844483
238 0.2105392967844483
239 0.2105392967844483
240 0.2105392967844483
241 0.21168730361554466
242 0.21168730361554466
243 0.21168730361554466
244 0.21168730361554466
245 0.21168730361554466
246 0.21168730361554466
247 0.21168730361554466
248 0.21168730361554466
249 0.21168730361554466
250 0.21168730361554466
251 0.21168730361554466
252 0.21168730361554466
253 0.21168730361554466
254 0.21168730361554466
255 0.21168730361554466
256 0.21168730361554466
257 0.21168730361554466
258 0.21168730361554466
259 0.21168730361554466
260 0.21168730361554466
261 0.21168730361554466
262 0.21168730361554466
263 0.21168730361554466
264 0.21168730361554466
265 0.21168730361554466
266 0.21168730361554466
267 0.21168730361554466
268 0.21168730361554466
269 0.21168730361554466
270 0.21168730361554466
271 0.21168730361554466
272 0.21168730361554466
273 0.21168730361554466
274 0.21168730361554466
275 0.21168730361554466
276 0.21168730361554466
277 0.21168730361554466
278 0.21168730361554466
279 0.21168730361554466
280 0.21168730361554466
281 0.21168730361554466
282 0.21168730361554466
283 0.21168730361554466
284 0.21168730361554466
285 0.21168730361554466
286 0.21168730361554466
287 0.21168730361554466
288 0.21168730361554466
289 0.21168730361554466
290 0.21168730361554466
291 0.21168730361554466
292 0.21168730361554466
293 0.21168730361554466
294 0.21168730361554466
295 0.21168730361554466
296 0.21168730361554466
297 0.21168730361554466
298 0.21168730361554466
299 0.21168730361554466
300 0.21168730361554466
301 0.21168730361554466
302 0.21168730361554466
303 0.21168730361554466
304 0.21168730361554466
305 0.21168730361554466
306 0.21168730361554466
307 0.21168730361554466
308 0.21168730361554466
309 0.21168730361554466
310 0.21168730361554466
311 0.21168730361554466
312 0.21168730361554466
313 0.21168730361554466
314 0.21168730361554466
315 0.21168730361554466
316 0.21168730361554466
317 0.21168730361554466
318 0.21168730361554466
319 0.21168730361554466
320 0.21168730361554466
321 0.21168730361554466
322 0.21168730361554466
323 0.21168730361554466
324 0.21168730361554466
325 0.21168730361554466
326 0.21168730361554466
327 0.21168730361554466
328 0.21168730361554466
329 0.21168730361554466
330 0.21168730361554466
331 0.21277278018737816
332 0.21494260918725577
333 0.21494260918725577
334 0.21494260918725577
335 0.21602585099436789
336 0.21602585099436789
337 0.21602585099436789
338 0.21602585099436789
339 0.21602585099436789
340 0.21602585099436789
341 0.21602585099436789
342 0.21602585099436789
343 0.21602585099436789
344 0.21710419276015047
345 0.21710419276015047
346 0.21710419276015047
347 0.21710419276015047
348 0.21710419276015047
349 0.21710419276015047
350 0.21710419276015047
351 0.21710419276015047
352 0.21710419276015047
353 0.21710419276015047
354 0.21710419276015047
355 0.21710419276015047
356 0.21710419276015047
357 0.21710419276015047
358 0.21710419276015047
359 0.21710419276015047
360 0.2181742332754534
361 0.2181742332754534
362 0.2181742332754534
363 0.2181742332754534
364 0.2181742332754534
365 0.2181742332754534
366 0.2181742332754534
367 0.2181742332754534
368 0.2181742332754534
369 0.2181742332754534
370 0.2181742332754534
371 0.2181742332754534
372 0.2181742332754534
373 0.2181742332754534
374 0.2181742332754534
375 0.2181742332754534
376 0.2181742332754534
377 0.2181742332754534
378 0.2181742332754534
379 0.2181742332754534
380 0.2181742332754534
381 0.2181742332754534
382 0.2181742332754534
383 0.2181742332754534
384 0.2181742332754534
385 0.2181742332754534
386 0.2181742332754534
387 0.2181742332754534
388 0.2181742332754534
389 0.2181742332754534
390 0.2181742332754534
391 0.2181742332754534
392 0.2181742332754534
393 0.2181742332754534
394 0.2181742332754534
395 0.2181742332754534
396 0.2181742332754534
397 0.2181742332754534
398 0.2181742332754534
399 0.2181742332754534
400 0.2181742332754534
401 0.2181742332754534
402 0.2181742332754534
403 0.2181742332754534
404 0.2181742332754534
405 0.2181742332754534
406 0.2181742332754534
407 0.2181742332754534
408 0.2181742332754534
409 0.2181742332754534
410 0.2181742332754534
411 0.2181742332754534
412 0.2181742332754534
413 0.2181742332754534
414 0.2181742332754534
415 0.2181742332754534
416 0.2181742332754534
417 0.2181742332754534
418 0.2181742332754534
419 0.2181742332754534
420 0.2181742332754534
421 0.2181742332754534
422 0.2181742332754534
423 0.2181742332754534
424 0.2181742332754534
425 0.2181742332754534
426 0.2181742332754534
427 0.2181742332754534
428 0.2181742332754534
429 0.2181742332754534
430 0.2181742332754534
431 0.2181742332754534
432 0.2181742332754534
433 0.2181742332754534
434 0.2181742332754534
435 0.2181742332754534
436 0.2181742332754534
437 0.2181742332754534
438 0.2181742332754534
439 0.2181742332754534
440 0.2181742332754534
441 0.2181742332754534
442 0.2181742332754534
443 0.2181742332754534
444 0.2181742332754534
445 0.2181742332754534
446 0.2181742332754534
447 0.2181742332754534
448 0.2181742332754534
449 0.2181742332754534
450 0.2181742332754534
451 0.2181742332754534
452 0.2181742332754534
453 0.2181742332754534
454 0.2181742332754534
455 0.2181742332754534
456 0.2181742332754534
457 0.2181742332754534
458 0.2181742332754534
459 0.2181742332754534
460 0.2181742332754534
461 0.2181742332754534
462 0.2181742332754534
463 0.2181742332754534
464 0.2181742332754534
465 0.2181742332754534
466 0.2181742332754534
467 0.2181742332754534
468 0.2181742332754534
469 0.2181742332754534
470 0.2181742332754534
471 0.2181742332754534
472 0.2181742332754534
473 0.2181742332754534
474 0.2181742332754534
475 0.2181742332754534
476 0.2181742332754534
477 0.2181742332754534
478 0.2181742332754534
479 0.2181742332754534
480 0.2181742332754534
481 0.2181742332754534
482 0.2181742332754534
483 0.2181742332754534
484 0.2181742332754534
485 0.2181742332754534
486 0.2181742332754534
487 0.2181742332754534
488 0.2181742332754534
489 0.2181742332754534
490 0.2181742332754534
491 0.2181742332754534
492 0.2181742332754534
493 0.2181742332754534
494 0.2181742332754534
495 0.2181742332754534
496 0.2181742332754534
497 0.2181742332754534
498 0.2181742332754534
499 0.2181742332754534
500 0.2181742332754534
501 0.2181742332754534
502 0.2181742332754534
503 0.2181742332754534
504 0.2181742332754534
505 0.2181742332754534
506 0.2181742332754534
507 0.2181742332754534
508 0.2181742332754534
509 0.2181742332754534
510 0.2181742332754534
511 0.2181742332754534
512 0.2181742332754534
513 0.2181742332754534
514 0.2181742332754534
515 0.2181742332754534
516 0.2181742332754534
517 0.2181742332754534
518 0.2181742332754534
519 0.2181742332754534
520 0.2181742332754534
521 0.2181742332754534
522 0.2181742332754534
523 0.2181742332754534
524 0.2181742332754534
525 0.2181742332754534
526 0.2181742332754534
527 0.2181742332754534
528 0.2181742332754534
529 0.2181742332754534
530 0.2181742332754534
531 0.2181742332754534
532 0.2181742332754534
533 0.2181742332754534
534 0.2181742332754534
535 0.2181742332754534
536 0.2181742332754534
537 0.2181742332754534
538 0.2181742332754534
539 0.2181742332754534
540 0.2181742332754534
541 0.2181742332754534
542 0.2181742332754534
543 0.2181742332754534
544 0.2181742332754534
545 0.2181742332754534
546 0.2181742332754534
547 0.2181742332754534
548 0.2181742332754534
549 0.2181742332754534
550 0.2181742332754534
551 0.2181742332754534
552 0.2181742332754534
553 0.2181742332754534
554 0.2181742332754534
555 0.2181742332754534
556 0.2181742332754534
557 0.2181742332754534
558 0.2181742332754534
559 0.2181742332754534
560 0.2181742332754534
561 0.2181742332754534
562 0.2181742332754534
563 0.2181742332754534
564 0.2181742332754534
565 0.2181742332754534
566 0.2181742332754534
567 0.2181742332754534
568 0.2181742332754534
569 0.2181742332754534
570 0.2181742332754534
571 0.2181742332754534
572 0.2181742332754534
573 0.2181742332754534
574 0.2181742332754534
575 0.2181742332754534
576 0.2181742332754534
577 0.2181742332754534
578 0.2181742332754534
579 0.2181742332754534
580 0.2181742332754534
581 0.2181742332754534
582 0.2181742332754534
583 0.2181742332754534
584 0.2181742332754534
585 0.2181742332754534
586 0.2181742332754534
587 0.2181742332754534
588 0.2181742332754534
589 0.2181742332754534
590 0.2181742332754534
591 0.2181742332754534
592 0.2181742332754534
593 0.2181742332754534
594 0.2181742332754534
595 0.2181742332754534
596 0.2181742332754534
597 0.2181742332754534
598 0.2181742332754534
599 0.2181742332754534
600 0.2181742332754534
601 0.2181742332754534
602 0.2181742332754534
603 0.2181742332754534
604 0.2181742332754534
605 0.2181742332754534
606 0.2181742332754534
607 0.2181742332754534
608 0.2181742332754534
609 0.2181742332754534
610 0.2181742332754534
611 0.2181742332754534
612 0.2181742332754534
613 0.2181742332754534
614 0.2181742332754534
615 0.2181742332754534
616 0.2181742332754534
617 0.2181742332754534
618 0.2181742332754534
619 0.2181742332754534
620 0.2181742332754534
621 0.2181742332754534
622 0.2181742332754534
623 0.2181742332754534
624 0.2181742332754534
625 0.2181742332754534
626 0.2181742332754534
627 0.2181742332754534
628 0.2181742332754534
629 0.2181742332754534
630 0.2181742332754534
631 0.2181742332754534
632 0.2181742332754534
633 0.2181742332754534
634 0.2181742332754534
635 0.2181742332754534
636 0.2181742332754534
637 0.2181742332754534
638 0.2181742332754534
639 0.2181742332754534
640 0.2181742332754534
641 0.2181742332754534
642 0.2181742332754534
643 0.2181742332754534
644 0.2181742332754534
645 0.2181742332754534
646 0.2181742332754534
647 0.2181742332754534
648 0.2181742332754534
649 0.2181742332754534
650 0.2181742332754534
651 0.2181742332754534
652 0.2181742332754534
653 0.2181742332754534
654 0.2181742332754534
655 0.2181742332754534
656 0.2181742332754534
657 0.2181742332754534
658 0.2181742332754534
659 0.2181742332754534
660 0.2181742332754534
661 0.2181742332754534
662 0.2181742332754534
663 0.2181742332754534
664 0.2181742332754534
665 0.2181742332754534
666 0.2181742332754534
667 0.2181742332754534
668 0.2181742332754534
669 0.2181742332754534
670 0.2181742332754534
671 0.2181742332754534
672 0.2181742332754534
673 0.2181742332754534
674 0.2181742332754534
675 0.2181742332754534
676 0.2181742332754534
677 0.2181742332754534
678 0.2181742332754534
679 0.2181742332754534
680 0.2181742332754534
681 0.2181742332754534
682 0.2181742332754534
683 0.2181742332754534
684 0.2181742332754534
685 0.2181742332754534
686 0.21913887129353413
687 0.21913887129353413
688 0.21913887129353413
689 0.21913887129353413
690 0.21913887129353413
691 0.21913887129353413
692 0.21913887129353413
693 0.21913887129353413
694 0.21913887129353413
695 0.21913887129353413
696 0.21913887129353413
697 0.21913887129353413
698 0.21913887129353413
699 0.21913887129353413
700 0.21913887129353413
701 0.21913887129353413
702 0.21913887129353413
703 0.21913887129353413
704 0.21913887129353413
705 0.21913887129353413
706 0.21913887129353413
707 0.21913887129353413
708 0.21913887129353413
709 0.21913887129353413
710 0.21913887129353413
711 0.21913887129353413
712 0.21913887129353413
713 0.21913887129353413
714 0.21913887129353413
715 0.21913887129353413
716 0.21913887129353413
717 0.21913887129353413
718 0.21913887129353413
719 0.21913887129353413
720 0.21913887129353413
721 0.21913887129353413
722 0.21913887129353413
723 0.21913887129353413
724 0.21913887129353413
725 0.21913887129353413
726 0.21913887129353413
727 0.21913887129353413
728 0.21913887129353413
729 0.21913887129353413
730 0.21913887129353413
731 0.21913887129353413
732 0.21913887129353413
733 0.21913887129353413
734 0.21913887129353413
735 0.21913887129353413
736 0.21913887129353413
737 0.21913887129353413
738 0.21913887129353413
739 0.21913887129353413
740 0.21913887129353413
741 0.21913887129353413
742 0.21913887129353413
743 0.21913887129353413
744 0.21913887129353413
745 0.21913887129353413
746 0.21913887129353413
747 0.21913887129353413
748 0.21913887129353413
749 0.21913887129353413
750 0.21913887129353413
751 0.21913887129353413
752 0.21913887129353413
753 0.21913887129353413
754 0.21913887129353413
755 0.21913887129353413
756 0.21913887129353413
757 0.21913887129353413
758 0.21913887129353413
759 0.21913887129353413
760 0.21913887129353413
761 0.21913887129353413
762 0.21913887129353413
763 0.21913887129353413
764 0.21913887129353413
765 0.21913887129353413
766 0.21913887129353413
767 0.21913887129353413
768 0.21913887129353413
769 0.21913887129353413
770 0.21913887129353413
771 0.21913887129353413
772 0.21913887129353413
773 0.21913887129353413
774 0.21913887129353413
775 0.21913887129353413
776 0.21913887129353413
777 0.21913887129353413
778 0.21913887129353413
779 0.21913887129353413
780 0.21913887129353413
781 0.21913887129353413
782 0.21913887129353413
783 0.21913887129353413
784 0.21913887129353413
785 0.21913887129353413
786 0.21913887129353413
787 0.21913887129353413
788 0.21913887129353413
789 0.21913887129353413
790 0.21913887129353413
791 0.21913887129353413
792 0.21913887129353413
793 0.21913887129353413
794 0.21913887129353413
795 0.21913887129353413
796 0.21913887129353413
797 0.21913887129353413
798 0.21913887129353413
799 0.21913887129353413
800 0.21913887129353413
801 0.21913887129353413
802 0.21913887129353413
803 0.21913887129353413
804 0.21913887129353413
805 0.21913887129353413
806 0.21913887129353413
807 0.21913887129353413
808 0.21913887129353413
809 0.21913887129353413
810 0.21913887129353413
811 0.21913887129353413
812 0.21913887129353413
813 0.21913887129353413
814 0.21913887129353413
815 0.21913887129353413
816 0.21913887129353413
817 0.21913887129353413
818 0.21913887129353413
819 0.21913887129353413
820 0.21913887129353413
821 0.21913887129353413
822 0.21913887129353413
823 0.21913887129353413
824 0.21913887129353413
825 0.21913887129353413
826 0.21913887129353413
827 0.21913887129353413
828 0.21913887129353413
829 0.21913887129353413
830 0.21913887129353413
831 0.21913887129353413
832 0.21913887129353413
833 0.21913887129353413
834 0.21913887129353413
835 0.21913887129353413
836 0.21913887129353413
837 0.21913887129353413
838 0.21913887129353413
839 0.21913887129353413
840 0.21913887129353413
841 0.21913887129353413
842 0.21913887129353413
843 0.21913887129353413
844 0.21913887129353413
845 0.22007371587581542
846 0.22100839664710636
847 0.22100839664710636
848 0.22100839664710636
849 0.22100839664710636
850 0.22100839664710636
851 0.22100839664710636
852 0.22100839664710636
853 0.22100839664710636
854 0.22100839664710636
855 0.22100839664710636
856 0.22100839664710636
857 0.22100839664710636
858 0.22100839664710636
859 0.22100839664710636
860 0.22100839664710636
861 0.22100839664710636
862 0.22100839664710636
863 0.22100839664710636
864 0.22100839664710636
865 0.22100839664710636
866 0.22100839664710636
867 0.22100839664710636
868 0.22100839664710636
869 0.22100839664710636
870 0.22100839664710636
871 0.22100839664710636
872 0.22100839664710636
873 0.22100839664710636
874 0.22100839664710636
875 0.22100839664710636
876 0.22100839664710636
877 0.22100839664710636
878 0.22100839664710636
879 0.22100839664710636
880 0.22100839664710636
881 0.22100839664710636
882 0.22100839664710636
883 0.22100839664710636
884 0.22100839664710636
885 0.22100839664710636
886 0.22100839664710636
887 0.22100839664710636
888 0.22100839664710636
889 0.22100839664710636
890 0.22100839664710636
891 0.22100839664710636
892 0.22100839664710636
893 0.22100839664710636
894 0.22100839664710636
895 0.22100839664710636
896 0.22100839664710636
897 0.22100839664710636
898 0.22100839664710636
899 0.22100839664710636
900 0.22100839664710636
901 0.22100839664710636
902 0.22100839664710636
903 0.22100839664710636
904 0.22100839664710636
905 0.22100839664710636
906 0.22100839664710636
907 0.22100839664710636
908 0.22100839664710636
909 0.22100839664710636
910 0.22100839664710636
911 0.22100839664710636
912 0.22100839664710636
913 0.22100839664710636
914 0.22100839664710636
915 0.22100839664710636
916 0.22100839664710636
917 0.22100839664710636
918 0.22100839664710636
919 0.22100839664710636
920 0.22100839664710636
921 0.22100839664710636
922 0.22100839664710636
923 0.22100839664710636
924 0.22100839664710636
925 0.22100839664710636
926 0.22100839664710636
927 0.22100839664710636
928 0.22100839664710636
929 0.22100839664710636
930 0.22100839664710636
931 0.22100839664710636
932 0.22100839664710636
933 0.22100839664710636
934 0.22100839664710636
935 0.22100839664710636
936 0.22100839664710636
937 0.22100839664710636
938 0.22100839664710636
939 0.22100839664710636
940 0.22100839664710636
941 0.22100839664710636
942 0.22100839664710636
943 0.22100839664710636
944 0.22100839664710636
945 0.22100839664710636
946 0.22100839664710636
947 0.22100839664710636
948 0.22100839664710636
949 0.22100839664710636
950 0.22100839664710636
951 0.22100839664710636
952 0.22100839664710636
953 0.22100839664710636
954 0.22100839664710636
955 0.22100839664710636
956 0.22100839664710636
957 0.22100839664710636
958 0.22100839664710636
959 0.22100839664710636
960 0.22100839664710636
961 0.22100839664710636
962 0.22100839664710636
963 0.22100839664710636
964 0.22100839664710636
965 0.22100839664710636
966 0.22100839664710636
967 0.22100839664710636
968 0.22100839664710636
969 0.22100839664710636
970 0.22100839664710636
971 0.22100839664710636
972 0.22100839664710636
973 0.22100839664710636
974 0.22100839664710636
975 0.22100839664710636
976 0.22100839664710636
977 0.22100839664710636
978 0.22100839664710636
979 0.22100839664710636
980 0.22100839664710636
981 0.22100839664710636
982 0.22100839664710636
983 0.22100839664710636
984 0.22100839664710636
985 0.22100839664710636
986 0.22100839664710636
987 0.22100839664710636
988 0.22100839664710636
989 0.22100839664710636
990 0.22100839664710636
991 0.22100839664710636
992 0.22100839664710636
993 0.22100839664710636
994 0.22100839664710636
995 0.22100839664710636
996 0.22100839664710636
997 0.22100839664710636
998 0.22100839664710636
999 0.22100839664710636
1000 0.22100839664710636

==> data/mean-ndcg-oe-vulnerability-1000-nofilter.dat <==
1 0.1307834669956817
2 0.14051403074601254
3 0.15501125468185462
4 0.16005928343163528
5 0.17151451769891357
6 0.17788713239732973
7 0.18035474498215393
8 0.18230085773222007
9 0.18824346097789993
10 0.18984838598521703
11 0.19759202112050428
12 0.20142636877740028
13 0.20304666202254026
14 0.2047835764413608
15 0.20663428587997898
16 0.21025650241966884
17 0.21336326478730047
18 0.215396407777512
19 0.21839390467840955
20 0.22302877093812523
21 0.2249654850276046
22 0.22619286477166234
23 0.22673106166737
24 0.22805949028573336
25 0.22950317109331322
26 0.22963291194331767
27 0.23117281026047878
28 0.23409352410785075
29 0.23535074216516413
30 0.23647143419430597
31 0.23770524048671807
32 0.2385613040537716
33 0.23928886098985858
34 0.2396496734918212
35 0.24012697491962448
36 0.2409559144878206
37 0.24189632861454125
38 0.24283007499093548
39 0.2439892472593446
40 0.24433468663856536
41 0.24547872749862315
42 0.2461608576645036
43 0.2464998507260341
44 0.24739849551552168
45 0.24918546747633658
46 0.2547385620678451
47 0.2547385620678451
48 0.2552879254039155
49 0.2553972306600139
50 0.2575723254704873
51 0.2581134268387228
52 0.2590827364441716
53 0.2591899328308906
54 0.2592966383771244
55 0.2598277779014739
56 0.2603565922153971
57 0.26088314150492126
58 0.2610928782307534
59 0.26192838129108054
60 0.2622404351442998
61 0.26244765140457993
62 0.26244765140457993
63 0.26316737174182037
64 0.26316737174182037
65 0.26429005409413975
66 0.2645951451306397
67 0.2648991649640056
68 0.2650001554979015
69 0.2653021010000919
70 0.26590398247672964
71 0.26670386661932366
72 0.2674015151523903
73 0.2676002132051435
74 0.26769925335655254
75 0.2690815747788643
76 0.26937689510397833
77 0.2709472719860933
78 0.2713387216071064
79 0.27143630309442285
80 0.2720201369194427
81 0.2721171716186096
82 0.27356869945506335
83 0.27453376909320065
84 0.27482251875086056
85 0.2749185159078023
86 0.27539725916125746
87 0.27549276340723877
88 0.27549276340723877
89 0.27549276340723877
90 0.2758719414116555
91 0.27615563756585537
92 0.27653299689541205
93 0.27653299689541205
94 0.2767207949789571
95 0.2770018458487859
96 0.27746920288891436
97 0.27849508834242437
98 0.27849508834242437
99 0.2786807946938518
100 0.2797926304734226
101 0.2799775416907353
102 0.28016206366712576
103 0.28025413272112176
104 0.28025413272112176
105 0.28098767664498026
106 0.28117069412395046
107 0.28126202105515524
108 0.2816266110938442
109 0.2817175815145661
110 0.28217155957415274
111 0.28235280563911314
112 0.2824432582723367
113 0.2824432582723367
114 0.28271361283057067
115 0.28271361283057067
116 0.28271361283057067
117 0.28280324455224815
118 0.28280324455224815
119 0.2830711957255003
120 0.2830711957255003
121 0.2834272346957626
122 0.283604952191558
123 0.2837823711537707
124 0.2838709330616616
125 0.2838709330616616
126 0.2840474764811619
127 0.2840474764811619
128 0.28413546437881976
129 0.2842233126890523
130 0.28439873314821457
131 0.28439873314821457
132 0.28439873314821457
133 0.2845733426470698
134 0.2845733426470698
135 0.2846603841116988
136 0.2849211196813591
137 0.28509468682597744
138 0.28509468682597744
139 0.2851812177077982
140 0.28526762413808443
141 0.28526762413808443
142 0.28526762413808443
143 0.28526762413808443
144 0.28535354488422093
145 0.28535354488422093
146 0.28552491466791624
147 0.2856104833116011
148 0.28586684378211413
149 0.28586684378211413
150 0.2860372965734189
151 0.2860372965734189
152 0.2860372965734189
153 0.2860372965734189
154 0.28620686573190085
155 0.28637621894746085
156 0.28646078854572266
157 0.28646078854572266
158 0.2870512973846919
159 0.2870512973846919
160 0.28713544827010806
161 0.28713544827010806
162 0.2873872890512305
163 0.2873872890512305
164 0.2873872890512305
165 0.2874709364882306
166 0.28755448576401
167 0.2876379376926711
168 0.2876379376926711
169 0.2881374954713251
170 0.2881374954713251
171 0.288220565920142
172 0.288220565920142
173 0.288220565920142
174 0.288220565920142
175 0.288220565920142
176 0.288220565920142
177 0.2886331696812999
178 0.2886331696812999
179 0.2889625424750661
180 0.2889625424750661
181 0.2892912159008964
182 0.2892912159008964
183 0.28945520820927617
184 0.2895371192304402
185 0.28961894575269054
186 0.28961894575269054
187 0.28961894575269054
188 0.2897005225009088
189 0.2897005225009088
190 0.2897005225009088
191 0.2897005225009088
192 0.2897005225009088
193 0.2897005225009088
194 0.28978161575186057
195 0.28978161575186057
196 0.2901053622499524
197 0.2902670805119046
198 0.2905094270367868
199 0.2905094270367868
200 0.2905900568862645
201 0.29075116582079713
202 0.29075116582079713
203 0.290911976286513
204 0.290911976286513
205 0.290911976286513
206 0.290911976286513
207 0.29099208900329104
208 0.29099208900329104
209 0.29123199703245345
210 0.29123199703245345
211 0.29123199703245345
212 0.2913117547966742
213 0.29139144294199465
214 0.29139144294199465
215 0.29139144294199465
216 0.291629888760774
217 0.29170930283237867
218 0.29210603597855805
219 0.29210603597855805
220 0.29210603597855805
221 0.29210603597855805
222 0.29210603597855805
223 0.29218505161860064
224 0.29250085424020433
225 0.29250085424020433
226 0.29250085424020433
227 0.29250085424020433
228 0.29250085424020433
229 0.29250085424020433
230 0.29257942312249435
231 0.29257942312249435
232 0.29257942312249435
233 0.29257942312249435
234 0.29257942312249435
235 0.29257942312249435
236 0.29257942312249435
237 0.29257942312249435
238 0.29257942312249435
239 0.292657444076338
240 0.29273540588270136
241 0.29273540588270136
242 0.2935916954927303
243 0.29374726820178576
244 0.29374726820178576
245 0.29374726820178576
246 0.29374726820178576
247 0.29382482514432695
248 0.29382482514432695
249 0.29382482514432695
250 0.2939022133116287
251 0.29397954582999614
252 0.29397954582999614
253 0.29397954582999614
254 0.29397954582999614
255 0.29413377161654763
256 0.29421083033225626
257 0.2942878351564283
258 0.2942878351564283
259 0.2942878351564283
260 0.2942878351564283
261 0.2942878351564283
262 0.2942878351564283
263 0.2944412098263047
264 0.2944412098263047
265 0.2944412098263047
266 0.2944412098263047
267 0.2945941719698266
268 0.2945941719698266
269 0.2945941719698266
270 0.2946705010678239
271 0.2946705010678239
272 0.29474673011256897
273 0.2948229095028067
274 0.2948229095028067
275 0.2948229095028067
276 0.2948229095028067
277 0.2948229095028067
278 0.2948229095028067
279 0.2948229095028067
280 0.2948987480588304
281 0.2952019112772916
282 0.2952019112772916
283 0.2952019112772916
284 0.2952019112772916
285 0.2952019112772916
286 0.29527746671861455
287 0.29527746671861455
288 0.29527746671861455
289 0.29527746671861455
290 0.29527746671861455
291 0.2953527922816679
292 0.2953527922816679
293 0.2953527922816679
294 0.2955031726331476
295 0.2955031726331476
296 0.2955031726331476
297 0.2955031726331476
298 0.2955031726331476
299 0.2955031726331476
300 0.2955031726331476
301 0.2955031726331476
302 0.2955031726331476
303 0.2955031726331476
304 0.2955031726331476
305 0.2955031726331476
306 0.29557783930761117
307 0.29557783930761117
308 0.29557783930761117
309 0.29557783930761117
310 0.29557783930761117
311 0.29557783930761117
312 0.29557783930761117
313 0.29557783930761117
314 0.29557783930761117
315 0.29557783930761117
316 0.29557783930761117
317 0.29557783930761117
318 0.29557783930761117
319 0.2956519691413675
320 0.2956519691413675
321 0.2956519691413675
322 0.2956519691413675
323 0.2956519691413675
324 0.2956519691413675
325 0.2956519691413675
326 0.2956519691413675
327 0.2956519691413675
328 0.2956519691413675
329 0.2956519691413675
330 0.2956519691413675
331 0.2957256288717202
332 0.2957256288717202
333 0.29587279607244305
334 0.29587279607244305
335 0.2959463041531232
336 0.2959463041531232
337 0.2959463041531232
338 0.2959463041531232
339 0.2959463041531232
340 0.2959463041531232
341 0.2959463041531232
342 0.29609280104274194
343 0.29609280104274194
344 0.29609280104274194
345 0.29609280104274194
346 0.2961659042969735
347 0.2961659042969735
348 0.2962389357955021
349 0.2962389357955021
350 0.2966766975498133
351 0.2966766975498133
352 0.2966766975498133
353 0.2966766975498133
354 0.2966766975498133
355 0.2966766975498133
356 0.2966766975498133
357 0.2968221281349185
358 0.2968221281349185
359 0.2968221281349185
360 0.2968947403845689
361 0.2968947403845689
362 0.2968947403845689
363 0.2968947403845689
364 0.29696721701438883
365 0.2971121030855095
366 0.2971121030855095
367 0.2971121030855095
368 0.2971121030855095
369 0.2971121030855095
370 0.2971121030855095
371 0.2971121030855095
372 0.2971121030855095
373 0.2974008176117512
374 0.2974729637250311
375 0.2974729637250311
376 0.2976171265716296
377 0.29768917582177246
378 0.29768917582177246
379 0.29768917582177246
380 0.29768917582177246
381 0.29768917582177246
382 0.29768917582177246
383 0.29768917582177246
384 0.29768917582177246
385 0.29776097171711763
386 0.29776097171711763
387 0.29776097171711763
388 0.297832674406364
389 0.297832674406364
390 0.297832674406364
391 0.297832674406364
392 0.297832674406364
393 0.2979757733250724
394 0.2980472924497531
395 0.2980472924497531
396 0.2980472924497531
397 0.29811872118184574
398 0.29811872118184574
399 0.29811872118184574
400 0.2981900604257927
401 0.2981900604257927
402 0.2981900604257927
403 0.2981900604257927
404 0.2981900604257927
405 0.29861721280772113
406 0.29861721280772113
407 0.29861721280772113
408 0.29861721280772113
409 0.29861721280772113
410 0.29868826008758065
411 0.29868826008758065
412 0.29868826008758065
413 0.29868826008758065
414 0.29868826008758065
415 0.29868826008758065
416 0.2987591366938069
417 0.2987591366938069
418 0.2987591366938069
419 0.2987591366938069
420 0.2987591366938069
421 0.2987591366938069
422 0.2987591366938069
423 0.2987591366938069
424 0.2987591366938069
425 0.2987591366938069
426 0.2987591366938069
427 0.2987591366938069
428 0.2988296815615162
429 0.2988296815615162
430 0.2988296815615162
431 0.2988296815615162
432 0.2988296815615162
433 0.2988296815615162
434 0.2988296815615162
435 0.2988296815615162
436 0.2988296815615162
437 0.2988296815615162
438 0.2988296815615162
439 0.29889993299937223
440 0.29889993299937223
441 0.29889993299937223
442 0.29889993299937223
443 0.29889993299937223
444 0.29889993299937223
445 0.29889993299937223
446 0.29897000273649016
447 0.29897000273649016
448 0.29897000273649016
449 0.29897000273649016
450 0.29897000273649016
451 0.29897000273649016
452 0.29897000273649016
453 0.29897000273649016
454 0.29897000273649016
455 0.29897000273649016
456 0.29897000273649016
457 0.29897000273649016
458 0.29897000273649016
459 0.29897000273649016
460 0.29897000273649016
461 0.29897000273649016
462 0.29897000273649016
463 0.29897000273649016
464 0.29897000273649016
465 0.29897000273649016
466 0.29897000273649016
467 0.29897000273649016
468 0.29897000273649016
469 0.29897000273649016
470 0.29897000273649016
471 0.29903945314024705
472 0.29903945314024705
473 0.29903945314024705
474 0.29903945314024705
475 0.29903945314024705
476 0.29903945314024705
477 0.29903945314024705
478 0.29903945314024705
479 0.2992472371495769
480 0.2993164751460833
481 0.2993164751460833
482 0.2993164751460833
483 0.2993164751460833
484 0.2993164751460833
485 0.2993164751460833
486 0.2993164751460833
487 0.2993164751460833
488 0.29945458226665256
489 0.29945458226665256
490 0.29945458226665256
491 0.29945458226665256
492 0.29945458226665256
493 0.29945458226665256
494 0.29945458226665256
495 0.29945458226665256
496 0.29945458226665256
497 0.29945458226665256
498 0.29945458226665256
499 0.29945458226665256
500 0.29945458226665256
501 0.29945458226665256
502 0.29945458226665256
503 0.29945458226665256
504 0.29945458226665256
505 0.29945458226665256
506 0.29945458226665256
507 0.29945458226665256
508 0.29945458226665256
509 0.29945458226665256
510 0.29945458226665256
511 0.29945458226665256
512 0.29945458226665256
513 0.29945458226665256
514 0.29945458226665256
515 0.29945458226665256
516 0.29945458226665256
517 0.29945458226665256
518 0.29945458226665256
519 0.2995913319888962
520 0.2995913319888962
521 0.2995913319888962
522 0.2995913319888962
523 0.2995913319888962
524 0.2995913319888962
525 0.2995913319888962
526 0.2995913319888962
527 0.2995913319888962
528 0.2995913319888962
529 0.2995913319888962
530 0.2995913319888962
531 0.2995913319888962
532 0.2995913319888962
533 0.2995913319888962
534 0.2995913319888962
535 0.2995913319888962
536 0.2995913319888962
537 0.2995913319888962
538 0.2995913319888962
539 0.2995913319888962
540 0.2995913319888962
541 0.2995913319888962
542 0.2995913319888962
543 0.2995913319888962
544 0.2995913319888962
545 0.2995913319888962
546 0.2995913319888962
547 0.2997947506427042
548 0.2997947506427042
549 0.2997947506427042
550 0.2997947506427042
551 0.2997947506427042
552 0.2997947506427042
553 0.2997947506427042
554 0.2997947506427042
555 0.2997947506427042
556 0.2997947506427042
557 0.2997947506427042
558 0.2997947506427042
559 0.2997947506427042
560 0.2997947506427042
561 0.2997947506427042
562 0.2997947506427042
563 0.2997947506427042
564 0.2997947506427042
565 0.2997947506427042
566 0.2997947506427042
567 0.2997947506427042
568 0.2997947506427042
569 0.2997947506427042
570 0.2997947506427042
571 0.2997947506427042
572 0.2997947506427042
573 0.2997947506427042
574 0.2997947506427042
575 0.2997947506427042
576 0.2997947506427042
577 0.2997947506427042
578 0.2997947506427042
579 0.2997947506427042
580 0.2997947506427042
581 0.2997947506427042
582 0.2997947506427042
583 0.2997947506427042
584 0.2997947506427042
585 0.2997947506427042
586 0.2997947506427042
587 0.2997947506427042
588 0.2997947506427042
589 0.2997947506427042
590 0.2997947506427042
591 0.2997947506427042
592 0.2997947506427042
593 0.2997947506427042
594 0.2997947506427042
595 0.2997947506427042
596 0.2997947506427042
597 0.2997947506427042
598 0.2997947506427042
599 0.2997947506427042
600 0.2997947506427042
601 0.2997947506427042
602 0.2997947506427042
603 0.2997947506427042
604 0.2998615093351183
605 0.2998615093351183
606 0.2998615093351183
607 0.2998615093351183
608 0.2998615093351183
609 0.2998615093351183
610 0.2998615093351183
611 0.2998615093351183
612 0.2998615093351183
613 0.2998615093351183
614 0.2998615093351183
615 0.2998615093351183
616 0.2998615093351183
617 0.2998615093351183
618 0.2998615093351183
619 0.2998615093351183
620 0.2998615093351183
621 0.2998615093351183
622 0.2998615093351183
623 0.2998615093351183
624 0.2998615093351183
625 0.2998615093351183
626 0.2998615093351183
627 0.2998615093351183
628 0.29992786500967517
629 0.29992786500967517
630 0.29992786500967517
631 0.29992786500967517
632 0.29992786500967517
633 0.29992786500967517
634 0.29992786500967517
635 0.29992786500967517
636 0.29992786500967517
637 0.29992786500967517
638 0.29992786500967517
639 0.29992786500967517
640 0.29992786500967517
641 0.30006015639665407
642 0.30006015639665407
643 0.30006015639665407
644 0.30006015639665407
645 0.30006015639665407
646 0.30006015639665407
647 0.30006015639665407
648 0.30006015639665407
649 0.30006015639665407
650 0.30006015639665407
651 0.30006015639665407
652 0.30006015639665407
653 0.30006015639665407
654 0.30006015639665407
655 0.30006015639665407
656 0.30006015639665407
657 0.30006015639665407
658 0.30006015639665407
659 0.30006015639665407
660 0.30006015639665407
661 0.30006015639665407
662 0.30006015639665407
663 0.30006015639665407
664 0.30006015639665407
665 0.30006015639665407
666 0.30006015639665407
667 0.30006015639665407
668 0.30006015639665407
669 0.30006015639665407
670 0.30006015639665407
671 0.30006015639665407
672 0.30006015639665407
673 0.30006015639665407
674 0.30006015639665407
675 0.30006015639665407
676 0.30012576336861785
677 0.30012576336861785
678 0.3004536498292068
679 0.3004536498292068
680 0.3004536498292068
681 0.3004536498292068
682 0.3005191681029007
683 0.3005191681029007
684 0.3005191681029007
685 0.3007810653245886
686 0.300846525029702
687 0.300846525029702
688 0.300846525029702
689 0.300846525029702
690 0.300846525029702
691 0.300846525029702
692 0.300846525029702
693 0.300846525029702
694 0.3009118689228599
695 0.3009118689228599
696 0.3009118689228599
697 0.3009118689228599
698 0.3009118689228599
699 0.3009118689228599
700 0.3009118689228599
701 0.3009118689228599
702 0.3009118689228599
703 0.3009118689228599
704 0.3009118689228599
705 0.3009118689228599
706 0.3009118689228599
707 0.30104218764873897
708 0.30104218764873897
709 0.30104218764873897
710 0.30104218764873897
711 0.30104218764873897
712 0.3011723667752504
713 0.3011723667752504
714 0.3011723667752504
715 0.3011723667752504
716 0.3011723667752504
717 0.3011723667752504
718 0.30136738670036756
719 0.30136738670036756
720 0.30136738670036756
721 0.30136738670036756
722 0.30136738670036756
723 0.30136738670036756
724 0.30136738670036756
725 0.30136738670036756
726 0.30136738670036756
727 0.30136738670036756
728 0.30136738670036756
729 0.30136738670036756
730 0.30136738670036756
731 0.30136738670036756
732 0.30136738670036756
733 0.30136738670036756
734 0.30136738670036756
735 0.30136738670036756
736 0.30136738670036756
737 0.30136738670036756
738 0.3014321233226348
739 0.3014321233226348
740 0.3014321233226348
741 0.3014321233226348
742 0.3014321233226348
743 0.3014967939249827
744 0.3014967939249827
745 0.30162608263696133
746 0.30162608263696133
747 0.30162608263696133
748 0.30162608263696133
749 0.30162608263696133
750 0.30162608263696133
751 0.30162608263696133
752 0.30162608263696133
753 0.30188424375571177
754 0.30188424375571177
755 0.30188424375571177
756 0.30188424375571177
757 0.30188424375571177
758 0.30188424375571177
759 0.30188424375571177
760 0.30188424375571177
761 0.30188424375571177
762 0.30188424375571177
763 0.30188424375571177
764 0.30188424375571177
765 0.30188424375571177
766 0.30188424375571177
767 0.30188424375571177
768 0.30188424375571177
769 0.30188424375571177
770 0.30188424375571177
771 0.3019485550311034
772 0.3019485550311034
773 0.3019485550311034
774 0.3019485550311034
775 0.3019485550311034
776 0.3019485550311034
777 0.3019485550311034
778 0.3019485550311034
779 0.3019485550311034
780 0.3019485550311034
781 0.3019485550311034
782 0.3019485550311034
783 0.3019485550311034
784 0.3020127051910233
785 0.3020127051910233
786 0.3020127051910233
787 0.3020127051910233
788 0.3020127051910233
789 0.3020127051910233
790 0.3020127051910233
791 0.3020127051910233
792 0.3020127051910233
793 0.3020127051910233
794 0.3020127051910233
795 0.3020127051910233
796 0.3020127051910233
797 0.3020127051910233
798 0.3020127051910233
799 0.3020127051910233
800 0.3020127051910233
801 0.3020127051910233
802 0.3020127051910233
803 0.3020127051910233
804 0.3020127051910233
805 0.3020127051910233
806 0.3020127051910233
807 0.3020127051910233
808 0.3020127051910233
809 0.3020127051910233
810 0.3020127051910233
811 0.3020127051910233
812 0.3020127051910233
813 0.3020127051910233
814 0.3020127051910233
815 0.3020127051910233
816 0.3020127051910233
817 0.3020127051910233
818 0.3020127051910233
819 0.3020127051910233
820 0.3020127051910233
821 0.3020127051910233
822 0.3020127051910233
823 0.3020127051910233
824 0.3020127051910233
825 0.3020127051910233
826 0.3020127051910233
827 0.3020127051910233
828 0.3020127051910233
829 0.3020127051910233
830 0.3020127051910233
831 0.3020127051910233
832 0.3020127051910233
833 0.3020127051910233
834 0.3020127051910233
835 0.3020127051910233
836 0.3020127051910233
837 0.3020127051910233
838 0.3020127051910233
839 0.3020127051910233
840 0.3020127051910233
841 0.3020127051910233
842 0.3020127051910233
843 0.3020127051910233
844 0.3020127051910233
845 0.3020127051910233
846 0.3020127051910233
847 0.3020127051910233
848 0.3020127051910233
849 0.3020127051910233
850 0.30207608772211125
851 0.30220283072118836
852 0.30220283072118836
853 0.30220283072118836
854 0.30220283072118836
855 0.30220283072118836
856 0.30226614731365953
857 0.30226614731365953
858 0.30226614731365953
859 0.30226614731365953
860 0.30226614731365953
861 0.30226614731365953
862 0.30226614731365953
863 0.30226614731365953
864 0.30226614731365953
865 0.30226614731365953
866 0.30226614731365953
867 0.30226614731365953
868 0.30226614731365953
869 0.30226614731365953
870 0.30226614731365953
871 0.30226614731365953
872 0.30226614731365953
873 0.30226614731365953
874 0.30226614731365953
875 0.30226614731365953
876 0.30226614731365953
877 0.30226614731365953
878 0.30226614731365953
879 0.30226614731365953
880 0.30226614731365953
881 0.30226614731365953
882 0.30226614731365953
883 0.30226614731365953
884 0.30226614731365953
885 0.30226614731365953
886 0.30226614731365953
887 0.30226614731365953
888 0.30226614731365953
889 0.30226614731365953
890 0.30226614731365953
891 0.30226614731365953
892 0.30226614731365953
893 0.30226614731365953
894 0.30226614731365953
895 0.30226614731365953
896 0.30226614731365953
897 0.30226614731365953
898 0.30226614731365953
899 0.30226614731365953
900 0.30226614731365953
901 0.30226614731365953
902 0.30226614731365953
903 0.30226614731365953
904 0.30226614731365953
905 0.30226614731365953
906 0.30226614731365953
907 0.30226614731365953
908 0.30226614731365953
909 0.30226614731365953
910 0.30226614731365953
911 0.30226614731365953
912 0.30226614731365953
913 0.30226614731365953
914 0.30232885583957625
915 0.30232885583957625
916 0.30232885583957625
917 0.30232885583957625
918 0.30232885583957625
919 0.3023915142895888
920 0.3023915142895888
921 0.3023915142895888
922 0.3023915142895888
923 0.302704607499542
924 0.302704607499542
925 0.302704607499542
926 0.302704607499542
927 0.302704607499542
928 0.302704607499542
929 0.302704607499542
930 0.302704607499542
931 0.302704607499542
932 0.302704607499542
933 0.302704607499542
934 0.302704607499542
935 0.302704607499542
936 0.302704607499542
937 0.302704607499542
938 0.302704607499542
939 0.302704607499542
940 0.302704607499542
941 0.302704607499542
942 0.302704607499542
943 0.302704607499542
944 0.302704607499542
945 0.302704607499542
946 0.302704607499542
947 0.302704607499542
948 0.302704607499542
949 0.302704607499542
950 0.302704607499542
951 0.302704607499542
952 0.302704607499542
953 0.302704607499542
954 0.302704607499542
955 0.302704607499542
956 0.302704607499542
957 0.302704607499542
958 0.302704607499542
959 0.302704607499542
960 0.302704607499542
961 0.302704607499542
962 0.302704607499542
963 0.302704607499542
964 0.302704607499542
965 0.302704607499542
966 0.302704607499542
967 0.302704607499542
968 0.302704607499542
969 0.302704607499542
970 0.302704607499542
971 0.302704607499542
972 0.302704607499542
973 0.302704607499542
974 0.302704607499542
975 0.302704607499542
976 0.302704607499542
977 0.3027667096091842
978 0.3027667096091842
979 0.3027667096091842
980 0.3028287841070546
981 0.3028287841070546
982 0.3028287841070546
983 0.3028287841070546
984 0.3028287841070546
985 0.3028287841070546
986 0.3028287841070546
987 0.3028287841070546
988 0.3028287841070546
989 0.3028287841070546
990 0.3028287841070546
991 0.3028287841070546
992 0.3028287841070546
993 0.3028287841070546
994 0.3028287841070546
995 0.3028287841070546
996 0.3028287841070546
997 0.3028287841070546
998 0.3028287841070546
999 0.3028287841070546
1000 0.3028287841070546

==> data/mean-ndcg-oe-vulnerability-1000-sanitizer=address.dat <==
1 0.12273120138288678
2 0.1298202997376222
3 0.1449456238517104
4 0.14829574400958465
5 0.15498291440257583
6 0.1626796989122565
7 0.16556071302922568
8 0.16719665880339546
9 0.17500210380764736
10 0.17775034329727288
11 0.1840187240984218
12 0.18705510785603208
13 0.1897792171217592
14 0.1913277963556993
15 0.19370463300219887
16 0.19708787299691932
17 0.20019693695415527
18 0.202638516003766
19 0.2048383088687248
20 0.20857705971163065
21 0.20935231925948744
22 0.21011658798708466
23 0.21049360491359378
24 0.2119825472059824
25 0.21326968841157748
26 0.21436031892769067
27 0.2152592584163532
28 0.2170384013071089
29 0.21774296499627224
30 0.21826634205741863
31 0.2189577854454912
32 0.21998582276530393
33 0.22015571181649915
34 0.22015571181649915
35 0.2203228910763239
36 0.22131835548430948
37 0.22230652184088734
38 0.22279710185692073
39 0.2239339322570623
40 0.2242565811961097
41 0.22569914058309193
42 0.22617698544000306
43 0.22649361335860907
44 0.226965751389214
45 0.22884346198675984
46 0.23288910977679778
47 0.23288910977679778
48 0.23335091684737855
49 0.23335091684737855
50 0.23533171948096138
51 0.23578658135714625
52 0.23684283374291665
53 0.23699301986467242
54 0.23818900735262455
55 0.2386354950806991
56 0.23878367278214582
57 0.2395213879060167
58 0.23996216132767687
59 0.24010848268255916
60 0.24039994871313736
61 0.24083542523593002
62 0.24083542523593002
63 0.2415556787651723
64 0.24169919444902363
65 0.24298612874917191
66 0.2432710913364185
67 0.24341307236490772
68 0.24341307236490772
69 0.24383610923530577
70 0.24425773839417775
71 0.24523832237927
72 0.24551758852869612
73 0.24593516356350112
74 0.24593516356350112
75 0.24704183995592863
76 0.24731767645665448
77 0.2474551862300938
78 0.24772940396374224
79 0.2478661192540964
80 0.2478661192540964
81 0.2480020684739318
82 0.2493578314372805
83 0.2504395101812187
84 0.25070920951574277
85 0.25070920951574277
86 0.2511116517701167
87 0.2511116517701167
88 0.2511116517701167
89 0.2511116517701167
90 0.2511116517701167
91 0.25137663100720004
92 0.2515088046185248
93 0.2516406670823115
94 0.2517722231296004
95 0.2521659858435093
96 0.25242789967654233
97 0.2529505555483549
98 0.2529505555483549
99 0.2530806462984258
100 0.2541191284641903
101 0.2541191284641903
102 0.2543776506108879
103 0.2543776506108879
104 0.2543776506108879
105 0.25463458118577437
106 0.25463458118577437
107 0.25463458118577437
108 0.25463458118577437
109 0.25463458118577437
110 0.25488899723921943
111 0.25488899723921943
112 0.25488899723921943
113 0.25488899723921943
114 0.25514151509510963
115 0.25514151509510963
116 0.25514151509510963
117 0.25514151509510963
118 0.25514151509510963
119 0.255642061164648
120 0.255642061164648
121 0.2560161790368142
122 0.2561406734450615
123 0.2563892440049118
124 0.2566374010536432
125 0.25676127514850067
126 0.25688494709448595
127 0.2570084191280704
128 0.25713169344276643
129 0.25713169344276643
130 0.25713169344276643
131 0.25725438734950223
132 0.25725438734950223
133 0.25749902174677475
134 0.25762115354789883
135 0.25786505020159567
136 0.25786505020159567
137 0.258108224221843
138 0.258108224221843
139 0.258108224221843
140 0.258108224221843
141 0.258108224221843
142 0.258108224221843
143 0.2582287700064805
144 0.2582287700064805
145 0.25834898215185514
146 0.25834898215185514
147 0.2584688670018233
148 0.2584688670018233
149 0.25858843069156234
150 0.25870783603931746
151 0.25870783603931746
152 0.25870783603931746
153 0.25870783603931746
154 0.25870783603931746
155 0.25882647111383034
156 0.2589449562640312
157 0.2590632928166866
158 0.259890617646392
159 0.259890617646392
160 0.2600085161643347
161 0.2600085161643347
162 0.2602437416936919
163 0.2603612134063686
164 0.2603612134063686
165 0.26047840657436955
166 0.26047840657436955
167 0.26047840657436955
168 0.26047840657436955
169 0.26082835608136956
170 0.26082835608136956
171 0.26094474086748204
172 0.2610609947282841
173 0.2610609947282841
174 0.2610609947282841
175 0.2610609947282841
176 0.2610609947282841
177 0.26129222400981794
178 0.26129222400981794
179 0.2615229557724346
180 0.2615229557724346
181 0.26186831853600684
182 0.26186831853600684
183 0.2620980778548346
184 0.2620980778548346
185 0.26221271985359673
186 0.26232724434306515
187 0.26232724434306515
188 0.26232724434306515
189 0.26232724434306515
190 0.26232724434306515
191 0.26232724434306515
192 0.26232724434306515
193 0.2624409698887442
194 0.2624409698887442
195 0.2624409698887442
196 0.26266776032669026
197 0.26278104697432386
198 0.26278104697432386
199 0.26278104697432386
200 0.26289401239005716
201 0.26289401239005716
202 0.2631195222031765
203 0.2631195222031765
204 0.2631195222031765
205 0.2631195222031765
206 0.26323186453115677
207 0.2633441054247585
208 0.2633441054247585
209 0.2636802254898167
210 0.2636802254898167
211 0.2636802254898167
212 0.2636802254898167
213 0.2636802254898167
214 0.2636802254898167
215 0.263903131169583
216 0.263903131169583
217 0.2644594414983261
218 0.2644594414983261
219 0.2644594414983261
220 0.2644594414983261
221 0.2644594414983261
222 0.2644594414983261
223 0.2644594414983261
224 0.2645700543007504
225 0.2645700543007504
226 0.2645700543007504
227 0.2645700543007504
228 0.2645700543007504
229 0.2645700543007504
230 0.2645700543007504
231 0.2645700543007504
232 0.2645700543007504
233 0.2645700543007504
234 0.2645700543007504
235 0.2645700543007504
236 0.2645700543007504
237 0.2645700543007504
238 0.2645700543007504
239 0.2645700543007504
240 0.2645700543007504
241 0.2645700543007504
242 0.2654425587136409
243 0.2656605218609001
244 0.2656605218609001
245 0.26576934183655265
246 0.26576934183655265
247 0.26576934183655265
248 0.26576934183655265
249 0.26587784392551267
250 0.26598626762404
251 0.2660946133563421
252 0.2660946133563421
253 0.26620280441268984
254 0.26620280441268984
255 0.2663108424420762
256 0.2663108424420762
257 0.2663108424420762
258 0.2663108424420762
259 0.2663108424420762
260 0.2663108424420762
261 0.266418430979979
262 0.266418430979979
263 0.266418430979979
264 0.2665257999857164
265 0.2665257999857164
266 0.2667402490214859
267 0.2667402490214859
268 0.2668473305138187
269 0.2668473305138187
270 0.2668473305138187
271 0.2668473305138187
272 0.2668473305138187
273 0.2668473305138187
274 0.2668473305138187
275 0.2668473305138187
276 0.2668473305138187
277 0.2668473305138187
278 0.2668473305138187
279 0.2668473305138187
280 0.2668473305138187
281 0.26695351624785624
282 0.26695351624785624
283 0.26695351624785624
284 0.26695351624785624
285 0.26695351624785624
286 0.2673769401731269
287 0.2673769401731269
288 0.2673769401731269
289 0.2673769401731269
290 0.2674825379005058
291 0.2674825379005058
292 0.2674825379005058
293 0.2674825379005058
294 0.2674825379005058
295 0.2674825379005058
296 0.2674825379005058
297 0.2674825379005058
298 0.2675876332384363
299 0.2675876332384363
300 0.2675876332384363
301 0.2675876332384363
302 0.2675876332384363
303 0.2675876332384363
304 0.2675876332384363
305 0.2675876332384363
306 0.2675876332384363
307 0.2675876332384363
308 0.2675876332384363
309 0.2675876332384363
310 0.2675876332384363
311 0.2675876332384363
312 0.2675876332384363
313 0.2675876332384363
314 0.2675876332384363
315 0.2675876332384363
316 0.2675876332384363
317 0.2675876332384363
318 0.26769154827490577
319 0.26769154827490577
320 0.26769154827490577
321 0.26769154827490577
322 0.26769154827490577
323 0.26769154827490577
324 0.26769154827490577
325 0.26769154827490577
326 0.26769154827490577
327 0.26769154827490577
328 0.26769154827490577
329 0.26769154827490577
330 0.26769154827490577
331 0.26769154827490577
332 0.26769154827490577
333 0.26769154827490577
334 0.26769154827490577
335 0.26769154827490577
336 0.26769154827490577
337 0.26769154827490577
338 0.26769154827490577
339 0.26769154827490577
340 0.26769154827490577
341 0.26769154827490577
342 0.26769154827490577
343 0.26769154827490577
344 0.2677940699639603
345 0.2677940699639603
346 0.2677940699639603
347 0.2677940699639603
348 0.2677940699639603
349 0.2677940699639603
350 0.2677940699639603
351 0.2677940699639603
352 0.2677940699639603
353 0.2677940699639603
354 0.2677940699639603
355 0.2678960439396794
356 0.2678960439396794
357 0.2679979207670154
358 0.2679979207670154
359 0.2679979207670154
360 0.2679979207670154
361 0.2679979207670154
362 0.2679979207670154
363 0.2679979207670154
364 0.26809946321899303
365 0.26809946321899303
366 0.268200911709215
367 0.268200911709215
368 0.268200911709215
369 0.26840352936008216
370 0.2688085797876094
371 0.26890979634233214
372 0.26890979634233214
373 0.26890979634233214
374 0.26890979634233214
375 0.26890979634233214
376 0.26901078509528636
377 0.26901078509528636
378 0.26901078509528636
379 0.26901078509528636
380 0.26901078509528636
381 0.26901078509528636
382 0.26901078509528636
383 0.26901078509528636
384 0.26901078509528636
385 0.2691113738129654
386 0.2691113738129654
387 0.2691113738129654
388 0.26921183194543585
389 0.26921183194543585
390 0.26921183194543585
391 0.26921183194543585
392 0.26931211804134836
393 0.26941236149304515
394 0.26941236149304515
395 0.26941236149304515
396 0.26941236149304515
397 0.26941236149304515
398 0.26941236149304515
399 0.26941236149304515
400 0.26941236149304515
401 0.26941236149304515
402 0.26941236149304515
403 0.26941236149304515
404 0.26941236149304515
405 0.26941236149304515
406 0.26941236149304515
407 0.26941236149304515
408 0.26941236149304515
409 0.26941236149304515
410 0.26941236149304515
411 0.26941236149304515
412 0.26941236149304515
413 0.26941236149304515
414 0.26941236149304515
415 0.26941236149304515
416 0.26941236149304515
417 0.26941236149304515
418 0.26941236149304515
419 0.26941236149304515
420 0.26941236149304515
421 0.26941236149304515
422 0.26941236149304515
423 0.26941236149304515
424 0.26941236149304515
425 0.26941236149304515
426 0.26941236149304515
427 0.26941236149304515
428 0.26941236149304515
429 0.26941236149304515
430 0.2695111216923031
431 0.2695111216923031
432 0.2695111216923031
433 0.2695111216923031
434 0.2695111216923031
435 0.2695111216923031
436 0.2695111216923031
437 0.2695111216923031
438 0.2695111216923031
439 0.2695111216923031
440 0.2695111216923031
441 0.2695111216923031
442 0.2695111216923031
443 0.2695111216923031
444 0.2695111216923031
445 0.2695111216923031
446 0.2695111216923031
447 0.2695111216923031
448 0.2695111216923031
449 0.2695111216923031
450 0.2695111216923031
451 0.2695111216923031
452 0.2695111216923031
453 0.2695111216923031
454 0.2695111216923031
455 0.2695111216923031
456 0.2695111216923031
457 0.2695111216923031
458 0.2695111216923031
459 0.2695111216923031
460 0.2695111216923031
461 0.2695111216923031
462 0.2695111216923031
463 0.2695111216923031
464 0.2695111216923031
465 0.2695111216923031
466 0.2695111216923031
467 0.2695111216923031
468 0.2695111216923031
469 0.2695111216923031
470 0.2695111216923031
471 0.26960842428909637
472 0.26960842428909637
473 0.26990013174792005
474 0.26990013174792005
475 0.26990013174792005
476 0.26990013174792005
477 0.26990013174792005
478 0.26990013174792005
479 0.26990013174792005
480 0.2699971367542613
481 0.2699971367542613
482 0.2699971367542613
483 0.2699971367542613
484 0.2699971367542613
485 0.2699971367542613
486 0.2699971367542613
487 0.2699971367542613
488 0.2701906299629413
489 0.2701906299629413
490 0.2701906299629413
491 0.2701906299629413
492 0.2701906299629413
493 0.2701906299629413
494 0.2701906299629413
495 0.2701906299629413
496 0.2701906299629413
497 0.2701906299629413
498 0.2701906299629413
499 0.2701906299629413
500 0.2701906299629413
501 0.2701906299629413
502 0.2701906299629413
503 0.2701906299629413
504 0.2701906299629413
505 0.2701906299629413
506 0.2701906299629413
507 0.2701906299629413
508 0.2701906299629413
509 0.2701906299629413
510 0.2701906299629413
511 0.2701906299629413
512 0.2701906299629413
513 0.2701906299629413
514 0.2701906299629413
515 0.2701906299629413
516 0.2701906299629413
517 0.2702864847496369
518 0.27038230996622614
519 0.27038230996622614
520 0.27038230996622614
521 0.27038230996622614
522 0.27038230996622614
523 0.27038230996622614
524 0.27038230996622614
525 0.27038230996622614
526 0.27038230996622614
527 0.27038230996622614
528 0.27038230996622614
529 0.27038230996622614
530 0.27038230996622614
531 0.27038230996622614
532 0.27038230996622614
533 0.27038230996622614
534 0.27038230996622614
535 0.27038230996622614
536 0.27038230996622614
537 0.27038230996622614
538 0.27038230996622614
539 0.27038230996622614
540 0.27038230996622614
541 0.27038230996622614
542 0.27038230996622614
543 0.27038230996622614
544 0.27038230996622614
545 0.27047736410895706
546 0.27047736410895706
547 0.27047736410895706
548 0.27047736410895706
549 0.27047736410895706
550 0.27047736410895706
551 0.27047736410895706
552 0.27047736410895706
553 0.27047736410895706
554 0.27047736410895706
555 0.27047736410895706
556 0.27047736410895706
557 0.27047736410895706
558 0.27047736410895706
559 0.27047736410895706
560 0.27057201125890906
561 0.27057201125890906
562 0.27057201125890906
563 0.27057201125890906
564 0.27057201125890906
565 0.27057201125890906
566 0.27057201125890906
567 0.27057201125890906
568 0.27057201125890906
569 0.27057201125890906
570 0.27057201125890906
571 0.27057201125890906
572 0.27057201125890906
573 0.27057201125890906
574 0.27057201125890906
575 0.27057201125890906
576 0.27057201125890906
577 0.27057201125890906
578 0.27057201125890906
579 0.27057201125890906
580 0.27057201125890906
581 0.27057201125890906
582 0.27057201125890906
583 0.27057201125890906
584 0.27057201125890906
585 0.27057201125890906
586 0.27057201125890906
587 0.27057201125890906
588 0.27057201125890906
589 0.27057201125890906
590 0.27057201125890906
591 0.27057201125890906
592 0.27057201125890906
593 0.27057201125890906
594 0.27057201125890906
595 0.27057201125890906
596 0.27057201125890906
597 0.27057201125890906
598 0.27057201125890906
599 0.27057201125890906
600 0.27057201125890906
601 0.27057201125890906
602 0.27057201125890906
603 0.27057201125890906
604 0.27057201125890906
605 0.27057201125890906
606 0.27057201125890906
607 0.27057201125890906
608 0.27057201125890906
609 0.27057201125890906
610 0.27057201125890906
611 0.27057201125890906
612 0.27057201125890906
613 0.27057201125890906
614 0.27057201125890906
615 0.27057201125890906
616 0.27057201125890906
617 0.27057201125890906
618 0.27057201125890906
619 0.27057201125890906
620 0.27057201125890906
621 0.27057201125890906
622 0.27057201125890906
623 0.27057201125890906
624 0.27057201125890906
625 0.27057201125890906
626 0.2707580367257934
627 0.2707580367257934
628 0.2707580367257934
629 0.2707580367257934
630 0.2707580367257934
631 0.2707580367257934
632 0.2707580367257934
633 0.2707580367257934
634 0.2707580367257934
635 0.2707580367257934
636 0.2707580367257934
637 0.2708507989840424
638 0.27094353875255295
639 0.27094353875255295
640 0.27094353875255295
641 0.27094353875255295
642 0.27094353875255295
643 0.27094353875255295
644 0.27094353875255295
645 0.27094353875255295
646 0.27094353875255295
647 0.27094353875255295
648 0.27094353875255295
649 0.27094353875255295
650 0.27094353875255295
651 0.27094353875255295
652 0.27094353875255295
653 0.27094353875255295
654 0.27094353875255295
655 0.27094353875255295
656 0.27094353875255295
657 0.27094353875255295
658 0.27094353875255295
659 0.27094353875255295
660 0.27094353875255295
661 0.27094353875255295
662 0.27094353875255295
663 0.27094353875255295
664 0.27094353875255295
665 0.27094353875255295
666 0.27094353875255295
667 0.27094353875255295
668 0.27094353875255295
669 0.27094353875255295
670 0.27094353875255295
671 0.27094353875255295
672 0.27094353875255295
673 0.27094353875255295
674 0.27094353875255295
675 0.27094353875255295
676 0.27121929217058227
677 0.2713111891652717
678 0.27140306538871417
679 0.27140306538871417
680 0.27140306538871417
681 0.27140306538871417
682 0.27140306538871417
683 0.27177015724271153
684 0.27177015724271153
685 0.27177015724271153
686 0.27177015724271153
687 0.27177015724271153
688 0.27177015724271153
689 0.27177015724271153
690 0.27177015724271153
691 0.27177015724271153
692 0.27186174680028474
693 0.27186174680028474
694 0.27186174680028474
695 0.27186174680028474
696 0.27186174680028474
697 0.27186174680028474
698 0.27186174680028474
699 0.27186174680028474
700 0.27186174680028474
701 0.27186174680028474
702 0.27186174680028474
703 0.27186174680028474
704 0.27186174680028474
705 0.27186174680028474
706 0.27186174680028474
707 0.27204432817854746
708 0.27204432817854746
709 0.27204432817854746
710 0.27204432817854746
711 0.27204432817854746
712 0.27204432817854746
713 0.27204432817854746
714 0.27204432817854746
715 0.27222659747929934
716 0.27222659747929934
717 0.27222659747929934
718 0.27222659747929934
719 0.27240871244174536
720 0.27240871244174536
721 0.27240871244174536
722 0.27240871244174536
723 0.27240871244174536
724 0.27240871244174536
725 0.27240871244174536
726 0.27240871244174536
727 0.27240871244174536
728 0.27240871244174536
729 0.27240871244174536
730 0.27240871244174536
731 0.27240871244174536
732 0.27240871244174536
733 0.27240871244174536
734 0.27240871244174536
735 0.27240871244174536
736 0.27240871244174536
737 0.27240871244174536
738 0.27240871244174536
739 0.27240871244174536
740 0.27240871244174536
741 0.27240871244174536
742 0.27249933679349997
743 0.27249933679349997
744 0.27249933679349997
745 0.27268047508400767
746 0.2727710258913131
747 0.2727710258913131
748 0.2727710258913131
749 0.2727710258913131
750 0.2727710258913131
751 0.2727710258913131
752 0.2727710258913131
753 0.2729518725522873
754 0.2729518725522873
755 0.2729518725522873
756 0.2729518725522873
757 0.27304222372860737
758 0.27304222372860737
759 0.27304222372860737
760 0.27304222372860737
761 0.27304222372860737
762 0.27304222372860737
763 0.27304222372860737
764 0.27304222372860737
765 0.27304222372860737
766 0.27304222372860737
767 0.27304222372860737
768 0.27304222372860737
769 0.27304222372860737
770 0.27304222372860737
771 0.27304222372860737
772 0.27313230867682126
773 0.27313230867682126
774 0.27313230867682126
775 0.27313230867682126
776 0.27313230867682126
777 0.27313230867682126
778 0.27313230867682126
779 0.27313230867682126
780 0.27313230867682126
781 0.27313230867682126
782 0.27313230867682126
783 0.27313230867682126
784 0.27313230867682126
785 0.27313230867682126
786 0.27313230867682126
787 0.27313230867682126
788 0.27313230867682126
789 0.27313230867682126
790 0.27313230867682126
791 0.27313230867682126
792 0.27313230867682126
793 0.27313230867682126
794 0.27313230867682126
795 0.27313230867682126
796 0.27313230867682126
797 0.27313230867682126
798 0.27313230867682126
799 0.27313230867682126
800 0.27313230867682126
801 0.27313230867682126
802 0.27313230867682126
803 0.27313230867682126
804 0.27313230867682126
805 0.27313230867682126
806 0.27313230867682126
807 0.27313230867682126
808 0.27313230867682126
809 0.27313230867682126
810 0.27313230867682126
811 0.27313230867682126
812 0.27313230867682126
813 0.27313230867682126
814 0.27313230867682126
815 0.27313230867682126
816 0.27313230867682126
817 0.27313230867682126
818 0.27313230867682126
819 0.27313230867682126
820 0.27313230867682126
821 0.27313230867682126
822 0.27313230867682126
823 0.27313230867682126
824 0.27313230867682126
825 0.27313230867682126
826 0.27313230867682126
827 0.27313230867682126
828 0.27313230867682126
829 0.27313230867682126
830 0.27313230867682126
831 0.27313230867682126
832 0.27313230867682126
833 0.27313230867682126
834 0.27313230867682126
835 0.27313230867682126
836 0.27313230867682126
837 0.27313230867682126
838 0.27313230867682126
839 0.27313230867682126
840 0.27313230867682126
841 0.27313230867682126
842 0.27313230867682126
843 0.27313230867682126
844 0.27313230867682126
845 0.27313230867682126
846 0.27313230867682126
847 0.27313230867682126
848 0.27313230867682126
849 0.27313230867682126
850 0.2732211099584923
851 0.2732211099584923
852 0.2732211099584923
853 0.2732211099584923
854 0.2732211099584923
855 0.2732211099584923
856 0.2732211099584923
857 0.2732211099584923
858 0.2732211099584923
859 0.2732211099584923
860 0.2732211099584923
861 0.2732211099584923
862 0.2732211099584923
863 0.2732211099584923
864 0.2732211099584923
865 0.2732211099584923
866 0.2732211099584923
867 0.2732211099584923
868 0.2732211099584923
869 0.2732211099584923
870 0.2732211099584923
871 0.2732211099584923
872 0.2732211099584923
873 0.2732211099584923
874 0.2732211099584923
875 0.2732211099584923
876 0.2732211099584923
877 0.2732211099584923
878 0.2732211099584923
879 0.2732211099584923
880 0.2732211099584923
881 0.2732211099584923
882 0.2732211099584923
883 0.2732211099584923
884 0.2732211099584923
885 0.2732211099584923
886 0.2732211099584923
887 0.2732211099584923
888 0.2732211099584923
889 0.2732211099584923
890 0.2732211099584923
891 0.2732211099584923
892 0.2732211099584923
893 0.2732211099584923
894 0.2732211099584923
895 0.2732211099584923
896 0.2732211099584923
897 0.2732211099584923
898 0.2732211099584923
899 0.2732211099584923
900 0.2732211099584923
901 0.2732211099584923
902 0.2732211099584923
903 0.2732211099584923
904 0.2732211099584923
905 0.2732211099584923
906 0.2732211099584923
907 0.2732211099584923
908 0.2732211099584923
909 0.2732211099584923
910 0.2732211099584923
911 0.2732211099584923
912 0.2732211099584923
913 0.2732211099584923
914 0.2732211099584923
915 0.2732211099584923
916 0.2732211099584923
917 0.2732211099584923
918 0.2732211099584923
919 0.2732211099584923
920 0.2732211099584923
921 0.2732211099584923
922 0.2732211099584923
923 0.2732211099584923
924 0.2732211099584923
925 0.2732211099584923
926 0.2732211099584923
927 0.2732211099584923
928 0.2732211099584923
929 0.2732211099584923
930 0.2732211099584923
931 0.2732211099584923
932 0.2732211099584923
933 0.2732211099584923
934 0.2732211099584923
935 0.2732211099584923
936 0.2732211099584923
937 0.2732211099584923
938 0.2732211099584923
939 0.2732211099584923
940 0.2732211099584923
941 0.2732211099584923
942 0.2732211099584923
943 0.2732211099584923
944 0.2732211099584923
945 0.2732211099584923
946 0.2732211099584923
947 0.2732211099584923
948 0.2732211099584923
949 0.2732211099584923
950 0.2732211099584923
951 0.2732211099584923
952 0.2732211099584923
953 0.2732211099584923
954 0.2732211099584923
955 0.2732211099584923
956 0.2732211099584923
957 0.2732211099584923
958 0.2732211099584923
959 0.2732211099584923
960 0.2732211099584923
961 0.2732211099584923
962 0.2732211099584923
963 0.2732211099584923
964 0.2732211099584923
965 0.2732211099584923
966 0.2732211099584923
967 0.2732211099584923
968 0.2732211099584923
969 0.2732211099584923
970 0.2732211099584923
971 0.2732211099584923
972 0.2732211099584923
973 0.2732211099584923
974 0.2732211099584923
975 0.2732211099584923
976 0.2732211099584923
977 0.2732211099584923
978 0.2732211099584923
979 0.2732211099584923
980 0.27330807863701245
981 0.27330807863701245
982 0.27330807863701245
983 0.27330807863701245
984 0.27330807863701245
985 0.27330807863701245
986 0.27330807863701245
987 0.27330807863701245
988 0.27330807863701245
989 0.27330807863701245
990 0.27330807863701245
991 0.27330807863701245
992 0.27330807863701245
993 0.27330807863701245
994 0.27330807863701245
995 0.27330807863701245
996 0.27330807863701245
997 0.27330807863701245
998 0.27330807863701245
999 0.27330807863701245
1000 0.27330807863701245

==> data/mean-ndcg-oe-vulnerability-1000-sanitizer=memory.dat <==
1 0.07894736842105263
2 0.09555078298872258
3 0.10541920404135414
4 0.11675279767486452
5 0.12947821896547443
6 0.13885209231042236
7 0.1454310396788434
8 0.1454310396788434
9 0.15533334216779016
10 0.1610385690030116
11 0.16654402187770495
12 0.16832190447262152
13 0.17523373434202133
14 0.17523373434202133
15 0.17523373434202133
16 0.17684327738227285
17 0.1784209909781158
18 0.1784209909781158
19 0.18146544115127058
20 0.19494591640306383
21 0.20379764630638916
22 0.2081607659667346
23 0.2081607659667346
24 0.2081607659667346
25 0.2081607659667346
26 0.20954438384737376
27 0.20954438384737376
28 0.21225289480080048
29 0.21359365168955383
30 0.21359365168955383
31 0.21359365168955383
32 0.21359365168955383
33 0.21747315758888588
34 0.22003840787696202
35 0.22385603426414505
36 0.22385603426414505
37 0.22385603426414505
38 0.22634551267884068
39 0.22758170889403218
40 0.22758170889403218
41 0.22880176825860699
42 0.22880176825860699
43 0.22880176825860699
44 0.22999971497222502
45 0.2323818544035413
46 0.23711952089450686
47 0.23711952089450686
48 0.23829125506262527
49 0.23829125506262527
50 0.23829125506262527
51 0.23829125506262527
52 0.23829125506262527
53 0.23829125506262527
54 0.23942921355239558
55 0.23942921355239558
56 0.2405571188193292
57 0.2405571188193292
58 0.2405571188193292
59 0.2405571188193292
60 0.2405571188193292
61 0.2405571188193292
62 0.2405571188193292
63 0.2416536100473994
64 0.2416536100473994
65 0.2416536100473994
66 0.2416536100473994
67 0.2416536100473994
68 0.2416536100473994
69 0.2416536100473994
70 0.2416536100473994
71 0.2416536100473994
72 0.2416536100473994
73 0.2416536100473994
74 0.2416536100473994
75 0.24270659079249687
76 0.24270659079249687
77 0.24479999615919817
78 0.24479999615919817
79 0.24479999615919817
80 0.24479999615919817
81 0.24583482015491886
82 0.24583482015491886
83 0.24583482015491886
84 0.24583482015491886
85 0.24583482015491886
86 0.24583482015491886
87 0.24685332267291735
88 0.24685332267291735
89 0.24685332267291735
90 0.24685332267291735
91 0.24685332267291735
92 0.24685332267291735
93 0.24685332267291735
94 0.24685332267291735
95 0.24785240920798887
96 0.24785240920798887
97 0.24785240920798887
98 0.24785240920798887
99 0.24785240920798887
100 0.24785240920798887
101 0.24785240920798887
102 0.24785240920798887
103 0.24785240920798887
104 0.24785240920798887
105 0.24785240920798887
106 0.24785240920798887
107 0.24785240920798887
108 0.24785240920798887
109 0.24785240920798887
110 0.24785240920798887
111 0.24785240920798887
112 0.24785240920798887
113 0.24785240920798887
114 0.24785240920798887
115 0.24785240920798887
116 0.24785240920798887
117 0.24785240920798887
118 0.24785240920798887
119 0.24785240920798887
120 0.24785240920798887
121 0.24785240920798887
122 0.24785240920798887
123 0.2487984491347874
124 0.2487984491347874
125 0.2487984491347874
126 0.2487984491347874
127 0.2487984491347874
128 0.2487984491347874
129 0.2487984491347874
130 0.2487984491347874
131 0.2487984491347874
132 0.2487984491347874
133 0.2487984491347874
134 0.2487984491347874
135 0.2487984491347874
136 0.2487984491347874
137 0.2487984491347874
138 0.2487984491347874
139 0.2487984491347874
140 0.2487984491347874
141 0.2487984491347874
142 0.2487984491347874
143 0.2487984491347874
144 0.2487984491347874
145 0.2487984491347874
146 0.2487984491347874
147 0.24971099368355806
148 0.24971099368355806
149 0.24971099368355806
150 0.24971099368355806
151 0.24971099368355806
152 0.24971099368355806
153 0.24971099368355806
154 0.24971099368355806
155 0.24971099368355806
156 0.24971099368355806
157 0.24971099368355806
158 0.24971099368355806
159 0.24971099368355806
160 0.24971099368355806
161 0.24971099368355806
162 0.24971099368355806
163 0.24971099368355806
164 0.24971099368355806
165 0.24971099368355806
166 0.24971099368355806
167 0.24971099368355806
168 0.24971099368355806
169 0.24971099368355806
170 0.24971099368355806
171 0.24971099368355806
172 0.24971099368355806
173 0.24971099368355806
174 0.24971099368355806
175 0.24971099368355806
176 0.24971099368355806
177 0.24971099368355806
178 0.24971099368355806
179 0.24971099368355806
180 0.24971099368355806
181 0.24971099368355806
182 0.24971099368355806
183 0.24971099368355806
184 0.24971099368355806
185 0.24971099368355806
186 0.24971099368355806
187 0.24971099368355806
188 0.24971099368355806
189 0.24971099368355806
190 0.24971099368355806
191 0.24971099368355806
192 0.24971099368355806
193 0.24971099368355806
194 0.24971099368355806
195 0.24971099368355806
196 0.25057414018587215
197 0.25057414018587215
198 0.25057414018587215
199 0.25057414018587215
200 0.25057414018587215
201 0.25057414018587215
202 0.25057414018587215
203 0.25057414018587215
204 0.25057414018587215
205 0.25057414018587215
206 0.25057414018587215
207 0.25057414018587215
208 0.25057414018587215
209 0.25057414018587215
210 0.25057414018587215
211 0.25057414018587215
212 0.25142471476351597
213 0.2522745468922298
214 0.2522745468922298
215 0.2522745468922298
216 0.2522745468922298
217 0.2522745468922298
218 0.2522745468922298
219 0.2522745468922298
220 0.2522745468922298
221 0.2522745468922298
222 0.2522745468922298
223 0.2522745468922298
224 0.2531165140791042
225 0.2531165140791042
226 0.2531165140791042
227 0.2531165140791042
228 0.2531165140791042
229 0.2531165140791042
230 0.2531165140791042
231 0.2531165140791042
232 0.2531165140791042
233 0.2531165140791042
234 0.2531165140791042
235 0.2531165140791042
236 0.2531165140791042
237 0.2531165140791042
238 0.2531165140791042
239 0.2531165140791042
240 0.2539479357114399
241 0.2539479357114399
242 0.2547781064398235
243 0.2547781064398235
244 0.2547781064398235
245 0.2547781064398235
246 0.2547781064398235
247 0.2547781064398235
248 0.2547781064398235
249 0.2547781064398235
250 0.2547781064398235
251 0.2547781064398235
252 0.2547781064398235
253 0.2547781064398235
254 0.2547781064398235
255 0.2547781064398235
256 0.2547781064398235
257 0.2547781064398235
258 0.2547781064398235
259 0.2547781064398235
260 0.2547781064398235
261 0.2547781064398235
262 0.2547781064398235
263 0.2547781064398235
264 0.2547781064398235
265 0.2547781064398235
266 0.2547781064398235
267 0.2547781064398235
268 0.2547781064398235
269 0.2547781064398235
270 0.2547781064398235
271 0.2547781064398235
272 0.2547781064398235
273 0.2547781064398235
274 0.2547781064398235
275 0.2547781064398235
276 0.2547781064398235
277 0.2547781064398235
278 0.2547781064398235
279 0.2547781064398235
280 0.2547781064398235
281 0.2547781064398235
282 0.2547781064398235
283 0.2547781064398235
284 0.2547781064398235
285 0.2547781064398235
286 0.2547781064398235
287 0.2547781064398235
288 0.2547781064398235
289 0.2547781064398235
290 0.2547781064398235
291 0.2547781064398235
292 0.2547781064398235
293 0.2547781064398235
294 0.25638183374080065
295 0.25638183374080065
296 0.25638183374080065
297 0.25638183374080065
298 0.25638183374080065
299 0.25638183374080065
300 0.25638183374080065
301 0.25638183374080065
302 0.25638183374080065
303 0.25638183374080065
304 0.25638183374080065
305 0.25638183374080065
306 0.25638183374080065
307 0.25638183374080065
308 0.25638183374080065
309 0.25638183374080065
310 0.25638183374080065
311 0.25638183374080065
312 0.25638183374080065
313 0.25638183374080065
314 0.25638183374080065
315 0.25638183374080065
316 0.25638183374080065
317 0.25638183374080065
318 0.25638183374080065
319 0.25638183374080065
320 0.25638183374080065
321 0.25638183374080065
322 0.25638183374080065
323 0.25638183374080065
324 0.25638183374080065
325 0.25638183374080065
326 0.25638183374080065
327 0.25638183374080065
328 0.25638183374080065
329 0.25638183374080065
330 0.25638183374080065
331 0.25638183374080065
332 0.25638183374080065
333 0.25638183374080065
334 0.25638183374080065
335 0.25638183374080065
336 0.25638183374080065
337 0.25638183374080065
338 0.25638183374080065
339 0.25638183374080065
340 0.25638183374080065
341 0.25638183374080065
342 0.25638183374080065
343 0.25638183374080065
344 0.25638183374080065
345 0.25638183374080065
346 0.25638183374080065
347 0.25638183374080065
348 0.25638183374080065
349 0.25638183374080065
350 0.25638183374080065
351 0.25638183374080065
352 0.25715916326432614
353 0.25715916326432614
354 0.25715916326432614
355 0.25715916326432614
356 0.25715916326432614
357 0.25715916326432614
358 0.25715916326432614
359 0.25715916326432614
360 0.25715916326432614
361 0.25715916326432614
362 0.25715916326432614
363 0.25715916326432614
364 0.25715916326432614
365 0.25715916326432614
366 0.25715916326432614
367 0.25715916326432614
368 0.25715916326432614
369 0.25715916326432614
370 0.25715916326432614
371 0.25715916326432614
372 0.25715916326432614
373 0.25715916326432614
374 0.25715916326432614
375 0.25715916326432614
376 0.2579278737062212
377 0.2579278737062212
378 0.2579278737062212
379 0.2579278737062212
380 0.2579278737062212
381 0.2579278737062212
382 0.2579278737062212
383 0.2579278737062212
384 0.2579278737062212
385 0.2579278737062212
386 0.2579278737062212
387 0.2579278737062212
388 0.2579278737062212
389 0.2579278737062212
390 0.2579278737062212
391 0.2579278737062212
392 0.2579278737062212
393 0.2586909110326237
394 0.2586909110326237
395 0.2586909110326237
396 0.2586909110326237
397 0.2586909110326237
398 0.2586909110326237
399 0.2586909110326237
400 0.2586909110326237
401 0.2586909110326237
402 0.2586909110326237
403 0.2586909110326237
404 0.2586909110326237
405 0.2586909110326237
406 0.2586909110326237
407 0.2586909110326237
408 0.2586909110326237
409 0.2586909110326237
410 0.2586909110326237
411 0.2586909110326237
412 0.2586909110326237
413 0.2586909110326237
414 0.2586909110326237
415 0.2586909110326237
416 0.2586909110326237
417 0.2586909110326237
418 0.2586909110326237
419 0.2586909110326237
420 0.2586909110326237
421 0.2586909110326237
422 0.2586909110326237
423 0.2586909110326237
424 0.2586909110326237
425 0.2586909110326237
426 0.2586909110326237
427 0.2586909110326237
428 0.2586909110326237
429 0.2586909110326237
430 0.2586909110326237
431 0.2586909110326237
432 0.2586909110326237
433 0.2586909110326237
434 0.2586909110326237
435 0.2586909110326237
436 0.2586909110326237
437 0.2586909110326237
438 0.2586909110326237
439 0.2594401056429172
440 0.2594401056429172
441 0.2594401056429172
442 0.2594401056429172
443 0.2594401056429172
444 0.2594401056429172
445 0.2594401056429172
446 0.2601873625104708
447 0.2601873625104708
448 0.2601873625104708
449 0.2601873625104708
450 0.2601873625104708
451 0.2601873625104708
452 0.2601873625104708
453 0.2601873625104708
454 0.2601873625104708
455 0.2601873625104708
456 0.2601873625104708
457 0.2601873625104708
458 0.2601873625104708
459 0.2601873625104708
460 0.2601873625104708
461 0.2601873625104708
462 0.2601873625104708
463 0.2601873625104708
464 0.2601873625104708
465 0.2601873625104708
466 0.2601873625104708
467 0.2601873625104708
468 0.2601873625104708
469 0.2601873625104708
470 0.2601873625104708
471 0.2601873625104708
472 0.2601873625104708
473 0.2601873625104708
474 0.2601873625104708
475 0.2601873625104708
476 0.2601873625104708
477 0.2601873625104708
478 0.2601873625104708
479 0.2601873625104708
480 0.2601873625104708
481 0.2601873625104708
482 0.2601873625104708
483 0.2601873625104708
484 0.2601873625104708
485 0.2601873625104708
486 0.2601873625104708
487 0.2601873625104708
488 0.2601873625104708
489 0.2601873625104708
490 0.2601873625104708
491 0.2601873625104708
492 0.2601873625104708
493 0.2601873625104708
494 0.2601873625104708
495 0.2601873625104708
496 0.2601873625104708
497 0.2601873625104708
498 0.2601873625104708
499 0.2601873625104708
500 0.2601873625104708
501 0.2601873625104708
502 0.2601873625104708
503 0.2601873625104708
504 0.2601873625104708
505 0.2601873625104708
506 0.2601873625104708
507 0.2601873625104708
508 0.2601873625104708
509 0.2601873625104708
510 0.2601873625104708
511 0.2601873625104708
512 0.2601873625104708
513 0.2601873625104708
514 0.2601873625104708
515 0.2601873625104708
516 0.2601873625104708
517 0.2601873625104708
518 0.2601873625104708
519 0.2601873625104708
520 0.2601873625104708
521 0.2601873625104708
522 0.2601873625104708
523 0.2601873625104708
524 0.2601873625104708
525 0.2601873625104708
526 0.2601873625104708
527 0.2601873625104708
528 0.2601873625104708
529 0.2601873625104708
530 0.2601873625104708
531 0.2601873625104708
532 0.2601873625104708
533 0.2601873625104708
534 0.2601873625104708
535 0.2601873625104708
536 0.2601873625104708
537 0.2601873625104708
538 0.2601873625104708
539 0.2601873625104708
540 0.2601873625104708
541 0.2601873625104708
542 0.2601873625104708
543 0.2601873625104708
544 0.2601873625104708
545 0.2601873625104708
546 0.2601873625104708
547 0.2601873625104708
548 0.2601873625104708
549 0.2601873625104708
550 0.2601873625104708
551 0.2601873625104708
552 0.2601873625104708
553 0.2601873625104708
554 0.2601873625104708
555 0.2601873625104708
556 0.2601873625104708
557 0.2601873625104708
558 0.2601873625104708
559 0.2601873625104708
560 0.2601873625104708
561 0.2601873625104708
562 0.2601873625104708
563 0.2601873625104708
564 0.2601873625104708
565 0.2601873625104708
566 0.2601873625104708
567 0.2601873625104708
568 0.2601873625104708
569 0.2601873625104708
570 0.2601873625104708
571 0.2601873625104708
572 0.2601873625104708
573 0.2601873625104708
574 0.2601873625104708
575 0.2601873625104708
576 0.2601873625104708
577 0.2601873625104708
578 0.2601873625104708
579 0.2601873625104708
580 0.2601873625104708
581 0.2601873625104708
582 0.2601873625104708
583 0.2601873625104708
584 0.2601873625104708
585 0.2601873625104708
586 0.2601873625104708
587 0.2601873625104708
588 0.2601873625104708
589 0.2601873625104708
590 0.2601873625104708
591 0.2601873625104708
592 0.2601873625104708
593 0.2601873625104708
594 0.2601873625104708
595 0.2601873625104708
596 0.2601873625104708
597 0.2601873625104708
598 0.2601873625104708
599 0.2601873625104708
600 0.2601873625104708
601 0.2601873625104708
602 0.2601873625104708
603 0.2601873625104708
604 0.2601873625104708
605 0.2601873625104708
606 0.2601873625104708
607 0.2601873625104708
608 0.2601873625104708
609 0.2601873625104708
610 0.2601873625104708
611 0.2601873625104708
612 0.2601873625104708
613 0.2601873625104708
614 0.2601873625104708
615 0.2601873625104708
616 0.2601873625104708
617 0.2601873625104708
618 0.2601873625104708
619 0.2601873625104708
620 0.2601873625104708
621 0.2601873625104708
622 0.2601873625104708
623 0.2601873625104708
624 0.2601873625104708
625 0.2601873625104708
626 0.2601873625104708
627 0.2601873625104708
628 0.2601873625104708
629 0.2601873625104708
630 0.2601873625104708
631 0.2601873625104708
632 0.2601873625104708
633 0.2601873625104708
634 0.2601873625104708
635 0.2601873625104708
636 0.2601873625104708
637 0.2601873625104708
638 0.2601873625104708
639 0.2601873625104708
640 0.2601873625104708
641 0.2601873625104708
642 0.2601873625104708
643 0.2601873625104708
644 0.2601873625104708
645 0.2601873625104708
646 0.2601873625104708
647 0.2601873625104708
648 0.2601873625104708
649 0.2601873625104708
650 0.2601873625104708
651 0.2601873625104708
652 0.2601873625104708
653 0.2601873625104708
654 0.2601873625104708
655 0.2601873625104708
656 0.2601873625104708
657 0.2601873625104708
658 0.2601873625104708
659 0.2601873625104708
660 0.2601873625104708
661 0.2601873625104708
662 0.2601873625104708
663 0.2601873625104708
664 0.2601873625104708
665 0.2601873625104708
666 0.2601873625104708
667 0.2601873625104708
668 0.2601873625104708
669 0.2601873625104708
670 0.2601873625104708
671 0.2601873625104708
672 0.2601873625104708
673 0.2601873625104708
674 0.2601873625104708
675 0.2601873625104708
676 0.2601873625104708
677 0.2601873625104708
678 0.2601873625104708
679 0.2601873625104708
680 0.2601873625104708
681 0.2601873625104708
682 0.2601873625104708
683 0.2601873625104708
684 0.2601873625104708
685 0.2601873625104708
686 0.2601873625104708
687 0.2601873625104708
688 0.2601873625104708
689 0.2601873625104708
690 0.2601873625104708
691 0.2601873625104708
692 0.2601873625104708
693 0.2601873625104708
694 0.2601873625104708
695 0.2601873625104708
696 0.2601873625104708
697 0.2601873625104708
698 0.2601873625104708
699 0.2601873625104708
700 0.2601873625104708
701 0.2601873625104708
702 0.2601873625104708
703 0.2601873625104708
704 0.2601873625104708
705 0.2601873625104708
706 0.2601873625104708
707 0.2601873625104708
708 0.2601873625104708
709 0.2601873625104708
710 0.2601873625104708
711 0.2601873625104708
712 0.2601873625104708
713 0.2601873625104708
714 0.2601873625104708
715 0.2601873625104708
716 0.2601873625104708
717 0.2601873625104708
718 0.2601873625104708
719 0.2601873625104708
720 0.2601873625104708
721 0.2601873625104708
722 0.2601873625104708
723 0.2601873625104708
724 0.2601873625104708
725 0.2601873625104708
726 0.2601873625104708
727 0.2601873625104708
728 0.2601873625104708
729 0.2601873625104708
730 0.2601873625104708
731 0.2601873625104708
732 0.2601873625104708
733 0.2601873625104708
734 0.2601873625104708
735 0.2601873625104708
736 0.2601873625104708
737 0.2601873625104708
738 0.2601873625104708
739 0.2601873625104708
740 0.2601873625104708
741 0.2601873625104708
742 0.2601873625104708
743 0.2601873625104708
744 0.2601873625104708
745 0.2601873625104708
746 0.2601873625104708
747 0.2601873625104708
748 0.2601873625104708
749 0.2601873625104708
750 0.2601873625104708
751 0.2601873625104708
752 0.2601873625104708
753 0.2601873625104708
754 0.2601873625104708
755 0.2601873625104708
756 0.2601873625104708
757 0.2601873625104708
758 0.2601873625104708
759 0.2601873625104708
760 0.2601873625104708
761 0.2601873625104708
762 0.2601873625104708
763 0.2601873625104708
764 0.2601873625104708
765 0.2601873625104708
766 0.2601873625104708
767 0.2601873625104708
768 0.2601873625104708
769 0.2601873625104708
770 0.2601873625104708
771 0.2601873625104708
772 0.2601873625104708
773 0.2601873625104708
774 0.2601873625104708
775 0.2601873625104708
776 0.2601873625104708
777 0.2601873625104708
778 0.2601873625104708
779 0.2601873625104708
780 0.2601873625104708
781 0.2601873625104708
782 0.2601873625104708
783 0.2601873625104708
784 0.2601873625104708
785 0.2601873625104708
786 0.2601873625104708
787 0.2601873625104708
788 0.2601873625104708
789 0.2601873625104708
790 0.2601873625104708
791 0.2601873625104708
792 0.2601873625104708
793 0.2601873625104708
794 0.2601873625104708
795 0.2601873625104708
796 0.2601873625104708
797 0.2601873625104708
798 0.2601873625104708
799 0.2601873625104708
800 0.2601873625104708
801 0.2601873625104708
802 0.2601873625104708
803 0.2601873625104708
804 0.2601873625104708
805 0.2601873625104708
806 0.2601873625104708
807 0.2601873625104708
808 0.2601873625104708
809 0.2601873625104708
810 0.2601873625104708
811 0.2601873625104708
812 0.2601873625104708
813 0.2601873625104708
814 0.2601873625104708
815 0.2601873625104708
816 0.2601873625104708
817 0.2601873625104708
818 0.2601873625104708
819 0.2601873625104708
820 0.2601873625104708
821 0.2601873625104708
822 0.2601873625104708
823 0.2601873625104708
824 0.2601873625104708
825 0.2601873625104708
826 0.2601873625104708
827 0.2601873625104708
828 0.2601873625104708
829 0.2601873625104708
830 0.2601873625104708
831 0.2601873625104708
832 0.2601873625104708
833 0.2601873625104708
834 0.2601873625104708
835 0.2601873625104708
836 0.2601873625104708
837 0.2601873625104708
838 0.2601873625104708
839 0.2601873625104708
840 0.2601873625104708
841 0.2601873625104708
842 0.2601873625104708
843 0.2601873625104708
844 0.2601873625104708
845 0.2601873625104708
846 0.2601873625104708
847 0.2601873625104708
848 0.2601873625104708
849 0.2601873625104708
850 0.2601873625104708
851 0.2601873625104708
852 0.2601873625104708
853 0.2601873625104708
854 0.2601873625104708
855 0.2601873625104708
856 0.2601873625104708
857 0.2601873625104708
858 0.2601873625104708
859 0.2601873625104708
860 0.2601873625104708
861 0.2601873625104708
862 0.2601873625104708
863 0.2601873625104708
864 0.2601873625104708
865 0.2601873625104708
866 0.2601873625104708
867 0.2601873625104708
868 0.2601873625104708
869 0.2601873625104708
870 0.2601873625104708
871 0.2601873625104708
872 0.2601873625104708
873 0.2601873625104708
874 0.2601873625104708
875 0.2601873625104708
876 0.2601873625104708
877 0.2601873625104708
878 0.2601873625104708
879 0.2601873625104708
880 0.2601873625104708
881 0.2601873625104708
882 0.2601873625104708
883 0.2601873625104708
884 0.2601873625104708
885 0.2601873625104708
886 0.2601873625104708
887 0.2601873625104708
888 0.2601873625104708
889 0.2601873625104708
890 0.2601873625104708
891 0.2601873625104708
892 0.2601873625104708
893 0.2601873625104708
894 0.2601873625104708
895 0.2601873625104708
896 0.2601873625104708
897 0.2601873625104708
898 0.2601873625104708
899 0.2601873625104708
900 0.2601873625104708
901 0.2601873625104708
902 0.2601873625104708
903 0.2601873625104708
904 0.2601873625104708
905 0.2601873625104708
906 0.2601873625104708
907 0.2601873625104708
908 0.2601873625104708
909 0.2601873625104708
910 0.2601873625104708
911 0.2601873625104708
912 0.2601873625104708
913 0.2601873625104708
914 0.2601873625104708
915 0.2601873625104708
916 0.2601873625104708
917 0.2601873625104708
918 0.2601873625104708
919 0.2601873625104708
920 0.2601873625104708
921 0.2601873625104708
922 0.2601873625104708
923 0.2601873625104708
924 0.2601873625104708
925 0.2601873625104708
926 0.2601873625104708
927 0.2601873625104708
928 0.2601873625104708
929 0.2601873625104708
930 0.2601873625104708
931 0.2601873625104708
932 0.2601873625104708
933 0.2601873625104708
934 0.2601873625104708
935 0.2601873625104708
936 0.2601873625104708
937 0.2601873625104708
938 0.2601873625104708
939 0.2601873625104708
940 0.2601873625104708
941 0.2601873625104708
942 0.2601873625104708
943 0.2601873625104708
944 0.2601873625104708
945 0.2601873625104708
946 0.2601873625104708
947 0.2601873625104708
948 0.2601873625104708
949 0.2601873625104708
950 0.2601873625104708
951 0.2601873625104708
952 0.2601873625104708
953 0.2601873625104708
954 0.2601873625104708
955 0.2601873625104708
956 0.2601873625104708
957 0.2601873625104708
958 0.2601873625104708
959 0.2601873625104708
960 0.2601873625104708
961 0.2601873625104708
962 0.2601873625104708
963 0.2601873625104708
964 0.2601873625104708
965 0.2601873625104708
966 0.2601873625104708
967 0.2601873625104708
968 0.2601873625104708
969 0.2601873625104708
970 0.2601873625104708
971 0.2601873625104708
972 0.2601873625104708
973 0.2601873625104708
974 0.2601873625104708
975 0.2601873625104708
976 0.2601873625104708
977 0.2601873625104708
978 0.2601873625104708
979 0.2601873625104708
980 0.2601873625104708
981 0.2601873625104708
982 0.2601873625104708
983 0.2601873625104708
984 0.2601873625104708
985 0.2601873625104708
986 0.2601873625104708
987 0.2601873625104708
988 0.2601873625104708
989 0.2601873625104708
990 0.2601873625104708
991 0.2601873625104708
992 0.2601873625104708
993 0.2601873625104708
994 0.2601873625104708
995 0.2601873625104708
996 0.2601873625104708
997 0.2601873625104708
998 0.2601873625104708
999 0.2601873625104708
1000 0.2601873625104708

==> data/mean-ndcg-oe-vulnerability-1000-sanitizer=undefined.dat <==
1 0.0926517571884984
2 0.10071475723414003
3 0.10790325563669595
4 0.11203114596966775
5 0.12562661203861328
6 0.12619563310428109
7 0.12726059583058566
8 0.12978028334484867
9 0.13218467628146197
10 0.13726409016244717
11 0.1439480265598384
12 0.14956000101280187
13 0.15207740869686442
14 0.15371292323239044
15 0.1549110062994831
16 0.15764671523690735
17 0.15917906326609668
18 0.1603072209978857
19 0.16178567603405028
20 0.16469519997905926
21 0.1661280678654335
22 0.16718748350181134
23 0.16788430232604631
24 0.16891627490928926
25 0.17095537446411382
26 0.17095537446411382
27 0.17261683291200924
28 0.17623394977632995
29 0.17786170574350654
30 0.17979636152544362
31 0.18139380561490046
32 0.181710482712617
33 0.18233847514786566
34 0.18233847514786566
35 0.18233847514786566
36 0.18264511847055984
37 0.18325390892559745
38 0.18416061991369748
39 0.18476094523225692
40 0.18476094523225692
41 0.1895008563738639
42 0.1903840296956628
43 0.19067663233290502
44 0.1921310085347416
45 0.1929986248132402
46 0.19616211457877314
47 0.19616211457877314
48 0.19673113564444092
49 0.19673113564444092
50 0.19898406132353208
51 0.19926429305449364
52 0.19982206759138837
53 0.20009964801131078
54 0.20009964801131078
55 0.2006497931672025
56 0.20119752991025014
57 0.20147022524517616
58 0.2022848815532604
59 0.20282575633792105
60 0.20336445633373415
61 0.20363274511801055
62 0.20363274511801055
63 0.20389898579958673
64 0.20389898579958673
65 0.20442755625939202
66 0.2046908962861048
67 0.20521572711665445
68 0.20547723774835605
69 0.2057378626999272
70 0.20599762038726205
71 0.20625652857319351
72 0.20728883187953856
73 0.20728883187953856
74 0.20728883187953856
75 0.2083115352230199
76 0.20882134805263625
77 0.21212531690615202
78 0.21263213786115387
79 0.21263213786115387
80 0.21263213786115387
81 0.21263213786115387
82 0.2138850274367085
83 0.2141349280570632
84 0.2143841629852137
85 0.2146327434826618
86 0.21512861748512235
87 0.21512861748512235
88 0.21512861748512235
89 0.21512861748512235
90 0.21611048257323662
91 0.21635535555830473
92 0.21684393341230737
93 0.21684393341230737
94 0.21684393341230737
95 0.21708652311411383
96 0.21757060347325008
97 0.21805360095223342
98 0.21805360095223342
99 0.21829404024589472
100 0.21925372384476807
101 0.21997195327750904
102 0.2202108591271328
103 0.2202108591271328
104 0.2202108591271328
105 0.22044829417117726
106 0.22068525210521145
107 0.22068525210521145
108 0.22068525210521145
109 0.22115638006684166
110 0.22115638006684166
111 0.2216257089347344
112 0.2216257089347344
113 0.22209328388066374
114 0.22209328388066374
115 0.22209328388066374
116 0.22232579614961265
117 0.22232579614961265
118 0.22255748379449247
119 0.22255748379449247
120 0.22255748379449247
121 0.22255748379449247
122 0.2230176755847231
123 0.2230176755847231
124 0.2230176755847231
125 0.2230176755847231
126 0.2232462513698748
127 0.2232462513698748
128 0.2232462513698748
129 0.2232462513698748
130 0.22370049508281734
131 0.22370049508281734
132 0.22370049508281734
133 0.22370049508281734
134 0.22370049508281734
135 0.22370049508281734
136 0.22370049508281734
137 0.22437466203511655
138 0.22437466203511655
139 0.22482279800774096
140 0.22482279800774096
141 0.22482279800774096
142 0.22482279800774096
143 0.22482279800774096
144 0.22482279800774096
145 0.22482279800774096
146 0.22482279800774096
147 0.2250443743199026
148 0.22526565244700672
149 0.22526565244700672
150 0.22570703259829286
151 0.22570703259829286
152 0.22570703259829286
153 0.22570703259829286
154 0.22592657860939444
155 0.22614584503305477
156 0.22614584503305477
157 0.22614584503305477
158 0.22614584503305477
159 0.22614584503305477
160 0.22614584503305477
161 0.22636348491518163
162 0.2265808618620398
163 0.2265808618620398
164 0.2265808618620398
165 0.2265808618620398
166 0.2265808618620398
167 0.22679695703194336
168 0.22679695703194336
169 0.2274437486926448
170 0.2274437486926448
171 0.2274437486926448
172 0.2274437486926448
173 0.2274437486926448
174 0.2274437486926448
175 0.2274437486926448
176 0.2274437486926448
177 0.2274437486926448
178 0.227657201847693
179 0.22808365016933446
180 0.22808365016933446
181 0.22808365016933446
182 0.22829619778616705
183 0.22829619778616705
184 0.22829619778616705
185 0.22829619778616705
186 0.22829619778616705
187 0.22829619778616705
188 0.22829619778616705
189 0.22850722480862418
190 0.22850722480862418
191 0.22850722480862418
192 0.22850722480862418
193 0.22850722480862418
194 0.22850722480862418
195 0.22850722480862418
196 0.22871680670694974
197 0.22913556917120587
198 0.22955393308689698
199 0.22955393308689698
200 0.22976272060447425
201 0.22976272060447425
202 0.22976272060447425
203 0.22976272060447425
204 0.22976272060447425
205 0.22976272060447425
206 0.22997035650459108
207 0.22997035650459108
208 0.22997035650459108
209 0.22997035650459108
210 0.22997035650459108
211 0.22997035650459108
212 0.22997035650459108
213 0.22997035650459108
214 0.22997035650459108
215 0.23017634841472653
216 0.23017634841472653
217 0.23038198772793927
218 0.23038198772793927
219 0.23038198772793927
220 0.23038198772793927
221 0.23038198772793927
222 0.23038198772793927
223 0.23038198772793927
224 0.2309953056787615
225 0.2309953056787615
226 0.2309953056787615
227 0.2309953056787615
228 0.2309953056787615
229 0.2309953056787615
230 0.2309953056787615
231 0.2309953056787615
232 0.2309953056787615
233 0.2309953056787615
234 0.2309953056787615
235 0.2309953056787615
236 0.2309953056787615
237 0.2309953056787615
238 0.2309953056787615
239 0.2309953056787615
240 0.2311971844137696
241 0.23139891085373862
242 0.23160048585487963
243 0.2318019102649267
244 0.2318019102649267
245 0.2318019102649267
246 0.2318019102649267
247 0.2318019102649267
248 0.2318019102649267
249 0.2318019102649267
250 0.2318019102649267
251 0.2318019102649267
252 0.2318019102649267
253 0.2318019102649267
254 0.2318019102649267
255 0.2318019102649267
256 0.2318019102649267
257 0.2318019102649267
258 0.2318019102649267
259 0.2318019102649267
260 0.2318019102649267
261 0.2318019102649267
262 0.2318019102649267
263 0.2318019102649267
264 0.2318019102649267
265 0.2318019102649267
266 0.2318019102649267
267 0.2318019102649267
268 0.2318019102649267
269 0.2318019102649267
270 0.2318019102649267
271 0.23199943130716372
272 0.23199943130716372
273 0.23219669455249198
274 0.23219669455249198
275 0.23219669455249198
276 0.23219669455249198
277 0.23219669455249198
278 0.23219669455249198
279 0.23219669455249198
280 0.23219669455249198
281 0.23219669455249198
282 0.23219669455249198
283 0.23219669455249198
284 0.23219669455249198
285 0.23219669455249198
286 0.23219669455249198
287 0.23219669455249198
288 0.23219669455249198
289 0.23219669455249198
290 0.23219669455249198
291 0.23219669455249198
292 0.23219669455249198
293 0.23219669455249198
294 0.23219669455249198
295 0.23219669455249198
296 0.23219669455249198
297 0.23219669455249198
298 0.23219669455249198
299 0.23219669455249198
300 0.23219669455249198
301 0.23219669455249198
302 0.23219669455249198
303 0.23219669455249198
304 0.23219669455249198
305 0.23219669455249198
306 0.23219669455249198
307 0.23219669455249198
308 0.23219669455249198
309 0.23219669455249198
310 0.23219669455249198
311 0.23219669455249198
312 0.23219669455249198
313 0.23219669455249198
314 0.23219669455249198
315 0.23219669455249198
316 0.23219669455249198
317 0.23219669455249198
318 0.23219669455249198
319 0.23219669455249198
320 0.23219669455249198
321 0.23219669455249198
322 0.23219669455249198
323 0.23219669455249198
324 0.23219669455249198
325 0.23219669455249198
326 0.23219669455249198
327 0.23219669455249198
328 0.23219669455249198
329 0.23219669455249198
330 0.23219669455249198
331 0.23238743324722305
332 0.23276871310343158
333 0.23276871310343158
334 0.23276871310343158
335 0.23295905910787615
336 0.23295905910787615
337 0.23295905910787615
338 0.23295905910787615
339 0.23295905910787615
340 0.23295905910787615
341 0.23295905910787615
342 0.23295905910787615
343 0.23295905910787615
344 0.23314854408269425
345 0.23314854408269425
346 0.23314854408269425
347 0.23333774872326088
348 0.23333774872326088
349 0.23333774872326088
350 0.23333774872326088
351 0.23333774872326088
352 0.23333774872326088
353 0.23333774872326088
354 0.23333774872326088
355 0.23333774872326088
356 0.23333774872326088
357 0.23352604183704323
358 0.23352604183704323
359 0.23352604183704323
360 0.23371406812567475
361 0.23371406812567475
362 0.23371406812567475
363 0.23371406812567475
364 0.23408941833953464
365 0.23408941833953464
366 0.23408941833953464
367 0.23408941833953464
368 0.23408941833953464
369 0.23408941833953464
370 0.23408941833953464
371 0.23408941833953464
372 0.23408941833953464
373 0.23408941833953464
374 0.23408941833953464
375 0.23408941833953464
376 0.23408941833953464
377 0.23427598676522393
378 0.23427598676522393
379 0.23427598676522393
380 0.23427598676522393
381 0.23427598676522393
382 0.23427598676522393
383 0.23427598676522393
384 0.23427598676522393
385 0.23427598676522393
386 0.23427598676522393
387 0.23427598676522393
388 0.23427598676522393
389 0.23427598676522393
390 0.23427598676522393
391 0.23427598676522393
392 0.23427598676522393
393 0.23427598676522393
394 0.23427598676522393
395 0.23427598676522393
396 0.23427598676522393
397 0.23427598676522393
398 0.23427598676522393
399 0.23427598676522393
400 0.23427598676522393
401 0.23427598676522393
402 0.23427598676522393
403 0.23427598676522393
404 0.23427598676522393
405 0.23427598676522393
406 0.23427598676522393
407 0.23427598676522393
408 0.23427598676522393
409 0.23427598676522393
410 0.23427598676522393
411 0.23427598676522393
412 0.23445981236503544
413 0.23445981236503544
414 0.23445981236503544
415 0.23445981236503544
416 0.23464334427988
417 0.23464334427988
418 0.23464334427988
419 0.23464334427988
420 0.23464334427988
421 0.23464334427988
422 0.23464334427988
423 0.23464334427988
424 0.23464334427988
425 0.23464334427988
426 0.23464334427988
427 0.23464334427988
428 0.23464334427988
429 0.23464334427988
430 0.23464334427988
431 0.23464334427988
432 0.23464334427988
433 0.23464334427988
434 0.23464334427988
435 0.23464334427988
436 0.23464334427988
437 0.23464334427988
438 0.23464334427988
439 0.23464334427988
440 0.23464334427988
441 0.23464334427988
442 0.23464334427988
443 0.23464334427988
444 0.23464334427988
445 0.23464334427988
446 0.23464334427988
447 0.23464334427988
448 0.23464334427988
449 0.23464334427988
450 0.23464334427988
451 0.23464334427988
452 0.23464334427988
453 0.23464334427988
454 0.23464334427988
455 0.23464334427988
456 0.23464334427988
457 0.23464334427988
458 0.23464334427988
459 0.23464334427988
460 0.23464334427988
461 0.23464334427988
462 0.23464334427988
463 0.23464334427988
464 0.23464334427988
465 0.23464334427988
466 0.23464334427988
467 0.23464334427988
468 0.23464334427988
469 0.23464334427988
470 0.23464334427988
471 0.23464334427988
472 0.23464334427988
473 0.23464334427988
474 0.23464334427988
475 0.23464334427988
476 0.23464334427988
477 0.23464334427988
478 0.23464334427988
479 0.23464334427988
480 0.23464334427988
481 0.23464334427988
482 0.23464334427988
483 0.23464334427988
484 0.23464334427988
485 0.23464334427988
486 0.23464334427988
487 0.23464334427988
488 0.23464334427988
489 0.23464334427988
490 0.23464334427988
491 0.23464334427988
492 0.23464334427988
493 0.23464334427988
494 0.23464334427988
495 0.23464334427988
496 0.23464334427988
497 0.23464334427988
498 0.23464334427988
499 0.23464334427988
500 0.23464334427988
501 0.23464334427988
502 0.23464334427988
503 0.23464334427988
504 0.23464334427988
505 0.23464334427988
506 0.23464334427988
507 0.23464334427988
508 0.23464334427988
509 0.23464334427988
510 0.23464334427988
511 0.23464334427988
512 0.23464334427988
513 0.23464334427988
514 0.23464334427988
515 0.23464334427988
516 0.23464334427988
517 0.23464334427988
518 0.23464334427988
519 0.23464334427988
520 0.23464334427988
521 0.23464334427988
522 0.23464334427988
523 0.23464334427988
524 0.23464334427988
525 0.23464334427988
526 0.23464334427988
527 0.23464334427988
528 0.23464334427988
529 0.23464334427988
530 0.23464334427988
531 0.23464334427988
532 0.23464334427988
533 0.23464334427988
534 0.23464334427988
535 0.23464334427988
536 0.23464334427988
537 0.23464334427988
538 0.23464334427988
539 0.23464334427988
540 0.23464334427988
541 0.23464334427988
542 0.23464334427988
543 0.23464334427988
544 0.23464334427988
545 0.23464334427988
546 0.23464334427988
547 0.23464334427988
548 0.23464334427988
549 0.23464334427988
550 0.23464334427988
551 0.23464334427988
552 0.23464334427988
553 0.23464334427988
554 0.23464334427988
555 0.23464334427988
556 0.23464334427988
557 0.23464334427988
558 0.23464334427988
559 0.23464334427988
560 0.23464334427988
561 0.23464334427988
562 0.23464334427988
563 0.23464334427988
564 0.23464334427988
565 0.23464334427988
566 0.23464334427988
567 0.23464334427988
568 0.23464334427988
569 0.23464334427988
570 0.23464334427988
571 0.23464334427988
572 0.23464334427988
573 0.23464334427988
574 0.23464334427988
575 0.23464334427988
576 0.23464334427988
577 0.23464334427988
578 0.23464334427988
579 0.23464334427988
580 0.23464334427988
581 0.23464334427988
582 0.23464334427988
583 0.23464334427988
584 0.23464334427988
585 0.23464334427988
586 0.23464334427988
587 0.23464334427988
588 0.23464334427988
589 0.23464334427988
590 0.23464334427988
591 0.23464334427988
592 0.23464334427988
593 0.23464334427988
594 0.23464334427988
595 0.23464334427988
596 0.23464334427988
597 0.23464334427988
598 0.23464334427988
599 0.23464334427988
600 0.23464334427988
601 0.23464334427988
602 0.23464334427988
603 0.23464334427988
604 0.23464334427988
605 0.23464334427988
606 0.23464334427988
607 0.23464334427988
608 0.23464334427988
609 0.23464334427988
610 0.23464334427988
611 0.23464334427988
612 0.23464334427988
613 0.23464334427988
614 0.23464334427988
615 0.23464334427988
616 0.23464334427988
617 0.23464334427988
618 0.23464334427988
619 0.23464334427988
620 0.23464334427988
621 0.23464334427988
622 0.23464334427988
623 0.23464334427988
624 0.23464334427988
625 0.23464334427988
626 0.2348152543958426
627 0.2348152543958426
628 0.2348152543958426
629 0.2348152543958426
630 0.2348152543958426
631 0.2348152543958426
632 0.2348152543958426
633 0.2348152543958426
634 0.2348152543958426
635 0.2348152543958426
636 0.2348152543958426
637 0.2348152543958426
638 0.2348152543958426
639 0.2351579826540305
640 0.2351579826540305
641 0.2351579826540305
642 0.2351579826540305
643 0.2351579826540305
644 0.2351579826540305
645 0.2351579826540305
646 0.2351579826540305
647 0.2351579826540305
648 0.2351579826540305
649 0.2351579826540305
650 0.2351579826540305
651 0.2351579826540305
652 0.2351579826540305
653 0.2351579826540305
654 0.2351579826540305
655 0.2351579826540305
656 0.2351579826540305
657 0.2351579826540305
658 0.2351579826540305
659 0.2351579826540305
660 0.2351579826540305
661 0.2351579826540305
662 0.2351579826540305
663 0.2351579826540305
664 0.2351579826540305
665 0.2351579826540305
666 0.2351579826540305
667 0.2351579826540305
668 0.2351579826540305
669 0.2351579826540305
670 0.2351579826540305
671 0.2351579826540305
672 0.2351579826540305
673 0.2351579826540305
674 0.2351579826540305
675 0.2351579826540305
676 0.23532786907823716
677 0.23532786907823716
678 0.23532786907823716
679 0.23532786907823716
680 0.23532786907823716
681 0.23532786907823716
682 0.23532786907823716
683 0.23532786907823716
684 0.23532786907823716
685 0.23532786907823716
686 0.2354973741612865
687 0.2354973741612865
688 0.2354973741612865
689 0.2354973741612865
690 0.2354973741612865
691 0.2354973741612865
692 0.2354973741612865
693 0.2354973741612865
694 0.2354973741612865
695 0.2354973741612865
696 0.2354973741612865
697 0.2354973741612865
698 0.2354973741612865
699 0.2354973741612865
700 0.2354973741612865
701 0.2354973741612865
702 0.2354973741612865
703 0.2354973741612865
704 0.2354973741612865
705 0.2354973741612865
706 0.2354973741612865
707 0.2354973741612865
708 0.2354973741612865
709 0.2354973741612865
710 0.2354973741612865
711 0.2354973741612865
712 0.2354973741612865
713 0.2354973741612865
714 0.2354973741612865
715 0.2354973741612865
716 0.2354973741612865
717 0.2354973741612865
718 0.2354973741612865
719 0.2354973741612865
720 0.2354973741612865
721 0.2354973741612865
722 0.2354973741612865
723 0.2354973741612865
724 0.2354973741612865
725 0.2354973741612865
726 0.2354973741612865
727 0.2354973741612865
728 0.2354973741612865
729 0.2354973741612865
730 0.2354973741612865
731 0.2354973741612865
732 0.2354973741612865
733 0.2354973741612865
734 0.2354973741612865
735 0.2354973741612865
736 0.2354973741612865
737 0.23566504122450166
738 0.23566504122450166
739 0.23566504122450166
740 0.23566504122450166
741 0.23566504122450166
742 0.23566504122450166
743 0.23566504122450166
744 0.23566504122450166
745 0.23566504122450166
746 0.2358324011031796
747 0.23599972714791262
748 0.23599972714791262
749 0.23599972714791262
750 0.23599972714791262
751 0.23599972714791262
752 0.23599972714791262
753 0.23633397568904227
754 0.23633397568904227
755 0.23633397568904227
756 0.23633397568904227
757 0.23633397568904227
758 0.23633397568904227
759 0.23633397568904227
760 0.23633397568904227
761 0.23633397568904227
762 0.23633397568904227
763 0.23633397568904227
764 0.23633397568904227
765 0.23633397568904227
766 0.23633397568904227
767 0.23633397568904227
768 0.23633397568904227
769 0.23633397568904227
770 0.23633397568904227
771 0.23633397568904227
772 0.23633397568904227
773 0.23633397568904227
774 0.23633397568904227
775 0.23633397568904227
776 0.23633397568904227
777 0.23633397568904227
778 0.23633397568904227
779 0.23633397568904227
780 0.23633397568904227
781 0.2365001852372587
782 0.2365001852372587
783 0.2365001852372587
784 0.2365001852372587
785 0.2365001852372587
786 0.2365001852372587
787 0.2365001852372587
788 0.2365001852372587
789 0.2365001852372587
790 0.2365001852372587
791 0.2365001852372587
792 0.2365001852372587
793 0.2365001852372587
794 0.2365001852372587
795 0.2365001852372587
796 0.2365001852372587
797 0.2365001852372587
798 0.2365001852372587
799 0.2365001852372587
800 0.2365001852372587
801 0.2365001852372587
802 0.2365001852372587
803 0.2365001852372587
804 0.2365001852372587
805 0.2365001852372587
806 0.2365001852372587
807 0.2365001852372587
808 0.2365001852372587
809 0.2365001852372587
810 0.2365001852372587
811 0.2365001852372587
812 0.2365001852372587
813 0.2365001852372587
814 0.2365001852372587
815 0.2365001852372587
816 0.2365001852372587
817 0.2365001852372587
818 0.2365001852372587
819 0.2365001852372587
820 0.2365001852372587
821 0.2365001852372587
822 0.2365001852372587
823 0.2365001852372587
824 0.2365001852372587
825 0.2365001852372587
826 0.2365001852372587
827 0.2365001852372587
828 0.2365001852372587
829 0.2365001852372587
830 0.2365001852372587
831 0.2365001852372587
832 0.2365001852372587
833 0.2365001852372587
834 0.2365001852372587
835 0.2365001852372587
836 0.2365001852372587
837 0.2365001852372587
838 0.2365001852372587
839 0.2365001852372587
840 0.2365001852372587
841 0.2365001852372587
842 0.2365001852372587
843 0.2365001852372587
844 0.2365001852372587
845 0.23666445505203657
846 0.23699293711223463
847 0.23699293711223463
848 0.23699293711223463
849 0.23699293711223463
850 0.23699293711223463
851 0.23699293711223463
852 0.23699293711223463
853 0.23699293711223463
854 0.23699293711223463
855 0.23699293711223463
856 0.23699293711223463
857 0.23699293711223463
858 0.23699293711223463
859 0.23699293711223463
860 0.23699293711223463
861 0.23699293711223463
862 0.23699293711223463
863 0.23699293711223463
864 0.23699293711223463
865 0.23699293711223463
866 0.23699293711223463
867 0.23699293711223463
868 0.23699293711223463
869 0.23699293711223463
870 0.23699293711223463
871 0.23699293711223463
872 0.23699293711223463
873 0.23699293711223463
874 0.23699293711223463
875 0.23699293711223463
876 0.23699293711223463
877 0.23699293711223463
878 0.23699293711223463
879 0.23699293711223463
880 0.23699293711223463
881 0.23699293711223463
882 0.23699293711223463
883 0.23699293711223463
884 0.23699293711223463
885 0.23699293711223463
886 0.23699293711223463
887 0.23699293711223463
888 0.23699293711223463
889 0.23699293711223463
890 0.23699293711223463
891 0.23699293711223463
892 0.23699293711223463
893 0.23699293711223463
894 0.23699293711223463
895 0.23699293711223463
896 0.23699293711223463
897 0.23699293711223463
898 0.23699293711223463
899 0.23699293711223463
900 0.23699293711223463
901 0.23699293711223463
902 0.23699293711223463
903 0.23699293711223463
904 0.23699293711223463
905 0.23699293711223463
906 0.23699293711223463
907 0.23699293711223463
908 0.23699293711223463
909 0.23699293711223463
910 0.23699293711223463
911 0.23699293711223463
912 0.23699293711223463
913 0.23699293711223463
914 0.23699293711223463
915 0.23699293711223463
916 0.23699293711223463
917 0.23699293711223463
918 0.23699293711223463
919 0.23699293711223463
920 0.23699293711223463
921 0.23699293711223463
922 0.23699293711223463
923 0.23699293711223463
924 0.23699293711223463
925 0.23699293711223463
926 0.23699293711223463
927 0.23699293711223463
928 0.23699293711223463
929 0.23699293711223463
930 0.23699293711223463
931 0.23699293711223463
932 0.23699293711223463
933 0.23699293711223463
934 0.23699293711223463
935 0.23699293711223463
936 0.23699293711223463
937 0.23715472909396393
938 0.23715472909396393
939 0.23715472909396393
940 0.23715472909396393
941 0.23715472909396393
942 0.23715472909396393
943 0.23715472909396393
944 0.23715472909396393
945 0.23715472909396393
946 0.23715472909396393
947 0.23715472909396393
948 0.23715472909396393
949 0.23715472909396393
950 0.23715472909396393
951 0.23715472909396393
952 0.23715472909396393
953 0.23715472909396393
954 0.23715472909396393
955 0.23715472909396393
956 0.23715472909396393
957 0.23715472909396393
958 0.23715472909396393
959 0.23715472909396393
960 0.23715472909396393
961 0.23715472909396393
962 0.23715472909396393
963 0.23715472909396393
964 0.23715472909396393
965 0.23715472909396393
966 0.23715472909396393
967 0.23715472909396393
968 0.23715472909396393
969 0.23715472909396393
970 0.23715472909396393
971 0.23715472909396393
972 0.23715472909396393
973 0.23715472909396393
974 0.23715472909396393
975 0.23715472909396393
976 0.23715472909396393
977 0.23715472909396393
978 0.23715472909396393
979 0.23715472909396393
980 0.23715472909396393
981 0.23715472909396393
982 0.23715472909396393
983 0.23715472909396393
984 0.23715472909396393
985 0.23715472909396393
986 0.23715472909396393
987 0.23715472909396393
988 0.23715472909396393
989 0.23715472909396393
990 0.23715472909396393
991 0.23715472909396393
992 0.23715472909396393
993 0.23715472909396393
994 0.23715472909396393
995 0.23715472909396393
996 0.23715472909396393
997 0.23715472909396393
998 0.23715472909396393
999 0.23715472909396393
1000 0.23715472909396393

==> data/mean-ndcg-ue-codet5p-100-nofilter.dat <==
1 0.030021834061135372
2 0.030031851274302756
3 0.03431792112782333
4 0.038261990223652724
5 0.04371104052633443
6 0.049688999280812884
7 0.053608374413781745
8 0.05478299861899252
9 0.0563410027745229
10 0.059866826797817296
11 0.061844832710222
12 0.06328885369551014
13 0.06645062054781703
14 0.06840150172414154
15 0.0736586741540722
16 0.07505851149063468
17 0.07638435010210907
18 0.07710452919030532
19 0.07836500570832136
20 0.07973239224566767
21 0.0837977904100542
22 0.0849689175522253
23 0.08710088915836117
24 0.08829218475421577
25 0.09237908642879185
26 0.09630621163353016
27 0.09769282058582873
28 0.09999141418010553
29 0.10167016798671667
30 0.10329247469978117
31 0.10512182219626605
32 0.10753156644221655
33 0.1084017662226784
34 0.10913630370110768
35 0.10990575182512412
36 0.11125520772611229
37 0.11243535905527562
38 0.11408933390659086
39 0.11498400181546399
40 0.11584670294863111
41 0.11833941707187871
42 0.11928500649224548
43 0.11995632400625637
44 0.12126469472553818
45 0.12193411712914792
46 0.1224117529106475
47 0.12324458907566622
48 0.12423676387522206
49 0.1250439768678997
50 0.12554752805004396
51 0.12634473409690897
52 0.12664327086974111
53 0.1274490882537382
54 0.12831562607247726
55 0.1286898642577949
56 0.12931231403461405
57 0.1296098839632502
58 0.1304604791774522
59 0.1306399458328357
60 0.1311471905407507
61 0.13206300218350445
62 0.13228080549489035
63 0.13293468422123042
64 0.13309176488650337
65 0.1334555435577539
66 0.13400022656060198
67 0.1343963824587937
68 0.1351296691381307
69 0.13536025373417698
70 0.13711409035124658
71 0.14089591317508324
72 0.1418358328525188
73 0.14225175791455022
74 0.142952097133222
75 0.14447795294071608
76 0.1456953804992332
77 0.1461880944957237
78 0.14699392575485917
79 0.14735295378338237
80 0.14793767807734
81 0.14892991002671135
82 0.14970103259535208
83 0.15132481254708702
84 0.1524402355060148
85 0.15310243692745823
86 0.15342422496340122
87 0.15368067381479075
88 0.15392696342136922
89 0.15461277062239598
90 0.15547205989396315
91 0.15606960492306715
92 0.15631091776503248
93 0.15701954844887162
94 0.1574463058242674
95 0.15808125504397844
96 0.15911457568160975
97 0.15942207909747497
98 0.1599255694033206
99 0.16032127783182265
100 0.16072899881526675

==> data/mean-ndcg-ue-codet5p-1000-crash_class=asan_heap_buffer_overflow.dat <==
1 0.014778325123152709
2 0.027414747732729877
3 0.03131266185630062
4 0.029503570106686534
5 0.03489000092233861
6 0.03396786412467668
7 0.04010054846491614
8 0.040601702640351074
9 0.040875423678780984
10 0.042626159247657926
11 0.04314445388061636
12 0.04415234088360501
13 0.04752244746445206
14 0.05053617960144357
15 0.05692674207037531
16 0.05772849248774308
17 0.05898234740220124
18 0.05952748846012566
19 0.060165982104397726
20 0.06103588083322532
21 0.06366562373978243
22 0.06469971918782422
23 0.06530158313309145
24 0.06670504546577564
25 0.06832844380901244
26 0.07371090158402314
27 0.07411092497830907
28 0.07436741490027313
29 0.07606411430461045
30 0.07720014966099113
31 0.07925066458512307
32 0.08065305062261291
33 0.08136144566032323
34 0.08214178527598572
35 0.08326085458749619
36 0.08399780939718392
37 0.08420440445596028
38 0.08554804163704341
39 0.08791525983003322
40 0.08960086806691195
41 0.0898319418462632
42 0.09107871581469454
43 0.09190766692218784
44 0.09232171874989195
45 0.09371294790186442
46 0.09371294790186442
47 0.09395539726572573
48 0.09425296205069984
49 0.09459369618154868
50 0.09509519646004258
51 0.09596534512225428
52 0.09596534512225428
53 0.09596534512225428
54 0.09662303990926632
55 0.09749724043966805
56 0.09749724043966805
57 0.09749724043966805
58 0.09772742109046174
59 0.09772742109046174
60 0.09816583095821364
61 0.0983602921061124
62 0.09860967849964317
63 0.09942831377197872
64 0.09942831377197872
65 0.10015748782813916
66 0.10058611551398365
67 0.10161431691816342
68 0.10299961054976765
69 0.10299961054976765
70 0.10544474624537235
71 0.1068220987140224
72 0.1069707040901165
73 0.1071887700817196
74 0.10799212895860315
75 0.1087833487581021
76 0.11072731972598793
77 0.11091153384769643
78 0.11252013874610221
79 0.11271723418085584
80 0.11364053930980583
81 0.11364053930980583
82 0.1150897446223975
83 0.11535111148154356
84 0.11640950763486121
85 0.11715142809786494
86 0.1173448215626914
87 0.11753772137801693
88 0.11789470300593982
89 0.11812432192385527
90 0.11909149682715342
91 0.11934760536704475
92 0.11964168821302057
93 0.1203470620860407
94 0.1203470620860407
95 0.1203470620860407
96 0.120552227008346
97 0.120552227008346
98 0.1209684851428425
99 0.12134357549120399
100 0.12134357549120399
101 0.12169003389930932
102 0.12169003389930932
103 0.12191250471405445
104 0.12191250471405445
105 0.12191250471405445
106 0.1222488568844643
107 0.12354165161626388
108 0.12405487338761569
109 0.1245665079060728
110 0.1251196023434881
111 0.1252788706504161
112 0.125730605758801
113 0.12613446468436046
114 0.12633226945734413
115 0.1265297139539753
116 0.1265297139539753
117 0.1265297139539753
118 0.12672610356889666
119 0.12694192460480438
120 0.12694192460480438
121 0.127182986968891
122 0.12737802733999107
123 0.1275727400781786
124 0.1278125895853095
125 0.12805204392077754
126 0.1285611155398274
127 0.1285611155398274
128 0.1285611155398274
129 0.12872599722648362
130 0.1293917581301036
131 0.13058156434118268
132 0.1309500958345144
133 0.13150978178005515
134 0.132437019981337
135 0.13264734239383272
136 0.13264734239383272
137 0.13264734239383272
138 0.13264734239383272
139 0.13264734239383272
140 0.13427642750407187
141 0.1344507026421315
142 0.13484801744779315
143 0.13532413215136638
144 0.13551272376005014
145 0.13583425008426703
146 0.13583425008426703
147 0.13583425008426703
148 0.13644793066735433
149 0.13715290156890855
150 0.13715290156890855
151 0.13751163774100875
152 0.1378307222034709
153 0.1383154567380483
154 0.1383154567380483
155 0.138544783805692
156 0.1389594469714782
157 0.1399199339724701
158 0.14023857972048573
159 0.140778623862695
160 0.14161263795796597
161 0.1425940348005666
162 0.14351146993597055
163 0.14409852009305038
164 0.14409852009305038
165 0.14409852009305038
166 0.14428190644654632
167 0.14465520259466397
168 0.14647671075270366
169 0.14673625360177636
170 0.14696285274141221
171 0.14740414121511936
172 0.14758627145270886
173 0.1478446442906232
174 0.14801186853747944
175 0.14801186853747944
176 0.14813504606746006
177 0.14855896134334115
178 0.14855896134334115
179 0.1494029160151834
180 0.14954747843812083
181 0.14974602572859466
182 0.14989028320513348
183 0.15003438993269502
184 0.15003438993269502
185 0.15023211123298771
186 0.1503972153261966
187 0.15070321713616508
188 0.15070321713616508
189 0.15095725823456363
190 0.15095725823456363
191 0.15095725823456363
192 0.15095725823456363
193 0.15095725823456363
194 0.15135487611208348
195 0.15135487611208348
196 0.15135487611208348
197 0.1515738644240283
198 0.1515738644240283
199 0.1515738644240283
200 0.1517508427872839
201 0.15240521064294604
202 0.15240521064294604
203 0.15240521064294604
204 0.15256746422654777
205 0.1532430905796284
206 0.1534930493361821
207 0.1534930493361821
208 0.1534930493361821
209 0.153884588536496
210 0.15418399122589058
211 0.15450903733235485
212 0.15450903733235485
213 0.15489919975587457
214 0.15489919975587457
215 0.15507380842751697
216 0.15507380842751697
217 0.15637960435134993
218 0.15676809467241695
219 0.15790543452928685
220 0.1591194412129384
221 0.15953988645157338
222 0.161384212553755
223 0.1616305257357042
224 0.16222921030845203
225 0.16222921030845203
226 0.16222921030845203
227 0.16373355384513927
228 0.16424208248323563
229 0.16473231430329313
230 0.16506225112632716
231 0.16546554525515833
232 0.16546554525515833
233 0.16546554525515833
234 0.16546554525515833
235 0.16546554525515833
236 0.16608999305615274
237 0.16608999305615274
238 0.16608999305615274
239 0.16624758005590648
240 0.16641870220205976
241 0.16752699430964632
242 0.168208833526747
243 0.16858968456145548
244 0.1692474028177145
245 0.1692474028177145
246 0.1697806914804829
247 0.1704538991668228
248 0.1704538991668228
249 0.1704538991668228
250 0.17062376220480593
251 0.17062376220480593
252 0.17079338160795582
253 0.17079338160795582
254 0.17127448478875648
255 0.17173502099687227
256 0.17322839181017463
257 0.1738538374631131
258 0.17411300557357576
259 0.17461230289816665
260 0.17478097335918943
261 0.17478097335918943
262 0.1757159913242736
263 0.1761403497863347
264 0.17627503503990605
265 0.17627503503990605
266 0.17644301936991483
267 0.17655705743530306
268 0.17655705743530306
269 0.1773720796723973
270 0.1773720796723973
271 0.1773720796723973
272 0.1773720796723973
273 0.17748566791175044
274 0.177599182478711
275 0.17797168299185767
276 0.17797168299185767
277 0.17849896514987626
278 0.17849896514987626
279 0.17849896514987626
280 0.17866542687098413
281 0.17877843570485036
282 0.17877843570485036
283 0.17877843570485036
284 0.17877843570485036
285 0.17877843570485036
286 0.17877843570485036
287 0.17877843570485036
288 0.17898280941934572
289 0.17898280941934572
290 0.17918817345085478
291 0.17968766474345418
292 0.18031032038528116
293 0.18073990613499658
294 0.1810370900408601
295 0.18124183923949205
296 0.1820743936853789
297 0.1820743936853789
298 0.1825069982943597
299 0.1825069982943597
300 0.18285249917980434
301 0.18305529814153546
302 0.18321956382465754
303 0.18321956382465754
304 0.18345258604628997
305 0.18345258604628997
306 0.18345258604628997
307 0.18360331246945444
308 0.18371451906052857
309 0.18371451906052857
310 0.18371451906052857
311 0.1841100490483772
312 0.1841100490483772
313 0.18438874989946677
314 0.18438874989946677
315 0.18438874989946677
316 0.18438874989946677
317 0.18438874989946677
318 0.18461995815169127
319 0.18461995815169127
320 0.18461995815169127
321 0.18461995815169127
322 0.18461995815169127
323 0.184821506020926
324 0.184821506020926
325 0.184821506020926
326 0.1852301791578908
327 0.1857196461756033
328 0.1857196461756033
329 0.1860274096241536
330 0.1861657327741007
331 0.18675269281301085
332 0.1869532899127222
333 0.1869532899127222
334 0.1875594458696303
335 0.1875594458696303
336 0.1882956746064607
337 0.18878239969724955
338 0.19094750918857958
339 0.19094750918857958
340 0.19094750918857958
341 0.1910567818569831
342 0.19160574886836634
343 0.19178265433320044
344 0.19189176368419805
345 0.19234747073007427
346 0.19234747073007427
347 0.19234747073007427
348 0.19234747073007427
349 0.19257501852269374
350 0.19257501852269374
351 0.19315733995945925
352 0.19315733995945925
353 0.19326597057540942
354 0.19326597057540942
355 0.19326597057540942
356 0.193393827177743
357 0.19387600950730752
358 0.1940124234647712
359 0.1941207438980258
360 0.1941207438980258
361 0.19503306071184384
362 0.19516921823494068
363 0.1953952526557026
364 0.19566684394321
365 0.1958926685342569
366 0.1965717230429805
367 0.1965717230429805
368 0.1965717230429805
369 0.1965717230429805
370 0.1965717230429805
371 0.1965717230429805
372 0.1965717230429805
373 0.1967967234150436
374 0.1967967234150436
375 0.1969709751890436
376 0.1969709751890436
377 0.197195572244135
378 0.197195572244135
379 0.197195572244135
380 0.197195572244135
381 0.197195572244135
382 0.197195572244135
383 0.197195572244135
384 0.197195572244135
385 0.197195572244135
386 0.197195572244135
387 0.1974643793709748
388 0.1977330704751077
389 0.1977330704751077
390 0.19827785690400462
391 0.198403710927264
392 0.198403710927264
393 0.198403710927264
394 0.19875387687605334
395 0.19875387687605334
396 0.19875387687605334
397 0.19916998785908327
398 0.19916998785908327
399 0.19939246430839455
400 0.19939246430839455
401 0.19939246430839455
402 0.19954892040903538
403 0.19954892040903538
404 0.19954892040903538
405 0.19954892040903538
406 0.19972087473602795
407 0.19972087473602795
408 0.19972087473602795
409 0.19972087473602795
410 0.19972087473602795
411 0.20096028437721355
412 0.20096028437721355
413 0.20096028437721355
414 0.20096028437721355
415 0.20096028437721355
416 0.20096028437721355
417 0.20130716676430654
418 0.20157255182133613
419 0.20157255182133613
420 0.20176420150484992
421 0.20176420150484992
422 0.20191940449131832
423 0.20191940449131832
424 0.20191940449131832
425 0.2021840633022796
426 0.2021840633022796
427 0.20230809235767508
428 0.20230809235767508
429 0.20230809235767508
430 0.20230809235767508
431 0.20230809235767508
432 0.20230809235767508
433 0.20230809235767508
434 0.20267678675727419
435 0.20267678675727419
436 0.20267678675727419
437 0.20284666578375318
438 0.20322732772208013
439 0.20409659504621452
440 0.20409659504621452
441 0.20428671321333858
442 0.20428671321333858
443 0.20428671321333858
444 0.20428671321333858
445 0.20428671321333858
446 0.20428671321333858
447 0.20428671321333858
448 0.20428671321333858
449 0.2044762731639669
450 0.20493002874073446
451 0.2051480576992911
452 0.20536600787422327
453 0.20536600787422327
454 0.20626598380028716
455 0.20648369900226235
456 0.2065877999489033
457 0.20669186375697698
458 0.20669186375697698
459 0.20669186375697698
460 0.20669186375697698
461 0.20669186375697698
462 0.20669186375697698
463 0.20669186375697698
464 0.20669186375697698
465 0.20669186375697698
466 0.20685997083097366
467 0.20712058219648802
468 0.20727318028448175
469 0.20727318028448175
470 0.20727318028448175
471 0.20727318028448175
472 0.20727318028448175
473 0.20727318028448175
474 0.20727318028448175
475 0.20727318028448175
476 0.20727318028448175
477 0.20727318028448175
478 0.20763611850903346
479 0.20777601280244237
480 0.20777601280244237
481 0.20777601280244237
482 0.20777601280244237
483 0.20803520702940617
484 0.20871229364018862
485 0.20887931701268447
486 0.2091524271313432
487 0.2091524271313432
488 0.2094111911686786
489 0.2094111911686786
490 0.2094111911686786
491 0.2094111911686786
492 0.2094111911686786
493 0.2094111911686786
494 0.2094111911686786
495 0.2094111911686786
496 0.2095138852322564
497 0.2095138852322564
498 0.2095138852322564
499 0.2095138852322564
500 0.20961644687578038
501 0.20961644687578038
502 0.20961644687578038
503 0.20961644687578038
504 0.20961644687578038
505 0.20961644687578038
506 0.20961644687578038
507 0.20973706473377346
508 0.21020175685618303
509 0.21058750750917551
510 0.21058750750917551
511 0.21058750750917551
512 0.21072591123780743
513 0.21072591123780743
514 0.210982972685016
515 0.21144664863634996
516 0.21178172991677957
517 0.21188374397510054
518 0.21188374397510054
519 0.21188374397510054
520 0.21188374397510054
521 0.21206880792327312
522 0.21206880792327312
523 0.21240171055896734
524 0.21277949288842163
525 0.2129643313552157
526 0.2129643313552157
527 0.2129643313552157
528 0.2129643313552157
529 0.2129643313552157
530 0.2129643313552157
531 0.21312894822872164
532 0.21312894822872164
533 0.21312894822872164
534 0.21312894822872164
535 0.21312894822872164
536 0.21312894822872164
537 0.2133409376915668
538 0.2135250586835432
539 0.21364450540816834
540 0.21401852594304763
541 0.21431014328168832
542 0.21442948491739627
543 0.21455689780144974
544 0.21455689780144974
545 0.21455689780144974
546 0.21455689780144974
547 0.2146841626691458
548 0.21527051001628406
549 0.21555335817296434
550 0.21555335817296434
551 0.215736784142273
552 0.215736784142273
553 0.2158853587432238
554 0.2158853587432238
555 0.2158853587432238
556 0.2158853587432238
557 0.21639208542586535
558 0.21639208542586535
559 0.21649284264905816
560 0.21649284264905816
561 0.21670337086024988
562 0.21688622535873436
563 0.21688622535873436
564 0.21688622535873436
565 0.21688622535873436
566 0.21688622535873436
567 0.21727120456588295
568 0.21727120456588295
569 0.21752371836076603
570 0.21752371836076603
571 0.21752371836076603
572 0.21752371836076603
573 0.21752371836076603
574 0.21752371836076603
575 0.21762402901831054
576 0.21762402901831054
577 0.21762402901831054
578 0.21783357097348632
579 0.21783357097348632
580 0.21793374541286747
581 0.21808116936310482
582 0.21808116936310482
583 0.21820716304687035
584 0.21820716304687035
585 0.21830720280007887
586 0.21830720280007887
587 0.21830720280007887
588 0.21830720280007887
589 0.21848871477942838
590 0.21848871477942838
591 0.21848871477942838
592 0.21848871477942838
593 0.21848871477942838
594 0.21848871477942838
595 0.21848871477942838
596 0.2186062862862457
597 0.2186062862862457
598 0.21875304654117422
599 0.21875304654117422
600 0.2189879441504655
601 0.2189879441504655
602 0.2189879441504655
603 0.2189879441504655
604 0.2189879441504655
605 0.2189879441504655
606 0.2189879441504655
607 0.2189879441504655
608 0.2189879441504655
609 0.2189879441504655
610 0.21923772380751805
611 0.21923772380751805
612 0.21923772380751805
613 0.21923772380751805
614 0.21923772380751805
615 0.21935472185083466
616 0.21935472185083466
617 0.21935472185083466
618 0.21935472185083466
619 0.21935472185083466
620 0.21987634106631357
621 0.2199864056193103
622 0.2199864056193103
623 0.2199864056193103
624 0.2199864056193103
625 0.2199864056193103
626 0.2199864056193103
627 0.2199864056193103
628 0.22023505988387926
629 0.22023505988387926
630 0.22023505988387926
631 0.22023505988387926
632 0.22023505988387926
633 0.22023505988387926
634 0.22023505988387926
635 0.22023505988387926
636 0.22041441716808494
637 0.2207807964257407
638 0.2212799603913368
639 0.2212799603913368
640 0.2212799603913368
641 0.22142514677883468
642 0.22142514677883468
643 0.22142514677883468
644 0.22160415804187988
645 0.22181015418777125
646 0.22181015418777125
647 0.22181015418777125
648 0.22205760648764417
649 0.22205760648764417
650 0.22205760648764417
651 0.22205760648764417
652 0.22205760648764417
653 0.22205760648764417
654 0.2222718194101703
655 0.22241652291861147
656 0.22241652291861147
657 0.22241652291861147
658 0.22241652291861147
659 0.22253227762662747
660 0.22253227762662747
661 0.22253227762662747
662 0.22253227762662747
663 0.22291561407947466
664 0.22291561407947466
665 0.22309374314752914
666 0.22309374314752914
667 0.22329867867975822
668 0.22329867867975822
669 0.22329867867975822
670 0.22329867867975822
671 0.22339661416949136
672 0.22339661416949136
673 0.22339661416949136
674 0.22360122177413413
675 0.22360122177413413
676 0.22380573650075974
677 0.22380573650075974
678 0.22380573650075974
679 0.22380573650075974
680 0.22380573650075974
681 0.22380573650075974
682 0.22380573650075974
683 0.22380573650075974
684 0.22380573650075974
685 0.22380573650075974
686 0.22380573650075974
687 0.22380573650075974
688 0.22412609226418892
689 0.22412609226418892
690 0.22424103433436934
691 0.22473826319546283
692 0.22473826319546283
693 0.22578206381133054
694 0.22578206381133054
695 0.22578206381133054
696 0.22578206381133054
697 0.22578206381133054
698 0.22578206381133054
699 0.22578206381133054
700 0.22598549122898426
701 0.22627022212734538
702 0.22640197352683702
703 0.22655955723200472
704 0.22655955723200472
705 0.22655955723200472
706 0.22655955723200472
707 0.22655955723200472
708 0.22655955723200472
709 0.22669110979669252
710 0.22669110979669252
711 0.22669110979669252
712 0.2268132758001695
713 0.22693541574614756
714 0.22725396598998893
715 0.22725396598998893
716 0.22725396598998893
717 0.22725396598998893
718 0.22725396598998893
719 0.22725396598998893
720 0.22749788372299487
721 0.22749788372299487
722 0.22749788372299487
723 0.22761976568435455
724 0.22761976568435455
725 0.22761976568435455
726 0.22761976568435455
727 0.22761976568435455
728 0.22761976568435455
729 0.22761976568435455
730 0.22761976568435455
731 0.22812757196453137
732 0.22812757196453137
733 0.22837040874954934
734 0.22837040874954934
735 0.22837040874954934
736 0.22837040874954934
737 0.22837040874954934
738 0.22857221036010014
739 0.22857221036010014
740 0.2288616709889752
741 0.2288616709889752
742 0.22903685203834298
743 0.22903685203834298
744 0.22917877184694346
745 0.22929238310943478
746 0.22929238310943478
747 0.22941366441763372
748 0.22953492124496092
749 0.22953492124496092
750 0.22953492124496092
751 0.22953492124496092
752 0.22953492124496092
753 0.22977719136134642
754 0.22977719136134642
755 0.22977719136134642
756 0.22989825386152424
757 0.23007290685018492
758 0.23007290685018492
759 0.23007290685018492
760 0.2304152814560699
761 0.2304152814560699
762 0.2304152814560699
763 0.2304152814560699
764 0.23052846238675
765 0.23052846238675
766 0.23052846238675
767 0.23052846238675
768 0.23052846238675
769 0.23052846238675
770 0.23052846238675
771 0.23052846238675
772 0.23052846238675
773 0.23052846238675
774 0.2306695400278096
775 0.2306695400278096
776 0.2306695400278096
777 0.2306695400278096
778 0.23091020660336517
779 0.23115082681592025
780 0.23115082681592025
781 0.23115082681592025
782 0.23115082681592025
783 0.23115082681592025
784 0.23115082681592025
785 0.2313507620787569
786 0.23217678664363497
787 0.23217678664363497
788 0.23217678664363497
789 0.23217678664363497
790 0.23237653192176483
791 0.23261660173674711
792 0.23261660173674711
793 0.2336149701181312
794 0.23392846142639698
795 0.23392846142639698
796 0.23392846142639698
797 0.23392846142639698
798 0.23392846142639698
799 0.23392846142639698
800 0.23392846142639698
801 0.2340829738603825
802 0.23425612087780223
803 0.23470938755447945
804 0.23470938755447945
805 0.23470938755447945
806 0.23470938755447945
807 0.23470938755447945
808 0.23470938755447945
809 0.23470938755447945
810 0.23470938755447945
811 0.23470938755447945
812 0.2348494573777763
813 0.2348494573777763
814 0.2348494573777763
815 0.2348494573777763
816 0.23538904471707162
817 0.23538904471707162
818 0.23538904471707162
819 0.235508664762511
820 0.235508664762511
821 0.235508664762511
822 0.235508664762511
823 0.235508664762511
824 0.235508664762511
825 0.23563725335148886
826 0.23587577780868363
827 0.23587577780868363
828 0.23601544142100692
829 0.23601544142100692
830 0.23601544142100692
831 0.23601544142100692
832 0.23601544142100692
833 0.23621361470445967
834 0.23632532261279812
835 0.23632532261279812
836 0.23632532261279812
837 0.23632532261279812
838 0.23632532261279812
839 0.23652328491774105
840 0.23652328491774105
841 0.23652328491774105
842 0.23652328491774105
843 0.23652328491774105
844 0.23652328491774105
845 0.23652328491774105
846 0.23652328491774105
847 0.23652328491774105
848 0.23652328491774105
849 0.23652328491774105
850 0.23683361315839244
851 0.2370311593111265
852 0.2370311593111265
853 0.23718423367554037
854 0.2373557714128257
855 0.2373557714128257
856 0.23759303734134016
857 0.23812871314175374
858 0.23830013236635106
859 0.23830013236635106
860 0.23830013236635106
861 0.23830013236635106
862 0.23830013236635106
863 0.23830013236635106
864 0.23830013236635106
865 0.23830013236635106
866 0.23830013236635106
867 0.23842777838660673
868 0.23842777838660673
869 0.23859887535515684
870 0.2387375193522372
871 0.2387375193522372
872 0.2387375193522372
873 0.2387375193522372
874 0.2387375193522372
875 0.2387375193522372
876 0.2387375193522372
877 0.23886494963835955
878 0.23886494963835955
879 0.23886494963835955
880 0.23933754869497048
881 0.23933754869497048
882 0.23933754869497048
883 0.23933754869497048
884 0.23933754869497048
885 0.23933754869497048
886 0.23933754869497048
887 0.23933754869497048
888 0.23943144798930366
889 0.23943144798930366
890 0.23943144798930366
891 0.2395420700652523
892 0.2395420700652523
893 0.2395420700652523
894 0.2395420700652523
895 0.2395420700652523
896 0.2395420700652523
897 0.2395420700652523
898 0.2395420700652523
899 0.2397123143263483
900 0.2397123143263483
901 0.2397123143263483
902 0.2397123143263483
903 0.2397123143263483
904 0.2397123143263483
905 0.2397123143263483
906 0.23983913655525016
907 0.23983913655525016
908 0.23983913655525016
909 0.23983913655525016
910 0.23983913655525016
911 0.23983913655525016
912 0.23983913655525016
913 0.24000899537735318
914 0.24000899537735318
915 0.24000899537735318
916 0.24000899537735318
917 0.24000899537735318
918 0.24031185280082878
919 0.2408355891231687
920 0.2408355891231687
921 0.2409869455404325
922 0.2409869455404325
923 0.2409869455404325
924 0.2409869455404325
925 0.2409869455404325
926 0.2409869455404325
927 0.2409869455404325
928 0.2409869455404325
929 0.2409869455404325
930 0.24139882439891594
931 0.24139882439891594
932 0.24139882439891594
933 0.24139882439891594
934 0.24139882439891594
935 0.24186724029394252
936 0.24186724029394252
937 0.24186724029394252
938 0.24186724029394252
939 0.24186724029394252
940 0.24186724029394252
941 0.24203635065874676
942 0.24203635065874676
943 0.24203635065874676
944 0.2421733445119863
945 0.2421733445119863
946 0.2423241100649379
947 0.2423241100649379
948 0.2423241100649379
949 0.2423241100649379
950 0.24262941052622378
951 0.24262941052622378
952 0.24262941052622378
953 0.24273894910185753
954 0.24273894910185753
955 0.24273894910185753
956 0.2430439698151805
957 0.2430439698151805
958 0.2430439698151805
959 0.24319443602542676
960 0.24319443602542676
961 0.24319443602542676
962 0.24319443602542676
963 0.24319443602542676
964 0.24319443602542676
965 0.24319443602542676
966 0.24319443602542676
967 0.24319443602542676
968 0.2434130161321822
969 0.2434130161321822
970 0.2434130161321822
971 0.2434130161321822
972 0.2434130161321822
973 0.24371725636927735
974 0.24371725636927735
975 0.24371725636927735
976 0.24371725636927735
977 0.24371725636927735
978 0.24371725636927735
979 0.24391078806936176
980 0.24391078806936176
981 0.24391078806936176
982 0.24391078806936176
983 0.24391078806936176
984 0.24391078806936176
985 0.24391078806936176
986 0.24391078806936176
987 0.24391078806936176
988 0.24391078806936176
989 0.24391078806936176
990 0.24391078806936176
991 0.24391078806936176
992 0.2443751912743063
993 0.2443751912743063
994 0.2443751912743063
995 0.2443751912743063
996 0.2443751912743063
997 0.2443751912743063
998 0.2443751912743063
999 0.2443751912743063
1000 0.24486942189037336

==> data/mean-ndcg-ue-codet5p-1000-crash_class=asan_segv.dat <==
1 0.028089887640449437
2 0.029461106440095034
3 0.03179920281958229
4 0.038748654843923654
5 0.04795504864903655
6 0.048590300484690443
7 0.05557636893569207
8 0.05499473521534234
9 0.056712960795798434
10 0.05655127777811889
11 0.05915132635558169
12 0.059508719101454666
13 0.060206709457391074
14 0.06274219378542364
15 0.0688930222845495
16 0.0712247752022041
17 0.0724553175827535
18 0.0727898398681611
19 0.07311863442208347
20 0.07340014199044996
21 0.0736962516132928
22 0.0736962516132928
23 0.07393684997600766
24 0.0747062952671677
25 0.07817421403135041
26 0.0813800007689463
27 0.08287550938914777
28 0.08567323540326656
29 0.08714687025735687
30 0.08745857551983881
31 0.08829470479954336
32 0.08851339002609002
33 0.0892480185680978
34 0.09061379134091087
35 0.09136683126047765
36 0.09205892075962155
37 0.09205892075962155
38 0.094071841056617
39 0.09510733087985893
40 0.09606759420626532
41 0.09670732721945802
42 0.09812060540377994
43 0.09860351232914676
44 0.09952083815164434
45 0.10001716770430281
46 0.10001716770430281
47 0.10060737414143238
48 0.1011542136435853
49 0.1011542136435853
50 0.10145391147237881
51 0.10145391147237881
52 0.10145391147237881
53 0.10229311878679825
54 0.10267246663175929
55 0.10326561914208446
56 0.10326561914208446
57 0.10346448471116171
58 0.10405089518074476
59 0.10405089518074476
60 0.10439658808890434
61 0.10459224014058553
62 0.10459224014058553
63 0.10516634799898016
64 0.10548273425614756
65 0.10601947334963385
66 0.10658732638347752
67 0.1073343997931636
68 0.10769343025359446
69 0.10794537637144332
70 0.10830200019770024
71 0.10994078643157111
72 0.11024861331640844
73 0.11086232093266865
74 0.11131234976944339
75 0.11265060037799393
76 0.11336559732074632
77 0.11336559732074632
78 0.11406827964416881
79 0.11436967415278249
80 0.11436967415278249
81 0.11545409951309812
82 0.11610988312723011
83 0.11656926021412167
84 0.11710747726272076
85 0.1174487558175244
86 0.1174487558175244
87 0.1174487558175244
88 0.11798145894833423
89 0.1183875675429198
90 0.1183875675429198
91 0.11860539737723658
92 0.11860539737723658
93 0.11860539737723658
94 0.11896150947580325
95 0.11896150947580325
96 0.11949250978989846
97 0.11949250978989846
98 0.11989185224254013
99 0.12010573803107209
100 0.12063208895898735
101 0.12096077699008075
102 0.12152004290096886
103 0.12152004290096886
104 0.12152004290096886
105 0.12152004290096886
106 0.12169284664332786
107 0.12169284664332786
108 0.12169284664332786
109 0.12169284664332786
110 0.12169284664332786
111 0.1220801332425125
112 0.1220801332425125
113 0.1220801332425125
114 0.1220801332425125
115 0.12258241622533429
116 0.12319092051428508
117 0.12319092051428508
118 0.12378535838060996
119 0.12394507344421381
120 0.12419078050629641
121 0.12419078050629641
122 0.12450668137284607
123 0.12450668137284607
124 0.1246841876731636
125 0.1253351278387658
126 0.1253351278387658
127 0.1253351278387658
128 0.12598203957211065
129 0.12615811559519882
130 0.12615811559519882
131 0.12637733232770285
132 0.12657874544376643
133 0.12748077095957797
134 0.12748077095957797
135 0.12748077095957797
136 0.12748077095957797
137 0.12748077095957797
138 0.12768038300939358
139 0.12768038300939358
140 0.12798756566556055
141 0.12798756566556055
142 0.12816026019302068
143 0.12894657155576209
144 0.12894657155576209
145 0.12894657155576209
146 0.1292511890776752
147 0.1292511890776752
148 0.12955498394574813
149 0.13048475024459155
150 0.13048475024459155
151 0.13081607548438814
152 0.13144189180388238
153 0.1317040977185572
154 0.1317040977185572
155 0.13206747965033916
156 0.13206747965033916
157 0.13381282030788388
158 0.13447323614046422
159 0.13470541727321383
160 0.13512671493269934
161 0.1353583291425693
162 0.1377147405939062
163 0.13794579754843606
164 0.13817657941074646
165 0.13992148648891575
166 0.14010032363655642
167 0.14129003022102818
168 0.14211169534068444
169 0.14211169534068444
170 0.1425989216317249
171 0.14289424457276087
172 0.14289424457276087
173 0.14289424457276087
174 0.14324806589088457
175 0.14324806589088457
176 0.14388617240750462
177 0.14518187635325794
178 0.14518187635325794
179 0.14518187635325794
180 0.1455556371040745
181 0.1455556371040745
182 0.1455556371040745
183 0.14587482385836
184 0.14587482385836
185 0.14610031500419943
186 0.14610031500419943
187 0.1468291026342712
188 0.1468291026342712
189 0.1468291026342712
190 0.1477382889106564
191 0.1481865478331812
192 0.14841045605559688
193 0.14841045605559688
194 0.14896001105401288
195 0.1493062353214082
196 0.14973187695926965
197 0.14973187695926965
198 0.1502727214305938
199 0.15049512403953563
200 0.15049512403953563
201 0.15085822705187202
202 0.15085822705187202
203 0.15100200615973092
204 0.15100200615973092
205 0.15100200615973092
206 0.1514236956534833
207 0.15186523240234637
208 0.15186523240234637
209 0.15186523240234637
210 0.15186523240234637
211 0.15186523240234637
212 0.15204895312229777
213 0.15204895312229777
214 0.15232851923749666
215 0.15266907365929058
216 0.15283920467758086
217 0.1529812114097414
218 0.1529812114097414
219 0.1541085960463665
220 0.15468530736519473
221 0.15628154133855354
222 0.15799131342288486
223 0.15832957923195096
224 0.15857342972699567
225 0.15857342972699567
226 0.15857342972699567
227 0.15881668533357304
228 0.15905974501962722
229 0.1593957848743829
230 0.1593957848743829
231 0.16130997131021116
232 0.16179454641476784
233 0.1620105482926417
234 0.16222638145475068
235 0.1628338568474113
236 0.1628338568474113
237 0.1628338568474113
238 0.1628338568474113
239 0.1628338568474113
240 0.1628338568474113
241 0.1633060877340854
242 0.16423253829252626
243 0.16456496606373985
244 0.16456496606373985
245 0.16483769231099007
246 0.16483769231099007
247 0.16483769231099007
248 0.1651688979262281
249 0.16555661845847744
250 0.16606560692850073
251 0.16606560692850073
252 0.1662204950147319
253 0.1662204950147319
254 0.1662204950147319
255 0.16652344690041576
256 0.16732877896675089
257 0.16732877896675089
258 0.16756645390461564
259 0.1677435869472736
260 0.1677435869472736
261 0.1677435869472736
262 0.1690670352141741
263 0.16919744060849665
264 0.16919744060849665
265 0.16919744060849665
266 0.16919744060849665
267 0.17084328042353913
268 0.17084328042353913
269 0.17084328042353913
270 0.17084328042353913
271 0.17084328042353913
272 0.17131300266964797
273 0.17131300266964797
274 0.17131300266964797
275 0.17154798924726836
276 0.17154798924726836
277 0.17154798924726836
278 0.17154798924726836
279 0.17154798924726836
280 0.17154798924726836
281 0.17154798924726836
282 0.17154798924726836
283 0.17154798924726836
284 0.17154798924726836
285 0.17154798924726836
286 0.17172202998438935
287 0.17172202998438935
288 0.17172202998438935
289 0.17172202998438935
290 0.17172202998438935
291 0.17172202998438935
292 0.17343521327603523
293 0.17343521327603523
294 0.17362343140884995
295 0.17362343140884995
296 0.17362343140884995
297 0.17362343140884995
298 0.17362343140884995
299 0.17362343140884995
300 0.17362343140884995
301 0.17362343140884995
302 0.17362343140884995
303 0.17362343140884995
304 0.17362343140884995
305 0.17362343140884995
306 0.17362343140884995
307 0.17395506051542423
308 0.17395506051542423
309 0.17427361509581776
310 0.17427361509581776
311 0.17427361509581776
312 0.17427361509581776
313 0.17427361509581776
314 0.17427361509581776
315 0.17459110870712066
316 0.17459110870712066
317 0.17459110870712066
318 0.17459110870712066
319 0.17459110870712066
320 0.17477657224388687
321 0.17477657224388687
322 0.17477657224388687
323 0.17477657224388687
324 0.17477657224388687
325 0.17556464905310434
326 0.17556464905310434
327 0.17556464905310434
328 0.17587993427966703
329 0.17601178844957985
330 0.17601178844957985
331 0.17619617552906466
332 0.17619617552906466
333 0.17619617552906466
334 0.17619617552906466
335 0.17619617552906466
336 0.1764230999183035
337 0.17808652931693184
338 0.18035837664770274
339 0.18067188298332537
340 0.18067188298332537
341 0.18150513586746342
342 0.18150513586746342
343 0.18231907129297736
344 0.1824876300282688
345 0.1824876300282688
346 0.1824876300282688
347 0.1824876300282688
348 0.1824876300282688
349 0.18351975471161938
350 0.18397045150004734
351 0.18397045150004734
352 0.18397045150004734
353 0.18397045150004734
354 0.18397045150004734
355 0.18397045150004734
356 0.18450532917794196
357 0.18450532917794196
358 0.18450532917794196
359 0.18476359393162903
360 0.18476359393162903
361 0.18476359393162903
362 0.18476359393162903
363 0.18476359393162903
364 0.18476359393162903
365 0.18490879287248663
366 0.18507558713199138
367 0.18507558713199138
368 0.18507558713199138
369 0.18507558713199138
370 0.1852204530610471
371 0.18562443236969736
372 0.18562443236969736
373 0.18562443236969736
374 0.18574711550060402
375 0.18592763254100084
376 0.18592763254100084
377 0.1861079882217683
378 0.1861079882217683
379 0.1861079882217683
380 0.1862737317366304
381 0.18667532610942292
382 0.18667532610942292
383 0.18667532610942292
384 0.1868109634863377
385 0.1868109634863377
386 0.18721168139137295
387 0.18721168139137295
388 0.18739116955129473
389 0.18739116955129473
390 0.18757050349791152
391 0.18757050349791152
392 0.18757050349791152
393 0.18774960808851854
394 0.18818289368597893
395 0.18818289368597893
396 0.18858016217358162
397 0.18858016217358162
398 0.18858016217358162
399 0.18858016217358162
400 0.18858016217358162
401 0.18858016217358162
402 0.18874435468443468
403 0.18874435468443468
404 0.18952092132857284
405 0.18952092132857284
406 0.19005908616162906
407 0.19005908616162906
408 0.19005908616162906
409 0.1903628367673084
410 0.1903628367673084
411 0.1906153143146714
412 0.1906153143146714
413 0.1906153143146714
414 0.1906153143146714
415 0.1906153143146714
416 0.19077857743081833
417 0.19117475305888632
418 0.19117475305888632
419 0.19117475305888632
420 0.19117475305888632
421 0.19117475305888632
422 0.19117475305888632
423 0.19117475305888632
424 0.19117475305888632
425 0.19117475305888632
426 0.19117475305888632
427 0.19117475305888632
428 0.19117475305888632
429 0.19117475305888632
430 0.1913008033265116
431 0.19169482820371453
432 0.19183600645035948
433 0.19183600645035948
434 0.19183600645035948
435 0.19221591211561773
436 0.192489687889934
437 0.192489687889934
438 0.19300638933943712
439 0.19300638933943712
440 0.19300638933943712
441 0.1932232094963258
442 0.1932232094963258
443 0.1932232094963258
444 0.19352287973590693
445 0.19352287973590693
446 0.19413055374134194
447 0.19452223132257876
448 0.1946975036119756
449 0.1949966257798635
450 0.1949966257798635
451 0.1949966257798635
452 0.19515767840086215
453 0.19576748281896034
454 0.19576748281896034
455 0.19576748281896034
456 0.19592830426779118
457 0.19592830426779118
458 0.19608901113472746
459 0.19608901113472746
460 0.19608901113472746
461 0.19608901113472746
462 0.19608901113472746
463 0.1963866407343684
464 0.1965609138317546
465 0.1965609138317546
466 0.19672116890681834
467 0.1971785823148929
468 0.19733872604285518
469 0.19733872604285518
470 0.19749875905117292
471 0.19749875905117292
472 0.19749875905117292
473 0.19749875905117292
474 0.19749875905117292
475 0.19749875905117292
476 0.19749875905117292
477 0.19749875905117292
478 0.19749875905117292
479 0.19749875905117292
480 0.19749875905117292
481 0.1980076451155655
482 0.19822135307758354
483 0.19822135307758354
484 0.19839443944756122
485 0.19839443944756122
486 0.19839443944756122
487 0.19839443944756122
488 0.19858473186137335
489 0.19877496151715507
490 0.19877496151715507
491 0.19877496151715507
492 0.19877496151715507
493 0.19877496151715507
494 0.19877496151715507
495 0.19877496151715507
496 0.19877496151715507
497 0.19890497831102094
498 0.19990413465212023
499 0.19990413465212023
500 0.19990413465212023
501 0.20007626211848428
502 0.20171429856420342
503 0.20171429856420342
504 0.20171429856420342
505 0.20171429856420342
506 0.20171429856420342
507 0.2018723891491512
508 0.2018723891491512
509 0.20203038009647376
510 0.20203038009647376
511 0.20203038009647376
512 0.20215291226767465
513 0.20215291226767465
514 0.20244557122605808
515 0.20244557122605808
516 0.20258274315741237
517 0.20258274315741237
518 0.20258274315741237
519 0.20372866604461395
520 0.20372866604461395
521 0.20405712266373316
522 0.20422812321530015
523 0.20422812321530015
524 0.20422812321530015
525 0.20422812321530015
526 0.20422812321530015
527 0.20422812321530015
528 0.20422812321530015
529 0.20422812321530015
530 0.20422812321530015
531 0.20422812321530015
532 0.20438500417341285
533 0.20462407324615328
534 0.20462407324615328
535 0.20462407324615328
536 0.20462407324615328
537 0.20462407324615328
538 0.20462407324615328
539 0.20462407324615328
540 0.20462407324615328
541 0.20479410448592755
542 0.20479410448592755
543 0.20479410448592755
544 0.20479410448592755
545 0.2049639373581118
546 0.20508522227486897
547 0.20508522227486897
548 0.20520643702053146
549 0.2055848329608624
550 0.20575442054895013
551 0.20588231730432116
552 0.20588231730432116
553 0.20588231730432116
554 0.20588231730432116
555 0.20588231730432116
556 0.20612275344853978
557 0.20612275344853978
558 0.20612275344853978
559 0.20612275344853978
560 0.20663536745111788
561 0.20663536745111788
562 0.20663536745111788
563 0.20663536745111788
564 0.20663536745111788
565 0.20663536745111788
566 0.20663536745111788
567 0.20680414250480478
568 0.20680414250480478
569 0.20680414250480478
570 0.20680414250480478
571 0.20693913027392505
572 0.20693913027392505
573 0.20693913027392505
574 0.20693913027392505
575 0.20712452040074883
576 0.20712452040074883
577 0.20712452040074883
578 0.20712452040074883
579 0.20712452040074883
580 0.20729269538887096
581 0.20729269538887096
582 0.20729269538887096
583 0.20729269538887096
584 0.20729269538887096
585 0.20729269538887096
586 0.20729269538887096
587 0.20729269538887096
588 0.20729269538887096
589 0.20729269538887096
590 0.20780962883306886
591 0.20796392967630312
592 0.20857379134075854
593 0.20857379134075854
594 0.20857379134075854
595 0.20857379134075854
596 0.20857379134075854
597 0.20857379134075854
598 0.20908115191058083
599 0.20908115191058083
600 0.20969271231239386
601 0.20969271231239386
602 0.20969271231239386
603 0.20969271231239386
604 0.2098356092318484
605 0.2099784693161711
606 0.2099784693161711
607 0.2099784693161711
608 0.2099784693161711
609 0.2099784693161711
610 0.21021543739592632
611 0.21021543739592632
612 0.21021543739592632
613 0.2105873453938335
614 0.2105873453938335
615 0.21079296083595916
616 0.21079296083595916
617 0.21079296083595916
618 0.21079296083595916
619 0.21079296083595916
620 0.21108843122107854
621 0.21108843122107854
622 0.21108843122107854
623 0.21145940568930036
624 0.21145940568930036
625 0.21145940568930036
626 0.21145940568930036
627 0.21145940568930036
628 0.21145940568930036
629 0.21145940568930036
630 0.21145940568930036
631 0.21145940568930036
632 0.21145940568930036
633 0.21145940568930036
634 0.21145940568930036
635 0.21145940568930036
636 0.21164190555659937
637 0.21164190555659937
638 0.21180760334524207
639 0.21180760334524207
640 0.21180760334524207
641 0.21180760334524207
642 0.21202737880678665
643 0.21223158107721074
644 0.21223158107721074
645 0.21223158107721074
646 0.21223158107721074
647 0.21223158107721074
648 0.21223158107721074
649 0.21223158107721074
650 0.21223158107721074
651 0.2124661740947944
652 0.2124661740947944
653 0.2124661740947944
654 0.21342167857057692
655 0.21365605037499627
656 0.21365605037499627
657 0.21365605037499627
658 0.21424284896243248
659 0.21424284896243248
660 0.21464178079056775
661 0.21464178079056775
662 0.2149230605615127
663 0.2151569951880634
664 0.2151569951880634
665 0.2151569951880634
666 0.2151569951880634
667 0.2151569951880634
668 0.2151569951880634
669 0.21533807853157574
670 0.21533807853157574
671 0.21533807853157574
672 0.21533807853157574
673 0.21560258165763094
674 0.21560258165763094
675 0.21575374053906057
676 0.21598697924414484
677 0.21598697924414484
678 0.21598697924414484
679 0.21635306533555568
680 0.21687531708952332
681 0.21715537886348382
682 0.21715537886348382
683 0.21715537886348382
684 0.21715537886348382
685 0.21715537886348382
686 0.21715537886348382
687 0.21715537886348382
688 0.2173356873718397
689 0.2175159558742968
690 0.2175159558742968
691 0.2175159558742968
692 0.21888676906037335
693 0.21948196997335412
694 0.21948196997335412
695 0.21948196997335412
696 0.21948196997335412
697 0.21976103995443486
698 0.21976103995443486
699 0.21976103995443486
700 0.21976103995443486
701 0.21976103995443486
702 0.21976103995443486
703 0.21976103995443486
704 0.21976103995443486
705 0.21976103995443486
706 0.21976103995443486
707 0.22003950501334127
708 0.22031791019360972
709 0.22031791019360972
710 0.22031791019360972
711 0.22031791019360972
712 0.22031791019360972
713 0.22031791019360972
714 0.22140830847172274
715 0.22140830847172274
716 0.22157110383848097
717 0.2217871924140096
718 0.22191748645057746
719 0.22208017850297695
720 0.22224283624192953
721 0.22224283624192953
722 0.22224283624192953
723 0.22224283624192953
724 0.22224283624192953
725 0.2225202400380309
726 0.2225202400380309
727 0.2225202400380309
728 0.2225202400380309
729 0.2225202400380309
730 0.2225202400380309
731 0.2225202400380309
732 0.2225202400380309
733 0.2225202400380309
734 0.2225202400380309
735 0.2225202400380309
736 0.2225202400380309
737 0.22275043176107318
738 0.22275043176107318
739 0.22275043176107318
740 0.2229124159895304
741 0.2229124159895304
742 0.2229124159895304
743 0.2229124159895304
744 0.2229124159895304
745 0.2229124159895304
746 0.2229124159895304
747 0.2229124159895304
748 0.2229124159895304
749 0.2229124159895304
750 0.2229124159895304
751 0.2229124159895304
752 0.2229124159895304
753 0.2229124159895304
754 0.2229124159895304
755 0.22318812509836125
756 0.22318812509836125
757 0.22338730800115972
758 0.22338730800115972
759 0.22338730800115972
760 0.22338730800115972
761 0.22338730800115972
762 0.22338730800115972
763 0.22350248865043307
764 0.22350248865043307
765 0.22350248865043307
766 0.22350248865043307
767 0.22350248865043307
768 0.22350248865043307
769 0.22382458584906817
770 0.22382458584906817
771 0.22382458584906817
772 0.22382458584906817
773 0.22382458584906817
774 0.22382458584906817
775 0.22382458584906817
776 0.22382458584906817
777 0.22382458584906817
778 0.22382458584906817
779 0.22382458584906817
780 0.22414599709625138
781 0.22414599709625138
782 0.22414599709625138
783 0.22414599709625138
784 0.22414599709625138
785 0.22414599709625138
786 0.22414599709625138
787 0.22414599709625138
788 0.2243439831597359
789 0.2243439831597359
790 0.2243439831597359
791 0.22484552691556753
792 0.22484552691556753
793 0.22520311529590734
794 0.22520311529590734
795 0.22520311529590734
796 0.22520311529590734
797 0.22520311529590734
798 0.22520311529590734
799 0.22520311529590734
800 0.22533130463682635
801 0.22533130463682635
802 0.22550748542503496
803 0.22550748542503496
804 0.22586433847302265
805 0.22586433847302265
806 0.22599238488923637
807 0.22599238488923637
808 0.22599238488923637
809 0.22599238488923637
810 0.2261521861802994
811 0.2261521861802994
812 0.2261521861802994
813 0.2261521861802994
814 0.2261521861802994
815 0.2261521861802994
816 0.22629907455926226
817 0.22629907455926226
818 0.22629907455926226
819 0.22629907455926226
820 0.22629907455926226
821 0.22629907455926226
822 0.22645852620037768
823 0.22658617504463363
824 0.22658617504463363
825 0.22658617504463363
826 0.22678277480069206
827 0.22678277480069206
828 0.2269293444715981
829 0.2269293444715981
830 0.22704945852437786
831 0.22704945852437786
832 0.2271959232870785
833 0.2271959232870785
834 0.2271959232870785
835 0.2271959232870785
836 0.2271959232870785
837 0.2271959232870785
838 0.2271959232870785
839 0.2271959232870785
840 0.22755045813950203
841 0.22755045813950203
842 0.22755045813950203
843 0.22755045813950203
844 0.22790319750356494
845 0.22790319750356494
846 0.22803032508562454
847 0.22803032508562454
848 0.22803032508562454
849 0.22803032508562454
850 0.22803032508562454
851 0.22803032508562454
852 0.22803032508562454
853 0.22803032508562454
854 0.22803032508562454
855 0.22803032508562454
856 0.22803032508562454
857 0.22838380952751539
858 0.2287372330219945
859 0.2287372330219945
860 0.2287372330219945
861 0.22885035710409868
862 0.22885035710409868
863 0.22885035710409868
864 0.22885035710409868
865 0.22885035710409868
866 0.22885035710409868
867 0.22885035710409868
868 0.22897700298157475
869 0.22897700298157475
870 0.22912250261950562
871 0.22989472268205646
872 0.22989472268205646
873 0.22989472268205646
874 0.22989472268205646
875 0.22989472268205646
876 0.22989472268205646
877 0.22989472268205646
878 0.23059916971683891
879 0.23059916971683891
880 0.23086865738114234
881 0.23086865738114234
882 0.23086865738114234
883 0.23086865738114234
884 0.23100354435968254
885 0.2311771716987772
886 0.2311771716987772
887 0.2311771716987772
888 0.2311771716987772
889 0.2311771716987772
890 0.23133475968542355
891 0.23133475968542355
892 0.23133475968542355
893 0.23133475968542355
894 0.23133475968542355
895 0.23133475968542355
896 0.23133475968542355
897 0.23133475968542355
898 0.23133475968542355
899 0.23133475968542355
900 0.23152888296662674
901 0.23152888296662674
902 0.23190952808850165
903 0.23190952808850165
904 0.23205420932660095
905 0.23205420932660095
906 0.23234347800600647
907 0.23234347800600647
908 0.23234347800600647
909 0.23234347800600647
910 0.23234347800600647
911 0.23253725566536243
912 0.23253725566536243
913 0.23253725566536243
914 0.23253725566536243
915 0.2326942042452042
916 0.2326942042452042
917 0.23291703174795997
918 0.23291703174795997
919 0.23291703174795997
920 0.23291703174795997
921 0.23291703174795997
922 0.23291703174795997
923 0.23291703174795997
924 0.23291703174795997
925 0.23291703174795997
926 0.23291703174795997
927 0.2330424601290647
928 0.23319908507078607
929 0.23399321049748187
930 0.23399321049748187
931 0.23399321049748187
932 0.23399321049748187
933 0.23399321049748187
934 0.23399321049748187
935 0.23399321049748187
936 0.23399321049748187
937 0.23399321049748187
938 0.23399321049748187
939 0.23399321049748187
940 0.23399321049748187
941 0.23399321049748187
942 0.23399321049748187
943 0.23399321049748187
944 0.23399321049748187
945 0.23399321049748187
946 0.23399321049748187
947 0.23399321049748187
948 0.23399321049748187
949 0.23399321049748187
950 0.23399321049748187
951 0.23416501897335762
952 0.2344314204269067
953 0.23465299858328617
954 0.2348247282796915
955 0.2348247282796915
956 0.2348247282796915
957 0.2348247282796915
958 0.2348247282796915
959 0.2348247282796915
960 0.2348247282796915
961 0.2348247282796915
962 0.2348247282796915
963 0.2348247282796915
964 0.2348247282796915
965 0.2348247282796915
966 0.2348247282796915
967 0.2348247282796915
968 0.2348247282796915
969 0.2348247282796915
970 0.2348247282796915
971 0.2348247282796915
972 0.2348247282796915
973 0.2348247282796915
974 0.2348247282796915
975 0.2348247282796915
976 0.2348247282796915
977 0.2348247282796915
978 0.2348247282796915
979 0.2348247282796915
980 0.2348247282796915
981 0.2348247282796915
982 0.2348247282796915
983 0.2348247282796915
984 0.23508985324574294
985 0.23508985324574294
986 0.23508985324574294
987 0.23508985324574294
988 0.23508985324574294
989 0.23508985324574294
990 0.23508985324574294
991 0.23508985324574294
992 0.23531014487598723
993 0.23531014487598723
994 0.23531014487598723
995 0.23531014487598723
996 0.23553030824733906
997 0.23553030824733906
998 0.23553030824733906
999 0.23553030824733906
1000 0.23553030824733906

==> data/mean-ndcg-ue-codet5p-1000-crash_class=leaksan_detected_memory_leaks.dat <==
1 0.029411764705882353
2 0.03168736945432083
3 0.03422622474978028
4 0.036375484904767066
5 0.04038223461325049
6 0.04237893506535938
7 0.041860129724668
8 0.04215251784869395
9 0.04373329146981956
10 0.04964156351287027
11 0.05054731265167574
12 0.05273834250799439
13 0.05340940711016639
14 0.05325170696615442
15 0.05489864859153357
16 0.055600922652967004
17 0.057484675846572894
18 0.057484675846572894
19 0.057484675846572894
20 0.05927812841704174
21 0.06121124508700437
22 0.061604743443906144
23 0.0626982863915354
24 0.0629609499807908
25 0.06648598069137636
26 0.06783123423704492
27 0.0693761633754391
28 0.07066135188957885
29 0.07244400897221584
30 0.07307985513470826
31 0.0754256071388716
32 0.07889541284589509
33 0.07943801397741963
34 0.07943801397741963
35 0.07943801397741963
36 0.08098644659178247
37 0.08098644659178247
38 0.08132322591780981
39 0.08132322591780981
40 0.08210589372641316
41 0.08507723820089352
42 0.08651564260542773
43 0.08684168647251736
44 0.08860170666915737
45 0.08902139428567049
46 0.09139853545059262
47 0.09180970262225244
48 0.09271033978247882
49 0.09404369276384272
50 0.09404369276384272
51 0.09484020628136205
52 0.09600532999210784
53 0.09635200228244736
54 0.09660936358243595
55 0.09707692898166319
56 0.09839057746802601
57 0.09839057746802601
58 0.09872972094728874
59 0.09893622078253184
60 0.0999280625395289
61 0.10013292174658332
62 0.10097892802271875
63 0.10147489410657691
64 0.10172195610905964
65 0.10172195610905964
66 0.10172195610905964
67 0.10217620804125696
68 0.10217620804125696
69 0.10217620804125696
70 0.10274256600930236
71 0.10389944324722868
72 0.1052929793585359
73 0.1059979339562884
74 0.1059979339562884
75 0.10625672690833515
76 0.10625672690833515
77 0.10673017258444778
78 0.10733048716358609
79 0.10733048716358609
80 0.10751267549306498
81 0.10794762934885867
82 0.10907915119482657
83 0.11020030587361382
84 0.11098927574296406
85 0.11120442730171322
86 0.11120442730171322
87 0.11120442730171322
88 0.11120442730171322
89 0.11198337535467487
90 0.11198337535467487
91 0.11198337535467487
92 0.11198337535467487
93 0.11250162812068332
94 0.11316791105909052
95 0.11361981894813666
96 0.1159223972517479
97 0.1159223972517479
98 0.1159223972517479
99 0.11622268370799176
100 0.11681147372301987
101 0.11681147372301987
102 0.11681147372301987
103 0.11681147372301987
104 0.11681147372301987
105 0.11681147372301987
106 0.11681147372301987
107 0.11681147372301987
108 0.11731337107678942
109 0.11731337107678942
110 0.11731337107678942
111 0.11782501742437591
112 0.11782501742437591
113 0.11800353221566678
114 0.11895153399112557
115 0.11911169754625767
116 0.11944593791470594
117 0.11963404260639589
118 0.1202689227221438
119 0.12060139551919488
120 0.12109236255900127
121 0.1219410966337
122 0.1219410966337
123 0.12252927259001666
124 0.12252927259001666
125 0.12307032501581346
126 0.12382100436236693
127 0.12481825458499327
128 0.12481825458499327
129 0.1250301344368025
130 0.12526002528867147
131 0.12526002528867147
132 0.1256727057278754
133 0.12664765233837755
134 0.12703772369976812
135 0.1278713552833102
136 0.12819487498685736
137 0.12842233704529288
138 0.12842233704529288
139 0.12842233704529288
140 0.1295340891291359
141 0.1295340891291359
142 0.13100559149081986
143 0.13100559149081986
144 0.13100559149081986
145 0.13100559149081986
146 0.13100559149081986
147 0.13100559149081986
148 0.1313879711355708
149 0.13192931447369755
150 0.13213487057413095
151 0.13288670544060335
152 0.13368728317163386
153 0.13465770886406742
154 0.13465770886406742
155 0.13523326850524636
156 0.1370798128203271
157 0.137301194000996
158 0.137301194000996
159 0.137301194000996
160 0.137301194000996
161 0.1378724840798511
162 0.1378724840798511
163 0.1389688388849927
164 0.1389688388849927
165 0.1389688388849927
166 0.1389688388849927
167 0.13953607419796937
168 0.13953607419796937
169 0.1402476238764568
170 0.1402476238764568
171 0.14110575788003427
172 0.14126111826199372
173 0.1414610254965985
174 0.1414610254965985
175 0.1414610254965985
176 0.14164617465446921
177 0.14188428028162794
178 0.14206902839944094
179 0.14206902839944094
180 0.1424214282983907
181 0.1424214282983907
182 0.1424214282983907
183 0.14321023038404818
184 0.14321023038404818
185 0.14321023038404818
186 0.14435837266795287
187 0.14435837266795287
188 0.14523550204607807
189 0.14523550204607807
190 0.14544888835983608
191 0.14544888835983608
192 0.14544888835983608
193 0.14544888835983608
194 0.14568287507050048
195 0.14568287507050048
196 0.14568287507050048
197 0.14568287507050048
198 0.14604435193121004
199 0.14604435193121004
200 0.14670528281151365
201 0.14670528281151365
202 0.1474726794402757
203 0.1474726794402757
204 0.1474726794402757
205 0.14768303779511607
206 0.14768303779511607
207 0.14768303779511607
208 0.14783290062898413
209 0.1481305775994654
210 0.1481305775994654
211 0.1488917594692533
212 0.14918864886109842
213 0.14918864886109842
214 0.14975360417191794
215 0.14975360417191794
216 0.14975360417191794
217 0.14993158924810865
218 0.14993158924810865
219 0.14993158924810865
220 0.15022645082575878
221 0.15036737204885514
222 0.15036737204885514
223 0.15036737204885514
224 0.15082896012055497
225 0.15082896012055497
226 0.15082896012055497
227 0.15082896012055497
228 0.15082896012055497
229 0.15118081361553443
230 0.15265107956845508
231 0.15265107956845508
232 0.15265107956845508
233 0.15265107956845508
234 0.1530015470546522
235 0.1530015470546522
236 0.1530015470546522
237 0.1530015470546522
238 0.1530015470546522
239 0.15322666894998238
240 0.15322666894998238
241 0.15322666894998238
242 0.15322666894998238
243 0.15322666894998238
244 0.15343039748312262
245 0.15343039748312262
246 0.15343039748312262
247 0.15360422030883075
248 0.15360422030883075
249 0.15360422030883075
250 0.15360422030883075
251 0.15360422030883075
252 0.15360422030883075
253 0.15360422030883075
254 0.1545626927104762
255 0.1545626927104762
256 0.1545626927104762
257 0.1547484193418818
258 0.1549005711572951
259 0.15508603987254876
260 0.15508603987254876
261 0.15508603987254876
262 0.15609572542793607
263 0.15609572542793607
264 0.15609572542793607
265 0.15638079963279908
266 0.15638079963279908
267 0.15638079963279908
268 0.15638079963279908
269 0.157030345383955
270 0.157030345383955
271 0.157030345383955
272 0.15725029689937256
273 0.15725029689937256
274 0.15725029689937256
275 0.1574007277134244
276 0.1574007277134244
277 0.15761996987580834
278 0.15807550116206825
279 0.15829446440806935
280 0.1588526448024281
281 0.1590713318184548
282 0.1590713318184548
283 0.15921305973519076
284 0.15921305973519076
285 0.1595411627428514
286 0.1595411627428514
287 0.1595411627428514
288 0.16000294972106874
289 0.16000294972106874
290 0.16028351028418555
291 0.16046518673413604
292 0.16167188121895834
293 0.16185333947594727
294 0.16185333947594727
295 0.16185333947594727
296 0.16303830682949796
297 0.16303830682949796
298 0.16303830682949796
299 0.16303830682949796
300 0.16303830682949796
301 0.16323457293398538
302 0.16323457293398538
303 0.16323457293398538
304 0.1635128288809935
305 0.1635128288809935
306 0.1635128288809935
307 0.16372815005667515
308 0.16372815005667515
309 0.16394322828772706
310 0.16394322828772706
311 0.16394322828772706
312 0.16394322828772706
313 0.16394322828772706
314 0.16427642173843837
315 0.16427642173843837
316 0.16515111037873764
317 0.1654273506731818
318 0.1654273506731818
319 0.1654273506731818
320 0.16575888090453977
321 0.16616663119807035
322 0.16616663119807035
323 0.16649762792982173
324 0.16649762792982173
325 0.16649762792982173
326 0.16649762792982173
327 0.16680708419971432
328 0.16680708419971432
329 0.1671627717320546
330 0.16750165567339775
331 0.16847081891745808
332 0.1686637830652202
333 0.1689597166298551
334 0.1689597166298551
335 0.1689597166298551
336 0.16915228489375644
337 0.1695566394411815
338 0.1695566394411815
339 0.1695566394411815
340 0.16979376188679604
341 0.17039898114376248
342 0.17039898114376248
343 0.17039898114376248
344 0.17039898114376248
345 0.17039898114376248
346 0.17039898114376248
347 0.17039898114376248
348 0.17039898114376248
349 0.17039898114376248
350 0.17039898114376248
351 0.17039898114376248
352 0.17039898114376248
353 0.17039898114376248
354 0.17039898114376248
355 0.17039898114376248
356 0.17039898114376248
357 0.17057436192649494
358 0.17071807009370019
359 0.17089328488306313
360 0.17089328488306313
361 0.17295910607005438
362 0.17295910607005438
363 0.17295910607005438
364 0.17295910607005438
365 0.17295910607005438
366 0.17295910607005438
367 0.17295910607005438
368 0.17322839477451127
369 0.17322839477451127
370 0.17322839477451127
371 0.17322839477451127
372 0.17322839477451127
373 0.17322839477451127
374 0.17343656538717572
375 0.17343656538717572
376 0.17343656538717572
377 0.17343656538717572
378 0.17343656538717572
379 0.17359790076341758
380 0.17359790076341758
381 0.17359790076341758
382 0.17380533260003042
383 0.17395613785383363
384 0.17395613785383363
385 0.174163297946614
386 0.17482418165203092
387 0.17482418165203092
388 0.17503107280765268
389 0.17503107280765268
390 0.17503107280765268
391 0.17530016725122047
392 0.17546059415235482
393 0.17546059415235482
394 0.17546059415235482
395 0.17546059415235482
396 0.1760602641256678
397 0.1760602641256678
398 0.1760602641256678
399 0.1760602641256678
400 0.1760602641256678
401 0.1760602641256678
402 0.1760602641256678
403 0.17640670293583802
404 0.17640670293583802
405 0.17640670293583802
406 0.17659322284102916
407 0.17659322284102916
408 0.17723889319214892
409 0.17723889319214892
410 0.17723889319214892
411 0.17739806210885845
412 0.1778137100351616
413 0.1778137100351616
414 0.1778137100351616
415 0.1778137100351616
416 0.1780775403057834
417 0.17849175868566503
418 0.17866256930611668
419 0.17915502883776158
420 0.17915502883776158
421 0.17915502883776158
422 0.17915502883776158
423 0.17947130842676817
424 0.17947130842676817
425 0.18112299387462147
426 0.18130803650833802
427 0.18130803650833802
428 0.181570631919288
429 0.181570631919288
430 0.181570631919288
431 0.181570631919288
432 0.181570631919288
433 0.181570631919288
434 0.1817551091918458
435 0.1817551091918458
436 0.182044417817126
437 0.182044417817126
438 0.182044417817126
439 0.18227161042693885
440 0.18227161042693885
441 0.18227161042693885
442 0.18227161042693885
443 0.18227161042693885
444 0.18227161042693885
445 0.18227161042693885
446 0.18227161042693885
447 0.18227161042693885
448 0.18227161042693885
449 0.18227161042693885
450 0.18227161042693885
451 0.18227161042693885
452 0.18247334907711915
453 0.18267501501705194
454 0.18267501501705194
455 0.18267501501705194
456 0.18267501501705194
457 0.18267501501705194
458 0.18267501501705194
459 0.18267501501705194
460 0.18283126767785768
461 0.18283126767785768
462 0.18283126767785768
463 0.18283126767785768
464 0.18283126767785768
465 0.18283126767785768
466 0.18283126767785768
467 0.18283126767785768
468 0.18283126767785768
469 0.18283126767785768
470 0.18340075570306652
471 0.18340075570306652
472 0.18340075570306652
473 0.18340075570306652
474 0.18380638277555508
475 0.18380638277555508
476 0.18380638277555508
477 0.18400636489364003
478 0.18400636489364003
479 0.18400636489364003
480 0.18562557543133223
481 0.18562557543133223
482 0.18562557543133223
483 0.18562557543133223
484 0.18608995088953428
485 0.18608995088953428
486 0.18608995088953428
487 0.1863990477748095
488 0.1863990477748095
489 0.1863990477748095
490 0.1865799197785822
491 0.18674630455220334
492 0.1869126348404249
493 0.1869126348404249
494 0.18709327031978515
495 0.18709327031978515
496 0.187624192386231
497 0.18788048175454342
498 0.18788048175454342
499 0.18788048175454342
500 0.18788048175454342
501 0.18788048175454342
502 0.18813635952932953
503 0.18813635952932953
504 0.18864197274970856
505 0.18882197060809883
506 0.18882197060809883
507 0.18901999893583307
508 0.18901999893583307
509 0.18901999893583307
510 0.18901999893583307
511 0.18901999893583307
512 0.18927506951445394
513 0.18927506951445394
514 0.18927506951445394
515 0.19004038876310803
516 0.19085034259110284
517 0.19085034259110284
518 0.19102961010490413
519 0.19151478016118453
520 0.19176921979831166
521 0.19307236871089697
522 0.19307236871089697
523 0.19307236871089697
524 0.19307236871089697
525 0.19329308758595107
526 0.19369256953675484
527 0.19369256953675484
528 0.19391308823975947
529 0.19391308823975947
530 0.19391308823975947
531 0.19391308823975947
532 0.19391308823975947
533 0.19391308823975947
534 0.19391308823975947
535 0.19391308823975947
536 0.19391308823975947
537 0.19391308823975947
538 0.19391308823975947
539 0.19391308823975947
540 0.19391308823975947
541 0.19431021321274938
542 0.19431021321274938
543 0.19431021321274938
544 0.19431021321274938
545 0.19431021321274938
546 0.1945626874290472
547 0.1945626874290472
548 0.1945626874290472
549 0.1947582227383238
550 0.1947582227383238
551 0.1947582227383238
552 0.1947582227383238
553 0.1947582227383238
554 0.1947582227383238
555 0.1947582227383238
556 0.19490980041726128
557 0.19490980041726128
558 0.19490980041726128
559 0.19490980041726128
560 0.19490980041726128
561 0.19490980041726128
562 0.19490980041726128
563 0.19490980041726128
564 0.19490980041726128
565 0.19490980041726128
566 0.19490980041726128
567 0.19521149871101703
568 0.19521149871101703
569 0.19521149871101703
570 0.1953624835856394
571 0.1953624835856394
572 0.1953624835856394
573 0.1953624835856394
574 0.1953624835856394
575 0.19575071232181157
576 0.19575071232181157
577 0.19575071232181157
578 0.19575071232181157
579 0.19575071232181157
580 0.19591275047812565
581 0.19610654888372142
582 0.19610654888372142
583 0.19610654888372142
584 0.19610654888372142
585 0.19610654888372142
586 0.19610654888372142
587 0.19610654888372142
588 0.1963560948884493
589 0.1963560948884493
590 0.19703888662512697
591 0.19703888662512697
592 0.19703888662512697
593 0.19703888662512697
594 0.19703888662512697
595 0.19725529009216342
596 0.19725529009216342
597 0.19725529009216342
598 0.19725529009216342
599 0.19725529009216342
600 0.19725529009216342
601 0.19725529009216342
602 0.19725529009216342
603 0.19725529009216342
604 0.19725529009216342
605 0.19725529009216342
606 0.19725529009216342
607 0.19743013138531015
608 0.19743013138531015
609 0.1980537499848607
610 0.1980537499848607
611 0.1980537499848607
612 0.19844382339548788
613 0.19865922391387258
614 0.19865922391387258
615 0.19865922391387258
616 0.19865922391387258
617 0.19865922391387258
618 0.19865922391387258
619 0.19865922391387258
620 0.19865922391387258
621 0.19865922391387258
622 0.19865922391387258
623 0.19865922391387258
624 0.19865922391387258
625 0.19865922391387258
626 0.19865922391387258
627 0.19865922391387258
628 0.19897930816943973
629 0.19897930816943973
630 0.1992760844123565
631 0.1992760844123565
632 0.1992760844123565
633 0.1992760844123565
634 0.1992760844123565
635 0.1992760844123565
636 0.1992760844123565
637 0.1992760844123565
638 0.1992760844123565
639 0.1992760844123565
640 0.19964039887253307
641 0.19999079153385524
642 0.19999079153385524
643 0.20020460332288753
644 0.20020460332288753
645 0.20020460332288753
646 0.20083456596251006
647 0.20083456596251006
648 0.20102510331746712
649 0.20102510331746712
650 0.201802395688451
651 0.201802395688451
652 0.201802395688451
653 0.2019502198277171
654 0.2019502198277171
655 0.20209797437700802
656 0.20209797437700802
657 0.20209797437700802
658 0.20287764496639352
659 0.20317236716696577
660 0.20317236716696577
661 0.20336232272943164
662 0.20352106802684408
663 0.2046172180098954
664 0.2046172180098954
665 0.2047403654761739
666 0.2047403654761739
667 0.2047403654761739
668 0.2047403654761739
669 0.2047403654761739
670 0.2047403654761739
671 0.2047403654761739
672 0.2047403654761739
673 0.2047403654761739
674 0.2047403654761739
675 0.2047403654761739
676 0.2047403654761739
677 0.2047403654761739
678 0.2047403654761739
679 0.20498441455977912
680 0.2053626777736922
681 0.2053626777736922
682 0.2053626777736922
683 0.2053626777736922
684 0.20560645303302372
685 0.20560645303302372
686 0.20560645303302372
687 0.20560645303302372
688 0.20560645303302372
689 0.20560645303302372
690 0.20560645303302372
691 0.20622993843162643
692 0.20685328618522789
693 0.20685328618522789
694 0.20685328618522789
695 0.20762264097627156
696 0.20762264097627156
697 0.20762264097627156
698 0.20762264097627156
699 0.20762264097627156
700 0.20762264097627156
701 0.20762264097627156
702 0.20762264097627156
703 0.20762264097627156
704 0.20762264097627156
705 0.20762264097627156
706 0.20762264097627156
707 0.20762264097627156
708 0.20762264097627156
709 0.20762264097627156
710 0.20762264097627156
711 0.20762264097627156
712 0.20762264097627156
713 0.20762264097627156
714 0.20762264097627156
715 0.20776842837992646
716 0.20776842837992646
717 0.20801045957217484
718 0.20801045957217484
719 0.20801045957217484
720 0.20801045957217484
721 0.20801045957217484
722 0.20801045957217484
723 0.20801045957217484
724 0.20801045957217484
725 0.20801045957217484
726 0.20801045957217484
727 0.20801045957217484
728 0.20801045957217484
729 0.20801045957217484
730 0.20801045957217484
731 0.20954140389294793
732 0.20993804240539504
733 0.20993804240539504
734 0.20993804240539504
735 0.20993804240539504
736 0.20993804240539504
737 0.20993804240539504
738 0.21005330623054883
739 0.21005330623054883
740 0.21005330623054883
741 0.21005330623054883
742 0.21005330623054883
743 0.21005330623054883
744 0.21005330623054883
745 0.21005330623054883
746 0.21019815966490615
747 0.21019815966490615
748 0.21019815966490615
749 0.21019815966490615
750 0.21019815966490615
751 0.21019815966490615
752 0.21040692425100152
753 0.21040692425100152
754 0.21040692425100152
755 0.21084543891115187
756 0.21084543891115187
757 0.21084543891115187
758 0.21084543891115187
759 0.21084543891115187
760 0.21084543891115187
761 0.21084543891115187
762 0.21084543891115187
763 0.21084543891115187
764 0.21084543891115187
765 0.21113585718145053
766 0.21113585718145053
767 0.21113585718145053
768 0.21113585718145053
769 0.21113585718145053
770 0.21113585718145053
771 0.21113585718145053
772 0.21137747612261618
773 0.21154597212430717
774 0.21154597212430717
775 0.21204134361397053
776 0.21204134361397053
777 0.21204134361397053
778 0.21204134361397053
779 0.21204134361397053
780 0.21204134361397053
781 0.21204134361397053
782 0.21204134361397053
783 0.21204134361397053
784 0.21204134361397053
785 0.21243382884209808
786 0.21243382884209808
787 0.21243382884209808
788 0.21243382884209808
789 0.21254793977513337
790 0.21254793977513337
791 0.21254793977513337
792 0.21254793977513337
793 0.21254793977513337
794 0.21254793977513337
795 0.2127862341287759
796 0.2127862341287759
797 0.2127862341287759
798 0.21297084361374244
799 0.21297084361374244
800 0.21297084361374244
801 0.21297084361374244
802 0.21394940415370217
803 0.21394940415370217
804 0.21394940415370217
805 0.21394940415370217
806 0.21407572128991587
807 0.21407572128991587
808 0.21407572128991587
809 0.21407572128991587
810 0.21425991992336485
811 0.21425991992336485
812 0.21425991992336485
813 0.21425991992336485
814 0.21425991992336485
815 0.21425991992336485
816 0.21425991992336485
817 0.2143937214113628
818 0.21463325826899457
819 0.21463325826899457
820 0.21463325826899457
821 0.21463325826899457
822 0.21463325826899457
823 0.21463325826899457
824 0.21463325826899457
825 0.21480012307228424
826 0.21480012307228424
827 0.21508489810797102
828 0.21508489810797102
829 0.21581063010648605
830 0.21581063010648605
831 0.21604735682217843
832 0.21604735682217843
833 0.21604735682217843
834 0.21604735682217843
835 0.21604735682217843
836 0.21604735682217843
837 0.21604735682217843
838 0.21604735682217843
839 0.21604735682217843
840 0.2162837053420214
841 0.2166455331099942
842 0.2166455331099942
843 0.2166455331099942
844 0.2166455331099942
845 0.2166455331099942
846 0.2166455331099942
847 0.2166455331099942
848 0.2166455331099942
849 0.2166455331099942
850 0.2166455331099942
851 0.2166455331099942
852 0.2166455331099942
853 0.2166455331099942
854 0.2166455331099942
855 0.2166455331099942
856 0.2166455331099942
857 0.2166455331099942
858 0.2167706826654765
859 0.2167706826654765
860 0.2167706826654765
861 0.2167706826654765
862 0.2167706826654765
863 0.2170060880696638
864 0.2170060880696638
865 0.2170060880696638
866 0.2170060880696638
867 0.21724356779975987
868 0.21724356779975987
869 0.21724356779975987
870 0.21761286463249255
871 0.21761286463249255
872 0.21761286463249255
873 0.21761286463249255
874 0.21761286463249255
875 0.21761286463249255
876 0.21761286463249255
877 0.21761286463249255
878 0.21761286463249255
879 0.21761286463249255
880 0.21761286463249255
881 0.2181945015742418
882 0.2181945015742418
883 0.2181945015742418
884 0.2181945015742418
885 0.2185580976490517
886 0.2185580976490517
887 0.2185580976490517
888 0.2185580976490517
889 0.2185580976490517
890 0.2185580976490517
891 0.2185580976490517
892 0.2185580976490517
893 0.2185580976490517
894 0.2185580976490517
895 0.2185580976490517
896 0.2185580976490517
897 0.2185580976490517
898 0.2185580976490517
899 0.2185580976490517
900 0.2185580976490517
901 0.2185580976490517
902 0.2185580976490517
903 0.2185580976490517
904 0.2185580976490517
905 0.2185580976490517
906 0.2185580976490517
907 0.2185580976490517
908 0.2185580976490517
909 0.21883892582382805
910 0.21883892582382805
911 0.21883892582382805
912 0.21897951507076172
913 0.2192601625862385
914 0.2192601625862385
915 0.2192601625862385
916 0.2192601625862385
917 0.21985781992782186
918 0.2201098556240846
919 0.2201098556240846
920 0.2203124603171316
921 0.2203124603171316
922 0.2203124603171316
923 0.2203124603171316
924 0.2203124603171316
925 0.22049308314514177
926 0.22049308314514177
927 0.22049308314514177
928 0.22049308314514177
929 0.22061677863088489
930 0.22061677863088489
931 0.22061677863088489
932 0.22061677863088489
933 0.22084950269755244
934 0.22108219035836524
935 0.22108219035836524
936 0.22108219035836524
937 0.22108219035836524
938 0.22108219035836524
939 0.22108219035836524
940 0.22126238928756475
941 0.22126238928756475
942 0.22126238928756475
943 0.22126238928756475
944 0.22126238928756475
945 0.22126238928756475
946 0.22126238928756475
947 0.22126238928756475
948 0.22126238928756475
949 0.22126238928756475
950 0.22126238928756475
951 0.22126238928756475
952 0.22126238928756475
953 0.22126238928756475
954 0.221442200381448
955 0.221442200381448
956 0.22167409961862072
957 0.22167409961862072
958 0.22167409961862072
959 0.22167409961862072
960 0.22181363999936934
961 0.22204756487952737
962 0.22204756487952737
963 0.22204756487952737
964 0.22204756487952737
965 0.22204756487952737
966 0.22204756487952737
967 0.22204756487952737
968 0.22204756487952737
969 0.22204756487952737
970 0.22216396199358704
971 0.22216396199358704
972 0.22216396199358704
973 0.22216396199358704
974 0.22216396199358704
975 0.22234320489736614
976 0.22234320489736614
977 0.22234320489736614
978 0.22234320489736614
979 0.22257430451570223
980 0.22257430451570223
981 0.22300605450971495
982 0.22320674362317908
983 0.22320674362317908
984 0.22320674362317908
985 0.22320674362317908
986 0.22320674362317908
987 0.22320674362317908
988 0.22320674362317908
989 0.22320674362317908
990 0.22320674362317908
991 0.22320674362317908
992 0.22320674362317908
993 0.22320674362317908
994 0.22320674362317908
995 0.22320674362317908
996 0.22320674362317908
997 0.22320674362317908
998 0.22320674362317908
999 0.22320674362317908
1000 0.22320674362317908

==> data/mean-ndcg-ue-codet5p-1000-crash_class=libfuzzer_timeout.dat <==
1 0.0
2 0.0
3 0.0
4 0.0014187977744398092
5 0.0020917201630851327
6 0.0020252873194887794
7 0.001974903467357945
8 0.00193504566002627
9 0.0022516622714181017
10 0.00259356720921835
11 0.0031916627896451336
12 0.003536703792806197
13 0.003536703792806197
14 0.003536703792806197
15 0.004306261024099148
16 0.004306261024099148
17 0.004306261024099148
18 0.004306261024099148
19 0.004601685520863648
20 0.005355629454915055
21 0.005615710974238278
22 0.005615710974238278
23 0.005615710974238278
24 0.005615710974238278
25 0.00719111144924628
26 0.007851462459027018
27 0.007851462459027018
28 0.00819052784614356
29 0.008450734061792047
30 0.008783214469010528
31 0.009411878968371928
32 0.010288124127791308
33 0.010516099404836903
34 0.01108615503045604
35 0.01108615503045604
36 0.011466906446564423
37 0.011687910976013833
38 0.012072887853948756
39 0.012072887853948756
40 0.012072887853948756
41 0.012378354516530523
42 0.012378354516530523
43 0.01287555682336049
44 0.013175487134282057
45 0.013595439244865839
46 0.013595439244865839
47 0.013595439244865839
48 0.01402940987751242
49 0.01402940987751242
50 0.01402940987751242
51 0.01402940987751242
52 0.01423189448949219
53 0.01443343027107909
54 0.01443343027107909
55 0.014633145247390936
56 0.014633145247390936
57 0.014633145247390936
58 0.015581688552358251
59 0.015581688552358251
60 0.015581688552358251
61 0.015581688552358251
62 0.015581688552358251
63 0.015774991177473784
64 0.015774991177473784
65 0.015774991177473784
66 0.015774991177473784
67 0.015774991177473784
68 0.015774991177473784
69 0.015774991177473784
70 0.015774991177473784
71 0.01693453799930944
72 0.01693453799930944
73 0.017199806632428625
74 0.017199806632428625
75 0.017404162945740067
76 0.017404162945740067
77 0.01781043875372347
78 0.01803745421882636
79 0.01803745421882636
80 0.01823884753758051
81 0.018439680095703032
82 0.01860709377204851
83 0.018806834077173942
84 0.018806834077173942
85 0.018806834077173942
86 0.018806834077173942
87 0.018806834077173942
88 0.01897164456534901
89 0.019225373844535716
90 0.019225373844535716
91 0.01974826835434277
92 0.019911480293198915
93 0.02008842743312461
94 0.02008842743312461
95 0.02026455839067618
96 0.020514133384483508
97 0.020514133384483508
98 0.020514133384483508
99 0.020514133384483508
100 0.020674426999490177
101 0.020674426999490177
102 0.020822748736552044
103 0.020822748736552044
104 0.020822748736552044
105 0.020822748736552044
106 0.020822748736552044
107 0.020822748736552044
108 0.020822748736552044
109 0.020993778706895616
110 0.020993778706895616
111 0.020993778706895616
112 0.020993778706895616
113 0.020993778706895616
114 0.020993778706895616
115 0.020993778706895616
116 0.021149122539662897
117 0.021149122539662897
118 0.022274802309148942
119 0.022887855622346954
120 0.022887855622346954
121 0.022887855622346954
122 0.022887855622346954
123 0.022887855622346954
124 0.022887855622346954
125 0.023054083115497528
126 0.023054083115497528
127 0.023054083115497528
128 0.023054083115497528
129 0.023054083115497528
130 0.023054083115497528
131 0.023054083115497528
132 0.023054083115497528
133 0.023054083115497528
134 0.023054083115497528
135 0.023054083115497528
136 0.023406057363754406
137 0.023406057363754406
138 0.023406057363754406
139 0.023406057363754406
140 0.023406057363754406
141 0.023406057363754406
142 0.023406057363754406
143 0.023406057363754406
144 0.023406057363754406
145 0.023583642146530154
146 0.023583642146530154
147 0.023583642146530154
148 0.02374429994907428
149 0.02374429994907428
150 0.02374429994907428
151 0.02374429994907428
152 0.02374429994907428
153 0.02374429994907428
154 0.02374429994907428
155 0.02390349716507567
156 0.02390349716507567
157 0.024883033267411758
158 0.024883033267411758
159 0.024883033267411758
160 0.025028617892881376
161 0.025028617892881376
162 0.02517384966165142
163 0.02517384966165142
164 0.02517384966165142
165 0.02517384966165142
166 0.02517384966165142
167 0.02517384966165142
168 0.025474771269403104
169 0.025474771269403104
170 0.025631125921691717
171 0.025803056693709508
172 0.025936453192188107
173 0.025936453192188107
174 0.025936453192188107
175 0.025936453192188107
176 0.02618642559026032
177 0.026329190015704954
178 0.026329190015704954
179 0.026329190015704954
180 0.026329190015704954
181 0.026329190015704954
182 0.026329190015704954
183 0.026498897321890754
184 0.026498897321890754
185 0.02665273620229534
186 0.02665273620229534
187 0.026794010440907567
188 0.026794010440907567
189 0.02713577639929243
190 0.02713577639929243
191 0.02713577639929243
192 0.02713577639929243
193 0.02747178115592514
194 0.027602149278795316
195 0.027602149278795316
196 0.027602149278795316
197 0.02792961129570091
198 0.02792961129570091
199 0.02792961129570091
200 0.02792961129570091
201 0.02792961129570091
202 0.02792961129570091
203 0.02792961129570091
204 0.02792961129570091
205 0.02808050125486913
206 0.02808050125486913
207 0.02808050125486913
208 0.02808050125486913
209 0.028246013673363008
210 0.028431357195506476
211 0.028431357195506476
212 0.028581306683934635
213 0.02874623710793919
214 0.02874623710793919
215 0.02874623710793919
216 0.02874623710793919
217 0.02874623710793919
218 0.02874623710793919
219 0.029078713571187593
220 0.029078713571187593
221 0.029190965972029068
222 0.02935463983643765
223 0.02935463983643765
224 0.02935463983643765
225 0.02935463983643765
226 0.02951777732093133
227 0.02951777732093133
228 0.029665728028942552
229 0.029665728028942552
230 0.029665728028942552
231 0.02980154775015478
232 0.02980154775015478
233 0.02980154775015478
234 0.029983234113322967
235 0.029983234113322967
236 0.029983234113322967
237 0.029983234113322967
238 0.029983234113322967
239 0.03014471395385518
240 0.03014471395385518
241 0.03014471395385518
242 0.03014471395385518
243 0.030279287669087707
244 0.030279287669087707
245 0.03038944697613922
246 0.03038944697613922
247 0.03038944697613922
248 0.03038944697613922
249 0.030513948636944482
250 0.030783876952844198
251 0.030908199200849477
252 0.031032432467953768
253 0.031156577231696805
254 0.031156577231696805
255 0.031156577231696805
256 0.031156577231696805
257 0.03128037266795603
258 0.03138951110095293
259 0.03151313462410357
260 0.03151313462410357
261 0.03151313462410357
262 0.03162197287652533
263 0.03162197287652533
264 0.03194336015989142
265 0.03194336015989142
266 0.03194336015989142
267 0.03205183179633077
268 0.03205183179633077
269 0.03205183179633077
270 0.03205183179633077
271 0.03205183179633077
272 0.03205183179633077
273 0.03205183179633077
274 0.03205183179633077
275 0.03205183179633077
276 0.03205183179633077
277 0.03205183179633077
278 0.03218320216207053
279 0.03218320216207053
280 0.03218320216207053
281 0.03218320216207053
282 0.03218320216207053
283 0.03218320216207053
284 0.032385189893089236
285 0.032385189893089236
286 0.032385189893089236
287 0.032385189893089236
288 0.032385189893089236
289 0.032385189893089236
290 0.032385189893089236
291 0.032385189893089236
292 0.03249195839271623
293 0.03249195839271623
294 0.03249195839271623
295 0.03249195839271623
296 0.03249195839271623
297 0.03249195839271623
298 0.03249195839271623
299 0.03249195839271623
300 0.03249195839271623
301 0.03249195839271623
302 0.03249195839271623
303 0.03249195839271623
304 0.03249195839271623
305 0.03280526800177205
306 0.03280526800177205
307 0.03280526800177205
308 0.03280526800177205
309 0.03280526800177205
310 0.03280526800177205
311 0.03280526800177205
312 0.03280526800177205
313 0.03280526800177205
314 0.03280526800177205
315 0.03293379605669252
316 0.03293379605669252
317 0.03293379605669252
318 0.03293379605669252
319 0.03293379605669252
320 0.03293379605669252
321 0.03293379605669252
322 0.03293379605669252
323 0.03293379605669252
324 0.03293379605669252
325 0.03293379605669252
326 0.033038540042693576
327 0.033038540042693576
328 0.033038540042693576
329 0.033038540042693576
330 0.033038540042693576
331 0.03317702485344589
332 0.033295381291073074
333 0.03370225808588923
334 0.03370225808588923
335 0.03370225808588923
336 0.03384038722033325
337 0.033944536065795304
338 0.033944536065795304
339 0.033944536065795304
340 0.033944536065795304
341 0.03407132241494574
342 0.034306428540074
343 0.034306428540074
344 0.034306428540074
345 0.034306428540074
346 0.034306428540074
347 0.0344238938972145
348 0.0344238938972145
349 0.0344238938972145
350 0.03464466539648055
351 0.03464466539648055
352 0.03464466539648055
353 0.03464466539648055
354 0.03464466539648055
355 0.03464466539648055
356 0.03464466539648055
357 0.03464466539648055
358 0.034770406313344694
359 0.034770406313344694
360 0.034770406313344694
361 0.034770406313344694
362 0.034770406313344694
363 0.034770406313344694
364 0.034770406313344694
365 0.034770406313344694
366 0.0349202722694245
367 0.0349202722694245
368 0.0349202722694245
369 0.03503651995775573
370 0.03503651995775573
371 0.03503651995775573
372 0.03503651995775573
373 0.03503651995775573
374 0.03503651995775573
375 0.035138797449909324
376 0.035138797449909324
377 0.035138797449909324
378 0.035138797449909324
379 0.035138797449909324
380 0.03526327992098721
381 0.03526327992098721
382 0.03526327992098721
383 0.03526327992098721
384 0.03526327992098721
385 0.03526327992098721
386 0.03526327992098721
387 0.03526327992098721
388 0.03526327992098721
389 0.03526327992098721
390 0.03526327992098721
391 0.03526327992098721
392 0.03526327992098721
393 0.03526327992098721
394 0.03526327992098721
395 0.03526327992098721
396 0.03526327992098721
397 0.03545399947626344
398 0.03545399947626344
399 0.03545399947626344
400 0.03564448009212608
401 0.03564448009212608
402 0.03564448009212608
403 0.03564448009212608
404 0.03564448009212608
405 0.03564448009212608
406 0.03564448009212608
407 0.03564448009212608
408 0.03564448009212608
409 0.03564448009212608
410 0.03564448009212608
411 0.03564448009212608
412 0.03564448009212608
413 0.03564448009212608
414 0.03564448009212608
415 0.03564448009212608
416 0.03579117328808242
417 0.03579117328808242
418 0.03579117328808242
419 0.03579117328808242
420 0.03579117328808242
421 0.03590489213837839
422 0.036131847937416535
423 0.036131847937416535
424 0.036131847937416535
425 0.036131847937416535
426 0.036131847937416535
427 0.036131847937416535
428 0.036131847937416535
429 0.03642757975326667
430 0.03642757975326667
431 0.03642757975326667
432 0.03672297288191704
433 0.03731353473293632
434 0.03731353473293632
435 0.03731353473293632
436 0.03731353473293632
437 0.03731353473293632
438 0.03731353473293632
439 0.03731353473293632
440 0.03731353473293632
441 0.03731353473293632
442 0.03731353473293632
443 0.03731353473293632
444 0.037445367009875455
445 0.037445367009875455
446 0.037445367009875455
447 0.037445367009875455
448 0.037445367009875455
449 0.037445367009875455
450 0.037557849171058234
451 0.037557849171058234
452 0.037670249952537184
453 0.037670249952537184
454 0.037670249952537184
455 0.037670249952537184
456 0.037670249952537184
457 0.03776923419536377
458 0.03776923419536377
459 0.03776923419536377
460 0.03776923419536377
461 0.03776923419536377
462 0.03776923419536377
463 0.03776923419536377
464 0.03776923419536377
465 0.03776923419536377
466 0.03795499278659214
467 0.038098933139987703
468 0.038098933139987703
469 0.038098933139987703
470 0.038098933139987703
471 0.038098933139987703
472 0.038098933139987703
473 0.038098933139987703
474 0.038098933139987703
475 0.03844191661815945
476 0.03844191661815945
477 0.03844191661815945
478 0.03844191661815945
479 0.03844191661815945
480 0.03844191661815945
481 0.03844191661815945
482 0.03856162088317929
483 0.03856162088317929
484 0.03856162088317929
485 0.03856162088317929
486 0.03856162088317929
487 0.03856162088317929
488 0.03856162088317929
489 0.03856162088317929
490 0.03856162088317929
491 0.03856162088317929
492 0.03865942954534949
493 0.03865942954534949
494 0.03865942954534949
495 0.03878895716686787
496 0.03888663852520172
497 0.039005753319611466
498 0.039124829652463444
499 0.039124829652463444
500 0.039124829652463444
501 0.039124829652463444
502 0.03934546566085595
503 0.03934546566085595
504 0.03934546566085595
505 0.039464275585317635
506 0.03968463100962131
507 0.03968463100962131
508 0.03968463100962131
509 0.03968463100962131
510 0.03968463100962131
511 0.03968463100962131
512 0.03968463100962131
513 0.03968463100962131
514 0.03968463100962131
515 0.03968463100962131
516 0.03968463100962131
517 0.03968463100962131
518 0.03968463100962131
519 0.03968463100962131
520 0.03968463100962131
521 0.03968463100962131
522 0.03968463100962131
523 0.03968463100962131
524 0.03968463100962131
525 0.03968463100962131
526 0.03968463100962131
527 0.03968463100962131
528 0.03968463100962131
529 0.03968463100962131
530 0.03968463100962131
531 0.03968463100962131
532 0.03968463100962131
533 0.03968463100962131
534 0.03968463100962131
535 0.03968463100962131
536 0.03968463100962131
537 0.03968463100962131
538 0.03968463100962131
539 0.03968463100962131
540 0.039842245208281925
541 0.039959758010944556
542 0.040077236414724854
543 0.040077236414724854
544 0.040077236414724854
545 0.040077236414724854
546 0.040077236414724854
547 0.040077236414724854
548 0.040077236414724854
549 0.040077236414724854
550 0.040077236414724854
551 0.040077236414724854
552 0.040077236414724854
553 0.040077236414724854
554 0.040077236414724854
555 0.040194275090546724
556 0.040194275090546724
557 0.040194275090546724
558 0.040194275090546724
559 0.040194275090546724
560 0.040194275090546724
561 0.040194275090546724
562 0.040194275090546724
563 0.040194275090546724
564 0.040194275090546724
565 0.040194275090546724
566 0.040194275090546724
567 0.040194275090546724
568 0.040194275090546724
569 0.040194275090546724
570 0.040320929214156954
571 0.040320929214156954
572 0.040320929214156954
573 0.040320929214156954
574 0.040320929214156954
575 0.040460167368480314
576 0.040586613257488434
577 0.040586613257488434
578 0.040586613257488434
579 0.040586613257488434
580 0.040586613257488434
581 0.040712887780265564
582 0.040712887780265564
583 0.040712887780265564
584 0.04082899252253063
585 0.04082899252253063
586 0.04104428363492092
587 0.04104428363492092
588 0.04104428363492092
589 0.04104428363492092
590 0.04104428363492092
591 0.04104428363492092
592 0.04104428363492092
593 0.04104428363492092
594 0.04104428363492092
595 0.04104428363492092
596 0.04104428363492092
597 0.04104428363492092
598 0.04104428363492092
599 0.04104428363492092
600 0.04104428363492092
601 0.04104428363492092
602 0.04104428363492092
603 0.04115980886012633
604 0.04115980886012633
605 0.04115980886012633
606 0.04115980886012633
607 0.04115980886012633
608 0.04115980886012633
609 0.04115980886012633
610 0.04115980886012633
611 0.04115980886012633
612 0.04115980886012633
613 0.04127503860089957
614 0.04127503860089957
615 0.04127503860089957
616 0.04127503860089957
617 0.04127503860089957
618 0.04127503860089957
619 0.04127503860089957
620 0.04127503860089957
621 0.04127503860089957
622 0.04127503860089957
623 0.04127503860089957
624 0.04127503860089957
625 0.04127503860089957
626 0.04127503860089957
627 0.04139982214850495
628 0.04139982214850495
629 0.04139982214850495
630 0.04139982214850495
631 0.04139982214850495
632 0.04139982214850495
633 0.04139982214850495
634 0.04139982214850495
635 0.04139982214850495
636 0.04139982214850495
637 0.0415766065493894
638 0.0415766065493894
639 0.0415766065493894
640 0.0415766065493894
641 0.0415766065493894
642 0.0415766065493894
643 0.0415766065493894
644 0.0415766065493894
645 0.0415766065493894
646 0.0415766065493894
647 0.0415766065493894
648 0.0415766065493894
649 0.0415766065493894
650 0.0415766065493894
651 0.0415766065493894
652 0.0415766065493894
653 0.0415766065493894
654 0.0416701296983484
655 0.0416701296983484
656 0.04178415719247853
657 0.04187761448247095
658 0.04187761448247095
659 0.04187761448247095
660 0.04187761448247095
661 0.04187761448247095
662 0.04187761448247095
663 0.04205331221886769
664 0.04205331221886769
665 0.04205331221886769
666 0.04205331221886769
667 0.04205331221886769
668 0.04205331221886769
669 0.04205331221886769
670 0.04205331221886769
671 0.04205331221886769
672 0.04205331221886769
673 0.04205331221886769
674 0.04205331221886769
675 0.04205331221886769
676 0.04205331221886769
677 0.04205331221886769
678 0.04205331221886769
679 0.04205331221886769
680 0.04205331221886769
681 0.04205331221886769
682 0.04205331221886769
683 0.04205331221886769
684 0.04205331221886769
685 0.04205331221886769
686 0.04205331221886769
687 0.04205331221886769
688 0.04205331221886769
689 0.04205331221886769
690 0.04205331221886769
691 0.04232752747085163
692 0.04232752747085163
693 0.04232752747085163
694 0.04232752747085163
695 0.04232752747085163
696 0.04232752747085163
697 0.04232752747085163
698 0.04232752747085163
699 0.04232752747085163
700 0.04232752747085163
701 0.04232752747085163
702 0.04232752747085163
703 0.04232752747085163
704 0.04232752747085163
705 0.04301937088183465
706 0.04301937088183465
707 0.04301937088183465
708 0.04301937088183465
709 0.04301937088183465
710 0.04301937088183465
711 0.04301937088183465
712 0.04301937088183465
713 0.04301937088183465
714 0.04301937088183465
715 0.04301937088183465
716 0.04301937088183465
717 0.04301937088183465
718 0.04301937088183465
719 0.04301937088183465
720 0.04301937088183465
721 0.04301937088183465
722 0.04301937088183465
723 0.04301937088183465
724 0.04301937088183465
725 0.04301937088183465
726 0.04301937088183465
727 0.04301937088183465
728 0.04301937088183465
729 0.04301937088183465
730 0.043153577313499523
731 0.04327546175399302
732 0.04327546175399302
733 0.04327546175399302
734 0.04327546175399302
735 0.04327546175399302
736 0.04327546175399302
737 0.04327546175399302
738 0.04327546175399302
739 0.04327546175399302
740 0.04327546175399302
741 0.04327546175399302
742 0.04327546175399302
743 0.04327546175399302
744 0.04327546175399302
745 0.043409256071829654
746 0.043409256071829654
747 0.04352104831930169
748 0.0436547615087113
749 0.0436547615087113
750 0.0436547615087113
751 0.04374633445944075
752 0.04374633445944075
753 0.04374633445944075
754 0.04374633445944075
755 0.04374633445944075
756 0.04374633445944075
757 0.04374633445944075
758 0.04374633445944075
759 0.04374633445944075
760 0.04385783637845175
761 0.043991202838221916
762 0.043991202838221916
763 0.043991202838221916
764 0.043991202838221916
765 0.043991202838221916
766 0.043991202838221916
767 0.043991202838221916
768 0.043991202838221916
769 0.043991202838221916
770 0.043991202838221916
771 0.043991202838221916
772 0.043991202838221916
773 0.043991202838221916
774 0.043991202838221916
775 0.043991202838221916
776 0.043991202838221916
777 0.043991202838221916
778 0.043991202838221916
779 0.043991202838221916
780 0.043991202838221916
781 0.043991202838221916
782 0.043991202838221916
783 0.043991202838221916
784 0.043991202838221916
785 0.043991202838221916
786 0.043991202838221916
787 0.043991202838221916
788 0.043991202838221916
789 0.043991202838221916
790 0.043991202838221916
791 0.043991202838221916
792 0.043991202838221916
793 0.044101995874677044
794 0.044101995874677044
795 0.044101995874677044
796 0.044101995874677044
797 0.044101995874677044
798 0.044101995874677044
799 0.044101995874677044
800 0.044101995874677044
801 0.044101995874677044
802 0.044101995874677044
803 0.044101995874677044
804 0.044101995874677044
805 0.044101995874677044
806 0.044101995874677044
807 0.044101995874677044
808 0.044101995874677044
809 0.04436976428444967
810 0.04436976428444967
811 0.04436976428444967
812 0.04436976428444967
813 0.04436976428444967
814 0.04436976428444967
815 0.04436976428444967
816 0.04436976428444967
817 0.04453999790590024
818 0.04453999790590024
819 0.04453999790590024
820 0.04453999790590024
821 0.04453999790590024
822 0.04453999790590024
823 0.04453999790590024
824 0.04453999790590024
825 0.04453999790590024
826 0.04453999790590024
827 0.04453999790590024
828 0.04453999790590024
829 0.04521518599584814
830 0.04521518599584814
831 0.04521518599584814
832 0.04521518599584814
833 0.04521518599584814
834 0.04521518599584814
835 0.04521518599584814
836 0.04521518599584814
837 0.04521518599584814
838 0.045649615602325326
839 0.045649615602325326
840 0.045649615602325326
841 0.045649615602325326
842 0.045649615602325326
843 0.045649615602325326
844 0.045649615602325326
845 0.045649615602325326
846 0.045649615602325326
847 0.045649615602325326
848 0.045649615602325326
849 0.045649615602325326
850 0.045649615602325326
851 0.045649615602325326
852 0.045649615602325326
853 0.045649615602325326
854 0.045649615602325326
855 0.045649615602325326
856 0.045649615602325326
857 0.045649615602325326
858 0.045649615602325326
859 0.045649615602325326
860 0.045649615602325326
861 0.045649615602325326
862 0.045818500724954886
863 0.045818500724954886
864 0.045818500724954886
865 0.045818500724954886
866 0.045818500724954886
867 0.045818500724954886
868 0.045818500724954886
869 0.045818500724954886
870 0.045818500724954886
871 0.045818500724954886
872 0.045818500724954886
873 0.045818500724954886
874 0.045818500724954886
875 0.046083173391586046
876 0.046083173391586046
877 0.04619232253961489
878 0.04619232253961489
879 0.04619232253961489
880 0.04619232253961489
881 0.04619232253961489
882 0.04619232253961489
883 0.04619232253961489
884 0.04619232253961489
885 0.04632272619513746
886 0.04632272619513746
887 0.04632272619513746
888 0.04632272619513746
889 0.04632272619513746
890 0.04632272619513746
891 0.04632272619513746
892 0.04632272619513746
893 0.04632272619513746
894 0.04632272619513746
895 0.04632272619513746
896 0.04632272619513746
897 0.046726388506871136
898 0.046726388506871136
899 0.046928153654694715
900 0.046928153654694715
901 0.046928153654694715
902 0.046928153654694715
903 0.046928153654694715
904 0.046928153654694715
905 0.046928153654694715
906 0.046928153654694715
907 0.046928153654694715
908 0.046928153654694715
909 0.046928153654694715
910 0.046928153654694715
911 0.046928153654694715
912 0.046928153654694715
913 0.046928153654694715
914 0.046928153654694715
915 0.046928153654694715
916 0.046928153654694715
917 0.046928153654694715
918 0.046928153654694715
919 0.046928153654694715
920 0.046928153654694715
921 0.046928153654694715
922 0.046928153654694715
923 0.046928153654694715
924 0.046928153654694715
925 0.046928153654694715
926 0.046928153654694715
927 0.046928153654694715
928 0.046928153654694715
929 0.046928153654694715
930 0.046928153654694715
931 0.046928153654694715
932 0.046928153654694715
933 0.046928153654694715
934 0.046928153654694715
935 0.046928153654694715
936 0.046928153654694715
937 0.046928153654694715
938 0.046928153654694715
939 0.046928153654694715
940 0.046928153654694715
941 0.046928153654694715
942 0.046928153654694715
943 0.046928153654694715
944 0.046928153654694715
945 0.046928153654694715
946 0.046928153654694715
947 0.046928153654694715
948 0.046928153654694715
949 0.04703604812752896
950 0.04703604812752896
951 0.04703604812752896
952 0.04703604812752896
953 0.04703604812752896
954 0.04716502654930177
955 0.04716502654930177
956 0.04716502654930177
957 0.04716502654930177
958 0.04716502654930177
959 0.04716502654930177
960 0.04716502654930177
961 0.04716502654930177
962 0.04716502654930177
963 0.04716502654930177
964 0.04716502654930177
965 0.04716502654930177
966 0.04716502654930177
967 0.04716502654930177
968 0.04716502654930177
969 0.04716502654930177
970 0.04727257805252661
971 0.04727257805252661
972 0.04727257805252661
973 0.04727257805252661
974 0.04727257805252661
975 0.04727257805252661
976 0.04727257805252661
977 0.04727257805252661
978 0.04727257805252661
979 0.04727257805252661
980 0.04727257805252661
981 0.04727257805252661
982 0.04727257805252661
983 0.04727257805252661
984 0.04727257805252661
985 0.04727257805252661
986 0.04727257805252661
987 0.04727257805252661
988 0.04727257805252661
989 0.04727257805252661
990 0.04727257805252661
991 0.04727257805252661
992 0.04727257805252661
993 0.04727257805252661
994 0.04727257805252661
995 0.04727257805252661
996 0.04727257805252661
997 0.04727257805252661
998 0.04727257805252661
999 0.04727257805252661
1000 0.047360359936014916

==> data/mean-ndcg-ue-codet5p-1000-crash_class=ubsan_runtime_error_signed_integer_overflow.dat <==
1 0.045454545454545456
2 0.03842085805028106
3 0.03367198262758305
4 0.028463336258181225
5 0.02720600399114481
6 0.02620306338678503
7 0.027120040397387496
8 0.02823959670984536
9 0.02916775484732637
10 0.02916775484732637
11 0.031747927939326306
12 0.031747927939326306
13 0.03247045869574991
14 0.03311006599792906
15 0.03807716803841899
16 0.03875018480668052
17 0.039409892362777074
18 0.040057486047721406
19 0.044264362650626124
20 0.044264362650626124
21 0.04934096170429136
22 0.04994909552859411
23 0.05269528301762468
24 0.05328766377176273
25 0.054780524373994416
26 0.05593762053265463
27 0.05593762053265463
28 0.05593762053265463
29 0.05666087072057586
30 0.05716526650895574
31 0.06019300538696735
32 0.06205311285449806
33 0.06259384034827004
34 0.06319495254722858
35 0.06319495254722858
36 0.06483280970311292
37 0.06483280970311292
38 0.06483280970311292
39 0.06483280970311292
40 0.06483280970311292
41 0.06896955159725678
42 0.07010597775144496
43 0.07067073884907843
44 0.07112575388861696
45 0.07112575388861696
46 0.07112575388861696
47 0.07112575388861696
48 0.07112575388861696
49 0.07230086961016832
50 0.07284442451085298
51 0.07284442451085298
52 0.07332469148621151
53 0.07332469148621151
54 0.07332469148621151
55 0.07332469148621151
56 0.0741626480980948
57 0.0741626480980948
58 0.0741626480980948
59 0.0741626480980948
60 0.0747498596168477
61 0.07614803260050658
62 0.07660826385402242
63 0.07706675235932366
64 0.07757872284819455
65 0.07815489263635597
66 0.07815489263635597
67 0.07873787928250586
68 0.07924262877073544
69 0.07969144652384004
70 0.08071585296767726
71 0.0816637394752256
72 0.0821081674239727
73 0.08267970075169313
74 0.08267970075169313
75 0.08317318832605476
76 0.08317318832605476
77 0.08357075647949244
78 0.08357075647949244
79 0.08357075647949244
80 0.08357075647949244
81 0.08357075647949244
82 0.08357075647949244
83 0.08502825652029435
84 0.08550931230611207
85 0.08598910495566646
86 0.08598910495566646
87 0.08598910495566646
88 0.08598910495566646
89 0.08598910495566646
90 0.08637308691759418
91 0.08776663681443675
92 0.08776663681443675
93 0.08776663681443675
94 0.0890337874060004
95 0.0898802714046817
96 0.09052666937062162
97 0.09052666937062162
98 0.09106200179407785
99 0.09170412439798616
100 0.09170412439798616
101 0.09234349764203507
102 0.09275491330268204
103 0.09312785535706702
104 0.09312785535706702
105 0.09312785535706702
106 0.09312785535706702
107 0.09312785535706702
108 0.09358340952720233
109 0.09358340952720233
110 0.09398829069519672
111 0.09398829069519672
112 0.09398829069519672
113 0.09398829069519672
114 0.09432420223680393
115 0.09484168829398378
116 0.09524209367915437
117 0.09524209367915437
118 0.09524209367915437
119 0.09608678718405995
120 0.09608678718405995
121 0.09608678718405995
122 0.09743833137793532
123 0.09783390994791306
124 0.09822883045067177
125 0.09822883045067177
126 0.09858639068779278
127 0.09858639068779278
128 0.09858639068779278
129 0.10031430448061376
130 0.10070542712903205
131 0.10070542712903205
132 0.10114244359457873
133 0.10114244359457873
134 0.10149555096603656
135 0.10193058317184246
136 0.10243056816823354
137 0.10243056816823354
138 0.10243056816823354
139 0.1028630484872317
140 0.1028630484872317
141 0.1028630484872317
142 0.1028630484872317
143 0.1028630484872317
144 0.1028630484872317
145 0.10329188712830652
146 0.10329188712830652
147 0.10367345989010875
148 0.10416505522208133
149 0.10416505522208133
150 0.10416505522208133
151 0.10416505522208133
152 0.10416505522208133
153 0.10416505522208133
154 0.10416505522208133
155 0.10416505522208133
156 0.10416505522208133
157 0.10416505522208133
158 0.10496479298586248
159 0.10496479298586248
160 0.10496479298586248
161 0.10496479298586248
162 0.10538435872957845
163 0.10538435872957845
164 0.10538435872957845
165 0.1061401601650372
166 0.1061401601650372
167 0.10729631466492104
168 0.10729631466492104
169 0.10729631466492104
170 0.10729631466492104
171 0.1077114997808899
172 0.1077114997808899
173 0.1077114997808899
174 0.10812529487367695
175 0.10812529487367695
176 0.10812529487367695
177 0.10841112338022839
178 0.10841112338022839
179 0.10841112338022839
180 0.10907750394094631
181 0.11021396822667097
182 0.11021396822667097
183 0.11062378403086118
184 0.11062378403086118
185 0.11062378403086118
186 0.11092847613014672
187 0.11092847613014672
188 0.11092847613014672
189 0.11092847613014672
190 0.11092847613014672
191 0.11092847613014672
192 0.11092847613014672
193 0.11201808759294975
194 0.11201808759294975
195 0.11201808759294975
196 0.11201808759294975
197 0.11201808759294975
198 0.11201808759294975
199 0.11201808759294975
200 0.11201808759294975
201 0.11248149991231121
202 0.11248149991231121
203 0.11248149991231121
204 0.11248149991231121
205 0.11248149991231121
206 0.11248149991231121
207 0.11248149991231121
208 0.11248149991231121
209 0.11248149991231121
210 0.11248149991231121
211 0.11248149991231121
212 0.11248149991231121
213 0.11323513041095602
214 0.11323513041095602
215 0.11323513041095602
216 0.11323513041095602
217 0.11323513041095602
218 0.11323513041095602
219 0.1135562665421418
220 0.11390949785324624
221 0.11390949785324624
222 0.11390949785324624
223 0.11390949785324624
224 0.11390949785324624
225 0.11390949785324624
226 0.11422877981487006
227 0.11422877981487006
228 0.11422877981487006
229 0.11422877981487006
230 0.11422877981487006
231 0.11422877981487006
232 0.11422877981487006
233 0.11422877981487006
234 0.1149966046466044
235 0.1149966046466044
236 0.1149966046466044
237 0.1149966046466044
238 0.1149966046466044
239 0.11531264237642377
240 0.11570229455812173
241 0.11570229455812173
242 0.11570229455812173
243 0.11570229455812173
244 0.11570229455812173
245 0.11570229455812173
246 0.11570229455812173
247 0.11623863664349365
248 0.11623863664349365
249 0.11623863664349365
250 0.11623863664349365
251 0.11623863664349365
252 0.11693687914320532
253 0.11693687914320532
254 0.11724945923783124
255 0.1176348685620058
256 0.1176348685620058
257 0.1176348685620058
258 0.11801946982509602
259 0.11801946982509602
260 0.11801946982509602
261 0.11801946982509602
262 0.11801946982509602
263 0.11801946982509602
264 0.11801946982509602
265 0.11801946982509602
266 0.11840197707006922
267 0.11884195603156908
268 0.11884195603156908
269 0.11884195603156908
270 0.11884195603156908
271 0.11884195603156908
272 0.11884195603156908
273 0.11884195603156908
274 0.11884195603156908
275 0.11884195603156908
276 0.11884195603156908
277 0.11884195603156908
278 0.11884195603156908
279 0.11884195603156908
280 0.11884195603156908
281 0.11884195603156908
282 0.11884195603156908
283 0.11884195603156908
284 0.11884195603156908
285 0.11884195603156908
286 0.11917887732859204
287 0.11946033390446804
288 0.11983749630485493
289 0.11983749630485493
290 0.11983749630485493
291 0.11983749630485493
292 0.11983749630485493
293 0.11983749630485493
294 0.1206927635875692
295 0.1221757105198553
296 0.12337364737629296
297 0.12374877955489721
298 0.12374877955489721
299 0.12374877955489721
300 0.12374877955489721
301 0.12374877955489721
302 0.12494252308682757
303 0.12494252308682757
304 0.12494252308682757
305 0.12494252308682757
306 0.1259196289290665
307 0.1259196289290665
308 0.1259196289290665
309 0.1259196289290665
310 0.12664996979551868
311 0.12664996979551868
312 0.12664996979551868
313 0.12664996979551868
314 0.12702148411189262
315 0.12702148411189262
316 0.12702148411189262
317 0.12702148411189262
318 0.12702148411189262
319 0.12762203622560328
320 0.12762203622560328
321 0.12762203622560328
322 0.12762203622560328
323 0.12762203622560328
324 0.12762203622560328
325 0.12762203622560328
326 0.12762203622560328
327 0.12795119134546223
328 0.12795119134546223
329 0.12795119134546223
330 0.12895906774666185
331 0.12895906774666185
332 0.12895906774666185
333 0.12925713118814194
334 0.12925713118814194
335 0.12925713118814194
336 0.1295847554009634
337 0.1295847554009634
338 0.13009232213916538
339 0.13009232213916538
340 0.13009232213916538
341 0.13009232213916538
342 0.13009232213916538
343 0.13041879313335913
344 0.1307845237479971
345 0.1307845237479971
346 0.1310570128858074
347 0.1310570128858074
348 0.1310570128858074
349 0.1310570128858074
350 0.1310570128858074
351 0.1310570128858074
352 0.1310570128858074
353 0.1310570128858074
354 0.1310570128858074
355 0.1310570128858074
356 0.13147552721458514
357 0.13183895738260684
358 0.13183895738260684
359 0.13183895738260684
360 0.13220187254342805
361 0.1327058755517539
362 0.1327058755517539
363 0.1327058755517539
364 0.1327058755517539
365 0.1334160679509693
366 0.13368597138907704
367 0.13368597138907704
368 0.13368597138907704
369 0.13368597138907704
370 0.13368597138907704
371 0.13404704613444723
372 0.1344546996879618
373 0.1344546996879618
374 0.1344546996879618
375 0.1344546996879618
376 0.1344546996879618
377 0.13486918334417594
378 0.13486918334417594
379 0.13486918334417594
380 0.1352831156495033
381 0.13586577877708264
382 0.13586577877708264
383 0.13586577877708264
384 0.13586577877708264
385 0.13586577877708264
386 0.13586577877708264
387 0.13586577877708264
388 0.13586577877708264
389 0.13586577877708264
390 0.13615597370888077
391 0.1364753032140627
392 0.1364753032140627
393 0.13704218785545721
394 0.13730877222062723
395 0.13730877222062723
396 0.13730877222062723
397 0.13730877222062723
398 0.13730877222062723
399 0.13730877222062723
400 0.1379533622393227
401 0.1379533622393227
402 0.1379533622393227
403 0.1379533622393227
404 0.1379533622393227
405 0.1379533622393227
406 0.1379533622393227
407 0.1379533622393227
408 0.1379533622393227
409 0.1379533622393227
410 0.1383084556997276
411 0.1390337006424379
412 0.1390337006424379
413 0.1390337006424379
414 0.1390337006424379
415 0.1390337006424379
416 0.1393879410780516
417 0.1393879410780516
418 0.1393879410780516
419 0.1393879410780516
420 0.1393879410780516
421 0.13970337505859495
422 0.13970337505859495
423 0.14001856251317002
424 0.14001856251317002
425 0.14001856251317002
426 0.14001856251317002
427 0.14224623519424653
428 0.1425319897094496
429 0.1425319897094496
430 0.1425319897094496
431 0.1434246430736444
432 0.1434246430736444
433 0.14373862069687857
434 0.14373862069687857
435 0.1443373543218936
436 0.14501927648048243
437 0.14573722445282636
438 0.14573722445282636
439 0.14573722445282636
440 0.14573722445282636
441 0.1480735323271324
442 0.1480735323271324
443 0.1480735323271324
444 0.14870711721470695
445 0.14870711721470695
446 0.14870711721470695
447 0.14901946196022386
448 0.14901946196022386
449 0.14950349601371518
450 0.14985319322595278
451 0.14985319322595278
452 0.1508202095861487
453 0.1508202095861487
454 0.15113176308724297
455 0.15113176308724297
456 0.15113176308724297
457 0.15113176308724297
458 0.15113176308724297
459 0.15113176308724297
460 0.15113176308724297
461 0.15113176308724297
462 0.1515325493430942
463 0.1515325493430942
464 0.15184300008813165
465 0.15184300008813165
466 0.15184300008813165
467 0.15184300008813165
468 0.15184300008813165
469 0.15184300008813165
470 0.15184300008813165
471 0.15184300008813165
472 0.15184300008813165
473 0.15184300008813165
474 0.15184300008813165
475 0.15249891072963692
476 0.15249891072963692
477 0.15249891072963692
478 0.15249891072963692
479 0.15297788486665773
480 0.15325834566795712
481 0.15365652289326578
482 0.15365652289326578
483 0.15365652289326578
484 0.15365652289326578
485 0.15365652289326578
486 0.15365652289326578
487 0.15396455244646257
488 0.15396455244646257
489 0.15396455244646257
490 0.15396455244646257
491 0.15396455244646257
492 0.15396455244646257
493 0.15396455244646257
494 0.15455103885067623
495 0.15455103885067623
496 0.15455103885067623
497 0.15455103885067623
498 0.15455103885067623
499 0.15455103885067623
500 0.15455103885067623
501 0.15550208372069566
502 0.1558086141360536
503 0.1562039353887743
504 0.1562039353887743
505 0.15654717003185392
506 0.15654717003185392
507 0.15654717003185392
508 0.15654717003185392
509 0.15685302092498585
510 0.15685302092498585
511 0.15685302092498585
512 0.15685302092498585
513 0.15685302092498585
514 0.15685302092498585
515 0.15685302092498585
516 0.15685302092498585
517 0.15768442678636327
518 0.15768442678636327
519 0.15768442678636327
520 0.15768442678636327
521 0.15798914097289254
522 0.15798914097289254
523 0.15798914097289254
524 0.15860600222719967
525 0.15860600222719967
526 0.15894700983893187
527 0.15933939759852614
528 0.15933939759852614
529 0.15973154886227278
530 0.1605254879776146
531 0.16082928093508464
532 0.16082928093508464
533 0.16082928093508464
534 0.16082928093508464
535 0.16108291610982897
536 0.16108291610982897
537 0.16108291610982897
538 0.16108291610982897
539 0.16108291610982897
540 0.16108291610982897
541 0.16108291610982897
542 0.16108291610982897
543 0.16142220493524248
544 0.16142220493524248
545 0.16142220493524248
546 0.16167502282876678
547 0.16167502282876678
548 0.16167502282876678
549 0.16167502282876678
550 0.16167502282876678
551 0.16297510608362414
552 0.16297510608362414
553 0.16297510608362414
554 0.16297510608362414
555 0.16297510608362414
556 0.16357827900988217
557 0.16387977993668826
558 0.16387977993668826
559 0.16387977993668826
560 0.16387977993668826
561 0.16413151759764885
562 0.16438318459478857
563 0.16456891856248923
564 0.16456891856248923
565 0.16456891856248923
566 0.16456891856248923
567 0.16456891856248923
568 0.16456891856248923
569 0.16456891856248923
570 0.16456891856248923
571 0.16456891856248923
572 0.16456891856248923
573 0.16456891856248923
574 0.16456891856248923
575 0.16624445987839434
576 0.16624445987839434
577 0.16624445987839434
578 0.16662393444255683
579 0.16692360309992943
580 0.16692360309992943
581 0.16692360309992943
582 0.16692360309992943
583 0.16692360309992943
584 0.16692360309992943
585 0.16692360309992943
586 0.16692360309992943
587 0.16692360309992943
588 0.16692360309992943
589 0.16692360309992943
590 0.16730906025487324
591 0.16730906025487324
592 0.16730906025487324
593 0.16730906025487324
594 0.1675585495162078
595 0.1675585495162078
596 0.1675585495162078
597 0.1675585495162078
598 0.1675585495162078
599 0.1675585495162078
600 0.1675585495162078
601 0.1675585495162078
602 0.1675585495162078
603 0.1675585495162078
604 0.1675585495162078
605 0.1675585495162078
606 0.1675585495162078
607 0.1675585495162078
608 0.1675585495162078
609 0.1675585495162078
610 0.1675585495162078
611 0.1675585495162078
612 0.1675585495162078
613 0.1675585495162078
614 0.1675585495162078
615 0.1675585495162078
616 0.16774168706459233
617 0.16774168706459233
618 0.16774168706459233
619 0.16774168706459233
620 0.16774168706459233
621 0.16774168706459233
622 0.16774168706459233
623 0.16774168706459233
624 0.16774168706459233
625 0.16807357816666632
626 0.16807357816666632
627 0.16807357816666632
628 0.16807357816666632
629 0.16807357816666632
630 0.16807357816666632
631 0.16807357816666632
632 0.1683206729305751
633 0.1683206729305751
634 0.1683206729305751
635 0.1683206729305751
636 0.1683206729305751
637 0.1683206729305751
638 0.1683206729305751
639 0.1683206729305751
640 0.1683206729305751
641 0.1683206729305751
642 0.1683206729305751
643 0.1683206729305751
644 0.1685884147242101
645 0.16904540367426782
646 0.16904540367426782
647 0.16904540367426782
648 0.16904540367426782
649 0.16904540367426782
650 0.16904540367426782
651 0.16904540367426782
652 0.16904540367426782
653 0.16904540367426782
654 0.16904540367426782
655 0.16904540367426782
656 0.16904540367426782
657 0.16904540367426782
658 0.16904540367426782
659 0.16904540367426782
660 0.16904540367426782
661 0.16904540367426782
662 0.16904540367426782
663 0.16904540367426782
664 0.16904540367426782
665 0.16904540367426782
666 0.16904540367426782
667 0.16904540367426782
668 0.16904540367426782
669 0.16904540367426782
670 0.16904540367426782
671 0.16904540367426782
672 0.16904540367426782
673 0.16904540367426782
674 0.16904540367426782
675 0.1693112166517348
676 0.16990401238301764
677 0.16990401238301764
678 0.16990401238301764
679 0.1703574073227672
680 0.1703574073227672
681 0.17118759519941548
682 0.17151505475271167
683 0.17151505475271167
684 0.17151505475271167
685 0.17151505475271167
686 0.17151505475271167
687 0.17151505475271167
688 0.17151505475271167
689 0.17151505475271167
690 0.17151505475271167
691 0.17151505475271167
692 0.17151505475271167
693 0.17151505475271167
694 0.17151505475271167
695 0.17151505475271167
696 0.17151505475271167
697 0.17151505475271167
698 0.17151505475271167
699 0.17151505475271167
700 0.17180605784976785
701 0.17180605784976785
702 0.17180605784976785
703 0.17180605784976785
704 0.1723951903865802
705 0.1723951903865802
706 0.17357294671945947
707 0.17357294671945947
708 0.17357294671945947
709 0.17410059905069
710 0.17410059905069
711 0.17455081963442115
712 0.17455081963442115
713 0.17455081963442115
714 0.17625303621460264
715 0.17625303621460264
716 0.17657807628153369
717 0.17702772237815442
718 0.17702772237815442
719 0.17702772237815442
720 0.1772157463219751
721 0.1772157463219751
722 0.17750538350299588
723 0.17805800370841537
724 0.17805800370841537
725 0.17838242827999287
726 0.17838242827999287
727 0.18000780200253633
728 0.18000780200253633
729 0.18000780200253633
730 0.18000780200253633
731 0.1803807550806804
732 0.18070470776990083
733 0.18070470776990083
734 0.18070470776990083
735 0.18125595181176218
736 0.18125595181176218
737 0.1821297399526613
738 0.1821297399526613
739 0.1821297399526613
740 0.1821297399526613
741 0.1821297399526613
742 0.1821297399526613
743 0.1821297399526613
744 0.1827139563811806
745 0.18316100196553203
746 0.18316100196553203
747 0.18316100196553203
748 0.18316100196553203
749 0.1834490350475123
750 0.1834490350475123
751 0.1834490350475123
752 0.1834490350475123
753 0.1834490350475123
754 0.1834490350475123
755 0.18382017284008628
756 0.18408144811149252
757 0.184452438023448
758 0.184452438023448
759 0.184452438023448
760 0.184452438023448
761 0.18473978212313463
762 0.18473978212313463
763 0.18473978212313463
764 0.18473978212313463
765 0.18473978212313463
766 0.18473978212313463
767 0.18473978212313463
768 0.18473978212313463
769 0.18473978212313463
770 0.18473978212313463
771 0.18473978212313463
772 0.18473978212313463
773 0.1850264512180268
774 0.1850264512180268
775 0.1850264512180268
776 0.1850264512180268
777 0.18539598970462517
778 0.18539598970462517
779 0.18539598970462517
780 0.18539598970462517
781 0.18539598970462517
782 0.18539598970462517
783 0.18539598970462517
784 0.18575813597309318
785 0.18575813597309318
786 0.18575813597309318
787 0.18575813597309318
788 0.18575813597309318
789 0.18575813597309318
790 0.18575813597309318
791 0.18575813597309318
792 0.18575813597309318
793 0.18575813597309318
794 0.18575813597309318
795 0.18575813597309318
796 0.18601739751470275
797 0.18601739751470275
798 0.18601739751470275
799 0.18601739751470275
800 0.18601739751470275
801 0.18601739751470275
802 0.18627636833149888
803 0.18656140784012795
804 0.18656140784012795
805 0.18656140784012795
806 0.18656140784012795
807 0.18656140784012795
808 0.18656140784012795
809 0.18765559741779453
810 0.18765559741779453
811 0.1882323042634269
812 0.1882323042634269
813 0.1882323042634269
814 0.1882323042634269
815 0.1882323042634269
816 0.1882323042634269
817 0.18849056044886248
818 0.18849056044886248
819 0.18849056044886248
820 0.18849056044886248
821 0.18849056044886248
822 0.18849056044886248
823 0.18849056044886248
824 0.18849056044886248
825 0.18849056044886248
826 0.18849056044886248
827 0.18849056044886248
828 0.18849056044886248
829 0.18899460552692776
830 0.18950990645413882
831 0.18950990645413882
832 0.18950990645413882
833 0.18950990645413882
834 0.18950990645413882
835 0.18950990645413882
836 0.18950990645413882
837 0.18950990645413882
838 0.18950990645413882
839 0.18950990645413882
840 0.18950990645413882
841 0.18950990645413882
842 0.18950990645413882
843 0.18950990645413882
844 0.18950990645413882
845 0.18950990645413882
846 0.18950990645413882
847 0.18950990645413882
848 0.19044426035451395
849 0.1913784511935899
850 0.192532018350506
851 0.192532018350506
852 0.19278867124665733
853 0.19278867124665733
854 0.19278867124665733
855 0.19278867124665733
856 0.19278867124665733
857 0.19278867124665733
858 0.19278867124665733
859 0.19278867124665733
860 0.19278867124665733
861 0.19278867124665733
862 0.19278867124665733
863 0.19278867124665733
864 0.19278867124665733
865 0.1930705802552211
866 0.1930705802552211
867 0.19332657192030203
868 0.19332657192030203
869 0.19332657192030203
870 0.19332657192030203
871 0.19332657192030203
872 0.19332657192030203
873 0.19332657192030203
874 0.19332657192030203
875 0.1941524662434539
876 0.1941524662434539
877 0.19472252366015597
878 0.19472252366015597
879 0.19572854285519092
880 0.19572854285519092
881 0.19572854285519092
882 0.19572854285519092
883 0.19572854285519092
884 0.19572854285519092
885 0.1966800950876034
886 0.1966800950876034
887 0.1966800950876034
888 0.1966800950876034
889 0.1966800950876034
890 0.1966800950876034
891 0.19696077656174332
892 0.19696077656174332
893 0.19696077656174332
894 0.19696077656174332
895 0.19696077656174332
896 0.19696077656174332
897 0.19717858015173834
898 0.19717858015173834
899 0.19717858015173834
900 0.19717858015173834
901 0.19717858015173834
902 0.19717858015173834
903 0.19717858015173834
904 0.19717858015173834
905 0.19717858015173834
906 0.19717858015173834
907 0.19717858015173834
908 0.19717858015173834
909 0.19717858015173834
910 0.19717858015173834
911 0.19717858015173834
912 0.19717858015173834
913 0.19717858015173834
914 0.19717858015173834
915 0.19717858015173834
916 0.19717858015173834
917 0.19717858015173834
918 0.19717858015173834
919 0.19717858015173834
920 0.19717858015173834
921 0.19717858015173834
922 0.19717858015173834
923 0.19717858015173834
924 0.19717858015173834
925 0.19717858015173834
926 0.19717858015173834
927 0.19717858015173834
928 0.19717858015173834
929 0.19717858015173834
930 0.19717858015173834
931 0.19717858015173834
932 0.19717858015173834
933 0.19717858015173834
934 0.19717858015173834
935 0.19717858015173834
936 0.19717858015173834
937 0.19717858015173834
938 0.19717858015173834
939 0.19717858015173834
940 0.19717858015173834
941 0.19717858015173834
942 0.19717858015173834
943 0.19717858015173834
944 0.19717858015173834
945 0.19717858015173834
946 0.19717858015173834
947 0.19753746393060254
948 0.19753746393060254
949 0.19753746393060254
950 0.19753746393060254
951 0.19753746393060254
952 0.19753746393060254
953 0.19753746393060254
954 0.19829829423700843
955 0.19829829423700843
956 0.19829829423700843
957 0.19829829423700843
958 0.19829829423700843
959 0.19829829423700843
960 0.19829829423700843
961 0.19829829423700843
962 0.19829829423700843
963 0.19829829423700843
964 0.19829829423700843
965 0.19829829423700843
966 0.19829829423700843
967 0.19829829423700843
968 0.19829829423700843
969 0.19857555437948135
970 0.19857555437948135
971 0.19857555437948135
972 0.19857555437948135
973 0.19857555437948135
974 0.19857555437948135
975 0.19857555437948135
976 0.19857555437948135
977 0.19857555437948135
978 0.19857555437948135
979 0.19857555437948135
980 0.19857555437948135
981 0.19857555437948135
982 0.19857555437948135
983 0.19857555437948135
984 0.19956512150553243
985 0.1998417236438649
986 0.1998417236438649
987 0.1998417236438649
988 0.20009287130968953
989 0.20009287130968953
990 0.20009287130968953
991 0.20009287130968953
992 0.20009287130968953
993 0.20009287130968953
994 0.20009287130968953
995 0.20009287130968953
996 0.20009287130968953
997 0.20009287130968953
998 0.20009287130968953
999 0.20009287130968953
1000 0.20009287130968953

==> data/mean-ndcg-ue-codet5p-1000-nofilter.dat <==
1 0.03392967304133251
2 0.0313045151884146
3 0.02971647807756373
4 0.029506821568307563
5 0.030281931034933082
6 0.03120357668343971
7 0.03163519399882127
8 0.03070536011014541
9 0.030676188832535718
10 0.03160791356180426
11 0.032321919918524206
12 0.033057279002522165
13 0.03450403902653596
14 0.034850220401003
15 0.03579679896191572
16 0.03612916475718701
17 0.0367151426412962
18 0.037005211255498625
19 0.037501091027586766
20 0.03826046507572262
21 0.040525900820326456
22 0.04102623570584343
23 0.04211821813847388
24 0.04249245876593962
25 0.044415080069733874
26 0.04518501527871917
27 0.04577853643180103
28 0.046232330124114804
29 0.04711367088816787
30 0.047673894469048815
31 0.04852998835397415
32 0.04996251047878056
33 0.05050416138019208
34 0.05139553975956052
35 0.051786700075450706
36 0.05241498251282956
37 0.05282199851009183
38 0.05346486725336195
39 0.053985299945627827
40 0.05446498276005986
41 0.05565657987478927
42 0.056097889146334894
43 0.056492510356809016
44 0.05706335272464792
45 0.05749155574970336
46 0.05784701931022258
47 0.05803616168335213
48 0.05857044164662427
49 0.05892842550766995
50 0.059383106225562504
51 0.05971173058677848
52 0.05983847577495718
53 0.060235188379019505
54 0.06061338606274547
55 0.060826161365380674
56 0.061205555326095853
57 0.061383869674621214
58 0.061779054294703185
59 0.061872829172400313
60 0.06205354927586555
61 0.0624653445191701
62 0.06255762347922503
63 0.06281467113882479
64 0.06294516037246647
65 0.06316817845226855
66 0.06334255825530698
67 0.0635632616295831
68 0.06384264221513192
69 0.06395966398871611
70 0.06458753068768854
71 0.0658423383130451
72 0.0661893035022751
73 0.06636075191031529
74 0.06666453379028546
75 0.06716370735421269
76 0.06764988554882273
77 0.0678456035601225
78 0.06838929232297222
79 0.06857485946710565
80 0.06882992898067154
81 0.06922676118916865
82 0.06963365078388985
83 0.0702779688729687
84 0.07066661930662184
85 0.07097438096776516
86 0.07113100438789446
87 0.07126661495228254
88 0.07172580227253389
89 0.07201696085215166
90 0.07217915567145974
91 0.07245398309770246
92 0.07250089672546432
93 0.07288711005218126
94 0.07311202344167324
95 0.07346833766011676
96 0.07399361957426383
97 0.07414000159228146
98 0.07436666627054866
99 0.07457409410846594
100 0.07467879747290296
101 0.0748029147714301
102 0.07494835537351469
103 0.07505174357203538
104 0.07510422103071773
105 0.07516420468552261
106 0.07533384453333357
107 0.07554131878126902
108 0.07578664555286557
109 0.07590168280238581
110 0.07615297183701421
111 0.07629109753355047
112 0.0763391405891594
113 0.07658688328042972
114 0.07670250923187362
115 0.07688175065532712
116 0.07722377485261463
117 0.07734899133588084
118 0.07775483831507143
119 0.07807122139888567
120 0.07822842793684637
121 0.07833051863383374
122 0.07886882035972467
123 0.07905915583070446
124 0.07927296467019221
125 0.0794876963268974
126 0.07966571123200933
127 0.07974654790814595
128 0.08012547632722875
129 0.08069345988357876
130 0.08092212823685954
131 0.08129065202757141
132 0.08143767324287395
133 0.0818100008887765
134 0.08213449647685292
135 0.0822975214054718
136 0.08242380353731796
137 0.08247800021204339
138 0.08257705791760081
139 0.08266731034871312
140 0.08293851642898634
141 0.08307659680598117
142 0.08336734176152202
143 0.08356051574888912
144 0.08375112152793387
145 0.08394099874153141
146 0.08402672589859861
147 0.0841820446706018
148 0.08443857808502883
149 0.08461372716557129
150 0.08471188122004146
151 0.08484164117597266
152 0.08497724844149154
153 0.08509360664643685
154 0.08509494777622231
155 0.08526208136515263
156 0.08549578104178361
157 0.08642277101660509
158 0.08662839913334633
159 0.08681602625320706
160 0.08709914493795194
161 0.08734279276970157
162 0.08795840172807284
163 0.08827163673259887
164 0.08844186054739898
165 0.08878683534437412
166 0.08899194245648044
167 0.08930722374149531
168 0.08973860707944101
169 0.08988544437377508
170 0.09021485696448597
171 0.09059644155540642
172 0.09065363656775922
173 0.09072805668323437
174 0.09089736614305108
175 0.0909185165241491
176 0.09114109697860563
177 0.0914459531856279
178 0.09151418828272909
179 0.09164687520523661
180 0.09174368680922512
181 0.09186809329030049
182 0.09197619248839697
183 0.09202987776078163
184 0.09205620479826988
185 0.09213788409171414
186 0.09228963978129576
187 0.09246619073638677
188 0.0925663494546676
189 0.09267731493799515
190 0.09280726092534029
191 0.0929110505074221
192 0.09290968793290094
193 0.09311591538034758
194 0.09328855736533358
195 0.09331884737118754
196 0.09353125800691969
197 0.09360906912244672
198 0.09368156919475945
199 0.09373387065484831
200 0.09383389798712832
201 0.09395518183705082
202 0.09407778185812295
203 0.09416600092514407
204 0.09418355100849847
205 0.09428237468523497
206 0.09436943103982456
207 0.09456374986540979
208 0.09465248583783194
209 0.0948026668900155
210 0.09494919811781208
211 0.09510119081461187
212 0.09529563684516663
213 0.09563578188524056
214 0.0957601560688362
215 0.09597428015631834
216 0.09605528128954795
217 0.09632120279556775
218 0.09657595305906815
219 0.09668415773247731
220 0.09687583987817346
221 0.09693488824528033
222 0.09698606144885008
223 0.0971074811954267
224 0.09728034507175086
225 0.09739359482702799
226 0.09747078565840923
227 0.09785060290102157
228 0.09800897545716625
229 0.09833069312254678
230 0.09846734913608808
231 0.09867537093053858
232 0.09872114358703882
233 0.09890819772175267
234 0.09907218440839037
235 0.09936774486327647
236 0.09946804492658874
237 0.09946894228872316
238 0.09946786653289037
239 0.09954542318894549
240 0.09961696560081106
241 0.09988398893284524
242 0.10018900674802003
243 0.10034774645023617
244 0.10044342141205705
245 0.10058362050823175
246 0.10070960886687134
247 0.10095284365642193
248 0.1010169723216314
249 0.10113044737702867
250 0.10133651191832949
251 0.10139029697751559
252 0.10151797956496056
253 0.10151797956496056
254 0.10173535256288295
255 0.10183994722796366
256 0.10211081072265837
257 0.10228215148488497
258 0.10244051633048801
259 0.10261004109528775
260 0.10262695401169974
261 0.10262882875013349
262 0.10288656588343359
263 0.10301436085926147
264 0.10309547763600996
265 0.10314133945003537
266 0.10325429714085817
267 0.1036508107926697
268 0.1037952191319706
269 0.10395145566698272
270 0.10396825507298088
271 0.1039813140328535
272 0.10405762156307634
273 0.10415920354181453
274 0.10423757000743869
275 0.10436215149289217
276 0.10446010202533658
277 0.10457499429240286
278 0.10470460199199758
279 0.10471703018661659
280 0.10483189197331616
281 0.10494037000299326
282 0.10494037000299326
283 0.10496478625290848
284 0.10504584587618984
285 0.10507535941520493
286 0.10510878565458588
287 0.10526098627373673
288 0.10544430876297858
289 0.10549314456253202
290 0.10555958902147793
291 0.10569094850791469
292 0.10622614954409286
293 0.10634727472280445
294 0.10643233819608243
295 0.10670624717670832
296 0.1070724616077263
297 0.10709517392716253
298 0.10720273172873727
299 0.10723152176120535
300 0.10727176894044431
301 0.10739669157103802
302 0.10751398645388434
303 0.10766031954292506
304 0.10776865252657229
305 0.10780112608256057
306 0.10783616556442915
307 0.10794462483274818
308 0.10802357604682933
309 0.10811324377064653
310 0.10816172676887409
311 0.10822464601916816
312 0.10822464601916816
313 0.10829007348403835
314 0.10843817269602192
315 0.1085135101341755
316 0.10861034983346186
317 0.10866629583790342
318 0.1087202582302771
319 0.108751001537131
320 0.10881609579440132
321 0.10908235263091842
322 0.10908235263091842
323 0.10913166929973794
324 0.10913347419340681
325 0.10913347419340681
326 0.10920139758109157
327 0.10930822178974042
328 0.10936311417578803
329 0.10947889440508075
330 0.10967822315848441
331 0.11003240622954535
332 0.11017108635581169
333 0.1103058357522994
334 0.11040822014900496
335 0.11043922389582414
336 0.11046145626066704
337 0.11071346447122545
338 0.11093212657514445
339 0.11099733619032949
340 0.1110706778201582
341 0.11120463202657091
342 0.11133115391373911
343 0.11147881810535287
344 0.11155191482131463
345 0.11162150508385575
346 0.11165198302743143
347 0.11170154607325875
348 0.1117685438312235
349 0.1118331705517615
350 0.11195743701822598
351 0.11218638475607914
352 0.11220012935844764
353 0.11224134094886477
354 0.11225029589212115
355 0.11226740359614659
356 0.1123191432858569
357 0.11242561926526419
358 0.1126537661005806
359 0.11273631574505232
360 0.11281193439936545
361 0.11324511802841118
362 0.11349409310703124
363 0.11355581257591682
364 0.11378735624746436
365 0.11392145649727523
366 0.1140404271618302
367 0.11411319346036934
368 0.11418056381436048
369 0.11443648572574662
370 0.1144759204154773
371 0.11472161617094499
372 0.11478792057046407
373 0.11482601782617113
374 0.1148976087204286
375 0.11498053052665581
376 0.11498228488665228
377 0.1150479204571237
378 0.11505886329013296
379 0.11518446928844224
380 0.11529425058617852
381 0.11530415100128547
382 0.11534829413355198
383 0.11537195308206191
384 0.11544699242778547
385 0.11549475510543035
386 0.11560151442399358
387 0.11565488871165498
388 0.11585285257432233
389 0.1158920227676262
390 0.11614096736427736
391 0.11617081535661078
392 0.11623986030911808
393 0.11631539052516657
394 0.11642698401215795
395 0.11645471540929733
396 0.11656999213715376
397 0.11670428241072388
398 0.11686786138486349
399 0.11688747902667398
400 0.11692215679755466
401 0.11701761549394496
402 0.11710125482101763
403 0.11716252160558195
404 0.11731596773720576
405 0.11737188424386392
406 0.11745962496737411
407 0.11745962496737411
408 0.1175097058817697
409 0.1175473760042553
410 0.11758153643954301
411 0.11795247392057223
412 0.11796915980927007
413 0.11797707985995702
414 0.11813873050343016
415 0.11813873050343016
416 0.11830198481948379
417 0.11866120163609326
418 0.11870549455236092
419 0.11880465848689177
420 0.11890512711495221
421 0.1189904456284838
422 0.11907052577834633
423 0.11911754714589717
424 0.11911754714589717
425 0.11927769268387142
426 0.11927769268387142
427 0.11946950719664275
428 0.11953066813250265
429 0.11964170377363458
430 0.11966922196693056
431 0.11974141501239038
432 0.11978268652810552
433 0.1199134212484158
434 0.11997136589426172
435 0.12000170613412797
436 0.12002787183868352
437 0.12006847093848041
438 0.12013837348068453
439 0.12023430989616633
440 0.12023603490265462
441 0.12076000818548228
442 0.12076000818548228
443 0.12076170510950998
444 0.12089965559305123
445 0.12091613121947402
446 0.12100299300579839
447 0.12119586586168163
448 0.12121357653422549
449 0.1212678657005647
450 0.12140042615966609
451 0.1214559811140279
452 0.12156675806903743
453 0.12166810841799412
454 0.12175288697130926
455 0.12175288697130926
456 0.12183428814636182
457 0.12186179229108042
458 0.12187819068441524
459 0.1218945832571388
460 0.1219362562358675
461 0.12194994096956369
462 0.12197102274885809
463 0.12199821028529428
464 0.12203648371075357
465 0.12207390132749354
466 0.12209025362036624
467 0.12217435217735513
468 0.12224040481595619
469 0.12224040481595619
470 0.12230361317675162
471 0.12243694807858803
472 0.12255528849582291
473 0.12266884743553957
474 0.1227746709222439
475 0.12285773738962832
476 0.12285773738962832
477 0.12289041663920426
478 0.12291860302499621
479 0.12300425881755196
480 0.12317522251180181
481 0.12329789194890724
482 0.1234075222409209
483 0.12350299939814269
484 0.12376036280604304
485 0.12385581816470428
486 0.12393638883106445
487 0.12400225122851807
488 0.12402920836083411
489 0.12406860222552256
490 0.12423676747346242
491 0.1242953517096849
492 0.12432443839217502
493 0.12432443839217502
494 0.1244689066827127
495 0.12451490575665601
496 0.1245926011189736
497 0.12466687693221379
498 0.12483509237895661
499 0.12483509237895661
500 0.12489050762746493
501 0.12493250001772789
502 0.12512180316870825
503 0.1251659039856608
504 0.12523630568121902
505 0.12533466530220017
506 0.12539841149464748
507 0.12544007638266583
508 0.1255161676892109
509 0.12569411041543962
510 0.12569411041543962
511 0.1257083239481639
512 0.12579749820588787
513 0.12585693302918574
514 0.12588707708843946
515 0.12598980725654402
516 0.1262177828021169
517 0.12637398925213572
518 0.12645540211025671
519 0.12680852500988665
520 0.1269022912158727
521 0.1270946391709683
522 0.12717481036685835
523 0.12721715729455943
524 0.12729375857815795
525 0.12739920549649136
526 0.1275356912071411
527 0.12754732817940687
528 0.12759812584250155
529 0.12762124545567052
530 0.12769310830421124
531 0.1278075153969816
532 0.12784275140746965
533 0.12785184698228905
534 0.12788282606236895
535 0.12790247932514345
536 0.12792903490668642
537 0.12795375964847472
538 0.1280851991246272
539 0.12813597201834948
540 0.12819952267667345
541 0.1283065241606486
542 0.12843744870745596
543 0.1284948764421008
544 0.12852227496165675
545 0.12853943599947276
546 0.12857430387258637
547 0.12861526693547276
548 0.12868658478908168
549 0.12877180784140113
550 0.12877180784140113
551 0.12886893905654667
552 0.12886893905654667
553 0.12886893905654667
554 0.12887058604913448
555 0.12889579955178243
556 0.1289530030288815
557 0.12901497912870574
558 0.1290223570253914
559 0.1290382643038996
560 0.12906830215156384
561 0.12913839573760685
562 0.12915547369546335
563 0.1291765769535368
564 0.12918917721570222
565 0.12918917721570222
566 0.1292375520156195
567 0.12931421719162337
568 0.12935166330873937
569 0.1293549484769895
570 0.12941423484153403
571 0.12943892361175652
572 0.12943892361175652
573 0.12950388595368076
574 0.12950388595368076
575 0.12954759564541166
576 0.12957362335046554
577 0.12957362335046554
578 0.1296363753254919
579 0.12966878238597518
580 0.12968882572063636
581 0.1297424402589264
582 0.1297424402589264
583 0.12975389307424987
584 0.12976374407526642
585 0.12979666753894356
586 0.12981510486408776
587 0.12982258913687147
588 0.12982258913687147
589 0.12986730283194578
590 0.1299812095621361
591 0.1300098428682763
592 0.13002558343462914
593 0.13004829037531115
594 0.13005779752118296
595 0.1300735256574692
596 0.1301299705063176
597 0.1301657860707274
598 0.13020136724221604
599 0.1302505560697589
600 0.130331772849245
601 0.1303839359650921
602 0.13039400113178498
603 0.13039400113178498
604 0.13042657858941406
605 0.13045319635630057
606 0.1305114203862962
607 0.13052773062118067
608 0.13056759403519344
609 0.13062627170385335
610 0.1306708907212332
611 0.13069715242100383
612 0.13076993752794874
613 0.13085835094275647
614 0.1309073053200276
615 0.13093576147324143
616 0.13096089755602305
617 0.1309877601581977
618 0.1309877601581977
619 0.13100081882613754
620 0.13104203411504772
621 0.13104203411504772
622 0.1310538769942127
623 0.13106521192198933
624 0.13106521192198933
625 0.1310820085670466
626 0.131125609238367
627 0.1311393722307445
628 0.1311393722307445
629 0.1311705577550706
630 0.13121739809898023
631 0.13121739809898023
632 0.13122921174231417
633 0.1312550838855909
634 0.1312550838855909
635 0.13127329221865022
636 0.1313199904508041
637 0.13136274617696933
638 0.13151006127932405
639 0.13154161581403565
640 0.13158095949933526
641 0.1316218977763033
642 0.13168064439890317
643 0.13172100379103974
644 0.13175444181779283
645 0.1318079189255092
646 0.13183531814896488
647 0.13183531814896488
648 0.13188717504925368
649 0.13188717504925368
650 0.13190686643454133
651 0.13195949645549132
652 0.1320078706058418
653 0.13207858282784624
654 0.13229319299612224
655 0.13246287000028284
656 0.13247325641412974
657 0.13256649389582423
658 0.13261551835072974
659 0.13264114500349128
660 0.1326948732282623
661 0.1326948732282623
662 0.1327415613359132
663 0.13282275908010824
664 0.13286752060544554
665 0.13298381098626985
666 0.13298381098626985
667 0.13300610804414592
668 0.13300610804414592
669 0.13303366728860364
670 0.13304442665959246
671 0.13305406786759086
672 0.13305406786759086
673 0.13306851726779925
674 0.1331183242912468
675 0.13313353375780182
676 0.13352257380394725
677 0.13352257380394725
678 0.1335610504922381
679 0.1336246856550269
680 0.13365630651753366
681 0.13370621084672157
682 0.13373351336487904
683 0.13375308153973167
684 0.13377453222732275
685 0.13385653082054746
686 0.13391400796336508
687 0.1339305618320721
688 0.13398178189581647
689 0.13402388653645625
690 0.13403459757410813
691 0.1341098366856586
692 0.1341543930158592
693 0.13420671367641987
694 0.13420671367641987
695 0.13426744288299078
696 0.13428396388922462
697 0.1343223167665569
698 0.1343330089797117
699 0.13435276056273404
700 0.13439225512248257
701 0.13439225512248257
702 0.13441879188270814
703 0.1344341205350819
704 0.1344341205350819
705 0.13446709792130557
706 0.1345307056284851
707 0.13455204836628998
708 0.1345536339121028
709 0.13459426357024332
710 0.13460492806776075
711 0.1346065174504682
712 0.1346208431274127
713 0.1346351657487501
714 0.13505277018095524
715 0.13506386796754238
716 0.1351726246225485
717 0.13521069710213943
718 0.1352752500807685
719 0.13529168956287632
720 0.1353367283521859
721 0.13534736797454341
722 0.13536522170373433
723 0.13541165642341318
724 0.13543590288089816
725 0.135465073203928
726 0.1355031510163673
727 0.13554631546944812
728 0.13554631546944812
729 0.13557546148247934
730 0.13557546148247934
731 0.13598361393187558
732 0.1360584743711284
733 0.13608428563010927
734 0.13608428563010927
735 0.13610067037668488
736 0.13610067037668488
737 0.13613118274662128
738 0.13617645251747224
739 0.1361885381680302
740 0.1361885381680302
741 0.1361885381680302
742 0.1361885381680302
743 0.1361885381680302
744 0.1361885381680302
745 0.13624534977700506
746 0.13627228266527353
747 0.13636483253549522
748 0.13640662662071218
749 0.1364421363202996
750 0.1364850452166684
751 0.13655193279684494
752 0.13657146675411647
753 0.1365998763224241
754 0.13663278024104106
755 0.13670497754953764
756 0.13673337010095593
757 0.1368119974880861
758 0.1368119974880861
759 0.1368119974880861
760 0.13684782457659694
761 0.13685985687143823
762 0.13685985687143823
763 0.13686485094206186
764 0.1368732105167898
765 0.1368732105167898
766 0.1368732105167898
767 0.1368837512269324
768 0.13690521254641588
769 0.1369762607637068
770 0.1369762607637068
771 0.1369841694121935
772 0.13698573914924922
773 0.13701755879698807
774 0.13701915239795023
775 0.13705435389910758
776 0.1371138612760146
777 0.13713694200463147
778 0.13716252259082334
779 0.13719289694485307
780 0.13725202661627772
781 0.13725202661627772
782 0.13726177780541698
783 0.13726177780541698
784 0.13728348608965757
785 0.13734293003540396
786 0.13737430866625425
787 0.137413676680416
788 0.13743307388321102
789 0.13745659248278597
790 0.13747850575856582
791 0.13750928494088768
792 0.13753595967960078
793 0.13765192116706154
794 0.1377342143491737
795 0.13787377301641274
796 0.13789097543456721
797 0.13791070205673644
798 0.13792326513275335
799 0.13792326513275335
800 0.1379291303501986
801 0.13794238998697173
802 0.13799159266923378
803 0.13805228664085925
804 0.13807162564210285
805 0.13807162564210285
806 0.1380871915254525
807 0.1380954828128783
808 0.1380954828128783
809 0.13810377103960145
810 0.1381203343907051
811 0.13812818340614352
812 0.13815976961225554
813 0.13815976961225554
814 0.13815976961225554
815 0.13816132667434936
816 0.13823195906263278
817 0.13827965028447076
818 0.13835650476138572
819 0.13838489693072695
820 0.13838489693072695
821 0.1384117680894737
822 0.13842927727646848
823 0.13844905589484255
824 0.13844905589484255
825 0.1384858433857343
826 0.13853054836284573
827 0.13855396435142975
828 0.13858406332831372
829 0.13862640612672908
830 0.13865441603804335
831 0.13865441603804335
832 0.13866841035740732
833 0.1386858849822641
834 0.13869413575915598
835 0.13871279238545936
836 0.13871279238545936
837 0.13878498246898058
838 0.13878498246898058
839 0.13878498246898058
840 0.13880784856706202
841 0.1388506191295719
842 0.1388607289810697
843 0.1388607289810697
844 0.13892493827726593
845 0.13895842203066047
846 0.13896857800203516
847 0.13899650379140074
848 0.13901976560138374
849 0.1390891615991353
850 0.13913626857459097
851 0.13915693820354239
852 0.13919038107350978
853 0.13920221018157278
854 0.13921615046508873
855 0.13921615046508873
856 0.13924843698110428
857 0.13932874638624354
858 0.13937515720789548
859 0.13937515720789548
860 0.139394303759788
861 0.13939920866055758
862 0.1394685579240706
863 0.1394934802760845
864 0.1394934802760845
865 0.1395375216296934
866 0.139547873419545
867 0.13961447391393378
868 0.13963943148807328
869 0.13963943148807328
870 0.1397292942676017
871 0.13979118896913728
872 0.13980716069268528
873 0.13981612810216884
874 0.13981612810216884
875 0.1399173689004271
876 0.13992770317174186
877 0.13997873254814175
878 0.1400035050030514
879 0.14003428206236618
880 0.1400756560959704
881 0.14015779576697554
882 0.14016086426018154
883 0.14016086426018154
884 0.14016086426018154
885 0.14016086426018154
886 0.14016086426018154
887 0.14016086426018154
888 0.1401701081270375
889 0.1401701081270375
890 0.14018959436477407
891 0.1402420973370145
892 0.1402420973370145
893 0.1402420973370145
894 0.14024516442893326
895 0.14026057765007624
896 0.14026057765007624
897 0.14036417648357188
898 0.14036417648357188
899 0.14037801165071467
900 0.14037801165071467
901 0.14040496268238128
902 0.14046992326277208
903 0.14048165349152936
904 0.14052290811867527
905 0.14052290811867527
906 0.14056624427836803
907 0.14056624427836803
908 0.14056624427836803
909 0.14059074412312933
910 0.14061202603330797
911 0.1406250356158757
912 0.14064011338831814
913 0.14069105049697178
914 0.14069105049697178
915 0.14070093079161053
916 0.14072896427020487
917 0.1407885654357784
918 0.1408262573811699
919 0.14088619471236227
920 0.14090520604147894
921 0.14090520604147894
922 0.1409431091562145
923 0.14097081206788095
924 0.14097081206788095
925 0.14098379263642266
926 0.14099494662864057
927 0.14100383536025615
928 0.14101369528108842
929 0.1410778430115435
930 0.14111396402488038
931 0.14117851390769454
932 0.1411827918775061
933 0.14119303100362313
934 0.1412032685279972
935 0.14122660970108228
936 0.14122660970108228
937 0.14124036126553496
938 0.14124036126553496
939 0.14124036126553496
940 0.14125504030902408
941 0.14126878332830464
942 0.14126878332830464
943 0.1412859419035709
944 0.1412859419035709
945 0.1412859419035709
946 0.1412859419035709
947 0.14131031554343038
948 0.14131031554343038
949 0.14133902249378286
950 0.14135479489783428
951 0.14138943096069895
952 0.14141880607575213
953 0.14144476214190838
954 0.14159663012254192
955 0.14159663012254192
956 0.14163980189265268
957 0.14163980189265268
958 0.1416527162587904
959 0.1416673525705106
960 0.14168026301919937
961 0.1417053950383635
962 0.1417053950383635
963 0.1417053950383635
964 0.1417139603810263
965 0.14173278638463171
966 0.14173278638463171
967 0.14173278638463171
968 0.14175358016868175
969 0.1417706709561342
970 0.1417863956361245
971 0.14180712612664526
972 0.14180712612664526
973 0.14182592956701728
974 0.1418370017427144
975 0.14185067397051263
976 0.1418677469072973
977 0.1418677469072973
978 0.1418823415655855
979 0.14191675899818618
980 0.14191675899818618
981 0.14193245796750698
982 0.1419588676339893
983 0.1419588676339893
984 0.1419588676339893
985 0.14197344720844782
986 0.14197344720844782
987 0.141982549534865
988 0.14199412691696572
989 0.14201571917700245
990 0.14201571917700245
991 0.1420245219918762
992 0.14204327278993265
993 0.14205484171281663
994 0.14205484171281663
995 0.14205484171281663
996 0.14206939786110667
997 0.14211628078154584
998 0.14211628078154584
999 0.14215741096022946
1000 0.14221116044429818

==> data/mean-ndcg-ue-codet5p-1000-sanitizer=address.dat <==
1 0.018150388936905792
2 0.020244095011967632
3 0.024277801620016744
4 0.026677445802950974
5 0.028913755195463933
6 0.031173082168898473
7 0.03338130990792069
8 0.033269634746325466
9 0.03396914463670299
10 0.03575967404127604
11 0.03651670652105399
12 0.03776323659591797
13 0.03923826673977939
14 0.04039014089472909
15 0.04334236076189027
16 0.044002565916167045
17 0.04485200292452142
18 0.04513294427798109
19 0.045417165321703847
20 0.04675601299770947
21 0.048324258646973595
22 0.04889404077857036
23 0.049675315274397606
24 0.05010584747740484
25 0.051991428376558055
26 0.05423238874871332
27 0.05491536418357411
28 0.056001376631278854
29 0.05701379216575088
30 0.057596552486092016
31 0.058569511555162435
32 0.05976382890215408
33 0.06032270871119475
34 0.06090186109129019
35 0.061381827246362
36 0.06236259976709514
37 0.06262705120598484
38 0.06344933720855203
39 0.06416463742760713
40 0.06493755431571717
41 0.06606224136178684
42 0.06682480378664292
43 0.06724695663898118
44 0.06802353343108715
45 0.06843810066391781
46 0.06878737810388044
47 0.06907560517992446
48 0.06964311966908782
49 0.06999995606514096
50 0.07023541827087858
51 0.07079585160241893
52 0.07099522118281014
53 0.07142185867907716
54 0.0718003928122535
55 0.0722625582454187
56 0.07266080519166691
57 0.07290818172207561
58 0.07335243664505955
59 0.0734270552161582
60 0.07384926907337838
61 0.07440324591593757
62 0.07457130685356053
63 0.07498333298708725
64 0.07506830904084513
65 0.0753149895756612
66 0.07560715755572565
67 0.07607697694152162
68 0.07655254810449848
69 0.07659130904570599
70 0.0773147668594873
71 0.07962277828044137
72 0.08007579672300694
73 0.08031205396899453
74 0.08061839901720214
75 0.08143696266577702
76 0.08246107311451113
77 0.08260456915158287
78 0.08322019005859446
79 0.08333122948932087
80 0.08395891333887588
81 0.08443541534607003
82 0.08515579375853172
83 0.08590939429301474
84 0.08652364876160643
85 0.0869573703313251
86 0.08706655720376895
87 0.08724417347132692
88 0.08754507170921914
89 0.08789589599172634
90 0.08815057437885257
91 0.08845778347950425
92 0.08865214096970765
93 0.08893301760880666
94 0.08916162420662309
95 0.08931534152961941
96 0.08989656897923574
97 0.08998279927941755
98 0.09017585988967947
99 0.09034567379076683
100 0.09062363196477062
101 0.09075400063810456
102 0.09092136415381379
103 0.09101389344298062
104 0.09101389344298062
105 0.09109266157334425
106 0.09134808834025322
107 0.09162327627171572
108 0.09180581244053453
109 0.09196057168365605
110 0.09205761418218267
111 0.0922419796473836
112 0.09235607266125515
113 0.0925140246833476
114 0.09268802180585725
115 0.0928419709946636
116 0.09315791944189714
117 0.09332532521333604
118 0.09375133604216719
119 0.09404692681222018
120 0.09418436038863959
121 0.09457616849595621
122 0.09487830907280526
123 0.09507322418930662
124 0.0952479682011829
125 0.09556144570482976
126 0.09576106284189217
127 0.09595579155098184
128 0.09627431768880079
129 0.09657864328290093
130 0.09680943561833973
131 0.09720803088024464
132 0.09739530022953562
133 0.0978542733343818
134 0.09829796080644142
135 0.0984942514448817
136 0.09863662242429624
137 0.09867004381576905
138 0.09880601253204906
139 0.09885333946937234
140 0.09941968787310396
141 0.0995549632328824
142 0.10004322869630175
143 0.1004253150284233
144 0.10065318549779247
145 0.10084315916388419
146 0.10093688763216513
147 0.10108934751204868
148 0.1013932060902258
149 0.10196087519800912
150 0.10199107790939517
151 0.10224562405261595
152 0.10253243429525186
153 0.10280040847938758
154 0.10283045461893393
155 0.10317451751732976
156 0.10359029544582203
157 0.10553698736770181
158 0.10580088539940825
159 0.10603956139560022
160 0.10656469344869685
161 0.10702942204546803
162 0.10802566709065284
163 0.10837295672916075
164 0.10860596072511211
165 0.10894626462987839
166 0.10905168761639743
167 0.10964809389459335
168 0.11026534366576915
169 0.11046100585819497
170 0.11105833333141547
171 0.11143472604467139
172 0.11156221698832704
173 0.1117003864330435
174 0.11182350153844056
175 0.1118553507182186
176 0.11217512847005032
177 0.11261873688544964
178 0.1126877047666332
179 0.11300696087267487
180 0.11318069108725694
181 0.11323516764622531
182 0.11337604514649365
183 0.11362491936486305
184 0.11362491936486305
185 0.11375732600032595
186 0.11398396078866355
187 0.11424896035771982
188 0.11437783848587997
189 0.11456837537716813
190 0.11479606095140236
191 0.11492729981845194
192 0.11496174723728511
193 0.11508994224474883
194 0.11545592108959835
195 0.11550918636150533
196 0.11648355778259335
197 0.11660840720756362
198 0.11674472646617756
199 0.11677894225216862
200 0.11692723708283626
201 0.11715000693254618
202 0.11729128236992138
203 0.11745883983295052
204 0.11748730783422205
205 0.11772043343061366
206 0.11786316000054281
207 0.1180745009027654
208 0.11815549365068771
209 0.11843254688505524
210 0.11860088181532176
211 0.11879294578319309
212 0.11916343231292369
213 0.11938025840409885
214 0.11961206968727447
215 0.11983794201815523
216 0.11989472546636849
217 0.12027324198008928
218 0.12055493243893217
219 0.1211018075806601
220 0.12160878823601355
221 0.12201553057356966
222 0.12268569315234641
223 0.12285604329973453
224 0.123066422148978
225 0.12311531796760061
226 0.12320196825175352
227 0.1235639962546535
228 0.12376556035234451
229 0.12411264391152416
230 0.12458096305730171
231 0.12497403407515599
232 0.12508585909928446
233 0.1252911022236858
234 0.1254059647857392
235 0.1256182979201782
236 0.1258374213490492
237 0.12587936058101956
238 0.12591646253564256
239 0.12603067812158283
240 0.1261298487732717
241 0.1263969536960617
242 0.12722946097966184
243 0.1274617882969657
244 0.12779238120590475
245 0.12810937551274126
246 0.12824539288047265
247 0.12842590298866732
248 0.12891118132951057
249 0.12910080781848424
250 0.12948391173458143
251 0.12969591673149553
252 0.13005008569151044
253 0.13007551551779142
254 0.13030075687819095
255 0.1304535615277813
256 0.13097274187086877
257 0.1312450659186852
258 0.13154591746572997
259 0.13191230370888632
260 0.13196559319989018
261 0.13196559319989018
262 0.132612759390394
263 0.1327309241033219
264 0.1329187112666271
265 0.13299698843907193
266 0.13311123262431843
267 0.13360807161993915
268 0.13373256812443532
269 0.13397100571460524
270 0.13397100571460524
271 0.13401861459468611
272 0.1341502116211275
273 0.13430206771339473
274 0.1344313795862022
275 0.13464741950767636
276 0.13484898045811536
277 0.13502639969625563
278 0.13512024161098726
279 0.1352327056584167
280 0.13540295453139123
281 0.13559004999194343
282 0.13559004999194343
283 0.1356328655761245
284 0.1357751729129918
285 0.13582338165223323
286 0.13585015715025187
287 0.13596698435880933
288 0.1360997552942207
289 0.13617259544800517
290 0.13627174746005852
291 0.13640796276052053
292 0.1372570575010086
293 0.13747097429436614
294 0.1375520729637968
295 0.13758799698049715
296 0.137964527879643
297 0.137964527879643
298 0.1381078762440534
299 0.13813099332232126
300 0.13831968892255597
301 0.13843948281950377
302 0.13852364615367052
303 0.138639142967092
304 0.13884267516224344
305 0.13894960790161445
306 0.13894960790161445
307 0.1391980696267106
308 0.13931512207031957
309 0.1394173877305216
310 0.1394489718130661
311 0.1396164403994238
312 0.1396164403994238
313 0.13968694667046244
314 0.13986248822637953
315 0.13998650626841935
316 0.14014650505680337
317 0.1402099768245476
318 0.14027341402560098
319 0.14027341402560098
320 0.14039937149163909
321 0.14075821866390015
322 0.14075821866390015
323 0.1408422149144208
324 0.1408650120740397
325 0.1409862546600732
326 0.14112704154297293
327 0.1412583893134806
328 0.14130689473295174
329 0.14146470113831855
330 0.14175395995768103
331 0.14215067676964566
332 0.14231561342668012
333 0.1424424401391774
334 0.14261178298023947
335 0.14266937897228338
336 0.142965148491143
337 0.14346872806729533
338 0.14423299562841646
339 0.14434718674486707
340 0.14445345851142424
341 0.14483297952631627
342 0.1450056658674999
343 0.1451619254311151
344 0.1452070011900904
345 0.14532211907413126
346 0.14538491784019858
347 0.14549396847205534
348 0.14559667674898005
349 0.145795389277535
350 0.14610079287141495
351 0.14656155820267808
352 0.146609681154324
353 0.14673008926106745
354 0.14680078928944218
355 0.1468265828624725
356 0.14698557062682008
357 0.14709594032947015
358 0.14735230253899012
359 0.14748658963868536
360 0.14758832209908582
361 0.1481919547405286
362 0.14831123635279694
363 0.1483747731466621
364 0.14854944376374526
365 0.1486287198841989
366 0.14877352320612006
367 0.1487908232821521
368 0.1488303903346652
369 0.14911828540692318
370 0.14920889597572898
371 0.14952297952262666
372 0.14962616202233975
373 0.1496656391835574
374 0.14973734711816006
375 0.1498766926163992
376 0.14997768136935344
377 0.15016223971709794
378 0.1501964605614314
379 0.15022016584575387
380 0.150387966583691
381 0.15053121264637553
382 0.15056169096290467
383 0.15060600711354688
384 0.15064116825336418
385 0.1506716066421046
386 0.1508733386082201
387 0.15092050182926456
388 0.1510875459299915
389 0.1511470018858309
390 0.15136987076263445
391 0.15147857304505408
392 0.15150214484556643
393 0.15152969939796754
394 0.15173222451159787
395 0.1518189708587053
396 0.1521327826225716
397 0.1522839248859735
398 0.1523778110184462
399 0.15246376880216334
400 0.1526198878451229
401 0.15274327805674046
402 0.15286192833408047
403 0.15302306321067208
404 0.15318936136795352
405 0.15322829893872142
406 0.15341545722896527
407 0.15341545722896527
408 0.153510326684186
409 0.1536244374785733
410 0.15373255587037363
411 0.15429121921199965
412 0.15435229107671142
413 0.15435229107671142
414 0.15438236369072855
415 0.15438236369072855
416 0.15456801809245616
417 0.15481672607471075
418 0.15488838637899233
419 0.15496074430499027
420 0.1550161907134201
421 0.15507309735498576
422 0.15517679561620357
423 0.1552232671202063
424 0.1552232671202063
425 0.15551238748732832
426 0.1555395761197672
427 0.15561843514571694
428 0.15565701874110285
429 0.15571759647693384
430 0.15579754336473128
431 0.15645327100140327
432 0.1565960074498761
433 0.1567169782006899
434 0.15680877258223994
435 0.15693029513616114
436 0.15712129457649368
437 0.15715110049038758
438 0.15732052456938342
439 0.15750642259053077
440 0.15756323967342317
441 0.1577965778366158
442 0.1577965778366158
443 0.1577965778366158
444 0.15786968548767885
445 0.15786968548767885
446 0.15796317379620736
447 0.1580378367234069
448 0.15806480169100642
449 0.1581710346403482
450 0.15831977033497638
451 0.15835802433548374
452 0.15847370783400588
453 0.15859715502174143
454 0.1587550591816299
455 0.15879325813236544
456 0.15883626479620291
457 0.15887479912514746
458 0.15891340710196208
459 0.15891340710196208
460 0.15893636557416346
461 0.15893636557416346
462 0.15893636557416346
463 0.15902024549231314
464 0.1590928298576203
465 0.15915540504955292
466 0.1593065955400857
467 0.15949021440576314
468 0.15954162581063783
469 0.15954162581063783
470 0.15968795144881012
471 0.1597476122628827
472 0.15982801229637303
473 0.1598422852386054
474 0.1599348519659017
475 0.16003451243652164
476 0.16003451243652164
477 0.1600982851304666
478 0.16016196400651156
479 0.16023954217275901
480 0.16047745556204832
481 0.16059149322133717
482 0.16069438342457912
483 0.16079927855312767
484 0.16124230639528453
485 0.16129292558678837
486 0.16142220476814598
487 0.16149036828378058
488 0.1615650451629834
489 0.16161081168281236
490 0.1618164511149514
491 0.1619373515057204
492 0.1620271673094544
493 0.1620271673094544
494 0.16213887863469095
495 0.16223197464298933
496 0.16237241844076128
497 0.162454477548969
498 0.1626652911967475
499 0.1626652911967475
500 0.16274675460684182
501 0.162841089235851
502 0.16319708301472857
503 0.16319708301472857
504 0.16328550131267594
505 0.16344654101340556
506 0.16353967119967494
507 0.16366400809192716
508 0.1637654725362339
509 0.16385746023820524
510 0.16390254098725546
511 0.16390254098725546
512 0.1639831535038946
513 0.1639831535038946
514 0.1640732803564232
515 0.16431910060809252
516 0.16459478399222177
517 0.16463058149237586
518 0.16465692157651263
519 0.16503196170664233
520 0.16506934696015277
521 0.1653811966217961
522 0.16546618729662943
523 0.1655245963156838
524 0.16561717139143725
525 0.16570080840599452
526 0.1657595049761213
527 0.1657595049761213
528 0.1657919061684383
529 0.16582918934822405
530 0.16584547845746647
531 0.16598111953230976
532 0.1660052550643271
533 0.16604203492167177
534 0.16604203492167177
535 0.16606823991190217
536 0.16606823991190217
537 0.16612168944198105
538 0.16626029990418298
539 0.1663294282386177
540 0.16649019090409534
541 0.16668175808052801
542 0.16681555661271594
543 0.16687752001381703
544 0.16690629199544513
545 0.1669324201296273
546 0.16704274061251378
547 0.16711472515280582
548 0.16727110187033892
549 0.167464425800343
550 0.16749051619851035
551 0.16762663959479976
552 0.16762663959479976
553 0.16769721174368055
554 0.16769721174368055
555 0.16776566476192015
556 0.1678890272601821
557 0.16797793436180375
558 0.16799877718040118
559 0.16807721354238422
560 0.16821681823790102
561 0.16825375620408245
562 0.1682858387133239
563 0.1682997199766396
564 0.1683123497355386
565 0.16832577460113202
566 0.1683517472103185
567 0.16850917547676555
568 0.16850917547676555
569 0.16861406863010062
570 0.16887345427646142
571 0.16899506172473805
572 0.16899506172473805
573 0.16906855838963833
574 0.16906855838963833
575 0.16939397525228858
576 0.16945183500424155
577 0.16945183500424155
578 0.16948859992809692
579 0.16948859992809692
580 0.16957966607522473
581 0.16967938624115117
582 0.16967938624115117
583 0.16976359128728677
584 0.1697873741947343
585 0.16986264578586474
586 0.16990674603965605
587 0.16990674603965605
588 0.1699434122633412
589 0.16997525922255288
590 0.17019664194184256
591 0.1702203805331093
592 0.17031420540456405
593 0.17036682626499336
594 0.17036682626499336
595 0.17039862279861148
596 0.17051330794746467
597 0.17053273803807772
598 0.17068800422789393
599 0.1707137471519486
600 0.17087105396907035
601 0.17090759512436102
602 0.17093926233461382
603 0.17096292653372677
604 0.1710262896045823
605 0.17104826807909346
606 0.171185972115888
607 0.17122760685491556
608 0.1713085302079643
609 0.1714001595613987
610 0.17149980592145364
611 0.17149980592145364
612 0.17160638669591505
613 0.17173211079977269
614 0.1718177935717171
615 0.17192714211001603
616 0.17192714211001603
617 0.17199021983323234
618 0.17202660268498848
619 0.17209962930211312
620 0.17227007659172927
621 0.1722893878313648
622 0.17230598014521653
623 0.17236305314032763
624 0.17240672369920845
625 0.17240672369920845
626 0.172504448025114
627 0.17255047497295212
628 0.17266159404851936
629 0.17266159404851936
630 0.17284862479318205
631 0.17286103508219122
632 0.17290378599561293
633 0.17290378599561293
634 0.17290378599561293
635 0.17290378599561293
636 0.17296333180812204
637 0.17318850796566373
638 0.17344591568335502
639 0.17346000385028196
640 0.17357302133962152
641 0.17366578942911767
642 0.17371276108637035
643 0.173794800011583
644 0.17382620821071712
645 0.17389036703592767
646 0.17402249421799873
647 0.17406712019880993
648 0.17418194905282128
649 0.17418194905282128
650 0.1743322577421893
651 0.17443241626569048
652 0.1744733077788015
653 0.17455168745068272
654 0.17499021800016357
655 0.17552279087483372
656 0.175608132204042
657 0.1757050228958211
658 0.17594588979604808
659 0.17602863828650947
660 0.17611792940886073
661 0.1761458399063708
662 0.17621243843687065
663 0.1766812530218674
664 0.17674954516057945
665 0.17693931669562252
666 0.17693931669562252
667 0.17701289600882444
668 0.17701289600882444
669 0.17706861396067441
670 0.17706861396067441
671 0.17710605049821104
672 0.17710605049821104
673 0.1771936461472537
674 0.17727772939229924
675 0.1773492300886917
676 0.17782840743666609
677 0.17782840743666609
678 0.17782840743666609
679 0.17792058692541632
680 0.17815518719658163
681 0.17819827362334478
682 0.17819827362334478
683 0.1782154101836996
684 0.17825122850183822
685 0.17825122850183822
686 0.1783787423135395
687 0.17840394601668666
688 0.17856121849560033
689 0.178612134397477
690 0.17863230141584058
691 0.17889504349273974
692 0.17925368526674518
693 0.17952839338042859
694 0.17952839338042859
695 0.17982449422761668
696 0.17990316077636942
697 0.17997712404899024
698 0.18002004850764375
699 0.18002004850764375
700 0.18005574061290194
701 0.18010569771952883
702 0.18012881399791844
703 0.1801564626514613
704 0.1801564626514613
705 0.1803720147024513
706 0.1803720147024513
707 0.1804576962590379
708 0.18061245301219764
709 0.18067835677530683
710 0.18067835677530683
711 0.18069391844881508
712 0.18071535293343546
713 0.1807367828461697
714 0.18102359541001026
715 0.18104501620397856
716 0.18119966391855938
717 0.18129603624232116
718 0.18152434063285972
719 0.1815493701793827
720 0.18161719073023297
721 0.18161719073023297
722 0.18163418295129563
723 0.18165556759965865
724 0.18167857572377014
725 0.1817382347709796
726 0.1819275767888244
727 0.1819275767888244
728 0.1819275767888244
729 0.1819445441768452
730 0.1819720350362268
731 0.1823360094823817
732 0.18239428826122012
733 0.18243689488815065
734 0.18247984972752126
735 0.18247984972752126
736 0.18247984972752126
737 0.1825152638387585
738 0.18256760660212754
739 0.1825809172139665
740 0.18265662482012643
741 0.1826840535557639
742 0.18271478972950772
743 0.18271478972950772
744 0.18279523357417757
745 0.1828674688537935
746 0.18288875241804656
747 0.18295170414584713
748 0.18301519275631217
749 0.18301519275631217
750 0.18314272861857894
751 0.18324726855791781
752 0.18327794269762074
753 0.18334170350180337
754 0.18339713522417447
755 0.18354261999903715
756 0.18356386086985482
757 0.18362514791686974
758 0.18362514791686974
759 0.18365247754003647
760 0.18373538851652757
761 0.18381124591388584
762 0.18381124591388584
763 0.18382896601377408
764 0.18384882403359087
765 0.18391020140256184
766 0.18391020140256184
767 0.18396549068672977
768 0.18398533312176857
769 0.18419026602140856
770 0.18419026602140856
771 0.1842329035662889
772 0.1842882320082598
773 0.18431298941559557
774 0.18435542404222036
775 0.18446965214488548
776 0.18448831778399458
777 0.18450697981663788
778 0.18460437686006728
779 0.1846465945810255
780 0.1847171837998975
781 0.18475759666685362
782 0.18477624075715765
783 0.18477624075715765
784 0.18488645612112037
785 0.18502617313212721
786 0.18529601741460835
787 0.18529601741460835
788 0.18532647680899061
789 0.18534324332464835
790 0.1854204185109171
791 0.1855397002403721
792 0.1855397002403721
793 0.1858651119991223
794 0.1859598019481865
795 0.18604988758969934
796 0.18614375312188863
797 0.18614375312188863
798 0.1861708781110367
799 0.1861708781110367
800 0.1861905995481011
801 0.18621770933556786
802 0.1864731844239281
803 0.1865527117665085
804 0.18660761223542965
805 0.18660761223542965
806 0.18666053031479254
807 0.18666053031479254
808 0.18666053031479254
809 0.18686705924937072
810 0.18693396789617875
811 0.18696102754002109
812 0.18703244975482894
813 0.18704439142216195
814 0.18704439142216195
815 0.18711859584866936
816 0.18723586668819603
817 0.1873035087718581
818 0.18743859642988223
819 0.18745958421659284
820 0.18745958421659284
821 0.18745958421659284
822 0.18748411523830288
823 0.187520414812413
824 0.187520414812413
825 0.18758104693108998
826 0.1876801289732187
827 0.1877561286817971
828 0.18784864429224118
829 0.18819006107264588
830 0.18826738087475037
831 0.18830216353824883
832 0.18832469657866432
833 0.18835946682632282
834 0.18837906639883165
835 0.18844520107359136
836 0.18844520107359136
837 0.18857597330492976
838 0.18857597330492976
839 0.1886225924415001
840 0.1887118633594817
841 0.18879519273631895
842 0.1888327565113059
843 0.1888744801458935
844 0.1889998522347465
845 0.18904922848162373
846 0.18908183054333313
847 0.18917517894928537
848 0.18919176639932972
849 0.1892924482123429
850 0.1894360109742623
851 0.18947067118947838
852 0.18947067118947838
853 0.18953217683782003
854 0.18956227377876117
855 0.18956227377876117
856 0.1896926118771918
857 0.1898409804321966
858 0.18994381786438544
859 0.18994381786438544
860 0.18994381786438544
861 0.18996122156932457
862 0.19008020697460987
863 0.19011479549553625
864 0.19011479549553625
865 0.19011479549553625
866 0.19013913765747545
867 0.19021882291101053
868 0.19023830689216073
869 0.19026832649857012
870 0.19041846192066716
871 0.19053726500721338
872 0.19056158237895143
873 0.19061581625159646
874 0.19061581625159646
875 0.19081995744919966
876 0.1908442584164211
877 0.19088897466202673
878 0.19099735112891633
879 0.19099735112891633
880 0.19112173005090255
881 0.19120719096714925
882 0.1912638701892055
883 0.1912638701892055
884 0.19130537387491017
885 0.1915522351582782
886 0.1915522351582782
887 0.1915522351582782
888 0.19156871014250434
889 0.19156871014250434
890 0.19163793363670972
891 0.1916917688336417
892 0.1916917688336417
893 0.1916917688336417
894 0.19174833549054812
895 0.19180811462653774
896 0.1918275077288397
897 0.19199886108958358
898 0.19199886108958358
899 0.19207006067907081
900 0.19209992579925592
901 0.19212978605094236
902 0.19230332203321024
903 0.19231507972198608
904 0.19233733837400135
905 0.19233733837400135
906 0.19241584465337053
907 0.19241584465337053
908 0.19241584465337053
909 0.1924571072201052
910 0.1924700117622748
911 0.192499823709868
912 0.1925322213314728
913 0.1926375628339288
914 0.19265045908491246
915 0.19270118649507173
916 0.19274110909363731
917 0.19289298836182311
918 0.1930013643574949
919 0.19309325586435322
920 0.1931359088220785
921 0.19316246487454575
922 0.19316246487454575
923 0.19325019591920162
924 0.19325019591920162
925 0.19327673514198618
926 0.19333050166352098
927 0.1933497983375371
928 0.19337389448241732
929 0.19354076490228223
930 0.19366363747867918
931 0.19371736169957993
932 0.19382047958060572
933 0.19385467412799853
934 0.1938888633262165
935 0.19397104865611314
936 0.19397104865611314
937 0.19397104865611314
938 0.19397104865611314
939 0.19397104865611314
940 0.19399752559471636
941 0.19402719664402945
942 0.19402719664402945
943 0.19402719664402945
944 0.19405123273063934
945 0.19405123273063934
946 0.19407768511374146
947 0.19411870140672538
948 0.19411870140672538
949 0.1941408025217312
950 0.1942183825380393
951 0.19426690894936477
952 0.19432600384986068
953 0.1943793117519257
954 0.19451779517634055
955 0.19451779517634055
956 0.19460538556106305
957 0.19460538556106305
958 0.19460538556106305
959 0.19463178542336207
960 0.1946714868284814
961 0.1947182460205604
962 0.1947182460205604
963 0.1947182460205604
964 0.19473149231645578
965 0.19473149231645578
966 0.19473149231645578
967 0.19473149231645578
968 0.19476984301798678
969 0.19476984301798678
970 0.19480897630723001
971 0.19480897630723001
972 0.19480897630723001
973 0.19486235640068753
974 0.19486235640068753
975 0.1948886928688314
976 0.1949420491170273
977 0.1949420491170273
978 0.1949420491170273
979 0.1950099608458382
980 0.1950099608458382
981 0.1950733986150536
982 0.1951028862116732
983 0.1951028862116732
984 0.19518446312430437
985 0.1951976680532389
986 0.19521568603625788
987 0.19523480738967114
988 0.1952687182446349
989 0.19528672829996727
990 0.19528672829996727
991 0.19528672829996727
992 0.19540210060833996
993 0.19542010014149694
994 0.19542010014149694
995 0.19542010014149694
996 0.1955661026571109
997 0.1955840917225642
998 0.19562479683248776
999 0.19569386938665886
1000 0.19583848033694598

==> data/mean-ndcg-ue-codet5p-1000-sanitizer=memory.dat <==
1 0.07236842105263158
2 0.04437249421328976
3 0.04678365212968882
4 0.04420061277883767
5 0.044841822790726404
6 0.04292727554780865
7 0.04285550035800852
8 0.04397814971623853
9 0.04474135315756635
10 0.046662383363937604
11 0.04749937046650685
12 0.048702356865415235
13 0.05113503790211373
14 0.0517924122871212
15 0.0524344847377661
16 0.0524344847377661
17 0.0536663005626029
18 0.05427089887423879
19 0.055274080232522206
20 0.055274080232522206
21 0.059758036275057685
22 0.061373905053368524
23 0.06469153876824572
24 0.06604193183614303
25 0.0684163771830056
26 0.06906567961933426
27 0.06980146004497245
28 0.07043698332979384
29 0.07395704078810758
30 0.07459743033659938
31 0.07552417280427996
32 0.07711431912932118
33 0.07851407837516411
34 0.07975547840331185
35 0.08014055272284462
36 0.0805227051699902
37 0.0805227051699902
38 0.0805227051699902
39 0.0805227051699902
40 0.0808602468169045
41 0.08434029113012442
42 0.08434029113012442
43 0.08602110596822206
44 0.08670897386499121
45 0.08726791754375957
46 0.08726791754375957
47 0.08726791754375957
48 0.08726791754375957
49 0.08766327083855127
50 0.08766327083855127
51 0.08766327083855127
52 0.08766327083855127
53 0.08800920381312591
54 0.08939004109049498
55 0.08939004109049498
56 0.08939004109049498
57 0.08939004109049498
58 0.0909080016402106
59 0.09134279719990643
60 0.09167847305918904
61 0.09167847305918904
62 0.09167847305918904
63 0.09167847305918904
64 0.09167847305918904
65 0.09167847305918904
66 0.09167847305918904
67 0.09167847305918904
68 0.09167847305918904
69 0.09284131460809793
70 0.09316503610644243
71 0.09452913709546669
72 0.09485076258469155
73 0.09555560510011707
74 0.09555560510011707
75 0.09672551024319365
76 0.09672551024319365
77 0.09771397965653446
78 0.09835481953158784
79 0.09888551584968734
80 0.09907044706600945
81 0.09982376060917666
82 0.1004565195361982
83 0.10143754578884283
84 0.10200184181793089
85 0.10248227020945715
86 0.10248227020945715
87 0.10296023177355444
88 0.10394019169762594
89 0.10551366306938628
90 0.10576937131169244
91 0.10692092130438519
92 0.10711847401143994
93 0.10898858410262352
94 0.10937950438393425
95 0.11148973545294204
96 0.11388044238221907
97 0.11405768918517241
98 0.11448556372317456
99 0.11509272062047575
100 0.11526880937574742
101 0.11544452301992389
102 0.11544452301992389
103 0.11569287936648263
104 0.11615270169968447
105 0.11635547142927533
106 0.11654709567479951
107 0.11746686344915551
108 0.1180628671802495
109 0.11844159503293332
110 0.12010638857911972
111 0.12037204197133643
112 0.12037204197133643
113 0.12083498539904293
114 0.12083498539904293
115 0.12100594477807394
116 0.12145531830708371
117 0.12145531830708371
118 0.12182781398292987
119 0.12182781398292987
120 0.12182781398292987
121 0.12201420519386118
122 0.12201420519386118
123 0.12201420519386118
124 0.12230000292612075
125 0.12230000292612075
126 0.12230000292612075
127 0.1225377310302257
128 0.1233512563358487
129 0.12351821372166916
130 0.12368490868258321
131 0.12390442398405253
132 0.12390442398405253
133 0.12432627446160187
134 0.12474748553578097
135 0.12474748553578097
136 0.12520995651908934
137 0.12520995651908934
138 0.12520995651908934
139 0.12520995651908934
140 0.12546324931548614
141 0.12546324931548614
142 0.12546324931548614
143 0.12546324931548614
144 0.12627694486011237
145 0.12691104867129854
146 0.12691104867129854
147 0.12691104867129854
148 0.12726242636478552
149 0.12726242636478552
150 0.12778431890530817
151 0.12778431890530817
152 0.12778431890530817
153 0.12778431890530817
154 0.12778431890530817
155 0.12778431890530817
156 0.12778431890530817
157 0.12794484346276097
158 0.12794484346276097
159 0.12839939497082523
160 0.12839939497082523
161 0.12878253505636833
162 0.12946548941925248
163 0.13058759981643908
164 0.1311004296016244
165 0.131578141713912
166 0.13259929965243233
167 0.13275790163138965
168 0.13347655638389205
169 0.13347655638389205
170 0.1339534002741753
171 0.13508672921876264
172 0.13508672921876264
173 0.13527001942001726
174 0.13595938112619713
175 0.13595938112619713
176 0.13595938112619713
177 0.13680181473158096
178 0.1373384743807239
179 0.13768128540084898
180 0.13768128540084898
181 0.13794645053220544
182 0.13794645053220544
183 0.13794645053220544
184 0.13868737906415318
185 0.13868737906415318
186 0.13887924237354407
187 0.13930420911767089
188 0.13930420911767089
189 0.1399064788821731
190 0.14016920722936654
191 0.14050781006390073
192 0.14050781006390073
193 0.1407697611406177
194 0.1407697611406177
195 0.1407697611406177
196 0.14156230146984533
197 0.14185476612329795
198 0.14185476612329795
199 0.14185476612329795
200 0.1420440175105768
201 0.1420440175105768
202 0.14286135680502454
203 0.14312083216818974
204 0.14312083216818974
205 0.14312083216818974
206 0.14312083216818974
207 0.14425622315907427
208 0.14425622315907427
209 0.14447194052572063
210 0.14509356276178223
211 0.14509356276178223
212 0.14611324771046305
213 0.1477084802652471
214 0.1477084802652471
215 0.1483556651474497
216 0.14908434034043963
217 0.14994463091948096
218 0.14994463091948096
219 0.14994463091948096
220 0.15011980242437292
221 0.15011980242437292
222 0.15011980242437292
223 0.15031786595731292
224 0.15115611575548663
225 0.1514845340455185
226 0.15171559335985155
227 0.15171559335985155
228 0.15171559335985155
229 0.15171559335985155
230 0.15171559335985155
231 0.1523542874414094
232 0.1523542874414094
233 0.1527465640575033
234 0.15358551405461934
235 0.15358551405461934
236 0.15358551405461934
237 0.15358551405461934
238 0.15358551405461934
239 0.15358551405461934
240 0.15391008447301513
241 0.1541202278583563
242 0.15430294160029517
243 0.15523197344322326
244 0.15523197344322326
245 0.15572242440381945
246 0.15632021469582774
247 0.15670835699445215
248 0.15693554248291064
249 0.15693554248291064
250 0.15693554248291064
251 0.15708251440611964
252 0.15722938113742327
253 0.15722938113742327
254 0.15814371180709896
255 0.15814371180709896
256 0.15814371180709896
257 0.1584222355674189
258 0.15894889434986836
259 0.15894889434986836
260 0.15894889434986836
261 0.15894889434986836
262 0.15894889434986836
263 0.15894889434986836
264 0.15894889434986836
265 0.1591733926143982
266 0.1591733926143982
267 0.15942020433504234
268 0.1598027075173585
269 0.1598027075173585
270 0.16002645950681263
271 0.16002645950681263
272 0.16002645950681263
273 0.16002645950681263
274 0.16002645950681263
275 0.16002645950681263
276 0.16002645950681263
277 0.16002645950681263
278 0.16002645950681263
279 0.16002645950681263
280 0.16002645950681263
281 0.16002645950681263
282 0.16002645950681263
283 0.16002645950681263
284 0.16002645950681263
285 0.16002645950681263
286 0.16002645950681263
287 0.16002645950681263
288 0.16024767215109867
289 0.16068982790299458
290 0.16096244257902517
291 0.16118325279468568
292 0.16118325279468568
293 0.16118325279468568
294 0.16149628436665026
295 0.16149628436665026
296 0.1618721353646722
297 0.1618721353646722
298 0.1618721353646722
299 0.16231166307699285
300 0.16231166307699285
301 0.16262340908654738
302 0.16262340908654738
303 0.16262340908654738
304 0.1628937844165813
305 0.1628937844165813
306 0.1628937844165813
307 0.1628937844165813
308 0.1628937844165813
309 0.1628937844165813
310 0.16326661928006522
311 0.16326661928006522
312 0.16326661928006522
313 0.16326661928006522
314 0.16357608131510393
315 0.16357608131510393
316 0.16357608131510393
317 0.16357608131510393
318 0.16357608131510393
319 0.16357608131510393
320 0.16399312605933344
321 0.1643014102302302
322 0.1643014102302302
323 0.1643014102302302
324 0.16448672871795456
325 0.16448672871795456
326 0.16448672871795456
327 0.16448672871795456
328 0.16464121774107535
329 0.16464121774107535
330 0.16464121774107535
331 0.16464121774107535
332 0.16494771897423033
333 0.16613863477796534
334 0.16613863477796534
335 0.16640451093916747
336 0.16640451093916747
337 0.16640451093916747
338 0.16640451093916747
339 0.16689380227222672
340 0.16689380227222672
341 0.16746397226915288
342 0.16746397226915288
343 0.16767858657094759
344 0.16767858657094759
345 0.16767858657094759
346 0.16767858657094759
347 0.16804425999291725
348 0.16804425999291725
349 0.1684295738882483
350 0.1690301615721164
351 0.1690301615721164
352 0.1690301615721164
353 0.1690301615721164
354 0.1690301615721164
355 0.16935341391293246
356 0.1701292532818285
357 0.17090472360569525
358 0.17090472360569525
359 0.17090472360569525
360 0.17090472360569525
361 0.17120688082556704
362 0.17120688082556704
363 0.1714194384863412
364 0.1714194384863412
365 0.1714194384863412
366 0.1714194384863412
367 0.17155699085920803
368 0.1720239063022051
369 0.1721613326003679
370 0.1721613326003679
371 0.1721613326003679
372 0.1721613326003679
373 0.1725225585467175
374 0.17288362175173497
375 0.17288362175173497
376 0.17288362175173497
377 0.17288362175173497
378 0.17288362175173497
379 0.17324387986817535
380 0.17324387986817535
381 0.17324387986817535
382 0.17324387986817535
383 0.17354304131499168
384 0.17354304131499168
385 0.17390235181561248
386 0.17390235181561248
387 0.17390235181561248
388 0.17390235181561248
389 0.17390235181561248
390 0.17497795899790355
391 0.17527608741418843
392 0.17527608741418843
393 0.17545543594179647
394 0.17545543594179647
395 0.17545543594179647
396 0.17581305921959522
397 0.17581305921959522
398 0.1768850288439795
399 0.1768850288439795
400 0.1768850288439795
401 0.17705240411792153
402 0.17705240411792153
403 0.17705240411792153
404 0.17739809808648987
405 0.17739809808648987
406 0.17757647769373883
407 0.17757647769373883
408 0.17757647769373883
409 0.17757647769373883
410 0.17757647769373883
411 0.1781234708992868
412 0.1781234708992868
413 0.1781234708992868
414 0.17841877955656674
415 0.17841877955656674
416 0.17841877955656674
417 0.17929594422273654
418 0.17929594422273654
419 0.17929594422273654
420 0.17929594422273654
421 0.17929594422273654
422 0.17929594422273654
423 0.17929594422273654
424 0.17929594422273654
425 0.17929594422273654
426 0.17929594422273654
427 0.17947284271142097
428 0.17982589230584375
429 0.18099282853656765
430 0.18099282853656765
431 0.18099282853656765
432 0.18099282853656765
433 0.18099282853656765
434 0.18099282853656765
435 0.18099282853656765
436 0.18099282853656765
437 0.18099282853656765
438 0.18099282853656765
439 0.18099282853656765
440 0.18099282853656765
441 0.18099282853656765
442 0.18099282853656765
443 0.18099282853656765
444 0.18145134391573345
445 0.18145134391573345
446 0.18165674714323163
447 0.1830371274980831
448 0.1830371274980831
449 0.1830371274980831
450 0.1830371274980831
451 0.1830371274980831
452 0.1830371274980831
453 0.1832123208141348
454 0.1832123208141348
455 0.1832123208141348
456 0.18366884414166312
457 0.18366884414166312
458 0.18366884414166312
459 0.18366884414166312
460 0.18366884414166312
461 0.18366884414166312
462 0.18366884414166312
463 0.18366884414166312
464 0.18366884414166312
465 0.18366884414166312
466 0.18366884414166312
467 0.18366884414166312
468 0.18366884414166312
469 0.18366884414166312
470 0.18380088143883969
471 0.1846303538699113
472 0.1846303538699113
473 0.1851896723598433
474 0.18564333421723186
475 0.18609684132863547
476 0.18609684132863547
477 0.18609684132863547
478 0.18609684132863547
479 0.18609684132863547
480 0.18609684132863547
481 0.18609684132863547
482 0.18609684132863547
483 0.18609684132863547
484 0.18609684132863547
485 0.18609684132863547
486 0.18609684132863547
487 0.18609684132863547
488 0.18609684132863547
489 0.186258867826361
490 0.1864611588832121
491 0.1864611588832121
492 0.1864611588832121
493 0.1864611588832121
494 0.18674807745237404
495 0.18674807745237404
496 0.18674807745237404
497 0.18674807745237404
498 0.18730803552302364
499 0.18730803552302364
500 0.18730803552302364
501 0.18730803552302364
502 0.18730803552302364
503 0.18755658710646228
504 0.18755658710646228
505 0.18780498059816464
506 0.18780498059816464
507 0.18780498059816464
508 0.18780498059816464
509 0.18805306036905892
510 0.18805306036905892
511 0.18805306036905892
512 0.1882379021908502
513 0.1882379021908502
514 0.1882379021908502
515 0.1882379021908502
516 0.1882379021908502
517 0.1882379021908502
518 0.1882379021908502
519 0.18905747233541856
520 0.1892578456276639
521 0.1892578456276639
522 0.18970453057900136
523 0.18970453057900136
524 0.18995146221573508
525 0.18995146221573508
526 0.18995146221573508
527 0.18995146221573508
528 0.18995146221573508
529 0.18995146221573508
530 0.18995146221573508
531 0.18995146221573508
532 0.18995146221573508
533 0.18995146221573508
534 0.19012207734228648
535 0.19012207734228648
536 0.19012207734228648
537 0.19012207734228648
538 0.19012207734228648
539 0.19012207734228648
540 0.19012207734228648
541 0.19012207734228648
542 0.19012207734228648
543 0.19012207734228648
544 0.19012207734228648
545 0.19012207734228648
546 0.19012207734228648
547 0.19030498466922932
548 0.19030498466922932
549 0.19030498466922932
550 0.19030498466922932
551 0.19030498466922932
552 0.19030498466922932
553 0.19030498466922932
554 0.19030498466922932
555 0.19047456053187034
556 0.19047456053187034
557 0.19047456053187034
558 0.19047456053187034
559 0.19047456053187034
560 0.19047456053187034
561 0.19047456053187034
562 0.19047456053187034
563 0.19130859405627784
564 0.19155266439213936
565 0.19155266439213936
566 0.19179659870412508
567 0.1920404652406331
568 0.1920404652406331
569 0.19223800023319396
570 0.19223800023319396
571 0.19223800023319396
572 0.19223800023319396
573 0.19223800023319396
574 0.19223800023319396
575 0.19223800023319396
576 0.19223800023319396
577 0.19223800023319396
578 0.19223800023319396
579 0.19223800023319396
580 0.19223800023319396
581 0.19223800023319396
582 0.19223800023319396
583 0.19223800023319396
584 0.19223800023319396
585 0.19223800023319396
586 0.19223800023319396
587 0.19223800023319396
588 0.19223800023319396
589 0.19223800023319396
590 0.19223800023319396
591 0.19223800023319396
592 0.19223800023319396
593 0.19223800023319396
594 0.19223800023319396
595 0.19223800023319396
596 0.19223800023319396
597 0.19223800023319396
598 0.19223800023319396
599 0.19223800023319396
600 0.1925162180065852
601 0.1925162180065852
602 0.1925162180065852
603 0.1925162180065852
604 0.1925162180065852
605 0.1925162180065852
606 0.1925162180065852
607 0.1925162180065852
608 0.1925162180065852
609 0.1925162180065852
610 0.1925162180065852
611 0.1925162180065852
612 0.1925162180065852
613 0.1925162180065852
614 0.1925162180065852
615 0.19295152134421842
616 0.19295152134421842
617 0.19295152134421842
618 0.19295152134421842
619 0.19295152134421842
620 0.19295152134421842
621 0.19295152134421842
622 0.19295152134421842
623 0.19295152134421842
624 0.19295152134421842
625 0.19295152134421842
626 0.19295152134421842
627 0.19295152134421842
628 0.19295152134421842
629 0.19295152134421842
630 0.19295152134421842
631 0.19295152134421842
632 0.19295152134421842
633 0.19295152134421842
634 0.19295152134421842
635 0.19295152134421842
636 0.19295152134421842
637 0.19295152134421842
638 0.19295152134421842
639 0.19295152134421842
640 0.19295152134421842
641 0.19295152134421842
642 0.19295152134421842
643 0.19295152134421842
644 0.19295152134421842
645 0.19295152134421842
646 0.19295152134421842
647 0.19295152134421842
648 0.19295152134421842
649 0.19295152134421842
650 0.19295152134421842
651 0.19295152134421842
652 0.19319014091992492
653 0.19319014091992492
654 0.19319014091992492
655 0.19319014091992492
656 0.19319014091992492
657 0.1938928739770149
658 0.1938928739770149
659 0.1938928739770149
660 0.1938928739770149
661 0.1938928739770149
662 0.1938928739770149
663 0.1940857688379177
664 0.1940857688379177
665 0.19429802228095558
666 0.19429802228095558
667 0.19429802228095558
668 0.19429802228095558
669 0.1944906504869018
670 0.1944906504869018
671 0.1944906504869018
672 0.1944906504869018
673 0.1944906504869018
674 0.1944906504869018
675 0.1944906504869018
676 0.19472794861375345
677 0.19472794861375345
678 0.1950561374265943
679 0.1950561374265943
680 0.1950561374265943
681 0.1950561374265943
682 0.1950561374265943
683 0.1951933054830014
684 0.1951933054830014
685 0.1954658879653252
686 0.19570265343312113
687 0.19570265343312113
688 0.19570265343312113
689 0.19570265343312113
690 0.19570265343312113
691 0.19570265343312113
692 0.19570265343312113
693 0.19570265343312113
694 0.19570265343312113
695 0.19570265343312113
696 0.19570265343312113
697 0.19570265343312113
698 0.19570265343312113
699 0.1958469966918991
700 0.1958469966918991
701 0.1958469966918991
702 0.1958469966918991
703 0.1958469966918991
704 0.1958469966918991
705 0.1958469966918991
706 0.1958469966918991
707 0.1961182680063823
708 0.1961182680063823
709 0.1961182680063823
710 0.19635379539122297
711 0.19684280369566307
712 0.19684280369566307
713 0.19684280369566307
714 0.19863118856684261
715 0.19863118856684261
716 0.19955288023947326
717 0.19955288023947326
718 0.19955288023947326
719 0.19955288023947326
720 0.19970539700723317
721 0.19970539700723317
722 0.19989579763235474
723 0.19989579763235474
724 0.19989579763235474
725 0.19989579763235474
726 0.19989579763235474
727 0.19989579763235474
728 0.19989579763235474
729 0.20013038291029236
730 0.20013038291029236
731 0.20076412709321936
732 0.20097329650967838
733 0.20097329650967838
734 0.20109643086925957
735 0.2013661083086914
736 0.20160035451786745
737 0.20160035451786745
738 0.20160035451786745
739 0.2018344566938428
740 0.20244349348096458
741 0.20313345230318708
742 0.20313345230318708
743 0.20313345230318708
744 0.20378062320273682
745 0.20378062320273682
746 0.20393232331192984
747 0.20393232331192984
748 0.2040839621382248
749 0.20427330826661708
750 0.20454216399441028
751 0.20454216399441028
752 0.20454216399441028
753 0.20454216399441028
754 0.20477555724322824
755 0.20477555724322824
756 0.20477555724322824
757 0.20477555724322824
758 0.20477555724322824
759 0.20477555724322824
760 0.20477555724322824
761 0.20477555724322824
762 0.20477555724322824
763 0.20477555724322824
764 0.20477555724322824
765 0.20477555724322824
766 0.20477555724322824
767 0.20477555724322824
768 0.20524105310824936
769 0.20524105310824936
770 0.20524105310824936
771 0.20536327791131895
772 0.20536327791131895
773 0.20536327791131895
774 0.20536327791131895
775 0.20551410971265932
776 0.20593483565540963
777 0.20593483565540963
778 0.20605689475408645
779 0.20632422081852955
780 0.20632422081852955
781 0.20632422081852955
782 0.20632422081852955
783 0.20632422081852955
784 0.20632422081852955
785 0.20632422081852955
786 0.20632422081852955
787 0.20632422081852955
788 0.20632422081852955
789 0.20632422081852955
790 0.20632422081852955
791 0.20632422081852955
792 0.20632422081852955
793 0.20632422081852955
794 0.20632422081852955
795 0.20632422081852955
796 0.20632422081852955
797 0.20632422081852955
798 0.20632422081852955
799 0.20632422081852955
800 0.20632422081852955
801 0.20632422081852955
802 0.20632422081852955
803 0.20645807447161654
804 0.20645807447161654
805 0.20645807447161654
806 0.20645807447161654
807 0.2066079958260292
808 0.2066079958260292
809 0.20675786183744502
810 0.20675786183744502
811 0.20675786183744502
812 0.20675786183744502
813 0.20675786183744502
814 0.20675786183744502
815 0.20675786183744502
816 0.20675786183744502
817 0.20675786183744502
818 0.20689134664304293
819 0.20689134664304293
820 0.20689134664304293
821 0.20689134664304293
822 0.20689134664304293
823 0.20689134664304293
824 0.20689134664304293
825 0.20689134664304293
826 0.20689134664304293
827 0.20689134664304293
828 0.20689134664304293
829 0.20689134664304293
830 0.20689134664304293
831 0.20689134664304293
832 0.20689134664304293
833 0.20689134664304293
834 0.20689134664304293
835 0.20689134664304293
836 0.20689134664304293
837 0.20707757184889114
838 0.2077549390642536
839 0.2077549390642536
840 0.2077549390642536
841 0.2077549390642536
842 0.2077549390642536
843 0.2077549390642536
844 0.2077549390642536
845 0.2077549390642536
846 0.2077549390642536
847 0.2077549390642536
848 0.2077549390642536
849 0.2077549390642536
850 0.2077549390642536
851 0.2077549390642536
852 0.2077549390642536
853 0.2077549390642536
854 0.2077549390642536
855 0.2077549390642536
856 0.2077549390642536
857 0.2077549390642536
858 0.2077549390642536
859 0.2077549390642536
860 0.2077549390642536
861 0.2077549390642536
862 0.2077549390642536
863 0.2077549390642536
864 0.2077549390642536
865 0.2077549390642536
866 0.2077549390642536
867 0.2077549390642536
868 0.2077549390642536
869 0.2077549390642536
870 0.2077549390642536
871 0.2077549390642536
872 0.2077549390642536
873 0.2077549390642536
874 0.2077549390642536
875 0.2077549390642536
876 0.2077549390642536
877 0.2077549390642536
878 0.2077549390642536
879 0.2077549390642536
880 0.2077549390642536
881 0.2077549390642536
882 0.2077549390642536
883 0.2077549390642536
884 0.2077549390642536
885 0.2077549390642536
886 0.2077549390642536
887 0.2077549390642536
888 0.2077549390642536
889 0.2077549390642536
890 0.2077549390642536
891 0.2077549390642536
892 0.2077549390642536
893 0.2077549390642536
894 0.2077549390642536
895 0.2077549390642536
896 0.2077549390642536
897 0.2077549390642536
898 0.2077549390642536
899 0.2077549390642536
900 0.2077549390642536
901 0.2077549390642536
902 0.2077549390642536
903 0.20798215662805752
904 0.20798215662805752
905 0.20798215662805752
906 0.20798215662805752
907 0.20798215662805752
908 0.20798215662805752
909 0.20798215662805752
910 0.20824339246769613
911 0.20824339246769613
912 0.20837474966204136
913 0.20837474966204136
914 0.20837474966204136
915 0.20837474966204136
916 0.20837474966204136
917 0.20837474966204136
918 0.20837474966204136
919 0.20837474966204136
920 0.20837474966204136
921 0.20837474966204136
922 0.20837474966204136
923 0.20837474966204136
924 0.20837474966204136
925 0.20837474966204136
926 0.20837474966204136
927 0.20837474966204136
928 0.20837474966204136
929 0.20837474966204136
930 0.20837474966204136
931 0.20837474966204136
932 0.20837474966204136
933 0.20837474966204136
934 0.20837474966204136
935 0.20837474966204136
936 0.20837474966204136
937 0.20837474966204136
938 0.20837474966204136
939 0.20837474966204136
940 0.20837474966204136
941 0.20837474966204136
942 0.20837474966204136
943 0.20860053107788454
944 0.20860053107788454
945 0.20860053107788454
946 0.20860053107788454
947 0.20860053107788454
948 0.20860053107788454
949 0.20891264465944404
950 0.20891264465944404
951 0.20891264465944404
952 0.20891264465944404
953 0.20891264465944404
954 0.20891264465944404
955 0.20891264465944404
956 0.20891264465944404
957 0.20891264465944404
958 0.20891264465944404
959 0.20891264465944404
960 0.20891264465944404
961 0.20891264465944404
962 0.20891264465944404
963 0.20891264465944404
964 0.20891264465944404
965 0.20891264465944404
966 0.20891264465944404
967 0.20891264465944404
968 0.20891264465944404
969 0.20891264465944404
970 0.20891264465944404
971 0.2091374667544859
972 0.2091374667544859
973 0.2091374667544859
974 0.2091374667544859
975 0.2091374667544859
976 0.2091374667544859
977 0.2091374667544859
978 0.20944821750942647
979 0.20960383878779765
980 0.20960383878779765
981 0.20978577777013033
982 0.20978577777013033
983 0.20978577777013033
984 0.20978577777013033
985 0.20978577777013033
986 0.20978577777013033
987 0.20978577777013033
988 0.20978577777013033
989 0.20978577777013033
990 0.20978577777013033
991 0.20996744958678723
992 0.20996744958678723
993 0.20996744958678723
994 0.20996744958678723
995 0.20996744958678723
996 0.20996744958678723
997 0.20996744958678723
998 0.20996744958678723
999 0.20996744958678723
1000 0.20996744958678723

==> data/mean-ndcg-ue-codet5p-1000-sanitizer=undefined.dat <==
1 0.036741214057507986
2 0.03365133540547492
3 0.02710969912409873
4 0.024229121113066864
5 0.02399737482806186
6 0.025270365704771848
7 0.02612964391401205
8 0.026232243585748837
9 0.026782826919126326
10 0.02781816754393175
11 0.029650075563444588
12 0.02986356011110814
13 0.031561986751254316
14 0.03243131413060062
15 0.03694570765405706
16 0.038335645782953655
17 0.03935076234004766
18 0.03982027435419936
19 0.04141539985524055
20 0.04162542338529338
21 0.04514425036186899
22 0.04547276730506883
23 0.04679579224234547
24 0.04747080772988999
25 0.05087129733411968
26 0.05317966108283331
27 0.05408186077961404
28 0.05454480592115275
29 0.05531954929712364
30 0.05592975266516504
31 0.05833150046064154
32 0.05947641969463455
33 0.0601501168411966
34 0.06072334046494034
35 0.06084396316320536
36 0.06165198891214697
37 0.062380435069576926
38 0.06283414439805302
39 0.06326332712151536
40 0.06344377910274948
41 0.06488098404396765
42 0.06553312524043468
43 0.06573160358145605
44 0.0662056843195311
45 0.06655027700519767
46 0.06694062353083365
47 0.06733677754670331
48 0.06795694829581836
49 0.06856191398515674
50 0.06927646356511735
51 0.06942437520712098
52 0.06966208618694184
53 0.07033704316458674
54 0.07065506827412381
55 0.07073067921563483
56 0.07121401079764773
57 0.07145043199213405
58 0.07185020667134046
59 0.07192454351002713
60 0.07211908044329578
61 0.07255068521451688
62 0.0726721649014141
63 0.07292984828703848
64 0.07310007699674541
65 0.07328129423765446
66 0.07335368017850681
67 0.07371853733671534
68 0.07412584334256768
69 0.07427634871288494
70 0.07552585157763578
71 0.07624408396254498
72 0.0764806463176827
73 0.07672250487781067
74 0.0770299667717229
75 0.07744189488054727
76 0.07809332051515187
77 0.07839390126054523
78 0.07881808639875135
79 0.0790755783615594
80 0.07932780680897857
81 0.07952664896483719
82 0.07970945564099118
83 0.08053732395338722
84 0.08112032437908115
85 0.08142878780277227
86 0.08171008103547063
87 0.08171008103547063
88 0.08230725254297898
89 0.08273283004200464
90 0.08325749958116013
91 0.08356968235439363
92 0.08364360477329527
93 0.08415027304743922
94 0.08457438067303542
95 0.08489832734874042
96 0.08516328978024132
97 0.08540500034840175
98 0.0856360788198623
99 0.0857489118652775
100 0.08584623692211746
101 0.08614614412016955
102 0.0862184376068647
103 0.08628397055571829
104 0.08640954853713621
105 0.08647481381134851
106 0.08660774466937327
107 0.08668795169948587
108 0.08703023196011617
109 0.08703023196011617
110 0.08725226287031738
111 0.08736238589692262
112 0.0874332624002465
113 0.08775984096375632
114 0.08788301131278584
115 0.08826779319811619
116 0.08868456860242929
117 0.08888133321607818
118 0.08937577819574681
119 0.08997508170153008
120 0.09024378020323108
121 0.09024378020323108
122 0.09119676007127013
123 0.09137406840555606
124 0.0916107668358139
125 0.09175769800575873
126 0.09197892709006304
127 0.09208601945109061
128 0.09276336404412913
129 0.09374431739603456
130 0.09396010392718612
131 0.09442918677390269
132 0.09456324962672928
133 0.09467849416025981
134 0.09495500518391634
135 0.0951078919016117
136 0.0951957486901149
137 0.09530120609294879
138 0.09533530212692705
139 0.09554690409805175
140 0.09582128222370839
141 0.09621993957786573
142 0.09640392315216124
143 0.09652769742626147
144 0.09692468006682435
145 0.09720726559164763
146 0.09735322380438122
147 0.09745519027278962
148 0.0976571956025262
149 0.09769845921380058
150 0.0978101031022149
151 0.09786190716937325
152 0.09791758310047487
153 0.09791758310047487
154 0.09791758310047487
155 0.0980520256926099
156 0.0980520256926099
157 0.09822344472743084
158 0.09872051082081289
159 0.09883524516657866
160 0.09898624957145816
161 0.0991119319777583
162 0.09932516198635284
163 0.09961812994267633
164 0.09974336068651489
165 0.1003255053502098
166 0.10053133183668699
167 0.10090095093882477
168 0.10090095093882477
169 0.10105035603162417
170 0.10111552185096731
171 0.10139161755615834
172 0.10139161755615834
173 0.10139161755615834
174 0.1015370407517065
175 0.1015370407517065
176 0.1016205494881173
177 0.10167077494454009
178 0.10172944816504874
179 0.10172944816504874
180 0.10190509160357662
181 0.10227680249613749
182 0.1025446255952004
183 0.10275290052888711
184 0.10275290052888711
185 0.10275290052888711
186 0.10297574945806112
187 0.10311145239601316
188 0.10324097328467352
189 0.10324097328467352
190 0.10328737217527216
191 0.10338620542950666
192 0.10338620542950666
193 0.10384503001855536
194 0.10412409024998116
195 0.10412409024998116
196 0.10412409024998116
197 0.10424500346143292
198 0.1043083024267374
199 0.1043083024267374
200 0.1043083024267374
201 0.10438973270649742
202 0.10453109362561347
203 0.10461237304844345
204 0.10467531877271588
205 0.10467531877271588
206 0.10467531877271588
207 0.10467531877271588
208 0.1048755388517326
209 0.1051220902954142
210 0.10524730315049732
211 0.10536969717568975
212 0.10546661697798362
213 0.10596559109920395
214 0.10609822488219811
215 0.10627499633103256
216 0.10627499633103256
217 0.10627499633103256
218 0.10652263265021293
219 0.10749420611838355
220 0.10831286201400639
221 0.1087753772169845
222 0.10927203917798671
223 0.10946634109907911
224 0.10958739021315769
225 0.10970834029567458
226 0.10982620706820431
227 0.11028051583978225
228 0.11028051583978225
229 0.11036000230900882
230 0.11060967373729169
231 0.11076839397443362
232 0.11139879130398374
233 0.11164657678899453
234 0.11184286917612898
235 0.11223181707587558
236 0.11271814481501495
237 0.11271814481501495
238 0.11271814481501495
239 0.11277367860140493
240 0.11284214783461063
241 0.11312719176261955
242 0.1134109763418201
243 0.11353740548284466
244 0.11353740548284466
245 0.11396230401383133
246 0.11414077688644332
247 0.11432926771516827
248 0.11438443096476203
249 0.1146963771916575
250 0.1150578915144837
251 0.11509357798785075
252 0.11534431770783926
253 0.11534431770783926
254 0.1153992439225499
255 0.11552739141032393
256 0.11552739141032393
257 0.11598653187638958
258 0.11625337542284635
259 0.11630374232634973
260 0.11630374232634973
261 0.11630374232634973
262 0.11700220387292191
263 0.1171885812472947
264 0.11728170679153167
265 0.11728170679153167
266 0.11747610307949059
267 0.11762058446833686
268 0.11771362141921383
269 0.11771362141921383
270 0.11771362141921383
271 0.11771362141921383
272 0.11778056887060265
273 0.11778056887060265
274 0.11778056887060265
275 0.11778056887060265
276 0.11778056887060265
277 0.11778056887060265
278 0.11802169485123618
279 0.11802169485123618
280 0.11808829935952786
281 0.11808829935952786
282 0.11808829935952786
283 0.11808829935952786
284 0.11808829935952786
285 0.1181647233958593
286 0.11822392681865888
287 0.11856379813277244
288 0.11902157748914173
289 0.11902157748914173
290 0.11902157748914173
291 0.11909772201446317
292 0.11918920081493402
293 0.11941148161851406
294 0.11961528709573384
295 0.1200770131615019
296 0.12087237729361815
297 0.12093829508858056
298 0.12105739384340247
299 0.12128302128002812
300 0.12134173062729899
301 0.12139077675191808
302 0.12167619171397781
303 0.12191369825303353
304 0.12191369825303353
305 0.12194538125228878
306 0.12211707716705919
307 0.12211707716705919
308 0.12211707716705919
309 0.12240683070072014
310 0.12262569395081485
311 0.12262569395081485
312 0.12262569395081485
313 0.12268397153233825
314 0.12295051376802354
315 0.12319631535907918
316 0.12319631535907918
317 0.12330195850976648
318 0.12335053874069536
319 0.12359891210125099
320 0.12365164773950078
321 0.12388011657525326
322 0.12388011657525326
323 0.12426936030194236
324 0.12426936030194236
325 0.12497292165345514
326 0.12497292165345514
327 0.12529651459411087
328 0.12534902625709582
329 0.12547186065226879
330 0.12575916834367237
331 0.1261208900415397
332 0.1264056853382999
333 0.12658106909864883
334 0.1266292404139623
335 0.12677785497942407
336 0.1274253564526771
337 0.12800061079504216
338 0.12856714312882145
339 0.12870572626494214
340 0.12873457561016546
341 0.12873457561016546
342 0.12873457561016546
343 0.12890818263991527
344 0.1290886305832517
345 0.1290886305832517
346 0.1291365120611417
347 0.12925269062364433
348 0.12925269062364433
349 0.12945746731434604
350 0.12983929133774744
351 0.129944198180478
352 0.129944198180478
353 0.129944198180478
354 0.129944198180478
355 0.129944198180478
356 0.1301532462128071
357 0.13024571841430171
358 0.13040091675861398
359 0.13044849904965503
360 0.13090382090116393
361 0.13198460225468858
362 0.13224906435102837
363 0.13267531590837828
364 0.13295572460713506
365 0.13338080792344356
366 0.13358913894511373
367 0.133795461776178
368 0.1338589963321678
369 0.13389236501798366
370 0.1339558415247613
371 0.13435894119333872
372 0.1345344538546903
373 0.1345344538546903
374 0.13458170842036146
375 0.13458170842036146
376 0.13458170842036146
377 0.134654541011709
378 0.134654541011709
379 0.1347689990706856
380 0.13497085144530008
381 0.13546029099533569
382 0.13546029099533569
383 0.13557999706614532
384 0.13574884320578642
385 0.13574884320578642
386 0.1357925221070574
387 0.13589056512380948
388 0.13639402702061384
389 0.1364664780920576
390 0.1366769473970127
391 0.13673305961038332
392 0.13682004185630356
393 0.13738646437266175
394 0.1376657121574611
395 0.13777921637361218
396 0.13789536103561917
397 0.13789536103561917
398 0.13805429829270285
399 0.13811022130047698
400 0.13822348791718064
401 0.13853420611086167
402 0.13870744194070406
403 0.13870744194070406
404 0.13887486383656983
405 0.1390422169922416
406 0.1390422169922416
407 0.1390422169922416
408 0.13912862204523418
409 0.13915876426687318
410 0.13922116088132133
411 0.13981293101030637
412 0.13987527733847296
413 0.13987527733847296
414 0.1402221960396274
415 0.1402221960396274
416 0.14072742342225272
417 0.1412337667226274
418 0.1412337667226274
419 0.14140581753888526
420 0.14164933464767251
421 0.14177626827340564
422 0.14188853451259556
423 0.14199930326659957
424 0.14199930326659957
425 0.14199930326659957
426 0.14199930326659957
427 0.1426865087327044
428 0.14273672118745254
429 0.14279865277430806
430 0.14279865277430806
431 0.14295550879677038
432 0.14295550879677038
433 0.14334876590339724
434 0.1434039167897388
435 0.14355520829851828
436 0.14395187772720416
437 0.14407803471914954
438 0.14407803471914954
439 0.14423957780344104
440 0.14428557423159216
441 0.14540165968805502
442 0.14540165968805502
443 0.14546326576553947
444 0.14569539315869917
445 0.14569539315869917
446 0.14569539315869917
447 0.14591283919197073
448 0.14591283919197073
449 0.14599789309913372
450 0.14652813895764355
451 0.14657792247963522
452 0.14680924941686338
453 0.14687063122041585
454 0.1469253770432918
455 0.1469253770432918
456 0.14703622615796322
457 0.14703622615796322
458 0.14703622615796322
459 0.1470858672259896
460 0.1472175713088328
461 0.1472175713088328
462 0.1472879970087428
463 0.1472879970087428
464 0.14734254905659283
465 0.14750258269185795
466 0.14750258269185795
467 0.14761157267190508
468 0.14772195465511598
469 0.14772195465511598
470 0.14775264738918742
471 0.14780706705169247
472 0.14809770797763622
473 0.14830865705247465
474 0.14830865705247465
475 0.14842391291599794
476 0.14842391291599794
477 0.14842391291599794
478 0.14842391291599794
479 0.14856234921437347
480 0.14868162223671572
481 0.14893632976138899
482 0.1491677199812403
483 0.1491677199812403
484 0.14968481441448384
485 0.1499043077335098
486 0.1499043077335098
487 0.14995843433231434
488 0.14995843433231434
489 0.14999777622952565
490 0.1500518492932919
491 0.1500518492932919
492 0.1500518492932919
493 0.1500518492932919
494 0.1502386533768042
495 0.1502386533768042
496 0.15029914051458368
497 0.15044327396480814
498 0.15044327396480814
499 0.15044327396480814
500 0.15044327396480814
501 0.15067078024702202
502 0.1507246434190498
503 0.15090321406363394
504 0.15095704289699668
505 0.15117527275337903
506 0.151273004179421
507 0.151273004179421
508 0.15137559971619846
509 0.15169990796509364
510 0.15169990796509364
511 0.15174480372348337
512 0.15185359951206195
513 0.1519684629006347
514 0.1520286054058399
515 0.1520286054058399
516 0.15254041190750464
517 0.1530488800298211
518 0.15319983916140442
519 0.15367971145644008
520 0.15382509835035976
521 0.1541644550354617
522 0.1541644550354617
523 0.1542334887011491
524 0.15439047638124692
525 0.15458581516138084
526 0.15502708905607437
527 0.15514948539637002
528 0.15519802011056327
529 0.15526692847959223
530 0.1555568477549772
531 0.15572371859270878
532 0.1557925650128192
533 0.15588562203682818
534 0.15606136279531443
535 0.15610593127649952
536 0.15610593127649952
537 0.1561656558769707
538 0.15635862455874877
539 0.15640314037172165
540 0.15640314037172165
541 0.15655933335269304
542 0.15676884564702367
543 0.15693624746763288
544 0.15693624746763288
545 0.15700483065904963
546 0.15710240223950758
547 0.15710240223950758
548 0.15714680140634357
549 0.15714680140634357
550 0.15714680140634357
551 0.15744371501103227
552 0.15744371501103227
553 0.15744371501103227
554 0.15744371501103227
555 0.15749186748507987
556 0.15764599512649793
557 0.15776732195924903
558 0.15776732195924903
559 0.15776732195924903
560 0.15776732195924903
561 0.15791878524069175
562 0.15796300787597192
563 0.158023187988229
564 0.158023187988229
565 0.158023187988229
566 0.15810514160502714
567 0.15815313195575603
568 0.1582011089998397
569 0.1582011089998397
570 0.1582011089998397
571 0.1582538816228522
572 0.1582538816228522
573 0.15841875646315312
574 0.15841875646315312
575 0.15917591613094415
576 0.15917591613094415
577 0.15921201974431118
578 0.15932272840372028
579 0.15937538583552693
580 0.15937538583552693
581 0.1594432811830651
582 0.15977217318272646
583 0.15977217318272646
584 0.15977217318272646
585 0.15977217318272646
586 0.15977217318272646
587 0.15977217318272646
588 0.15977217318272646
589 0.15977217318272646
590 0.15995532921156563
591 0.15995532921156563
592 0.1600029958309715
593 0.1601092943372647
594 0.1601531343033139
595 0.1601531343033139
596 0.16022075935476127
597 0.16028836670410146
598 0.16028836670410146
599 0.16044550180007977
600 0.16044550180007977
601 0.16049785293146926
602 0.16049785293146926
603 0.16049785293146926
604 0.16061764794691866
605 0.16064390815333032
606 0.16071135791250798
607 0.16071135791250798
608 0.16071135791250798
609 0.16071135791250798
610 0.1607635879443499
611 0.1608546677838446
612 0.16089830418001685
613 0.16103773656697104
614 0.16103773656697104
615 0.16103773656697104
616 0.1611172895565123
617 0.1611172895565123
618 0.1611172895565123
619 0.1611172895565123
620 0.16116938774803402
621 0.16116938774803402
622 0.16116938774803402
623 0.16116938774803402
624 0.16116938774803402
625 0.1612277072707627
626 0.1612277072707627
627 0.1612277072707627
628 0.1612277072707627
629 0.1612277072707627
630 0.1612277072707627
631 0.16125582689438145
632 0.16135118971186788
633 0.16135118971186788
634 0.16135118971186788
635 0.1614030952752922
636 0.16147004109289118
637 0.16147004109289118
638 0.16162935667897324
639 0.16169625381625577
640 0.16169625381625577
641 0.16169625381625577
642 0.1617433236923921
643 0.1617433236923921
644 0.1618939566128113
645 0.16197425818550518
646 0.16197425818550518
647 0.16197425818550518
648 0.16219225512250016
649 0.16219225512250016
650 0.16222987174632894
651 0.16222987174632894
652 0.1622674705676222
653 0.16244776498743735
654 0.16244776498743735
655 0.16249468960758684
656 0.16249468960758684
657 0.16254632316238932
658 0.16254632316238932
659 0.1625979325802421
660 0.16270263326467552
661 0.16285738939384098
662 0.16285738939384098
663 0.16290895082357565
664 0.16290895082357565
665 0.16290895082357565
666 0.16290895082357565
667 0.16298834476295698
668 0.16298834476295698
669 0.16298834476295698
670 0.16303510638944033
671 0.16303510638944033
672 0.16303510638944033
673 0.16306294823433673
674 0.1631292986237017
675 0.16317600697437482
676 0.16346406182727752
677 0.16346406182727752
678 0.16356818008813676
679 0.16375194489267925
680 0.16385466812968438
681 0.16400054778852038
682 0.1640580886045948
683 0.1640580886045948
684 0.16408385598069003
685 0.16424024591876074
686 0.16428683885439968
687 0.16428683885439968
688 0.16428683885439968
689 0.16431353238374732
690 0.16431353238374732
691 0.16431353238374732
692 0.16431353238374732
693 0.16441730290590187
694 0.16441730290590187
695 0.1645864709296393
696 0.16463765035548322
697 0.16466429689345918
698 0.16466429689345918
699 0.16471544276579017
700 0.16476657749530482
701 0.16476657749530482
702 0.1648130067952305
703 0.1648130067952305
704 0.1649165284870026
705 0.16498242468792151
706 0.16518937867612715
707 0.16518937867612715
708 0.16518937867612715
709 0.16532845636726617
710 0.1654075855430085
711 0.16548669778615613
712 0.16552933042291984
713 0.16552933042291984
714 0.16610948259602754
715 0.16610948259602754
716 0.1662808295961669
717 0.1665288022834548
718 0.1665288022834548
719 0.1665288022834548
720 0.1665618416346054
721 0.16664078623991693
722 0.16669168095223685
723 0.1667887867391317
724 0.16683131133912688
725 0.1668883188517044
726 0.16701783966263312
727 0.16747931853671869
728 0.16747931853671869
729 0.16747931853671869
730 0.16747931853671869
731 0.1678658671898762
732 0.16792279178382868
733 0.1679689174509952
734 0.16799754065242772
735 0.1680944046214449
736 0.1680944046214449
737 0.1682479456685677
738 0.16827341703911033
739 0.16827341703911033
740 0.16830327869243875
741 0.16830327869243875
742 0.16830327869243875
743 0.16830327869243875
744 0.16840593653131594
745 0.16858668004704483
746 0.16869494776543584
747 0.1688375689695678
748 0.1688375689695678
749 0.1689341572292059
750 0.1689801233951919
751 0.1689801233951919
752 0.1689801233951919
753 0.1689801233951919
754 0.16913924524280163
755 0.16920446114884494
756 0.1692503721390282
757 0.1694227305847483
758 0.1694227305847483
759 0.1694227305847483
760 0.1694227305847483
761 0.1695190878028678
762 0.1695190878028678
763 0.1695190878028678
764 0.1695190878028678
765 0.1695190878028678
766 0.1695190878028678
767 0.1695190878028678
768 0.1695190878028678
769 0.1695190878028678
770 0.1695190878028678
771 0.16954749957331278
772 0.16954749957331278
773 0.16969994120203452
774 0.16975638905593862
775 0.16975638905593862
776 0.16987774351155177
777 0.1699426783893885
778 0.16997231574242186
779 0.16997231574242186
780 0.17024048771827227
781 0.17024048771827227
782 0.17024048771827227
783 0.17024048771827227
784 0.17034614098644477
785 0.17034614098644477
786 0.17039638832441278
787 0.1705029331572019
788 0.1705029331572019
789 0.17067974126561178
790 0.17067974126561178
791 0.17067974126561178
792 0.17067974126561178
793 0.17103831004784012
794 0.17119124673934413
795 0.17128310765031962
796 0.17168579037754506
797 0.17171190299850175
798 0.17171190299850175
799 0.17171190299850175
800 0.17171190299850175
801 0.17171190299850175
802 0.17188471416957413
803 0.17193480098418948
804 0.17193480098418948
805 0.17193480098418948
806 0.17193480098418948
807 0.17193480098418948
808 0.17193480098418948
809 0.17217251779530282
810 0.1721985674200098
811 0.17234171093787737
812 0.17234171093787737
813 0.17234171093787737
814 0.17234171093787737
815 0.17238348555088512
816 0.17238348555088512
817 0.172428866030754
818 0.172428866030754
819 0.17248483902307626
820 0.17248483902307626
821 0.17259458914920342
822 0.17265053169211575
823 0.17265053169211575
824 0.17265053169211575
825 0.17265053169211575
826 0.17265053169211575
827 0.17265053169211575
828 0.1727064137661633
829 0.17306401759867865
830 0.17319622710667534
831 0.17319622710667534
832 0.17319622710667534
833 0.17319622710667534
834 0.17319622710667534
835 0.17319622710667534
836 0.17319622710667534
837 0.17324600571571255
838 0.17324600571571255
839 0.1732729371755356
840 0.1732729371755356
841 0.1732729371755356
842 0.1732729371755356
843 0.1732729371755356
844 0.17329790194583744
845 0.17329790194583744
846 0.17329790194583744
847 0.17329790194583744
848 0.17346208553855513
849 0.17411870529765008
850 0.17434634737943025
851 0.17434634737943025
852 0.17443654488287
853 0.17443654488287
854 0.17443654488287
855 0.17443654488287
856 0.17443654488287
857 0.17443654488287
858 0.17443654488287
859 0.17443654488287
860 0.17448612405318595
861 0.17451101525556728
862 0.1745874012591729
863 0.1745874012591729
864 0.1745874012591729
865 0.17474584202033655
866 0.17474584202033655
867 0.17487361097781692
868 0.17503722967517174
869 0.17503722967517174
870 0.17520136973737344
871 0.17520136973737344
872 0.17520136973737344
873 0.17520136973737344
874 0.17520136973737344
875 0.17539141658897378
876 0.17543633067695333
877 0.1755778237503081
878 0.1755778237503081
879 0.17575460028617684
880 0.17583122776899796
881 0.1761213286573991
882 0.1761213286573991
883 0.1761213286573991
884 0.1761213286573991
885 0.17648745552545456
886 0.17648745552545456
887 0.17648745552545456
888 0.17648745552545456
889 0.17648745552545456
890 0.17648745552545456
891 0.17653677655126185
892 0.17653677655126185
893 0.17653677655126185
894 0.17653677655126185
895 0.17672633458368767
896 0.17672633458368767
897 0.17689173704860853
898 0.17689173704860853
899 0.17689173704860853
900 0.17689173704860853
901 0.17691838666145399
902 0.17691838666145399
903 0.17691838666145399
904 0.1770265860436428
905 0.1770265860436428
906 0.1770265860436428
907 0.1770265860436428
908 0.1770265860436428
909 0.1770265860436428
910 0.1770265860436428
911 0.1770265860436428
912 0.1770265860436428
913 0.1770265860436428
914 0.1770265860436428
915 0.1770265860436428
916 0.17708164159611028
917 0.17712625488033862
918 0.17712625488033862
919 0.17717085393747786
920 0.17717085393747786
921 0.17717085393747786
922 0.17729747291715411
923 0.17729747291715411
924 0.17733848064387128
925 0.17733848064387128
926 0.17733848064387128
927 0.17733848064387128
928 0.17733848064387128
929 0.17739342280901577
930 0.17739342280901577
931 0.17739342280901577
932 0.17739342280901577
933 0.17739342280901577
934 0.17739342280901577
935 0.17739342280901577
936 0.17739342280901577
937 0.1774423814531718
938 0.1774423814531718
939 0.1774423814531718
940 0.1774423814531718
941 0.1774423814531718
942 0.1774423814531718
943 0.1774423814531718
944 0.1774423814531718
945 0.1774423814531718
946 0.1774423814531718
947 0.17750544409802016
948 0.17750544409802016
949 0.17750544409802016
950 0.17750544409802016
951 0.17750544409802016
952 0.17750544409802016
953 0.17750544409802016
954 0.17778115367542038
955 0.17778115367542038
956 0.17778115367542038
957 0.17778115367542038
958 0.17778115367542038
959 0.1778662622562325
960 0.1778662622562325
961 0.1778662622562325
962 0.1778662622562325
963 0.1778662622562325
964 0.1778662622562325
965 0.17794186286597702
966 0.17794186286597702
967 0.17794186286597702
968 0.17794186286597702
969 0.17799058269931892
970 0.17799058269931892
971 0.17803482530573453
972 0.17803482530573453
973 0.17803482530573453
974 0.17807551936453309
975 0.17811973557511443
976 0.17811973557511443
977 0.17811973557511443
978 0.17811973557511443
979 0.17811973557511443
980 0.17811973557511443
981 0.17816836846253112
982 0.17821253881466437
983 0.17821253881466437
984 0.17838642441189378
985 0.17851040449607883
986 0.17851040449607883
987 0.17851040449607883
988 0.17855453587505757
989 0.17855453587505757
990 0.17855453587505757
991 0.17855453587505757
992 0.17855453587505757
993 0.17855453587505757
994 0.17855453587505757
995 0.17855453587505757
996 0.17863917831413217
997 0.1787643648669513
998 0.1787643648669513
999 0.1788395868972281
1000 0.1788395868972281

==> data/mean-ndcg-ue-complexity-1000-crash_class=asan_heap_buffer_overflow.dat <==
1 0.10837438423645321
2 0.10456302652970893
3 0.09300443721880361
4 0.08276975671787581
5 0.0805368513376008
6 0.08211851059859515
7 0.08231324644336342
8 0.08159199246340137
9 0.08769751925587013
10 0.08955442902237304
11 0.09356700535323284
12 0.09367417575116378
13 0.09535329004737525
14 0.09659807895206769
15 0.09746797741723845
16 0.09910376427289017
17 0.1011450577705446
18 0.10346237469358834
19 0.10431997411166088
20 0.10960883010700931
21 0.11041471629795242
22 0.11180242763543546
23 0.11301602655594743
24 0.11572936507711744
25 0.11670941344727137
26 0.11799047982868663
27 0.1191664274773936
28 0.12052884633010187
29 0.12083263388236144
30 0.12182696435813531
31 0.12209777847923313
32 0.12315573887946044
33 0.12389440837709184
34 0.12485055741073796
35 0.1258215306979247
36 0.12614419007883193
37 0.12640221014523345
38 0.12745962123141033
39 0.1278939972359268
40 0.12846047789737286
41 0.1293713685681009
42 0.13247230508116675
43 0.13608533028324893
44 0.13959070832895432
45 0.13981629159863718
46 0.1408034482162848
47 0.14168859005095824
48 0.14188168923563477
49 0.1429650067054677
50 0.14325954384376974
51 0.1439026150187888
52 0.1439026150187888
53 0.14497263189171347
54 0.14526161925977982
55 0.1462881836981881
56 0.14652032773008325
57 0.1475051659030262
58 0.14869638370938915
59 0.14931765648306847
60 0.14954597052370436
61 0.15016163522076437
62 0.1512581624307629
63 0.15230247613734663
64 0.15381884883755934
65 0.15404286973671819
66 0.15428860504268604
67 0.15428860504268604
68 0.15428860504268604
69 0.15475009454626565
70 0.1566635588898913
71 0.15902784027604785
72 0.16052041070276438
73 0.16069501478290696
74 0.1623235199507255
75 0.1623235199507255
76 0.16269304262133621
77 0.16286553689542427
78 0.16286553689542427
79 0.16436621129761356
80 0.16690147169735092
81 0.16690147169735092
82 0.16690147169735092
83 0.1677576729325054
84 0.1679689364704891
85 0.1679689364704891
86 0.16864051421316562
87 0.16933956377089487
88 0.16959756387934077
89 0.17128423159831574
90 0.17128423159831574
91 0.17151273441522566
92 0.1719961899027008
93 0.1723794536323368
94 0.17286219350823945
95 0.17321386137246972
96 0.17321386137246972
97 0.17321386137246972
98 0.17341811507054167
99 0.17362192300479126
100 0.17362192300479126
101 0.17362192300479126
102 0.1740269392311369
103 0.1740269392311369
104 0.17472926697078378
105 0.1751026260899627
106 0.1751026260899627
107 0.17555042193141476
108 0.1759973380300015
109 0.1759973380300015
110 0.1759973380300015
111 0.1759973380300015
112 0.1759973380300015
113 0.17675479821185885
114 0.17695260298484256
115 0.1772330141488316
116 0.17878832349324436
117 0.17878832349324436
118 0.17928343545035375
119 0.17928343545035375
120 0.17928343545035375
121 0.1794632176446075
122 0.18026186661931337
123 0.1806512920956885
124 0.18078334344395577
125 0.18112882098193667
126 0.18112882098193667
127 0.18112882098193667
128 0.18140310312447758
129 0.18159592563698926
130 0.18206983453564804
131 0.18259021831962688
132 0.18259021831962688
133 0.18325411730561808
134 0.18325411730561808
135 0.18346443971811377
136 0.18369982044166208
137 0.18369982044166208
138 0.18396995253206902
139 0.18499623802544615
140 0.18518589568580238
141 0.18610552246665296
142 0.1872895248198529
143 0.1875225453782437
144 0.1875225453782437
145 0.18771087690071692
146 0.1879429346732702
147 0.18817467761447865
148 0.18817467761447865
149 0.18890680468230694
150 0.1900808093023664
151 0.1907015853374329
152 0.1907015853374329
153 0.19093149988330538
154 0.19119579641348353
155 0.19140040451039628
156 0.1919636971842017
157 0.19462839041174285
158 0.19547372347252245
159 0.19547372347252245
160 0.19564369172984414
161 0.19564369172984414
162 0.19587104262545377
163 0.19587104262545377
164 0.19737766147707672
165 0.19737766147707672
166 0.19756104783057266
167 0.1980303969552223
168 0.1980303969552223
169 0.1980303969552223
170 0.1980303969552223
171 0.19835498725322478
172 0.19867921240826533
173 0.19867921240826533
174 0.19884643665512158
175 0.19884643665512158
176 0.19910395620681204
177 0.19928508500413916
178 0.19928508500413916
179 0.19928508500413916
180 0.2003543956216704
181 0.2007567014472506
182 0.2007567014472506
183 0.2007567014472506
184 0.2007567014472506
185 0.20097830971540312
186 0.20117582834921574
187 0.20117582834921574
188 0.20117582834921574
189 0.20117582834921574
190 0.20149307092189178
191 0.20149307092189178
192 0.20149307092189178
193 0.20200176110565954
194 0.20234354904763083
195 0.20307253767157105
196 0.20429561582870306
197 0.20429561582870306
198 0.20429561582870306
199 0.20429561582870306
200 0.20459775963265178
201 0.20495138543902677
202 0.20545313890534186
203 0.20545313890534186
204 0.20603546437422668
205 0.20622939557581493
206 0.20649945531171088
207 0.20669303546269027
208 0.20688644182376675
209 0.20688644182376675
210 0.20688644182376675
211 0.20688644182376675
212 0.20688644182376675
213 0.2071348513870752
214 0.20751129569485383
215 0.20751129569485383
216 0.2079082413814213
217 0.20882521677850924
218 0.20931990670859135
219 0.20953592024089182
220 0.20953592024089182
221 0.20953592024089182
222 0.20975009295800015
223 0.2100461878435612
224 0.21121867054359536
225 0.21245437958436086
226 0.21312499523478876
227 0.21329786509547113
228 0.21347059572502117
229 0.21415082871435756
230 0.21415082871435756
231 0.21465403232095487
232 0.2152786120986541
233 0.2154506588402898
234 0.2154506588402898
235 0.21562243759482805
236 0.2162131184848035
237 0.21651760721244048
238 0.21676594441177796
239 0.21718750099058168
240 0.21718750099058168
241 0.21718750099058168
242 0.21718750099058168
243 0.21793933639745366
244 0.21793933639745366
245 0.21793933639745366
246 0.2188209641423033
247 0.21955888073282237
248 0.21989909939534155
249 0.2200690852444558
250 0.22023894828243892
251 0.22092503553590984
252 0.22106084873467416
253 0.22106084873467416
254 0.2216752588521162
255 0.2216752588521162
256 0.2216752588521162
257 0.2216752588521162
258 0.2216752588521162
259 0.2216752588521162
260 0.22204985844606231
261 0.22204985844606231
262 0.22204985844606231
263 0.22223516168470628
264 0.22223516168470628
265 0.22223516168470628
266 0.22257113034472384
267 0.22257113034472384
268 0.22272550425001805
269 0.22272550425001805
270 0.22272550425001805
271 0.22272550425001805
272 0.2228685778439948
273 0.2228685778439948
274 0.22307475834343626
275 0.22320846897092136
276 0.22341563342887666
277 0.22354917250538708
278 0.22373265724497052
279 0.22373265724497052
280 0.2243495517111837
281 0.2243495517111837
282 0.2248217764199739
283 0.2248217764199739
284 0.22552923098526603
285 0.22552923098526603
286 0.22620491007324284
287 0.22645922098252222
288 0.22694686573685366
289 0.22753977655581872
290 0.22794585778283266
291 0.2286834632099812
292 0.2286834632099812
293 0.2286834632099812
294 0.2286834632099812
295 0.2287903988612651
296 0.22903822744714455
297 0.22903822744714455
298 0.22903822744714455
299 0.22903822744714455
300 0.22936714004176223
301 0.22936714004176223
302 0.22936714004176223
303 0.22936714004176223
304 0.22936714004176223
305 0.22936714004176223
306 0.22936714004176223
307 0.22936714004176223
308 0.22936714004176223
309 0.22936714004176223
310 0.22953065991727592
311 0.22953065991727592
312 0.22953065991727592
313 0.22953065991727592
314 0.2298092067204238
315 0.2298092067204238
316 0.2298092067204238
317 0.2298092067204238
318 0.2298092067204238
319 0.2298092067204238
320 0.230159508503236
321 0.230159508503236
322 0.23035994781757663
323 0.2309143265801159
324 0.2309143265801159
325 0.2309143265801159
326 0.23109278055852495
327 0.23181610720376952
328 0.23181610720376952
329 0.23181610720376952
330 0.23181610720376952
331 0.23181610720376952
332 0.23201549430079116
333 0.23212521205495318
334 0.23363161115481929
335 0.23374121630440908
336 0.23446065698304652
337 0.23483697380019405
338 0.23483697380019405
339 0.23503564929764018
340 0.23503564929764018
341 0.23518367079886507
342 0.23518367079886507
343 0.23518367079886507
344 0.23518367079886507
345 0.23554176951282085
346 0.23554176951282085
347 0.23554176951282085
348 0.23554176951282085
349 0.23567005833187263
350 0.23593402846450895
351 0.23593402846450895
352 0.23638846194839708
353 0.23661556917748142
354 0.2376907974222907
355 0.23838279091848988
356 0.23838279091848988
357 0.23871810264182522
358 0.23871810264182522
359 0.23889364174575647
360 0.23955147346292224
361 0.23992431288164834
362 0.23992431288164834
363 0.23992431288164834
364 0.24058091594901487
365 0.24116853374702735
366 0.24192049845110786
367 0.24211770227346335
368 0.24211770227346335
369 0.24211770227346335
370 0.24211770227346335
371 0.24247141738613737
372 0.24247141738613737
373 0.24247141738613737
374 0.24247141738613737
375 0.24247141738613737
376 0.24247141738613737
377 0.24247141738613737
378 0.24247141738613737
379 0.24247141738613737
380 0.24247141738613737
381 0.24247141738613737
382 0.2431718210429564
383 0.2435904360759997
384 0.24374809303201023
385 0.24400785037943093
386 0.24400785037943093
387 0.24400785037943093
388 0.24400785037943093
389 0.24400785037943093
390 0.24435861345259696
391 0.24467297589311818
392 0.24481755322329404
393 0.24494330007749962
394 0.24494330007749962
395 0.24494330007749962
396 0.2452931704819233
397 0.2452931704819233
398 0.2452931704819233
399 0.24564260127469667
400 0.24564260127469667
401 0.24564260127469667
402 0.24564260127469667
403 0.24564260127469667
404 0.24564260127469667
405 0.2457863952577865
406 0.24589250362214923
407 0.24621983291415395
408 0.24621983291415395
409 0.24632581175113308
410 0.24632581175113308
411 0.24648169392730418
412 0.24648169392730418
413 0.24648169392730418
414 0.24648169392730418
415 0.24648169392730418
416 0.24648169392730418
417 0.24648169392730418
418 0.24648169392730418
419 0.24648169392730418
420 0.24648169392730418
421 0.24648169392730418
422 0.24648169392730418
423 0.24751361895142213
424 0.24765632627455572
425 0.24798132149140614
426 0.24810539844789514
427 0.24826030043489522
428 0.24826030043489522
429 0.24843069588786185
430 0.24843069588786185
431 0.24843069588786185
432 0.24843069588786185
433 0.24843069588786185
434 0.24843069588786185
435 0.24843069588786185
436 0.24899230043535778
437 0.24899230043535778
438 0.24931637173784876
439 0.24931637173784876
440 0.24931637173784876
441 0.24944812784705764
442 0.24963817550612574
443 0.24995981139641968
444 0.24995981139641968
445 0.24995981139641968
446 0.2501136108574035
447 0.2504210971838823
448 0.2507930509202353
449 0.25094668198686976
450 0.25094668198686976
451 0.25094668198686976
452 0.25094668198686976
453 0.2510695154924756
454 0.2510695154924756
455 0.2510695154924756
456 0.2510695154924756
457 0.25128707518218973
458 0.25128707518218973
459 0.25128707518218973
460 0.25128707518218973
461 0.25128707518218973
462 0.25128707518218973
463 0.25128707518218973
464 0.25128707518218973
465 0.25140938713225497
466 0.25140938713225497
467 0.25140938713225497
468 0.25156198522024875
469 0.25156198522024875
470 0.25156198522024875
471 0.25156198522024875
472 0.25156198522024875
473 0.25156198522024875
474 0.25156198522024875
475 0.2524553748440561
476 0.2524553748440561
477 0.2524553748440561
478 0.2524553748440561
479 0.2524553748440561
480 0.2524553748440561
481 0.2524553748440561
482 0.2524553748440561
483 0.2524553748440561
484 0.2524553748440561
485 0.2526070946258377
486 0.2526070946258377
487 0.2526070946258377
488 0.2526070946258377
489 0.2526070946258377
490 0.2526070946258377
491 0.2526070946258377
492 0.2526070946258377
493 0.25282200024869494
494 0.25282200024869494
495 0.25282200024869494
496 0.25315921082271725
497 0.253512044698722
498 0.2536412283742487
499 0.2554209388877989
500 0.2554209388877989
501 0.2555234676445281
502 0.2555234676445281
503 0.2555234676445281
504 0.2555234676445281
505 0.2556211948926931
506 0.2556211948926931
507 0.2556211948926931
508 0.2559275874998303
509 0.2559275874998303
510 0.2559275874998303
511 0.2561132252695477
512 0.2561132252695477
513 0.2561132252695477
514 0.2561132252695477
515 0.2561132252695477
516 0.2561132252695477
517 0.2562416365446231
518 0.2562416365446231
519 0.2562416365446231
520 0.2562416365446231
521 0.25640675260628926
522 0.25640675260628926
523 0.2565917035298951
524 0.2567566685191881
525 0.2567566685191881
526 0.2567566685191881
527 0.2569063823184343
528 0.2569063823184343
529 0.2570710980344046
530 0.2570710980344046
531 0.2570710980344046
532 0.2570710980344046
533 0.2572833393951077
534 0.2573801997034651
535 0.2577389638421088
536 0.2577389638421088
537 0.2577389638421088
538 0.2577389638421088
539 0.2579230305899228
540 0.25813483274381643
541 0.25813483274381643
542 0.25813483274381643
543 0.25813483274381643
544 0.2583186302427166
545 0.25850237428223766
546 0.2587565377735496
547 0.2587565377735496
548 0.2587565377735496
549 0.2587565377735496
550 0.2587565377735496
551 0.2587565377735496
552 0.2587565377735496
553 0.2587565377735496
554 0.2587565377735496
555 0.2587565377735496
556 0.25885278071786033
557 0.25885278071786033
558 0.25885278071786033
559 0.25885278071786033
560 0.25885278071786033
561 0.25921768614613905
562 0.2594281552611758
563 0.2594281552611758
564 0.2594281552611758
565 0.2594281552611758
566 0.2594281552611758
567 0.2595466498904736
568 0.2595466498904736
569 0.2595466498904736
570 0.2595466498904736
571 0.2597290476410564
572 0.2599113952256016
573 0.26001176080638577
574 0.2601120988941544
575 0.26032181210698396
576 0.26139592435692893
577 0.26139592435692893
578 0.26139592435692893
579 0.261605409485224
580 0.26176774756676074
581 0.2618938091414806
582 0.2618938091414806
583 0.2618938091414806
584 0.2618938091414806
585 0.26210295599157196
586 0.2625939156989336
587 0.2625939156989336
588 0.2625939156989336
589 0.2625939156989336
590 0.2628763192753171
591 0.2628763192753171
592 0.2628763192753171
593 0.2630576392302213
594 0.2630576392302213
595 0.2630576392302213
596 0.2632661775662116
597 0.2632661775662116
598 0.2632661775662116
599 0.26351666659841705
600 0.26351666659841705
601 0.26351666659841705
602 0.26351666659841705
603 0.2641620820463461
604 0.2642616234355481
605 0.26468791322892277
606 0.26468791322892277
607 0.26468791322892277
608 0.26468791322892277
609 0.2649953622455875
610 0.2649953622455875
611 0.26528790062217894
612 0.26528790062217894
613 0.26528790062217894
614 0.26528790062217894
615 0.26528790062217894
616 0.26528790062217894
617 0.2654953171245875
618 0.2654953171245875
619 0.26574452873076937
620 0.26574452873076937
621 0.26574452873076937
622 0.26574452873076937
623 0.26574452873076937
624 0.26574452873076937
625 0.26574452873076937
626 0.26574452873076937
627 0.26574452873076937
628 0.26574452873076937
629 0.26589014012077283
630 0.26589014012077283
631 0.26589014012077283
632 0.26589014012077283
633 0.26589014012077283
634 0.26605024261007215
635 0.26605024261007215
636 0.26605024261007215
637 0.2662102282568431
638 0.2662102282568431
639 0.2662102282568431
640 0.26651531918408455
641 0.26651531918408455
642 0.26651531918408455
643 0.26651531918408455
644 0.26651531918408455
645 0.26651531918408455
646 0.26651531918408455
647 0.26651531918408455
648 0.26651531918408455
649 0.26667484455634755
650 0.26667484455634755
651 0.26667484455634755
652 0.26667484455634755
653 0.26667484455634755
654 0.26667484455634755
655 0.26667484455634755
656 0.26667484455634755
657 0.26667484455634755
658 0.26667484455634755
659 0.2672026380532391
660 0.267347172361995
661 0.26749167303165833
662 0.26763614012862436
663 0.26763614012862436
664 0.26763614012862436
665 0.26763614012862436
666 0.26775955904333354
667 0.2680366451162523
668 0.26838580056932215
669 0.2688667820885232
670 0.2691227820632722
671 0.2691227820632722
672 0.2691227820632722
673 0.2691227820632722
674 0.2692381374691254
675 0.2692381374691254
676 0.2692381374691254
677 0.2692381374691254
678 0.2696619012787698
679 0.2696619012787698
680 0.2696619012787698
681 0.2696619012787698
682 0.26982021618586144
683 0.26982021618586144
684 0.26982021618586144
685 0.26982021618586144
686 0.26982021618586144
687 0.26999745923715834
688 0.2701410760040919
689 0.2703361549149903
690 0.2703361549149903
691 0.2703361549149903
692 0.2703361549149903
693 0.2703361549149903
694 0.2703361549149903
695 0.2703361549149903
696 0.2703361549149903
697 0.27053971556830636
698 0.27053971556830636
699 0.27053971556830636
700 0.27053971556830636
701 0.27053971556830636
702 0.27053971556830636
703 0.27053971556830636
704 0.27053971556830636
705 0.27083568750913084
706 0.27083568750913084
707 0.27083568750913084
708 0.27083568750913084
709 0.27083568750913084
710 0.27083568750913084
711 0.27083568750913084
712 0.27083568750913084
713 0.27083568750913084
714 0.27083568750913084
715 0.27083568750913084
716 0.27083568750913084
717 0.2710117802680202
718 0.2710117802680202
719 0.2710117802680202
720 0.2710117802680202
721 0.2710117802680202
722 0.2710117802680202
723 0.27115431632824516
724 0.27115431632824516
725 0.27139755709527
726 0.2720330482374791
727 0.2720330482374791
728 0.2720330482374791
729 0.2720330482374791
730 0.2720330482374791
731 0.2720330482374791
732 0.2720330482374791
733 0.2720330482374791
734 0.2720330482374791
735 0.27220848049015567
736 0.2726076576292992
737 0.272850294568828
738 0.272850294568828
739 0.272850294568828
740 0.272850294568828
741 0.2729923010187737
742 0.2729923010187737
743 0.2729923010187737
744 0.2729923010187737
745 0.2729923010187737
746 0.2729923010187737
747 0.2729923010187737
748 0.2729923010187737
749 0.2729923010187737
750 0.2729923010187737
751 0.2729923010187737
752 0.2729923010187737
753 0.2729923010187737
754 0.2729923010187737
755 0.2730991257405243
756 0.2730991257405243
757 0.2730991257405243
758 0.2730991257405243
759 0.2730991257405243
760 0.27334064032497724
761 0.2735151547910669
762 0.2735151547910669
763 0.2736707970109163
764 0.27382640856950347
765 0.2739819895189366
766 0.2739819895189366
767 0.2739819895189366
768 0.2739819895189366
769 0.2739819895189366
770 0.2739819895189366
771 0.2739819895189366
772 0.2739819895189366
773 0.2739819895189366
774 0.2739819895189366
775 0.2739819895189366
776 0.2739819895189366
777 0.2739819895189366
778 0.2739819895189366
779 0.2739819895189366
780 0.27412290380957355
781 0.27412290380957355
782 0.27457797090299463
783 0.2747330096204821
784 0.2747330096204821
785 0.2747330096204821
786 0.2747330096204821
787 0.2747330096204821
788 0.2747330096204821
789 0.27497317041278024
790 0.27497317041278024
791 0.27514667524735786
792 0.27514667524735786
793 0.27514667524735786
794 0.27530139050596364
795 0.27530139050596364
796 0.27530139050596364
797 0.27530139050596364
798 0.27530139050596364
799 0.27530139050596364
800 0.27530139050596364
801 0.27530139050596364
802 0.27530139050596364
803 0.27547450531053813
804 0.27651300117292643
805 0.27732229493413724
806 0.27732229493413724
807 0.27732229493413724
808 0.277495249451516
809 0.2776495328834227
810 0.2776495328834227
811 0.2776495328834227
812 0.2776495328834227
813 0.2778037029129215
814 0.2781492306381177
815 0.27918562422197285
816 0.27953102565315124
817 0.27953102565315124
818 0.2796597773852207
819 0.2799520038010726
820 0.2804179650358222
821 0.2804179650358222
822 0.2804179650358222
823 0.2804179650358222
824 0.2804179650358222
825 0.2805903840530795
826 0.28074419046369037
827 0.28074419046369037
828 0.28074419046369037
829 0.28074419046369037
830 0.28074419046369037
831 0.28074419046369037
832 0.28105147262235447
833 0.28105147262235447
834 0.28105147262235447
835 0.28105147262235447
836 0.28105147262235447
837 0.28105147262235447
838 0.28105147262235447
839 0.2813191304416987
840 0.2813191304416987
841 0.2813191304416987
842 0.2813191304416987
843 0.28159771428889613
844 0.28175102929368945
845 0.28175102929368945
846 0.28175102929368945
847 0.28175102929368945
848 0.28175102929368945
849 0.28175102929368945
850 0.28175102929368945
851 0.2819041568487372
852 0.2819041568487372
853 0.2819041568487372
854 0.2819041568487372
855 0.2819041568487372
856 0.2819041568487372
857 0.2819041568487372
858 0.2819041568487372
859 0.2819041568487372
860 0.2819041568487372
861 0.2819041568487372
862 0.2819041568487372
863 0.2819041568487372
864 0.2819041568487372
865 0.2819041568487372
866 0.2820753411795504
867 0.2823121598784573
868 0.2823121598784573
869 0.2823121598784573
870 0.2823121598784573
871 0.2823121598784573
872 0.2823121598784573
873 0.2823121598784573
874 0.2824831121070215
875 0.2824831121070215
876 0.2824831121070215
877 0.2824831121070215
878 0.2827919583439458
879 0.2827919583439458
880 0.2827919583439458
881 0.2827919583439458
882 0.282930322670396
883 0.282930322670396
884 0.282930322670396
885 0.282930322670396
886 0.282930322670396
887 0.282930322670396
888 0.282930322670396
889 0.282930322670396
890 0.282930322670396
891 0.282930322670396
892 0.282930322670396
893 0.28308236595500985
894 0.28308236595500985
895 0.28308236595500985
896 0.28308236595500985
897 0.28308236595500985
898 0.28318646964723576
899 0.28318646964723576
900 0.28318646964723576
901 0.28318646964723576
902 0.28318646964723576
903 0.28318646964723576
904 0.28318646964723576
905 0.28318646964723576
906 0.28350824119805773
907 0.2837977347972002
908 0.2837977347972002
909 0.2837977347972002
910 0.2837977347972002
911 0.28410093198156783
912 0.28410093198156783
913 0.28410093198156783
914 0.28410093198156783
915 0.28410093198156783
916 0.28410093198156783
917 0.28427068207876627
918 0.2845457900562549
919 0.28468332212408326
920 0.2847724739601581
921 0.2847724739601581
922 0.2847724739601581
923 0.2847724739601581
924 0.2847724739601581
925 0.2850472763325143
926 0.2852167840229649
927 0.28535414182535457
928 0.28547157737119105
929 0.28547157737119105
930 0.28547157737119105
931 0.28547157737119105
932 0.28547157737119105
933 0.2855978556693127
934 0.2855978556693127
935 0.2857350411375257
936 0.2857350411375257
937 0.2857350411375257
938 0.2857350411375257
939 0.2857350411375257
940 0.2857350411375257
941 0.2857350411375257
942 0.2858720773675376
943 0.2858720773675376
944 0.2858720773675376
945 0.28600905007581756
946 0.28600905007581756
947 0.28600905007581756
948 0.28600905007581756
949 0.28600905007581756
950 0.28600905007581756
951 0.28600905007581756
952 0.28631425703509655
953 0.28631425703509655
954 0.28631425703509655
955 0.28631425703509655
956 0.28631425703509655
957 0.28631425703509655
958 0.2864509574593004
959 0.2864509574593004
960 0.2864509574593004
961 0.2864509574593004
962 0.2864509574593004
963 0.2864509574593004
964 0.2864509574593004
965 0.2864509574593004
966 0.2864509574593004
967 0.2864509574593004
968 0.2864509574593004
969 0.2866193475733984
970 0.2866193475733984
971 0.2866193475733984
972 0.2866193475733984
973 0.2866193475733984
974 0.2866193475733984
975 0.2866193475733984
976 0.2866193475733984
977 0.2866193475733984
978 0.2866193475733984
979 0.2866193475733984
980 0.2866193475733984
981 0.2866193475733984
982 0.2866193475733984
983 0.2866193475733984
984 0.28694643870866804
985 0.28694643870866804
986 0.28694643870866804
987 0.2874416062331182
988 0.2874416062331182
989 0.28774556804504353
990 0.28818553538968555
991 0.28818553538968555
992 0.28818553538968555
993 0.28818553538968555
994 0.2883352210243195
995 0.2883352210243195
996 0.28847115210333213
997 0.2886070634492665
998 0.2886070634492665
999 0.2886070634492665
1000 0.2887232301559574

==> data/mean-ndcg-ue-complexity-1000-crash_class=asan_segv.dat <==
1 0.03932584269662921
2 0.09583243251740496
3 0.08572010846856143
4 0.07703042690709411
5 0.07525630227604577
6 0.07478541615905074
7 0.0726848024612199
8 0.07098474827947764
9 0.0717317399174994
10 0.07273566095020068
11 0.07539967968572595
12 0.07608056381643345
13 0.07769734342736469
14 0.07836111462470821
15 0.07985035920716634
16 0.08128456731895212
17 0.08233454678009244
18 0.08269807677358434
19 0.08339418481064101
20 0.08339418481064101
21 0.0840227734446834
22 0.0840227734446834
23 0.08473036104649868
24 0.0862053573235178
25 0.08780139330259087
26 0.08973094565771612
27 0.08973094565771612
28 0.09223776309995252
29 0.09248974968353088
30 0.09570962995871267
31 0.09623690942615395
32 0.09623690942615395
33 0.09651622869872357
34 0.09651622869872357
35 0.09819592156630998
36 0.09922290869653672
37 0.09942280329960312
38 0.09942280329960312
39 0.09942280329960312
40 0.10058948728141645
41 0.10254515652749574
42 0.10366582512043616
43 0.10467523466473169
44 0.10535576914808928
45 0.10582526355571398
46 0.1064743499358054
47 0.1064743499358054
48 0.10708785397181148
49 0.10793630076432369
50 0.1085435625514256
51 0.10879284620151329
52 0.10955862183268636
53 0.11051249402658404
54 0.11159107398781275
55 0.11185698662481224
56 0.11371887120582679
57 0.11480692402677219
58 0.11480692402677219
59 0.11526557477401475
60 0.11526557477401475
61 0.11570835448764417
62 0.11628213001586843
63 0.11653950485942113
64 0.1168217881094253
65 0.1174182760120067
66 0.1174182760120067
67 0.11798413526079356
68 0.11820030540532377
69 0.11845225152317262
70 0.11845225152317262
71 0.11979624391765302
72 0.11979624391765302
73 0.1200449371552678
74 0.12102214508959651
75 0.12192131965844383
76 0.1223351332504175
77 0.12330262017899071
78 0.12375706645344793
79 0.12375706645344793
80 0.12481804549026995
81 0.1258507837399333
82 0.1260335199781613
83 0.1285290029030782
84 0.13081866643212692
85 0.13081866643212692
86 0.13145479505292895
87 0.13208929991371182
88 0.1332073826522826
89 0.13354521320940196
90 0.13354521320940196
91 0.1355312117594243
92 0.1371729343655783
93 0.13853678926796476
94 0.13873778008015455
95 0.13895357879121595
96 0.13913008880765027
97 0.1402269526376067
98 0.14116088717601447
99 0.14116088717601447
100 0.14336875008562272
101 0.14336875008562272
102 0.14425908543734142
103 0.14425908543734142
104 0.1445857262106792
105 0.14509846168314244
106 0.1454895334398572
107 0.14577160984912965
108 0.1465281730170234
109 0.1465281730170234
110 0.1465281730170234
111 0.1475402099064784
112 0.1475402099064784
113 0.1475402099064784
114 0.1475402099064784
115 0.1475402099064784
116 0.1477649794964995
117 0.1477649794964995
118 0.14797108014612148
119 0.14797108014612148
120 0.14797108014612148
121 0.14813916481987272
122 0.14851891157231795
123 0.14889802041819114
124 0.14889802041819114
125 0.1494815610860534
126 0.1494815610860534
127 0.1494815610860534
128 0.1494815610860534
129 0.14985084983844912
130 0.14999999946118497
131 0.15024132803113402
132 0.15024132803113402
133 0.15024132803113402
134 0.15024132803113402
135 0.150550768291689
136 0.15100783337428936
137 0.15150329113109895
138 0.15150329113109895
139 0.15150329113109895
140 0.15150329113109895
141 0.15176978928548143
142 0.15176978928548143
143 0.1520355374503878
144 0.1527310744650872
145 0.15301622938381473
146 0.15301622938381473
147 0.1532520327759397
148 0.1532520327759397
149 0.1547237937730886
150 0.1547237937730886
151 0.15524957011621987
152 0.15524957011621987
153 0.15561237110431034
154 0.15561237110431034
155 0.15561237110431034
156 0.15561237110431034
157 0.16040829505016585
158 0.16066884816216015
159 0.16066884816216015
160 0.16290515274891948
161 0.16313676695878943
162 0.16313676695878943
163 0.16334665321720077
164 0.16334665321720077
165 0.16334665321720077
166 0.16334665321720077
167 0.16334665321720077
168 0.16370288079257267
169 0.16408645521381485
170 0.16408645521381485
171 0.16529235544416632
172 0.16672337433016576
173 0.16672337433016576
174 0.16695152697991186
175 0.16709941150076815
176 0.16709941150076815
177 0.16709941150076815
178 0.16709941150076815
179 0.16739214900109964
180 0.16739214900109964
181 0.16739214900109964
182 0.16739214900109964
183 0.16739214900109964
184 0.16739214900109964
185 0.16739214900109964
186 0.16739214900109964
187 0.16739214900109964
188 0.16739214900109964
189 0.16739214900109964
190 0.1675959449187337
191 0.16833661799754662
192 0.16833661799754662
193 0.16833661799754662
194 0.16868317812159453
195 0.16868317812159453
196 0.16868317812159453
197 0.16893292321892484
198 0.16893292321892484
199 0.16911882760864164
200 0.16911882760864164
201 0.16972376613696288
202 0.170442024405728
203 0.170442024405728
204 0.170442024405728
205 0.17064292845248571
206 0.17200555231399078
207 0.17215683597659712
208 0.17215683597659712
209 0.17215683597659712
210 0.17240361358754094
211 0.17240361358754094
212 0.17240361358754094
213 0.17240361358754094
214 0.17240361358754094
215 0.17262283192675063
216 0.17262283192675063
217 0.17282162343281604
218 0.17302024611527383
219 0.17302024611527383
220 0.17317901422873583
221 0.17317901422873583
222 0.17366752053854478
223 0.17366752053854478
224 0.17391137103358953
225 0.17391137103358953
226 0.17391137103358953
227 0.17391137103358953
228 0.17391137103358953
229 0.17444424359749258
230 0.17444424359749258
231 0.17444424359749258
232 0.17444424359749258
233 0.17444424359749258
234 0.17444424359749258
235 0.17444424359749258
236 0.17499393963390425
237 0.17499393963390425
238 0.17499393963390425
239 0.17512661282250305
240 0.17543009505502016
241 0.17575757658498656
242 0.17592420268675077
243 0.17592420268675077
244 0.17592420268675077
245 0.17592420268675077
246 0.17592420268675077
247 0.17616374849845792
248 0.17635774958972586
249 0.17663307042065687
250 0.17663307042065687
251 0.17663307042065687
252 0.17663307042065687
253 0.17663307042065687
254 0.1769040281900225
255 0.1779275955399698
256 0.1779275955399698
257 0.1779275955399698
258 0.1779275955399698
259 0.1779275955399698
260 0.17808161709898018
261 0.17827384512693548
262 0.17827384512693548
263 0.17846581099016937
264 0.1786423393324498
265 0.1786423393324498
266 0.17902549460202039
267 0.17902549460202039
268 0.17902549460202039
269 0.17902549460202039
270 0.17902549460202039
271 0.17902549460202039
272 0.17902549460202039
273 0.17902549460202039
274 0.17921606528120979
275 0.17995622440562598
276 0.17995622440562598
277 0.18010851897041036
278 0.1808000371435708
279 0.1808000371435708
280 0.18125310286441532
281 0.18125310286441532
282 0.18125310286441532
283 0.18125310286441532
284 0.18125310286441532
285 0.18175538293609325
286 0.18225735323370057
287 0.18225735323370057
288 0.18225735323370057
289 0.18225735323370057
290 0.18225735323370057
291 0.18267856414587155
292 0.18282944972053172
293 0.18282944972053172
294 0.18282944972053172
295 0.18282944972053172
296 0.18282944972053172
297 0.18301733357489872
298 0.18320510701202739
299 0.18373814739868785
300 0.1841132555824372
301 0.1841132555824372
302 0.1841132555824372
303 0.1841132555824372
304 0.1841132555824372
305 0.1841132555824372
306 0.1841132555824372
307 0.1841132555824372
308 0.1841132555824372
309 0.1841132555824372
310 0.1841132555824372
311 0.1841132555824372
312 0.1841132555824372
313 0.1841132555824372
314 0.1841132555824372
315 0.1841132555824372
316 0.18428429174440514
317 0.18428429174440514
318 0.18428429174440514
319 0.18428429174440514
320 0.18428429174440514
321 0.18428429174440514
322 0.18451288264783852
323 0.18451288264783852
324 0.18468318178820037
325 0.18468318178820037
326 0.1859889614214635
327 0.1859889614214635
328 0.1859889614214635
329 0.18619215865860642
330 0.18752400635340274
331 0.18752400635340274
332 0.18752400635340274
333 0.18879302694775776
334 0.18920428545565243
335 0.18920428545565243
336 0.19043560907313078
337 0.19043560907313078
338 0.19106293874956026
339 0.19128951810900727
340 0.19128951810900727
341 0.19128951810900727
342 0.19128951810900727
343 0.19128951810900727
344 0.19128951810900727
345 0.19128951810900727
346 0.19128951810900727
347 0.19128951810900727
348 0.19147233258117025
349 0.19161863949278543
350 0.19161863949278543
351 0.19202652194449046
352 0.1925204824051853
353 0.19349530047110425
354 0.19361912868225178
355 0.19377492412171943
356 0.19377492412171943
357 0.1944371234994034
358 0.1944371234994034
359 0.19528288030636684
360 0.1956883306276666
361 0.1964037605976164
362 0.1964037605976164
363 0.19755735995424592
364 0.19786709608550432
365 0.19786709608550432
366 0.19786709608550432
367 0.19786709608550432
368 0.19786709608550432
369 0.19804810417528007
370 0.19804810417528007
371 0.19804810417528007
372 0.19842445353574592
373 0.19842445353574592
374 0.19842445353574592
375 0.19842445353574592
376 0.19860488975325066
377 0.19860488975325066
378 0.19860488975325066
379 0.19860488975325066
380 0.19860488975325066
381 0.19860488975325066
382 0.19900630761051685
383 0.19900630761051685
384 0.19900630761051685
385 0.19900630761051685
386 0.19918595104616954
387 0.19918595104616954
388 0.19918595104616954
389 0.19918595104616954
390 0.19958655881982787
391 0.19994507328851216
392 0.19994507328851216
393 0.2002416327694119
394 0.20064097932898625
395 0.20064097932898625
396 0.20094689415565617
397 0.20094689415565617
398 0.201345568866361
399 0.20174407701767
400 0.20174407701767
401 0.20174407701767
402 0.20174407701767
403 0.20174407701767
404 0.20174407701767
405 0.20174407701767
406 0.20174407701767
407 0.20174407701767
408 0.20174407701767
409 0.20174407701767
410 0.20174407701767
411 0.20174407701767
412 0.20174407701767
413 0.20174407701767
414 0.20174407701767
415 0.20174407701767
416 0.20174407701767
417 0.20174407701767
418 0.20174407701767
419 0.20174407701767
420 0.20174407701767
421 0.20174407701767
422 0.20174407701767
423 0.20174407701767
424 0.20174407701767
425 0.20174407701767
426 0.20174407701767
427 0.20174407701767
428 0.20174407701767
429 0.20174407701767
430 0.20199467809257315
431 0.20199467809257315
432 0.20217099799484736
433 0.20230395969230638
434 0.20230395969230638
435 0.20230395969230638
436 0.20248001292325257
437 0.20248001292325257
438 0.20248001292325257
439 0.20248001292325257
440 0.20294657082030534
441 0.20294657082030534
442 0.20294657082030534
443 0.20294657082030534
444 0.20294657082030534
445 0.20310803458380705
446 0.2032834350926819
447 0.2032834350926819
448 0.2032834350926819
449 0.2035830750737615
450 0.20373284064792063
451 0.2039079220230148
452 0.2039079220230148
453 0.2041976107065982
454 0.2041976107065982
455 0.2041976107065982
456 0.2041976107065982
457 0.2041976107065982
458 0.20473707407350805
459 0.20489772389752667
460 0.20501627707741504
461 0.20501627707741504
462 0.20501627707741504
463 0.20501627707741504
464 0.20501627707741504
465 0.20501627707741504
466 0.20501627707741504
467 0.20501627707741504
468 0.20501627707741504
469 0.20519024723604962
470 0.20519024723604962
471 0.20519024723604962
472 0.20519024723604962
473 0.20548684679612056
474 0.20561786108561772
475 0.20600512558524325
476 0.20600512558524325
477 0.20639268822912782
478 0.20639268822912782
479 0.20639268822912782
480 0.20677985824795206
481 0.20677985824795206
482 0.20695306035126695
483 0.20695306035126695
484 0.20695306035126695
485 0.20695306035126695
486 0.20695306035126695
487 0.20695306035126695
488 0.20733863975886133
489 0.20733863975886133
490 0.20733863975886133
491 0.20787870527204477
492 0.20787870527204477
493 0.20787870527204477
494 0.208385408535443
495 0.208385408535443
496 0.208385408535443
497 0.20882688257522475
498 0.20882688257522475
499 0.21232831090351
500 0.2126222673407373
501 0.2126222673407373
502 0.21300609707312793
503 0.213588881088768
504 0.21407732479931593
505 0.21407732479931593
506 0.21407732479931593
507 0.21407732479931593
508 0.2150830059533452
509 0.2150830059533452
510 0.2150830059533452
511 0.2154662996725637
512 0.21563782925066113
513 0.21563782925066113
514 0.21563782925066113
515 0.21575424318158154
516 0.21575424318158154
517 0.21575424318158154
518 0.21575424318158154
519 0.21575424318158154
520 0.21575424318158154
521 0.21575424318158154
522 0.21575424318158154
523 0.21637615333979437
524 0.21637615333979437
525 0.21637615333979437
526 0.21637615333979437
527 0.21637615333979437
528 0.21637615333979437
529 0.21637615333979437
530 0.21637615333979437
531 0.21637615333979437
532 0.21682863120523801
533 0.21745085642294135
534 0.21745085642294135
535 0.21745085642294135
536 0.21745085642294135
537 0.21745085642294135
538 0.21745085642294135
539 0.21745085642294135
540 0.21800571375004435
541 0.21800571375004435
542 0.21800571375004435
543 0.21800571375004435
544 0.21800571375004435
545 0.21800571375004435
546 0.21800571375004435
547 0.21800571375004435
548 0.2181753990986258
549 0.21855379503895678
550 0.21855379503895678
551 0.21855379503895678
552 0.21855379503895678
553 0.21855379503895678
554 0.2186986426467591
555 0.2186986426467591
556 0.2186986426467591
557 0.2186986426467591
558 0.2186986426467591
559 0.21886779602478995
560 0.21886779602478995
561 0.21886779602478995
562 0.2189952943127876
563 0.21911007373102956
564 0.21911007373102956
565 0.21911007373102956
566 0.21931837718845554
567 0.21966175990360537
568 0.21966175990360537
569 0.21966175990360537
570 0.21966175990360537
571 0.21966175990360537
572 0.21966175990360537
573 0.21966175990360537
574 0.21966175990360537
575 0.21966175990360537
576 0.21966175990360537
577 0.21966175990360537
578 0.2198977883608209
579 0.2198977883608209
580 0.2198977883608209
581 0.2198977883608209
582 0.2198977883608209
583 0.2198977883608209
584 0.2198977883608209
585 0.22006573723492012
586 0.22006573723492012
587 0.22006573723492012
588 0.22006573723492012
589 0.22006573723492012
590 0.22006573723492012
591 0.22006573723492012
592 0.22006573723492012
593 0.22006573723492012
594 0.22006573723492012
595 0.22006573723492012
596 0.22006573723492012
597 0.22006573723492012
598 0.22006573723492012
599 0.22006573723492012
600 0.22006573723492012
601 0.22006573723492012
602 0.22006573723492012
603 0.22006573723492012
604 0.22006573723492012
605 0.22006573723492012
606 0.22006573723492012
607 0.22023272049241985
608 0.22023272049241985
609 0.22060554749001857
610 0.22060554749001857
611 0.22154525938235747
612 0.22154525938235747
613 0.22154525938235747
614 0.22154525938235747
615 0.22185195176462022
616 0.22185195176462022
617 0.22185195176462022
618 0.22201846924333704
619 0.22201846924333704
620 0.22201846924333704
621 0.22201846924333704
622 0.22201846924333704
623 0.22201846924333704
624 0.22201846924333704
625 0.22201846924333704
626 0.22250657602180557
627 0.22250657602180557
628 0.22250657602180557
629 0.2226726384497309
630 0.2226726384497309
631 0.223042880101335
632 0.223042880101335
633 0.223042880101335
634 0.223042880101335
635 0.223042880101335
636 0.223042880101335
637 0.223042880101335
638 0.22320857788997775
639 0.22337423557855865
640 0.22386067459097414
641 0.22386067459097414
642 0.22386067459097414
643 0.22386067459097414
644 0.22386067459097414
645 0.22386067459097414
646 0.22386067459097414
647 0.22386067459097414
648 0.22386067459097414
649 0.22429488855393442
650 0.22429488855393442
651 0.22429488855393442
652 0.22429488855393442
653 0.22429488855393442
654 0.22429488855393442
655 0.22443600244932463
656 0.22443600244932463
657 0.22443600244932463
658 0.22443600244932463
659 0.22443600244932463
660 0.22463938539189698
661 0.2248427209988734
662 0.2250460093636828
663 0.22521072857074587
664 0.22521072857074587
665 0.22521072857074587
666 0.2253753335903414
667 0.2253753335903414
668 0.2253753335903414
669 0.2253753335903414
670 0.2253753335903414
671 0.2253753335903414
672 0.2253753335903414
673 0.2253753335903414
674 0.22609328577938845
675 0.22641988768474203
676 0.22641988768474203
677 0.22641988768474203
678 0.22641988768474203
679 0.22641988768474203
680 0.22641988768474203
681 0.22641988768474203
682 0.22641988768474203
683 0.22641988768474203
684 0.22641988768474203
685 0.22679280243858377
686 0.22679280243858377
687 0.22679280243858377
688 0.22679280243858377
689 0.22679280243858377
690 0.22679280243858377
691 0.22679280243858377
692 0.22679280243858377
693 0.22679280243858377
694 0.22679280243858377
695 0.22679280243858377
696 0.22679280243858377
697 0.22679280243858377
698 0.22679280243858377
699 0.22679280243858377
700 0.22707168976121278
701 0.227350516424297
702 0.227350516424297
703 0.227350516424297
704 0.227350516424297
705 0.227350516424297
706 0.227350516424297
707 0.227350516424297
708 0.22751359007492913
709 0.22751359007492913
710 0.22751359007492913
711 0.22751359007492913
712 0.22751359007492913
713 0.22751359007492913
714 0.22751359007492913
715 0.22751359007492913
716 0.2282398622938922
717 0.2282398622938922
718 0.22860284462666797
719 0.22860284462666797
720 0.22860284462666797
721 0.22884352890185222
722 0.22896618302872623
723 0.22896618302872623
724 0.22918195328429436
725 0.22918195328429436
726 0.22918195328429436
727 0.22918195328429436
728 0.22918195328429436
729 0.22934430496831384
730 0.22934430496831384
731 0.22957478158963884
732 0.22957478158963884
733 0.22957478158963884
734 0.22957478158963884
735 0.2300353552617209
736 0.23110645379221806
737 0.23186421796570836
738 0.23209436249908932
739 0.23209436249908932
740 0.23209436249908932
741 0.23209436249908932
742 0.23209436249908932
743 0.23209436249908932
744 0.23209436249908932
745 0.23209436249908932
746 0.2322164112225228
747 0.2322164112225228
748 0.23234590055733642
749 0.23234590055733642
750 0.23234590055733642
751 0.23234590055733642
752 0.23234590055733642
753 0.23234590055733642
754 0.23234590055733642
755 0.23245560624567618
756 0.23245560624567618
757 0.23245560624567618
758 0.23245560624567618
759 0.23245560624567618
760 0.23245560624567618
761 0.23273098691153682
762 0.23273098691153682
763 0.23309064994972972
764 0.233319595979129
765 0.233319595979129
766 0.233319595979129
767 0.233319595979129
768 0.233319595979129
769 0.233319595979129
770 0.233319595979129
771 0.233319595979129
772 0.233319595979129
773 0.233319595979129
774 0.233319595979129
775 0.233319595979129
776 0.233319595979129
777 0.23348039451562375
778 0.23348039451562375
779 0.23348039451562375
780 0.23348039451562375
781 0.23348039451562375
782 0.23348039451562375
783 0.23348039451562375
784 0.23348039451562375
785 0.23348039451562375
786 0.23348039451562375
787 0.23348039451562375
788 0.23348039451562375
789 0.23348039451562375
790 0.23348039451562375
791 0.23364076338783854
792 0.2338780659492163
793 0.2339989993349804
794 0.2339989993349804
795 0.2339989993349804
796 0.2339989993349804
797 0.2339989993349804
798 0.2339989993349804
799 0.2339989993349804
800 0.2339989993349804
801 0.2339989993349804
802 0.2339989993349804
803 0.23476743339079514
804 0.23614917741743716
805 0.23614917741743716
806 0.23614917741743716
807 0.23614917741743716
808 0.23614917741743716
809 0.2370084561439012
810 0.2370084561439012
811 0.2370084561439012
812 0.2370084561439012
813 0.2370084561439012
814 0.2383163314019455
815 0.2400892631226417
816 0.2400892631226417
817 0.2403617320193339
818 0.2403617320193339
819 0.2403617320193339
820 0.24136681945646288
821 0.24136681945646288
822 0.24136681945646288
823 0.24136681945646288
824 0.24136681945646288
825 0.24190673858325457
826 0.24229993809537137
827 0.24229993809537137
828 0.24245921738358273
829 0.24245921738358273
830 0.24245921738358273
831 0.24245921738358273
832 0.24245921738358273
833 0.24245921738358273
834 0.24245921738358273
835 0.24245921738358273
836 0.24245921738358273
837 0.24245921738358273
838 0.24245921738358273
839 0.2427306123501205
840 0.2427306123501205
841 0.2427306123501205
842 0.2427306123501205
843 0.2427306123501205
844 0.2427306123501205
845 0.2427306123501205
846 0.2427306123501205
847 0.2427306123501205
848 0.24286632993351792
849 0.24286632993351792
850 0.24286632993351792
851 0.24286632993351792
852 0.24286632993351792
853 0.24286632993351792
854 0.24286632993351792
855 0.24286632993351792
856 0.24286632993351792
857 0.24286632993351792
858 0.24286632993351792
859 0.24286632993351792
860 0.24286632993351792
861 0.24297390596259233
862 0.24297390596259233
863 0.24297390596259233
864 0.24297390596259233
865 0.24297390596259233
866 0.24297390596259233
867 0.24297390596259233
868 0.24297390596259233
869 0.24297390596259233
870 0.24297390596259233
871 0.24297390596259233
872 0.24297390596259233
873 0.24297390596259233
874 0.24297390596259233
875 0.24297390596259233
876 0.24297390596259233
877 0.24297390596259233
878 0.24297390596259233
879 0.24297390596259233
880 0.24297390596259233
881 0.24297390596259233
882 0.24319801038968417
883 0.24319801038968417
884 0.24319801038968417
885 0.24319801038968417
886 0.2433557028363625
887 0.24346280798704584
888 0.24346280798704584
889 0.24346280798704584
890 0.24346280798704584
891 0.24346280798704584
892 0.24346280798704584
893 0.24346280798704584
894 0.24346280798704584
895 0.24346280798704584
896 0.24346280798704584
897 0.24346280798704584
898 0.24346280798704584
899 0.24346280798704584
900 0.24346280798704584
901 0.24346280798704584
902 0.24346280798704584
903 0.24346280798704584
904 0.24346280798704584
905 0.24346280798704584
906 0.24365674207491023
907 0.24365674207491023
908 0.24365674207491023
909 0.24365674207491023
910 0.24365674207491023
911 0.24365674207491023
912 0.24365674207491023
913 0.24365674207491023
914 0.24365674207491023
915 0.24365674207491023
916 0.24365674207491023
917 0.24365674207491023
918 0.24365674207491023
919 0.24365674207491023
920 0.24365674207491023
921 0.24365674207491023
922 0.24365674207491023
923 0.24365674207491023
924 0.24365674207491023
925 0.24365674207491023
926 0.24365674207491023
927 0.24365674207491023
928 0.24365674207491023
929 0.24365674207491023
930 0.24365674207491023
931 0.24365674207491023
932 0.24365674207491023
933 0.24365674207491023
934 0.24365674207491023
935 0.24365674207491023
936 0.24365674207491023
937 0.24365674207491023
938 0.24365674207491023
939 0.24365674207491023
940 0.24365674207491023
941 0.24365674207491023
942 0.24387869542521046
943 0.24387869542521046
944 0.24410058013916097
945 0.24410058013916097
946 0.24410058013916097
947 0.24410058013916097
948 0.24432232814172605
949 0.24432232814172605
950 0.24454400806742418
951 0.24454400806742418
952 0.24473654347689533
953 0.24473654347689533
954 0.24503498981253852
955 0.24503498981253852
956 0.24503498981253852
957 0.245159836879218
958 0.245159836879218
959 0.245159836879218
960 0.245159836879218
961 0.245159836879218
962 0.2453032099212474
963 0.2454465613066855
964 0.24558989106451729
965 0.24558989106451729
966 0.24558989106451729
967 0.24558989106451729
968 0.24558989106451729
969 0.24558989106451729
970 0.24558989106451729
971 0.24558989106451729
972 0.24578184528517036
973 0.24578184528517036
974 0.24578184528517036
975 0.24578184528517036
976 0.24600265669561988
977 0.24600265669561988
978 0.24600265669561988
979 0.24600265669561988
980 0.24600265669561988
981 0.24600265669561988
982 0.24600265669561988
983 0.24600265669561988
984 0.24600265669561988
985 0.24600265669561988
986 0.24600265669561988
987 0.24600265669561988
988 0.24600265669561988
989 0.24600265669561988
990 0.24600265669561988
991 0.24600265669561988
992 0.24600265669561988
993 0.24619401703356725
994 0.24619401703356725
995 0.24638532165626162
996 0.24638532165626162
997 0.24638532165626162
998 0.24638532165626162
999 0.24638532165626162
1000 0.24638532165626162

==> data/mean-ndcg-ue-complexity-1000-crash_class=leaksan_detected_memory_leaks.dat <==
1 0.07058823529411765
2 0.050107792558171334
3 0.04716586776180954
4 0.04796970571344903
5 0.05247390876488328
6 0.05343040094429711
7 0.05450381354543236
8 0.054640360670956685
9 0.053838350624593745
10 0.05569209309893898
11 0.05731841074287477
12 0.06054216663348489
13 0.06077401245561569
14 0.06513325079800819
15 0.06710260404105763
16 0.06856446321681886
17 0.06856446321681886
18 0.06856446321681886
19 0.06856446321681886
20 0.0698410193323542
21 0.07126882714095005
22 0.07250718936040823
23 0.07285984646613676
24 0.07524850288318753
25 0.07616148411975279
26 0.07709812271394081
27 0.07777080847631682
28 0.07823467305311126
29 0.07823467305311126
30 0.08060936818937124
31 0.08060936818937124
32 0.0815104191079397
33 0.0815104191079397
34 0.08204859629276888
35 0.08204859629276888
36 0.08204859629276888
37 0.08204859629276888
38 0.08355067552170017
39 0.08355067552170017
40 0.08379232645624943
41 0.08421818292114283
42 0.0851725465634184
43 0.08942621764850645
44 0.09529523620661162
45 0.09694573388007312
46 0.09765024558114059
47 0.09809447765893814
48 0.0983824568511439
49 0.09926908883703334
50 0.09926908883703334
51 0.09955273706161374
52 0.09995364228602517
53 0.1018801721552412
54 0.1018801721552412
55 0.10249852779774216
56 0.10268683901474447
57 0.10268683901474447
58 0.10289419001744118
59 0.10314608197776978
60 0.10375422696674012
61 0.10498918281660344
62 0.10578478268579747
63 0.10624485986817275
64 0.1065133455627662
65 0.1065133455627662
66 0.1065133455627662
67 0.10736404969522632
68 0.10736404969522632
69 0.10916866251957236
70 0.10969451165579125
71 0.11074028653219344
72 0.11132297642242042
73 0.11195318855385966
74 0.11361732840307957
75 0.11507824073946651
76 0.11568209910646976
77 0.11596529724321113
78 0.11624766972222962
79 0.11624766972222962
80 0.11624766972222962
81 0.11681498685783746
82 0.11681498685783746
83 0.11681498685783746
84 0.1170672603767239
85 0.11749681987973563
86 0.11749681987973563
87 0.11749681987973563
88 0.11749681987973563
89 0.11926289543973584
90 0.11972381048855417
91 0.11972381048855417
92 0.11972381048855417
93 0.12065149863157863
94 0.12065149863157863
95 0.12148339681065207
96 0.12178568262543872
97 0.12208729223161005
98 0.12273462703530288
99 0.12273462703530288
100 0.12307951743735698
101 0.12307951743735698
102 0.12427152921512066
103 0.12427152921512066
104 0.12427152921512066
105 0.12456806364124752
106 0.12456806364124752
107 0.12456806364124752
108 0.12456806364124752
109 0.12490669089776481
110 0.12524466744798166
111 0.1259875134413812
112 0.1275953051428118
113 0.1275953051428118
114 0.1281669622209031
115 0.1286928820499753
116 0.13133146613678987
117 0.13133146613678987
118 0.13173183394766108
119 0.13247020931605283
120 0.13512097216287022
121 0.13512097216287022
122 0.1358759554742248
123 0.1358759554742248
124 0.1371513495108053
125 0.13924060600811514
126 0.13996417797568014
127 0.14224405505750748
128 0.14275847971689193
129 0.1438620721763356
130 0.1438620721763356
131 0.1438620721763356
132 0.14426893315698738
133 0.14539224350303456
134 0.14587225230866824
135 0.1461537437359544
136 0.1461537437359544
137 0.1463358711882385
138 0.14672363434936767
139 0.14672363434936767
140 0.14672363434936767
141 0.1470448139934677
142 0.14753590175254208
143 0.14753590175254208
144 0.14753590175254208
145 0.14753590175254208
146 0.14778313719768404
147 0.14778313719768404
148 0.14778313719768404
149 0.14802937579810602
150 0.14865665175942874
151 0.14995706616448806
152 0.14995706616448806
153 0.15027307286461444
154 0.15250213651425296
155 0.15326121504964063
156 0.15326121504964063
157 0.15348259623030955
158 0.15375541066522122
159 0.15375541066522122
160 0.15375541066522122
161 0.15402722276359343
162 0.15402722276359343
163 0.15402722276359343
164 0.1542980580560224
165 0.1542980580560224
166 0.1545682557714232
167 0.15532675129410503
168 0.15532675129410503
169 0.15532675129410503
170 0.1555273347174865
171 0.155984756303524
172 0.15665914825081334
173 0.15665914825081334
174 0.15665914825081334
175 0.15665914825081334
176 0.15665914825081334
177 0.15692601972896922
178 0.15723286229479294
179 0.15867802552068397
180 0.15867802552068397
181 0.15934584525312076
182 0.15934584525312076
183 0.15934584525312076
184 0.15971237337398722
185 0.1600785233866629
186 0.16038280129162805
187 0.16038280129162805
188 0.16038280129162805
189 0.16038280129162805
190 0.16038280129162805
191 0.1609088579546192
192 0.16127243763385898
193 0.16127243763385898
194 0.16153469258385308
195 0.16176845253446076
196 0.16213062051227545
197 0.16213062051227545
198 0.16213062051227545
199 0.16213062051227545
200 0.16213062051227545
201 0.16335130103498272
202 0.16361157143311997
203 0.16361157143311997
204 0.16361157143311997
205 0.16361157143311997
206 0.1638708894825353
207 0.1638708894825353
208 0.1638708894825353
209 0.1638708894825353
210 0.16472410562968073
211 0.16472410562968073
212 0.16472410562968073
213 0.16472410562968073
214 0.16531011031224924
215 0.16531011031224924
216 0.1661644205930947
217 0.1661644205930947
218 0.1661644205930947
219 0.1664208102350687
220 0.16661186273479212
221 0.16736655083997418
222 0.16736655083997418
223 0.16736655083997418
224 0.1675226560475481
225 0.16908151437569058
226 0.16995539088578704
227 0.16995539088578704
228 0.1704161493676476
229 0.1704161493676476
230 0.170605648324342
231 0.170605648324342
232 0.1714190159340425
233 0.17206152952898635
234 0.17241199701518342
235 0.17241199701518342
236 0.17241199701518342
237 0.17241199701518342
238 0.17241199701518342
239 0.17241199701518342
240 0.17300246885931117
241 0.17345859236191158
242 0.17345859236191158
243 0.17345859236191158
244 0.1738064050145067
245 0.17415396032490565
246 0.17415396032490565
247 0.17480501664702414
248 0.17480501664702414
249 0.17480501664702414
250 0.17480501664702414
251 0.17537419277408064
252 0.17537419277408064
253 0.17537419277408064
254 0.17557645048236803
255 0.17557645048236803
256 0.17557645048236803
257 0.17557645048236803
258 0.17557645048236803
259 0.1758251376627016
260 0.1758251376627016
261 0.1760103511453341
262 0.1760103511453341
263 0.17681858499898587
264 0.17783459245877623
265 0.17783459245877623
266 0.17883644947230584
267 0.17883644947230584
268 0.178996848838698
269 0.178996848838698
270 0.1792436965546722
271 0.1792436965546722
272 0.17952745068138837
273 0.17952745068138837
274 0.18019221324655332
275 0.18036272773242293
276 0.18036272773242293
277 0.18036272773242293
278 0.18036272773242293
279 0.18036272773242293
280 0.18058155253050698
281 0.18058155253050698
282 0.18058155253050698
283 0.18058155253050698
284 0.18058155253050698
285 0.18058155253050698
286 0.18058155253050698
287 0.18058155253050698
288 0.18106024469146476
289 0.18125791432172408
290 0.18241979513509082
291 0.18241979513509082
292 0.18241979513509082
293 0.18285966005176757
294 0.18285966005176757
295 0.18285966005176757
296 0.18285966005176757
297 0.18285966005176757
298 0.18285966005176757
299 0.18305615479374623
300 0.1832984613501995
301 0.1832984613501995
302 0.1832984613501995
303 0.1832984613501995
304 0.1832984613501995
305 0.1832984613501995
306 0.1832984613501995
307 0.18385402262517458
308 0.18412645874569863
309 0.18412645874569863
310 0.18412645874569863
311 0.18430603943620352
312 0.18430603943620352
313 0.18463884104073985
314 0.18463884104073985
315 0.18545700662228554
316 0.18545700662228554
317 0.1856515143056098
318 0.1856515143056098
319 0.1856515143056098
320 0.1856515143056098
321 0.1858301138851451
322 0.1858301138851451
323 0.1859618187259789
324 0.18636891524315866
325 0.1865821230712456
326 0.1865821230712456
327 0.1868208365162734
328 0.1868208365162734
329 0.1868208365162734
330 0.1868208365162734
331 0.18701390063479278
332 0.18725199228594216
333 0.18725199228594216
334 0.18725199228594216
335 0.1874640927234471
336 0.1877928521644581
337 0.1877928521644581
338 0.18814975111077575
339 0.18847801068572176
340 0.1889704360708363
341 0.18910092049251814
342 0.18910092049251814
343 0.18926500516338457
344 0.18926500516338457
345 0.18926500516338457
346 0.18926500516338457
347 0.18926500516338457
348 0.18926500516338457
349 0.18926500516338457
350 0.18926500516338457
351 0.190053166672377
352 0.190053166672377
353 0.190053166672377
354 0.190053166672377
355 0.19032409935967198
356 0.19032409935967198
357 0.19032409935967198
358 0.19032409935967198
359 0.19032409935967198
360 0.1906771586426746
361 0.19083982287180018
362 0.19102996312810314
363 0.19102996312810314
364 0.19129974930830088
365 0.19179919622284228
366 0.1927451531362348
367 0.1927451531362348
368 0.1927451531362348
369 0.193352162659747
370 0.193352162659747
371 0.193352162659747
372 0.19352632779021586
373 0.19370041420938924
374 0.19387442219827247
375 0.1947130001767879
376 0.1947130001767879
377 0.1947130001767879
378 0.1947130001767879
379 0.19521375695291113
380 0.19521375695291113
381 0.19521375695291113
382 0.19521375695291113
383 0.19521375695291113
384 0.19521375695291113
385 0.19548100917486438
386 0.19619506321256097
387 0.19669406981239737
388 0.19669406981239737
389 0.19669406981239737
390 0.19669406981239737
391 0.19696316425596516
392 0.19757189326356867
393 0.19757189326356867
394 0.19757189326356867
395 0.19757189326356867
396 0.19757189326356867
397 0.19757189326356867
398 0.19757189326356867
399 0.19757189326356867
400 0.19757189326356867
401 0.19757189326356867
402 0.19757189326356867
403 0.19757189326356867
404 0.19757189326356867
405 0.19757189326356867
406 0.19757189326356867
407 0.19757189326356867
408 0.19757189326356867
409 0.19757189326356867
410 0.19757189326356867
411 0.19757189326356867
412 0.19757189326356867
413 0.19783603965804467
414 0.19783603965804467
415 0.19783603965804467
416 0.19800698574436323
417 0.1983600975890942
418 0.1983600975890942
419 0.1983600975890942
420 0.1983600975890942
421 0.1983600975890942
422 0.1983600975890942
423 0.19985961136064156
424 0.19985961136064156
425 0.19999925789588155
426 0.19999925789588155
427 0.20031504735073455
428 0.20057764276168458
429 0.20057764276168458
430 0.20057764276168458
431 0.20057764276168458
432 0.20057764276168458
433 0.20080534901804173
434 0.20080534901804173
435 0.20080534901804173
436 0.20080534901804173
437 0.20080534901804173
438 0.20080534901804173
439 0.20080534901804173
440 0.20129386258083817
441 0.20155517103524215
442 0.20155517103524215
443 0.20155517103524215
444 0.20155517103524215
445 0.20155517103524215
446 0.20155517103524215
447 0.20155517103524215
448 0.20155517103524215
449 0.20155517103524215
450 0.20155517103524215
451 0.2033926628862654
452 0.2033926628862654
453 0.2036528272346009
454 0.2036528272346009
455 0.2036528272346009
456 0.204061012798038
457 0.204061012798038
458 0.204061012798038
459 0.204061012798038
460 0.204061012798038
461 0.204061012798038
462 0.204061012798038
463 0.204061012798038
464 0.20437253926465956
465 0.20437253926465956
466 0.20437253926465956
467 0.20437253926465956
468 0.20437253926465956
469 0.20459729634483315
470 0.2047209956881842
471 0.2047209956881842
472 0.2047209956881842
473 0.2047209956881842
474 0.20503144668276388
475 0.20503144668276388
476 0.20503144668276388
477 0.20525558890105122
478 0.20525558890105122
479 0.20525558890105122
480 0.20525558890105122
481 0.20525558890105122
482 0.20556649107556144
483 0.2061334709916078
484 0.20635708627965121
485 0.20635708627965121
486 0.20635708627965121
487 0.2069233123524112
488 0.2069233123524112
489 0.20718027176499135
490 0.20718027176499135
491 0.20718027176499135
492 0.20718027176499135
493 0.20718027176499135
494 0.20718027176499135
495 0.20718027176499135
496 0.20718027176499135
497 0.20718027176499135
498 0.20718027176499135
499 0.20718027176499135
500 0.2073787420881839
501 0.2073787420881839
502 0.2075770852981214
503 0.2075770852981214
504 0.20772125426538735
505 0.20772125426538735
506 0.20772125426538735
507 0.20772125426538735
508 0.20772125426538735
509 0.20772125426538735
510 0.20772125426538735
511 0.20772125426538735
512 0.20772125426538735
513 0.20772125426538735
514 0.20772125426538735
515 0.20772125426538735
516 0.20772125426538735
517 0.20772125426538735
518 0.20772125426538735
519 0.2080834554653769
520 0.2080834554653769
521 0.20864777751815947
522 0.20881253813098313
523 0.20881253813098313
524 0.20881253813098313
525 0.20881253813098313
526 0.20881253813098313
527 0.20931455929805998
528 0.20931455929805998
529 0.20931455929805998
530 0.20931455929805998
531 0.20931455929805998
532 0.20949306681439117
533 0.20949306681439117
534 0.2096142574507208
535 0.2096142574507208
536 0.2096142574507208
537 0.20979249989287124
538 0.20979249989287124
539 0.20979249989287124
540 0.20979249989287124
541 0.20979249989287124
542 0.20979249989287124
543 0.20979249989287124
544 0.20979249989287124
545 0.20979249989287124
546 0.20979249989287124
547 0.20979249989287124
548 0.20979249989287124
549 0.20979249989287124
550 0.20979249989287124
551 0.20979249989287124
552 0.20979249989287124
553 0.20979249989287124
554 0.20979249989287124
555 0.20979249989287124
556 0.20979249989287124
557 0.20979249989287124
558 0.20979249989287124
559 0.20979249989287124
560 0.20979249989287124
561 0.20998736863828021
562 0.20998736863828021
563 0.20998736863828021
564 0.21010751584398707
565 0.21010751584398707
566 0.21010751584398707
567 0.21010751584398707
568 0.21010751584398707
569 0.21010751584398707
570 0.21010751584398707
571 0.21010751584398707
572 0.2103017898204178
573 0.2103017898204178
574 0.21108865219221387
575 0.21108865219221387
576 0.21108865219221387
577 0.211481761446452
578 0.211481761446452
579 0.211481761446452
580 0.211481761446452
581 0.211481761446452
582 0.2116755076077909
583 0.2116755076077909
584 0.2116755076077909
585 0.2116755076077909
586 0.2116755076077909
587 0.2116755076077909
588 0.2116755076077909
589 0.2116755076077909
590 0.2116755076077909
591 0.2116755076077909
592 0.21182559853754387
593 0.21182559853754387
594 0.21182559853754387
595 0.21182559853754387
596 0.21182559853754387
597 0.21182559853754387
598 0.21182559853754387
599 0.21182559853754387
600 0.21196584622779716
601 0.21196584622779716
602 0.21196584622779716
603 0.21196584622779716
604 0.21196584622779716
605 0.21196584622779716
606 0.21196584622779716
607 0.21196584622779716
608 0.21196584622779716
609 0.21196584622779716
610 0.21196584622779716
611 0.21267746883813396
612 0.21267746883813396
613 0.21267746883813396
614 0.21267746883813396
615 0.21267746883813396
616 0.21267746883813396
617 0.21267746883813396
618 0.21267746883813396
619 0.21322261205835893
620 0.21322261205835893
621 0.21322261205835893
622 0.2134699815918504
623 0.2134699815918504
624 0.2134699815918504
625 0.2134699815918504
626 0.2141789289100601
627 0.2144259915172699
628 0.2144259915172699
629 0.21551357151752384
630 0.21551357151752384
631 0.21551357151752384
632 0.21551357151752384
633 0.21551357151752384
634 0.21551357151752384
635 0.21551357151752384
636 0.21551357151752384
637 0.21551357151752384
638 0.21614474747144558
639 0.21614474747144558
640 0.21614474747144558
641 0.21614474747144558
642 0.21614474747144558
643 0.21614474747144558
644 0.21614474747144558
645 0.21614474747144558
646 0.21659973540884478
647 0.21659973540884478
648 0.21659973540884478
649 0.21659973540884478
650 0.21659973540884478
651 0.21659973540884478
652 0.21659973540884478
653 0.21672322825063609
654 0.21672322825063609
655 0.21672322825063609
656 0.21672322825063609
657 0.21672322825063609
658 0.21672322825063609
659 0.21672322825063609
660 0.21672322825063609
661 0.21693613259205846
662 0.21693613259205846
663 0.21693613259205846
664 0.21718101919536187
665 0.21718101919536187
666 0.21718101919536187
667 0.21718101919536187
668 0.21718101919536187
669 0.21742562390426376
670 0.21742562390426376
671 0.21742562390426376
672 0.21742562390426376
673 0.21742562390426376
674 0.21798790942710314
675 0.21813498299487732
676 0.21813498299487732
677 0.21813498299487732
678 0.2186725265682323
679 0.21888455517290625
680 0.21888455517290625
681 0.21888455517290625
682 0.2190220544247626
683 0.2190220544247626
684 0.2190220544247626
685 0.21987818179116553
686 0.21987818179116553
687 0.21987818179116553
688 0.22012173986416914
689 0.22012173986416914
690 0.22012173986416914
691 0.22012173986416914
692 0.22012173986416914
693 0.22012173986416914
694 0.22012173986416914
695 0.22012173986416914
696 0.22012173986416914
697 0.22012173986416914
698 0.22012173986416914
699 0.22012173986416914
700 0.22012173986416914
701 0.22012173986416914
702 0.22012173986416914
703 0.22012173986416914
704 0.22012173986416914
705 0.22012173986416914
706 0.22012173986416914
707 0.22012173986416914
708 0.22012173986416914
709 0.22012173986416914
710 0.22012173986416914
711 0.22012173986416914
712 0.22012173986416914
713 0.22012173986416914
714 0.22012173986416914
715 0.22012173986416914
716 0.22012173986416914
717 0.22033201533507812
718 0.22033201533507812
719 0.22033201533507812
720 0.22033201533507812
721 0.2204683545530997
722 0.22061392651006892
723 0.22061392651006892
724 0.22061392651006892
725 0.22061392651006892
726 0.22090432392417642
727 0.22090432392417642
728 0.22090432392417642
729 0.22111407076092066
730 0.22111407076092066
731 0.22111407076092066
732 0.22111407076092066
733 0.22111407076092066
734 0.22111407076092066
735 0.22111407076092066
736 0.22132351443030157
737 0.22132351443030157
738 0.22132351443030157
739 0.22132351443030157
740 0.22132351443030157
741 0.22132351443030157
742 0.22132351443030157
743 0.22132351443030157
744 0.22132351443030157
745 0.22132351443030157
746 0.22149291470588814
747 0.22149291470588814
748 0.22149291470588814
749 0.22149291470588814
750 0.22149291470588814
751 0.22178182960710516
752 0.22207068654691758
753 0.2222061333417019
754 0.22300075716772547
755 0.22328944082285423
756 0.22328944082285423
757 0.22328944082285423
758 0.22328944082285423
759 0.22328944082285423
760 0.22328944082285423
761 0.22328944082285423
762 0.22342464547456511
763 0.22363295399523833
764 0.22363295399523833
765 0.22363295399523833
766 0.22363295399523833
767 0.22363295399523833
768 0.22375343652198534
769 0.2239220638789179
770 0.2239220638789179
771 0.2239220638789179
772 0.2239220638789179
773 0.2239220638789179
774 0.2239220638789179
775 0.2239220638789179
776 0.2239220638789179
777 0.22420950353921792
778 0.22420950353921792
779 0.22461235893997578
780 0.22461235893997578
781 0.22461235893997578
782 0.22461235893997578
783 0.22461235893997578
784 0.22461235893997578
785 0.2249217452192479
786 0.2249217452192479
787 0.2249217452192479
788 0.22507635001702292
789 0.22507635001702292
790 0.22507635001702292
791 0.22528353520184216
792 0.22616279920312712
793 0.22630632889982197
794 0.22630632889982197
795 0.22630632889982197
796 0.22630632889982197
797 0.22630632889982197
798 0.22654448912841021
799 0.22654448912841021
800 0.22654448912841021
801 0.22654448912841021
802 0.22737813954031016
803 0.22775185510086762
804 0.22775185510086762
805 0.22775185510086762
806 0.22775185510086762
807 0.22775185510086762
808 0.22798513111086532
809 0.22798513111086532
810 0.22798513111086532
811 0.22798513111086532
812 0.22798513111086532
813 0.22798513111086532
814 0.22798513111086532
815 0.22798513111086532
816 0.22798513111086532
817 0.22798513111086532
818 0.2281044822311646
819 0.22834172154687588
820 0.22834172154687588
821 0.22834172154687588
822 0.22834172154687588
823 0.22861811427717177
824 0.22861811427717177
825 0.22861811427717177
826 0.22861811427717177
827 0.22861811427717177
828 0.22861811427717177
829 0.22861811427717177
830 0.22861811427717177
831 0.22861811427717177
832 0.22861811427717177
833 0.22861811427717177
834 0.22861811427717177
835 0.22861811427717177
836 0.22861811427717177
837 0.22861811427717177
838 0.22861811427717177
839 0.22861811427717177
840 0.22861811427717177
841 0.22882341644449708
842 0.22905968163334306
843 0.22905968163334306
844 0.22905968163334306
845 0.22919281501855562
846 0.22919281501855562
847 0.22919281501855562
848 0.22919281501855562
849 0.22942879055567725
850 0.23003316163152152
851 0.23003316163152152
852 0.23003316163152152
853 0.23003316163152152
854 0.23003316163152152
855 0.23003316163152152
856 0.23003316163152152
857 0.23003316163152152
858 0.23003316163152152
859 0.23003316163152152
860 0.23003316163152152
861 0.23003316163152152
862 0.23003316163152152
863 0.23003316163152152
864 0.23003316163152152
865 0.23003316163152152
866 0.23003316163152152
867 0.2303159510190398
868 0.230906958777788
869 0.230906958777788
870 0.230906958777788
871 0.2315980373786669
872 0.2315980373786669
873 0.23203721436183444
874 0.23203721436183444
875 0.23203721436183444
876 0.2321894067050579
877 0.2321894067050579
878 0.2321894067050579
879 0.23249363807884468
880 0.23249363807884468
881 0.23249363807884468
882 0.2330947203262168
883 0.2330947203262168
884 0.2330947203262168
885 0.2330947203262168
886 0.2330947203262168
887 0.2330947203262168
888 0.2330947203262168
889 0.2330947203262168
890 0.2330947203262168
891 0.2330947203262168
892 0.2330947203262168
893 0.2330947203262168
894 0.2330947203262168
895 0.2330947203262168
896 0.2330947203262168
897 0.2330947203262168
898 0.2330947203262168
899 0.2330947203262168
900 0.2330947203262168
901 0.2330947203262168
902 0.2330947203262168
903 0.2330947203262168
904 0.2330947203262168
905 0.2330947203262168
906 0.2330947203262168
907 0.2330947203262168
908 0.233275834436701
909 0.233275834436701
910 0.233275834436701
911 0.233275834436701
912 0.233275834436701
913 0.233275834436701
914 0.233275834436701
915 0.233275834436701
916 0.233275834436701
917 0.233275834436701
918 0.233275834436701
919 0.233275834436701
920 0.233275834436701
921 0.233275834436701
922 0.233275834436701
923 0.233275834436701
924 0.233275834436701
925 0.233275834436701
926 0.233275834436701
927 0.23347821462307053
928 0.23347821462307053
929 0.23347821462307053
930 0.23347821462307053
931 0.23347821462307053
932 0.23368043578355083
933 0.23368043578355083
934 0.23368043578355083
935 0.23368043578355083
936 0.23368043578355083
937 0.23427621096333034
938 0.23427621096333034
939 0.23427621096333034
940 0.23427621096333034
941 0.23441615825098167
942 0.23441615825098167
943 0.23441615825098167
944 0.23441615825098167
945 0.23441615825098167
946 0.23441615825098167
947 0.23441615825098167
948 0.23441615825098167
949 0.23441615825098167
950 0.23459607940182295
951 0.23459607940182295
952 0.23459607940182295
953 0.23459607940182295
954 0.23459607940182295
955 0.23475939031557796
956 0.23475939031557796
957 0.23475939031557796
958 0.23475939031557796
959 0.23475939031557796
960 0.23475939031557796
961 0.23492255248006452
962 0.23492255248006452
963 0.23492255248006452
964 0.23492255248006452
965 0.23492255248006452
966 0.23503330748737952
967 0.23503330748737952
968 0.23514402921605354
969 0.23514402921605354
970 0.23514402921605354
971 0.23514402921605354
972 0.23534501657650198
973 0.23534501657650198
974 0.23534501657650198
975 0.23534501657650198
976 0.23534501657650198
977 0.23534501657650198
978 0.23534501657650198
979 0.23534501657650198
980 0.23534501657650198
981 0.23534501657650198
982 0.23548409858613115
983 0.23548409858613115
984 0.23548409858613115
985 0.23548409858613115
986 0.23548409858613115
987 0.23548409858613115
988 0.23548409858613115
989 0.23548409858613115
990 0.23548409858613115
991 0.23548409858613115
992 0.23548409858613115
993 0.23548409858613115
994 0.23548409858613115
995 0.23571034807019245
996 0.23571034807019245
997 0.23571034807019245
998 0.23591056804033314
999 0.23591056804033314
1000 0.23591056804033314

==> data/mean-ndcg-ue-complexity-1000-crash_class=libfuzzer_timeout.dat <==
1 0.012658227848101266
2 0.009393647196332983
3 0.008179567308208917
4 0.008932553470575687
5 0.009421380866064677
6 0.00949652285274474
7 0.009848049535135314
8 0.009446829584259055
9 0.010550608707803406
10 0.012319577975394893
11 0.013275140522872531
12 0.014452036429676815
13 0.014452036429676815
14 0.014778844514325925
15 0.015098045372447034
16 0.015098045372447034
17 0.015573715017687116
18 0.01573024135502065
19 0.01611136134835563
20 0.01611136134835563
21 0.01611136134835563
22 0.01611136134835563
23 0.01611136134835563
24 0.01611136134835563
25 0.01611136134835563
26 0.016379885773361164
27 0.01688673813244073
28 0.01742006081767681
29 0.017656425523205645
30 0.018179390562704647
31 0.018411353712843283
32 0.018411353712843283
33 0.018662324279572897
34 0.018888440823905058
35 0.019519070896428105
36 0.019793774520400615
37 0.020037071217851882
38 0.020037071217851882
39 0.020037071217851882
40 0.020037071217851882
41 0.020404274937052425
42 0.020618016028415165
43 0.021101386233248566
44 0.022466745925676348
45 0.022466745925676348
46 0.02267554909395097
47 0.02267554909395097
48 0.02267554909395097
49 0.02312800691341054
50 0.02312800691341054
51 0.023244649237128424
52 0.023633461294909043
53 0.023633461294909043
54 0.023918372334584433
55 0.023918372334584433
56 0.023918372334584433
57 0.024256386236370935
58 0.024256386236370935
59 0.024368951811130694
60 0.024368951811130694
61 0.02453551557916213
62 0.02453551557916213
63 0.024646334334985073
64 0.02491984356887051
65 0.025064596190370245
66 0.025064596190370245
67 0.025274339307623052
68 0.0255984894402393
69 0.025787714794573043
70 0.025787714794573043
71 0.025787714794573043
72 0.02694034325054811
73 0.02694034325054811
74 0.027390988725539047
75 0.02762003359127651
76 0.02762003359127651
77 0.027935607149983922
78 0.027935607149983922
79 0.027935607149983922
80 0.02811854771642721
81 0.02811854771642721
82 0.028300478473590882
83 0.028637065188775436
84 0.028637065188775436
85 0.028637065188775436
86 0.028979371570271646
87 0.030420037963160906
88 0.030420037963160906
89 0.030725047793693536
90 0.030725047793693536
91 0.030725047793693536
92 0.03102785111594818
93 0.03120479825587388
94 0.03120479825587388
95 0.03138092921342545
96 0.03152163671426213
97 0.03152163671426213
98 0.0318984944773422
99 0.0318984944773422
100 0.032195883501088846
101 0.032195883501088846
102 0.03240990512759381
103 0.03240990512759381
104 0.03329464196756341
105 0.033539468466009976
106 0.033539468466009976
107 0.03369746795714989
108 0.03369746795714989
109 0.03369746795714989
110 0.03369746795714989
111 0.03369746795714989
112 0.03369746795714989
113 0.03369746795714989
114 0.033842344856491825
115 0.033842344856491825
116 0.03402818701838536
117 0.03419670015242052
118 0.03419670015242052
119 0.03455841494606322
120 0.03470175545432966
121 0.03470175545432966
122 0.03486881535025083
123 0.03486881535025083
124 0.03486881535025083
125 0.03486881535025083
126 0.03486881535025083
127 0.03486881535025083
128 0.03486881535025083
129 0.03486881535025083
130 0.03486881535025083
131 0.03486881535025083
132 0.03486881535025083
133 0.03486881535025083
134 0.03486881535025083
135 0.03486881535025083
136 0.03486881535025083
137 0.03486881535025083
138 0.03486881535025083
139 0.03486881535025083
140 0.03486881535025083
141 0.03506897008223431
142 0.03506897008223431
143 0.03506897008223431
144 0.03506897008223431
145 0.03506897008223431
146 0.03506897008223431
147 0.03506897008223431
148 0.03506897008223431
149 0.035366632178735376
150 0.035366632178735376
151 0.03565477978901205
152 0.035990523066895576
153 0.035990523066895576
154 0.035990523066895576
155 0.035990523066895576
156 0.03618670265836666
157 0.03618670265836666
158 0.03618670265836666
159 0.03618670265836666
160 0.037162612908794544
161 0.037162612908794544
162 0.037162612908794544
163 0.037162612908794544
164 0.037162612908794544
165 0.037162612908794544
166 0.037162612908794544
167 0.037162612908794544
168 0.037430159357808024
169 0.037430159357808024
170 0.03758651401009663
171 0.03773022943410888
172 0.037847914120869984
173 0.037847914120869984
174 0.037847914120869984
175 0.037847914120869984
176 0.037847914120869984
177 0.037847914120869984
178 0.037847914120869984
179 0.037847914120869984
180 0.037847914120869984
181 0.038002395670549464
182 0.038002395670549464
183 0.038002395670549464
184 0.038002395670549464
185 0.038002395670549464
186 0.03815607686443096
187 0.03830960153314086
188 0.03866767774903491
189 0.03866767774903491
190 0.039438275610273264
191 0.03977936087688733
192 0.04012010945723718
193 0.04012010945723718
194 0.04027256974262757
195 0.04050942697984884
196 0.04050942697984884
197 0.04050942697984884
198 0.04050942697984884
199 0.04050942697984884
200 0.04050942697984884
201 0.04069629250604607
202 0.04083552564593449
203 0.04083552564593449
204 0.04083552564593449
205 0.04102170344080916
206 0.04132143717992482
207 0.04132143717992482
208 0.04153515152468158
209 0.041673501903290236
210 0.04181172947451612
211 0.04181172947451612
212 0.041931793095176896
213 0.04206965698969766
214 0.04206965698969766
215 0.04206965698969766
216 0.04225403452913488
217 0.04225403452913488
218 0.04225403452913488
219 0.04225403452913488
220 0.04225403452913488
221 0.04225403452913488
222 0.04225403452913488
223 0.04279447483508017
224 0.04279447483508017
225 0.04279447483508017
226 0.04279447483508017
227 0.043047265185662584
228 0.043047265185662584
229 0.04316563347569085
230 0.04316563347569085
231 0.04325024968122126
232 0.04325024968122126
233 0.04325024968122126
234 0.04325024968122126
235 0.04325024968122126
236 0.04325024968122126
237 0.04325024968122126
238 0.04325024968122126
239 0.04325024968122126
240 0.043396822658728074
241 0.043396822658728074
242 0.043396822658728074
243 0.043396822658728074
244 0.043396822658728074
245 0.043396822658728074
246 0.043396822658728074
247 0.04354263446741812
248 0.04354263446741812
249 0.04354263446741812
250 0.04354263446741812
251 0.04354263446741812
252 0.04366686773452243
253 0.04366686773452243
254 0.04366686773452243
255 0.04366686773452243
256 0.04366686773452243
257 0.04393543696307521
258 0.044059146217115895
259 0.044059146217115895
260 0.044218191855297254
261 0.044218191855297254
262 0.044218191855297254
263 0.044218191855297254
264 0.044218191855297254
265 0.044218191855297254
266 0.04439572686351266
267 0.04439572686351266
268 0.04439572686351266
269 0.04439572686351266
270 0.04439572686351266
271 0.04439572686351266
272 0.04439572686351266
273 0.04439572686351266
274 0.04439572686351266
275 0.04439572686351266
276 0.04439572686351266
277 0.04439572686351266
278 0.04535107410323786
279 0.04535107410323786
280 0.04535107410323786
281 0.045872452331727105
282 0.045872452331727105
283 0.04599414363803567
284 0.04599414363803567
285 0.04599414363803567
286 0.04599414363803567
287 0.04599414363803567
288 0.04599414363803567
289 0.04599414363803567
290 0.046101041038117976
291 0.046101041038117976
292 0.046101041038117976
293 0.046101041038117976
294 0.046101041038117976
295 0.046101041038117976
296 0.046101041038117976
297 0.046101041038117976
298 0.046101041038117976
299 0.046101041038117976
300 0.046213829493040814
301 0.046213829493040814
302 0.046213829493040814
303 0.046213829493040814
304 0.046213829493040814
305 0.046213829493040814
306 0.046213829493040814
307 0.046213829493040814
308 0.046213829493040814
309 0.046213829493040814
310 0.046213829493040814
311 0.046213829493040814
312 0.046213829493040814
313 0.04638635766060594
314 0.04638635766060594
315 0.04638635766060594
316 0.04638635766060594
317 0.04638635766060594
318 0.04638635766060594
319 0.04638635766060594
320 0.04652565094982277
321 0.04652565094982277
322 0.04652565094982277
323 0.04652565094982277
324 0.04652565094982277
325 0.04652565094982277
326 0.04652565094982277
327 0.04652565094982277
328 0.04652565094982277
329 0.04652565094982277
330 0.046653151683774596
331 0.046653151683774596
332 0.046653151683774596
333 0.04675751389212922
334 0.04675751389212922
335 0.04675751389212922
336 0.04675751389212922
337 0.04675751389212922
338 0.04675751389212922
339 0.04675751389212922
340 0.04675751389212922
341 0.04675751389212922
342 0.04675751389212922
343 0.04675751389212922
344 0.04675751389212922
345 0.04675751389212922
346 0.04675751389212922
347 0.04675751389212922
348 0.04675751389212922
349 0.04675751389212922
350 0.04675751389212922
351 0.04675751389212922
352 0.04675751389212922
353 0.04683603816100369
354 0.04683603816100369
355 0.04683603816100369
356 0.04683603816100369
357 0.04683603816100369
358 0.04683603816100369
359 0.04683603816100369
360 0.04683603816100369
361 0.04706899285677803
362 0.04706899285677803
363 0.047346351803486564
364 0.04745545474380204
365 0.04745545474380204
366 0.0478558397637693
367 0.0478558397637693
368 0.0478558397637693
369 0.04799178676790467
370 0.04799178676790467
371 0.04799178676790467
372 0.04799178676790467
373 0.04799178676790467
374 0.04799178676790467
375 0.04799178676790467
376 0.04799178676790467
377 0.04799178676790467
378 0.04799178676790467
379 0.04822283838688755
380 0.04838975168377963
381 0.04838975168377963
382 0.04838975168377963
383 0.04838975168377963
384 0.04867345178170616
385 0.04867345178170616
386 0.04867345178170616
387 0.04867345178170616
388 0.04867345178170616
389 0.04867345178170616
390 0.04867345178170616
391 0.04867345178170616
392 0.04867345178170616
393 0.04867345178170616
394 0.04867345178170616
395 0.04890291025699351
396 0.04890291025699351
397 0.049010435740914064
398 0.049010435740914064
399 0.049010435740914064
400 0.049010435740914064
401 0.049133804416324645
402 0.049133804416324645
403 0.049133804416324645
404 0.049133804416324645
405 0.049133804416324645
406 0.04923473341650664
407 0.04923473341650664
408 0.04923473341650664
409 0.04923473341650664
410 0.04923473341650664
411 0.04923473341650664
412 0.04923473341650664
413 0.049424205513810104
414 0.049424205513810104
415 0.049424205513810104
416 0.049424205513810104
417 0.049424205513810104
418 0.04990859341920274
419 0.04990859341920274
420 0.04990859341920274
421 0.04990859341920274
422 0.050022267761378525
423 0.050022267761378525
424 0.05013585350593017
425 0.05013585350593017
426 0.05024935120583885
427 0.05024935120583885
428 0.05024935120583885
429 0.05024935120583885
430 0.05024935120583885
431 0.05024935120583885
432 0.050355383813023666
433 0.050355383813023666
434 0.050355383813023666
435 0.050355383813023666
436 0.050355383813023666
437 0.050355383813023666
438 0.050355383813023666
439 0.0505808704207189
440 0.050743774826378714
441 0.050743774826378714
442 0.050743774826378714
443 0.05087565575722381
444 0.05087565575722381
445 0.05087565575722381
446 0.05087565575722381
447 0.05087565575722381
448 0.05087565575722381
449 0.05100724692400351
450 0.05116955364698297
451 0.05116955364698297
452 0.05116955364698297
453 0.05116955364698297
454 0.05116955364698297
455 0.05116955364698297
456 0.05116955364698297
457 0.05116955364698297
458 0.05116955364698297
459 0.05116955364698297
460 0.0512446966991182
461 0.0512446966991182
462 0.0512446966991182
463 0.0512446966991182
464 0.0512446966991182
465 0.0512446966991182
466 0.0512446966991182
467 0.05140602667411851
468 0.05140602667411851
469 0.05140602667411851
470 0.05140602667411851
471 0.05140602667411851
472 0.05140602667411851
473 0.05140602667411851
474 0.05140602667411851
475 0.05140602667411851
476 0.05140602667411851
477 0.05140602667411851
478 0.05140602667411851
479 0.05140602667411851
480 0.05140602667411851
481 0.05140602667411851
482 0.05140602667411851
483 0.05140602667411851
484 0.05140602667411851
485 0.05140602667411851
486 0.05140602667411851
487 0.051590465331808034
488 0.051590465331808034
489 0.051590465331808034
490 0.051590465331808034
491 0.051590465331808034
492 0.051590465331808034
493 0.051590465331808034
494 0.051590465331808034
495 0.051590465331808034
496 0.051590465331808034
497 0.051590465331808034
498 0.051590465331808034
499 0.05187176979116103
500 0.05187176979116103
501 0.05187176979116103
502 0.05187176979116103
503 0.05187176979116103
504 0.05187176979116103
505 0.05187176979116103
506 0.05187176979116103
507 0.05187176979116103
508 0.05187176979116103
509 0.05187176979116103
510 0.05187176979116103
511 0.05187176979116103
512 0.05187176979116103
513 0.05187176979116103
514 0.05187176979116103
515 0.05187176979116103
516 0.05187176979116103
517 0.05187176979116103
518 0.05187176979116103
519 0.05187176979116103
520 0.05187176979116103
521 0.05203028448094599
522 0.05210391276608883
523 0.05210391276608883
524 0.05210391276608883
525 0.05210391276608883
526 0.05210391276608883
527 0.05210391276608883
528 0.05210391276608883
529 0.052232071347346365
530 0.052232071347346365
531 0.05239010680660975
532 0.05239010680660975
533 0.05239010680660975
534 0.05239010680660975
535 0.05239010680660975
536 0.05239010680660975
537 0.05288719145111407
538 0.05288719145111407
539 0.05288719145111407
540 0.05288719145111407
541 0.05288719145111407
542 0.05288719145111407
543 0.05288719145111407
544 0.05288719145111407
545 0.05288719145111407
546 0.05288719145111407
547 0.05306823864810106
548 0.05306823864810106
549 0.05306823864810106
550 0.053170222677579274
551 0.053170222677579274
552 0.053170222677579274
553 0.0533874856829044
554 0.0533874856829044
555 0.0533874856829044
556 0.0533874856829044
557 0.053460359827407024
558 0.053460359827407024
559 0.053460359827407024
560 0.053460359827407024
561 0.053460359827407024
562 0.053460359827407024
563 0.053460359827407024
564 0.053460359827407024
565 0.053460359827407024
566 0.053460359827407024
567 0.053460359827407024
568 0.053460359827407024
569 0.053460359827407024
570 0.053460359827407024
571 0.053460359827407024
572 0.053460359827407024
573 0.053460359827407024
574 0.0535616595856368
575 0.0535616595856368
576 0.0535616595856368
577 0.0535616595856368
578 0.0535616595856368
579 0.0535616595856368
580 0.05368796822650488
581 0.05368796822650488
582 0.05368796822650488
583 0.05376032135258227
584 0.05376032135258227
585 0.05376032135258227
586 0.05376032135258227
587 0.05376032135258227
588 0.05376032135258227
589 0.05376032135258227
590 0.05376032135258227
591 0.05376032135258227
592 0.05376032135258227
593 0.05391562916205715
594 0.05391562916205715
595 0.05391562916205715
596 0.05391562916205715
597 0.05391562916205715
598 0.05414882588888796
599 0.05414882588888796
600 0.05414882588888796
601 0.05414882588888796
602 0.05414882588888796
603 0.05414882588888796
604 0.05414882588888796
605 0.05414882588888796
606 0.05414882588888796
607 0.05414882588888796
608 0.05414882588888796
609 0.05414882588888796
610 0.05414882588888796
611 0.054303411150170254
612 0.054303411150170254
613 0.054303411150170254
614 0.054303411150170254
615 0.054303411150170254
616 0.054303411150170254
617 0.054303411150170254
618 0.054303411150170254
619 0.054303411150170254
620 0.054303411150170254
621 0.054303411150170254
622 0.054303411150170254
623 0.054303411150170254
624 0.054303411150170254
625 0.054303411150170254
626 0.054303411150170254
627 0.054303411150170254
628 0.054303411150170254
629 0.05445730121431598
630 0.05445730121431598
631 0.05445730121431598
632 0.05445730121431598
633 0.05445730121431598
634 0.05445730121431598
635 0.05445730121431598
636 0.05445730121431598
637 0.05445730121431598
638 0.05445730121431598
639 0.05445730121431598
640 0.05445730121431598
641 0.05445730121431598
642 0.054669558477880145
643 0.054669558477880145
644 0.054669558477880145
645 0.054669558477880145
646 0.054669558477880145
647 0.054669558477880145
648 0.054669558477880145
649 0.05488146090822559
650 0.054995649879484694
651 0.054995649879484694
652 0.054995649879484694
653 0.054995649879484694
654 0.054995649879484694
655 0.054995649879484694
656 0.054995649879484694
657 0.054995649879484694
658 0.054995649879484694
659 0.05513196842621828
660 0.05513196842621828
661 0.05513196842621828
662 0.05513196842621828
663 0.05513196842621828
664 0.05513196842621828
665 0.05513196842621828
666 0.05513196842621828
667 0.05513196842621828
668 0.05513196842621828
669 0.05513196842621828
670 0.05513196842621828
671 0.05513196842621828
672 0.05513196842621828
673 0.05513196842621828
674 0.05513196842621828
675 0.05513196842621828
676 0.05513196842621828
677 0.05513196842621828
678 0.05513196842621828
679 0.05513196842621828
680 0.05513196842621828
681 0.05513196842621828
682 0.05513196842621828
683 0.05513196842621828
684 0.05513196842621828
685 0.05513196842621828
686 0.05513196842621828
687 0.05513196842621828
688 0.05513196842621828
689 0.05513196842621828
690 0.05513196842621828
691 0.05513196842621828
692 0.05513196842621828
693 0.05513196842621828
694 0.05513196842621828
695 0.05513196842621828
696 0.05513196842621828
697 0.05513196842621828
698 0.05513196842621828
699 0.05513196842621828
700 0.05513196842621828
701 0.05513196842621828
702 0.05513196842621828
703 0.05520225938679012
704 0.05520225938679012
705 0.05520225938679012
706 0.05527250479065732
707 0.05527250479065732
708 0.05527250479065732
709 0.05527250479065732
710 0.05527250479065732
711 0.05527250479065732
712 0.05527250479065732
713 0.05527250479065732
714 0.05527250479065732
715 0.05527250479065732
716 0.05527250479065732
717 0.05527250479065732
718 0.05527250479065732
719 0.05527250479065732
720 0.05527250479065732
721 0.05527250479065732
722 0.05527250479065732
723 0.05527250479065732
724 0.05527250479065732
725 0.05527250479065732
726 0.05527250479065732
727 0.05527250479065732
728 0.05527250479065732
729 0.05527250479065732
730 0.05527250479065732
731 0.05527250479065732
732 0.05527250479065732
733 0.05527250479065732
734 0.05527250479065732
735 0.05527250479065732
736 0.05527250479065732
737 0.05527250479065732
738 0.05527250479065732
739 0.05527250479065732
740 0.05527250479065732
741 0.05527250479065732
742 0.05527250479065732
743 0.05527250479065732
744 0.05527250479065732
745 0.05527250479065732
746 0.05527250479065732
747 0.05527250479065732
748 0.05527250479065732
749 0.05527250479065732
750 0.05527250479065732
751 0.05527250479065732
752 0.05527250479065732
753 0.05527250479065732
754 0.05527250479065732
755 0.05527250479065732
756 0.05527250479065732
757 0.05527250479065732
758 0.05527250479065732
759 0.05527250479065732
760 0.05527250479065732
761 0.05527250479065732
762 0.05527250479065732
763 0.05527250479065732
764 0.05527250479065732
765 0.05527250479065732
766 0.05527250479065732
767 0.05527250479065732
768 0.05527250479065732
769 0.05527250479065732
770 0.05527250479065732
771 0.05527250479065732
772 0.05527250479065732
773 0.05527250479065732
774 0.05527250479065732
775 0.05527250479065732
776 0.05527250479065732
777 0.05527250479065732
778 0.05527250479065732
779 0.05527250479065732
780 0.05527250479065732
781 0.05527250479065732
782 0.05527250479065732
783 0.05527250479065732
784 0.05527250479065732
785 0.05527250479065732
786 0.05527250479065732
787 0.05527250479065732
788 0.05527250479065732
789 0.05527250479065732
790 0.05527250479065732
791 0.05527250479065732
792 0.05527250479065732
793 0.05527250479065732
794 0.05527250479065732
795 0.05527250479065732
796 0.05527250479065732
797 0.05527250479065732
798 0.05527250479065732
799 0.05527250479065732
800 0.05527250479065732
801 0.05527250479065732
802 0.05527250479065732
803 0.05527250479065732
804 0.05527250479065732
805 0.05527250479065732
806 0.05527250479065732
807 0.05527250479065732
808 0.05527250479065732
809 0.05527250479065732
810 0.05527250479065732
811 0.05527250479065732
812 0.055488543778452956
813 0.055488543778452956
814 0.055488543778452956
815 0.055488543778452956
816 0.055488543778452956
817 0.055488543778452956
818 0.055488543778452956
819 0.055488543778452956
820 0.055488543778452956
821 0.055488543778452956
822 0.055488543778452956
823 0.055488543778452956
824 0.055488543778452956
825 0.055488543778452956
826 0.055636200979205665
827 0.055636200979205665
828 0.055636200979205665
829 0.055636200979205665
830 0.055636200979205665
831 0.055636200979205665
832 0.055636200979205665
833 0.055636200979205665
834 0.055636200979205665
835 0.055636200979205665
836 0.055636200979205665
837 0.055636200979205665
838 0.055636200979205665
839 0.05584003348571926
840 0.05584003348571926
841 0.05584003348571926
842 0.05584003348571926
843 0.05584003348571926
844 0.05584003348571926
845 0.05584003348571926
846 0.05584003348571926
847 0.05584003348571926
848 0.055971261975106226
849 0.055971261975106226
850 0.05609042502092091
851 0.05609042502092091
852 0.05609042502092091
853 0.05609042502092091
854 0.05609042502092091
855 0.05629368793969059
856 0.05629368793969059
857 0.05629368793969059
858 0.05629368793969059
859 0.05629368793969059
860 0.05629368793969059
861 0.05644043964483418
862 0.05644043964483418
863 0.05644043964483418
864 0.05644043964483418
865 0.05644043964483418
866 0.05654979220789776
867 0.05654979220789776
868 0.05654979220789776
869 0.05654979220789776
870 0.05654979220789776
871 0.05654979220789776
872 0.05654979220789776
873 0.05654979220789776
874 0.05654979220789776
875 0.05654979220789776
876 0.05654979220789776
877 0.05654979220789776
878 0.05654979220789776
879 0.05654979220789776
880 0.05654979220789776
881 0.05654979220789776
882 0.05654979220789776
883 0.05654979220789776
884 0.05654979220789776
885 0.05664463867836652
886 0.05664463867836652
887 0.05664463867836652
888 0.05664463867836652
889 0.05664463867836652
890 0.05664463867836652
891 0.05671248066652345
892 0.05671248066652345
893 0.05671248066652345
894 0.05671248066652345
895 0.05671248066652345
896 0.05671248066652345
897 0.05671248066652345
898 0.05671248066652345
899 0.05671248066652345
900 0.05671248066652345
901 0.05671248066652345
902 0.05671248066652345
903 0.05671248066652345
904 0.05671248066652345
905 0.05671248066652345
906 0.05671248066652345
907 0.05671248066652345
908 0.05671248066652345
909 0.05671248066652345
910 0.05671248066652345
911 0.05671248066652345
912 0.05671248066652345
913 0.05671248066652345
914 0.05671248066652345
915 0.05671248066652345
916 0.05671248066652345
917 0.05671248066652345
918 0.057170558765700735
919 0.057170558765700735
920 0.057170558765700735
921 0.057170558765700735
922 0.057170558765700735
923 0.057170558765700735
924 0.057170558765700735
925 0.057170558765700735
926 0.057170558765700735
927 0.05728821122935089
928 0.05728821122935089
929 0.05728821122935089
930 0.05728821122935089
931 0.05728821122935089
932 0.05728821122935089
933 0.05728821122935089
934 0.05728821122935089
935 0.05728821122935089
936 0.05760002833568101
937 0.05760002833568101
938 0.05760002833568101
939 0.05760002833568101
940 0.05760002833568101
941 0.05760002833568101
942 0.05760002833568101
943 0.05760002833568101
944 0.05766729877923033
945 0.05766729877923033
946 0.05766729877923033
947 0.05766729877923033
948 0.05773452777496936
949 0.05773452777496936
950 0.05773452777496936
951 0.05773452777496936
952 0.05773452777496936
953 0.05773452777496936
954 0.05773452777496936
955 0.05773452777496936
956 0.05773452777496936
957 0.05773452777496936
958 0.05773452777496936
959 0.05773452777496936
960 0.05793436634501176
961 0.05793436634501176
962 0.05793436634501176
963 0.05793436634501176
964 0.05793436634501176
965 0.05793436634501176
966 0.05793436634501176
967 0.05793436634501176
968 0.05793436634501176
969 0.05793436634501176
970 0.05793436634501176
971 0.05793436634501176
972 0.058078534493856665
973 0.05817207579235376
974 0.05817207579235376
975 0.05817207579235376
976 0.05817207579235376
977 0.05817207579235376
978 0.05817207579235376
979 0.05817207579235376
980 0.05817207579235376
981 0.05817207579235376
982 0.05817207579235376
983 0.05817207579235376
984 0.05817207579235376
985 0.05817207579235376
986 0.05817207579235376
987 0.05817207579235376
988 0.05831590299257088
989 0.05831590299257088
990 0.058603473156993394
991 0.058603473156993394
992 0.058603473156993394
993 0.058603473156993394
994 0.058603473156993394
995 0.058603473156993394
996 0.058603473156993394
997 0.058603473156993394
998 0.058603473156993394
999 0.058719852933794135
1000 0.058719852933794135

==> data/mean-ndcg-ue-complexity-1000-crash_class=ubsan_runtime_error_signed_integer_overflow.dat <==
1 0.02727272727272727
2 0.034306414676991664
3 0.042121607102962165
4 0.04386503585105978
5 0.05147677045272663
6 0.05761807417019896
7 0.06065906581491884
8 0.06065906581491884
9 0.06605215534966843
10 0.06728535510814523
11 0.07082234313392724
12 0.07149763470576821
13 0.07149763470576821
14 0.07213724200794737
15 0.07359579341424835
16 0.07568323513653957
17 0.07687471380167633
18 0.07852660198624883
19 0.07916310749291416
20 0.07916310749291416
21 0.07916310749291416
22 0.08062924948526576
23 0.08062924948526576
24 0.08062924948526576
25 0.08121449920588027
26 0.08179304728521036
27 0.08179304728521036
28 0.08442758017501542
29 0.08442758017501542
30 0.0850499363353743
31 0.0850499363353743
32 0.0850499363353743
33 0.08686604225635917
34 0.08746715445531773
35 0.08943209873958029
36 0.08943209873958029
37 0.08995629253317983
38 0.09076345347569913
39 0.09156507464767041
40 0.09214057528503965
41 0.09214057528503965
42 0.09384521451632193
43 0.09384521451632193
44 0.09617570899625001
45 0.09617570899625001
46 0.09617570899625001
47 0.09617570899625001
48 0.09680778253948082
49 0.09743659189004727
50 0.09806223424431919
51 0.09952264727071973
52 0.10000291424607827
53 0.10053868051296662
54 0.10053868051296662
55 0.10101237827532633
56 0.10101237827532633
57 0.1023054687845224
58 0.10382136566008886
59 0.10428708124890519
60 0.10582533432182048
61 0.10947498350945181
62 0.11045104715376376
63 0.11234039176856689
64 0.11325396301403488
65 0.11425452405948022
66 0.11425452405948022
67 0.11495533658972876
68 0.11540567955737538
69 0.11540567955737538
70 0.11540567955737538
71 0.11687910250640375
72 0.11772723749563253
73 0.11879531607650896
74 0.12263980773329838
75 0.12332262139068974
76 0.12376159134984561
77 0.12376159134984561
78 0.12664586333012914
79 0.127081004475444
80 0.12794882659443915
81 0.13057911513225745
82 0.13057911513225745
83 0.1310614557904997
84 0.13149065897988496
85 0.1323593051624249
86 0.13274715207670815
87 0.13365035935091638
88 0.13365035935091638
89 0.1339585663003627
90 0.13481508770230521
91 0.13648570177001265
92 0.137558791057347
93 0.1379784864942474
94 0.1379784864942474
95 0.1379784864942474
96 0.1379784864942474
97 0.1379784864942474
98 0.14038054901828503
99 0.14038054901828503
100 0.14038054901828503
101 0.14038054901828503
102 0.1406228422198432
103 0.1406228422198432
104 0.14155461135404307
105 0.14254353786195734
106 0.14254353786195734
107 0.14254353786195734
108 0.14254353786195734
109 0.14254353786195734
110 0.14306899058040828
111 0.14306899058040828
112 0.14306899058040828
113 0.14336181458824765
114 0.14376367493883394
115 0.14376367493883394
116 0.14472900711688771
117 0.1451769853966392
118 0.1456917066941721
119 0.146631122233938
120 0.146631122233938
121 0.146631122233938
122 0.14699106037333182
123 0.14750138671256413
124 0.1480045885858567
125 0.1480045885858567
126 0.1480045885858567
127 0.15223174418525653
128 0.15223174418525653
129 0.15273089145215002
130 0.15273089145215002
131 0.15273089145215002
132 0.15323691574244566
133 0.15323691574244566
134 0.15323691574244566
135 0.15323691574244566
136 0.15323691574244566
137 0.15323691574244566
138 0.15323691574244566
139 0.15466498272477242
140 0.15466498272477242
141 0.15466498272477242
142 0.15504919787367832
143 0.15504919787367832
144 0.15504919787367832
145 0.15504919787367832
146 0.15504919787367832
147 0.15504919787367832
148 0.15539534241188704
149 0.15577589297617556
150 0.15577589297617556
151 0.15577589297617556
152 0.15577589297617556
153 0.15577589297617556
154 0.15654196912857563
155 0.15654196912857563
156 0.15654196912857563
157 0.15710591943263505
158 0.15832534004597282
159 0.16064157277022365
160 0.16143740850567187
161 0.1618574817486107
162 0.1621975236852998
163 0.1621975236852998
164 0.16253675345031518
165 0.16253675345031518
166 0.16290932132720207
167 0.1636633562353353
168 0.1636633562353353
169 0.1636633562353353
170 0.1636633562353353
171 0.1636633562353353
172 0.164033372186043
173 0.16640115175791256
174 0.16640115175791256
175 0.16681449083668273
176 0.16681449083668273
177 0.16681449083668273
178 0.1672887020747739
179 0.1683179324950159
180 0.1683179324950159
181 0.1683179324950159
182 0.1683179324950159
183 0.1683179324950159
184 0.16913532527051958
185 0.1695002109428779
186 0.1695002109428779
187 0.1695002109428779
188 0.16990793056100612
189 0.16990793056100612
190 0.16990793056100612
191 0.16990793056100612
192 0.16990793056100612
193 0.17018908874878017
194 0.1706498542941724
195 0.1706498542941724
196 0.1706498542941724
197 0.17167698081532706
198 0.17167698081532706
199 0.17203686867343293
200 0.17203686867343293
201 0.17239608192289765
202 0.17239608192289765
203 0.17239608192289765
204 0.17275430031739347
205 0.17366721266854232
206 0.17366721266854232
207 0.17366721266854232
208 0.17366721266854232
209 0.17366721266854232
210 0.17399085515683219
211 0.17445008730942083
212 0.17445008730942083
213 0.17445008730942083
214 0.17566109423100046
215 0.17566109423100046
216 0.17566109423100046
217 0.17566109423100046
218 0.17566109423100046
219 0.17601462255163905
220 0.17601462255163905
221 0.17601462255163905
222 0.17699801371145005
223 0.17699801371145005
224 0.17735007514809475
225 0.17735007514809475
226 0.17735007514809475
227 0.17735007514809475
228 0.17735007514809475
229 0.17735007514809475
230 0.17735007514809475
231 0.17770015629915803
232 0.17770015629915803
233 0.17770015629915803
234 0.1781324750241328
235 0.17883960654764233
236 0.17938039867408992
237 0.17938039867408992
238 0.18008589916210554
239 0.18008589916210554
240 0.18008589916210554
241 0.1812708059965133
242 0.1812708059965133
243 0.1812708059965133
244 0.1816592922317546
245 0.1816592922317546
246 0.18200539237429406
247 0.18255491673617721
248 0.18290051100302343
249 0.18290051100302343
250 0.18334837210584468
251 0.18369321785003168
252 0.18403781677849979
253 0.18442377200320675
254 0.18734468631248552
255 0.18734468631248552
256 0.1876115958719858
257 0.1876115958719858
258 0.18795474129009848
259 0.1882976489073907
260 0.1882976489073907
261 0.1882976489073907
262 0.18863985051876056
263 0.18863985051876056
264 0.1890807171417264
265 0.1890807171417264
266 0.18942199425416445
267 0.18942199425416445
268 0.18942199425416445
269 0.18964300612724494
270 0.18964300612724494
271 0.18964300612724494
272 0.18998293119652665
273 0.1910365625461843
274 0.1910365625461843
275 0.19215771709648105
276 0.19215771709648105
277 0.19283537468930417
278 0.19321489568302777
279 0.19321489568302777
280 0.19321489568302777
281 0.19355286652597806
282 0.19355286652597806
283 0.19355286652597806
284 0.1939309589067234
285 0.1939309589067234
286 0.1939309589067234
287 0.19419250080846334
288 0.19419250080846334
289 0.19419250080846334
290 0.19419250080846334
291 0.19462583237983805
292 0.19462583237983805
293 0.19462583237983805
294 0.19462583237983805
295 0.19462583237983805
296 0.19462583237983805
297 0.19462583237983805
298 0.19462583237983805
299 0.19524367426257902
300 0.19524367426257902
301 0.19524367426257902
302 0.19524367426257902
303 0.19524367426257902
304 0.19565628831938928
305 0.19608078039457935
306 0.19755427881261406
307 0.19865396961098622
308 0.19865396961098622
309 0.19865396961098622
310 0.19951367869245495
311 0.19977157537212192
312 0.19977157537212192
313 0.19977157537212192
314 0.19977157537212192
315 0.20010286194088292
316 0.20010286194088292
317 0.20010286194088292
318 0.20010286194088292
319 0.20047336196903034
320 0.20084366169932472
321 0.20084366169932472
322 0.20084366169932472
323 0.20084366169932472
324 0.20084366169932472
325 0.2012129723938925
326 0.2012129723938925
327 0.2012129723938925
328 0.2012129723938925
329 0.2012129723938925
330 0.2012129723938925
331 0.2012129723938925
332 0.2012129723938925
333 0.2012129723938925
334 0.20261237904068843
335 0.20481229300131232
336 0.20481229300131232
337 0.2065231593253378
338 0.20760474838969567
339 0.20760474838969567
340 0.20802907714744168
341 0.20802907714744168
342 0.20802907714744168
343 0.20802907714744168
344 0.20802907714744168
345 0.20802907714744168
346 0.209052587981601
347 0.209052587981601
348 0.20937825436349147
349 0.20937825436349147
350 0.20937825436349147
351 0.20937825436349147
352 0.21016187402904413
353 0.21016187402904413
354 0.21048659505082434
355 0.2107814221326479
356 0.21110583278317818
357 0.21110583278317818
358 0.21110583278317818
359 0.21142978222043313
360 0.21142978222043313
361 0.21142978222043313
362 0.21142978222043313
363 0.21184691846965736
364 0.21184691846965736
365 0.21184691846965736
366 0.21184691846965736
367 0.21184691846965736
368 0.21184691846965736
369 0.21184691846965736
370 0.2121692198495686
371 0.2121692198495686
372 0.21341808774794105
373 0.21341808774794105
374 0.21341808774794105
375 0.21341808774794105
376 0.21341808774794105
377 0.21341808774794105
378 0.2144793592564325
379 0.2144793592564325
380 0.2144793592564325
381 0.2144793592564325
382 0.21512051220596307
383 0.21512051220596307
384 0.21512051220596307
385 0.21576922832576448
386 0.21576922832576448
387 0.21576922832576448
388 0.2161275975144954
389 0.2161275975144954
390 0.2183600090158472
391 0.2183600090158472
392 0.2183600090158472
393 0.2183600090158472
394 0.2183600090158472
395 0.2193487664457218
396 0.2193487664457218
397 0.2193487664457218
398 0.2193487664457218
399 0.2193487664457218
400 0.2193487664457218
401 0.2193487664457218
402 0.2193487664457218
403 0.2193487664457218
404 0.2193487664457218
405 0.2195953555846047
406 0.2195953555846047
407 0.2195953555846047
408 0.21991243081000775
409 0.21991243081000775
410 0.21991243081000775
411 0.21991243081000775
412 0.21991243081000775
413 0.21991243081000775
414 0.21991243081000775
415 0.21991243081000775
416 0.21991243081000775
417 0.21991243081000775
418 0.21991243081000775
419 0.21991243081000775
420 0.21991243081000775
421 0.21991243081000775
422 0.21991243081000775
423 0.21991243081000775
424 0.21991243081000775
425 0.21991243081000775
426 0.21991243081000775
427 0.21991243081000775
428 0.21991243081000775
429 0.21991243081000775
430 0.21991243081000775
431 0.21991243081000775
432 0.21991243081000775
433 0.21991243081000775
434 0.21991243081000775
435 0.21991243081000775
436 0.21991243081000775
437 0.22019720988633099
438 0.22019720988633099
439 0.22019720988633099
440 0.2212111425066152
441 0.2212111425066152
442 0.2212111425066152
443 0.2212111425066152
444 0.2212111425066152
445 0.22152371634146048
446 0.22152371634146048
447 0.22152371634146048
448 0.22152371634146048
449 0.22152371634146048
450 0.2217506459042869
451 0.2217506459042869
452 0.2217506459042869
453 0.2217506459042869
454 0.2217506459042869
455 0.2217506459042869
456 0.2217506459042869
457 0.22246336174705017
458 0.22246336174705017
459 0.22281193198743693
460 0.22281193198743693
461 0.22281193198743693
462 0.22312260075322096
463 0.22312260075322096
464 0.22312260075322096
465 0.22312260075322096
466 0.22312260075322096
467 0.22312260075322096
468 0.22312260075322096
469 0.22312260075322096
470 0.22312260075322096
471 0.22312260075322096
472 0.22312260075322096
473 0.223521859618733
474 0.223521859618733
475 0.223521859618733
476 0.223521859618733
477 0.223521859618733
478 0.223521859618733
479 0.223521859618733
480 0.223521859618733
481 0.2239200368440416
482 0.2239200368440416
483 0.2239200368440416
484 0.2239200368440416
485 0.2239200368440416
486 0.2239200368440416
487 0.2239200368440416
488 0.2239200368440416
489 0.2239200368440416
490 0.2241438543404926
491 0.2241438543404926
492 0.2243675251024661
493 0.2243675251024661
494 0.2243675251024661
495 0.2243675251024661
496 0.2243675251024661
497 0.22498157207537178
498 0.22498157207537178
499 0.22498157207537178
500 0.22532535501039352
501 0.22532535501039352
502 0.22532535501039352
503 0.22532535501039352
504 0.22532535501039352
505 0.22532535501039352
506 0.22532535501039352
507 0.22532535501039352
508 0.22566826410255594
509 0.22566826410255594
510 0.22566826410255594
511 0.22566826410255594
512 0.22566826410255594
513 0.22566826410255594
514 0.22566826410255594
515 0.22566826410255594
516 0.22566826410255594
517 0.22566826410255594
518 0.22566826410255594
519 0.22566826410255594
520 0.22566826410255594
521 0.22566826410255594
522 0.22566826410255594
523 0.22566826410255594
524 0.22566826410255594
525 0.22566826410255594
526 0.22566826410255594
527 0.22566826410255594
528 0.22566826410255594
529 0.22566826410255594
530 0.22566826410255594
531 0.22627585001749598
532 0.22627585001749598
533 0.22627585001749598
534 0.22627585001749598
535 0.22627585001749598
536 0.22627585001749598
537 0.22627585001749598
538 0.2272161417804318
539 0.2272161417804318
540 0.2272161417804318
541 0.2272161417804318
542 0.2272161417804318
543 0.2272161417804318
544 0.22751877071446525
545 0.22751877071446525
546 0.22751877071446525
547 0.2278576653858933
548 0.2278576653858933
549 0.2278576653858933
550 0.2278576653858933
551 0.2278576653858933
552 0.2278576653858933
553 0.2278576653858933
554 0.2278576653858933
555 0.2278576653858933
556 0.2278576653858933
557 0.2278576653858933
558 0.2278576653858933
559 0.2278576653858933
560 0.2278576653858933
561 0.2278576653858933
562 0.2278576653858933
563 0.2278576653858933
564 0.2278576653858933
565 0.2278576653858933
566 0.2278576653858933
567 0.2278576653858933
568 0.2278576653858933
569 0.2278576653858933
570 0.2278576653858933
571 0.2278576653858933
572 0.2278576653858933
573 0.2278576653858933
574 0.2278576653858933
575 0.2278576653858933
576 0.2278576653858933
577 0.2278576653858933
578 0.2278576653858933
579 0.2278576653858933
580 0.2278576653858933
581 0.2278576653858933
582 0.2278576653858933
583 0.2278576653858933
584 0.2278576653858933
585 0.2278576653858933
586 0.2278576653858933
587 0.2278576653858933
588 0.2278576653858933
589 0.2282432248530066
590 0.2282432248530066
591 0.2282432248530066
592 0.2282432248530066
593 0.2282432248530066
594 0.2282432248530066
595 0.2282432248530066
596 0.2282432248530066
597 0.2282432248530066
598 0.2282432248530066
599 0.2282432248530066
600 0.2282432248530066
601 0.2282432248530066
602 0.2282432248530066
603 0.2282432248530066
604 0.2282432248530066
605 0.22916632123617514
606 0.22916632123617514
607 0.22916632123617514
608 0.22916632123617514
609 0.22916632123617514
610 0.22916632123617514
611 0.22916632123617514
612 0.22916632123617514
613 0.22916632123617514
614 0.22916632123617514
615 0.22916632123617514
616 0.22916632123617514
617 0.22916632123617514
618 0.22916632123617514
619 0.22916632123617514
620 0.22916632123617514
621 0.22916632123617514
622 0.22916632123617514
623 0.22916632123617514
624 0.22916632123617514
625 0.22916632123617514
626 0.22916632123617514
627 0.22916632123617514
628 0.22916632123617514
629 0.22916632123617514
630 0.22916632123617514
631 0.22916632123617514
632 0.22916632123617514
633 0.22916632123617514
634 0.22916632123617514
635 0.22916632123617514
636 0.22916632123617514
637 0.22916632123617514
638 0.22916632123617514
639 0.22916632123617514
640 0.22916632123617514
641 0.22916632123617514
642 0.22916632123617514
643 0.22982607384953593
644 0.22982607384953593
645 0.22982607384953593
646 0.22982607384953593
647 0.22982607384953593
648 0.22982607384953593
649 0.22982607384953593
650 0.22982607384953593
651 0.2302010120917403
652 0.2302010120917403
653 0.2302010120917403
654 0.2302010120917403
655 0.2302010120917403
656 0.2302010120917403
657 0.2302010120917403
658 0.2302010120917403
659 0.2304146321438062
660 0.2304146321438062
661 0.23074366612600442
662 0.23112456825831534
663 0.23112456825831534
664 0.23112456825831534
665 0.23112456825831534
666 0.23112456825831534
667 0.23112456825831534
668 0.23112456825831534
669 0.23112456825831534
670 0.2313521230267031
671 0.2313521230267031
672 0.23180623843226195
673 0.23180623843226195
674 0.23180623843226195
675 0.23180623843226195
676 0.23180623843226195
677 0.23180623843226195
678 0.23180623843226195
679 0.23180623843226195
680 0.23180623843226195
681 0.23180623843226195
682 0.23247531376718739
683 0.23247531376718739
684 0.23247531376718739
685 0.23247531376718739
686 0.23247531376718739
687 0.23247531376718739
688 0.23247531376718739
689 0.23247531376718739
690 0.23247531376718739
691 0.23247531376718739
692 0.23247531376718739
693 0.23247531376718739
694 0.23247531376718739
695 0.23247531376718739
696 0.23247531376718739
697 0.23247531376718739
698 0.23247531376718739
699 0.23247531376718739
700 0.23247531376718739
701 0.23247531376718739
702 0.23273953869221883
703 0.23340552379905943
704 0.23340552379905943
705 0.23340552379905943
706 0.23340552379905943
707 0.23361685856881606
708 0.23361685856881606
709 0.23361685856881606
710 0.23361685856881606
711 0.23361685856881606
712 0.23361685856881606
713 0.23361685856881606
714 0.23361685856881606
715 0.23361685856881606
716 0.23361685856881606
717 0.23361685856881606
718 0.23361685856881606
719 0.23361685856881606
720 0.23361685856881606
721 0.23361685856881606
722 0.23361685856881606
723 0.23361685856881606
724 0.23361685856881606
725 0.23361685856881606
726 0.23361685856881606
727 0.23361685856881606
728 0.23361685856881606
729 0.23361685856881606
730 0.23361685856881606
731 0.23394087830943378
732 0.23394087830943378
733 0.23394087830943378
734 0.23394087830943378
735 0.23394087830943378
736 0.23394087830943378
737 0.23394087830943378
738 0.23394087830943378
739 0.23394087830943378
740 0.23394087830943378
741 0.23394087830943378
742 0.23394087830943378
743 0.23438810539947894
744 0.23438810539947894
745 0.23438810539947894
746 0.23438810539947894
747 0.23438810539947894
748 0.23438810539947894
749 0.23438810539947894
750 0.23438810539947894
751 0.23438810539947894
752 0.23438810539947894
753 0.23438810539947894
754 0.2350818243582003
755 0.2350818243582003
756 0.2350818243582003
757 0.2350818243582003
758 0.2350818243582003
759 0.23540401047255632
760 0.23540401047255632
761 0.23540401047255632
762 0.23540401047255632
763 0.23540401047255632
764 0.23540401047255632
765 0.23540401047255632
766 0.23540401047255632
767 0.23540401047255632
768 0.23540401047255632
769 0.23540401047255632
770 0.23540401047255632
771 0.23540401047255632
772 0.23540401047255632
773 0.23540401047255632
774 0.23540401047255632
775 0.23540401047255632
776 0.23540401047255632
777 0.23540401047255632
778 0.23540401047255632
779 0.23540401047255632
780 0.23540401047255632
781 0.23540401047255632
782 0.23540401047255632
783 0.23540401047255632
784 0.23540401047255632
785 0.23540401047255632
786 0.23540401047255632
787 0.23540401047255632
788 0.23540401047255632
789 0.23540401047255632
790 0.23540401047255632
791 0.23566351646577668
792 0.23566351646577668
793 0.23566351646577668
794 0.23566351646577668
795 0.23566351646577668
796 0.23566351646577668
797 0.23566351646577668
798 0.23566351646577668
799 0.23566351646577668
800 0.23566351646577668
801 0.23566351646577668
802 0.23566351646577668
803 0.23566351646577668
804 0.23566351646577668
805 0.23566351646577668
806 0.23566351646577668
807 0.23566351646577668
808 0.23566351646577668
809 0.23594823952647723
810 0.23594823952647723
811 0.23594823952647723
812 0.23594823952647723
813 0.23594823952647723
814 0.23594823952647723
815 0.23594823952647723
816 0.23594823952647723
817 0.23594823952647723
818 0.23594823952647723
819 0.23652410365672755
820 0.236808254393937
821 0.236808254393937
822 0.23724875836608705
823 0.23724875836608705
824 0.23724875836608705
825 0.23724875836608705
826 0.23724875836608705
827 0.23724875836608705
828 0.23724875836608705
829 0.23724875836608705
830 0.23724875836608705
831 0.23724875836608705
832 0.23724875836608705
833 0.23724875836608705
834 0.23724875836608705
835 0.23724875836608705
836 0.23724875836608705
837 0.23724875836608705
838 0.23724875836608705
839 0.23724875836608705
840 0.23768784718105457
841 0.23768784718105457
842 0.23768784718105457
843 0.23768784718105457
844 0.23768784718105457
845 0.23768784718105457
846 0.23768784718105457
847 0.23768784718105457
848 0.23768784718105457
849 0.23768784718105457
850 0.23768784718105457
851 0.23768784718105457
852 0.23768784718105457
853 0.23768784718105457
854 0.23768784718105457
855 0.23768784718105457
856 0.23768784718105457
857 0.23768784718105457
858 0.23768784718105457
859 0.23768784718105457
860 0.23768784718105457
861 0.23768784718105457
862 0.23768784718105457
863 0.23768784718105457
864 0.23768784718105457
865 0.23768784718105457
866 0.23768784718105457
867 0.23768784718105457
868 0.23768784718105457
869 0.23768784718105457
870 0.2380035452783266
871 0.2380035452783266
872 0.2380035452783266
873 0.2380035452783266
874 0.2380035452783266
875 0.23863333872117626
876 0.23863333872117626
877 0.23863333872117626
878 0.23863333872117626
879 0.23863333872117626
880 0.23863333872117626
881 0.23863333872117626
882 0.23863333872117626
883 0.23863333872117626
884 0.23863333872117626
885 0.23863333872117626
886 0.23863333872117626
887 0.23863333872117626
888 0.23863333872117626
889 0.23899109712013142
890 0.23899109712013142
891 0.23899109712013142
892 0.23899109712013142
893 0.23899109712013142
894 0.23899109712013142
895 0.23899109712013142
896 0.23899109712013142
897 0.23899109712013142
898 0.23899109712013142
899 0.23899109712013142
900 0.23899109712013142
901 0.23899109712013142
902 0.23899109712013142
903 0.23899109712013142
904 0.23899109712013142
905 0.23899109712013142
906 0.23935447211045408
907 0.23935447211045408
908 0.23935447211045408
909 0.23935447211045408
910 0.23935447211045408
911 0.23935447211045408
912 0.23935447211045408
913 0.23935447211045408
914 0.23935447211045408
915 0.23935447211045408
916 0.23935447211045408
917 0.23935447211045408
918 0.23971054929582872
919 0.23971054929582872
920 0.23971054929582872
921 0.23971054929582872
922 0.23971054929582872
923 0.23971054929582872
924 0.23971054929582872
925 0.23971054929582872
926 0.23971054929582872
927 0.23971054929582872
928 0.24055490925813472
929 0.24055490925813472
930 0.24055490925813472
931 0.24055490925813472
932 0.24055490925813472
933 0.24055490925813472
934 0.24055490925813472
935 0.2408672862250445
936 0.24154126138186377
937 0.24154126138186377
938 0.24154126138186377
939 0.24154126138186377
940 0.24154126138186377
941 0.24154126138186377
942 0.24154126138186377
943 0.24181962123135617
944 0.24181962123135617
945 0.24181962123135617
946 0.24181962123135617
947 0.24207232025395897
948 0.24207232025395897
949 0.24207232025395897
950 0.24235038021434996
951 0.24235038021434996
952 0.24235038021434996
953 0.2425662633306754
954 0.2425662633306754
955 0.24342804044965083
956 0.24342804044965083
957 0.24342804044965083
958 0.24342804044965083
959 0.24342804044965083
960 0.24385860173237858
961 0.24385860173237858
962 0.24385860173237858
963 0.24385860173237858
964 0.24385860173237858
965 0.24385860173237858
966 0.24406035217826672
967 0.24406035217826672
968 0.24406035217826672
969 0.24406035217826672
970 0.24406035217826672
971 0.24406035217826672
972 0.24477783588893898
973 0.24477783588893898
974 0.24477783588893898
975 0.24505484764932475
976 0.24505484764932475
977 0.24505484764932475
978 0.24505484764932475
979 0.24505484764932475
980 0.24505484764932475
981 0.24505484764932475
982 0.24505484764932475
983 0.24505484764932475
984 0.24505484764932475
985 0.24505484764932475
986 0.24505484764932475
987 0.24530603215986765
988 0.24530603215986765
989 0.24530603215986765
990 0.24546881079338329
991 0.24546881079338329
992 0.24546881079338329
993 0.24546881079338329
994 0.24546881079338329
995 0.24546881079338329
996 0.24546881079338329
997 0.24546881079338329
998 0.245778241656328
999 0.245778241656328
1000 0.2460542393070655

==> data/mean-ndcg-ue-complexity-1000-nofilter.dat <==
1 0.061690314620604564
2 0.06550872604303068
3 0.06246048205074683
4 0.059057493183240814
5 0.060715249101381416
6 0.05847067456174984
7 0.055856927010499664
8 0.05487035970234663
9 0.05539084697793333
10 0.05594205429537456
11 0.05700079993106011
12 0.057538540369094976
13 0.05803389329401182
14 0.058715037523887854
15 0.06020705974805076
16 0.060811046121625446
17 0.06135258914637158
18 0.06251146303028436
19 0.06349588833213536
20 0.06478515072581793
21 0.06498529828839121
22 0.065840732296396
23 0.0663339848158649
24 0.06783508600080046
25 0.06842666065531687
26 0.0694772905540712
27 0.07008897931288101
28 0.07081871034121584
29 0.07134932278329882
30 0.07241140964184625
31 0.07310108803333742
32 0.07356475199135847
33 0.07421025318577869
34 0.07443568452654424
35 0.07486264353841635
36 0.07518835859807481
37 0.07549317002395675
38 0.07575850709913383
39 0.07625683230248533
40 0.0775117385866005
41 0.07808618568832831
42 0.0793113435618922
43 0.08016205557873726
44 0.08123528084534908
45 0.08182739489847872
46 0.08220973885389084
47 0.08284616316524408
48 0.08320794015102505
49 0.0836562526891205
50 0.08410772531782418
51 0.08450005913470274
52 0.08497461281845203
53 0.08566916161303889
54 0.08604078505636191
55 0.08633530831653576
56 0.08686708960134447
57 0.08749766189837924
58 0.08774892688820748
59 0.08869361795346854
60 0.08939418048741193
61 0.09008755710246552
62 0.09041916713595877
63 0.09097152665223542
64 0.09133984209564208
65 0.0918112189764959
66 0.09233450936438341
67 0.09264097822251849
68 0.09303351125752364
69 0.09339362164723494
70 0.09363337018301696
71 0.09411427126709412
72 0.09450496993106879
73 0.09490365607217599
74 0.09574422550204117
75 0.09612605669515069
76 0.0963041108811622
77 0.09771644422351251
78 0.09813780381985471
79 0.09850390067023443
80 0.09861670376004467
81 0.09900814647539222
82 0.09943285918066055
83 0.1000357549627775
84 0.10034526224674864
85 0.10064480036541854
86 0.1016740903228438
87 0.10245634905060154
88 0.10270804503104321
89 0.10319455511737324
90 0.1033542036614737
91 0.10379157521051999
92 0.1042768792395115
93 0.10440900984665136
94 0.10472550765908592
95 0.10476897935247736
96 0.10478835673592259
97 0.10485986763146889
98 0.10494170707539299
99 0.10512408460717487
100 0.10597036764782825
101 0.10647189661580486
102 0.10659937367175472
103 0.10715335387329349
104 0.10738492880005153
105 0.10764499597274922
106 0.10785682874262907
107 0.10801931893769191
108 0.10830163603836473
109 0.10850664035481843
110 0.10869569647563952
111 0.10884519058064579
112 0.10912806808231562
113 0.10915648656463209
114 0.10919069861410878
115 0.10947502933880783
116 0.10960825784031464
117 0.11021874509739471
118 0.11066147277788956
119 0.11081497346510048
120 0.11095710959189393
121 0.11114051164073464
122 0.11121894173176507
123 0.11142838394359487
124 0.11166639344375087
125 0.11178492299643773
126 0.11181435472340498
127 0.11201379753648347
128 0.11215539085543036
129 0.11266860793042535
130 0.11278582164096347
131 0.11302537406643451
132 0.1131402575368496
133 0.11333411488177335
134 0.1134473867934507
135 0.11354944975233043
136 0.11359402199969933
137 0.11379952410113738
138 0.11390709034424806
139 0.11394866057297123
140 0.114097157261006
141 0.11430711550918596
142 0.11455462708470973
143 0.11538495488880599
144 0.1155845666728609
145 0.11568018629470211
146 0.11648569095199042
147 0.11685084034796572
148 0.11702013728517713
149 0.11753355509266948
150 0.11778823207266098
151 0.1179016456009241
152 0.11800654822253046
153 0.11828868183804497
154 0.11841034764249418
155 0.11844199400853093
156 0.11893987979668715
157 0.11940003224396636
158 0.11948901330386566
159 0.11952781030965508
160 0.11962707473964025
161 0.119658537469639
162 0.11970000968072429
163 0.11977601579150018
164 0.11990718651122044
165 0.12001710474440942
166 0.12024709381841053
167 0.12047639995678788
168 0.12078178295608405
169 0.1208522484962313
170 0.1210989581188683
171 0.12163589919198083
172 0.12183416158550717
173 0.12191396697619093
174 0.1219830678699565
175 0.12202371662336024
176 0.12205055767277954
177 0.12216983517503612
178 0.12236821581094308
179 0.12263768405875183
180 0.12275323921920424
181 0.12281250380172071
182 0.1230907116555409
183 0.12317483725229755
184 0.12331201428395994
185 0.12343355635006135
186 0.12362052558061785
187 0.12369197146045575
188 0.12375626112156614
189 0.12383937097343396
190 0.12386370202419986
191 0.12414469673430098
192 0.12442224433695583
193 0.1244991328634476
194 0.12458586562649128
195 0.12473224838220782
196 0.12478725393270447
197 0.1248198275959218
198 0.12495664176866117
199 0.12502912683987386
200 0.12519186315563277
201 0.12527021690773027
202 0.12533013649967364
203 0.12542138439932488
204 0.1259402281660533
205 0.12619153806140054
206 0.12629269295302353
207 0.12637720803521782
208 0.12647409775044285
209 0.12660107414299834
210 0.126880847780669
211 0.12706100998967235
212 0.12720611743667276
213 0.12783858258033737
214 0.12802606323996724
215 0.12832146314818746
216 0.12857318008507365
217 0.12865028408502538
218 0.12920177186693965
219 0.12923645748340842
220 0.12923552294728513
221 0.1296878081740447
222 0.12975320474450264
223 0.12984499247879122
224 0.12990100187840706
225 0.1299385907949699
226 0.13010544112749872
227 0.13026833701823934
228 0.13038630816785415
229 0.1306177549257082
230 0.13065769257860863
231 0.13081149694018637
232 0.13082899502929013
233 0.13101255287632776
234 0.13114953673921442
235 0.13127388044198451
236 0.13132599955553115
237 0.131374380075514
238 0.13153808430610509
239 0.13164098603255833
240 0.13165464393493773
241 0.13172299952270072
242 0.1317411956409271
243 0.13183174335773798
244 0.13191594579865706
245 0.132021830932117
246 0.1321207824798125
247 0.13228533957437513
248 0.13238854868086053
249 0.13249747036475856
250 0.13254618950889507
251 0.13257775689989665
252 0.13263724829843337
253 0.1328484928980866
254 0.13302704655059772
255 0.13321039284933867
256 0.13326118905371961
257 0.1334205817154615
258 0.13358402526925195
259 0.1336051626788727
260 0.1336987598392051
261 0.13375740892700066
262 0.13389871669944867
263 0.1341064399353341
264 0.1342576391987205
265 0.13433151072618804
266 0.13445861386038674
267 0.13447549296698902
268 0.13453031502873822
269 0.13463465022526935
270 0.1346903353749065
271 0.13473413518500638
272 0.13473413518500638
273 0.13480060408963135
274 0.13497658553498837
275 0.1350248228227829
276 0.1351872693475269
277 0.13523089933984536
278 0.1354402690282804
279 0.13572012205624764
280 0.13619663348243613
281 0.1363286585889456
282 0.1364362939336637
283 0.13655407737207978
284 0.13664990239665098
285 0.13679539231986526
286 0.13685161728375597
287 0.1368889918468789
288 0.13705623827099647
289 0.137122594106374
290 0.13713365759629487
291 0.13716681466873448
292 0.13719585303626414
293 0.13728726436019414
294 0.13728909999140396
295 0.13737374282894635
296 0.13742076919442986
297 0.13747077010929984
298 0.13755691208599263
299 0.1376254096212467
300 0.137646004703513
301 0.1376649454030883
302 0.13773674127215785
303 0.13793037675920475
304 0.13806423505381002
305 0.1381067140049482
306 0.1382190309665641
307 0.13830103460633814
308 0.1384137729553934
309 0.1384733176283112
310 0.13869255819225404
311 0.13879948697655897
312 0.1388680243685932
313 0.13897878075953962
314 0.1391044386525933
315 0.13916118650962506
316 0.13919321868432893
317 0.13929013277030008
318 0.139338047452313
319 0.13992781762454468
320 0.14026341625514474
321 0.14035577256215612
322 0.14043361008631702
323 0.1405049251416646
324 0.1405784989305946
325 0.1409104845064253
326 0.1411045014961439
327 0.1411827201614123
328 0.1412488422251707
329 0.14137203781263827
330 0.14150194338247438
331 0.1415644971634444
332 0.14165965590927954
333 0.1417731492417646
334 0.1418796928957371
335 0.1419251878328602
336 0.14195688328289605
337 0.1419893706118149
338 0.14200793557587074
339 0.14212976838451535
340 0.14217479070728611
341 0.14268605112587085
342 0.14286874943417704
343 0.14298276332347953
344 0.14301819665599746
345 0.14304941427061826
346 0.1431019827446007
347 0.14318368161908102
348 0.1433453604644412
349 0.1433738565791246
350 0.14338630427757385
351 0.14339992137986385
352 0.14367833957828538
353 0.14392977584449146
354 0.1441756541556165
355 0.14433139504612547
356 0.14444911705907398
357 0.14451889554583125
358 0.14466053537679463
359 0.1447772303631524
360 0.144896951809877
361 0.14493488206901076
362 0.14499181285139545
363 0.14502987109135315
364 0.14510108904129565
365 0.14533483388382457
366 0.1458325706315134
367 0.14594081101912307
368 0.14595397186180717
369 0.14613620180098363
370 0.14637448370198675
371 0.1465409164822713
372 0.14668826148304795
373 0.14674841747580095
374 0.14678429035515556
375 0.14685953701513324
376 0.14717456874347076
377 0.1472900030164048
378 0.14739769766298427
379 0.14759418777785038
380 0.14770140320917935
381 0.1479200974665022
382 0.14809282218129793
383 0.14834102404136107
384 0.1483923479225365
385 0.1485144229355082
386 0.14854246507254038
387 0.14862152468765247
388 0.14866663532630153
389 0.1487617528511531
390 0.14891846206847295
391 0.14899214395797164
392 0.14909703338036387
393 0.14915029358072832
394 0.14918676573405265
395 0.149284703201029
396 0.14930893916930224
397 0.14936386438835625
398 0.14942952627339906
399 0.14948406690790816
400 0.14965016511241774
401 0.1496669261195313
402 0.1497001694230551
403 0.1497403005674136
404 0.1497727160413324
405 0.1497727160413324
406 0.14983794674334966
407 0.1499613601170645
408 0.14998090517404766
409 0.1500203091492502
410 0.15006123217042594
411 0.15007286312711918
412 0.1501365221316382
413 0.150174137159473
414 0.15019080967647366
415 0.15029934087978075
416 0.15032684872990104
417 0.1504937852568684
418 0.15052839492773148
419 0.15058107551794356
420 0.15061132407097585
421 0.1506869205826303
422 0.15073916686710898
423 0.15086606887181434
424 0.150927188038251
425 0.15105128988208033
426 0.15122185032679236
427 0.15126064749318469
428 0.1512710025539603
429 0.15146835262682923
430 0.151542483676767
431 0.15161624251423692
432 0.1516392712641242
433 0.151691667419205
434 0.15172706569126607
435 0.15180288040367418
436 0.15182673370685928
437 0.1518460586287566
438 0.15190830230488958
439 0.15221849031733947
440 0.15230575096845214
441 0.1523762601427588
442 0.15244482754369662
443 0.1524772077522956
444 0.1524772077522956
445 0.1524772077522956
446 0.15252473748514436
447 0.15256604237079807
448 0.15261262263512856
449 0.1526707958809912
450 0.15270389296551573
451 0.15275133622003312
452 0.15275133622003312
453 0.15279219809374278
454 0.15288546946451034
455 0.15301235235014732
456 0.15312580774578752
457 0.1532483371746956
458 0.15328480391391056
459 0.15331650518520357
460 0.15335052646626723
461 0.15335052646626723
462 0.15342101476372952
463 0.15347629119327852
464 0.15352159902050444
465 0.15352159902050444
466 0.15359683512089503
467 0.15359683512089503
468 0.15369198018330252
469 0.15372741890497924
470 0.15378231124647337
471 0.15379863525478146
472 0.15385943914781539
473 0.1538829441404453
474 0.15389312806853916
475 0.1539401732139865
476 0.15396723894380243
477 0.15397959038057982
478 0.15409086018100346
479 0.15415090832190065
480 0.15417793745443814
481 0.15417793745443814
482 0.15421040755752388
483 0.15421212251438465
484 0.15424395035638144
485 0.1542719230540616
486 0.154360721544818
487 0.1544298567843686
488 0.15446630456796842
489 0.15450732048596313
490 0.15453456146315778
491 0.15455352392326796
492 0.15458384484414958
493 0.15466521406883668
494 0.15470035678002783
495 0.15470905677418295
496 0.15472647771551232
497 0.15477096792984518
498 0.15477096792984518
499 0.15480605380783874
500 0.15480605380783874
501 0.1548094060869205
502 0.15486245002324675
503 0.1549287346910708
504 0.1549771750313401
505 0.15501265631427436
506 0.15501265631427436
507 0.15502436540934172
508 0.15512540087927376
509 0.1551826732572103
510 0.15521950479620736
511 0.15522715511369067
512 0.1552444875979055
513 0.1552605886843036
514 0.15529615950737846
515 0.15531497737422234
516 0.15549329424897027
517 0.15553970290955738
518 0.15557410151127815
519 0.15569694144488846
520 0.1557396917001426
521 0.15582797963044426
522 0.1560479730467908
523 0.15606014323893433
524 0.15606776293066468
525 0.15606776293066468
526 0.15606776293066468
527 0.15608379499837668
528 0.15608379499837668
529 0.15614737509674584
530 0.15617048776450232
531 0.15622920273949162
532 0.15622920273949162
533 0.1562557820092157
534 0.1562885350716582
535 0.1563178899744969
536 0.156326255309772
537 0.15635930205257706
538 0.1564236105288705
539 0.15642526469389914
540 0.15647114800509346
541 0.15649445071384127
542 0.15652535677482057
543 0.15671722282216255
544 0.15672931711633262
545 0.15680594362579306
546 0.15684052951717742
547 0.15688652385876542
548 0.15688820455684316
549 0.1569154379033363
550 0.15693039460920527
551 0.15700340594198303
552 0.15703133793528784
553 0.15716711736999886
554 0.15716711736999886
555 0.15716711736999886
556 0.15722288827988037
557 0.15738449453591213
558 0.1574201715127123
559 0.1574406196005403
560 0.15767343952363175
561 0.1576920035876077
562 0.15769530020170539
563 0.15771227260967463
564 0.15782598201782186
565 0.15787566535018774
566 0.15796150424662067
567 0.15802545920740826
568 0.15824822120027082
569 0.15841107594403211
570 0.15843146136595124
571 0.15844729131962682
572 0.1584598636865486
573 0.15847467838179533
574 0.1584872438548472
575 0.15851352119681641
576 0.15856956173078662
577 0.15858804385047462
578 0.15858804385047462
579 0.15858971003970906
580 0.15862948944067906
581 0.15869140949323193
582 0.15870839383735028
583 0.15870839383735028
584 0.1587321610393735
585 0.1587321610393735
586 0.1587321610393735
587 0.1587321610393735
588 0.15874467912192397
589 0.15874467912192397
590 0.15879552334038205
591 0.15884982803884307
592 0.15887483766596472
593 0.15890517203626064
594 0.15891710016093002
595 0.15891710016093002
596 0.1589978065416691
597 0.15902944318512796
598 0.1590784378078799
599 0.1590784378078799
600 0.15911371084677317
601 0.15914411881806156
602 0.15919919844583252
603 0.15922184618682297
604 0.15922184618682297
605 0.15934241962703494
606 0.15947243511958506
607 0.15965380220186384
608 0.15965380220186384
609 0.1597130687073794
610 0.1597130687073794
611 0.15973138619363725
612 0.15975398174426358
613 0.15975398174426358
614 0.1597834408434486
615 0.15984040554832507
616 0.1599057060170153
617 0.1599057060170153
618 0.15994596491186364
619 0.1599606019841097
620 0.15997245078429312
621 0.15997245078429312
622 0.16000752674299965
623 0.16018352588458756
624 0.16018352588458756
625 0.16019913407024627
626 0.16025230517306202
627 0.16025230517306202
628 0.16025230517306202
629 0.16027237961172044
630 0.16027237961172044
631 0.16027237961172044
632 0.16028245228284774
633 0.1602869864225009
634 0.16031461049279155
635 0.16031461049279155
636 0.16031461049279155
637 0.16031461049279155
638 0.1603606382153374
639 0.16040649815521693
640 0.16043562142291956
641 0.16045563726941198
642 0.1604765697120805
643 0.16050780956302466
644 0.1605259132137189
645 0.16055195548200632
646 0.16055195548200632
647 0.16056428897190506
648 0.1606082191234221
649 0.1606082191234221
650 0.1606211794455096
651 0.16065928606810598
652 0.16067296616932739
653 0.16067296616932739
654 0.16067296616932739
655 0.16067296616932739
656 0.16067296616932739
657 0.16067296616932739
658 0.1606874314998985
659 0.16070708124061914
660 0.16070708124061914
661 0.16070708124061914
662 0.16072935391544968
663 0.16073901289198228
664 0.16081652026668689
665 0.16081652026668689
666 0.1608509961419301
667 0.1608509961419301
668 0.16086390213002222
669 0.1608861889443028
670 0.1609377475999967
671 0.160995681862529
672 0.16108053527019847
673 0.16109764607569932
674 0.16119251761148926
675 0.16120794173642547
676 0.16120794173642547
677 0.1612270404890496
678 0.16127659134067238
679 0.16142706696981446
680 0.16144065902689025
681 0.16146625609285806
682 0.16148426551566988
683 0.16149966184287995
684 0.16152848899299946
685 0.1615762861295919
686 0.16160726242346427
687 0.16162849172868984
688 0.16165827163069565
689 0.1616890231430205
690 0.1616890231430205
691 0.16171671798232637
692 0.16171671798232637
693 0.16175541680655656
694 0.1618470614456421
695 0.1618614399392911
696 0.16188527043082884
697 0.16188527043082884
698 0.16191810527350023
699 0.16191810527350023
700 0.1619653637377305
701 0.1619653637377305
702 0.1619653637377305
703 0.1619653637377305
704 0.1619653637377305
705 0.1619760397086968
706 0.1620023514593353
707 0.16201514601734013
708 0.16201514601734013
709 0.16201514601734013
710 0.16204835080771907
711 0.16204835080771907
712 0.16207179159757457
713 0.1621078681234664
714 0.1621078681234664
715 0.16213747389066108
716 0.16215953089705365
717 0.16218158322898119
718 0.16221952534029221
719 0.16223480163433765
720 0.1622500747064537
721 0.1623178629195239
722 0.16235098329441794
723 0.16236020712271776
724 0.16236524092355328
725 0.16236524092355328
726 0.16237631303064595
727 0.16237631303064595
728 0.16239156053533133
729 0.16239156053533133
730 0.16241355286121947
731 0.16244947551990122
732 0.16244947551990122
733 0.16246728839321786
734 0.1624778992471481
735 0.16249570477782818
736 0.16251092707819806
737 0.16252730509192068
738 0.16255497695500878
739 0.1626060278613839
740 0.16263510217070787
741 0.1627034898926757
742 0.1627034898926757
743 0.16274415596639227
744 0.1627903899265483
745 0.16281981198520923
746 0.1628308386751743
747 0.16284352697175974
748 0.16287293118986226
749 0.16289425678848898
750 0.1629216094069046
751 0.1629216094069046
752 0.1629367823517137
753 0.16296437028757801
754 0.1629741750611684
755 0.16299190856624693
756 0.16299190856624693
757 0.16303738196782624
758 0.16303738196782624
759 0.16303738196782624
760 0.16303738196782624
761 0.16309175364297282
762 0.16314384038883378
763 0.16314540809047914
764 0.16314540809047914
765 0.16315875942295827
766 0.16317389028871968
767 0.16317389028871968
768 0.16322732704327148
769 0.16322732704327148
770 0.16322732704327148
771 0.16324522009755202
772 0.16324522009755202
773 0.16325936897398463
774 0.16327033467390406
775 0.16327033467390406
776 0.16329154694787087
777 0.16329871641228738
778 0.16330747686228786
779 0.16333036323967934
780 0.16333036323967934
781 0.16333036323967934
782 0.16333752581111874
783 0.16333752581111874
784 0.16335012220410183
785 0.16335012220410183
786 0.16335012220410183
787 0.16336633923889599
788 0.163376837322393
789 0.1633859405426094
790 0.1633859405426094
791 0.16339852018143228
792 0.16345545747411355
793 0.1634943359664702
794 0.16351574600491325
795 0.16352666781287736
796 0.16354603572511983
797 0.16354603572511983
798 0.16354603572511983
799 0.16354603572511983
800 0.16354603572511983
801 0.16355575195241454
802 0.16355575195241454
803 0.16355575195241454
804 0.16355575195241454
805 0.16355575195241454
806 0.16355575195241454
807 0.16355731130601558
808 0.16355731130601558
809 0.16355731130601558
810 0.16359047064724816
811 0.1636080150012205
812 0.1636080150012205
813 0.1636080150012205
814 0.1636080150012205
815 0.1636306011305023
816 0.1636306011305023
817 0.16365332518627645
818 0.1636887382321979
819 0.1637273098040216
820 0.16379601684188314
821 0.16382406091480087
822 0.1638742864139332
823 0.16390536487072344
824 0.16395089658869968
825 0.1639658605070992
826 0.1639658605070992
827 0.1639658605070992
828 0.16399482069592375
829 0.1641018939612028
830 0.164144471840909
831 0.1641637159562647
832 0.16429022145539468
833 0.16429022145539468
834 0.16429022145539468
835 0.16429022145539468
836 0.1642998760119623
837 0.1642998760119623
838 0.1643138554122849
839 0.1643138554122849
840 0.16432632291972252
841 0.16433671967580382
842 0.16435163834421057
843 0.16435163834421057
844 0.16435163834421057
845 0.16437805705627584
846 0.16438629037020228
847 0.16440233091554557
848 0.16440233091554557
849 0.16440233091554557
850 0.16440233091554557
851 0.16442708370884865
852 0.16442708370884865
853 0.16442708370884865
854 0.16442708370884865
855 0.1644657572021433
856 0.1644657572021433
857 0.16447969025686213
858 0.1644889810948865
859 0.16450498828222415
860 0.16451238855103476
861 0.16451961360298736
862 0.1645440622944337
863 0.16464325720513673
864 0.16464325720513673
865 0.16464325720513673
866 0.16464325720513673
867 0.1646794972561518
868 0.16471710122314323
869 0.16475590255706224
870 0.16479456784221547
871 0.16479456784221547
872 0.1648094094743138
873 0.1648714666079812
874 0.16492563775691665
875 0.16494194564600287
876 0.16494194564600287
877 0.16494194564600287
878 0.16494194564600287
879 0.16495676979552631
880 0.16497635332127333
881 0.16506184247544178
882 0.1650976831567031
883 0.16514854350568292
884 0.16517123775730733
885 0.16517123775730733
886 0.16521581103808453
887 0.16521581103808453
888 0.16559279282864958
889 0.16559998387237557
890 0.16559998387237557
891 0.16559998387237557
892 0.16566596527199726
893 0.16566749672347417
894 0.16566749672347417
895 0.16568478701998532
896 0.16568478701998532
897 0.16568478701998532
898 0.16570381199019574
899 0.1657810951537557
900 0.16580456707373983
901 0.16585068780151882
902 0.16585068780151882
903 0.16586969726984438
904 0.16586969726984438
905 0.16590510252074303
906 0.16590510252074303
907 0.16590510252074303
908 0.1659121082086942
909 0.16592443142793872
910 0.16592443142793872
911 0.16594030073481822
912 0.16595754335760196
913 0.16596617691506482
914 0.16596617691506482
915 0.16600946847478948
916 0.16600946847478948
917 0.16606901959817405
918 0.16610279416168175
919 0.16610279416168175
920 0.16612118611019533
921 0.1662354667160068
922 0.16627115332028186
923 0.16627115332028186
924 0.16627115332028186
925 0.16628836025476315
926 0.16630133877259876
927 0.16630133877259876
928 0.16630133877259876
929 0.1663028660450991
930 0.1663028660450991
931 0.16633475640167944
932 0.16634772267504266
933 0.16637351420148613
934 0.1663882069713815
935 0.16642007736548195
936 0.16642007736548195
937 0.1664405096427596
938 0.16647168035574403
939 0.16651074544539854
940 0.16653655406238485
941 0.166566666048042
942 0.1665789251747821
943 0.1665789251747821
944 0.1665789251747821
945 0.166580448645288
946 0.166580448645288
947 0.166580448645288
948 0.16659066397509295
949 0.16664465667499512
950 0.16664465667499512
951 0.16664465667499512
952 0.16664465667499512
953 0.16665226002854192
954 0.16666697939182307
955 0.16667921406084005
956 0.1666898427597442
957 0.1666898427597442
958 0.1666898427597442
959 0.1666898427597442
960 0.1666898427597442
961 0.1667044746369713
962 0.1667044746369713
963 0.1667181714814006
964 0.16674246211343136
965 0.166763562511057
966 0.166763562511057
967 0.166763562511057
968 0.166763562511057
969 0.166763562511057
970 0.166763562511057
971 0.166763562511057
972 0.16677463799114547
973 0.16679571309964408
974 0.16687946934288447
975 0.1668931415706827
976 0.16690169153743922
977 0.16693505073679688
978 0.16695075668112372
979 0.1669861328034971
980 0.1669861328034971
981 0.16701597382732614
982 0.16707285473632852
983 0.16707994101338722
984 0.16708936751059406
985 0.16708936751059406
986 0.16710813479117217
987 0.16710813479117217
988 0.16712916319737295
989 0.16712916319737295
990 0.1671657610109316
991 0.1671657610109316
992 0.1671657610109316
993 0.1671827912747458
994 0.16721947031408876
995 0.16721947031408876
996 0.16727912711457293
997 0.16727912711457293
998 0.16727912711457293
999 0.1672976491516001
1000 0.1672976491516001

==> data/mean-ndcg-ue-complexity-1000-sanitizer=address.dat <==
1 0.056179775280898875
2 0.05939995869615187
3 0.05743118443948778
4 0.05513757967452915
5 0.054186768271153075
6 0.05415145037166736
7 0.053860326429598655
8 0.0529128799337413
9 0.05475515488062825
10 0.0555254799481081
11 0.05744838831512549
12 0.05867597282933742
13 0.05928462927580955
14 0.061079383636273514
15 0.062396487770943615
16 0.06325200936234386
17 0.06400003317240026
18 0.06485620747645293
19 0.06558304018761917
20 0.06693699299210014
21 0.06763406989369472
22 0.06847010444348932
23 0.06904217612230094
24 0.0703472043054418
25 0.07122614254572696
26 0.0722128673806691
27 0.07271851697970998
28 0.0742169125925253
29 0.07441069806642735
30 0.07558452019245303
31 0.07579750952886083
32 0.07627445138529161
33 0.07686807180276314
34 0.07725386025416442
35 0.07794085630235362
36 0.07815546612387869
37 0.07842707743668872
38 0.07889714482235766
39 0.07916355623805181
40 0.0795953816697176
41 0.08078699073611077
42 0.08220630905647426
43 0.08401878485100316
44 0.08609213767214839
45 0.08691773791581785
46 0.0874808512518963
47 0.08772900353994907
48 0.08802966471157873
49 0.08858394654499421
50 0.08878072673190411
51 0.08914594427392988
52 0.08957083218378933
53 0.09095680801794088
54 0.09136921870355103
55 0.09177464684966
56 0.0923604104281925
57 0.09351426297667993
58 0.0939107513118258
59 0.09439117519228761
60 0.09452058953833259
61 0.09508632248053428
62 0.09551386838899784
63 0.09604960030590283
64 0.09648140811169922
65 0.09676610363486488
66 0.09685754280298664
67 0.09719973883450858
68 0.09755522678991825
69 0.09853226355484682
70 0.09894525198605962
71 0.09994904811951265
72 0.10086257540017562
73 0.10112764918455502
74 0.10221708452548132
75 0.10274299699413375
76 0.10319359555330128
77 0.10368590662381898
78 0.10385331529788015
79 0.10417709803501889
80 0.10483012799146235
81 0.10610345937570854
82 0.10621482144279004
83 0.10713232763194712
84 0.10769416276626506
85 0.10781399052271567
86 0.10867886505590373
87 0.11027002278154611
88 0.11079678046905704
89 0.11176112627306432
90 0.11196375909111927
91 0.1125832899524455
92 0.11298271300795734
93 0.11339608871587012
94 0.11356846264278084
95 0.11384764662282768
96 0.11421353234011705
97 0.11458706154093733
98 0.11535179900535934
99 0.11543167947918313
100 0.11605645167467175
101 0.1161177485489682
102 0.11664544187976605
103 0.11678307910179644
104 0.11721212422509113
105 0.11769984525371484
106 0.11780349290096152
107 0.11799579892221806
108 0.11844600846262911
109 0.11943116109575172
110 0.1195507535233886
111 0.1199159774673085
112 0.12021632266049348
113 0.12047211192143581
114 0.12078783093283844
115 0.12099312617078763
116 0.12176093054251677
117 0.12179544879037012
118 0.12207082639087101
119 0.12237482152901649
120 0.12297395659897987
121 0.12306290270338326
122 0.12337238224247646
123 0.12358171442003674
124 0.12396080157417237
125 0.12456667306127833
126 0.12481491455342206
127 0.12539563798685344
128 0.125607331504213
129 0.12593310675239244
130 0.12615612930253944
131 0.12635978949072202
132 0.12650340579961383
133 0.1268399073330172
134 0.12691043585242753
135 0.12720585844473217
136 0.12735432149240666
137 0.12755757023692052
138 0.1278095760642282
139 0.12805146106264537
140 0.1281073422177776
141 0.12839788510366337
142 0.1287109608477532
143 0.1288142120141046
144 0.1290247996410875
145 0.12910171310227644
146 0.12921175351662392
147 0.12932496857683295
148 0.1301653672503534
149 0.13107769465281593
150 0.13168385212880457
151 0.1322576838417005
152 0.13232645752956426
153 0.13246904384565217
154 0.13288322342318462
155 0.13303065539785114
156 0.13312948721529497
157 0.13448778517989882
158 0.13480249605585856
159 0.1349205393122099
160 0.13710915822792633
161 0.1371847290024122
162 0.1372246185718234
163 0.13727884399577522
164 0.13758298023310656
165 0.13758298023310656
166 0.1377327286853503
167 0.1379265248056267
168 0.13803613329035655
169 0.1380951447397784
170 0.13815664451036375
171 0.13870618974449728
172 0.1397228646257978
173 0.13988992819643242
174 0.14005497660245902
175 0.14033882026982203
176 0.14054102130033239
177 0.14072033244264034
178 0.14078809468333428
179 0.14127661022634375
180 0.14152824744296713
181 0.14197767581760665
182 0.14211745665979067
183 0.14211745665979067
184 0.14234916147940532
185 0.14260677402707025
186 0.14271761756160609
187 0.14284469515332993
188 0.14294696457467412
189 0.1430026816629329
190 0.14320896144119233
191 0.14363343813083151
192 0.14392164285492454
193 0.14403966050709874
194 0.1442696609022176
195 0.14462487906367538
196 0.14501770235159528
197 0.14516941132189518
198 0.1452388066034199
199 0.14529600795410197
200 0.1453490202204819
201 0.14576004445990545
202 0.14608036584198933
203 0.14610372523362317
204 0.14665608535800753
205 0.1467931822685979
206 0.1473182656559049
207 0.1476057879894331
208 0.1476397218626384
209 0.1476397218626384
210 0.14795162881485785
211 0.14805068500939683
212 0.1480752788539056
213 0.14815264761089839
214 0.14841486418059685
215 0.14844859007893682
216 0.14887200558317984
217 0.14913749347221286
218 0.1494104985822919
219 0.14948607073976172
220 0.14956663994814737
221 0.14984486844951989
222 0.15005284695802962
223 0.1502687295847654
224 0.1507510398436992
225 0.15126782446256717
226 0.15157765902035186
227 0.15165977128898328
228 0.15192186983274697
229 0.15225614118021338
230 0.15245667308029423
231 0.15256229483729508
232 0.152880239750226
233 0.1530048316255004
234 0.15308648908569086
235 0.15315943212085895
236 0.15334763792478837
237 0.1534010616168457
238 0.15344463331214864
239 0.15360603153522104
240 0.15379215370246033
241 0.15435981275847482
242 0.15440945142302862
243 0.1545929351201484
244 0.15469514454269148
245 0.1548621151703209
246 0.15530610303025233
247 0.15581346488062328
248 0.15608873177174518
249 0.15616091347898453
250 0.1562205196962889
251 0.15642452631172038
252 0.15658754036384245
253 0.15660997499424428
254 0.15678917944298815
255 0.15694665134298003
256 0.15697395957457322
257 0.15706556417157894
258 0.15713299225204477
259 0.15721159058448114
260 0.15738621062281363
261 0.15754152206236308
262 0.15762660484921773
263 0.1578493485368364
264 0.15808481686403722
265 0.15820279002292587
266 0.15856774276453087
267 0.15858878307185922
268 0.15863943630873165
269 0.15868557421546306
270 0.15874538056709545
271 0.1587747565015915
272 0.1589500787460389
273 0.15900620685162922
274 0.15922376846624733
275 0.15950450261905477
276 0.15956429534793362
277 0.15963103337258738
278 0.15990007615636834
279 0.15990007615636834
280 0.16011016733236305
281 0.1603236212154577
282 0.16043564445970782
283 0.1604965406394681
284 0.16062066620278218
285 0.16085310032703862
286 0.16106774158901885
287 0.1611954529748233
288 0.16137018864943375
289 0.16155135166621337
290 0.16181521416506878
291 0.16200943148924993
292 0.1620950939816485
293 0.16228146488813996
294 0.16231719345903523
295 0.16245171338148778
296 0.1625308820102558
297 0.16255978721861997
298 0.16262283112760492
299 0.1627755438374266
300 0.16294966785802167
301 0.16294966785802167
302 0.16294966785802167
303 0.16299884379824164
304 0.16314992692150956
305 0.16314992692150956
306 0.16321406873122724
307 0.1632956983049055
308 0.1633357278126748
309 0.1633357278126748
310 0.16351338039415728
311 0.16353976649388574
312 0.16368351184526816
313 0.16377827833376427
314 0.16390629221440647
315 0.16407190807657865
316 0.16413350366736681
317 0.16416208301582413
318 0.16416208301582413
319 0.1641773281029558
320 0.164307845146531
321 0.16433408708993724
322 0.1644395905838296
323 0.16460657139270904
324 0.16469258665191822
325 0.1647836972809486
326 0.16501589687674625
327 0.16524138300918126
328 0.16524138300918126
329 0.16535616196641914
330 0.165587178875339
331 0.16561554611833665
332 0.16570821426330978
333 0.16612366716945792
334 0.16649967944610394
335 0.16687563995380317
336 0.16749684624973796
337 0.16759776613051358
338 0.1677467181644621
339 0.16794991570400788
340 0.1680222686127974
341 0.1682556439184091
342 0.16850733788189876
343 0.1685314471248091
344 0.16855962791074064
345 0.1689322732158247
346 0.1689322732158247
347 0.1689669930504341
348 0.16905069320925784
349 0.16911393626399096
350 0.16919491979994195
351 0.16937347687248494
352 0.1695292028528073
353 0.1698717971704425
354 0.170478996338124
355 0.17066418633362426
356 0.17066418633362426
357 0.17082489486349883
358 0.17082489486349883
359 0.17124692329466168
360 0.17172514765868313
361 0.17218399972874904
362 0.17225161446203294
363 0.17265170125054624
364 0.17318327132455952
365 0.17344557178138753
366 0.17409336689334082
367 0.17424743965038014
368 0.17427307671150405
369 0.17481573498780753
370 0.17481573498780753
371 0.17492940817030428
372 0.17501289845409218
373 0.17503847727108396
374 0.17518313733772384
375 0.17534061775084744
376 0.17540262853510735
377 0.1754281615016371
378 0.17555535813341083
379 0.17569996910972976
380 0.17576835018382386
381 0.17585231147054503
382 0.17609512056264806
383 0.17620271361666665
384 0.1763314521225477
385 0.17644394481225276
386 0.17657649945179865
387 0.17669556133772743
388 0.17669556133772743
389 0.17669556133772743
390 0.1769787514252765
391 0.17715397953830495
392 0.17736907387044765
393 0.1774546255797334
394 0.17763252318927925
395 0.17784635331503632
396 0.1779548032123961
397 0.17797682874367454
398 0.1780864026839318
399 0.17820902057664229
400 0.17820902057664229
401 0.17824290519694702
402 0.1784216502635078
403 0.1784216502635078
404 0.1784216502635078
405 0.17848581702923444
406 0.17857554617966903
407 0.1787112543972919
408 0.1787413998379093
409 0.17879886834095543
410 0.17879886834095543
411 0.17882621845483854
412 0.17882621845483854
413 0.17889511459294366
414 0.1789560491329247
415 0.1789560491329247
416 0.17900450673697285
417 0.17916383312721273
418 0.17932730039648734
419 0.17932730039648734
420 0.17932730039648734
421 0.17934496192195948
422 0.1793887894702424
423 0.17982013669674388
424 0.1798934806852063
425 0.18015407162527314
426 0.1802377036376517
427 0.1803289016351629
428 0.18036748523054885
429 0.18042453899408387
430 0.18046309300560745
431 0.18050163229356744
432 0.1805504781626319
433 0.18060439108028825
434 0.18063783567770847
435 0.18063783567770847
436 0.1807634564194977
437 0.1807634564194977
438 0.1808741273673603
439 0.18092031606746728
440 0.1812741673302022
441 0.1813854335721943
442 0.18145715840999888
443 0.1816082339131789
444 0.18164658582402607
445 0.18167142640302633
446 0.18172539579037242
447 0.18181765512305767
448 0.181882915804544
449 0.18201618356570504
450 0.18215535505087999
451 0.18245227648514156
452 0.18247530067287754
453 0.18259709668439392
454 0.18265740074208914
455 0.18265740074208914
456 0.18271737614899
457 0.1827555478145146
458 0.18283854217865456
459 0.1829231689387738
460 0.18299493123279753
461 0.18311282063731554
462 0.18311282063731554
463 0.18311282063731554
464 0.18319667115460816
465 0.18321813124610623
466 0.18324278587303913
467 0.18326743192268294
468 0.18339160929955967
469 0.1834513978837139
470 0.18346957324099103
471 0.18346957324099103
472 0.18356481926305196
473 0.1836434284851395
474 0.18374216687214712
475 0.1840044590767783
476 0.18403385277088422
477 0.18414778304867022
478 0.1842621525077668
479 0.1842621525077668
480 0.18432171712604747
481 0.18434305995198685
482 0.18441538782066166
483 0.18452320718558485
484 0.18455606336446764
485 0.18460076641862555
486 0.1846642748516064
487 0.18478525185613678
488 0.18484457176499747
489 0.18488232725344916
490 0.18488232725344916
491 0.1849654142554774
492 0.18505665832472576
493 0.18509436432424176
494 0.18531159234399466
495 0.18533160789671788
496 0.18539077275974858
497 0.18569335468538206
498 0.18574872612618595
499 0.1867875855274898
500 0.1869071952479701
501 0.18701511368517265
502 0.18717466459636817
503 0.1875049229374327
504 0.18760125111799686
505 0.18761839773111483
506 0.1876635353590837
507 0.1876961472051999
508 0.18793722667348337
509 0.18798232158699624
510 0.1880992495716152
511 0.18831383890502246
512 0.18836013553183154
513 0.18836013553183154
514 0.18836013553183154
515 0.1884334337525413
516 0.1884334337525413
517 0.18848496988334365
518 0.18849777119677794
519 0.1885509900420659
520 0.1886467563434208
521 0.1888200837863668
522 0.18925004910414295
523 0.18937817792493278
524 0.18942116172350723
525 0.18943393566341082
526 0.18943393566341082
527 0.18953396634590874
528 0.18958913496425067
529 0.18964428697298014
530 0.1896890918933147
531 0.1898911137136776
532 0.1899869541093779
533 0.1901199196106518
534 0.19046321556503706
535 0.19052616208201603
536 0.19058088703507778
537 0.19095447453108308
538 0.1910279955512935
539 0.19106029075423756
540 0.1912274869973494
541 0.1912402001346737
542 0.19126256173605555
543 0.19126256173605555
544 0.19129480969826532
545 0.19137985514560107
546 0.1914244490857362
547 0.19157197997615055
548 0.1915980854143938
549 0.19169411663904867
550 0.19185586752449188
551 0.19185586752449188
552 0.1918781645104167
553 0.1919513660697455
554 0.19197365031709973
555 0.19217623343377752
556 0.1921931196202037
557 0.19222573540209464
558 0.1922517663510939
559 0.19234339725520225
560 0.1923694135167018
561 0.19249070234589769
562 0.19260929932097717
563 0.1927736984732134
564 0.19285793945260082
565 0.19285793945260082
566 0.1928899861383587
567 0.19302476774302282
568 0.19305334427358786
569 0.19309019996274343
570 0.19309019996274343
571 0.19312220233384828
572 0.19318274091263468
573 0.19320035043113007
574 0.19335432042051887
575 0.1933911153921735
576 0.1935795724247913
577 0.1936741075606561
578 0.1937104196309969
579 0.19380154520190404
580 0.19385590110375164
581 0.19392217859053404
582 0.19395064604725626
583 0.1939654668691062
584 0.19401200618557687
585 0.19411123567626554
586 0.19419737640279486
587 0.19419737640279486
588 0.19419737640279486
589 0.19419737640279486
590 0.1942469251720307
591 0.1942469251720307
592 0.19431682164555197
593 0.19447545614344705
594 0.19448922114476766
595 0.19448922114476766
596 0.19452580997986363
597 0.19452580997986363
598 0.19457357802157396
599 0.19463953992575184
600 0.19466014676010193
601 0.19466014676010193
602 0.1946918852996604
603 0.19489868143807823
604 0.19491614634906182
605 0.19499094049604115
606 0.19499094049604115
607 0.19508245583626965
608 0.19531051185055162
609 0.19544376886491743
610 0.19544376886491743
611 0.19580755733932484
612 0.1958311670057067
613 0.1958311670057067
614 0.1958311670057067
615 0.19587835044913177
616 0.1959147516271696
617 0.19595114363234586
618 0.1959767617059946
619 0.1961443107635124
620 0.1961443107635124
621 0.1961960478453417
622 0.19623239427636463
623 0.19623239427636463
624 0.19626872261177328
625 0.19626872261177328
626 0.1965185809488448
627 0.19659118361647776
628 0.19659118361647776
629 0.19694502546160417
630 0.19697654056365305
631 0.19703350081774598
632 0.19703350081774598
633 0.19704713037276103
634 0.19713958077068522
635 0.19715780423556928
636 0.19715780423556928
637 0.197185874318797
638 0.19732142314448473
639 0.19734690894272794
640 0.19752305213025018
641 0.1975510950750767
642 0.1976380526748428
643 0.1976380526748428
644 0.19768151060253347
645 0.19768151060253347
646 0.19774836276273902
647 0.19779178954049392
648 0.1979410336859414
649 0.1981226373920434
650 0.1981226373920434
651 0.1981226373920434
652 0.1981226373920434
653 0.19818414744813237
654 0.19821210369956968
655 0.1982555233596897
656 0.1982555233596897
657 0.1982555233596897
658 0.19833982651171247
659 0.19846035337035106
660 0.19851700214170398
661 0.19862522026743423
662 0.19870974670869962
663 0.1987542051848544
664 0.19884139178737625
665 0.19888463554772645
666 0.1989480318953233
667 0.1989966476885839
668 0.1991246028729892
669 0.19924493307948107
670 0.19931313097509507
671 0.19933031412497912
672 0.19933031412497912
673 0.19936151024406878
674 0.19959120968436822
675 0.19968330084514982
676 0.19968330084514982
677 0.19970654551936273
678 0.19985987867478897
679 0.19989103240235556
680 0.19989103240235556
681 0.19989103240235556
682 0.20002516585726704
683 0.20005039207293443
684 0.2000626493018168
685 0.20028756369563955
686 0.20030658110077146
687 0.20034992809137564
688 0.2004109125996714
689 0.2004451399280312
690 0.20053113998922847
691 0.20061525600729052
692 0.20061525600729052
693 0.20063540967194285
694 0.20064884789639628
695 0.20064884789639628
696 0.20064884789639628
697 0.20068456337835233
698 0.20068456337835233
699 0.20072312407636886
700 0.20076602981831176
701 0.20089471904742753
702 0.20089471904742753
703 0.2009322287220212
704 0.2009322287220212
705 0.20098415811181153
706 0.20101074535971822
707 0.2010270143006507
708 0.20105210255459413
709 0.20105210255459413
710 0.20105210255459413
711 0.20129780444715004
712 0.20131119036767509
713 0.20131119036767509
714 0.20137639988505998
715 0.20137639988505998
716 0.20154400116635912
717 0.20164135549893586
718 0.2017530423705592
719 0.2018088740095514
720 0.20187665456943008
721 0.20196924751840498
722 0.2020095065220941
723 0.20209607630092244
724 0.20212927172485598
725 0.20225634666977507
726 0.20241051457147494
727 0.20241051457147494
728 0.20244133944395185
729 0.20251849296875082
730 0.20251849296875082
731 0.20255395091049316
732 0.20255395091049316
733 0.2025727775949992
734 0.2025727775949992
735 0.20267441533132072
736 0.20294001076906432
737 0.2030991614359663
738 0.20316532957987715
739 0.20316532957987715
740 0.20319607829098055
741 0.2032209938565285
742 0.2032209938565285
743 0.2032209938565285
744 0.2032209938565285
745 0.2032209938565285
746 0.20330832785760172
747 0.20330832785760172
748 0.20334817072985206
749 0.20347094127685925
750 0.20371168484253
751 0.20377289341861454
752 0.2038153356656051
753 0.20383523709612658
754 0.2041405964594596
755 0.20423638208500516
756 0.20427879041318572
757 0.20427879041318572
758 0.20427879041318572
759 0.20427879041318572
760 0.2044059143387966
761 0.2044788998142844
762 0.20449876566630762
763 0.20463072666291812
764 0.20469325176199005
765 0.20477264242574164
766 0.20477264242574164
767 0.20477264242574164
768 0.20479034513062236
769 0.20481512183820968
770 0.20481512183820968
771 0.20481512183820968
772 0.20481512183820968
773 0.20481512183820968
774 0.20484701286060714
775 0.2048821597557977
776 0.2049126892912607
777 0.20497966153131866
778 0.20500439499498566
779 0.20506358723191637
780 0.2050883111740074
781 0.2050883111740074
782 0.20516815440647454
783 0.20519535653236037
784 0.20519535653236037
785 0.20524081519050755
786 0.20524081519050755
787 0.2052635358589616
788 0.20530736124412174
789 0.20537060338701874
790 0.20537060338701874
791 0.20553157820623832
792 0.20569727806461663
793 0.20575296188430423
794 0.20578010725811322
795 0.20578010725811322
796 0.20578010725811322
797 0.20578010725811322
798 0.20581510055012703
799 0.20583107216069807
800 0.20586605236789363
801 0.2058931621553604
802 0.20601565184423073
803 0.20621915678161912
804 0.2066443087898166
805 0.20678630242294171
806 0.20681665916531203
807 0.20689202465218848
808 0.2069869913382347
809 0.20721151944277583
810 0.2072663590484083
811 0.2072663590484083
812 0.20733029016862078
813 0.207442546393775
814 0.20781342646620624
815 0.20829833086844787
816 0.20835893284816195
817 0.2084614420666865
818 0.20850156850753435
819 0.20867181477895055
820 0.2090955154625786
821 0.2090955154625786
822 0.2090955154625786
823 0.20913612632182696
824 0.2091663833437286
825 0.20927969938959906
826 0.20942193696830194
827 0.20942193696830194
828 0.20949712981603227
829 0.20949712981603227
830 0.2095102107916129
831 0.20954778076866168
832 0.20960169457869524
833 0.2096319027933146
834 0.20964777274483545
835 0.20968955543617512
836 0.20968955543617512
837 0.20968955543617512
838 0.20968955543617512
839 0.2098803752593713
840 0.2099048274730484
841 0.20993499287360612
842 0.20996970772417117
843 0.21013450254048935
844 0.21016140223450233
845 0.21018096375177645
846 0.21018096375177645
847 0.21018096375177645
848 0.21024960386558303
849 0.21032595597350112
850 0.2104391666258362
851 0.2104884911578978
852 0.21051859854293184
853 0.21051859854293184
854 0.21051859854293184
855 0.21056023494029436
856 0.21056023494029436
857 0.21057208353719073
858 0.21057208353719073
859 0.21057208353719073
860 0.21057208353719073
861 0.21061869433001207
862 0.21067302981019972
863 0.21069984104174672
864 0.21069984104174672
865 0.21077145033276556
866 0.21080148526721249
867 0.210938875817565
868 0.21102571360407077
869 0.21102571360407077
870 0.21103870373803724
871 0.2111532330380215
872 0.2111532330380215
873 0.21130199521538104
874 0.21133198942661574
875 0.21133198942661574
876 0.21135435130937114
877 0.21135435130937114
878 0.21142428927037693
879 0.21152180835210585
880 0.21152180835210585
881 0.21152180835210585
882 0.2116956058006238
883 0.21171391648437415
884 0.21171391648437415
885 0.21173334484522208
886 0.21178186559804615
887 0.21179834331353595
888 0.21179834331353595
889 0.21179834331353595
890 0.21179834331353595
891 0.2118345461322036
892 0.2118345461322036
893 0.2118612226981298
894 0.2118612226981298
895 0.2118612226981298
896 0.2118612226981298
897 0.2118612226981298
898 0.21187948808233192
899 0.21187948808233192
900 0.21187948808233192
901 0.21187948808233192
902 0.21187948808233192
903 0.21187948808233192
904 0.2119334442939505
905 0.2119334442939505
906 0.212046356350678
907 0.21209714909106342
908 0.21212376049882686
909 0.21212376049882686
910 0.21212376049882686
911 0.21217695758476177
912 0.21217695758476177
913 0.21217695758476177
914 0.21217695758476177
915 0.21217695758476177
916 0.21217695758476177
917 0.21220674087752867
918 0.2123995454731492
919 0.21242367599153225
920 0.2124393180163578
921 0.2124393180163578
922 0.2124775917224014
923 0.2124775917224014
924 0.21251875551493818
925 0.2126483617206725
926 0.2126781024822641
927 0.21281779047861335
928 0.2128726163913986
929 0.2128726163913986
930 0.21288823370651241
931 0.21288823370651241
932 0.2129179464094352
933 0.2129401024116121
934 0.2129401024116121
935 0.21296417211778948
936 0.21310088620585269
937 0.21318842447773043
938 0.21318842447773043
939 0.21321810473883648
940 0.21321810473883648
941 0.21323866743451556
942 0.2134513058161571
943 0.2134854472021019
944 0.21353336299657416
945 0.21355739537322135
946 0.21358704350318555
947 0.21358704350318555
948 0.2137654998202139
949 0.2137654998202139
950 0.21389460253634768
951 0.21394262298186714
952 0.21402579352259274
953 0.21402579352259274
954 0.21409570755679505
955 0.2141352601234264
956 0.2141352601234264
957 0.214154467364454
958 0.2141784519678364
959 0.21423763049594532
960 0.21430815022794164
961 0.2144208648228014
962 0.21444292221388284
963 0.2144913601597215
964 0.21451341089169562
965 0.21452894435167247
966 0.21454521777539204
967 0.21454521777539204
968 0.21456148630942368
969 0.21459103098804247
970 0.21459103098804247
971 0.21459103098804247
972 0.2147386880808525
973 0.21475784909013845
974 0.21475784909013845
975 0.21475784909013845
976 0.2147918200763614
977 0.2148257860153284
978 0.2148257860153284
979 0.2148257860153284
980 0.2148257860153284
981 0.2148257860153284
982 0.21484622157421948
983 0.21484622157421948
984 0.21491984082340337
985 0.21494931538548578
986 0.21496973890795526
987 0.215056617911813
988 0.215056617911813
989 0.21510994915452764
990 0.21526991946841667
991 0.21526991946841667
992 0.21526991946841667
993 0.21529935952040855
994 0.21541241257287486
995 0.21550451875953835
996 0.2155283683784144
997 0.21555221453504764
998 0.21558163319963183
999 0.21562585727973166
1000 0.21564623916517528

==> data/mean-ndcg-ue-complexity-1000-sanitizer=memory.dat <==
1 0.06578947368421052
2 0.058154220909844574
3 0.0661204718364995
4 0.07152737125597235
5 0.08558857073814574
6 0.08272291122880582
7 0.08117134406133819
8 0.08309472662061752
9 0.09354583731034433
10 0.09532474137986136
11 0.09890056204364164
12 0.10250944876451584
13 0.10350730747661627
14 0.10435918530017503
15 0.10689826799596967
16 0.10832758008130709
17 0.10941520927961465
18 0.11232237756801192
19 0.11433420170178461
20 0.11512478519599972
21 0.11829715779480471
22 0.11983244715299018
23 0.1212558257601785
24 0.12267373180265148
25 0.12464420279563619
26 0.12763195138510514
27 0.12763195138510514
28 0.12950440552344827
29 0.1307782659035507
30 0.1313628096139653
31 0.1320048994194681
32 0.13370836629012123
33 0.1352681079891423
34 0.13576881925699302
35 0.13606792462087122
36 0.13649624540298627
37 0.13726490371619002
38 0.1376870697212662
39 0.13806114567954125
40 0.13806114567954125
41 0.13806114567954125
42 0.14081031672729494
43 0.14197664548208253
44 0.1434985903132662
45 0.14390255376252403
46 0.14475796482808342
47 0.14475796482808342
48 0.1454089160227442
49 0.14647638979593852
50 0.14718752530978155
51 0.14858796411819647
52 0.1491942039714465
53 0.15170050285087622
54 0.15170050285087622
55 0.15170050285087622
56 0.15230691882000222
57 0.1532148557327381
58 0.15436916889393526
59 0.15436916889393526
60 0.15436916889393526
61 0.15657902124863315
62 0.15787075803808326
63 0.15820255893007756
64 0.15892929745976006
65 0.15920460987253024
66 0.16005137942106232
67 0.1610410640597003
68 0.16131348610540203
69 0.16131348610540203
70 0.16131348610540203
71 0.16188677632366535
72 0.16230169758325017
73 0.16279890077616133
74 0.1671617718222587
75 0.16865867463839362
76 0.16865867463839362
77 0.169149869940161
78 0.16963963317320432
79 0.16963963317320432
80 0.16963963317320432
81 0.1702741326011868
82 0.1702741326011868
83 0.17058556978746794
84 0.17117496579660169
85 0.17180359132343975
86 0.17305577151496193
87 0.17371099735853343
88 0.17429435513244565
89 0.17429435513244565
90 0.1746372235330825
91 0.1746372235330825
92 0.1746372235330825
93 0.1746372235330825
94 0.1746372235330825
95 0.1746372235330825
96 0.1746372235330825
97 0.17549073148214078
98 0.17549073148214078
99 0.17549073148214078
100 0.17549073148214078
101 0.17549073148214078
102 0.17549073148214078
103 0.17549073148214078
104 0.17642384902063005
105 0.17642384902063005
106 0.17642384902063005
107 0.17667020349036794
108 0.17667020349036794
109 0.17667020349036794
110 0.1769363627839172
111 0.1769363627839172
112 0.1769363627839172
113 0.1774445655573562
114 0.1774445655573562
115 0.1774445655573562
116 0.1786611381520766
117 0.1786611381520766
118 0.17892342165095185
119 0.17892342165095185
120 0.17892342165095185
121 0.17913234201197176
122 0.17998019320711608
123 0.18042770270160421
124 0.18079640343904088
125 0.1810349056558044
126 0.1810349056558044
127 0.1810349056558044
128 0.18131885100223802
129 0.18131885100223802
130 0.18131885100223802
131 0.18131885100223802
132 0.18131885100223802
133 0.18131885100223802
134 0.18131885100223802
135 0.18131885100223802
136 0.18131885100223802
137 0.18131885100223802
138 0.1821192452997643
139 0.1823526624224651
140 0.18313808981549268
141 0.18313808981549268
142 0.18313808981549268
143 0.18313808981549268
144 0.18313808981549268
145 0.18313808981549268
146 0.1840518740897367
147 0.18575211433451322
148 0.18575211433451322
149 0.18661880922872798
150 0.18661880922872798
151 0.18661880922872798
152 0.18661880922872798
153 0.18661880922872798
154 0.18737220965891077
155 0.18737220965891077
156 0.18812450184826926
157 0.18812450184826926
158 0.18812450184826926
159 0.18872225242338123
160 0.19007763357322888
161 0.19007763357322888
162 0.19007763357322888
163 0.19030380889998025
164 0.19030380889998025
165 0.19100029054634632
166 0.19126991203619867
167 0.19126991203619867
168 0.19126991203619867
169 0.1918072855852865
170 0.1918072855852865
171 0.19248310931637608
172 0.19248310931637608
173 0.19248310931637608
174 0.19248310931637608
175 0.19248310931637608
176 0.19248310931637608
177 0.19248310931637608
178 0.19248310931637608
179 0.19248310931637608
180 0.19248310931637608
181 0.19248310931637608
182 0.1927799967903265
183 0.1927799967903265
184 0.1927799967903265
185 0.1927799967903265
186 0.19318908692084746
187 0.19318908692084746
188 0.19367239621928975
189 0.19391129072674604
190 0.19391129072674604
191 0.19414970943045035
192 0.19414970943045035
193 0.19414970943045035
194 0.19414970943045035
195 0.19414970943045035
196 0.19414970943045035
197 0.19414970943045035
198 0.19414970943045035
199 0.19414970943045035
200 0.19414970943045035
201 0.19414970943045035
202 0.19456853634973992
203 0.19456853634973992
204 0.19456853634973992
205 0.19509333474089768
206 0.19509333474089768
207 0.19509333474089768
208 0.19566119289498704
209 0.19587691026163342
210 0.1960924361457159
211 0.1960924361457159
212 0.19634982206577165
213 0.1971971877791369
214 0.1971971877791369
215 0.1971971877791369
216 0.1971971877791369
217 0.19742998309545032
218 0.19742998309545032
219 0.19742998309545032
220 0.19762854134486169
221 0.19762854134486169
222 0.19762854134486169
223 0.19762854134486169
224 0.19825509548643327
225 0.19825509548643327
226 0.19825509548643327
227 0.19848596773458146
228 0.19848596773458146
229 0.19848596773458146
230 0.19848596773458146
231 0.19848596773458146
232 0.198715921208953
233 0.198715921208953
234 0.2002838020682558
235 0.20107198032331364
236 0.20107198032331364
237 0.20107198032331364
238 0.20152975210228885
239 0.20152975210228885
240 0.2019916443296913
241 0.2019916443296913
242 0.2019916443296913
243 0.2019916443296913
244 0.2019916443296913
245 0.2019916443296913
246 0.20221916236885307
247 0.20221916236885307
248 0.20221916236885307
249 0.20221916236885307
250 0.20221916236885307
251 0.20221916236885307
252 0.20221916236885307
253 0.20221916236885307
254 0.20221916236885307
255 0.20221916236885307
256 0.20272304099637445
257 0.20272304099637445
258 0.20310815186953396
259 0.20310815186953396
260 0.20310815186953396
261 0.20310815186953396
262 0.20333310710660954
263 0.20333310710660954
264 0.20333310710660954
265 0.20333310710660954
266 0.20333310710660954
267 0.20333310710660954
268 0.20333310710660954
269 0.20333310710660954
270 0.20381508459165232
271 0.20381508459165232
272 0.2041324411807428
273 0.2041324411807428
274 0.20433780186495878
275 0.20471855671820985
276 0.20471855671820985
277 0.20471855671820985
278 0.20496360541646935
279 0.20518606008108098
280 0.20518606008108098
281 0.20539050583695723
282 0.20539050583695723
283 0.20539050583695723
284 0.20601322547627723
285 0.20601322547627723
286 0.20601322547627723
287 0.20601322547627723
288 0.20632739222253613
289 0.20632739222253613
290 0.20632739222253613
291 0.2068206523696837
292 0.207322759042823
293 0.20785652265502438
294 0.20785652265502438
295 0.20785652265502438
296 0.20785652265502438
297 0.20785652265502438
298 0.20785652265502438
299 0.20943335846089828
300 0.20943335846089828
301 0.20943335846089828
302 0.20943335846089828
303 0.20943335846089828
304 0.20943335846089828
305 0.20943335846089828
306 0.2097034252153617
307 0.21001410092834116
308 0.21001410092834116
309 0.21038714510801249
310 0.2107599799714964
311 0.2107599799714964
312 0.21140155597726737
313 0.21167056371222093
314 0.21167056371222093
315 0.21188834365871878
316 0.2121569072226109
317 0.2124658601835024
318 0.21295085032378028
319 0.21321897534415013
320 0.21321897534415013
321 0.21383554368594374
322 0.21383554368594374
323 0.21383554368594374
324 0.21383554368594374
325 0.214718062243068
326 0.214718062243068
327 0.214718062243068
328 0.214718062243068
329 0.214718062243068
330 0.21566922735161062
331 0.21673544562439478
332 0.21673544562439478
333 0.21673544562439478
334 0.21818483459189883
335 0.2185527139134368
336 0.2185527139134368
337 0.21876797672500123
338 0.2189402489173312
339 0.2189402489173312
340 0.2189402489173312
341 0.2189402489173312
342 0.2189402489173312
343 0.21930957850357471
344 0.21930957850357471
345 0.21930957850357471
346 0.21930957850357471
347 0.21930957850357471
348 0.21930957850357471
349 0.21930957850357471
350 0.21930957850357471
351 0.21954491409604882
352 0.21954491409604882
353 0.21954491409604882
354 0.21954491409604882
355 0.21954491409604882
356 0.21954491409604882
357 0.21954491409604882
358 0.21954491409604882
359 0.21954491409604882
360 0.21954491409604882
361 0.21954491409604882
362 0.21954491409604882
363 0.21980718149134013
364 0.21980718149134013
365 0.21980718149134013
366 0.21980718149134013
367 0.21980718149134013
368 0.2200192485453799
369 0.2200192485453799
370 0.2200192485453799
371 0.2200192485453799
372 0.2200192485453799
373 0.2200192485453799
374 0.2200192485453799
375 0.2200192485453799
376 0.2200192485453799
377 0.2200192485453799
378 0.2200192485453799
379 0.2200192485453799
380 0.2200192485453799
381 0.2200192485453799
382 0.2200192485453799
383 0.2200192485453799
384 0.2200192485453799
385 0.2200192485453799
386 0.22031801926536593
387 0.22031801926536593
388 0.22071770857784614
389 0.22097694309756635
390 0.22324443122091217
391 0.22324443122091217
392 0.22324443122091217
393 0.22342377974852015
394 0.22342377974852015
395 0.22342377974852015
396 0.22360290092992557
397 0.22360290092992557
398 0.22360290092992557
399 0.2244552875687976
400 0.2244552875687976
401 0.22464764530611545
402 0.22464764530611545
403 0.22464764530611545
404 0.22464764530611545
405 0.22464764530611545
406 0.22511297194473398
407 0.22537026065601976
408 0.22537026065601976
409 0.22537026065601976
410 0.22537026065601976
411 0.22537026065601976
412 0.22537026065601976
413 0.22587370498751108
414 0.22587370498751108
415 0.22587370498751108
416 0.22587370498751108
417 0.2265828430838711
418 0.2272917005388318
419 0.2272917005388318
420 0.2272917005388318
421 0.2272917005388318
422 0.2272917005388318
423 0.2272917005388318
424 0.2272917005388318
425 0.2272917005388318
426 0.2272917005388318
427 0.2272917005388318
428 0.2272917005388318
429 0.2272917005388318
430 0.22764447943347912
431 0.2282245171998507
432 0.22857702705989086
433 0.22892940302137477
434 0.22968265454873962
435 0.22968265454873962
436 0.22968265454873962
437 0.22968265454873962
438 0.22968265454873962
439 0.22968265454873962
440 0.22968265454873962
441 0.22968265454873962
442 0.22968265454873962
443 0.22968265454873962
444 0.22968265454873962
445 0.22968265454873962
446 0.22968265454873962
447 0.22968265454873962
448 0.22968265454873962
449 0.22985810164292436
450 0.22985810164292436
451 0.22985810164292436
452 0.22985810164292436
453 0.230083649075744
454 0.230083649075744
455 0.230083649075744
456 0.230083649075744
457 0.230083649075744
458 0.23025852930992644
459 0.23025852930992644
460 0.23025852930992644
461 0.23025852930992644
462 0.23071474321307864
463 0.23071474321307864
464 0.23071474321307864
465 0.23071474321307864
466 0.23100437996387543
467 0.23125592735910613
468 0.23125592735910613
469 0.2314433991725158
470 0.23173263457133836
471 0.23173263457133836
472 0.23198374793895837
473 0.2322726852758421
474 0.2322726852758421
475 0.2322726852758421
476 0.2322726852758421
477 0.23247585615414867
478 0.23247585615414867
479 0.23247585615414867
480 0.23247585615414867
481 0.23247585615414867
482 0.23247585615414867
483 0.23247585615414867
484 0.23247585615414867
485 0.23247585615414867
486 0.23247585615414867
487 0.23247585615414867
488 0.23247585615414867
489 0.23247585615414867
490 0.2328212146957096
491 0.2328212146957096
492 0.2328212146957096
493 0.23355642674033822
494 0.23355642674033822
495 0.23355642674033822
496 0.23355642674033822
497 0.23355642674033822
498 0.23355642674033822
499 0.23390077587272862
500 0.23390077587272862
501 0.23390077587272862
502 0.23390077587272862
503 0.23390077587272862
504 0.23432384304737405
505 0.23432384304737405
506 0.23432384304737405
507 0.2346673148841564
508 0.2346673148841564
509 0.2346673148841564
510 0.2346673148841564
511 0.23508705593290505
512 0.23508705593290505
513 0.23508705593290505
514 0.23587821212735918
515 0.23603889747083748
516 0.23623951793015666
517 0.23623951793015666
518 0.23674234919189704
519 0.23690283612578228
520 0.23690283612578228
521 0.23690283612578228
522 0.23690283612578228
523 0.23690283612578228
524 0.23730731065642022
525 0.2376488736290811
526 0.2376488736290811
527 0.2376488736290811
528 0.2376488736290811
529 0.2376488736290811
530 0.2376488736290811
531 0.2376488736290811
532 0.2376488736290811
533 0.2378951369577239
534 0.2378951369577239
535 0.2378951369577239
536 0.2381146599508926
537 0.2382981030014423
538 0.2382981030014423
539 0.2382981030014423
540 0.2382981030014423
541 0.2382981030014423
542 0.2387421259172931
543 0.2387421259172931
544 0.2387421259172931
545 0.2387421259172931
546 0.2387421259172931
547 0.2387421259172931
548 0.2387421259172931
549 0.2387421259172931
550 0.23894072190860638
551 0.23894072190860638
552 0.23912336617919613
553 0.23912336617919613
554 0.23912336617919613
555 0.23912336617919613
556 0.23912336617919613
557 0.23912336617919613
558 0.23912336617919613
559 0.23912336617919613
560 0.23912336617919613
561 0.23912336617919613
562 0.23912336617919613
563 0.23912336617919613
564 0.23912336617919613
565 0.23912336617919613
566 0.23912336617919613
567 0.23912336617919613
568 0.23912336617919613
569 0.23912336617919613
570 0.23912336617919613
571 0.23912336617919613
572 0.23912336617919613
573 0.23912336617919613
574 0.23912336617919613
575 0.23912336617919613
576 0.23912336617919613
577 0.23912336617919613
578 0.23912336617919613
579 0.23912336617919613
580 0.23912336617919613
581 0.23912336617919613
582 0.2395624331789322
583 0.2395624331789322
584 0.2395624331789322
585 0.2395624331789322
586 0.2395624331789322
587 0.2395624331789322
588 0.2395624331789322
589 0.23984145647750105
590 0.23984145647750105
591 0.23984145647750105
592 0.2400221031240436
593 0.2402027021142586
594 0.2402027021142586
595 0.240418644077739
596 0.240418644077739
597 0.240418644077739
598 0.2406604842528075
599 0.2406604842528075
600 0.2406604842528075
601 0.2406604842528075
602 0.2406604842528075
603 0.2406604842528075
604 0.2406604842528075
605 0.2406604842528075
606 0.2406604842528075
607 0.2406604842528075
608 0.2406604842528075
609 0.2406604842528075
610 0.2406604842528075
611 0.2406604842528075
612 0.2406604842528075
613 0.2406604842528075
614 0.2406604842528075
615 0.2406604842528075
616 0.2406604842528075
617 0.2406604842528075
618 0.2406604842528075
619 0.2406604842528075
620 0.2406604842528075
621 0.2406604842528075
622 0.2406604842528075
623 0.2406604842528075
624 0.2406604842528075
625 0.24090066860299264
626 0.24090066860299264
627 0.24090066860299264
628 0.24090066860299264
629 0.24107961897440539
630 0.24107961897440539
631 0.24107961897440539
632 0.24107961897440539
633 0.24107961897440539
634 0.24107961897440539
635 0.24107961897440539
636 0.24107961897440539
637 0.24107961897440539
638 0.24107961897440539
639 0.24107961897440539
640 0.24107961897440539
641 0.24107961897440539
642 0.24107961897440539
643 0.2412579612263482
644 0.2412579612263482
645 0.2412579612263482
646 0.2412579612263482
647 0.2412579612263482
648 0.2412579612263482
649 0.2412579612263482
650 0.24143600587232458
651 0.24143600587232458
652 0.24143600587232458
653 0.24143600587232458
654 0.24143600587232458
655 0.24143600587232458
656 0.24143600587232458
657 0.24143600587232458
658 0.24143600587232458
659 0.24143600587232458
660 0.24143600587232458
661 0.24143600587232458
662 0.24143600587232458
663 0.24143600587232458
664 0.24164830838441106
665 0.24164830838441106
666 0.24164830838441106
667 0.24164830838441106
668 0.24197987822238573
669 0.24219193634834094
670 0.24219193634834094
671 0.24219193634834094
672 0.24219193634834094
673 0.24219193634834094
674 0.24219193634834094
675 0.24219193634834094
676 0.24219193634834094
677 0.2423458917303385
678 0.24258308250622337
679 0.24258308250622337
680 0.24258308250622337
681 0.24258308250622337
682 0.24258308250622337
683 0.24258308250622337
684 0.24297107799789172
685 0.24297107799789172
686 0.24297107799789172
687 0.24297107799789172
688 0.24297107799789172
689 0.24297107799789172
690 0.24297107799789172
691 0.24297107799789172
692 0.24297107799789172
693 0.24297107799789172
694 0.24297107799789172
695 0.24297107799789172
696 0.24297107799789172
697 0.24297107799789172
698 0.24297107799789172
699 0.24297107799789172
700 0.24297107799789172
701 0.24297107799789172
702 0.24297107799789172
703 0.24297107799789172
704 0.24297107799789172
705 0.24329731586846168
706 0.24329731586846168
707 0.24329731586846168
708 0.24329731586846168
709 0.24348824269884115
710 0.24381412996209587
711 0.24381412996209587
712 0.24381412996209587
713 0.24404950642418796
714 0.24437511550945432
715 0.24437511550945432
716 0.24437511550945432
717 0.24437511550945432
718 0.24437511550945432
719 0.24470037971321834
720 0.24485289648097827
721 0.24485289648097827
722 0.24485289648097827
723 0.24485289648097827
724 0.24485289648097827
725 0.24485289648097827
726 0.24485289648097827
727 0.24485289648097827
728 0.2453298091507584
729 0.2453298091507584
730 0.2453298091507584
731 0.2453298091507584
732 0.2453298091507584
733 0.245538935350446
734 0.245538935350446
735 0.245538935350446
736 0.24577318155962197
737 0.24577318155962197
738 0.24577318155962197
739 0.24577318155962197
740 0.245982007374722
741 0.245982007374722
742 0.245982007374722
743 0.245982007374722
744 0.245982007374722
745 0.245982007374722
746 0.245982007374722
747 0.24614398175343505
748 0.24614398175343505
749 0.24614398175343505
750 0.24614398175343505
751 0.2466186575617536
752 0.2466186575617536
753 0.2466186575617536
754 0.2466186575617536
755 0.2466186575617536
756 0.2466186575617536
757 0.2466186575617536
758 0.2466186575617536
759 0.2466186575617536
760 0.2466186575617536
761 0.2466186575617536
762 0.2466186575617536
763 0.24709220137687918
764 0.24709220137687918
765 0.24709220137687918
766 0.24709220137687918
767 0.24709220137687918
768 0.24709220137687918
769 0.24709220137687918
770 0.24724317984557578
771 0.24724317984557578
772 0.24724317984557578
773 0.24724317984557578
774 0.24724317984557578
775 0.24724317984557578
776 0.24724317984557578
777 0.24724317984557578
778 0.24724317984557578
779 0.24724317984557578
780 0.24751045448710005
781 0.24751045448710005
782 0.24751045448710005
783 0.24751045448710005
784 0.24751045448710005
785 0.24792441280713165
786 0.24792441280713165
787 0.24824527576833297
788 0.24824527576833297
789 0.24824527576833297
790 0.24824527576833297
791 0.24824527576833297
792 0.24824527576833297
793 0.24824527576833297
794 0.24824527576833297
795 0.24824527576833297
796 0.24824527576833297
797 0.24824527576833297
798 0.24824527576833297
799 0.24824527576833297
800 0.24824527576833297
801 0.24824527576833297
802 0.24824527576833297
803 0.24824527576833297
804 0.24824527576833297
805 0.24824527576833297
806 0.2485649965846119
807 0.2485649965846119
808 0.2485649965846119
809 0.2485649965846119
810 0.24898242700380074
811 0.24898242700380074
812 0.24898242700380074
813 0.24898242700380074
814 0.24898242700380074
815 0.24898242700380074
816 0.24898242700380074
817 0.24898242700380074
818 0.24898242700380074
819 0.24898242700380074
820 0.24898242700380074
821 0.24898242700380074
822 0.24898242700380074
823 0.24898242700380074
824 0.24898242700380074
825 0.24898242700380074
826 0.24921265566550074
827 0.24921265566550074
828 0.24921265566550074
829 0.24921265566550074
830 0.24921265566550074
831 0.24921265566550074
832 0.24921265566550074
833 0.24921265566550074
834 0.24921265566550074
835 0.24921265566550074
836 0.24921265566550074
837 0.24921265566550074
838 0.24921265566550074
839 0.24921265566550074
840 0.24921265566550074
841 0.24921265566550074
842 0.24921265566550074
843 0.24921265566550074
844 0.24921265566550074
845 0.24921265566550074
846 0.24921265566550074
847 0.24921265566550074
848 0.24921265566550074
849 0.24921265566550074
850 0.24921265566550074
851 0.24921265566550074
852 0.24921265566550074
853 0.24921265566550074
854 0.24921265566550074
855 0.24921265566550074
856 0.24921265566550074
857 0.24921265566550074
858 0.24921265566550074
859 0.24921265566550074
860 0.24921265566550074
861 0.24944147246891535
862 0.24944147246891535
863 0.24970475482886165
864 0.24970475482886165
865 0.24970475482886165
866 0.24987525849626996
867 0.24987525849626996
868 0.24987525849626996
869 0.25050759861686156
870 0.25050759861686156
871 0.25050759861686156
872 0.25050759861686156
873 0.25050759861686156
874 0.25050759861686156
875 0.25050759861686156
876 0.25050759861686156
877 0.25050759861686156
878 0.25082328866148434
879 0.25082328866148434
880 0.25082328866148434
881 0.25082328866148434
882 0.25082328866148434
883 0.25082328866148434
884 0.25082328866148434
885 0.25082328866148434
886 0.25082328866148434
887 0.25082328866148434
888 0.25082328866148434
889 0.25082328866148434
890 0.25082328866148434
891 0.25082328866148434
892 0.25082328866148434
893 0.25082328866148434
894 0.25082328866148434
895 0.25082328866148434
896 0.25082328866148434
897 0.25082328866148434
898 0.25082328866148434
899 0.25082328866148434
900 0.25082328866148434
901 0.25082328866148434
902 0.25082328866148434
903 0.25082328866148434
904 0.25082328866148434
905 0.25082328866148434
906 0.25082328866148434
907 0.25082328866148434
908 0.25082328866148434
909 0.25082328866148434
910 0.25082328866148434
911 0.25082328866148434
912 0.25082328866148434
913 0.25082328866148434
914 0.25082328866148434
915 0.25082328866148434
916 0.25082328866148434
917 0.25082328866148434
918 0.25082328866148434
919 0.25082328866148434
920 0.25082328866148434
921 0.25082328866148434
922 0.25082328866148434
923 0.25082328866148434
924 0.25082328866148434
925 0.25082328866148434
926 0.25082328866148434
927 0.25082328866148434
928 0.25082328866148434
929 0.25082328866148434
930 0.25082328866148434
931 0.25082328866148434
932 0.25082328866148434
933 0.25082328866148434
934 0.251083531440025
935 0.251083531440025
936 0.25130955844152475
937 0.25130955844152475
938 0.25130955844152475
939 0.25130955844152475
940 0.25130955844152475
941 0.25130955844152475
942 0.25130955844152475
943 0.25130955844152475
944 0.2515693971197036
945 0.2515693971197036
946 0.2515693971197036
947 0.2515693971197036
948 0.2515693971197036
949 0.2515693971197036
950 0.2515693971197036
951 0.2515693971197036
952 0.2515693971197036
953 0.2515693971197036
954 0.2515693971197036
955 0.2515693971197036
956 0.2515693971197036
957 0.2515693971197036
958 0.25172550937437843
959 0.25172550937437843
960 0.25172550937437843
961 0.25172550937437843
962 0.25172550937437843
963 0.25172550937437843
964 0.25172550937437843
965 0.25172550937437843
966 0.25172550937437843
967 0.25172550937437843
968 0.25172550937437843
969 0.25172550937437843
970 0.25172550937437843
971 0.25172550937437843
972 0.25172550937437843
973 0.2518713599516403
974 0.2518713599516403
975 0.2518713599516403
976 0.2520960144920101
977 0.2520960144920101
978 0.2520960144920101
979 0.2520960144920101
980 0.2520960144920101
981 0.2520960144920101
982 0.2520960144920101
983 0.2520960144920101
984 0.2522778729573977
985 0.2522778729573977
986 0.2526694936041807
987 0.2536029924124269
988 0.253827249296976
989 0.253827249296976
990 0.253827249296976
991 0.253827249296976
992 0.253827249296976
993 0.253827249296976
994 0.253827249296976
995 0.253827249296976
996 0.2543187196267859
997 0.25462860543087035
998 0.25462860543087035
999 0.25462860543087035
1000 0.25462860543087035

==> data/mean-ndcg-ue-complexity-1000-sanitizer=undefined.dat <==
1 0.038338658146964855
2 0.046990318372657436
3 0.04370981210750671
4 0.04230271856210947
5 0.04424230442133861
6 0.04613430413020309
7 0.04767213751991255
8 0.04777707161764578
9 0.04974273089222166
10 0.0507617316168834
11 0.05341376794990081
12 0.054653391632090806
13 0.05480010660776515
14 0.055916272088524815
15 0.05668122921556494
16 0.057579590998736954
17 0.058384752208303886
18 0.059174770472824365
19 0.05975102506806038
20 0.060097370215260855
21 0.06079920111653998
22 0.06314255285776346
23 0.0632479823867559
24 0.06446683672743023
25 0.06546000926288595
26 0.06700426262376347
27 0.06817504781442078
28 0.07222111598442793
29 0.07296588755826179
30 0.07341749771630576
31 0.07413330332656282
32 0.07413330332656282
33 0.07535134150979084
34 0.07579407480098074
35 0.07712251109469115
36 0.07760038453034858
37 0.07812550438747988
38 0.07838532507355632
39 0.07885136999691372
40 0.07922317427884576
41 0.07993838093688974
42 0.08094396340489335
43 0.08188163219161972
44 0.08377567986960478
45 0.08445319779138687
46 0.08537499649213173
47 0.08556592055989806
48 0.08600629924750527
49 0.08695844901174606
50 0.08724130850224804
51 0.08832649348633084
52 0.08885249101719754
53 0.08920877249161628
54 0.08959134355823749
55 0.08994282209579924
56 0.09001209510189506
57 0.0907016903564571
58 0.09124635508117342
59 0.09156241318166453
60 0.09207190237718325
61 0.09301563807994274
62 0.09404050922128725
63 0.09467627431026952
64 0.09543973716609003
65 0.09610250995456697
66 0.09638800415545898
67 0.09673842546682955
68 0.09721357482517087
69 0.09746200168027327
70 0.09814481127156041
71 0.09901191664472224
72 0.0992390443175295
73 0.10036608708424413
74 0.10305219091241632
75 0.103563303494134
76 0.10422385386339213
77 0.10422385386339213
78 0.1051140879288824
79 0.10585530877010346
80 0.10681430927037804
81 0.10740361294031958
82 0.10747249087873463
83 0.10802407582866556
84 0.10936486397754903
85 0.10958583038123564
86 0.11019907355174431
87 0.11096740100999383
88 0.1112808003758387
89 0.11211504746725234
90 0.11240730597792299
91 0.11355089142118138
92 0.1140373006013845
93 0.11426069821009387
94 0.11471323806637297
95 0.11501826048182758
96 0.11552314495961878
97 0.11571838194248281
98 0.11683404735559955
99 0.11689486472038978
100 0.11716142675945729
101 0.11716142675945729
102 0.11720400224215921
103 0.11720400224215921
104 0.11816801544550815
105 0.11887854440922695
106 0.1191352557522319
107 0.11928025718397098
108 0.11928025718397098
109 0.11939126300420566
110 0.11973187643560271
111 0.11982348474905806
112 0.1200128398964234
113 0.12047689013620354
114 0.12061164893409522
115 0.12070258098887124
116 0.12134367958138616
117 0.1214604091970878
118 0.12160945913057232
119 0.12192332155184375
120 0.12195970499422674
121 0.12212616756473096
122 0.12238478578357212
123 0.12269341796932562
124 0.12295930185483828
125 0.1230801457091909
126 0.1230801457091909
127 0.12473110197527489
128 0.1248689923671532
129 0.12518545734774067
130 0.12523005452665228
131 0.12523005452665228
132 0.1253634315360752
133 0.1253634315360752
134 0.1253634315360752
135 0.12577204190590208
136 0.12582493996543137
137 0.1259435526823151
138 0.12600523314417875
139 0.126308837614757
140 0.1263703400189939
141 0.12644611744947326
142 0.1267161998656718
143 0.1267161998656718
144 0.1267161998656718
145 0.1267161998656718
146 0.12685528655478487
147 0.12685528655478487
148 0.1269830699702336
149 0.12704993987769644
150 0.12722224624481412
151 0.1273575799711544
152 0.1273575799711544
153 0.1273575799711544
154 0.12766968353412958
155 0.12766968353412958
156 0.12766968353412958
157 0.130324868401147
158 0.1311009944842908
159 0.1316103839943385
160 0.13228905184044898
161 0.1324226906802418
162 0.13256730208163586
163 0.13265205993358312
164 0.13271166899772321
165 0.13277721311330373
166 0.13290214904975295
167 0.13303464719654956
168 0.13310785328914407
169 0.13326356222158456
170 0.133364621999423
171 0.1333998508555858
172 0.1334648696328667
173 0.13392817040049673
174 0.1339632813118565
175 0.13409477779694903
176 0.13424301818444354
177 0.13424301818444354
178 0.13432634603778226
179 0.13502354189260588
180 0.1350957819723956
181 0.1352262421682307
182 0.1352262421682307
183 0.13542585632160173
184 0.13588448154518928
185 0.1359485988358593
186 0.1361801756212958
187 0.1361801756212958
188 0.13656088804820968
189 0.13661889438228852
190 0.13674815568995355
191 0.13689410245505562
192 0.1369762379614458
193 0.13710769768314435
194 0.1375410997499247
195 0.1376457736347052
196 0.13828565358591116
197 0.13856480668865312
198 0.13856480668865312
199 0.1389222744660494
200 0.1389222744660494
201 0.13898539500509274
202 0.13904845687767362
203 0.13916412463889014
204 0.13949285430859015
205 0.13986472774434455
206 0.14002499797953227
207 0.14002499797953227
208 0.14010590900142897
209 0.1402100550616398
210 0.14060144642761754
211 0.14095624774837215
212 0.1409887935159975
213 0.14118246392200962
214 0.14201444591695445
215 0.14214783489927635
216 0.14221011503148476
217 0.14221011503148476
218 0.142411660019852
219 0.14261604475926148
220 0.14267811415897638
221 0.14267811415897638
222 0.1430792667118409
223 0.1432153832183219
224 0.14357105671057832
225 0.14370292914164143
226 0.14407908713354195
227 0.14407908713354195
228 0.14413510042076025
229 0.1445098088453181
230 0.14462548896782867
231 0.14474852068225985
232 0.14474852068225985
233 0.14474852068225985
234 0.14501021130279992
235 0.14527490286454967
236 0.1454386090407732
237 0.1454386090407732
238 0.1456574603299123
239 0.1456574603299123
240 0.14570852408277654
241 0.14652257488161793
242 0.14660126574064053
243 0.14684126295639474
244 0.14706488742345825
245 0.14710438005815846
246 0.14740056936079277
247 0.14756524481493177
248 0.1477334421015127
249 0.14779412544663287
250 0.14822291439942004
251 0.1486578996722556
252 0.1487863201567017
253 0.1490418168498005
254 0.14966608643855095
255 0.14966608643855095
256 0.14971298747935774
257 0.14971298747935774
258 0.14977328459755646
259 0.14983353992966847
260 0.14989375369364447
261 0.1499539261054304
262 0.15007418865255717
263 0.1503828982215268
264 0.15057061138862876
265 0.15064802770624333
266 0.15078536085337882
267 0.15078536085337882
268 0.15078536085337882
269 0.150874224173439
270 0.15095182781356062
271 0.15121205615107758
272 0.15136441917675852
273 0.15154956206567602
274 0.15167061034408233
275 0.15198841322699191
276 0.15203174517962437
277 0.15226012879758583
278 0.15250688142279883
279 0.15258359302235835
280 0.15258359302235835
281 0.1526429808701611
282 0.15282389897394727
283 0.15293279220086503
284 0.1530656681174209
285 0.15324940790846742
286 0.15344132306213146
287 0.1534872809042902
288 0.1534872809042902
289 0.15360970018525322
290 0.15371067551086287
291 0.1537868200361843
292 0.1537868200361843
293 0.15381872604435973
294 0.1538506130020411
295 0.1538506130020411
296 0.1538506130020411
297 0.1538506130020411
298 0.1538506130020411
299 0.15417486369782707
300 0.15424066579782233
301 0.1544166915402546
302 0.1544166915402546
303 0.15448237949209587
304 0.15491263277362385
305 0.1551011674526624
306 0.15550157767156855
307 0.1559334698324467
308 0.15602983262318526
309 0.15602983262318526
310 0.15633300175271114
311 0.15660211424730963
312 0.15663645445724014
313 0.15669473203876352
314 0.15680588601974588
315 0.1568640993145761
316 0.15695432752077634
317 0.15695432752077634
318 0.15700712032951816
319 0.15732512073099095
320 0.15770851889322882
321 0.15770851889322882
322 0.1577665114306301
323 0.15780064645553257
324 0.15792800410063232
325 0.15799289895111546
326 0.15799289895111546
327 0.1580952567095573
328 0.1582994184786726
329 0.15845735208206838
330 0.15845735208206838
331 0.1585150700714416
332 0.1586319604081878
333 0.1588225019675902
334 0.15928385501844436
335 0.16037614841600933
336 0.16070432779093347
337 0.1612296690193553
338 0.16152150282006747
339 0.16185724986320454
340 0.16196909370510246
341 0.16209533847774107
342 0.16209533847774107
343 0.16209533847774107
344 0.16213463031498018
345 0.1622507549778125
346 0.16243060512439
347 0.16243060512439
348 0.16258567177339137
349 0.16258567177339137
350 0.16275868208485939
351 0.16284352615971273
352 0.16332322164409688
353 0.16332322164409688
354 0.1635327228802125
355 0.1635845295559323
356 0.16375704095957733
357 0.16375704095957733
358 0.16394524479978767
359 0.16416921927835196
360 0.16434569275272756
361 0.16450846396092794
362 0.16455597926027163
363 0.16480122132213249
364 0.16503153316006186
365 0.16521625731735815
366 0.16567420202717864
367 0.16581641786168203
368 0.16581641786168203
369 0.16581641786168203
370 0.16599316322401955
371 0.16602989644691646
372 0.16633709554911594
373 0.1665239990024058
374 0.16676925552577357
375 0.16676925552577357
376 0.16682056167068707
377 0.16687184491537813
378 0.1670583303242185
379 0.16718275526294485
380 0.1675009625851904
381 0.1675009625851904
382 0.16766071210814096
383 0.16772382123240887
384 0.16778010327895593
385 0.16794112010785098
386 0.16823644357923842
387 0.16828342798860652
388 0.1684093724319305
389 0.16848182350337426
390 0.1691835606546174
391 0.16925636684274956
392 0.1696493005495171
393 0.1696493005495171
394 0.1698082257722723
395 0.1701273343161477
396 0.1701273343161477
397 0.1701273343161477
398 0.1701273343161477
399 0.1701273343161477
400 0.1701575881549022
401 0.1701575881549022
402 0.1702083239191675
403 0.17037216467718336
404 0.17041881350851415
405 0.17046214386838174
406 0.17071751731575097
407 0.17083313391315508
408 0.1708888500070757
409 0.1708888500070757
410 0.17096066973441654
411 0.17101631820129756
412 0.17101631820129756
413 0.17115037255422785
414 0.17125241412903303
415 0.17125241412903303
416 0.17125241412903303
417 0.1713385075720416
418 0.17142456694357036
419 0.1714545889130386
420 0.1714545889130386
421 0.17154054671617466
422 0.1718386176364082
423 0.1724037910231715
424 0.17252149055119903
425 0.17271560987366563
426 0.17271560987366563
427 0.17283031331083926
428 0.17283031331083926
429 0.17283031331083926
430 0.17283031331083926
431 0.17283031331083926
432 0.17283031331083926
433 0.17283031331083926
434 0.17294727793394635
435 0.17294727793394635
436 0.17294727793394635
437 0.1730683874115472
438 0.1730970647697242
439 0.1730970647697242
440 0.173515566370476
441 0.17357721810837726
442 0.17390796956119378
443 0.17396293517167266
444 0.17417369949020842
445 0.17431380299986238
446 0.17431380299986238
447 0.17431380299986238
448 0.17441427651657287
449 0.17441427651657287
450 0.17445415231834752
451 0.17457700457964562
452 0.17481283682710233
453 0.17481283682710233
454 0.17481283682710233
455 0.17498257663502267
456 0.17498257663502267
457 0.17510781424317598
458 0.1752171495257933
459 0.17533304812454675
460 0.17533304812454675
461 0.17533304812454675
462 0.17538763848275157
463 0.17538763848275157
464 0.17538763848275157
465 0.17538763848275157
466 0.17538763848275157
467 0.17556772624012756
468 0.17556772624012756
469 0.17572753756487752
470 0.17606732160579125
471 0.17606732160579125
472 0.17606732160579125
473 0.17613747891442758
474 0.17613747891442758
475 0.1762217579347674
476 0.1762217579347674
477 0.1762760661776978
478 0.1762760661776978
479 0.1762760661776978
480 0.1766015855295156
481 0.17677505344271646
482 0.17707158622915867
483 0.17712578488923886
484 0.17712578488923886
485 0.17717498475457702
486 0.17721704136992522
487 0.17721704136992522
488 0.17721704136992522
489 0.1772868226800508
490 0.17732615163310134
491 0.17732615163310134
492 0.1773654548021382
493 0.1773654548021382
494 0.1773654548021382
495 0.1775047437526782
496 0.17763485277269242
497 0.17813295313182412
498 0.17813295313182412
499 0.17878464024317184
500 0.1789054585270453
501 0.17895049668832466
502 0.17911755973621293
503 0.18005669481713013
504 0.18011052365049288
505 0.18017083644720014
506 0.18017083644720014
507 0.18029138566750832
508 0.18077631245005077
509 0.18077631245005077
510 0.18077631245005077
511 0.18115228278986115
512 0.18115228278986115
513 0.18126104463682685
514 0.18131470443224498
515 0.18131470443224498
516 0.18131470443224498
517 0.18131470443224498
518 0.18131470443224498
519 0.18131470443224498
520 0.18131470443224498
521 0.18131470443224498
522 0.18131470443224498
523 0.18131470443224498
524 0.18131470443224498
525 0.18131470443224498
526 0.18131470443224498
527 0.18131470443224498
528 0.18131470443224498
529 0.18136322453409487
530 0.18136322453409487
531 0.18151461050234818
532 0.18151461050234818
533 0.18151461050234818
534 0.18151461050234818
535 0.18151461050234818
536 0.18151461050234818
537 0.1816075570819794
538 0.18177278406907676
539 0.18177278406907676
540 0.18177278406907676
541 0.18180158989594425
542 0.18180158989594425
543 0.18180158989594425
544 0.18185476750416102
545 0.18189920527141304
546 0.1819474823913942
547 0.18206016389139817
548 0.18206016389139817
549 0.18208781676443123
550 0.18213603815529322
551 0.18213603815529322
552 0.18220596258179655
553 0.18220596258179655
554 0.18220596258179655
555 0.18227434884490853
556 0.18227434884490853
557 0.18227434884490853
558 0.18230554093493165
559 0.1823584903764159
560 0.1823584903764159
561 0.1823584903764159
562 0.1823584903764159
563 0.1823584903764159
564 0.18239956100940152
565 0.18243069185978125
566 0.18246912811370752
567 0.18246912811370752
568 0.18246912811370752
569 0.18246912811370752
570 0.18246912811370752
571 0.1825282762660531
572 0.18258103437466844
573 0.18258103437466844
574 0.18258103437466844
575 0.18258103437466844
576 0.18258103437466844
577 0.18264900335066697
578 0.18269303117611776
579 0.18269303117611776
580 0.18269303117611776
581 0.18269303117611776
582 0.18269303117611776
583 0.18269303117611776
584 0.18269303117611776
585 0.18272040895955838
586 0.18272040895955838
587 0.18272040895955838
588 0.18286356055643482
589 0.18293131062254098
590 0.18293131062254098
591 0.18298379912730972
592 0.18302455864497427
593 0.18317851119575942
594 0.18317851119575942
595 0.18328662737885187
596 0.18328662737885187
597 0.1833390330975381
598 0.18345014670061274
599 0.18345014670061274
600 0.18345014670061274
601 0.18345014670061274
602 0.18345014670061274
603 0.18345014670061274
604 0.18345014670061274
605 0.1837384343416271
606 0.18389528503046865
607 0.18389528503046865
608 0.183947541770204
609 0.183947541770204
610 0.18397830137136395
611 0.18402194887024523
612 0.18402194887024523
613 0.18402194887024523
614 0.18402194887024523
615 0.18402194887024523
616 0.18402194887024523
617 0.1840526539473916
618 0.1840526539473916
619 0.1840526539473916
620 0.1840526539473916
621 0.1840961914762796
622 0.1841397181357426
623 0.1841397181357426
624 0.18420686172051542
625 0.18420686172051542
626 0.1843305198460823
627 0.18438881049396674
628 0.18438881049396674
629 0.18447383750519106
630 0.18447383750519106
631 0.18447383750519106
632 0.18447383750519106
633 0.18447383750519106
634 0.18447383750519106
635 0.18447383750519106
636 0.18447383750519106
637 0.18447383750519106
638 0.18447383750519106
639 0.18447383750519106
640 0.18454523044262397
641 0.18462560916936263
642 0.18462560916936263
643 0.1849647402159125
644 0.1849647402159125
645 0.1849647402159125
646 0.1849647402159125
647 0.1849647402159125
648 0.18509824595755206
649 0.18509824595755206
650 0.18520304100595333
651 0.18544131533355868
652 0.18544131533355868
653 0.18546822949054195
654 0.18546822949054195
655 0.18546822949054195
656 0.18546822949054195
657 0.18546822949054195
658 0.1855595844657501
659 0.18559712153560198
660 0.18562504688463657
661 0.18568286435754683
662 0.1860304238653032
663 0.1860304238653032
664 0.1860304238653032
665 0.1860304238653032
666 0.1860304238653032
667 0.1860304238653032
668 0.1860304238653032
669 0.1860304238653032
670 0.18624350208880244
671 0.18624350208880244
672 0.18640881806863463
673 0.18640881806863463
674 0.1864851828119443
675 0.18658937182592844
676 0.18658937182592844
677 0.1866323336279482
678 0.1866323336279482
679 0.1866323336279482
680 0.1866323336279482
681 0.1866323336279482
682 0.18719213940296628
683 0.18719213940296628
684 0.187243454952902
685 0.18727366924187117
686 0.18727366924187117
687 0.1873412560276357
688 0.1873412560276357
689 0.1873412560276357
690 0.1873412560276357
691 0.1873412560276357
692 0.1873412560276357
693 0.1873412560276357
694 0.1873412560276357
695 0.1873412560276357
696 0.1873412560276357
697 0.1873412560276357
698 0.1873412560276357
699 0.1874435477722977
700 0.1874435477722977
701 0.1874435477722977
702 0.18755591607917205
703 0.18780946585146086
704 0.18780946585146086
705 0.18787536205237973
706 0.18797883904648255
707 0.1880159745491554
708 0.1880159745491554
709 0.1880159745491554
710 0.1880159745491554
711 0.1880159745491554
712 0.18808177178579835
713 0.18808177178579835
714 0.18808177178579835
715 0.18808177178579835
716 0.18811883594537465
717 0.18811883594537465
718 0.18825909663825507
719 0.1884193664832374
720 0.1884193664832374
721 0.1884193664832374
722 0.1884193664832374
723 0.1884193664832374
724 0.188470239848829
725 0.188470239848829
726 0.188470239848829
727 0.188470239848829
728 0.18863821901644653
729 0.18863821901644653
730 0.18863821901644653
731 0.1886951553925934
732 0.1888261980413913
733 0.1888261980413913
734 0.1888261980413913
735 0.1888261980413913
736 0.1890188309362302
737 0.1890188309362302
738 0.1890188309362302
739 0.1890188309362302
740 0.1890188309362302
741 0.1890188309362302
742 0.1890188309362302
743 0.18909741716611034
744 0.18909741716611034
745 0.18913425915698212
746 0.18913425915698212
747 0.18913425915698212
748 0.18913425915698212
749 0.18913425915698212
750 0.18917655747396375
751 0.18927907034754268
752 0.18927907034754268
753 0.18927907034754268
754 0.19051805318616005
755 0.19051805318616005
756 0.19051805318616005
757 0.19051805318616005
758 0.19051805318616005
759 0.19057466735960923
760 0.19057466735960923
761 0.19057466735960923
762 0.19057466735960923
763 0.19057466735960923
764 0.19057466735960923
765 0.19057466735960923
766 0.19063974144053197
767 0.19063974144053197
768 0.19063974144053197
769 0.19063974144053197
770 0.19063974144053197
771 0.19063974144053197
772 0.19063974144053197
773 0.19063974144053197
774 0.19063974144053197
775 0.19089227492706357
776 0.1909426188112857
777 0.1909426188112857
778 0.1909426188112857
779 0.1909426188112857
780 0.1909426188112857
781 0.1909426188112857
782 0.19099897966397458
783 0.19099897966397458
784 0.19099897966397458
785 0.19110081259204967
786 0.19110081259204967
787 0.19110081259204967
788 0.19110081259204967
789 0.19110081259204967
790 0.19110081259204967
791 0.19146609147061855
792 0.1914986597457262
793 0.1914986597457262
794 0.1914986597457262
795 0.1914986597457262
796 0.1914986597457262
797 0.1914986597457262
798 0.1914986597457262
799 0.1914986597457262
800 0.19154877456580682
801 0.19154877456580682
802 0.19154877456580682
803 0.1918234128521704
804 0.19204187267812606
805 0.19204187267812606
806 0.19221866577269875
807 0.19239785123027475
808 0.1925184930795853
809 0.19342565642178497
810 0.19342565642178497
811 0.19342565642178497
812 0.19342565642178497
813 0.19342565642178497
814 0.19403083683342492
815 0.19448136887457196
816 0.19448136887457196
817 0.19465780508943692
818 0.19516675754985158
819 0.19538834673705957
820 0.19645869069095062
821 0.19645869069095062
822 0.1965360955422869
823 0.19663721238590876
824 0.19683031545930285
825 0.19695058377847413
826 0.19718263477063394
827 0.19718263477063394
828 0.19718263477063394
829 0.19718263477063394
830 0.19718263477063394
831 0.19718263477063394
832 0.19718263477063394
833 0.19718263477063394
834 0.19736936720925385
835 0.19742517945004168
836 0.19742517945004168
837 0.19742517945004168
838 0.19742517945004168
839 0.19742517945004168
840 0.19755809845423097
841 0.19755809845423097
842 0.19755809845423097
843 0.19755809845423097
844 0.19755809845423097
845 0.19755809845423097
846 0.19755809845423097
847 0.19755809845423097
848 0.19755809845423097
849 0.19755809845423097
850 0.19763511944951517
851 0.19763511944951517
852 0.19763511944951517
853 0.19763511944951517
854 0.19763511944951517
855 0.1977412972475992
856 0.1977412972475992
857 0.1977412972475992
858 0.1977412972475992
859 0.1977412972475992
860 0.1977412972475992
861 0.1977412972475992
862 0.19780523618380239
863 0.19780523618380239
864 0.19780523618380239
865 0.19784664349911135
866 0.19784664349911135
867 0.19784664349911135
868 0.19784664349911135
869 0.19784664349911135
870 0.19790211760566073
871 0.19790211760566073
872 0.19792889582010584
873 0.19792889582010584
874 0.19792889582010584
875 0.19825262702640728
876 0.19827938717624943
877 0.19827938717624943
878 0.19827938717624943
879 0.19827938717624943
880 0.19837950662206078
881 0.19844324025273224
882 0.19851984212001322
883 0.19851984212001322
884 0.19851984212001322
885 0.19851984212001322
886 0.19851984212001322
887 0.19851984212001322
888 0.19856918761637724
889 0.19882223718032888
890 0.19882223718032888
891 0.19882223718032888
892 0.19882223718032888
893 0.19887749852517658
894 0.19894109495514992
895 0.19899038351875759
896 0.19899038351875759
897 0.19899038351875759
898 0.19899038351875759
899 0.19907755280372388
900 0.19907755280372388
901 0.19916700993031117
902 0.1992117312113891
903 0.19927523415831996
904 0.19927523415831996
905 0.19927523415831996
906 0.1995305005574573
907 0.19955712423037855
908 0.19971966207181222
909 0.19971966207181222
910 0.19971966207181222
911 0.19971966207181222
912 0.19974860933151584
913 0.19974860933151584
914 0.19974860933151584
915 0.19981198949081858
916 0.19981198949081858
917 0.19981198949081858
918 0.20012971874182298
919 0.20012971874182298
920 0.20012971874182298
921 0.20012971874182298
922 0.20012971874182298
923 0.20017878520046567
924 0.20017878520046567
925 0.20058260487501803
926 0.20063757302383828
927 0.2009907869879747
928 0.20117097090723665
929 0.20117097090723665
930 0.20117097090723665
931 0.20117097090723665
932 0.20117097090723665
933 0.20117097090723665
934 0.20122587000611963
935 0.20128076052746158
936 0.2014309647587095
937 0.20145646063016842
938 0.2015113254897787
939 0.2015113254897787
940 0.2015113254897787
941 0.2015113254897787
942 0.2015113254897787
943 0.20160112457064946
944 0.20160112457064946
945 0.20160112457064946
946 0.2016641969271544
947 0.20180764972966844
948 0.20180764972966844
949 0.20180764972966844
950 0.20200805638715277
951 0.20203449637009416
952 0.20203449637009416
953 0.2020724311029948
954 0.2020724311029948
955 0.20230400825942926
956 0.20230400825942926
957 0.20230400825942926
958 0.2023669649418068
959 0.2023669649418068
960 0.20248693859909267
961 0.20248693859909267
962 0.20254985713810983
963 0.20254985713810983
964 0.20254985713810983
965 0.20254985713810983
966 0.20258530849441608
967 0.20258530849441608
968 0.20261168042056457
969 0.20261168042056457
970 0.20261168042056457
971 0.20266626981105398
972 0.20294221389118858
973 0.20294221389118858
974 0.20294221389118858
975 0.2029908900791158
976 0.2029908900791158
977 0.2029908900791158
978 0.2029908900791158
979 0.2029908900791158
980 0.2029908900791158
981 0.2029908900791158
982 0.2029908900791158
983 0.2029908900791158
984 0.20303504740617478
985 0.20303504740617478
986 0.20307279503476455
987 0.20325497130166856
988 0.20325497130166856
989 0.20325497130166856
990 0.20336829107542467
991 0.20336829107542467
992 0.20336829107542467
993 0.20336829107542467
994 0.20336829107542467
995 0.20336829107542467
996 0.20336829107542467
997 0.20341681014424165
998 0.20356376210975205
999 0.20366077212383454
1000 0.20393287466133267

==> data/mean-ndcg-ue-cppcheck-100-nofilter.dat <==
1 0.013646288209606987
2 0.014133929167265837
3 0.0165799095830525
4 0.018190331452151404
5 0.022050597109108738
6 0.024042964837683013
7 0.026565046632410983
8 0.031529997000042255
9 0.03427103405765963
10 0.036361831899168064
11 0.03730985640593178
12 0.04010602986060337
13 0.04066039145463339
14 0.04162810438452773
15 0.042536889560822126
16 0.04372050487981085
17 0.04480412168528893
18 0.04609411970625158
19 0.04651629495127176
20 0.04690208490734369
21 0.047609334142545257
22 0.050736482564212114
23 0.05221530420554715
24 0.0525969980939804
25 0.05354119585035397
26 0.05441103765374697
27 0.05479452718518056
28 0.061919028479763896
29 0.0625873721213939
30 0.06324589573291958
31 0.0640923331466328
32 0.06490777911912447
33 0.06540979271644246
34 0.06585484936731931
35 0.06643022362725773
36 0.0670316978726755
37 0.06816013677674909
38 0.06912859277022732
39 0.07021945987286539
40 0.07028484553893355
41 0.07204705903289121
42 0.07296802199233814
43 0.07351008960648012
44 0.07405962301807964
45 0.07496808623975035
46 0.07557062828423393
47 0.07678043159535126
48 0.07738574022230993
49 0.07825642353977984
50 0.0786555967976202
51 0.07898981047134222
52 0.07930869346173253
53 0.07954942098550633
54 0.08024507300127763
55 0.0812424531110541
56 0.0818402697319803
57 0.08197273430624137
58 0.08285151600031083
59 0.08448740313481472
60 0.08569792510165605
61 0.08592748065028616
62 0.08646792698747756
63 0.08678378561998552
64 0.08719665981916595
65 0.0873720437994254
66 0.08756613133998208
67 0.08842355975907722
68 0.08866694986971121
69 0.08909743808995363
70 0.08962548365850194
71 0.09015370981776749
72 0.09204849904237432
73 0.09243444213903101
74 0.09258303069497037
75 0.09278922514512243
76 0.09372701547471332
77 0.09483387773634001
78 0.09572239176908862
79 0.09892611239422733
80 0.10008218540696237
81 0.10048036895306384
82 0.1007372386717201
83 0.10217815493847249
84 0.10251395973159082
85 0.1033689505497247
86 0.10482837652867324
87 0.10513415237491278
88 0.10546451545748954
89 0.10624411101787853
90 0.1068080174271014
91 0.1068733466286555
92 0.10718191008935868
93 0.10811242963536805
94 0.10946507800537632
95 0.11000337185832472
96 0.11106743703484125
97 0.1114832720060234
98 0.11206815633789577
99 0.11252946590647818
100 0.11279396302044367

==> data/mean-ndcg-ue-cppcheck-1000-crash_class=asan_heap_buffer_overflow.dat <==
1 0.034482758620689655
2 0.024954364353829025
3 0.02096365878741432
4 0.023304858073167185
5 0.022589331117128224
6 0.023677296685716054
7 0.02422177870519288
8 0.02710950442561777
9 0.02774351264238109
10 0.027635711843273295
11 0.028307314581703758
12 0.029113596817010097
13 0.029874511768442046
14 0.030230794970983032
15 0.030749717684356984
16 0.03131528071256397
17 0.03297621137764052
18 0.03297621137764052
19 0.03297621137764052
20 0.03350252075824047
21 0.03380616272907595
22 0.034686543682918056
23 0.03525363529411952
24 0.03575143664017998
25 0.03575143664017998
26 0.03638666292463735
27 0.03638666292463735
28 0.03638666292463735
29 0.03638666292463735
30 0.03638666292463735
31 0.03638666292463735
32 0.037460386010859124
33 0.037460386010859124
34 0.038652382628594814
35 0.03891429563605844
36 0.040884298254225966
37 0.04183938381314973
38 0.04308397604608528
39 0.04387969748766355
40 0.04387969748766355
41 0.04387969748766355
42 0.04387969748766355
43 0.04447996602619793
44 0.04447996602619793
45 0.04447996602619793
46 0.04472374115369097
47 0.04597199443100984
48 0.04623748495939533
49 0.04735271104598873
50 0.04781108530657065
51 0.04781108530657065
52 0.04781108530657065
53 0.04905873750794125
54 0.05113606888662889
55 0.0520542403183319
56 0.05271362337845772
57 0.05271362337845772
58 0.054348105674170546
59 0.05455904968035707
60 0.055602681655358234
61 0.05583009616017175
62 0.05857739927248304
63 0.059531636702297205
64 0.0598090591346903
65 0.06057119644635522
66 0.06077660443282255
67 0.06077660443282255
68 0.06077660443282255
69 0.06077660443282255
70 0.06097921815695296
71 0.06119868121447351
72 0.061399983069556886
73 0.06181464890642296
74 0.06181464890642296
75 0.06253736260732216
76 0.06253736260732216
77 0.06317096689404324
78 0.06395241989362746
79 0.0644301901997236
80 0.06527124280834477
81 0.06575584982069059
82 0.06659294713633793
83 0.07125003084632242
84 0.07188827340257112
85 0.07234215496598867
86 0.07289994262363776
87 0.07372614058291682
88 0.07398414069136275
89 0.07428036650006842
90 0.07428036650006842
91 0.07499348067377955
92 0.0760846556070237
93 0.0760846556070237
94 0.07667007317115405
95 0.07759856562755574
96 0.07905544428598767
97 0.07921935108139434
98 0.07950943269016372
99 0.07950943269016372
100 0.07985940941671764
101 0.07985940941671764
102 0.08076416086948378
103 0.08096624769698303
104 0.08096624769698303
105 0.08125207961881474
106 0.08167405348510717
107 0.0820162824062314
108 0.08246060398233618
109 0.08266027936643189
110 0.0830005172776304
111 0.0830005172776304
112 0.0830005172776304
113 0.0830005172776304
114 0.0835202377070003
115 0.08414235268375317
116 0.08442225841102513
117 0.08442225841102513
118 0.08442225841102513
119 0.08507538614510647
120 0.08507538614510647
121 0.08559537893313858
122 0.08595719747206848
123 0.08595719747206848
124 0.08615158629465529
125 0.08615158629465529
126 0.08664004826850356
127 0.08664004826850356
128 0.08685265759194152
129 0.08685265759194152
130 0.08704517702454115
131 0.08758494951327474
132 0.08758494951327474
133 0.08828517630535737
134 0.08889779297065337
135 0.08975012323006092
136 0.09008879217204079
137 0.09008879217204079
138 0.09053287397836657
139 0.09107235443632787
140 0.0915706688055254
141 0.09231645006101165
142 0.09291233404923914
143 0.09333359780310052
144 0.09365612552171543
145 0.09484737018890987
146 0.09526689338056991
147 0.09564902163368884
148 0.09599422015975494
149 0.09599422015975494
150 0.09599422015975494
151 0.09656530263928384
152 0.09656530263928384
153 0.09682993879209904
154 0.09743567546337559
155 0.09784489165720109
156 0.09895060386463514
157 0.09910913269911877
158 0.09948335931621659
159 0.10093306675520937
160 0.10149357050860838
161 0.10149357050860838
162 0.10149357050860838
163 0.10175494201264282
164 0.10210791242259906
165 0.10283288040619563
166 0.10283288040619563
167 0.10283288040619563
168 0.10283288040619563
169 0.10283288040619563
170 0.10301542253719269
171 0.10318320852483259
172 0.10367627803085623
173 0.10402561479167972
174 0.10402561479167972
175 0.10434787567408658
176 0.1045474915045222
177 0.10490177274756478
178 0.10490177274756478
179 0.10490177274756478
180 0.10490177274756478
181 0.1054140548558585
182 0.10627073053319896
183 0.1068260910651848
184 0.1068260910651848
185 0.1068260910651848
186 0.1068260910651848
187 0.1068260910651848
188 0.1068260910651848
189 0.1070049677407186
190 0.1070049677407186
191 0.10747877289935624
192 0.10747877289935624
193 0.10798152489428348
194 0.10844919763646661
195 0.10886436673357212
196 0.10925550873012489
197 0.11015039696836736
198 0.110327709678206
199 0.110327709678206
200 0.110327709678206
201 0.11050452258139348
202 0.11050452258139348
203 0.11114884086852334
204 0.11114884086852334
205 0.11114884086852334
206 0.11114884086852334
207 0.1113106528184835
208 0.1113106528184835
209 0.1113106528184835
210 0.1113106528184835
211 0.11277764237300429
212 0.11277764237300429
213 0.11316968042065585
214 0.11336206751170823
215 0.11336206751170823
216 0.11353652627194019
217 0.1139272159719294
218 0.11456361474767385
219 0.1150254613263211
220 0.11518545603052302
221 0.11518545603052302
222 0.1156325940471005
223 0.1156325940471005
224 0.11579205886136272
225 0.11579205886136272
226 0.11625925288208014
227 0.1167676805227639
228 0.11703272032935957
229 0.11703272032935957
230 0.11720517497587801
231 0.11720517497587801
232 0.11720517497587801
233 0.1175889474729132
234 0.11823446714596837
235 0.1184464188881688
236 0.11891110487832092
237 0.1190577656226276
238 0.11950806318047667
239 0.11966565018023041
240 0.11981197597857451
241 0.11998296903211224
242 0.12022563148407356
243 0.12038274463929576
244 0.12086183542996176
245 0.12155239725327095
246 0.1220851824369766
247 0.12273894899499754
248 0.12292621682432309
249 0.1230416908534529
250 0.1230416908534529
251 0.1230416908534529
252 0.12333127117699332
253 0.12333127117699332
254 0.12399883750268977
255 0.1242076799936218
256 0.12436332346137205
257 0.12501847974855104
258 0.12552875090738128
259 0.12567307984820247
260 0.12582829132761886
261 0.12629615914099812
262 0.12629615914099812
263 0.1267274629359184
264 0.1274006657766282
265 0.12820098893387127
266 0.12820098893387127
267 0.128487586045259
268 0.12869457950597396
269 0.1291707707499986
270 0.1291707707499986
271 0.1291707707499986
272 0.12969405005047668
273 0.12993152187248946
274 0.12993152187248946
275 0.13029248793724807
276 0.13064110633291567
277 0.13084813813457094
278 0.13138074188124738
279 0.13153401778070198
280 0.1316871967655857
281 0.1316871967655857
282 0.13200643591526037
283 0.1321725847031471
284 0.1323145694579079
285 0.1323145694579079
286 0.13282565003334854
287 0.13311086918273188
288 0.13325250470264993
289 0.13325250470264993
290 0.13325250470264993
291 0.13325250470264993
292 0.1333937974670237
293 0.13437492330889542
294 0.13460931148100683
295 0.13477425189118789
296 0.1350907837587225
297 0.13539398308192435
298 0.13539398308192435
299 0.13555853532890155
300 0.13620363722022652
301 0.13643706280373533
302 0.13660132848685735
303 0.13660132848685735
304 0.13660132848685735
305 0.13660132848685735
306 0.13660132848685735
307 0.13660132848685735
308 0.13660132848685735
309 0.13680320316220562
310 0.1370049645650792
311 0.13735700095592082
312 0.13735700095592082
313 0.13735700095592082
314 0.13735700095592082
315 0.13735700095592082
316 0.13758846171197356
317 0.13758846171197356
318 0.13775126121085238
319 0.13775126121085238
320 0.13793028780148772
321 0.13793028780148772
322 0.1383205020015282
323 0.13852204987076294
324 0.13852204987076294
325 0.13868423871922878
326 0.13868423871922878
327 0.13868423871922878
328 0.13896069571591918
329 0.1393469537377782
330 0.13945684210916584
331 0.13945684210916584
332 0.13945684210916584
333 0.13945684210916584
334 0.13945684210916584
335 0.13945684210916584
336 0.13983335050667747
337 0.14006226159248036
338 0.14026103753632188
339 0.14128104893759913
340 0.141754383131033
341 0.1425991562561875
342 0.1425991562561875
343 0.1425991562561875
344 0.1425991562561875
345 0.1429572549701433
346 0.1431851376418638
347 0.14388459894063946
348 0.14388459894063946
349 0.14411214673325892
350 0.14411214673325892
351 0.14411214673325892
352 0.14411214673325892
353 0.14411214673325892
354 0.14411214673325892
355 0.14411214673325892
356 0.14411214673325892
357 0.14411214673325892
358 0.14411214673325892
359 0.1445353516945492
360 0.1445353516945492
361 0.1445353516945492
362 0.1451623809337972
363 0.1451623809337972
364 0.145603882675451
365 0.14637923603868436
366 0.14671313795706556
367 0.14723345855907966
368 0.1475050183295744
369 0.14770085295907592
370 0.1480935314348584
371 0.1483187356354123
372 0.1488149030641785
373 0.1488149030641785
374 0.1494010764018028
375 0.1494010764018028
376 0.1494010764018028
377 0.14978381784692674
378 0.14978381784692674
379 0.15054262550516695
380 0.15081225613162347
381 0.15114390830219424
382 0.15184787262331131
383 0.15214046917857996
384 0.15224756799901557
385 0.15242105182055576
386 0.15301463010739613
387 0.15301463010739613
388 0.15355533751464634
389 0.15355533751464634
390 0.1539015569991638
391 0.15439731759662678
392 0.15543508896310004
393 0.15589698108263597
394 0.15589698108263597
395 0.15624246507382408
396 0.15651024210941727
397 0.15685543536459237
398 0.1576209488344939
399 0.15879981352660544
400 0.1589930194196046
401 0.1589930194196046
402 0.1589930194196046
403 0.1589930194196046
404 0.1589930194196046
405 0.1589930194196046
406 0.15934841856129153
407 0.1602367917329655
408 0.16043053162718537
409 0.16069687452280573
410 0.16069687452280573
411 0.16069687452280573
412 0.16069687452280573
413 0.16104431042922374
414 0.16104431042922374
415 0.16116892434854477
416 0.16138986595448418
417 0.16165535607922976
418 0.16178827831302584
419 0.16273769113603878
420 0.16338935653160133
421 0.16360986250130166
422 0.16360986250130166
423 0.1641999752018178
424 0.1641999752018178
425 0.16502860334760128
426 0.16502860334760128
427 0.16502860334760128
428 0.16502860334760128
429 0.16502860334760128
430 0.16502860334760128
431 0.16522059656252305
432 0.1656309302880751
433 0.1656309302880751
434 0.1656309302880751
435 0.1656309302880751
436 0.1656309302880751
437 0.16578524407327488
438 0.16578524407327488
439 0.16578524407327488
440 0.16624766646053232
441 0.16643778462765635
442 0.16702930813123926
443 0.16768531114361102
444 0.16768531114361102
445 0.1682268410016531
446 0.16833131936576598
447 0.16833131936576598
448 0.16833131936576598
449 0.16833131936576598
450 0.16833131936576598
451 0.16833131936576598
452 0.16833131936576598
453 0.16833131936576598
454 0.16833131936576598
455 0.16833131936576598
456 0.16833131936576598
457 0.16833131936576598
458 0.16833131936576598
459 0.16833131936576598
460 0.16833131936576598
461 0.16843523568809107
462 0.16843523568809107
463 0.16853907890101227
464 0.16887994335173429
465 0.16959765271298924
466 0.16959765271298924
467 0.16959765271298924
468 0.16959765271298924
469 0.16959765271298924
470 0.1699446188031969
471 0.1699446188031969
472 0.1701610401564212
473 0.1701610401564212
474 0.1702829724851059
475 0.1704131448933714
476 0.1705653244982189
477 0.1705653244982189
478 0.1706953643919858
479 0.1706953643919858
480 0.17112703162196893
481 0.17134279268001792
482 0.17232862845099672
483 0.17232862845099672
484 0.17232862845099672
485 0.17232862845099672
486 0.17232862845099672
487 0.17232862845099672
488 0.17251564409682396
489 0.17251564409682396
490 0.17251564409682396
491 0.17251564409682396
492 0.17266701395954473
493 0.17281833437034658
494 0.1730331699492265
495 0.1730331699492265
496 0.1730331699492265
497 0.1730331699492265
498 0.1731842450710044
499 0.1731842450710044
500 0.1733986642793217
501 0.1733986642793217
502 0.1733986642793217
503 0.1733986642793217
504 0.17356465861274578
505 0.17389654180309885
506 0.17459543891523382
507 0.17459543891523382
508 0.17488999551843376
509 0.17522580948685468
510 0.17539148944093405
511 0.17564834698117637
512 0.1761955212112194
513 0.1761955212112194
514 0.1767423544693878
515 0.1767423544693878
516 0.1767423544693878
517 0.1767423544693878
518 0.17747567198690353
519 0.1778260669470975
520 0.17799123362102637
521 0.17832146574435856
522 0.17857745102510295
523 0.17857745102510295
524 0.17879026836526418
525 0.17915011091757987
526 0.17949085748091753
527 0.17949085748091753
528 0.1806641202470787
529 0.1806641202470787
530 0.1806641202470787
531 0.1810609929439286
532 0.18148560239209732
533 0.18188223796932118
534 0.1819837276647696
535 0.18212116544418772
536 0.18222259489568965
537 0.18222259489568965
538 0.18222259489568965
539 0.18222259489568965
540 0.18238677296512157
541 0.18238677296512157
542 0.18238677296512157
543 0.18238677296512157
544 0.18257057046402178
545 0.18257057046402178
546 0.18270756538169505
547 0.18270756538169505
548 0.18270756538169505
549 0.18270756538169505
550 0.18270756538169505
551 0.18282659628491527
552 0.18282659628491527
553 0.18282659628491527
554 0.18297512848282782
555 0.18297512848282782
556 0.1833317119096276
557 0.1833317119096276
558 0.1833317119096276
559 0.1833317119096276
560 0.1833317119096276
561 0.18368779203609176
562 0.1840188430895339
563 0.1840188430895339
564 0.18422919442554486
565 0.18422919442554486
566 0.18422919442554486
567 0.18422919442554486
568 0.18422919442554486
569 0.18422919442554486
570 0.18448163848805538
571 0.18448163848805538
572 0.18448163848805538
573 0.18469146652546417
574 0.184939509297796
575 0.18503981995534055
576 0.18524947595225588
577 0.18550143634323651
578 0.18603820033816917
579 0.18603820033816917
580 0.18613837477755033
581 0.18632027598633982
582 0.1865295914036806
583 0.1867811433073508
584 0.18704337314906985
585 0.18704337314906985
586 0.18790738866164874
587 0.1880545754912155
588 0.18826355490404173
589 0.18826355490404173
590 0.18826355490404173
591 0.18826355490404173
592 0.18826355490404173
593 0.18826355490404173
594 0.18826355490404173
595 0.18826355490404173
596 0.18826355490404173
597 0.18826355490404173
598 0.18826355490404173
599 0.18826355490404173
600 0.18826355490404173
601 0.18826355490404173
602 0.188864773566588
603 0.188864773566588
604 0.188864773566588
605 0.1889995782525726
606 0.18914603467854413
607 0.18914603467854413
608 0.1893071810779251
609 0.1893071810779251
610 0.18990716454181428
611 0.18990716454181428
612 0.19003220686926983
613 0.1901667361725371
614 0.19064279800582062
615 0.19064279800582062
616 0.19064279800582062
617 0.19064279800582062
618 0.19064279800582062
619 0.19064279800582062
620 0.19064279800582062
621 0.19064279800582062
622 0.19077702307391847
623 0.19077702307391847
624 0.19077702307391847
625 0.19077702307391847
626 0.19077702307391847
627 0.19077702307391847
628 0.19077702307391847
629 0.19077702307391847
630 0.19077702307391847
631 0.19077702307391847
632 0.19077702307391847
633 0.19077702307391847
634 0.1909371255632178
635 0.1909371255632178
636 0.1909371255632178
637 0.1911164392843884
638 0.1911164392843884
639 0.1911164392843884
640 0.1911164392843884
641 0.19152882741987243
642 0.19152882741987243
643 0.1920567614309381
644 0.1920567614309381
645 0.1920567614309381
646 0.1920567614309381
647 0.1920567614309381
648 0.1922163247331189
649 0.19242212455500057
650 0.19242212455500057
651 0.19242212455500057
652 0.19242212455500057
653 0.19242212455500057
654 0.19242212455500057
655 0.19242212455500057
656 0.19242212455500057
657 0.19242212455500057
658 0.1926274883717661
659 0.19283280422461319
660 0.19283280422461319
661 0.19283280422461319
662 0.19283280422461319
663 0.19283280422461319
664 0.19283280422461319
665 0.19283280422461319
666 0.19295622313932234
667 0.19295622313932234
668 0.19313422915050593
669 0.19313422915050593
670 0.19313422915050593
671 0.19313422915050593
672 0.19313422915050593
673 0.19313422915050593
674 0.19333883675514865
675 0.19333883675514865
676 0.19346197387827788
677 0.19346197387827788
678 0.19346197387827788
679 0.19346197387827788
680 0.19346197387827788
681 0.19346197387827788
682 0.19355966572552316
683 0.1936573356778902
684 0.1936573356778902
685 0.1936573356778902
686 0.1936573356778902
687 0.1936573356778902
688 0.1936573356778902
689 0.1936573356778902
690 0.1936573356778902
691 0.1936573356778902
692 0.1936573356778902
693 0.1936573356778902
694 0.1936573356778902
695 0.1936573356778902
696 0.1938151599171922
697 0.19399201237921151
698 0.19411454827030464
699 0.19411454827030464
700 0.19411454827030464
701 0.19411454827030464
702 0.19411454827030464
703 0.19411454827030464
704 0.19427209786828775
705 0.19427209786828775
706 0.19451632180199835
707 0.19451632180199835
708 0.19451632180199835
709 0.19451632180199835
710 0.19451632180199835
711 0.19478141267576782
712 0.19478141267576782
713 0.19478141267576782
714 0.19478141267576782
715 0.19478141267576782
716 0.19478141267576782
717 0.19478141267576782
718 0.19478141267576782
719 0.19512408419062088
720 0.19512408419062088
721 0.19512408419062088
722 0.19512408419062088
723 0.19545686771661472
724 0.19545686771661472
725 0.1955709476590488
726 0.1955709476590488
727 0.1955709476590488
728 0.1955709476590488
729 0.1955709476590488
730 0.1955709476590488
731 0.1955709476590488
732 0.1955709476590488
733 0.1955709476590488
734 0.1955709476590488
735 0.1955709476590488
736 0.19588849570640146
737 0.19588849570640146
738 0.19588849570640146
739 0.19606378403521055
740 0.19606378403521055
741 0.19606378403521055
742 0.19606378403521055
743 0.19640475620515646
744 0.19652611121244878
745 0.19652611121244878
746 0.19652611121244878
747 0.19652611121244878
748 0.19652611121244878
749 0.19652611121244878
750 0.19652611121244878
751 0.19668212549065436
752 0.19668212549065436
753 0.19668212549065436
754 0.19680323632114646
755 0.19680323632114646
756 0.19697792408917078
757 0.19697792408917078
758 0.19697792408917078
759 0.19697792408917078
760 0.19697792408917078
761 0.19697792408917078
762 0.19697792408917078
763 0.1970988187332471
764 0.1970988187332471
765 0.1972543996826803
766 0.19740995007490902
767 0.19756546996172478
768 0.19756546996172478
769 0.19772092899246016
770 0.19772092899246016
771 0.19787632737240118
772 0.19787632737240118
773 0.19787632737240118
774 0.19787632737240118
775 0.19787632737240118
776 0.19800609751520104
777 0.19800609751520104
778 0.19816128521618379
779 0.19816128521618379
780 0.19846482448559313
781 0.1986057117098014
782 0.19884619329579548
783 0.19924166754380448
784 0.19924166754380448
785 0.19924166754380448
786 0.19924166754380448
787 0.19924166754380448
788 0.19939655850799518
789 0.19939655850799518
790 0.19939655850799518
791 0.19939655850799518
792 0.19939655850799518
793 0.19939655850799518
794 0.19959615291866342
795 0.19959615291866342
796 0.19959615291866342
797 0.19959615291866342
798 0.19959615291866342
799 0.19993342336476674
800 0.19993342336476674
801 0.19993342336476674
802 0.19993342336476674
803 0.20024638713469176
804 0.20024638713469176
805 0.20024638713469176
806 0.20024638713469176
807 0.20024638713469176
808 0.20024638713469176
809 0.20024638713469176
810 0.20048560728913697
811 0.20083132521177752
812 0.20083132521177752
813 0.20083132521177752
814 0.20083132521177752
815 0.20083132521177752
816 0.20083132521177752
817 0.20083132521177752
818 0.20145552794400304
819 0.20145552794400304
820 0.20145552794400304
821 0.20145552794400304
822 0.20145552794400304
823 0.20145552794400304
824 0.20145552794400304
825 0.20145552794400304
826 0.20145552794400304
827 0.20145552794400304
828 0.20145552794400304
829 0.20145552794400304
830 0.20145552794400304
831 0.20145552794400304
832 0.20160916902333503
833 0.20160916902333503
834 0.202069927959101
835 0.202069927959101
836 0.202069927959101
837 0.202069927959101
838 0.202069927959101
839 0.202069927959101
840 0.202223350984504
841 0.202223350984504
842 0.202223350984504
843 0.202223350984504
844 0.20234243797101695
845 0.20234243797101695
846 0.20234243797101695
847 0.20234243797101695
848 0.20264885326150667
849 0.20292101699636467
850 0.2039930964740849
851 0.20414622402913274
852 0.2042993249686544
853 0.20476256578461613
854 0.20476256578461613
855 0.20476256578461613
856 0.20476256578461613
857 0.20476256578461613
858 0.20476256578461613
859 0.20476256578461613
860 0.20476256578461613
861 0.20506167360550337
862 0.20521451059473272
863 0.2054810532659071
864 0.20609219196442685
865 0.2062634055030693
866 0.2062634055030693
867 0.2062634055030693
868 0.20673696231517721
869 0.2068756298432555
870 0.2068756298432555
871 0.20704666878682026
872 0.20704666878682026
873 0.20704666878682026
874 0.20704666878682026
875 0.20704666878682026
876 0.20719914283111626
877 0.20719914283111626
878 0.20750798906804055
879 0.20750798906804055
880 0.20750798906804055
881 0.20750798906804055
882 0.2076463533944907
883 0.2076463533944907
884 0.2076463533944907
885 0.2076463533944907
886 0.2076463533944907
887 0.20779854749198323
888 0.20795071636254417
889 0.2081028600428817
890 0.2081028600428817
891 0.2081028600428817
892 0.2082549283718416
893 0.2082549283718416
894 0.2082549283718416
895 0.208533971546208
896 0.208533971546208
897 0.208533971546208
898 0.20879638508564655
899 0.20879638508564655
900 0.2089233310365882
901 0.2094251255351259
902 0.2094251255351259
903 0.20953553043683326
904 0.20953553043683326
905 0.20953553043683326
906 0.20953553043683326
907 0.21005863553783766
908 0.21005863553783766
909 0.21005863553783766
910 0.21005863553783766
911 0.21005863553783766
912 0.21005863553783766
913 0.21005863553783766
914 0.21005863553783766
915 0.21005863553783766
916 0.21005863553783766
917 0.21005863553783766
918 0.21005863553783766
919 0.21005863553783766
920 0.21005863553783766
921 0.21005863553783766
922 0.21029332325496258
923 0.21029332325496258
924 0.21029332325496258
925 0.21029332325496258
926 0.21029332325496258
927 0.21029332325496258
928 0.21029332325496258
929 0.21029332325496258
930 0.21043061620779038
931 0.21043061620779038
932 0.21043061620779038
933 0.21043061620779038
934 0.21043061620779038
935 0.21043061620779038
936 0.21043061620779038
937 0.21043061620779038
938 0.21043061620779038
939 0.21043061620779038
940 0.21043061620779038
941 0.21043061620779038
942 0.21043061620779038
943 0.21043061620779038
944 0.21043061620779038
945 0.21043061620779038
946 0.21043061620779038
947 0.21043061620779038
948 0.21043061620779038
949 0.21043061620779038
950 0.21043061620779038
951 0.21043061620779038
952 0.21043061620779038
953 0.21043061620779038
954 0.21043061620779038
955 0.21043061620779038
956 0.21043061620779038
957 0.21043061620779038
958 0.21043061620779038
959 0.21043061620779038
960 0.21043061620779038
961 0.21075883243089064
962 0.21075883243089064
963 0.21075883243089064
964 0.2110457612571179
965 0.2111551006159052
966 0.2111551006159052
967 0.2111551006159052
968 0.2111551006159052
969 0.2111551006159052
970 0.2111551006159052
971 0.21174443460036843
972 0.21174443460036843
973 0.21174443460036843
974 0.2118945618527671
975 0.2118945618527671
976 0.2118945618527671
977 0.2118945618527671
978 0.2118945618527671
979 0.2118945618527671
980 0.2118945618527671
981 0.2118945618527671
982 0.2118945618527671
983 0.2118945618527671
984 0.2118945618527671
985 0.2118945618527671
986 0.2118945618527671
987 0.2118945618527671
988 0.2118945618527671
989 0.2118945618527671
990 0.2118945618527671
991 0.2118945618527671
992 0.21219402041089067
993 0.21219402041089067
994 0.21242615432916562
995 0.21242615432916562
996 0.21242615432916562
997 0.21242615432916562
998 0.21242615432916562
999 0.2126581198018419
1000 0.2126581198018419

==> data/mean-ndcg-ue-cppcheck-1000-crash_class=asan_segv.dat <==
1 0.0056179775280898875
2 0.003444647150367744
3 0.0026363973372064975
4 0.003137683068894489
5 0.004200217472702282
6 0.003826931741907244
7 0.004692040910116359
8 0.005465386117859406
9 0.0053014029723093
10 0.00524839855266551
11 0.0052258365447605945
12 0.0052063356879803735
13 0.005189268380855803
14 0.00517417309100903
15 0.00517417309100903
16 0.0068034996368432745
17 0.009033809580611342
18 0.009033809580611342
19 0.009033809580611342
20 0.009033809580611342
21 0.009033809580611342
22 0.009033809580611342
23 0.009033809580611342
24 0.009033809580611342
25 0.00998291898543459
26 0.010260629155041612
27 0.010260629155041612
28 0.016953906117363724
29 0.017506027615238687
30 0.0179432594161324
31 0.01853631451240425
32 0.01887332496772496
33 0.01924785240332609
34 0.019753436018028227
35 0.019753436018028227
36 0.020119193090396125
37 0.02139377429479179
38 0.02139377429479179
39 0.02228582829610314
40 0.02228582829610314
41 0.023306853297732855
42 0.023306853297732855
43 0.0236823894306068
44 0.0236823894306068
45 0.024159689650678644
46 0.024159689650678644
47 0.024159689650678644
48 0.024773193686684725
49 0.02524032063828618
50 0.02623509614982686
51 0.02623509614982686
52 0.02623509614982686
53 0.026503433117445373
54 0.02760443753763959
55 0.02814186637071654
56 0.02814186637071654
57 0.02814186637071654
58 0.028693363817200272
59 0.02996702409886059
60 0.02996702409886059
61 0.030831063583144167
62 0.03138757438308422
63 0.03138757438308422
64 0.03138757438308422
65 0.03138757438308422
66 0.03138757438308422
67 0.03285868551951081
68 0.03285868551951081
69 0.033592649973061064
70 0.03415277823255365
71 0.03415277823255365
72 0.03415277823255365
73 0.03415277823255365
74 0.03467362540783723
75 0.03544524984292132
76 0.036298963548865415
77 0.03702155720169901
78 0.03791276483605629
79 0.03791276483605629
80 0.03807823127244575
81 0.038630901067424395
82 0.03971156799896679
83 0.040250440980789136
84 0.0408129605722067
85 0.04134204352283933
86 0.04134204352283933
87 0.041637022171758215
88 0.041637022171758215
89 0.041637022171758215
90 0.04192980867117845
91 0.04192980867117845
92 0.04222119086064491
93 0.043674476772774085
94 0.044342115904900274
95 0.04538364581306004
96 0.046919308496439334
97 0.04708607839213838
98 0.04708607839213838
99 0.0475558417178149
100 0.0475558417178149
101 0.0475558417178149
102 0.047840803096925455
103 0.04812517165955735
104 0.049475676489503996
105 0.050190175633275415
106 0.0504728135836641
107 0.05072448521526977
108 0.05097566241101467
109 0.05129907046499185
110 0.05180605255412592
111 0.05263497801575446
112 0.05263497801575446
113 0.05263497801575446
114 0.05263497801575446
115 0.05263497801575446
116 0.05263497801575446
117 0.05263497801575446
118 0.05263497801575446
119 0.05263497801575446
120 0.05263497801575446
121 0.05301537005902494
122 0.05301537005902494
123 0.05320525262140182
124 0.05347878885706232
125 0.05390997821959587
126 0.05390997821959587
127 0.0540675688582791
128 0.05444359394506646
129 0.05444359394506646
130 0.05444359394506646
131 0.054592511278402235
132 0.054592511278402235
133 0.05477938701391817
134 0.055329515790606215
135 0.055329515790606215
136 0.05587800019610761
137 0.05587800019610761
138 0.05587800019610761
139 0.056361169000345074
140 0.056361169000345074
141 0.056361169000345074
142 0.056627290320411555
143 0.056825482968138996
144 0.05702340001725863
145 0.057288412660619466
146 0.05752453640036177
147 0.05776033979248674
148 0.05797424933857079
149 0.05812685165410995
150 0.05812685165410995
151 0.05812685165410995
152 0.05812685165410995
153 0.05812685165410995
154 0.05812685165410995
155 0.05859354203246154
156 0.0596496557079699
157 0.05988241372982131
158 0.06022018186071682
159 0.06288637474140137
160 0.06412990409857194
161 0.06448909363734595
162 0.0653105180156168
163 0.06554157497014665
164 0.06554157497014665
165 0.06554157497014665
166 0.06554157497014665
167 0.0657715452841572
168 0.06670242037272592
169 0.06713635139211797
170 0.06713635139211797
171 0.06713635139211797
172 0.06713635139211797
173 0.06734382966495152
174 0.06769826348647918
175 0.0678752850991432
176 0.06806557720958109
177 0.06824221280351737
178 0.06843209273406833
179 0.06843209273406833
180 0.06843209273406833
181 0.06860797402517584
182 0.06860797402517584
183 0.06860797402517584
184 0.06860797402517584
185 0.06860797402517584
186 0.06860797402517584
187 0.06860797402517584
188 0.06860797402517584
189 0.06860797402517584
190 0.069538360852514
191 0.069538360852514
192 0.069538360852514
193 0.069538360852514
194 0.06976183130651932
195 0.06976183130651932
196 0.06976183130651932
197 0.0698930588136851
198 0.07007913924720809
199 0.07073180670821523
200 0.07171574434309613
201 0.07171574434309613
202 0.07171574434309613
203 0.07171574434309613
204 0.07240235262986705
205 0.07297598341658786
206 0.07319695130388959
207 0.07319695130388959
208 0.07319695130388959
209 0.07364348196492174
210 0.07364348196492174
211 0.07386346527983517
212 0.07386346527983517
213 0.0740059621054007
214 0.0740059621054007
215 0.0740059621054007
216 0.0740059621054007
217 0.0740059621054007
218 0.0742045847878585
219 0.074714323069845
220 0.074714323069845
221 0.07559372804935885
222 0.07577588990738468
223 0.07577588990738468
224 0.07577588990738468
225 0.07577588990738468
226 0.07621031219755324
227 0.07654689260816017
228 0.07654689260816017
229 0.07669537928224619
230 0.07669537928224619
231 0.07669537928224619
232 0.07669537928224619
233 0.07669537928224619
234 0.07669537928224619
235 0.07669537928224619
236 0.0768911327771431
237 0.07779397815558856
238 0.0782670142793986
239 0.07884064624279008
240 0.07884064624279008
241 0.07884064624279008
242 0.07909935442507451
243 0.07909935442507451
244 0.07922550122151735
245 0.08009908579452805
246 0.08049437012365983
247 0.0809924018152955
248 0.08132360743053353
249 0.08132360743053353
250 0.08132360743053353
251 0.08132360743053353
252 0.08132360743053353
253 0.08132360743053353
254 0.08132360743053353
255 0.08151663856319807
256 0.08170953407707421
257 0.08243443164038478
258 0.08262705805801884
259 0.08262705805801884
260 0.08286440443607355
261 0.0843053191221472
262 0.0843053191221472
263 0.0843053191221472
264 0.08586366990834166
265 0.08629129577719839
266 0.08629129577719839
267 0.08674226758049082
268 0.08674226758049082
269 0.08771182541585451
270 0.08786481326486023
271 0.08786481326486023
272 0.08802798146473259
273 0.08845334988944108
274 0.08872399884084492
275 0.08872399884084492
276 0.08872399884084492
277 0.08872399884084492
278 0.08872399884084492
279 0.08891396012747958
280 0.0892380637868431
281 0.0892380637868431
282 0.08942766647062363
283 0.08942766647062363
284 0.08976384895784405
285 0.08976384895784405
286 0.09018573339342942
287 0.09032832353030754
288 0.09050215097232145
289 0.09050215097232145
290 0.09050215097232145
291 0.09050215097232145
292 0.09066328822607361
293 0.09066328822607361
294 0.09066328822607361
295 0.09115924409610357
296 0.09136620142683073
297 0.09136620142683073
298 0.09136620142683073
299 0.09136620142683073
300 0.09163256621344587
301 0.09163256621344587
302 0.09163256621344587
303 0.09200702368989658
304 0.09219414493865631
305 0.09219414493865631
306 0.09327805096321193
307 0.09327805096321193
308 0.09327805096321193
309 0.09327805096321193
310 0.09327805096321193
311 0.09327805096321193
312 0.09346432907546104
313 0.09346432907546104
314 0.09346432907546104
315 0.09346432907546104
316 0.09346432907546104
317 0.09372490440010152
318 0.09372490440010152
319 0.09372490440010152
320 0.09372490440010152
321 0.09372490440010152
322 0.09372490440010152
323 0.09372490440010152
324 0.09372490440010152
325 0.09372490440010152
326 0.09372490440010152
327 0.09413706422255484
328 0.09413706422255484
329 0.09436480998262192
330 0.09436480998262192
331 0.09490637700613994
332 0.09490637700613994
333 0.09490637700613994
334 0.09490637700613994
335 0.09490637700613994
336 0.09490637700613994
337 0.09490637700613994
338 0.09490637700613994
339 0.09529216744505944
340 0.09529216744505944
341 0.09598784675056082
342 0.09598784675056082
343 0.09615648925841105
344 0.09687780812596973
345 0.09810298855742526
346 0.09891937251630091
347 0.09976768170999949
348 0.1002101297491037
349 0.10039285492788358
350 0.10080024864081948
351 0.10080024864081948
352 0.10165327161570988
353 0.10165327161570988
354 0.10165327161570988
355 0.10165327161570988
356 0.10202132832022903
357 0.10202132832022903
358 0.10224581351364183
359 0.10224581351364183
360 0.10224581351364183
361 0.10224581351364183
362 0.10224581351364183
363 0.10224581351364183
364 0.10224581351364183
365 0.10224581351364183
366 0.10224581351364183
367 0.10224581351364183
368 0.10236322003960725
369 0.10292234684805328
370 0.10292234684805328
371 0.10310319007810392
372 0.10335990764563896
373 0.10361650919355357
374 0.10361650919355357
375 0.10379702623395039
376 0.10396306462673936
377 0.10396306462673936
378 0.10412895506050394
379 0.10451710872186305
380 0.10484859575158732
381 0.10484859575158732
382 0.10484859575158732
383 0.10484859575158732
384 0.10608732516053238
385 0.10719135658451319
386 0.10751027777081804
387 0.10875031683691168
388 0.10937215248475281
389 0.10937215248475281
390 0.10949397682179908
391 0.11081402186674064
392 0.11219480193393024
393 0.1129871055688439
394 0.11407733043738844
395 0.11407733043738844
396 0.11424193453916219
397 0.11424193453916219
398 0.11547362089745669
399 0.11685033224614293
400 0.11748760647291713
401 0.11790436597214748
402 0.11790436597214748
403 0.11790436597214748
404 0.11790436597214748
405 0.11790436597214748
406 0.11836921011387483
407 0.11867320781154853
408 0.11867320781154853
409 0.11943971013508792
410 0.11943971013508792
411 0.11943971013508792
412 0.12003173106838039
413 0.12019518980789311
414 0.12019518980789311
415 0.12039058378958319
416 0.12039058378958319
417 0.12089432925706711
418 0.12107160894673417
419 0.12107160894673417
420 0.12275788605357878
421 0.12300936196284376
422 0.12300936196284376
423 0.12365304078156542
424 0.12365304078156542
425 0.12382983533209524
426 0.12382983533209524
427 0.12382983533209524
428 0.12382983533209524
429 0.12382983533209524
430 0.12413108472527727
431 0.12413108472527727
432 0.12413108472527727
433 0.12443199004070178
434 0.12443199004070178
435 0.12468211552472848
436 0.12507539462344489
437 0.12507539462344489
438 0.12507539462344489
439 0.12507539462344489
440 0.12546808521714786
441 0.12546808521714786
442 0.12576797698011802
443 0.12610392047469107
444 0.12610392047469107
445 0.1278111761271283
446 0.1278111761271283
447 0.1278111761271283
448 0.1278111761271283
449 0.1278111761271283
450 0.1279863209529895
451 0.1279863209529895
452 0.1279863209529895
453 0.1279863209529895
454 0.1279863209529895
455 0.1279863209529895
456 0.1279863209529895
457 0.1279863209529895
458 0.1279863209529895
459 0.12876516918650252
460 0.12876516918650252
461 0.13011626646262994
462 0.13011626646262994
463 0.13011626646262994
464 0.13011626646262994
465 0.13050486921692173
466 0.13050486921692173
467 0.13050486921692173
468 0.1306788996206449
469 0.1307916895197189
470 0.1311801811162267
471 0.1316280182757079
472 0.1316280182757079
473 0.1316280182757079
474 0.1319549016052168
475 0.1319549016052168
476 0.1319549016052168
477 0.1319549016052168
478 0.1319549016052168
479 0.1319549016052168
480 0.1319549016052168
481 0.1319549016052168
482 0.13234125128582652
483 0.13234125128582652
484 0.13234125128582652
485 0.13234125128582652
486 0.13234125128582652
487 0.13234125128582652
488 0.13245867558757796
489 0.13284468691493745
490 0.13284468691493745
491 0.1331395030246158
492 0.1333846721172159
493 0.1333846721172159
494 0.1333846721172159
495 0.1333846721172159
496 0.1333846721172159
497 0.1333846721172159
498 0.1333846721172159
499 0.1333846721172159
500 0.1333846721172159
501 0.13367853429615453
502 0.13367853429615453
503 0.13367853429615453
504 0.13367853429615453
505 0.13367853429615453
506 0.1338503878711609
507 0.13447168873535964
508 0.13461854714679355
509 0.13461854714679355
510 0.13548947966360156
511 0.13548947966360156
512 0.135661009241699
513 0.135661009241699
514 0.1359617497924892
515 0.1359617497924892
516 0.1359617497924892
517 0.1361330131721737
518 0.13656464693744114
519 0.13656464693744114
520 0.13656464693744114
521 0.13656464693744114
522 0.13656464693744114
523 0.1373434242530705
524 0.1373434242530705
525 0.1374541876587076
526 0.13774100243518228
527 0.13805523607013664
528 0.14183569437912763
529 0.1419927165007994
530 0.1419927165007994
531 0.14299944494001107
532 0.1431699296466195
533 0.14346090037967174
534 0.14346090037967174
535 0.14346090037967174
536 0.14346090037967174
537 0.14346090037967174
538 0.14346090037967174
539 0.14346090037967174
540 0.14346090037967174
541 0.14346090037967174
542 0.14346090037967174
543 0.14417039002748094
544 0.14453632838754968
545 0.14453632838754968
546 0.14466440973697517
547 0.14466440973697517
548 0.144851210817562
549 0.14521661954699033
550 0.14535240727163268
551 0.14553904711292082
552 0.1458048984796706
553 0.1458048984796706
554 0.1458048984796706
555 0.1458048984796706
556 0.1458048984796706
557 0.14597414755128413
558 0.14597414755128413
559 0.14597414755128413
560 0.14597414755128413
561 0.14611870842116217
562 0.14626322871219566
563 0.14637800813043764
564 0.14637800813043764
565 0.14637800813043764
566 0.14637800813043764
567 0.14637800813043764
568 0.14637800813043764
569 0.1465861383618581
570 0.14674131719586686
571 0.14674131719586686
572 0.14674131719586686
573 0.14674131719586686
574 0.14674131719586686
575 0.14674131719586686
576 0.14674131719586686
577 0.14674131719586686
578 0.14674131719586686
579 0.14674131719586686
580 0.14674131719586686
581 0.14674131719586686
582 0.14674131719586686
583 0.14674131719586686
584 0.14674131719586686
585 0.14674131719586686
586 0.14674131719586686
587 0.14674131719586686
588 0.14674131719586686
589 0.14674131719586686
590 0.14674131719586686
591 0.14674131719586686
592 0.147093499345342
593 0.147093499345342
594 0.147093499345342
595 0.147093499345342
596 0.14765139254113327
597 0.14765139254113327
598 0.14765139254113327
599 0.14765139254113327
600 0.14765139254113327
601 0.14765139254113327
602 0.14862100282889149
603 0.14878815820959726
604 0.14878815820959726
605 0.14878815820959726
606 0.14897203186355762
607 0.1492091819001558
608 0.1493628014220182
609 0.1493628014220182
610 0.1493628014220182
611 0.1493628014220182
612 0.1493628014220182
613 0.1493628014220182
614 0.14947086852262356
615 0.14947086852262356
616 0.14947086852262356
617 0.14947086852262356
618 0.14947086852262356
619 0.14967627698076866
620 0.14967627698076866
621 0.14967627698076866
622 0.14967627698076866
623 0.14967627698076866
624 0.1498425449484026
625 0.1498425449484026
626 0.15012626277925126
627 0.15012626277925126
628 0.15012626277925126
629 0.15012626277925126
630 0.15012626277925126
631 0.15012626277925126
632 0.15012626277925126
633 0.15030889617426163
634 0.15054444955830854
635 0.15054444955830854
636 0.1510392991411091
637 0.15169248914808386
638 0.1518749004536448
639 0.1518749004536448
640 0.1518749004536448
641 0.15234520827107884
642 0.15234520827107884
643 0.15234520827107884
644 0.15234520827107884
645 0.15254931268870411
646 0.15315096240070314
647 0.15315096240070314
648 0.15315096240070314
649 0.15339042956545937
650 0.15339042956545937
651 0.15350264080638057
652 0.1536272219528967
653 0.15379232671283766
654 0.15379232671283766
655 0.15402669851725698
656 0.15402669851725698
657 0.15402669851725698
658 0.15402669851725698
659 0.15447304728712571
660 0.15492598609903319
661 0.15506690218740135
662 0.15506690218740135
663 0.15506690218740135
664 0.15506690218740135
665 0.15523154519473942
666 0.15523154519473942
667 0.1553433381876263
668 0.15586227504021383
669 0.15598636415177294
670 0.15598636415177294
671 0.15598636415177294
672 0.15598636415177294
673 0.15598636415177294
674 0.1561375573821258
675 0.1561375573821258
676 0.15624912082420064
677 0.15624912082420064
678 0.15624912082420064
679 0.15624912082420064
680 0.15624912082420064
681 0.15624912082420064
682 0.15624912082420064
683 0.15624912082420064
684 0.15624912082420064
685 0.15624912082420064
686 0.15636043384172088
687 0.1567734457832018
688 0.1567734457832018
689 0.1567734457832018
690 0.1567734457832018
691 0.15688463536713773
692 0.15688463536713773
693 0.15688463536713773
694 0.15688463536713773
695 0.15688463536713773
696 0.15688463536713773
697 0.15688463536713773
698 0.15734883514440415
699 0.15758088438363066
700 0.15758088438363066
701 0.15776067864345616
702 0.15776067864345616
703 0.15835458087295384
704 0.15835458087295384
705 0.15835458087295384
706 0.158697324506198
707 0.158697324506198
708 0.15905636946096857
709 0.15905636946096857
710 0.15905636946096857
711 0.15905636946096857
712 0.15905636946096857
713 0.15905636946096857
714 0.15905636946096857
715 0.15905636946096857
716 0.15905636946096857
717 0.15905636946096857
718 0.15905636946096857
719 0.15905636946096857
720 0.15905636946096857
721 0.1594066718636773
722 0.1594066718636773
723 0.1594066718636773
724 0.1594066718636773
725 0.1595561933784039
726 0.15991909174361962
727 0.15991909174361962
728 0.15991909174361962
729 0.15991909174361962
730 0.15991909174361962
731 0.15991909174361962
732 0.15991909174361962
733 0.16032805273791065
734 0.16032805273791065
735 0.16032805273791065
736 0.16032805273791065
737 0.16032805273791065
738 0.16032805273791065
739 0.16032805273791065
740 0.16032805273791065
741 0.16055805619996563
742 0.16055805619996563
743 0.16055805619996563
744 0.160787919331709
745 0.160787919331709
746 0.160787919331709
747 0.160787919331709
748 0.16114865986948324
749 0.16114865986948324
750 0.16114865986948324
751 0.16114865986948324
752 0.16114865986948324
753 0.16114865986948324
754 0.16179572459958985
755 0.16179572459958985
756 0.16179572459958985
757 0.16179572459958985
758 0.16179572459958985
759 0.16179572459958985
760 0.16179572459958985
761 0.16179572459958985
762 0.16179572459958985
763 0.16179572459958985
764 0.16215531678475353
765 0.16215531678475353
766 0.16215531678475353
767 0.16215531678475353
768 0.16215531678475353
769 0.16215531678475353
770 0.1625144863676414
771 0.1625144863676414
772 0.1625144863676414
773 0.1625144863676414
774 0.1625144863676414
775 0.162971396005119
776 0.162971396005119
777 0.162971396005119
778 0.162971396005119
779 0.162971396005119
780 0.162971396005119
781 0.162971396005119
782 0.1632798653742979
783 0.16419084798528372
784 0.16474345645362554
785 0.1649202027026278
786 0.16523935810568297
787 0.16523935810568297
788 0.16523935810568297
789 0.16523935810568297
790 0.16523935810568297
791 0.16523935810568297
792 0.16523935810568297
793 0.16546702834774027
794 0.16546702834774027
795 0.16546702834774027
796 0.1660499006704099
797 0.1660499006704099
798 0.1660499006704099
799 0.1660499006704099
800 0.1660499006704099
801 0.1660499006704099
802 0.1660499006704099
803 0.1660499006704099
804 0.1660499006704099
805 0.1660499006704099
806 0.1660499006704099
807 0.1660499006704099
808 0.1660499006704099
809 0.1660499006704099
810 0.1660499006704099
811 0.1660499006704099
812 0.1660499006704099
813 0.1660499006704099
814 0.1660499006704099
815 0.1660499006704099
816 0.1660499006704099
817 0.1660499006704099
818 0.1660499006704099
819 0.1660499006704099
820 0.1660499006704099
821 0.1660499006704099
822 0.1660499006704099
823 0.1660499006704099
824 0.1660499006704099
825 0.1660499006704099
826 0.1660499006704099
827 0.1660499006704099
828 0.1660499006704099
829 0.1660499006704099
830 0.1660499006704099
831 0.16622515185575595
832 0.16622515185575595
833 0.16622515185575595
834 0.16622515185575595
835 0.16658000090414274
836 0.16658000090414274
837 0.1667159814350805
838 0.1667159814350805
839 0.1667159814350805
840 0.1667159814350805
841 0.16694166772599922
842 0.1671673142546724
843 0.1671673142546724
844 0.1671673142546724
845 0.1671673142546724
846 0.1671673142546724
847 0.1671673142546724
848 0.1671673142546724
849 0.1671673142546724
850 0.16838996669274658
851 0.16838996669274658
852 0.16838996669274658
853 0.16838996669274658
854 0.1685645100040483
855 0.1685645100040483
856 0.1685645100040483
857 0.1685645100040483
858 0.1691088504066584
859 0.1691088504066584
860 0.1691088504066584
861 0.16930424453092263
862 0.16930424453092263
863 0.16970334292199982
864 0.17022607251104271
865 0.17022607251104271
866 0.17022607251104271
867 0.17022607251104271
868 0.17022607251104271
869 0.17022607251104271
870 0.17045062991201854
871 0.17067514925720606
872 0.17067514925720606
873 0.17067514925720606
874 0.17084909680087895
875 0.17084909680087895
876 0.17084909680087895
877 0.17084909680087895
878 0.1710439279961778
879 0.1710439279961778
880 0.1710439279961778
881 0.1710439279961778
882 0.1710439279961778
883 0.1710439279961778
884 0.17126795770257724
885 0.17126795770257724
886 0.17126795770257724
887 0.17142562397715536
888 0.17142562397715536
889 0.17142562397715536
890 0.17156037677493063
891 0.17156037677493063
892 0.17156037677493063
893 0.17211498064107855
894 0.17211498064107855
895 0.17211498064107855
896 0.17211498064107855
897 0.17211498064107855
898 0.17211498064107855
899 0.17211498064107855
900 0.17211498064107855
901 0.17211498064107855
902 0.17233834754972452
903 0.17233834754972452
904 0.17233834754972452
905 0.17233834754972452
906 0.17233834754972452
907 0.17233834754972452
908 0.17256149731487047
909 0.17256149731487047
910 0.17256149731487047
911 0.17256149731487047
912 0.17256149731487047
913 0.17256149731487047
914 0.17256149731487047
915 0.17256149731487047
916 0.17256149731487047
917 0.17256149731487047
918 0.17256149731487047
919 0.17256149731487047
920 0.17256149731487047
921 0.1726631543136801
922 0.1726631543136801
923 0.17278866203743373
924 0.17278866203743373
925 0.17278866203743373
926 0.17278866203743373
927 0.17278866203743373
928 0.17278866203743373
929 0.17278866203743373
930 0.17278866203743373
931 0.17278866203743373
932 0.17278866203743373
933 0.17278866203743373
934 0.17278866203743373
935 0.17323305217104631
936 0.17323305217104631
937 0.17323305217104631
938 0.17323305217104631
939 0.17323305217104631
940 0.17323305217104631
941 0.17323305217104631
942 0.17323305217104631
943 0.17323305217104631
944 0.1736768215989473
945 0.1736768215989473
946 0.1736768215989473
947 0.1736768215989473
948 0.1736768215989473
949 0.1736768215989473
950 0.17394330466620067
951 0.17394330466620067
952 0.17394330466620067
953 0.17394330466620067
954 0.17394330466620067
955 0.17394330466620067
956 0.17394330466620067
957 0.17394330466620067
958 0.17394330466620067
959 0.17394330466620067
960 0.17394330466620067
961 0.17394330466620067
962 0.17394330466620067
963 0.17435676038238024
964 0.17435676038238024
965 0.17451249534065452
966 0.17451249534065452
967 0.17451249534065452
968 0.17451249534065452
969 0.17451249534065452
970 0.1746133870477964
971 0.1746133870477964
972 0.1746133870477964
973 0.1746133870477964
974 0.17478459958845335
975 0.17478459958845335
976 0.17478459958845335
977 0.17478459958845335
978 0.17478459958845335
979 0.17478459958845335
980 0.17478459958845335
981 0.17478459958845335
982 0.17478459958845335
983 0.17478459958845335
984 0.17478459958845335
985 0.17478459958845335
986 0.17478459958845335
987 0.17478459958845335
988 0.17478459958845335
989 0.17538793225790653
990 0.1757510656578967
991 0.17611414597655003
992 0.17679718066530367
993 0.17679718066530367
994 0.17679718066530367
995 0.17679718066530367
996 0.17679718066530367
997 0.17679718066530367
998 0.17679718066530367
999 0.17679718066530367
1000 0.1771795125923953

==> data/mean-ndcg-ue-cppcheck-1000-crash_class=leaksan_detected_memory_leaks.dat <==
1 0.01764705882352941
2 0.015371454075090931
3 0.012610990980839424
4 0.013539210698847124
5 0.012788302807191183
6 0.012388026574017805
7 0.014873710180435493
8 0.018444159462878695
9 0.01911052361026277
10 0.019029814975664652
11 0.022144635873787327
12 0.024482921221126913
13 0.024753062043425655
14 0.025340832081785274
15 0.026652397395268805
16 0.02982905693235543
17 0.030491050395858182
18 0.030491050395858182
19 0.03077327904659281
20 0.03077327904659281
21 0.03108332323992237
22 0.03108332323992237
23 0.031407840234628524
24 0.031407840234628524
25 0.031407840234628524
26 0.031890786094904464
27 0.031890786094904464
28 0.031890786094904464
29 0.032523532596269576
30 0.032523532596269576
31 0.032523532596269576
32 0.032523532596269576
33 0.032523532596269576
34 0.033501028552574696
35 0.03403497500121397
36 0.03403497500121397
37 0.03403497500121397
38 0.034557255611079404
39 0.034557255611079404
40 0.034929638376435965
41 0.034929638376435965
42 0.034929638376435965
43 0.034929638376435965
44 0.034929638376435965
45 0.034929638376435965
46 0.0354266082094809
47 0.035920875287173026
48 0.03641252368413245
49 0.037564528880714564
50 0.03837418369212528
51 0.03837418369212528
52 0.03837418369212528
53 0.03837418369212528
54 0.039131338222639866
55 0.039131338222639866
56 0.039131338222639866
57 0.039131338222639866
58 0.039131338222639866
59 0.039131338222639866
60 0.03959678845877962
61 0.03959678845877962
62 0.03959678845877962
63 0.03959678845877962
64 0.03959678845877962
65 0.03959678845877962
66 0.03959678845877962
67 0.03997401511217074
68 0.03997401511217074
69 0.040348667943325575
70 0.040673081287850535
71 0.041705056763322444
72 0.042076045183657124
73 0.042076045183657124
74 0.042076045183657124
75 0.042076045183657124
76 0.04251653618751145
77 0.04251653618751145
78 0.04251653618751145
79 0.04251653618751145
80 0.04295195076246124
81 0.04295195076246124
82 0.04295195076246124
83 0.04381563224499048
84 0.04448518311324427
85 0.04448518311324427
86 0.04448518311324427
87 0.044840687029195955
88 0.044840687029195955
89 0.04511487903117736
90 0.04511487903117736
91 0.04536273742759788
92 0.04536273742759788
93 0.04608826319784596
94 0.04877748627421536
95 0.04877748627421536
96 0.04902247732849759
97 0.04902247732849759
98 0.04902247732849759
99 0.04902247732849759
100 0.049265323265363196
101 0.049265323265363196
102 0.049265323265363196
103 0.0515594195816801
104 0.0515594195816801
105 0.0515594195816801
106 0.0515594195816801
107 0.0515594195816801
108 0.0515594195816801
109 0.0515594195816801
110 0.0515594195816801
111 0.0515594195816801
112 0.0515594195816801
113 0.0515594195816801
114 0.052084000094884494
115 0.052084000094884494
116 0.05381435036895455
117 0.05381435036895455
118 0.05454154194673495
119 0.05454154194673495
120 0.05454154194673495
121 0.05454154194673495
122 0.05454154194673495
123 0.05454154194673495
124 0.05454154194673495
125 0.054773282628362514
126 0.054773282628362514
127 0.05531257894665867
128 0.05554319757396496
129 0.05593629334561197
130 0.05616618419748093
131 0.05616618419748093
132 0.05644895955754057
133 0.0566777876351088
134 0.05690626887546386
135 0.05690626887546386
136 0.05745154182696961
137 0.05745154182696961
138 0.05766054738501186
139 0.05798264895255936
140 0.058304287263134164
141 0.059237709917576195
142 0.059237709917576195
143 0.06012575425356419
144 0.060526652479178586
145 0.06134242773254829
146 0.06134242773254829
147 0.06203788315108415
148 0.06246796285460573
149 0.06246796285460573
150 0.06246796285460573
151 0.06327955388256037
152 0.06350235024406478
153 0.06350235024406478
154 0.06350235024406478
155 0.0643097666041316
156 0.0643097666041316
157 0.0643097666041316
158 0.0643097666041316
159 0.0643097666041316
160 0.0643097666041316
161 0.06455228030623072
162 0.06455228030623072
163 0.06455228030623072
164 0.06475426688899207
165 0.06475426688899207
166 0.06475426688899207
167 0.06475426688899207
168 0.06475426688899207
169 0.065430955897714
170 0.06564893267766929
171 0.06564893267766929
172 0.06564893267766929
173 0.06564893267766929
174 0.06604830352604364
175 0.06604830352604364
176 0.06624755055932567
177 0.06646383965260454
178 0.06694577938763853
179 0.06694577938763853
180 0.06694577938763853
181 0.06725164194053154
182 0.06725164194053154
183 0.06725164194053154
184 0.06725164194053154
185 0.06725164194053154
186 0.06725164194053154
187 0.06725164194053154
188 0.06746545677410516
189 0.06746545677410516
190 0.06746545677410516
191 0.06770013350413283
192 0.06770013350413283
193 0.06802658718164667
194 0.06822217462036814
195 0.06839219520884963
196 0.06839219520884963
197 0.06839219520884963
198 0.06860392744471579
199 0.06979929683439583
200 0.07087097364357052
201 0.07087097364357052
202 0.07110318971554476
203 0.0717622793911179
204 0.0717622793911179
205 0.0717622793911179
206 0.0717622793911179
207 0.0717622793911179
208 0.0717622793911179
209 0.0717622793911179
210 0.0717622793911179
211 0.0731976690218453
212 0.0731976690218453
213 0.0731976690218453
214 0.0737904145251711
215 0.0737904145251711
216 0.07399873880944809
217 0.07399873880944809
218 0.07526132956509961
219 0.07572484086974592
220 0.07607929613843986
221 0.07643345521098421
222 0.07705216846066706
223 0.07740574058871937
224 0.07740574058871937
225 0.07740574058871937
226 0.07899484007539449
227 0.07966172902553548
228 0.07966172902553548
229 0.07966172902553548
230 0.07966172902553548
231 0.07980871928701468
232 0.07980871928701468
233 0.08033513504038518
234 0.08054041862148423
235 0.08054041862148423
236 0.08107323054621604
237 0.08127803826361428
238 0.08167101006435601
239 0.08167101006435601
240 0.08187535003888022
241 0.08187535003888022
242 0.0821651175550458
243 0.08238956253680316
244 0.08238956253680316
245 0.08310369911718071
246 0.08310369911718071
247 0.08332748215290078
248 0.08332748215290078
249 0.08355093964728452
250 0.0838336258401315
251 0.0838336258401315
252 0.0838336258401315
253 0.0838336258401315
254 0.0838336258401315
255 0.0857397639291881
256 0.08619029070203073
257 0.08732668323406925
258 0.08771397175907009
259 0.08838104895514538
260 0.08856638972174256
261 0.08856638972174256
262 0.08901505056750329
263 0.08901505056750329
264 0.08945184452063672
265 0.08967281929232279
266 0.08967281929232279
267 0.08967281929232279
268 0.08984411673717277
269 0.08984411673717277
270 0.08984411673717277
271 0.0900440458913608
272 0.09032780001807694
273 0.09032780001807694
274 0.09032780001807694
275 0.09032780001807694
276 0.09046317511315995
277 0.090907413858143
278 0.09157047170563554
279 0.09215130244464274
280 0.09237012724272678
281 0.09237012724272678
282 0.09237012724272678
283 0.0928126867651083
284 0.09299514310339532
285 0.0933334404833809
286 0.0933334404833809
287 0.09434825354573127
288 0.09454604367473994
289 0.09454604367473994
290 0.09454604367473994
291 0.09454604367473994
292 0.09518348391743575
293 0.09518348391743575
294 0.09518348391743575
295 0.09581409204308226
296 0.09581409204308226
297 0.09581409204308226
298 0.09581409204308226
299 0.09581409204308226
300 0.09581409204308226
301 0.09581409204308226
302 0.09609266838271209
303 0.09627306500345706
304 0.09627306500345706
305 0.09627306500345706
306 0.09627306500345706
307 0.09627306500345706
308 0.09627306500345706
309 0.0964528470099511
310 0.0964528470099511
311 0.0964528470099511
312 0.0976306664178083
313 0.0976306664178083
314 0.0976306664178083
315 0.0976306664178083
316 0.0976306664178083
317 0.09806454094871883
318 0.09806454094871883
319 0.09806454094871883
320 0.09806454094871883
321 0.09806454094871883
322 0.09806454094871883
323 0.09806454094871883
324 0.09872732706952123
325 0.09872732706952123
326 0.09872732706952123
327 0.09905762272221068
328 0.09905762272221068
329 0.09905762272221068
330 0.09955257418459489
331 0.09982164101309791
332 0.09982164101309791
333 0.10001450559287915
334 0.10020727100458177
335 0.10020727100458177
336 0.10020727100458177
337 0.10044475328797281
338 0.10150459493877201
339 0.10195350666814001
340 0.10322099009191112
341 0.10339774517866789
342 0.10339774517866789
343 0.10339774517866789
344 0.10339774517866789
345 0.10339774517866789
346 0.10339774517866789
347 0.10339774517866789
348 0.10376530611938634
349 0.10392890644372009
350 0.10409242712634825
351 0.10409242712634825
352 0.10409242712634825
353 0.1047871161864827
354 0.10495032131934237
355 0.10511344830890264
356 0.10511344830890264
357 0.10538412288453423
358 0.10617039311444937
359 0.10710510206474481
360 0.10710510206474481
361 0.10710510206474481
362 0.10710510206474481
363 0.10710510206474481
364 0.10836240025247182
365 0.1091655564237857
366 0.1094350929588087
367 0.1094350929588087
368 0.10958691482216781
369 0.10958691482216781
370 0.10976123822544664
371 0.10996969133381798
372 0.1103812694765686
373 0.11057045159563729
374 0.1115796921084941
375 0.1115796921084941
376 0.11197660339811596
377 0.11197660339811596
378 0.11197660339811596
379 0.11405786856517203
380 0.11505893921163601
381 0.11505893921163601
382 0.11556905229637733
383 0.11577639323664378
384 0.11609779908273107
385 0.11609779908273107
386 0.11630486922049524
387 0.11738687759035663
388 0.11738687759035663
389 0.11751448958817357
390 0.11816988830144193
391 0.11980860204901309
392 0.11999621486871748
393 0.12018374791064719
394 0.12032515912182819
395 0.12032515912182819
396 0.12032515912182819
397 0.12032515912182819
398 0.12032515912182819
399 0.1209815830627875
400 0.1209815830627875
401 0.1209815830627875
402 0.1209815830627875
403 0.1209815830627875
404 0.1209815830627875
405 0.1209815830627875
406 0.1209815830627875
407 0.1209815830627875
408 0.121130806652058
409 0.12133588969581696
410 0.12133588969581696
411 0.12133588969581696
412 0.12150710932745187
413 0.12195750510012236
414 0.12227491034349308
415 0.12227491034349308
416 0.12227491034349308
417 0.12253863591176407
418 0.12253863591176407
419 0.12358701010490579
420 0.12433337702563207
421 0.12433337702563207
422 0.12485380456666689
423 0.12530983931741468
424 0.12530983931741468
425 0.12530983931741468
426 0.12530983931741468
427 0.12530983931741468
428 0.12530983931741468
429 0.12530983931741468
430 0.12530983931741468
431 0.12530983931741468
432 0.12621612029463244
433 0.12621612029463244
434 0.12621612029463244
435 0.12634785186395045
436 0.12634785186395045
437 0.12634785186395045
438 0.12634785186395045
439 0.12634785186395045
440 0.1272339032344659
441 0.1272339032344659
442 0.12764417298358333
443 0.12840733521649186
444 0.12840733521649186
445 0.12840733521649186
446 0.12855438635029454
447 0.1287564917738643
448 0.1287564917738643
449 0.1287564917738643
450 0.12931051708033317
451 0.12931051708033317
452 0.12931051708033317
453 0.1294937052889185
454 0.1294937052889185
455 0.1294937052889185
456 0.129719491692442
457 0.13135165145669356
458 0.13135165145669356
459 0.1319233344612953
460 0.1320696462046624
461 0.13273418751888783
462 0.13273418751888783
463 0.13311767601409896
464 0.13352470826996116
465 0.13418831718398697
466 0.13418831718398697
467 0.13418831718398697
468 0.1345527573235485
469 0.1345527573235485
470 0.134734851410616
471 0.134734851410616
472 0.134734851410616
473 0.134734851410616
474 0.134734851410616
475 0.134734851410616
476 0.13504509090712113
477 0.13504509090712113
478 0.13504509090712113
479 0.13504509090712113
480 0.13530282163561108
481 0.13530282163561108
482 0.13530282163561108
483 0.13530282163561108
484 0.13530282163561108
485 0.13530282163561108
486 0.13530282163561108
487 0.13530282163561108
488 0.13530282163561108
489 0.13530282163561108
490 0.13530282163561108
491 0.13530282163561108
492 0.13530282163561108
493 0.13555944423231703
494 0.1358159831882736
495 0.1358159831882736
496 0.1358159831882736
497 0.13599644292674654
498 0.13599644292674654
499 0.13599644292674654
500 0.1362188907082312
501 0.13644126716095908
502 0.13644126716095908
503 0.13644126716095908
504 0.13644126716095908
505 0.13644126716095908
506 0.13644126716095908
507 0.13644126716095908
508 0.13644126716095908
509 0.13658520829668394
510 0.13658520829668394
511 0.13658520829668394
512 0.13658520829668394
513 0.13658520829668394
514 0.13658520829668394
515 0.13658520829668394
516 0.13658520829668394
517 0.13658520829668394
518 0.13720109970378072
519 0.13720109970378072
520 0.13720109970378072
521 0.13750686973453868
522 0.13750686973453868
523 0.13750686973453868
524 0.13750686973453868
525 0.13811766469741457
526 0.13811766469741457
527 0.138422877302905
528 0.138422877302905
529 0.138422877302905
530 0.138422877302905
531 0.138422877302905
532 0.138422877302905
533 0.13960356742523566
534 0.13960356742523566
535 0.13972472204815334
536 0.13972472204815334
537 0.14000982457797892
538 0.14000982457797892
539 0.14000982457797892
540 0.14018790952925925
541 0.14054397494902185
542 0.1411914682906616
543 0.1411914682906616
544 0.14135515144251742
545 0.14135515144251742
546 0.14135515144251742
547 0.14135515144251742
548 0.14135515144251742
549 0.14155068675179402
550 0.14203140569329328
551 0.14475850111458913
552 0.14534972953931646
553 0.14534972953931646
554 0.14638459604602602
555 0.1466873135515167
556 0.1466873135515167
557 0.14698985918850563
558 0.14698985918850563
559 0.14838475762142112
560 0.14863152509797062
561 0.14863152509797062
562 0.14863152509797062
563 0.14863152509797062
564 0.14863152509797062
565 0.14863152509797062
566 0.14863152509797062
567 0.14863152509797062
568 0.14863152509797062
569 0.14863152509797062
570 0.14863152509797062
571 0.14863152509797062
572 0.14863152509797062
573 0.14863152509797062
574 0.14863152509797062
575 0.14863152509797062
576 0.14863152509797062
577 0.14863152509797062
578 0.14863152509797062
579 0.14863152509797062
580 0.14863152509797062
581 0.14863152509797062
582 0.14863152509797062
583 0.14863152509797062
584 0.14863152509797062
585 0.14893174653263788
586 0.1490820768907281
587 0.1490820768907281
588 0.1490820768907281
589 0.1490820768907281
590 0.14929876603246747
591 0.1494743377565627
592 0.14964986307272782
593 0.14964986307272782
594 0.1498252958806033
595 0.15000068258731006
596 0.15000068258731006
597 0.15000068258731006
598 0.15000068258731006
599 0.15017588589984707
600 0.15017588589984707
601 0.15017588589984707
602 0.15017588589984707
603 0.150424451891492
604 0.150424451891492
605 0.150424451891492
606 0.150424451891492
607 0.150424451891492
608 0.150424451891492
609 0.150424451891492
610 0.150424451891492
611 0.150424451891492
612 0.150424451891492
613 0.15072249063330337
614 0.1508970202488615
615 0.15103672967705722
616 0.15103672967705722
617 0.15167118757474524
618 0.15225261011913557
619 0.15241301097045754
620 0.15266050417991975
621 0.15266050417991975
622 0.15266050417991975
623 0.15266050417991975
624 0.15266050417991975
625 0.15287525724596762
626 0.15287525724596762
627 0.15287525724596762
628 0.15287525724596762
629 0.15287525724596762
630 0.15287525724596762
631 0.15287525724596762
632 0.15304900632042465
633 0.15304900632042465
634 0.15304900632042465
635 0.15304900632042465
636 0.15304900632042465
637 0.15304900632042465
638 0.15334520376797725
639 0.15334520376797725
640 0.15373202040829276
641 0.15373202040829276
642 0.15373202040829276
643 0.15373202040829276
644 0.15373202040829276
645 0.15373202040829276
646 0.15373202040829276
647 0.15373202040829276
648 0.15373202040829276
649 0.15373202040829276
650 0.15373202040829276
651 0.1538799144165577
652 0.1538799144165577
653 0.15409321803171988
654 0.15409321803171988
655 0.15409321803171988
656 0.15409321803171988
657 0.15409321803171988
658 0.15409321803171988
659 0.15409321803171988
660 0.15409321803171988
661 0.15409321803171988
662 0.15409321803171988
663 0.15430602353996667
664 0.15430602353996667
665 0.15430602353996667
666 0.15430602353996667
667 0.15447833498062824
668 0.15480913227174772
669 0.15480913227174772
670 0.15480913227174772
671 0.1550490565840282
672 0.15519623060811602
673 0.15519623060811602
674 0.15519623060811602
675 0.15519623060811602
676 0.15519623060811602
677 0.15519623060811602
678 0.15519623060811602
679 0.1558094620381051
680 0.1558094620381051
681 0.15602139521052957
682 0.15602139521052957
683 0.15602139521052957
684 0.15602139521052957
685 0.15602139521052957
686 0.15621027284092154
687 0.15621027284092154
688 0.15621027284092154
689 0.15621027284092154
690 0.1569177953735914
691 0.1569177953735914
692 0.1569177953735914
693 0.1569177953735914
694 0.1569177953735914
695 0.1569177953735914
696 0.1569177953735914
697 0.1569177953735914
698 0.15708891339343223
699 0.15708891339343223
700 0.1574704478202328
701 0.15768144633826792
702 0.15792425703444377
703 0.15809518903866612
704 0.15809518903866612
705 0.15809518903866612
706 0.15838682114774402
707 0.15838682114774402
708 0.15838682114774402
709 0.15838682114774402
710 0.15893820705059689
711 0.15910884498771888
712 0.15910884498771888
713 0.15910884498771888
714 0.15910884498771888
715 0.15910884498771888
716 0.15910884498771888
717 0.15910884498771888
718 0.15910884498771888
719 0.15934625334997554
720 0.15934625334997554
721 0.15934625334997554
722 0.15934625334997554
723 0.15951645817483237
724 0.15951645817483237
725 0.15951645817483237
726 0.15951645817483237
727 0.15951645817483237
728 0.1598957256329055
729 0.1598957256329055
730 0.1598957256329055
731 0.1598957256329055
732 0.1598957256329055
733 0.1598957256329055
734 0.16089231241408636
735 0.16165029853970259
736 0.16165029853970259
737 0.16165029853970259
738 0.16165029853970259
739 0.1618199402240771
740 0.1618199402240771
741 0.1618199402240771
742 0.1618199402240771
743 0.1618199402240771
744 0.16251941285326535
745 0.16251941285326535
746 0.16251941285326535
747 0.16251941285326535
748 0.16251941285326535
749 0.16251941285326535
750 0.16251941285326535
751 0.16251941285326535
752 0.16251941285326535
753 0.16251941285326535
754 0.16251941285326535
755 0.16272805220191516
756 0.1633063036733529
757 0.16347533048408658
758 0.16347533048408658
759 0.16371528742066235
760 0.16371528742066235
761 0.16371528742066235
762 0.16371528742066235
763 0.16371528742066235
764 0.16371528742066235
765 0.16371528742066235
766 0.16395491315394256
767 0.1643312055173677
768 0.1643312055173677
769 0.1643312055173677
770 0.1647072771982738
771 0.1649466687562788
772 0.1649466687562788
773 0.1649466687562788
774 0.1649466687562788
775 0.1649466687562788
776 0.1649466687562788
777 0.1649466687562788
778 0.1649466687562788
779 0.1649466687562788
780 0.16552221050301347
781 0.16552221050301347
782 0.16552221050301347
783 0.16552221050301347
784 0.16572967162689803
785 0.16572967162689803
786 0.16572967162689803
787 0.16572967162689803
788 0.16572967162689803
789 0.16572967162689803
790 0.16572967162689803
791 0.16572967162689803
792 0.16572967162689803
793 0.16572967162689803
794 0.16589749220967417
795 0.16589749220967417
796 0.16589749220967417
797 0.16606521819755887
798 0.16606521819755887
799 0.16606521819755887
800 0.16606521819755887
801 0.16630324495380286
802 0.16630324495380286
803 0.16630324495380286
804 0.166589218995857
805 0.166589218995857
806 0.166589218995857
807 0.166589218995857
808 0.166589218995857
809 0.1667734515645456
810 0.1667734515645456
811 0.1667734515645456
812 0.16734554422030573
813 0.16734554422030573
814 0.16734554422030573
815 0.16734554422030573
816 0.1675126816474481
817 0.16765557406358858
818 0.16765557406358858
819 0.16805985950045063
820 0.1682268752825856
821 0.1682268752825856
822 0.1682268752825856
823 0.16839380033470744
824 0.16839380033470744
825 0.16839380033470744
826 0.1685606350845313
827 0.16872743982801192
828 0.16872743982801192
829 0.16872743982801192
830 0.16872743982801192
831 0.16872743982801192
832 0.16891090535215547
833 0.16891090535215547
834 0.16891090535215547
835 0.16891090535215547
836 0.16891090535215547
837 0.16891090535215547
838 0.1692604283807454
839 0.1692604283807454
840 0.1692604283807454
841 0.1692604283807454
842 0.1692604283807454
843 0.1692604283807454
844 0.1692604283807454
845 0.16986532781633917
846 0.16986532781633917
847 0.16986532781633917
848 0.16986532781633917
849 0.16986532781633917
850 0.16986532781633917
851 0.16986532781633917
852 0.16986532781633917
853 0.16986532781633917
854 0.16986532781633917
855 0.16986532781633917
856 0.16986532781633917
857 0.16986532781633917
858 0.16986532781633917
859 0.16986532781633917
860 0.17046865414649984
861 0.17046865414649984
862 0.17046865414649984
863 0.17058125397063562
864 0.17058125397063562
865 0.17058125397063562
866 0.17058125397063562
867 0.1708164986751468
868 0.1708164986751468
869 0.1708164986751468
870 0.1708164986751468
871 0.1708164986751468
872 0.17141859187621383
873 0.17158406507356264
874 0.17218595488775168
875 0.17218595488775168
876 0.17218595488775168
877 0.17246826633382456
878 0.17246826633382456
879 0.17246826633382456
880 0.17246826633382456
881 0.17246826633382456
882 0.17263348961776212
883 0.17263348961776212
884 0.17263348961776212
885 0.17263348961776212
886 0.17263348961776212
887 0.17279857548173214
888 0.17279857548173214
889 0.17279857548173214
890 0.17279857548173214
891 0.17316657721928352
892 0.17316657721928352
893 0.17316657721928352
894 0.17316657721928352
895 0.17333144528189864
896 0.17389526460237037
897 0.1744843547933413
898 0.1744843547933413
899 0.1744843547933413
900 0.17478995065178998
901 0.17478995065178998
902 0.17478995065178998
903 0.17493074450943763
904 0.17493074450943763
905 0.17493074450943763
906 0.17493074450943763
907 0.17493074450943763
908 0.1750952639590788
909 0.1750952639590788
910 0.1750952639590788
911 0.1750952639590788
912 0.17525967743868134
913 0.17525967743868134
914 0.17525967743868134
915 0.17542401183404516
916 0.17558831994240123
917 0.17575260180079497
918 0.1759168574461779
919 0.1759168574461779
920 0.1759168574461779
921 0.1759168574461779
922 0.1759168574461779
923 0.17608098257752067
924 0.17608098257752067
925 0.17608098257752067
926 0.17608098257752067
927 0.17608098257752067
928 0.17631388943215434
929 0.17631388943215434
930 0.17631388943215434
931 0.17651614230955998
932 0.17651614230955998
933 0.17665626411166785
934 0.17665626411166785
935 0.17682007970018102
936 0.17682007970018102
937 0.17682007970018102
938 0.17682007970018102
939 0.17682007970018102
940 0.17682007970018102
941 0.17702201737109435
942 0.17738703170116807
943 0.17738703170116807
944 0.17738703170116807
945 0.17738703170116807
946 0.17738703170116807
947 0.17766734702706743
948 0.17822653163131355
949 0.17822653163131355
950 0.17822653163131355
951 0.17822653163131355
952 0.17822653163131355
953 0.17822653163131355
954 0.17822653163131355
955 0.17822653163131355
956 0.17822653163131355
957 0.17822653163131355
958 0.17822653163131355
959 0.17845832517067753
960 0.17845832517067753
961 0.17845832517067753
962 0.17845832517067753
963 0.1789216317117593
964 0.17910117024827213
965 0.17910117024827213
966 0.17910117024827213
967 0.17910117024827213
968 0.17910117024827213
969 0.17910117024827213
970 0.1792805469945971
971 0.1792805469945971
972 0.1792805469945971
973 0.1792805469945971
974 0.1792805469945971
975 0.1792805469945971
976 0.1792805469945971
977 0.17941973200920389
978 0.17958247913995665
979 0.17958247913995665
980 0.17974517805504228
981 0.17974517805504228
982 0.17974517805504228
983 0.18018544723415977
984 0.18034805009732985
985 0.18034805009732985
986 0.18034805009732985
987 0.18051058125121053
988 0.18090388185376213
989 0.18110436451385734
990 0.18110436451385734
991 0.18110436451385734
992 0.18110436451385734
993 0.18110436451385734
994 0.18110436451385734
995 0.18110436451385734
996 0.18110436451385734
997 0.18110436451385734
998 0.18110436451385734
999 0.18110436451385734
1000 0.18133475491291262

==> data/mean-ndcg-ue-cppcheck-1000-crash_class=libfuzzer_timeout.dat <==
1 0.004219409282700422
2 0.0025871189568162805
3 0.001980079012754247
4 0.002356572093937633
5 0.0020473778696891245
6 0.0018266927401231396
7 0.0026339800859351294
8 0.003382255911218273
9 0.003325910731121947
10 0.0036140940317199244
11 0.0035740147851807324
12 0.0035740147851807324
13 0.0035740147851807324
14 0.0038708789338714796
15 0.0038708789338714796
16 0.0038708789338714796
17 0.0043185357302325525
18 0.0043185357302325525
19 0.0043185357302325525
20 0.0043185357302325525
21 0.0043185357302325525
22 0.0043185357302325525
23 0.004597012038879269
24 0.004597012038879269
25 0.004868646930303722
26 0.005554322496153557
27 0.005554322496153557
28 0.00769901956034647
29 0.007959225775994958
30 0.008291706183213439
31 0.008523669333352081
32 0.008523669333352081
33 0.008523669333352081
34 0.008772593681699878
35 0.008964424969925573
36 0.008964424969925573
37 0.008964424969925573
38 0.009183862526930058
39 0.009183862526930058
40 0.009422180966281437
41 0.01022409058959504
42 0.01022409058959504
43 0.01022409058959504
44 0.01022409058959504
45 0.01022409058959504
46 0.01022409058959504
47 0.01051902062833837
48 0.010695655467999114
49 0.010695655467999114
50 0.010695655467999114
51 0.010695655467999114
52 0.010898140079978885
53 0.010898140079978885
54 0.011069683353914395
55 0.011069683353914395
56 0.011069683353914395
57 0.011069683353914395
58 0.011069683353914395
59 0.011311952225377498
60 0.011479174834744388
61 0.011479174834744388
62 0.01167321221722222
63 0.011866514842337753
64 0.011866514842337753
65 0.012058397722207988
66 0.012058397722207988
67 0.012233720153881342
68 0.012233720153881342
69 0.01288090918025483
70 0.01306950486202111
71 0.013276444724691397
72 0.01346381930044239
73 0.01346381930044239
74 0.013855004098756642
75 0.014199369349333031
76 0.014199369349333031
77 0.014383894652616353
78 0.014383894652616353
79 0.014540769795479642
80 0.01488014203973954
81 0.01488014203973954
82 0.015062072796903213
83 0.015062072796903213
84 0.015319066514891387
85 0.015517751673567774
86 0.015517751673567774
87 0.015517751673567774
88 0.015517751673567774
89 0.015517751673567774
90 0.015517751673567774
91 0.015517751673567774
92 0.015517751673567774
93 0.015517751673567774
94 0.016159989423412683
95 0.016159989423412683
96 0.016335721403277565
97 0.016335721403277565
98 0.016335721403277565
99 0.016510291068478664
100 0.016510291068478664
101 0.016510291068478664
102 0.016510291068478664
103 0.016510291068478664
104 0.016510291068478664
105 0.016722995087219472
106 0.016870107485019156
107 0.016870107485019156
108 0.017230118245107007
109 0.017230118245107007
110 0.017230118245107007
111 0.017230118245107007
112 0.017617047472964113
113 0.017617047472964113
114 0.017761924372306052
115 0.017970594492487318
116 0.0183232408497622
117 0.0183232408497622
118 0.0183232408497622
119 0.0183232408497622
120 0.018507780330988804
121 0.018507780330988804
122 0.018507780330988804
123 0.019114523237627523
124 0.019114523237627523
125 0.019422891132758614
126 0.019564799577266638
127 0.019564799577266638
128 0.0197062517563113
129 0.0197062517563113
130 0.019871152367356544
131 0.019871152367356544
132 0.019871152367356544
133 0.019871152367356544
134 0.019871152367356544
135 0.019871152367356544
136 0.019871152367356544
137 0.019871152367356544
138 0.02025245092946537
139 0.02025245092946537
140 0.02025245092946537
141 0.02025245092946537
142 0.02025245092946537
143 0.02041421214042084
144 0.02041421214042084
145 0.02061325117214333
146 0.020751000964849966
147 0.020751000964849966
148 0.021088521716203987
149 0.021402342950719657
150 0.021402342950719657
151 0.0215391756344375
152 0.02187301601117174
153 0.022048720007062383
154 0.022048720007062383
155 0.022184848849817175
156 0.022184848849817175
157 0.022184848849817175
158 0.022184848849817175
159 0.022184848849817175
160 0.022184848849817175
161 0.022184848849817175
162 0.022184848849817175
163 0.022184848849817175
164 0.022184848849817175
165 0.022184848849817175
166 0.022184848849817175
167 0.022184848849817175
168 0.022184848849817175
169 0.022184848849817175
170 0.022184848849817175
171 0.022184848849817175
172 0.022184848849817175
173 0.022184848849817175
174 0.022184848849817175
175 0.022184848849817175
176 0.022184848849817175
177 0.022184848849817175
178 0.022184848849817175
179 0.022184848849817175
180 0.022317085350138464
181 0.022317085350138464
182 0.022317085350138464
183 0.02250729521706219
184 0.02250729521706219
185 0.02250729521706219
186 0.02250729521706219
187 0.02250729521706219
188 0.022676134479394615
189 0.02280714799198598
190 0.022947996400103043
191 0.022947996400103043
192 0.022947996400103043
193 0.022947996400103043
194 0.023276406552346304
195 0.023444082466284273
196 0.023611596865651806
197 0.023611596865651806
198 0.023611596865651806
199 0.023611596865651806
200 0.023741220009382533
201 0.02402216930525872
202 0.02402216930525872
203 0.02402216930525872
204 0.02402216930525872
205 0.02402216930525872
206 0.02402216930525872
207 0.02402216930525872
208 0.02402216930525872
209 0.02402216930525872
210 0.02402216930525872
211 0.02417225052795148
212 0.02417225052795148
213 0.02430035975773945
214 0.02430035975773945
215 0.02430035975773945
216 0.02430035975773945
217 0.024412991211574038
218 0.024412991211574038
219 0.024412991211574038
220 0.024412991211574038
221 0.024412991211574038
222 0.024412991211574038
223 0.024412991211574038
224 0.02456142328591941
225 0.024724693645667054
226 0.025173661473520584
227 0.025173661473520584
228 0.025173661473520584
229 0.025173661473520584
230 0.025173661473520584
231 0.025447468336261058
232 0.025447468336261058
233 0.025447468336261058
234 0.025573381018197124
235 0.025573381018197124
236 0.025573381018197124
237 0.025573381018197124
238 0.025573381018197124
239 0.0257200651965943
240 0.0257200651965943
241 0.0257200651965943
242 0.025845210538847595
243 0.025845210538847595
244 0.025845210538847595
245 0.025845210538847595
246 0.025845210538847595
247 0.025845210538847595
248 0.025845210538847595
249 0.025845210538847595
250 0.025845210538847595
251 0.025845210538847595
252 0.025845210538847595
253 0.025845210538847595
254 0.026004923696711948
255 0.026164524125772505
256 0.026164524125772505
257 0.026164524125772505
258 0.026164524125772505
259 0.026369846699494777
260 0.026369846699494777
261 0.026478759412542165
262 0.026478759412542165
263 0.026478759412542165
264 0.026587449891472287
265 0.026587449891472287
266 0.026587449891472287
267 0.026587449891472287
268 0.026587449891472287
269 0.026587449891472287
270 0.02730637864179318
271 0.02730637864179318
272 0.02730637864179318
273 0.02730637864179318
274 0.02730637864179318
275 0.02730637864179318
276 0.02730637864179318
277 0.02730637864179318
278 0.02730637864179318
279 0.02730637864179318
280 0.02730637864179318
281 0.02730637864179318
282 0.027463144388668828
283 0.027463144388668828
284 0.027463144388668828
285 0.02760528091298701
286 0.02760528091298701
287 0.027747242528361502
288 0.027747242528361502
289 0.027747242528361502
290 0.027747242528361502
291 0.027747242528361502
292 0.027747242528361502
293 0.02787740245953501
294 0.02787740245953501
295 0.02787740245953501
296 0.02787740245953501
297 0.02787740245953501
298 0.02787740245953501
299 0.02787740245953501
300 0.02787740245953501
301 0.02787740245953501
302 0.02787740245953501
303 0.028032205400080175
304 0.028032205400080175
305 0.02816145557076141
306 0.028530290334563616
307 0.028530290334563616
308 0.028530290334563616
309 0.029780691527260802
310 0.029780691527260802
311 0.029780691527260802
312 0.029953315467552994
313 0.029953315467552994
314 0.030261008305148017
315 0.030261008305148017
316 0.030400604889553866
317 0.030908179614880456
318 0.030908179614880456
319 0.030908179614880456
320 0.030908179614880456
321 0.030908179614880456
322 0.030908179614880456
323 0.030908179614880456
324 0.030908179614880456
325 0.031061113500006107
326 0.031061113500006107
327 0.031061113500006107
328 0.031061113500006107
329 0.031165692533869385
330 0.031165692533869385
331 0.031165692533869385
332 0.031165692533869385
333 0.03129299530491383
334 0.03129299530491383
335 0.03143119500498061
336 0.03143119500498061
337 0.031753525443296814
338 0.031753525443296814
339 0.031753525443296814
340 0.03192361327348448
341 0.03192361327348448
342 0.03192361327348448
343 0.03192361327348448
344 0.03192361327348448
345 0.03192361327348448
346 0.03192361327348448
347 0.03237729513210839
348 0.03252844830513772
349 0.03252844830513772
350 0.03252844830513772
351 0.03252844830513772
352 0.03252844830513772
353 0.03252844830513772
354 0.032980591500021555
355 0.032980591500021555
356 0.033403081792299706
357 0.033553580514337746
358 0.03370400788188903
359 0.03370400788188903
360 0.03370400788188903
361 0.03370400788188903
362 0.03370400788188903
363 0.03370400788188903
364 0.03370400788188903
365 0.03370400788188903
366 0.03370400788188903
367 0.03370400788188903
368 0.03370400788188903
369 0.03370400788188903
370 0.03370400788188903
371 0.03370400788188903
372 0.03370400788188903
373 0.03370400788188903
374 0.03382882373889389
375 0.03382882373889389
376 0.03382882373889389
377 0.03382882373889389
378 0.03397787760042627
379 0.03414486474511783
380 0.03431177804200992
381 0.034542625659921035
382 0.034542625659921035
383 0.03485001507246102
384 0.034951886182548894
385 0.034951886182548894
386 0.034951886182548894
387 0.034951886182548894
388 0.034951886182548894
389 0.0351002252593524
390 0.0351002252593524
391 0.03523485727501866
392 0.03523485727501866
393 0.03523485727501866
394 0.03523485727501866
395 0.03523485727501866
396 0.03523485727501866
397 0.03523485727501866
398 0.03523485727501866
399 0.03523485727501866
400 0.03523485727501866
401 0.03523485727501866
402 0.03523485727501866
403 0.03523485727501866
404 0.03523485727501866
405 0.03523485727501866
406 0.03523485727501866
407 0.03523485727501866
408 0.03534916781958352
409 0.03534916781958352
410 0.03534916781958352
411 0.03534916781958352
412 0.03534916781958352
413 0.03548257985049394
414 0.03564712636790215
415 0.03564712636790215
416 0.03564712636790215
417 0.03564712636790215
418 0.03564712636790215
419 0.03564712636790215
420 0.03587426017244611
421 0.03587426017244611
422 0.03587426017244611
423 0.03587426017244611
424 0.03587426017244611
425 0.03587426017244611
426 0.03587426017244611
427 0.03587426017244611
428 0.03587426017244611
429 0.03587426017244611
430 0.03587426017244611
431 0.03587426017244611
432 0.03587426017244611
433 0.03587426017244611
434 0.03587426017244611
435 0.03587426017244611
436 0.03587426017244611
437 0.03587426017244611
438 0.03587426017244611
439 0.03598719864728497
440 0.03598719864728497
441 0.03617463509137223
442 0.03617463509137223
443 0.03617463509137223
444 0.03617463509137223
445 0.03639531828335145
446 0.03639531828335145
447 0.03639531828335145
448 0.03639531828335145
449 0.03639531828335145
450 0.03639531828335145
451 0.03639531828335145
452 0.03639531828335145
453 0.03639531828335145
454 0.03639531828335145
455 0.03639531828335145
456 0.03639531828335145
457 0.03639531828335145
458 0.03639531828335145
459 0.03658153444517301
460 0.03658153444517301
461 0.03668037840132912
462 0.036824570655490475
463 0.036824570655490475
464 0.036824570655490475
465 0.036824570655490475
466 0.036824570655490475
467 0.036824570655490475
468 0.036824570655490475
469 0.036824570655490475
470 0.036824570655490475
471 0.036824570655490475
472 0.036824570655490475
473 0.036824570655490475
474 0.036824570655490475
475 0.036824570655490475
476 0.036824570655490475
477 0.036824570655490475
478 0.036824570655490475
479 0.036824570655490475
480 0.036824570655490475
481 0.036824570655490475
482 0.036824570655490475
483 0.036824570655490475
484 0.036824570655490475
485 0.03695452473018108
486 0.03695452473018108
487 0.03695452473018108
488 0.03695452473018108
489 0.03695452473018108
490 0.03695452473018108
491 0.03695452473018108
492 0.03695452473018108
493 0.03695452473018108
494 0.03695452473018108
495 0.03695452473018108
496 0.03695452473018108
497 0.037114240735747143
498 0.037114240735747143
499 0.037114240735747143
500 0.037114240735747143
501 0.037114240735747143
502 0.037114240735747143
503 0.037114240735747143
504 0.037114240735747143
505 0.037114240735747143
506 0.037114240735747143
507 0.037114240735747143
508 0.037114240735747143
509 0.037114240735747143
510 0.037114240735747143
511 0.037114240735747143
512 0.037114240735747143
513 0.037114240735747143
514 0.037114240735747143
515 0.037114240735747143
516 0.037114240735747143
517 0.037114240735747143
518 0.037114240735747143
519 0.037114240735747143
520 0.037114240735747143
521 0.037114240735747143
522 0.037114240735747143
523 0.037114240735747143
524 0.037114240735747143
525 0.037114240735747143
526 0.037114240735747143
527 0.03725541143393152
528 0.03741358940655085
529 0.03741358940655085
530 0.03741358940655085
531 0.03741358940655085
532 0.03741358940655085
533 0.03741358940655085
534 0.03741358940655085
535 0.03741358940655085
536 0.03741358940655085
537 0.03741358940655085
538 0.037554297311284915
539 0.037554297311284915
540 0.037554297311284915
541 0.03766349540620068
542 0.037844806132459795
543 0.037844806132459795
544 0.037844806132459795
545 0.037844806132459795
546 0.037844806132459795
547 0.037844806132459795
548 0.037844806132459795
549 0.037844806132459795
550 0.03843554620285803
551 0.03843554620285803
552 0.03843554620285803
553 0.03843554620285803
554 0.03843554620285803
555 0.03857556283662087
556 0.03857556283662087
557 0.03857556283662087
558 0.03857556283662087
559 0.03857556283662087
560 0.03857556283662087
561 0.03857556283662087
562 0.038684105502460354
563 0.038684105502460354
564 0.038684105502460354
565 0.038684105502460354
566 0.038684105502460354
567 0.038684105502460354
568 0.038684105502460354
569 0.03882357342167789
570 0.03882357342167789
571 0.03882357342167789
572 0.03882357342167789
573 0.03882357342167789
574 0.03882357342167789
575 0.03882357342167789
576 0.03882357342167789
577 0.03893166730792576
578 0.03893166730792576
579 0.03893166730792576
580 0.03893166730792576
581 0.03903964409977438
582 0.0391475917831934
583 0.0391475917831934
584 0.0391475917831934
585 0.0391475917831934
586 0.0391475917831934
587 0.0391475917831934
588 0.0391475917831934
589 0.0391475917831934
590 0.0391475917831934
591 0.0391475917831934
592 0.0391475917831934
593 0.0391475917831934
594 0.0391475917831934
595 0.0391475917831934
596 0.0391475917831934
597 0.0391475917831934
598 0.0391475917831934
599 0.03936214567997691
600 0.03947776080468861
601 0.03947776080468861
602 0.03959331593116137
603 0.03959331593116137
604 0.03959331593116137
605 0.03959331593116137
606 0.03959331593116137
607 0.03959331593116137
608 0.03959331593116137
609 0.03959331593116137
610 0.03959331593116137
611 0.03959331593116137
612 0.03959331593116137
613 0.03959331593116137
614 0.03959331593116137
615 0.03959331593116137
616 0.03959331593116137
617 0.03959331593116137
618 0.03959331593116137
619 0.03959331593116137
620 0.03959331593116137
621 0.03959331593116137
622 0.03959331593116137
623 0.03959331593116137
624 0.03959331593116137
625 0.03959331593116137
626 0.03977057768250918
627 0.03977057768250918
628 0.03977057768250918
629 0.03977057768250918
630 0.03977057768250918
631 0.03977057768250918
632 0.03977057768250918
633 0.039877122294802066
634 0.04003082385580706
635 0.04003082385580706
636 0.04003082385580706
637 0.04003082385580706
638 0.04003082385580706
639 0.04003082385580706
640 0.04003082385580706
641 0.04003082385580706
642 0.040145231185504296
643 0.040145231185504296
644 0.040145231185504296
645 0.040145231185504296
646 0.040357285071765385
647 0.040357285071765385
648 0.040357285071765385
649 0.040357285071765385
650 0.040357285071765385
651 0.040357285071765385
652 0.040357285071765385
653 0.040357285071765385
654 0.040357285071765385
655 0.040357285071765385
656 0.040357285071765385
657 0.04051014389606947
658 0.04051014389606947
659 0.04051014389606947
660 0.04051014389606947
661 0.04051014389606947
662 0.04051014389606947
663 0.04051014389606947
664 0.04051014389606947
665 0.04072125373035294
666 0.04072125373035294
667 0.04072125373035294
668 0.040857288478997576
669 0.040857288478997576
670 0.040857288478997576
671 0.040857288478997576
672 0.040857288478997576
673 0.040857288478997576
674 0.040857288478997576
675 0.040857288478997576
676 0.040857288478997576
677 0.040857288478997576
678 0.040857288478997576
679 0.040857288478997576
680 0.041237553915061134
681 0.042062034862148434
682 0.042062034862148434
683 0.042062034862148434
684 0.042062034862148434
685 0.042062034862148434
686 0.042197516706733385
687 0.042197516706733385
688 0.042197516706733385
689 0.042197516706733385
690 0.042197516706733385
691 0.042349197905390705
692 0.042349197905390705
693 0.042349197905390705
694 0.042754924351700786
695 0.042754924351700786
696 0.042754924351700786
697 0.042754924351700786
698 0.042754924351700786
699 0.042754924351700786
700 0.042754924351700786
701 0.042754924351700786
702 0.042754924351700786
703 0.042754924351700786
704 0.042754924351700786
705 0.042754924351700786
706 0.04288981363120927
707 0.04288981363120927
708 0.04288981363120927
709 0.04288981363120927
710 0.04329413379891209
711 0.04329413379891209
712 0.04329413379891209
713 0.04329413379891209
714 0.04329413379891209
715 0.04329413379891209
716 0.04329413379891209
717 0.04329413379891209
718 0.04329413379891209
719 0.04329413379891209
720 0.04329413379891209
721 0.04329413379891209
722 0.04342856455803565
723 0.04342856455803565
724 0.04342856455803565
725 0.04342856455803565
726 0.04342856455803565
727 0.04342856455803565
728 0.04342856455803565
729 0.04342856455803565
730 0.04342856455803565
731 0.04342856455803565
732 0.04342856455803565
733 0.04342856455803565
734 0.04342856455803565
735 0.04342856455803565
736 0.04342856455803565
737 0.04342856455803565
738 0.04342856455803565
739 0.04342856455803565
740 0.04342856455803565
741 0.04342856455803565
742 0.04342856455803565
743 0.043578583626466265
744 0.043578583626466265
745 0.043578583626466265
746 0.043578583626466265
747 0.043578583626466265
748 0.0438725454349826
749 0.0438725454349826
750 0.0438725454349826
751 0.0438725454349826
752 0.0438725454349826
753 0.0438725454349826
754 0.04399386085054457
755 0.04399386085054457
756 0.04399386085054457
757 0.04399386085054457
758 0.04399386085054457
759 0.04399386085054457
760 0.04399386085054457
761 0.04399386085054457
762 0.04399386085054457
763 0.04399386085054457
764 0.04399386085054457
765 0.04399386085054457
766 0.04399386085054457
767 0.04399386085054457
768 0.04399386085054457
769 0.04399386085054457
770 0.04399386085054457
771 0.04399386085054457
772 0.04399386085054457
773 0.04399386085054457
774 0.04412688819462951
775 0.04425988975969304
776 0.04425988975969304
777 0.04425988975969304
778 0.04425988975969304
779 0.04446599061686046
780 0.04446599061686046
781 0.04446599061686046
782 0.04446599061686046
783 0.04446599061686046
784 0.04446599061686046
785 0.044757826388752926
786 0.044757826388752926
787 0.044757826388752926
788 0.044757826388752926
789 0.044757826388752926
790 0.044757826388752926
791 0.044757826388752926
792 0.044757826388752926
793 0.044757826388752926
794 0.044757826388752926
795 0.044757826388752926
796 0.044757826388752926
797 0.044757826388752926
798 0.044757826388752926
799 0.044757826388752926
800 0.044757826388752926
801 0.044757826388752926
802 0.044757826388752926
803 0.044757826388752926
804 0.04490607861102073
805 0.04490607861102073
806 0.04490607861102073
807 0.04500876360345727
808 0.04500876360345727
809 0.04500876360345727
810 0.04500876360345727
811 0.04500876360345727
812 0.04500876360345727
813 0.04500876360345727
814 0.04500876360345727
815 0.04500876360345727
816 0.04525106519883201
817 0.04525106519883201
818 0.04525106519883201
819 0.04525106519883201
820 0.045398882622346044
821 0.045398882622346044
822 0.045398882622346044
823 0.045398882622346044
824 0.045398882622346044
825 0.045398882622346044
826 0.045398882622346044
827 0.045398882622346044
828 0.045398882622346044
829 0.045398882622346044
830 0.045398882622346044
831 0.045398882622346044
832 0.045398882622346044
833 0.045398882622346044
834 0.045398882622346044
835 0.045398882622346044
836 0.045398882622346044
837 0.045398882622346044
838 0.045398882622346044
839 0.045530318813675835
840 0.045530318813675835
841 0.045530318813675835
842 0.045530318813675835
843 0.045530318813675835
844 0.045530318813675835
845 0.045530318813675835
846 0.045530318813675835
847 0.045530318813675835
848 0.045530318813675835
849 0.04563223237440641
850 0.04583567179654954
851 0.04583567179654954
852 0.04583567179654954
853 0.04583567179654954
854 0.04583567179654954
855 0.04583567179654954
856 0.04583567179654954
857 0.04583567179654954
858 0.04583567179654954
859 0.04583567179654954
860 0.04583567179654954
861 0.045945117929549834
862 0.045945117929549834
863 0.046076006515625406
864 0.046076006515625406
865 0.046076006515625406
866 0.046076006515625406
867 0.046076006515625406
868 0.046076006515625406
869 0.046076006515625406
870 0.046076006515625406
871 0.046076006515625406
872 0.046076006515625406
873 0.046076006515625406
874 0.046076006515625406
875 0.046076006515625406
876 0.046076006515625406
877 0.046076006515625406
878 0.046076006515625406
879 0.046076006515625406
880 0.046076006515625406
881 0.046076006515625406
882 0.046076006515625406
883 0.046076006515625406
884 0.04620643187384872
885 0.04620643187384872
886 0.04620643187384872
887 0.04620643187384872
888 0.04620643187384872
889 0.04620643187384872
890 0.04620643187384872
891 0.04620643187384872
892 0.04620643187384872
893 0.04620643187384872
894 0.04620643187384872
895 0.04620643187384872
896 0.04620643187384872
897 0.04635230061338134
898 0.04635230061338134
899 0.04635230061338134
900 0.04635230061338134
901 0.0464823612798227
902 0.0464823612798227
903 0.0464823612798227
904 0.0464823612798227
905 0.0464823612798227
906 0.0464823612798227
907 0.0464823612798227
908 0.0464823612798227
909 0.0464823612798227
910 0.0464823612798227
911 0.0464823612798227
912 0.0464823612798227
913 0.0464823612798227
914 0.0464823612798227
915 0.04658315738024056
916 0.04658315738024056
917 0.04658315738024056
918 0.04658315738024056
919 0.04658315738024056
920 0.04658315738024056
921 0.04658315738024056
922 0.04658315738024056
923 0.04658315738024056
924 0.04658315738024056
925 0.04658315738024056
926 0.04658315738024056
927 0.04658315738024056
928 0.04658315738024056
929 0.04658315738024056
930 0.04658315738024056
931 0.04658315738024056
932 0.04658315738024056
933 0.04658315738024056
934 0.04658315738024056
935 0.04658315738024056
936 0.04658315738024056
937 0.04658315738024056
938 0.04658315738024056
939 0.04658315738024056
940 0.04658315738024056
941 0.04658315738024056
942 0.04658315738024056
943 0.04658315738024056
944 0.04658315738024056
945 0.04658315738024056
946 0.04658315738024056
947 0.04658315738024056
948 0.04658315738024056
949 0.04658315738024056
950 0.04658315738024056
951 0.04658315738024056
952 0.04658315738024056
953 0.04658315738024056
954 0.04658315738024056
955 0.04658315738024056
956 0.04658315738024056
957 0.04658315738024056
958 0.04658315738024056
959 0.04658315738024056
960 0.04658315738024056
961 0.04658315738024056
962 0.04658315738024056
963 0.04658315738024056
964 0.04658315738024056
965 0.04658315738024056
966 0.04658315738024056
967 0.04658315738024056
968 0.04658315738024056
969 0.04658315738024056
970 0.04658315738024056
971 0.04658315738024056
972 0.04658315738024056
973 0.04658315738024056
974 0.046782576000570945
975 0.046782576000570945
976 0.046782576000570945
977 0.046782576000570945
978 0.046782576000570945
979 0.046782576000570945
980 0.046782576000570945
981 0.046782576000570945
982 0.04691101351370287
983 0.04691101351370287
984 0.04691101351370287
985 0.04691101351370287
986 0.04691101351370287
987 0.04691101351370287
988 0.04691101351370287
989 0.04691101351370287
990 0.04691101351370287
991 0.04691101351370287
992 0.04691101351370287
993 0.04691101351370287
994 0.04691101351370287
995 0.04691101351370287
996 0.04691101351370287
997 0.04691101351370287
998 0.04691101351370287
999 0.04691101351370287
1000 0.04703911368915064

==> data/mean-ndcg-ue-cppcheck-1000-crash_class=ubsan_runtime_error_signed_integer_overflow.dat <==
1 0.0
2 0.007033687404264391
3 0.007516392590391898
4 0.006252680022522825
5 0.012724326479930001
6 0.013575659844931207
7 0.014907932688867956
8 0.01685326236827275
9 0.01950193990722916
10 0.022652270821890436
11 0.022652270821890436
12 0.03126061398144406
13 0.03272463966407323
14 0.033428762537362676
15 0.03497039983406093
16 0.03497039983406093
17 0.03582147258576635
18 0.0371336572619729
19 0.0371336572619729
20 0.03920338679558156
21 0.04016004912419334
22 0.04346334722956857
23 0.04346334722956857
24 0.04346334722956857
25 0.04470455145194952
26 0.04535299467841779
27 0.04535299467841779
28 0.046814058255629065
29 0.04870895782216863
30 0.04870895782216863
31 0.04870895782216863
32 0.04870895782216863
33 0.049315011308868645
34 0.049315011308868645
35 0.049315011308868645
36 0.049315011308868645
37 0.049902533637539936
38 0.05151685552257855
39 0.05151685552257855
40 0.05151685552257855
41 0.05151685552257855
42 0.0520238213925029
43 0.0520238213925029
44 0.0520238213925029
45 0.0520238213925029
46 0.0520238213925029
47 0.0520238213925029
48 0.0520238213925029
49 0.053116434134472694
50 0.053116434134472694
51 0.053116434134472694
52 0.05419301144306301
53 0.05419301144306301
54 0.05419301144306301
55 0.05611266865829722
56 0.05611266865829722
57 0.05611266865829722
58 0.05710443470227584
59 0.05710443470227584
60 0.061142152126650216
61 0.0616041676344373
62 0.0616041676344373
63 0.0616041676344373
64 0.0616041676344373
65 0.0616041676344373
66 0.0616041676344373
67 0.0616041676344373
68 0.062330407967828606
69 0.062330407967828606
70 0.062330407967828606
71 0.062330407967828606
72 0.062330407967828606
73 0.0628269532209846
74 0.06351304727127707
75 0.06391300001534932
76 0.06391300001534932
77 0.06391300001534932
78 0.06391300001534932
79 0.06458782107824952
80 0.06458782107824952
81 0.06546458392418894
82 0.06546458392418894
83 0.06546458392418894
84 0.06546458392418894
85 0.06546458392418894
86 0.06546458392418894
87 0.06546458392418894
88 0.06585046697209465
89 0.06585046697209465
90 0.06665716218542324
91 0.06665716218542324
92 0.06712867154655987
93 0.06712867154655987
94 0.06750902629143396
95 0.06788850844543144
96 0.06788850844543144
97 0.06788850844543144
98 0.06788850844543144
99 0.06788850844543144
100 0.06918875852078582
101 0.07024553233623732
102 0.07143975438870549
103 0.07408857294684132
104 0.07649242847462485
105 0.07649242847462485
106 0.07649242847462485
107 0.07712508970584907
108 0.07712508970584907
109 0.07749358155104386
110 0.07749358155104386
111 0.08031749054595251
112 0.08031749054595251
113 0.08031749054595251
114 0.08031749054595251
115 0.08094064121477706
116 0.08156159372759055
117 0.08156159372759055
118 0.08156159372759055
119 0.08156159372759055
120 0.08156159372759055
121 0.08195851124124354
122 0.08195851124124354
123 0.08195851124124354
124 0.08195851124124354
125 0.08195851124124354
126 0.08195851124124354
127 0.08231549349178159
128 0.08231549349178159
129 0.08231549349178159
130 0.08231549349178159
131 0.08231549349178159
132 0.08231549349178159
133 0.08231549349178159
134 0.08231549349178159
135 0.08231549349178159
136 0.08231549349178159
137 0.0827492367548376
138 0.0827492367548376
139 0.0827492367548376
140 0.0827492367548376
141 0.0827492367548376
142 0.0827492367548376
143 0.08334424580105669
144 0.08334424580105669
145 0.08436644665864088
146 0.08436644665864088
147 0.08436644665864088
148 0.08635399896052758
149 0.08635399896052758
150 0.08635399896052758
151 0.08635399896052758
152 0.08635399896052758
153 0.08635399896052758
154 0.08635399896052758
155 0.08673159390301204
156 0.08673159390301204
157 0.08710823870200794
158 0.08710823870200794
159 0.08710823870200794
160 0.08748348931220376
161 0.08748348931220376
162 0.08782353124889286
163 0.08840336680206227
164 0.08840336680206227
165 0.08840336680206227
166 0.08840336680206227
167 0.08840336680206227
168 0.08840336680206227
169 0.08840336680206227
170 0.08840336680206227
171 0.08840336680206227
172 0.08840336680206227
173 0.08840336680206227
174 0.08840336680206227
175 0.08840336680206227
176 0.08840336680206227
177 0.08840336680206227
178 0.08840336680206227
179 0.08840336680206227
180 0.08840336680206227
181 0.08840336680206227
182 0.08840336680206227
183 0.08840336680206227
184 0.08840336680206227
185 0.08881233478783458
186 0.08922088357698016
187 0.08922088357698016
188 0.08922088357698016
189 0.08922088357698016
190 0.08922088357698016
191 0.08922088357698016
192 0.08922088357698016
193 0.08962658225503357
194 0.08962658225503357
195 0.09009264197602551
196 0.09042049014774584
197 0.09070056326902662
198 0.09070056326902662
199 0.09070056326902662
200 0.09070056326902662
201 0.09070056326902662
202 0.09070056326902662
203 0.09070056326902662
204 0.09070056326902662
205 0.09070056326902662
206 0.09116185079248477
207 0.09116185079248477
208 0.09116185079248477
209 0.09116185079248477
210 0.09116185079248477
211 0.09116185079248477
212 0.09116185079248477
213 0.09116185079248477
214 0.09116185079248477
215 0.09116185079248477
216 0.09116185079248477
217 0.09116185079248477
218 0.09116185079248477
219 0.09151537911312342
220 0.09151537911312342
221 0.09151537911312342
222 0.09296178550850147
223 0.09296178550850147
224 0.09296178550850147
225 0.09296178550850147
226 0.09296178550850147
227 0.09296178550850147
228 0.09296178550850147
229 0.09296178550850147
230 0.09296178550850147
231 0.09327979031855584
232 0.09327979031855584
233 0.09327979031855584
234 0.09327979031855584
235 0.09327979031855584
236 0.09327979031855584
237 0.0935963113363531
238 0.0935963113363531
239 0.0935963113363531
240 0.0935963113363531
241 0.09413504651951542
242 0.09413504651951542
243 0.0944819160367768
244 0.0944819160367768
245 0.0944819160367768
246 0.0944819160367768
247 0.0944819160367768
248 0.0944819160367768
249 0.0944819160367768
250 0.0944819160367768
251 0.0944819160367768
252 0.0944819160367768
253 0.0947947179374331
254 0.0947947179374331
255 0.09532798921700443
256 0.09532798921700443
257 0.09567137368783506
258 0.09567137368783506
259 0.09605570842107791
260 0.09605570842107791
261 0.09605570842107791
262 0.09605570842107791
263 0.09605570842107791
264 0.09605570842107791
265 0.09639721488641094
266 0.096738491998849
267 0.096738491998849
268 0.096738491998849
269 0.09813548706074796
270 0.09996052298847798
271 0.09996052298847798
272 0.09996052298847798
273 0.10064884643936989
274 0.10064884643936989
275 0.10098811051219486
276 0.10098811051219486
277 0.10129589396959196
278 0.10129589396959196
279 0.10129589396959196
280 0.10129589396959196
281 0.10129589396959196
282 0.10212741212489657
283 0.10212741212489657
284 0.10212741212489657
285 0.10212741212489657
286 0.10317241368459158
287 0.10317241368459158
288 0.10350892206872234
289 0.10388585469223524
290 0.10388585469223524
291 0.10388585469223524
292 0.10388585469223524
293 0.10388585469223524
294 0.10388585469223524
295 0.10459652388850965
296 0.10527510300222612
297 0.10527510300222612
298 0.10598451502040553
299 0.10598451502040553
300 0.10598451502040553
301 0.10628783536370431
302 0.10628783536370431
303 0.10713636194631536
304 0.10713636194631536
305 0.10713636194631536
306 0.10713636194631536
307 0.10713636194631536
308 0.10713636194631536
309 0.10784130611335638
310 0.10868870322929741
311 0.109718507244571
312 0.11076281608656796
313 0.11076281608656796
314 0.11102028375302672
315 0.11211507531443746
316 0.11211507531443746
317 0.11211507531443746
318 0.11211507531443746
319 0.11241535137129277
320 0.11241535137129277
321 0.11241535137129277
322 0.11274538162959473
323 0.11425514099610606
324 0.11425514099610606
325 0.11525326684534061
326 0.11525326684534061
327 0.11525326684534061
328 0.11525326684534061
329 0.11525326684534061
330 0.11558190545028603
331 0.11558190545028603
332 0.11558190545028603
333 0.11558190545028603
334 0.11558190545028603
335 0.11558190545028603
336 0.11657337719839565
337 0.11716828533217366
338 0.11753511730126297
339 0.11753511730126297
340 0.11828388354459274
341 0.11828388354459274
342 0.11828388354459274
343 0.11879422988194743
344 0.11879422988194743
345 0.11879422988194743
346 0.11879422988194743
347 0.11997987351816486
348 0.12288089975986188
349 0.12288089975986188
350 0.12288089975986188
351 0.12437506854165627
352 0.12437506854165627
353 0.1246701786219483
354 0.1246701786219483
355 0.1246701786219483
356 0.1246701786219483
357 0.1246701786219483
358 0.1254680766938581
359 0.1254680766938581
360 0.1254680766938581
361 0.1254680766938581
362 0.1254680766938581
363 0.1254680766938581
364 0.1254680766938581
365 0.1254680766938581
366 0.1254680766938581
367 0.1254680766938581
368 0.1254680766938581
369 0.1254680766938581
370 0.1254680766938581
371 0.1254680766938581
372 0.1254680766938581
373 0.12582882463661868
374 0.126150542856191
375 0.126150542856191
376 0.126150542856191
377 0.126150542856191
378 0.126150542856191
379 0.1272454405533547
380 0.1275369006168632
381 0.1275369006168632
382 0.1275369006168632
383 0.12830943563238853
384 0.12830943563238853
385 0.12866827066409406
386 0.12902694987905589
387 0.12902694987905589
388 0.12902694987905589
389 0.12902694987905589
390 0.12934641603976973
391 0.1296657455449517
392 0.1296657455449517
393 0.1296657455449517
394 0.13016429162775864
395 0.13125163980256385
396 0.1315702929431005
397 0.1315702929431005
398 0.13188867871249862
399 0.13188867871249862
400 0.13188867871249862
401 0.13188867871249862
402 0.13188867871249862
403 0.13188867871249862
404 0.13188867871249862
405 0.13224449580059117
406 0.13224449580059117
407 0.13224449580059117
408 0.13224449580059117
409 0.13224449580059117
410 0.13259958926099608
411 0.13324128212353992
412 0.13324128212353992
413 0.13324128212353992
414 0.13355759134551978
415 0.13355759134551978
416 0.13355759134551978
417 0.13355759134551978
418 0.13355759134551978
419 0.13355759134551978
420 0.13355759134551978
421 0.13355759134551978
422 0.13355759134551978
423 0.13355759134551978
424 0.13355759134551978
425 0.13427883347618
426 0.13427883347618
427 0.13427883347618
428 0.1355536582452624
429 0.1355536582452624
430 0.1355536582452624
431 0.1355536582452624
432 0.1355536582452624
433 0.13586763586849657
434 0.13586763586849657
435 0.13586763586849657
436 0.1361812577500906
437 0.1361812577500906
438 0.13658555011310047
439 0.13658555011310047
440 0.13658555011310047
441 0.13658555011310047
442 0.13658555011310047
443 0.13658555011310047
444 0.13658555011310047
445 0.13658555011310047
446 0.13658555011310047
447 0.13658555011310047
448 0.13658555011310047
449 0.13658555011310047
450 0.13706940835973694
451 0.13706940835973694
452 0.13770114738148803
453 0.13770114738148803
454 0.13770114738148803
455 0.13810293089058773
456 0.13810293089058773
457 0.13810293089058773
458 0.13810293089058773
459 0.13810293089058773
460 0.13810293089058773
461 0.13810293089058773
462 0.13810293089058773
463 0.13810293089058773
464 0.13810293089058773
465 0.13810293089058773
466 0.13810293089058773
467 0.13810293089058773
468 0.13810293089058773
469 0.13810293089058773
470 0.13841273496071987
471 0.13841273496071987
472 0.13841273496071987
473 0.13841273496071987
474 0.1390688694124714
475 0.1394155065977902
476 0.1394155065977902
477 0.1394155065977902
478 0.1394155065977902
479 0.1394155065977902
480 0.1394155065977902
481 0.13972415297810878
482 0.14012219667010928
483 0.14012219667010928
484 0.140346459157323
485 0.140346459157323
486 0.140346459157323
487 0.14069170216211144
488 0.14069170216211144
489 0.14069170216211144
490 0.14069170216211144
491 0.14069170216211144
492 0.14069170216211144
493 0.14069170216211144
494 0.14069170216211144
495 0.14069170216211144
496 0.14069170216211144
497 0.14069170216211144
498 0.14069170216211144
499 0.14069170216211144
500 0.14069170216211144
501 0.14069170216211144
502 0.14099823257746935
503 0.14099823257746935
504 0.14099823257746935
505 0.14181638353893403
506 0.14181638353893403
507 0.14181638353893403
508 0.14181638353893403
509 0.14181638353893403
510 0.1422905510539435
511 0.1422905510539435
512 0.1422905510539435
513 0.1422905510539435
514 0.1422905510539435
515 0.14336870150524073
516 0.14336870150524073
517 0.14336870150524073
518 0.14367369661141097
519 0.14367369661141097
520 0.14367369661141097
521 0.14367369661141097
522 0.14367369661141097
523 0.14367369661141097
524 0.14367369661141097
525 0.14367369661141097
526 0.14367369661141097
527 0.14367369661141097
528 0.14367369661141097
529 0.14367369661141097
530 0.14466987089663494
531 0.14466987089663494
532 0.14466987089663494
533 0.14466987089663494
534 0.14466987089663494
535 0.14466987089663494
536 0.14466987089663494
537 0.1454156212200073
538 0.14566903132227518
539 0.14566903132227518
540 0.14566903132227518
541 0.14622511228118487
542 0.14622511228118487
543 0.14622511228118487
544 0.14669524457951108
545 0.14669524457951108
546 0.14699769768022936
547 0.14699769768022936
548 0.14699769768022936
549 0.14699769768022936
550 0.14699769768022936
551 0.14729971487795013
552 0.14729971487795013
553 0.14729971487795013
554 0.14729971487795013
555 0.14729971487795013
556 0.14729971487795013
557 0.14729971487795013
558 0.14729971487795013
559 0.14729971487795013
560 0.14729971487795013
561 0.14729971487795013
562 0.14760079112920862
563 0.14760079112920862
564 0.14790169889746868
565 0.14790169889746868
566 0.14820243896554197
567 0.14919600840218025
568 0.14953289417950485
569 0.1515189323470835
570 0.1515189323470835
571 0.1515189323470835
572 0.1515189323470835
573 0.1515189323470835
574 0.1515189323470835
575 0.1515189323470835
576 0.15181884543216534
577 0.15181884543216534
578 0.15181884543216534
579 0.15181884543216534
580 0.15181884543216534
581 0.15181884543216534
582 0.15181884543216534
583 0.15181884543216534
584 0.15228375179776454
585 0.15228375179776454
586 0.15228375179776454
587 0.15228375179776454
588 0.15228375179776454
589 0.15228375179776454
590 0.15228375179776454
591 0.15228375179776454
592 0.15228375179776454
593 0.15228375179776454
594 0.15228375179776454
595 0.15228375179776454
596 0.15228375179776454
597 0.15228375179776454
598 0.15228375179776454
599 0.15228375179776454
600 0.15258175473561586
601 0.15258175473561586
602 0.15258175473561586
603 0.15287952595363768
604 0.15321318510495577
605 0.15359713433621858
606 0.15359713433621858
607 0.15359713433621858
608 0.15389452269143988
609 0.15389452269143988
610 0.15389452269143988
611 0.15389452269143988
612 0.15389452269143988
613 0.15389452269143988
614 0.15419145701879383
615 0.15419145701879383
616 0.15419145701879383
617 0.1544881665050451
618 0.1544881665050451
619 0.1544881665050451
620 0.1544881665050451
621 0.1544881665050451
622 0.1544881665050451
623 0.1544881665050451
624 0.1544881665050451
625 0.1544881665050451
626 0.1544881665050451
627 0.1544881665050451
628 0.1544881665050451
629 0.1544881665050451
630 0.1544881665050451
631 0.15570092847895123
632 0.15596944977583935
633 0.1575763079393564
634 0.1575763079393564
635 0.1575763079393564
636 0.1575763079393564
637 0.15816680041743839
638 0.15816680041743839
639 0.15816680041743839
640 0.1584347999205875
641 0.15872976071298997
642 0.15872976071298997
643 0.15872976071298997
644 0.15902450894427445
645 0.15902450894427445
646 0.15902450894427445
647 0.15902450894427445
648 0.15902450894427445
649 0.15902450894427445
650 0.15902450894427445
651 0.15902450894427445
652 0.15902450894427445
653 0.15902450894427445
654 0.15902450894427445
655 0.15929155269167045
656 0.15929155269167045
657 0.15958539455809195
658 0.15958539455809195
659 0.15958539455809195
660 0.15958539455809195
661 0.15985206397574334
662 0.15985206397574334
663 0.15985206397574334
664 0.15985206397574334
665 0.1601453596424866
666 0.1601453596424866
667 0.16052355885196393
668 0.16151420461958568
669 0.1624230589829517
670 0.1624230589829517
671 0.1624230589829517
672 0.1624230589829517
673 0.1624230589829517
674 0.1624230589829517
675 0.1624230589829517
676 0.16304352034262842
677 0.16333601259727334
678 0.16333601259727334
679 0.16333601259727334
680 0.16333601259727334
681 0.16366354568192926
682 0.16366354568192926
683 0.16366354568192926
684 0.16366354568192926
685 0.16366354568192926
686 0.16419385800392874
687 0.16419385800392874
688 0.16419385800392874
689 0.16419385800392874
690 0.16419385800392874
691 0.16419385800392874
692 0.16419385800392874
693 0.16419385800392874
694 0.16466375720062967
695 0.16466375720062967
696 0.16466375720062967
697 0.16466375720062967
698 0.16495488724155183
699 0.16495488724155183
700 0.16521922705054617
701 0.16521922705054617
702 0.16521922705054617
703 0.16521922705054617
704 0.16567373454898784
705 0.16567373454898784
706 0.1663892153673597
707 0.1663892153673597
708 0.1663892153673597
709 0.1663892153673597
710 0.1663892153673597
711 0.1663892153673597
712 0.1663892153673597
713 0.1663892153673597
714 0.1663892153673597
715 0.16665270379991204
716 0.16665270379991204
717 0.16665270379991204
718 0.1669776062226115
719 0.1669776062226115
720 0.1669776062226115
721 0.16726730430919962
722 0.16753040335482217
723 0.16753040335482217
724 0.16785489582226792
725 0.16962863803497813
726 0.1702423894850369
727 0.1702423894850369
728 0.17070888389063552
729 0.17070888389063552
730 0.17070888389063552
731 0.17070888389063552
732 0.17070888389063552
733 0.17166384780411417
734 0.17166384780411417
735 0.17166384780411417
736 0.17166384780411417
737 0.17166384780411417
738 0.17166384780411417
739 0.17166384780411417
740 0.17166384780411417
741 0.17166384780411417
742 0.17166384780411417
743 0.17192580756421974
744 0.17192580756421974
745 0.17221407350355866
746 0.17221407350355866
747 0.17221407350355866
748 0.1733290517425723
749 0.17365188247640717
750 0.17393985759663022
751 0.17426255851461425
752 0.17426255851461425
753 0.17426255851461425
754 0.17458506554934458
755 0.17490750817907613
756 0.17490750817907613
757 0.17490750817907613
758 0.17490750817907613
759 0.17490750817907613
760 0.17519490915299019
761 0.17519490915299019
762 0.17519490915299019
763 0.17519490915299019
764 0.17519490915299019
765 0.1755653125815624
766 0.1755653125815624
767 0.17588699089727458
768 0.17617393957824265
769 0.17617393957824265
770 0.17617393957824265
771 0.17617393957824265
772 0.17617393957824265
773 0.17617393957824265
774 0.17617393957824265
775 0.1764951169310043
776 0.1764951169310043
777 0.1764951169310043
778 0.1764951169310043
779 0.1764951169310043
780 0.1764951169310043
781 0.1764951169310043
782 0.1764951169310043
783 0.1764951169310043
784 0.17707474954966276
785 0.17707474954966276
786 0.17733450200845174
787 0.17733450200845174
788 0.17733450200845174
789 0.17733450200845174
790 0.17733450200845174
791 0.1776201837149607
792 0.17798866510875677
793 0.17798866510875677
794 0.17798866510875677
795 0.17798866510875677
796 0.17798866510875677
797 0.17827402414786908
798 0.17887910342051838
799 0.17887910342051838
800 0.17887910342051838
801 0.17985170312044102
802 0.18013679566863322
803 0.1804218351772623
804 0.1804218351772623
805 0.18099170254951305
806 0.18127658345220288
807 0.18127658345220288
808 0.18127658345220288
809 0.18127658345220288
810 0.18159564549541146
811 0.18159564549541146
812 0.18159564549541146
813 0.18159564549541146
814 0.18196262261195476
815 0.18196262261195476
816 0.18196262261195476
817 0.18196262261195476
818 0.18196262261195476
819 0.18196262261195476
820 0.18196262261195476
821 0.18196262261195476
822 0.18224667035956554
823 0.18224667035956554
824 0.18224667035956554
825 0.18224667035956554
826 0.18224667035956554
827 0.18224667035956554
828 0.18224667035956554
829 0.18250436697935987
830 0.18250436697935987
831 0.18278795526110164
832 0.18278795526110164
833 0.18278795526110164
834 0.18278795526110164
835 0.18278795526110164
836 0.18278795526110164
837 0.18278795526110164
838 0.18278795526110164
839 0.18278795526110164
840 0.18278795526110164
841 0.18278795526110164
842 0.18278795526110164
843 0.18278795526110164
844 0.18278795526110164
845 0.18278795526110164
846 0.18278795526110164
847 0.18278795526110164
848 0.18278795526110164
849 0.18278795526110164
850 0.18278795526110164
851 0.18278795526110164
852 0.18278795526110164
853 0.18278795526110164
854 0.18278795526110164
855 0.18278795526110164
856 0.18278795526110164
857 0.18278795526110164
858 0.18278795526110164
859 0.18278795526110164
860 0.18278795526110164
861 0.18315188834942886
862 0.18315188834942886
863 0.18315188834942886
864 0.18343384552170047
865 0.18343384552170047
866 0.18343384552170047
867 0.18343384552170047
868 0.18343384552170047
869 0.18371556259357852
870 0.18371556259357852
871 0.18464622778054163
872 0.18464622778054163
873 0.18464622778054163
874 0.1865066144789442
875 0.18743665101431609
876 0.18743665101431609
877 0.18743665101431609
878 0.1883662184958336
879 0.1883662184958336
880 0.1886813851275299
881 0.1886813851275299
882 0.1886813851275299
883 0.1886813851275299
884 0.1886813851275299
885 0.1886813851275299
886 0.1886813851275299
887 0.1886813851275299
888 0.1886813851275299
889 0.1886813851275299
890 0.1886813851275299
891 0.1886813851275299
892 0.1886813851275299
893 0.1886813851275299
894 0.1886813851275299
895 0.1886813851275299
896 0.1886813851275299
897 0.1886813851275299
898 0.18904306933225665
899 0.18904306933225665
900 0.18904306933225665
901 0.18904306933225665
902 0.18904306933225665
903 0.18904306933225665
904 0.18904306933225665
905 0.18904306933225665
906 0.18904306933225665
907 0.18904306933225665
908 0.18904306933225665
909 0.18904306933225665
910 0.18904306933225665
911 0.18904306933225665
912 0.18940393363572
913 0.18940393363572
914 0.18940393363572
915 0.18940393363572
916 0.18940393363572
917 0.18940393363572
918 0.18968338844010882
919 0.18968338844010882
920 0.18968338844010882
921 0.18968338844010882
922 0.18968338844010882
923 0.18968338844010882
924 0.18968338844010882
925 0.18968338844010882
926 0.18968338844010882
927 0.18968338844010882
928 0.18968338844010882
929 0.18968338844010882
930 0.18968338844010882
931 0.18968338844010882
932 0.18968338844010882
933 0.18968338844010882
934 0.18968338844010882
935 0.18968338844010882
936 0.18968338844010882
937 0.18968338844010882
938 0.18968338844010882
939 0.18968338844010882
940 0.18968338844010882
941 0.18968338844010882
942 0.18968338844010882
943 0.18968338844010882
944 0.18968338844010882
945 0.18968338844010882
946 0.18968338844010882
947 0.18968338844010882
948 0.18968338844010882
949 0.18968338844010882
950 0.18968338844010882
951 0.18968338844010882
952 0.18968338844010882
953 0.18968338844010882
954 0.18968338844010882
955 0.19024637605491887
956 0.19067719898247384
957 0.19067719898247384
958 0.19098847148417764
959 0.19098847148417764
960 0.19098847148417764
961 0.19098847148417764
962 0.19098847148417764
963 0.19098847148417764
964 0.19098847148417764
965 0.19098847148417764
966 0.19098847148417764
967 0.19098847148417764
968 0.19098847148417764
969 0.19098847148417764
970 0.19098847148417764
971 0.19098847148417764
972 0.19098847148417764
973 0.19098847148417764
974 0.19098847148417764
975 0.19124010191894045
976 0.19180131263860115
977 0.19223077741506306
978 0.19223077741506306
979 0.19223077741506306
980 0.19223077741506306
981 0.19223077741506306
982 0.19223077741506306
983 0.19223077741506306
984 0.19248207274905318
985 0.19248207274905318
986 0.19248207274905318
987 0.19248207274905318
988 0.19279195498952098
989 0.19279195498952098
990 0.19279195498952098
991 0.19279195498952098
992 0.19279195498952098
993 0.19279195498952098
994 0.19279195498952098
995 0.19279195498952098
996 0.19279195498952098
997 0.19279195498952098
998 0.19279195498952098
999 0.19279195498952098
1000 0.19279195498952098

==> data/mean-ndcg-ue-cppcheck-1000-nofilter.dat <==
1 0.01418877236273905
2 0.012756868079329272
3 0.011355852053095788
4 0.010709205195821246
5 0.0120552872026077
6 0.013165908049334249
7 0.014570367931205159
8 0.01541915002477142
9 0.016546319498595786
10 0.016579394624563103
11 0.01680888147892004
12 0.017163596056788393
13 0.017541257680219205
14 0.018178532486708504
15 0.018823623147102786
16 0.019131237106923795
17 0.019887464126694763
18 0.020039047973828366
19 0.02022809736690243
20 0.020647910180133174
21 0.02089283445587903
22 0.021038565973675018
23 0.021163784050600123
24 0.021555686558344576
25 0.021880587145250017
26 0.022135845700153717
27 0.022432878245514987
28 0.024230944247891694
29 0.02448319920347933
30 0.02482451824938809
31 0.025310598086909584
32 0.02572466105044841
33 0.02600884884819664
34 0.026800808163776862
35 0.02705514078717091
36 0.027291367685966402
37 0.027734407332840442
38 0.02801719982130016
39 0.029012326474316147
40 0.02925285863339637
41 0.02942744345245842
42 0.0296097497630649
43 0.03016902078869257
44 0.030535143267743606
45 0.03065162076035681
46 0.03079795116611641
47 0.030957197257327235
48 0.03141097082674164
49 0.03195475866292322
50 0.032803744382594445
51 0.032858257060801005
52 0.03298919783707375
53 0.03322025227100076
54 0.033546180868848315
55 0.03438261354880852
56 0.034567602852887666
57 0.03489784439260095
58 0.03500612065171194
59 0.03525246456963219
60 0.035590857465788835
61 0.03568065765124103
62 0.03580555756682438
63 0.03596663955224702
64 0.03613872279187235
65 0.03622925809578097
66 0.036409198897128486
67 0.03693410651117512
68 0.03726975730054759
69 0.03736455457916685
70 0.03741086044291204
71 0.03754703651631438
72 0.03762693895156119
73 0.03789732242582126
74 0.03835582865683224
75 0.03846780148433635
76 0.038586330846708365
77 0.039060648409868476
78 0.039412728369306864
79 0.03969222476215051
80 0.04002310602147903
81 0.040253474514263664
82 0.04045549419588857
83 0.04069425444490916
84 0.04086117513563497
85 0.041149807257426195
86 0.04124232364442592
87 0.04128546805765355
88 0.04146702855360993
89 0.04149639429737205
90 0.04167454676215657
91 0.04187919219318088
92 0.0420665631025825
93 0.04219917574566733
94 0.04253952908315802
95 0.0428991563073803
96 0.04492258198771255
97 0.044942628833702834
98 0.045186481803954515
99 0.045376490401254174
100 0.045719051599163354
101 0.0458822042058195
102 0.04618340230354483
103 0.04635049215590317
104 0.04656844408019057
105 0.04668768914090631
106 0.04700817716342739
107 0.04709033413361767
108 0.0471598431287107
109 0.04732483758991244
110 0.047379989816569705
111 0.04790777884270976
112 0.048056649720354006
113 0.04815550861039398
114 0.04827246858705732
115 0.04834579069654323
116 0.048474273291712125
117 0.048650560869723476
118 0.048834372307588754
119 0.048884947613636806
120 0.0490215553211912
121 0.04912684556555635
122 0.04928175879170713
123 0.04929566158528091
124 0.04933960587771969
125 0.049574086174898516
126 0.04971129285142699
127 0.04982076460645794
128 0.049962085644663534
129 0.05007109150580688
130 0.05022175407737738
131 0.05026106937929891
132 0.05043651573870435
133 0.050725540675105416
134 0.05093439507387471
135 0.05123893560592654
136 0.05130129949088139
137 0.05137905310691294
138 0.051492100581430375
139 0.051883236380463715
140 0.05220294548827985
141 0.05228617507624418
142 0.05237571928765048
143 0.05240079735731824
144 0.052522919366737496
145 0.05261842158282561
146 0.052732680842190655
147 0.05294414039968132
148 0.05331720293787889
149 0.05341380308444333
150 0.05350811735478599
151 0.05379334102210668
152 0.05394374923709778
153 0.054070109800669695
154 0.05438615912155703
155 0.05442497418235369
156 0.05476578072974605
157 0.054941828100306095
158 0.055055605057126464
159 0.05517936324370633
160 0.05535966264714318
161 0.055474305884107886
162 0.05575395748195962
163 0.05611568751201256
164 0.0563579904538828
165 0.05646422257000149
166 0.056481789484991676
167 0.056618101071251044
168 0.05675193600781244
169 0.05682276776090975
170 0.056969341119988276
171 0.05715016830210261
172 0.057286743011970585
173 0.05734769587150972
174 0.057405356880777934
175 0.05752356199875748
176 0.05756873960038372
177 0.05766350349854343
178 0.05768637174520347
179 0.05801486996069615
180 0.058259255310291656
181 0.05845058599309844
182 0.058648018963056776
183 0.058807629081126266
184 0.059015715945652546
185 0.05913338341314244
186 0.05920455723978375
187 0.05930827649344502
188 0.05945959155875186
189 0.0598176655916944
190 0.06010953095621186
191 0.060220998337962246
192 0.060402839919182306
193 0.06055921321369622
194 0.06059994741472398
195 0.06061716639206229
196 0.060691907141792935
197 0.060750295913337395
198 0.060868639658629445
199 0.06094550962450646
200 0.06094492358073579
201 0.0611271782621557
202 0.061441872533893306
203 0.061659616431449835
204 0.061701140954728985
205 0.0618347953839996
206 0.06190541970042641
207 0.062116408313852414
208 0.06247484778873082
209 0.06259738565011273
210 0.06301453339976928
211 0.06327968165985794
212 0.06327915068812089
213 0.063360602659102
214 0.063630765356797
215 0.06380558443700472
216 0.06397460099627533
217 0.06405721038812977
218 0.06425061779677672
219 0.06433485587755604
220 0.06447986719480397
221 0.06466604711237912
222 0.06497397988570888
223 0.06527638837018086
224 0.06565208314258271
225 0.06577469271586385
226 0.06583793587702955
227 0.0658790261309979
228 0.06618902529790094
229 0.06633146886662844
230 0.06646790774783705
231 0.06655407477941092
232 0.06669991482074417
233 0.06686327302669083
234 0.0669587200393733
235 0.0674280639820087
236 0.06762818433947206
237 0.06764750351275303
238 0.06783879187202348
239 0.06792102918506893
240 0.06796874013759892
241 0.06803309983681645
242 0.06816746514792509
243 0.06820436999102034
244 0.0682039397021479
245 0.06840154721093059
246 0.06854220182831178
247 0.06856318057249247
248 0.0686606291373945
249 0.06869715139136426
250 0.06888292399497778
251 0.06910810099635487
252 0.06916662192151335
253 0.06928370774923584
254 0.06956977098400177
255 0.06978468685649379
256 0.07004733598760385
257 0.07010805127625032
258 0.07034677649172717
259 0.07068210462312498
260 0.07083298526258534
261 0.07101288631262868
262 0.07129053144194966
263 0.07134187894764284
264 0.07137761983029638
265 0.07187344771538505
266 0.07213429432019483
267 0.07221774267980129
268 0.07254092985299798
269 0.07286240479785774
270 0.07296742895013507
271 0.07311807865958891
272 0.07324944918737526
273 0.07330339029142265
274 0.0733212843046138
275 0.0733877054988336
276 0.07348777853028737
277 0.07352156388798578
278 0.07357835631009685
279 0.07367330178044128
280 0.07376998656063818
281 0.07381652488393066
282 0.07387462776876842
283 0.07395790644350489
284 0.07407599332362542
285 0.07407599332362542
286 0.07415545824507735
287 0.07418106790461086
288 0.07422597587084388
289 0.07424689318350833
290 0.07441443501382904
291 0.07465419019067976
292 0.07469741652953636
293 0.07488378702681515
294 0.07505831231197972
295 0.07513918899651906
296 0.07518131982191001
297 0.07523307853907236
298 0.07533951461958996
299 0.07538528084659098
300 0.07550106227131892
301 0.07600346208310128
302 0.07616312613420208
303 0.07627394748931125
304 0.07697830939098886
305 0.07708873357364408
306 0.07729154358188445
307 0.07735257379914899
308 0.07737204711130978
309 0.07805749528766297
310 0.07829361547648316
311 0.07848157923977005
312 0.07854963318817942
313 0.07860821099210395
314 0.07870814392441576
315 0.07880635514648053
316 0.07911865467193901
317 0.07930405355698311
318 0.07952628234315566
319 0.0795610698971011
320 0.07966239048471258
321 0.07978106020792705
322 0.07983234791537708
323 0.07987743461430921
324 0.0799549092625144
325 0.0799675158969123
326 0.08006541337891791
327 0.08029781225090828
328 0.08037523933998687
329 0.08044882172013502
330 0.08088079814418471
331 0.08094977804272628
332 0.08102405355524972
333 0.08121454191658013
334 0.08126699818578476
335 0.08151389787897888
336 0.08200621882199147
337 0.08239073379217167
338 0.0824156267697163
339 0.08245303404640457
340 0.08262204465547271
341 0.0826381741021271
342 0.08270276535358083
343 0.08281994762467741
344 0.08293722877345241
345 0.08302203102960186
346 0.08307145306530979
347 0.08315977825036895
348 0.08323776841672352
349 0.08329801162426147
350 0.08334727653551198
351 0.08344130486642412
352 0.08346602612774193
353 0.0835949336855053
354 0.08361096065769762
355 0.0836309674306776
356 0.08366571645850217
357 0.08378550655287904
358 0.08384947157039856
359 0.08392791163514231
360 0.0839585295493639
361 0.08405923013131536
362 0.08411218837981274
363 0.0841786272924016
364 0.08424347251878879
365 0.08430991003268602
366 0.08443789384739629
367 0.08456662686806102
368 0.08468010926998595
369 0.08477517017776291
370 0.08485888171025487
371 0.08489284298024483
372 0.0849541562730254
373 0.08525010244992835
374 0.08541394665044616
375 0.08558459977001268
376 0.08574357924310178
377 0.08584078513403527
378 0.08593614799473727
379 0.08610484989242184
380 0.08616040975010544
381 0.08621951034659502
382 0.08626890938855541
383 0.08633930260325007
384 0.08644848931948955
385 0.0865464440965898
386 0.08668152681735328
387 0.08674577502265982
388 0.08690620555692101
389 0.08695845094503285
390 0.08739600031121195
391 0.087519831083584
392 0.08752912273193296
393 0.08758401541454142
394 0.08760827185554909
395 0.08771174967226503
396 0.08785488244189778
397 0.08789891940430077
398 0.0879554340303116
399 0.08807034208928088
400 0.08828474631712
401 0.08834901206240456
402 0.08877321178313523
403 0.08904527949379804
404 0.08919212961218305
405 0.08928758735971165
406 0.08930324973190021
407 0.08934223475936766
408 0.08946755946960139
409 0.08948977631815508
410 0.08958720762207943
411 0.0896851950134049
412 0.08980014910311292
413 0.0898273334510275
414 0.08986711101276984
415 0.08993781005399049
416 0.08999723153271932
417 0.0901798542502646
418 0.09029988734628518
419 0.09040865719783453
420 0.09041870860867898
421 0.09053890675644394
422 0.09070052337383602
423 0.09074134047997075
424 0.09077541252201317
425 0.09085755649371463
426 0.09091463171167001
427 0.09092499076078622
428 0.0910326498343981
429 0.09109283215722926
430 0.09118380562296276
431 0.09120036783908486
432 0.09127806611848545
433 0.0912958758812783
434 0.09142481477361616
435 0.09150032916375231
436 0.09164499662493115
437 0.09173842632533866
438 0.09198915221646843
439 0.09219612242450234
440 0.0922775158703511
441 0.09250092727619529
442 0.0926164289870253
443 0.09270447603844942
444 0.09272221270048042
445 0.09274959186145662
446 0.09282401951628624
447 0.09295318762884647
448 0.09304665629226092
449 0.09312401941989884
450 0.09320736092652003
451 0.09328210823938837
452 0.09343665460218159
453 0.09351993172107823
454 0.09356971979508956
455 0.09361709477595441
456 0.09368273166199922
457 0.09373084400738795
458 0.09386207093997617
459 0.09397588392632208
460 0.09407206282469964
461 0.09411436176773644
462 0.09419174793236051
463 0.0942648032221422
464 0.09431628485779862
465 0.094795424500818
466 0.09486202649600992
467 0.09488838060358808
468 0.09488838060358808
469 0.09490595970021873
470 0.09498150613637459
471 0.09513717576529927
472 0.09545624996969868
473 0.09549060211252985
474 0.09551413271164076
475 0.09558635961290712
476 0.09563862685322569
477 0.09570003436328435
478 0.09575587590497893
479 0.09575587590497893
480 0.09583625732362629
481 0.0958922131984743
482 0.09592468330156007
483 0.09605276757340818
484 0.09606508997350677
485 0.09609375652408515
486 0.09609544345748777
487 0.09611064660342648
488 0.09617469702447559
489 0.09617638228541579
490 0.09640775549394053
491 0.09648005567243205
492 0.0966018498930681
493 0.09664207262276421
494 0.09665054776049552
495 0.0967215181347589
496 0.09679188262211316
497 0.09685751096398776
498 0.09689385488528399
499 0.0969652354304844
500 0.09703244577561027
501 0.09704469990924751
502 0.09710089224037839
503 0.09712771848208059
504 0.09716548450411763
505 0.09728783592496294
506 0.09728783592496294
507 0.09735114388736547
508 0.09756686706325865
509 0.09762932095430026
510 0.09764608574934054
511 0.09764608574934054
512 0.09770153836884977
513 0.09776751956797679
514 0.09801312282889343
515 0.09820654101842899
516 0.09837070786578236
517 0.09850446461086912
518 0.09861904917236704
519 0.09872234255107927
520 0.09876341916617147
521 0.09879190827782452
522 0.09880796471493462
523 0.09880796471493462
524 0.09911500324808126
525 0.09925201928304983
526 0.09934962275109532
527 0.09937026276063864
528 0.09949961251349865
529 0.09951077649164654
530 0.09957498714760056
531 0.09963992494210705
532 0.09993521594058195
533 0.09997741144458966
534 0.10003597643771658
535 0.10014543160853523
536 0.10033331140418346
537 0.10045333212809562
538 0.10055790806139822
539 0.1006280895133333
540 0.10063921705127771
541 0.10064087531154042
542 0.10080006609502119
543 0.1008358971327297
544 0.10088906383003819
545 0.1009304816286556
546 0.10105079685222076
547 0.10109571837292004
548 0.10110427834939893
549 0.10113234834385197
550 0.10115879564241964
551 0.10122065619261213
552 0.10122065619261213
553 0.1012840416065951
554 0.1012840416065951
555 0.10129893097828865
556 0.10135429282936873
557 0.10141030899868927
558 0.10143243876603705
559 0.10145535721399324
560 0.10150287473042598
561 0.10150287473042598
562 0.10174215405284831
563 0.1017695350142122
564 0.1017695350142122
565 0.10182802186054789
566 0.10190829891417272
567 0.10211025667680322
568 0.10217666429046239
569 0.10219978731832764
570 0.10223266163118351
571 0.10232205062142523
572 0.10238675621181542
573 0.1026177722710758
574 0.1026646692708519
575 0.10273148247463029
576 0.10273148247463029
577 0.10276211080351849
578 0.10280230544081134
579 0.10285811096128579
580 0.10298381872907098
581 0.10302090601422018
582 0.10311158282509021
583 0.10313189620319019
584 0.10319817602213875
585 0.10327089316219053
586 0.10327089316219053
587 0.10329933493620755
588 0.10333251720842224
589 0.10335868102173654
590 0.10337183771120878
591 0.10338499091624363
592 0.10339973005535842
593 0.10343916883323957
594 0.10346186979526242
595 0.10347108104959186
596 0.10352242275044043
597 0.10368587648873116
598 0.10372832190347503
599 0.10372832190347503
600 0.10380058858377635
601 0.10383650913622312
602 0.10387322888807043
603 0.10390481620865925
604 0.10401875670755469
605 0.10424571445576247
606 0.10428424632798775
607 0.10428424632798775
608 0.10444632704389038
609 0.10444632704389038
610 0.10453301400293055
611 0.10458350902711006
612 0.10458350902711006
613 0.10466925714676506
614 0.10479442587020898
615 0.10479442587020898
616 0.10484393216088775
617 0.10490867246828228
618 0.10490867246828228
619 0.10492549427255415
620 0.10493493819394767
621 0.10495408614155759
622 0.10496323397067639
623 0.10503876054335017
624 0.10514386651226564
625 0.10514386651226564
626 0.10519589293855722
627 0.1052427541928689
628 0.10532541531338861
629 0.10537772127044037
630 0.10541581245265412
631 0.10544874013446821
632 0.10547463306996947
633 0.1054967365011896
634 0.1055875698352604
635 0.10569217491775156
636 0.10572594489765641
637 0.10573830808800137
638 0.1057728184874774
639 0.10583880928721957
640 0.1059043606830746
641 0.1059319379056639
642 0.10606891181625759
643 0.10610742283806208
644 0.10615924524820079
645 0.10621144562057268
646 0.10629637787152689
647 0.10631168672138314
648 0.10639903982051487
649 0.10652502447012822
650 0.10659209005403654
651 0.10659209005403654
652 0.10669991775154665
653 0.10671660102959826
654 0.10674622845615526
655 0.10677839942222996
656 0.10682723434396414
657 0.10685781082410765
658 0.10691020271584843
659 0.10695015438806998
660 0.10705579035519676
661 0.1070702797194439
662 0.10710357608040641
663 0.10711805871848784
664 0.10711805871848784
665 0.10714799413968853
666 0.10719553875248189
667 0.10719553875248189
668 0.10719553875248189
669 0.10719553875248189
670 0.10720916170166578
671 0.10720916170166578
672 0.10723806709146763
673 0.10726103861315367
674 0.10729165001206134
675 0.10732385649458162
676 0.1073382960489226
677 0.1073502336470685
678 0.10739349906781519
679 0.1074017781855703
680 0.1074017781855703
681 0.1074017781855703
682 0.10741464321854997
683 0.1074466082007587
684 0.10745591025147684
685 0.10762904821862714
686 0.10766099178571378
687 0.10766474944474863
688 0.10773029761125356
689 0.10777148474692931
690 0.10777308140740686
691 0.10783482248482897
692 0.10783482248482897
693 0.10785278792757216
694 0.10797565999330459
695 0.10798012950105078
696 0.10798012950105078
697 0.10798012950105078
698 0.1080022721305673
699 0.1080022721305673
700 0.10804091168305556
701 0.10812838238996281
702 0.10812838238996281
703 0.10814273582139054
704 0.10815708614618275
705 0.10818748800082342
706 0.10823683419319965
707 0.10825214961146128
708 0.10825214961146128
709 0.10825214961146128
710 0.10825214961146128
711 0.10836274384337737
712 0.10840869898436511
713 0.10840869898436511
714 0.10841824920597783
715 0.10841824920597783
716 0.10843173477380279
717 0.10843173477380279
718 0.10844960356108993
719 0.10849055406402704
720 0.10849055406402704
721 0.10862844741982813
722 0.10866653891534568
723 0.10866653891534568
724 0.10869512249151098
725 0.10871727133271017
726 0.10872713234229954
727 0.10872713234229954
728 0.10875924113325798
729 0.10877351561116187
730 0.10878562368809644
731 0.10879772925548761
732 0.10884454541175988
733 0.10885346593179789
734 0.10887544007354283
735 0.10892947199749642
736 0.10892947199749642
737 0.10896248938639463
738 0.10896248938639463
739 0.10897886069099447
740 0.10897886069099447
741 0.10897886069099447
742 0.10909778468760363
743 0.1094689534491174
744 0.10949741460165724
745 0.10951164229214812
746 0.1095473289389733
747 0.1095473289389733
748 0.10959095222036816
749 0.10961770711650651
750 0.10966074582140158
751 0.10968312807139736
752 0.10970087222115485
753 0.10970087222115485
754 0.10970087222115485
755 0.10970087222115485
756 0.10977578820261263
757 0.10979354267182412
758 0.10987900985709767
759 0.10989416163627491
760 0.10989416163627491
761 0.10997759302328272
762 0.11001480307194698
763 0.11003429435549383
764 0.1100617815972965
765 0.11011597379705776
766 0.11015466754371372
767 0.1101723590135113
768 0.11022318859172177
769 0.11024087313871654
770 0.11024087313871654
771 0.11024087313871654
772 0.1102697626112919
773 0.11030113355077234
774 0.11032293266029977
775 0.11034237829319309
776 0.1103618201633492
777 0.1103796365287362
778 0.1103796365287362
779 0.11049492741851005
780 0.11052766407812481
781 0.11054708722860812
782 0.11059745143449076
783 0.11062319048789632
784 0.11063649274389237
785 0.11070869889940399
786 0.11073044777848327
787 0.11074807105445124
788 0.11076065784996643
789 0.11094791850031531
790 0.11097962923197655
791 0.1109986965140689
792 0.11105867112668116
793 0.11107008382765243
794 0.11110037154691448
795 0.11112203460674451
796 0.11112203460674451
797 0.11112203460674451
798 0.11116752914538235
799 0.11116752914538235
800 0.11116752914538235
801 0.11122203267438226
802 0.11128373152915344
803 0.11130307412381675
804 0.11130307412381675
805 0.11131713734719277
806 0.11134207687548257
807 0.11137217622705389
808 0.11138471596617242
809 0.11143659819233412
810 0.11146606611886674
811 0.11155626508522115
812 0.11157380621670125
813 0.11158784871522143
814 0.11160900841267749
815 0.11160900841267749
816 0.1116369176573927
817 0.1116369176573927
818 0.1116369176573927
819 0.11166320958401728
820 0.11168517113730343
821 0.11170444992335704
822 0.11171155933425124
823 0.11176070829701433
824 0.11178253951716888
825 0.11181936550922719
826 0.11184379946314504
827 0.11190391573900109
828 0.11190391573900109
829 0.11190704620555902
830 0.1119520848788844
831 0.11196174803865978
832 0.11199277629365434
833 0.11200812391779807
834 0.11200812391779807
835 0.11202306107392496
836 0.1120318689059461
837 0.11204119390757988
838 0.11212795545609645
839 0.11219897181887505
840 0.11220760373904577
841 0.11220760373904577
842 0.11222731543088536
843 0.11225883528171889
844 0.11227354115354816
845 0.11230855892413535
846 0.11230855892413535
847 0.11232346450849048
848 0.11235127693748156
849 0.11235127693748156
850 0.11235282430655039
851 0.11243204852457074
852 0.11243204852457074
853 0.11250299490106773
854 0.11256441710601758
855 0.11256441710601758
856 0.11265285962835593
857 0.11268939381997578
858 0.11274334341803684
859 0.11278926807212591
860 0.11279979534113539
861 0.11283612856019042
862 0.11288851402571812
863 0.11288851402571812
864 0.11292523883660496
865 0.11296383213129116
866 0.11296383213129116
867 0.11301925046734648
868 0.11303410217122094
869 0.11304720237364858
870 0.11304720237364858
871 0.11306862180951757
872 0.11310333519520656
873 0.11312535720708532
874 0.11321515770196307
875 0.11324063709311269
876 0.11335483113207617
877 0.11336559494198824
878 0.11339584491114696
879 0.11339738463234078
880 0.11339738463234078
881 0.11340862046233116
882 0.11343201590458625
883 0.11347708405663236
884 0.11348526412019073
885 0.11352272802407877
886 0.11353139972064287
887 0.11354446040708545
888 0.11354446040708545
889 0.11355925989148821
890 0.11358061135435889
891 0.11358061135435889
892 0.1135944624205572
893 0.11362654812125299
894 0.11362654812125299
895 0.11365111756500314
896 0.11365111756500314
897 0.11372730324777226
898 0.11372730324777226
899 0.11372730324777226
900 0.1137518525952438
901 0.1137518525952438
902 0.11377211888815848
903 0.11377211888815848
904 0.11379861036363732
905 0.113848816360147
906 0.11386469847764673
907 0.11386469847764673
908 0.11386469847764673
909 0.11387241623051485
910 0.11388828809223962
911 0.11388828809223962
912 0.1139243072471933
913 0.11399732527160726
914 0.11401630102289657
915 0.11403756585308075
916 0.11403756585308075
917 0.11403756585308075
918 0.11404782927463009
919 0.11405952934695462
920 0.11409873141433163
921 0.11410824918137935
922 0.11411687034840366
923 0.11411687034840366
924 0.11411687034840366
925 0.11414879085726222
926 0.11418130134696942
927 0.11429358378528512
928 0.11429358378528512
929 0.11430308952230797
930 0.1143199008881665
931 0.1143623400404036
932 0.11437766672135205
933 0.11440647930077354
934 0.11440800071336849
935 0.11441088292671057
936 0.11442668951575198
937 0.11442668951575198
938 0.1144478773023751
939 0.1144478773023751
940 0.1144478773023751
941 0.11445704300132939
942 0.11447678618292492
943 0.11451933960929495
944 0.11462101910290477
945 0.11468393821667705
946 0.11469860364638423
947 0.11470808279823685
948 0.11475039289063496
949 0.11475039289063496
950 0.11475191053880178
951 0.11476415268729553
952 0.11483828877749852
953 0.11486965219638853
954 0.11486965219638853
955 0.11486965219638853
956 0.1148854101481267
957 0.1148854101481267
958 0.1148854101481267
959 0.1148854101481267
960 0.11496430613343422
961 0.1149723868469945
962 0.11505783634894134
963 0.11507494256982616
964 0.11507494256982616
965 0.11509376857343158
966 0.11509376857343158
967 0.11510289797502667
968 0.1151199913261467
969 0.1151357183621007
970 0.11514940079909403
971 0.11532142918627517
972 0.11534596229244438
973 0.1153554041735225
974 0.11536907843775206
975 0.1153705949985414
976 0.1153705949985414
977 0.1153962140951471
978 0.11542434755511875
979 0.11542434755511875
980 0.11542434755511875
981 0.11542434755511875
982 0.11543345658360807
983 0.11546067347988664
984 0.1154752552007051
985 0.11549402524093741
986 0.11549402524093741
987 0.11552471845627292
988 0.11555805338053989
989 0.11558658868545771
990 0.11558658868545771
991 0.11560760786080619
992 0.11560760786080619
993 0.11560760786080619
994 0.11562327691971527
995 0.11563894369871908
996 0.11565596652971202
997 0.11567811826239227
998 0.11567811826239227
999 0.11569266807952594
1000 0.11572793563647525

==> data/mean-ndcg-ue-cppcheck-1000-sanitizer=address.dat <==
1 0.014693171996542784
2 0.011349586800047176
3 0.00980859147627501
4 0.010416630108698425
5 0.01042221954741235
6 0.010292982571338882
7 0.011187908860008195
8 0.013147437777976615
9 0.013728181704121462
10 0.014155978010400954
11 0.014821732507120256
12 0.015564239976593479
13 0.01579138875312405
14 0.01634723184666858
15 0.017364585482373976
16 0.01821720846071476
17 0.01931735659264325
18 0.01931594830536526
19 0.019449974221674
20 0.01978961881200769
21 0.019986497386682473
22 0.020140963535022958
23 0.021799136387102076
24 0.02212428348707803
25 0.022550148962277593
26 0.02313146378937558
27 0.023343813880072877
28 0.029081301909793248
29 0.029657337659182152
30 0.029757180433035896
31 0.029932773741223294
32 0.030173010255959774
33 0.030316574252996765
34 0.03115704530602389
35 0.03162077865269595
36 0.03208746157843672
37 0.03346144788131663
38 0.03409765575470122
39 0.03447873218682849
40 0.0345822642008621
41 0.03506799662160505
42 0.03517818648372296
43 0.03538132500607738
44 0.035601339308862175
45 0.03567477011195016
46 0.03579056200693608
47 0.03608219624937635
48 0.03655118206710806
49 0.03702168947965392
50 0.03742022668571911
51 0.0376431228175111
52 0.037684599786430045
53 0.03807389648399357
54 0.03877736860435549
55 0.03902114659305333
56 0.0391775683732437
57 0.03924731940352102
58 0.03979722434895427
59 0.04014847488333772
60 0.04078931740056872
61 0.041002048011767316
62 0.04159091484396581
63 0.04185417004022338
64 0.042029097064040497
65 0.04219428843671197
66 0.0422971914801685
67 0.04261485589647533
68 0.04277263472554049
69 0.04306890554221164
70 0.04326131228133273
71 0.04352676340033266
72 0.04361659253433337
73 0.04368934721444038
74 0.04392589097706036
75 0.04465807837600856
76 0.04487438563614581
77 0.045096722144709986
78 0.045405620565706316
79 0.04581175579530978
80 0.0461660546756998
81 0.046986331365451314
82 0.047299459687742545
83 0.049577652697421384
84 0.05003860229149616
85 0.05019963489528732
86 0.05029750083694918
87 0.05057392150545745
88 0.050724018725204705
89 0.05103104933711082
90 0.05114328036784364
91 0.051377653712215136
92 0.05161393248591745
93 0.051980363553733845
94 0.05284403524556289
95 0.05328001196595925
96 0.05395549830841451
97 0.05403867134244177
98 0.05431065778740129
99 0.0543829290682746
100 0.05448001557195446
101 0.05454080300224433
102 0.05488744037509615
103 0.05560163341932916
104 0.05598424531458882
105 0.05623803914371291
106 0.05638569332548047
107 0.05658108542648903
108 0.056775985502477054
109 0.056923859524194445
110 0.057242509305843806
111 0.05756076926778096
112 0.05788222038340097
113 0.05794158027204233
114 0.05818234329545259
115 0.05835214087510556
116 0.05877224232191412
117 0.0588311731116457
118 0.05897247791722194
119 0.05908707163374616
120 0.05924462212232529
121 0.05939437866482543
122 0.059582355496065664
123 0.06039012983524123
124 0.06046631858280622
125 0.06091913788799383
126 0.061205859924720364
127 0.061440266974637864
128 0.06171901777561882
129 0.061776776013458046
130 0.061952020174152723
131 0.06210982363652279
132 0.0623489901855235
133 0.06260664419403925
134 0.06283233642927342
135 0.06300872080046566
136 0.06334177697217987
137 0.06335801980972862
138 0.06354475041540804
139 0.06395329626287478
140 0.06408798626265425
141 0.0643865630121313
142 0.06453205483977348
143 0.06482258463565535
144 0.06500935426008701
145 0.06541976822858298
146 0.06555791856086697
147 0.06598608717663343
148 0.06647724076516076
149 0.06669687229698999
150 0.06674348576261592
151 0.06719039312513586
152 0.06731515138160796
153 0.06752824084299018
154 0.06774000468962724
155 0.06833405606555412
156 0.06876657579680034
157 0.06883019920327375
158 0.0689671792525077
159 0.06973092451964938
160 0.0700562555953952
161 0.0702594983931414
162 0.07038587137441384
163 0.07052281201542615
164 0.07061442023693916
165 0.07074161859534031
166 0.07079655031717985
167 0.07083193036548917
168 0.07097514191757667
169 0.0713579801291436
170 0.07151300718259695
171 0.0715424458649573
172 0.07168351222728654
173 0.07177672440966472
174 0.07188993293555546
175 0.07204971861711183
176 0.0722142593327684
177 0.07241544996699766
178 0.07251547449819373
179 0.07260461696622464
180 0.07263170430466556
181 0.07283263013300705
182 0.07304111383920674
183 0.07336303302197897
184 0.0734781981945959
185 0.0735097105668136
186 0.07355648999224527
187 0.07355648999224527
188 0.07385505712195971
189 0.074140384868756
190 0.0744327819475072
191 0.07486864038502108
192 0.07534275555802418
193 0.07565296640702553
194 0.07590394455710278
195 0.0760573101566496
196 0.07635803000230199
197 0.07653523035549016
198 0.07664624811060557
199 0.0769664371270494
200 0.07730182748282527
201 0.07742867720813075
202 0.07760274397965462
203 0.07781263322523356
204 0.07795232233365168
205 0.0780405732239164
206 0.07816273903342152
207 0.07826691786396099
208 0.07829017137859204
209 0.0784204627039676
210 0.07847299403149319
211 0.07914450167080155
212 0.07927009682183064
213 0.07958129701673211
214 0.07972527613786946
215 0.07972527613786946
216 0.0797864950286682
217 0.07990869775272721
218 0.080236428277718
219 0.08046398678372393
220 0.08054413917839201
221 0.08073146945383368
222 0.08113823104115694
223 0.0812771246855107
224 0.08143454217632069
225 0.08148640794464758
226 0.08209979918041627
227 0.08233877346362352
228 0.08240093618866709
229 0.08242378029237263
230 0.08245403810848609
231 0.08264040652861318
232 0.08268331079414004
233 0.08287086287751541
234 0.08307023903725846
235 0.08315023057415122
236 0.0833702802953168
237 0.08358544698636229
238 0.08385270821932143
239 0.08410969330009105
240 0.08425928901829287
241 0.08441614537631097
242 0.08460372334606367
243 0.08476320178867829
244 0.08486666726860224
245 0.08532492107069563
246 0.08553024250478958
247 0.0858210740633662
248 0.08590488561813324
249 0.08624485592859721
250 0.08638736248817033
251 0.08638736248817033
252 0.08648897840118454
253 0.08656976871256994
254 0.08672356381558169
255 0.08716891104392754
256 0.08729209218204897
257 0.08769994922643079
258 0.08790565285579154
259 0.08814869601682013
260 0.08830568866424854
261 0.08900015760233333
262 0.08908837455099651
263 0.08927149022973774
264 0.08999789250523389
265 0.09060251210175138
266 0.09107457329238153
267 0.09123606843530525
268 0.09129755524442336
269 0.09153026753243695
270 0.09182752871180055
271 0.09185690464629662
272 0.092015511248817
273 0.09215881649086198
274 0.09222037134863457
275 0.09228370420182903
276 0.09241475071923168
277 0.09265460399338696
278 0.09284547555315274
279 0.09304305330496929
280 0.09315194353917185
281 0.09315194353917185
282 0.09336263027109791
283 0.09345680773241669
284 0.09358003920253245
285 0.0936588610788168
286 0.09381343738508184
287 0.09409948484682451
288 0.09428394059942573
289 0.0943896024381552
290 0.09443936370599441
291 0.09443936370599441
292 0.09465414731172596
293 0.09486792354147394
294 0.09497916880954468
295 0.09523075524312262
296 0.09539629672514706
297 0.09549310521291356
298 0.09558559763982075
299 0.09561446895022384
300 0.09584526511076034
301 0.09605432063768708
302 0.0961458153821901
303 0.09632505976167365
304 0.09640299535403081
305 0.09646497101277166
306 0.09684313843789633
307 0.0968922021930015
308 0.0968922021930015
309 0.09717484305984574
310 0.0972514691223768
311 0.09738896663488511
312 0.0976101517784336
313 0.09766860718165038
314 0.09775797722065478
315 0.09775797722065478
316 0.09785007868065916
317 0.09810668047045418
318 0.09813524425461356
319 0.09813524425461356
320 0.0982018608217971
321 0.0982018608217971
322 0.09828968734269686
323 0.0984171725730739
324 0.09875018771591115
325 0.09897244923906953
326 0.0990322012506918
327 0.09917921593954973
328 0.09922772135902093
329 0.09947379358603442
330 0.09976928001295206
331 0.09997868909966932
332 0.10015973066288378
333 0.10021414530013557
334 0.1002736489121598
335 0.10034216203913073
336 0.10042507986016487
337 0.1006743746411251
338 0.10086497498445758
339 0.10120565036374754
340 0.10153801009453367
341 0.10221054561001196
342 0.10224527329395088
343 0.10240857949499954
344 0.1025676628760993
345 0.10292181431313849
346 0.10319951474549487
347 0.10367364586439234
348 0.10402818918885869
349 0.10437740400818146
350 0.10446410633916627
351 0.1046640812564809
352 0.10497416952280408
353 0.10511608819845403
354 0.10523268526826698
355 0.10534795322386205
356 0.1056721748006016
357 0.10586180490533441
358 0.1062166640046965
359 0.10645905429578569
360 0.10650679517519758
361 0.10650679517519758
362 0.10664474744757343
363 0.1067309150868081
364 0.10702384220357886
365 0.10731906207081798
366 0.10748921966968364
367 0.10766690457277632
368 0.1077549207454672
369 0.10793866130936097
370 0.10806100655581447
371 0.1082064686644974
372 0.10857038556381648
373 0.10865202337041979
374 0.10903016234141642
375 0.10909220090220034
376 0.10925660978025133
377 0.1093237632058003
378 0.10934928481099486
379 0.10990986832842228
380 0.11024766889544607
381 0.11038084326717267
382 0.11059276354458457
383 0.11085586289904248
384 0.1112824329874001
385 0.11155757596757811
386 0.11185163687185996
387 0.11260069712114855
388 0.11284690250976899
389 0.11292642434385174
390 0.11327210730702623
391 0.11415009814125424
392 0.11457217300616657
393 0.11483021568683777
394 0.11514716244924296
395 0.11528875591847552
396 0.11539135757258112
397 0.11548220575425856
398 0.11589171150248764
399 0.11648884210644035
400 0.11663715196962526
401 0.11675677189365787
402 0.11689945594850322
403 0.11692142656519455
404 0.11694211783508411
405 0.11694211783508411
406 0.11718002581111346
407 0.11750770903992437
408 0.1175636271114046
409 0.1177857868486806
410 0.1177857868486806
411 0.1177857868486806
412 0.11794869888930593
413 0.11820084158788002
414 0.11839343923925434
415 0.11856082320015895
416 0.1186856799326614
417 0.11884851012725216
418 0.11895640426722824
419 0.11938967779335767
420 0.11999704085473352
421 0.12009948593544086
422 0.12019649573340423
423 0.12067245542564516
424 0.12067245542564516
425 0.12084504051085551
426 0.1208700596389148
427 0.12095127456198265
428 0.12099802738800026
429 0.12099802738800026
430 0.12106610975518445
431 0.12109979568658384
432 0.12133481398806359
433 0.12144159248892042
434 0.12154055033866928
435 0.12163686757211573
436 0.1216973720488413
437 0.12181704873835666
438 0.12190721498448294
439 0.1219303493133825
440 0.12224049483180426
441 0.12230088630484004
442 0.12251109016169914
443 0.12281974409886395
444 0.12285306404427568
445 0.123355369217817
446 0.12348536301667211
447 0.12362785411729672
448 0.12370085464389902
449 0.12394775181521189
450 0.12410406873248911
451 0.12410406873248911
452 0.12416421746777555
453 0.12419113362634038
454 0.12421804010866061
455 0.12425269373921229
456 0.12437930498155242
457 0.12461912102297229
458 0.12461912102297229
459 0.12486108673317048
460 0.12488258456927455
461 0.12534837901551285
462 0.12548902143929122
463 0.12562514815173084
464 0.12589920114908096
465 0.1264279094182621
466 0.1264279094182621
467 0.12644092608799473
468 0.12654588530939961
469 0.126619466562677
470 0.1268125441762954
471 0.12688144220083095
472 0.12694615113134228
473 0.1270247603534298
474 0.1271525760006736
475 0.12717541523911602
476 0.1273312038619574
477 0.12736911108355523
478 0.12740617574685895
479 0.12748284617312275
480 0.12759645263079764
481 0.12763430871963424
482 0.12786671572452382
483 0.12786671572452382
484 0.12786671572452382
485 0.127935815616571
486 0.127935815616571
487 0.127935815616571
488 0.12800253801004322
489 0.12838118015070904
490 0.12838118015070904
491 0.12856512111896692
492 0.12862939785242858
493 0.12873898024596794
494 0.12881436766604165
495 0.12881436766604165
496 0.12884356690328624
497 0.12890279840618993
498 0.12892930510430656
499 0.1289558032634325
500 0.12902610855482474
501 0.1291605176797304
502 0.1291605176797304
503 0.12918170742176152
504 0.12925305011569999
505 0.12931128026923647
506 0.12978818715390691
507 0.12999320291231858
508 0.13015169195717893
509 0.13023176129915187
510 0.13039482008797634
511 0.13052368749773763
512 0.13067513141377132
513 0.13067513141377132
514 0.13093004433027194
515 0.1310262967963744
516 0.1310262967963744
517 0.13105264500863356
518 0.13147982015784615
519 0.1315412982710003
520 0.13159925649884396
521 0.13212073136684446
522 0.13216564494678493
523 0.13230112643022207
524 0.13238619127143716
525 0.13257594062350916
526 0.13271335611013702
527 0.13290447981097478
528 0.13369194214505517
529 0.13384050421485305
530 0.13384050421485305
531 0.13409390096935767
532 0.13421876424187157
533 0.13453546639656477
534 0.13462423732178883
535 0.13475150704349464
536 0.1347693032221073
537 0.13483738329577713
538 0.13493887209628055
539 0.13493887209628055
540 0.13499384408401813
541 0.13526481385861625
542 0.1353922179586781
543 0.1355275135684589
544 0.13572726566680735
545 0.13577743705276113
546 0.13592596222692335
547 0.1359992901874968
548 0.13602802881527934
549 0.1361129758821897
550 0.1363255064195497
551 0.1367758014815405
552 0.1369618208834548
553 0.1369618208834548
554 0.13713993613178396
555 0.13725494684969292
556 0.137341478153327
557 0.13742965825742035
558 0.13742965825742035
559 0.13778955432647189
560 0.13785445275223907
561 0.1379391684830174
562 0.138134168844165
563 0.1381673148498676
564 0.13820422178263359
565 0.13820422178263359
566 0.13825671432004943
567 0.13825671432004943
568 0.13834319395618558
569 0.13863985665861142
570 0.13879211297666205
571 0.13881598006400417
572 0.13881598006400417
573 0.13902367417195396
574 0.1391213303307598
575 0.1391757251844209
576 0.13925158879920949
577 0.1393621455578775
578 0.13945632281887257
579 0.13945632281887257
580 0.13957939303889397
581 0.13961130828987434
582 0.13976831634754067
583 0.13981245207480517
584 0.13985846128644647
585 0.13990257333821263
586 0.14007625640643115
587 0.1401020808890604
588 0.14016456471563943
589 0.14019737330513482
590 0.1402292118134284
591 0.14025500886882702
592 0.14036680263724102
593 0.1404034203325997
594 0.14042919697679918
595 0.1404549668472747
596 0.1405773854048001
597 0.14059800836785225
598 0.14062977993795633
599 0.14072316088378944
600 0.1407785985166889
601 0.14079919999827242
602 0.14107752721062494
603 0.14113976565171849
604 0.14113976565171849
605 0.14116341764070287
606 0.14121740222573065
607 0.14125388684674575
608 0.14134226963077504
609 0.14134226963077504
610 0.14144753898528623
611 0.14144753898528623
612 0.14149002149244824
613 0.14155741650945017
614 0.14168321299234488
615 0.14170374073892503
616 0.14173439685310685
617 0.1419410876734536
618 0.14202651708792752
619 0.1420816863621493
620 0.14211805096509533
621 0.1421749032879564
622 0.14225554080170305
623 0.14225554080170305
624 0.14228112048903135
625 0.14231267452639362
626 0.14235632342344728
627 0.14235632342344728
628 0.14235632342344728
629 0.14235632342344728
630 0.1424099833202786
631 0.1424099833202786
632 0.14243551257063097
633 0.1426209181923952
634 0.14271673200194254
635 0.14276028452937006
636 0.14285374073165663
637 0.14307403095329918
638 0.14318913583191434
639 0.14320432046129267
640 0.14331799172983828
641 0.14347630494530417
642 0.14353590897096402
643 0.14366715511081926
644 0.14366715511081926
645 0.14369855579045393
646 0.14389322586762324
647 0.14390838135975306
648 0.14395977893618409
649 0.14403272839095377
650 0.1440640917003289
651 0.14412481561017682
652 0.14416124112634865
653 0.14425345508016332
654 0.1442941219121741
655 0.1443941992690211
656 0.1444629165316849
657 0.1444942281491093
658 0.14453026000287197
659 0.1446582934957749
660 0.14474308552431006
661 0.14484204986765425
662 0.14484204986765425
663 0.14487331774699908
664 0.14487331774699908
665 0.14497314461549207
666 0.14499479892809877
667 0.14505240053009552
668 0.14536958633375233
669 0.1453886769662999
670 0.14542127400568036
671 0.14553891613219297
672 0.14556054066468643
673 0.14556054066468643
674 0.14564296083214373
675 0.14564296083214373
676 0.14568172930983134
677 0.14570195508171
678 0.14572519450198762
679 0.14597886024664586
680 0.1462154948658495
681 0.14635922574653398
682 0.14639794181063207
683 0.1464150783709869
684 0.14643010497625272
685 0.14643010497625272
686 0.14659846773020116
687 0.1466620080288905
688 0.1466620080288905
689 0.1466620080288905
690 0.14682214823615383
691 0.14688532796180453
692 0.14688532796180453
693 0.14688532796180453
694 0.14701475042486264
695 0.14703373001405787
696 0.14721407136260894
697 0.14724510079198658
698 0.1473988658652752
699 0.14747026563119106
700 0.14752632514074687
701 0.1476051065914246
702 0.14764078318463972
703 0.14777520923268625
704 0.1478028519019953
705 0.1478028519019953
706 0.14810284821840325
707 0.14810284821840325
708 0.1482009174699477
709 0.1482568680492746
710 0.1484668580033395
711 0.14853844131940344
712 0.14853844131940344
713 0.14853844131940344
714 0.14853844131940344
715 0.1485872455779601
716 0.1485872455779601
717 0.1485872455779601
718 0.14860613135875358
719 0.14896612082282007
720 0.14896612082282007
721 0.1490370092943856
722 0.14911961972631024
723 0.14928633202983532
724 0.14928633202983532
725 0.14946707302710865
726 0.14956564600036168
727 0.14961404554575838
728 0.14966977196569997
729 0.14966977196569997
730 0.14966977196569997
731 0.14966977196569997
732 0.14966977196569997
733 0.1497526715537513
734 0.1499855455628848
735 0.1501157366919984
736 0.15017145169079926
737 0.1502022192908266
738 0.1502022192908266
739 0.15028865502793995
740 0.15037963613006264
741 0.1504150212780711
742 0.1504150212780711
743 0.15050557604878592
744 0.15088186462965728
745 0.1509172210171092
746 0.1509172210171092
747 0.1510232472642582
748 0.15118143737707299
749 0.15118143737707299
750 0.15118143737707299
751 0.1512088106687547
752 0.1512088106687547
753 0.15123168259036135
754 0.15139421179263063
755 0.15142486753098022
756 0.15157575896037487
757 0.15163586565712492
758 0.15169125321443225
759 0.15172651049984096
760 0.15172651049984096
761 0.15172651049984096
762 0.1517617468580037
763 0.15178295827783733
764 0.15183828015247794
765 0.1518824218173928
766 0.1519449223396746
767 0.15208278745686402
768 0.15217294273787502
769 0.15220021860930047
770 0.15232941973252453
771 0.15239185917590298
772 0.15239185917590298
773 0.15242240646698843
774 0.15244965580194791
775 0.15267876174690573
776 0.15287873981524688
777 0.15287873981524688
778 0.15290596808084714
779 0.1529786976705784
780 0.15344575817467077
781 0.15353147764784073
782 0.15362112787227516
783 0.15383066648688298
784 0.15402215815390455
785 0.154104526959751
786 0.15415362779099023
787 0.15415362779099023
788 0.1541975736922369
789 0.1542202857285972
790 0.1542202857285972
791 0.1542202857285972
792 0.1542202857285972
793 0.15425531191968295
794 0.1543149896763274
795 0.15449436871600652
796 0.15458404138103263
797 0.1546086856489154
798 0.15462975490577774
799 0.15474388191378602
800 0.15481555512493272
801 0.15500639100604804
802 0.1550334957426955
803 0.15513043287822403
804 0.15524357198951239
805 0.15527393435645467
806 0.15527393435645467
807 0.15527393435645467
808 0.15536372247392413
809 0.15540274253334627
810 0.15544471460884532
811 0.1555053721181764
812 0.15558943067606681
813 0.15558943067606681
814 0.15558943067606681
815 0.15558943067606681
816 0.155676735669697
817 0.15578705603338344
818 0.15589657474958205
819 0.15595597710417716
820 0.15601079595667136
821 0.15602746327964045
822 0.15609387454070786
823 0.15611840112572142
824 0.15614292328102125
825 0.1561595785577829
826 0.15618409187452453
827 0.15623115401324733
828 0.15623115401324733
829 0.15623115401324733
830 0.15623115401324733
831 0.15633970855727927
832 0.15641810933393038
833 0.1564450614306362
834 0.15655285061411126
835 0.15663764023670937
836 0.15663764023670937
837 0.15694649351818976
838 0.15708683814359636
839 0.1571972676902105
840 0.15722418633684562
841 0.15734238396570022
842 0.1574605607700592
843 0.1575022844046468
844 0.15752317866416465
845 0.15767545016526752
846 0.157699876594407
847 0.157699876594407
848 0.15781997268543396
849 0.15793028063670442
850 0.15832735373292012
851 0.1583542205381705
852 0.15838108267362677
853 0.15846236001644462
854 0.15848921283356793
855 0.15848921283356793
856 0.1585966294169664
857 0.15860964847106473
858 0.15875484564907874
859 0.15875484564907874
860 0.15889784755909556
861 0.15900280674257022
862 0.1590296225669553
863 0.15920196949714133
864 0.159431188019452
865 0.1594612280785224
866 0.15947776408744013
867 0.1595123289964867
868 0.15959541631961371
869 0.15961974605876658
870 0.1596542933512244
871 0.15975911547658264
872 0.15984758206619484
873 0.15989023676774364
874 0.16003219579450226
875 0.16003219579450226
876 0.16005894793883418
877 0.16010042844517164
878 0.16023877894210717
879 0.1602802455277577
880 0.1602802455277577
881 0.1602802455277577
882 0.1603632762145002
883 0.1603632762145002
884 0.1604244586670828
885 0.16044872307585303
886 0.16044872307585303
887 0.16055386785637984
888 0.16059309864460544
889 0.16061979282533884
890 0.16064052402499654
891 0.16069459515324522
892 0.16085082487181168
893 0.1610408221937273
894 0.16108218566350865
895 0.1611553691855838
896 0.16127956201816104
897 0.16139599782087002
898 0.16146625170545206
899 0.16146625170545206
900 0.16153342657492262
901 0.16164810994670287
902 0.16172736118266542
903 0.16178385370787043
904 0.16178385370787043
905 0.16182514297054668
906 0.16189382664432359
907 0.16201994368206435
908 0.1622244994625682
909 0.16224516646094372
910 0.16232767829386305
911 0.1624101768451039
912 0.16243433440044738
913 0.16245848807698296
914 0.16245848807698296
915 0.16254350760444866
916 0.1625676496774137
917 0.16259178789342663
918 0.1626159222579168
919 0.1626159222579168
920 0.1626159222579168
921 0.16264975958784877
922 0.1627503081749312
923 0.16281304112392395
924 0.16281304112392395
925 0.16281304112392395
926 0.16281304112392395
927 0.16281304112392395
928 0.162847262528667
929 0.162847262528667
930 0.16287135109342418
931 0.16292035299184987
932 0.16292035299184987
933 0.16294094132923823
934 0.16294094132923823
935 0.1631210930884526
936 0.16335173622519522
937 0.16335173622519522
938 0.16335173622519522
939 0.16335173622519522
940 0.16335173622519522
941 0.16349076551605035
942 0.16356253565316328
943 0.16356253565316328
944 0.16363080787284037
945 0.16367183680747702
946 0.16367183680747702
947 0.16371302402044402
948 0.16379518597612414
949 0.16381920356342608
950 0.1638602009583881
951 0.16388663303159975
952 0.16394018274009903
953 0.16394018274009903
954 0.16394018274009903
955 0.16394018274009903
956 0.16397425609387548
957 0.16397425609387548
958 0.1639982406972578
959 0.16403229852067344
960 0.16403229852067344
961 0.16410617099629013
962 0.16410617099629013
963 0.16425990805426058
964 0.1643366307015651
965 0.16449494002159126
966 0.16449494002159126
967 0.16449494002159126
968 0.16452895162736986
969 0.16452895162736986
970 0.16459477080371224
971 0.1646981716670191
972 0.1647245199189424
973 0.1647245199189424
974 0.1648443900224248
975 0.16487072649056866
976 0.1649002403109111
977 0.16492069100450066
978 0.16494460372034161
979 0.16496851289164507
980 0.16503323107373494
981 0.16503323107373494
982 0.165059540227246
983 0.1651242297349815
984 0.16516614453877218
985 0.1652000703379677
986 0.16522395482748722
987 0.1652640585316842
988 0.1653218468656805
989 0.16547803042497974
990 0.16553389710190133
991 0.1655897556124634
992 0.16576538116075
993 0.16576538116075
994 0.1658061099294707
995 0.1658061099294707
996 0.1658061099294707
997 0.1658061099294707
998 0.1658730626909957
999 0.1659544611196099
1000 0.16607337312690706

==> data/mean-ndcg-ue-cppcheck-1000-sanitizer=memory.dat <==
1 0.02631578947368421
2 0.028860873731806194
3 0.022088976703423375
4 0.01968519889850393
5 0.02628450032532842
6 0.026123772177448986
7 0.026167041166023548
8 0.026022740967690434
9 0.028912395526808254
10 0.03069728991407731
11 0.03069728991407731
12 0.03607496327822639
13 0.03688585695712588
14 0.038708591168809973
15 0.03935066361945487
16 0.03935066361945487
17 0.03935066361945487
18 0.03935066361945487
19 0.03935066361945487
20 0.04010839425162845
21 0.040481557665947854
22 0.040481557665947854
23 0.040481557665947854
24 0.040481557665947854
25 0.042148011414753814
26 0.042148011414753814
27 0.0427902273712786
28 0.044974840791826044
29 0.044974840791826044
30 0.04549324774255485
31 0.047138035671511376
32 0.047138035671511376
33 0.047138035671511376
34 0.04983461895716562
35 0.04983461895716562
36 0.051019910319976644
37 0.05133700630205179
38 0.05182292765604337
39 0.05247541555025942
40 0.05247541555025942
41 0.05343998309546889
42 0.05343998309546889
43 0.054571001946985914
44 0.054571001946985914
45 0.054571001946985914
46 0.054571001946985914
47 0.055030859967921245
48 0.055030859967921245
49 0.055030859967921245
50 0.055030859967921245
51 0.055030859967921245
52 0.055030859967921245
53 0.055320022306561044
54 0.055587494384999964
55 0.05628210719314391
56 0.057121443603534314
57 0.057121443603534314
58 0.05793733654523818
59 0.05793733654523818
60 0.062347175275864246
61 0.062347175275864246
62 0.062347175275864246
63 0.062347175275864246
64 0.06304824877768359
65 0.06426721421557546
66 0.06426721421557546
67 0.06541870400522119
68 0.06571474880947192
69 0.06600979097379493
70 0.06600979097379493
71 0.06600979097379493
72 0.06633141646301981
73 0.06682861965593093
74 0.0671189470866887
75 0.0671189470866887
76 0.0671189470866887
77 0.0671189470866887
78 0.0671189470866887
79 0.06996783025782088
80 0.07021174017652179
81 0.07104833218170208
82 0.07104833218170208
83 0.07104833218170208
84 0.07126117902235724
85 0.0722279813688282
86 0.07301615612076594
87 0.07332435744086689
88 0.07332435744086689
89 0.07394573057584737
90 0.07394573057584737
91 0.07420082077656043
92 0.07420082077656043
93 0.07478044558064881
94 0.07478044558064881
95 0.07478044558064881
96 0.07516958553809838
97 0.07516958553809838
98 0.07516958553809838
99 0.07516958553809838
100 0.07516958553809838
101 0.07593940750565924
102 0.07620986241996243
103 0.0777349782626357
104 0.08072034223868244
105 0.0809501832882642
106 0.08121843305210871
107 0.08121843305210871
108 0.08154811041207503
109 0.08154811041207503
110 0.08192611050113335
111 0.08479438998432327
112 0.0852470701935432
113 0.0852470701935432
114 0.08569807662502543
115 0.08569807662502543
116 0.08743318539712319
117 0.08743318539712319
118 0.08743318539712319
119 0.08743318539712319
120 0.08743318539712319
121 0.08743318539712319
122 0.08743318539712319
123 0.08743318539712319
124 0.08743318539712319
125 0.08787567302460463
126 0.08787567302460463
127 0.08831672445883652
128 0.08831672445883652
129 0.08868245434809334
130 0.08868245434809334
131 0.08868245434809334
132 0.0889646266594311
133 0.08994748667506824
134 0.08994748667506824
135 0.08994748667506824
136 0.0910329804172331
137 0.09134687356812889
138 0.09178055605097074
139 0.09214080122520148
140 0.09214080122520148
141 0.09214080122520148
142 0.09214080122520148
143 0.09239302100807283
144 0.09239302100807283
145 0.09239302100807283
146 0.09239302100807283
147 0.09239302100807283
148 0.09239302100807283
149 0.09239302100807283
150 0.09264285463746952
151 0.09264285463746952
152 0.09325776379991828
153 0.0937607236791211
154 0.09411369865034587
155 0.09579621423244315
156 0.09579621423244315
157 0.09579621423244315
158 0.09614741495837897
159 0.09614741495837897
160 0.09614741495837897
161 0.09614741495837897
162 0.09614741495837897
163 0.09656703279290947
164 0.09656703279290947
165 0.09656703279290947
166 0.09656703279290947
167 0.09656703279290947
168 0.0969841940324897
169 0.0969841940324897
170 0.09740040074911394
171 0.09740040074911394
172 0.09740040074911394
173 0.09766787629196554
174 0.09870922111849281
175 0.09959429564567038
176 0.10028214536538138
177 0.10028214536538138
178 0.10080265709156881
179 0.10106838645470077
180 0.10231624047961863
181 0.10231624047961863
182 0.10231624047961863
183 0.10231624047961863
184 0.10387488315089728
185 0.10387488315089728
186 0.10387488315089728
187 0.10387488315089728
188 0.10387488315089728
189 0.10387488315089728
190 0.10470601059663935
191 0.10470601059663935
192 0.10470601059663935
193 0.10523678814554849
194 0.1054745058273743
195 0.1054745058273743
196 0.10587956211835128
197 0.10643296690753257
198 0.10696119283334897
199 0.10696119283334897
200 0.10696119283334897
201 0.1071784885730243
202 0.1071784885730243
203 0.10735629657381612
204 0.10735629657381612
205 0.10782683499911702
206 0.10782683499911702
207 0.10895598600399285
208 0.10895598600399285
209 0.11020903238239863
210 0.11020903238239863
211 0.1104430406046235
212 0.1107750879507661
213 0.1110633171899888
214 0.1110633171899888
215 0.11139450056329538
216 0.11139450056329538
217 0.11162729587960883
218 0.11162729587960883
219 0.11191404745286922
220 0.11220055811770376
221 0.11276207379824914
222 0.11276207379824914
223 0.11276207379824914
224 0.11299351065101132
225 0.1132480835145652
226 0.11378754513021608
227 0.11463042086330305
228 0.1149580421207679
229 0.1149580421207679
230 0.11513178921890932
231 0.11513178921890932
232 0.11513178921890932
233 0.11513178921890932
234 0.11536138269777008
235 0.11575304828763507
236 0.11600540855455642
237 0.11678884445417409
238 0.11732323170490704
239 0.11732323170490704
240 0.11732323170490704
241 0.11732323170490704
242 0.11732323170490704
243 0.11780227950554963
244 0.11805311687110245
245 0.11837647665859205
246 0.11837647665859205
247 0.11857088376629193
248 0.11935140215019584
249 0.11935140215019584
250 0.11935140215019584
251 0.11935140215019584
252 0.11967312228920748
253 0.11967312228920748
254 0.11989933156821309
255 0.11989933156821309
256 0.11989933156821309
257 0.12067138352224148
258 0.12119804230469096
259 0.12174360277158196
260 0.12196886661097422
261 0.12196886661097422
262 0.12196886661097422
263 0.12196886661097422
264 0.12196886661097422
265 0.12251219786778508
266 0.12327822602857616
267 0.12327822602857616
268 0.12327822602857616
269 0.12327822602857616
270 0.12327822602857616
271 0.12327822602857616
272 0.12327822602857616
273 0.12327822602857616
274 0.12355358551138283
275 0.12377660968017054
276 0.12377660968017054
277 0.12377660968017054
278 0.12377660968017054
279 0.12399906434478218
280 0.12399906434478218
281 0.12399906434478218
282 0.12422109906657783
283 0.12453623642788723
284 0.12453623642788723
285 0.12453623642788723
286 0.12485078867271303
287 0.12485078867271303
288 0.12501766708412182
289 0.12523874496006976
290 0.12523874496006976
291 0.12523874496006976
292 0.12555215142815718
293 0.12579494227006438
294 0.12579494227006438
295 0.12579494227006438
296 0.12579494227006438
297 0.12601496415215202
298 0.12601496415215202
299 0.12601496415215202
300 0.1262567539639386
301 0.1262567539639386
302 0.1262567539639386
303 0.1262567539639386
304 0.1262567539639386
305 0.1264978478049803
306 0.12730671562947174
307 0.12832129901736986
308 0.12911667794202034
309 0.12911667794202034
310 0.12911667794202034
311 0.12911667794202034
312 0.12938583500681805
313 0.12938583500681805
314 0.12960373494655458
315 0.12960373494655458
316 0.13008925474728325
317 0.1303287390949728
318 0.1303287390949728
319 0.1303287390949728
320 0.1303287390949728
321 0.13059657481733125
322 0.13059657481733125
323 0.13059657481733125
324 0.13059657481733125
325 0.13096637486143242
326 0.13155247218127683
327 0.13155247218127683
328 0.13155247218127683
329 0.13155247218127683
330 0.13155247218127683
331 0.13155247218127683
332 0.13155247218127683
333 0.13155247218127683
334 0.13155247218127683
335 0.13155247218127683
336 0.13175065904038255
337 0.13175065904038255
338 0.13225298520710344
339 0.13225298520710344
340 0.13294115536150564
341 0.1331559841345056
342 0.1339371402465846
343 0.13460833323741092
344 0.13460833323741092
345 0.13460833323741092
346 0.13460833323741092
347 0.13460833323741092
348 0.13460833323741092
349 0.13460833323741092
350 0.13460833323741092
351 0.13460833323741092
352 0.13460833323741092
353 0.13507275123499016
354 0.13507275123499016
355 0.13507275123499016
356 0.13533588507460428
357 0.13553203463423924
358 0.136204032548082
359 0.136204032548082
360 0.136204032548082
361 0.13702426128046133
362 0.13702426128046133
363 0.13702426128046133
364 0.13702426128046133
365 0.13702426128046133
366 0.1372195861369867
367 0.1372195861369867
368 0.1372195861369867
369 0.13748112843822885
370 0.13766230036655527
371 0.13789543871144425
372 0.13819606849447869
373 0.13911323394946926
374 0.13934605634521238
375 0.13934605634521238
376 0.13973803862070933
377 0.13973803862070933
378 0.13973803862070933
379 0.14069531649921652
380 0.14069531649921652
381 0.14099474070361037
382 0.14099474070361037
383 0.14150454918900324
384 0.14150454918900324
385 0.14150454918900324
386 0.14150454918900324
387 0.14150454918900324
388 0.14150454918900324
389 0.14150454918900324
390 0.14150454918900324
391 0.1417144688450092
392 0.1417144688450092
393 0.1417144688450092
394 0.1417144688450092
395 0.14187255926487974
396 0.14187255926487974
397 0.14187255926487974
398 0.14208185853132602
399 0.14208185853132602
400 0.14208185853132602
401 0.14254814439509125
402 0.14254814439509125
403 0.14254814439509125
404 0.14254814439509125
405 0.14254814439509125
406 0.1432604297801729
407 0.14426856874212088
408 0.14463860849857935
409 0.14509734688593492
410 0.14509734688593492
411 0.14558458412469058
412 0.14558458412469058
413 0.14558458412469058
414 0.14558458412469058
415 0.14576231678520832
416 0.14576231678520832
417 0.14576231678520832
418 0.14576231678520832
419 0.1461166056371077
420 0.14647075505603482
421 0.14682476548210832
422 0.1473859150256947
423 0.1473859150256947
424 0.1473859150256947
425 0.1476413690976642
426 0.1476413690976642
427 0.1476413690976642
428 0.1476413690976642
429 0.1476413690976642
430 0.14789633177909417
431 0.14789633177909417
432 0.1480728918256775
433 0.14827929328120645
434 0.14827929328120645
435 0.14827929328120645
436 0.14853367620530578
437 0.14870990296594125
438 0.14870990296594125
439 0.14870990296594125
440 0.14916976431909337
441 0.149667799737678
442 0.149667799737678
443 0.149667799737678
444 0.149667799737678
445 0.149667799737678
446 0.14989392146930328
447 0.14989392146930328
448 0.14989392146930328
449 0.15008272769135844
450 0.15054023825082685
451 0.15054023825082685
452 0.15054023825082685
453 0.15054023825082685
454 0.1508311069314904
455 0.1508311069314904
456 0.1508311069314904
457 0.1508311069314904
458 0.1508311069314904
459 0.1508311069314904
460 0.1508311069314904
461 0.1508311069314904
462 0.15101903707982334
463 0.15130897784668573
464 0.15149677610962894
465 0.15149677610962894
466 0.15242422407717213
467 0.15242422407717213
468 0.1528729349332326
469 0.1528729349332326
470 0.15307659279376862
471 0.15336572855981342
472 0.15336572855981342
473 0.15336572855981342
474 0.15336572855981342
475 0.15353957723664166
476 0.15353957723664166
477 0.15353957723664166
478 0.15379017772512707
479 0.15379017772512707
480 0.15448748439148952
481 0.15448748439148952
482 0.15448748439148952
483 0.1547376639357427
484 0.1549608023402499
485 0.1552108151152025
486 0.1552108151152025
487 0.1552108151152025
488 0.1552108151152025
489 0.1552108151152025
490 0.1555561736567633
491 0.1555561736567633
492 0.1555561736567633
493 0.1555561736567633
494 0.1555561736567633
495 0.1555561736567633
496 0.1555561736567633
497 0.1561294525069358
498 0.1561294525069358
499 0.1566379518205257
500 0.1566379518205257
501 0.1566379518205257
502 0.1566379518205257
503 0.1566379518205257
504 0.1566379518205257
505 0.15682320150537712
506 0.15707151626047755
507 0.15707151626047755
508 0.15707151626047755
509 0.15707151626047755
510 0.15749378218137894
511 0.15791352323012758
512 0.1581143933939522
513 0.1581143933939522
514 0.1581143933939522
515 0.15879961860293038
516 0.15879961860293038
517 0.15908445218490716
518 0.159532334376981
519 0.1601798650649818
520 0.1601798650649818
521 0.16036419316159323
522 0.16036419316159323
523 0.16036419316159323
524 0.16036419316159323
525 0.1605482966733855
526 0.16074830387303096
527 0.16093229593560293
528 0.1611789286955423
529 0.16170396032920942
530 0.16170396032920942
531 0.16170396032920942
532 0.16170396032920942
533 0.16170396032920942
534 0.16192361370789482
535 0.16236855341955622
536 0.16261459727150201
537 0.16261459727150201
538 0.16339937930065085
539 0.16339937930065085
540 0.16339937930065085
541 0.16386426073704868
542 0.16459162928325552
543 0.16493136767818015
544 0.16493136767818015
545 0.16493136767818015
546 0.16493136767818015
547 0.1651766204009241
548 0.1651766204009241
549 0.16542173152856485
550 0.16542173152856485
551 0.16542173152856485
552 0.16542173152856485
553 0.16542173152856485
554 0.16576039361204375
555 0.16576039361204375
556 0.16640682913177732
557 0.16640682913177732
558 0.16640682913177732
559 0.16660491664026084
560 0.16660491664026084
561 0.16660491664026084
562 0.16677415750739213
563 0.16677415750739213
564 0.16677415750739213
565 0.16677415750739213
566 0.16677415750739213
567 0.16677415750739213
568 0.16677415750739213
569 0.16677415750739213
570 0.16677415750739213
571 0.16695583000775283
572 0.16695583000775283
573 0.16695583000775283
574 0.16695583000775283
575 0.1673345128928643
576 0.1673345128928643
577 0.1673345128928643
578 0.1673345128928643
579 0.1673345128928643
580 0.16777381695181096
581 0.16794217550225912
582 0.16794217550225912
583 0.16794217550225912
584 0.16794217550225912
585 0.16794217550225912
586 0.16794217550225912
587 0.16794217550225912
588 0.16794217550225912
589 0.16794217550225912
590 0.16794217550225912
591 0.16794217550225912
592 0.16794217550225912
593 0.16794217550225912
594 0.16794217550225912
595 0.16794217550225912
596 0.16794217550225912
597 0.16794217550225912
598 0.16794217550225912
599 0.16794217550225912
600 0.16794217550225912
601 0.16794217550225912
602 0.1684855750521411
603 0.1684855750521411
604 0.1684855750521411
605 0.1684855750521411
606 0.1684855750521411
607 0.1690606960370158
608 0.1690606960370158
609 0.1690606960370158
610 0.16945560590175884
611 0.16945560590175884
612 0.16945560590175884
613 0.16945560590175884
614 0.16945560590175884
615 0.16960282183311645
616 0.16960282183311645
617 0.16960282183311645
618 0.1698434263532492
619 0.1698434263532492
620 0.1698434263532492
621 0.1698434263532492
622 0.1698434263532492
623 0.17008373012118136
624 0.17008373012118136
625 0.17008373012118136
626 0.17036011850979604
627 0.17036011850979604
628 0.17036011850979604
629 0.17036011850979604
630 0.17036011850979604
631 0.17036011850979604
632 0.17036011850979604
633 0.17052624399080535
634 0.17052624399080535
635 0.17052624399080535
636 0.1707048881142961
637 0.1707048881142961
638 0.1707048881142961
639 0.1707048881142961
640 0.1707048881142961
641 0.1707048881142961
642 0.1707048881142961
643 0.1707048881142961
644 0.1707048881142961
645 0.17103560380183785
646 0.17103560380183785
647 0.17103560380183785
648 0.17103560380183785
649 0.17127439302276437
650 0.17127439302276437
651 0.17127439302276437
652 0.17127439302276437
653 0.17127439302276437
654 0.17127439302276437
655 0.17127439302276437
656 0.17148709159329079
657 0.17148709159329079
658 0.17148709159329079
659 0.17148709159329079
660 0.17148709159329079
661 0.17148709159329079
662 0.17148709159329079
663 0.17148709159329079
664 0.17148709159329079
665 0.17148709159329079
666 0.17148709159329079
667 0.17148709159329079
668 0.17148709159329079
669 0.17148709159329079
670 0.17148709159329079
671 0.17148709159329079
672 0.17148709159329079
673 0.17148709159329079
674 0.17148709159329079
675 0.17148709159329079
676 0.17169881155567887
677 0.17169881155567887
678 0.17169881155567887
679 0.17169881155567887
680 0.17169881155567887
681 0.17169881155567887
682 0.17169881155567887
683 0.17169881155567887
684 0.17169881155567887
685 0.17169881155567887
686 0.17169881155567887
687 0.17169881155567887
688 0.17169881155567887
689 0.17169881155567887
690 0.17169881155567887
691 0.17169881155567887
692 0.17169881155567887
693 0.17169881155567887
694 0.17169881155567887
695 0.17169881155567887
696 0.17169881155567887
697 0.17193500267271777
698 0.17271474567401993
699 0.17271474567401993
700 0.17271474567401993
701 0.17271474567401993
702 0.17271474567401993
703 0.17271474567401993
704 0.17271474567401993
705 0.17271474567401993
706 0.17271474567401993
707 0.17271474567401993
708 0.17401885415001447
709 0.17401885415001447
710 0.17401885415001447
711 0.17401885415001447
712 0.17401885415001447
713 0.17401885415001447
714 0.17425418048823105
715 0.17425418048823105
716 0.17425418048823105
717 0.17425418048823105
718 0.17425418048823105
719 0.17442949891255202
720 0.17442949891255202
721 0.17442949891255202
722 0.17442949891255202
723 0.17442949891255202
724 0.17466432898767725
725 0.17466432898767725
726 0.17594328340873347
727 0.17594328340873347
728 0.17594328340873347
729 0.17594328340873347
730 0.17594328340873347
731 0.17594328340873347
732 0.1761524528251925
733 0.1761524528251925
734 0.1761524528251925
735 0.1761524528251925
736 0.1761524528251925
737 0.1761524528251925
738 0.17629561128608157
739 0.17629561128608157
740 0.17629561128608157
741 0.17629561128608157
742 0.17629561128608157
743 0.17629561128608157
744 0.17629561128608157
745 0.17629561128608157
746 0.17629561128608157
747 0.17656462963685213
748 0.17725603984181468
749 0.17725603984181468
750 0.17725603984181468
751 0.17725603984181468
752 0.17725603984181468
753 0.17725603984181468
754 0.17725603984181468
755 0.17725603984181468
756 0.17725603984181468
757 0.17725603984181468
758 0.17725603984181468
759 0.17725603984181468
760 0.17725603984181468
761 0.17725603984181468
762 0.17725603984181468
763 0.17725603984181468
764 0.17725603984181468
765 0.17725603984181468
766 0.17746378148406752
767 0.17746378148406752
768 0.17746378148406752
769 0.17746378148406752
770 0.17746378148406752
771 0.17769639312165827
772 0.17769639312165827
773 0.17769639312165827
774 0.17769639312165827
775 0.17769639312165827
776 0.17769639312165827
777 0.17769639312165827
778 0.17769639312165827
779 0.17769639312165827
780 0.17769639312165827
781 0.17769639312165827
782 0.1779635651737157
783 0.1779635651737157
784 0.1779635651737157
785 0.17846256856065737
786 0.17846256856065737
787 0.17863551470145547
788 0.17863551470145547
789 0.17899626669514418
790 0.17899626669514418
791 0.17899626669514418
792 0.17899626669514418
793 0.17899626669514418
794 0.17899626669514418
795 0.17899626669514418
796 0.17899626669514418
797 0.17899626669514418
798 0.17899626669514418
799 0.17916882181168553
800 0.17916882181168553
801 0.17934131249836954
802 0.17934131249836954
803 0.17934131249836954
804 0.17934131249836954
805 0.17948261441873709
806 0.17948261441873709
807 0.1796427219398388
808 0.1796427219398388
809 0.1796427219398388
810 0.1796427219398388
811 0.1796427219398388
812 0.1796427219398388
813 0.1796427219398388
814 0.1796427219398388
815 0.1796427219398388
816 0.1796427219398388
817 0.1796427219398388
818 0.1796427219398388
819 0.17982954983849425
820 0.17982954983849425
821 0.1800351479450264
822 0.1800351479450264
823 0.18017598504171084
824 0.18034774946517604
825 0.18034774946517604
826 0.18034774946517604
827 0.18034774946517604
828 0.18034774946517604
829 0.18034774946517604
830 0.18034774946517604
831 0.18034774946517604
832 0.18034774946517604
833 0.18034774946517604
834 0.18034774946517604
835 0.18034774946517604
836 0.18034774946517604
837 0.18034774946517604
838 0.18034774946517604
839 0.18034774946517604
840 0.18034774946517604
841 0.18102774780859898
842 0.18102774780859898
843 0.18102774780859898
844 0.18102774780859898
845 0.18102774780859898
846 0.18102774780859898
847 0.18102774780859898
848 0.18102774780859898
849 0.18118665250526442
850 0.18118665250526442
851 0.18118665250526442
852 0.18118665250526442
853 0.18118665250526442
854 0.18118665250526442
855 0.18135747859655615
856 0.18135747859655615
857 0.18135747859655615
858 0.18135747859655615
859 0.18135747859655615
860 0.18135747859655615
861 0.18135747859655615
862 0.18135747859655615
863 0.18135747859655615
864 0.18135747859655615
865 0.18135747859655615
866 0.18135747859655615
867 0.18135747859655615
868 0.18135747859655615
869 0.18135747859655615
870 0.18135747859655615
871 0.18135747859655615
872 0.18135747859655615
873 0.18135747859655615
874 0.18135747859655615
875 0.18135747859655615
876 0.18135747859655615
877 0.18135747859655615
878 0.18135747859655615
879 0.18135747859655615
880 0.18135747859655615
881 0.18135747859655615
882 0.18135747859655615
883 0.18135747859655615
884 0.18135747859655615
885 0.18135747859655615
886 0.18135747859655615
887 0.18135747859655615
888 0.18135747859655615
889 0.18135747859655615
890 0.18135747859655615
891 0.18180403827723235
892 0.18180403827723235
893 0.18180403827723235
894 0.18180403827723235
895 0.18180403827723235
896 0.18180403827723235
897 0.18180403827723235
898 0.18180403827723235
899 0.18229310633866747
900 0.18229310633866747
901 0.18246261835912073
902 0.18246261835912073
903 0.18246261835912073
904 0.18246261835912073
905 0.18246261835912073
906 0.18246261835912073
907 0.18246261835912073
908 0.18246261835912073
909 0.18246261835912073
910 0.18246261835912073
911 0.18246261835912073
912 0.18246261835912073
913 0.18246261835912073
914 0.18246261835912073
915 0.18261978069990384
916 0.18261978069990384
917 0.18261978069990384
918 0.18261978069990384
919 0.18261978069990384
920 0.18261978069990384
921 0.18261978069990384
922 0.18261978069990384
923 0.18261978069990384
924 0.18261978069990384
925 0.18261978069990384
926 0.18261978069990384
927 0.1828217292888644
928 0.1828217292888644
929 0.1828217292888644
930 0.1828217292888644
931 0.1828217292888644
932 0.1828217292888644
933 0.1828217292888644
934 0.1828217292888644
935 0.1828217292888644
936 0.1828217292888644
937 0.1828217292888644
938 0.1828217292888644
939 0.1828217292888644
940 0.1828217292888644
941 0.1828217292888644
942 0.18299014114357606
943 0.18299014114357606
944 0.18299014114357606
945 0.18299014114357606
946 0.18299014114357606
947 0.18299014114357606
948 0.18299014114357606
949 0.18299014114357606
950 0.18299014114357606
951 0.18299014114357606
952 0.18299014114357606
953 0.18299014114357606
954 0.18299014114357606
955 0.1831582170061251
956 0.1831582170061251
957 0.1831582170061251
958 0.18332621616939773
959 0.18332621616939773
960 0.18332621616939773
961 0.18332621616939773
962 0.18332621616939773
963 0.1834940881865555
964 0.1834940881865555
965 0.18366190958344403
966 0.18366190958344403
967 0.18366190958344403
968 0.18366190958344403
969 0.18366190958344403
970 0.18366190958344403
971 0.18366190958344403
972 0.18366190958344403
973 0.18366190958344403
974 0.18397284519540652
975 0.18397284519540652
976 0.18397284519540652
977 0.18397284519540652
978 0.18397284519540652
979 0.18397284519540652
980 0.18414029120290254
981 0.18414029120290254
982 0.18414029120290254
983 0.18414029120290254
984 0.18414029120290254
985 0.18414029120290254
986 0.18414029120290254
987 0.18414029120290254
988 0.18414029120290254
989 0.18414029120290254
990 0.18439833968811817
991 0.18439833968811817
992 0.18439833968811817
993 0.1845654663000368
994 0.1848754872566804
995 0.1848754872566804
996 0.1848754872566804
997 0.1848754872566804
998 0.1848754872566804
999 0.18507525129883712
1000 0.18507525129883712

==> data/mean-ndcg-ue-cppcheck-1000-sanitizer=undefined.dat <==
1 0.006389776357827476
2 0.009479655009860557
3 0.008803723368700592
4 0.007964996568008947
5 0.01095066579118521
6 0.011521655630205751
7 0.0132418411874296
8 0.014755181652555112
9 0.016115648598243954
10 0.017330429056936505
11 0.01731147642366577
12 0.01962316883487822
13 0.0200298797487355
14 0.02108090568071266
15 0.021347969944127437
16 0.021344525107271434
17 0.022049910495855734
18 0.02228048607793676
19 0.02249933545951709
20 0.023047011665247655
21 0.02354315232001081
22 0.02412360406376684
23 0.02454694189209182
24 0.024762856482963013
25 0.025074376162682894
26 0.025289981663701777
27 0.025402681781350134
28 0.02719633288702553
29 0.028414052552315102
30 0.028621487232861488
31 0.028905200819340646
32 0.02939780633212706
33 0.029774230957867884
34 0.02996546412542725
35 0.03062816454725103
36 0.03062816454725103
37 0.030808397846658796
38 0.03136045819437812
39 0.03170492460299808
40 0.03179515059361514
41 0.03194501633549471
42 0.032431339345987124
43 0.032431339345987124
44 0.03252999265221912
45 0.03252999265221912
46 0.03291218176010357
47 0.03291218176010357
48 0.03339459016953051
49 0.034565128880693685
50 0.034565128880693685
51 0.03469768814876447
52 0.03501773893723501
53 0.03511188316943585
54 0.03511188316943585
55 0.03544920312738435
56 0.03552448306105003
57 0.03552448306105003
58 0.0359238798240688
59 0.0359238798240688
60 0.03823345987795796
61 0.038440546930486104
62 0.038514008367622275
63 0.03858719162984653
64 0.038677154495303075
65 0.03882977359856275
66 0.03882977359856275
67 0.03891877446467433
68 0.03917973857433172
69 0.03952990821105763
70 0.03960130945159855
71 0.03989843226222444
72 0.0401444292996926
73 0.040532339465840714
74 0.04071317895194016
75 0.04095354816988665
76 0.04112191840768892
77 0.041735170273793906
78 0.041894229788922155
79 0.042210093415370444
80 0.04230845698914869
81 0.04316054069788623
82 0.04350088535623914
83 0.04405723770427561
84 0.04466901427959902
85 0.04488089312922061
86 0.04519225220634487
87 0.04527612792440807
88 0.04541858128819746
89 0.04566551827810845
90 0.04629073989462909
91 0.04629073989462909
92 0.04653036847878641
93 0.04653036847878641
94 0.0468730633737139
95 0.046939745541349234
96 0.046939745541349234
97 0.046984840061206797
98 0.04724566701400729
99 0.047478378299378864
100 0.04788188870154894
101 0.04831154989377959
102 0.04871551402652786
103 0.05078746514500453
104 0.05160675102467321
105 0.051732073760657867
106 0.05233431584606861
107 0.05256088930062476
108 0.05288799711809746
109 0.053225684103551905
110 0.05340716209788527
111 0.05429483081499096
112 0.05429483081499096
113 0.05443817694774297
114 0.05456781737608369
115 0.05487488803310977
116 0.05534614179582571
117 0.05543727018663667
118 0.05549172733642001
119 0.055708799408669
120 0.055778664995011974
121 0.05613765114279992
122 0.056747133462411815
123 0.05688797912096581
124 0.056957374097488904
125 0.05704287651897349
126 0.05733289158958754
127 0.05756844544762493
128 0.05774684709451903
129 0.05780031511750819
130 0.057906898572964945
131 0.057969231765274395
132 0.05817596835519069
133 0.0583524762612454
134 0.05858546102438961
135 0.05865366461821808
136 0.05865366461821808
137 0.05885965384769054
138 0.05891239654071605
139 0.05949691089748947
140 0.05967779565183084
141 0.05967779565183084
142 0.05967779565183084
143 0.06006194120256973
144 0.06006194120256973
145 0.060879837809223694
146 0.060879837809223694
147 0.06105373975659379
148 0.06203045585677441
149 0.06217227431233205
150 0.0622329367910354
151 0.0627529968386323
152 0.0627529968386323
153 0.0628086007597389
154 0.06294147106540568
155 0.06371917828779677
156 0.06506048158384799
157 0.06534615131729007
158 0.06534615131729007
159 0.06613400388027947
160 0.06665772689344625
161 0.06671277731346147
162 0.06695939909154379
163 0.06722887506535144
164 0.06735727717203252
165 0.06735727717203252
166 0.06765270889509502
167 0.06765270889509502
168 0.06770730535609484
169 0.06770730535609484
170 0.06770730535609484
171 0.06805506390051883
172 0.06821810977711237
173 0.06831900322709618
174 0.06867173227010648
175 0.06873653485314664
176 0.06879064347240854
177 0.06887406141517767
178 0.06887406141517767
179 0.06892799491071101
180 0.06892799491071101
181 0.06904029971382036
182 0.06923494011024728
183 0.069493627317745
184 0.069493627317745
185 0.06963735408590778
186 0.06982045802387177
187 0.06982045802387177
188 0.06996374606858138
189 0.06996374606858138
190 0.06996374606858138
191 0.06996374606858138
192 0.06996374606858138
193 0.07018885169172807
194 0.07032361380404749
195 0.07063629131519539
196 0.07081004094601487
197 0.07092261433894081
198 0.07092261433894081
199 0.07107745709700625
200 0.07130942866131178
201 0.07130942866131178
202 0.07139078325688841
203 0.07171341281697657
204 0.07171341281697657
205 0.07171341281697657
206 0.07182718988195201
207 0.07188421254421778
208 0.07201722566643302
209 0.07217706462427644
210 0.07231740460749689
211 0.0729125058516356
212 0.07327818639006925
213 0.07327818639006925
214 0.07337493753472261
215 0.07347160515588202
216 0.07353388528809045
217 0.07372832874846533
218 0.0739509214742385
219 0.07477239557278978
220 0.07496160134598
221 0.07496160134598
222 0.0753238473594389
223 0.0753238473594389
224 0.07537189991101116
225 0.07551345686843132
226 0.07558268143992324
227 0.07562076280757657
228 0.07581482050341726
229 0.07581482050341726
230 0.07581482050341726
231 0.07591544226173491
232 0.07603999022398221
233 0.07608769730453606
234 0.07608769730453606
235 0.07608769730453606
236 0.07608769730453606
237 0.07629949909497244
238 0.07640621667664352
239 0.0765300919658241
240 0.07679216837383145
241 0.07700892011578751
242 0.07730567354319047
243 0.07736662505580828
244 0.07736662505580828
245 0.07736662505580828
246 0.07736662505580828
247 0.0774273968067227
248 0.0774273968067227
249 0.0774273968067227
250 0.0774273968067227
251 0.0774273968067227
252 0.0774273968067227
253 0.07755018160510921
254 0.07767111457128766
255 0.07781175440264494
256 0.07786660328678224
257 0.07879263126609536
258 0.07890217600200229
259 0.07957946707950658
260 0.07964695534674897
261 0.07996297721087693
262 0.07996297721087693
263 0.08015561995971118
264 0.08039321848754055
265 0.08068886809183011
266 0.08081605064664678
267 0.08081605064664678
268 0.08101396324509577
269 0.08125944161060517
270 0.08177441703925
271 0.08184140831648096
272 0.08184140831648096
273 0.08231258254086109
274 0.08237944299036046
275 0.0824390580830294
276 0.0824390580830294
277 0.082705159302331
278 0.08294628528296452
279 0.08344265563599987
280 0.08348587740448979
281 0.0835265735012611
282 0.08377813794020411
283 0.08382127845561586
284 0.08382127845561586
285 0.08382127845561586
286 0.08414620578557946
287 0.0842660928541728
288 0.08454662539949724
289 0.08461285956656821
290 0.08461285956656821
291 0.08470439345985292
292 0.08470439345985292
293 0.08470439345985292
294 0.08479576283358528
295 0.08502334696346996
296 0.08514258610485784
297 0.08514258610485784
298 0.08533312222456726
299 0.08540934266509526
300 0.08582513225881123
301 0.08603591762446194
302 0.08609455892426568
303 0.08654509211753092
304 0.08684391362536607
305 0.08704641550238729
306 0.08712189397548316
307 0.08729885013477771
308 0.08747570624729545
309 0.08771792690071688
310 0.08813110052928087
311 0.08835449069148486
312 0.0885963053722783
313 0.0885963053722783
314 0.08879084305270585
315 0.08903609804251872
316 0.08915948972146605
317 0.08935109688526395
318 0.08964520758711328
319 0.08982146141743126
320 0.08982146141743126
321 0.08982146141743126
322 0.08987945395483257
323 0.09020270866074558
324 0.09020270866074558
325 0.0905130189018595
326 0.0905130189018595
327 0.0905130189018595
328 0.09074425242840742
329 0.09092625336800061
330 0.0910288569558333
331 0.09122377681568083
332 0.09128843429283004
333 0.0913778513930808
334 0.09162508283570336
335 0.09162508283570336
336 0.09230305923377614
337 0.09262055090107332
338 0.09268501019276633
339 0.09285219001087919
340 0.09332628132366791
341 0.09354936269882617
342 0.0938391497707699
343 0.09403830517067906
344 0.09409564378138077
345 0.09409564378138077
346 0.09416954183626774
347 0.09500095787523886
348 0.09597853737431926
349 0.09597853737431926
350 0.09606719704504052
351 0.09641836731912924
352 0.09650694112055415
353 0.09684325929731047
354 0.09708557878893995
355 0.09708557878893995
356 0.09722541017488445
357 0.09727303754399709
358 0.09811783844281466
359 0.09817476246533549
360 0.09817476246533549
361 0.09822230001258932
362 0.09831045404470258
363 0.09839856695279404
364 0.0986308478216522
365 0.09919763626439934
366 0.09919763626439934
367 0.09928558617677842
368 0.09928558617677842
369 0.09951222728485042
370 0.0998807856599832
371 0.09991571734014233
372 0.10006634287240494
373 0.1001811084218384
374 0.1004845470118008
375 0.10080805408837885
376 0.10108119134715836
377 0.10115988093041249
378 0.1012163118652099
379 0.10185535048109477
380 0.10207054245017656
381 0.10219960219087444
382 0.10262546737153366
383 0.10287139169087907
384 0.10307968945698313
385 0.10332931166848126
386 0.10346488333474911
387 0.10420167025733539
388 0.10431403925559639
389 0.10461033910002866
390 0.10499789849825629
391 0.10611673413969326
392 0.10643377369838608
393 0.10683603003743242
394 0.10787210330059203
395 0.10882998037021914
396 0.10914648340003494
397 0.10934686388661832
398 0.11027156616849978
399 0.11058767151272256
400 0.1107319012442224
401 0.1110352690793404
402 0.11116527092426483
403 0.11147168540863857
404 0.11187142120643381
405 0.11202794845191708
406 0.11218677518860885
407 0.11242212832676748
408 0.1126813434857453
409 0.1126813434857453
410 0.11274374010019343
411 0.11285649763195034
412 0.11316431889794391
413 0.11316431889794391
414 0.11360952613213068
415 0.11360952613213068
416 0.11360952613213068
417 0.11372055645247615
418 0.11406313284227494
419 0.11457677580795954
420 0.11469507178054156
421 0.1148073819765222
422 0.11503981397738917
423 0.11517869992196586
424 0.11517869992196586
425 0.11534842197667886
426 0.11534842197667886
427 0.11544968977506433
428 0.1156737005172353
429 0.1156737005172353
430 0.1156737005172353
431 0.11589745401693664
432 0.11594032482696966
433 0.11630464087072825
434 0.1164163901814752
435 0.1164163901814752
436 0.11674849228531688
437 0.11696884654969536
438 0.11712528819522089
439 0.11729852535597636
440 0.11741002325842424
441 0.11741002325842424
442 0.11741002325842424
443 0.11741002325842424
444 0.11741002325842424
445 0.11752131510018911
446 0.11759214665664838
447 0.11759214665664838
448 0.11775674112007443
449 0.11781158596207944
450 0.11789660897666412
451 0.11811870613891538
452 0.11822971459321667
453 0.11828448010406106
454 0.11873711142184322
455 0.11880771235794699
456 0.11885740645833134
457 0.11885740645833134
458 0.1190387019963153
459 0.1190933502333395
460 0.11916382564038304
461 0.11916382564038304
462 0.1192184159985879
463 0.11937212930914246
464 0.11942168300137047
465 0.11967683663807661
466 0.11967683663807661
467 0.11972633850042687
468 0.11972633850042687
469 0.11972633850042687
470 0.11995225776763103
471 0.12006252543836904
472 0.12014689097323496
473 0.12021704828187124
474 0.12065078108286338
475 0.12071169177037946
476 0.12077461778770088
477 0.12077461778770088
478 0.12088462243241874
479 0.12088462243241874
480 0.12095461320533135
481 0.12107881543635211
482 0.12123283914756948
483 0.1212870378076497
484 0.12136852955582188
485 0.12140195178898329
486 0.12140195178898329
487 0.12146261749270013
488 0.12186645136865759
489 0.12208281481101632
490 0.12234430626571037
491 0.12261541244637097
492 0.12280870804107488
493 0.12289248271278781
494 0.12289248271278781
495 0.12289248271278781
496 0.123030142969238
497 0.12337422215052703
498 0.12337422215052703
499 0.12337422215052703
500 0.12337422215052703
501 0.12337422215052703
502 0.12355794334918517
503 0.12364601945590062
504 0.12364601945590062
505 0.1238500967985522
506 0.12390389147247234
507 0.12410110401697143
508 0.12414604210781129
509 0.12414604210781129
510 0.12451499174036847
511 0.12489096208017884
512 0.12489096208017884
513 0.12489096208017884
514 0.12495110458538403
515 0.12523903889476828
516 0.12523903889476828
517 0.12523903889476828
518 0.12585917177961328
519 0.1259282900328728
520 0.12617516817035396
521 0.12643334537539747
522 0.12659392834106525
523 0.12725062752264774
524 0.12725062752264774
525 0.1274087483919013
526 0.12775383136185867
527 0.1278813919632074
528 0.12849474172955216
529 0.12853623105631973
530 0.12906420382685216
531 0.12962670902004997
532 0.12962670902004997
533 0.12962670902004997
534 0.12962670902004997
535 0.12962670902004997
536 0.12978801617202876
537 0.12991905856111974
538 0.1303465135996756
539 0.1303465135996756
540 0.13041519704574653
541 0.13093961653439365
542 0.131037301837652
543 0.1311565407219826
544 0.13140666114363372
545 0.13151940801307102
546 0.13163212215843745
547 0.1317512225221981
548 0.1317512225221981
549 0.1317512225221981
550 0.1317512225221981
551 0.13188659427971414
552 0.13188659427971414
553 0.13188659427971414
554 0.13188659427971414
555 0.13193960377204927
556 0.13202819892433135
557 0.13202819892433135
558 0.13202819892433135
559 0.1320811483658156
560 0.1320811483658156
561 0.1320811483658156
562 0.1323777536015775
563 0.13242196384887822
564 0.13247483901582488
565 0.13252769943160672
566 0.13258054513046943
567 0.13275513400911193
568 0.13281433119043098
569 0.13316331553297675
570 0.13316331553297675
571 0.1332074277055883
572 0.13331958970480173
573 0.13331958970480173
574 0.13358404485612985
575 0.13363675962062607
576 0.1336894600029887
577 0.13374851110422287
578 0.13392561626860508
579 0.13392561626860508
580 0.1339639052243697
581 0.13402289235757145
582 0.13402289235757145
583 0.1340637497342558
584 0.13414544254610236
585 0.13414544254610236
586 0.13414544254610236
587 0.13414544254610236
588 0.13414544254610236
589 0.13414544254610236
590 0.13414544254610236
591 0.13414544254610236
592 0.1342268207069336
593 0.1342268207069336
594 0.1342268207069336
595 0.1342744496847932
596 0.13430679630370979
597 0.13430679630370979
598 0.13430679630370979
599 0.13433911757628228
600 0.13439148230977055
601 0.13442955885001354
602 0.13442955885001354
603 0.13448188286595988
604 0.13454051306826817
605 0.13489485187070183
606 0.13489485187070183
607 0.13500076407185463
608 0.13505302081158999
609 0.13505302081158999
610 0.13505302081158999
611 0.13509357999848434
612 0.13509357999848434
613 0.13513411857317328
614 0.135186295531654
615 0.135186295531654
616 0.135186295531654
617 0.1352384329813148
618 0.1352384329813148
619 0.13529054423120535
620 0.13529054423120535
621 0.13529054423120535
622 0.13539605527686197
623 0.13554882926542589
624 0.13560087549781819
625 0.13560087549781819
626 0.13560087549781819
627 0.13560087549781819
628 0.13560087549781819
629 0.13560087549781819
630 0.1356591230586338
631 0.13587222819781858
632 0.1359194124512654
633 0.13681594097438632
634 0.13688291941266162
635 0.13688291941266162
636 0.13693481234617474
637 0.1372563899931727
638 0.13730825774459418
639 0.137348536120467
640 0.13739562868491811
641 0.13744745885610707
642 0.13744745885610707
643 0.13744745885610707
644 0.13754629895633255
645 0.13754629895633255
646 0.13758957141154102
647 0.1376563401822717
648 0.1376563401822717
649 0.1376563401822717
650 0.1376563401822717
651 0.13769650309186443
652 0.13769650309186443
653 0.13769650309186443
654 0.13769650309186443
655 0.13774342771201387
656 0.1377903413148315
657 0.13784197486963404
658 0.137885124807177
659 0.137885124807177
660 0.137885124807177
661 0.1380114878765773
662 0.13806306126782947
663 0.13806306126782947
664 0.13806306126782947
665 0.13811459884505273
666 0.13811459884505273
667 0.1381810555751526
668 0.1386899337860225
669 0.13884963662942548
670 0.13884963662942548
671 0.13901971649550654
672 0.13901971649550654
673 0.13901971649550654
674 0.13907736137689194
675 0.1391203426562761
676 0.1392807774547544
677 0.13933217385732777
678 0.139441151291359
679 0.139441151291359
680 0.13972654539750587
681 0.13988814704947403
682 0.13988814704947403
683 0.13988814704947403
684 0.1399159198646379
685 0.1399159198646379
686 0.1400464124090406
687 0.1400464124090406
688 0.1400464124090406
689 0.1400464124090406
690 0.1402738026661416
691 0.1402738026661416
692 0.1402738026661416
693 0.1402738026661416
694 0.1405654933504969
695 0.14068024347380992
696 0.14097269845186178
697 0.14097269845186178
698 0.14107501252375132
699 0.14107501252375132
700 0.14116420508276045
701 0.1412013888081905
702 0.14132035606405605
703 0.14164253349743897
704 0.1417883094754881
705 0.1417883094754881
706 0.14201093803457399
707 0.14201093803457399
708 0.14201093803457399
709 0.14201093803457399
710 0.1424008647740674
711 0.1425042307421147
712 0.1425042307421147
713 0.1425042307421147
714 0.1425042307421147
715 0.14255053062642906
716 0.14255053062642906
717 0.14255053062642906
718 0.14260762210645608
719 0.14265019143632315
720 0.14275336009781026
721 0.14280426551238645
722 0.1428504969740773
723 0.1428504969740773
724 0.14301059841496086
725 0.14348234629821108
726 0.14379166279127742
727 0.14385725216579603
728 0.1440575358317255
729 0.14410835616468565
730 0.14410835616468565
731 0.14410835616468565
732 0.14410835616468565
733 0.14431309385937288
734 0.14462169797437982
735 0.14467858734705288
736 0.14474405466542842
737 0.14474405466542842
738 0.14474405466542842
739 0.14474405466542842
740 0.14474405466542842
741 0.14474405466542842
742 0.14474405466542842
743 0.14484688228975698
744 0.145232992329035
745 0.14528364608834377
746 0.14538626232813667
747 0.14545158307784453
748 0.14569812881615374
749 0.14582015066376242
750 0.14587075332067062
751 0.1459274579548212
752 0.1459274579548212
753 0.14597803016244837
754 0.14603470072765654
755 0.14609135997569242
756 0.14609135997569242
757 0.14609135997569242
758 0.146133590711528
759 0.146133590711528
760 0.14649107963142532
761 0.1466176965259883
762 0.1466176965259883
763 0.1466176965259883
764 0.1466176965259883
765 0.1466827833904339
766 0.1466827833904339
767 0.1467393083340894
768 0.1467897306262723
769 0.1467897306262723
770 0.1467897306262723
771 0.1467897306262723
772 0.14690049505427719
773 0.14701341267659632
774 0.14706377606405335
775 0.1471766498940974
776 0.1471766498940974
777 0.1471766498940974
778 0.1471766498940974
779 0.14733270709265547
780 0.1474346375890841
781 0.1474346375890841
782 0.1474346375890841
783 0.14748491372271025
784 0.14771068383163827
785 0.14791413861744612
786 0.1480017833297444
787 0.1482097957113569
788 0.1482097957113569
789 0.1482517730692944
790 0.1482517730692944
791 0.14830197273018256
792 0.14848166115599937
793 0.14848166115599937
794 0.14848166115599937
795 0.14848166115599937
796 0.14851260882915707
797 0.14856275179130138
798 0.14871461568108035
799 0.14875651404803608
800 0.14898130061649922
801 0.14965886227645314
802 0.1497089584111195
803 0.1499728092128786
804 0.15005930958975666
805 0.15022403782732052
806 0.15033020340274905
807 0.1504078209335446
808 0.15052846278285514
809 0.1505555404915567
810 0.15064247292582686
811 0.15064247292582686
812 0.15064247292582686
813 0.1506813059582061
814 0.1507457907550428
815 0.1507457907550428
816 0.15084703624736936
817 0.15084703624736936
818 0.15084703624736936
819 0.15089697595817303
820 0.15097440887484215
821 0.1510696167632647
822 0.15116944185028441
823 0.15116944185028441
824 0.15122536417351162
825 0.15122536417351162
826 0.15122536417351162
827 0.15122536417351162
828 0.15122536417351162
829 0.15127064632714962
830 0.15142257549459073
831 0.1516399634578225
832 0.1516399634578225
833 0.1516399634578225
834 0.1517516077986897
835 0.1518158487827737
836 0.1518158487827737
837 0.1519803504748179
838 0.1519803504748179
839 0.15214479392918107
840 0.15214479392918107
841 0.152208966708388
842 0.152208966708388
843 0.152208966708388
844 0.152208966708388
845 0.152208966708388
846 0.15227308312992882
847 0.15276571999828675
848 0.15276571999828675
849 0.15276571999828675
850 0.15313642237241384
851 0.15313642237241384
852 0.15313642237241384
853 0.15313642237241384
854 0.15313642237241384
855 0.15313642237241384
856 0.15313642237241384
857 0.15313642237241384
858 0.15330318644234958
859 0.15330318644234958
860 0.15335875533681817
861 0.15347826459214564
862 0.15347826459214564
863 0.15353380490105986
864 0.15363888090003974
865 0.15363888090003974
866 0.15363888090003974
867 0.1536802740983015
868 0.1536802740983015
869 0.15390685212368402
870 0.15390685212368402
871 0.15410638033853596
872 0.15410638033853596
873 0.15410638033853596
874 0.15443328534943737
875 0.1545967102997423
876 0.15465212820763322
877 0.15470753679749355
878 0.15499004427627913
879 0.15499004427627913
880 0.15527615424870647
881 0.1553255572611366
882 0.1553255572611366
883 0.1553255572611366
884 0.15535602726872175
885 0.15535602726872175
886 0.15535602726872175
887 0.15535602726872175
888 0.15535602726872175
889 0.15543254006978297
890 0.15543254006978297
891 0.1554818610955903
892 0.1555670407267186
893 0.1555670407267186
894 0.1556669279328113
895 0.15572217111199668
896 0.15578574666313344
897 0.1558902441318194
898 0.15600901489314065
899 0.15607255923872476
900 0.15607255923872476
901 0.15612774823425388
902 0.15612774823425388
903 0.15612774823425388
904 0.15612774823425388
905 0.15612774823425388
906 0.15619122028741675
907 0.15619122028741675
908 0.15619122028741675
909 0.15619122028741675
910 0.15619122028741675
911 0.15619122028741675
912 0.15625463094776973
913 0.15625463094776973
914 0.15625463094776973
915 0.15625463094776973
916 0.15625463094776973
917 0.1563898682238084
918 0.15643897370061796
919 0.15643897370061796
920 0.15643897370061796
921 0.15643897370061796
922 0.1566484161531968
923 0.15672450888800374
924 0.15672450888800374
925 0.15672450888800374
926 0.15672450888800374
927 0.15678776832254818
928 0.15678776832254818
929 0.15678776832254818
930 0.15678776832254818
931 0.1568509879632116
932 0.1568509879632116
933 0.1568509879632116
934 0.15690588706209457
935 0.15690588706209457
936 0.15694150169602256
937 0.15694150169602256
938 0.15694150169602256
939 0.15694150169602256
940 0.15694150169602256
941 0.15694150169602256
942 0.15694150169602256
943 0.15694150169602256
944 0.15694150169602256
945 0.15694150169602256
946 0.15694150169602256
947 0.15694150169602256
948 0.15694150169602256
949 0.15694150169602256
950 0.15694150169602256
951 0.15694150169602256
952 0.15698233114768365
953 0.1570370692689951
954 0.1570370692689951
955 0.1571359968051439
956 0.15721170051445865
957 0.15721170051445865
958 0.15732935364282252
959 0.15732935364282252
960 0.15732935364282252
961 0.15732935364282252
962 0.15732935364282252
963 0.15740558228727602
964 0.1574811942911674
965 0.15752194325654606
966 0.15763120394797753
967 0.15763120394797753
968 0.15763120394797753
969 0.1577067591329424
970 0.1577067591329424
971 0.1577067591329424
972 0.1577067591329424
973 0.1577067591329424
974 0.15778225787578315
975 0.15787515027429172
976 0.15804924184695937
977 0.1581874842060578
978 0.1581874842060578
979 0.1581874842060578
980 0.1581874842060578
981 0.1581874842060578
982 0.1581874842060578
983 0.15823610273577074
984 0.1582802600628297
985 0.15835563593740362
986 0.15835563593740362
987 0.15835563593740362
988 0.15841008808828452
989 0.15841008808828452
990 0.15841008808828452
991 0.15841008808828452
992 0.15841008808828452
993 0.15841008808828452
994 0.15850844257683713
995 0.15858370827781854
996 0.15858370827781854
997 0.15858370827781854
998 0.15863222031120966
999 0.15863222031120966
1000 0.15863222031120966

==> data/mean-ndcg-ue-linevul-100-nofilter.dat <==
1 0.004366812227074236
2 0.003655385216920715
3 0.004758542078729518
4 0.005537701248236601
5 0.006028204507209486
6 0.007494895974334618
7 0.009063166820658929
8 0.009561572412874014
9 0.009981008743557347
10 0.010416617181437863
11 0.010591352270729089
12 0.011248314648830518
13 0.012053593229054698
14 0.012245184918495102
15 0.01363356379851499
16 0.014546997583519846
17 0.015166293911846747
18 0.01736551452183738
19 0.018277436378117805
20 0.01870672496935306
21 0.022213070378026764
22 0.02372202220416286
23 0.026347400180167832
24 0.026887241758736607
25 0.02834118807825118
26 0.028647885252811273
27 0.02932821011501516
28 0.030140565945493945
29 0.030729676134514133
30 0.03123156990944609
31 0.03167242804913876
32 0.03193346190558152
33 0.032449961590924954
34 0.03271311433819926
35 0.03333620144943894
36 0.03381387261072477
37 0.0350494825362537
38 0.03626815134337344
39 0.037427575015079
40 0.03760042306494885
41 0.03936918121693853
42 0.041338343626059586
43 0.042053684323801986
44 0.04342900884291624
45 0.043846964759188055
46 0.04487550381847716
47 0.04550415775349781
48 0.046372509279235155
49 0.047933814558862954
50 0.048297816560465605
51 0.0493649079574947
52 0.050251877385338296
53 0.051627411895893614
54 0.052301782121265156
55 0.05270427208359235
56 0.05329705302929472
57 0.05384629737396744
58 0.05448434601395067
59 0.0549565428409865
60 0.0555184434205991
61 0.056626494596282946
62 0.05722763106619251
63 0.05736422326004143
64 0.05799067872708924
65 0.0586294016892309
66 0.05931485016650393
67 0.05969621645848278
68 0.06009729867617906
69 0.06055880013425913
70 0.06122314486528346
71 0.061321438380360686
72 0.0626365254324568
73 0.06351927993130925
74 0.0643335348995717
75 0.06474945852456994
76 0.06532365828087947
77 0.06566036584375293
78 0.06619449278806766
79 0.06664291010646983
80 0.06725687063767793
81 0.0678802532814617
82 0.06836762089369655
83 0.06944720745416062
84 0.07030233001297297
85 0.07066809057436726
86 0.07099265587250052
87 0.0717197822554096
88 0.07200556365018447
89 0.07250924666009585
90 0.07278961983615585
91 0.07313449189669773
92 0.07364548598876085
93 0.07524571831476368
94 0.07586918353025632
95 0.07641969555047586
96 0.07654884243591764
97 0.0773975506522341
98 0.07774993063737926
99 0.08010223108268692
100 0.08200055187323747

==> data/mean-ndcg-ue-linevul-1000-crash_class=asan_heap_buffer_overflow.dat <==
1 0.0
2 0.0
3 0.0
4 0.0
5 0.0
6 0.0011261106267192375
7 0.0021343808043676896
8 0.003592912385480327
9 0.003592912385480327
10 0.003592912385480327
11 0.003970620828795071
12 0.004739373492103837
13 0.0058556802168088975
14 0.0058556802168088975
15 0.007542407333099952
16 0.008107970361306937
17 0.008867954677261213
18 0.011403740041713857
19 0.012724361646735004
20 0.013032643238239945
21 0.01375730040199243
22 0.014551761580113974
23 0.014876879240947825
24 0.015540318020463633
25 0.017945196224752248
26 0.019049030101373297
27 0.020105077103395135
28 0.020105077103395135
29 0.02104731040456145
30 0.02104731040456145
31 0.02104731040456145
32 0.021969531068504865
33 0.023012926401001468
34 0.023012926401001468
35 0.02425830563722892
36 0.02514581444091008
37 0.026823876287300895
38 0.028658199913631267
39 0.030859234295915645
40 0.03109180752437318
41 0.03179695335450627
42 0.03260312487842804
43 0.03260312487842804
44 0.033153906277691415
45 0.034084566331142443
46 0.034872902111766774
47 0.035484133917936145
48 0.03680278619044876
49 0.03771360997695443
50 0.038291339050742244
51 0.039505165733242927
52 0.04142868708160012
53 0.04215549023469484
54 0.0429365284402276
55 0.043644080584222186
56 0.04443230770327519
57 0.04443230770327519
58 0.04527041955026279
59 0.045664911207374155
60 0.04665940267185601
61 0.04684149204825139
62 0.04860172181938365
63 0.049035070781355695
64 0.049035070781355695
65 0.04973874321053662
66 0.050280834932050565
67 0.05105547635505891
68 0.05125945739420504
69 0.05125945739420504
70 0.052017168206129026
71 0.05221911931024323
72 0.052595578939635186
73 0.052595578939635186
74 0.05335104956168815
75 0.05335104956168815
76 0.05376595020573402
77 0.05437090276294917
78 0.054585705697819745
79 0.0549830418296326
80 0.055679446439226836
81 0.0560844526703153
82 0.05720629298091278
83 0.0579707365645664
84 0.058997789584439235
85 0.05973694125995785
86 0.05994710461252512
87 0.06024481725149944
88 0.06024481725149944
89 0.06042317308182269
90 0.06042317308182269
91 0.06082174272664964
92 0.06104970053075026
93 0.061669451350884114
94 0.06187555490721983
95 0.06258201974941711
96 0.06280787913860739
97 0.06408946286807302
98 0.06408946286807302
99 0.06570726732716894
100 0.06757372580552433
101 0.06866786418135631
102 0.06887037229452916
103 0.06921538216842181
104 0.06964979629375055
105 0.07031855267020165
106 0.07031855267020165
107 0.07114482821313785
108 0.07132892827698831
109 0.07169641303490731
110 0.0722359426338866
111 0.07298689866382556
112 0.07407293766006241
113 0.07463582055883619
114 0.07496799718828061
115 0.07496799718828061
116 0.0753044739193618
117 0.0763904072201041
118 0.07794904864351895
119 0.0783254978916778
120 0.0783254978916778
121 0.0785208696882903
122 0.07917127708934336
123 0.0795415352847431
124 0.0803076411785011
125 0.0812562350383473
126 0.08142191139966946
127 0.08161535005759647
128 0.08194506663615882
129 0.08238379533349008
130 0.08238379533349008
131 0.08238379533349008
132 0.08238379533349008
133 0.08335617585203765
134 0.08373885379154858
135 0.08373885379154858
136 0.08410516571314078
137 0.08410516571314078
138 0.08429537245760692
139 0.08429537245760692
140 0.08472046213810738
141 0.08472046213810738
142 0.08514231741719556
143 0.0856009521632286
144 0.08605738204247389
145 0.08618531857263481
146 0.08720735931334377
147 0.08720735931334377
148 0.08747374102032399
149 0.08747374102032399
150 0.08747374102032399
151 0.08770425380130273
152 0.08770425380130273
153 0.08802237486475151
154 0.08854495665879974
155 0.08892059486893222
156 0.08892059486893222
157 0.08906903797401373
158 0.08938515377626523
159 0.08985138434729305
160 0.09011370548193853
161 0.09069557482499184
162 0.09140705589304171
163 0.09159109409007236
164 0.09200172105492267
165 0.09222963563266369
166 0.09245590958152144
167 0.09299601042292975
168 0.09366593135319923
169 0.09392547420227192
170 0.0944439677769553
171 0.09470292089766662
172 0.09470292089766662
173 0.09537736630706133
174 0.09537736630706133
175 0.09537736630706133
176 0.09537736630706133
177 0.09594383544814895
178 0.09674613844830164
179 0.09760048470765997
180 0.09760048470765997
181 0.09760048470765997
182 0.0978227846881549
183 0.0980448523653023
184 0.09909567380666004
185 0.09929339510695273
186 0.09953160228719382
187 0.10029526572588579
188 0.10069293220599236
189 0.10069293220599236
190 0.10087163010421335
191 0.10087163010421335
192 0.1014718637368943
193 0.1014718637368943
194 0.10169148610881058
195 0.10169148610881058
196 0.10185496219056098
197 0.10210702203377206
198 0.10257762187853162
199 0.10257762187853162
200 0.10291745669821135
201 0.10308016089737712
202 0.10338174166137187
203 0.10398434585995167
204 0.10398434585995167
205 0.10423453180954703
206 0.10463015834820556
207 0.10482373849918494
208 0.10524893278204987
209 0.10524893278204987
210 0.105584452514496
211 0.10580064779462076
212 0.10655950413310968
213 0.10695023247158335
214 0.10695023247158335
215 0.10724833065308968
216 0.10744038662728904
217 0.10795304925514856
218 0.10828747561974224
219 0.10858455967025375
220 0.10883148808503465
221 0.10897058714154953
222 0.10910957058025576
223 0.10910957058025576
224 0.10910957058025576
225 0.10952863068804844
226 0.10952863068804844
227 0.10970150054873085
228 0.11045612454542304
229 0.11045612454542304
230 0.11104015106613976
231 0.1111781249163904
232 0.11147208004660467
233 0.11147208004660467
234 0.11171623040475213
235 0.11200949725036533
236 0.11214693306984715
237 0.11266508892571628
238 0.11266508892571628
239 0.11335728391775556
240 0.11335728391775556
241 0.1141201281368083
242 0.1141201281368083
243 0.1141201281368083
244 0.11450069602263424
245 0.11497943234006501
246 0.11497943234006501
247 0.11549659259919817
248 0.11549659259919817
249 0.11549659259919817
250 0.11564184173965586
251 0.11578698643313985
252 0.11578698643313985
253 0.11578698643313985
254 0.11595636480953812
255 0.11595636480953812
256 0.11595636480953812
257 0.11595636480953812
258 0.11595636480953812
259 0.11595636480953812
260 0.11630079770300923
261 0.11630079770300923
262 0.11641000184395249
263 0.11661769180825145
264 0.11757244666441521
265 0.11772713064679821
266 0.11772713064679821
267 0.11784116871218646
268 0.11784116871218646
269 0.11800881777996802
270 0.11800881777996802
271 0.11800881777996802
272 0.11885515020890143
273 0.11885515020890143
274 0.11885515020890143
275 0.11885515020890143
276 0.11906106504982986
277 0.11934628940087791
278 0.11934628940087791
279 0.11958284832365745
280 0.11958284832365745
281 0.11958284832365745
282 0.11995369623783118
283 0.11995369623783118
284 0.12053020309009468
285 0.1210015473929861
286 0.12116738769192022
287 0.12165766719696126
288 0.12273967878418852
289 0.12297477362598891
290 0.12323939150740215
291 0.12353291220474959
292 0.12353291220474959
293 0.12399907980283453
294 0.12416411836264253
295 0.12481363144782767
296 0.12687959367202276
297 0.12687959367202276
298 0.12722527643725207
299 0.12808829981950798
300 0.12845038899577949
301 0.12860163468056546
302 0.1287659003636875
303 0.1289696944677311
304 0.1289696944677311
305 0.1289696944677311
306 0.12910983566327563
307 0.12910983566327563
308 0.12949204038329146
309 0.13018432413046638
310 0.13018432413046638
311 0.13018432413046638
312 0.13033462815140404
313 0.13033462815140404
314 0.13089988322611418
315 0.131062949984083
316 0.13184564217346337
317 0.13204662418372903
318 0.13204662418372903
319 0.13204662418372903
320 0.13204662418372903
321 0.1321570371454698
322 0.1324678301646025
323 0.133058501264524
324 0.133058501264524
325 0.133058501264524
326 0.133058501264524
327 0.133058501264524
328 0.13333043705762992
329 0.133435367661527
330 0.13359713103168797
331 0.13392048965383865
332 0.13406919079988547
333 0.1344294646616107
334 0.1344294646616107
335 0.13459081110947194
336 0.13534746432182032
337 0.13534746432182032
338 0.13534746432182032
339 0.13580453898297834
340 0.13613197630773172
341 0.13613197630773172
342 0.13613197630773172
343 0.1362926727307504
344 0.13666766946922054
345 0.13689566463172903
346 0.13699126663463765
347 0.13716782262888044
348 0.13716782262888044
349 0.13716782262888044
350 0.1374608337999611
351 0.1374608337999611
352 0.1374608337999611
353 0.1374608337999611
354 0.13788504675312174
355 0.13799357319676472
356 0.13799357319676472
357 0.13799357319676472
358 0.13799357319676472
359 0.13816911230069595
360 0.13836576583611634
361 0.13836576583611634
362 0.13836576583611634
363 0.13942439029832648
364 0.13942439029832648
365 0.13942439029832648
366 0.1395993569564098
367 0.13982497324727186
368 0.14058654297440668
369 0.14094767021939622
370 0.14094767021939622
371 0.1413980786205041
372 0.1413980786205041
373 0.14154386527695473
374 0.14181421802159835
375 0.1421333239288517
376 0.142240801842984
377 0.14241489785771824
378 0.14241489785771824
379 0.14256029390909766
380 0.1428821550213221
381 0.1428821550213221
382 0.143039950028275
383 0.143039950028275
384 0.14337116639876063
385 0.14337116639876063
386 0.14368952552381745
387 0.14412217861584337
388 0.14474244362749586
389 0.14474244362749586
390 0.14474244362749586
391 0.14474244362749586
392 0.14491540552190807
393 0.14570978288721076
394 0.14615567190768355
395 0.14615567190768355
396 0.14634920148685085
397 0.14669892486302116
398 0.14797022481777652
399 0.1481143761246686
400 0.1481143761246686
401 0.14876170720003412
402 0.14898390654234264
403 0.14898390654234264
404 0.1496499549258564
405 0.14999851954584095
406 0.14999851954584095
407 0.1501421959820407
408 0.1501421959820407
409 0.15042311908695366
410 0.15042311908695366
411 0.15042311908695366
412 0.15062999191417173
413 0.15092907717012755
414 0.151046530050479
415 0.15145590509132684
416 0.15145590509132684
417 0.15145590509132684
418 0.15145590509132684
419 0.1526448353446758
420 0.15275034983751645
421 0.15275034983751645
422 0.15316819595613806
423 0.15316819595613806
424 0.15335954618873404
425 0.15353020467059056
426 0.15353020467059056
427 0.15353020467059056
428 0.15353020467059056
429 0.15353020467059056
430 0.15353020467059056
431 0.15353020467059056
432 0.15353020467059056
433 0.15370034032850075
434 0.15396408838667244
435 0.15413409533771624
436 0.15413409533771624
437 0.15434375084280846
438 0.15453408181197195
439 0.1547243416329975
440 0.1547243416329975
441 0.15483441118206004
442 0.15514830863278056
443 0.15527159094164228
444 0.15527159094164228
445 0.15546142833855112
446 0.15546142833855112
447 0.15561517150179052
448 0.15635324756940597
449 0.15635324756940597
450 0.15635324756940597
451 0.15635324756940597
452 0.15669556920680802
453 0.15700345463442547
454 0.1573440372797449
455 0.1575617524817201
456 0.1577793898147122
457 0.15792035535824014
458 0.15792035535824014
459 0.15792035535824014
460 0.15813768346074883
461 0.15813768346074883
462 0.1582906016687765
463 0.1582906016687765
464 0.1582906016687765
465 0.15855139468738602
466 0.15855139468738602
467 0.15855139468738602
468 0.15855139468738602
469 0.15855139468738602
470 0.15855139468738602
471 0.15855139468738602
472 0.15855139468738602
473 0.15873935600887695
474 0.15873935600887695
475 0.15873935600887695
476 0.15873935600887695
477 0.1591714609880761
478 0.1591714609880761
479 0.16003296295768016
480 0.16003296295768016
481 0.16003296295768016
482 0.16003296295768016
483 0.16003296295768016
484 0.1602000419600698
485 0.16033965533187336
486 0.16033965533187336
487 0.16098074736744405
488 0.16098074736744405
489 0.16119593505285598
490 0.161347404218577
491 0.16149882366605794
492 0.16178948490315145
493 0.16178948490315145
494 0.16307849837643074
495 0.16357071623990685
496 0.16357071623990685
497 0.16378534280450346
498 0.16378534280450346
499 0.16389927415215216
500 0.16415702905770127
501 0.16441470131312527
502 0.16441470131312527
503 0.1649019870125552
504 0.16511613228466734
505 0.16533020952044272
506 0.16548089886207393
507 0.16548089886207393
508 0.16548089886207393
509 0.16590851257482353
510 0.16590851257482353
511 0.16590851257482353
512 0.16631569504623003
513 0.16768883818968067
514 0.16768883818968067
515 0.16768883818968067
516 0.16768883818968067
517 0.16801231884943724
518 0.168540718664571
519 0.1686608862209777
520 0.1686608862209777
521 0.1686608862209777
522 0.1686608862209777
523 0.1686608862209777
524 0.16877393007450214
525 0.16877393007450214
526 0.1689955749149029
527 0.16934596627976156
528 0.16960148592165414
529 0.16970836953043852
530 0.16970836953043852
531 0.16970836953043852
532 0.16998349081658684
533 0.17010315004599574
534 0.17010315004599574
535 0.17010315004599574
536 0.17036509872518388
537 0.17036509872518388
538 0.17036509872518388
539 0.17036509872518388
540 0.17036509872518388
541 0.17036509872518388
542 0.17036509872518388
543 0.1705767149339159
544 0.1705767149339159
545 0.1705767149339159
546 0.1705767149339159
547 0.17078808530675293
548 0.17078808530675293
549 0.17118286513098238
550 0.17133156754812334
551 0.1714802272582569
552 0.1714802272582569
553 0.17166354821434895
554 0.17187449401034297
555 0.17187449401034297
556 0.17226848416058282
557 0.172588160214212
558 0.172588160214212
559 0.172588160214212
560 0.172588160214212
561 0.172588160214212
562 0.172588160214212
563 0.172588160214212
564 0.17289932730850477
565 0.17289932730850477
566 0.17289932730850477
567 0.17289932730850477
568 0.17289932730850477
569 0.17289932730850477
570 0.17289932730850477
571 0.17304715368681345
572 0.17304715368681345
573 0.17304715368681345
574 0.17304715368681345
575 0.17313513318534896
576 0.1733447891822643
577 0.17371685832318545
578 0.17371685832318545
579 0.17371685832318545
580 0.17371685832318545
581 0.17371685832318545
582 0.17497275082723024
583 0.17518200992909203
584 0.17518200992909203
585 0.1752999245091358
586 0.1752999245091358
587 0.1752999245091358
588 0.1752999245091358
589 0.1752999245091358
590 0.1752999245091358
591 0.1752999245091358
592 0.1752999245091358
593 0.1752999245091358
594 0.1752999245091358
595 0.1752999245091358
596 0.1752999245091358
597 0.1752999245091358
598 0.1752999245091358
599 0.17544664649500427
600 0.17544664649500427
601 0.17571071048983394
602 0.17618481988891593
603 0.17633138963160377
604 0.1765652263162613
605 0.1765652263162613
606 0.17686369669518406
607 0.17686369669518406
608 0.17686369669518406
609 0.17686369669518406
610 0.17686369669518406
611 0.17698081352247025
612 0.17712704550395494
613 0.17712704550395494
614 0.17712704550395494
615 0.17746902787140073
616 0.17779488699767704
617 0.17779488699767704
618 0.17779488699767704
619 0.17800219927050137
620 0.17800219927050137
621 0.17800219927050137
622 0.17811899185631586
623 0.17811899185631586
624 0.17825315009845594
625 0.17825315009845594
626 0.17860582031031982
627 0.17890271500824662
628 0.17900675816087844
629 0.17942035347558835
630 0.17942035347558835
631 0.1795070671917723
632 0.1795070671917723
633 0.1795070671917723
634 0.1795070671917723
635 0.1795070671917723
636 0.17971351094456514
637 0.17982314265549418
638 0.17996843431253065
639 0.18017472794769754
640 0.18017472794769754
641 0.18017472794769754
642 0.18017472794769754
643 0.18017472794769754
644 0.18017472794769754
645 0.18017472794769754
646 0.18017472794769754
647 0.18017472794769754
648 0.18017472794769754
649 0.18027824355566308
650 0.18027824355566308
651 0.180423083643336
652 0.180423083643336
653 0.18062868871608181
654 0.18093763862887355
655 0.18093763862887355
656 0.18093763862887355
657 0.18093763862887355
658 0.18093763862887355
659 0.18196421789310896
660 0.18237475386089844
661 0.18237475386089844
662 0.18237475386089844
663 0.18257987880437646
664 0.1828709909456521
665 0.1828709909456521
666 0.1828709909456521
667 0.1828709909456521
668 0.1828709909456521
669 0.1838951978548472
670 0.18450958118780808
671 0.18460751667754122
672 0.18470542980322285
673 0.18470542980322285
674 0.18470542980322285
675 0.18470542980322285
676 0.18470542980322285
677 0.18470542980322285
678 0.1855119411249847
679 0.1855119411249847
680 0.1855119411249847
681 0.18587457567379442
682 0.1861547469512458
683 0.1861547469512458
684 0.1861547469512458
685 0.1861547469512458
686 0.1861547469512458
687 0.1861547469512458
688 0.1861547469512458
689 0.18628687456225032
690 0.18628687456225032
691 0.18677774664885474
692 0.18677774664885474
693 0.18677774664885474
694 0.18677774664885474
695 0.1869546766419433
696 0.1869546766419433
697 0.1869546766419433
698 0.1869546766419433
699 0.1869546766419433
700 0.1869546766419433
701 0.18704000054289757
702 0.18704000054289757
703 0.18704000054289757
704 0.18719755014088071
705 0.18719755014088071
706 0.18719755014088071
707 0.1875165779568405
708 0.18767399175474486
709 0.18767399175474486
710 0.18767399175474486
711 0.18767399175474486
712 0.18767399175474486
713 0.18767399175474486
714 0.18767399175474486
715 0.18767399175474486
716 0.18767399175474486
717 0.18767399175474486
718 0.18787663508912447
719 0.18787663508912447
720 0.18787663508912447
721 0.18787663508912447
722 0.18803358134485001
723 0.18852026668472993
724 0.18852026668472993
725 0.18852026668472993
726 0.18852026668472993
727 0.18852026668472993
728 0.18852026668472993
729 0.18852026668472993
730 0.18852026668472993
731 0.18852026668472993
732 0.18866253582124534
733 0.18866253582124534
734 0.18866253582124534
735 0.18876979441745048
736 0.18876979441745048
737 0.18876979441745048
738 0.18876979441745048
739 0.18876979441745048
740 0.18876979441745048
741 0.18876979441745048
742 0.18876979441745048
743 0.18876979441745048
744 0.18901208500053313
745 0.18901208500053313
746 0.18909660762069752
747 0.18909660762069752
748 0.18909660762069752
749 0.18909660762069752
750 0.18933860468335958
751 0.18933860468335958
752 0.18949458766236021
753 0.18949458766236021
754 0.18949458766236021
755 0.18949458766236021
756 0.18949458766236021
757 0.18949458766236021
758 0.18949458766236021
759 0.18949458766236021
760 0.18949458766236021
761 0.18949458766236021
762 0.18949458766236021
763 0.18949458766236021
764 0.18949458766236021
765 0.19000873078380554
766 0.19000873078380554
767 0.19000873078380554
768 0.19000873078380554
769 0.1900928677545984
770 0.1900928677545984
771 0.19023402768893313
772 0.19023402768893313
773 0.19023402768893313
774 0.19023402768893313
775 0.19023402768893313
776 0.19023402768893313
777 0.19023402768893313
778 0.19023402768893313
779 0.19023402768893313
780 0.19023402768893313
781 0.19023402768893313
782 0.19023402768893313
783 0.19023402768893313
784 0.19023402768893313
785 0.19023402768893313
786 0.19023402768893313
787 0.19023402768893313
788 0.19023402768893313
789 0.19034666312293289
790 0.1905867783892016
791 0.1905867783892016
792 0.1905867783892016
793 0.19160953575045206
794 0.19160953575045206
795 0.19170991119413755
796 0.19170991119413755
797 0.19170991119413755
798 0.19183913920556347
799 0.19234994196718155
800 0.19234994196718155
801 0.19274860747025027
802 0.19274860747025027
803 0.19274860747025027
804 0.19274860747025027
805 0.19274860747025027
806 0.19274860747025027
807 0.1929029478764329
808 0.19330109596156103
809 0.19330109596156103
810 0.19350009662081297
811 0.19369574023967234
812 0.19369574023967234
813 0.19369574023967234
814 0.19369574023967234
815 0.19369574023967234
816 0.1937957258968835
817 0.1937957258968835
818 0.1937957258968835
819 0.1937957258968835
820 0.19419300036770304
821 0.19419300036770304
822 0.19419300036770304
823 0.19478858834957383
824 0.19478858834957383
825 0.19478858834957383
826 0.19478858834957383
827 0.19478858834957383
828 0.19478858834957383
829 0.19530547363033904
830 0.19530547363033904
831 0.1953886415512454
832 0.1953886415512454
833 0.1955608134936819
834 0.1955608134936819
835 0.1955608134936819
836 0.1955608134936819
837 0.1957988697125927
838 0.1957988697125927
839 0.19593825991052694
840 0.19593825991052694
841 0.19593825991052694
842 0.19593825991052694
843 0.19607755183412567
844 0.1963886564737319
845 0.19652789948638438
846 0.19678262391165488
847 0.19678262391165488
848 0.19678262391165488
849 0.19678262391165488
850 0.19678262391165488
851 0.19678262391165488
852 0.19678262391165488
853 0.19692167276941772
854 0.1970265502740767
855 0.1970265502740767
856 0.1970265502740767
857 0.1970265502740767
858 0.1970265502740767
859 0.1970265502740767
860 0.19717943973524804
861 0.1973323029407274
862 0.1975693240099429
863 0.1975693240099429
864 0.1975693240099429
865 0.1975693240099429
866 0.1975693240099429
867 0.1975693240099429
868 0.19810539072268415
869 0.19810539072268415
870 0.1981879958540246
871 0.1981879958540246
872 0.1981879958540246
873 0.19869212661011457
874 0.19869212661011457
875 0.19869212661011457
876 0.19869212661011457
877 0.19884457501725003
878 0.19884457501725003
879 0.19884457501725003
880 0.19884457501725003
881 0.19884457501725003
882 0.19884457501725003
883 0.19884457501725003
884 0.19884457501725003
885 0.19884457501725003
886 0.19884457501725003
887 0.19884457501725003
888 0.19909548588054907
889 0.19909548588054907
890 0.19909548588054907
891 0.19909548588054907
892 0.19909548588054907
893 0.19909548588054907
894 0.19909548588054907
895 0.19909548588054907
896 0.19923353007984904
897 0.19923353007984904
898 0.19923353007984904
899 0.19923353007984904
900 0.19923353007984904
901 0.19923353007984904
902 0.19923353007984904
903 0.19923353007984904
904 0.1995810952674588
905 0.19967473334328875
906 0.19967473334328875
907 0.19967473334328875
908 0.19967473334328875
909 0.19967473334328875
910 0.19967473334328875
911 0.19967473334328875
912 0.19967473334328875
913 0.19967473334328875
914 0.19967473334328875
915 0.19967473334328875
916 0.19967473334328875
917 0.19967473334328875
918 0.1998700878593844
919 0.1998700878593844
920 0.1998700878593844
921 0.19997380630738043
922 0.20007200550784848
923 0.2005720292451235
924 0.2005720292451235
925 0.2005720292451235
926 0.2005720292451235
927 0.20076710513687143
928 0.20076710513687143
929 0.20076710513687143
930 0.20076710513687143
931 0.20076710513687143
932 0.20076710513687143
933 0.20076710513687143
934 0.20076710513687143
935 0.20076710513687143
936 0.20076710513687143
937 0.20076710513687143
938 0.20076710513687143
939 0.20076710513687143
940 0.20076710513687143
941 0.20076710513687143
942 0.20076710513687143
943 0.20091794052329587
944 0.20091794052329587
945 0.20091794052329587
946 0.20091794052329587
947 0.20091794052329587
948 0.20091794052329587
949 0.20091794052329587
950 0.20091794052329587
951 0.20091794052329587
952 0.20091794052329587
953 0.20091794052329587
954 0.20091794052329587
955 0.20091794052329587
956 0.20091794052329587
957 0.20091794052329587
958 0.20091794052329587
959 0.20091794052329587
960 0.20091794052329587
961 0.20091794052329587
962 0.20102732938556905
963 0.20122132473528312
964 0.20122132473528312
965 0.20122132473528312
966 0.20122132473528312
967 0.20122132473528312
968 0.20122132473528312
969 0.20134690860366455
970 0.20165128528834517
971 0.20165128528834517
972 0.20165128528834517
973 0.20165128528834517
974 0.20165128528834517
975 0.20165128528834517
976 0.20165128528834517
977 0.20165128528834517
978 0.20176041240275958
979 0.20192855176113333
980 0.20192855176113333
981 0.20222479552118072
982 0.20231310444767436
983 0.20250652176000777
984 0.20250652176000777
985 0.20263180758805557
986 0.20263180758805557
987 0.20263180758805557
988 0.20263180758805557
989 0.20263180758805557
990 0.20303995763592458
991 0.20360141360151537
992 0.20360141360151537
993 0.20360141360151537
994 0.20360141360151537
995 0.20360141360151537
996 0.20360141360151537
997 0.2037373249474497
998 0.2037373249474497
999 0.2037373249474497
1000 0.20388688032469662

==> data/mean-ndcg-ue-linevul-1000-crash_class=asan_segv.dat <==
1 0.0
2 0.004346660755444287
3 0.00859955771897328
4 0.00743339550388089
5 0.0074134475492132965
6 0.008077925025305592
7 0.0077860239535908
8 0.008278425731073201
9 0.008242610592572221
10 0.008763468125217383
11 0.008737992232454913
12 0.00871597283869338
13 0.00871597283869338
14 0.008984481096488006
15 0.011848996644997204
16 0.012635588398087977
17 0.013866130778637353
18 0.01637066819611039
19 0.01637066819611039
20 0.016804469815676418
21 0.0171856873573643
22 0.01799648172153104
23 0.018412056420637053
24 0.01906248443783556
25 0.020615889398943214
26 0.02186992919824151
27 0.024018042788940958
28 0.026480321759788383
29 0.027419734975712304
30 0.027762881159770023
31 0.02810288387156644
32 0.02810288387156644
33 0.02810288387156644
34 0.02810288387156644
35 0.028770136002304
36 0.029339346488172567
37 0.030297140660786127
38 0.03127145762261924
39 0.03127145762261924
40 0.031536695630354515
41 0.033351471587838966
42 0.033636059445439924
43 0.033636059445439924
44 0.033636059445439924
45 0.03428879186689453
46 0.0352125811112483
47 0.036025799060029444
48 0.0381985911253988
49 0.03880892686652002
50 0.03935913948120741
51 0.03935913948120741
52 0.039691789773187554
53 0.04014990426043259
54 0.04074572381172421
55 0.041401924246249895
56 0.041401924246249895
57 0.042730207498283025
58 0.043019195550884064
59 0.04360235298280411
60 0.04421174985246863
61 0.04421174985246863
62 0.04447010299655428
63 0.04447010299655428
64 0.046911072833250994
65 0.047864353028853605
66 0.04811892380960399
67 0.04811892380960399
68 0.04855051696370539
69 0.048980648404840996
70 0.05041073789331631
71 0.05041073789331631
72 0.051393163878048036
73 0.05158077310154071
74 0.05230997499755971
75 0.05230997499755971
76 0.05230997499755971
77 0.05230997499755971
78 0.05247638820720765
79 0.05277778271582133
80 0.05319362809639137
81 0.053461028749621914
82 0.053461028749621914
83 0.05366760181653231
84 0.05366760181653231
85 0.05366760181653231
86 0.05390728249389836
87 0.055309174643260156
88 0.055309174643260156
89 0.055309174643260156
90 0.055309174643260156
91 0.055309174643260156
92 0.055309174643260156
93 0.05603973330833784
94 0.05603973330833784
95 0.05603973330833784
96 0.05677020561203111
97 0.05752441801578793
98 0.058354919559286816
99 0.058873390617656396
100 0.05910532213039321
101 0.0594340101614866
102 0.06038792568322059
103 0.06060000526005727
104 0.060926646033395065
105 0.06153582992425691
106 0.06204679395587143
107 0.06204679395587143
108 0.06236684022985389
109 0.0628573643978992
110 0.0628573643978992
111 0.06331584496998045
112 0.06422631053633542
113 0.06422631053633542
114 0.06422631053633542
115 0.06422631053633542
116 0.06422631053633542
117 0.06502388732955497
118 0.06561440715563191
119 0.0659319373550627
120 0.0659319373550627
121 0.0659319373550627
122 0.06615437103671057
123 0.06685404549990387
124 0.06789562756405745
125 0.06811695293415118
126 0.06854124958141183
127 0.06854124958141183
128 0.06872958759508366
129 0.06897167311441918
130 0.0693465115588907
131 0.06974443762354138
132 0.06994585073960496
133 0.06994585073960496
134 0.07053660322441818
135 0.07053660322441818
136 0.07077610813776779
137 0.07077610813776779
138 0.07077610813776779
139 0.07150965718797575
140 0.07181683984414271
141 0.07258883458573367
142 0.07289514544595885
143 0.07341640548826538
144 0.07363148468243845
145 0.0738291287846562
146 0.07406525252439852
147 0.07506091595711929
148 0.07527482550320334
149 0.07542742781874252
150 0.0760049924271168
151 0.0760049924271168
152 0.0760049924271168
153 0.0760049924271168
154 0.0760049924271168
155 0.07683593812127741
156 0.07704763508462549
157 0.07704763508462549
158 0.07751867327454737
159 0.07812071718568847
160 0.07831455738926318
161 0.07854617159913316
162 0.07873954198788877
163 0.07899851323409314
164 0.07920814960573187
165 0.07941753818943931
166 0.0796099925949457
167 0.08007596922356737
168 0.08007596922356737
169 0.080513827429223
170 0.080513827429223
171 0.08112458469771505
172 0.08112458469771505
173 0.08147879904029023
174 0.08147879904029023
175 0.08147879904029023
176 0.08147879904029023
177 0.08147879904029023
178 0.08295798305934222
179 0.08295798305934222
180 0.08314745714206845
181 0.08330262264406584
182 0.08365340798594138
183 0.08384228480098495
184 0.08403096551348009
185 0.08403096551348009
186 0.08450869949926651
187 0.08502403659883453
188 0.08502403659883453
189 0.08502403659883453
190 0.08502403659883453
191 0.08524816606009691
192 0.08677276832330867
193 0.08677276832330867
194 0.08691777773203499
195 0.08712057588100316
196 0.08759359916345164
197 0.08759359916345164
198 0.08802918700454361
199 0.08802918700454361
200 0.08802918700454361
201 0.08802918700454361
202 0.08802918700454361
203 0.08802918700454361
204 0.08802918700454361
205 0.08802918700454361
206 0.08822990861099424
207 0.08857227832411538
208 0.08875665099907327
209 0.08875665099907327
210 0.08964891959093536
211 0.08964891959093536
212 0.08964891959093536
213 0.08964891959093536
214 0.08964891959093536
215 0.08964891959093536
216 0.08989441103389391
217 0.09039557832659512
218 0.09039557832659512
219 0.09083889975112328
220 0.09100845511017124
221 0.09128982915870493
222 0.09148778696884578
223 0.09192899236872273
224 0.09217284286376745
225 0.09239023092702697
226 0.09239023092702697
227 0.09352164476436693
228 0.0941342745213928
229 0.0941342745213928
230 0.09433095032613013
231 0.09433095032613013
232 0.09466619128923967
233 0.09518694743027611
234 0.09518694743027611
235 0.09518694743027611
236 0.09552114481178865
237 0.09552114481178865
238 0.09585482938099864
239 0.09609580835858912
240 0.09609580835858912
241 0.09609580835858912
242 0.09609580835858912
243 0.09609580835858912
244 0.09652982679017713
245 0.09668550426440133
246 0.09701776888585488
247 0.09701776888585488
248 0.09723133837660254
249 0.09747053571657047
250 0.09747053571657047
251 0.09747053571657047
252 0.09747053571657047
253 0.09747053571657047
254 0.09787635497961936
255 0.09787635497961936
256 0.09787635497961936
257 0.09787635497961936
258 0.09787635497961936
259 0.09806884790655898
260 0.09806884790655898
261 0.09806884790655898
262 0.09826094451349993
263 0.09826094451349993
264 0.09826094451349993
265 0.09826094451349993
266 0.09849732539522495
267 0.09870808596566263
268 0.09870808596566263
269 0.09870808596566263
270 0.09870808596566263
271 0.09885212999369797
272 0.09885212999369797
273 0.09885212999369797
274 0.09885212999369797
275 0.09885212999369797
276 0.09885212999369797
277 0.09885212999369797
278 0.09885212999369797
279 0.0993394351884866
280 0.0993394351884866
281 0.0993394351884866
282 0.09954816261550643
283 0.09975675970864979
284 0.09975675970864979
285 0.09975675970864979
286 0.10038685393453024
287 0.10052944407140836
288 0.10052944407140836
289 0.10052944407140836
290 0.10095090968065003
291 0.10118356355472889
292 0.10118356355472889
293 0.10118356355472889
294 0.10130038608420941
295 0.10130038608420941
296 0.10130038608420941
297 0.10148826993857638
298 0.10180884347949355
299 0.10180884347949355
300 0.10180884347949355
301 0.10180884347949355
302 0.10180884347949355
303 0.10180884347949355
304 0.10180884347949355
305 0.10180884347949355
306 0.10180884347949355
307 0.10180884347949355
308 0.10180884347949355
309 0.10180884347949355
310 0.10180884347949355
311 0.10196821783209674
312 0.10196821783209674
313 0.10228606206114828
314 0.10228606206114828
315 0.10228606206114828
316 0.10228606206114828
317 0.10228606206114828
318 0.10228606206114828
319 0.10228606206114828
320 0.10228606206114828
321 0.10228606206114828
322 0.10395165364518406
323 0.10395165364518406
324 0.10395165364518406
325 0.10395165364518406
326 0.10408371578820964
327 0.10465387410280017
328 0.10479318988340836
329 0.10479318988340836
330 0.10479318988340836
331 0.10479318988340836
332 0.10479318988340836
333 0.10533493033493324
334 0.10533493033493324
335 0.1054822639657876
336 0.10570918835502642
337 0.10570918835502642
338 0.10570918835502642
339 0.10570918835502642
340 0.10570918835502642
341 0.10570918835502642
342 0.10591104070432325
343 0.10591104070432325
344 0.1060942158128779
345 0.10635423276787352
346 0.10635423276787352
347 0.10696520710782567
348 0.1075564043768175
349 0.1075564043768175
350 0.1075564043768175
351 0.1075564043768175
352 0.10796340351789004
353 0.10837079654683572
354 0.10837079654683572
355 0.10837079654683572
356 0.10837079654683572
357 0.10837079654683572
358 0.10837079654683572
359 0.10837079654683572
360 0.10859506996082638
361 0.10859506996082638
362 0.10885297110036538
363 0.10925785242343963
364 0.10925785242343963
365 0.10925785242343963
366 0.10925785242343963
367 0.10945730114778121
368 0.10945730114778121
369 0.11007054476694833
370 0.11026971977700584
371 0.11129705579301594
372 0.11129705579301594
373 0.11195727101478084
374 0.11195727101478084
375 0.11195727101478084
376 0.11195727101478084
377 0.11195727101478084
378 0.11210161642652705
379 0.11224589780694826
380 0.11224589780694826
381 0.11238171364962035
382 0.11278313150688656
383 0.11278313150688656
384 0.11278313150688656
385 0.11278313150688656
386 0.11278313150688656
387 0.11385953341460577
388 0.11385953341460577
389 0.11540956421260758
390 0.11558889815922437
391 0.11558889815922437
392 0.11558889815922437
393 0.1162404805952534
394 0.11660231056607774
395 0.11660231056607774
396 0.11660231056607774
397 0.11660231056607774
398 0.11685613975315043
399 0.11685613975315043
400 0.11685613975315043
401 0.11703464395315316
402 0.11743323304015747
403 0.11743323304015747
404 0.11743323304015747
405 0.11759722280738912
406 0.11776114543672633
407 0.11776114543672633
408 0.11815817911696341
409 0.11815817911696341
410 0.11852002029727861
411 0.1186303614814384
412 0.11909726881221042
413 0.11929281906348395
414 0.11962221315025764
415 0.11962221315025764
416 0.11962221315025764
417 0.11962221315025764
418 0.11962221315025764
419 0.11979942287635334
420 0.11979942287635334
421 0.11979942287635334
422 0.11979942287635334
423 0.11979942287635334
424 0.11979942287635334
425 0.11979942287635334
426 0.11979942287635334
427 0.11979942287635334
428 0.11979942287635334
429 0.1199759449407233
430 0.1199759449407233
431 0.1199759449407233
432 0.1202100350966245
433 0.12035115971763927
434 0.12035115971763927
435 0.12035115971763927
436 0.12035115971763927
437 0.12035115971763927
438 0.12052708082638876
439 0.12052708082638876
440 0.12052708082638876
441 0.12052708082638876
442 0.12052708082638876
443 0.12052708082638876
444 0.12070261031871783
445 0.12139356744318525
446 0.12139356744318525
447 0.12156890374732905
448 0.12156890374732905
449 0.12156890374732905
450 0.12156890374732905
451 0.12156890374732905
452 0.12181746490188652
453 0.12199241993255788
454 0.12246589418808694
455 0.12293919866621568
456 0.12293919866621568
457 0.12293919866621568
458 0.12293919866621568
459 0.12293919866621568
460 0.12311371724065517
461 0.12311371724065517
462 0.12325335461793313
463 0.12325335461793313
464 0.12325335461793313
465 0.12325335461793313
466 0.12325335461793313
467 0.12406078777494792
468 0.12406078777494792
469 0.12406078777494792
470 0.12423469785810229
471 0.12423469785810229
472 0.12448151546880191
473 0.12469587585229998
474 0.12469587585229998
475 0.1248556347656197
476 0.12524575620287767
477 0.12524575620287767
478 0.12524575620287767
479 0.12540529857120358
480 0.12540529857120358
481 0.12540529857120358
482 0.12540529857120358
483 0.12540529857120358
484 0.1255289428368392
485 0.1255289428368392
486 0.1255289428368392
487 0.1255289428368392
488 0.1255289428368392
489 0.1260364765657022
490 0.1260364765657022
491 0.1262817259692073
492 0.1262817259692073
493 0.1262817259692073
494 0.12799678977588316
495 0.12816925071015203
496 0.12834165569718362
497 0.12932073867725355
498 0.12942767718840031
499 0.12942767718840031
500 0.12942767718840031
501 0.12942767718840031
502 0.12959974958887424
503 0.12975804101257413
504 0.12975804101257413
505 0.1304355479883463
506 0.13058249922830195
507 0.13058249922830195
508 0.13058249922830195
509 0.13058249922830195
510 0.13087552409712802
511 0.13087552409712802
512 0.13106435542999836
513 0.13106435542999836
514 0.13106435542999836
515 0.13155111406699768
516 0.13155111406699768
517 0.13155111406699768
518 0.1322086319008403
519 0.1322086319008403
520 0.1322086319008403
521 0.1322086319008403
522 0.1322086319008403
523 0.1322086319008403
524 0.1322086319008403
525 0.1328329089662638
526 0.13400958386914438
527 0.13425207068687117
528 0.1346333679374092
529 0.13479039005908097
530 0.13496097690832085
531 0.13496097690832085
532 0.13496097690832085
533 0.13496097690832085
534 0.13496097690832085
535 0.13506669821044337
536 0.13506669821044337
537 0.13506669821044337
538 0.13506669821044337
539 0.13506669821044337
540 0.13530824785786136
541 0.13530824785786136
542 0.13530824785786136
543 0.135598361543415
544 0.135598361543415
545 0.135598361543415
546 0.135598361543415
547 0.135598361543415
548 0.135598361543415
549 0.135598361543415
550 0.13588788755114117
551 0.13588788755114117
552 0.13588788755114117
553 0.13588788755114117
554 0.13588788755114117
555 0.13588788755114117
556 0.13588788755114117
557 0.13588788755114117
558 0.13605708871963645
559 0.13629732076679715
560 0.13629732076679715
561 0.13629732076679715
562 0.13629732076679715
563 0.13629732076679715
564 0.13629732076679715
565 0.13629732076679715
566 0.13648317137066268
567 0.13648317137066268
568 0.13663843603347936
569 0.13663843603347936
570 0.13663843603347936
571 0.13663843603347936
572 0.13663843603347936
573 0.13663843603347936
574 0.13663843603347936
575 0.1370146270571162
576 0.1370146270571162
577 0.1370146270571162
578 0.13722224472172903
579 0.13722224472172903
580 0.13722224472172903
581 0.13736601157379716
582 0.1378434388740239
583 0.13903668599980892
584 0.1391409558238582
585 0.1391409558238582
586 0.1391409558238582
587 0.1391409558238582
588 0.1391409558238582
589 0.1391409558238582
590 0.1391409558238582
591 0.1394272265972187
592 0.13958148665494047
593 0.13958148665494047
594 0.13958148665494047
595 0.13958148665494047
596 0.13958148665494047
597 0.13958148665494047
598 0.13958148665494047
599 0.13958148665494047
600 0.13958148665494047
601 0.13958148665494047
602 0.13958148665494047
603 0.1400562756277454
604 0.14022338783770752
605 0.14022338783770752
606 0.14022338783770752
607 0.14022338783770752
608 0.14022338783770752
609 0.14039028558977582
610 0.14039028558977582
611 0.14039028558977582
612 0.14039028558977582
613 0.14067492933195522
614 0.14067492933195522
615 0.14067492933195522
616 0.14091153698920125
617 0.1413292561693059
618 0.1413292561693059
619 0.1413292561693059
620 0.14161339818560695
621 0.14161339818560695
622 0.14161339818560695
623 0.14161339818560695
624 0.14161339818560695
625 0.1418971863436985
626 0.14231615159921757
627 0.14231615159921757
628 0.14231615159921757
629 0.14231615159921757
630 0.14231615159921757
631 0.1424413642150101
632 0.1424413642150101
633 0.1424413642150101
634 0.1424413642150101
635 0.1424413642150101
636 0.14268601507690246
637 0.14296896888033406
638 0.14296896888033406
639 0.14313462656891493
640 0.14330024423940035
641 0.14330024423940035
642 0.14330024423940035
643 0.14330024423940035
644 0.14330024423940035
645 0.14330024423940035
646 0.14330024423940035
647 0.14330024423940035
648 0.1434822181177301
649 0.1434822181177301
650 0.1434822181177301
651 0.14382924528193639
652 0.14382924528193639
653 0.14382924528193639
654 0.14382924528193639
655 0.14382924528193639
656 0.1439316495982268
657 0.1439316495982268
658 0.1439316495982268
659 0.14439995429629374
660 0.1465068341085167
661 0.1465068341085167
662 0.1465068341085167
663 0.1465068341085167
664 0.1465068341085167
665 0.1465068341085167
666 0.1465068341085167
667 0.1465068341085167
668 0.1466879590266559
669 0.1471551815043337
670 0.14925720088508182
671 0.14925720088508182
672 0.15038968645131176
673 0.15038968645131176
674 0.15038968645131176
675 0.15038968645131176
676 0.15038968645131176
677 0.15038968645131176
678 0.15038968645131176
679 0.15038968645131176
680 0.15085574261403928
681 0.15148573795723447
682 0.15148573795723447
683 0.15148573795723447
684 0.15148573795723447
685 0.15148573795723447
686 0.15148573795723447
687 0.15148573795723447
688 0.15148573795723447
689 0.15148573795723447
690 0.15195075499536284
691 0.1527966553745883
692 0.1527966553745883
693 0.1527966553745883
694 0.15413293043895543
695 0.15433471015017441
696 0.15433471015017441
697 0.15433471015017441
698 0.15449813747249427
699 0.154678010034737
700 0.154678010034737
701 0.154678010034737
702 0.154678010034737
703 0.154678010034737
704 0.154678010034737
705 0.15639257037395177
706 0.15716830877841612
707 0.15716830877841612
708 0.1574467139586846
709 0.1574467139586846
710 0.1574467139586846
711 0.1574467139586846
712 0.15817360465446514
713 0.15817360465446514
714 0.15881482199741928
715 0.15881482199741928
716 0.15940968720504642
717 0.15940968720504642
718 0.15940968720504642
719 0.15940968720504642
720 0.15991749497226837
721 0.16063055008556654
722 0.16139932248830507
723 0.16139932248830507
724 0.16139932248830507
725 0.16139932248830507
726 0.16139932248830507
727 0.16139932248830507
728 0.16139932248830507
729 0.16139932248830507
730 0.16139932248830507
731 0.16139932248830507
732 0.16139932248830507
733 0.16139932248830507
734 0.16139932248830507
735 0.16139932248830507
736 0.16139932248830507
737 0.16139932248830507
738 0.16139932248830507
739 0.16139932248830507
740 0.16139932248830507
741 0.16139932248830507
742 0.16139932248830507
743 0.16139932248830507
744 0.16139932248830507
745 0.16139932248830507
746 0.16139932248830507
747 0.16185354463503648
748 0.16185354463503648
749 0.16185354463503648
750 0.16185354463503648
751 0.16185354463503648
752 0.16185354463503648
753 0.16185354463503648
754 0.16281229311593293
755 0.16281229311593293
756 0.16281229311593293
757 0.16346478841680945
758 0.16346478841680945
759 0.16346478841680945
760 0.16358649556571184
761 0.16358649556571184
762 0.16358649556571184
763 0.16358649556571184
764 0.16456478415076295
765 0.16456478415076295
766 0.16456478415076295
767 0.16476357412114687
768 0.16476357412114687
769 0.16476357412114687
770 0.16476357412114687
771 0.16476357412114687
772 0.16476357412114687
773 0.1652601386833477
774 0.1652601386833477
775 0.1652601386833477
776 0.16542096829440034
777 0.16542096829440034
778 0.16542096829440034
779 0.16577486755745557
780 0.16577486755745557
781 0.1661124239251394
782 0.1661124239251394
783 0.1661124239251394
784 0.1661124239251394
785 0.1661124239251394
786 0.1661124239251394
787 0.1661124239251394
788 0.1661124239251394
789 0.1661124239251394
790 0.16628900222435722
791 0.16628900222435722
792 0.16628900222435722
793 0.16628900222435722
794 0.16628900222435722
795 0.16628900222435722
796 0.16628900222435722
797 0.16628900222435722
798 0.1664653146538196
799 0.1664653146538196
800 0.1664653146538196
801 0.1664653146538196
802 0.1664653146538196
803 0.1664653146538196
804 0.1668014085856472
805 0.1668014085856472
806 0.1668014085856472
807 0.1668014085856472
808 0.16696126880489703
809 0.16696126880489703
810 0.16696126880489703
811 0.16696126880489703
812 0.16696126880489703
813 0.16696126880489703
814 0.16696126880489703
815 0.16743019412779397
816 0.16743019412779397
817 0.16743019412779397
818 0.16743019412779397
819 0.16743019412779397
820 0.16743019412779397
821 0.16743019412779397
822 0.16756654052835038
823 0.16774204390588196
824 0.16774204390588196
825 0.16774204390588196
826 0.16795358621854195
827 0.16795358621854195
828 0.16795358621854195
829 0.16795358621854195
830 0.16795358621854195
831 0.16795358621854195
832 0.16795358621854195
833 0.16853301935605866
834 0.16853301935605866
835 0.16869209960026357
836 0.16879081939431204
837 0.16879081939431204
838 0.16879081939431204
839 0.16879081939431204
840 0.16914076180056828
841 0.16914076180056828
842 0.16914076180056828
843 0.16914076180056828
844 0.16914076180056828
845 0.16914076180056828
846 0.1692605360751276
847 0.16943529218738432
848 0.16943529218738432
849 0.16943529218738432
850 0.16943529218738432
851 0.16943529218738432
852 0.16953373499625102
853 0.16975894813757275
854 0.16975894813757275
855 0.1699174713932048
856 0.1699174713932048
857 0.17062444027698656
858 0.17062444027698656
859 0.17062444027698656
860 0.17062444027698656
861 0.17062444027698656
862 0.17062444027698656
863 0.1708197674308084
864 0.17099401062715602
865 0.17112933040675435
866 0.17170494945306147
867 0.17170494945306147
868 0.17237374134236344
869 0.17237374134236344
870 0.17237374134236344
871 0.17249300104155696
872 0.17249300104155696
873 0.17249300104155696
874 0.17249300104155696
875 0.17249300104155696
876 0.17249300104155696
877 0.17249300104155696
878 0.17249300104155696
879 0.17249300104155696
880 0.17249300104155696
881 0.17249300104155696
882 0.17249300104155696
883 0.17249300104155696
884 0.17249300104155696
885 0.1726666283806516
886 0.1726666283806516
887 0.1726666283806516
888 0.1726666283806516
889 0.1726666283806516
890 0.1726666283806516
891 0.1726666283806516
892 0.1726666283806516
893 0.17293553516407895
894 0.17293553516407895
895 0.17293553516407895
896 0.17293553516407895
897 0.17293553516407895
898 0.17293553516407895
899 0.17293553516407895
900 0.17293553516407895
901 0.17293553516407895
902 0.17293553516407895
903 0.17293553516407895
904 0.17293553516407895
905 0.17293553516407895
906 0.17293553516407895
907 0.17293553516407895
908 0.17293553516407895
909 0.17293553516407895
910 0.17330315390273565
911 0.17352619579022865
912 0.17352619579022865
913 0.17352619579022865
914 0.17352619579022865
915 0.17352619579022865
916 0.17352619579022865
917 0.17352619579022865
918 0.17352619579022865
919 0.17362354785187462
920 0.17362354785187462
921 0.17378034632722056
922 0.1739144027300536
923 0.1740711514509989
924 0.1740711514509989
925 0.1740711514509989
926 0.17429366075134323
927 0.17466028478623433
928 0.17466028478623433
929 0.17466028478623433
930 0.17475746759034902
931 0.17475746759034902
932 0.17510662026413404
933 0.17510662026413404
934 0.17510662026413404
935 0.17510662026413404
936 0.17510662026413404
937 0.17510662026413404
938 0.17510662026413404
939 0.17532867692238066
940 0.1757727212723534
941 0.1757727212723534
942 0.1757727212723534
943 0.175928979983065
944 0.175928979983065
945 0.175928979983065
946 0.175928979983065
947 0.175928979983065
948 0.175928979983065
949 0.175928979983065
950 0.175928979983065
951 0.175928979983065
952 0.175928979983065
953 0.17612148596026164
954 0.17631396254500192
955 0.17648566605257887
956 0.17648566605257887
957 0.17648566605257887
958 0.17648566605257887
959 0.17665726515752264
960 0.17665726515752264
961 0.17665726515752264
962 0.17665726515752264
963 0.17665726515752264
964 0.17665726515752264
965 0.17665726515752264
966 0.17665726515752264
967 0.1769926282684074
968 0.1769926282684074
969 0.1769926282684074
970 0.1769926282684074
971 0.17716391750519292
972 0.17716391750519292
973 0.17716391750519292
974 0.17772971781946442
975 0.17772971781946442
976 0.17829534972215522
977 0.17829534972215522
978 0.17829534972215522
979 0.17839180878207647
980 0.17839180878207647
981 0.17865705113090843
982 0.17865705113090843
983 0.17865705113090843
984 0.1787999543177897
985 0.17925662491224256
986 0.17925662491224256
987 0.17925662491224256
988 0.17942748352198534
989 0.17942748352198534
990 0.17942748352198534
991 0.17942748352198534
992 0.17999178395242152
993 0.1801244009135791
994 0.1801244009135791
995 0.1801244009135791
996 0.1801244009135791
997 0.1802950353915533
998 0.1802950353915533
999 0.1802950353915533
1000 0.1802950353915533

==> data/mean-ndcg-ue-linevul-1000-crash_class=leaksan_detected_memory_leaks.dat <==
1 0.0058823529411764705
2 0.0036067481927379913
3 0.004140694641377263
4 0.004140694641377263
5 0.004140694641377263
6 0.007226718590172219
7 0.007992169668588105
8 0.007992169668588105
9 0.008683440873037676
10 0.008683440873037676
11 0.008683440873037676
12 0.009085527750518792
13 0.009810562098711284
14 0.009810562098711284
15 0.012872953155752778
16 0.014261108685367818
17 0.015582759602148055
18 0.016503978909266963
19 0.01675812441865368
20 0.01675812441865368
21 0.017157281609362165
22 0.017157281609362165
23 0.017658126105884537
24 0.018087738899539556
25 0.01941701879994943
26 0.020855420207987453
27 0.021191763089175454
28 0.021191763089175454
29 0.021191763089175454
30 0.021191763089175454
31 0.021651033736224984
32 0.02194599448202882
33 0.0222177646987463
34 0.022487319112948274
35 0.02292319493276221
36 0.02292319493276221
37 0.025672278782337944
38 0.02638826052414693
39 0.02638826052414693
40 0.02638826052414693
41 0.0299306398693015
42 0.03294213516218352
43 0.03360373876649811
44 0.036008035018042964
45 0.036008035018042964
46 0.036008035018042964
47 0.03666676354373698
48 0.037314359996312337
49 0.03780346939269504
50 0.03780346939269504
51 0.04054830408605209
52 0.04155059423768867
53 0.0428795327893063
54 0.043980867354615275
55 0.043980867354615275
56 0.044691164302286
57 0.044878668942215955
58 0.04536088272203692
59 0.04536088272203692
60 0.04582633295817669
61 0.04582633295817669
62 0.04609684389727814
63 0.04655692107965339
64 0.04715581312755113
65 0.04715581312755113
66 0.04782780579108001
67 0.04828127272241729
68 0.04905977875262494
69 0.04905977875262494
70 0.04905977875262494
71 0.04905977875262494
72 0.04926893774194636
73 0.04996004741192522
74 0.04996004741192522
75 0.050244944154600575
76 0.05128782909728763
77 0.051524551935343936
78 0.05215752446745434
79 0.05215752446745434
80 0.05247221015088747
81 0.05247221015088747
82 0.05283242019507264
83 0.05283242019507264
84 0.0541371106721135
85 0.05432692108008022
86 0.05494622188019021
87 0.05494622188019021
88 0.05494622188019021
89 0.055253539375120765
90 0.05556010406274901
91 0.05575856273571528
92 0.05748235705701322
93 0.058874919517876774
94 0.06014858231922624
95 0.06014858231922624
96 0.06014858231922624
97 0.06014858231922624
98 0.06014858231922624
99 0.06157683435582493
100 0.06208702148509077
101 0.06235379317691549
102 0.06262000331027529
103 0.06359539262758084
104 0.0638362118828678
105 0.0662913208353224
106 0.06706617708080329
107 0.06706617708080329
108 0.06763703038349503
109 0.06807935177787625
110 0.06807935177787625
111 0.06900138219000497
112 0.06900138219000497
113 0.06900138219000497
114 0.07009688776969976
115 0.07025705132483186
116 0.07047361890345447
117 0.07047361890345447
118 0.07100720430635442
119 0.07100720430635442
120 0.07100720430635442
121 0.07100720430635442
122 0.07122152121565727
123 0.07122152121565727
124 0.07222696176749713
125 0.07248207754564681
126 0.07273677700295972
127 0.07273677700295972
128 0.07273677700295972
129 0.07327435554179235
130 0.07398721660627151
131 0.07398721660627151
132 0.07421639518560692
133 0.07437985854561263
134 0.07455222024107641
135 0.07455222024107641
136 0.07455222024107641
137 0.07476153206951863
138 0.07476153206951863
139 0.07476153206951863
140 0.07504096980062352
141 0.07526712040124647
142 0.07526712040124647
143 0.07669806084187065
144 0.07669806084187065
145 0.07669806084187065
146 0.07669806084187065
147 0.076974789177549
148 0.07716630997042007
149 0.0773899868496734
150 0.0773899868496734
151 0.0773899868496734
152 0.0773899868496734
153 0.0773899868496734
154 0.0773899868496734
155 0.0773899868496734
156 0.07795952806483396
157 0.07795952806483396
158 0.07795952806483396
159 0.07795952806483396
160 0.07795952806483396
161 0.07795952806483396
162 0.07795952806483396
163 0.07844973842154965
164 0.07844973842154965
165 0.07844973842154965
166 0.07844973842154965
167 0.0795297963297457
168 0.0795297963297457
169 0.0807821646854696
170 0.0807821646854696
171 0.0807821646854696
172 0.0807821646854696
173 0.08123856124475085
174 0.08123856124475085
175 0.08123856124475085
176 0.08123856124475085
177 0.08123856124475085
178 0.08123856124475085
179 0.08138517365199974
180 0.08138517365199974
181 0.08138517365199974
182 0.08138517365199974
183 0.08207327166059179
184 0.08300320490482925
185 0.08320056090817834
186 0.08320056090817834
187 0.08374898042570646
188 0.08374898042570646
189 0.08419772528666411
190 0.08419772528666411
191 0.08419772528666411
192 0.08419772528666411
193 0.08419772528666411
194 0.08485680714600524
195 0.08485680714600524
196 0.08587678400869393
197 0.08611009518887486
198 0.08611009518887486
199 0.08611009518887486
200 0.08634274479952955
201 0.08634274479952955
202 0.08634274479952955
203 0.08634274479952955
204 0.08652278574774398
205 0.08652278574774398
206 0.08652278574774398
207 0.08708008032095634
208 0.08708008032095634
209 0.08749005367074382
210 0.08749005367074382
211 0.08772038914165317
212 0.08795052243487948
213 0.0880997249934128
214 0.0880997249934128
215 0.08895476937817487
216 0.08895476937817487
217 0.08895476937817487
218 0.08996510052658407
219 0.08996510052658407
220 0.09110033145030175
221 0.09132870189236868
222 0.092082762707998
223 0.092082762707998
224 0.092082762707998
225 0.09237640729673238
226 0.09237640729673238
227 0.09237640729673238
228 0.0925662095128495
229 0.0925662095128495
230 0.0925662095128495
231 0.09273096652226642
232 0.09322857336531985
233 0.09322857336531985
234 0.09368055339891276
235 0.09368055339891276
236 0.09368055339891276
237 0.09368055339891276
238 0.09368055339891276
239 0.09384429127199416
240 0.09447792245205523
241 0.09447792245205523
242 0.09447792245205523
243 0.09447792245205523
244 0.09447792245205523
245 0.09447792245205523
246 0.09447792245205523
247 0.09447792245205523
248 0.09447792245205523
249 0.09447792245205523
250 0.09480236361596266
251 0.0951484042614864
252 0.0951484042614864
253 0.0951484042614864
254 0.09563254158845444
255 0.09563254158845444
256 0.09563254158845444
257 0.09581826821986002
258 0.09600386555463224
259 0.09600386555463224
260 0.09600386555463224
261 0.09600386555463224
262 0.09620500200189981
263 0.09620500200189981
264 0.09648493836151421
265 0.09648493836151421
266 0.09682739800986787
267 0.09721232034132751
268 0.09755432318669259
269 0.09773854161209751
270 0.09793860221443297
271 0.09793860221443297
272 0.09793860221443297
273 0.09858585608261619
274 0.0989265157209652
275 0.09914603953279312
276 0.09914603953279312
277 0.09932930213295821
278 0.09932930213295821
279 0.09989426050147875
280 0.09989426050147875
281 0.10009291022249829
282 0.10043183949515144
283 0.10043183949515144
284 0.10058141633653288
285 0.10072296840684142
286 0.10072296840684142
287 0.10072296840684142
288 0.10222139967140782
289 0.10350198351364864
290 0.10350198351364864
291 0.10422023491194
292 0.10493805400598696
293 0.10493805400598696
294 0.10507193042656965
295 0.10507193042656965
296 0.10642232559924776
297 0.10642232559924776
298 0.10801967383385502
299 0.10801967383385502
300 0.1084037861927107
301 0.1084037861927107
302 0.10939076017334833
303 0.10960657368457895
304 0.10980250063916264
305 0.10980250063916264
306 0.10995013534411593
307 0.10995013534411593
308 0.11109734486459641
309 0.11149220510214235
310 0.11149220510214235
311 0.11220217098983153
312 0.11220217098983153
313 0.11220217098983153
314 0.11333785879575538
315 0.11333785879575538
316 0.11353247285754471
317 0.11353247285754471
318 0.11353247285754471
319 0.11353247285754471
320 0.11353247285754471
321 0.1136984354879655
322 0.11440414364209699
323 0.11458255191695323
324 0.11458255191695323
325 0.11477622448306243
326 0.11477622448306243
327 0.11477622448306243
328 0.11477622448306243
329 0.11477622448306243
330 0.11477622448306243
331 0.11518182660950921
332 0.11588383010946963
333 0.11621309543156949
334 0.11621309543156949
335 0.11621309543156949
336 0.11621309543156949
337 0.11621309543156949
338 0.11659784079545651
339 0.11679011626673111
340 0.11713896231780252
341 0.11737596576107896
342 0.11737596576107896
343 0.1175400504319454
344 0.1175400504319454
345 0.1175400504319454
346 0.1175400504319454
347 0.1175400504319454
348 0.11819364008421411
349 0.11819364008421411
350 0.11819364008421411
351 0.11857994410509262
352 0.11857994410509262
353 0.11857994410509262
354 0.11857994410509262
355 0.11857994410509262
356 0.11857994410509262
357 0.11857994410509262
358 0.11877044246497394
359 0.11904086085412861
360 0.11904086085412861
361 0.11904086085412861
362 0.11904086085412861
363 0.12034467428130685
364 0.12034467428130685
365 0.12047365940737599
366 0.12047365940737599
367 0.12047365940737599
368 0.12089661548103936
369 0.12103959020798567
370 0.121273333109414
371 0.121273333109414
372 0.12154213150365656
373 0.12215595226376491
374 0.12215595226376491
375 0.12215595226376491
376 0.12215595226376491
377 0.12236384338724168
378 0.12289999532488177
379 0.12289999532488177
380 0.12289999532488177
381 0.1230885039838045
382 0.1230885039838045
383 0.1230885039838045
384 0.12323052429610347
385 0.12323052429610347
386 0.12323052429610347
387 0.12323052429610347
388 0.12383224126891215
389 0.12555779862176236
390 0.12555779862176236
391 0.12555779862176236
392 0.12555779862176236
393 0.12555779862176236
394 0.12555779862176236
395 0.12555779862176236
396 0.12555779862176236
397 0.12585725552563554
398 0.12585725552563554
399 0.12585725552563554
400 0.1260442375873742
401 0.1260442375873742
402 0.1260442375873742
403 0.1260442375873742
404 0.1260442375873742
405 0.1264362516806413
406 0.1264362516806413
407 0.12679078591121964
408 0.12679078591121964
409 0.12710883066304857
410 0.12710883066304857
411 0.12733850428417803
412 0.12754333910725926
413 0.12754333910725926
414 0.12774800978030504
415 0.12791902392439158
416 0.12791902392439158
417 0.12791902392439158
418 0.1281777192949674
419 0.12973535229442393
420 0.12973535229442393
421 0.12973535229442393
422 0.12987516202541038
423 0.12987516202541038
424 0.12987516202541038
425 0.12987516202541038
426 0.13039478085711864
427 0.13039478085711864
428 0.13039478085711864
429 0.13080706580039209
430 0.13080706580039209
431 0.13106935966021385
432 0.13127259885079065
433 0.13127259885079065
434 0.13127259885079065
435 0.13222693333882402
436 0.13222693333882402
437 0.13222693333882402
438 0.13242971285087257
439 0.13331399439079808
440 0.13331399439079808
441 0.13413483831080347
442 0.13413483831080347
443 0.13413483831080347
444 0.13439585690403977
445 0.1345795789806189
446 0.1345795789806189
447 0.1345795789806189
448 0.1345795789806189
449 0.1345795789806189
450 0.1345795789806189
451 0.1345795789806189
452 0.1345795789806189
453 0.1345795789806189
454 0.1345795789806189
455 0.1345795789806189
456 0.1345795789806189
457 0.1347359981459707
458 0.1347359981459707
459 0.1347359981459707
460 0.1348823098893378
461 0.1348823098893378
462 0.1348823098893378
463 0.1348823098893378
464 0.1348823098893378
465 0.1348823098893378
466 0.1348823098893378
467 0.1348823098893378
468 0.1348823098893378
469 0.1348823098893378
470 0.1348823098893378
471 0.1348823098893378
472 0.13536042225862518
473 0.13536042225862518
474 0.13536042225862518
475 0.13536042225862518
476 0.136021520832461
477 0.136021520832461
478 0.136021520832461
479 0.136021520832461
480 0.136021520832461
481 0.136681503551787
482 0.1368811489396864
483 0.1368811489396864
484 0.1368811489396864
485 0.13708059449625495
486 0.13708059449625495
487 0.13708059449625495
488 0.13738958919966135
489 0.13738958919966135
490 0.13764646406817535
491 0.13764646406817535
492 0.13764646406817535
493 0.13764646406817535
494 0.13764646406817535
495 0.13764646406817535
496 0.13804971722077305
497 0.13804971722077305
498 0.13804971722077305
499 0.13804971722077305
500 0.13804971722077305
501 0.13804971722077305
502 0.13835730977364968
503 0.13852305020552363
504 0.13852305020552363
505 0.13852305020552363
506 0.13852305020552363
507 0.13872107853325788
508 0.13872107853325788
509 0.13872107853325788
510 0.13890079258795732
511 0.13890079258795732
512 0.13890079258795732
513 0.13890079258795732
514 0.13890079258795732
515 0.13890079258795732
516 0.13890079258795732
517 0.13908011542080342
518 0.13908011542080342
519 0.13927740445112663
520 0.13927740445112663
521 0.13927740445112663
522 0.13927740445112663
523 0.1400019044086687
524 0.1400019044086687
525 0.14018078858799293
526 0.14018078858799293
527 0.14018078858799293
528 0.14037753776644385
529 0.14037753776644385
530 0.14037753776644385
531 0.14037753776644385
532 0.14037753776644385
533 0.14053013320605828
534 0.14053013320605828
535 0.14092853868834726
536 0.1411068338848792
537 0.1411068338848792
538 0.1411068338848792
539 0.14130293946596323
540 0.14130293946596323
541 0.14130293946596323
542 0.14130293946596323
543 0.14130293946596323
544 0.14130293946596323
545 0.14130293946596323
546 0.14130293946596323
547 0.14130293946596323
548 0.14130293946596323
549 0.14130293946596323
550 0.14160609022699414
551 0.14160609022699414
552 0.14160609022699414
553 0.14160609022699414
554 0.14160609022699414
555 0.14160609022699414
556 0.14263939338017448
557 0.14263939338017448
558 0.14263939338017448
559 0.14263939338017448
560 0.14263939338017448
561 0.14263939338017448
562 0.14281635750168276
563 0.1431739147080076
564 0.14332515127417805
565 0.14332515127417805
566 0.1435197477888137
567 0.1435197477888137
568 0.1435197477888137
569 0.1435197477888137
570 0.1435197477888137
571 0.14389059729941667
572 0.14389059729941667
573 0.14389059729941667
574 0.14389059729941667
575 0.14405285579676974
576 0.14405285579676974
577 0.14424686436519302
578 0.14424686436519302
579 0.1450098002424977
580 0.1451858893477079
581 0.1451858893477079
582 0.1451858893477079
583 0.1451858893477079
584 0.1451858893477079
585 0.1451858893477079
586 0.1451858893477079
587 0.1451858893477079
588 0.1451858893477079
589 0.14557773250218137
590 0.14557773250218137
591 0.14557773250218137
592 0.14557773250218137
593 0.14557773250218137
594 0.14557773250218137
595 0.14557773250218137
596 0.14557773250218137
597 0.14557773250218137
598 0.1459686480734104
599 0.1459686480734104
600 0.1459686480734104
601 0.1459686480734104
602 0.1459686480734104
603 0.1459686480734104
604 0.1459686480734104
605 0.1461435792830002
606 0.1461435792830002
607 0.14633605637524214
608 0.14633605637524214
609 0.14633605637524214
610 0.14658417589404474
611 0.14658417589404474
612 0.14658417589404474
613 0.14658417589404474
614 0.14658417589404474
615 0.14673337765593242
616 0.14673337765593242
617 0.14688250416107487
618 0.14688250416107487
619 0.14688250416107487
620 0.14705677030464323
621 0.14723099286066002
622 0.14723099286066002
623 0.14723099286066002
624 0.14723099286066002
625 0.14723099286066002
626 0.14723099286066002
627 0.14723099286066002
628 0.14723099286066002
629 0.14723099286066002
630 0.14723099286066002
631 0.14723099286066002
632 0.14723099286066002
633 0.14723099286066002
634 0.14742217406847033
635 0.14742217406847033
636 0.14742217406847033
637 0.14742217406847033
638 0.14742217406847033
639 0.14742217406847033
640 0.14742217406847033
641 0.14742217406847033
642 0.14742217406847033
643 0.14742217406847033
644 0.14742217406847033
645 0.14742217406847033
646 0.14742217406847033
647 0.147808341746926
648 0.147808341746926
649 0.147808341746926
650 0.147808341746926
651 0.147808341746926
652 0.147808341746926
653 0.14819227784362776
654 0.14840553120103342
655 0.14840553120103342
656 0.14840553120103342
657 0.14840553120103342
658 0.1485956196889323
659 0.1485956196889323
660 0.1485956196889323
661 0.1485956196889323
662 0.1485956196889323
663 0.1485956196889323
664 0.14876805045607125
665 0.14876805045607125
666 0.14876805045607125
667 0.14890601915249008
668 0.14890601915249008
669 0.14890601915249008
670 0.14890601915249008
671 0.14890601915249008
672 0.14972164505759095
673 0.14972164505759095
674 0.14972164505759095
675 0.14972164505759095
676 0.14972164505759095
677 0.14972164505759095
678 0.14996574922181763
679 0.14996574922181763
680 0.14996574922181763
681 0.14996574922181763
682 0.14996574922181763
683 0.14996574922181763
684 0.14996574922181763
685 0.14996574922181763
686 0.14996574922181763
687 0.15020936143673044
688 0.15034667666706714
689 0.15034667666706714
690 0.15034667666706714
691 0.15034667666706714
692 0.15034667666706714
693 0.15034667666706714
694 0.15034667666706714
695 0.15034667666706714
696 0.15034667666706714
697 0.15034667666706714
698 0.15034667666706714
699 0.15034667666706714
700 0.15034667666706714
701 0.15034667666706714
702 0.15034667666706714
703 0.15034667666706714
704 0.15034667666706714
705 0.15034667666706714
706 0.15034667666706714
707 0.15034667666706714
708 0.15053464726103527
709 0.15053464726103527
710 0.15053464726103527
711 0.15053464726103527
712 0.15053464726103527
713 0.15053464726103527
714 0.15053464726103527
715 0.15053464726103527
716 0.15053464726103527
717 0.15053464726103527
718 0.15053464726103527
719 0.15053464726103527
720 0.15053464726103527
721 0.15053464726103527
722 0.15053464726103527
723 0.15053464726103527
724 0.15053464726103527
725 0.15053464726103527
726 0.15053464726103527
727 0.15053464726103527
728 0.15053464726103527
729 0.15053464726103527
730 0.15053464726103527
731 0.15053464726103527
732 0.15053464726103527
733 0.15053464726103527
734 0.15053464726103527
735 0.15053464726103527
736 0.15053464726103527
737 0.15072147680635137
738 0.15072147680635137
739 0.15072147680635137
740 0.15072147680635137
741 0.15072147680635137
742 0.15072147680635137
743 0.15072147680635137
744 0.15072147680635137
745 0.15072147680635137
746 0.15072147680635137
747 0.15072147680635137
748 0.15072147680635137
749 0.15072147680635137
750 0.15086621340978595
751 0.15086621340978595
752 0.15103540909659116
753 0.1511800586072566
754 0.1511800586072566
755 0.1511800586072566
756 0.1511800586072566
757 0.1511800586072566
758 0.15134905181673977
759 0.15151801148254398
760 0.15151801148254398
761 0.15151801148254398
762 0.15151801148254398
763 0.15151801148254398
764 0.15151801148254398
765 0.15151801148254398
766 0.15151801148254398
767 0.15151801148254398
768 0.15151801148254398
769 0.15151801148254398
770 0.15151801148254398
771 0.15151801148254398
772 0.15151801148254398
773 0.15151801148254398
774 0.15151801148254398
775 0.15189371783030245
776 0.15189371783030245
777 0.15189371783030245
778 0.152269206444479
779 0.152269206444479
780 0.152269206444479
781 0.152269206444479
782 0.15250362609757373
783 0.15250362609757373
784 0.15250362609757373
785 0.15250362609757373
786 0.15250362609757373
787 0.15250362609757373
788 0.15250362609757373
789 0.15250362609757373
790 0.15250362609757373
791 0.15250362609757373
792 0.15279024351497617
793 0.1530768068359119
794 0.1530768068359119
795 0.1530768068359119
796 0.1530768068359119
797 0.1530768068359119
798 0.1530768068359119
799 0.1530768068359119
800 0.1530768068359119
801 0.1530768068359119
802 0.1530768068359119
803 0.1530768068359119
804 0.1530768068359119
805 0.1530768068359119
806 0.15331461257331067
807 0.15331461257331067
808 0.15331461257331067
809 0.15331461257331067
810 0.15331461257331067
811 0.15331461257331067
812 0.15331461257331067
813 0.1535521118546636
814 0.1535521118546636
815 0.1535521118546636
816 0.1535521118546636
817 0.1535521118546636
818 0.1535521118546636
819 0.1535521118546636
820 0.1535521118546636
821 0.1535521118546636
822 0.1535521118546636
823 0.1535521118546636
824 0.15378913641141798
825 0.15378913641141798
826 0.15378913641141798
827 0.15378913641141798
828 0.15378913641141798
829 0.15397270041658104
830 0.15397270041658104
831 0.1549196072793507
832 0.15529135372313213
833 0.15576463815302524
834 0.15593123416046148
835 0.15593123416046148
836 0.1561367180217134
837 0.1561367180217134
838 0.1561367180217134
839 0.15630316631689367
840 0.15646958520644882
841 0.15646958520644882
842 0.15646958520644882
843 0.15646958520644882
844 0.15646958520644882
845 0.15663585774508673
846 0.15694181391987125
847 0.15694181391987125
848 0.15694181391987125
849 0.15694181391987125
850 0.15694181391987125
851 0.15694181391987125
852 0.15694181391987125
853 0.15694181391987125
854 0.15694181391987125
855 0.15694181391987125
856 0.15694181391987125
857 0.15694181391987125
858 0.15694181391987125
859 0.15694181391987125
860 0.15694181391987125
861 0.1571773000358477
862 0.15731004162071213
863 0.15731004162071213
864 0.15731004162071213
865 0.15731004162071213
866 0.15731004162071213
867 0.15731004162071213
868 0.15731004162071213
869 0.15731004162071213
870 0.15731004162071213
871 0.15731004162071213
872 0.15754508679464457
873 0.1584851085763453
874 0.1584851085763453
875 0.1584851085763453
876 0.1584851085763453
877 0.15866714990957173
878 0.15866714990957173
879 0.15866714990957173
880 0.15866714990957173
881 0.15866714990957173
882 0.15866714990957173
883 0.15866714990957173
884 0.15866714990957173
885 0.15866714990957173
886 0.15866714990957173
887 0.15866714990957173
888 0.15866714990957173
889 0.15866714990957173
890 0.1590352124198701
891 0.1590352124198701
892 0.1590352124198701
893 0.1590352124198701
894 0.1594030323670116
895 0.1594030323670116
896 0.1594030323670116
897 0.1594030323670116
898 0.1594030323670116
899 0.15963702507486843
900 0.15963702507486843
901 0.15963702507486843
902 0.15981831542462327
903 0.16009941652316909
904 0.16009941652316909
905 0.16009941652316909
906 0.16009941652316909
907 0.16009941652316909
908 0.16009941652316909
909 0.16009941652316909
910 0.16009941652316909
911 0.16009941652316909
912 0.16009941652316909
913 0.16009941652316909
914 0.16009941652316909
915 0.16009941652316909
916 0.16009941652316909
917 0.16009941652316909
918 0.16009941652316909
919 0.16009941652316909
920 0.16009941652316909
921 0.16009941652316909
922 0.16009941652316909
923 0.16009941652316909
924 0.16009941652316909
925 0.16009941652316909
926 0.16009941652316909
927 0.16045273007533734
928 0.16074387151280634
929 0.16074387151280634
930 0.16074387151280634
931 0.1609766685425433
932 0.1609766685425433
933 0.1609766685425433
934 0.1609766685425433
935 0.1609766685425433
936 0.1609766685425433
937 0.1609766685425433
938 0.1609766685425433
939 0.1609766685425433
940 0.16144160909722066
941 0.16144160909722066
942 0.16144160909722066
943 0.16162172429395102
944 0.16162172429395102
945 0.16162172429395102
946 0.16185397897143391
947 0.16185397897143391
948 0.16185397897143391
949 0.16185397897143391
950 0.16185397897143391
951 0.16185397897143391
952 0.16185397897143391
953 0.16185397897143391
954 0.16185397897143391
955 0.16185397897143391
956 0.16185397897143391
957 0.16185397897143391
958 0.1619935616932607
959 0.1619935616932607
960 0.1619935616932607
961 0.1619935616932607
962 0.1619935616932607
963 0.1619935616932607
964 0.1619935616932607
965 0.1619935616932607
966 0.1619935616932607
967 0.1619935616932607
968 0.1619935616932607
969 0.1619935616932607
970 0.16227174087240273
971 0.16227174087240273
972 0.16227174087240273
973 0.16227174087240273
974 0.16227174087240273
975 0.16227174087240273
976 0.1624726084614393
977 0.1624726084614393
978 0.1624726084614393
979 0.1624726084614393
980 0.1624726084614393
981 0.1624726084614393
982 0.16319823584711599
983 0.16319823584711599
984 0.16319823584711599
985 0.16342913084517008
986 0.16342913084517008
987 0.16342913084517008
988 0.16342913084517008
989 0.16342913084517008
990 0.1635680494450382
991 0.1637684734640963
992 0.1637684734640963
993 0.16491579801383008
994 0.16583816225725653
995 0.1667603922933188
996 0.1667603922933188
997 0.1667603922933188
998 0.1667603922933188
999 0.1667603922933188
1000 0.1667603922933188

==> data/mean-ndcg-ue-linevul-1000-crash_class=libfuzzer_timeout.dat <==
1 0.004219409282700422
2 0.0025871189568162805
3 0.001980079012754247
4 0.0016471732067177287
5 0.0019846636404470797
6 0.002680351542978055
7 0.002434763141959732
8 0.0026789019960348987
9 0.0030280413264370926
10 0.0030280413264370926
11 0.0030280413264370926
12 0.0033730823295981564
13 0.0033730823295981564
14 0.003794689530109275
15 0.004061506727121572
16 0.004061506727121572
17 0.004734657672627797
18 0.005328386047909766
19 0.0055967421438997056
20 0.0055967421438997056
21 0.0055967421438997056
22 0.0055967421438997056
23 0.0055967421438997056
24 0.0055967421438997056
25 0.00582379936663785
26 0.00582379936663785
27 0.006045806854196597
28 0.006045806854196597
29 0.006045806854196597
30 0.006045806854196597
31 0.006045806854196597
32 0.006275728569917079
33 0.006275728569917079
34 0.006275728569917079
35 0.006275728569917079
36 0.006275728569917079
37 0.006275728569917079
38 0.007140591764170608
39 0.007140591764170608
40 0.007357074170630402
41 0.007357074170630402
42 0.007570815261993144
43 0.007570815261993144
44 0.007570815261993144
45 0.007570815261993144
46 0.007570815261993144
47 0.007570815261993144
48 0.007760899668432739
49 0.007966400253793951
50 0.007966400253793951
51 0.00816986100560266
52 0.00816986100560266
53 0.00816986100560266
54 0.008370473976973391
55 0.00859033369789984
56 0.00859033369789984
57 0.00859033369789984
58 0.008833601172476481
59 0.009029950797024374
60 0.009029950797024374
61 0.009224740436168445
62 0.009224740436168445
63 0.009224740436168445
64 0.009553527895557867
65 0.009553527895557867
66 0.009553527895557867
67 0.009553527895557867
68 0.009553527895557867
69 0.009553527895557867
70 0.009553527895557867
71 0.009553527895557867
72 0.009740902471308861
73 0.009740902471308861
74 0.009740902471308861
75 0.009740902471308861
76 0.009880518187988062
77 0.009880518187988062
78 0.009880518187988062
79 0.009880518187988062
80 0.009880518187988062
81 0.010322038596373548
82 0.010704251006103354
83 0.010704251006103354
84 0.010885206694756061
85 0.010885206694756061
86 0.010885206694756061
87 0.011319763343565844
88 0.011319763343565844
89 0.01148416459729301
90 0.01148416459729301
91 0.01148416459729301
92 0.011661529268223319
93 0.011879858098732318
94 0.012225155916642453
95 0.012225155916642453
96 0.012225155916642453
97 0.012474172615112328
98 0.012635163922295375
99 0.01293319551060725
100 0.013916534204381943
101 0.014213289718497476
102 0.014213289718497476
103 0.014343869491013876
104 0.014343869491013876
105 0.014343869491013876
106 0.014343869491013876
107 0.014343869491013876
108 0.014343869491013876
109 0.014343869491013876
110 0.014343869491013876
111 0.014343869491013876
112 0.014343869491013876
113 0.014343869491013876
114 0.014343869491013876
115 0.014343869491013876
116 0.014343869491013876
117 0.01486442547792147
118 0.015049608535156016
119 0.015049608535156016
120 0.015049608535156016
121 0.015175849344977614
122 0.015175849344977614
123 0.015175849344977614
124 0.015460107216286404
125 0.015460107216286404
126 0.015695798663324413
127 0.015695798663324413
128 0.016543045061402285
129 0.016724864565375804
130 0.016724864565375804
131 0.016724864565375804
132 0.017091557037359387
133 0.01753642811313651
134 0.017856989921541798
135 0.017996920584357368
136 0.017996920584357368
137 0.018120004059623523
138 0.018398146411488327
139 0.018398146411488327
140 0.018398146411488327
141 0.018398146411488327
142 0.018398146411488327
143 0.018398146411488327
144 0.018398146411488327
145 0.019117807631488733
146 0.019239332869339626
147 0.01941643415118876
148 0.01959329709999864
149 0.019740937929537277
150 0.02009835355493895
151 0.02009835355493895
152 0.02009835355493895
153 0.0202452229836847
154 0.020420701488636995
155 0.020692488680787862
156 0.020692488680787862
157 0.020692488680787862
158 0.020692488680787862
159 0.020692488680787862
160 0.020838073306257473
161 0.020838073306257473
162 0.020838073306257473
163 0.020838073306257473
164 0.020838073306257473
165 0.020838073306257473
166 0.020838073306257473
167 0.020838073306257473
168 0.02099478654022901
169 0.02099478654022901
170 0.02099478654022901
171 0.02113850196424125
172 0.02113850196424125
173 0.021294329527803982
174 0.021294329527803982
175 0.021294329527803982
176 0.021294329527803982
177 0.021426992547722377
178 0.021426992547722377
179 0.021426992547722377
180 0.021426992547722377
181 0.021426992547722377
182 0.021568997791547133
183 0.021738705097732933
184 0.021738705097732933
185 0.021738705097732933
186 0.02190788772500707
187 0.02190788772500707
188 0.02190788772500707
189 0.02203890123759844
190 0.022338284690353274
191 0.02249119457627333
192 0.02260643288316924
193 0.0227744352614856
194 0.0227744352614856
195 0.023034468677504007
196 0.023034468677504007
197 0.02331650364241521
198 0.02331650364241521
199 0.02331650364241521
200 0.02331650364241521
201 0.023575507556133333
202 0.023575507556133333
203 0.023704769598949387
204 0.023704769598949387
205 0.023704769598949387
206 0.023704769598949387
207 0.023890610378286017
208 0.024056270679123682
209 0.024056270679123682
210 0.024056270679123682
211 0.024056270679123682
212 0.024349566344627288
213 0.02447767557441526
214 0.02447767557441526
215 0.02447767557441526
216 0.02447767557441526
217 0.024590307028249853
218 0.024739483557690737
219 0.024739483557690737
220 0.024739483557690737
221 0.024739483557690737
222 0.024739483557690737
223 0.024739483557690737
224 0.024739483557690737
225 0.024739483557690737
226 0.024866200126899673
227 0.024866200126899673
228 0.024866200126899673
229 0.024866200126899673
230 0.024866200126899673
231 0.0256295328063429
232 0.025777013515644476
233 0.02590302462293016
234 0.026050274449034957
235 0.026050274449034957
236 0.026050274449034957
237 0.026050274449034957
238 0.026050274449034957
239 0.026050274449034957
240 0.0262116318721242
241 0.0262116318721242
242 0.026357984325278833
243 0.026357984325278833
244 0.026357984325278833
245 0.026357984325278833
246 0.026503903067694817
247 0.026503903067694817
248 0.026503903067694817
249 0.026828682005256278
250 0.026828682005256278
251 0.026828682005256278
252 0.026828682005256278
253 0.026828682005256278
254 0.026952738738660675
255 0.026952738738660675
256 0.026952738738660675
257 0.026952738738660675
258 0.027131245654019007
259 0.027131245654019007
260 0.027131245654019007
261 0.027131245654019007
262 0.027254614651066728
263 0.027387287015475242
264 0.027387287015475242
265 0.027531269024793952
266 0.027531269024793952
267 0.027663584545097368
268 0.027663584545097368
269 0.027663584545097368
270 0.027663584545097368
271 0.027795550380242298
272 0.027795550380242298
273 0.027795550380242298
274 0.02797215224263308
275 0.02797215224263308
276 0.028094383557451877
277 0.028216536602310008
278 0.028338611757885643
279 0.028338611757885643
280 0.028338611757885643
281 0.028338611757885643
282 0.028338611757885643
283 0.028338611757885643
284 0.028338611757885643
285 0.028338611757885643
286 0.02849498873118744
287 0.02849498873118744
288 0.02849498873118744
289 0.02849498873118744
290 0.02849498873118744
291 0.02849498873118744
292 0.02849498873118744
293 0.02849498873118744
294 0.02849498873118744
295 0.02849498873118744
296 0.02849498873118744
297 0.02849498873118744
298 0.02849498873118744
299 0.02849498873118744
300 0.02849498873118744
301 0.02849498873118744
302 0.02849498873118744
303 0.02849498873118744
304 0.02849498873118744
305 0.02849498873118744
306 0.02849498873118744
307 0.02849498873118744
308 0.02849498873118744
309 0.02896186455374496
310 0.029160779999232125
311 0.029300763034461583
312 0.029300763034461583
313 0.029300763034461583
314 0.029300763034461583
315 0.029300763034461583
316 0.029300763034461583
317 0.029300763034461583
318 0.029300763034461583
319 0.029300763034461583
320 0.029300763034461583
321 0.029300763034461583
322 0.02940573015140794
323 0.02940573015140794
324 0.02940573015140794
325 0.02940573015140794
326 0.02940573015140794
327 0.02940573015140794
328 0.02940573015140794
329 0.02940573015140794
330 0.02940573015140794
331 0.02940573015140794
332 0.02940573015140794
333 0.02940573015140794
334 0.029641790586835706
335 0.029641790586835706
336 0.029759904205244846
337 0.029759904205244846
338 0.029759904205244846
339 0.029877838236447393
340 0.02999571287761564
341 0.02999571287761564
342 0.02999571287761564
343 0.02999571287761564
344 0.02999571287761564
345 0.02999571287761564
346 0.02999571287761564
347 0.02999571287761564
348 0.02999571287761564
349 0.02999571287761564
350 0.030494736649583683
351 0.030494736649583683
352 0.030494736649583683
353 0.030494736649583683
354 0.03062071749292811
355 0.03062071749292811
356 0.03062071749292811
357 0.03062071749292811
358 0.03062071749292811
359 0.030789238509745118
360 0.030789238509745118
361 0.030789238509745118
362 0.030789238509745118
363 0.030789238509745118
364 0.030939243271915846
365 0.030939243271915846
366 0.030939243271915846
367 0.030939243271915846
368 0.03108897143085161
369 0.03125671164093097
370 0.03125671164093097
371 0.03125671164093097
372 0.03125671164093097
373 0.03125671164093097
374 0.03125671164093097
375 0.03135898913308457
376 0.03135898913308457
377 0.03148363741272567
378 0.03161903414796981
379 0.03174357169408804
380 0.03174357169408804
381 0.03174357169408804
382 0.031910338069584314
383 0.031910338069584314
384 0.031910338069584314
385 0.031910338069584314
386 0.031910338069584314
387 0.031910338069584314
388 0.031910338069584314
389 0.03203433340253259
390 0.03203433340253259
391 0.03203433340253259
392 0.03203433340253259
393 0.03203433340253259
394 0.03203433340253259
395 0.03203433340253259
396 0.03203433340253259
397 0.03203433340253259
398 0.03203433340253259
399 0.03203433340253259
400 0.03203433340253259
401 0.03203433340253259
402 0.03203433340253259
403 0.03203433340253259
404 0.03203433340253259
405 0.03203433340253259
406 0.03213526240271458
407 0.03225832702950174
408 0.032372637574066596
409 0.03248690171911756
410 0.03248690171911756
411 0.03248690171911756
412 0.03248690171911756
413 0.03248690171911756
414 0.03248690171911756
415 0.03248690171911756
416 0.03248690171911756
417 0.03248690171911756
418 0.03248690171911756
419 0.03248690171911756
420 0.03248690171911756
421 0.03261989134870406
422 0.03261989134870406
423 0.03261989134870406
424 0.03261989134870406
425 0.03261989134870406
426 0.03273338904861275
427 0.03284684293165088
428 0.033035202509125575
429 0.033035202509125575
430 0.033035202509125575
431 0.033035202509125575
432 0.033035202509125575
433 0.033035202509125575
434 0.033035202509125575
435 0.03318082027731921
436 0.03318082027731921
437 0.0332805311749412
438 0.0332805311749412
439 0.0332805311749412
440 0.0332805311749412
441 0.0332805311749412
442 0.03341246090544398
443 0.03341246090544398
444 0.03341246090544398
445 0.03341246090544398
446 0.03341246090544398
447 0.03341246090544398
448 0.03341246090544398
449 0.03341246090544398
450 0.03341246090544398
451 0.03341246090544398
452 0.03341246090544398
453 0.033511587069585555
454 0.033511587069585555
455 0.033511587069585555
456 0.03363237279908723
457 0.03363237279908723
458 0.03363237279908723
459 0.03363237279908723
460 0.03363237279908723
461 0.03363237279908723
462 0.03363237279908723
463 0.03363237279908723
464 0.03363237279908723
465 0.03363237279908723
466 0.03363237279908723
467 0.03363237279908723
468 0.03363237279908723
469 0.03363237279908723
470 0.03363237279908723
471 0.03363237279908723
472 0.03363237279908723
473 0.03363237279908723
474 0.03363237279908723
475 0.03363237279908723
476 0.03363237279908723
477 0.03398513560648391
478 0.03410500116698213
479 0.03410500116698213
480 0.034235172846910134
481 0.03496975809029591
482 0.03515450410768011
483 0.03528454486734172
484 0.03528454486734172
485 0.03550640712068926
486 0.03550640712068926
487 0.03550640712068926
488 0.03550640712068926
489 0.03550640712068926
490 0.03550640712068926
491 0.03550640712068926
492 0.03550640712068926
493 0.03550640712068926
494 0.03550640712068926
495 0.03550640712068926
496 0.03550640712068926
497 0.03550640712068926
498 0.03550640712068926
499 0.03550640712068926
500 0.03564876979977253
501 0.03564876979977253
502 0.03564876979977253
503 0.03564876979977253
504 0.03564876979977253
505 0.03564876979977253
506 0.03564876979977253
507 0.03593658932476083
508 0.03607859014001121
509 0.03607859014001121
510 0.03607859014001121
511 0.03607859014001121
512 0.03607859014001121
513 0.03607859014001121
514 0.03607859014001121
515 0.03607859014001121
516 0.03607859014001121
517 0.03607859014001121
518 0.03607859014001121
519 0.03607859014001121
520 0.03607859014001121
521 0.03607859014001121
522 0.03607859014001121
523 0.03607859014001121
524 0.03607859014001121
525 0.03618831049199486
526 0.036285078339519425
527 0.036285078339519425
528 0.036285078339519425
529 0.036426163952776675
530 0.036426163952776675
531 0.036426163952776675
532 0.036426163952776675
533 0.036426163952776675
534 0.036426163952776675
535 0.036426163952776675
536 0.036426163952776675
537 0.036522613881044705
538 0.036522613881044705
539 0.036522613881044705
540 0.036522613881044705
541 0.036522613881044705
542 0.036522613881044705
543 0.036522613881044705
544 0.036522613881044705
545 0.036522613881044705
546 0.036522613881044705
547 0.036650093729446796
548 0.036650093729446796
549 0.036650093729446796
550 0.03674617880358641
551 0.03674617880358641
552 0.03674617880358641
553 0.03674617880358641
554 0.03674617880358641
555 0.03684212655532393
556 0.03684212655532393
557 0.03684212655532393
558 0.03684212655532393
559 0.03684212655532393
560 0.03684212655532393
561 0.03684212655532393
562 0.03684212655532393
563 0.03684212655532393
564 0.03696899181115867
565 0.03696899181115867
566 0.03696899181115867
567 0.03696899181115867
568 0.03696899181115867
569 0.03696899181115867
570 0.03696899181115867
571 0.03696899181115867
572 0.03696899181115867
573 0.03696899181115867
574 0.03696899181115867
575 0.03696899181115867
576 0.03696899181115867
577 0.03696899181115867
578 0.03696899181115867
579 0.03696899181115867
580 0.03696899181115867
581 0.03696899181115867
582 0.03710796585093765
583 0.03724690250030499
584 0.03724690250030499
585 0.03724690250030499
586 0.03724690250030499
587 0.03724690250030499
588 0.03724690250030499
589 0.03724690250030499
590 0.03724690250030499
591 0.03724690250030499
592 0.03724690250030499
593 0.03724690250030499
594 0.03724690250030499
595 0.03724690250030499
596 0.03724690250030499
597 0.03724690250030499
598 0.03724690250030499
599 0.03724690250030499
600 0.03724690250030499
601 0.03724690250030499
602 0.03724690250030499
603 0.03724690250030499
604 0.03724690250030499
605 0.03724690250030499
606 0.03724690250030499
607 0.03724690250030499
608 0.03724690250030499
609 0.03724690250030499
610 0.03724690250030499
611 0.03724690250030499
612 0.03724690250030499
613 0.03724690250030499
614 0.03724690250030499
615 0.03724690250030499
616 0.03724690250030499
617 0.03734127184541497
618 0.03734127184541497
619 0.037478915906307295
620 0.037478915906307295
621 0.037478915906307295
622 0.037478915906307295
623 0.037478915906307295
624 0.037478915906307295
625 0.037478915906307295
626 0.037478915906307295
627 0.037478915906307295
628 0.037478915906307295
629 0.03759368576476609
630 0.03759368576476609
631 0.03759368576476609
632 0.03759368576476609
633 0.03759368576476609
634 0.03759368576476609
635 0.03759368576476609
636 0.03759368576476609
637 0.03759368576476609
638 0.03759368576476609
639 0.03759368576476609
640 0.03759368576476609
641 0.03759368576476609
642 0.03759368576476609
643 0.03759368576476609
644 0.03759368576476609
645 0.03759368576476609
646 0.03759368576476609
647 0.03759368576476609
648 0.03759368576476609
649 0.03759368576476609
650 0.03759368576476609
651 0.03759368576476609
652 0.03759368576476609
653 0.03759368576476609
654 0.038044701364203425
655 0.038044701364203425
656 0.038044701364203425
657 0.038044701364203425
658 0.038044701364203425
659 0.038044701364203425
660 0.038044701364203425
661 0.038044701364203425
662 0.03816844322363004
663 0.03816844322363004
664 0.03816844322363004
665 0.03816844322363004
666 0.03816844322363004
667 0.03816844322363004
668 0.03816844322363004
669 0.03816844322363004
670 0.03816844322363004
671 0.03816844322363004
672 0.038375183166651804
673 0.038375183166651804
674 0.0385110314751422
675 0.0385110314751422
676 0.0385110314751422
677 0.0385110314751422
678 0.0385110314751422
679 0.0385110314751422
680 0.0385110314751422
681 0.03890906449023057
682 0.03890906449023057
683 0.03890906449023057
684 0.03890906449023057
685 0.03890906449023057
686 0.03890906449023057
687 0.03890906449023057
688 0.03890906449023057
689 0.03890906449023057
690 0.03890906449023057
691 0.03890906449023057
692 0.03890906449023057
693 0.03890906449023057
694 0.03890906449023057
695 0.03890906449023057
696 0.03915724538340925
697 0.03915724538340925
698 0.03915724538340925
699 0.03915724538340925
700 0.03915724538340925
701 0.03915724538340925
702 0.03915724538340925
703 0.03915724538340925
704 0.03915724538340925
705 0.03978494356475915
706 0.03978494356475915
707 0.03978494356475915
708 0.03978494356475915
709 0.03978494356475915
710 0.03978494356475915
711 0.03978494356475915
712 0.03978494356475915
713 0.03978494356475915
714 0.03978494356475915
715 0.03978494356475915
716 0.03978494356475915
717 0.03978494356475915
718 0.03978494356475915
719 0.03978494356475915
720 0.03978494356475915
721 0.03978494356475915
722 0.040169702961683866
723 0.040169702961683866
724 0.040169702961683866
725 0.040169702961683866
726 0.040169702961683866
727 0.040169702961683866
728 0.040169702961683866
729 0.040169702961683866
730 0.040169702961683866
731 0.040169702961683866
732 0.040169702961683866
733 0.040169702961683866
734 0.040169702961683866
735 0.040169702961683866
736 0.040169702961683866
737 0.040169702961683866
738 0.040169702961683866
739 0.040169702961683866
740 0.040169702961683866
741 0.040169702961683866
742 0.040169702961683866
743 0.040169702961683866
744 0.040169702961683866
745 0.040169702961683866
746 0.040169702961683866
747 0.040169702961683866
748 0.040169702961683866
749 0.040169702961683866
750 0.040169702961683866
751 0.040169702961683866
752 0.040169702961683866
753 0.040169702961683866
754 0.040169702961683866
755 0.04044025863702034
756 0.04044025863702034
757 0.0410612291034801
758 0.0410612291034801
759 0.0410612291034801
760 0.0410612291034801
761 0.0410612291034801
762 0.0410612291034801
763 0.0410612291034801
764 0.041792753762649265
765 0.041792753762649265
766 0.041792753762649265
767 0.041792753762649265
768 0.041792753762649265
769 0.041792753762649265
770 0.041792753762649265
771 0.041792753762649265
772 0.04191363936935666
773 0.04191363936935666
774 0.04191363936935666
775 0.04191363936935666
776 0.04191363936935666
777 0.04191363936935666
778 0.04191363936935666
779 0.04191363936935666
780 0.04191363936935666
781 0.04191363936935666
782 0.04191363936935666
783 0.04191363936935666
784 0.04191363936935666
785 0.04191363936935666
786 0.04191363936935666
787 0.04191363936935666
788 0.04191363936935666
789 0.04191363936935666
790 0.04191363936935666
791 0.04191363936935666
792 0.04191363936935666
793 0.04191363936935666
794 0.04191363936935666
795 0.04191363936935666
796 0.04191363936935666
797 0.04191363936935666
798 0.04202432834116874
799 0.04202432834116874
800 0.04202432834116874
801 0.04202432834116874
802 0.04202432834116874
803 0.04202432834116874
804 0.04202432834116874
805 0.04202432834116874
806 0.04202432834116874
807 0.04202432834116874
808 0.04202432834116874
809 0.04202432834116874
810 0.04202432834116874
811 0.04202432834116874
812 0.04202432834116874
813 0.04202432834116874
814 0.04202432834116874
815 0.04202432834116874
816 0.04202432834116874
817 0.04202432834116874
818 0.042134609360620585
819 0.042134609360620585
820 0.042134609360620585
821 0.042134609360620585
822 0.042134609360620585
823 0.042134609360620585
824 0.042134609360620585
825 0.042134609360620585
826 0.042134609360620585
827 0.042134609360620585
828 0.042134609360620585
829 0.042134609360620585
830 0.042134609360620585
831 0.042134609360620585
832 0.042134609360620585
833 0.042134609360620585
834 0.042134609360620585
835 0.042134609360620585
836 0.042134609360620585
837 0.042134609360620585
838 0.04226606880803591
839 0.042385462099937384
840 0.042385462099937384
841 0.042385462099937384
842 0.042385462099937384
843 0.042385462099937384
844 0.042385462099937384
845 0.042385462099937384
846 0.042385462099937384
847 0.042385462099937384
848 0.042385462099937384
849 0.042385462099937384
850 0.042385462099937384
851 0.042385462099937384
852 0.042385462099937384
853 0.042385462099937384
854 0.042385462099937384
855 0.042385462099937384
856 0.042385462099937384
857 0.042385462099937384
858 0.042385462099937384
859 0.042385462099937384
860 0.042385462099937384
861 0.042385462099937384
862 0.042385462099937384
863 0.042385462099937384
864 0.042385462099937384
865 0.042385462099937384
866 0.042385462099937384
867 0.042385462099937384
868 0.042385462099937384
869 0.042385462099937384
870 0.042385462099937384
871 0.042385462099937384
872 0.042385462099937384
873 0.042385462099937384
874 0.042385462099937384
875 0.042385462099937384
876 0.042385462099937384
877 0.042385462099937384
878 0.042385462099937384
879 0.042385462099937384
880 0.042385462099937384
881 0.042385462099937384
882 0.042385462099937384
883 0.042385462099937384
884 0.042385462099937384
885 0.042385462099937384
886 0.042385462099937384
887 0.042385462099937384
888 0.04264956055810251
889 0.04264956055810251
890 0.04264956055810251
891 0.04264956055810251
892 0.04264956055810251
893 0.04264956055810251
894 0.04264956055810251
895 0.04264956055810251
896 0.04264956055810251
897 0.04264956055810251
898 0.04264956055810251
899 0.04264956055810251
900 0.04264956055810251
901 0.04264956055810251
902 0.04264956055810251
903 0.04264956055810251
904 0.04264956055810251
905 0.04264956055810251
906 0.04264956055810251
907 0.04264956055810251
908 0.04264956055810251
909 0.04264956055810251
910 0.04264956055810251
911 0.04264956055810251
912 0.04264956055810251
913 0.04264956055810251
914 0.04264956055810251
915 0.04264956055810251
916 0.04264956055810251
917 0.04264956055810251
918 0.04264956055810251
919 0.04264956055810251
920 0.04264956055810251
921 0.04264956055810251
922 0.04264956055810251
923 0.04264956055810251
924 0.04264956055810251
925 0.04264956055810251
926 0.04291204100289486
927 0.043699358088846306
928 0.043699358088846306
929 0.043699358088846306
930 0.043699358088846306
931 0.043699358088846306
932 0.043699358088846306
933 0.043699358088846306
934 0.043699358088846306
935 0.043699358088846306
936 0.043699358088846306
937 0.043699358088846306
938 0.043699358088846306
939 0.043699358088846306
940 0.043699358088846306
941 0.043699358088846306
942 0.043699358088846306
943 0.043699358088846306
944 0.04380733566632596
945 0.04393649231693156
946 0.04393649231693156
947 0.04393649231693156
948 0.04393649231693156
949 0.04393649231693156
950 0.04393649231693156
951 0.04393649231693156
952 0.04393649231693156
953 0.04393649231693156
954 0.04393649231693156
955 0.04393649231693156
956 0.04393649231693156
957 0.04393649231693156
958 0.04393649231693156
959 0.04393649231693156
960 0.044044205931934206
961 0.044044205931934206
962 0.044044205931934206
963 0.044044205931934206
964 0.044044205931934206
965 0.044044205931934206
966 0.044044205931934206
967 0.044044205931934206
968 0.044044205931934206
969 0.044044205931934206
970 0.044044205931934206
971 0.044044205931934206
972 0.044044205931934206
973 0.044044205931934206
974 0.044044205931934206
975 0.044044205931934206
976 0.044044205931934206
977 0.044044205931934206
978 0.044044205931934206
979 0.044044205931934206
980 0.044044205931934206
981 0.044044205931934206
982 0.044044205931934206
983 0.044044205931934206
984 0.044044205931934206
985 0.044044205931934206
986 0.044044205931934206
987 0.044044205931934206
988 0.044044205931934206
989 0.044044205931934206
990 0.044044205931934206
991 0.044044205931934206
992 0.044044205931934206
993 0.044044205931934206
994 0.044044205931934206
995 0.044044205931934206
996 0.044044205931934206
997 0.044044205931934206
998 0.044044205931934206
999 0.044044205931934206
1000 0.044044205931934206

==> data/mean-ndcg-ue-linevul-1000-crash_class=ubsan_runtime_error_signed_integer_overflow.dat <==
1 0.0
2 0.0
3 0.0
4 0.003056864295838498
5 0.006004904454245916
6 0.010024086858399698
7 0.01096206115461178
8 0.01096206115461178
9 0.011890219292092791
10 0.013480614093936576
11 0.013480614093936576
12 0.014439664859710306
13 0.017024198171364233
14 0.017024198171364233
15 0.01848274957766521
16 0.01848274957766521
17 0.01848274957766521
18 0.01848274957766521
19 0.019755760590995864
20 0.019755760590995864
21 0.021859866219922166
22 0.021859866219922166
23 0.02387729248649133
24 0.02387729248649133
25 0.026809389925274183
26 0.026809389925274183
27 0.026809389925274183
28 0.026809389925274183
29 0.026809389925274183
30 0.026809389925274183
31 0.028409537488750396
32 0.028409537488750396
33 0.028900720585657725
34 0.028900720585657725
35 0.028900720585657725
36 0.028900720585657725
37 0.028900720585657725
38 0.02948407724721757
39 0.03133307547678792
40 0.03133307547678792
41 0.031991217286168626
42 0.034724622624984505
43 0.034724622624984505
44 0.034724622624984505
45 0.03629343365842589
46 0.03851377772041008
47 0.039149217894793434
48 0.039639168597177574
49 0.040081928949273996
50 0.040081928949273996
51 0.040081928949273996
52 0.040081928949273996
53 0.041564554017085205
54 0.041564554017085205
55 0.041564554017085205
56 0.04362198263014906
57 0.04409158658313141
58 0.04409158658313141
59 0.045135545174708774
60 0.0461552809942071
61 0.048193179237707516
62 0.048653410491223355
63 0.048653410491223355
64 0.048653410491223355
65 0.049108531546780756
66 0.049108531546780756
67 0.049108531546780756
68 0.049689508110023414
69 0.049689508110023414
70 0.049689508110023414
71 0.050135369450503946
72 0.05165126300795956
73 0.05165126300795956
74 0.05214626450769835
75 0.05214626450769835
76 0.05214626450769835
77 0.05258393435538956
78 0.05258393435538956
79 0.05314529941556048
80 0.05314529941556048
81 0.05314529941556048
82 0.05314529941556048
83 0.05314529941556048
84 0.05429196762525403
85 0.05477176027480843
86 0.05519872832653508
87 0.056174021657145363
88 0.056174021657145363
89 0.056174021657145363
90 0.056174021657145363
91 0.056174021657145363
92 0.056174021657145363
93 0.05774756894883855
94 0.05774756894883855
95 0.05774756894883855
96 0.05774756894883855
97 0.05774756894883855
98 0.05812450986437136
99 0.06058297392293479
100 0.06244531413396086
101 0.06418621926293229
102 0.06418621926293229
103 0.06517603253157839
104 0.06554820774429461
105 0.06554820774429461
106 0.06554820774429461
107 0.06554820774429461
108 0.06554820774429461
109 0.06554820774429461
110 0.06554820774429461
111 0.0664736539196919
112 0.0664736539196919
113 0.0664736539196919
114 0.0664736539196919
115 0.06692324317862788
116 0.06692324317862788
117 0.06692324317862788
118 0.06737043042842072
119 0.06776871834014131
120 0.06776871834014131
121 0.06776871834014131
122 0.06776871834014131
123 0.06978680956310465
124 0.07134181315588906
125 0.07134181315588906
126 0.07134181315588906
127 0.0719512660468277
128 0.07324412459728973
129 0.07324412459728973
130 0.07324412459728973
131 0.07368181654654106
132 0.07455584947763448
133 0.07534469677895417
134 0.07534469677895417
135 0.07534469677895417
136 0.07534469677895417
137 0.07534469677895417
138 0.07534469677895417
139 0.07569520548338167
140 0.07569520548338167
141 0.07569520548338167
142 0.07607942063228756
143 0.07650944948095421
144 0.07693888034905315
145 0.07693888034905315
146 0.0772859622208495
147 0.0772859622208495
148 0.07820465308115854
149 0.07869559215396289
150 0.07983573192130501
151 0.08026113278074762
152 0.08026113278074762
153 0.08026113278074762
154 0.08068488510020515
155 0.08068488510020515
156 0.08068488510020515
157 0.08068488510020515
158 0.08274837257883583
159 0.08274837257883583
160 0.08349887379922748
161 0.08349887379922748
162 0.08391843954294347
163 0.0843375021049833
164 0.08509419794676946
165 0.08509419794676946
166 0.08583933370054317
167 0.08583933370054317
168 0.0862110369630394
169 0.08669001149360084
170 0.08669001149360084
171 0.08669001149360084
172 0.08759994885471717
173 0.08793568642348416
174 0.0883048788930733
175 0.0883048788930733
176 0.0883048788930733
177 0.08877960282192317
178 0.08877960282192317
179 0.08877960282192317
180 0.08877960282192317
181 0.09001163222915594
182 0.09001163222915594
183 0.09001163222915594
184 0.09070868984243657
185 0.09070868984243657
186 0.09070868984243657
187 0.09070868984243657
188 0.09070868984243657
189 0.09070868984243657
190 0.09103846869097168
191 0.09136791999063582
192 0.09136791999063582
193 0.09136791999063582
194 0.09136791999063582
195 0.09205734964626881
196 0.09205734964626881
197 0.09205734964626881
198 0.09205734964626881
199 0.09241723750437471
200 0.09274384302929194
201 0.09274384302929194
202 0.09314607909914034
203 0.09314607909914034
204 0.09360820798018415
205 0.09360820798018415
206 0.09400897223837153
207 0.09440937464476046
208 0.09440937464476046
209 0.09440937464476046
210 0.09516499317556977
211 0.09516499317556977
212 0.09516499317556977
213 0.09516499317556977
214 0.09516499317556977
215 0.09516499317556977
216 0.0963362679399374
217 0.0963362679399374
218 0.0963362679399374
219 0.0963362679399374
220 0.0963362679399374
221 0.09700980228498539
222 0.09700980228498539
223 0.09700980228498539
224 0.09700980228498539
225 0.09700980228498539
226 0.09700980228498539
227 0.09700980228498539
228 0.09740311704969122
229 0.09785546732001697
230 0.09785546732001697
231 0.10022667933520638
232 0.10022667933520638
233 0.10022667933520638
234 0.10157555925366919
235 0.10157555925366919
236 0.10157555925366919
237 0.10157555925366919
238 0.10279686428443739
239 0.10279686428443739
240 0.10342846056933043
241 0.10342846056933043
242 0.10342846056933043
243 0.10342846056933043
244 0.10457389635218682
245 0.10540891958498307
246 0.10540891958498307
247 0.10540891958498307
248 0.10540891958498307
249 0.10540891958498307
250 0.10540891958498307
251 0.10540891958498307
252 0.1058534783225264
253 0.1058534783225264
254 0.1058534783225264
255 0.10629709201569923
256 0.10629709201569923
257 0.10629709201569923
258 0.10629709201569923
259 0.10629709201569923
260 0.10629709201569923
261 0.10629709201569923
262 0.10629709201569923
263 0.10629709201569923
264 0.10668011469922624
265 0.10668011469922624
266 0.10668011469922624
267 0.10668011469922624
268 0.10668011469922624
269 0.10668011469922624
270 0.10706160662391365
271 0.1073705880440224
272 0.1073705880440224
273 0.1073705880440224
274 0.10775108478390073
275 0.10775108478390073
276 0.10813109126306862
277 0.10813109126306862
278 0.10813109126306862
279 0.10813109126306862
280 0.10813109126306862
281 0.10813109126306862
282 0.10850965528644065
283 0.108816275322268
284 0.108816275322268
285 0.108816275322268
286 0.10915319661929095
287 0.10915319661929095
288 0.10915319661929095
289 0.10915319661929095
290 0.11026389271544908
291 0.11026389271544908
292 0.11064014238925515
293 0.11064014238925515
294 0.11064014238925515
295 0.11064014238925515
296 0.11064014238925515
297 0.11064014238925515
298 0.11101505410687676
299 0.11101505410687676
300 0.11101505410687676
301 0.11101505410687676
302 0.11101505410687676
303 0.11138887826917339
304 0.11138887826917339
305 0.11138887826917339
306 0.11138887826917339
307 0.11138887826917339
308 0.11176163875700908
309 0.11176163875700908
310 0.11213398025503941
311 0.11213398025503941
312 0.11213398025503941
313 0.11213398025503941
314 0.11213398025503941
315 0.11213398025503941
316 0.11213398025503941
317 0.11213398025503941
318 0.11213398025503941
319 0.11213398025503941
320 0.1125602025092327
321 0.11289040998483892
322 0.11319020107408996
323 0.11361573744994266
324 0.11361573744994266
325 0.11361573744994266
326 0.11361573744994266
327 0.11428268698082168
328 0.11428268698082168
329 0.11428268698082168
330 0.11428268698082168
331 0.11428268698082168
332 0.11428268698082168
333 0.11428268698082168
334 0.11428268698082168
335 0.11465007949448278
336 0.11465007949448278
337 0.11465007949448278
338 0.11465007949448278
339 0.11465007949448278
340 0.11465007949448278
341 0.11465007949448278
342 0.11531192021211358
343 0.11531192021211358
344 0.11531192021211358
345 0.11614385981620728
346 0.11614385981620728
347 0.11614385981620728
348 0.11683453675982984
349 0.11683453675982984
350 0.11743184186893893
351 0.11743184186893893
352 0.11743184186893893
353 0.11743184186893893
354 0.11743184186893893
355 0.11802770890381109
356 0.11802770890381109
357 0.11856979495952956
358 0.11856979495952956
359 0.11856979495952956
360 0.11856979495952956
361 0.11856979495952956
362 0.11856979495952956
363 0.11856979495952956
364 0.11856979495952956
365 0.11856979495952956
366 0.11856979495952956
367 0.11856979495952956
368 0.11856979495952956
369 0.11856979495952956
370 0.11856979495952956
371 0.11856979495952956
372 0.11856979495952956
373 0.11856979495952956
374 0.11856979495952956
375 0.11856979495952956
376 0.11856979495952956
377 0.11856979495952956
378 0.11856979495952956
379 0.11856979495952956
380 0.11856979495952956
381 0.11856979495952956
382 0.11856979495952956
383 0.11856979495952956
384 0.11856979495952956
385 0.11856979495952956
386 0.11856979495952956
387 0.11856979495952956
388 0.11856979495952956
389 0.11856979495952956
390 0.11856979495952956
391 0.11856979495952956
392 0.11856979495952956
393 0.11856979495952956
394 0.11933868065454255
395 0.11933868065454255
396 0.11933868065454255
397 0.12032660601288746
398 0.12097173418111898
399 0.12097173418111898
400 0.12097173418111898
401 0.12097173418111898
402 0.12269161901337958
403 0.12269161901337958
404 0.12269161901337958
405 0.12269161901337958
406 0.12269161901337958
407 0.12269161901337958
408 0.12345605158417232
409 0.12345605158417232
410 0.12345605158417232
411 0.12381100172591789
412 0.12381100172591789
413 0.12381100172591789
414 0.12381100172591789
415 0.12381100172591789
416 0.12381100172591789
417 0.12381100172591789
418 0.1244509040623092
419 0.1244509040623092
420 0.12476646188968263
421 0.12476646188968263
422 0.12543517601214543
423 0.12543517601214543
424 0.12543517601214543
425 0.12543517601214543
426 0.12543517601214543
427 0.12543517601214543
428 0.12543517601214543
429 0.12543517601214543
430 0.12543517601214543
431 0.12543517601214543
432 0.12543517601214543
433 0.12543517601214543
434 0.12543517601214543
435 0.1270516321172008
436 0.1270516321172008
437 0.127403010968044
438 0.127403010968044
439 0.12775412681957296
440 0.12832904088676736
441 0.12832904088676736
442 0.12832904088676736
443 0.12832904088676736
444 0.12832904088676736
445 0.12951611800528864
446 0.12951611800528864
447 0.1298284627508056
448 0.1298284627508056
449 0.1301405797607614
450 0.13066218198082333
451 0.13066218198082333
452 0.1310116261906713
453 0.13204520969698705
454 0.13204520969698705
455 0.13267626763836732
456 0.1330252102619946
457 0.1330252102619946
458 0.1330252102619946
459 0.1330252102619946
460 0.1330252102619946
461 0.1330252102619946
462 0.1330252102619946
463 0.1330252102619946
464 0.1330252102619946
465 0.1330252102619946
466 0.1330252102619946
467 0.13359456792738197
468 0.13359456792738197
469 0.13359456792738197
470 0.13418579013207302
471 0.1347543607838274
472 0.1347543607838274
473 0.1347543607838274
474 0.1347543607838274
475 0.1347543607838274
476 0.13527122278765502
477 0.1362298193667534
478 0.1388679407434148
479 0.14155649307604046
480 0.14155649307604046
481 0.14155649307604046
482 0.14203498432242245
483 0.14203498432242245
484 0.14203498432242245
485 0.14251299663190758
486 0.14251299663190758
487 0.14251299663190758
488 0.14251299663190758
489 0.14251299663190758
490 0.14251299663190758
491 0.14251299663190758
492 0.14251299663190758
493 0.14282041931144376
494 0.14282041931144376
495 0.14309949245962428
496 0.14309949245962428
497 0.14309949245962428
498 0.14340641680976393
499 0.14340641680976393
500 0.14340641680976393
501 0.14340641680976393
502 0.14340641680976393
503 0.14340641680976393
504 0.14340641680976393
505 0.14340641680976393
506 0.14340641680976393
507 0.14340641680976393
508 0.14340641680976393
509 0.14340641680976393
510 0.14340641680976393
511 0.14371207581329812
512 0.14371207581329812
513 0.14371207581329812
514 0.14371207581329812
515 0.14371207581329812
516 0.14371207581329812
517 0.14371207581329812
518 0.14371207581329812
519 0.14371207581329812
520 0.14371207581329812
521 0.14371207581329812
522 0.14371207581329812
523 0.14371207581329812
524 0.14371207581329812
525 0.14371207581329812
526 0.14371207581329812
527 0.14371207581329812
528 0.14583687823478308
529 0.14583687823478308
530 0.14583687823478308
531 0.14583687823478308
532 0.14583687823478308
533 0.14583687823478308
534 0.14583687823478308
535 0.14583687823478308
536 0.14583687823478308
537 0.14645133984703476
538 0.14645133984703476
539 0.14645133984703476
540 0.1467909268023308
541 0.1467909268023308
542 0.1467909268023308
543 0.1467909268023308
544 0.14713011673211937
545 0.14746920800505367
546 0.14793825517538386
547 0.14793825517538386
548 0.14793825517538386
549 0.14793825517538386
550 0.14793825517538386
551 0.14793825517538386
552 0.14793825517538386
553 0.14793825517538386
554 0.14793825517538386
555 0.14793825517538386
556 0.14793825517538386
557 0.14793825517538386
558 0.14793825517538386
559 0.14793825517538386
560 0.14793825517538386
561 0.14793825517538386
562 0.14793825517538386
563 0.14793825517538386
564 0.14793825517538386
565 0.14793825517538386
566 0.14793825517538386
567 0.14793825517538386
568 0.14793825517538386
569 0.14793825517538386
570 0.14827495472550026
571 0.14827495472550026
572 0.14827495472550026
573 0.14827495472550026
574 0.14827495472550026
575 0.14827495472550026
576 0.14827495472550026
577 0.14827495472550026
578 0.14827495472550026
579 0.14827495472550026
580 0.1485745422759726
581 0.1485745422759726
582 0.1485745422759726
583 0.1485745422759726
584 0.1485745422759726
585 0.14887372702608206
586 0.14887372702608206
587 0.14887372702608206
588 0.14917267225703879
589 0.14917267225703879
590 0.14917267225703879
591 0.14917267225703879
592 0.14917267225703879
593 0.14917267225703879
594 0.14917267225703879
595 0.14917267225703879
596 0.14917267225703879
597 0.14917267225703879
598 0.14917267225703879
599 0.14917267225703879
600 0.14917267225703879
601 0.14917267225703879
602 0.14917267225703879
603 0.14917267225703879
604 0.14917267225703879
605 0.14917267225703879
606 0.14917267225703879
607 0.14917267225703879
608 0.14917267225703879
609 0.14917267225703879
610 0.14917267225703879
611 0.14917267225703879
612 0.14917267225703879
613 0.14917267225703879
614 0.14917267225703879
615 0.14963304438472677
616 0.15034855776245398
617 0.15034855776245398
618 0.15034855776245398
619 0.15034855776245398
620 0.15034855776245398
621 0.15034855776245398
622 0.15034855776245398
623 0.15034855776245398
624 0.15034855776245398
625 0.15034855776245398
626 0.1506803666166065
627 0.15097633684563766
628 0.15160387887090485
629 0.15160387887090485
630 0.15160387887090485
631 0.15326065705940042
632 0.15326065705940042
633 0.15326065705940042
634 0.15326065705940042
635 0.15326065705940042
636 0.15326065705940042
637 0.15326065705940042
638 0.15326065705940042
639 0.15326065705940042
640 0.15326065705940042
641 0.1535556178518029
642 0.1535556178518029
643 0.1535556178518029
644 0.1535556178518029
645 0.1535556178518029
646 0.1535556178518029
647 0.15498573496539192
648 0.15498573496539192
649 0.15498573496539192
650 0.15498573496539192
651 0.15498573496539192
652 0.15498573496539192
653 0.15498573496539192
654 0.15498573496539192
655 0.15498573496539192
656 0.15498573496539192
657 0.15498573496539192
658 0.1552795080830538
659 0.1552795080830538
660 0.1552795080830538
661 0.1552795080830538
662 0.1552795080830538
663 0.1552795080830538
664 0.15651821494890644
665 0.15748745925648502
666 0.15748745925648502
667 0.15748745925648502
668 0.15748745925648502
669 0.15748745925648502
670 0.15748745925648502
671 0.15802517640556996
672 0.15802517640556996
673 0.15802517640556996
674 0.15831786776113557
675 0.15831786776113557
676 0.15831786776113557
677 0.15831786776113557
678 0.15831786776113557
679 0.15831786776113557
680 0.15831786776113557
681 0.15831786776113557
682 0.15831786776113557
683 0.15831786776113557
684 0.15885400698598637
685 0.15885400698598637
686 0.15885400698598637
687 0.15885400698598637
688 0.15885400698598637
689 0.15885400698598637
690 0.15885400698598637
691 0.15934146214809522
692 0.15934146214809522
693 0.15934146214809522
694 0.1617042345786102
695 0.1617042345786102
696 0.1617042345786102
697 0.1617042345786102
698 0.1617042345786102
699 0.1617042345786102
700 0.1617042345786102
701 0.1617042345786102
702 0.1617042345786102
703 0.1617042345786102
704 0.1617042345786102
705 0.1617042345786102
706 0.1617042345786102
707 0.16232046278904225
708 0.16232046278904225
709 0.16232046278904225
710 0.16232046278904225
711 0.16261077604572563
712 0.16261077604572563
713 0.16261077604572563
714 0.162935954258534
715 0.16331016118417785
716 0.16331016118417785
717 0.16331016118417785
718 0.16331016118417785
719 0.16331016118417785
720 0.16331016118417785
721 0.16331016118417785
722 0.16331016118417785
723 0.16331016118417785
724 0.16331016118417785
725 0.16331016118417785
726 0.16331016118417785
727 0.16331016118417785
728 0.16331016118417785
729 0.16331016118417785
730 0.16331016118417785
731 0.16331016118417785
732 0.16331016118417785
733 0.16359913556920075
734 0.16359913556920075
735 0.16359913556920075
736 0.16359913556920075
737 0.16359913556920075
738 0.16388781294778876
739 0.16388781294778876
740 0.16388781294778876
741 0.16388781294778876
742 0.16388781294778876
743 0.16436992655164068
744 0.16436992655164068
745 0.16436992655164068
746 0.16436992655164068
747 0.16436992655164068
748 0.164631621216985
749 0.164631621216985
750 0.164631621216985
751 0.164631621216985
752 0.164631621216985
753 0.164631621216985
754 0.164631621216985
755 0.164631621216985
756 0.164631621216985
757 0.164631621216985
758 0.16489279254073166
759 0.1655024366005778
760 0.1655024366005778
761 0.1655024366005778
762 0.1655024366005778
763 0.16608443678965362
764 0.16608443678965362
765 0.16608443678965362
766 0.16669323938134029
767 0.16764169474464766
768 0.16764169474464766
769 0.16764169474464766
770 0.16827229068915792
771 0.16827229068915792
772 0.16827229068915792
773 0.16827229068915792
774 0.16827229068915792
775 0.16827229068915792
776 0.16827229068915792
777 0.16827229068915792
778 0.16827229068915792
779 0.16827229068915792
780 0.16827229068915792
781 0.16827229068915792
782 0.16827229068915792
783 0.16827229068915792
784 0.16827229068915792
785 0.16827229068915792
786 0.16827229068915792
787 0.16827229068915792
788 0.16827229068915792
789 0.16827229068915792
790 0.16827229068915792
791 0.16827229068915792
792 0.16827229068915792
793 0.1685316986617174
794 0.1685316986617174
795 0.1685316986617174
796 0.1685316986617174
797 0.1685316986617174
798 0.1685316986617174
799 0.1685316986617174
800 0.1685316986617174
801 0.1685316986617174
802 0.1685316986617174
803 0.1685316986617174
804 0.1685316986617174
805 0.1685316986617174
806 0.1685316986617174
807 0.1685316986617174
808 0.1685316986617174
809 0.1685316986617174
810 0.1685316986617174
811 0.1685316986617174
812 0.1685316986617174
813 0.16879014374176882
814 0.16879014374176882
815 0.16879014374176882
816 0.16879014374176882
817 0.16879014374176882
818 0.16879014374176882
819 0.16879014374176882
820 0.16879014374176882
821 0.16879014374176882
822 0.16879014374176882
823 0.16879014374176882
824 0.16879014374176882
825 0.16879014374176882
826 0.16879014374176882
827 0.16879014374176882
828 0.16879014374176882
829 0.16879014374176882
830 0.16879014374176882
831 0.16879014374176882
832 0.16907368136999065
833 0.16907368136999065
834 0.16907368136999065
835 0.16907368136999065
836 0.16907368136999065
837 0.16907368136999065
838 0.16907368136999065
839 0.16907368136999065
840 0.16907368136999065
841 0.16907368136999065
842 0.16935671676269767
843 0.16935671676269767
844 0.16935671676269767
845 0.16935671676269767
846 0.16935671676269767
847 0.16935671676269767
848 0.16935671676269767
849 0.16935671676269767
850 0.16935671676269767
851 0.16935671676269767
852 0.16935671676269767
853 0.16935671676269767
854 0.16935671676269767
855 0.16935671676269767
856 0.16935671676269767
857 0.16935671676269767
858 0.16935671676269767
859 0.16961305922455935
860 0.16961305922455935
861 0.16961305922455935
862 0.16961305922455935
863 0.16961305922455935
864 0.16961305922455935
865 0.16961305922455935
866 0.16961305922455935
867 0.16961305922455935
868 0.16961305922455935
869 0.16961305922455935
870 0.16961305922455935
871 0.16961305922455935
872 0.16961305922455935
873 0.16961305922455935
874 0.16961305922455935
875 0.16961305922455935
876 0.16961305922455935
877 0.16961305922455935
878 0.16961305922455935
879 0.16984814710430376
880 0.16984814710430376
881 0.16984814710430376
882 0.16984814710430376
883 0.16984814710430376
884 0.16984814710430376
885 0.16984814710430376
886 0.17016299859205497
887 0.17016299859205497
888 0.17016299859205497
889 0.17016299859205497
890 0.17016299859205497
891 0.17016299859205497
892 0.17016299859205497
893 0.17016299859205497
894 0.17016299859205497
895 0.17044349532676784
896 0.1708052980086919
897 0.1708052980086919
898 0.1708052980086919
899 0.1708052980086919
900 0.1708052980086919
901 0.1708052980086919
902 0.17108547400376753
903 0.17108547400376753
904 0.17108547400376753
905 0.17108547400376753
906 0.17108547400376753
907 0.17108547400376753
908 0.17108547400376753
909 0.17108547400376753
910 0.17108547400376753
911 0.17108547400376753
912 0.17200986628116655
913 0.17200986628116655
914 0.17200986628116655
915 0.17232323255142581
916 0.17232323255142581
917 0.17232323255142581
918 0.17232323255142581
919 0.17263639873994896
920 0.17263639873994896
921 0.17263639873994896
922 0.17263639873994896
923 0.17263639873994896
924 0.17263639873994896
925 0.17263639873994896
926 0.17294921747778066
927 0.17294921747778066
928 0.17362188452368824
929 0.17393455539078323
930 0.17393455539078323
931 0.17393455539078323
932 0.17393455539078323
933 0.17393455539078323
934 0.17393455539078323
935 0.17393455539078323
936 0.17393455539078323
937 0.17393455539078323
938 0.17393455539078323
939 0.17393455539078323
940 0.17393455539078323
941 0.17393455539078323
942 0.17393455539078323
943 0.17393455539078323
944 0.1744911890559935
945 0.1744911890559935
946 0.1744911890559935
947 0.1744911890559935
948 0.1744911890559935
949 0.1744911890559935
950 0.17539255450925334
951 0.17539255450925334
952 0.17539255450925334
953 0.17539255450925334
954 0.17539255450925334
955 0.17539255450925334
956 0.17539255450925334
957 0.17539255450925334
958 0.17539255450925334
959 0.17539255450925334
960 0.17539255450925334
961 0.17539255450925334
962 0.17539255450925334
963 0.17539255450925334
964 0.17539255450925334
965 0.17539255450925334
966 0.17539255450925334
967 0.17539255450925334
968 0.17539255450925334
969 0.17539255450925334
970 0.17539255450925334
971 0.17539255450925334
972 0.17539255450925334
973 0.17539255450925334
974 0.17539255450925334
975 0.17539255450925334
976 0.17539255450925334
977 0.17582201928571525
978 0.17582201928571525
979 0.17582201928571525
980 0.17582201928571525
981 0.17582201928571525
982 0.17582201928571525
983 0.17582201928571525
984 0.17582201928571525
985 0.17582201928571525
986 0.17582201928571525
987 0.17638231880613103
988 0.17638231880613103
989 0.17638231880613103
990 0.17638231880613103
991 0.17638231880613103
992 0.17638231880613103
993 0.17638231880613103
994 0.17638231880613103
995 0.17638231880613103
996 0.17638231880613103
997 0.17638231880613103
998 0.17638231880613103
999 0.17669170485195806
1000 0.17669170485195806

==> data/mean-ndcg-ue-linevul-1000-nofilter.dat <==
1 0.004935225169648365
2 0.003980622314041847
3 0.00478360876507221
4 0.0046016628454528365
5 0.004400114018492957
6 0.004714199974541869
7 0.005190045364666332
8 0.005404517399375096
9 0.0055745768196847935
10 0.005740660600941525
11 0.005908374456462765
12 0.0063897414109939975
13 0.006701970718784259
14 0.007053457753079575
15 0.008190355799668867
16 0.008657711685262715
17 0.009159496459421636
18 0.010169007009101158
19 0.01043056650061405
20 0.010713115352916998
21 0.012197104707125043
22 0.012554998603234899
23 0.013282209705647663
24 0.01361942860343035
25 0.014547239127619172
26 0.014754326932778762
27 0.01532627412322369
28 0.01609919472792267
29 0.01692217595084547
30 0.017067950806010725
31 0.017308381407118212
32 0.01752268855453035
33 0.017813166255443547
34 0.017973791102922923
35 0.018269158399044076
36 0.018578069778140433
37 0.019300138807080557
38 0.019906621777239637
39 0.02033310819203585
40 0.020505652208220215
41 0.021160373861655313
42 0.022033718165635995
43 0.02256328731185734
44 0.023289370332863334
45 0.023461494887953956
46 0.02389888536921139
47 0.024315950425630294
48 0.024884967474720892
49 0.025581926661292196
50 0.025837874312573315
51 0.026493977804279905
52 0.02692909664021829
53 0.027692157495858457
54 0.028018165114243165
55 0.02832864160402584
56 0.028732072299018176
57 0.02898579744859806
58 0.029277139748536213
59 0.029561624657330744
60 0.029910683300234275
61 0.030325576188952014
62 0.030605930044981928
63 0.03073165718178267
64 0.031110224831600704
65 0.031496834905471886
66 0.03173170271664706
67 0.0320566849345238
68 0.03225303009929305
69 0.03245918960203065
70 0.03276922460648939
71 0.03281867973568497
72 0.033571999841973316
73 0.03376563303282858
74 0.034148846545729354
75 0.03442749237111844
76 0.034746424343919294
77 0.03489917202650521
78 0.035123608142724416
79 0.035313760948041235
80 0.035525650957927535
81 0.03590585895058919
82 0.03623672470736665
83 0.036525600133478164
84 0.03702189432004382
85 0.03724055756606278
86 0.03743843637823987
87 0.03776209185681274
88 0.03787975140801241
89 0.03811193108965886
90 0.038219863049064884
91 0.03841598949828306
92 0.03873714827934831
93 0.03947963986075222
94 0.03975327701658315
95 0.03999855531405025
96 0.0400900592244547
97 0.04050510045949947
98 0.040703935360498884
99 0.04133521942531185
100 0.04192478319732296
101 0.042550607431969964
102 0.0428822516789694
103 0.043356685986480153
104 0.043675811386161036
105 0.04421037823468428
106 0.044321952573087554
107 0.044588972693233225
108 0.044744995916848995
109 0.044956688246803475
110 0.04509241864592028
111 0.045529963101023405
112 0.045936843428029214
113 0.04606176939668608
114 0.046356284937893615
115 0.0464751041762529
116 0.046689886084643854
117 0.04706528693273676
118 0.04753066604575202
119 0.047731635397069115
120 0.0477799718630834
121 0.047837376620559625
122 0.04803145072245838
123 0.048365553618993785
124 0.04898613480777209
125 0.04920792112260047
126 0.04937748682149084
127 0.04953406049831532
128 0.049857486120948084
129 0.05036288695029428
130 0.05062593396815039
131 0.050803119799854135
132 0.05104579679795157
133 0.05136371566145617
134 0.051519175970411134
135 0.05171606306082506
136 0.05181433307149367
137 0.05193355357640208
138 0.05208723860566618
139 0.052235471302672205
140 0.05241863147977597
141 0.05267642717260286
142 0.05286242101476781
143 0.05317333740765625
144 0.053426095932894054
145 0.053641219875728986
146 0.05397972515571186
147 0.0541567244562141
148 0.05437089031682453
149 0.054604288542211624
150 0.05483506891799255
151 0.05498891953104537
152 0.05508549331793676
153 0.05521309556712997
154 0.0554103090282065
155 0.05572638087461016
156 0.0559789358984604
157 0.05606708335353666
158 0.056396414900414756
159 0.056748176513149125
160 0.05700105681909165
161 0.05719601586355175
162 0.057505622043006945
163 0.05768398598871683
164 0.05820094347494426
165 0.058233344917435766
166 0.0584138508445025
167 0.058693796570623936
168 0.058858278735103756
169 0.059166032103171784
170 0.059287692566178274
171 0.05970110309447356
172 0.05994384915273541
173 0.060279746873855865
174 0.06044687534248093
175 0.06051973361165397
176 0.06053163178045041
177 0.060874205891287766
178 0.06111990242135186
179 0.06120722677756467
180 0.0612571900211961
181 0.06134414317205297
182 0.06155451564972161
183 0.06177046518320076
184 0.06213988373183223
185 0.06221193534431157
186 0.06240872671603059
187 0.06261058403505985
188 0.06270593882978033
189 0.06280066301051489
190 0.06294394190725848
191 0.06304040209800979
192 0.06334864054023599
193 0.06339049947896541
194 0.06359103524057952
195 0.06389771040672877
196 0.06426188352830485
197 0.06434579867737542
198 0.06446690670166413
199 0.06450631279718637
200 0.06464412354134486
201 0.06474642254004173
202 0.06478247737642594
203 0.06486540471057368
204 0.06493664737776478
205 0.06502721867404787
206 0.06521781189058068
207 0.06546174266754282
208 0.06559659895520277
209 0.06570564432292333
210 0.06585010827457037
211 0.06595382129316185
212 0.06611394052396123
213 0.06621069265062128
214 0.06628405719025583
215 0.06641958793954388
216 0.06653693245284607
217 0.06662557766225478
218 0.06689783758239502
219 0.06723479077573664
220 0.06740571431176828
221 0.06751215244600609
222 0.06762030082778826
223 0.06769317655934631
224 0.06771661765135442
225 0.06777236308704906
226 0.06780011856313765
227 0.06788584552357975
228 0.06810450537420003
229 0.06813074105389479
230 0.06821624344466955
231 0.06849780530575318
232 0.06867696719425256
233 0.06885330735700303
234 0.06904653642341954
235 0.06915889819575932
236 0.06924351884196328
237 0.06938303871574956
238 0.06961776114560576
239 0.0697412251255359
240 0.06996647884755261
241 0.07018119035609838
242 0.07018079001302249
243 0.07018040131132067
244 0.07035707569201871
245 0.070492883240814
246 0.0705415434150529
247 0.07063709162769391
248 0.07065814572251002
249 0.07074410896268873
250 0.07094399240053241
251 0.07115694538202823
252 0.07121422724787195
253 0.07121422724787195
254 0.07142006639750989
255 0.07153783741384623
256 0.07153783741384623
257 0.07159000451122906
258 0.07163558059473617
259 0.07167879611364632
260 0.07179893872959608
261 0.07179893872959608
262 0.07195739677543701
263 0.07200052894678806
264 0.07231565912079269
265 0.07234602090770516
266 0.0723628650244209
267 0.07246454525536443
268 0.07252751688805624
269 0.07259837099832038
270 0.07262425879086548
271 0.072719341592121
272 0.07281184526590273
273 0.0728796576716575
274 0.07297470805247672
275 0.07299259050935386
276 0.07307388181745982
277 0.07315783309210368
278 0.07324478388808706
279 0.07345657576206223
280 0.07345657576206223
281 0.07350468587980566
282 0.07359345299447838
283 0.07365289668364389
284 0.07380067885319665
285 0.07390437298323366
286 0.07404665988941755
287 0.07418405613590898
288 0.07433577022748074
289 0.07467707017766843
290 0.07482325459875797
291 0.07488001056974282
292 0.07492917635284153
293 0.07500297590595784
294 0.0751166218283089
295 0.0752368988792696
296 0.07534262870968168
297 0.07539861943980301
298 0.07564505585922451
299 0.07587181996800466
300 0.07598086004219116
301 0.0760081871093155
302 0.07609543526933513
303 0.0762033020774002
304 0.07624483017918614
305 0.07624483017918614
306 0.0763538486801847
307 0.07649990074402763
308 0.07669243539137889
309 0.07685679923183741
310 0.07700118875456424
311 0.07707605151490338
312 0.07710992063476947
313 0.07710992063476947
314 0.07736969613149049
315 0.07747323411776116
316 0.07760143623405057
317 0.07761776935263454
318 0.07764976658298384
319 0.07772063620245895
320 0.0777457645000113
321 0.07787142072832676
322 0.07832572517876496
323 0.07844091111640154
324 0.07845961145383794
325 0.07852033457704946
326 0.07855718418783021
327 0.07865557749154559
328 0.07875055795401159
329 0.0788164626626684
330 0.07886396953808535
331 0.07898285733779387
332 0.07902799820812272
333 0.07927266466692634
334 0.07954828381435865
335 0.07966669166474882
336 0.07987114151634232
337 0.0798819205409131
338 0.07991642331271569
339 0.08008789748965119
340 0.08027061177545569
341 0.08033283989981764
342 0.08040552878839566
343 0.0804473029992049
344 0.08073256400499138
345 0.08073256400499138
346 0.08074329460333315
347 0.08075844592995064
348 0.08107307399455549
349 0.08116836538218603
350 0.08131666667021997
351 0.0813785858906644
352 0.08146128173311865
353 0.08172715428118905
354 0.08176399260305535
355 0.08192813096452332
356 0.0819561812536529
357 0.08208835212897167
358 0.08210673621120289
359 0.08224309611879685
360 0.08234227812998722
361 0.08237180434164842
362 0.08239640844386635
363 0.08245502863174392
364 0.08247495074197082
365 0.0824979475021351
366 0.08263016782400984
367 0.08283541140194617
368 0.08294458444334372
369 0.08312043079188221
370 0.08320394709564642
371 0.08326584258033437
372 0.08331658786273281
373 0.08344482438680158
374 0.08354472033668864
375 0.08361458957200835
376 0.08363682635173984
377 0.08378070488387661
378 0.08385863033418588
379 0.08390229504128567
380 0.08390229504128567
381 0.0839723874751339
382 0.0840756768496943
383 0.08410884706100683
384 0.0841989593037945
385 0.08425133729961168
386 0.08444182740160326
387 0.08446581388597361
388 0.08460854855258507
389 0.08492887172915031
390 0.08493844227849866
391 0.08495017016176762
392 0.08498631742373702
393 0.08513827691870612
394 0.0854539288455144
395 0.08546796625684298
396 0.08581850764966689
397 0.08594763083800923
398 0.0865803521938785
399 0.08663589109472868
400 0.0867225762326049
401 0.08688355566270069
402 0.08732438163035379
403 0.0873761658835001
404 0.0874734928829775
405 0.08756778635304208
406 0.08760952036858505
407 0.08773137351838191
408 0.08788191995770288
409 0.08797901058214154
410 0.0880085982006739
411 0.08809477457484344
412 0.08817266817618569
413 0.08821932790984498
414 0.08829342609027879
415 0.0883090316582135
416 0.08832372871838186
417 0.08838388730953543
418 0.08838388730953543
419 0.08840428009191979
420 0.0884941904452701
421 0.08858521908227437
422 0.08868295418560129
423 0.08870619201115888
424 0.08873325857157247
425 0.08880500162189336
426 0.08886233130286084
427 0.08888863357515008
428 0.08891255958696336
429 0.08898156376089449
430 0.08906169279316345
431 0.08917272385949006
432 0.08921665513668289
433 0.08929965763669552
434 0.08936571668149361
435 0.08967129140800481
436 0.08967129140800481
437 0.08976407213453753
438 0.08984105141775142
439 0.09006316466818069
440 0.09008664676830236
441 0.09012604926114363
442 0.09027212131756716
443 0.0903401221078508
444 0.09036428932917788
445 0.0904711984281801
446 0.0904711984281801
447 0.09054325388654202
448 0.09063566553992615
449 0.09065211708731422
450 0.09066405420413616
451 0.09072295213682706
452 0.09072295213682706
453 0.09080444385974556
454 0.0908458121062701
455 0.09100193284816906
456 0.09106554099616868
457 0.09114053104055454
458 0.09114053104055454
459 0.09115295980289663
460 0.09122240137323331
461 0.09122240137323331
462 0.09126200061007925
463 0.09127961649221233
464 0.09127961649221233
465 0.09129597449017958
466 0.09129597449017958
467 0.09141596144126286
468 0.0914718476606696
469 0.09151584372763252
470 0.09165969384535384
471 0.09173355187332528
472 0.09181361765701174
473 0.09191910257474567
474 0.09197614230163752
475 0.09201343106108133
476 0.09213324124582942
477 0.09217072838424448
478 0.09265426215135308
479 0.09366479767725698
480 0.09372978151484272
481 0.09374880700345763
482 0.09381223063551943
483 0.09381918129236577
484 0.09397234657140356
485 0.09403534582308633
486 0.09403705906749764
487 0.09410822626714666
488 0.0941465886353236
489 0.09418922039721728
490 0.09423979461844473
491 0.09428597293667514
492 0.09430115108832048
493 0.09445874454735056
494 0.09451446040670632
495 0.09471523715833528
496 0.09475981535029293
497 0.09475981535029293
498 0.09478535877846424
499 0.09480943411907614
500 0.09487033214007812
501 0.09489775581014157
502 0.0949441711992384
503 0.09526187893097864
504 0.09528517801178828
505 0.09537084944311977
506 0.09543780507031005
507 0.0955360912714687
508 0.0956028345588209
509 0.09568796301539916
510 0.09575772787831353
511 0.09579731104003902
512 0.09584352731517179
513 0.09592014436732124
514 0.09592014436732124
515 0.09592014436732124
516 0.0960438385710843
517 0.09605889659369624
518 0.09613443193275664
519 0.0962327613875253
520 0.09625282897020472
521 0.09628203808001402
522 0.09639820396503379
523 0.09649198032139078
524 0.09650084236973738
525 0.09665433463134361
526 0.09689059876905534
527 0.0969033351606971
528 0.09744043713751868
529 0.0975240400514722
530 0.0975240400514722
531 0.09755548744389614
532 0.09760418727651475
533 0.09765855961251219
534 0.09768164467013406
535 0.09769451496192783
536 0.09771831687921917
537 0.09776677818253104
538 0.09778174106399379
539 0.09780042295444087
540 0.09784355523578109
541 0.09788705962812774
542 0.09791382020796689
543 0.09796334510689847
544 0.09799034537203193
545 0.09803515856231455
546 0.098075679975078
547 0.09812470558942682
548 0.09817270394107357
549 0.09818535793467355
550 0.09827564631777232
551 0.09829856537307101
552 0.09829856537307101
553 0.09833881751301736
554 0.09836176848970175
555 0.09841508931681232
556 0.0986270087540058
557 0.0987247135484625
558 0.09879155515536726
559 0.09880308392091572
560 0.09882970662659693
561 0.09882970662659693
562 0.09886600705808515
563 0.09895193097096143
564 0.09900329666220879
565 0.0990181441610959
566 0.09904601484232259
567 0.09904601484232259
568 0.09906185791773314
569 0.09907444068500325
570 0.09909456552968243
571 0.09916632308166606
572 0.09916632308166606
573 0.09918669168796293
574 0.0992129615359425
575 0.09930984649707632
576 0.09930984649707632
577 0.09936533774382594
578 0.09938234046975575
579 0.0994923857192837
580 0.09953983589677945
581 0.09954937603141012
582 0.09958361575696126
583 0.09960206791276748
584 0.09960727122351108
585 0.09973160830098013
586 0.09973160830098013
587 0.09973160830098013
588 0.09979137161575379
589 0.09980832418711227
590 0.09982527225993162
591 0.09986114440271388
592 0.09987688496906674
593 0.09989959190974874
594 0.09989959190974874
595 0.09993885364019982
596 0.09996154268439035
597 0.09996154268439035
598 0.09998826969699877
599 0.09998826969699877
600 0.09999967115315146
601 0.10007262104815827
602 0.10013622571925054
603 0.10015092255348919
604 0.10021236301636151
605 0.10022805030507799
606 0.10025387215104097
607 0.10029824952695053
608 0.10029824952695053
609 0.10029824952695053
610 0.10032085658819544
611 0.10037013750107646
612 0.10039861529901238
613 0.10041169374728996
614 0.10041169374728996
615 0.1006035261684274
616 0.10062862295416838
617 0.10072837425692538
618 0.10074301500478647
619 0.10075543322392991
620 0.10077106087158683
621 0.10084004717766536
622 0.10084004717766536
623 0.10085847413559024
624 0.10089562045178584
625 0.10090649581308622
626 0.10093671168949624
627 0.10101579268900494
628 0.10106118632088738
629 0.1010685904844692
630 0.10110410765494943
631 0.10118543532302444
632 0.10121019186333348
633 0.10125030135662386
634 0.10126851412935635
635 0.10126851412935635
636 0.10127364881405897
637 0.10130469906557368
638 0.1013202575892056
639 0.10134270240915824
640 0.10136619837536716
641 0.1014007723443727
642 0.1014007723443727
643 0.10141749536861411
644 0.10141749536861411
645 0.10143749200226779
646 0.10147071901792609
647 0.10156811120633812
648 0.1015990999891106
649 0.10161086529435415
650 0.10161086529435415
651 0.10166309703102269
652 0.101694056437015
653 0.10175188425531159
654 0.10180149947824607
655 0.10186497123785516
656 0.10190792748257149
657 0.10190792748257149
658 0.10192341213163705
659 0.10199760117732011
660 0.10205800948677936
661 0.10209022370047557
662 0.10213378661424817
663 0.10217237710587466
664 0.10225589634120852
665 0.10227397558569104
666 0.10227397558569104
667 0.10227397558569104
668 0.10228942438866151
669 0.10235617761830548
670 0.10240869796350502
671 0.10244265239210358
672 0.10281024501705933
673 0.10293849310425796
674 0.10295653509797015
675 0.10298999985811179
676 0.10298999985811179
677 0.10298999985811179
678 0.10309944248102693
679 0.10310104306994469
680 0.10311906058857784
681 0.10318272556358765
682 0.10321296906720814
683 0.10324637078092479
684 0.10326176366329348
685 0.1032925425514744
686 0.1032925425514744
687 0.1033345427911176
688 0.10334894352471244
689 0.10337690581985759
690 0.10343120665410771
691 0.10345459871616955
692 0.10346815447592202
693 0.10346815447592202
694 0.10410565462364721
695 0.10415350806661444
696 0.10422329591458313
697 0.10424878808770045
698 0.10428064720002696
699 0.1043027849975246
700 0.1043027849975246
701 0.10436032804087372
702 0.10436032804087372
703 0.10436032804087372
704 0.10437353454259166
705 0.10487443439144853
706 0.10492368521588256
707 0.10514246629247681
708 0.10523980111532955
709 0.10525951002391347
710 0.10527741223390409
711 0.10534640344491727
712 0.10534640344491727
713 0.10534640344491727
714 0.1054117834179563
715 0.10542259640772107
716 0.1055017915646685
717 0.1055017915646685
718 0.10551527142178023
719 0.10551527142178023
720 0.10558127776821902
721 0.10563792874317948
722 0.10573702769118458
723 0.10578107661580677
724 0.10579749882407141
725 0.10579749882407141
726 0.10579749882407141
727 0.10583951619346084
728 0.10583951619346084
729 0.10583951619346084
730 0.10585162427039543
731 0.10586147503287016
732 0.10589772385458429
733 0.10591553672790092
734 0.10593076529581379
735 0.10593917381016928
736 0.10594808881940078
737 0.10600869148642704
738 0.10602648605176113
739 0.10602648605176113
740 0.10602648605176113
741 0.10602648605176113
742 0.10604442647304715
743 0.10604442647304715
744 0.10607551460542203
745 0.1061166359827636
746 0.1061166359827636
747 0.10624560053186041
748 0.10625981959515271
749 0.10628558016193475
750 0.10630717430205099
751 0.10630717430205099
752 0.10632234724686011
753 0.10632234724686011
754 0.10648005933067468
755 0.10648162952208651
756 0.10650735398934216
757 0.10687330752251306
758 0.10690361709705387
759 0.10700071723661336
760 0.10700071723661336
761 0.10700229036402871
762 0.10700229036402871
763 0.10700229036402871
764 0.10751538735302785
765 0.10754821960727803
766 0.10763848288294492
767 0.10765361078135084
768 0.10767663144445906
769 0.10769650209093301
770 0.1077197957901881
771 0.10775866369049213
772 0.10778334574204938
773 0.10782704034145445
774 0.10785840519261335
775 0.1078615428391947
776 0.10789561762366505
777 0.10791314935470919
778 0.10791314935470919
779 0.10794563312367546
780 0.10797112760331984
781 0.10801657715738701
782 0.10804248572182495
783 0.10804248572182495
784 0.10807271547552268
785 0.10807271547552268
786 0.10807271547552268
787 0.10809033875149066
788 0.10809033875149066
789 0.10810444423767324
790 0.10814430258367995
791 0.10818204150014853
792 0.10825377544874254
793 0.10829488089721229
794 0.1083325984490396
795 0.10834400685166724
796 0.1083657146266183
797 0.1083657146266183
798 0.10844902698374496
799 0.10844902698374496
800 0.10845783095566074
801 0.1085035091189329
802 0.10853235792709122
803 0.10856854036149999
804 0.10863308511807218
805 0.10863308511807218
806 0.10865064566216519
807 0.10868768959080337
808 0.10870033818787676
809 0.10870033818787676
810 0.1087219895294887
811 0.10876295040937198
812 0.10876295040937198
813 0.10879294359662602
814 0.1088283825080355
815 0.10890695864726874
816 0.10891832274781536
817 0.1089273786941201
818 0.1089273786941201
819 0.10892893462137038
820 0.1089962013706235
821 0.1089962013706235
822 0.10899775645144652
823 0.10909205585007144
824 0.10911402492536112
825 0.10912445137867367
826 0.10916415114280813
827 0.10919720508365892
828 0.10919720508365892
829 0.10921925869946267
830 0.10921925869946267
831 0.10927392707283948
832 0.10931622674827894
833 0.10932809753252515
834 0.10934303734614556
835 0.10934303734614556
836 0.10937205892697761
837 0.10939685879120109
838 0.10940560214974662
839 0.10946593859261587
840 0.10951797126012053
841 0.1095453578652848
842 0.10956280464899892
843 0.10959576470200438
844 0.10960972932103526
845 0.109641129078626
846 0.10971340715590953
847 0.10971340715590953
848 0.10971340715590953
849 0.10971340715590953
850 0.10971340715590953
851 0.10972585065274743
852 0.10973076318165668
853 0.10975468876474921
854 0.10977893162668115
855 0.1098280328161702
856 0.1098280328161702
857 0.1098280328161702
858 0.10987420888116417
859 0.10988813713485984
860 0.10992153381018606
861 0.10993465191678985
862 0.11000241035527179
863 0.11000241035527179
864 0.11001367852100653
865 0.11001367852100653
866 0.11003835366856307
867 0.11003835366856307
868 0.11009757474372911
869 0.11009757474372911
870 0.11009757474372911
871 0.1101114744919903
872 0.11013752325396707
873 0.1101499199135301
874 0.11016588624183533
875 0.11021045295860456
876 0.11021045295860456
877 0.11021045295860456
878 0.11030124274754324
879 0.11030124274754324
880 0.11030124274754324
881 0.11030124274754324
882 0.11030124274754324
883 0.11034919524352545
884 0.11034919524352545
885 0.11034919524352545
886 0.11040129427926802
887 0.11041609866790274
888 0.1104474891018844
889 0.11046993088421225
890 0.11046993088421225
891 0.11047146284057192
892 0.11047146284057192
893 0.1104887588226662
894 0.1104887588226662
895 0.1104887588226662
896 0.11054121863047066
897 0.11054121863047066
898 0.11054121863047066
899 0.11057751946585592
900 0.1106201523394576
901 0.1106201523394576
902 0.11065472069977209
903 0.11068331240294708
904 0.11072535677103841
905 0.1107360709549792
906 0.11075507117532281
907 0.11076371308108024
908 0.11077445915210651
909 0.1108234588416291
910 0.11083062527542041
911 0.11086006723217108
912 0.11087307472325712
913 0.11089434637093566
914 0.11090297854390713
915 0.11092195125602464
916 0.11092195125602464
917 0.11093647851388327
918 0.11096052576690658
919 0.1109866351177191
920 0.1109866351177191
921 0.11100466320277368
922 0.11105162126953728
923 0.11111566579948205
924 0.11111566579948205
925 0.11111566579948205
926 0.11116034075707097
927 0.11127561159071528
928 0.11130032534260763
929 0.11132786293646064
930 0.11134338411136933
931 0.11140829371164389
932 0.11149598589507602
933 0.11149598589507602
934 0.11150974389936981
935 0.11157323230317767
936 0.11161260326815992
937 0.11162209710818367
938 0.11163505123842607
939 0.11167071273336204
940 0.11167071273336204
941 0.11172386147665925
942 0.11174275371711716
943 0.11179278958179235
944 0.1119113177185509
945 0.11191879830424983
946 0.11195609376774923
947 0.11197497143260901
948 0.1119879055454836
949 0.11200368036970428
950 0.11204988159341149
951 0.11206280975414963
952 0.11206280975414963
953 0.11209330824272931
954 0.11211575548800645
955 0.11214670663966632
956 0.11218247879862225
957 0.11218247879862225
958 0.11218247879862225
959 0.11219194058665587
960 0.1122678901550006
961 0.11228900329879868
962 0.11232153673955209
963 0.11234044886410194
964 0.11234044886410194
965 0.11236840150117373
966 0.11238413562387244
967 0.11243774960752821
968 0.11246364678429246
969 0.11247733127126867
970 0.11253775898375695
971 0.1125686053173154
972 0.1125686053173154
973 0.1125686053173154
974 0.1125896772835278
975 0.1125987957691731
976 0.11264845155629442
977 0.11272010305417948
978 0.11273376918880386
979 0.11278608358692155
980 0.11278608358692155
981 0.11287553022409719
982 0.11291665692793683
983 0.11292824282460356
984 0.11296159734892175
985 0.11301326103245105
986 0.11302179837095659
987 0.11306842974643101
988 0.11311040963415996
989 0.11312045664574359
990 0.11318310784412981
991 0.11320366481870137
992 0.11322575046748648
993 0.11323455071347889
994 0.11330893857723993
995 0.11330893857723993
996 0.11332767845814723
997 0.11335414637444995
998 0.11335414637444995
999 0.11336980406326701
1000 0.11338545948686181

==> data/mean-ndcg-ue-linevul-1000-sanitizer=address.dat <==
1 0.003457216940363008
2 0.002788499901063887
3 0.003351006831539349
4 0.003112333222112129
5 0.002957389871624058
6 0.0036953956750219352
7 0.0040866904266721295
8 0.004548043235617984
9 0.004702742994103346
10 0.0047298536330403025
11 0.004755724381116236
12 0.004933616386515328
13 0.005373828725586052
14 0.005405842463252633
15 0.006638801864816087
16 0.007243324969214673
17 0.007867367222122239
18 0.00913092178046293
19 0.009491112458877618
20 0.009661713478241013
21 0.010888437060010877
22 0.011224783603340234
23 0.01148328580078173
24 0.012125659966958333
25 0.013212291390432607
26 0.013865243758040165
27 0.014475905663751766
28 0.01492417200217654
29 0.015404395773472605
30 0.01559511316715481
31 0.01571490270276257
32 0.016014243251439037
33 0.016341409545603033
34 0.016381015639306
35 0.016808507040266596
36 0.017350763644404268
37 0.01831902463793531
38 0.01908747161190164
39 0.019473651369553955
40 0.019599607342833752
41 0.02169218585347675
42 0.022605603662472697
43 0.022786375339324292
44 0.023558312247002552
45 0.02387249277433759
46 0.024152930673180893
47 0.024482072160565
48 0.025220736641590052
49 0.02616245692618909
50 0.02646743398252489
51 0.027480176954484344
52 0.028054278524166268
53 0.028703319854685706
54 0.029292751050183936
55 0.029517847647052103
56 0.029760510210813374
57 0.030056025477505778
58 0.03045521289556266
59 0.030725745539678346
60 0.031130764978206972
61 0.031490799987106924
62 0.03187913219353245
63 0.03207899935165646
64 0.03268248075856575
65 0.03306166348978823
66 0.033349751007144254
67 0.03363428445976382
68 0.03388019972631992
69 0.03421273372400216
70 0.03465441509996197
71 0.03468984818045911
72 0.03523112140147518
73 0.03536153029143032
74 0.035896006262643214
75 0.036146182609557924
76 0.03640081026370752
77 0.036541733558075926
78 0.036852111077630444
79 0.03703112416744266
80 0.037316744545020805
81 0.037711780147070544
82 0.03801870506493174
83 0.03925654783905085
84 0.039751937098337096
85 0.039962017601569304
86 0.04016069204454318
87 0.04048083736348007
88 0.04063747599836064
89 0.04096259929041719
90 0.0410478321811267
91 0.04114692259798421
92 0.04149179665726352
93 0.04207615743780229
94 0.042487016253483785
95 0.04265068601535127
96 0.042822592826555456
97 0.04316348418779161
98 0.043396660482967364
99 0.04456474114369066
100 0.045449743622790036
101 0.04605687949107578
102 0.0464300513869976
103 0.04684574025051764
104 0.04739998878123824
105 0.048082214893270254
106 0.04830710476691972
107 0.048580516083627144
108 0.04881200023369704
109 0.04906960378888777
110 0.049218145489601586
111 0.04986685547879129
112 0.05025742320554946
113 0.0504039932708236
114 0.05070076702343885
115 0.05088859593908598
116 0.05123980041603361
117 0.051832688394031774
118 0.0522988150937377
119 0.05241371532958465
120 0.05243502782917408
121 0.052495165726010776
122 0.05267499266838638
123 0.05289611657973479
124 0.05378169488394616
125 0.05405099694847422
126 0.05430100077172095
127 0.05453155073270765
128 0.05510843326045966
129 0.05559686187930027
130 0.05603432804216359
131 0.05629619162239234
132 0.0564898268174541
133 0.05680651926807272
134 0.05708424239973482
135 0.05719517723688969
136 0.0573358687973309
137 0.057566560308023824
138 0.05770389198444814
139 0.05802159417978408
140 0.058331207625153696
141 0.05853993396548328
142 0.0588150746006715
143 0.05923931845619697
144 0.0594034763016788
145 0.05959131824738253
146 0.060095782920309246
147 0.06048882760236646
148 0.06069866186146922
149 0.06086767081186276
150 0.061056020093128834
151 0.06132455155615765
152 0.061388581675727714
153 0.06149396100103209
154 0.06186864544126293
155 0.062296222606401205
156 0.06251737564876653
157 0.06265670022382977
158 0.06289862194616769
159 0.06315960111610844
160 0.06335310496456853
161 0.06365542623028356
162 0.06384989711863395
163 0.06407264099593328
164 0.06451301747852783
165 0.06460242199541476
166 0.06467173098054722
167 0.06502645105401025
168 0.06517609235504392
169 0.06557194710511892
170 0.06566291875218953
171 0.06607936401702076
172 0.06631690329807884
173 0.06675192735914857
174 0.06684916310847257
175 0.06695852349749583
176 0.06697826988995254
177 0.06728054393664032
178 0.06774016443825287
179 0.06797227424387978
180 0.06800142410276074
181 0.06809681185536799
182 0.06828069999385683
183 0.06876498412439074
184 0.06916799305395663
185 0.06929331889358674
186 0.06954514403548465
187 0.06986417473546384
188 0.06999640987290895
189 0.07023654788709588
190 0.07038275418021714
191 0.07050203188481399
192 0.07098076298791149
193 0.07101517661251042
194 0.07145722476346564
195 0.07159495502250546
196 0.07186745131890962
197 0.07213394517382865
198 0.07228352719993113
199 0.07231212787527219
200 0.07251952616079244
201 0.07276777207591469
202 0.07304077188511594
203 0.07327730731591867
204 0.07330376104210402
205 0.07336684116532681
206 0.07361977499069573
207 0.07383157276246961
208 0.07411864719417913
209 0.07422262347287026
210 0.07447129508997063
211 0.07457136050900695
212 0.0747983973018212
213 0.07491511655430223
214 0.07493414786557265
215 0.0752110561982046
216 0.07533297549179925
217 0.07554208051048912
218 0.07586585913420725
219 0.07606007941647183
220 0.07632679668183404
221 0.07642804531127474
222 0.07659368097844799
223 0.07672953494006318
224 0.07676705040083928
225 0.07691716609420744
226 0.0769431227293868
227 0.07719971308508915
228 0.07747484089913406
229 0.07751220473490325
230 0.07771438180969432
231 0.0780195681392181
232 0.07834303498485172
233 0.07851718499115372
234 0.07870808975334481
235 0.07881099929467493
236 0.0789292986152534
237 0.07905333913807891
238 0.07919941991415935
239 0.07948619428418635
240 0.07979918100703015
241 0.07994904594524578
242 0.07997902479692913
243 0.07997902479692913
244 0.08020618624307059
245 0.08034706189779918
246 0.08044459229149578
247 0.08059375091642823
248 0.08067797027318395
249 0.0808478253664583
250 0.08097228792779215
251 0.08128393694899352
252 0.08131669916345463
253 0.08135893479344038
254 0.08175793953920013
255 0.08178763663653314
256 0.08178763663653314
257 0.08184028403993192
258 0.0819199448659143
259 0.08196720358188349
260 0.0821286830469844
261 0.0821286830469844
262 0.08223222089053042
263 0.08239782180919454
264 0.08292857568633372
265 0.08303300793724543
266 0.08311969241189295
267 0.08325578634747786
268 0.08337084364982235
269 0.08345674049842923
270 0.0835184960195964
271 0.08356768853465227
272 0.08375950455881623
273 0.08387362709601669
274 0.08398293576282634
275 0.08401519077407159
276 0.0842204957985834
277 0.08432248841476507
278 0.0844017273516033
279 0.0846913925726609
280 0.0846913925726609
281 0.0847361671900563
282 0.08494014892301503
283 0.08507627048389155
284 0.0852656853080162
285 0.0854371592624562
286 0.08567273501021788
287 0.08592397654501475
288 0.08633398662901078
289 0.08662817954919601
290 0.0869152959038784
291 0.08710812203080762
292 0.08721359242491997
293 0.08736032101271786
294 0.08745587767393535
295 0.08764972781018873
296 0.08824246412456756
297 0.0883124205815663
298 0.08865709205218691
299 0.08896362812669972
300 0.08916367618123326
301 0.08921674942930855
302 0.08947671254307894
303 0.08969502519856624
304 0.08975550472851754
305 0.08975550472851754
306 0.09007801137625997
307 0.09039290555775158
308 0.0906779547427462
309 0.09088903783724762
310 0.09112647772097654
311 0.09131927473579057
312 0.09134564614136563
313 0.09146793624662601
314 0.09186058512283451
315 0.09191077912236903
316 0.0922155142385696
317 0.09225077728790748
318 0.09225077728790748
319 0.09234901980069468
320 0.09236288680192749
321 0.09246367931149702
322 0.0931019515096389
323 0.09328993919337336
324 0.09331841095195981
325 0.09334686759520837
326 0.093398495269431
327 0.09350385564872107
328 0.09357300100304153
329 0.09359141147200531
330 0.09372303998747823
331 0.09394453435134381
332 0.09407377110816384
333 0.09428383946880525
334 0.09454748173640731
335 0.0947018996963174
336 0.09489376319757425
337 0.09490886501160126
338 0.09496539630966591
339 0.09509800076232515
340 0.09529302357094759
341 0.09537603015616586
342 0.09545730128291553
343 0.0955443938756144
344 0.09569195673936623
345 0.095806716019405
346 0.09585164268764136
347 0.09600067776887307
348 0.09627570752005277
349 0.09629315570208875
350 0.09644678569490274
351 0.09654343132833688
352 0.09660604658080958
353 0.09676244471851544
354 0.09686268040508783
355 0.09688172177765442
356 0.09690567886822431
357 0.09703220705950685
358 0.09713191761359706
359 0.09726089254182595
360 0.09737685986673493
361 0.09737685986673493
362 0.09741653696512555
363 0.09795355060841232
364 0.09795355060841232
365 0.09826105083035883
366 0.09835685523710111
367 0.09851123206197795
368 0.09873766832887416
369 0.09911434333602641
370 0.09926807402875377
371 0.09956721221729962
372 0.09962396787625168
373 0.0999194465950553
374 0.09999896320292809
375 0.10007590206620627
376 0.10039151854160497
377 0.10052667811195737
378 0.10065539750603039
379 0.10075913387363808
380 0.10081560561588664
381 0.10088138969270323
382 0.10103267818225281
383 0.10103267818225281
384 0.10115888334226514
385 0.10122055903213387
386 0.1014027481573606
387 0.10164425906250778
388 0.10187189707391538
389 0.1024813458881977
390 0.10250893572613876
391 0.10250893572613876
392 0.10259499599161588
393 0.10285997178830117
394 0.10313221352747542
395 0.10315298253682749
396 0.10333451609572593
397 0.10345508213715343
398 0.10424023461091858
399 0.1042862606702198
400 0.10433010324027678
401 0.10451802652156252
402 0.10469549947143916
403 0.10471253050263972
404 0.10484573310858256
405 0.10500605378482265
406 0.10514957511111109
407 0.10527550949652954
408 0.1054787049713875
409 0.10559813072807317
410 0.10570051054983677
411 0.10575123245681385
412 0.10595328719327245
413 0.10605646327994131
414 0.1061981334090211
415 0.10635628733915538
416 0.1063796275407194
417 0.10648980556063191
418 0.10652781611637771
419 0.10702256011800473
420 0.10705431768648528
421 0.107081559296003
422 0.10734993572463726
423 0.10737715604360111
424 0.1074714239674175
425 0.10760220034635498
426 0.1077017977156452
427 0.10775857176356671
428 0.10779715535895261
429 0.1079352696137869
430 0.1079352696137869
431 0.1080119683934728
432 0.10807784454744726
433 0.10812940696844672
434 0.10819066610543036
435 0.1084176401527763
436 0.1084638808273789
437 0.10853554876633298
438 0.10870724500693091
439 0.1089309922851724
440 0.10894777821566314
441 0.10908769834086675
442 0.10925111852836711
443 0.10930248826117497
444 0.10936784470930352
445 0.10977263205764626
446 0.10981095578655162
447 0.10986490541859588
448 0.11001599432108923
449 0.11002909455644314
450 0.11002909455644314
451 0.11004581284192601
452 0.11022832361394488
453 0.110329564442093
454 0.11048517075615824
455 0.11064244472957284
456 0.11070537177926108
457 0.11082943098191445
458 0.11082943098191445
459 0.11082943098191445
460 0.1109787465018007
461 0.1109787465018007
462 0.11104371204046135
463 0.11107053268715215
464 0.11107053268715215
465 0.11111628980277684
466 0.11111628980277684
467 0.11131610228561538
468 0.11142819372544001
469 0.11144480590235481
470 0.11156027345994998
471 0.11156027345994998
472 0.11172466614622974
473 0.11182004698099794
474 0.11199586810422123
475 0.11205837939950984
476 0.11229792478019854
477 0.11256998353579012
478 0.11281824948335077
479 0.1132531965803462
480 0.11327986096076359
481 0.11367777839174915
482 0.11378279941870076
483 0.11384247771635045
484 0.11403588769688816
485 0.11428659512196727
486 0.11430245013357414
487 0.114546289949987
488 0.11462945901745752
489 0.11476802897725637
490 0.11484818195931527
491 0.1149351971687959
492 0.11510467871566096
493 0.11518951848853697
494 0.11577369510137678
495 0.11588658902755267
496 0.11599888739516274
497 0.11620133201349848
498 0.11621778409213646
499 0.11627540652676624
500 0.11637416809384606
501 0.11643581388054015
502 0.11650748166037886
503 0.11676962873876075
504 0.11680720133187981
505 0.11701421218686307
506 0.11706325908147261
507 0.11718040934841457
508 0.1172094968101383
509 0.11728452324374951
510 0.11735600968795863
511 0.11735600968795863
512 0.11745650235774813
513 0.11774246395926324
514 0.11774246395926324
515 0.11789980334730228
516 0.11802725853781204
517 0.11812443287274828
518 0.11837682854441625
519 0.11852421040267662
520 0.11855669052110243
521 0.11860340903070983
522 0.11877346378516379
523 0.11890411698485526
524 0.11892395095396975
525 0.11921407544430146
526 0.11958301806554675
527 0.11968180121215147
528 0.11998397661407813
529 0.12014550134040104
530 0.12017174547105332
531 0.12024310459132614
532 0.12034988152858983
533 0.12043528662404743
534 0.12043528662404743
535 0.12054730623465656
536 0.12061946333516267
537 0.12067641449675048
538 0.12070050707345706
539 0.12075549522661089
540 0.12087456762051242
541 0.12097152207976358
542 0.12101361147073587
543 0.12109537320487691
544 0.12112762116708668
545 0.12118618075478896
546 0.1212520324901819
547 0.1213131475285408
548 0.12133925296678412
549 0.1214085185712081
550 0.12154337597138203
551 0.12158913530034762
552 0.12158913530034762
553 0.12165786543273346
554 0.12169487666573846
555 0.12177874036199296
556 0.12207630009648922
557 0.12213238846199198
558 0.12218067836156896
559 0.12221763713805522
560 0.1222595096787435
561 0.1222595096787435
562 0.12228551132148886
563 0.1224452485759268
564 0.12257666089790765
565 0.12257666089790765
566 0.12263384569909709
567 0.12263384569909709
568 0.12265773257029963
569 0.12265773257029963
570 0.12269425840526475
571 0.12277468465556651
572 0.12277468465556651
573 0.12277468465556651
574 0.12278852372310894
575 0.12292918465865652
576 0.12296596959156389
577 0.12309653145086724
578 0.12322264989103354
579 0.12335687931458844
580 0.12340487634297778
581 0.12342699432021902
582 0.1237492631924655
583 0.12399801476719988
584 0.12401405627859204
585 0.12408902765443527
586 0.12408902765443527
587 0.12412089157206238
588 0.12413691594564469
589 0.12419449013428815
590 0.12423425087608894
591 0.12427829253352904
592 0.12432267493178278
593 0.12435929262714147
594 0.12437993182547098
595 0.12440196752894546
596 0.12440196752894546
597 0.12440196752894546
598 0.12447315600618093
599 0.12449889893023562
600 0.12451264234688941
601 0.12468244921000357
602 0.12478622962706713
603 0.1249215125255153
604 0.12502476241794852
605 0.1250504653614492
606 0.12518507127520193
607 0.12521335226541902
608 0.12521335226541902
609 0.12526098477149847
610 0.12532570069036572
611 0.1253621779905893
612 0.12538783494153258
613 0.12543162628648324
614 0.12546804586886534
615 0.12558160357743126
616 0.12578355357543197
617 0.12598228209516485
618 0.12600585598644787
619 0.1260909318100656
620 0.1261602511906258
621 0.12621883129128603
622 0.126239322989575
623 0.1262949619707058
624 0.1263625370894249
625 0.126431770142619
626 0.12663806286297447
627 0.1266901541539677
628 0.12670840891627042
629 0.12680448523895047
630 0.12680448523895047
631 0.12683896296582725
632 0.12686449221617963
633 0.12690074005045066
634 0.12692883063413934
635 0.12692883063413934
636 0.12702449921380596
637 0.12709965799614995
638 0.12712514996363342
639 0.12718683075577364
640 0.12728071731911184
641 0.12732420658699292
642 0.12732420658699292
643 0.127360366713046
644 0.127360366713046
645 0.127360366713046
646 0.12738580967712804
647 0.12746595712750974
648 0.12751431542149802
649 0.1275324776241056
650 0.1275324776241056
651 0.12763466409678306
652 0.12769133709028163
653 0.12784312757134025
654 0.128057119443239
655 0.12814983443566183
656 0.12816558894586036
657 0.12816558894586036
658 0.12819351897433295
659 0.12848056134915972
660 0.1290424593280012
661 0.12906158526621297
662 0.12917137699318665
663 0.12924335687827918
664 0.12935575075697767
665 0.12935575075697767
666 0.12935575075697767
667 0.1293760227348439
668 0.1294038881068653
669 0.12969874819893604
670 0.13014563513521105
671 0.13022680763085598
672 0.13088292081203304
673 0.13106961881333243
674 0.13114060065513405
675 0.13121858235718734
676 0.13121858235718734
677 0.13121858235718734
678 0.1314643246020212
679 0.13147999599572827
680 0.13161533685020615
681 0.1318321803932632
682 0.13193762044643903
683 0.1320856637448798
684 0.1320856637448798
685 0.13214118035488542
686 0.1321627367300142
687 0.13219853109175594
688 0.1322187070547268
689 0.1322620608272756
690 0.13248173786070666
691 0.13273542126718346
692 0.1327569489850639
693 0.1327569489850639
694 0.13350106255884023
695 0.13361449547353063
696 0.13366533287342985
697 0.13366533287342985
698 0.1337119749211955
699 0.13377534750603692
700 0.13377534750603692
701 0.1337903179052536
702 0.1337903179052536
703 0.13389732448158054
704 0.13399593868788812
705 0.13550047424880574
706 0.1357111289743986
707 0.1357671036041651
708 0.13592113544919185
709 0.13592113544919185
710 0.13592113544919185
711 0.13603739078281124
712 0.13614922012062367
713 0.13614922012062367
714 0.13638494581786664
715 0.13642217127594367
716 0.13656131444005315
717 0.13656131444005315
718 0.13659686897495296
719 0.13659686897495296
720 0.13667499324683324
721 0.13682475914509984
722 0.1370707719258739
723 0.137169517496143
724 0.1371883794472433
725 0.1371883794472433
726 0.1371883794472433
727 0.1372691050543005
728 0.1372691050543005
729 0.1372691050543005
730 0.1372691050543005
731 0.1372691050543005
732 0.13729406670919478
733 0.13732950998891064
734 0.13735446133823137
735 0.13737328026219822
736 0.13737328026219822
737 0.13740073144863188
738 0.13740073144863188
739 0.13740073144863188
740 0.13740073144863188
741 0.13740073144863188
742 0.13741619279844172
743 0.13744828071240936
744 0.1375813790214012
745 0.1375813790214012
746 0.13759620883289073
747 0.13788314728239245
748 0.13788314728239245
749 0.13797655204956694
750 0.13804027774213762
751 0.13805903555486268
752 0.13811126356825418
753 0.13813251716964844
754 0.1385889103102233
755 0.1386443309628203
756 0.1386443309628203
757 0.1394788881874061
758 0.13950371865033795
759 0.1395513887768867
760 0.13957011295364086
761 0.13960208527320309
762 0.13960208527320309
763 0.13960208527320309
764 0.14096025683361982
765 0.14107776243983275
766 0.14112984560955052
767 0.14127498648582437
768 0.14129105308533715
769 0.14133638633817922
770 0.14133638633817922
771 0.14147862413723827
772 0.14150338635745405
773 0.14157978090548495
774 0.14160703024044444
775 0.1417432761355001
776 0.1417907878120392
777 0.1418105955637037
778 0.14186576675161208
779 0.14195533255162865
780 0.1420028076002601
781 0.1420758766230551
782 0.142110320305878
783 0.1421375224317639
784 0.1421796996823481
785 0.1421796996823481
786 0.1421796996823481
787 0.1421796996823481
788 0.14226950796146995
789 0.1422892702718433
790 0.14240432943682405
791 0.14240432943682405
792 0.142446442626935
793 0.1426906893499538
794 0.1426906893499538
795 0.14274331359817108
796 0.14274331359817108
797 0.14277044367103395
798 0.14284291574111452
799 0.14293253800611755
800 0.14293253800611755
801 0.14300248536750296
802 0.14311232714301225
803 0.1431242908762568
804 0.14332153630606706
805 0.14332153630606706
806 0.14341135762795637
807 0.14345699379327204
808 0.14357851885397374
809 0.14357851885397374
810 0.14361343426782694
811 0.1437175786595546
812 0.1437175786595546
813 0.14377704610694927
814 0.14392121935792787
815 0.14404890444651497
816 0.1440664473059911
817 0.1440664473059911
818 0.14408903728145356
819 0.14413094031613827
820 0.14422765881109886
821 0.14422765881109886
822 0.1442881172637536
823 0.14444661645365942
824 0.14449734130389433
825 0.1445218590364434
826 0.14462217450041837
827 0.14468149102002456
828 0.14468149102002456
829 0.14479915186088282
830 0.14479915186088282
831 0.14495287463928805
832 0.14500749598366386
833 0.1451963882532182
834 0.1452208664911302
835 0.14524534037485404
836 0.14529072013263575
837 0.14533248799126916
838 0.14535941615811226
839 0.1454500822984796
840 0.14552837180542683
841 0.14555528570296253
842 0.14555528570296253
843 0.14560416428635153
844 0.14570046506858897
845 0.1457493264887592
846 0.14589369802921284
847 0.14592058358494464
848 0.14592058358494464
849 0.14592058358494464
850 0.14592058358494464
851 0.14594145229821126
852 0.1459565973457292
853 0.14601564216619692
854 0.14606089613582307
855 0.14608528432899723
856 0.14608528432899723
857 0.14619404877265596
858 0.14619404877265596
859 0.14619404877265596
860 0.14627522793806638
861 0.1463366487422395
862 0.14648669269562414
863 0.1466337052526
864 0.14666051189819193
865 0.14670214875345294
866 0.1467907055298079
867 0.1467907055298079
868 0.14700418188864242
869 0.14700418188864242
870 0.14701867526950857
871 0.14703702291553836
872 0.14715257175181876
873 0.14739993256906636
874 0.14739993256906636
875 0.1474689971575848
876 0.1474689971575848
877 0.1475224924499763
878 0.1475408184552364
879 0.1475408184552364
880 0.1475408184552364
881 0.1475947431427236
882 0.1475947431427236
883 0.14760770491038935
884 0.14760770491038935
885 0.14766112870703385
886 0.14766112870703385
887 0.14768783173364664
888 0.1478126515439826
889 0.1478126515439826
890 0.14786673160167557
891 0.1479549178135455
892 0.1479549178135455
893 0.14799628808791898
894 0.1480503325053901
895 0.1480503325053901
896 0.1481159027692359
897 0.1481159027692359
898 0.1481159027692359
899 0.14819161331406724
900 0.14825958214602916
901 0.14825958214602916
902 0.14831041609712084
903 0.14837398103233906
904 0.1484349626512542
905 0.14845139180371178
906 0.14848573364060028
907 0.14848573364060028
908 0.14854556737841468
909 0.14854556737841468
910 0.14869003756733348
911 0.1487243517038709
912 0.1487243517038709
913 0.1487243517038709
914 0.1488122086792477
915 0.14883879015404675
916 0.14883879015404675
917 0.14885699954327708
918 0.1489451100473562
919 0.14896008728760946
920 0.14896008728760946
921 0.14902060571327755
922 0.1490584591941758
923 0.14917030542666943
924 0.14917030542666943
925 0.1491909196912032
926 0.14929710179862635
927 0.1495471613385437
928 0.14958993925070424
929 0.1496775872192629
930 0.14974557505463237
931 0.14986773338336187
932 0.1499625611351464
933 0.1499625611351464
934 0.15003784941971315
935 0.15009853083271607
936 0.15009853083271607
937 0.1501148766585692
938 0.15016961681202076
939 0.15022434845448393
940 0.15036097748524474
941 0.15044879347315482
942 0.15044879347315482
943 0.15052576254609773
944 0.15069837750047857
945 0.1507248339621843
946 0.15092664140652073
947 0.15092664140652073
948 0.15094718189544076
949 0.15094718189544076
950 0.15094718189544076
951 0.1509677129318537
952 0.1509677129318537
953 0.1510610344873572
954 0.15109064626962493
955 0.15113758068661548
956 0.15117165404039198
957 0.15117165404039198
958 0.15119216316978742
959 0.1512449628943855
960 0.1513191676414343
961 0.1513191676414343
962 0.15139182867250287
963 0.15144074129363289
964 0.15144074129363289
965 0.15144074129363289
966 0.15144074129363289
967 0.15150557593392658
968 0.15150557593392658
969 0.1515276100957947
970 0.15168542913788288
971 0.15176766935114303
972 0.15176766935114303
973 0.15176766935114303
974 0.15185471555333863
975 0.15186956422619052
976 0.15198609833925467
977 0.15207343600592257
978 0.15211172953094612
979 0.1521857497796478
980 0.1521857497796478
981 0.15229336884037728
982 0.15255234678203686
983 0.15262021837132586
984 0.1526716823782363
985 0.15279784706153413
986 0.15281333206875305
987 0.1530534188347304
988 0.1531904485138319
989 0.15322393676317417
990 0.1533159597724179
991 0.15344391797834256
992 0.1535307334291789
993 0.15383506989062665
994 0.15397059445534791
995 0.15414682214328648
996 0.15414682214328648
997 0.15419691975806962
998 0.15419691975806962
999 0.15419691975806962
1000 0.15422315981129442

==> data/mean-ndcg-ue-linevul-1000-sanitizer=memory.dat <==
1 0.0
2 0.002545084258121984
3 0.00396483886413549
4 0.0036373420073911784
5 0.0034247359284030046
6 0.0032729898852741045
7 0.0037607019583929756
8 0.00366965866981835
9 0.00366965866981835
10 0.00366965866981835
11 0.00366965866981835
12 0.004207650233957641
13 0.004207650233957641
14 0.004207650233957641
15 0.00546236172260309
16 0.00546236172260309
17 0.00546236172260309
18 0.006066960034238974
19 0.006066960034238974
20 0.006066960034238974
21 0.0070160465755878315
22 0.007415819353021833
23 0.008968988686206646
24 0.009837633826248068
25 0.011282267243903922
26 0.012081277163130181
27 0.012749097425949464
28 0.01327777174665091
29 0.013906960431311309
30 0.01498053056183487
31 0.01498053056183487
32 0.01498053056183487
33 0.01498053056183487
34 0.015582439255393812
35 0.016179616204529842
36 0.016672621827638928
37 0.017051972599322805
38 0.018256704390384838
39 0.019594795214416018
40 0.019594795214416018
41 0.019594795214416018
42 0.019594795214416018
43 0.020761123969203606
44 0.023512563546773193
45 0.024200380993062078
46 0.025310062684796412
47 0.025633860190479613
48 0.026527734690484646
49 0.02788884516375757
50 0.02863316919402439
51 0.02863316919402439
52 0.02863316919402439
53 0.029615925128015596
54 0.029615925128015596
55 0.030490362020498492
56 0.030490362020498492
57 0.030490362020498492
58 0.030490362020498492
59 0.031319183358467895
60 0.031319183358467895
61 0.033393256753889954
62 0.03372631884525009
63 0.03372631884525009
64 0.03452328228082014
65 0.035148269560626846
66 0.035476455528465484
67 0.035476455528465484
68 0.035476455528465484
69 0.03584049764135036
70 0.036164219139694864
71 0.036457317828357205
72 0.037454877617089585
73 0.037454877617089585
74 0.037454877617089585
75 0.03774431710293134
76 0.03774431710293134
77 0.03774431710293134
78 0.03774431710293134
79 0.03837412665536072
80 0.03949829743280912
81 0.04018672070114701
82 0.04049900196205605
83 0.040781903577771124
84 0.04238061881550378
85 0.04286104720703003
86 0.04286104720703003
87 0.043816970335224636
88 0.043816970335224636
89 0.043816970335224636
90 0.04421161859082804
91 0.04468488151994867
92 0.04546145929367746
93 0.04785978399828046
94 0.04785978399828046
95 0.04864386532787793
96 0.04864386532787793
97 0.0493055249974311
98 0.05009010405654009
99 0.05009010405654009
100 0.05009010405654009
101 0.05099390126818634
102 0.05230240455096258
103 0.054392981596324864
104 0.055368504533232304
105 0.05695112103539522
106 0.05695112103539522
107 0.0581386056187267
108 0.058405796469372925
109 0.058784524322056726
110 0.059162524411115046
111 0.059162524411115046
112 0.06013141451004365
113 0.06045796991124759
114 0.06045796991124759
115 0.06045796991124759
116 0.06098130977717784
117 0.061629699392607595
118 0.06244997485692814
119 0.06282181943257735
120 0.06282181943257735
121 0.06282181943257735
122 0.06282181943257735
123 0.06299847135363858
124 0.06331879668224101
125 0.06388241294201229
126 0.06450866622511307
127 0.06450866622511307
128 0.06450866622511307
129 0.06531404270108036
130 0.06531404270108036
131 0.06531404270108036
132 0.06531404270108036
133 0.0655699688404659
134 0.06613997989345705
135 0.06639513423677755
136 0.06639513423677755
137 0.06639513423677755
138 0.06670856809121797
139 0.06670856809121797
140 0.06698740989145197
141 0.06816457051769466
142 0.06844262095440287
143 0.06961646876940514
144 0.07049517290039005
145 0.07049517290039005
146 0.07049517290039005
147 0.07049517290039005
148 0.07077093947188967
149 0.07077093947188967
150 0.07077093947188967
151 0.07077093947188967
152 0.07077093947188967
153 0.07107799639828517
154 0.07123913110503695
155 0.07123913110503695
156 0.07123913110503695
157 0.07145085053530127
158 0.07284682299267105
159 0.07284682299267105
160 0.07309350385908032
161 0.0733398844971529
162 0.0733398844971529
163 0.07355005661660362
164 0.07427573144080221
165 0.07427573144080221
166 0.07427573144080221
167 0.07533535387600715
168 0.07588040573707698
169 0.07629708776482173
170 0.07629708776482173
171 0.07669847839629815
172 0.07669847839629815
173 0.0769062392505411
174 0.07711376958025139
175 0.07711376958025139
176 0.07711376958025139
177 0.07793973804692643
178 0.07850893915218318
179 0.0788517501723082
180 0.07914926523775785
181 0.07967305532556931
182 0.080083843423292
183 0.080083843423292
184 0.0802395168782192
185 0.0802395168782192
186 0.0802395168782192
187 0.0802395168782192
188 0.08064777673904235
189 0.08064777673904235
190 0.08110436819719288
191 0.0813985446205761
192 0.08179114916015655
193 0.08179114916015655
194 0.08202886684198235
195 0.08283976052088185
196 0.08307701906620577
197 0.08307701906620577
198 0.08327951066106817
199 0.08327951066106817
200 0.08413938556898522
201 0.0849984565652927
202 0.0849984565652927
203 0.0849984565652927
204 0.0854004837858362
205 0.0858871455588607
206 0.0858871455588607
207 0.08637772396438188
208 0.08637772396438188
209 0.0870435803457216
210 0.0870435803457216
211 0.0870435803457216
212 0.08755835218583309
213 0.08779195092496668
214 0.08779195092496668
215 0.08779195092496668
216 0.08799118330164873
217 0.08799118330164873
218 0.08799118330164873
219 0.08880671676558659
220 0.08932468204308415
221 0.0894751020607528
222 0.09003615101482182
223 0.09003615101482182
224 0.09003615101482182
225 0.09003615101482182
226 0.09003615101482182
227 0.09003615101482182
228 0.09029010605997433
229 0.09029010605997433
230 0.09029010605997433
231 0.09187319723024027
232 0.09210315070461181
233 0.09233292365561215
234 0.09233292365561215
235 0.09305040506467593
236 0.09305040506467593
237 0.09305040506467593
238 0.09305040506467593
239 0.09305040506467593
240 0.09305040506467593
241 0.0933321774697675
242 0.0933321774697675
243 0.0933321774697675
244 0.0933321774697675
245 0.0933321774697675
246 0.0935267271494344
247 0.0935267271494344
248 0.0935267271494344
249 0.0935267271494344
250 0.0935267271494344
251 0.09380643616821721
252 0.09380643616821721
253 0.09380643616821721
254 0.09412769914750185
255 0.09412769914750185
256 0.09412769914750185
257 0.09412769914750185
258 0.09412769914750185
259 0.09460127532445843
260 0.09460127532445843
261 0.09460127532445843
262 0.09460127532445843
263 0.09460127532445843
264 0.09474692230963223
265 0.09474692230963223
266 0.09474692230963223
267 0.09474692230963223
268 0.09474692230963223
269 0.09474692230963223
270 0.09497067429908637
271 0.09521683374254146
272 0.09521683374254146
273 0.09521683374254146
274 0.09549219322534812
275 0.09549219322534812
276 0.09549219322534812
277 0.09549219322534812
278 0.09563650866911508
279 0.09582672867936153
280 0.09582672867936153
281 0.09604890270944916
282 0.09656855453585196
283 0.09656855453585196
284 0.09656855453585196
285 0.09701179606563366
286 0.09701179606563366
287 0.0972554709282076
288 0.0972554709282076
289 0.0972554709282076
290 0.09793795735979942
291 0.09793795735979942
292 0.09793795735979942
293 0.09842991154292473
294 0.0989314175971739
295 0.0989314175971739
296 0.0989314175971739
297 0.0989314175971739
298 0.0989314175971739
299 0.09951342459071721
300 0.09951342459071721
301 0.09951342459071721
302 0.09951342459071721
303 0.09951342459071721
304 0.09951342459071721
305 0.09951342459071721
306 0.09973230333284169
307 0.09973230333284169
308 0.09973230333284169
309 0.10021971300828451
310 0.10074824916163805
311 0.10123511304630446
312 0.10123511304630446
313 0.10123511304630446
314 0.10172116702896905
315 0.10172116702896905
316 0.101862282619953
317 0.10217123558084452
318 0.10217123558084452
319 0.10217123558084452
320 0.10217123558084452
321 0.10217123558084452
322 0.10260514373633944
323 0.10287269256985399
324 0.10287269256985399
325 0.10324249261395517
326 0.10324249261395517
327 0.10350947475642044
328 0.10369440212984246
329 0.10437616057156826
330 0.10437616057156826
331 0.10457485775292194
332 0.10457485775292194
333 0.10457485775292194
334 0.10571093901991493
335 0.10594815661449285
336 0.10639656725419795
337 0.10639656725419795
338 0.10639656725419795
339 0.10707483406793938
340 0.1073400368031662
341 0.1075377234133547
342 0.1075377234133547
343 0.1075377234133547
344 0.10780239688447427
345 0.1081684308051523
346 0.1081684308051523
347 0.1081684308051523
348 0.10960768496981943
349 0.10960768496981943
350 0.10997282282423733
351 0.10997282282423733
352 0.11020804461414002
353 0.11065417657156223
354 0.11065417657156223
355 0.11095719339287899
356 0.11115343629976109
357 0.11115343629976109
358 0.11115343629976109
359 0.11115343629976109
360 0.11115343629976109
361 0.11115343629976109
362 0.11115343629976109
363 0.11115343629976109
364 0.11115343629976109
365 0.11115343629976109
366 0.11145489163498419
367 0.11145489163498419
368 0.11181694010927842
369 0.11181694010927842
370 0.11181694010927842
371 0.11181694010927842
372 0.11181694010927842
373 0.11181694010927842
374 0.11181694010927842
375 0.11181694010927842
376 0.11181694010927842
377 0.11202814610386136
378 0.11243352454769658
379 0.11273321335459817
380 0.11305032326262875
381 0.11318701179666835
382 0.11334598938940219
383 0.11350489731837288
384 0.11350489731837288
385 0.11350489731837288
386 0.11350489731837288
387 0.1138035386941297
388 0.1138035386941297
389 0.1143866284294643
390 0.1143866284294643
391 0.1143866284294643
392 0.1143866284294643
393 0.1143866284294643
394 0.1143866284294643
395 0.1143866284294643
396 0.11468412538665358
397 0.11468412538665358
398 0.11529969557231856
399 0.11543533366561771
400 0.11601571760122911
401 0.11667503753126446
402 0.11893109964564677
403 0.11925871152099983
404 0.11925871152099983
405 0.11925871152099983
406 0.11925871152099983
407 0.11991640652220736
408 0.12062811130080432
409 0.1208198389975853
410 0.1208198389975853
411 0.1208198389975853
412 0.12107660742806096
413 0.12107660742806096
414 0.12126794960839163
415 0.12142474842034548
416 0.12142474842034548
417 0.12142474842034548
418 0.12142474842034548
419 0.12142474842034548
420 0.12206799312615542
421 0.12206799312615542
422 0.12206799312615542
423 0.12222429824126076
424 0.12222429824126076
425 0.12222429824126076
426 0.12222429824126076
427 0.12222429824126076
428 0.12222429824126076
429 0.12222429824126076
430 0.12251776528950262
431 0.12272432384626546
432 0.12272432384626546
433 0.12272432384626546
434 0.12272432384626546
435 0.12315761791700001
436 0.12315761791700001
437 0.12315761791700001
438 0.12315761791700001
439 0.12363842301207215
440 0.12363842301207215
441 0.12363842301207215
442 0.12363842301207215
443 0.12363842301207215
444 0.12363842301207215
445 0.12363842301207215
446 0.12363842301207215
447 0.12379331839477825
448 0.12414373380113504
449 0.12414373380113504
450 0.12414373380113504
451 0.12443491721289163
452 0.12443491721289163
453 0.12443491721289163
454 0.12461004754769081
455 0.12531934883415655
456 0.1255076792150243
457 0.12576011339274545
458 0.12576011339274545
459 0.12576011339274545
460 0.1263133923605182
461 0.1263133923605182
462 0.1263133923605182
463 0.1263133923605182
464 0.1263133923605182
465 0.1263133923605182
466 0.1263133923605182
467 0.1263133923605182
468 0.1267185941858351
469 0.1267185941858351
470 0.1267185941858351
471 0.1267185941858351
472 0.1267185941858351
473 0.12687207129424968
474 0.12687207129424968
475 0.12687207129424968
476 0.12687207129424968
477 0.12687207129424968
478 0.1273251167389431
479 0.13008783652868738
480 0.13008783652868738
481 0.13008783652868738
482 0.13008783652868738
483 0.13008783652868738
484 0.13008783652868738
485 0.13008783652868738
486 0.13008783652868738
487 0.13008783652868738
488 0.13008783652868738
489 0.13008783652868738
490 0.13008783652868738
491 0.13008783652868738
492 0.13008783652868738
493 0.13008783652868738
494 0.13008783652868738
495 0.13008783652868738
496 0.13008783652868738
497 0.13008783652868738
498 0.13008783652868738
499 0.13008783652868738
500 0.13008783652868738
501 0.13008783652868738
502 0.13008783652868738
503 0.1317495570150924
504 0.1317495570150924
505 0.1317495570150924
506 0.13248170291912045
507 0.1332136172756339
508 0.13365643560740156
509 0.13365643560740156
510 0.13365643560740156
511 0.13365643560740156
512 0.13365643560740156
513 0.13365643560740156
514 0.13365643560740156
515 0.13365643560740156
516 0.13394135728148004
517 0.13394135728148004
518 0.13394135728148004
519 0.13394135728148004
520 0.13394135728148004
521 0.13394135728148004
522 0.13394135728148004
523 0.13412557280293314
524 0.13412557280293314
525 0.1346180629620083
526 0.1346180629620083
527 0.1346180629620083
528 0.1369270415138594
529 0.1369270415138594
530 0.1369270415138594
531 0.1369270415138594
532 0.1369270415138594
533 0.1369270415138594
534 0.1369270415138594
535 0.1369270415138594
536 0.1369270415138594
537 0.1369270415138594
538 0.1369270415138594
539 0.1369270415138594
540 0.1369270415138594
541 0.1369270415138594
542 0.1369270415138594
543 0.1369270415138594
544 0.1369270415138594
545 0.1369270415138594
546 0.1369270415138594
547 0.1369270415138594
548 0.1369270415138594
549 0.1369270415138594
550 0.1369270415138594
551 0.1369270415138594
552 0.1369270415138594
553 0.1369270415138594
554 0.1369270415138594
555 0.1369270415138594
556 0.1369270415138594
557 0.137109425841277
558 0.13729175854786196
559 0.13729175854786196
560 0.13729175854786196
561 0.13729175854786196
562 0.1375359655425484
563 0.13773383049864313
564 0.13773383049864313
565 0.13773383049864313
566 0.13773383049864313
567 0.13773383049864313
568 0.13773383049864313
569 0.13788284696134398
570 0.13803182227274258
571 0.13818075652750697
572 0.13818075652750697
573 0.13818075652750697
574 0.13818075652750697
575 0.13837796609321043
576 0.13837796609321043
577 0.13881762775913464
578 0.13881762775913464
579 0.1390974006607392
580 0.1390974006607392
581 0.1390974006607392
582 0.1390974006607392
583 0.1390974006607392
584 0.1390974006607392
585 0.1390974006607392
586 0.1390974006607392
587 0.1390974006607392
588 0.1393730603706254
589 0.1393730603706254
590 0.13950040199642952
591 0.13950040199642952
592 0.13950040199642952
593 0.13950040199642952
594 0.13950040199642952
595 0.13950040199642952
596 0.13977891043199558
597 0.13977891043199558
598 0.13977891043199558
599 0.13977891043199558
600 0.13977891043199558
601 0.13977891043199558
602 0.13977891043199558
603 0.13977891043199558
604 0.13990578659770367
605 0.13990578659770367
606 0.14003259742336044
607 0.14003259742336044
608 0.14003259742336044
609 0.14003259742336044
610 0.14003259742336044
611 0.14015924612732056
612 0.14035454278680343
613 0.14035454278680343
614 0.14035454278680343
615 0.14068770682657764
616 0.14068770682657764
617 0.14068770682657764
618 0.14068770682657764
619 0.14083477456216179
620 0.14083477456216179
621 0.14083477456216179
622 0.14083477456216179
623 0.14083477456216179
624 0.14111130011523929
625 0.14111130011523929
626 0.14111130011523929
627 0.14123744148281184
628 0.14123744148281184
629 0.14123744148281184
630 0.14167112043356767
631 0.14200295972806395
632 0.14200295972806395
633 0.14200295972806395
634 0.14200295972806395
635 0.14200295972806395
636 0.14200295972806395
637 0.14200295972806395
638 0.14200295972806395
639 0.14200295972806395
640 0.14200295972806395
641 0.14200295972806395
642 0.14200295972806395
643 0.14200295972806395
644 0.14200295972806395
645 0.14200295972806395
646 0.14200295972806395
647 0.14200295972806395
648 0.14243475493990454
649 0.14243475493990454
650 0.14243475493990454
651 0.14243475493990454
652 0.14243475493990454
653 0.14243475493990454
654 0.14270928122717141
655 0.14270928122717141
656 0.14322207346713517
657 0.14322207346713517
658 0.14322207346713517
659 0.14322207346713517
660 0.14392431425604338
661 0.14392431425604338
662 0.14392431425604338
663 0.14392431425604338
664 0.14406979660464372
665 0.14406979660464372
666 0.14406979660464372
667 0.14406979660464372
668 0.14406979660464372
669 0.14406979660464372
670 0.14406979660464372
671 0.14420059202843205
672 0.14434580721056942
673 0.14434580721056942
674 0.14434580721056942
675 0.14434580721056942
676 0.14434580721056942
677 0.14434580721056942
678 0.14434580721056942
679 0.14434580721056942
680 0.14434580721056942
681 0.14434580721056942
682 0.14434580721056942
683 0.14504436851825844
684 0.14523634352589387
685 0.14523634352589387
686 0.14523634352589387
687 0.14547305628519178
688 0.14547305628519178
689 0.14547305628519178
690 0.1456176852331135
691 0.1456176852331135
692 0.1456176852331135
693 0.1456176852331135
694 0.1476858630789326
695 0.1476858630789326
696 0.1478773288369625
697 0.1478773288369625
698 0.1478773288369625
699 0.1478773288369625
700 0.1478773288369625
701 0.1478773288369625
702 0.1478773288369625
703 0.1478773288369625
704 0.1478773288369625
705 0.1478773288369625
706 0.1478773288369625
707 0.1491817177971031
708 0.1491817177971031
709 0.14939190293404073
710 0.14939190293404073
711 0.14939190293404073
712 0.14939190293404073
713 0.14939190293404073
714 0.1496272292722573
715 0.1496272292722573
716 0.1496272292722573
717 0.1496272292722573
718 0.1496272292722573
719 0.1496272292722573
720 0.14989775053901885
721 0.14989775053901885
722 0.14989775053901885
723 0.14989775053901885
724 0.14989775053901885
725 0.14989775053901885
726 0.14989775053901885
727 0.15008795205214598
728 0.15008795205214598
729 0.15008795205214598
730 0.15055702521352327
731 0.1507003902454668
732 0.1507003902454668
733 0.1507003902454668
734 0.1507003902454668
735 0.1507003902454668
736 0.1507003902454668
737 0.1509699568685031
738 0.1509699568685031
739 0.1509699568685031
740 0.1509699568685031
741 0.1509699568685031
742 0.1509699568685031
743 0.1509699568685031
744 0.1513678945577765
745 0.15151084898116898
746 0.15151084898116898
747 0.15177986733193954
748 0.15177986733193954
749 0.15196921346033185
750 0.15196921346033185
751 0.15196921346033185
752 0.15196921346033185
753 0.15196921346033185
754 0.15196921346033185
755 0.15196921346033185
756 0.15215829424884955
757 0.15215829424884955
758 0.15215829424884955
759 0.1525798119054783
760 0.1525798119054783
761 0.1525798119054783
762 0.1525798119054783
763 0.1525798119054783
764 0.1525798119054783
765 0.1525798119054783
766 0.1525798119054783
767 0.1525798119054783
768 0.1525798119054783
769 0.1525798119054783
770 0.1525798119054783
771 0.1525798119054783
772 0.1525798119054783
773 0.1525798119054783
774 0.1525798119054783
775 0.15270777891495657
776 0.15270777891495657
777 0.15270777891495657
778 0.15270777891495657
779 0.15270777891495657
780 0.15270777891495657
781 0.15270777891495657
782 0.15270777891495657
783 0.15270777891495657
784 0.15270777891495657
785 0.15270777891495657
786 0.15270777891495657
787 0.15270777891495657
788 0.15270777891495657
789 0.15270777891495657
790 0.15270777891495657
791 0.15270777891495657
792 0.15293945538887588
793 0.15293945538887588
794 0.15293945538887588
795 0.15293945538887588
796 0.15293945538887588
797 0.15293945538887588
798 0.1530809417296182
799 0.1530809417296182
800 0.15331227037924786
801 0.15343960672871562
802 0.15399903655649425
803 0.15426515157532963
804 0.15491420170177217
805 0.15491420170177217
806 0.15491420170177217
807 0.15491420170177217
808 0.15491420170177217
809 0.15491420170177217
810 0.15491420170177217
811 0.15491420170177217
812 0.15491420170177217
813 0.15491420170177217
814 0.15491420170177217
815 0.15491420170177217
816 0.15504118616761867
817 0.15504118616761867
818 0.15504118616761867
819 0.15504118616761867
820 0.15504118616761867
821 0.15572061930285028
822 0.15572061930285028
823 0.15572061930285028
824 0.15572061930285028
825 0.15572061930285028
826 0.15572061930285028
827 0.15612630493807136
828 0.15612630493807136
829 0.15612630493807136
830 0.15612630493807136
831 0.15612630493807136
832 0.15612630493807136
833 0.15612630493807136
834 0.15612630493807136
835 0.15625285553962548
836 0.15625285553962548
837 0.15625285553962548
838 0.15674702219082967
839 0.15674702219082967
840 0.15674702219082967
841 0.15674702219082967
842 0.15674702219082967
843 0.15674702219082967
844 0.15674702219082967
845 0.15674702219082967
846 0.15674702219082967
847 0.15674702219082967
848 0.15674702219082967
849 0.15674702219082967
850 0.15674702219082967
851 0.15674702219082967
852 0.15674702219082967
853 0.15674702219082967
854 0.15674702219082967
855 0.15701066726668578
856 0.15701066726668578
857 0.1571506613018874
858 0.1571506613018874
859 0.1571506613018874
860 0.1571506613018874
861 0.1571506613018874
862 0.1571506613018874
863 0.1571506613018874
864 0.1571506613018874
865 0.1571506613018874
866 0.1571506613018874
867 0.1571506613018874
868 0.1571506613018874
869 0.1571506613018874
870 0.1571506613018874
871 0.1571506613018874
872 0.1571506613018874
873 0.1571506613018874
874 0.1571506613018874
875 0.1572706062342102
876 0.1572706062342102
877 0.1572706062342102
878 0.1574555192016888
879 0.1574555192016888
880 0.1574555192016888
881 0.1574555192016888
882 0.1574555192016888
883 0.15771791349781053
884 0.15771791349781053
885 0.15771791349781053
886 0.1585290373696578
887 0.1585290373696578
888 0.1585290373696578
889 0.15864870226818886
890 0.15864870226818886
891 0.15864870226818886
892 0.15878787251391624
893 0.15878787251391624
894 0.15891315338538134
895 0.15891315338538134
896 0.15891315338538134
897 0.15891315338538134
898 0.15891315338538134
899 0.15891315338538134
900 0.15891315338538134
901 0.15905211853635184
902 0.15905211853635184
903 0.15905211853635184
904 0.15905211853635184
905 0.15905211853635184
906 0.15905211853635184
907 0.15905211853635184
908 0.15905211853635184
909 0.15905211853635184
910 0.15905211853635184
911 0.15905211853635184
912 0.15905211853635184
913 0.15905211853635184
914 0.15905211853635184
915 0.15905211853635184
916 0.15927886048269818
917 0.15927886048269818
918 0.15927886048269818
919 0.15927886048269818
920 0.15927886048269818
921 0.15927886048269818
922 0.15950538584477866
923 0.160165248188928
924 0.160165248188928
925 0.160165248188928
926 0.160165248188928
927 0.160165248188928
928 0.160165248188928
929 0.160165248188928
930 0.160165248188928
931 0.1604256132879759
932 0.16068593755704647
933 0.16068593755704647
934 0.160869180990296
935 0.160869180990296
936 0.16099362223118036
937 0.16099362223118036
938 0.16099362223118036
939 0.16121954369236247
940 0.16121954369236247
941 0.16121954369236247
942 0.16121954369236247
943 0.16121954369236247
944 0.16121954369236247
945 0.16121954369236247
946 0.16121954369236247
947 0.16121954369236247
948 0.16121954369236247
949 0.16121954369236247
950 0.16121954369236247
951 0.16121954369236247
952 0.16121954369236247
953 0.16121954369236247
954 0.16121954369236247
955 0.16144490952984242
956 0.16144490952984242
957 0.16144490952984242
958 0.16144490952984242
959 0.16167013833583602
960 0.16167013833583602
961 0.16167013833583602
962 0.16167013833583602
963 0.16167013833583602
964 0.16167013833583602
965 0.16167013833583602
966 0.16167013833583602
967 0.1619290681891007
968 0.1619290681891007
969 0.1619290681891007
970 0.1619290681891007
971 0.1619290681891007
972 0.1619290681891007
973 0.1619290681891007
974 0.1619290681891007
975 0.1619290681891007
976 0.16205275380890902
977 0.16205275380890902
978 0.16205275380890902
979 0.16205275380890902
980 0.16205275380890902
981 0.16217071012748682
982 0.16217071012748682
983 0.16217071012748682
984 0.16217071012748682
985 0.16217071012748682
986 0.16217071012748682
987 0.16217071012748682
988 0.1623078199135101
989 0.1623078199135101
990 0.1623078199135101
991 0.1623078199135101
992 0.16242558582364386
993 0.16268352129441227
994 0.16268352129441227
995 0.16268352129441227
996 0.16268352129441227
997 0.16268352129441227
998 0.16268352129441227
999 0.16268352129441227
1000 0.16268352129441227

==> data/mean-ndcg-ue-linevul-1000-sanitizer=undefined.dat <==
1 0.006389776357827476
2 0.0045358491666076285
3 0.004970853461824927
4 0.0046722647943060296
5 0.0051078387599476065
6 0.006323587953678417
7 0.006779164069376986
8 0.007602152880394116
9 0.008033925877797178
10 0.008851974211010452
11 0.0094018974113573
12 0.010599934701817035
13 0.01119153366959977
14 0.011695369240637571
15 0.012270692745075343
16 0.012659441972070844
17 0.013041101994255417
18 0.013312606913874234
19 0.01379243479825115
20 0.014086474131842134
21 0.015790046749492786
22 0.016121487562938096
23 0.017514803745215798
24 0.017735564221056915
25 0.019162539821293904
26 0.019769414270538934
27 0.020304278090170994
28 0.020798255826072313
29 0.021019083845257493
30 0.02132171477880416
31 0.02197205213208424
32 0.02205909917142251
33 0.022573950214095136
34 0.02271919648873199
35 0.02339716319634748
36 0.023625353376219623
37 0.023812263167966186
38 0.02421834178195972
39 0.025037568990111905
40 0.02522038912106089
41 0.02555648884627073
42 0.02735483626206823
43 0.02809662076742407
44 0.028346674220531266
45 0.028622343890944292
46 0.029284090115267364
47 0.029959348565374005
48 0.030123647351216233
49 0.03036489899509351
50 0.03036489899509351
51 0.030775579233530234
52 0.03106449321684252
53 0.032043162807406975
54 0.03219506464195925
55 0.03251276177692882
56 0.033221761260250005
57 0.033501225941163296
58 0.03367549792972183
59 0.03400761481008799
60 0.03442008292697988
61 0.034964099485074104
62 0.035216483572551825
63 0.035216483572551825
64 0.035369660867410654
65 0.03555280589709286
66 0.035704879165599314
67 0.03611359438292796
68 0.03630437691593426
69 0.036552571985428994
70 0.03667447074201612
71 0.036752816983953586
72 0.03781452489361893
73 0.03855396260768038
74 0.03864094370188369
75 0.038880167952444575
76 0.039346001860686555
77 0.039641598693321366
78 0.039740525088196706
79 0.03983916751091045
80 0.03995741108557733
81 0.040263766410869546
82 0.04059861539647274
83 0.04068337174217026
84 0.041016413900560655
85 0.041251164630055216
86 0.04145161867543775
87 0.04190319757359277
88 0.04197784401203132
89 0.042035681445826235
90 0.04218423881852301
91 0.04266452226051367
92 0.04313636827888931
93 0.043880841296579993
94 0.043954418322578265
95 0.044323601951045365
96 0.044323601951045365
97 0.04477141476825767
98 0.044898600775463725
99 0.04623666081319239
100 0.047896644286598705
101 0.0487989872599236
102 0.04896157012070965
103 0.04927239470019433
104 0.04964316746553038
105 0.049775073344679795
106 0.049775073344679795
107 0.049775073344679795
108 0.04998624397170714
109 0.05005099493492028
110 0.05011046462789398
111 0.0505324570438014
112 0.05099056587476692
113 0.0510613105283318
114 0.05161022604660006
115 0.05178015940885683
116 0.052114044201218464
117 0.05218427745804033
118 0.05262275558623702
119 0.0530362631868434
120 0.05314461140843481
121 0.05320291138516564
122 0.053460600827265885
123 0.05421632935797123
124 0.05486032028823489
125 0.05491823136962157
126 0.05498106144323708
127 0.05521493269889413
128 0.05570060577809037
129 0.05610912030189111
130 0.056171550724922616
131 0.0563744413786088
132 0.05665877711699639
133 0.057317946121139864
134 0.057463162866569474
135 0.057868463035250665
136 0.05793032519200249
137 0.05793032519200249
138 0.05806791143538399
139 0.058266889078580936
140 0.0584104807206311
141 0.05852350900505955
142 0.05874563466940361
143 0.059092843235355054
144 0.059368574849309276
145 0.059683148496096704
146 0.05974413732340917
147 0.05974413732340917
148 0.06025864667606104
149 0.060800749307551895
150 0.061283224337943795
151 0.06141855806428411
152 0.06159524160387054
153 0.06173002860408929
154 0.062070218040202366
155 0.06223338625862423
156 0.0628642301632153
157 0.0628642301632153
158 0.06344603676193368
159 0.06409413417294171
160 0.0645879175025698
161 0.06471359990886992
162 0.06543003575874638
163 0.06550367295015913
164 0.06608997781548767
165 0.06608997781548767
166 0.06652550754317088
167 0.06659089846312916
168 0.06677014092305204
169 0.06690883952026022
170 0.06708170100134592
171 0.06754514476334625
172 0.06812525453528563
173 0.06829753328131045
174 0.06861001542984209
175 0.06861001542984209
176 0.06861001542984209
177 0.06885837196699508
178 0.06902397192269004
179 0.06902397192269004
180 0.06908251973553267
181 0.06935282950273397
182 0.06947487556746453
183 0.06973963855973137
184 0.07007606061547389
185 0.07020429519681387
186 0.07035145435326114
187 0.07035145435326114
188 0.07035145435326114
189 0.07035145435326114
190 0.07050850549127684
191 0.07062428709818756
192 0.07084862144892103
193 0.07091222618320374
194 0.07112588436930117
195 0.07171718957766263
196 0.07177479868131954
197 0.07208763888589208
198 0.07216929934905328
199 0.07223253842955112
200 0.07228992917674103
201 0.07228992917674103
202 0.07242367150887993
203 0.07242367150887993
204 0.07250487626433491
205 0.0725403330611415
206 0.07273974376498309
207 0.07300600905364633
208 0.07303995308147569
209 0.07313652885781873
210 0.07340964526019099
211 0.07355289217207492
212 0.07364981197436879
213 0.07377633429381687
214 0.07396983658312364
215 0.07396983658312364
216 0.07430021190198209
217 0.07433389014672143
218 0.07470755613644675
219 0.07514240726566683
220 0.07521197535041899
221 0.07541869165230884
222 0.07541869165230884
223 0.07554414622288086
224 0.07554414622288086
225 0.07554414622288086
226 0.07554414622288086
227 0.07560585913293384
228 0.07585146056158588
229 0.07593094703081245
230 0.07593094703081245
231 0.07642697379741988
232 0.07647835378996776
233 0.07675087840658537
234 0.07742974638848345
235 0.07765992845759379
236 0.07770449630320848
237 0.07797043779881323
238 0.07907771436676815
239 0.07907771436676815
240 0.07923614843769798
241 0.07960993416696259
242 0.07965173300691766
243 0.07965173300691766
244 0.07985300766524707
245 0.08004701069683416
246 0.08012592051155967
247 0.08017012161969073
248 0.08021429048977537
249 0.08028230506887167
250 0.08047918809205037
251 0.08060197033968906
252 0.08071049328313135
253 0.08071049328313135
254 0.0807884996295391
255 0.08111106423774916
256 0.08111106423774916
257 0.0811615011823801
258 0.0811615011823801
259 0.0811615011823801
260 0.0811615011823801
261 0.08120823992918745
262 0.08155698005129214
263 0.08155698005129214
264 0.08165964911987744
265 0.08165964911987744
266 0.0817370134453385
267 0.08178710734040545
268 0.08178710734040545
269 0.0818371347083269
270 0.08190417003055632
271 0.08195846389031984
272 0.08205109567379477
273 0.08205109567379477
274 0.08217760974147088
275 0.08224442701114569
276 0.08231120131259691
277 0.0823609691113638
278 0.0824612049548948
279 0.0824612049548948
280 0.0824612049548948
281 0.0824612049548948
282 0.0825870763999115
283 0.08264095531994507
284 0.08264095531994507
285 0.08264095531994507
286 0.08285117540161964
287 0.08285117540161964
288 0.08292745870103074
289 0.08292745870103074
290 0.0843167228045372
291 0.0843167228045372
292 0.08438283696447116
293 0.08438283696447116
294 0.08445928266462871
295 0.08445928266462871
296 0.08499651083929215
297 0.08499651083929215
298 0.08517392459868249
299 0.08520852020690269
300 0.08520852020690269
301 0.08525756633152179
302 0.08530658407957824
303 0.08557247808890195
304 0.08557247808890195
305 0.08557247808890195
306 0.08563098509541131
307 0.08572166682808975
308 0.0858526689164665
309 0.08590149150608949
310 0.08596691892587119
311 0.08601991569799479
312 0.08607822563019452
313 0.08607822563019452
314 0.08632895250940345
315 0.08661228431464908
316 0.08664508734379332
317 0.08664508734379332
318 0.08671022652714906
319 0.08673939376507005
320 0.0868142890493532
321 0.08701500363598294
322 0.08731518716146995
323 0.08742264101142383
324 0.08742264101142383
325 0.0874805409008404
326 0.08773664002126053
327 0.08794353252821563
328 0.08801810972227195
329 0.08801810972227195
330 0.08801810972227195
331 0.08807582771164518
332 0.08807582771164518
333 0.08871273698396032
334 0.08891887805728213
335 0.08917721862864687
336 0.08944442397701102
337 0.08944442397701102
338 0.08944442397701102
339 0.08954995507541588
340 0.08966636958379595
341 0.08990994237160126
342 0.09005506070655683
343 0.09012906862366551
344 0.0903626808966732
345 0.09076055739240109
346 0.09076055739240109
347 0.09076055739240109
348 0.0910514168276539
349 0.09134040820683978
350 0.09157351937352058
351 0.09157351937352058
352 0.09166209317494549
353 0.09206170237240749
354 0.09212565542202074
355 0.09251305255887594
356 0.09256070259377383
357 0.09279607660518324
358 0.09279607660518324
359 0.0929726332456925
360 0.09308642766317472
361 0.09318150275768237
362 0.09318150275768237
363 0.09364189066205332
364 0.09377194621998954
365 0.09377194621998954
366 0.09389913227564127
367 0.0943198205010948
368 0.09454988057658033
369 0.09481349306534198
370 0.09492824839728277
371 0.0952203663059885
372 0.095293362675032
373 0.09588361119987628
374 0.09611270659554967
375 0.09620441376413491
376 0.09620441376413491
377 0.09640652618750384
378 0.09646977461704669
379 0.09646977461704669
380 0.09659041493406754
381 0.09669979728448207
382 0.09669979728448207
383 0.09675610392960234
384 0.09687983721472565
385 0.09695241369672572
386 0.09730997874596413
387 0.09738249230685077
388 0.09742945643677754
389 0.09761504755867338
390 0.09761504755867338
391 0.09764322351132845
392 0.09764322351132845
393 0.09764322351132845
394 0.09831469968682165
395 0.09831469968682165
396 0.09896936680862502
397 0.09914296391632141
398 0.09956980964020617
399 0.09960274412931397
400 0.09965864384146758
401 0.09971452033535005
402 0.1002887553497252
403 0.10032023283071408
404 0.10035043665375333
405 0.10042240273902246
406 0.10042240273902246
407 0.10042240273902246
408 0.10062860593545417
409 0.10074145467153298
410 0.10074145467153298
411 0.10102934116570496
412 0.10102934116570496
413 0.10102934116570496
414 0.10102934116570496
415 0.10107578270643133
416 0.10107578270643133
417 0.10118172642556032
418 0.1012941693281211
419 0.10168817880391104
420 0.10178997797829405
421 0.10205765167300315
422 0.10247149962719242
423 0.10247149962719242
424 0.10247149962719242
425 0.10247149962719242
426 0.10247149962719242
427 0.10277289039423088
428 0.10277289039423088
429 0.10282308356908372
430 0.10302535520709519
431 0.10319366303799714
432 0.10319366303799714
433 0.10335039976123966
434 0.10357389838273352
435 0.10455315431860977
436 0.10455315431860977
437 0.10468596663198891
438 0.10468596663198891
439 0.1049314137941162
440 0.10539526786873786
441 0.10539526786873786
442 0.10588674028157241
443 0.10591648856921838
444 0.10597807191880519
445 0.10657043184674483
446 0.10657043184674483
447 0.10668683227698351
448 0.10668683227698351
449 0.10674167711898852
450 0.10698590138961007
451 0.10705660407105894
452 0.10749996240850068
453 0.10768158251344433
454 0.1077313122259755
455 0.10786968098340313
456 0.10800157246454753
457 0.10828200059731376
458 0.10830945117858203
459 0.10830945117858203
460 0.10830945117858203
461 0.10830945117858203
462 0.10830945117858203
463 0.10830945117858203
464 0.10830945117858203
465 0.10830945117858203
466 0.10830945117858203
467 0.10847057665345054
468 0.10847057665345054
469 0.10858092042510631
470 0.10885892787822618
471 0.1090676757842155
472 0.10917149319722237
473 0.10932571552774983
474 0.10932571552774983
475 0.10932571552774983
476 0.10959948622167157
477 0.10988732368587631
478 0.11098798896917916
479 0.11269521584432228
480 0.11291507670007919
481 0.11306915208224652
482 0.11318257503214241
483 0.11318257503214241
484 0.11327708034834333
485 0.11336107612157557
486 0.11347078632754284
487 0.11347078632754284
488 0.11369430729007912
489 0.11369430729007912
490 0.11374342588535288
491 0.11392206066290932
492 0.11392206066290932
493 0.11434019260627297
494 0.11478880966697666
495 0.11506450055406695
496 0.11518547482962602
497 0.11552433978772765
498 0.11560746127539474
499 0.115634533938421
500 0.115634533938421
501 0.11592176572111379
502 0.11597562889314156
503 0.1161145596848326
504 0.1161145596848326
505 0.1161145596848326
506 0.1161145596848326
507 0.11616833734571888
508 0.11627726977960687
509 0.11651329601237514
510 0.1165966161827442
511 0.11671052506076558
512 0.11671052506076558
513 0.11671052506076558
514 0.11671052506076558
515 0.11700132645367475
516 0.1170705087131954
517 0.11717640630384486
518 0.11725951944608934
519 0.1173286376993489
520 0.11774681507735747
521 0.11774681507735747
522 0.11774681507735747
523 0.11774681507735747
524 0.11774681507735747
525 0.11844909818723448
526 0.11855742657504735
527 0.11855742657504735
528 0.11927876813186045
529 0.11934767650088939
530 0.1194558743463575
531 0.1194558743463575
532 0.1194558743463575
533 0.1194558743463575
534 0.1194558743463575
535 0.1194558743463575
536 0.1194558743463575
537 0.11956384683413333
538 0.11956384683413333
539 0.11956384683413333
540 0.11987407172776647
541 0.11987407172776647
542 0.11994271492604668
543 0.12001133807360673
544 0.12007094013794656
545 0.12019910805783422
546 0.12036343906759844
547 0.12041170220509254
548 0.12051793412951568
549 0.12051793412951568
550 0.1205864182684585
551 0.1205864182684585
552 0.1205864182684585
553 0.1205864182684585
554 0.1205864182684585
555 0.1205864182684585
556 0.12066860253339244
557 0.12096908158331796
558 0.12103740967538637
559 0.12106606677938729
560 0.12106606677938729
561 0.12106606677938729
562 0.12106606677938729
563 0.12113429882705097
564 0.12113429882705097
565 0.12120709330670248
566 0.12120709330670248
567 0.12120709330670248
568 0.12120709330670248
569 0.12127521156924721
570 0.12144133586650074
571 0.12149410848951325
572 0.12155324037395841
573 0.12155324037395841
574 0.12163501329140014
575 0.12163501329140014
576 0.12163501329140014
577 0.12181499103614205
578 0.12194070266433166
579 0.12194070266433166
580 0.12199334584412712
581 0.12207496334019602
582 0.1221339345716212
583 0.12233751091832061
584 0.12233751091832061
585 0.12255314288365433
586 0.12255314288365433
587 0.12255314288365433
588 0.12263529012908558
589 0.12263529012908558
590 0.12266489133072041
591 0.12270566162497765
592 0.12270566162497765
593 0.12274951313697872
594 0.12299351895163173
595 0.12299351895163173
596 0.12299351895163173
597 0.12299351895163173
598 0.12299351895163173
599 0.12302186697987283
600 0.12305020763034027
601 0.12305020763034027
602 0.12315488274816826
603 0.12335738858800682
604 0.12338819558031934
605 0.12338819558031934
606 0.1234189867073159
607 0.12352489890846868
608 0.12352489890846868
609 0.12352489890846868
610 0.12369750173485718
611 0.12372694186332289
612 0.12372694186332289
613 0.12389941300685205
614 0.12389941300685205
615 0.12430492348073095
616 0.12496657889179999
617 0.12499275897319323
618 0.12499275897319323
619 0.12499275897319323
620 0.12499275897319323
621 0.12517907053384592
622 0.12517907053384592
623 0.1253118635927817
624 0.1253118635927817
625 0.12537018311551038
626 0.12584318696113359
627 0.12592582308423975
628 0.12603609404714614
629 0.12603609404714614
630 0.12615705508688346
631 0.126528756641992
632 0.12669237886530718
633 0.1267729138055114
634 0.1267729138055114
635 0.1267729138055114
636 0.12680099911011353
637 0.12680099911011353
638 0.12680099911011353
639 0.12680099911011353
640 0.12680099911011353
641 0.126919694130746
642 0.126919694130746
643 0.126919694130746
644 0.126919694130746
645 0.12697773021115696
646 0.12704451491394822
647 0.12734756914422757
648 0.12734756914422757
649 0.12734756914422757
650 0.12734756914422757
651 0.12737555357254277
652 0.12737555357254277
653 0.12737555357254277
654 0.12750886985262128
655 0.12750886985262128
656 0.12750886985262128
657 0.12750886985262128
658 0.12756049132697078
659 0.12777316399938446
660 0.1282969466972955
661 0.1283547641702057
662 0.1283547641702057
663 0.1283547641702057
664 0.12875226006602128
665 0.1289225745609632
666 0.1289225745609632
667 0.12897408837915617
668 0.12897408837915617
669 0.1290317991234833
670 0.1297629891947091
671 0.12991516055597863
672 0.12991516055597863
673 0.12991516055597863
674 0.13006945472105322
675 0.13006945472105322
676 0.13006945472105322
677 0.13006945472105322
678 0.13006945472105322
679 0.13006945472105322
680 0.13034788795467914
681 0.13057821514372212
682 0.1306444457518726
683 0.13069577278594274
684 0.13089261365375926
685 0.13089261365375926
686 0.13114166386623638
687 0.13114166386623638
688 0.13114166386623638
689 0.1312697033316868
690 0.13154751576712273
691 0.13175916901973359
692 0.13182525245364135
693 0.1318913213227553
694 0.1325887640432231
695 0.13263995469549286
696 0.13296782470886795
697 0.1330471768760123
698 0.13317051071406824
699 0.13347617313635038
700 0.1335421408133212
701 0.13393733365616461
702 0.13393733365616461
703 0.13393733365616461
704 0.13400324409934383
705 0.13400324409934383
706 0.1347397547467875
707 0.13528737229332097
708 0.13534458559407192
709 0.13548093275159734
710 0.1356253978204355
711 0.13596008743733196
712 0.13596008743733196
713 0.13596008743733196
714 0.13618102887162145
715 0.13641522304463385
716 0.13715016041429887
717 0.13748689545278225
718 0.13748689545278225
719 0.13748689545278225
720 0.13748689545278225
721 0.13748689545278225
722 0.13748689545278225
723 0.13748689545278225
724 0.1376550149499249
725 0.13776385707102973
726 0.13776385707102973
727 0.13776385707102973
728 0.13776385707102973
729 0.13776385707102973
730 0.13776385707102973
731 0.13776385707102973
732 0.13776385707102973
733 0.13781463531759927
734 0.13781463531759927
735 0.13781463531759927
736 0.13786538219502328
737 0.1379646583507358
738 0.13801538440767613
739 0.13801538440767613
740 0.13801538440767613
741 0.13801538440767613
742 0.13809398662644784
743 0.13817870307440902
744 0.13823548789560258
745 0.13823548789560258
746 0.13823548789560258
747 0.13823548789560258
748 0.1382814725812062
749 0.13835996346197588
750 0.1383873504477701
751 0.1383873504477701
752 0.1383873504477701
753 0.1383873504477701
754 0.1384332797664413
755 0.1384332797664413
756 0.13851166065414883
757 0.13851166065414883
758 0.13855755337876885
759 0.138956410458907
760 0.138956410458907
761 0.138956410458907
762 0.138956410458907
763 0.13905867886273823
764 0.13910451716436711
765 0.13910451716436711
766 0.13940061565115633
767 0.13956727713672146
768 0.13961769942890437
769 0.13961769942890437
770 0.1397285070229876
771 0.13977428252885019
772 0.1398200491243608
773 0.139870422288
774 0.1399161711077046
775 0.1399942599965848
776 0.14009626913434017
777 0.14012154371791782
778 0.14012154371791782
779 0.14012154371791782
780 0.14026397207632046
781 0.14026397207632046
782 0.14026397207632046
783 0.14026397207632046
784 0.14030963290334672
785 0.14030963290334672
786 0.14030963290334672
787 0.14038754212076304
788 0.14038754212076304
789 0.14038754212076304
790 0.14038754212076304
791 0.14052434240472902
792 0.14052434240472902
793 0.14056992527530657
794 0.1407066481143095
795 0.1407066481143095
796 0.1407066481143095
797 0.1407455965151177
798 0.14084717949664938
799 0.14084717949664938
800 0.1409248980404322
801 0.1409810568173187
802 0.1409810568173187
803 0.14104567260463977
804 0.14104567260463977
805 0.14104567260463977
806 0.14104567260463977
807 0.14104567260463977
808 0.14104567260463977
809 0.14104567260463977
810 0.14104567260463977
811 0.14104567260463977
812 0.14104567260463977
813 0.14109108627685327
814 0.1412115951377593
815 0.1413364314700111
816 0.1413364314700111
817 0.141400880940113
818 0.141400880940113
819 0.141400880940113
820 0.141400880940113
821 0.14146528356867097
822 0.14146528356867097
823 0.14146528356867097
824 0.14146528356867097
825 0.14146528356867097
826 0.14146528356867097
827 0.14156285952817324
828 0.14156285952817324
829 0.1416401668435958
830 0.1416401668435958
831 0.14174113838586708
832 0.14179096129178467
833 0.14179096129178467
834 0.14179096129178467
835 0.14179096129178467
836 0.14181790706935968
837 0.14191877082004176
838 0.14191877082004176
839 0.14196397243374886
840 0.14201372462888753
841 0.14211451707313122
842 0.14216425172680178
843 0.14216425172680178
844 0.14216425172680178
845 0.14222837938530697
846 0.1423054542066725
847 0.1424211129084591
848 0.1424211129084591
849 0.1424211129084591
850 0.1424211129084591
851 0.14258521067323865
852 0.14258521067323865
853 0.14258521067323865
854 0.14264923781393996
855 0.142726191986062
856 0.14282672089292495
857 0.14282672089292495
858 0.14282672089292495
859 0.1428717650954885
860 0.1428717650954885
861 0.14310238904262462
862 0.14310238904262462
863 0.14310238904262462
864 0.14310238904262462
865 0.14310238904262462
866 0.14310238904262462
867 0.14310238904262462
868 0.14310238904262462
869 0.14310238904262462
870 0.14310238904262462
871 0.14310238904262462
872 0.14316621920167977
873 0.14316621920167977
874 0.14322165578698087
875 0.14324953758999964
876 0.14324953758999964
877 0.14324953758999964
878 0.14338708731863778
879 0.14342839669047783
880 0.14342839669047783
881 0.14342839669047783
882 0.14342839669047783
883 0.1435916026561854
884 0.1435916026561854
885 0.1435916026561854
886 0.14364692799748355
887 0.14364692799748355
888 0.14364692799748355
889 0.14367598401118437
890 0.14367598401118437
891 0.14367598401118437
892 0.14367598401118437
893 0.14367598401118437
894 0.14367598401118437
895 0.1437252725747921
896 0.14378884812592885
897 0.14378884812592885
898 0.14378884812592885
899 0.14378884812592885
900 0.14386522278238398
901 0.14386522278238398
902 0.14391445498599154
903 0.14391445498599154
904 0.14395268353048407
905 0.14395268353048407
906 0.14395268353048407
907 0.14400187582191012
908 0.14400187582191012
909 0.1441544023066129
910 0.1441544023066129
911 0.1441544023066129
912 0.14431683545439863
913 0.14431683545439863
914 0.1443802257663456
915 0.14443529012693426
916 0.14443529012693426
917 0.14447634351473382
918 0.14447634351473382
919 0.14460751382579035
920 0.14460751382579035
921 0.14466252552321957
922 0.14466252552321957
923 0.14487374025449298
924 0.14487374025449298
925 0.14487374025449298
926 0.14492870840331326
927 0.1450280663103263
928 0.14514626658995863
929 0.14520120875510312
930 0.1452772174838047
931 0.1452772174838047
932 0.14549239696409327
933 0.14549239696409327
934 0.14549239696409327
935 0.14564429540928564
936 0.14576234757254478
937 0.14576234757254478
938 0.14576234757254478
939 0.14576234757254478
940 0.14576234757254478
941 0.14576234757254478
942 0.14586147286984916
943 0.14586147286984916
944 0.14607955156144692
945 0.14607955156144692
946 0.14607955156144692
947 0.1461786003823534
948 0.1461786003823534
949 0.14622299071543382
950 0.14654591780215037
951 0.14654591780215037
952 0.14654591780215037
953 0.1465867410123433
954 0.14664973604407688
955 0.14664973604407688
956 0.14670444912644648
957 0.14670444912644648
958 0.146767405808824
959 0.146767405808824
960 0.14704289125812645
961 0.14704289125812645
962 0.14704289125812645
963 0.14704289125812645
964 0.14708076270639686
965 0.1471250451705707
966 0.1471693209696258
967 0.1472180554289419
968 0.14729663468519763
969 0.14729663468519763
970 0.14734534722014211
971 0.14734534722014211
972 0.14734534722014211
973 0.14734534722014211
974 0.14734534722014211
975 0.14734534722014211
976 0.14756073055690752
977 0.14763619561347435
978 0.14763619561347435
979 0.14766062315709574
980 0.14766062315709574
981 0.14784875816125262
982 0.14784875816125262
983 0.14784875816125262
984 0.14784875816125262
985 0.14784875816125262
986 0.14784875816125262
987 0.14810778684289658
988 0.1483667775292088
989 0.1483667775292088
990 0.14842943466938893
991 0.14842943466938893
992 0.1484580295868655
993 0.14852065928583805
994 0.14863768429962232
995 0.14863768429962232
996 0.14870028666400034
997 0.14870028666400034
998 0.14870028666400034
999 0.1487546516241297
1000 0.1487546516241297

==> data/mean-ndcg-ue-random-1000-crash_class=asan_heap_buffer_overflow.dat <==
1 0.014778325123152709
2 0.012872646269780583
3 0.019006296754648773
4 0.01881196504028755
5 0.018039477356191075
6 0.018199188589007726
7 0.018427790335458688
8 0.019192074236276644
9 0.019192074236276644
10 0.020291205701960663
11 0.020593634498043155
12 0.021564814853528097
13 0.021564814853528097
14 0.021564814853528097
15 0.02198249983539216
16 0.02367918892001311
17 0.024860531119856127
18 0.024860531119856127
19 0.025517353441937164
20 0.025780963681790895
21 0.026212196762128222
22 0.026511534014197032
23 0.026511534014197032
24 0.02767959614080454
25 0.028300125978160454
26 0.0288756759671651
27 0.02915734241939151
28 0.030190664508999127
29 0.030190664508999127
30 0.030190664508999127
31 0.03098715606692658
32 0.03263507391590642
33 0.0336698793685743
34 0.0336698793685743
35 0.03404184887159846
36 0.03404184887159846
37 0.03461739598296284
38 0.034791430269936516
39 0.03515277570699833
40 0.03515277570699833
41 0.03546449307562323
42 0.036431752533404374
43 0.037393135745256045
44 0.03791112536348449
45 0.03791112536348449
46 0.03811957640824233
47 0.03834267963698956
48 0.039551891656257956
49 0.039551891656257956
50 0.03971405178196692
51 0.03971405178196692
52 0.04040195776089892
53 0.04040195776089892
54 0.040561062409650836
55 0.040561062409650836
56 0.04084749673695668
57 0.04110196193315401
58 0.04110196193315401
59 0.04180269683738611
60 0.04180269683738611
61 0.04241569412396391
62 0.042665080517494666
63 0.042665080517494666
64 0.04319002225284708
65 0.044731817634778445
66 0.044955037334155616
67 0.045159724113991
68 0.045381393129981705
69 0.04587417989030291
70 0.046050479154650756
71 0.0465232179793719
72 0.047559880746885094
73 0.047559880746885094
74 0.04817032878436421
75 0.04817032878436421
76 0.04853921287626192
77 0.04880502560697984
78 0.05042510003385661
79 0.051505020680833444
80 0.05171860153919334
81 0.05211371123754845
82 0.05232611315601047
83 0.05232611315601047
84 0.05258678377886735
85 0.05341652665232921
86 0.05362669000489649
87 0.05398457255535358
88 0.0542425726637995
89 0.054472191581714964
90 0.0549369896738768
91 0.05519309821376811
92 0.05519309821376811
93 0.055486488764567715
94 0.0559030390835912
95 0.0561086698074322
96 0.0565189996520428
97 0.0566829064474495
98 0.05688716014552146
99 0.05688716014552146
100 0.05688716014552146
101 0.057276837607399815
102 0.057276837607399815
103 0.057276837607399815
104 0.05766408793433395
105 0.0578361856660405
106 0.0578361856660405
107 0.05858355463556852
108 0.05918374689120736
109 0.05960323841044664
110 0.060823604807119895
111 0.061022517691932406
112 0.061364183075242516
113 0.06178051099546914
114 0.06178051099546914
115 0.06197795549210032
116 0.062222611935597055
117 0.062390840890815036
118 0.06275516240605353
119 0.06310320368199382
120 0.06369444908095463
121 0.06393551144504124
122 0.06393551144504124
123 0.06432493692141632
124 0.06432493692141632
125 0.06445677070429648
126 0.06445677070429648
127 0.06491842199982646
128 0.06508356567683919
129 0.0652484473634954
130 0.06557712343795812
131 0.06557712343795812
132 0.06570749967943929
133 0.06586093616514882
134 0.06599091570098867
135 0.06653358054796187
136 0.06689989246955405
137 0.06689989246955405
138 0.06713458185810058
139 0.06755886162448886
140 0.06755886162448886
141 0.06755886162448886
142 0.0677015295354375
143 0.0677015295354375
144 0.06832982186444915
145 0.06850312555998984
146 0.06877022860876092
147 0.06877022860876092
148 0.06903661031574114
149 0.06948995202747288
150 0.06990783561396427
151 0.07135139990772195
152 0.07178701011338083
153 0.0722046568388367
154 0.07246895336901486
155 0.07246895336901486
156 0.0726397673440296
157 0.07305331063416272
158 0.07305331063416272
159 0.07305331063416272
160 0.07346532315200059
161 0.07389603933958741
162 0.07389603933958741
163 0.07432676379764257
164 0.07546065078510725
165 0.07655472260775892
166 0.0768151683619881
167 0.07722375870629676
168 0.0780341593388469
169 0.0788690731390454
170 0.07936325773766256
171 0.07936325773766256
172 0.07969121852116474
173 0.07969121852116474
174 0.07969121852116474
175 0.08014054269451626
176 0.08014054269451626
177 0.08065164590304633
178 0.08081814160569692
179 0.08097269079859282
180 0.08115323725593018
181 0.08115323725593018
182 0.08183077098054486
183 0.08208637523351582
184 0.08208637523351582
185 0.08248893335430195
186 0.08248893335430195
187 0.0827100889936436
188 0.0832700779569802
189 0.08392312660285269
190 0.08392312660285269
191 0.08407577862311282
192 0.08452358037886464
193 0.08532697443647061
194 0.08619229565232579
195 0.08619229565232579
196 0.08649558903276178
197 0.08649558903276178
198 0.08649558903276178
199 0.08686774711869488
200 0.08686774711869488
201 0.08686774711869488
202 0.08701879853533752
203 0.0872694434550005
204 0.0872694434550005
205 0.0872694434550005
206 0.0872694434550005
207 0.0872694434550005
208 0.08792075072992228
209 0.08792075072992228
210 0.08792075072992228
211 0.0880397790263362
212 0.0880397790263362
213 0.08837564479653189
214 0.08849436166695382
215 0.08884357901023868
216 0.08900411691419974
217 0.089685488803354
218 0.08999467836664976
219 0.09015480760012773
220 0.09050254451521182
221 0.09064164357172672
222 0.09064164357172672
223 0.09064164357172672
224 0.09064164357172672
225 0.0907802843750005
226 0.09123485780980403
227 0.09159597609075441
228 0.0927407381983688
229 0.09305152394696453
230 0.093454159359027
231 0.09412306606485615
232 0.09441702119507042
233 0.09457533954634616
234 0.09499140226304949
235 0.09530072319554819
236 0.09559427054847901
237 0.09605910588910077
238 0.0964894277353474
239 0.09687142739557915
240 0.09736360353168275
241 0.09736360353168275
242 0.09736360353168275
243 0.09750031161403958
244 0.09750031161403958
245 0.09844966755718167
246 0.09844966755718167
247 0.09968828631441592
248 0.09968828631441592
249 0.10004338000961364
250 0.10080118293713203
251 0.10117981193723949
252 0.10117981193723949
253 0.10117981193723949
254 0.10174409544557912
255 0.10174409544557912
256 0.102361596794049
257 0.10257141221236471
258 0.10257141221236471
259 0.10305083637089422
260 0.10305083637089422
261 0.10305083637089422
262 0.10373041493597307
263 0.10484894987065642
264 0.10513612519426407
265 0.10563051602680468
266 0.10563051602680468
267 0.10595286477728816
268 0.10595286477728816
269 0.1064944767621029
270 0.1074776976671786
271 0.10776353735603504
272 0.10808482387514796
273 0.10825203370978648
274 0.10872355482973435
275 0.1092393910221974
276 0.1092393910221974
277 0.1092393910221974
278 0.10939276430633693
279 0.10967713352529047
280 0.10967713352529047
281 0.11028233990106112
282 0.11048871798933732
283 0.11048871798933732
284 0.11048871798933732
285 0.11063061481608184
286 0.11063061481608184
287 0.11123357119248856
288 0.11123357119248856
289 0.11138589845586415
290 0.11138589845586415
291 0.11138589845586415
292 0.11170318593833889
293 0.11203694018295966
294 0.11250038550856836
295 0.11333468744108417
296 0.11333468744108417
297 0.1136271602149044
298 0.1136271602149044
299 0.1136271602149044
300 0.11413397562469116
301 0.11413397562469116
302 0.11413397562469116
303 0.11428504668639873
304 0.11451806890803116
305 0.11465828998900618
306 0.11465828998900618
307 0.11465828998900618
308 0.11509277108972452
309 0.11565580393636438
310 0.11580627581886566
311 0.11594602278814332
312 0.11594602278814332
313 0.11612573592131394
314 0.11612573592131394
315 0.11640461126362994
316 0.11640461126362994
317 0.11666545840870006
318 0.11666545840870006
319 0.11666545840870006
320 0.11680451679514568
321 0.11680451679514568
322 0.11803452310026664
323 0.11817335771347096
324 0.1188054869448576
325 0.1192127244939729
326 0.1192127244939729
327 0.11935126504372869
328 0.11935126504372869
329 0.1197899034573802
330 0.11995166682754115
331 0.11995166682754115
332 0.12015226392725253
333 0.12071303138216516
334 0.12071303138216516
335 0.12071303138216516
336 0.12170094293640867
337 0.12170094293640867
338 0.12170094293640867
339 0.12192962233163034
340 0.12192962233163034
341 0.12192962233163034
342 0.12192962233163034
343 0.12212789997612564
344 0.12235600806660754
345 0.12276073328087587
346 0.12335135013130213
347 0.12335135013130213
348 0.12335135013130213
349 0.12335135013130213
350 0.12335135013130213
351 0.12335135013130213
352 0.12335135013130213
353 0.12335135013130213
354 0.1235485649542474
355 0.12382131041999495
356 0.12395785403472091
357 0.12432100598941653
358 0.12432100598941653
359 0.1250461512149928
360 0.1252725032922555
361 0.12678928340539053
362 0.12701542332084836
363 0.12701542332084836
364 0.12701542332084836
365 0.1272128092115842
366 0.12766424971359316
367 0.12846780611913738
368 0.12846780611913738
369 0.12890596136003588
370 0.12890596136003588
371 0.12890596136003588
372 0.12925951611490066
373 0.12961291108604342
374 0.12983781008980597
375 0.12983781008980597
376 0.12983781008980597
377 0.12983781008980597
378 0.12983781008980597
379 0.12983781008980597
380 0.12983781008980597
381 0.12983781008980597
382 0.12983781008980597
383 0.12994495571874162
384 0.13155657699176196
385 0.13178038427123018
386 0.13225626325612042
387 0.13282021741317054
388 0.13292713061112282
389 0.13292713061112282
390 0.13320629401759998
391 0.1333509330349192
392 0.13374496434790528
393 0.13374496434790528
394 0.13374496434790528
395 0.13509265484850322
396 0.13566326890097188
397 0.13593093340692738
398 0.13593093340692738
399 0.13593093340692738
400 0.13593093340692738
401 0.13672264787729946
402 0.13698975533907612
403 0.13698975533907612
404 0.13744465855676005
405 0.13744465855676005
406 0.13744465855676005
407 0.13744465855676005
408 0.13744465855676005
409 0.13744465855676005
410 0.1375695228397727
411 0.13791723818400828
412 0.13791723818400828
413 0.13791723818400828
414 0.13810934421664742
415 0.13810934421664742
416 0.13837493974429482
417 0.13837493974429482
418 0.13837493974429482
419 0.13859561913983862
420 0.13870113363267927
421 0.13883389898992138
422 0.13883389898992138
423 0.13905423262420114
424 0.13905423262420114
425 0.13905423262420114
426 0.14008495640897903
427 0.14056940281851507
428 0.14089402177639376
429 0.14089402177639376
430 0.14089402177639376
431 0.14089402177639376
432 0.14089402177639376
433 0.14104856867905582
434 0.1411722665429515
435 0.1411722665429515
436 0.1411722665429515
437 0.1411722665429515
438 0.1411722665429515
439 0.1411722665429515
440 0.14139117768351317
441 0.14139117768351317
442 0.1417347533354834
443 0.1417347533354834
444 0.1419975183731457
445 0.1419975183731457
446 0.1419975183731457
447 0.14239870742165917
448 0.14251464585660148
449 0.14276902654677118
450 0.143162991160569
451 0.143162991160569
452 0.1435566707449608
453 0.14368784997668424
454 0.14368784997668424
455 0.14381893502896903
456 0.1440805584658316
457 0.14457396500295827
458 0.1460963408997963
459 0.14655179720460573
460 0.14668264918656126
461 0.14668264918656126
462 0.14713284894714238
463 0.1476977597003944
464 0.1476977597003944
465 0.14872485881543496
466 0.14894172968302669
467 0.14975694863341596
468 0.14975694863341596
469 0.14975694863341596
470 0.14975694863341596
471 0.15016153478428837
472 0.15046631013302791
473 0.1507263826536812
474 0.1507263826536812
475 0.1507263826536812
476 0.1507263826536812
477 0.1507263826536812
478 0.1507263826536812
479 0.1507263826536812
480 0.1507263826536812
481 0.1507263826536812
482 0.1507263826536812
483 0.1507263826536812
484 0.1507263826536812
485 0.1507263826536812
486 0.15106470082577736
487 0.15106470082577736
488 0.15106470082577736
489 0.15106470082577736
490 0.15106470082577736
491 0.15106470082577736
492 0.15106470082577736
493 0.1514945120714918
494 0.1514945120714918
495 0.1514945120714918
496 0.1519672958218599
497 0.1521184197407781
498 0.1521184197407781
499 0.1522210143579721
500 0.15243543356628944
501 0.15255628187812945
502 0.15255628187812945
503 0.15302800297090213
504 0.15302800297090213
505 0.15302800297090213
506 0.15324201234775744
507 0.15324201234775744
508 0.15345588653572909
509 0.15345588653572909
510 0.15371282459804947
511 0.15371282459804947
512 0.15396960182363656
513 0.1541351264105325
514 0.15432059049062333
515 0.1546557756363752
516 0.15477605447273513
517 0.15477605447273513
518 0.15477605447273513
519 0.15477605447273513
520 0.15503219653527375
521 0.15503219653527375
522 0.15503219653527375
523 0.15503219653527375
524 0.15503219653527375
525 0.15536635480404354
526 0.15536635480404354
527 0.15536635480404354
528 0.15536635480404354
529 0.15536635480404354
530 0.15536635480404354
531 0.15536635480404354
532 0.15557865952812788
533 0.15557865952812788
534 0.15557865952812788
535 0.15557865952812788
536 0.15557865952812788
537 0.15557865952812788
538 0.15557865952812788
539 0.15557865952812788
540 0.15557865952812788
541 0.15557865952812788
542 0.15557865952812788
543 0.15557865952812788
544 0.15557865952812788
545 0.15557865952812788
546 0.1557275337995968
547 0.1557275337995968
548 0.15596552355157223
549 0.15614905503630813
550 0.15614905503630813
551 0.15614905503630813
552 0.15633242843649955
553 0.15633242843649955
554 0.15633242843649955
555 0.15633242843649955
556 0.15633242843649955
557 0.15633242843649955
558 0.15633242843649955
559 0.15633242843649955
560 0.15633242843649955
561 0.15658550594581874
562 0.15658550594581874
563 0.15658550594581874
564 0.15658550594581874
565 0.15658550594581874
566 0.15658550594581874
567 0.15679568163792712
568 0.15679568163792712
569 0.15679568163792712
570 0.15679568163792712
571 0.15700562502716855
572 0.15700562502716855
573 0.15713196126370602
574 0.15731420886067157
575 0.157706119847986
576 0.157706119847986
577 0.157706119847986
578 0.157706119847986
579 0.157706119847986
580 0.157706119847986
581 0.15803496802591407
582 0.15824428344325486
583 0.1598636496658189
584 0.1598636496658189
585 0.1600727965159103
586 0.16061077068043234
587 0.1608620533104576
588 0.1608620533104576
589 0.16119019782405608
590 0.16119019782405608
591 0.16119019782405608
592 0.16119019782405608
593 0.16151799518829038
594 0.16184570624460926
595 0.16200739677884093
596 0.16200739677884093
597 0.16200739677884093
598 0.1622579511453571
599 0.1622579511453571
600 0.1622579511453571
601 0.16235756984731034
602 0.16235756984731034
603 0.16356181516888926
604 0.16356181516888926
605 0.16356181516888926
606 0.16356181516888926
607 0.1637697595359556
608 0.1637697595359556
609 0.1637697595359556
610 0.1637697595359556
611 0.16460898158718515
612 0.1647192960804913
613 0.16481860851702812
614 0.16481860851702812
615 0.16481860851702812
616 0.16499885634244785
617 0.16499885634244785
618 0.16509804347641988
619 0.16509804347641988
620 0.16554546740149828
621 0.16554546740149828
622 0.16564455524506375
623 0.16564455524506375
624 0.16564455524506375
625 0.16564455524506375
626 0.16564455524506375
627 0.16564455524506375
628 0.16564455524506375
629 0.1661742894293775
630 0.1661742894293775
631 0.1661742894293775
632 0.1665976984781287
633 0.1665976984781287
634 0.16691097142398084
635 0.16700974225691687
636 0.16700974225691687
637 0.16700974225691687
638 0.16715503391395337
639 0.16726461251999727
640 0.16779292794136383
641 0.16779292794136383
642 0.16779292794136383
643 0.1679990228469962
644 0.1679990228469962
645 0.1679990228469962
646 0.1679990228469962
647 0.1679990228469962
648 0.1679990228469962
649 0.1679990228469962
650 0.1679990228469962
651 0.1679990228469962
652 0.1679990228469962
653 0.1679990228469962
654 0.16820457947588568
655 0.16820457947588568
656 0.16820457947588568
657 0.16820457947588568
658 0.16820457947588568
659 0.16840989532873277
660 0.16884349825500042
661 0.16884349825500042
662 0.16884349825500042
663 0.16884349825500042
664 0.16895911855483062
665 0.1693085153816452
666 0.1693085153816452
667 0.1693085153816452
668 0.1693085153816452
669 0.1693085153816452
670 0.1693085153816452
671 0.1693085153816452
672 0.1693085153816452
673 0.1693085153816452
674 0.1693085153816452
675 0.1697176376231318
676 0.1697176376231318
677 0.1697176376231318
678 0.1697176376231318
679 0.1699633196101882
680 0.17130449878002857
681 0.17130449878002857
682 0.17130449878002857
683 0.17130449878002857
684 0.1715086455489269
685 0.17171274671795758
686 0.17171274671795758
687 0.17171274671795758
688 0.17171274671795758
689 0.17171274671795758
690 0.17171274671795758
691 0.17171274671795758
692 0.17171274671795758
693 0.17171274671795758
694 0.17184472854550137
695 0.17184472854550137
696 0.17184472854550137
697 0.17184472854550137
698 0.172366056821652
699 0.172366056821652
700 0.1725237432289238
701 0.1725237432289238
702 0.1725237432289238
703 0.1725237432289238
704 0.1727680726570075
705 0.1727680726570075
706 0.17332886688270896
707 0.1735319862905979
708 0.17370841745448995
709 0.17391144958871438
710 0.17391144958871438
711 0.17405434835379188
712 0.17457410294510967
713 0.17457410294510967
714 0.17471691029040817
715 0.17471691029040817
716 0.1748312066642739
717 0.1748312066642739
718 0.1748312066642739
719 0.1748312066642739
720 0.1748312066642739
721 0.1748312066642739
722 0.1750336792303311
723 0.1750336792303311
724 0.1750336792303311
725 0.1750336792303311
726 0.1750336792303311
727 0.1750336792303311
728 0.1750336792303311
729 0.17514766410068666
730 0.17514766410068666
731 0.17514766410068666
732 0.1753232049667667
733 0.1753232049667667
734 0.1753232049667667
735 0.1753232049667667
736 0.1753232049667667
737 0.1753232049667667
738 0.1753232049667667
739 0.1753232049667667
740 0.1753232049667667
741 0.1753232049667667
742 0.1753232049667667
743 0.17552480077532154
744 0.17568103567612395
745 0.17568103567612395
746 0.17568103567612395
747 0.17579460097190147
748 0.17592509069914622
749 0.17592509069914622
750 0.17603858734411806
751 0.1762809546227748
752 0.17652327327829773
753 0.1766444083364905
754 0.1766444083364905
755 0.1766444083364905
756 0.17681909610451477
757 0.17681909610451477
758 0.17681909610451477
759 0.17681909610451477
760 0.17681909610451477
761 0.17699361057060445
762 0.17699361057060445
763 0.17699361057060445
764 0.17699361057060445
765 0.17699361057060445
766 0.17699361057060445
767 0.17802149323034644
768 0.17802149323034644
769 0.17802149323034644
770 0.17853513315131747
771 0.17853513315131747
772 0.17853513315131747
773 0.17877603270842565
774 0.17877603270842565
775 0.17877603270842565
776 0.17895003602138468
777 0.17910525366831279
778 0.17910525366831279
779 0.17910525366831279
780 0.17910525366831279
781 0.17910525366831279
782 0.17910525366831279
783 0.17910525366831279
784 0.17910525366831279
785 0.17910525366831279
786 0.17910525366831279
787 0.17954865729650027
788 0.17954865729650027
789 0.17954865729650027
790 0.17954865729650027
791 0.17954865729650027
792 0.17954865729650027
793 0.17978863643225923
794 0.17978863643225923
795 0.17978863643225923
796 0.17978863643225923
797 0.17978863643225923
798 0.18018752548506722
799 0.18018752548506722
800 0.18036073708478992
801 0.18036073708478992
802 0.18036073708478992
803 0.18036073708478992
804 0.18036073708478992
805 0.18036073708478992
806 0.18036073708478992
807 0.18036073708478992
808 0.18036073708478992
809 0.18036073708478992
810 0.18053362784711968
811 0.18065342294366402
812 0.18191211706284058
813 0.18191211706284058
814 0.18191211706284058
815 0.18191211706284058
816 0.18191211706284058
817 0.1820176863499717
818 0.1820176863499717
819 0.1820176863499717
820 0.1824149608207913
821 0.1824149608207913
822 0.1824149608207913
823 0.18258744209230596
824 0.18258744209230596
825 0.18258744209230596
826 0.18278586402017216
827 0.18278586402017216
828 0.18278586402017216
829 0.1829581591137606
830 0.1829581591137606
831 0.1829581591137606
832 0.1829581591137606
833 0.1829581591137606
834 0.1829581591137606
835 0.1829581591137606
836 0.18358034542491547
837 0.1839652845671537
838 0.1839652845671537
839 0.1842098279531993
840 0.1842098279531993
841 0.1842098279531993
842 0.1842098279531993
843 0.1842098279531993
844 0.1842098279531993
845 0.1842098279531993
846 0.18475559352167126
847 0.18475559352167126
848 0.18475559352167126
849 0.18475559352167126
850 0.1848947149101347
851 0.1848947149101347
852 0.1848947149101347
853 0.18501361497992902
854 0.1851415463180428
855 0.1851415463180428
856 0.1851415463180428
857 0.1851415463180428
858 0.1853129655426401
859 0.1853129655426401
860 0.1853129655426401
861 0.1853129655426401
862 0.1853129655426401
863 0.18545177499638202
864 0.18576135446491226
865 0.18576135446491226
866 0.18576135446491226
867 0.18576135446491226
868 0.18576135446491226
869 0.18576135446491226
870 0.1862416857568555
871 0.1862416857568555
872 0.1862416857568555
873 0.1862416857568555
874 0.1862416857568555
875 0.1862416857568555
876 0.1862416857568555
877 0.1868839571254156
878 0.1868839571254156
879 0.1868839571254156
880 0.1868839571254156
881 0.1868839571254156
882 0.1868839571254156
883 0.1868839571254156
884 0.1868839571254156
885 0.18738707492975146
886 0.18738707492975146
887 0.18738707492975146
888 0.18769540662721518
889 0.18800368728306777
890 0.18862014665992216
891 0.18892832545491592
892 0.18892832545491592
893 0.18892832545491592
894 0.18892832545491592
895 0.1898905393109757
896 0.1898905393109757
897 0.1898905393109757
898 0.1898905393109757
899 0.1898905393109757
900 0.1898905393109757
901 0.1898905393109757
902 0.1898905393109757
903 0.1898905393109757
904 0.1898905393109757
905 0.1898905393109757
906 0.1898905393109757
907 0.1898905393109757
908 0.1898905393109757
909 0.1898905393109757
910 0.1898905393109757
911 0.1898905393109757
912 0.1898905393109757
913 0.1898905393109757
914 0.1898905393109757
915 0.1900859874869536
916 0.1900859874869536
917 0.1900859874869536
918 0.1900859874869536
919 0.1900859874869536
920 0.1900859874869536
921 0.1900859874869536
922 0.1900859874869536
923 0.19039257563777987
924 0.19058774401472425
925 0.19096705598051153
926 0.19113656367096218
927 0.1913060446152125
928 0.1913060446152125
929 0.1913060446152125
930 0.1913060446152125
931 0.1913060446152125
932 0.1913060446152125
933 0.1913060446152125
934 0.19154028916154522
935 0.19154028916154522
936 0.19154028916154522
937 0.19184620364149688
938 0.1920803020950327
939 0.1924587826382499
940 0.1925849232278613
941 0.1925849232278613
942 0.1927795424217206
943 0.1931577883505029
944 0.1931577883505029
945 0.1931577883505029
946 0.1934043962288351
947 0.1934043962288351
948 0.1936474517173786
949 0.1936474517173786
950 0.19412774175962844
951 0.19424475855337134
952 0.19460466389199968
953 0.19460466389199968
954 0.19491588757115166
955 0.19491588757115166
956 0.19491588757115166
957 0.19502535938331397
958 0.19502535938331397
959 0.19502535938331397
960 0.1951347813586625
961 0.1951347813586625
962 0.1951347813586625
963 0.1951347813586625
964 0.1951347813586625
965 0.1951347813586625
966 0.19574390028589575
967 0.19613165730753346
968 0.19613165730753346
969 0.1963254776323759
970 0.19651926892227176
971 0.1974048869445966
972 0.19751411156309115
973 0.19781835180018634
974 0.19781835180018634
975 0.19781835180018634
976 0.19781835180018634
977 0.19781835180018634
978 0.19801191219136827
979 0.19801191219136827
980 0.19801191219136827
981 0.19801191219136827
982 0.1982053580443216
983 0.1982053580443216
984 0.1982053580443216
985 0.1982053580443216
986 0.1982053580443216
987 0.1982053580443216
988 0.1982053580443216
989 0.1982053580443216
990 0.19833055201203328
991 0.19852374233835346
992 0.19852374233835346
993 0.19852374233835346
994 0.198691511689503
995 0.19906681979933316
996 0.19923454035996563
997 0.19923454035996563
998 0.19923454035996563
999 0.19923454035996563
1000 0.19923454035996563

==> data/mean-ndcg-ue-random-1000-crash_class=asan_segv.dat <==
1 0.011235955056179775
2 0.006889294300735488
3 0.009631515586803367
4 0.009631515586803367
5 0.009631515586803367
6 0.009631515586803367
7 0.010362564369560111
8 0.010362564369560111
9 0.010362564369560111
10 0.012251348961059685
11 0.012251348961059685
12 0.013225667757000726
13 0.013225667757000726
14 0.013225667757000726
15 0.013225667757000726
16 0.013225667757000726
17 0.014051737086587301
18 0.01512091534692306
19 0.017720670550965302
20 0.017720670550965302
21 0.017720670550965302
22 0.018482160541337906
23 0.019268515494091507
24 0.019268515494091507
25 0.019268515494091507
26 0.019268515494091507
27 0.01981692462550594
28 0.01981692462550594
29 0.020354209344991225
30 0.020354209344991225
31 0.020881488812432524
32 0.02163693906733523
33 0.021971096507306682
34 0.021971096507306682
35 0.021971096507306682
36 0.021971096507306682
37 0.021971096507306682
38 0.021971096507306682
39 0.022618351992339813
40 0.022618351992339813
41 0.022618351992339813
42 0.022618351992339813
43 0.022618351992339813
44 0.022618351992339813
45 0.023439496973198932
46 0.023439496973198932
47 0.02446299233851437
48 0.024765770862459624
49 0.024765770862459624
50 0.025152403778020922
51 0.025835361602285372
52 0.025835361602285372
53 0.026680847038548304
54 0.02713876414858482
55 0.02713876414858482
56 0.02713876414858482
57 0.02713876414858482
58 0.02713876414858482
59 0.027909521261833724
60 0.027909521261833724
61 0.027909521261833724
62 0.027909521261833724
63 0.027909521261833724
64 0.027909521261833724
65 0.027909521261833724
66 0.027909521261833724
67 0.027909521261833724
68 0.027909521261833724
69 0.02872346576364442
70 0.028938186887786262
71 0.028938186887786262
72 0.028938186887786262
73 0.028938186887786262
74 0.029290283562492272
75 0.029290283562492272
76 0.02959433004616877
77 0.02959433004616877
78 0.029819754513930267
79 0.029819754513930267
80 0.030363875190507185
81 0.030986265372926508
82 0.030986265372926508
83 0.030986265372926508
84 0.03125150329895113
85 0.03125150329895113
86 0.031660694740550006
87 0.032530427227829624
88 0.032530427227829624
89 0.032530427227829624
90 0.032530427227829624
91 0.032530427227829624
92 0.032530427227829624
93 0.032530427227829624
94 0.03270774478146999
95 0.03299710017437327
96 0.03325468138788801
97 0.03325468138788801
98 0.03325468138788801
99 0.033430023943621316
100 0.03394812756377549
101 0.03394812756377549
102 0.03394812756377549
103 0.03394812756377549
104 0.03394812756377549
105 0.03420080795297793
106 0.03420080795297793
107 0.03471149646879126
108 0.03471149646879126
109 0.03471149646879126
110 0.03471149646879126
111 0.03471149646879126
112 0.03471149646879126
113 0.03499035276644855
114 0.03499035276644855
115 0.03499035276644855
116 0.03537408746537825
117 0.03537408746537825
118 0.035620651423606264
119 0.036545325797050394
120 0.036713698936436015
121 0.037030136602654286
122 0.0371979361403209
123 0.0371979361403209
124 0.03741962676383282
125 0.03921753195802338
126 0.03971042115030409
127 0.03971042115030409
128 0.03971042115030409
129 0.040264815339117355
130 0.040264815339117355
131 0.040264815339117355
132 0.04177277671435561
133 0.04177277671435561
134 0.04177277671435561
135 0.0419732753203973
136 0.0422127802337469
137 0.0422127802337469
138 0.0422127802337469
139 0.042689690339557405
140 0.04319468117058773
141 0.04319468117058773
142 0.04319468117058773
143 0.04319468117058773
144 0.043675138991114054
145 0.043675138991114054
146 0.04397975651302714
147 0.04397975651302714
148 0.04397975651302714
149 0.04445696359493961
150 0.04445696359493961
151 0.04445696359493961
152 0.045533263228591546
153 0.046851510203166684
154 0.046851510203166684
155 0.046851510203166684
156 0.046851510203166684
157 0.04714808703774815
158 0.04714808703774815
159 0.04714808703774815
160 0.04714808703774815
161 0.047341691323869055
162 0.04781043191109359
163 0.048318399154443095
164 0.048318399154443095
165 0.048497446416085596
166 0.04872768499168983
167 0.048985438318918204
168 0.048985438318918204
169 0.04927778787820608
170 0.04927778787820608
171 0.04950670693982527
172 0.05145900198474372
173 0.05145900198474372
174 0.0518134358062714
175 0.05199045741893542
176 0.05321964698490982
177 0.05414777774383135
178 0.054374936403207605
179 0.054374936403207605
180 0.055121841460045264
181 0.055327527568326366
182 0.055327527568326366
183 0.055327527568326366
184 0.05578490011922244
185 0.05578490011922244
186 0.05578490011922244
187 0.05578490011922244
188 0.05607491281985286
189 0.05607491281985286
190 0.05607491281985286
191 0.05652905443888396
192 0.05652905443888396
193 0.05707914579984221
194 0.05753195210748234
195 0.05753195210748234
196 0.05753195210748234
197 0.05753195210748234
198 0.05814565402525785
199 0.05849055812493639
200 0.058739595053264336
201 0.05918939291509224
202 0.059374776365393116
203 0.059374776365393116
204 0.059374776365393116
205 0.059965655365894585
206 0.059965655365894585
207 0.06070969850651042
208 0.060881025752595505
209 0.060881025752595505
210 0.060881025752595505
211 0.060881025752595505
212 0.060881025752595505
213 0.06108050332758598
214 0.06108050332758598
215 0.06108050332758598
216 0.06108050332758598
217 0.06108050332758598
218 0.061524199527433134
219 0.061524199527433134
220 0.061524199527433134
221 0.061524199527433134
222 0.061524199527433134
223 0.061524199527433134
224 0.061524199527433134
225 0.061524199527433134
226 0.061524199527433134
227 0.06249891687311926
228 0.06371824360946127
229 0.06371824360946127
230 0.06371824360946127
231 0.06371824360946127
232 0.06371824360946127
233 0.06371824360946127
234 0.06423859299583655
235 0.06423859299583655
236 0.06511189994516561
237 0.06535324743015825
238 0.06552037853700772
239 0.06552037853700772
240 0.06552037853700772
241 0.06576099317506345
242 0.06590799358973695
243 0.06590799358973695
244 0.06699665765318315
245 0.06723655578750429
246 0.06723655578750429
247 0.06723655578750429
248 0.06790867139848974
249 0.06790867139848974
250 0.06790867139848974
251 0.06790867139848974
252 0.06790867139848974
253 0.06827985584219037
254 0.06827985584219037
255 0.06912172310433115
256 0.06912172310433115
257 0.06912172310433115
258 0.06912172310433115
259 0.06912172310433115
260 0.06931408323684592
261 0.06931408323684592
262 0.06931408323684592
263 0.07001491830471897
264 0.07114073137098795
265 0.07114073137098795
266 0.07114073137098795
267 0.07114073137098795
268 0.07114073137098795
269 0.07114073137098795
270 0.07114073137098795
271 0.07114073137098795
272 0.07199202273940189
273 0.07274295141260013
274 0.07274295141260013
275 0.07274295141260013
276 0.07274295141260013
277 0.07274295141260013
278 0.0731422884603587
279 0.07333224974699336
280 0.07333224974699336
281 0.0738105512821394
282 0.0738105512821394
283 0.0738105512821394
284 0.0739848073355596
285 0.07417405652805066
286 0.07417405652805066
287 0.07512645915661613
288 0.07512645915661613
289 0.07526887525335021
290 0.0755016698081629
291 0.075690226846255
292 0.075690226846255
293 0.075690226846255
294 0.0760115595875835
295 0.07614593326895444
296 0.07614593326895444
297 0.07614593326895444
298 0.07614593326895444
299 0.07614593326895444
300 0.07614593326895444
301 0.07630621680156421
302 0.07630621680156421
303 0.07630621680156421
304 0.07630621680156421
305 0.07662549420350187
306 0.07681240189340591
307 0.07681240189340591
308 0.07713113599501677
309 0.07784772040910282
310 0.07811256850225147
311 0.07843076637213939
312 0.07843076637213939
313 0.07861694113625052
314 0.07861694113625052
315 0.07861694113625052
316 0.0787879772982184
317 0.0787879772982184
318 0.0787879772982184
319 0.0787879772982184
320 0.0787879772982184
321 0.07894648093401353
322 0.07894648093401353
323 0.07926260140815809
324 0.07926260140815809
325 0.07926260140815809
326 0.07949070639080168
327 0.07949070639080168
328 0.07966064611516414
329 0.07966064611516414
330 0.0800727560537291
331 0.0800727560537291
332 0.0803001469565122
333 0.0803001469565122
334 0.08104043371206127
335 0.08135457785180158
336 0.08176482071068755
337 0.08176482071068755
338 0.08176482071068755
339 0.08176482071068755
340 0.08176482071068755
341 0.08176482071068755
342 0.08176482071068755
343 0.08265766850965343
344 0.08265766850965343
345 0.08303885479021263
346 0.08303885479021263
347 0.08303885479021263
348 0.08372634879980928
349 0.08398585555206631
350 0.0849568144164032
351 0.0849568144164032
352 0.0852688547807834
353 0.08585802915625193
354 0.08585802915625193
355 0.08626444202640927
356 0.08644655158741604
357 0.08644655158741604
358 0.0867571603320084
359 0.08691266003268726
360 0.08691266003268726
361 0.08890049295620929
362 0.08993209751436532
363 0.08993209751436532
364 0.08993209751436532
365 0.09067093134219761
366 0.09211569940875819
367 0.09275146898520348
368 0.09275146898520348
369 0.09275146898520348
370 0.09348860830767032
371 0.09348860830767032
372 0.0936693695518992
373 0.0936693695518992
374 0.09392585549439245
375 0.09392585549439245
376 0.09458459776560348
377 0.09458459776560348
378 0.09458459776560348
379 0.09458459776560348
380 0.09458459776560348
381 0.09458459776560348
382 0.09458459776560348
383 0.09582386857234708
384 0.09600366835925797
385 0.09640456034340493
386 0.09656986921400394
387 0.09713565094455148
388 0.09744207956330976
389 0.09853871942910017
390 0.09853871942910017
391 0.09853871942910017
392 0.09944143001160312
393 0.09944143001160312
394 0.09944143001160312
395 0.09984060776053894
396 0.09984060776053894
397 0.10063829141629818
398 0.10063829141629818
399 0.10143530771891612
400 0.10143530771891612
401 0.10165555775089691
402 0.10165555775089691
403 0.10183391433925151
404 0.10286592875294906
405 0.10338935279790562
406 0.1035416769569047
407 0.10393944843800017
408 0.10393944843800017
409 0.10393944843800017
410 0.10393944843800017
411 0.10409146369553177
412 0.10409146369553177
413 0.10448827150002155
414 0.10448827150002155
415 0.10448827150002155
416 0.10448827150002155
417 0.10448827150002155
418 0.10448827150002155
419 0.10448827150002155
420 0.10448827150002155
421 0.10488325005442535
422 0.10488325005442535
423 0.10488325005442535
424 0.10488325005442535
425 0.10506004460495515
426 0.10506004460495515
427 0.10506004460495515
428 0.10506004460495515
429 0.10506004460495515
430 0.10506004460495515
431 0.10506004460495515
432 0.10506004460495515
433 0.10522223351218667
434 0.1056158095546026
435 0.1056158095546026
436 0.1056158095546026
437 0.1056158095546026
438 0.1056158095546026
439 0.1056158095546026
440 0.1056158095546026
441 0.1056158095546026
442 0.1056158095546026
443 0.10579140382769411
444 0.10595292702517868
445 0.1062021227180294
446 0.10675067699032002
447 0.10675067699032002
448 0.10675067699032002
449 0.10699950848507687
450 0.10699950848507687
451 0.10716061932263451
452 0.10716061932263451
453 0.10716061932263451
454 0.10740900156679667
455 0.10770747662229706
456 0.10770747662229706
457 0.10770747662229706
458 0.10944366935857867
459 0.11043542734401035
460 0.11043542734401035
461 0.11043542734401035
462 0.11093078114337707
463 0.11230777851779127
464 0.11230777851779127
465 0.11230777851779127
466 0.11230777851779127
467 0.11230777851779127
468 0.11326398372389522
469 0.1138968870982603
470 0.1138968870982603
471 0.1138968870982603
472 0.11407067753588425
473 0.11407067753588425
474 0.11407067753588425
475 0.11407067753588425
476 0.11407067753588425
477 0.11407067753588425
478 0.11407067753588425
479 0.11407067753588425
480 0.11407067753588425
481 0.11428445719136636
482 0.11428445719136636
483 0.11428445719136636
484 0.11453027488344789
485 0.11453027488344789
486 0.11453027488344789
487 0.11453027488344789
488 0.11453027488344789
489 0.11453027488344789
490 0.11467798660264979
491 0.11467798660264979
492 0.11485061627755046
493 0.11583097226496643
494 0.11632099049544527
495 0.11632099049544527
496 0.11645104938266504
497 0.11669582012768251
498 0.11718520354727462
499 0.11718520354727462
500 0.11718520354727462
501 0.11718520354727462
502 0.11742958119735127
503 0.11742958119735127
504 0.11742958119735127
505 0.11742958119735127
506 0.11767364807095594
507 0.11767364807095594
508 0.11767364807095594
509 0.11767364807095594
510 0.11767364807095594
511 0.11767364807095594
512 0.11767364807095594
513 0.11782027650382863
514 0.11782027650382863
515 0.11817021200308458
516 0.11817021200308458
517 0.11817021200308458
518 0.11817021200308458
519 0.11817021200308458
520 0.11817021200308458
521 0.11838126807880951
522 0.11838126807880951
523 0.11838126807880951
524 0.11855216442581758
525 0.11855216442581758
526 0.11900091212678733
527 0.11977738094725987
528 0.11977738094725987
529 0.11977738094725987
530 0.11977738094725987
531 0.11977738094725987
532 0.11977738094725987
533 0.11977738094725987
534 0.11977738094725987
535 0.1200192874961805
536 0.1200192874961805
537 0.1200192874961805
538 0.1200192874961805
539 0.1200192874961805
540 0.1202291446033859
541 0.12039917584316019
542 0.12052060212137024
543 0.12052060212137024
544 0.12052060212137024
545 0.12096682802341155
546 0.1212079550839208
547 0.12144901230687535
548 0.12205220317010043
549 0.12205220317010043
550 0.12234172917782661
551 0.12279169676361594
552 0.12279169676361594
553 0.12279169676361594
554 0.12279169676361594
555 0.12279169676361594
556 0.12279169676361594
557 0.12279169676361594
558 0.12296089793211122
559 0.12296089793211122
560 0.12320249927903135
561 0.12320249927903135
562 0.12320249927903135
563 0.12320249927903135
564 0.12320249927903135
565 0.12320249927903135
566 0.12320249927903135
567 0.12320249927903135
568 0.12320249927903135
569 0.12320249927903135
570 0.12320249927903135
571 0.123346658576268
572 0.123346658576268
573 0.12351515445665952
574 0.12351515445665952
575 0.12351515445665952
576 0.12351515445665952
577 0.12368346634437993
578 0.12368346634437993
579 0.12368346634437993
580 0.12368346634437993
581 0.12429512162747824
582 0.12429512162747824
583 0.12429512162747824
584 0.12429512162747824
585 0.12429512162747824
586 0.12429512162747824
587 0.12429512162747824
588 0.12429512162747824
589 0.12429512162747824
590 0.12429512162747824
591 0.12429512162747824
592 0.12429512162747824
593 0.12429512162747824
594 0.12429512162747824
595 0.12429512162747824
596 0.12429512162747824
597 0.12429512162747824
598 0.12446249427776189
599 0.12446249427776189
600 0.12446249427776189
601 0.12461639128346375
602 0.12461639128346375
603 0.12522450249818204
604 0.126193611534026
605 0.126193611534026
606 0.126193611534026
607 0.126193611534026
608 0.126193611534026
609 0.12659753788766662
610 0.12698709994503174
611 0.12782366312037324
612 0.12782366312037324
613 0.12793692393282816
614 0.1288541897000689
615 0.1288541897000689
616 0.1288541897000689
617 0.1288541897000689
618 0.1290207071787857
619 0.1290207071787857
620 0.1290207071787857
621 0.1290207071787857
622 0.1290207071787857
623 0.1290207071787857
624 0.1290207071787857
625 0.1290207071787857
626 0.1290207071787857
627 0.1290207071787857
628 0.1290207071787857
629 0.1290207071787857
630 0.1290207071787857
631 0.1290207071787857
632 0.1290207071787857
633 0.1290207071787857
634 0.1290207071787857
635 0.13016311318294324
636 0.13050826755115863
637 0.13050826755115863
638 0.13050826755115863
639 0.13050826755115863
640 0.13050826755115863
641 0.13050826755115863
642 0.13050826755115863
643 0.13050826755115863
644 0.1308778792573273
645 0.13111280744618095
646 0.13179540016772096
647 0.13179540016772096
648 0.13179540016772096
649 0.13179540016772096
650 0.13191342647167514
651 0.13206542858325648
652 0.13206542858325648
653 0.1321899803246088
654 0.1321899803246088
655 0.1321899803246088
656 0.13230783972497767
657 0.13230783972497767
658 0.1324256439334202
659 0.1324256439334202
660 0.13262902687599254
661 0.13279382258352992
662 0.13279382258352992
663 0.13279382258352992
664 0.13279382258352992
665 0.13279382258352992
666 0.13279382258352992
667 0.13279382258352992
668 0.13279382258352992
669 0.13279382258352992
670 0.13279382258352992
671 0.13279382258352992
672 0.13279382258352992
673 0.13279382258352992
674 0.13279382258352992
675 0.13279382258352992
676 0.13295805177492567
677 0.13295805177492567
678 0.13295805177492567
679 0.13347132024450623
680 0.1353826415826008
681 0.1353826415826008
682 0.1353826415826008
683 0.13549977385548773
684 0.13549977385548773
685 0.13609813457986722
686 0.13609813457986722
687 0.13609813457986722
688 0.13609813457986722
689 0.13692852313269707
690 0.13692852313269707
691 0.1372936299569678
692 0.1372936299569678
693 0.1372936299569678
694 0.1372936299569678
695 0.13740472162956782
696 0.13740472162956782
697 0.13768379161064856
698 0.13768379161064856
699 0.1382281303888723
700 0.1382281303888723
701 0.1382281303888723
702 0.1382281303888723
703 0.13839138005582624
704 0.13898515374200185
705 0.13898515374200185
706 0.13898515374200185
707 0.13939636224521398
708 0.14018477020897577
709 0.14057935673406138
710 0.14057935673406138
711 0.14145308194158845
712 0.14196264797500116
713 0.14277673600031496
714 0.14293960055703178
715 0.14353197578447538
716 0.14353197578447538
717 0.14353197578447538
718 0.14376023362209314
719 0.14376023362209314
720 0.14376023362209314
721 0.14376023362209314
722 0.14376023362209314
723 0.14388286200344655
724 0.14388286200344655
725 0.14388286200344655
726 0.14388286200344655
727 0.14388286200344655
728 0.14388286200344655
729 0.14388286200344655
730 0.14388286200344655
731 0.14406151555367125
732 0.14429194448105181
733 0.14468454303317296
734 0.1452728551403683
735 0.14577997040960905
736 0.14577997040960905
737 0.14577997040960905
738 0.14577997040960905
739 0.1461413710276241
740 0.1461413710276241
741 0.1464178598790809
742 0.1464178598790809
743 0.1465335026199794
744 0.14667190186986898
745 0.14667190186986898
746 0.14667190186986898
747 0.14667190186986898
748 0.14667190186986898
749 0.14667190186986898
750 0.14667190186986898
751 0.14667190186986898
752 0.14667190186986898
753 0.14667190186986898
754 0.14667190186986898
755 0.14667190186986898
756 0.14745852403084797
757 0.14745852403084797
758 0.14745852403084797
759 0.14745852403084797
760 0.14745852403084797
761 0.14745852403084797
762 0.14745852403084797
763 0.14745852403084797
764 0.14745852403084797
765 0.14759634398393184
766 0.14759634398393184
767 0.14876859218577243
768 0.14876859218577243
769 0.14899731380609596
770 0.14899731380609596
771 0.14899731380609596
772 0.14899731380609596
773 0.14899731380609596
774 0.14899731380609596
775 0.14899731380609596
776 0.14899731380609596
777 0.14899731380609596
778 0.14899731380609596
779 0.15055584775640024
780 0.1506706478346217
781 0.1506706478346217
782 0.1506706478346217
783 0.1506706478346217
784 0.1512548467628811
785 0.1512548467628811
786 0.1512548467628811
787 0.15148277593946644
788 0.15148277593946644
789 0.1517106185206235
790 0.1517106185206235
791 0.1517106185206235
792 0.1517106185206235
793 0.15252149029170844
794 0.15252149029170844
795 0.15252149029170844
796 0.15252149029170844
797 0.15252149029170844
798 0.15252149029170844
799 0.15252149029170844
800 0.1527190293633023
801 0.1527190293633023
802 0.1527190293633023
803 0.1528790377344861
804 0.1528790377344861
805 0.1528790377344861
806 0.1528790377344861
807 0.1528790377344861
808 0.1528790377344861
809 0.1528790377344861
810 0.15321475906873075
811 0.15321475906873075
812 0.15321475906873075
813 0.15321475906873075
814 0.15336170115657227
815 0.15336170115657227
816 0.15336170115657227
817 0.15399017071951798
818 0.15399017071951798
819 0.1551338210587365
820 0.15629441173714706
821 0.15656668260484433
822 0.15714676761771118
823 0.15714676761771118
824 0.15714676761771118
825 0.15761484255333638
826 0.15779025098790952
827 0.15779025098790952
828 0.158242668668511
829 0.15840191938860865
830 0.15840191938860865
831 0.15840191938860865
832 0.15840191938860865
833 0.15840191938860865
834 0.15840191938860865
835 0.15867350688231677
836 0.15867350688231677
837 0.15894499796343414
838 0.1591039935637806
839 0.15926296103670562
840 0.15926296103670562
841 0.15926296103670562
842 0.15926296103670562
843 0.15926296103670562
844 0.15968027092834364
845 0.15968027092834364
846 0.15968027092834364
847 0.15968027092834364
848 0.16001905914074513
849 0.16028997794720923
850 0.16028997794720923
851 0.16028997794720923
852 0.16028997794720923
853 0.16028997794720923
854 0.16028997794720923
855 0.16028997794720923
856 0.16039764664132958
857 0.16039764664132958
858 0.16039764664132958
859 0.16039764664132958
860 0.16039764664132958
861 0.16039764664132958
862 0.16039764664132958
863 0.16039764664132958
864 0.16039764664132958
865 0.16039764664132958
866 0.16039764664132958
867 0.16039764664132958
868 0.16039764664132958
869 0.16075746980237265
870 0.16095256413214748
871 0.16095256413214748
872 0.16095256413214748
873 0.16095256413214748
874 0.16095256413214748
875 0.16095256413214748
876 0.16095256413214748
877 0.16095256413214748
878 0.16095256413214748
879 0.16095256413214748
880 0.16095256413214748
881 0.16095256413214748
882 0.16095256413214748
883 0.16095256413214748
884 0.16095256413214748
885 0.16095256413214748
886 0.16095256413214748
887 0.16095256413214748
888 0.16095256413214748
889 0.16095256413214748
890 0.16095256413214748
891 0.16095256413214748
892 0.16095256413214748
893 0.16095256413214748
894 0.16095256413214748
895 0.16095256413214748
896 0.16095256413214748
897 0.16095256413214748
898 0.16095256413214748
899 0.16095256413214748
900 0.16095256413214748
901 0.16095256413214748
902 0.16116137369351727
903 0.16116137369351727
904 0.16116137369351727
905 0.16116137369351727
906 0.16116137369351727
907 0.16116137369351727
908 0.16116137369351727
909 0.16116137369351727
910 0.16116137369351727
911 0.16116137369351727
912 0.16116137369351727
913 0.16116137369351727
914 0.16116137369351727
915 0.16205296874348396
916 0.16205296874348396
917 0.1622465601464688
918 0.1622465601464688
919 0.1622465601464688
920 0.1622465601464688
921 0.16246924573018295
922 0.16246924573018295
923 0.16246924573018295
924 0.16246924573018295
925 0.16246924573018295
926 0.16246924573018295
927 0.16246924573018295
928 0.16246924573018295
929 0.1626258460193841
930 0.1626258460193841
931 0.1626258460193841
932 0.1626258460193841
933 0.1626258460193841
934 0.1626258460193841
935 0.1630369173295657
936 0.1630369173295657
937 0.1630369173295657
938 0.1630369173295657
939 0.1630369173295657
940 0.1630369173295657
941 0.16314857532595192
942 0.16314857532595192
943 0.16314857532595192
944 0.16314857532595192
945 0.1634970229233976
946 0.1634970229233976
947 0.1636407243406835
948 0.1636407243406835
949 0.1636407243406835
950 0.1636407243406835
951 0.16412881252997646
952 0.16424028154958484
953 0.16424028154958484
954 0.16424028154958484
955 0.16424028154958484
956 0.16424028154958484
957 0.16424028154958484
958 0.16441190670245578
959 0.16441190670245578
960 0.16441190670245578
961 0.16441190670245578
962 0.16467790337985894
963 0.16467790337985894
964 0.16467790337985894
965 0.16467790337985894
966 0.16467790337985894
967 0.16467790337985894
968 0.16467790337985894
969 0.1648989456604376
970 0.16534096399581813
971 0.16556194009460826
972 0.16556194009460826
973 0.16556194009460826
974 0.16556194009460826
975 0.16556194009460826
976 0.16556194009460826
977 0.16556194009460826
978 0.16578268593398993
979 0.16578268593398993
980 0.16578268593398993
981 0.16609668715192177
982 0.16609668715192177
983 0.16609668715192177
984 0.166317237310627
985 0.166317237310627
986 0.166317237310627
987 0.166317237310627
988 0.16653765786789146
989 0.16653765786789146
990 0.16653765786789146
991 0.16653765786789146
992 0.16653765786789146
993 0.16653765786789146
994 0.16653765786789146
995 0.16653765786789146
996 0.16653765786789146
997 0.16653765786789146
998 0.16653765786789146
999 0.16653765786789146
1000 0.16653765786789146

==> data/mean-ndcg-ue-random-1000-crash_class=leaksan_detected_memory_leaks.dat <==
1 0.011764705882352941
2 0.0163159153792299
3 0.0138677909348256
4 0.013746259355886683
5 0.01434473203233875
6 0.014570267732156566
7 0.016205825889411034
8 0.01723612239362438
9 0.017314922213869974
10 0.01705889077722276
11 0.016915810191949158
12 0.016813717471158583
13 0.01676010604760258
14 0.01676010604760258
15 0.01867569783215966
16 0.01867569783215966
17 0.019226391965616107
18 0.019226391965616107
19 0.019226391965616107
20 0.019226391965616107
21 0.019741334996842445
22 0.019741334996842445
23 0.02113005110651357
24 0.024296890941025946
25 0.024296890941025946
26 0.024296890941025946
27 0.024633233822213944
28 0.025105930861899946
29 0.026734179977556963
30 0.027850444271406104
31 0.029123886528803992
32 0.029123886528803992
33 0.029123886528803992
34 0.029123886528803992
35 0.029123886528803992
36 0.029123886528803992
37 0.029123886528803992
38 0.02946066585483133
39 0.02946066585483133
40 0.02946066585483133
41 0.02946066585483133
42 0.030244472064380253
43 0.03200287855117531
44 0.03227380681991739
45 0.032472663757876316
46 0.03338304911033528
47 0.03402884542360906
48 0.03531359505195121
49 0.03554298740449871
50 0.03582803648102234
51 0.03582803648102234
52 0.03582803648102234
53 0.036588673886703005
54 0.036588673886703005
55 0.03677781311307196
56 0.03677781311307196
57 0.03677781311307196
58 0.037080400603442455
59 0.037080400603442455
60 0.037080400603442455
61 0.037080400603442455
62 0.03741417450336935
63 0.03779690004257729
64 0.03779690004257729
65 0.03911781504823465
66 0.04028135681090124
67 0.04028135681090124
68 0.04028135681090124
69 0.04028135681090124
70 0.04028135681090124
71 0.04028135681090124
72 0.04028135681090124
73 0.04064426239464451
74 0.04064426239464451
75 0.04108608299648598
76 0.04108608299648598
77 0.041768841731223846
78 0.04381383312547272
79 0.04381383312547272
80 0.044176042520679665
81 0.044176042520679665
82 0.044176042520679665
83 0.04482417741435633
84 0.045606444162907885
85 0.04603600366591961
86 0.04603600366591961
87 0.04603600366591961
88 0.04603600366591961
89 0.04603600366591961
90 0.04603600366591961
91 0.04628386206234013
92 0.04628386206234013
93 0.04628386206234013
94 0.046776085849824234
95 0.04744084023516057
96 0.04744084023516057
97 0.04744084023516057
98 0.04774178347073467
99 0.04825017510556994
100 0.04879187435950342
101 0.04879187435950342
102 0.04913530560966367
103 0.0495472879884884
104 0.0495472879884884
105 0.0495472879884884
106 0.04988791907662987
107 0.04988791907662987
108 0.0505000602025731
109 0.05103192229883452
110 0.051742288020107774
111 0.051742288020107774
112 0.051979366785091616
113 0.05227134573205044
114 0.05227134573205044
115 0.05227134573205044
116 0.05227134573205044
117 0.05227134573205044
118 0.05328857393798905
119 0.053847963191596446
120 0.05482368282930404
121 0.05482368282930404
122 0.05505658397832358
123 0.055386795139003325
124 0.056112745889536
125 0.056112745889536
126 0.05676990910068904
127 0.05812845904650669
128 0.05941118891032208
129 0.05941118891032208
130 0.05941118891032208
131 0.05941118891032208
132 0.05941118891032208
133 0.05980185240463224
134 0.05999722571342454
135 0.06024837541775764
136 0.06079270098995398
137 0.0615275465728703
138 0.0615275465728703
139 0.0615275465728703
140 0.0615275465728703
141 0.0615275465728703
142 0.06254854350133537
143 0.06254854350133537
144 0.06293301398134332
145 0.06293301398134332
146 0.06310243445999426
147 0.06310243445999426
148 0.06332641033765872
149 0.06357264893808069
150 0.06469820433011049
151 0.06630590352117684
152 0.06700268539905194
153 0.0676571043913591
154 0.06803649085323027
155 0.06841539417405236
156 0.06841539417405236
157 0.06841539417405236
158 0.06841539417405236
159 0.06841539417405236
160 0.06861835626956
161 0.068821071345616
162 0.068821071345616
163 0.06919625905649034
164 0.06919625905649034
165 0.06935287471826738
166 0.07030793414117903
167 0.07092214982370808
168 0.07116266369944092
169 0.07225134798724107
170 0.07225134798724107
171 0.07225134798724107
172 0.07225134798724107
173 0.07225134798724107
174 0.07225134798724107
175 0.07246810975784815
176 0.07246810975784815
177 0.07246810975784815
178 0.07368776489807366
179 0.07368776489807366
180 0.07368776489807366
181 0.07368776489807366
182 0.07368776489807366
183 0.07368776489807366
184 0.07368776489807366
185 0.0742284575050915
186 0.07453273541005663
187 0.0747968212617411
188 0.07506063983817701
189 0.07506063983817701
190 0.07506063983817701
191 0.07506063983817701
192 0.07553568344725298
193 0.07553568344725298
194 0.07630893144603444
195 0.07630893144603444
196 0.07630893144603444
197 0.07630893144603444
198 0.07630893144603444
199 0.07630893144603444
200 0.07630893144603444
201 0.0767006398937053
202 0.07688101305593151
203 0.07769348434952622
204 0.07769348434952622
205 0.07769348434952622
206 0.07783625428249363
207 0.07804623185060172
208 0.07823928088673411
209 0.07823928088673411
210 0.0784486966144511
211 0.0784486966144511
212 0.0784486966144511
213 0.0784486966144511
214 0.0784486966144511
215 0.0784486966144511
216 0.07870574059590181
217 0.07941645058393512
218 0.07941645058393512
219 0.07941645058393512
220 0.07987357345712909
221 0.08022773252967344
222 0.08087046009599687
223 0.08087046009599687
224 0.08087046009599687
225 0.08087046009599687
226 0.08162470079834111
227 0.083171371568021
228 0.08339843725545147
229 0.08339843725545147
230 0.08488149871851813
231 0.08523279291176741
232 0.08523279291176741
233 0.08523279291176741
234 0.08523279291176741
235 0.08612740101673437
236 0.08612740101673437
237 0.0870609565988537
238 0.08780810264895836
239 0.08780810264895836
240 0.08780810264895836
241 0.08780810264895836
242 0.08780810264895836
243 0.08826288359040436
244 0.09045872474038981
245 0.09159112285320482
246 0.09159112285320482
247 0.0918149058889249
248 0.09263595309194067
249 0.09282273925114404
250 0.09282273925114404
251 0.09282273925114404
252 0.09324826055097299
253 0.09324826055097299
254 0.09353550745009807
255 0.09410959575891
256 0.09439643824335787
257 0.09439643824335787
258 0.09439643824335787
259 0.09439643824335787
260 0.09439643824335787
261 0.09439643824335787
262 0.09439643824335787
263 0.09439643824335787
264 0.09488256823904495
265 0.09550500555676511
266 0.09550500555676511
267 0.09570546448639
268 0.09570546448639
269 0.09570546448639
270 0.09570546448639
271 0.09570546448639
272 0.09638767032704068
273 0.09638767032704068
274 0.09638767032704068
275 0.0966071941388686
276 0.0966071941388686
277 0.0966071941388686
278 0.0966071941388686
279 0.0966071941388686
280 0.09676635194519037
281 0.09676635194519037
282 0.09694903588443163
283 0.09694903588443163
284 0.09694903588443163
285 0.09709852009618561
286 0.09729655292373632
287 0.09729655292373632
288 0.09729655292373632
289 0.09729655292373632
290 0.09729655292373632
291 0.09729655292373632
292 0.09729655292373632
293 0.09729655292373632
294 0.09791289425841333
295 0.09791289425841333
296 0.0982489492684094
297 0.0982489492684094
298 0.09858460862301677
299 0.09886367094309192
300 0.09886367094309192
301 0.09886367094309192
302 0.09886367094309192
303 0.09914208673075552
304 0.09914208673075552
305 0.09992534634562711
306 0.09992534634562711
307 0.10048090762060219
308 0.10069610705884506
309 0.10069610705884506
310 0.10085245210023687
311 0.10128776569123273
312 0.10162075203845593
313 0.10162075203845593
314 0.10186114365493322
315 0.10186114365493322
316 0.1020402285774643
317 0.1020402285774643
318 0.1020402285774643
319 0.1020402285774643
320 0.1020402285774643
321 0.102315870894972
322 0.10328964417241024
323 0.10364646072212273
324 0.10537280044859154
325 0.10537280044859154
326 0.10564770920851398
327 0.10597800486120346
328 0.10597800486120346
329 0.1061238003378246
330 0.1061238003378246
331 0.1061238003378246
332 0.1061238003378246
333 0.1061238003378246
334 0.10639756625378899
335 0.10663529082145205
336 0.10696405026246303
337 0.10696405026246303
338 0.10714107265501886
339 0.10714107265501886
340 0.10714107265501886
341 0.10733315485205414
342 0.10733315485205414
343 0.10792818165856534
344 0.10816483087980164
345 0.10901572912881669
346 0.10901572912881669
347 0.10901572912881669
348 0.10901572912881669
349 0.10944312108348482
350 0.11006091713821019
351 0.11033237192841011
352 0.11033237192841011
353 0.11033237192841011
354 0.11033237192841011
355 0.11033237192841011
356 0.11033237192841011
357 0.11185187420423752
358 0.11198128270072556
359 0.11214410003437755
360 0.11214410003437755
361 0.11214410003437755
362 0.11214410003437755
363 0.11214410003437755
364 0.1123189051905067
365 0.1123189051905067
366 0.1123189051905067
367 0.11258831758488906
368 0.11258831758488906
369 0.11276272055332512
370 0.11276272055332512
371 0.11303164086339834
372 0.11303164086339834
373 0.11335517846770542
374 0.11335517846770542
375 0.11335517846770542
376 0.11335517846770542
377 0.11381221678158868
378 0.11381221678158868
379 0.11381221678158868
380 0.11381221678158868
381 0.11381221678158868
382 0.11413390406390979
383 0.11430721853691411
384 0.11599425806107479
385 0.11666185052880788
386 0.11710207481354024
387 0.11730905530621684
388 0.1175159464618386
389 0.1175159464618386
390 0.11765759881605939
391 0.11765759881605939
392 0.11765759881605939
393 0.11797776194567808
394 0.11837132401857199
395 0.11863743345596668
396 0.11879758886522329
397 0.1189576769713591
398 0.11918858015127447
399 0.11918858015127447
400 0.11918858015127447
401 0.11937548454892438
402 0.1195623115396896
403 0.1195623115396896
404 0.11976781370990909
405 0.11976781370990909
406 0.11976781370990909
407 0.11976781370990909
408 0.12015934789910944
409 0.12015934789910944
410 0.12057472857889431
411 0.121405154636304
412 0.121405154636304
413 0.121405154636304
414 0.1230573577666785
415 0.1230573577666785
416 0.12320610222804433
417 0.12334618740384673
418 0.1234948139929767
419 0.1234948139929767
420 0.12369899846951246
421 0.12369899846951246
422 0.12369899846951246
423 0.12408820158153831
424 0.12408820158153831
425 0.12440423533815678
426 0.12567368598687856
427 0.12587731475992328
428 0.12601679962120924
429 0.12601679962120924
430 0.12633222545642336
431 0.126502176041306
432 0.126502176041306
433 0.126502176041306
434 0.12864087907268293
435 0.12882528664732856
436 0.12882528664732856
437 0.12882528664732856
438 0.12882528664732856
439 0.12899472490064176
440 0.12899472490064176
441 0.12899472490064176
442 0.12899472490064176
443 0.12899472490064176
444 0.1295646386644183
445 0.1295646386644183
446 0.12974829331488724
447 0.1301339861627958
448 0.130317506559929
449 0.130317506559929
450 0.130317506559929
451 0.130317506559929
452 0.130317506559929
453 0.130317506559929
454 0.130317506559929
455 0.130317506559929
456 0.130317506559929
457 0.130317506559929
458 0.13048577610295642
459 0.13048577610295642
460 0.13048577610295642
461 0.13048577610295642
462 0.13138216560872684
463 0.13138216560872684
464 0.13169369207534845
465 0.13169369207534845
466 0.1319526614054727
467 0.1319526614054727
468 0.1323451762214147
469 0.1329671461023644
470 0.13337333050216665
471 0.13400397705552128
472 0.13400397705552128
473 0.13400397705552128
474 0.13400397705552128
475 0.13400397705552128
476 0.13400397705552128
477 0.13473061172617082
478 0.13489771841933598
479 0.13489771841933598
480 0.13489771841933598
481 0.13489771841933598
482 0.13489771841933598
483 0.1350790105372172
484 0.1350790105372172
485 0.1350790105372172
486 0.1350790105372172
487 0.1350790105372172
488 0.1350790105372172
489 0.1354591237101594
490 0.1354591237101594
491 0.1354591237101594
492 0.1354591237101594
493 0.1360242342156436
494 0.1360242342156436
495 0.13628068975399088
496 0.13681161182043672
497 0.13681161182043672
498 0.13681161182043672
499 0.1372902551973034
500 0.1372902551973034
501 0.1372902551973034
502 0.1372902551973034
503 0.13759774957397147
504 0.13759774957397147
505 0.1377418727371517
506 0.13835627550844548
507 0.13835627550844548
508 0.13835627550844548
509 0.13835627550844548
510 0.13835627550844548
511 0.13835627550844548
512 0.13835627550844548
513 0.13835627550844548
514 0.13866270665310573
515 0.13866270665310573
516 0.13866270665310573
517 0.13866270665310573
518 0.13866270665310573
519 0.13866270665310573
520 0.13866270665310573
521 0.13866270665310573
522 0.13866270665310573
523 0.13866270665310573
524 0.13866270665310573
525 0.13866270665310573
526 0.13866270665310573
527 0.13936855226738365
528 0.13936855226738365
529 0.13936855226738365
530 0.13936855226738365
531 0.13936855226738365
532 0.13936855226738365
533 0.13936855226738365
534 0.13936855226738365
535 0.13936855226738365
536 0.13936855226738365
537 0.13936855226738365
538 0.13936855226738365
539 0.13936855226738365
540 0.13936855226738365
541 0.13936855226738365
542 0.13936855226738365
543 0.13936855226738365
544 0.13936855226738365
545 0.13948935155853207
546 0.13948935155853207
547 0.13948935155853207
548 0.13948935155853207
549 0.13948935155853207
550 0.13948935155853207
551 0.13948935155853207
552 0.13948935155853207
553 0.13948935155853207
554 0.13948935155853207
555 0.13948935155853207
556 0.13948935155853207
557 0.13948935155853207
558 0.13948935155853207
559 0.13948935155853207
560 0.13948935155853207
561 0.13948935155853207
562 0.13948935155853207
563 0.13948935155853207
564 0.13948935155853207
565 0.13948935155853207
566 0.13948935155853207
567 0.1396660689676866
568 0.1396660689676866
569 0.1398426884904469
570 0.1398426884904469
571 0.14001921057748606
572 0.1402134845539168
573 0.1402134845539168
574 0.1402134845539168
575 0.1410790762673152
576 0.1410790762673152
577 0.1410790762673152
578 0.1410790762673152
579 0.14193719075352135
580 0.14193719075352135
581 0.14193719075352135
582 0.14193719075352135
583 0.14303344961566863
584 0.14303344961566863
585 0.14333367105033593
586 0.14333367105033593
587 0.14349540488125975
588 0.14349540488125975
589 0.14349540488125975
590 0.14349540488125975
591 0.14349540488125975
592 0.14349540488125975
593 0.14349540488125975
594 0.14349540488125975
595 0.14349540488125975
596 0.14349540488125975
597 0.14386367604191358
598 0.14386367604191358
599 0.144079853225357
600 0.144079853225357
601 0.144079853225357
602 0.144079853225357
603 0.14432841921700193
604 0.14432841921700193
605 0.14432841921700193
606 0.14432841921700193
607 0.14432841921700193
608 0.14432841921700193
609 0.14432841921700193
610 0.14432841921700193
611 0.14432841921700193
612 0.14432841921700193
613 0.14432841921700193
614 0.14432841921700193
615 0.14432841921700193
616 0.14454365632617958
617 0.14454365632617958
618 0.14468326016313732
619 0.14468326016313732
620 0.14468326016313732
621 0.14468326016313732
622 0.14468326016313732
623 0.14468326016313732
624 0.14468326016313732
625 0.14480759216936934
626 0.14480759216936934
627 0.14480759216936934
628 0.14480759216936934
629 0.14480759216936934
630 0.14480759216936934
631 0.14499891376703283
632 0.14499891376703283
633 0.14499891376703283
634 0.14499891376703283
635 0.14499891376703283
636 0.14499891376703283
637 0.14499891376703283
638 0.14499891376703283
639 0.14499891376703283
640 0.14499891376703283
641 0.14499891376703283
642 0.14499891376703283
643 0.14499891376703283
644 0.14562917788676383
645 0.14562917788676383
646 0.14584283614493293
647 0.14584283614493293
648 0.14584283614493293
649 0.14584283614493293
650 0.14584283614493293
651 0.14584283614493293
652 0.14584283614493293
653 0.14584283614493293
654 0.14584283614493293
655 0.14584283614493293
656 0.14584283614493293
657 0.14584283614493293
658 0.14584283614493293
659 0.14584283614493293
660 0.14584283614493293
661 0.14653303934356
662 0.14653303934356
663 0.14677798265841896
664 0.14677798265841896
665 0.14677798265841896
666 0.14677798265841896
667 0.14677798265841896
668 0.14677798265841896
669 0.14696758757103778
670 0.14696758757103778
671 0.14696758757103778
672 0.14696758757103778
673 0.14696758757103778
674 0.14696758757103778
675 0.14696758757103778
676 0.14696758757103778
677 0.14696758757103778
678 0.14696758757103778
679 0.14726096076734632
680 0.14726096076734632
681 0.14726096076734632
682 0.14726096076734632
683 0.14726096076734632
684 0.14750018102473972
685 0.14750018102473972
686 0.14750018102473972
687 0.14750018102473972
688 0.14750018102473972
689 0.14750018102473972
690 0.14750018102473972
691 0.1478824693466232
692 0.1478824693466232
693 0.1478824693466232
694 0.14805373743398587
695 0.14805373743398587
696 0.14805373743398587
697 0.14805373743398587
698 0.14805373743398587
699 0.14805373743398587
700 0.14805373743398587
701 0.14805373743398587
702 0.14805373743398587
703 0.1484528178840877
704 0.1484528178840877
705 0.1484528178840877
706 0.1484528178840877
707 0.1484528178840877
708 0.1484528178840877
709 0.14955875312516886
710 0.15006072386934818
711 0.15070242667434675
712 0.15070242667434675
713 0.15098122479615292
714 0.15098122479615292
715 0.15098122479615292
716 0.15098122479615292
717 0.15098122479615292
718 0.15098122479615292
719 0.15098122479615292
720 0.15098122479615292
721 0.15098122479615292
722 0.15098122479615292
723 0.1511514296210098
724 0.1511514296210098
725 0.1517323458057869
726 0.1517323458057869
727 0.1517323458057869
728 0.1517323458057869
729 0.1517323458057869
730 0.1517323458057869
731 0.1517323458057869
732 0.1517323458057869
733 0.1517323458057869
734 0.1517323458057869
735 0.1517323458057869
736 0.1517323458057869
737 0.1517323458057869
738 0.1517323458057869
739 0.1517323458057869
740 0.15188841910791262
741 0.15188841910791262
742 0.15188841910791262
743 0.15209756333860708
744 0.15233374638854652
745 0.15233374638854652
746 0.15233374638854652
747 0.15233374638854652
748 0.15233374638854652
749 0.15233374638854652
750 0.15233374638854652
751 0.15233374638854652
752 0.15233374638854652
753 0.15233374638854652
754 0.15233374638854652
755 0.15315755032728
756 0.15331312069484196
757 0.15331312069484196
758 0.15331312069484196
759 0.15331312069484196
760 0.15331312069484196
761 0.15331312069484196
762 0.15331312069484196
763 0.15430389820979848
764 0.15468041238014635
765 0.15491560684028857
766 0.15491560684028857
767 0.15491560684028857
768 0.15491560684028857
769 0.15491560684028857
770 0.15491560684028857
771 0.15491560684028857
772 0.15491560684028857
773 0.15508410284197954
774 0.15523912369142262
775 0.1558518743525876
776 0.1558518743525876
777 0.1558518743525876
778 0.1558518743525876
779 0.1558518743525876
780 0.1558518743525876
781 0.1558518743525876
782 0.1558518743525876
783 0.15622700248970406
784 0.15660205889001247
785 0.15660205889001247
786 0.15671623493142636
787 0.15671623493142636
788 0.15671623493142636
789 0.15671623493142636
790 0.15671623493142636
791 0.15671623493142636
792 0.15687072261688464
793 0.15792061753035846
794 0.15792061753035846
795 0.15792061753035846
796 0.15792061753035846
797 0.15792061753035846
798 0.15792061753035846
799 0.15792061753035846
800 0.15792061753035846
801 0.15853249904018682
802 0.15853249904018682
803 0.15853249904018682
804 0.15853249904018682
805 0.15853249904018682
806 0.15853249904018682
807 0.15919232313690782
808 0.15919232313690782
809 0.15919232313690782
810 0.15919232313690782
811 0.15919232313690782
812 0.15919232313690782
813 0.15919232313690782
814 0.15919232313690782
815 0.15919232313690782
816 0.15919232313690782
817 0.15919232313690782
818 0.15919232313690782
819 0.15919232313690782
820 0.15919232313690782
821 0.15919232313690782
822 0.15919232313690782
823 0.15930571791907147
824 0.15930571791907147
825 0.15930571791907147
826 0.15930571791907147
827 0.15930571791907147
828 0.1598272957692738
829 0.1598272957692738
830 0.1598272957692738
831 0.1598272957692738
832 0.1598272957692738
833 0.1598272957692738
834 0.1598272957692738
835 0.1598272957692738
836 0.1598272957692738
837 0.15999380301214985
838 0.15999380301214985
839 0.16044441780170499
840 0.16044441780170499
841 0.16061080733094885
842 0.16061080733094885
843 0.16061080733094885
844 0.16061080733094885
845 0.16061080733094885
846 0.16061080733094885
847 0.16061080733094885
848 0.16133559163101452
849 0.16368752770685857
850 0.16389250632500335
851 0.16389250632500335
852 0.16389250632500335
853 0.16389250632500335
854 0.1641282768548799
855 0.1641282768548799
856 0.1641282768548799
857 0.1641282768548799
858 0.1641282768548799
859 0.1641282768548799
860 0.1641282768548799
861 0.1643637629708563
862 0.16454626831681837
863 0.16454626831681837
864 0.16454626831681837
865 0.16454626831681837
866 0.16454626831681837
867 0.16454626831681837
868 0.16454626831681837
869 0.16489391772735199
870 0.16489391772735199
871 0.16489391772735199
872 0.16489391772735199
873 0.16489391772735199
874 0.16489391772735199
875 0.16489391772735199
876 0.16489391772735199
877 0.16489391772735199
878 0.16489391772735199
879 0.16489391772735199
880 0.16489391772735199
881 0.16489391772735199
882 0.16517599283863366
883 0.16517599283863366
884 0.16517599283863366
885 0.16517599283863366
886 0.16517599283863366
887 0.16517599283863366
888 0.16517599283863366
889 0.16517599283863366
890 0.16517599283863366
891 0.16517599283863366
892 0.16517599283863366
893 0.16537948461436686
894 0.16537948461436686
895 0.16537948461436686
896 0.16537948461436686
897 0.16537948461436686
898 0.16537948461436686
899 0.16537948461436686
900 0.16537948461436686
901 0.1655310483032427
902 0.1655310483032427
903 0.1655310483032427
904 0.1655310483032427
905 0.1655310483032427
906 0.1655310483032427
907 0.1655310483032427
908 0.1655310483032427
909 0.1655310483032427
910 0.1655310483032427
911 0.1655310483032427
912 0.1655310483032427
913 0.16569543538413506
914 0.16569543538413506
915 0.16569543538413506
916 0.16569543538413506
917 0.16592874888702053
918 0.16604033029969997
919 0.16604033029969997
920 0.16604033029969997
921 0.16704631613198961
922 0.1672270248054788
923 0.1672270248054788
924 0.1672270248054788
925 0.16768775924806312
926 0.16768775924806312
927 0.16768775924806312
928 0.16768775924806312
929 0.16873808275172628
930 0.16873808275172628
931 0.16888892117161772
932 0.16888892117161772
933 0.16888892117161772
934 0.16953410566567964
935 0.16953410566567964
936 0.16953410566567964
937 0.16953410566567964
938 0.16953410566567964
939 0.16953410566567964
940 0.16953410566567964
941 0.16953410566567964
942 0.17002501780731058
943 0.17002501780731058
944 0.17002501780731058
945 0.17002501780731058
946 0.17002501780731058
947 0.17002501780731058
948 0.17002501780731058
949 0.17002501780731058
950 0.17002501780731058
951 0.17002501780731058
952 0.17002501780731058
953 0.17002501780731058
954 0.17030387057681315
955 0.17030387057681315
956 0.17030387057681315
957 0.17030387057681315
958 0.170667990443196
959 0.170667990443196
960 0.170667990443196
961 0.17110970890197524
962 0.17110970890197524
963 0.17110970890197524
964 0.17110970890197524
965 0.17110970890197524
966 0.17110970890197524
967 0.17110970890197524
968 0.17110970890197524
969 0.17110970890197524
970 0.17110970890197524
971 0.17110970890197524
972 0.17110970890197524
973 0.17110970890197524
974 0.17110970890197524
975 0.17110970890197524
976 0.17110970890197524
977 0.17125949192857198
978 0.17125949192857198
979 0.17125949192857198
980 0.17125949192857198
981 0.17125949192857198
982 0.17125949192857198
983 0.17125949192857198
984 0.17140911997130648
985 0.17140911997130648
986 0.17140911997130648
987 0.17140911997130648
988 0.17140911997130648
989 0.17140911997130648
990 0.17140911997130648
991 0.17168643649271875
992 0.17234290165401203
993 0.17252166995322415
994 0.17252166995322415
995 0.17252166995322415
996 0.17333144039244835
997 0.17333144039244835
998 0.17333144039244835
999 0.17333144039244835
1000 0.17333144039244835

==> data/mean-ndcg-ue-random-1000-crash_class=libfuzzer_timeout.dat <==
1 0.0
2 0.0
3 0.003099744147727335
4 0.0029332912447090752
5 0.0034624460795975244
6 0.0033853199366127087
7 0.003326826095717092
8 0.00328055261439508
9 0.0032427949068989364
10 0.003211246841252512
11 0.003211246841252512
12 0.003597972697490204
13 0.004030601974360339
14 0.004030601974360339
15 0.0043205559120336415
16 0.004670664469354819
17 0.004948802745293125
18 0.004948802745293125
19 0.004948802745293125
20 0.004948802745293125
21 0.004948802745293125
22 0.004948802745293125
23 0.004948802745293125
24 0.004948802745293125
25 0.0053700567409804304
26 0.0053700567409804304
27 0.005635650493300668
28 0.005839799783726382
29 0.006041914209090683
30 0.006041914209090683
31 0.006041914209090683
32 0.006271835924811165
33 0.006271835924811165
34 0.006465187192382203
35 0.006936493677969111
36 0.006936493677969111
37 0.006936493677969111
38 0.007687014554875625
39 0.007926928249634306
40 0.007926928249634306
41 0.007926928249634306
42 0.008404396929521734
43 0.008404396929521734
44 0.008404396929521734
45 0.008614372984813625
46 0.008614372984813625
47 0.008614372984813625
48 0.00877020328031353
49 0.00877020328031353
50 0.00899529278885886
51 0.009198753540667568
52 0.009198753540667568
53 0.009198753540667568
54 0.009198753540667568
55 0.009198753540667568
56 0.009198753540667568
57 0.009198753540667568
58 0.009442021015244209
59 0.009442021015244209
60 0.009442021015244209
61 0.009803374422419712
62 0.010163332321545556
63 0.010437861189331843
64 0.010602539502554659
65 0.010794422382424895
66 0.010794422382424895
67 0.010794422382424895
68 0.011003442325214462
69 0.011003442325214462
70 0.01119203800698074
71 0.011380016912789497
72 0.011380016912789497
73 0.011380016912789497
74 0.011380016912789497
75 0.011565648988097295
76 0.011750722429351702
77 0.012012785722894735
78 0.012215331382950195
79 0.012372206525813485
80 0.012372206525813485
81 0.012813726934198971
82 0.012813726934198971
83 0.012950600909048357
84 0.012950600909048357
85 0.012950600909048357
86 0.012950600909048357
87 0.012950600909048357
88 0.012950600909048357
89 0.012950600909048357
90 0.012950600909048357
91 0.012950600909048357
92 0.012950600909048357
93 0.012950600909048357
94 0.013127136866584852
95 0.013303267824136425
96 0.01374399125853171
97 0.01374399125853171
98 0.01374399125853171
99 0.013918560923732807
100 0.014284517936286371
101 0.014284517936286371
102 0.014284517936286371
103 0.014475073106722063
104 0.014475073106722063
105 0.014475073106722063
106 0.014475073106722063
107 0.014646773338638841
108 0.014646773338638841
109 0.014857801182450163
110 0.01502850250151974
111 0.01502850250151974
112 0.01502850250151974
113 0.015198242647825164
114 0.015198242647825164
115 0.015198242647825164
116 0.015198242647825164
117 0.015366755781860317
118 0.015510596185929398
119 0.015695455554238524
120 0.015695455554238524
121 0.015695455554238524
122 0.015879366359394572
123 0.016205580447160972
124 0.016205580447160972
125 0.0163309791560773
126 0.0163309791560773
127 0.0163309791560773
128 0.016472431335121954
129 0.016472431335121954
130 0.016472431335121954
131 0.016472431335121954
132 0.016596443648187145
133 0.016596443648187145
134 0.016760333145488242
135 0.016760333145488242
136 0.016760333145488242
137 0.016923491584028505
138 0.016923491584028505
139 0.016923491584028505
140 0.017154202608491445
141 0.017154202608491445
142 0.01733253031473469
143 0.01733253031473469
144 0.017494066587151587
145 0.017494066587151587
146 0.017494066587151587
147 0.017631629495566403
148 0.017631629495566403
149 0.017631629495566403
150 0.017631629495566403
151 0.01776846217928425
152 0.01776846217928425
153 0.01796539320380795
154 0.01796539320380795
155 0.018191485484952447
156 0.018350481516496576
157 0.018350481516496576
158 0.018660695261118597
159 0.018660695261118597
160 0.018834862210998518
161 0.018834862210998518
162 0.018961232002107118
163 0.019118868094922394
164 0.019118868094922394
165 0.01927613040673642
166 0.019544299192256784
167 0.019544299192256784
168 0.01970101242622832
169 0.020207219650569434
170 0.020207219650569434
171 0.020207219650569434
172 0.0203789570116574
173 0.0203789570116574
174 0.0203789570116574
175 0.020522033433912235
176 0.020664953246814954
177 0.020664953246814954
178 0.020856173309019267
179 0.020856173309019267
180 0.020856173309019267
181 0.020856173309019267
182 0.021010492371202304
183 0.021010492371202304
184 0.021010492371202304
185 0.021010492371202304
186 0.021200114172071557
187 0.021200114172071557
188 0.021200114172071557
189 0.021353329214828354
190 0.021353329214828354
191 0.021353329214828354
192 0.021353329214828354
193 0.021353329214828354
194 0.021353329214828354
195 0.021353329214828354
196 0.021353329214828354
197 0.021353329214828354
198 0.021353329214828354
199 0.021353329214828354
200 0.021353329214828354
201 0.021353329214828354
202 0.021353329214828354
203 0.021353329214828354
204 0.021519590916915018
205 0.021519590916915018
206 0.021519590916915018
207 0.021658189338188923
208 0.021658189338188923
209 0.021658189338188923
210 0.021658189338188923
211 0.021658189338188923
212 0.021658189338188923
213 0.021658189338188923
214 0.02177111139771162
215 0.02177111139771162
216 0.02177111139771162
217 0.02177111139771162
218 0.02177111139771162
219 0.02177111139771162
220 0.02177111139771162
221 0.02177111139771162
222 0.021982263088907477
223 0.021982263088907477
224 0.021982263088907477
225 0.021982263088907477
226 0.021982263088907477
227 0.02211851787942785
228 0.02211851787942785
229 0.02211851787942785
230 0.02211851787942785
231 0.02211851787942785
232 0.02239210869787671
233 0.02239210869787671
234 0.02239210869787671
235 0.02239210869787671
236 0.02239210869787671
237 0.02239210869787671
238 0.02239210869787671
239 0.02239210869787671
240 0.02239210869787671
241 0.022644155736701463
242 0.022644155736701463
243 0.022644155736701463
244 0.022644155736701463
245 0.022644155736701463
246 0.022644155736701463
247 0.022644155736701463
248 0.022644155736701463
249 0.022644155736701463
250 0.022644155736701463
251 0.022789545614180447
252 0.022789545614180447
253 0.022789545614180447
254 0.022789545614180447
255 0.022789545614180447
256 0.022789545614180447
257 0.022789545614180447
258 0.022789545614180447
259 0.022789545614180447
260 0.022789545614180447
261 0.022789545614180447
262 0.022789545614180447
263 0.02303568957274028
264 0.02303568957274028
265 0.02303568957274028
266 0.02303568957274028
267 0.02303568957274028
268 0.02303568957274028
269 0.02303568957274028
270 0.02317919295838175
271 0.02317919295838175
272 0.02330174122664032
273 0.02330174122664032
274 0.023505013434867675
275 0.023505013434867675
276 0.023505013434867675
277 0.023505013434867675
278 0.023505013434867675
279 0.023505013434867675
280 0.023505013434867675
281 0.023505013434867675
282 0.023626780775311915
283 0.023626780775311915
284 0.023626780775311915
285 0.023626780775311915
286 0.023626780775311915
287 0.023626780775311915
288 0.02374809727549489
289 0.02374809727549489
290 0.02374809727549489
291 0.02374809727549489
292 0.02374809727549489
293 0.02374809727549489
294 0.02374809727549489
295 0.02374809727549489
296 0.02374809727549489
297 0.02374809727549489
298 0.02374809727549489
299 0.02374809727549489
300 0.02392190366619975
301 0.02407688554350298
302 0.02407688554350298
303 0.02407688554350298
304 0.02407688554350298
305 0.024489986489733457
306 0.024489986489733457
307 0.024489986489733457
308 0.024489986489733457
309 0.02464426201411668
310 0.02464426201411668
311 0.02464426201411668
312 0.024763894235872583
313 0.024763894235872583
314 0.024763894235872583
315 0.024763894235872583
316 0.024763894235872583
317 0.024763894235872583
318 0.024763894235872583
319 0.024763894235872583
320 0.024883003317933597
321 0.024883003317933597
322 0.024883003317933597
323 0.02501097549821022
324 0.02501097549821022
325 0.02501097549821022
326 0.02501097549821022
327 0.02501097549821022
328 0.02501097549821022
329 0.02501097549821022
330 0.02501097549821022
331 0.02501097549821022
332 0.02501097549821022
333 0.02501097549821022
334 0.02501097549821022
335 0.02501097549821022
336 0.02501097549821022
337 0.02501097549821022
338 0.02501097549821022
339 0.02501097549821022
340 0.025114966535315204
341 0.025114966535315204
342 0.025114966535315204
343 0.025114966535315204
344 0.025114966535315204
345 0.02526634290876352
346 0.02526634290876352
347 0.025403713927681683
348 0.025403713927681683
349 0.025403713927681683
350 0.025403713927681683
351 0.025403713927681683
352 0.025403713927681683
353 0.025403713927681683
354 0.02570909850527045
355 0.02570909850527045
356 0.02570909850527045
357 0.02570909850527045
358 0.02570909850527045
359 0.02570909850527045
360 0.02570909850527045
361 0.02570909850527045
362 0.02570909850527045
363 0.02570909850527045
364 0.02570909850527045
365 0.02570909850527045
366 0.025834370143210748
367 0.025834370143210748
368 0.025834370143210748
369 0.025834370143210748
370 0.025834370143210748
371 0.025834370143210748
372 0.025834370143210748
373 0.025834370143210748
374 0.025834370143210748
375 0.025834370143210748
376 0.025834370143210748
377 0.025834370143210748
378 0.025834370143210748
379 0.025834370143210748
380 0.026065319582749463
381 0.026189747171651248
382 0.026356513547147516
383 0.02645842918091775
384 0.02645842918091775
385 0.02645842918091775
386 0.02645842918091775
387 0.02645842918091775
388 0.02645842918091775
389 0.02645842918091775
390 0.02645842918091775
391 0.02645842918091775
392 0.02645842918091775
393 0.026573454396936397
394 0.026573454396936397
395 0.026573454396936397
396 0.026573454396936397
397 0.026688285527919887
398 0.026688285527919887
399 0.026688285527919887
400 0.027149075552793875
401 0.027149075552793875
402 0.027149075552793875
403 0.027149075552793875
404 0.02725008736402692
405 0.027415234535715437
406 0.02756252030946856
407 0.02756252030946856
408 0.027676830854033416
409 0.027783825424113364
410 0.027783825424113364
411 0.027783825424113364
412 0.028044879202607034
413 0.028158959246426668
414 0.028158959246426668
415 0.028158959246426668
416 0.028158959246426668
417 0.028158959246426668
418 0.028158959246426668
419 0.028158959246426668
420 0.028373086862160658
421 0.028373086862160658
422 0.028652371097844027
423 0.028652371097844027
424 0.02894867443387189
425 0.029837239389995523
426 0.029837239389995523
427 0.029837239389995523
428 0.029837239389995523
429 0.029837239389995523
430 0.029837239389995523
431 0.029837239389995523
432 0.02996966530815927
433 0.02996966530815927
434 0.02996966530815927
435 0.02996966530815927
436 0.02996966530815927
437 0.02996966530815927
438 0.02996966530815927
439 0.03030264069404384
440 0.03030264069404384
441 0.030465484524956
442 0.030465484524956
443 0.030586842077779126
444 0.030586842077779126
445 0.030586842077779126
446 0.030586842077779126
447 0.030586842077779126
448 0.030586842077779126
449 0.030586842077779126
450 0.030586842077779126
451 0.03088016027096326
452 0.031759796883528035
453 0.031759796883528035
454 0.031759796883528035
455 0.031759796883528035
456 0.031891056406062254
457 0.031891056406062254
458 0.031891056406062254
459 0.03284508139696703
460 0.03284508139696703
461 0.03284508139696703
462 0.03298927365112838
463 0.03298927365112838
464 0.03298927365112838
465 0.03298927365112838
466 0.03298927365112838
467 0.03298927365112838
468 0.03298927365112838
469 0.03298927365112838
470 0.03298927365112838
471 0.03298927365112838
472 0.03298927365112838
473 0.03298927365112838
474 0.03298927365112838
475 0.03298927365112838
476 0.03298927365112838
477 0.03298927365112838
478 0.03298927365112838
479 0.03298927365112838
480 0.03298927365112838
481 0.03309346626552438
482 0.03309346626552438
483 0.03309346626552438
484 0.03309346626552438
485 0.03309346626552438
486 0.03309346626552438
487 0.03309346626552438
488 0.03309346626552438
489 0.03309346626552438
490 0.03322320567751326
491 0.03322320567751326
492 0.03344455623864494
493 0.03344455623864494
494 0.03357412599177254
495 0.03357412599177254
496 0.03357412599177254
497 0.03357412599177254
498 0.03357412599177254
499 0.03357412599177254
500 0.03357412599177254
501 0.03357412599177254
502 0.03357412599177254
503 0.03357412599177254
504 0.03357412599177254
505 0.03367750547591023
506 0.03367750547591023
507 0.03367750547591023
508 0.03367750547591023
509 0.03367750547591023
510 0.03367750547591023
511 0.033836511666849575
512 0.033836511666849575
513 0.033836511666849575
514 0.033836511666849575
515 0.03393956724578919
516 0.03393956724578919
517 0.03393956724578919
518 0.03393956724578919
519 0.03393956724578919
520 0.03393956724578919
521 0.03393956724578919
522 0.03393956724578919
523 0.03393956724578919
524 0.03393956724578919
525 0.03393956724578919
526 0.03393956724578919
527 0.03393956724578919
528 0.03393956724578919
529 0.03393956724578919
530 0.03393956724578919
531 0.03406764892175615
532 0.034170172446858375
533 0.034170172446858375
534 0.034170172446858375
535 0.034170172446858375
536 0.034170172446858375
537 0.03432792603291314
538 0.03432792603291314
539 0.03432792603291314
540 0.03432792603291314
541 0.03432792603291314
542 0.03432792603291314
543 0.03432792603291314
544 0.03432792603291314
545 0.03432792603291314
546 0.03432792603291314
547 0.03432792603291314
548 0.03442406649627312
549 0.03442406649627312
550 0.03442406649627312
551 0.03442406649627312
552 0.03442406649627312
553 0.03442406649627312
554 0.03442406649627312
555 0.03442406649627312
556 0.03442406649627312
557 0.03442406649627312
558 0.03442406649627312
559 0.0345808209441085
560 0.0345808209441085
561 0.0345808209441085
562 0.0345808209441085
563 0.0345808209441085
564 0.0345808209441085
565 0.0345808209441085
566 0.0345808209441085
567 0.0345808209441085
568 0.0345808209441085
569 0.0345808209441085
570 0.0345808209441085
571 0.03473705192878491
572 0.034863636322430384
573 0.034863636322430384
574 0.034863636322430384
575 0.034863636322430384
576 0.034863636322430384
577 0.034863636322430384
578 0.034863636322430384
579 0.034863636322430384
580 0.034863636322430384
581 0.034863636322430384
582 0.034863636322430384
583 0.034863636322430384
584 0.034971525985333166
585 0.034971525985333166
586 0.034971525985333166
587 0.034971525985333166
588 0.034971525985333166
589 0.034971525985333166
590 0.034971525985333166
591 0.034971525985333166
592 0.034971525985333166
593 0.034971525985333166
594 0.03540385455820791
595 0.03540385455820791
596 0.03551140148695403
597 0.03551140148695403
598 0.03551140148695403
599 0.03562704670914788
600 0.03562704670914788
601 0.03562704670914788
602 0.03562704670914788
603 0.0357525895689185
604 0.035868084957753295
605 0.035868084957753295
606 0.03608225052206992
607 0.03608225052206992
608 0.03608225052206992
609 0.03608225052206992
610 0.03608225052206992
611 0.03608225052206992
612 0.03608225052206992
613 0.03608225052206992
614 0.03608225052206992
615 0.03608225052206992
616 0.03608225052206992
617 0.03608225052206992
618 0.03608225052206992
619 0.036197305985043476
620 0.036197305985043476
621 0.036197305985043476
622 0.036197305985043476
623 0.036197305985043476
624 0.036197305985043476
625 0.036197305985043476
626 0.036197305985043476
627 0.036197305985043476
628 0.036197305985043476
629 0.036197305985043476
630 0.036197305985043476
631 0.036197305985043476
632 0.036197305985043476
633 0.036197305985043476
634 0.036197305985043476
635 0.03644491970720459
636 0.03644491970720459
637 0.03644491970720459
638 0.03644491970720459
639 0.03679429833489696
640 0.03679429833489696
641 0.03679429833489696
642 0.03679429833489696
643 0.0369708268827593
644 0.0369708268827593
645 0.0369708268827593
646 0.0369708268827593
647 0.0369708268827593
648 0.0369708268827593
649 0.0369708268827593
650 0.0369708268827593
651 0.0369708268827593
652 0.0369708268827593
653 0.0369708268827593
654 0.03724736583144772
655 0.03724736583144772
656 0.03724736583144772
657 0.03724736583144772
658 0.03724736583144772
659 0.03724736583144772
660 0.03724736583144772
661 0.03724736583144772
662 0.03724736583144772
663 0.03724736583144772
664 0.03724736583144772
665 0.03724736583144772
666 0.03724736583144772
667 0.03724736583144772
668 0.03724736583144772
669 0.03724736583144772
670 0.03724736583144772
671 0.03724736583144772
672 0.03724736583144772
673 0.03724736583144772
674 0.0376962991592413
675 0.0376962991592413
676 0.0376962991592413
677 0.037906830709512514
678 0.037906830709512514
679 0.037906830709512514
680 0.037906830709512514
681 0.037906830709512514
682 0.037906830709512514
683 0.037906830709512514
684 0.037906830709512514
685 0.037906830709512514
686 0.037906830709512514
687 0.037906830709512514
688 0.037906830709512514
689 0.037906830709512514
690 0.037906830709512514
691 0.037906830709512514
692 0.037906830709512514
693 0.037906830709512514
694 0.037906830709512514
695 0.037906830709512514
696 0.037906830709512514
697 0.037906830709512514
698 0.037906830709512514
699 0.037906830709512514
700 0.037906830709512514
701 0.037906830709512514
702 0.037906830709512514
703 0.037906830709512514
704 0.037906830709512514
705 0.037906830709512514
706 0.037906830709512514
707 0.037906830709512514
708 0.037906830709512514
709 0.037906830709512514
710 0.037906830709512514
711 0.037906830709512514
712 0.037906830709512514
713 0.037906830709512514
714 0.037906830709512514
715 0.038115615765998014
716 0.038115615765998014
717 0.038115615765998014
718 0.038115615765998014
719 0.038115615765998014
720 0.038115615765998014
721 0.038115615765998014
722 0.038115615765998014
723 0.038115615765998014
724 0.038115615765998014
725 0.038115615765998014
726 0.038115615765998014
727 0.038115615765998014
728 0.038115615765998014
729 0.03826606708349388
730 0.03826606708349388
731 0.03826606708349388
732 0.03826606708349388
733 0.03826606708349388
734 0.03826606708349388
735 0.038537721635514825
736 0.038537721635514825
737 0.038537721635514825
738 0.03863517312923078
739 0.03863517312923078
740 0.03863517312923078
741 0.03863517312923078
742 0.03863517312923078
743 0.03863517312923078
744 0.03863517312923078
745 0.03863517312923078
746 0.03874698798150857
747 0.03874698798150857
748 0.03874698798150857
749 0.03918877639633263
750 0.03918877639633263
751 0.03918877639633263
752 0.03918877639633263
753 0.03918877639633263
754 0.03918877639633263
755 0.03918877639633263
756 0.03918877639633263
757 0.03918877639633263
758 0.03918877639633263
759 0.03918877639633263
760 0.03918877639633263
761 0.03918877639633263
762 0.039458956371593204
763 0.039458956371593204
764 0.039458956371593204
765 0.039458956371593204
766 0.039458956371593204
767 0.039458956371593204
768 0.039458956371593204
769 0.039458956371593204
770 0.039458956371593204
771 0.039458956371593204
772 0.039458956371593204
773 0.039458956371593204
774 0.039458956371593204
775 0.039579771609164566
776 0.039579771609164566
777 0.039579771609164566
778 0.039579771609164566
779 0.039579771609164566
780 0.039579771609164566
781 0.039579771609164566
782 0.039579771609164566
783 0.039579771609164566
784 0.039579771609164566
785 0.039579771609164566
786 0.039728526600673136
787 0.039728526600673136
788 0.039728526600673136
789 0.039728526600673136
790 0.039728526600673136
791 0.039728526600673136
792 0.03984894965426099
793 0.03984894965426099
794 0.03984894965426099
795 0.03984894965426099
796 0.03984894965426099
797 0.03984894965426099
798 0.03984894965426099
799 0.03984894965426099
800 0.03984894965426099
801 0.03984894965426099
802 0.03984894965426099
803 0.03984894965426099
804 0.03998122189483417
805 0.03998122189483417
806 0.03998122189483417
807 0.03998122189483417
808 0.03998122189483417
809 0.040101263541305096
810 0.040101263541305096
811 0.040101263541305096
812 0.040101263541305096
813 0.040101263541305096
814 0.040101263541305096
815 0.040101263541305096
816 0.040101263541305096
817 0.040101263541305096
818 0.040101263541305096
819 0.040101263541305096
820 0.040101263541305096
821 0.040101263541305096
822 0.040101263541305096
823 0.040101263541305096
824 0.040101263541305096
825 0.040101263541305096
826 0.04051240345390608
827 0.04051240345390608
828 0.04064409745781153
829 0.04064409745781153
830 0.04064409745781153
831 0.04084822006155817
832 0.04084822006155817
833 0.04084822006155817
834 0.04095818392021811
835 0.04095818392021811
836 0.04095818392021811
837 0.04095818392021811
838 0.04095818392021811
839 0.04095818392021811
840 0.04095818392021811
841 0.04095818392021811
842 0.04095818392021811
843 0.04110539522736294
844 0.04110539522736294
845 0.04110539522736294
846 0.04110539522736294
847 0.04110539522736294
848 0.04125247760150403
849 0.04125247760150403
850 0.04125247760150403
851 0.04125247760150403
852 0.04125247760150403
853 0.04137157852186627
854 0.04151850746983641
855 0.04166541098246463
856 0.04166541098246463
857 0.04166541098246463
858 0.04166541098246463
859 0.04166541098246463
860 0.04166541098246463
861 0.04166541098246463
862 0.04166541098246463
863 0.04166541098246463
864 0.04178428650701992
865 0.04178428650701992
866 0.04178428650701992
867 0.04178428650701992
868 0.04178428650701992
869 0.04193083791890042
870 0.04207736446193804
871 0.04207736446193804
872 0.04207736446193804
873 0.04207736446193804
874 0.04207736446193804
875 0.04207736446193804
876 0.04207736446193804
877 0.04207736446193804
878 0.04207736446193804
879 0.04207736446193804
880 0.04207736446193804
881 0.04207736446193804
882 0.04207736446193804
883 0.04207736446193804
884 0.04207736446193804
885 0.04207736446193804
886 0.04207736446193804
887 0.04207736446193804
888 0.042338041936401026
889 0.042338041936401026
890 0.042338041936401026
891 0.042338041936401026
892 0.04246829455572105
893 0.04246829455572105
894 0.04246829455572105
895 0.04246829455572105
896 0.04246829455572105
897 0.04246829455572105
898 0.04246829455572105
899 0.04246829455572105
900 0.04246829455572105
901 0.042614068020705144
902 0.042614068020705144
903 0.042614068020705144
904 0.042614068020705144
905 0.042614068020705144
906 0.042614068020705144
907 0.042614068020705144
908 0.042614068020705144
909 0.042614068020705144
910 0.042614068020705144
911 0.042614068020705144
912 0.042614068020705144
913 0.042614068020705144
914 0.04272255644853545
915 0.04272255644853545
916 0.04272255644853545
917 0.04272255644853545
918 0.04272255644853545
919 0.04272255644853545
920 0.04272255644853545
921 0.04286786160714595
922 0.04327238820639725
923 0.04327238820639725
924 0.04327238820639725
925 0.04327238820639725
926 0.04327238820639725
927 0.04340190797653227
928 0.04340190797653227
929 0.04340190797653227
930 0.04340190797653227
931 0.04340190797653227
932 0.04340190797653227
933 0.04340190797653227
934 0.04340190797653227
935 0.04340190797653227
936 0.0435100197100179
937 0.0435100197100179
938 0.0435100197100179
939 0.0435100197100179
940 0.0435100197100179
941 0.0435100197100179
942 0.0435100197100179
943 0.0435100197100179
944 0.0435100197100179
945 0.04391309324504664
946 0.04391309324504664
947 0.04391309324504664
948 0.04391309324504664
949 0.04391309324504664
950 0.04404215061062897
951 0.04404215061062897
952 0.04404215061062897
953 0.04404215061062897
954 0.04404215061062897
955 0.04404215061062897
956 0.04404215061062897
957 0.04415925779837198
958 0.04415925779837198
959 0.04415925779837198
960 0.04415925779837198
961 0.04415925779837198
962 0.04415925779837198
963 0.04415925779837198
964 0.044276240922916085
965 0.044276240922916085
966 0.044276240922916085
967 0.044276240922916085
968 0.044276240922916085
969 0.044276240922916085
970 0.044276240922916085
971 0.044276240922916085
972 0.044276240922916085
973 0.044276240922916085
974 0.044276240922916085
975 0.044276240922916085
976 0.044276240922916085
977 0.044276240922916085
978 0.044276240922916085
979 0.044276240922916085
980 0.0444202377005203
981 0.0444202377005203
982 0.0444202377005203
983 0.0444202377005203
984 0.0444202377005203
985 0.0444202377005203
986 0.0444202377005203
987 0.0444202377005203
988 0.0444202377005203
989 0.0444202377005203
990 0.0444202377005203
991 0.0444202377005203
992 0.0444202377005203
993 0.0444202377005203
994 0.0444202377005203
995 0.0444202377005203
996 0.04453666811840872
997 0.04453666811840872
998 0.04453666811840872
999 0.04453666811840872
1000 0.04453666811840872

==> data/mean-ndcg-ue-random-1000-crash_class=ubsan_runtime_error_signed_integer_overflow.dat <==
1 0.00909090909090909
2 0.012607752793041287
3 0.009649477708677155
4 0.008932217017489384
5 0.00846658206550315
6 0.00846658206550315
7 0.011355057045689586
8 0.014222919561923486
9 0.016359576012040338
10 0.018825975528993934
11 0.018825975528993934
12 0.018825975528993934
13 0.021066990787043455
14 0.021066990787043455
15 0.021066990787043455
16 0.023154432509334688
17 0.0247767748747242
18 0.0247767748747242
19 0.0247767748747242
20 0.0247767748747242
21 0.0247767748747242
22 0.026692394694843247
23 0.026692394694843247
24 0.026692394694843247
25 0.026692394694843247
26 0.026692394694843247
27 0.026692394694843247
28 0.02732707700349965
29 0.02732707700349965
30 0.02732707700349965
31 0.02732707700349965
32 0.02732707700349965
33 0.02732707700349965
34 0.02732707700349965
35 0.027859179699581304
36 0.027859179699581304
37 0.028335344003940485
38 0.028335344003940485
39 0.028335344003940485
40 0.028997756527855075
41 0.028997756527855075
42 0.028997756527855075
43 0.02964780763084308
44 0.02964780763084308
45 0.02964780763084308
46 0.02964780763084308
47 0.02964780763084308
48 0.02964780763084308
49 0.02964780763084308
50 0.030088338021834138
51 0.030629221663421344
52 0.031109488638779888
53 0.03218102117255657
54 0.03218102117255657
55 0.03218102117255657
56 0.03218102117255657
57 0.03278684586682147
58 0.03278684586682147
59 0.033774540751426475
60 0.03423838375698062
61 0.03423838375698062
62 0.03475421614777673
63 0.035268095246676144
64 0.03578006573554704
65 0.03648881301654845
66 0.03648881301654845
67 0.03648881301654845
68 0.03648881301654845
69 0.037239138661395485
70 0.037239138661395485
71 0.037239138661395485
72 0.03792955490877827
73 0.03792955490877827
74 0.03792955490877827
75 0.03792955490877827
76 0.03792955490877827
77 0.03792955490877827
78 0.03792955490877827
79 0.03792955490877827
80 0.03792955490877827
81 0.03792955490877827
82 0.03792955490877827
83 0.038320473505039095
84 0.03898608592891495
85 0.03898608592891495
86 0.040587436712670635
87 0.040587436712670635
88 0.040587436712670635
89 0.040587436712670635
90 0.040587436712670635
91 0.040587436712670635
92 0.04123984023425564
93 0.04207923110805648
94 0.042619411860413126
95 0.04299889401441059
96 0.04299889401441059
97 0.043841571247446885
98 0.04468238668523669
99 0.04532562087361015
100 0.04532562087361015
101 0.04616222076961041
102 0.04669297815622169
103 0.04669297815622169
104 0.04669297815622169
105 0.04669297815622169
106 0.04706365055717048
107 0.04706365055717048
108 0.04706365055717048
109 0.0475183196388367
110 0.0475183196388367
111 0.0475183196388367
112 0.04797040082473927
113 0.048786170634764266
114 0.048786170634764266
115 0.048786170634764266
116 0.048786170634764266
117 0.048786170634764266
118 0.048786170634764266
119 0.048786170634764266
120 0.048786170634764266
121 0.048786170634764266
122 0.04914610877415807
123 0.0496564351133904
124 0.0496564351133904
125 0.0496564351133904
126 0.0496564351133904
127 0.0496564351133904
128 0.0496564351133904
129 0.0496564351133904
130 0.0496564351133904
131 0.050046948617489734
132 0.050046948617489734
133 0.050046948617489734
134 0.05133155310749477
135 0.05133155310749477
136 0.05133155310749477
137 0.05133155310749477
138 0.05133155310749477
139 0.05171741673855963
140 0.05288458831106613
141 0.05288458831106613
142 0.05288458831106613
143 0.05288458831106613
144 0.05288458831106613
145 0.05288458831106613
146 0.05288458831106613
147 0.05288458831106613
148 0.05288458831106613
149 0.05494925687658651
150 0.05553863677315309
151 0.05553863677315309
152 0.05671431329176884
153 0.05671431329176884
154 0.057480389444168924
155 0.05785798438665337
156 0.05785798438665337
157 0.05785798438665337
158 0.05785798438665337
159 0.05785798438665337
160 0.05785798438665337
161 0.05861740935945066
162 0.05861740935945066
163 0.05861740935945066
164 0.05861740935945066
165 0.05899041496266342
166 0.05936298283955027
167 0.060323144407950224
168 0.060323144407950224
169 0.06127019948020366
170 0.06160707268558913
171 0.06160707268558913
172 0.06208442130837439
173 0.06208442130837439
174 0.06208442130837439
175 0.06208442130837439
176 0.06208442130837439
177 0.06208442130837439
178 0.06265447412147693
179 0.06265447412147693
180 0.06265447412147693
181 0.06302088412116952
182 0.06302088412116952
183 0.06302088412116952
184 0.06302088412116952
185 0.06338576979352785
186 0.06385601746483761
187 0.06422015786821596
188 0.06422015786821596
189 0.06608365521767572
190 0.06608365521767572
191 0.0673809899934787
192 0.0673809899934787
193 0.0673809899934787
194 0.06811371292766
195 0.0688457257689746
196 0.0688457257689746
197 0.0688457257689746
198 0.06993586661447179
199 0.06993586661447179
200 0.07033885364394792
201 0.07033885364394792
202 0.07033885364394792
203 0.07033885364394792
204 0.07033885364394792
205 0.07033885364394792
206 0.07033885364394792
207 0.07102060780055873
208 0.07102060780055873
209 0.07148065402766618
210 0.07148065402766618
211 0.07148065402766618
212 0.07148065402766618
213 0.07148065402766618
214 0.07148065402766618
215 0.07148065402766618
216 0.07193789632873451
217 0.07193789632873451
218 0.07193789632873451
219 0.07193789632873451
220 0.07193789632873451
221 0.07193789632873451
222 0.07193789632873451
223 0.07193789632873451
224 0.07193789632873451
225 0.07193789632873451
226 0.07233184707195206
227 0.07233184707195206
228 0.07268276677070823
229 0.07268276677070823
230 0.07342581212205988
231 0.07342581212205988
232 0.07342581212205988
233 0.07371798144305056
234 0.07371798144305056
235 0.07371798144305056
236 0.07371798144305056
237 0.07371798144305056
238 0.07371798144305056
239 0.0771672168843345
240 0.0775148687868086
241 0.07790422701929876
242 0.07790422701929876
243 0.07790422701929876
244 0.07790422701929876
245 0.07790422701929876
246 0.07790422701929876
247 0.07790422701929876
248 0.07790422701929876
249 0.07790422701929876
250 0.07790422701929876
251 0.07821747611895803
252 0.07821747611895803
253 0.07856182955630955
254 0.07856182955630955
255 0.07856182955630955
256 0.07856182955630955
257 0.07856182955630955
258 0.07890497497442223
259 0.07890497497442223
260 0.07890497497442223
261 0.07890497497442223
262 0.07890497497442223
263 0.07890497497442223
264 0.07924671196672815
265 0.07924671196672815
266 0.07924671196672815
267 0.08016006939643627
268 0.08016006939643627
269 0.08016006939643627
270 0.08016006939643627
271 0.08054131066504155
272 0.08054131066504155
273 0.08054131066504155
274 0.08054131066504155
275 0.08110848638938617
276 0.08110848638938617
277 0.08110848638938617
278 0.08110848638938617
279 0.08110848638938617
280 0.08110848638938617
281 0.08163352213876324
282 0.08163352213876324
283 0.08163352213876324
284 0.08163352213876324
285 0.08197065135542238
286 0.08234827655324589
287 0.08234827655324589
288 0.08234827655324589
289 0.08234827655324589
290 0.08234827655324589
291 0.08234827655324589
292 0.08234827655324589
293 0.08234827655324589
294 0.08234827655324589
295 0.08234827655324589
296 0.08234827655324589
297 0.08234827655324589
298 0.08234827655324589
299 0.08272296880366059
300 0.0830974425727247
301 0.0830974425727247
302 0.0830974425727247
303 0.0830974425727247
304 0.0830974425727247
305 0.08361409145949655
306 0.08361409145949655
307 0.08361409145949655
308 0.08361409145949655
309 0.08398664199673009
310 0.08435898349476045
311 0.08469100491739516
312 0.08582286183398809
313 0.08582286183398809
314 0.08582286183398809
315 0.08582286183398809
316 0.0861539666458919
317 0.0861539666458919
318 0.0861539666458919
319 0.0861539666458919
320 0.0861539666458919
321 0.0861539666458919
322 0.08657973069464868
323 0.08709127109826444
324 0.08709127109826444
325 0.08709127109826444
326 0.08709127109826444
327 0.08709127109826444
328 0.08709127109826444
329 0.08709127109826444
330 0.08709127109826444
331 0.08709127109826444
332 0.08709127109826444
333 0.08709127109826444
334 0.08741923072665166
335 0.08741923072665166
336 0.08741923072665166
337 0.08741923072665166
338 0.08741923072665166
339 0.08741923072665166
340 0.08741923072665166
341 0.08849918657938641
342 0.08849918657938641
343 0.08849918657938641
344 0.08849918657938641
345 0.08849918657938641
346 0.08886455577526894
347 0.08886455577526894
348 0.08916038283022357
349 0.08958031193842132
350 0.08958031193842132
351 0.08990550293893096
352 0.08990550293893096
353 0.08990550293893096
354 0.08990550293893096
355 0.09026927966911122
356 0.09026927966911122
357 0.09059353600659317
358 0.09235572526790824
359 0.09235572526790824
360 0.09235572526790824
361 0.09375268070965466
362 0.09375268070965466
363 0.09375268070965466
364 0.09375268070965466
365 0.09375268070965466
366 0.09375268070965466
367 0.09425319566555741
368 0.09425319566555741
369 0.09446243166700588
370 0.09446243166700588
371 0.09478458647085249
372 0.09478458647085249
373 0.09478458647085249
374 0.09478458647085249
375 0.094993254844585
376 0.09540792358596631
377 0.09540792358596631
378 0.09540792358596631
379 0.09640354601685612
380 0.09640354601685612
381 0.09640354601685612
382 0.09672412249162142
383 0.09704455849021502
384 0.09813705202023794
385 0.09813705202023794
386 0.09813705202023794
387 0.09854972010310191
388 0.09896221006989957
389 0.09928181335355803
390 0.09928181335355803
391 0.09928181335355803
392 0.09960100666779147
393 0.09960100666779147
394 0.09960100666779147
395 0.09960100666779147
396 0.1001337253971684
397 0.1001337253971684
398 0.1001337253971684
399 0.10054429557180654
400 0.10157152295949311
401 0.10242106647077058
402 0.10332491326034064
403 0.10405252780172024
404 0.10405252780172024
405 0.10405252780172024
406 0.10486283806520355
407 0.1052183642844348
408 0.10553543950983788
409 0.10553543950983788
410 0.10553543950983788
411 0.10594399408647973
412 0.10594399408647973
413 0.10882633077642237
414 0.10882633077642237
415 0.10882633077642237
416 0.10978279776279658
417 0.11013689761633735
418 0.11013689761633735
419 0.11013689761633735
420 0.11097994850206662
421 0.11097994850206662
422 0.11097994850206662
423 0.11097994850206662
424 0.11161834750787208
425 0.11161834750787208
426 0.11161834750787208
427 0.11161834750787208
428 0.11161834750787208
429 0.11161834750787208
430 0.11161834750787208
431 0.11193256411329708
432 0.11193256411329708
433 0.11193256411329708
434 0.11443964953950758
435 0.11443964953950758
436 0.11479116048917208
437 0.11606163357322893
438 0.11669663202522725
439 0.11669663202522725
440 0.11669663202522725
441 0.11669663202522725
442 0.11704735634150747
443 0.11704735634150747
444 0.11704735634150747
445 0.11704735634150747
446 0.11704735634150747
447 0.11704735634150747
448 0.11704735634150747
449 0.11704735634150747
450 0.11744986469323246
451 0.1181641178397996
452 0.11879585686155067
453 0.11879585686155067
454 0.11879585686155067
455 0.11879585686155067
456 0.11927867102230617
457 0.11927867102230617
458 0.11927867102230617
459 0.11927867102230617
460 0.11927867102230617
461 0.11958944926725369
462 0.1202189408810776
463 0.1202189408810776
464 0.12124487699787143
465 0.12124487699787143
466 0.12152668563692724
467 0.12152668563692724
468 0.12200746516091764
469 0.12200746516091764
470 0.12200746516091764
471 0.12200746516091764
472 0.12248758175024545
473 0.12248758175024545
474 0.12248758175024545
475 0.12248758175024545
476 0.12248758175024545
477 0.12248758175024545
478 0.12248758175024545
479 0.12248758175024545
480 0.12248758175024545
481 0.12344488528575087
482 0.12344488528575087
483 0.12375332493311653
484 0.12375332493311653
485 0.12375332493311653
486 0.12409868237888763
487 0.12409868237888763
488 0.1247226199657221
489 0.1247226199657221
490 0.12503034485588274
491 0.12503034485588274
492 0.12503034485588274
493 0.12537490766981305
494 0.12537490766981305
495 0.12537490766981305
496 0.12537490766981305
497 0.12537490766981305
498 0.12537490766981305
499 0.12537490766981305
500 0.12537490766981305
501 0.12568153617975278
502 0.12568153617975278
503 0.12568153617975278
504 0.12568153617975278
505 0.1260247708228324
506 0.1260247708228324
507 0.12641959049545984
508 0.12641959049545984
509 0.12641959049545984
510 0.12641959049545984
511 0.12681391377828016
512 0.12681391377828016
513 0.12746175398007115
514 0.12746175398007115
515 0.12746175398007115
516 0.12746175398007115
517 0.12746175398007115
518 0.12746175398007115
519 0.12746175398007115
520 0.12746175398007115
521 0.12746175398007115
522 0.12746175398007115
523 0.12746175398007115
524 0.12746175398007115
525 0.12746175398007115
526 0.12746175398007115
527 0.12780265847325295
528 0.12780265847325295
529 0.12780265847325295
530 0.12780265847325295
531 0.12780265847325295
532 0.12780265847325295
533 0.12780265847325295
534 0.12780265847325295
535 0.12780265847325295
536 0.12780265847325295
537 0.12780265847325295
538 0.12780265847325295
539 0.12780265847325295
540 0.12780265847325295
541 0.12780265847325295
542 0.12780265847325295
543 0.12780265847325295
544 0.12780265847325295
545 0.12819295918077014
546 0.12819295918077014
547 0.12819295918077014
548 0.12858292085753426
549 0.12858292085753426
550 0.12858292085753426
551 0.12885726559532623
552 0.12885726559532623
553 0.12885726559532623
554 0.12885726559532623
555 0.12885726559532623
556 0.12885726559532623
557 0.12885726559532623
558 0.12885726559532623
559 0.12885726559532623
560 0.12885726559532623
561 0.12885726559532623
562 0.12885726559532623
563 0.12885726559532623
564 0.12885726559532623
565 0.12919443233371292
566 0.1295824098169445
567 0.1295824098169445
568 0.1295824098169445
569 0.1295824098169445
570 0.12988281680722508
571 0.13021942356511884
572 0.13021942356511884
573 0.13021942356511884
574 0.13021942356511884
575 0.13021942356511884
576 0.13021942356511884
577 0.13021942356511884
578 0.13021942356511884
579 0.13021942356511884
580 0.13021942356511884
581 0.13021942356511884
582 0.13021942356511884
583 0.13068445479792623
584 0.13068445479792623
585 0.13068445479792623
586 0.13068445479792623
587 0.1311481854697001
588 0.1311481854697001
589 0.1311481854697001
590 0.1311481854697001
591 0.1311481854697001
592 0.1311481854697001
593 0.1311481854697001
594 0.1311481854697001
595 0.13144657800105494
596 0.13243240711825166
597 0.13243240711825166
598 0.13243240711825166
599 0.13243240711825166
600 0.13273041005610298
601 0.13273041005610298
602 0.13273041005610298
603 0.13273041005610298
604 0.13273041005610298
605 0.13311435928736579
606 0.13371725081433808
607 0.13371725081433808
608 0.13371725081433808
609 0.13371725081433808
610 0.13371725081433808
611 0.13371725081433808
612 0.13371725081433808
613 0.13371725081433808
614 0.13371725081433808
615 0.13404997398432328
616 0.13404997398432328
617 0.13404997398432328
618 0.13404997398432328
619 0.13404997398432328
620 0.13404997398432328
621 0.13404997398432328
622 0.13404997398432328
623 0.13404997398432328
624 0.13404997398432328
625 0.13404997398432328
626 0.1345109941756901
627 0.1345109941756901
628 0.1345109941756901
629 0.1345109941756901
630 0.1345109941756901
631 0.13489244228172786
632 0.13489244228172786
633 0.13489244228172786
634 0.13489244228172786
635 0.13489244228172786
636 0.13527342484370006
637 0.13527342484370006
638 0.13527342484370006
639 0.13527342484370006
640 0.13527342484370006
641 0.13527342484370006
642 0.13527342484370006
643 0.13527342484370006
644 0.13687601046431389
645 0.13687601046431389
646 0.13736852968177732
647 0.13736852968177732
648 0.13736852968177732
649 0.13782587344379152
650 0.13782587344379152
651 0.13782587344379152
652 0.13782587344379152
653 0.13809304296442323
654 0.13887863024535127
655 0.13887863024535127
656 0.13887863024535127
657 0.13887863024535127
658 0.13887863024535127
659 0.13887863024535127
660 0.13887863024535127
661 0.13887863024535127
662 0.13887863024535127
663 0.13887863024535127
664 0.13887863024535127
665 0.13887863024535127
666 0.13887863024535127
667 0.13887863024535127
668 0.13887863024535127
669 0.13887863024535127
670 0.13887863024535127
671 0.13887863024535127
672 0.13887863024535127
673 0.13887863024535127
674 0.13887863024535127
675 0.13887863024535127
676 0.13887863024535127
677 0.13887863024535127
678 0.13887863024535127
679 0.13917099040452396
680 0.13917099040452396
681 0.13917099040452396
682 0.13917099040452396
683 0.13917099040452396
684 0.13917099040452396
685 0.1396237754726002
686 0.1396237754726002
687 0.1402159665994597
688 0.14112653179847123
689 0.14112653179847123
690 0.14141817439713217
691 0.14141817439713217
692 0.14141817439713217
693 0.14141817439713217
694 0.14141817439713217
695 0.14141817439713217
696 0.14141817439713217
697 0.14141817439713217
698 0.14141817439713217
699 0.14141817439713217
700 0.14141817439713217
701 0.14141817439713217
702 0.14141817439713217
703 0.14141817439713217
704 0.14141817439713217
705 0.14170886219200668
706 0.14170886219200668
707 0.1422976135250962
708 0.1422976135250962
709 0.1422976135250962
710 0.1422976135250962
711 0.1422976135250962
712 0.1422976135250962
713 0.1422976135250962
714 0.1422976135250962
715 0.14274745041952408
716 0.14274745041952408
717 0.14274745041952408
718 0.14274745041952408
719 0.14333469774965105
720 0.1439218212232049
721 0.1439218212232049
722 0.1439218212232049
723 0.1439218212232049
724 0.1439218212232049
725 0.1439218212232049
726 0.1439218212232049
727 0.1439218212232049
728 0.1439218212232049
729 0.1439218212232049
730 0.1439218212232049
731 0.1439218212232049
732 0.14424577391242532
733 0.14424577391242532
734 0.14424577391242532
735 0.14424577391242532
736 0.14424577391242532
737 0.14424577391242532
738 0.14424577391242532
739 0.14424577391242532
740 0.14424577391242532
741 0.14424577391242532
742 0.14424577391242532
743 0.14424577391242532
744 0.14424577391242532
745 0.14424577391242532
746 0.1445339814852432
747 0.1445339814852432
748 0.1445339814852432
749 0.1445339814852432
750 0.1445339814852432
751 0.1445339814852432
752 0.1445339814852432
753 0.1445339814852432
754 0.1445339814852432
755 0.14482166829653334
756 0.14577218763967278
757 0.14577218763967278
758 0.14577218763967278
759 0.14577218763967278
760 0.14577218763967278
761 0.14577218763967278
762 0.14577218763967278
763 0.14577218763967278
764 0.14605936169779268
765 0.14605936169779268
766 0.14605936169779268
767 0.14605936169779268
768 0.14605936169779268
769 0.14737755909094352
770 0.14737755909094352
771 0.14737755909094352
772 0.14737755909094352
773 0.14737755909094352
774 0.14737755909094352
775 0.14737755909094352
776 0.14737755909094352
777 0.14737755909094352
778 0.14737755909094352
779 0.14737755909094352
780 0.14737755909094352
781 0.14737755909094352
782 0.14737755909094352
783 0.14737755909094352
784 0.14737755909094352
785 0.14737755909094352
786 0.14737755909094352
787 0.14737755909094352
788 0.14737755909094352
789 0.14737755909094352
790 0.14737755909094352
791 0.14737755909094352
792 0.14737755909094352
793 0.14737755909094352
794 0.14737755909094352
795 0.14737755909094352
796 0.14737755909094352
797 0.14737755909094352
798 0.14766286465861905
799 0.14766286465861905
800 0.14766286465861905
801 0.14766286465861905
802 0.14766286465861905
803 0.14766286465861905
804 0.1479478512133085
805 0.1479478512133085
806 0.1479478512133085
807 0.1479478512133085
808 0.1479478512133085
809 0.1479478512133085
810 0.1479478512133085
811 0.1479478512133085
812 0.1479478512133085
813 0.1479478512133085
814 0.1479478512133085
815 0.1479478512133085
816 0.1479478512133085
817 0.1479478512133085
818 0.1479478512133085
819 0.1479478512133085
820 0.1479478512133085
821 0.1479478512133085
822 0.148266215139337
823 0.148266215139337
824 0.148266215139337
825 0.1487064804777977
826 0.14918100378962929
827 0.14918100378962929
828 0.14990553407035187
829 0.14990553407035187
830 0.14990553407035187
831 0.1503453254984242
832 0.15062886312664606
833 0.15062886312664606
834 0.15062886312664606
835 0.15062886312664606
836 0.15106826300401205
837 0.15106826300401205
838 0.15106826300401205
839 0.15106826300401205
840 0.15106826300401205
841 0.15106826300401205
842 0.15106826300401205
843 0.15106826300401205
844 0.15106826300401205
845 0.15143320767877785
846 0.15143320767877785
847 0.15143320767877785
848 0.15282419423768911
849 0.15282419423768911
850 0.15339689089998212
851 0.15339689089998212
852 0.15339689089998212
853 0.15339689089998212
854 0.15339689089998212
855 0.15339689089998212
856 0.15339689089998212
857 0.15339689089998212
858 0.15365327750871532
859 0.15365327750871532
860 0.15365327750871532
861 0.1540172105970425
862 0.15438108127034436
863 0.15438108127034436
864 0.15438108127034436
865 0.15438108127034436
866 0.15438108127034436
867 0.15438108127034436
868 0.15438108127034436
869 0.15519539011778147
870 0.15555876482117867
871 0.15555876482117867
872 0.15555876482117867
873 0.15555876482117867
874 0.15555876482117867
875 0.15555876482117867
876 0.15555876482117867
877 0.15555876482117867
878 0.15555876482117867
879 0.1561286309289622
880 0.1561286309289622
881 0.1561286309289622
882 0.1561286309289622
883 0.1561286309289622
884 0.1561286309289622
885 0.1561286309289622
886 0.1561286309289622
887 0.15644343016104198
888 0.15667816574888066
889 0.15667816574888066
890 0.15667816574888066
891 0.15667816574888066
892 0.15695880093777922
893 0.15695880093777922
894 0.15695880093777922
895 0.15695880093777922
896 0.15695880093777922
897 0.15695880093777922
898 0.15695880093777922
899 0.15695880093777922
900 0.15695880093777922
901 0.1575869520505289
902 0.1575869520505289
903 0.1575869520505289
904 0.1575869520505289
905 0.1575869520505289
906 0.1575869520505289
907 0.15794810729745742
908 0.15794810729745742
909 0.15794810729745742
910 0.15794810729745742
911 0.15794810729745742
912 0.15794810729745742
913 0.15794810729745742
914 0.15794810729745742
915 0.15794810729745742
916 0.15794810729745742
917 0.1583815576510537
918 0.1583815576510537
919 0.1583815576510537
920 0.1583815576510537
921 0.15944267016875296
922 0.1597556870327187
923 0.1597556870327187
924 0.1597556870327187
925 0.1597556870327187
926 0.1597556870327187
927 0.1600347432647369
928 0.1600347432647369
929 0.1600347432647369
930 0.1600347432647369
931 0.1600347432647369
932 0.1600347432647369
933 0.16059964728091156
934 0.16059964728091156
935 0.16059964728091156
936 0.16059964728091156
937 0.16091192682169392
938 0.16119050264224075
939 0.16119050264224075
940 0.16175479062152157
941 0.16423279583089803
942 0.16423279583089803
943 0.16423279583089803
944 0.16454473648261336
945 0.1652882237379744
946 0.1652882237379744
947 0.1652882237379744
948 0.1652882237379744
949 0.1652882237379744
950 0.16599824823826836
951 0.16599824823826836
952 0.16599824823826836
953 0.16599824823826836
954 0.16599824823826836
955 0.16599824823826836
956 0.16599824823826836
957 0.16643080064187368
958 0.16643080064187368
959 0.16643080064187368
960 0.1666109582327111
961 0.1666109582327111
962 0.1666109582327111
963 0.1666109582327111
964 0.1666109582327111
965 0.1666109582327111
966 0.1666109582327111
967 0.1666109582327111
968 0.1666109582327111
969 0.1666109582327111
970 0.1666109582327111
971 0.1666109582327111
972 0.16686270125499053
973 0.16686270125499053
974 0.16686270125499053
975 0.16686270125499053
976 0.16686270125499053
977 0.16686270125499053
978 0.16686270125499053
979 0.16686270125499053
980 0.16686270125499053
981 0.16686270125499053
982 0.16686270125499053
983 0.16686270125499053
984 0.16742324798143113
985 0.16742324798143113
986 0.16742324798143113
987 0.16742324798143113
988 0.16742324798143113
989 0.16742324798143113
990 0.16742324798143113
991 0.1678518280599774
992 0.16820829997073625
993 0.16820829997073625
994 0.16820829997073625
995 0.16820829997073625
996 0.16820829997073625
997 0.16863650580910747
998 0.16863650580910747
999 0.1689125433946331
1000 0.1689125433946331

==> data/mean-ndcg-ue-random-1000-nofilter.dat <==
1 0.006785934608266502
2 0.00774053746387302
3 0.009687796476887191
4 0.00913327705124461
5 0.008440056698576472
6 0.008055558640583538
7 0.008263124422188298
8 0.008404639243686118
9 0.00895356872689085
10 0.009689552789260618
11 0.01014576853224946
12 0.010397696144871038
13 0.01071284075267102
14 0.010729585299427885
15 0.011122068598729674
16 0.011361983012596832
17 0.011695151291830541
18 0.011800037484258126
19 0.01211147679262356
20 0.012215084683189138
21 0.012453273460936932
22 0.012842359701667196
23 0.013244599957218932
24 0.013759014878693814
25 0.013883442013658764
26 0.014023919349669128
27 0.014276796531375082
28 0.014493827393698925
29 0.01467315470678727
30 0.014780931760049302
31 0.015225765884586441
32 0.015680150168831227
33 0.01607446256113328
34 0.016256509299447455
35 0.016529305476858963
36 0.016717348298088058
37 0.016857934933366892
38 0.017066790347121774
39 0.017343633613753764
40 0.01737812693160168
41 0.01758917899568379
42 0.01833391970885151
43 0.018950384630412067
44 0.01926450455386562
45 0.01967504290139349
46 0.019815130581927465
47 0.02007574005665059
48 0.020453337371432453
49 0.02062852770727097
50 0.021063814708785347
51 0.021218644080258208
52 0.021831182779255522
53 0.022203408557281482
54 0.022349487511617423
55 0.02239781739964195
56 0.022478610764695903
57 0.022643509901923847
58 0.022804527648644147
59 0.023179006254178392
60 0.023329981388596925
61 0.023417067239744037
62 0.02362329808568998
63 0.02378848005032042
64 0.023994194350691056
65 0.024489669347258464
66 0.02471262012090932
67 0.024775822001767252
68 0.02486928622259543
69 0.025110357726206706
70 0.025264573316791227
71 0.025401517875713743
72 0.025694757892155393
73 0.025929250348484166
74 0.026211738890321926
75 0.02644639167414033
76 0.026558426109665367
77 0.026761765367457946
78 0.027311320296706347
79 0.027553163058304186
80 0.027782389621341684
81 0.028059607907542816
82 0.02812740034962152
83 0.028300317195085804
84 0.02872390959890962
85 0.028906869548771426
86 0.029095980236277245
87 0.029203097882966846
88 0.029356230349835054
89 0.029420688541758836
90 0.029536563231133278
91 0.02968297039809312
92 0.029723433400087526
93 0.02981083260816314
94 0.030109508925671047
95 0.0303625127758883
96 0.030502040430758146
97 0.030664577224173716
98 0.03081860882162318
99 0.030974326416021023
100 0.03135285626086285
101 0.031505400345363824
102 0.031611491208774656
103 0.03179334625517776
104 0.03193887739334178
105 0.03200599896419316
106 0.03210618235076293
107 0.03230374018901964
108 0.032445638547995356
109 0.03261864476464055
110 0.03281987905850342
111 0.03284401760939682
112 0.032999370978532616
113 0.03331683921725949
114 0.03343029178499069
115 0.03352942558156719
116 0.03362139228113982
117 0.03376711157793038
118 0.033855523984470996
119 0.033990460635655806
120 0.034071052559953546
121 0.03423937082498683
122 0.0343863642175443
123 0.03451627863333044
124 0.03462539234067542
125 0.03503689617453044
126 0.03516454840314683
127 0.035606994244723175
128 0.03603031179929202
129 0.036152332336480256
130 0.036261325578155985
131 0.03629681276626695
132 0.03673381527462522
133 0.036840799477370095
134 0.03717367658960802
135 0.037433544336337096
136 0.037781535446512506
137 0.0380044449833641
138 0.03823379042302214
139 0.03864712054489737
140 0.0390902911773504
141 0.039115614189068636
142 0.039631888769441785
143 0.03965134399865306
144 0.04008766217018397
145 0.04020662895167094
146 0.04043439719258854
147 0.04058490620039152
148 0.040818835900535165
149 0.041370877642117276
150 0.041700040086981714
151 0.04222803579256884
152 0.04249921246248357
153 0.0428334353543105
154 0.042961056174031266
155 0.043128275333909664
156 0.04324609776915939
157 0.04328505018266055
158 0.04333977181635554
159 0.04338898883553393
160 0.0435328400522351
161 0.04376816339063101
162 0.04395063692613023
163 0.044141401971595357
164 0.04438578151926521
165 0.04458602450304481
166 0.04482527507759666
167 0.04503217892907431
168 0.04516324550343838
169 0.04568519972869148
170 0.045755264822434784
171 0.04579055856625864
172 0.04602955712318069
173 0.046029024514912684
174 0.046151517908481945
175 0.04632710181128567
176 0.04663586524754288
177 0.04687866352206346
178 0.04724750188461801
179 0.047267839703175926
180 0.04740910170276032
181 0.047453780432653976
182 0.047602336382282055
183 0.047639595054965046
184 0.047841405063435816
185 0.04813054366127369
186 0.04834132071034956
187 0.04843846106509286
188 0.04858297391142201
189 0.04953096496393723
190 0.04960108418612621
191 0.04991697417973439
192 0.05014486180971169
193 0.05034729347582352
194 0.050710301513862424
195 0.05082639100819774
196 0.05086153411763765
197 0.05091074774367371
198 0.051187519598830326
199 0.051248657722450415
200 0.05131983436489974
201 0.05137951467702131
202 0.051441092739568
203 0.051585551394887366
204 0.051585139621674325
205 0.05164549877504925
206 0.051678524236603775
207 0.05196682212292306
208 0.05207051772881146
209 0.05214856625611053
210 0.05227300171295207
211 0.052403512516950995
212 0.052459448186440244
213 0.05257968338459097
214 0.05268527577693663
215 0.05279102685981695
216 0.05296517913774692
217 0.05315322782979157
218 0.05330902559291391
219 0.05336337790830326
220 0.05349237969591911
221 0.053561334188703714
222 0.053619810505018205
223 0.053619449319591055
224 0.05361909086819166
225 0.05363609729187152
226 0.0538084576726747
227 0.05421033732815708
228 0.05454572233164819
229 0.05469938886592076
230 0.05496887805685992
231 0.05508670213723407
232 0.055136809802615316
233 0.05534265666879626
234 0.05549875528125371
235 0.05562339558924897
236 0.055815142878645176
237 0.05601508687402198
238 0.05621295479636206
239 0.056340913854892
240 0.0564154931927914
241 0.05658556299147445
242 0.05663131604504797
243 0.056730377810627175
244 0.057002766108799216
245 0.057357028999210136
246 0.05738031211292613
247 0.05748608110581965
248 0.0575935416697059
249 0.057643185043704775
250 0.0577298473262568
251 0.05781340372304962
252 0.057957174133989944
253 0.05808210180318831
254 0.05825358944031445
255 0.05839753667779059
256 0.05847425516979031
257 0.05853065634984978
258 0.05857621938862289
259 0.058675476194596794
260 0.05869238911100878
261 0.058814463340140094
262 0.05897787862537956
263 0.05929967469868717
264 0.059531451266954534
265 0.05962963823908961
266 0.05976782001346026
267 0.05983876834658475
268 0.059881228747772276
269 0.059946013286301426
270 0.0601916161637358
271 0.06025945411256345
272 0.06044171836930824
273 0.0606066911798707
274 0.06073562345262973
275 0.06089328577107409
276 0.06090905183707677
277 0.060924807807390235
278 0.061017296481039165
279 0.06110314775683206
280 0.06117461142886956
281 0.06120520962920187
282 0.06130421522271163
283 0.06130421522271163
284 0.061379992651792295
285 0.06154509532448986
286 0.06161770582031516
287 0.06170361669660002
288 0.06173931322321863
289 0.0617570396230282
290 0.061837871133037486
291 0.06195037696657891
292 0.06198897932652703
293 0.06208473754017048
294 0.06220269365254391
295 0.062336785690667404
296 0.062389681110857055
297 0.06242384218704375
298 0.06252592874503157
299 0.06259232707150728
300 0.06269743492159212
301 0.06274725024004688
302 0.06281519001158474
303 0.0628624763611739
304 0.0629159522307788
305 0.06319403481962622
306 0.06323281529243945
307 0.06334188601270441
308 0.0635121956779396
309 0.06378231517263537
310 0.06393702727308158
311 0.06408559345225621
312 0.0645146646242707
313 0.06456231094413731
314 0.0645974729079758
315 0.06465759367593824
316 0.06478631648726389
317 0.0649039490398556
318 0.06496695080660804
319 0.06500269899689747
320 0.06503113947248154
321 0.06507758534582878
322 0.06517991864751846
323 0.0653745754253432
324 0.06568825048566437
325 0.06584379214553926
326 0.06591045633279576
327 0.06597560372754961
328 0.06604182012297816
329 0.06625787985585282
330 0.06634632910741903
331 0.06642978733962716
332 0.06649963899573992
333 0.06654761035308741
334 0.06674172871774126
335 0.0668401144895575
336 0.0671904778001018
337 0.06725555390893151
338 0.067320994870049
339 0.06734319343143765
340 0.0673583975497559
341 0.06747964565208173
342 0.06750776317683435
343 0.0677213821252232
344 0.06786111983765261
345 0.0680869237927761
346 0.06829034368011094
347 0.06829034368011094
348 0.06836987395369551
349 0.06847377107544227
350 0.06864094002956571
351 0.06872226052560072
352 0.06878348670695122
353 0.06889412955473949
354 0.0689473129891432
355 0.06906067475018227
356 0.06910087578150162
357 0.06932127834794126
358 0.06987207340178903
359 0.07002122853404946
360 0.07003805819521029
361 0.07020264388013898
362 0.07026157132106914
363 0.07028150269950077
364 0.07031207140787211
365 0.07045172800714462
366 0.07073317123626442
367 0.07090134633684621
368 0.07091835023364154
369 0.07098326952466735
370 0.07098565493359284
371 0.07103001540055136
372 0.07109770461991122
373 0.07113701767767962
374 0.07116222562118045
375 0.0711969820880553
376 0.07131361123276049
377 0.07142718975611279
378 0.07148347601452382
379 0.071592195353968
380 0.07167338464411702
381 0.07173527118023051
382 0.07186875728846179
383 0.07216912261210763
384 0.07297910991373223
385 0.0731591032085246
386 0.07327192566425905
387 0.07347071724841456
388 0.07363078971906761
389 0.07382887873110294
390 0.07413656024132313
391 0.07415703699264782
392 0.07435868863436533
393 0.07439517326935882
394 0.07442958828967071
395 0.07468551878758221
396 0.07485578154608878
397 0.07493971070246838
398 0.07498094199372911
399 0.07504567639066857
400 0.07525010042999218
401 0.07551157297453547
402 0.07560193501244229
403 0.07569271748134936
404 0.07596364907839132
405 0.07602718460668469
406 0.07615233484550744
407 0.07622966240937572
408 0.07633108999489478
409 0.07638151290325673
410 0.07643049080155158
411 0.07665576207888476
412 0.07674556820780772
413 0.07740079948870862
414 0.07755196404369762
415 0.07761809751276821
416 0.07774163051616638
417 0.07779951195275685
418 0.07787262092562502
419 0.07787262092562502
420 0.0780323046996592
421 0.07815626641318467
422 0.07819689212836502
423 0.0782596235456018
424 0.07839097858098087
425 0.07860955344912043
426 0.07863391138608684
427 0.0787125819739487
428 0.07871430419842264
429 0.07873386271970176
430 0.07875777038631333
431 0.07879370144921394
432 0.07889377103268944
433 0.07900562648724689
434 0.07965863137452306
435 0.07966344483504559
436 0.07971778874784004
437 0.07983329000156217
438 0.07984296411409214
439 0.07991313985175713
440 0.07999989792314555
441 0.0800551589038318
442 0.08016667804021309
443 0.08024891395167481
444 0.08035649657959956
445 0.08042177389795137
446 0.08059263770290873
447 0.08092144132744133
448 0.08092144132744133
449 0.08097149052553108
450 0.08104141862490118
451 0.0812362129092098
452 0.08150356652968874
453 0.08151894913403049
454 0.08153343676839417
455 0.08161895838761754
456 0.08169713947619384
457 0.08175742105037355
458 0.08177666108238009
459 0.08190303336269501
460 0.08193601210460721
461 0.08197002137064878
462 0.08220816984281168
463 0.08227073864926887
464 0.08232383434502552
465 0.08240447055194638
466 0.08245297390005274
467 0.08256382247622786
468 0.08259546471552734
469 0.08267177111089921
470 0.0826881007442682
471 0.08275406822181103
472 0.08284101650629401
473 0.0828923963825115
474 0.0828923963825115
475 0.08294007181178023
476 0.08299796537847313
477 0.08309571099063516
478 0.08311199606061336
479 0.08311199606061336
480 0.08313928199299203
481 0.08322719093689994
482 0.08329672079086758
483 0.08333322916812118
484 0.08335668049382591
485 0.08337416446327447
486 0.08340549190122531
487 0.0834500307632852
488 0.08350342074787681
489 0.08356851629885083
490 0.08360511514341669
491 0.08363420375829081
492 0.08366901667549459
493 0.08389391271335937
494 0.08393180047584087
495 0.08398497955377951
496 0.08403928327533684
497 0.08407336221638961
498 0.08413202858156987
499 0.0841997545813263
500 0.08422712045978774
501 0.08426115555930429
502 0.08436538093797437
503 0.0843995464255301
504 0.0844330694554875
505 0.08450759096533672
506 0.084581678411127
507 0.08461666443769122
508 0.08463993402445118
509 0.08476890595168059
510 0.08481992989736223
511 0.0849051389869664
512 0.08492022041459188
513 0.08502443762801348
514 0.08507537659850076
515 0.08520314353835699
516 0.08534283069984565
517 0.08535403558612295
518 0.08535403558612295
519 0.08541847823344624
520 0.08548263226021409
521 0.08552347766508595
522 0.08560588498922414
523 0.0856265500661175
524 0.08564259671873316
525 0.08573506939289409
526 0.08576743994403886
527 0.08606060950869637
528 0.08606060950869637
529 0.08606060950869637
530 0.08606060950869637
531 0.08607223248835244
532 0.08612521579518306
533 0.08617837433463121
534 0.08617837433463121
535 0.08622703067051013
536 0.08625383855275544
537 0.08633627747559207
538 0.08642654454885164
539 0.08642654454885164
540 0.08648073526234776
541 0.08663138625901458
542 0.08664998480035133
543 0.08664998480035133
544 0.08669991189819025
545 0.08675637452226949
546 0.086838549054773
547 0.0868774837753155
548 0.08706005762177062
549 0.0870986222733433
550 0.08718945168086605
551 0.08725520115971758
552 0.08729556747254268
553 0.08733566041678113
554 0.08734674296389401
555 0.08735782235465245
556 0.08738600549514151
557 0.0874126507721908
558 0.0874823916346846
559 0.08752702080895791
560 0.08756944802462573
561 0.08762036228792312
562 0.08762036228792312
563 0.0876362274363691
564 0.08765208814966273
565 0.08772643128445502
566 0.08774930482882382
567 0.08778368527774982
568 0.08778368527774982
569 0.08781804668283519
570 0.08785793488947699
571 0.08795457252351371
572 0.08797307992714971
573 0.08799992500613979
574 0.08799992500613979
575 0.08814185522175375
576 0.08814185522175375
577 0.08814185522175375
578 0.08814185522175375
579 0.08815664570625115
580 0.08815664570625115
581 0.08822046463449226
582 0.08825149559599903
583 0.08847380031146519
584 0.08850988235612661
585 0.0886171910687045
586 0.0886906280626789
587 0.08875187571511882
588 0.08876285495354051
589 0.08876285495354051
590 0.08876285495354051
591 0.08877979853780682
592 0.08880594156878546
593 0.0888151576709016
594 0.08885035685598917
595 0.0888875313071692
596 0.08899226369740817
597 0.08909467909320999
598 0.08915993555082156
599 0.08921669269697383
600 0.08924487156468375
601 0.08927777850855717
602 0.08941888578728274
603 0.08965077962529645
604 0.08981393638335458
605 0.08996516220558735
606 0.0900311084772751
607 0.09005129423031713
608 0.09006221629000466
609 0.09008054312521019
610 0.09010204346536739
611 0.09016128934845886
612 0.09017106859214642
613 0.09018350562152147
614 0.09020174354382594
615 0.09023298409536555
616 0.09025127838353986
617 0.0902935175523681
618 0.09033959094695501
619 0.09035522251166896
620 0.09039568037393987
621 0.09039568037393987
622 0.09044781188479462
623 0.09044781188479462
624 0.09044781188479462
625 0.09050845407160603
626 0.09056130584419338
627 0.09059369463080619
628 0.09059369463080619
629 0.09061192974010335
630 0.09062477635425203
631 0.0907094192032342
632 0.09087126074572925
633 0.09096605289500394
634 0.09102497886510237
635 0.09122902589481931
636 0.0913161615993983
637 0.09138893496575719
638 0.09140896532503533
639 0.09141867933322526
640 0.09147243727924088
641 0.09147243727924088
642 0.09147243727924088
643 0.09152481579384134
644 0.09190255285262207
645 0.09199843170372854
646 0.09216261193949692
647 0.09219013630664581
648 0.09225285334571805
649 0.09231017441978795
650 0.0923733066694592
651 0.09238699000610223
652 0.09238699000610223
653 0.09242899178058601
654 0.09261659751161751
655 0.09271391231767294
656 0.09277695529064513
657 0.09277856399148966
658 0.09279660774999612
659 0.09281894618688898
660 0.09292816151040585
661 0.09303560552540167
662 0.09303560552540167
663 0.09305792319128815
664 0.09307156496611063
665 0.09312800728993027
666 0.0931460823630259
667 0.0931460823630259
668 0.0931460823630259
669 0.09320149882691724
670 0.09321955729587379
671 0.09324848091986893
672 0.09324848091986893
673 0.09324848091986893
674 0.09328872591906268
675 0.09330316874901318
676 0.09331976355382211
677 0.09332939161590015
678 0.09335223254406864
679 0.093466329515978
680 0.09351328471590682
681 0.09351328471590682
682 0.09355207827629085
683 0.09355207827629085
684 0.09359137668565601
685 0.0936476622469155
686 0.0936476622469155
687 0.09366421611562253
688 0.09372356427566322
689 0.0937697499401365
690 0.09378772728668668
691 0.09381293869750457
692 0.09382830425554754
693 0.09390776817964387
694 0.09391506124303953
695 0.09391506124303953
696 0.09391506124303953
697 0.09392788359523827
698 0.09395217278896191
699 0.09396570775215393
700 0.09397417878937725
701 0.0940016897738616
702 0.09402920196650025
703 0.09405993382383476
704 0.0941113426947133
705 0.09414277853799714
706 0.09420335312872403
707 0.09463049125041252
708 0.09469926116378914
709 0.09480690863608898
710 0.09483806660680225
711 0.09494838524084576
712 0.09500629871546652
713 0.09508406250224656
714 0.09511483898664001
715 0.09515175323535231
716 0.095176717590795
717 0.095176717590795
718 0.09518736394802527
719 0.0952290806269147
720 0.09525981802899447
721 0.09525981802899447
722 0.09525981802899447
723 0.09528135818478911
724 0.09528135818478911
725 0.09532457360783832
726 0.09532457360783832
727 0.09532457360783832
728 0.09535148142088279
729 0.09537299461281298
730 0.09537299461281298
731 0.09539563674686954
732 0.09545779407156786
733 0.09551023616728586
734 0.09556532680399744
735 0.09563179264943933
736 0.09565296639268249
737 0.09567848361408647
738 0.09569214733678834
739 0.09570993825988748
740 0.09574722469654162
741 0.09576358931559918
742 0.09579054407848689
743 0.09585020779341452
744 0.09587570279413117
745 0.0958952643322726
746 0.09600836515549395
747 0.0960490795636958
748 0.09607598436241581
749 0.09608656283483458
750 0.09610077617162008
751 0.09614125342897115
752 0.09622884577077434
753 0.09624305055492816
754 0.09625361842041985
755 0.09628767039372213
756 0.09636774302660682
757 0.09637846305834834
758 0.09637846305834834
759 0.09639424916578458
760 0.09641855247730305
761 0.0964691257061432
762 0.0965047384070963
763 0.09655801684903995
764 0.09660618192991101
765 0.09661208660580471
766 0.09661208660580471
767 0.09665202910948953
768 0.09671080325684157
769 0.09678273073788858
770 0.09681731430593779
771 0.09682784678067863
772 0.09684870422087122
773 0.09688299347007462
774 0.0969024980151929
775 0.09693385678823924
776 0.09696163868329152
777 0.09698763418468308
778 0.09698763418468308
779 0.0970441857059792
780 0.09705073058609112
781 0.09710267146289704
782 0.0971120914696188
783 0.09716790828432391
784 0.09719101076562295
785 0.09719101076562295
786 0.09720360235194576
787 0.09728534859507205
788 0.09728534859507205
789 0.09728534859507205
790 0.09729793061553864
791 0.09730733449260255
792 0.09731448344822359
793 0.09735462815369202
794 0.097362502036266
795 0.09737131426142695
796 0.09738388205037717
797 0.0974379512119316
798 0.09747789279580951
799 0.09751483325287555
800 0.09760805377258362
801 0.09763610306536917
802 0.09763610306536917
803 0.09771453525557164
804 0.09776118965827577
805 0.09777089866217928
806 0.09779498887046718
807 0.09783280851725175
808 0.09784896185218944
809 0.09788126256279739
810 0.09788126256279739
811 0.09789531021765872
812 0.09796668713294163
813 0.0979848353881017
814 0.09799620364386538
815 0.09801550349621233
816 0.09801550349621233
817 0.09813359794291494
818 0.09813359794291494
819 0.09819913319525993
820 0.09827428702037651
821 0.09829356580643012
822 0.09839508725549564
823 0.09843657896545512
824 0.09843657896545512
825 0.09845584381788207
826 0.09863112786504784
827 0.09863112786504784
828 0.09883934861582852
829 0.09887178890323559
830 0.09888112554034033
831 0.09890680021387394
832 0.09892427795624066
833 0.09893360959120327
834 0.09900926232411646
835 0.09907886942826181
836 0.09918588058989367
837 0.09924680359267639
838 0.0992741888079533
839 0.0993476938945464
840 0.09936375418268913
841 0.09937867547998519
842 0.09942225685593525
843 0.09942380138815747
844 0.09946954770382509
845 0.09948874417819456
846 0.09954769543772593
847 0.09954769543772593
848 0.09994067073519379
849 0.10004410052929608
850 0.10008861593977005
851 0.10008861593977005
852 0.10011288843547336
853 0.10015984637700706
854 0.10023578029212685
855 0.10024284830944351
856 0.10024441817786497
857 0.10024441817786497
858 0.10028994725902268
859 0.10028994725902268
860 0.10028994725902268
861 0.10029793588678172
862 0.10031035577157381
863 0.10031035577157381
864 0.10036182036390873
865 0.10036182036390873
866 0.10036182036390873
867 0.10036182036390873
868 0.10036182036390873
869 0.10054069067410899
870 0.10063506667170098
871 0.10065242630261645
872 0.10065242630261645
873 0.10065242630261645
874 0.10065242630261645
875 0.10068460832475255
876 0.10068460832475255
877 0.10070925782008974
878 0.10075355521871025
879 0.10077089146638532
880 0.10078121880257511
881 0.10078121880257511
882 0.10081092428934693
883 0.10081092428934693
884 0.10082824606183804
885 0.10084211318922921
886 0.10087861561516485
887 0.10090577186893429
888 0.101012749944002
889 0.10103732996040904
890 0.10111189756783481
891 0.10113646946261136
892 0.10122567250665458
893 0.10123952129170141
894 0.10123952129170141
895 0.10133204668211283
896 0.10136836534422401
897 0.10139243327475456
898 0.10140833608045086
899 0.10141906072994904
900 0.10141906072994904
901 0.1014399050308347
902 0.1014399050308347
903 0.1014399050308347
904 0.1014747986794478
905 0.1014747986794478
906 0.1014747986794478
907 0.10148955465802188
908 0.10148955465802188
909 0.1014995510312948
910 0.1014995510312948
911 0.1014995510312948
912 0.1014995510312948
913 0.10150655108262271
914 0.10154946542328776
915 0.10160015638263496
916 0.10160015638263496
917 0.1016306387941927
918 0.1016306387941927
919 0.1016306387941927
920 0.10166032179728479
921 0.10170449051198104
922 0.10172170562448472
923 0.10175656115921863
924 0.10179098047257502
925 0.10187275293093989
926 0.10188995714702206
927 0.10188995714702206
928 0.101900204315234
929 0.10197710478901431
930 0.10197710478901431
931 0.10198408487397417
932 0.10198408487397417
933 0.10200127016680573
934 0.10204179759180557
935 0.10204179759180557
936 0.10207425710321535
937 0.10211076473785714
938 0.10217364987548176
939 0.10217364987548176
940 0.1022344346059073
941 0.10233107501602928
942 0.10239225972595219
943 0.10244947679040144
944 0.10246697603561256
945 0.10252945715222231
946 0.1025904837940947
947 0.10262863975669512
948 0.10262863975669512
949 0.10264329842122781
950 0.10269828416703809
951 0.10275203906292789
952 0.10276750739131865
953 0.10277697782600108
954 0.10287390086747125
955 0.10287390086747125
956 0.10287390086747125
957 0.10291628205227202
958 0.10295589362151127
959 0.10296446544383317
960 0.10299280259727117
961 0.10302507550913773
962 0.10304391003623199
963 0.10308612356058489
964 0.1031072271383572
965 0.1031072271383572
966 0.10324601059855089
967 0.10329241490583402
968 0.10329241490583402
969 0.1033265964807389
970 0.1033873072779539
971 0.10346658492701705
972 0.10348942317815216
973 0.10349824941778725
974 0.10350884933967429
975 0.10350884933967429
976 0.10351902152321751
977 0.10352595276959323
978 0.10353612193245497
979 0.10353612193245497
980 0.10355592194123017
981 0.10357916963784158
982 0.10360841262253308
983 0.10360841262253308
984 0.10368131815687862
985 0.10368131815687862
986 0.10370439188408972
987 0.10370439188408972
988 0.10372143460046276
989 0.10372143460046276
990 0.10374270382760123
991 0.10380881843511065
992 0.1039127743400181
993 0.10395046786817037
994 0.10396749565116636
995 0.10401675057895463
996 0.1042232589356092
997 0.10429855177364272
998 0.10429855177364272
999 0.10432465361901905
1000 0.10434564531643493

==> data/mean-ndcg-ue-random-1000-sanitizer=address.dat <==
1 0.007778738115816767
2 0.007655336334574222
3 0.01182661035493153
4 0.011705938571156609
5 0.011409058715950592
6 0.011521475605146799
7 0.011882586786970033
8 0.012092914667030698
9 0.012202700874310442
10 0.012603736450568882
11 0.013160759126430194
12 0.01374340383974819
13 0.013858003728970418
14 0.013855950239550064
15 0.014369657371620471
16 0.014775099073077117
17 0.015245853760924627
18 0.015408983749297786
19 0.01592294384825568
20 0.015969195255939612
21 0.016239355240322453
22 0.016409027392834376
23 0.017226651885977266
24 0.018113219481404614
25 0.018370747354486253
26 0.01852169451677149
27 0.018704904028435873
28 0.019046380852305016
29 0.01945809959366349
30 0.019772089454221167
31 0.02047633385946547
32 0.020986746724040082
33 0.021359811506396105
34 0.021701826218425722
35 0.021994151132141346
36 0.02215229670412864
37 0.022311528051547867
38 0.022483283295214446
39 0.022819296945398398
40 0.022842977260363242
41 0.02294172762624898
42 0.023894010533716085
43 0.024368960708449263
44 0.024617357602016988
45 0.024858474215082985
46 0.025184414058350535
47 0.025582591092811847
48 0.02614665052183116
49 0.026180355534737885
50 0.026421331511871052
51 0.026609755789378742
52 0.02721500550808795
53 0.027602200911915953
54 0.027786123055968077
55 0.027813913607811398
56 0.027864169587451058
57 0.028028150950893924
58 0.02812244158601722
59 0.02854731197592779
60 0.028686224211516193
61 0.028867796559550667
62 0.029107478272403443
63 0.02927090885565453
64 0.029507521629108614
65 0.03014563191250468
66 0.03042262128039857
67 0.03045853434548637
68 0.03054024267451596
69 0.030924848775084612
70 0.03102744712196315
71 0.031214634716587576
72 0.031536770873213424
73 0.03179114764032725
74 0.032037501413019476
75 0.03214044376752335
76 0.032324738128362576
77 0.03255564072771498
78 0.03341920166655626
79 0.03364081212480596
80 0.033815216612155086
81 0.03398029242999149
82 0.03409585157480891
83 0.034219120428710684
84 0.03471454449089424
85 0.034986357830856844
86 0.035149136840174365
87 0.0354156727709393
88 0.035528459454957875
89 0.03563371612827318
90 0.03582119253461823
91 0.03608334127839865
92 0.03608334127839865
93 0.03617954025388953
94 0.03635222848481611
95 0.03662192065474164
96 0.036823820281719384
97 0.03691438690592443
98 0.036994442092403435
99 0.03713187559585649
100 0.03737753375935908
101 0.03748150989562267
102 0.03753197083989861
103 0.03774574043607664
104 0.037878806038760586
105 0.038076340426302764
106 0.03812638993795709
107 0.03833608609753268
108 0.03856997767933701
109 0.038744439882654115
110 0.03930332476149784
111 0.03933822477499562
112 0.03952077877790251
113 0.03984124776067788
114 0.03995838108635787
115 0.04007390414315183
116 0.040234902251059176
117 0.04033693691782328
118 0.040649426579504044
119 0.0409728079631613
120 0.04124581191580606
121 0.041772717240008285
122 0.04199254483482149
123 0.04217621122014591
124 0.04231698266230294
125 0.04276782127227426
126 0.04300055895645704
127 0.04355285514950121
128 0.044192059216899865
129 0.04430627974239681
130 0.04436394719539243
131 0.04441789208275004
132 0.045133472366184944
133 0.045314497069122196
134 0.04651578999628536
135 0.04691510729257464
136 0.04717434904139863
137 0.047363207701368815
138 0.04754557146324005
139 0.04776807119862814
140 0.0479402798360688
141 0.0479402798360688
142 0.048471638379001834
143 0.04850811582437025
144 0.048828841910741196
145 0.04885924869569777
146 0.049081949285703697
147 0.04923606830535816
148 0.04934206529832464
149 0.04981918944933701
150 0.05019761628674681
151 0.05086476819622839
152 0.05120916156336543
153 0.05175656883336814
154 0.05191877683773677
155 0.052046873123779355
156 0.052109411841501
157 0.052227596771883475
158 0.05225537663176095
159 0.05225537663176095
160 0.05244564207690375
161 0.052692922384310975
162 0.05295099971557433
163 0.053279555086354916
164 0.05351829411675097
165 0.05382057003338454
166 0.05411378840052875
167 0.05431537923732326
168 0.05456034646516086
169 0.0550828286818377
170 0.0551695352276625
171 0.055230368877980406
172 0.05565539804812294
173 0.05565539804812294
174 0.05574181064556471
175 0.05598976107979012
176 0.05622513205938188
177 0.05655614111275389
178 0.056844591829292704
179 0.05688711982172186
180 0.05703370584674915
181 0.0570969938800664
182 0.05727006158214777
183 0.05744674410728559
184 0.05778620962930508
185 0.05807697165559081
186 0.05834526673956068
187 0.05848894001564416
188 0.058701989021669364
189 0.05915299186243288
190 0.05919167749161458
191 0.059288328803887985
192 0.05956479562578333
193 0.05986752593271188
194 0.06032560641171952
195 0.06042954816119914
196 0.06055054312830669
197 0.06062342300631332
198 0.060847728145921015
199 0.060966086850490764
200 0.061042713597668594
201 0.06116946766466031
202 0.061272047745085094
203 0.06147937873669639
204 0.06151343580099591
205 0.06160434026261151
206 0.06173766002240195
207 0.06204594921611974
208 0.06221494659101582
209 0.06221494659101582
210 0.06228941576892874
211 0.06231029973104804
212 0.06233656456499435
213 0.062494637798937776
214 0.06272042637990413
215 0.06291211967481468
216 0.06318017098664769
217 0.0634286339518806
218 0.06356746131835732
219 0.06362916775713544
220 0.0637573453562755
221 0.06390177844411736
222 0.0642377253704973
223 0.0642377253704973
224 0.0642377253704973
225 0.06426205042068274
226 0.0644526289225528
227 0.06509517410648577
228 0.0655169788029229
229 0.06557150733098248
230 0.06609487448403503
231 0.06631546920053294
232 0.0665354953358837
233 0.06664803898775647
234 0.06690568848403491
235 0.06714286108282583
236 0.0674086496659524
237 0.06784120663057285
238 0.06814624131378848
239 0.0682132645903892
240 0.06829961874391474
241 0.06848295781731123
242 0.06864104829442147
243 0.06885334832830005
244 0.06937101942362832
245 0.06980070417256044
246 0.0698336091126463
247 0.07015043492820579
248 0.07037447520760776
249 0.07046422254312176
250 0.07059718191588428
251 0.07069339547507557
252 0.0708202178960473
253 0.07101040091733549
254 0.07115161226136678
255 0.07159355483116667
256 0.07174404402398908
257 0.0718297389134298
258 0.0718297389134298
259 0.07197308427745053
260 0.07201706079969403
261 0.07208302840968293
262 0.07231575975664668
263 0.07275711724167278
264 0.07381821092535183
265 0.07399640944135719
266 0.07399640944135719
267 0.07408242051688384
268 0.07408242051688384
269 0.07417744837593088
270 0.07471923092999293
271 0.07476938257808098
272 0.07512375436804403
273 0.07531028477437895
274 0.07549624764955062
275 0.07573967530438788
276 0.07577875650245168
277 0.07580218643549543
278 0.0759654640600729
279 0.0760767551683605
280 0.07616528900379163
281 0.07639489029538102
282 0.07648288500694228
283 0.07648288500694228
284 0.0765096936305454
285 0.07684777522193197
286 0.07687687252589363
287 0.07722856380896363
288 0.07725341429344361
289 0.07730205085323957
290 0.07733786540013382
291 0.07739880899210108
292 0.07747327418419991
293 0.07753183262124226
294 0.07775314174479468
295 0.07796129585877704
296 0.07801067299939876
297 0.07807742413493998
298 0.07812674314123494
299 0.07816774624790113
300 0.07825666891703398
301 0.07830598692706775
302 0.07834345403240325
303 0.0784108681287122
304 0.07849302581733189
305 0.07921871507345775
306 0.07927622513188977
307 0.07946703776910811
308 0.07974007303633446
309 0.08001313609963825
310 0.08013865466018119
311 0.08031146869304874
312 0.08053991269766439
313 0.08064898542611434
314 0.08076344837655959
315 0.08085301105657888
316 0.08108393312529621
317 0.08116496278694975
318 0.0811834815165859
319 0.08120789303053817
320 0.08142938178115414
321 0.08149426755569852
322 0.08185315496892591
323 0.08206274778519446
324 0.0825914244078106
325 0.08274107026934063
326 0.08298385531298051
327 0.08308512028056121
328 0.08311126485354005
329 0.0834048733407299
330 0.0836150668203825
331 0.08418447641570197
332 0.08425465514684873
333 0.0843530439051437
334 0.08450715907212873
335 0.08469340577235246
336 0.0851749564059544
337 0.08528631918801505
338 0.08531232939262569
339 0.08539257471195151
340 0.08541387624677768
341 0.08546469716857781
342 0.08546469716857781
343 0.08581195948739548
344 0.0860510481041011
345 0.08632981198806083
346 0.08656196626985183
347 0.08667051002134497
348 0.08681660145475159
349 0.08691932300548222
350 0.087277109503478
351 0.08734791185817983
352 0.08744588899354261
353 0.08773207532778313
354 0.08782923241848878
355 0.08826870044827026
356 0.08842259970472727
357 0.0887441317290801
358 0.0891887254315716
359 0.08969910167996296
360 0.08977331960509233
361 0.09037321554441535
362 0.09064402923713794
363 0.09064402923713794
364 0.09072650147585354
365 0.09094232076806376
366 0.09142050094918124
367 0.09193178193886054
368 0.09193178193886054
369 0.09204915405737307
370 0.09217608780267778
371 0.09221560072637046
372 0.09238632498026139
373 0.09254032904530353
374 0.09261924779683993
375 0.09267755530140682
376 0.09289996750014676
377 0.09296712092569571
378 0.09302317473934592
379 0.09307735017363931
380 0.09317786700147168
381 0.09320335476168753
382 0.093271506388386
383 0.09362923759912556
384 0.09426890392433951
385 0.09456005203097362
386 0.0947808454811645
387 0.09507849803542491
388 0.09537483944222415
389 0.09573867129876466
390 0.09618920694572262
391 0.0962279873647089
392 0.09651748508063801
393 0.09663513109642605
394 0.09669295784870949
395 0.09714053435741331
396 0.09741520500892409
397 0.09764976662915077
398 0.09768369363052122
399 0.09780631152323166
400 0.09796484328812545
401 0.09824621526976318
402 0.09832053108927118
403 0.09838459415176382
404 0.09884278073360964
405 0.09898058035761101
406 0.09913344657273711
407 0.09929430337582719
408 0.09941909890873808
409 0.09951511878610045
410 0.09959805929173138
411 0.09988313368537742
412 0.09999275503952124
413 0.10028324423715955
414 0.10058158372020086
415 0.10058158372020086
416 0.10078314857039715
417 0.10080373152621945
418 0.10082556948659291
419 0.10086428851623454
420 0.10104745549596604
421 0.101291557904226
422 0.10133644346469657
423 0.10147094647641824
424 0.10158880530599307
425 0.10178378234288761
426 0.10225074664268134
427 0.10236566411247688
428 0.10264130599460337
429 0.10267987477518517
430 0.10275971636512791
431 0.10278468749687385
432 0.10282499697266265
433 0.10290201708693647
434 0.10350632764312824
435 0.10356236134386779
436 0.10361220908067409
437 0.10361220908067409
438 0.10364504749308379
439 0.10366994334707103
440 0.10386706674621958
441 0.1041539228397114
442 0.10426034167390207
443 0.10433384541575885
444 0.10458074288933758
445 0.10461908068823768
446 0.10475206482289103
447 0.10514562579033834
448 0.10519293259224494
449 0.10527584640916035
450 0.10539097106234183
451 0.1055027762703251
452 0.10570942888809982
453 0.10573244477750333
454 0.10577065743045139
455 0.10586647286927656
456 0.10593926289911557
457 0.10606400459665118
458 0.10665880279358395
459 0.10710822049453511
460 0.10715802797818869
461 0.10715802797818869
462 0.10752996875759105
463 0.10784093022306716
464 0.10791137519739127
465 0.10812964768324157
466 0.10823040392836135
467 0.10846067478883469
468 0.10876320319339061
469 0.10899074262007279
470 0.10905042399255885
471 0.1092536567334504
472 0.10933386770466144
473 0.10939377134844319
474 0.10939377134844319
475 0.1094413192754299
476 0.1094413192754299
477 0.10967812193712674
478 0.10970267521097121
479 0.10970267521097121
480 0.10974856192264254
481 0.10980279392634837
482 0.10982944040378144
483 0.10985607796647791
484 0.10989389607295198
485 0.10989389607295198
486 0.10995325526822901
487 0.10997773470827679
488 0.10997773470827679
489 0.11005082094564306
490 0.1101329126444424
491 0.11022990469801149
492 0.11025646310953467
493 0.11062827138735368
494 0.11073019988909652
495 0.11076788134244055
496 0.1109488513809415
497 0.11101302367839483
498 0.11124361341982321
499 0.11138757528839892
500 0.1114516855873347
501 0.11147288887800329
502 0.11154808200110376
503 0.11167602791801509
504 0.11170867079614162
505 0.11175102332464747
506 0.11200251261841496
507 0.11200251261841496
508 0.11204003764880237
509 0.11216835868523044
510 0.11221343943428062
511 0.11224601027892418
512 0.11230388797577778
513 0.11240232220646627
514 0.11251386540023975
515 0.11282066624680012
516 0.11291928632879122
517 0.11291928632879122
518 0.11301511154538041
519 0.11305250828396338
520 0.11309744937185909
521 0.11315242208267144
522 0.11317872985983557
523 0.1131997879067894
524 0.11322607965248295
525 0.11340988055884103
526 0.11386128399171656
527 0.11408445184346365
528 0.11408445184346365
529 0.11408445184346365
530 0.11410424989273969
531 0.11413048615652897
532 0.11429447196723752
533 0.11433171051194174
534 0.11436893796671745
535 0.11440615435885905
536 0.11453029950257258
537 0.1145626137635017
538 0.11458879549977274
539 0.11458879549977274
540 0.11462108120857359
541 0.11476271649028388
542 0.11487653476651563
543 0.11487653476651563
544 0.11495727098888454
545 0.11506459100944684
546 0.11512780803094969
547 0.11516489375755809
548 0.11539439659790336
549 0.11546366220232736
550 0.11550820466505447
551 0.11564804302277559
552 0.11579795598417171
553 0.11593146851380545
554 0.11594764366807021
555 0.11596381421558527
556 0.11597998016724502
557 0.11604334950937474
558 0.11608706368658787
559 0.1161655000485708
560 0.11628770163857909
561 0.11633210503909058
562 0.11633210503909058
563 0.11635602519017985
564 0.11637993865431534
565 0.11640384544704965
566 0.11643589213280747
567 0.11655665280631865
568 0.11655665280631865
569 0.1166404908995459
570 0.1166404908995459
571 0.11683855908510167
572 0.11689303365492638
573 0.11694112226575333
574 0.11697309829184153
575 0.11719756498525306
576 0.11719756498525306
577 0.11722345912182544
578 0.11722345912182544
579 0.11734954335921095
580 0.11734954335921095
581 0.11761301386842425
582 0.11772318955338523
583 0.1182943368429664
584 0.11838675919662363
585 0.11854729669896895
586 0.11871024450081626
587 0.1187780968129616
588 0.1188039144158555
589 0.11888729934298323
590 0.11888729934298323
591 0.11888729934298323
592 0.11888729934298323
593 0.11899071185220055
594 0.11913676821884188
595 0.11916513743098449
596 0.11918716735502324
597 0.11933497972642645
598 0.119404690070552
599 0.11950409137771109
600 0.11952350627253772
601 0.11958063092523515
602 0.1197786592750261
603 0.12026478812644686
604 0.12048143221223254
605 0.12058264693646621
606 0.12066454744129823
607 0.12070103206231333
608 0.12079446734364628
609 0.120856609859591
610 0.12100993001130252
611 0.12128587670240908
612 0.12130523179501167
613 0.121340081275767
614 0.12148119908611177
615 0.12163773441066089
616 0.1217009847279646
617 0.1217448075557506
618 0.12183994985372026
619 0.12189171285039808
620 0.12197021506024332
621 0.12197021506024332
622 0.12198760039493976
623 0.12198760039493976
624 0.12198760039493976
625 0.12200586871046222
626 0.12209888144390434
627 0.12213518277772081
628 0.12213518277772081
629 0.1222281266320127
630 0.12232119974572608
631 0.12241814208929812
632 0.12267329851798221
633 0.1227676189480927
634 0.12282258386426209
635 0.12316035544339558
636 0.12323078161266904
637 0.12352559957711985
638 0.12359461234502159
639 0.12374151805029542
640 0.12386226268592289
641 0.12386226268592289
642 0.12386226268592289
643 0.12396261239654333
644 0.12418363742111986
645 0.12425972111583636
646 0.12439612855604629
647 0.1244119166329274
648 0.12448674574615022
649 0.12448674574615022
650 0.12457817876250986
651 0.12460156370275316
652 0.12460156370275316
653 0.12463649114100928
654 0.12476053677390701
655 0.1250199708258953
656 0.12511127454482096
657 0.12516796302675193
658 0.12523770538598514
659 0.12527372882429796
660 0.12544367513835675
661 0.12562963396581503
662 0.12562963396581503
663 0.12566562390836128
664 0.12568590992466683
665 0.12580276693422277
666 0.12581918512004442
667 0.12581918512004442
668 0.12581918512004442
669 0.12593345203025652
670 0.1259613046225534
671 0.12609085718303942
672 0.12609085718303942
673 0.12611110132974448
674 0.12620306087917155
675 0.12633398914488206
676 0.12637948552660652
677 0.12637948552660652
678 0.12645040305065222
679 0.12668729619045863
680 0.12729560714719393
681 0.12729560714719393
682 0.1273874006836311
683 0.12751664271035937
684 0.12761537457907413
685 0.12777905071007328
686 0.12777905071007328
687 0.12777905071007328
688 0.1277925067635742
689 0.12811612640417208
690 0.12811612640417208
691 0.12822846696548612
692 0.1282407024362269
693 0.12829684793913854
694 0.12834516936164767
695 0.12836226038820145
696 0.12836226038820145
697 0.12840519423144464
698 0.12851374304061455
699 0.1285974874680336
700 0.12862515414104675
701 0.1286441088725086
702 0.1286441088725086
703 0.1287278617828241
704 0.1288620800974657
705 0.1289534101560147
706 0.1290518036113452
707 0.12955533651485968
708 0.129930359157703
709 0.1301891844953837
710 0.13030946487543013
711 0.13057542784457965
712 0.13078781040274212
713 0.13098961129634154
714 0.13103972346763904
715 0.1311736256706399
716 0.13128479470462653
717 0.13128479470462653
718 0.13137575473084093
719 0.13137575473084093
720 0.13141129425767564
721 0.13141129425767564
722 0.1314468188306312
723 0.13149069322311746
724 0.13149069322311746
725 0.1315760482373025
726 0.1315760482373025
727 0.1315760482373025
728 0.1316068731097794
729 0.13165769064731497
730 0.13165769064731497
731 0.13168517580888803
732 0.13175142571803927
733 0.13181182549528864
734 0.1319023350502418
735 0.13211659048742005
736 0.13220299870947202
737 0.1322459109825426
738 0.13233764782575275
739 0.1324132058090466
740 0.13252679924541524
741 0.13256933599179327
742 0.13256933599179327
743 0.1326532278467929
744 0.1327366348215838
745 0.1327366348215838
746 0.13287383217041066
747 0.13303207490736133
748 0.1330549698206117
749 0.1330549698206117
750 0.13307488323368805
751 0.1331621820976087
752 0.1333317232525743
753 0.13335297685396855
754 0.1333778271162747
755 0.13349887004590708
756 0.1336733966872629
757 0.1336733966872629
758 0.1336733966872629
759 0.13370274889965492
760 0.13370274889965492
761 0.13373336811885647
762 0.13384405550716547
763 0.1340248615577378
764 0.1341074860653889
765 0.13416324666164914
766 0.13416324666164914
767 0.1345371746200531
768 0.1345723694431612
769 0.13469769503801562
770 0.1348106103036497
771 0.13483537734485104
772 0.13483537734485104
773 0.13490240148519714
774 0.13493839711745084
775 0.13508042148618243
776 0.13511095102164544
777 0.13513818454137436
778 0.13516870228921204
779 0.13545100679010158
780 0.13549917434009834
781 0.13561407746497434
782 0.13563173223634178
783 0.13570797963133602
784 0.13585296407151115
785 0.13585296407151115
786 0.13591339883592207
787 0.13615115308041179
788 0.13615115308041179
789 0.1361862057852052
790 0.1361862057852052
791 0.13620481795166822
792 0.1362521845637929
793 0.13667758409759645
794 0.13670224226446936
795 0.13679193178430896
796 0.13679193178430896
797 0.1368383170701826
798 0.13690830365421025
799 0.13690830365421025
800 0.13696908490700835
801 0.13705898970966252
802 0.13705898970966252
803 0.1370836063821523
804 0.13722804565932203
805 0.13724476193920637
806 0.13730678775999602
807 0.13743867159183384
808 0.13748065914491936
809 0.1375052484882328
810 0.13760985533866277
811 0.13764399997528334
812 0.13786484259083462
813 0.1379182748448834
814 0.13798282258843841
815 0.1380376119196252
816 0.1380376119196252
817 0.1386215348186639
818 0.1386215348186639
819 0.13897793952747897
820 0.13922619523908955
821 0.13926808306488914
822 0.1394980740833469
823 0.13956756735877437
824 0.13956756735877437
825 0.13967245954145618
826 0.13995714956706096
827 0.14001181985420993
828 0.14050432818232458
829 0.14055905811506078
830 0.14057753720010382
831 0.1406193496954262
832 0.1406541261461703
833 0.14067161529311206
834 0.14074527740740594
835 0.14088343495137567
836 0.14107751151155598
837 0.14122434825939573
838 0.1412488091209875
839 0.14138238131785205
840 0.14141255204125402
841 0.14143699994097006
842 0.14154549755334447
843 0.14157565233276823
844 0.14163985385455868
845 0.14163985385455868
846 0.14174748175021598
847 0.14174748175021598
848 0.14224853508108004
849 0.14263578891033166
850 0.1427127777781108
851 0.1427127777781108
852 0.14273231541091003
853 0.14277757352006656
854 0.1428647586647382
855 0.14289485039550126
856 0.14294024495158686
857 0.14294024495158686
858 0.14299469666252365
859 0.143014210663596
860 0.143014210663596
861 0.1430488110436444
862 0.14307562686802947
863 0.14309998150857364
864 0.14317864886503973
865 0.14317864886503973
866 0.14317864886503973
867 0.14317864886503973
868 0.1431904751578238
869 0.1433869721122779
870 0.14353127706790828
871 0.14353127706790828
872 0.14353127706790828
873 0.14353127706790828
874 0.14353127706790828
875 0.1436196988647025
876 0.1436196988647025
877 0.14373238779107905
878 0.14386695924252407
879 0.14387992968044128
880 0.14387992968044128
881 0.14387992968044128
882 0.14392137546170136
883 0.14392137546170136
884 0.14392137546170136
885 0.14400964937205588
886 0.14400964937205588
887 0.14400964937205588
888 0.1441438431289761
889 0.14419793212909543
890 0.14430609224448124
891 0.14436016337272992
892 0.1444746267137045
893 0.1445045261103118
894 0.1445045261103118
895 0.14471503781079653
896 0.14479014197997556
897 0.14483148509487653
898 0.14483148509487653
899 0.14483148509487653
900 0.14483148509487653
901 0.1449777050989231
902 0.1450098296468261
903 0.1450098296468261
904 0.1450637858584447
905 0.1450637858584447
906 0.1450904058732909
907 0.1450904058732909
908 0.1450904058732909
909 0.14511505876873906
910 0.14511505876873906
911 0.14511505876873906
912 0.14511505876873906
913 0.1451392124452747
914 0.14518077182297573
915 0.14541167042820108
916 0.14541167042820108
917 0.1455169445026327
918 0.14553333935151383
919 0.14559866635562183
920 0.14569948797956947
921 0.14612866096342753
922 0.14629438750452095
923 0.146405731683022
924 0.14648113850107283
925 0.14670308999099765
926 0.14673283075258928
927 0.14684215935090283
928 0.1468550269477681
929 0.1470745764658899
930 0.1471010947832582
931 0.14712325773172966
932 0.14712325773172966
933 0.14712325773172966
934 0.14733005075042455
935 0.1473932924904525
936 0.1474552862539685
937 0.1475431332945817
938 0.14762545136039776
939 0.1476918571946874
940 0.14785513529620953
941 0.1478723134494997
942 0.14797859068409835
943 0.14804495535440326
944 0.14809857095263854
945 0.14834446038574212
946 0.14841418104827503
947 0.1485054558500802
948 0.14854810084936657
949 0.14858221068644206
950 0.14881399696047343
951 0.1489096184875468
952 0.14898991431229347
953 0.14900547607431036
954 0.1491351374982935
955 0.1491351374982935
956 0.1491351374982935
957 0.1491783329878043
958 0.14929918499012493
959 0.14929918499012493
960 0.14931838348709614
961 0.14940967780368378
962 0.1494506003694381
963 0.1494506003694381
964 0.14950859528304122
965 0.14950859528304122
966 0.14961546748894294
967 0.14970267914677443
968 0.14970267914677443
969 0.14977069215618327
970 0.14987269638742493
971 0.15006207772201144
972 0.15010517567361487
973 0.15015855576707232
974 0.1501777139194631
975 0.1501777139194631
976 0.1501777139194631
977 0.15019972179718258
978 0.15035463804551996
979 0.15035463804551996
980 0.15038413436037926
981 0.150432442240061
982 0.15056608810286293
983 0.15056608810286293
984 0.1506559347958309
985 0.1506559347958309
986 0.1506898556071056
987 0.1506898556071056
988 0.15079614681421985
989 0.15079614681421985
990 0.15083516445118014
991 0.15090980701374113
992 0.1510062625689873
993 0.15103252930266584
994 0.15106196506609137
995 0.15116853712755193
996 0.15134079491278624
997 0.1513670463709361
998 0.1513670463709361
999 0.15138407593836975
1000 0.15138407593836975

==> data/mean-ndcg-ue-random-1000-sanitizer=memory.dat <==
1 0.006578947368421052
2 0.006578947368421052
3 0.005035267348609354
4 0.0041887002548212605
5 0.0041887002548212605
6 0.0041887002548212605
7 0.0041887002548212605
8 0.0041887002548212605
9 0.004787992381291378
10 0.008558629762320908
11 0.009419827066059046
12 0.009419827066059046
13 0.010569361800604372
14 0.011601861434669698
15 0.012243933885314601
16 0.012243933885314601
17 0.012243933885314601
18 0.012243933885314601
19 0.012243933885314601
20 0.012243933885314601
21 0.012617097299634002
22 0.013016870077068006
23 0.013016870077068006
24 0.013406287159158016
25 0.013406287159158016
26 0.013406287159158016
27 0.013820403733499442
28 0.013820403733499442
29 0.014343808474758225
30 0.014343808474758225
31 0.014705487860171763
32 0.014705487860171763
33 0.015144079199230984
34 0.015144079199230984
35 0.01552915351876376
36 0.016577881403308053
37 0.016577881403308053
38 0.016577881403308053
39 0.017532077946562318
40 0.017532077946562318
41 0.017532077946562318
42 0.017532077946562318
43 0.017532077946562318
44 0.017532077946562318
45 0.017532077946562318
46 0.017532077946562318
47 0.01788853608781373
48 0.01788853608781373
49 0.01788853608781373
50 0.019825042949874038
51 0.020491518251234207
52 0.023095906716368863
53 0.024334399207220445
54 0.024334399207220445
55 0.024334399207220445
56 0.02467570606319259
57 0.02467570606319259
58 0.0251122937978263
59 0.0251122937978263
60 0.0251122937978263
61 0.0251122937978263
62 0.025485593554323477
63 0.025485593554323477
64 0.025485593554323477
65 0.02571129336547767
66 0.02670446512294903
67 0.027367116085344152
68 0.027639538131045888
69 0.0279345802953689
70 0.028450473953546485
71 0.02877313676573634
72 0.029065293176611245
73 0.029799511615190934
74 0.03064391450140733
75 0.031054977177319223
76 0.031054977177319223
77 0.031054977177319223
78 0.031054977177319223
79 0.0314079260097747
80 0.0314079260097747
81 0.03181190065295717
82 0.03181190065295717
83 0.03229488042937154
84 0.03229488042937154
85 0.03229488042937154
86 0.03257555911733969
87 0.03257555911733969
88 0.03257555911733969
89 0.03257555911733969
90 0.03257555911733969
91 0.03257555911733969
92 0.03257555911733969
93 0.03257555911733969
94 0.032966479398650425
95 0.032966479398650425
96 0.032966479398650425
97 0.03323986961072096
98 0.03397836615680544
99 0.03397836615680544
100 0.03509466766490446
101 0.03509466766490446
102 0.03580527207584281
103 0.036036055780170884
104 0.036687906642361066
105 0.036687906642361066
106 0.036687906642361066
107 0.037335835527667526
108 0.037335835527667526
109 0.03766487236308387
110 0.03766487236308387
111 0.03766487236308387
112 0.03766487236308387
113 0.03792953298594168
114 0.03838053941742389
115 0.03838053941742389
116 0.03838053941742389
117 0.03870473422513877
118 0.03870473422513877
119 0.03899296889809445
120 0.03899296889809445
121 0.03899296889809445
122 0.03899296889809445
123 0.03899296889809445
124 0.039599091958956466
125 0.03991888952540392
126 0.03991888952540392
127 0.03991888952540392
128 0.03991888952540392
129 0.03991888952540392
130 0.03991888952540392
131 0.03991888952540392
132 0.03991888952540392
133 0.04013773084725813
134 0.04013773084725813
135 0.04057333948588892
136 0.042206190659419364
137 0.042800142683864874
138 0.043160911199342566
139 0.043521156373573316
140 0.04517817504848975
141 0.04517817504848975
142 0.047821852097500984
143 0.048432275041781
144 0.04966569383849564
145 0.05002290558706432
146 0.05088054462721805
147 0.05088054462721805
148 0.05088054462721805
149 0.05314642276109236
150 0.05385605144173979
151 0.05456474776846654
152 0.05487220234969092
153 0.05564010923367998
154 0.05564010923367998
155 0.056794547875128096
156 0.05698156494678161
157 0.05698156494678161
158 0.05725379757571045
159 0.05725379757571045
160 0.05725379757571045
161 0.05767442743032738
162 0.05852698043252951
163 0.05852698043252951
164 0.05852698043252951
165 0.05879691869801242
166 0.05951724510450227
167 0.05978655244590937
168 0.05978655244590937
169 0.06032392599499723
170 0.06032392599499723
171 0.06032392599499723
172 0.06032392599499723
173 0.06032392599499723
174 0.0613601430961025
175 0.061900916618339845
176 0.06278007369343312
177 0.06304637603959751
178 0.06429607813919935
179 0.06429607813919935
180 0.0647077346033596
181 0.0647077346033596
182 0.0649291506743232
183 0.06527051688059361
184 0.0654758380832025
185 0.0654758380832025
186 0.0654758380832025
187 0.0654758380832025
188 0.06603551156282517
189 0.06928620010786081
190 0.06987513791000878
191 0.07092542280243928
192 0.07116360616234385
193 0.07116360616234385
194 0.07289323984382874
195 0.07289323984382874
196 0.07289323984382874
197 0.07289323984382874
198 0.07289323984382874
199 0.07289323984382874
200 0.0731848751941075
201 0.07342101347928554
202 0.073712105371939
203 0.07433139543428284
204 0.07433139543428284
205 0.0745088778408027
206 0.0745088778408027
207 0.07492579546434448
208 0.07514170557054518
209 0.0758075619518849
210 0.07604177691051575
211 0.07604177691051575
212 0.07624170067943602
213 0.07624170067943602
214 0.07624170067943602
215 0.07624170067943602
216 0.07624170067943602
217 0.07685335670737076
218 0.0776524689912522
219 0.07788487013882087
220 0.07839612598384042
221 0.07839612598384042
222 0.07913205458369167
223 0.07913205458369167
224 0.07913205458369167
225 0.07913205458369167
226 0.07936311389802471
227 0.08000385389890634
228 0.08028848958389082
229 0.08074949250794654
230 0.08074949250794654
231 0.08126283850773966
232 0.08126283850773966
233 0.08266944130702181
234 0.08317494529196126
235 0.08340436033914066
236 0.08340436033914066
237 0.08340436033914066
238 0.08340436033914066
239 0.08365614140628626
240 0.08365614140628626
241 0.08365614140628626
242 0.08365614140628626
243 0.08365614140628626
244 0.08462010839372276
245 0.08530316547565268
246 0.08530316547565268
247 0.08530316547565268
248 0.08530316547565268
249 0.08530316547565268
250 0.08530316547565268
251 0.08530316547565268
252 0.0858983628441461
253 0.0858983628441461
254 0.0858983628441461
255 0.08651033246498248
256 0.08651033246498248
257 0.08671805303958084
258 0.08671805303958084
259 0.08671805303958084
260 0.08671805303958084
261 0.08744529720887814
262 0.0878293488511121
263 0.0878293488511121
264 0.08859640925495886
265 0.08859640925495886
266 0.08891502812166036
267 0.08891502812166036
268 0.08916167553975414
269 0.08916167553975414
270 0.08916167553975414
271 0.08916167553975414
272 0.08916167553975414
273 0.08963082683973822
274 0.09039754375647417
275 0.09039754375647417
276 0.09039754375647417
277 0.09039754375647417
278 0.09062013975887932
279 0.09082484375617723
280 0.09082484375617723
281 0.09082484375617723
282 0.09144834019275991
283 0.09144834019275991
284 0.09232159365527648
285 0.09232159365527648
286 0.09316502792593027
287 0.09354292124062757
288 0.09354292124062757
289 0.09354292124062757
290 0.09354292124062757
291 0.09374611200701954
292 0.09374611200701954
293 0.09398890284892673
294 0.0942093161886703
295 0.09502595447080335
296 0.09502595447080335
297 0.09502595447080335
298 0.09592185744071768
299 0.09592185744071768
300 0.09619285819464567
301 0.09619285819464567
302 0.09656739354302159
303 0.09656739354302159
304 0.09656739354302159
305 0.09705661775580948
306 0.09705661775580948
307 0.09705661775580948
308 0.09705661775580948
309 0.09705661775580948
310 0.09751541590208078
311 0.09751541590208078
312 0.09773355737563567
313 0.09804319055602222
314 0.09804319055602222
315 0.09804319055602222
316 0.09804319055602222
317 0.09804319055602222
318 0.09804319055602222
319 0.09869709745180699
320 0.09869709745180699
321 0.09869709745180699
322 0.09889673977903136
323 0.09889673977903136
324 0.09908205826675572
325 0.09908205826675572
326 0.09908205826675572
327 0.09908205826675572
328 0.09908205826675572
329 0.09938903781365943
330 0.09982111628922097
331 0.10003704326388081
332 0.10003704326388081
333 0.10003704326388081
334 0.10003704326388081
335 0.10003704326388081
336 0.10064183121376387
337 0.10085709402532828
338 0.10085709402532828
339 0.10085709402532828
340 0.10085709402532828
341 0.10105478063551677
342 0.10105478063551677
343 0.10105478063551677
344 0.10105478063551677
345 0.10123811441823322
346 0.10167122168578406
347 0.10167122168578406
348 0.10167122168578406
349 0.10167122168578406
350 0.10167122168578406
351 0.10190655727825812
352 0.10208926512319126
353 0.10239257280413945
354 0.10239257280413945
355 0.10239257280413945
356 0.10258881571102156
357 0.1029527274366742
358 0.10325531205093945
359 0.10325531205093945
360 0.10325531205093945
361 0.10325531205093945
362 0.10325531205093945
363 0.10351757944623073
364 0.10351757944623073
365 0.10351757944623073
366 0.104337816162783
367 0.10470003093350211
368 0.10470003093350211
369 0.10470003093350211
370 0.10470003093350211
371 0.10470003093350211
372 0.10470003093350211
373 0.10470003093350211
374 0.10470003093350211
375 0.10470003093350211
376 0.10496074692477124
377 0.10540446272850582
378 0.10570428453573877
379 0.10570428453573877
380 0.10596453750523499
381 0.10632447754105692
382 0.10705458286728059
383 0.10705458286728059
384 0.10728637603266508
385 0.10728637603266508
386 0.10728637603266508
387 0.10728637603266508
388 0.10728637603266508
389 0.10764506565268483
390 0.10764506565268483
391 0.10764506565268483
392 0.10764506565268483
393 0.10764506565268483
394 0.10764506565268483
395 0.10764506565268483
396 0.10764506565268483
397 0.10764506565268483
398 0.10790331263022174
399 0.10790331263022174
400 0.10790331263022174
401 0.10826018947593188
402 0.10826018947593188
403 0.1086167712071328
404 0.1086167712071328
405 0.1086167712071328
406 0.1086167712071328
407 0.1086167712071328
408 0.10897262359643131
409 0.10897262359643131
410 0.10897262359643131
411 0.10968346452252394
412 0.10968346452252394
413 0.11222487125244962
414 0.11222487125244962
415 0.11287491309233624
416 0.11287491309233624
417 0.11322948214051626
418 0.11374052307395754
419 0.11374052307395754
420 0.11374052307395754
421 0.11374052307395754
422 0.11374052307395754
423 0.11374052307395754
424 0.11403466990257002
425 0.11438812870931436
426 0.11459508428649731
427 0.11459508428649731
428 0.11459508428649731
429 0.11459508428649731
430 0.11459508428649731
431 0.11494772845683766
432 0.11494772845683766
433 0.11579415347181761
434 0.11802184115161958
435 0.11802184115161958
436 0.11822800875101709
437 0.1186877194064324
438 0.11903943197332652
439 0.11979193546768037
440 0.11979193546768037
441 0.11979193546768037
442 0.11979193546768037
443 0.11979193546768037
444 0.12008386415748412
445 0.12056476799452842
446 0.12180580772455891
447 0.12180580772455891
448 0.12180580772455891
449 0.12180580772455891
450 0.12180580772455891
451 0.12223410622675882
452 0.12283690071948285
453 0.12283690071948285
454 0.12283690071948285
455 0.12283690071948285
456 0.12283690071948285
457 0.12302516391248396
458 0.12302516391248396
459 0.12302516391248396
460 0.12302516391248396
461 0.12302516391248396
462 0.12302516391248396
463 0.12302516391248396
464 0.12302516391248396
465 0.12302516391248396
466 0.12302516391248396
467 0.12302516391248396
468 0.12302516391248396
469 0.12302516391248396
470 0.1231993108578203
471 0.1231993108578203
472 0.12338658900224662
473 0.12338658900224662
474 0.12338658900224662
475 0.12338658900224662
476 0.12384059936767719
477 0.12412914315312926
478 0.12412914315312926
479 0.12412914315312926
480 0.12412914315312926
481 0.12412914315312926
482 0.12430258115437119
483 0.12430258115437119
484 0.12430258115437119
485 0.12450520691556641
486 0.12450520691556641
487 0.12450520691556641
488 0.12470763131069197
489 0.12470763131069197
490 0.12470763131069197
491 0.12470763131069197
492 0.1250527634356144
493 0.1253397755503513
494 0.1253397755503513
495 0.1253397755503513
496 0.1253397755503513
497 0.1253397755503513
498 0.12556189185637343
499 0.12556189185637343
500 0.12556189185637343
501 0.12556189185637343
502 0.12576339769377054
503 0.12576339769377054
504 0.12649600850806153
505 0.12649600850806153
506 0.12649600850806153
507 0.12649600850806153
508 0.12649600850806153
509 0.12649600850806153
510 0.12722723181891796
511 0.12722723181891796
512 0.12722723181891796
513 0.12722723181891796
514 0.12742797681040707
515 0.12742797681040707
516 0.12845549612316792
517 0.12845549612316792
518 0.12845549612316792
519 0.12845549612316792
520 0.12845549612316792
521 0.12845549612316792
522 0.12845549612316792
523 0.12870250294877303
524 0.12870250294877303
525 0.12890257078091202
526 0.12890257078091202
527 0.13039460728553304
528 0.13039460728553304
529 0.13039460728553304
530 0.13039460728553304
531 0.13039460728553304
532 0.13039460728553304
533 0.1310760913708396
534 0.1310760913708396
535 0.13147502786684734
536 0.13147502786684734
537 0.13228723511966103
538 0.13309920257186997
539 0.13309920257186997
540 0.13334495628951845
541 0.1338268561911517
542 0.1338268561911517
543 0.1338268561911517
544 0.1343654366553603
545 0.1343654366553603
546 0.1347048786865203
547 0.1347048786865203
548 0.1347048786865203
549 0.1347048786865203
550 0.1347048786865203
551 0.1347048786865203
552 0.1347048786865203
553 0.1347048786865203
554 0.1347048786865203
555 0.1347048786865203
556 0.1347048786865203
557 0.1347048786865203
558 0.13490302216015293
559 0.13490302216015293
560 0.13490302216015293
561 0.13508520073058494
562 0.1355266877650821
563 0.1355266877650821
564 0.1355266877650821
565 0.13570866249661884
566 0.13570866249661884
567 0.13570866249661884
568 0.13570866249661884
569 0.13570866249661884
570 0.13570866249661884
571 0.13570866249661884
572 0.13570866249661884
573 0.13570866249661884
574 0.13570866249661884
575 0.13570866249661884
576 0.13570866249661884
577 0.13570866249661884
578 0.13570866249661884
579 0.13570866249661884
580 0.13570866249661884
581 0.13570866249661884
582 0.13570866249661884
583 0.13570866249661884
584 0.13570866249661884
585 0.13587684011384812
586 0.13587684011384812
587 0.13587684011384812
588 0.13587684011384812
589 0.13587684011384812
590 0.13587684011384812
591 0.13587684011384812
592 0.13587684011384812
593 0.13587684011384812
594 0.1361554948410256
595 0.1361554948410256
596 0.1361554948410256
597 0.1361554948410256
598 0.13633585711987925
599 0.13633585711987925
600 0.13633585711987925
601 0.13633585711987925
602 0.13633585711987925
603 0.13633585711987925
604 0.1368789757527083
605 0.13821503630729434
606 0.13821503630729434
607 0.13821503630729434
608 0.13821503630729434
609 0.13821503630729434
610 0.13821503630729434
611 0.13843008674979443
612 0.13843008674979443
613 0.13843008674979443
614 0.13843008674979443
615 0.13843008674979443
616 0.13843008674979443
617 0.13843008674979443
618 0.13843008674979443
619 0.13843008674979443
620 0.13843008674979443
621 0.13843008674979443
622 0.13843008674979443
623 0.13843008674979443
624 0.13843008674979443
625 0.13843008674979443
626 0.13913808499053515
627 0.13984590810093
628 0.13984590810093
629 0.13984590810093
630 0.13984590810093
631 0.13984590810093
632 0.13984590810093
633 0.13984590810093
634 0.13984590810093
635 0.13984590810093
636 0.13984590810093
637 0.13984590810093
638 0.13984590810093
639 0.13984590810093
640 0.1405514872492024
641 0.1405514872492024
642 0.1405514872492024
643 0.1405514872492024
644 0.14264353390704348
645 0.14300289212329212
646 0.1434292973414218
647 0.1434292973414218
648 0.1434292973414218
649 0.14360738424546823
650 0.14360738424546823
651 0.14360738424546823
652 0.14360738424546823
653 0.14360738424546823
654 0.14393739431219932
655 0.14393739431219932
656 0.14393739431219932
657 0.14393739431219932
658 0.14393739431219932
659 0.14393739431219932
660 0.14430805036821737
661 0.1445010348152019
662 0.1445010348152019
663 0.1445010348152019
664 0.1445010348152019
665 0.1445010348152019
666 0.14471323928543933
667 0.14471323928543933
668 0.14471323928543933
669 0.14471323928543933
670 0.14471323928543933
671 0.14471323928543933
672 0.14471323928543933
673 0.14471323928543933
674 0.14471323928543933
675 0.14471323928543933
676 0.14471323928543933
677 0.14504150229474377
678 0.14504150229474377
679 0.14504150229474377
680 0.14504150229474377
681 0.14504150229474377
682 0.14504150229474377
683 0.14504150229474377
684 0.14504150229474377
685 0.14504150229474377
686 0.14504150229474377
687 0.14504150229474377
688 0.14504150229474377
689 0.14504150229474377
690 0.14504150229474377
691 0.14504150229474377
692 0.14504150229474377
693 0.14504150229474377
694 0.14504150229474377
695 0.14504150229474377
696 0.14504150229474377
697 0.14504150229474377
698 0.14504150229474377
699 0.14504150229474377
700 0.14504150229474377
701 0.14504150229474377
702 0.14504150229474377
703 0.14504150229474377
704 0.14504150229474377
705 0.14504150229474377
706 0.14504150229474377
707 0.1456032786754185
708 0.1456032786754185
709 0.1456032786754185
710 0.1456032786754185
711 0.1456032786754185
712 0.1456032786754185
713 0.14592895711454207
714 0.14592895711454207
715 0.14592895711454207
716 0.14592895711454207
717 0.14592895711454207
718 0.14592895711454207
719 0.14611947807064146
720 0.14611947807064146
721 0.14611947807064146
722 0.14611947807064146
723 0.14611947807064146
724 0.14611947807064146
725 0.14611947807064146
726 0.14611947807064146
727 0.14611947807064146
728 0.14611947807064146
729 0.14611947807064146
730 0.14611947807064146
731 0.14611947807064146
732 0.14611947807064146
733 0.14638926671953154
734 0.14638926671953154
735 0.14638926671953154
736 0.14638926671953154
737 0.14638926671953154
738 0.14638926671953154
739 0.14638926671953154
740 0.14657895877654067
741 0.14657895877654067
742 0.14657895877654067
743 0.14657895877654067
744 0.14657895877654067
745 0.14657895877654067
746 0.14657895877654067
747 0.14657895877654067
748 0.14657895877654067
749 0.14726779992333872
750 0.14726779992333872
751 0.14726779992333872
752 0.14726779992333872
753 0.14726779992333872
754 0.14726779992333872
755 0.14726779992333872
756 0.14726779992333872
757 0.14744175845651175
758 0.14744175845651175
759 0.14744175845651175
760 0.14795323813521138
761 0.14816118452314248
762 0.14816118452314248
763 0.14816118452314248
764 0.14816118452314248
765 0.14816118452314248
766 0.14816118452314248
767 0.14816118452314248
768 0.14816118452314248
769 0.14816118452314248
770 0.14816118452314248
771 0.14816118452314248
772 0.14875507310563868
773 0.14907680080361868
774 0.14907680080361868
775 0.14907680080361868
776 0.14926514074287767
777 0.14947243799502505
778 0.14947243799502505
779 0.14947243799502505
780 0.14947243799502505
781 0.14979366909209685
782 0.14979366909209685
783 0.14995450101774524
784 0.14995450101774524
785 0.14995450101774524
786 0.14995450101774524
787 0.15012744715854334
788 0.15012744715854334
789 0.15012744715854334
790 0.15012744715854334
791 0.15012744715854334
792 0.15012744715854334
793 0.1503151766123693
794 0.1503151766123693
795 0.1503151766123693
796 0.1503151766123693
797 0.1503151766123693
798 0.15048776402236577
799 0.15069419652330632
800 0.15090059045337506
801 0.15090059045337506
802 0.15090059045337506
803 0.15090059045337506
804 0.15090059045337506
805 0.15090059045337506
806 0.15107292097448366
807 0.15107292097448366
808 0.15107292097448366
809 0.1512789705578854
810 0.1512789705578854
811 0.1512789705578854
812 0.1512789705578854
813 0.1512789705578854
814 0.1512789705578854
815 0.1512789705578854
816 0.1512789705578854
817 0.1512789705578854
818 0.1512789705578854
819 0.1514199098022721
820 0.1514199098022721
821 0.1514199098022721
822 0.1514199098022721
823 0.1514199098022721
824 0.1514199098022721
825 0.1514199098022721
826 0.1514199098022721
827 0.1514199098022721
828 0.1514199098022721
829 0.1514199098022721
830 0.1514199098022721
831 0.1514199098022721
832 0.1514199098022721
833 0.1514199098022721
834 0.1514199098022721
835 0.1514199098022721
836 0.1514199098022721
837 0.1514199098022721
838 0.1514199098022721
839 0.1514199098022721
840 0.1514199098022721
841 0.1514199098022721
842 0.1514199098022721
843 0.1514199098022721
844 0.1514199098022721
845 0.15160587250995927
846 0.15160587250995927
847 0.15160587250995927
848 0.15183520489595556
849 0.15183520489595556
850 0.15183520489595556
851 0.15183520489595556
852 0.15183520489595556
853 0.15183520489595556
854 0.15203960429997995
855 0.15203960429997995
856 0.15203960429997995
857 0.15203960429997995
858 0.15203960429997995
859 0.15203960429997995
860 0.15203960429997995
861 0.15203960429997995
862 0.15203960429997995
863 0.15203960429997995
864 0.15203960429997995
865 0.15203960429997995
866 0.15203960429997995
867 0.15203960429997995
868 0.15203960429997995
869 0.15203960429997995
870 0.15203960429997995
871 0.15203960429997995
872 0.15203960429997995
873 0.15203960429997995
874 0.15203960429997995
875 0.15203960429997995
876 0.15203960429997995
877 0.15203960429997995
878 0.1527123176089729
879 0.1527123176089729
880 0.1527123176089729
881 0.1527123176089729
882 0.1527123176089729
883 0.1527123176089729
884 0.1527123176089729
885 0.1527123176089729
886 0.1527123176089729
887 0.1527123176089729
888 0.1527123176089729
889 0.1529155094978448
890 0.15311866779340735
891 0.15311866779340735
892 0.15311866779340735
893 0.15311866779340735
894 0.15311866779340735
895 0.15311866779340735
896 0.15311866779340735
897 0.15311866779340735
898 0.15311866779340735
899 0.15311866779340735
900 0.15311866779340735
901 0.15311866779340735
902 0.15311866779340735
903 0.15311866779340735
904 0.15311866779340735
905 0.15311866779340735
906 0.15311866779340735
907 0.15311866779340735
908 0.15311866779340735
909 0.15311866779340735
910 0.15311866779340735
911 0.15311866779340735
912 0.15311866779340735
913 0.15311866779340735
914 0.15311866779340735
915 0.15311866779340735
916 0.15311866779340735
917 0.15311866779340735
918 0.15311866779340735
919 0.15311866779340735
920 0.15311866779340735
921 0.15311866779340735
922 0.15311866779340735
923 0.15311866779340735
924 0.15311866779340735
925 0.15311866779340735
926 0.15311866779340735
927 0.15311866779340735
928 0.15311866779340735
929 0.15311866779340735
930 0.15311866779340735
931 0.15311866779340735
932 0.15311866779340735
933 0.15311866779340735
934 0.15311866779340735
935 0.15311866779340735
936 0.15327530952178217
937 0.15327530952178217
938 0.15327530952178217
939 0.15327530952178217
940 0.15327530952178217
941 0.15327530952178217
942 0.15327530952178217
943 0.15344369531902516
944 0.15344369531902516
945 0.15389400033374415
946 0.15420625795999687
947 0.15438913225266993
948 0.15461473968614797
949 0.15461473968614797
950 0.15461473968614797
951 0.15461473968614797
952 0.15461473968614797
953 0.15461473968614797
954 0.15461473968614797
955 0.15461473968614797
956 0.15461473968614797
957 0.15481575231765698
958 0.15481575231765698
959 0.15498372598332685
960 0.1552953163853009
961 0.1552953163853009
962 0.1552953163853009
963 0.15552040889509042
964 0.15552040889509042
965 0.15552040889509042
966 0.15552040889509042
967 0.15552040889509042
968 0.15552040889509042
969 0.15552040889509042
970 0.15565788481869416
971 0.15584009450037942
972 0.15584009450037942
973 0.15584009450037942
974 0.15584009450037942
975 0.15584009450037942
976 0.15584009450037942
977 0.15584009450037942
978 0.15584009450037942
979 0.15584009450037942
980 0.1560404148316031
981 0.1560404148316031
982 0.1560404148316031
983 0.1560404148316031
984 0.1560404148316031
985 0.1560404148316031
986 0.1560404148316031
987 0.1560404148316031
988 0.1560404148316031
989 0.1560404148316031
990 0.1560404148316031
991 0.15626457327397075
992 0.15646454066640192
993 0.1568696648775892
994 0.15709372526103232
995 0.15709372526103232
996 0.15729357622781334
997 0.15749339818228317
998 0.15749339818228317
999 0.15749339818228317
1000 0.15749339818228317

==> data/mean-ndcg-ue-random-1000-sanitizer=undefined.dat <==
1 0.001597444089456869
2 0.004687322741489948
3 0.0046271417098691005
4 0.005416362835433868
5 0.005541180498845391
6 0.00540373044407712
7 0.006006716900183609
8 0.006956024876240089
9 0.00884113800438519
10 0.009822051542971716
11 0.010242856597079807
12 0.010242856597079807
13 0.01092739845045084
14 0.01092739845045084
15 0.011354195758972938
16 0.011720998617522516
17 0.012227299356757091
18 0.012354841426055281
19 0.012725758902551105
20 0.013008317527636846
21 0.013220418838227135
22 0.014031184042153802
23 0.014372293632381903
24 0.014476386097166548
25 0.014476386097166548
26 0.014607537528870876
27 0.014993959487694372
28 0.015217010778276497
29 0.015217010778276497
30 0.015414715571886858
31 0.015714574182764014
32 0.0162518049900243
33 0.01663464216706367
34 0.01663464216706367
35 0.01681307609211814
36 0.01681307609211814
37 0.017134407283028463
38 0.017392020521758134
39 0.01747452813281875
40 0.017590926499640804
41 0.018111969558810594
42 0.018769866913501056
43 0.019685596493013227
44 0.02011492659444107
45 0.021176975618298413
46 0.021176975618298413
47 0.021360536367732275
48 0.021896442798026154
49 0.02241708063470144
50 0.022925051485727856
51 0.02310489373525289
52 0.02356808121754999
53 0.024104954939278916
54 0.02417484538815761
55 0.024266824870621723
56 0.024349698100825823
57 0.024562607737787925
58 0.024866724451531232
59 0.025333250015771892
60 0.02590454128243126
61 0.02590454128243126
62 0.0259951827568523
63 0.026279714295867035
64 0.02662227844234341
65 0.026998734519876572
66 0.026998734519876572
67 0.026998734519876572
68 0.02720291158683086
69 0.027838904181514818
70 0.028288165558375204
71 0.028375976911862756
72 0.02899642713150621
73 0.029197285489491027
74 0.029422991280107277
75 0.029923050936717092
76 0.030070253973593194
77 0.030325527906154826
78 0.030982169358858655
79 0.031223026021743445
80 0.03159228679945509
81 0.03208930771306043
82 0.03208930771306043
83 0.03232751217057159
84 0.032928555631775935
85 0.03323985015397026
86 0.033664416020542494
87 0.033664416020542494
88 0.03405246182482593
89 0.03405246182482593
90 0.03436947356285672
91 0.03453237687917467
92 0.03472093889452095
93 0.03486843569343164
94 0.03557103154502946
95 0.03593348911187529
96 0.036060002105012534
97 0.036371889903306864
98 0.03668662166673793
99 0.036922265336471714
100 0.03741190337091891
101 0.03770380171561608
102 0.03779706579313564
103 0.03792951266225734
104 0.03792951266225734
105 0.03796692869053076
106 0.03836891892950227
107 0.03843392364989249
108 0.03843392364989249
109 0.038778581697788334
110 0.03883805139076203
111 0.03883805139076203
112 0.03891749057678325
113 0.03935137261498323
114 0.03935137261498323
115 0.039469209577726205
116 0.03972450533179529
117 0.03989741039343241
118 0.03989741039343241
119 0.04040600740551561
120 0.04046027529762287
121 0.04062894330421031
122 0.040979472291118625
123 0.041209991907045725
124 0.041209991907045725
125 0.04150902951515769
126 0.0415718595887732
127 0.04186344280587022
128 0.041926070867598766
129 0.042180829678291884
130 0.04245934793571396
131 0.04252796851950138
132 0.04252796851950138
133 0.04252796851950138
134 0.042872841924048895
135 0.042909754824861236
136 0.04317771055499391
137 0.04340322552259361
138 0.04367681535744975
139 0.04451128711200571
140 0.04541663513215317
141 0.04549241256263254
142 0.045672783959231855
143 0.045777338264478024
144 0.04629255553398887
145 0.04658748473693855
146 0.04684788063945427
147 0.04696929655284712
148 0.04743310083914968
149 0.04799396121202034
150 0.048158188848267336
151 0.04918335967232207
152 0.04987541510810088
153 0.04997793762552963
154 0.050223616768779206
155 0.05036433376303631
156 0.05054155116159954
157 0.05059687344459774
158 0.05071822808241062
159 0.05086941786822316
160 0.05100926120831789
161 0.05133120219385293
162 0.05144117001876828
163 0.05157256982038589
164 0.05194809179615682
165 0.05201363591173734
166 0.052144570309365305
167 0.05238657967800851
168 0.05238657967800851
169 0.05297629993484758
170 0.05303549490703992
171 0.05303549490703992
172 0.053119374058008574
173 0.053119374058008574
174 0.053119374058008574
175 0.053119374058008574
176 0.053378300662343565
177 0.05350762320744576
178 0.05393432991119473
179 0.05393432991119473
180 0.053992877724037366
181 0.054057262867753315
182 0.05419399958570663
183 0.0542936394280541
184 0.05447961487401984
185 0.05483429238843254
186 0.05548749320692197
187 0.05555147953978398
188 0.05570404121236475
189 0.05708516677368251
190 0.05708516677368251
191 0.05767523278221015
192 0.057881255446089006
193 0.05791437846567838
194 0.058096246496577096
195 0.05837263089637599
196 0.05837263089637599
197 0.058435990162559306
198 0.05894009092343418
199 0.05894009092343418
200 0.05901090334075426
201 0.05901090334075426
202 0.05901090334075426
203 0.059145315337633585
204 0.059145315337633585
205 0.05919416359079345
206 0.05919416359079345
207 0.05931396064706691
208 0.05931396064706691
209 0.05939479944096758
210 0.05957114604011261
211 0.05992655089500014
212 0.06003759094727546
213 0.060170018031701855
214 0.06025050264477325
215 0.06025050264477325
216 0.06033084873601529
217 0.0604281232193599
218 0.060508332529109636
219 0.060508332529109636
220 0.060508332529109636
221 0.060570350061300335
222 0.060570350061300335
223 0.060570350061300335
224 0.060570350061300335
225 0.060570350061300335
226 0.06076472154277954
227 0.060878019732949665
228 0.061052889877464475
229 0.06136754075433274
230 0.061593582929142916
231 0.061593582929142916
232 0.061593582929142916
233 0.061740171860381346
234 0.0617959197977405
235 0.0617959197977405
236 0.061988758856681356
237 0.06225232852842564
238 0.062372043404500414
239 0.06309480821444849
240 0.06321138889326841
241 0.0634584046043296
242 0.06353709546335218
243 0.06371154710960768
244 0.06394016319378656
245 0.06400837704028682
246 0.06406919335926341
247 0.06447085407446876
248 0.06447085407446876
249 0.06453153741958893
250 0.06459950285961025
251 0.06470519821027346
252 0.06488844510659897
253 0.06506004315472015
254 0.06548094237963188
255 0.065574648195531
256 0.065574648195531
257 0.065574648195531
258 0.06571273316659125
259 0.06574534433812658
260 0.06574534433812658
261 0.06593139899710275
262 0.06605323980186205
263 0.0663554453270098
264 0.06641549495824565
265 0.06648275386190688
266 0.06684022010958132
267 0.06736812555322065
268 0.06743524963073685
269 0.06743524963073685
270 0.06743524963073685
271 0.06754866734986133
272 0.06759506341947359
273 0.06770465205203458
274 0.06770465205203458
275 0.06809815598480898
276 0.06809815598480898
277 0.06823379323214698
278 0.06823379323214698
279 0.06823379323214698
280 0.06829321849680241
281 0.06864596549289985
282 0.06864596549289985
283 0.06864596549289985
284 0.06864596549289985
285 0.06870520545109875
286 0.06889742584116527
287 0.06889742584116527
288 0.06894685281349511
289 0.06899624967366322
290 0.06917342663115393
291 0.0693504965183379
292 0.06938242166480874
293 0.06955387735084344
294 0.06955387735084344
295 0.06955387735084344
296 0.0696731164922313
297 0.0696731164922313
298 0.06973899554804341
299 0.06987067653061728
300 0.06993647863061254
301 0.07008614801480853
302 0.07013941627946312
303 0.07019802378251297
304 0.07019802378251297
305 0.07043813403639179
306 0.07049664104290115
307 0.07063098521848214
308 0.07075177188267885
309 0.07108898664343227
310 0.07133577513356382
311 0.07152238047545374
312 0.07232045785975365
313 0.07241083529229544
314 0.07241083529229544
315 0.07241083529229544
316 0.07251764993469113
317 0.07278972513933613
318 0.07296407879690231
319 0.07300919720208247
320 0.07300919720208247
321 0.07308405214453663
322 0.07376607794582435
323 0.07414350473618032
324 0.07466415317235557
325 0.07497348735762228
326 0.07497348735762228
327 0.07507437352601072
328 0.07523190851496557
329 0.0757028000952252
330 0.0757028000952252
331 0.0757028000952252
332 0.07580844386467842
333 0.07586610220042542
334 0.07620544210444301
335 0.07631536287647442
336 0.0765100696283307
337 0.0765100696283307
338 0.07666178807378683
339 0.07666178807378683
340 0.07666178807378683
341 0.07703227471610866
342 0.07712766798372998
343 0.07730669990154976
344 0.07735878483657009
345 0.07754948785801292
346 0.07772577384563797
347 0.07772577384563797
348 0.07777775623548625
349 0.07792533515530015
350 0.07798941185525238
351 0.07804655404384032
352 0.07816078315586975
353 0.07833204424049632
354 0.07842053282253254
355 0.07859605046572067
356 0.07867338665451774
357 0.07897629982517346
358 0.08001793931535234
359 0.08026835547492056
360 0.08031591535255837
361 0.08100679215008574
362 0.08151127357214613
363 0.08151127357214613
364 0.08151127357214613
365 0.08220547561398434
366 0.08272058873121202
367 0.08389087890040593
368 0.08393826241433629
369 0.08442327224523195
370 0.08532845701283553
371 0.08538506568443796
372 0.08538506568443796
373 0.08538506568443796
374 0.08538506568443796
375 0.08542173265106827
376 0.08549459776536851
377 0.08562388641261229
378 0.08562388641261229
379 0.08586205641371417
380 0.08586205641371417
381 0.08590916398331437
382 0.0861501572653684
383 0.08633541039573049
384 0.0875123002241567
385 0.0877192976369602
386 0.0877192976369602
387 0.08799576383946099
388 0.08806824610199733
389 0.08827444551165053
390 0.08833058173797405
391 0.08833058173797405
392 0.08846390961881388
393 0.08851997405069402
394 0.08851997405069402
395 0.08883385414217047
396 0.08913121628597051
397 0.08928533351448767
398 0.08928533351448767
399 0.08953093030731711
400 0.08994986137249682
401 0.09038517534078867
402 0.0906125010569401
403 0.09074035664727836
404 0.09077182116694968
405 0.09077182116694968
406 0.09095241909350926
407 0.09101489175184063
408 0.0910706078457613
409 0.0910706078457613
410 0.0910706078457613
411 0.09128434722927756
412 0.09142623874273328
413 0.09237195411628042
414 0.09240203572944973
415 0.09245759504053733
416 0.09274086278177834
417 0.09287470356531755
418 0.09296091191503193
419 0.09296091191503193
420 0.0933935522084399
421 0.0933935522084399
422 0.0935043642135641
423 0.09359025483677676
424 0.09377385580896158
425 0.09408395006086681
426 0.09447688426278487
427 0.09452711605729129
428 0.09466573338256558
429 0.0947159265574184
430 0.0947159265574184
431 0.09477114033792437
432 0.09513058347871882
433 0.09517670109131819
434 0.09592127177668253
435 0.09592127177668253
436 0.09598303887646382
437 0.09626802883307566
438 0.09643467794931859
439 0.0964897252828374
440 0.09657506138847781
441 0.09663006773767571
442 0.09688190313542644
443 0.09698176185942096
444 0.09709309466714174
445 0.0971480197818909
446 0.09720292473909065
447 0.09758267200391679
448 0.09758267200391679
449 0.09769380119328516
450 0.09776452949790139
451 0.09812614140101458
452 0.09845916676391851
453 0.09845916676391851
454 0.09845916676391851
455 0.0985297677000223
456 0.09866931386765886
457 0.09891944174886627
458 0.09921579705440445
459 0.09975648492589077
460 0.09975648492589077
461 0.09986070048893131
462 0.10055981418808765
463 0.10067038886188624
464 0.10101075478469558
465 0.10123174932228005
466 0.10128126841220998
467 0.10153229405055128
468 0.10296167411135561
469 0.10296167411135561
470 0.10296167411135561
471 0.10296167411135561
472 0.10304603964622151
473 0.10313037626234393
474 0.10313037626234393
475 0.10318472143835118
476 0.10326897178085256
477 0.1034374152691925
478 0.1034374152691925
479 0.1034374152691925
480 0.1034374152691925
481 0.1036056315453995
482 0.10371406514266115
483 0.10376826380274139
484 0.10376826380274139
485 0.10376826380274139
486 0.10382894961589603
487 0.10396205688975331
488 0.10425113641145925
489 0.10433502103700966
490 0.10447896502857945
491 0.10447896502857945
492 0.10456276707808138
493 0.10468385944080445
494 0.10468385944080445
495 0.10482808634266365
496 0.10482808634266365
497 0.10482808634266365
498 0.10482808634266365
499 0.10482808634266365
500 0.10482808634266365
501 0.10488196675175848
502 0.10507270789776171
503 0.10507270789776171
504 0.10507270789776171
505 0.10519333349117628
506 0.105253627169731
507 0.10535332462515144
508 0.10538242079122309
509 0.1057243619577747
510 0.10583322589242505
511 0.10607154457329675
512 0.10607154457329675
513 0.1063669217046913
514 0.1063669217046913
515 0.10642056483488849
516 0.10650372933730577
517 0.10653274390704298
518 0.10699555387965513
519 0.10710884844220478
520 0.10722861329340137
521 0.10737166263319038
522 0.10759767943669832
523 0.10759767943669832
524 0.10759767943669832
525 0.10759767943669832
526 0.10759767943669832
527 0.10777093254208125
528 0.10777093254208125
529 0.10777093254208125
530 0.10777093254208125
531 0.10794734273147456
532 0.10794734273147456
533 0.10803007881850861
534 0.10803007881850861
535 0.10808339733620065
536 0.10808339733620065
537 0.10808339733620065
538 0.10819133794557625
539 0.10819133794557625
540 0.10827339207832798
541 0.10834205537604114
542 0.10834205537604114
543 0.10834205537604114
544 0.10834205537604114
545 0.10841063856745789
546 0.1085183269241724
547 0.10858687035178569
548 0.10870850993132003
549 0.10892369995489483
550 0.10929465745888883
551 0.10940234658496997
552 0.10940234658496997
553 0.10945538631640978
554 0.10945538631640978
555 0.10945538631640978
556 0.10963051521183291
557 0.10963051521183291
558 0.10969884330390132
559 0.10969884330390132
560 0.1097671328430599
561 0.1098492011088615
562 0.1098492011088615
563 0.1098492011088615
564 0.10990207627580816
565 0.11012527570715694
566 0.1101934506642743
567 0.1101934506642743
568 0.1101934506642743
569 0.1101934506642743
570 0.11031433728659133
571 0.11049178174362792
572 0.11049178174362792
573 0.11049178174362792
574 0.1105203196382356
575 0.1105203196382356
576 0.1105203196382356
577 0.1105203196382356
578 0.11086844452951779
579 0.11086844452951779
580 0.11086844452951779
581 0.11086844452951779
582 0.11086844452951779
583 0.11137938779327143
584 0.11165972181879882
585 0.11175312967875231
586 0.11175312967875231
587 0.11187853722691875
588 0.11187853722691875
589 0.11187853722691875
590 0.11190695238994254
591 0.11201330705836463
592 0.11220101177546016
593 0.11220101177546016
594 0.11227822321989403
595 0.11233065641230464
596 0.11319680020536885
597 0.1133818813983682
598 0.11342947298263416
599 0.11342947298263416
600 0.11348183771612241
601 0.11348183771612241
602 0.11369393534583572
603 0.11369393534583572
604 0.11377505897478116
605 0.1138425260920957
606 0.11394846549779374
607 0.11394846549779374
608 0.11394846549779374
609 0.11394846549779374
610 0.11402946433226926
611 0.11413526829940275
612 0.11413526829940275
613 0.114269926886669
614 0.11470578145753942
615 0.11480785042035052
616 0.11486630139249145
617 0.11490988262927052
618 0.11495723104973632
619 0.11495723104973632
620 0.11495723104973632
621 0.11495723104973632
622 0.11511873905196246
623 0.11511873905196246
624 0.11511873905196246
625 0.11527735187606519
626 0.11540561583611199
627 0.11540561583611199
628 0.11540561583611199
629 0.11540561583611199
630 0.11540561583611199
631 0.11547264345857867
632 0.11547264345857867
633 0.11564425775886195
634 0.11581583014909212
635 0.11581583014909212
636 0.11603845476723043
637 0.11609033509677437
638 0.11609033509677437
639 0.11609033509677437
640 0.11609033509677437
641 0.11609033509677437
642 0.11609033509677437
643 0.11612801459770694
644 0.11669513571427306
645 0.1168835587197812
646 0.11710535481078
647 0.11716336317977157
648 0.11721510655092603
649 0.11737416123594421
650 0.117414333661127
651 0.11758819350270815
652 0.11764613308019599
653 0.1177284954719375
654 0.11809345658512106
655 0.11809345658512106
656 0.11809345658512106
657 0.11809345658512106
658 0.11819805443587135
659 0.11819805443587135
660 0.11819805443587135
661 0.11824963981225983
662 0.11824963981225983
663 0.11824963981225983
664 0.11829272958018157
665 0.11829272958018157
666 0.11829272958018157
667 0.11829272958018157
668 0.11829272958018157
669 0.11834421973217067
670 0.11834421973217067
671 0.11834421973217067
672 0.11834421973217067
673 0.11834421973217067
674 0.11834421973217067
675 0.11850370407239098
676 0.11850370407239098
677 0.11850370407239098
678 0.11850370407239098
679 0.11871441733797228
680 0.11903020740958728
681 0.11903020740958728
682 0.11919986415344964
683 0.11919986415344964
684 0.11919986415344964
685 0.11959767851038565
686 0.11959767851038565
687 0.11975921423461537
688 0.11991921770409024
689 0.12015769401996775
690 0.12020894112196889
691 0.12020894112196889
692 0.1203127345201963
693 0.12046884730966068
694 0.12046884730966068
695 0.12046884730966068
696 0.12046884730966068
697 0.12051532721915564
698 0.12051532721915564
699 0.12051532721915564
700 0.12051532721915564
701 0.12056645082658204
702 0.12083892715818556
703 0.12083892715818556
704 0.12090483760136479
705 0.12095591692634274
706 0.12095591692634274
707 0.12124200650104729
708 0.12124200650104729
709 0.12124200650104729
710 0.12124200650104729
711 0.1213159552239953
712 0.12164045597829982
713 0.12174023163390121
714 0.12174023163390121
715 0.1218192764556058
716 0.1218192764556058
717 0.1222091597163787
718 0.12230882952086283
719 0.12252002624303057
720 0.12262319490451769
721 0.12262319490451769
722 0.12262319490451769
723 0.12262319490451769
724 0.12262319490451769
725 0.12265072264125051
726 0.12265072264125051
727 0.12265072264125051
728 0.1227537185963183
729 0.1227537185963183
730 0.1227537185963183
731 0.12285665042221613
732 0.12301648554175075
733 0.12301648554175075
734 0.12304510874318325
735 0.12304510874318325
736 0.12304510874318325
737 0.12304510874318325
738 0.12304510874318325
739 0.12304510874318325
740 0.12312374302398994
741 0.12312374302398994
742 0.12319721501097687
743 0.12324324627872706
744 0.12324324627872706
745 0.12330001958468452
746 0.12339666635762332
747 0.12356399240235637
748 0.12369460753152729
749 0.12375990193389341
750 0.12375990193389341
751 0.12375990193389341
752 0.1238343682981295
753 0.1238343682981295
754 0.1238343682981295
755 0.12388492029372361
756 0.12410248637511272
757 0.12418085165762119
758 0.12418085165762119
759 0.12424601568193093
760 0.12424601568193093
761 0.12433408675686616
762 0.1243708036750624
763 0.12447307207889359
764 0.1245235339740904
765 0.1245235339740904
766 0.1245235339740904
767 0.1245235339740904
768 0.12472786999737105
769 0.12502453798724994
770 0.12502453798724994
771 0.12502453798724994
772 0.12502453798724994
773 0.12502453798724994
774 0.12502453798724994
775 0.12502453798724994
776 0.12502453798724994
777 0.12502453798724994
778 0.12502453798724994
779 0.12502453798724994
780 0.12506658755636696
781 0.12506658755636696
782 0.12506658755636696
783 0.12527178524252797
784 0.12527178524252797
785 0.12527178524252797
786 0.1253083316310293
787 0.125350324943172
788 0.125350324943172
789 0.125350324943172
790 0.1253868435673004
791 0.1253868435673004
792 0.1253868435673004
793 0.12543702426676162
794 0.12543702426676162
795 0.12543702426676162
796 0.1256027611252843
797 0.12568052331204949
798 0.12573065687825447
799 0.12578078106378635
800 0.12588101070394755
801 0.125958714747236
802 0.125958714747236
803 0.12653033516558773
804 0.12663049018480768
805 0.12663049018480768
806 0.12663049018480768
807 0.12668658643681674
808 0.12668658643681674
809 0.1267987375253246
810 0.1267987375253246
811 0.1267987375253246
812 0.1267987375253246
813 0.1267987375253246
814 0.1267987375253246
815 0.1267987375253246
816 0.1267987375253246
817 0.1267987375253246
818 0.1267987375253246
819 0.12683752805124188
820 0.12683752805124188
821 0.12687173729990453
822 0.12707559062956617
823 0.12707559062956617
824 0.12707559062956617
825 0.1272715367595932
826 0.12768775677755112
827 0.12768775677755112
828 0.12816240401583004
829 0.12816240401583004
830 0.12816240401583004
831 0.12823968365974053
832 0.12828950656565813
833 0.12828950656565813
834 0.12842523174743523
835 0.1286906914274002
836 0.12893301348735642
837 0.12893301348735642
838 0.12899722028991908
839 0.12899722028991908
840 0.12899722028991908
841 0.12899722028991908
842 0.12905296345188888
843 0.12905296345188888
844 0.12944569965181615
845 0.12982609398987263
846 0.12993006711935595
847 0.12993006711935595
848 0.1307554704269193
849 0.1307554704269193
850 0.13085610402572476
851 0.13085610402572476
852 0.13089221431509976
853 0.13094785041412704
854 0.13100347686886976
855 0.13100347686886976
856 0.13100347686886976
857 0.13100347686886976
858 0.1310485288288708
859 0.1310485288288708
860 0.1310485288288708
861 0.13111247873257045
862 0.13117641766877364
863 0.13117641766877364
864 0.13134510377723607
865 0.13134510377723607
866 0.13134510377723607
867 0.13134510377723607
868 0.13134510377723607
869 0.13172116018068572
870 0.1318840011646406
871 0.13192895318015813
872 0.13192895318015813
873 0.13192895318015813
874 0.13192895318015813
875 0.13209237813046307
876 0.13209237813046307
877 0.13209237813046307
878 0.13209237813046307
879 0.13226915466633185
880 0.13229589685796708
881 0.13229589685796708
882 0.13235961984202835
883 0.13235961984202835
884 0.13242332157963074
885 0.13242332157963074
886 0.132723379580348
887 0.13281459214153538
888 0.1329419112698938
889 0.1329419112698938
890 0.13297778984801717
891 0.13297778984801717
892 0.1330608948769779
893 0.1330608948769779
894 0.1330608948769779
895 0.1330608948769779
896 0.13320873630904317
897 0.13337156515826132
898 0.13342082949805545
899 0.13344860051536628
900 0.13344860051536628
901 0.1336636615912139
902 0.1336636615912139
903 0.1336636615912139
904 0.13382630472395035
905 0.13382630472395035
906 0.13382630472395035
907 0.1338897665085544
908 0.1338897665085544
909 0.1338897665085544
910 0.1338897665085544
911 0.1338897665085544
912 0.13394485736830067
913 0.13394485736830067
914 0.13398949206848737
915 0.13438350619188144
916 0.13438350619188144
917 0.13448625251819363
918 0.13448625251819363
919 0.1345495922097961
920 0.1345495922097961
921 0.13500316832358109
922 0.13514376980525583
923 0.13514376980525583
924 0.13514376980525583
925 0.13514376980525583
926 0.13514376980525583
927 0.13519280524538682
928 0.13521933984550116
929 0.1353008124342556
930 0.1353008124342556
931 0.1353008124342556
932 0.1353008124342556
933 0.13540007671824794
934 0.13540007671824794
935 0.13554699847361332
936 0.1356295126061339
937 0.13577333158113417
938 0.13605996311530114
939 0.13605996311530114
940 0.13615911914999906
941 0.13683269150026198
942 0.13699435789696723
943 0.13703524390524355
944 0.13722472284148138
945 0.13761859269626375
946 0.13778015924277714
947 0.1378792080636836
948 0.1378792080636836
949 0.1378792080636836
950 0.13806500259702056
951 0.13815557010541576
952 0.13815557010541576
953 0.13815557010541576
954 0.13837223752578917
955 0.13837223752578917
956 0.13853355681242374
957 0.13866426918185257
958 0.13866426918185257
959 0.13870859182467452
960 0.13874024890932646
961 0.13874024890932646
962 0.13874024890932646
963 0.1387949039596268
964 0.1387949039596268
965 0.1387949039596268
966 0.13899199880875604
967 0.13899199880875604
968 0.13899199880875604
969 0.13899199880875604
970 0.13899199880875604
971 0.13899199880875604
972 0.1390362348030863
973 0.1390362348030863
974 0.13923252623800073
975 0.13923252623800073
976 0.1393933608684783
977 0.1393933608684783
978 0.1393933608684783
979 0.1393933608684783
980 0.1393933608684783
981 0.1393933608684783
982 0.1393933608684783
983 0.1393933608684783
984 0.1394918594945302
985 0.1395404637041413
986 0.13958906076774694
987 0.13958906076774694
988 0.13958906076774694
989 0.13958906076774694
990 0.13958906076774694
991 0.13966437036621354
992 0.13977556358319917
993 0.13983819328217173
994 0.13988228599181468
995 0.13988228599181468
996 0.14025434056579103
997 0.1403921776796141
998 0.1403921776796141
999 0.14044068268665533
1000 0.14049503978172104

==> data/mean-ndcg-ue-rats-100-nofilter.dat <==
1 0.014192139737991267
2 0.013769811345813825
3 0.014025967855651574
4 0.015075582281026147
5 0.01731580207234063
6 0.018328113202964305
7 0.020044646440125786
8 0.02087683194496948
9 0.021627016866188908
10 0.022924187498980134
11 0.025601137605002603
12 0.026915824710388572
13 0.02801374207317336
14 0.028588698580319004
15 0.02988711188687574
16 0.030637752079055378
17 0.03103369320064609
18 0.033235613285069125
19 0.034261712151180006
20 0.03487505651227492
21 0.035796576551133545
22 0.036186338895567875
23 0.03806609170621771
24 0.03920377404352008
25 0.04031954484559509
26 0.040923100923609755
27 0.0432212660950005
28 0.04636057504214719
29 0.04747202938154003
30 0.04897556759959507
31 0.05156474427918402
32 0.05515926188605586
33 0.05595151626099884
34 0.05684495047196535
35 0.05741418306478925
36 0.05980586048595052
37 0.06294844464274066
38 0.06342703589202073
39 0.06440548766405736
40 0.0649149738620839
41 0.06590347818880074
42 0.06680094954243392
43 0.06755257919124334
44 0.06924652621381558
45 0.0694837534672396
46 0.06991051099045163
47 0.07033968376948685
48 0.07149569128054861
49 0.07243091627406967
50 0.07287299880297066
51 0.07327968778001247
52 0.07477542303677275
53 0.07658361272367172
54 0.07664150348793478
55 0.07752998199443596
56 0.0782078408683708
57 0.07933099248425103
58 0.08049062078397083
59 0.0812833023066516
60 0.08392801367353518
61 0.08474130137563422
62 0.08586282459795086
63 0.0889917533607317
64 0.08974969497497469
65 0.09010331485235891
66 0.09056722950205097
67 0.09069346756699748
68 0.0912229729882962
69 0.09144287792055009
70 0.09165236425440902
71 0.09197387476256347
72 0.09224028108385855
73 0.09261033064376323
74 0.09283159712574332
75 0.093288193456605
76 0.09437769564529519
77 0.09496338725553677
78 0.09552394121337886
79 0.09602343761005085
80 0.09614994029353029
81 0.09711742131778603
82 0.09763710871331287
83 0.09816469328121899
84 0.09876534673408158
85 0.09925355509422255
86 0.0994137507360207
87 0.10018924966889126
88 0.10052902646605559
89 0.10077756056446922
90 0.10131866506484766
91 0.10175197476990967
92 0.10207705631899125
93 0.10690093692616166
94 0.10717821696361332
95 0.10751008392020539
96 0.10802934474524048
97 0.10898796268084263
98 0.10955704063050675
99 0.111218809547312
100 0.11164207287951607

==> data/mean-ndcg-ue-rats-1000-crash_class=asan_heap_buffer_overflow.dat <==
1 0.0049261083743842365
2 0.006831787227756363
3 0.005228781024406341
4 0.005895726464390579
5 0.008069540953674712
6 0.00834756453604004
7 0.008241890525126408
8 0.008241890525126408
9 0.00859044107055045
10 0.010584763156949816
11 0.01096247160026456
12 0.012745191710390928
13 0.012745191710390928
14 0.01304155523043265
15 0.01529576883779812
16 0.01529576883779812
17 0.017798107843681573
18 0.018342306833627867
19 0.018342306833627867
20 0.018342306833627867
21 0.019019619500199283
22 0.019019619500199283
23 0.019314948110907906
24 0.02010519443942998
25 0.020597003291537824
26 0.020597003291537824
27 0.02090708072651268
28 0.021888512586162825
29 0.028163346540818184
30 0.0290351836238539
31 0.0290351836238539
32 0.029797635719370656
33 0.031571908063388374
34 0.03539265498185239
35 0.03568098649204441
36 0.037334969614051056
37 0.03751024665516347
38 0.03776643730053324
39 0.038876845775472395
40 0.04089139127535253
41 0.04089139127535253
42 0.04171552298508177
43 0.045695666710064684
44 0.045695666710064684
45 0.04641849681349489
46 0.04641849681349489
47 0.04683313159365069
48 0.04782270236348374
49 0.048641900367277426
50 0.04908122678983024
51 0.04908122678983024
52 0.04955402337149729
53 0.050249533533348795
54 0.05130842767435184
55 0.05185280497746688
56 0.05286040477731012
57 0.05331252507861884
58 0.054103333641183526
59 0.05479587161676732
60 0.056150281506496424
61 0.05643088023726748
62 0.056938627848580746
63 0.057539283420460316
64 0.05854780257910257
65 0.059323921633524235
66 0.059323921633524235
67 0.059323921633524235
68 0.059323921633524235
69 0.06111036207421456
70 0.06135275452617695
71 0.0632787128725376
72 0.06349747038215824
73 0.0636981358985852
74 0.06515956322369518
75 0.065941673135823
76 0.06672545787176658
77 0.06672545787176658
78 0.06709217713985811
79 0.06709217713985811
80 0.06735730628282742
81 0.0677238340057221
82 0.06795766036857025
83 0.06795766036857025
84 0.06871157477109374
85 0.06969666798653766
86 0.07031477953636008
87 0.07031477953636008
88 0.07118495793934898
89 0.07182857838305663
90 0.07240603262507461
91 0.07259703612511592
92 0.0733996784918213
93 0.0733996784918213
94 0.0738600859517828
95 0.07461080912658134
96 0.07486395488280659
97 0.07502786167821328
98 0.07555122735460554
99 0.07595884322310467
100 0.07630604124590246
101 0.07652944611097735
102 0.07703998323018132
103 0.07703998323018132
104 0.07703998323018132
105 0.07828162984204273
106 0.07906677385288619
107 0.07906677385288619
108 0.07991270598241249
109 0.08059449192500763
110 0.08075406353711097
111 0.08097304026159689
112 0.08097304026159689
113 0.08143571304048663
114 0.08161773407288464
115 0.08263609316567297
116 0.08263609316567297
117 0.08287884001676983
118 0.08337395197387924
119 0.08522660121401295
120 0.08556071937517662
121 0.08660296483108859
122 0.08660296483108859
123 0.08660296483108859
124 0.08698318219418003
125 0.08698318219418003
126 0.08698318219418003
127 0.0874359075655803
128 0.08807931586485745
129 0.08864239721898208
130 0.08891581379481411
131 0.08924397798083379
132 0.08945525971149063
133 0.08945525971149063
134 0.09020872676317065
135 0.09077062851543927
136 0.09098063774980492
137 0.09139095681271792
138 0.09139095681271792
139 0.09197703108700521
140 0.09215155510186848
141 0.09215155510186848
142 0.09215155510186848
143 0.09247397379686403
144 0.09262497792233433
145 0.09262497792233433
146 0.09289208097110542
147 0.09345949514907627
148 0.09345949514907627
149 0.09504158847839644
150 0.09566540864026979
151 0.09566540864026979
152 0.0958370989499723
153 0.09624736345269234
154 0.0971669243967108
155 0.09779635150813733
156 0.09796716548315207
157 0.0986718921332021
158 0.10048694987595971
159 0.100960811086634
160 0.10219544192481156
161 0.10239853221720986
162 0.10351844171694588
163 0.10351844171694588
164 0.10351844171694588
165 0.1036873931073679
166 0.10394783886159707
167 0.10417522073681787
168 0.104713326758396
169 0.10486959599284619
170 0.10576568997972742
171 0.10610393949516936
172 0.10610393949516936
173 0.10636231233308371
174 0.1066312668788005
175 0.10719897397930656
176 0.10780364742997381
177 0.10822653466102546
178 0.1084074678434807
179 0.1084074678434807
180 0.1084074678434807
181 0.1084074678434807
182 0.10875342282143068
183 0.10875342282143068
184 0.10923194504874996
185 0.10923194504874996
186 0.10923194504874996
187 0.10923194504874996
188 0.10953763716128749
189 0.10953763716128749
190 0.10975946425276736
191 0.10975946425276736
192 0.10975946425276736
193 0.11001250063270897
194 0.11019049613831253
195 0.11019049613831253
196 0.11019049613831253
197 0.1105197415229378
198 0.1105197415229378
199 0.1105197415229378
200 0.11101671505009487
201 0.11101671505009487
202 0.11123467548203246
203 0.11160466785349575
204 0.1121391604703033
205 0.1121391604703033
206 0.11228008433214688
207 0.1124559276157842
208 0.1124559276157842
209 0.11294883001780379
210 0.11294883001780379
211 0.11314172179147171
212 0.1135327914865816
213 0.1135327914865816
214 0.11402592213225014
215 0.11420053080389254
216 0.11436106870785362
217 0.11436106870785362
218 0.11452133331147442
219 0.11452133331147442
220 0.1149573831630715
221 0.1149573831630715
222 0.11519321267462265
223 0.1156802367926993
224 0.1156802367926993
225 0.1156802367926993
226 0.11589370763877777
227 0.11606657749946014
228 0.11662460612644178
229 0.11695601866472159
230 0.11760357459364153
231 0.11796353980334903
232 0.11796353980334903
233 0.11796353980334903
234 0.11838777298631317
235 0.11944853035294101
236 0.11944853035294101
237 0.11944853035294101
238 0.11944853035294101
239 0.11977736932451809
240 0.12017786495451405
241 0.120627139164956
242 0.12143684420904505
243 0.1219526532544036
244 0.1219526532544036
245 0.12210953344209549
246 0.12210953344209549
247 0.12229693795476747
248 0.12250682985450753
249 0.12281967366795157
250 0.12306091357593722
251 0.12306091357593722
252 0.12323053297908713
253 0.12323053297908713
254 0.12323053297908713
255 0.12323053297908713
256 0.12393668621951892
257 0.12422524598551685
258 0.12439414993792504
259 0.1245629368393795
260 0.1245629368393795
261 0.1245629368393795
262 0.1245629368393795
263 0.12498729530144057
264 0.12498729530144057
265 0.12536225788595534
266 0.12536225788595534
267 0.1255167346264081
268 0.12588931275308105
269 0.12660065286002692
270 0.1269518885069602
271 0.1269518885069602
272 0.1269518885069602
273 0.1269518885069602
274 0.1269518885069602
275 0.12706532976392773
276 0.12706532976392773
277 0.12706532976392773
278 0.12738537591686322
279 0.12811572232040652
280 0.12811572232040652
281 0.1282820792296347
282 0.12868444418360092
283 0.12915637402516772
284 0.12932241949514406
285 0.12932241949514406
286 0.1296796511353811
287 0.13011953208413896
288 0.13030187652874184
289 0.1306386694918706
290 0.13144464979400877
291 0.13144464979400877
292 0.13162655296816347
293 0.13173873320754928
294 0.13217236233526033
295 0.13217236233526033
296 0.13228434254847113
297 0.1326699141049993
298 0.1326699141049993
299 0.1326699141049993
300 0.13352537217319732
301 0.13385755729109103
302 0.13402182297421308
303 0.13402182297421308
304 0.13402182297421308
305 0.13402182297421308
306 0.1343873996926533
307 0.13458950239836992
308 0.1349546650679995
309 0.13531962206636064
310 0.13568437428627558
311 0.13568437428627558
312 0.13568437428627558
313 0.13568437428627558
314 0.13568437428627558
315 0.136048115768934
316 0.13632635644421157
317 0.13632635644421157
318 0.13632635644421157
319 0.1365574392427568
320 0.1365574392427568
321 0.1365574392427568
322 0.1365574392427568
323 0.1365574392427568
324 0.1365574392427568
325 0.1365574392427568
326 0.1365574392427568
327 0.13670652873279582
328 0.13670652873279582
329 0.13686837650423156
330 0.13700669965417872
331 0.13751234172671503
332 0.13751234172671503
333 0.13751234172671503
334 0.13751234172671503
335 0.13861605784562203
336 0.13877732190898773
337 0.13895476193708853
338 0.13895476193708853
339 0.1392296591180778
340 0.1392296591180778
341 0.13942813490801373
342 0.139977101919397
343 0.1402053233780671
344 0.1402053233780671
345 0.1404034044176062
346 0.14138568059372728
347 0.14138568059372728
348 0.14138568059372728
349 0.14138568059372728
350 0.14165908430738008
351 0.14220562643134219
352 0.14296584592784842
353 0.14314188769956637
354 0.14341476381954013
355 0.14341476381954013
356 0.14341476381954013
357 0.14341476381954013
358 0.14341476381954013
359 0.1437704493791876
360 0.1437704493791876
361 0.1437704493791876
362 0.14392968013569746
363 0.14392968013569746
364 0.14415560944916353
365 0.14450570452333325
366 0.14478863837382128
367 0.1451221721305586
368 0.14529697791217328
369 0.14577647189260423
370 0.14630041009640082
371 0.14769694323622842
372 0.14784279580854226
373 0.14784279580854226
374 0.14784279580854226
375 0.1480010816863286
376 0.14857412654638624
377 0.14911410608624173
378 0.14928812463394212
379 0.14928812463394212
380 0.14928812463394212
381 0.15005721854705953
382 0.15005721854705953
383 0.15005721854705953
384 0.15005721854705953
385 0.15005721854705953
386 0.15005721854705953
387 0.15005721854705953
388 0.15005721854705953
389 0.1504081321765954
390 0.1504081321765954
391 0.1504081321765954
392 0.15070871992975476
393 0.15105449662292694
394 0.15136154525866977
395 0.15136154525866977
396 0.15166279878018316
397 0.15166279878018316
398 0.151835323088724
399 0.15202978247825055
400 0.15202978247825055
401 0.15202978247825055
402 0.15202978247825055
403 0.15202978247825055
404 0.15202978247825055
405 0.15202978247825055
406 0.15202978247825055
407 0.1523266830654344
408 0.1523266830654344
409 0.1523266830654344
410 0.1523266830654344
411 0.15281544008450207
412 0.15281544008450207
413 0.15281544008450207
414 0.1530365578968496
415 0.1530365578968496
416 0.15325749950278902
417 0.1534493762707175
418 0.1534493762707175
419 0.1534493762707175
420 0.1534493762707175
421 0.1534493762707175
422 0.1534493762707175
423 0.15489305967183073
424 0.15563689012590276
425 0.155971978788425
426 0.155971978788425
427 0.155971978788425
428 0.155971978788425
429 0.15648316514732497
430 0.1569226428944458
431 0.1569226428944458
432 0.15714221419176386
433 0.15714221419176386
434 0.15714221419176386
435 0.15736153604475278
436 0.15736153604475278
437 0.15736153604475278
438 0.15746632450730044
439 0.15768531729386137
440 0.15768531729386137
441 0.15768531729386137
442 0.15768531729386137
443 0.15768531729386137
444 0.15768531729386137
445 0.15780850877489436
446 0.15780850877489436
447 0.15780850877489436
448 0.15780850877489436
449 0.15780850877489436
450 0.15780850877489436
451 0.15780850877489436
452 0.15849315204969844
453 0.15849315204969844
454 0.15849315204969844
455 0.15849315204969844
456 0.15905065321554054
457 0.15905065321554054
458 0.15905065321554054
459 0.15905065321554054
460 0.15918150519749608
461 0.15918150519749608
462 0.15918150519749608
463 0.15918150519749608
464 0.15918150519749608
465 0.15938904623770395
466 0.15960591710529567
467 0.15960591710529567
468 0.15960591710529567
469 0.15960591710529567
470 0.15960591710529567
471 0.15960591710529567
472 0.15960591710529567
473 0.15960591710529567
474 0.15994560480146838
475 0.15994560480146838
476 0.15994560480146838
477 0.15994560480146838
478 0.15994560480146838
479 0.15994560480146838
480 0.16066578860135236
481 0.16088154965940138
482 0.16109723835950013
483 0.16135643258646393
484 0.1615626324532888
485 0.16297300933176773
486 0.16297300933176773
487 0.16297300933176773
488 0.16352636226790623
489 0.16386434502401967
490 0.16407946190898212
491 0.16407946190898212
492 0.16407946190898212
493 0.16446095124981458
494 0.16446095124981458
495 0.16477864842666054
496 0.16555291152585966
497 0.16555291152585966
498 0.16555291152585966
499 0.1658107492998663
500 0.16704366074780508
501 0.16704366074780508
502 0.16725794262816782
503 0.16725794262816782
504 0.1680021359285109
505 0.1680021359285109
506 0.1680021359285109
507 0.168473258505752
508 0.16891617104690052
509 0.16910192535811197
510 0.16926760531219134
511 0.1694532430819087
512 0.17000041731195167
513 0.1702139565754368
514 0.17054924585259354
515 0.17054924585259354
516 0.1714308211631407
517 0.17358255381936358
518 0.17358255381936358
519 0.17358255381936358
520 0.17383869588190223
521 0.17383869588190223
522 0.17402370324650218
523 0.17402370324650218
524 0.17402370324650218
525 0.17402370324650218
526 0.17402370324650218
527 0.17465673897043527
528 0.17509692944735633
529 0.17509692944735633
530 0.17509692944735633
531 0.17509692944735633
532 0.17509692944735633
533 0.17509692944735633
534 0.17509692944735633
535 0.17529984852022337
536 0.17529984852022337
537 0.17529984852022337
538 0.17529984852022337
539 0.17529984852022337
540 0.17529984852022337
541 0.17579223824311543
542 0.17579223824311543
543 0.17579223824311543
544 0.17579223824311543
545 0.17579223824311543
546 0.17579223824311543
547 0.17589334155844133
548 0.17599441565308016
549 0.17609546059704853
550 0.17619647646006345
551 0.1764076033492302
552 0.17691505224382478
553 0.17691505224382478
554 0.17767579071705827
555 0.17782428061239708
556 0.17782428061239708
557 0.17796084424671962
558 0.1781715505798962
559 0.1781715505798962
560 0.1781715505798962
561 0.17835445642082
562 0.17835445642082
563 0.17835445642082
564 0.17835445642082
565 0.17835445642082
566 0.17835445642082
567 0.17835445642082
568 0.17835445642082
569 0.17908445013890564
570 0.17908445013890564
571 0.17908445013890564
572 0.17926679772345078
573 0.17926679772345078
574 0.1794294010060253
575 0.1794294010060253
576 0.1794294010060253
577 0.17955559928701417
578 0.17955559928701417
579 0.17955559928701417
580 0.17973754964365912
581 0.17991945085244862
582 0.17991945085244862
583 0.17991945085244862
584 0.17991945085244862
585 0.17991945085244862
586 0.17991945085244862
587 0.17991945085244862
588 0.17991945085244862
589 0.180337298550798
590 0.180337298550798
591 0.180337298550798
592 0.1807548143460334
593 0.1812144003707978
594 0.18146521751361025
595 0.18146521751361025
596 0.18146521751361025
597 0.18146521751361025
598 0.18159071156537585
599 0.18159071156537585
600 0.18159071156537585
601 0.18159071156537585
602 0.18159071156537585
603 0.18159071156537585
604 0.18159071156537585
605 0.18159071156537585
606 0.18159071156537585
607 0.18159071156537585
608 0.18173709285431552
609 0.18173709285431552
610 0.18173709285431552
611 0.18173709285431552
612 0.18173709285431552
613 0.18173709285431552
614 0.18173709285431552
615 0.1818715540465391
616 0.18203237311125187
617 0.18203237311125187
618 0.18203237311125187
619 0.1822396853840762
620 0.1824197521005011
621 0.1824197521005011
622 0.1824197521005011
623 0.1825996839858493
624 0.1825996839858493
625 0.1825996839858493
626 0.1825996839858493
627 0.1825996839858493
628 0.1825996839858493
629 0.1825996839858493
630 0.1825996839858493
631 0.1825996839858493
632 0.1825996839858493
633 0.1825996839858493
634 0.1825996839858493
635 0.1825996839858493
636 0.1825996839858493
637 0.18277899770701994
638 0.18330756870291498
639 0.18330756870291498
640 0.18330756870291498
641 0.18330756870291498
642 0.18330756870291498
643 0.18330756870291498
644 0.18330756870291498
645 0.18330756870291498
646 0.18344100987020798
647 0.18344100987020798
648 0.1835570650219408
649 0.1835570650219408
650 0.1835570650219408
651 0.1835570650219408
652 0.1835570650219408
653 0.1840513837587918
654 0.18479268715992164
655 0.18479268715992164
656 0.18479268715992164
657 0.18479268715992164
658 0.18479268715992164
659 0.18479268715992164
660 0.18479268715992164
661 0.18479268715992164
662 0.18479268715992164
663 0.18479268715992164
664 0.18479268715992164
665 0.18479268715992164
666 0.18479268715992164
667 0.18479268715992164
668 0.18479268715992164
669 0.18479268715992164
670 0.18479268715992164
671 0.18479268715992164
672 0.18479268715992164
673 0.18479268715992164
674 0.18479268715992164
675 0.18479268715992164
676 0.18479268715992164
677 0.18479268715992164
678 0.18479268715992164
679 0.18479268715992164
680 0.1850689545706642
681 0.1850689545706642
682 0.1850689545706642
683 0.1850689545706642
684 0.18572417300303518
685 0.18572417300303518
686 0.18572417300303518
687 0.18590141605433216
688 0.18609653825791359
689 0.18609653825791359
690 0.18658669624217566
691 0.18658669624217566
692 0.18658669624217566
693 0.18710859655010953
694 0.18731229118874046
695 0.18731229118874046
696 0.18731229118874046
697 0.18751585184205655
698 0.18751585184205655
699 0.18783543305606953
700 0.18783543305606953
701 0.18783543305606953
702 0.18783543305606953
703 0.18783543305606953
704 0.18807976248415323
705 0.18807976248415323
706 0.18807976248415323
707 0.18807976248415323
708 0.18825619364804527
709 0.18825619364804527
710 0.18825619364804527
711 0.18825619364804527
712 0.18825619364804527
713 0.18825619364804527
714 0.18825619364804527
715 0.18825619364804527
716 0.18843232373357438
717 0.18858943560286512
718 0.19052223568565413
719 0.1910412184727233
720 0.1910412184727233
721 0.19155998253982792
722 0.19171692879555347
723 0.19187384210772335
724 0.19203072253560666
725 0.19203072253560666
726 0.19255800205865817
727 0.19255800205865817
728 0.19255800205865817
729 0.19255800205865817
730 0.19255800205865817
731 0.19255800205865817
732 0.1927335429247382
733 0.1927335429247382
734 0.1927335429247382
735 0.1927335429247382
736 0.1927335429247382
737 0.1927335429247382
738 0.1927335429247382
739 0.1927335429247382
740 0.1927335429247382
741 0.1927335429247382
742 0.1927335429247382
743 0.1927335429247382
744 0.19293509778902554
745 0.19329281499892292
746 0.19329281499892292
747 0.19329281499892292
748 0.19329281499892292
749 0.19329281499892292
750 0.19329281499892292
751 0.19329281499892292
752 0.19329281499892292
753 0.19329281499892292
754 0.19329281499892292
755 0.19329281499892292
756 0.19329281499892292
757 0.19329281499892292
758 0.1934486113123148
759 0.1934486113123148
760 0.1934486113123148
761 0.1934486113123148
762 0.1934486113123148
763 0.1934486113123148
764 0.1934486113123148
765 0.1934486113123148
766 0.19364928310865787
767 0.19364928310865787
768 0.19364928310865787
769 0.19364928310865787
770 0.19364928310865787
771 0.19364928310865787
772 0.19364928310865787
773 0.19364928310865787
774 0.19364928310865787
775 0.19364928310865787
776 0.193769871266285
777 0.1940843805373156
778 0.1940843805373156
779 0.19448471119539792
780 0.19448471119539792
781 0.19448471119539792
782 0.19448471119539792
783 0.19479478863037272
784 0.1949497976993705
785 0.19510477716893895
786 0.19510477716893895
787 0.19510477716893895
788 0.19510477716893895
789 0.19510477716893895
790 0.19525960937219403
791 0.19541441226734663
792 0.19541441226734663
793 0.19556915669031566
794 0.19556915669031566
795 0.19556915669031566
796 0.19576867603667222
797 0.19576867603667222
798 0.19576867603667222
799 0.19576867603667222
800 0.19589785572669277
801 0.19589785572669277
802 0.19589785572669277
803 0.19589785572669277
804 0.19589785572669277
805 0.19589785572669277
806 0.19589785572669277
807 0.19589785572669277
808 0.19589785572669277
809 0.19589785572669277
810 0.19589785572669277
811 0.19589785572669277
812 0.19613698794856896
813 0.19633587897236202
814 0.19633587897236202
815 0.19633587897236202
816 0.19633587897236202
817 0.19633587897236202
818 0.19633587897236202
819 0.19633587897236202
820 0.19664786690123462
821 0.19664786690123462
822 0.19664786690123462
823 0.19664786690123462
824 0.19664786690123462
825 0.19664786690123462
826 0.19664786690123462
827 0.19664786690123462
828 0.19664786690123462
829 0.19664786690123462
830 0.19664786690123462
831 0.19664786690123462
832 0.19680150798056661
833 0.19695512165489507
834 0.19695512165489507
835 0.19695512165489507
836 0.1970945859577718
837 0.1970945859577718
838 0.19729258328981228
839 0.19729258328981228
840 0.19742082825079432
841 0.19742082825079432
842 0.19742082825079432
843 0.19742082825079432
844 0.19742082825079432
845 0.19742082825079432
846 0.19742082825079432
847 0.19742082825079432
848 0.19742082825079432
849 0.19742082825079432
850 0.19742082825079432
851 0.19742082825079432
852 0.19742082825079432
853 0.19742082825079432
854 0.19742082825079432
855 0.19742082825079432
856 0.19761820324330656
857 0.19761820324330656
858 0.19761820324330656
859 0.19781547615974662
860 0.19781547615974662
861 0.19781547615974662
862 0.19781547615974662
863 0.19781547615974662
864 0.19781547615974662
865 0.19818375984027273
866 0.19818375984027273
867 0.19818375984027273
868 0.19818375984027273
869 0.19818375984027273
870 0.19852589570923745
871 0.19852589570923745
872 0.19852589570923745
873 0.19852589570923745
874 0.19852589570923745
875 0.19852589570923745
876 0.19852589570923745
877 0.19852589570923745
878 0.1991540013382565
879 0.1991540013382565
880 0.1991540013382565
881 0.1991540013382565
882 0.19927231606832088
883 0.19927231606832088
884 0.19938306658335192
885 0.19957947373696044
886 0.19957947373696044
887 0.19957947373696044
888 0.19957947373696044
889 0.19957947373696044
890 0.19957947373696044
891 0.19957947373696044
892 0.19957947373696044
893 0.19957947373696044
894 0.19957947373696044
895 0.19957947373696044
896 0.19957947373696044
897 0.19957947373696044
898 0.19968996867191077
899 0.19968996867191077
900 0.19968996867191077
901 0.19968996867191077
902 0.19968996867191077
903 0.19968996867191077
904 0.19968996867191077
905 0.19968996867191077
906 0.19968996867191077
907 0.19980030200965357
908 0.19980030200965357
909 0.19980030200965357
910 0.19980030200965357
911 0.19980030200965357
912 0.19980030200965357
913 0.19980030200965357
914 0.19980030200965357
915 0.19980030200965357
916 0.19980030200965357
917 0.19980030200965357
918 0.20010713396261978
919 0.20010713396261978
920 0.20010713396261978
921 0.20024462228090342
922 0.20024462228090342
923 0.20024462228090342
924 0.20024462228090342
925 0.20024462228090342
926 0.20024462228090342
927 0.20024462228090342
928 0.20069818900049272
929 0.20100448683051952
930 0.20100448683051952
931 0.2011556044454333
932 0.2011556044454333
933 0.2011556044454333
934 0.2011556044454333
935 0.2011556044454333
936 0.2011556044454333
937 0.20132481996014298
938 0.2017776772053668
939 0.2017776772053668
940 0.2017776772053668
941 0.20197232655290223
942 0.20227404400888496
943 0.20227404400888496
944 0.20277022717270923
945 0.20277022717270923
946 0.20277022717270923
947 0.20292096951131847
948 0.20292096951131847
949 0.20307166551599962
950 0.20307166551599962
951 0.20307166551599962
952 0.20322229225552352
953 0.20322229225552352
954 0.20322229225552352
955 0.20322229225552352
956 0.20322229225552352
957 0.20345570758682374
958 0.20345570758682374
959 0.20345570758682374
960 0.20345570758682374
961 0.20345570758682374
962 0.20345570758682374
963 0.20385745299671976
964 0.20385745299671976
965 0.20385745299671976
966 0.20385745299671976
967 0.20385745299671976
968 0.20385745299671976
969 0.2040076924827888
970 0.2040076924827888
971 0.2040076924827888
972 0.2040076924827888
973 0.2040076924827888
974 0.2040076924827888
975 0.20414404394990168
976 0.20414404394990168
977 0.20414404394990168
978 0.20426945939696492
979 0.20426945939696492
980 0.20426945939696492
981 0.20441943076407257
982 0.20465197344505792
983 0.20465197344505792
984 0.20465197344505792
985 0.20465197344505792
986 0.20465197344505792
987 0.20465197344505792
988 0.20465197344505792
989 0.20465197344505792
990 0.20465197344505792
991 0.20465197344505792
992 0.20465197344505792
993 0.20465197344505792
994 0.20488410736333287
995 0.20488410736333287
996 0.20488410736333287
997 0.20507712899403432
998 0.20507712899403432
999 0.20507712899403432
1000 0.20507712899403432

==> data/mean-ndcg-ue-rats-1000-crash_class=asan_segv.dat <==
1 0.0056179775280898875
2 0.003444647150367744
3 0.003954596005809746
4 0.003289719522405351
5 0.00728073467968806
6 0.007339863970357569
7 0.007899458364936216
8 0.007489468901436695
9 0.007552434649043419
10 0.008953265264297659
11 0.009270638836192434
12 0.009109481455822362
13 0.009568073326298596
14 0.010987528488627352
15 0.012392022870649824
16 0.012769824240666404
17 0.012769824240666404
18 0.01313335423415831
19 0.01313335423415831
20 0.013734622534049407
21 0.013734622534049407
22 0.015257602514794617
23 0.016073210452133436
24 0.016765558455732674
25 0.01851636716660271
26 0.02067450253393326
27 0.02067450253393326
28 0.022267963256419932
29 0.02573250668949251
30 0.02573250668949251
31 0.025953133583649014
32 0.025953133583649014
33 0.028865130390972556
34 0.03255093402844291
35 0.03320858904607193
36 0.03487967582554382
37 0.03549787465012506
38 0.0365387342465424
39 0.03769273972034716
40 0.038102095774451686
41 0.038365623736296095
42 0.0409291666555623
43 0.04568341064674284
44 0.04731315891181024
45 0.04731315891181024
46 0.04761921460816815
47 0.0478070461982792
48 0.0478070461982792
49 0.0478070461982792
50 0.0478070461982792
51 0.0478070461982792
52 0.048387784156859355
53 0.04924692800240311
54 0.05022209539865578
55 0.05073270229648744
56 0.050976325340397435
57 0.05121890489489325
58 0.05249781505085716
59 0.05302618779257435
60 0.05397345239195356
61 0.055208140836796565
62 0.055208140836796565
63 0.055208140836796565
64 0.05539131371912968
65 0.05721209972328046
66 0.05721209972328046
67 0.05769921160530554
68 0.05769921160530554
69 0.058129343046441156
70 0.058558043167921736
71 0.059175682575598194
72 0.059175682575598194
73 0.059678309746663036
74 0.061337028106221825
75 0.061337028106221825
76 0.062431438350463365
77 0.06325213711404437
78 0.06325213711404437
79 0.06325213711404437
80 0.06359806743530944
81 0.06389777310979947
82 0.0641644402539465
83 0.06541464423141077
84 0.06705203885688066
85 0.06761444531012688
86 0.06817403549944868
87 0.06817403549944868
88 0.06817403549944868
89 0.06872940973807248
90 0.06872940973807248
91 0.06872940973807248
92 0.06872940973807248
93 0.06872940973807248
94 0.06872940973807248
95 0.06872940973807248
96 0.06930680960901321
97 0.06930680960901321
98 0.06930680960901321
99 0.06930680960901321
100 0.06930680960901321
101 0.06930680960901321
102 0.07085864689014489
103 0.07108911669903448
104 0.07108911669903448
105 0.07713502993867133
106 0.07733090431102259
107 0.0778408531664646
108 0.07913441501148244
109 0.07913441501148244
110 0.07913441501148244
111 0.07913441501148244
112 0.07938367732092486
113 0.07963247593402384
114 0.0799108189595004
115 0.08031057320738748
116 0.08069430790631715
117 0.08069430790631715
118 0.08069430790631715
119 0.08091788884189736
120 0.08169114325935636
121 0.08169114325935636
122 0.08169114325935636
123 0.08169114325935636
124 0.0820696214363237
125 0.0820696214363237
126 0.0820696214363237
127 0.0830545200967999
128 0.0830545200967999
129 0.0830545200967999
130 0.0830545200967999
131 0.0830545200967999
132 0.0830545200967999
133 0.0837005603206296
134 0.0837005603206296
135 0.0837005603206296
136 0.0837005603206296
137 0.0837005603206296
138 0.0837005603206296
139 0.0841774704264401
140 0.08444434915839423
141 0.08464310114168695
142 0.08464310114168695
143 0.08464310114168695
144 0.08464310114168695
145 0.08512220144826026
146 0.08538685160459912
147 0.08650674321028824
148 0.0867422292713441
149 0.08697740096837632
150 0.08721226122007601
151 0.08721226122007601
152 0.08721226122007601
153 0.08721226122007601
154 0.08768636574067287
155 0.08768636574067287
156 0.08838551664275661
157 0.08936986299419399
158 0.09029973624356885
159 0.09122846077456727
160 0.09259859182682524
161 0.09259859182682524
162 0.09442807084578318
163 0.09494601333819197
164 0.0955626122686982
165 0.0955626122686982
166 0.0955626122686982
167 0.0955626122686982
168 0.0955626122686982
169 0.0955626122686982
170 0.0964207181135569
171 0.0964207181135569
172 0.09664937965612909
173 0.09725963101724738
174 0.0976575898774722
175 0.0976575898774722
176 0.0976575898774722
177 0.0976575898774722
178 0.09784746980802313
179 0.09805359358560664
180 0.09834601910758269
181 0.09869778168979766
182 0.09869778168979766
183 0.09869778168979766
184 0.09869778168979766
185 0.09898509917826599
186 0.09898509917826599
187 0.09918951123716624
188 0.09918951123716624
189 0.09918951123716624
190 0.10007928026773973
191 0.10007928026773973
192 0.10042651928723836
193 0.10042651928723836
194 0.10042651928723836
195 0.10042651928723836
196 0.10042651928723836
197 0.10078585588287158
198 0.10078585588287158
199 0.10078585588287158
200 0.10113043561434118
201 0.10113043561434118
202 0.10113043561434118
203 0.10113043561434118
204 0.10113043561434118
205 0.10113043561434118
206 0.10113043561434118
207 0.10113043561434118
208 0.10113043561434118
209 0.10113043561434118
210 0.10113043561434118
211 0.1013504189292546
212 0.10153413964920602
213 0.1017537380227402
214 0.1017537380227402
215 0.10203654629657503
216 0.10225557642445407
217 0.10225557642445407
218 0.1030377257541987
219 0.10348040509009687
220 0.10348040509009687
221 0.10348040509009687
222 0.10348040509009687
223 0.1036624163390063
224 0.10386004780878076
225 0.10386004780878076
226 0.10428506540588556
227 0.10428506540588556
228 0.10428506540588556
229 0.10428506540588556
230 0.10462083738780961
231 0.10462083738780961
232 0.10462083738780961
233 0.10505851051645083
234 0.10553300900797206
235 0.1069010269416989
236 0.1069010269416989
237 0.1069010269416989
238 0.1069010269416989
239 0.1069010269416989
240 0.10711586800502557
241 0.10711586800502557
242 0.10711586800502557
243 0.10711586800502557
244 0.10711586800502557
245 0.1076267167739541
246 0.10782100184110346
247 0.10799965300391014
248 0.10799965300391014
249 0.10799965300391014
250 0.10799965300391014
251 0.10799965300391014
252 0.10962439924314359
253 0.11005559001927619
254 0.11005559001927619
255 0.11046112284681348
256 0.11046112284681348
257 0.11046112284681348
258 0.11046112284681348
259 0.11065361577375313
260 0.11129446292761216
261 0.1115060805106346
262 0.1115060805106346
263 0.1115060805106346
264 0.11193461571248024
265 0.11193461571248024
266 0.11193461571248024
267 0.11212606525200966
268 0.11290556304628507
269 0.11337738127433657
270 0.11337738127433657
271 0.11356832484856108
272 0.11356832484856108
273 0.11356832484856108
274 0.11356832484856108
275 0.11405687758897405
276 0.11405687758897405
277 0.11405687758897405
278 0.11405687758897405
279 0.11405687758897405
280 0.1142315704762291
281 0.1142315704762291
282 0.1142315704762291
283 0.1142315704762291
284 0.1142315704762291
285 0.1142315704762291
286 0.1142315704762291
287 0.11474328219913778
288 0.11474328219913778
289 0.11474328219913778
290 0.11474328219913778
291 0.11474328219913778
292 0.114894167773798
293 0.11619167003446243
294 0.11636486938822012
295 0.11652571817508535
296 0.11652571817508535
297 0.11652571817508535
298 0.11652571817508535
299 0.11652571817508535
300 0.11652571817508535
301 0.11652571817508535
302 0.11652571817508535
303 0.11652571817508535
304 0.11669790817014507
305 0.11688492240403293
306 0.11705691588106733
307 0.11705691588106733
308 0.11705691588106733
309 0.11705691588106733
310 0.11722852145493115
311 0.11722852145493115
312 0.11790620116010678
313 0.11829382160223754
314 0.11829382160223754
315 0.11846495165289009
316 0.11846495165289009
317 0.11846495165289009
318 0.11872863297424724
319 0.11872863297424724
320 0.11955603376006912
321 0.11955603376006912
322 0.11955603376006912
323 0.11955603376006912
324 0.11955603376006912
325 0.11955603376006912
326 0.11955603376006912
327 0.11955603376006912
328 0.11955603376006912
329 0.11955603376006912
330 0.11971378431871671
331 0.11971378431871671
332 0.11971378431871671
333 0.1203838911512219
334 0.1203838911512219
335 0.1203838911512219
336 0.1207947290509283
337 0.1207947290509283
338 0.1207947290509283
339 0.1207947290509283
340 0.12097827045237167
341 0.12097827045237167
342 0.12116162799048022
343 0.12116162799048022
344 0.12116162799048022
345 0.12116162799048022
346 0.12116162799048022
347 0.12116162799048022
348 0.12116162799048022
349 0.12116162799048022
350 0.12116162799048022
351 0.12134417560489844
352 0.12134417560489844
353 0.12134417560489844
354 0.12134417560489844
355 0.12134417560489844
356 0.12134417560489844
357 0.12152619854149431
358 0.12152619854149431
359 0.12175057764815515
360 0.12175057764815515
361 0.12175057764815515
362 0.12175057764815515
363 0.12175057764815515
364 0.12175057764815515
365 0.12175057764815515
366 0.12503427522492663
367 0.12503427522492663
368 0.12503427522492663
369 0.1252335411429787
370 0.1252335411429787
371 0.1274234698657561
372 0.1278272660291728
373 0.12842397875341222
374 0.12860457690467028
375 0.12877068967112595
376 0.1305470382750555
377 0.1305470382750555
378 0.1305470382750555
379 0.13094898753859024
380 0.1316770097176395
381 0.1316770097176395
382 0.13234794582515325
383 0.13268166472992204
384 0.1328796004666549
385 0.13324283067723242
386 0.13324283067723242
387 0.13340806798208882
388 0.13358755614201062
389 0.13375265105161027
390 0.13405881639188788
391 0.13405881639188788
392 0.13554775416904347
393 0.13554775416904347
394 0.13572678282505451
395 0.1362293012730809
396 0.1362293012730809
397 0.1362293012730809
398 0.1362293012730809
399 0.1362293012730809
400 0.1362293012730809
401 0.1362293012730809
402 0.13642572935548417
403 0.13642572935548417
404 0.13694936839650826
405 0.13694936839650826
406 0.13694936839650826
407 0.13694936839650826
408 0.13694936839650826
409 0.13716889703068968
410 0.13716889703068968
411 0.13736460456028257
412 0.13736460456028257
413 0.13736460456028257
414 0.13736460456028257
415 0.13736460456028257
416 0.13736460456028257
417 0.13736460456028257
418 0.13736460456028257
419 0.13736460456028257
420 0.13736460456028257
421 0.13736460456028257
422 0.13773646053700703
423 0.13773646053700703
424 0.13791332374127538
425 0.13821515373355145
426 0.13821515373355145
427 0.13821515373355145
428 0.13864408445290233
429 0.13864408445290233
430 0.13864408445290233
431 0.13864408445290233
432 0.13864408445290233
433 0.13864408445290233
434 0.1388202706120867
435 0.13901415494389507
436 0.13914696599363643
437 0.13914696599363643
438 0.14016530744965683
439 0.14016530744965683
440 0.14016530744965683
441 0.14038212760654548
442 0.14038212760654548
443 0.14038212760654548
444 0.14038212760654548
445 0.14038212760654548
446 0.14038212760654548
447 0.14038212760654548
448 0.14038212760654548
449 0.14038212760654548
450 0.1405572724324067
451 0.1405572724324067
452 0.1405572724324067
453 0.1405572724324067
454 0.1405572724324067
455 0.1405572724324067
456 0.14107058380959736
457 0.14107058380959736
458 0.14107058380959736
459 0.14107058380959736
460 0.1416121054570608
461 0.14178656239817952
462 0.14178656239817952
463 0.14208419199782044
464 0.14208419199782044
465 0.14328442552524354
466 0.14328442552524354
467 0.143673320861796
468 0.143673320861796
469 0.143673320861796
470 0.143673320861796
471 0.143673320861796
472 0.143673320861796
473 0.1440608500156834
474 0.14423452147608537
475 0.14423452147608537
476 0.14423452147608537
477 0.14423452147608537
478 0.14423452147608537
479 0.14423452147608537
480 0.14423452147608537
481 0.14423452147608537
482 0.14453021831373714
483 0.14453021831373714
484 0.14453021831373714
485 0.14540543265277275
486 0.14570073539757705
487 0.14570073539757705
488 0.14632958832578713
489 0.14632958832578713
490 0.14679724416263326
491 0.14704249356613835
492 0.14704249356613835
493 0.14704249356613835
494 0.14704249356613835
495 0.14704249356613835
496 0.14720114157678388
497 0.14786303225524805
498 0.14786303225524805
499 0.1482472314553404
500 0.1482472314553404
501 0.1482472314553404
502 0.14854099962381806
503 0.14892470684691025
504 0.1494802545829506
505 0.1494802545829506
506 0.14986415221849217
507 0.14986415221849217
508 0.1502472516769972
509 0.1504910875862336
510 0.1504910875862336
511 0.1504910875862336
512 0.1504910875862336
513 0.15149741697837651
514 0.15149741697837651
515 0.15178998504513125
516 0.15178998504513125
517 0.15178998504513125
518 0.15196119559202018
519 0.15196119559202018
520 0.15196119559202018
521 0.15196119559202018
522 0.15217218713704145
523 0.15217218713704145
524 0.15217218713704145
525 0.15217218713704145
526 0.15217218713704145
527 0.15236015037001727
528 0.15236015037001727
529 0.15236015037001727
530 0.15236015037001727
531 0.15236015037001727
532 0.15236015037001727
533 0.15236015037001727
534 0.15236015037001727
535 0.15236015037001727
536 0.15236015037001727
537 0.15248856965653143
538 0.15248856965653143
539 0.15248856965653143
540 0.15248856965653143
541 0.15248856965653143
542 0.15248856965653143
543 0.15248856965653143
544 0.15324645844631496
545 0.15324645844631496
546 0.15324645844631496
547 0.15324645844631496
548 0.15324645844631496
549 0.15324645844631496
550 0.15348434049539686
551 0.15348434049539686
552 0.15348434049539686
553 0.15348434049539686
554 0.15348434049539686
555 0.15348434049539686
556 0.1536932301966765
557 0.1536932301966765
558 0.1536932301966765
559 0.1536932301966765
560 0.15386233589642384
561 0.15386233589642384
562 0.15386233589642384
563 0.15403129922971817
564 0.15403129922971817
565 0.15403129922971817
566 0.15416647392049268
567 0.15416647392049268
568 0.15433520217665206
569 0.15433520217665206
570 0.15433520217665206
571 0.15433520217665206
572 0.15457456614502862
573 0.15457456614502862
574 0.15457456614502862
575 0.15457456614502862
576 0.15457456614502862
577 0.1548733704219897
578 0.1548733704219897
579 0.15524860803236154
580 0.15545611321437794
581 0.15545611321437794
582 0.15561078524705077
583 0.15579577393188257
584 0.15579577393188257
585 0.15579577393188257
586 0.15579577393188257
587 0.1560312314670618
588 0.1560312314670618
589 0.1560312314670618
590 0.1560312314670618
591 0.1560312314670618
592 0.15631742657200756
593 0.1569556354163518
594 0.1569556354163518
595 0.1569556354163518
596 0.1569556354163518
597 0.1569556354163518
598 0.1570987550371856
599 0.15726608404354114
600 0.15726608404354114
601 0.1574333260478012
602 0.1577410402609927
603 0.1577410402609927
604 0.1577410402609927
605 0.15823174239261878
606 0.15823174239261878
607 0.15823174239261878
608 0.15823174239261878
609 0.15823174239261878
610 0.15823174239261878
611 0.15823174239261878
612 0.15823174239261878
613 0.15823174239261878
614 0.15823174239261878
615 0.15823174239261878
616 0.15823174239261878
617 0.15823174239261878
618 0.15823174239261878
619 0.15823174239261878
620 0.15993155229123135
621 0.15993155229123135
622 0.15993155229123135
623 0.16031984004502495
624 0.16031984004502495
625 0.16031984004502495
626 0.16031984004502495
627 0.16031984004502495
628 0.16045283797354937
629 0.16045283797354937
630 0.16045283797354937
631 0.16045283797354937
632 0.16045283797354937
633 0.16045283797354937
634 0.16045283797354937
635 0.16082271775910098
636 0.16082271775910098
637 0.16096443957280893
638 0.16156724806812744
639 0.16156724806812744
640 0.16156724806812744
641 0.16156724806812744
642 0.1618498602673674
643 0.1618498602673674
644 0.16205401356173915
645 0.16205401356173915
646 0.16228888560638705
647 0.16244103220612946
648 0.16244103220612946
649 0.16244103220612946
650 0.16244103220612946
651 0.16244103220612946
652 0.16244103220612946
653 0.16244103220612946
654 0.16244103220612946
655 0.16244103220612946
656 0.16244103220612946
657 0.16244103220612946
658 0.16244103220612946
659 0.16244103220612946
660 0.16267512996304312
661 0.16267512996304312
662 0.16267512996304312
663 0.16267512996304312
664 0.16267512996304312
665 0.16267512996304312
666 0.16334139244652196
667 0.16334139244652196
668 0.16334139244652196
669 0.1634820484098157
670 0.1634820484098157
671 0.1634820484098157
672 0.1634820484098157
673 0.1634820484098157
674 0.1634820484098157
675 0.1634820484098157
676 0.1636331730086655
677 0.1636331730086655
678 0.1638357179408818
679 0.1638357179408818
680 0.1638357179408818
681 0.16401630863044378
682 0.16401630863044378
683 0.16401630863044378
684 0.16424912769834468
685 0.16441302479517428
686 0.16472767071614847
687 0.1648588436281509
688 0.1648588436281509
689 0.16502259494897628
690 0.1653883122189758
691 0.16555199106503699
692 0.1663109659004365
693 0.1663109659004365
694 0.1663109659004365
695 0.1663109659004365
696 0.1663109659004365
697 0.1663109659004365
698 0.1663109659004365
699 0.1663109659004365
700 0.1663109659004365
701 0.1663109659004365
702 0.16654286375633479
703 0.16654286375633479
704 0.16654286375633479
705 0.16654286375633479
706 0.16682138880433053
707 0.16700094989292777
708 0.16700094989292777
709 0.16718043383008802
710 0.16718043383008802
711 0.1673967984896354
712 0.1673967984896354
713 0.1677606933666143
714 0.1677606933666143
715 0.16803868245867645
716 0.16816903169404024
717 0.1688857442663103
718 0.17013972588566642
719 0.17013972588566642
720 0.17083957746585807
721 0.171431201654747
722 0.171431201654747
723 0.1716620629102177
724 0.1723613266009091
725 0.17271908012161719
726 0.1728416315437269
727 0.1728416315437269
728 0.1728416315437269
729 0.1728416315437269
730 0.1728416315437269
731 0.1728416315437269
732 0.1728416315437269
733 0.1728416315437269
734 0.1728416315437269
735 0.1728416315437269
736 0.17339517552101566
737 0.1736560453543773
738 0.1736560453543773
739 0.1736560453543773
740 0.1736560453543773
741 0.1736560453543773
742 0.1736560453543773
743 0.1736560453543773
744 0.1736560453543773
745 0.1736560453543773
746 0.1736560453543773
747 0.1736560453543773
748 0.1736560453543773
749 0.1736560453543773
750 0.1736560453543773
751 0.1736560453543773
752 0.1740164958297562
753 0.1740164958297562
754 0.1740164958297562
755 0.1740164958297562
756 0.1740164958297562
757 0.1740164958297562
758 0.1740164958297562
759 0.1740164958297562
760 0.1740164958297562
761 0.1740164958297562
762 0.1740164958297562
763 0.1740164958297562
764 0.1740164958297562
765 0.1740164958297562
766 0.1740164958297562
767 0.1740164958297562
768 0.1740164958297562
769 0.1740164958297562
770 0.1740164958297562
771 0.1740164958297562
772 0.1740164958297562
773 0.17416457818912526
774 0.17416457818912526
775 0.17434166454260874
776 0.17447918923922848
777 0.17447918923922848
778 0.17477506752773475
779 0.17490376827568455
780 0.17490376827568455
781 0.17490376827568455
782 0.17490376827568455
783 0.17490376827568455
784 0.17490376827568455
785 0.17490376827568455
786 0.17490376827568455
787 0.17490376827568455
788 0.17490376827568455
789 0.17490376827568455
790 0.17561935072736998
791 0.17561935072736998
792 0.17633466249673
793 0.17633466249673
794 0.17633466249673
795 0.1769197006942976
796 0.1769197006942976
797 0.1769197006942976
798 0.1769197006942976
799 0.1769197006942976
800 0.1769197006942976
801 0.1769197006942976
802 0.1769197006942976
803 0.1769197006942976
804 0.17704038539683845
805 0.17704038539683845
806 0.17704038539683845
807 0.17704038539683845
808 0.17704038539683845
809 0.17704038539683845
810 0.17714894089740124
811 0.17714894089740124
812 0.17730868344868922
813 0.17730868344868922
814 0.17730868344868922
815 0.17730868344868922
816 0.17730868344868922
817 0.17730868344868922
818 0.17730868344868922
819 0.17730868344868922
820 0.17748428221887488
821 0.17748428221887488
822 0.17748428221887488
823 0.17748428221887488
824 0.17764367622832367
825 0.17764367622832367
826 0.17764367622832367
827 0.17764367622832367
828 0.17764367622832367
829 0.17764367622832367
830 0.17764367622832367
831 0.17764367622832367
832 0.17764367622832367
833 0.17764367622832367
834 0.17764367622832367
835 0.17764367622832367
836 0.17764367622832367
837 0.17764367622832367
838 0.17764367622832367
839 0.17764367622832367
840 0.17764367622832367
841 0.17764367622832367
842 0.17764367622832367
843 0.1777795127823033
844 0.1777795127823033
845 0.1777795127823033
846 0.1777795127823033
847 0.1777795127823033
848 0.1777795127823033
849 0.1777795127823033
850 0.1777795127823033
851 0.1777795127823033
852 0.1777795127823033
853 0.1777795127823033
854 0.1777795127823033
855 0.1777795127823033
856 0.1777795127823033
857 0.17788716288744766
858 0.17788716288744766
859 0.17788716288744766
860 0.17788716288744766
861 0.17788716288744766
862 0.17788716288744766
863 0.17788716288744766
864 0.17788716288744766
865 0.17788716288744766
866 0.17788716288744766
867 0.1780823567010412
868 0.1780823567010412
869 0.1780823567010412
870 0.17847254536059082
871 0.17847254536059082
872 0.1786465516835402
873 0.1786465516835402
874 0.1786465516835402
875 0.1786465516835402
876 0.1786465516835402
877 0.1788708438750638
878 0.1788708438750638
879 0.1788708438750638
880 0.1788708438750638
881 0.1788708438750638
882 0.17934568276906404
883 0.17934568276906404
884 0.17934568276906404
885 0.17934568276906404
886 0.17934568276906404
887 0.17934568276906404
888 0.17934568276906404
889 0.17934568276906404
890 0.17951916625740957
891 0.17951916625740957
892 0.17951916625740957
893 0.17951916625740957
894 0.17951916625740957
895 0.17951916625740957
896 0.17951916625740957
897 0.17951916625740957
898 0.17981843563103903
899 0.17981843563103903
900 0.17981843563103903
901 0.17981843563103903
902 0.17981843563103903
903 0.17981843563103903
904 0.18004172995162676
905 0.1801989315530309
906 0.1801989315530309
907 0.1801989315530309
908 0.1801989315530309
909 0.1801989315530309
910 0.1801989315530309
911 0.1801989315530309
912 0.1801989315530309
913 0.1801989315530309
914 0.1801989315530309
915 0.1801989315530309
916 0.1801989315530309
917 0.1801989315530309
918 0.1801989315530309
919 0.1801989315530309
920 0.18046666608981138
921 0.18046666608981138
922 0.1806109299950007
923 0.1806109299950007
924 0.1806109299950007
925 0.1806109299950007
926 0.1806109299950007
927 0.1806109299950007
928 0.1806109299950007
929 0.1806109299950007
930 0.1806109299950007
931 0.1806109299950007
932 0.1806109299950007
933 0.18118028428976493
934 0.18118028428976493
935 0.18118028428976493
936 0.18118028428976493
937 0.18187804428336263
938 0.18187804428336263
939 0.18187804428336263
940 0.18187804428336263
941 0.18187804428336263
942 0.18214485603633893
943 0.18214485603633893
944 0.18214485603633893
945 0.18214485603633893
946 0.18214485603633893
947 0.18214485603633893
948 0.18241142093929424
949 0.1825832821131722
950 0.1825832821131722
951 0.1825832821131722
952 0.1825832821131722
953 0.1825832821131722
954 0.1825832821131722
955 0.1825832821131722
956 0.18273922945342766
957 0.18273922945342766
958 0.18273922945342766
959 0.18273922945342766
960 0.18273922945342766
961 0.18273922945342766
962 0.18273922945342766
963 0.18375834083631853
964 0.18375834083631853
965 0.18375834083631853
966 0.18375834083631853
967 0.18375834083631853
968 0.18375834083631853
969 0.18375834083631853
970 0.18375834083631853
971 0.18375834083631853
972 0.18375834083631853
973 0.18375834083631853
974 0.18375834083631853
975 0.1839791850972955
976 0.1839791850972955
977 0.18410365752553284
978 0.18410365752553284
979 0.18410365752553284
980 0.18410365752553284
981 0.18410365752553284
982 0.18410365752553284
983 0.18410365752553284
984 0.18410365752553284
985 0.18410365752553284
986 0.18422796457770194
987 0.18422796457770194
988 0.18422796457770194
989 0.18422796457770194
990 0.18422796457770194
991 0.18422796457770194
992 0.18422796457770194
993 0.18422796457770194
994 0.18438303219700805
995 0.18438303219700805
996 0.18457430901615626
997 0.18457430901615626
998 0.18457430901615626
999 0.18457430901615626
1000 0.18457430901615626

==> data/mean-ndcg-ue-rats-1000-crash_class=leaksan_detected_memory_leaks.dat <==
1 0.01764705882352941
2 0.013095849326652451
3 0.012783510676805245
4 0.015122375248877544
5 0.019875000852641794
6 0.01981996566613481
7 0.02183942036916744
8 0.021770298867357266
9 0.02175923838920924
10 0.025403510816748884
11 0.025663541059661277
12 0.02934448838250522
13 0.029235529901332068
14 0.030158706044731656
15 0.030158706044731656
16 0.030158706044731656
17 0.03137139364169086
18 0.03287029193193685
19 0.03370481488408975
20 0.03370481488408975
21 0.03470577086602886
22 0.03617160090828301
23 0.036496117902989164
24 0.03692573069664419
25 0.0389446575429068
26 0.03936423845415098
27 0.039841913448504164
28 0.039841913448504164
29 0.039841913448504164
30 0.039841913448504164
31 0.04083978726283351
32 0.041387021088925315
33 0.04244585189671279
34 0.04244585189671279
35 0.04244585189671279
36 0.042731466940585015
37 0.043985780129748624
38 0.045503871434170534
39 0.04578345023062287
40 0.048344057873134144
41 0.04918608495264601
42 0.050273960626767936
43 0.05077959258391672
44 0.05160635856102157
45 0.05187573152423108
46 0.05187573152423108
47 0.052232951475262746
48 0.05304162679729426
49 0.053530736193676966
50 0.054017382192140126
51 0.054017382192140126
52 0.054017382192140126
53 0.05429834678176423
54 0.05576962339014108
55 0.05760589069944849
56 0.059040476415662554
57 0.06144642681825378
58 0.06264518667863411
59 0.06328583702174959
60 0.06328583702174959
61 0.06542544635834747
62 0.06613699744242346
63 0.06613699744242346
64 0.0681456783780666
65 0.0681456783780666
66 0.06917329685627924
67 0.06917329685627924
68 0.06917329685627924
69 0.06946370834358222
70 0.07020202769282873
71 0.0706494339568605
72 0.0706494339568605
73 0.07297282571479032
74 0.07297282571479032
75 0.07297282571479032
76 0.07354835962987051
77 0.07443960064018301
78 0.07487750658972761
79 0.07487750658972761
80 0.07487750658972761
81 0.07541182133854327
82 0.07600542574328066
83 0.07651132039726527
84 0.07651132039726527
85 0.07694087990027697
86 0.07729063390631974
87 0.07729063390631974
88 0.07729063390631974
89 0.07778584412104735
90 0.07879225160726137
91 0.07879225160726137
92 0.0798381715911217
93 0.0798381715911217
94 0.0798381715911217
95 0.0798381715911217
96 0.0798381715911217
97 0.0798381715911217
98 0.08008207453646647
99 0.08008207453646647
100 0.08008207453646647
101 0.08032440315349983
102 0.08032440315349983
103 0.08032440315349983
104 0.08056522240878677
105 0.08080555218323907
106 0.08102626056237612
107 0.08102626056237612
108 0.08102626056237612
109 0.08102626056237612
110 0.08102626056237612
111 0.08176279530534389
112 0.08209949515558279
113 0.08262811183592034
114 0.08262811183592034
115 0.08262811183592034
116 0.08262811183592034
117 0.08302918785779939
118 0.08302918785779939
119 0.08417838965618608
120 0.08417838965618608
121 0.08417838965618608
122 0.0844112908052056
123 0.08462524770046206
124 0.08462524770046206
125 0.08495436639147422
126 0.08495436639147422
127 0.08495436639147422
128 0.08516658291183071
129 0.08516658291183071
130 0.08516658291183071
131 0.08516658291183071
132 0.08516658291183071
133 0.08516658291183071
134 0.08516658291183071
135 0.08516658291183071
136 0.08638108877765242
137 0.08638108877765242
138 0.08660821800780907
139 0.08699541866847725
140 0.08699541866847725
141 0.08699541866847725
142 0.08699541866847725
143 0.08699541866847725
144 0.08699541866847725
145 0.08699541866847725
146 0.08699541866847725
147 0.08699541866847725
148 0.08699541866847725
149 0.08699541866847725
150 0.08699541866847725
151 0.08699541866847725
152 0.08699541866847725
153 0.08699541866847725
154 0.08699541866847725
155 0.08749048374304513
156 0.08855288745568171
157 0.08855288745568171
158 0.08985047435703604
159 0.09026017329056403
160 0.09084033810215657
161 0.09084033810215657
162 0.09177103477981725
163 0.0921611807317156
164 0.09265080745287134
165 0.09265080745287134
166 0.09265080745287134
167 0.09265080745287134
168 0.0928913213286042
169 0.0928913213286042
170 0.0928913213286042
171 0.09320054181980654
172 0.09320054181980654
173 0.09368512808527389
174 0.09368512808527389
175 0.09368512808527389
176 0.09368512808527389
177 0.09392323371243265
178 0.09413928921854095
179 0.09413928921854095
180 0.09413928921854095
181 0.09432344727628882
182 0.09432344727628882
183 0.09432344727628882
184 0.09432344727628882
185 0.09453791677426461
186 0.09453791677426461
187 0.09453791677426461
188 0.09539768181413665
189 0.09561128160903877
190 0.09561128160903877
191 0.0960036100487464
192 0.0962663787442067
193 0.09662960173788739
194 0.09708744412660297
195 0.09738901218136246
196 0.09757040964646228
197 0.09757040964646228
198 0.09757040964646228
199 0.09773978193927754
200 0.09810057718752216
201 0.09810057718752216
202 0.09810057718752216
203 0.09810057718752216
204 0.09831112784777875
205 0.09831112784777875
206 0.09866993304358929
207 0.09866993304358929
208 0.09866993304358929
209 0.09866993304358929
210 0.09866993304358929
211 0.09866993304358929
212 0.09866993304358929
213 0.09972641319015467
214 0.09972641319015467
215 0.10027979494650788
216 0.10027979494650788
217 0.10027979494650788
218 0.10050874194960989
219 0.10117404315532126
220 0.10138166254873912
221 0.10158910844758558
222 0.10177984262834205
223 0.10221493669494237
224 0.10290499874064081
225 0.10311176122180003
226 0.10311176122180003
227 0.10311176122180003
228 0.10333882690923052
229 0.10333882690923052
230 0.10333882690923052
231 0.10333882690923052
232 0.10333882690923052
233 0.10333882690923052
234 0.10333882690923052
235 0.10333882690923052
236 0.10333882690923052
237 0.10362426038799344
238 0.10362426038799344
239 0.1044295341185451
240 0.1044295341185451
241 0.10477812747235601
242 0.10506789498852159
243 0.10506789498852159
244 0.10648778026205628
245 0.1069804797513673
246 0.10821288704916769
247 0.10846370560495518
248 0.10866683615934161
249 0.10866683615934161
250 0.10895490499064213
251 0.10895490499064213
252 0.10895490499064213
253 0.10915730622047858
254 0.10929470302509617
255 0.10949681797576843
256 0.10966952416132743
257 0.10966952416132743
258 0.10980653612142321
259 0.10980653612142321
260 0.10980653612142321
261 0.10980653612142321
262 0.10980653612142321
263 0.10980653612142321
264 0.10980653612142321
265 0.10980653612142321
266 0.10980653612142321
267 0.11009122839062901
268 0.11029155387475428
269 0.11131688238241248
270 0.11131688238241248
271 0.11131688238241248
272 0.11131688238241248
273 0.11131688238241248
274 0.11131688238241248
275 0.11131688238241248
276 0.11187648573169097
277 0.11207563973353617
278 0.11207563973353617
279 0.11207563973353617
280 0.11232090104053968
281 0.11232090104053968
282 0.11288479289868332
283 0.11288479289868332
284 0.11328134855050916
285 0.11328134855050916
286 0.11426929459408103
287 0.11475768586589054
288 0.11475768586589054
289 0.11580694282438346
290 0.11580694282438346
291 0.11580694282438346
292 0.11580694282438346
293 0.11580694282438346
294 0.11580694282438346
295 0.11580694282438346
296 0.11602363932361545
297 0.11602363932361545
298 0.11635929867822285
299 0.11635929867822285
300 0.11654000878021777
301 0.11654000878021777
302 0.11654000878021777
303 0.11654000878021777
304 0.11673593573480145
305 0.11693175063851935
306 0.11717322208956898
307 0.11804580980548086
308 0.11804580980548086
309 0.11804580980548086
310 0.11804580980548086
311 0.11804580980548086
312 0.11804580980548086
313 0.11804580980548086
314 0.11804580980548086
315 0.11804580980548086
316 0.11804580980548086
317 0.11804580980548086
318 0.11804580980548086
319 0.11821195169749722
320 0.11888472605202974
321 0.1190506886824505
322 0.11950358579553498
323 0.12001815299575858
324 0.12001815299575858
325 0.12001815299575858
326 0.12001815299575858
327 0.12001815299575858
328 0.12001815299575858
329 0.12001815299575858
330 0.12001815299575858
331 0.12001815299575858
332 0.12001815299575858
333 0.12001815299575858
334 0.12029191891172296
335 0.12029191891172296
336 0.12056540483789088
337 0.12056540483789088
338 0.12056540483789088
339 0.12056540483789088
340 0.12119202510002645
341 0.12136878018678322
342 0.12136878018678322
343 0.12136878018678322
344 0.12136878018678322
345 0.12136878018678322
346 0.12136878018678322
347 0.12136878018678322
348 0.12136878018678322
349 0.12136878018678322
350 0.12136878018678322
351 0.12164023497698315
352 0.12164023497698315
353 0.12183118855834858
354 0.12183118855834858
355 0.12183118855834858
356 0.12215672330197411
357 0.12215672330197411
358 0.12215672330197411
359 0.12215672330197411
360 0.12236623890592671
361 0.12236623890592671
362 0.12269085316535554
363 0.12269085316535554
364 0.12269085316535554
365 0.12334682634679252
366 0.12334682634679252
367 0.12334682634679252
368 0.12382485371988336
369 0.12382485371988336
370 0.12395354302031489
371 0.12395354302031489
372 0.124710421061363
373 0.124710421061363
374 0.12524753279976064
375 0.12524753279976064
376 0.12524753279976064
377 0.12524753279976064
378 0.12524753279976064
379 0.12524753279976064
380 0.1259336297212385
381 0.1259336297212385
382 0.1259336297212385
383 0.12620111525015662
384 0.12620111525015662
385 0.12620111525015662
386 0.12620111525015662
387 0.12801910563382718
388 0.12820704029539234
389 0.128438826454201
390 0.128438826454201
391 0.12867041406041435
392 0.12959139990998594
393 0.12959139990998594
394 0.12959139990998594
395 0.129797674175313
396 0.129797674175313
397 0.129797674175313
398 0.129797674175313
399 0.129797674175313
400 0.129797674175313
401 0.12996966462279716
402 0.13028862235656577
403 0.13028862235656577
404 0.13028862235656577
405 0.13028862235656577
406 0.13068047595810683
407 0.1308857258307621
408 0.1308857258307621
409 0.1313012747059699
410 0.13147263243713456
411 0.13203749018046362
412 0.13203749018046362
413 0.13224224279650296
414 0.13224224279650296
415 0.13224224279650296
416 0.13224224279650296
417 0.13236838880708396
418 0.13236838880708396
419 0.13236838880708396
420 0.13255386479023698
421 0.13255386479023698
422 0.13255386479023698
423 0.13425732338533294
424 0.13439702414880958
425 0.13540814998373382
426 0.13540814998373382
427 0.13540814998373382
428 0.13540814998373382
429 0.13561162220109987
430 0.13574360424602516
431 0.135971483819638
432 0.13623367778055312
433 0.13623367778055312
434 0.13623367778055312
435 0.13623367778055312
436 0.13623367778055312
437 0.13680996713038596
438 0.13680996713038596
439 0.13680996713038596
440 0.13680996713038596
441 0.13845165497039666
442 0.13845165497039666
443 0.13845165497039666
444 0.13845165497039666
445 0.13845165497039666
446 0.13845165497039666
447 0.13845165497039666
448 0.13845165497039666
449 0.13886087186771787
450 0.13908714653445983
451 0.13908714653445983
452 0.13908714653445983
453 0.13908714653445983
454 0.13990410269513429
455 0.13990410269513429
456 0.13990410269513429
457 0.13990410269513429
458 0.13990410269513429
459 0.13990410269513429
460 0.13990410269513429
461 0.13990410269513429
462 0.13990410269513429
463 0.13990410269513429
464 0.13990410269513429
465 0.14097694226162502
466 0.1414366512154041
467 0.1414366512154041
468 0.1414366512154041
469 0.1415825031815081
470 0.14189338073247562
471 0.14189338073247562
472 0.14189338073247562
473 0.14214689748228831
474 0.14232874171729745
475 0.14232874171729745
476 0.14232874171729745
477 0.14232874171729745
478 0.14232874171729745
479 0.14232874171729745
480 0.14232874171729745
481 0.14232874171729745
482 0.14232874171729745
483 0.14232874171729745
484 0.14232874171729745
485 0.143541119520623
486 0.143541119520623
487 0.143541119520623
488 0.143541119520623
489 0.14394471069409964
490 0.14394471069409964
491 0.14394471069409964
492 0.1443760880278622
493 0.1443760880278622
494 0.1443760880278622
495 0.1443760880278622
496 0.1443760880278622
497 0.1443760880278622
498 0.1443760880278622
499 0.1443760880278622
500 0.1451959612302345
501 0.1454183376829624
502 0.1456742154577485
503 0.1456742154577485
504 0.1456742154577485
505 0.1456742154577485
506 0.1456742154577485
507 0.1459296870106251
508 0.1459296870106251
509 0.1459296870106251
510 0.14658348667680263
511 0.14777213936435651
512 0.14777213936435651
513 0.1482821213700916
514 0.14888009051829496
515 0.14944125895697308
516 0.14944125895697308
517 0.14944125895697308
518 0.14944125895697308
519 0.14944125895697308
520 0.14944125895697308
521 0.14944125895697308
522 0.14944125895697308
523 0.14944125895697308
524 0.15034636619894345
525 0.1504678850020779
526 0.15063244531414238
527 0.15063244531414238
528 0.15063244531414238
529 0.15063244531414238
530 0.15078517776212283
531 0.15078517776212283
532 0.15078517776212283
533 0.15116008646980278
534 0.15116008646980278
535 0.1513801438715236
536 0.1513801438715236
537 0.1513801438715236
538 0.1513801438715236
539 0.1513801438715236
540 0.1513801438715236
541 0.1513801438715236
542 0.1513801438715236
543 0.15193660461505976
544 0.15193660461505976
545 0.15193660461505976
546 0.15193660461505976
547 0.15193660461505976
548 0.15193660461505976
549 0.15193660461505976
550 0.15193660461505976
551 0.1521320275077026
552 0.1521320275077026
553 0.15235093429644778
554 0.15250259826226428
555 0.1539086679442376
556 0.1539086679442376
557 0.1539086679442376
558 0.1539086679442376
559 0.15421104252164175
560 0.15421104252164175
561 0.1544624379738295
562 0.1544624379738295
563 0.1544624379738295
564 0.1546806655682469
565 0.1546806655682469
566 0.15540086004902792
567 0.15540086004902792
568 0.15540086004902792
569 0.15540086004902792
570 0.15540086004902792
571 0.15650498392666265
572 0.15650498392666265
573 0.15680618317683911
574 0.15680618317683911
575 0.1569473683499576
576 0.1569473683499576
577 0.1569473683499576
578 0.1569473683499576
579 0.1569473683499576
580 0.1569473683499576
581 0.1569473683499576
582 0.15724783175576348
583 0.15724783175576348
584 0.15724783175576348
585 0.15724783175576348
586 0.15724783175576348
587 0.15724783175576348
588 0.15724783175576348
589 0.15749731141095444
590 0.15749731141095444
591 0.15749731141095444
592 0.15749731141095444
593 0.15749731141095444
594 0.15749731141095444
595 0.15749731141095444
596 0.1577463307180488
597 0.1577463307180488
598 0.1577463307180488
599 0.1577463307180488
600 0.15799509013896335
601 0.15817020235518853
602 0.1586348414491857
603 0.1586348414491857
604 0.1586348414491857
605 0.1586348414491857
606 0.1586348414491857
607 0.1586348414491857
608 0.1586348414491857
609 0.1586348414491857
610 0.15893310774554845
611 0.15893310774554845
612 0.15939192233774788
613 0.15939192233774788
614 0.15939192233774788
615 0.15978113473374933
616 0.16002887686898343
617 0.16002887686898343
618 0.16002887686898343
619 0.16015339510857446
620 0.16015339510857446
621 0.16045083409964792
622 0.16045083409964792
623 0.16083982959507861
624 0.16083982959507861
625 0.16083982959507861
626 0.16083982959507861
627 0.16108689220228842
628 0.16108689220228842
629 0.16108689220228842
630 0.16108689220228842
631 0.16133371156501874
632 0.16133371156501874
633 0.16133371156501874
634 0.16133371156501874
635 0.16251936507639908
636 0.16251936507639908
637 0.16251936507639908
638 0.16281556252395166
639 0.16281556252395166
640 0.16281556252395166
641 0.16281556252395166
642 0.16281556252395166
643 0.16281556252395166
644 0.16281556252395166
645 0.16281556252395166
646 0.16281556252395166
647 0.16281556252395166
648 0.16281556252395166
649 0.16281556252395166
650 0.16281556252395166
651 0.16281556252395166
652 0.16281556252395166
653 0.16281556252395166
654 0.16281556252395166
655 0.16281556252395166
656 0.1631104916859405
657 0.1632694221695596
658 0.1632694221695596
659 0.16342827835852472
660 0.16358709751050884
661 0.16358709751050884
662 0.16358709751050884
663 0.16358709751050884
664 0.16377692093308033
665 0.16377692093308033
666 0.1639149214150425
667 0.1639149214150425
668 0.1639149214150425
669 0.1639149214150425
670 0.1639149214150425
671 0.1639149214150425
672 0.1639149214150425
673 0.1639149214150425
674 0.1639149214150425
675 0.1639149214150425
676 0.1639149214150425
677 0.1639149214150425
678 0.16405254452530763
679 0.16405254452530763
680 0.16405254452530763
681 0.16405254452530763
682 0.16405254452530763
683 0.16405254452530763
684 0.16405254452530763
685 0.16405254452530763
686 0.16405254452530763
687 0.16443517203329683
688 0.16443517203329683
689 0.16443517203329683
690 0.16443517203329683
691 0.16443517203329683
692 0.16443517203329683
693 0.16443517203329683
694 0.1646784073958973
695 0.16506035908228872
696 0.16506035908228872
697 0.16506035908228872
698 0.16506035908228872
699 0.16506035908228872
700 0.16535237051421792
701 0.16535237051421792
702 0.16535237051421792
703 0.16535237051421792
704 0.16535237051421792
705 0.16535237051421792
706 0.16535237051421792
707 0.16535237051421792
708 0.1655630500805125
709 0.16594439546605855
710 0.16594439546605855
711 0.16594439546605855
712 0.16594439546605855
713 0.16656491121403397
714 0.16656491121403397
715 0.16675260087807395
716 0.16675260087807395
717 0.16675260087807395
718 0.16675260087807395
719 0.16675260087807395
720 0.16675260087807395
721 0.16675260087807395
722 0.1669228414370062
723 0.1669228414370062
724 0.1669228414370062
725 0.1669228414370062
726 0.1669228414370062
727 0.1669228414370062
728 0.1669228414370062
729 0.1669228414370062
730 0.16706817047496364
731 0.16706817047496364
732 0.16706817047496364
733 0.1676860883013322
734 0.1676860883013322
735 0.1676860883013322
736 0.1676860883013322
737 0.1676860883013322
738 0.16797576595610564
739 0.16797576595610564
740 0.16797576595610564
741 0.16811154152604738
742 0.16811154152604738
743 0.16811154152604738
744 0.16811154152604738
745 0.16835217293947027
746 0.16835217293947027
747 0.16835217293947027
748 0.16835217293947027
749 0.1684731107789008
750 0.1684731107789008
751 0.16895379148026754
752 0.16895379148026754
753 0.16919403548125192
754 0.16919403548125192
755 0.16943418346468211
756 0.16943418346468211
757 0.16972275209321344
758 0.16972275209321344
759 0.16972275209321344
760 0.16972275209321344
761 0.16972275209321344
762 0.16972275209321344
763 0.16995803917692257
764 0.16995803917692257
765 0.16995803917692257
766 0.16995803917692257
767 0.17019761791654464
768 0.17019761791654464
769 0.17019761791654464
770 0.17019761791654464
771 0.17019761791654464
772 0.1704055596022163
773 0.1705606105432027
774 0.1705606105432027
775 0.17125579768131394
776 0.17125579768131394
777 0.1714107285582687
778 0.17156562954460433
779 0.17156562954460433
780 0.17177324978826805
781 0.17245868829669456
782 0.17245868829669456
783 0.17269752579387115
784 0.17269752579387115
785 0.17269752579387115
786 0.17269752579387115
787 0.17386865639591012
788 0.17386865639591012
789 0.17386865639591012
790 0.17386865639591012
791 0.17386865639591012
792 0.17386865639591012
793 0.1741025862642701
794 0.1741025862642701
795 0.1741025862642701
796 0.1741025862642701
797 0.1741025862642701
798 0.1741025862642701
799 0.1741025862642701
800 0.1741025862642701
801 0.1741025862642701
802 0.1741025862642701
803 0.1741025862642701
804 0.1742222449435924
805 0.1742222449435924
806 0.1742222449435924
807 0.1742222449435924
808 0.17450800729018043
809 0.17450800729018043
810 0.17471445920049186
811 0.17471445920049186
812 0.17471445920049186
813 0.17471445920049186
814 0.17471445920049186
815 0.17471445920049186
816 0.17495182818919894
817 0.17508562967719696
818 0.17508562967719696
819 0.17569334340569326
820 0.17569334340569326
821 0.17569334340569326
822 0.17569334340569326
823 0.17569334340569326
824 0.17569334340569326
825 0.17569334340569326
826 0.17569334340569326
827 0.17569334340569326
828 0.17589912092542132
829 0.17589912092542132
830 0.17589912092542132
831 0.17589912092542132
832 0.17589912092542132
833 0.17589912092542132
834 0.17604157644235488
835 0.17604157644235488
836 0.17604157644235488
837 0.17604157644235488
838 0.17604157644235488
839 0.17604157644235488
840 0.17604157644235488
841 0.1761748035012163
842 0.1761748035012163
843 0.1761748035012163
844 0.1761748035012163
845 0.1761748035012163
846 0.1761748035012163
847 0.1761748035012163
848 0.1761748035012163
849 0.1761748035012163
850 0.1761748035012163
851 0.1761748035012163
852 0.17691568256890072
853 0.17691568256890072
854 0.17691568256890072
855 0.17691568256890072
856 0.17691568256890072
857 0.17691568256890072
858 0.17691568256890072
859 0.17691568256890072
860 0.17691568256890072
861 0.17691568256890072
862 0.17691568256890072
863 0.17728542011758472
864 0.17728542011758472
865 0.17728542011758472
866 0.17728542011758472
867 0.17752066482209594
868 0.17752066482209594
869 0.17752066482209594
870 0.17775578963017652
871 0.1781642708718666
872 0.1781642708718666
873 0.1785207117495308
874 0.1785207117495308
875 0.17867292972036763
876 0.17867292972036763
877 0.17896649655282926
878 0.17896649655282926
879 0.17896649655282926
880 0.17896649655282926
881 0.17896649655282926
882 0.17896649655282926
883 0.17896649655282926
884 0.17914832484635235
885 0.17933012288375735
886 0.17933012288375735
887 0.17933012288375735
888 0.17933012288375735
889 0.17933012288375735
890 0.17933012288375735
891 0.17933012288375735
892 0.17933012288375735
893 0.17933012288375735
894 0.17933012288375735
895 0.17933012288375735
896 0.17933012288375735
897 0.17933012288375735
898 0.1799322657810658
899 0.1799322657810658
900 0.18016622029573331
901 0.18016622029573331
902 0.18016622029573331
903 0.18016622029573331
904 0.18016622029573331
905 0.18016622029573331
906 0.18016622029573331
907 0.18016622029573331
908 0.18053320219495075
909 0.18053320219495075
910 0.18053320219495075
911 0.18053320219495075
912 0.18053320219495075
913 0.18053320219495075
914 0.18053320219495075
915 0.18053320219495075
916 0.18053320219495075
917 0.18053320219495075
918 0.18053320219495075
919 0.18076644129461625
920 0.18076644129461625
921 0.18099960619991698
922 0.18099960619991698
923 0.18099960619991698
924 0.18099960619991698
925 0.18099960619991698
926 0.18099960619991698
927 0.18099960619991698
928 0.18099960619991698
929 0.18099960619991698
930 0.18113979394370022
931 0.18113979394370022
932 0.18113979394370022
933 0.18113979394370022
934 0.18113979394370022
935 0.18113979394370022
936 0.18113979394370022
937 0.18113979394370022
938 0.18113979394370022
939 0.18113979394370022
940 0.18113979394370022
941 0.18113979394370022
942 0.18113979394370022
943 0.18113979394370022
944 0.18113979394370022
945 0.18113979394370022
946 0.18134157562822137
947 0.18154332624311809
948 0.18177550944580387
949 0.18177550944580387
950 0.18177550944580387
951 0.18177550944580387
952 0.18177550944580387
953 0.18177550944580387
954 0.18177550944580387
955 0.18177550944580387
956 0.18177550944580387
957 0.18177550944580387
958 0.18177550944580387
959 0.18177550944580387
960 0.18177550944580387
961 0.18177550944580387
962 0.18177550944580387
963 0.18205398154416194
964 0.18216476991909059
965 0.18216476991909059
966 0.18227552492640556
967 0.18227552492640556
968 0.18227552492640556
969 0.18227552492640556
970 0.18227552492640556
971 0.18227552492640556
972 0.18227552492640556
973 0.18270778814609678
974 0.18307103261454574
975 0.18307103261454574
976 0.18322083789853633
977 0.18322083789853633
978 0.18337059869708833
979 0.18337059869708833
980 0.18352031512732006
981 0.18352031512732006
982 0.1837210042407842
983 0.1837210042407842
984 0.18388360710395427
985 0.18388360710395427
986 0.18447498222892977
987 0.18447498222892977
988 0.18467549426687951
989 0.18467549426687951
990 0.18467549426687951
991 0.18467549426687951
992 0.18495277029806703
993 0.18495277029806703
994 0.18495277029806703
995 0.18517901978212833
996 0.18517901978212833
997 0.18554103783298484
998 0.18554103783298484
999 0.18554103783298484
1000 0.18554103783298484

==> data/mean-ndcg-ue-rats-1000-crash_class=libfuzzer_timeout.dat <==
1 0.012658227848101266
2 0.007761356870448842
3 0.00594023703826274
4 0.00565091850737309
5 0.00640003395290148
6 0.0060915293809622175
7 0.005857554017379749
8 0.0056724600920917
9 0.005870568592509322
10 0.006346708429424661
11 0.006702863739899345
12 0.007147992787304874
13 0.00737779586898917
14 0.00737779586898917
15 0.007735559798602689
16 0.008138541616588798
17 0.00844473499705555
18 0.00844473499705555
19 0.00882585499039053
20 0.009089910530793494
21 0.009089910530793494
22 0.009089910530793494
23 0.009089910530793494
24 0.009089910530793494
25 0.009300902147009585
26 0.009300902147009585
27 0.009300902147009585
28 0.00983345238946856
29 0.00983345238946856
30 0.00983345238946856
31 0.00983345238946856
32 0.00983345238946856
33 0.00983345238946856
34 0.010082376737816357
35 0.010082376737816357
36 0.010082376737816357
37 0.010082376737816357
38 0.01035313299423654
39 0.01057106449011816
40 0.010878513340880207
41 0.010878513340880207
42 0.010878513340880207
43 0.01107400416531068
44 0.011268340898163651
45 0.01147831695345554
46 0.011708181569285533
47 0.011708181569285533
48 0.011708181569285533
49 0.011708181569285533
50 0.011708181569285533
51 0.011932164892610774
52 0.012595362358532555
53 0.013018762326344543
54 0.013018762326344543
55 0.013238622047270998
56 0.013238622047270998
57 0.013456581687895717
58 0.013933746277665521
59 0.013933746277665521
60 0.013933746277665521
61 0.014368879977343449
62 0.014582489419903541
63 0.014775792045019073
64 0.014775792045019073
65 0.01495236371903203
66 0.015279346505443077
67 0.015279346505443077
68 0.015631570539082276
69 0.01582079589341602
70 0.01582079589341602
71 0.01582079589341602
72 0.01582079589341602
73 0.016007578156265936
74 0.016007578156265936
75 0.016193210231573735
76 0.016193210231573735
77 0.016193210231573735
78 0.016534524311123896
79 0.016736488555784794
80 0.016736488555784794
81 0.01693732111390732
82 0.01711925187107099
83 0.01711925187107099
84 0.01711925187107099
85 0.01711925187107099
86 0.01711925187107099
87 0.01711925187107099
88 0.01711925187107099
89 0.01711925187107099
90 0.01711925187107099
91 0.017297040594241826
92 0.017297040594241826
93 0.017473987734167525
94 0.017473987734167525
95 0.017691309506052688
96 0.017691309506052688
97 0.01832919225255808
98 0.01832919225255808
99 0.018521370318430354
100 0.018768760058300405
101 0.018768760058300405
102 0.019142397134428134
103 0.019388227747941165
104 0.0197511306499525
105 0.021632577960988386
106 0.021632577960988386
107 0.021779398077939154
108 0.021779398077939154
109 0.021779398077939154
110 0.021779398077939154
111 0.021779398077939154
112 0.021779398077939154
113 0.021988834453394848
114 0.022229456117360383
115 0.022229456117360383
116 0.022229456117360383
117 0.022751993013154264
118 0.0229067859061193
119 0.02382384888498754
120 0.024910488391555935
121 0.024910488391555935
122 0.024910488391555935
123 0.024910488391555935
124 0.02506370427428133
125 0.02506370427428133
126 0.02506370427428133
127 0.025229392238666073
128 0.025229392238666073
129 0.025229392238666073
130 0.025229392238666073
131 0.025229392238666073
132 0.025229392238666073
133 0.025229392238666073
134 0.02543160970481716
135 0.02543160970481716
136 0.02543160970481716
137 0.02543160970481716
138 0.02543160970481716
139 0.02543160970481716
140 0.02563205027143249
141 0.02563205027143249
142 0.02563205027143249
143 0.02563205027143249
144 0.02563205027143249
145 0.02563205027143249
146 0.02563205027143249
147 0.02563205027143249
148 0.02563205027143249
149 0.02563205027143249
150 0.025792281122353565
151 0.025792281122353565
152 0.02596821266413689
153 0.02596821266413689
154 0.02596821266413689
155 0.026088307872043113
156 0.026224264682848886
157 0.026344057694758925
158 0.026344057694758925
159 0.026518438461127825
160 0.026518438461127825
161 0.026900869840012644
162 0.027074614657576664
163 0.027074614657576664
164 0.027268884698559467
165 0.027268884698559467
166 0.027268884698559467
167 0.027268884698559467
168 0.027268884698559467
169 0.027268884698559467
170 0.02744101044922952
171 0.02744101044922952
172 0.02761274781031749
173 0.02761274781031749
174 0.02761274781031749
175 0.02761274781031749
176 0.02761274781031749
177 0.02761274781031749
178 0.02761274781031749
179 0.027745125389042672
180 0.027745125389042672
181 0.027745125389042672
182 0.027899444451225712
183 0.027899444451225712
184 0.027899444451225712
185 0.027899444451225712
186 0.027899444451225712
187 0.027899444451225712
188 0.027899444451225712
189 0.027899444451225712
190 0.028171175431197164
191 0.028171175431197164
192 0.02843197098170669
193 0.02859997336002305
194 0.02859997336002305
195 0.028752285893847245
196 0.028752285893847245
197 0.028752285893847245
198 0.028752285893847245
199 0.028752285893847245
200 0.028752285893847245
201 0.028752285893847245
202 0.028752285893847245
203 0.028752285893847245
204 0.028891262592037777
205 0.028891262592037777
206 0.028891262592037777
207 0.028891262592037777
208 0.028891262592037777
209 0.028891262592037777
210 0.028891262592037777
211 0.029019596388806
212 0.029019596388806
213 0.029019596388806
214 0.029204291806980816
215 0.029204291806980816
216 0.029204291806980816
217 0.029204291806980816
218 0.029204291806980816
219 0.029204291806980816
220 0.02956472119551059
221 0.02956472119551059
222 0.029676880293227466
223 0.029803908381864107
224 0.030094236041421717
225 0.030094236041421717
226 0.030094236041421717
227 0.030094236041421717
228 0.030094236041421717
229 0.03027664092743414
230 0.03027664092743414
231 0.03027664092743414
232 0.03027664092743414
233 0.03027664092743414
234 0.03084913822214158
235 0.030984533010585746
236 0.030984533010585746
237 0.03114625978766457
238 0.03114625978766457
239 0.03114625978766457
240 0.03114625978766457
241 0.03114625978766457
242 0.03135410990474536
243 0.03135410990474536
244 0.03135410990474536
245 0.03135410990474536
246 0.03135410990474536
247 0.03135410990474536
248 0.03135410990474536
249 0.03147861156555063
250 0.031603023276575576
251 0.031603023276575576
252 0.03176296370751014
253 0.03176296370751014
254 0.03176296370751014
255 0.03176296370751014
256 0.03176296370751014
257 0.03176296370751014
258 0.03176296370751014
259 0.031907536454325564
260 0.031907536454325564
261 0.031907536454325564
262 0.031907536454325564
263 0.032153680412885396
264 0.032153680412885396
265 0.032153680412885396
266 0.032153680412885396
267 0.032153680412885396
268 0.03229737379812294
269 0.032501312242293835
270 0.032501312242293835
271 0.032659186653286126
272 0.032659186653286126
273 0.032659186653286126
274 0.032659186653286126
275 0.032659186653286126
276 0.032835560968511736
277 0.03294332648698485
278 0.03294332648698485
279 0.03294332648698485
280 0.03294332648698485
281 0.03294332648698485
282 0.03294332648698485
283 0.03294332648698485
284 0.03307420234145234
285 0.03307420234145234
286 0.03323057931475414
287 0.03323057931475414
288 0.03323057931475414
289 0.033386669488670986
290 0.033386669488670986
291 0.033386669488670986
292 0.03350769240499116
293 0.033614396899678156
294 0.033614396899678156
295 0.03373520316154318
296 0.03373520316154318
297 0.03373520316154318
298 0.03406446612356738
299 0.03406446612356738
300 0.03423827251427223
301 0.03423827251427223
302 0.03439316472388037
303 0.03439316472388037
304 0.03439316472388037
305 0.03439316472388037
306 0.034592529804715874
307 0.034592529804715874
308 0.034592529804715874
309 0.034592529804715874
310 0.03496053272200412
311 0.03496053272200412
312 0.03496053272200412
313 0.03496053272200412
314 0.03496053272200412
315 0.03496053272200412
316 0.03496053272200412
317 0.03496053272200412
318 0.03496053272200412
319 0.03496053272200412
320 0.03496053272200412
321 0.03496053272200412
322 0.03496053272200412
323 0.03496053272200412
324 0.03496053272200412
325 0.03496053272200412
326 0.03496053272200412
327 0.03515762072167287
328 0.03515762072167287
329 0.03515762072167287
330 0.035328581079993066
331 0.035328581079993066
332 0.035328581079993066
333 0.035328581079993066
334 0.035328581079993066
335 0.035328581079993066
336 0.035328581079993066
337 0.035328581079993066
338 0.035328581079993066
339 0.035328581079993066
340 0.035328581079993066
341 0.035328581079993066
342 0.035328581079993066
343 0.035328581079993066
344 0.035480032431466746
345 0.035480032431466746
346 0.035480032431466746
347 0.035801536655213066
348 0.035801536655213066
349 0.035801536655213066
350 0.035801536655213066
351 0.035801536655213066
352 0.035996156902532224
353 0.035996156902532224
354 0.035996156902532224
355 0.035996156902532224
356 0.035996156902532224
357 0.035996156902532224
358 0.03611300092516989
359 0.03611300092516989
360 0.03611300092516989
361 0.03611300092516989
362 0.03611300092516989
363 0.036346140866834895
364 0.036346140866834895
365 0.036346140866834895
366 0.03668125152440038
367 0.03668125152440038
368 0.03668125152440038
369 0.03668125152440038
370 0.03668125152440038
371 0.03668125152440038
372 0.03668125152440038
373 0.03668125152440038
374 0.03684861184442533
375 0.03684861184442533
376 0.03684861184442533
377 0.037099897549401836
378 0.037099897549401836
379 0.037099897549401836
380 0.037099897549401836
381 0.037099897549401836
382 0.037099897549401836
383 0.03733094186042208
384 0.03733094186042208
385 0.03733094186042208
386 0.03733094186042208
387 0.03733094186042208
388 0.03733094186042208
389 0.03733094186042208
390 0.03733094186042208
391 0.03733094186042208
392 0.03743246225469145
393 0.03743246225469145
394 0.03743246225469145
395 0.03743246225469145
396 0.03743246225469145
397 0.03743246225469145
398 0.03743246225469145
399 0.03759801981222543
400 0.03759801981222543
401 0.03759801981222543
402 0.03759801981222543
403 0.03759801981222543
404 0.03759801981222543
405 0.03759801981222543
406 0.03759801981222543
407 0.03759801981222543
408 0.03771233035679029
409 0.03771233035679029
410 0.03782654825287429
411 0.038124812376734006
412 0.038124812376734006
413 0.038124812376734006
414 0.038124812376734006
415 0.038124812376734006
416 0.038124812376734006
417 0.038313982615578175
418 0.038427835836930935
419 0.038427835836930935
420 0.038427835836930935
421 0.038427835836930935
422 0.03854151017910671
423 0.03854151017910671
424 0.03854151017910671
425 0.03854151017910671
426 0.03902438552046681
427 0.03902438552046681
428 0.03902438552046681
429 0.039506703338014516
430 0.039506703338014516
431 0.03965254226880248
432 0.03965254226880248
433 0.03965254226880248
434 0.03965254226880248
435 0.03965254226880248
436 0.03965254226880248
437 0.03965254226880248
438 0.03975221579425042
439 0.03975221579425042
440 0.03975221579425042
441 0.03975221579425042
442 0.03975221579425042
443 0.03975221579425042
444 0.03988404807118956
445 0.03988404807118956
446 0.039996694438067866
447 0.039996694438067866
448 0.039996694438067866
449 0.039996694438067866
450 0.039996694438067866
451 0.039996694438067866
452 0.039996694438067866
453 0.039996694438067866
454 0.039996694438067866
455 0.039996694438067866
456 0.039996694438067866
457 0.039996694438067866
458 0.039996694438067866
459 0.039996694438067866
460 0.039996694438067866
461 0.04022038797066687
462 0.04022038797066687
463 0.04022038797066687
464 0.04022038797066687
465 0.04031909324150354
466 0.04031909324150354
467 0.04031909324150354
468 0.04031909324150354
469 0.04031909324150354
470 0.04031909324150354
471 0.04031909324150354
472 0.04079394733345296
473 0.04079394733345296
474 0.04079394733345296
475 0.04079394733345296
476 0.04079394733345296
477 0.04079394733345296
478 0.04079394733345296
479 0.04079394733345296
480 0.04079394733345296
481 0.04079394733345296
482 0.040905181832139766
483 0.040905181832139766
484 0.040905181832139766
485 0.040905181832139766
486 0.040905181832139766
487 0.040905181832139766
488 0.040905181832139766
489 0.040905181832139766
490 0.040905181832139766
491 0.040905181832139766
492 0.040905181832139766
493 0.040905181832139766
494 0.040905181832139766
495 0.040905181832139766
496 0.040905181832139766
497 0.040905181832139766
498 0.040905181832139766
499 0.040905181832139766
500 0.040905181832139766
501 0.040905181832139766
502 0.040905181832139766
503 0.040905181832139766
504 0.040905181832139766
505 0.040905181832139766
506 0.040905181832139766
507 0.04103421247356387
508 0.04103421247356387
509 0.04103421247356387
510 0.04103421247356387
511 0.04103421247356387
512 0.04103421247356387
513 0.04103421247356387
514 0.04103421247356387
515 0.04103421247356387
516 0.04103421247356387
517 0.04103421247356387
518 0.041144167947478986
519 0.041144167947478986
520 0.041144167947478986
521 0.04127263802139578
522 0.04127263802139578
523 0.04127263802139578
524 0.04127263802139578
525 0.04127263802139578
526 0.04127263802139578
527 0.04127263802139578
528 0.04127263802139578
529 0.04127263802139578
530 0.04127263802139578
531 0.04127263802139578
532 0.04127263802139578
533 0.04127263802139578
534 0.04127263802139578
535 0.04127263802139578
536 0.04127263802139578
537 0.04127263802139578
538 0.04127263802139578
539 0.04127263802139578
540 0.04127263802139578
541 0.04127263802139578
542 0.04127263802139578
543 0.04127263802139578
544 0.04127263802139578
545 0.04127263802139578
546 0.04127263802139578
547 0.041429930906868695
548 0.04152607137022867
549 0.04152607137022867
550 0.04152607137022867
551 0.04152607137022867
552 0.04152607137022867
553 0.04152607137022867
554 0.04152607137022867
555 0.04152607137022867
556 0.04152607137022867
557 0.04152607137022867
558 0.04152607137022867
559 0.04152607137022867
560 0.04152607137022867
561 0.04152607137022867
562 0.04152607137022867
563 0.04152607137022867
564 0.04152607137022867
565 0.04152607137022867
566 0.04152607137022867
567 0.04152607137022867
568 0.04152607137022867
569 0.04152607137022867
570 0.04166550077500026
571 0.04166550077500026
572 0.04166550077500026
573 0.04166550077500026
574 0.04166550077500026
575 0.04166550077500026
576 0.04166550077500026
577 0.04166550077500026
578 0.04166550077500026
579 0.04166550077500026
580 0.04179180941586834
581 0.04179180941586834
582 0.04179180941586834
583 0.04179180941586834
584 0.04179180941586834
585 0.04179180941586834
586 0.04179180941586834
587 0.04190782102454788
588 0.04190782102454788
589 0.04190782102454788
590 0.04190782102454788
591 0.04190782102454788
592 0.04190782102454788
593 0.04201545278334145
594 0.04201545278334145
595 0.04219412108765346
596 0.04219412108765346
597 0.04219412108765346
598 0.04219412108765346
599 0.04219412108765346
600 0.04219412108765346
601 0.04219412108765346
602 0.04219412108765346
603 0.04219412108765346
604 0.04219412108765346
605 0.04219412108765346
606 0.04219412108765346
607 0.04219412108765346
608 0.04219412108765346
609 0.04219412108765346
610 0.04219412108765346
611 0.04219412108765346
612 0.04219412108765346
613 0.04219412108765346
614 0.04219412108765346
615 0.04219412108765346
616 0.04219412108765346
617 0.04219412108765346
618 0.04219412108765346
619 0.04219412108765346
620 0.04303061396347251
621 0.04303061396347251
622 0.043309305586177314
623 0.043309305586177314
624 0.043309305586177314
625 0.043309305586177314
626 0.043309305586177314
627 0.043309305586177314
628 0.043309305586177314
629 0.043309305586177314
630 0.043309305586177314
631 0.043309305586177314
632 0.04352207862367003
633 0.04352207862367003
634 0.04352207862367003
635 0.04352207862367003
636 0.04352207862367003
637 0.04352207862367003
638 0.04352207862367003
639 0.04352207862367003
640 0.04352207862367003
641 0.04352207862367003
642 0.04352207862367003
643 0.04352207862367003
644 0.04365888160021556
645 0.04365888160021556
646 0.04387093548647665
647 0.04387093548647665
648 0.04387093548647665
649 0.04387093548647665
650 0.04387093548647665
651 0.04387093548647665
652 0.04387093548647665
653 0.04387093548647665
654 0.04387093548647665
655 0.04387093548647665
656 0.04387093548647665
657 0.04387093548647665
658 0.04387093548647665
659 0.04387093548647665
660 0.04387093548647665
661 0.04387093548647665
662 0.04387093548647665
663 0.044023580787750705
664 0.044023580787750705
665 0.044023580787750705
666 0.044023580787750705
667 0.044023580787750705
668 0.044129245385282956
669 0.044129245385282956
670 0.044129245385282956
671 0.044129245385282956
672 0.044129245385282956
673 0.044129245385282956
674 0.044129245385282956
675 0.044129245385282956
676 0.044129245385282956
677 0.044129245385282956
678 0.044129245385282956
679 0.044129245385282956
680 0.044129245385282956
681 0.044129245385282956
682 0.04424259479675933
683 0.04424259479675933
684 0.04424259479675933
685 0.04424259479675933
686 0.04434782992766249
687 0.04434782992766249
688 0.04434782992766249
689 0.04434782992766249
690 0.04434782992766249
691 0.04434782992766249
692 0.04434782992766249
693 0.04434782992766249
694 0.04434782992766249
695 0.04434782992766249
696 0.04434782992766249
697 0.04434782992766249
698 0.04434782992766249
699 0.044824941759180066
700 0.044824941759180066
701 0.044824941759180066
702 0.044824941759180066
703 0.044824941759180066
704 0.044824941759180066
705 0.044824941759180066
706 0.044824941759180066
707 0.044824941759180066
708 0.044824941759180066
709 0.044824941759180066
710 0.044824941759180066
711 0.044824941759180066
712 0.044824941759180066
713 0.044824941759180066
714 0.045133319579263156
715 0.045133319579263156
716 0.045133319579263156
717 0.04557803716173278
718 0.04557803716173278
719 0.04557803716173278
720 0.04557803716173278
721 0.04557803716173278
722 0.04557803716173278
723 0.045712439703380375
724 0.045712439703380375
725 0.045712439703380375
726 0.045712439703380375
727 0.045712439703380375
728 0.045712439703380375
729 0.045712439703380375
730 0.045712439703380375
731 0.045712439703380375
732 0.045712439703380375
733 0.045712439703380375
734 0.045712439703380375
735 0.045712439703380375
736 0.045712439703380375
737 0.045712439703380375
738 0.045712439703380375
739 0.045712439703380375
740 0.045712439703380375
741 0.045712439703380375
742 0.045712439703380375
743 0.045712439703380375
744 0.045712439703380375
745 0.045712439703380375
746 0.045712439703380375
747 0.045712439703380375
748 0.045712439703380375
749 0.045712439703380375
750 0.045712439703380375
751 0.045712439703380375
752 0.045712439703380375
753 0.045712439703380375
754 0.045712439703380375
755 0.045712439703380375
756 0.045712439703380375
757 0.045862036989026446
758 0.045862036989026446
759 0.045862036989026446
760 0.045862036989026446
761 0.045862036989026446
762 0.045862036989026446
763 0.045862036989026446
764 0.045862036989026446
765 0.045862036989026446
766 0.045862036989026446
767 0.045862036989026446
768 0.045862036989026446
769 0.045995193880331395
770 0.045995193880331395
771 0.045995193880331395
772 0.045995193880331395
773 0.045995193880331395
774 0.045995193880331395
775 0.04614426353773132
776 0.04614426353773132
777 0.04614426353773132
778 0.046277188024227145
779 0.046277188024227145
780 0.046277188024227145
781 0.046277188024227145
782 0.046277188024227145
783 0.046277188024227145
784 0.04638031788808662
785 0.04638031788808662
786 0.04638031788808662
787 0.04638031788808662
788 0.04649121584429656
789 0.04649121584429656
790 0.04662383583273863
791 0.04662383583273863
792 0.04662383583273863
793 0.04662383583273863
794 0.04662383583273863
795 0.04692083935312135
796 0.04692083935312135
797 0.04692083935312135
798 0.04692083935312135
799 0.04692083935312135
800 0.04692083935312135
801 0.04692083935312135
802 0.04692083935312135
803 0.04692083935312135
804 0.04692083935312135
805 0.04692083935312135
806 0.04692083935312135
807 0.04692083935312135
808 0.04692083935312135
809 0.04692083935312135
810 0.04709129139459032
811 0.04709129139459032
812 0.04709129139459032
813 0.0472233442046674
814 0.0472233442046674
815 0.0472233442046674
816 0.0472233442046674
817 0.0472233442046674
818 0.0472233442046674
819 0.0472233442046674
820 0.0472233442046674
821 0.0472233442046674
822 0.0472233442046674
823 0.0472233442046674
824 0.0472233442046674
825 0.0472233442046674
826 0.0472233442046674
827 0.0472233442046674
828 0.0472233442046674
829 0.0472233442046674
830 0.0472233442046674
831 0.0472233442046674
832 0.0472233442046674
833 0.0472233442046674
834 0.0472233442046674
835 0.047393027141530646
836 0.047393027141530646
837 0.047393027141530646
838 0.047393027141530646
839 0.047393027141530646
840 0.047393027141530646
841 0.047393027141530646
842 0.047393027141530646
843 0.047393027141530646
844 0.047393027141530646
845 0.047393027141530646
846 0.047393027141530646
847 0.047393027141530646
848 0.047393027141530646
849 0.047393027141530646
850 0.047393027141530646
851 0.047393027141530646
852 0.047393027141530646
853 0.047393027141530646
854 0.047393027141530646
855 0.047393027141530646
856 0.047393027141530646
857 0.047393027141530646
858 0.047393027141530646
859 0.047393027141530646
860 0.047393027141530646
861 0.047393027141530646
862 0.047393027141530646
863 0.047393027141530646
864 0.047393027141530646
865 0.047393027141530646
866 0.047393027141530646
867 0.04753962840237304
868 0.04753962840237304
869 0.04753962840237304
870 0.04753962840237304
871 0.04753962840237304
872 0.04753962840237304
873 0.048001102024966644
874 0.048001102024966644
875 0.048001102024966644
876 0.048001102024966644
877 0.048001102024966644
878 0.048001102024966644
879 0.048001102024966644
880 0.048001102024966644
881 0.04820346818824286
882 0.04820346818824286
883 0.04820346818824286
884 0.04820346818824286
885 0.04820346818824286
886 0.04820346818824286
887 0.04820346818824286
888 0.04820346818824286
889 0.04820346818824286
890 0.04837155940863396
891 0.04837155940863396
892 0.048831572376290974
893 0.048831572376290974
894 0.048831572376290974
895 0.048831572376290974
896 0.048831572376290974
897 0.048831572376290974
898 0.048831572376290974
899 0.048831572376290974
900 0.048831572376290974
901 0.048831572376290974
902 0.048831572376290974
903 0.048831572376290974
904 0.048831572376290974
905 0.048831572376290974
906 0.048831572376290974
907 0.048831572376290974
908 0.048831572376290974
909 0.048831572376290974
910 0.048831572376290974
911 0.048831572376290974
912 0.048831572376290974
913 0.048831572376290974
914 0.048831572376290974
915 0.048831572376290974
916 0.048831572376290974
917 0.048831572376290974
918 0.048831572376290974
919 0.048831572376290974
920 0.048831572376290974
921 0.048831572376290974
922 0.048831572376290974
923 0.048831572376290974
924 0.04896115355156058
925 0.04896115355156058
926 0.04896115355156058
927 0.04896115355156058
928 0.04896115355156058
929 0.04896115355156058
930 0.04896115355156058
931 0.04896115355156058
932 0.04896115355156058
933 0.04896115355156058
934 0.04896115355156058
935 0.04896115355156058
936 0.04896115355156058
937 0.04896115355156058
938 0.04896115355156058
939 0.04896115355156058
940 0.04896115355156058
941 0.04896115355156058
942 0.04896115355156058
943 0.04912782689982283
944 0.0493895705587181
945 0.0493895705587181
946 0.0493895705587181
947 0.0493895705587181
948 0.0493895705587181
949 0.049518647727284676
950 0.049518647727284676
951 0.049518647727284676
952 0.049518647727284676
953 0.049647645844921456
954 0.049647645844921456
955 0.049647645844921456
956 0.049647645844921456
957 0.049647645844921456
958 0.049647645844921456
959 0.049647645844921456
960 0.049647645844921456
961 0.049647645844921456
962 0.049647645844921456
963 0.049647645844921456
964 0.049647645844921456
965 0.049647645844921456
966 0.049647645844921456
967 0.049647645844921456
968 0.049647645844921456
969 0.049647645844921456
970 0.049647645844921456
971 0.049647645844921456
972 0.049647645844921456
973 0.049647645844921456
974 0.04984706446525184
975 0.04984706446525184
976 0.04984706446525184
977 0.04984706446525184
978 0.04984706446525184
979 0.04984706446525184
980 0.04984706446525184
981 0.04984706446525184
982 0.04984706446525184
983 0.04984706446525184
984 0.04984706446525184
985 0.04984706446525184
986 0.04984706446525184
987 0.04984706446525184
988 0.04984706446525184
989 0.04984706446525184
990 0.04984706446525184
991 0.04984706446525184
992 0.04984706446525184
993 0.04984706446525184
994 0.04984706446525184
995 0.04984706446525184
996 0.04984706446525184
997 0.04999070299341549
998 0.04999070299341549
999 0.04999070299341549
1000 0.04999070299341549

==> data/mean-ndcg-ue-rats-1000-crash_class=ubsan_runtime_error_signed_integer_overflow.dat <==
1 0.0
2 0.0
3 0.004266170236570514
4 0.005077341693301991
5 0.004411168682875659
6 0.005509453252871062
7 0.006426430263473527
8 0.007399095103175927
9 0.007399095103175927
10 0.007399095103175927
11 0.007399095103175927
12 0.008074386675016905
13 0.008074386675016905
14 0.010258307689526925
15 0.01114553507587261
16 0.01114553507587261
17 0.01114553507587261
18 0.011871365397515047
19 0.013974803698967404
20 0.013974803698967404
21 0.013974803698967404
22 0.013974803698967404
23 0.013974803698967404
24 0.013974803698967404
25 0.013974803698967404
26 0.013974803698967404
27 0.014547037510784644
28 0.01518171981944105
29 0.017335020490790207
30 0.017335020490790207
31 0.017335020490790207
32 0.017946248424302397
33 0.019041895815292868
34 0.019578214638551302
35 0.019578214638551302
36 0.021290002726997666
37 0.02187752505566895
38 0.02187752505566895
39 0.023013914948827978
40 0.02358941558619721
41 0.02358941558619721
42 0.024157628663291304
43 0.027889552061013626
44 0.027889552061013626
45 0.027889552061013626
46 0.027889552061013626
47 0.028524992235396982
48 0.029157065778627783
49 0.029644486247772866
50 0.030129451825275076
51 0.031107282600511238
52 0.03158754957586978
53 0.03158754957586978
54 0.03158754957586978
55 0.03211847538198601
56 0.03437870151742752
57 0.034984526211692415
58 0.034984526211692415
59 0.034984526211692415
60 0.034984526211692415
61 0.035701024293747316
62 0.035701024293747316
63 0.035701024293747316
64 0.036212994782618205
65 0.036212994782618205
66 0.036212994782618205
67 0.036212994782618205
68 0.03760978717225549
69 0.03830581804972946
70 0.03830581804972946
71 0.03830581804972946
72 0.03943946912523712
73 0.04001100245295755
74 0.040905885682948166
75 0.040905885682948166
76 0.04120669409070245
77 0.04184335477506376
78 0.04184335477506376
79 0.04184335477506376
80 0.04227726583456134
81 0.04276224410782703
82 0.04319376003199225
83 0.04319376003199225
84 0.04319376003199225
85 0.04319376003199225
86 0.04367231065025905
87 0.04367231065025905
88 0.0449578787653354
89 0.0449578787653354
90 0.0449578787653354
91 0.0449578787653354
92 0.0449578787653354
93 0.0449578787653354
94 0.0449578787653354
95 0.0449578787653354
96 0.0449578787653354
97 0.045373759597093236
98 0.04578872158955495
99 0.046202777967843396
100 0.046202777967843396
101 0.04666487000115575
102 0.04707628566180272
103 0.04707628566180272
104 0.04707628566180272
105 0.049778728163108805
106 0.049778728163108805
107 0.049778728163108805
108 0.05070953032139632
109 0.0510780221665911
110 0.05148290333458549
111 0.052388769013310695
112 0.052388769013310695
113 0.053799515272163846
114 0.053799515272163846
115 0.053799515272163846
116 0.053799515272163846
117 0.053799515272163846
118 0.053799515272163846
119 0.055452408975102396
120 0.055452408975102396
121 0.05676871552227385
122 0.05676871552227385
123 0.0575714179623567
124 0.0575714179623567
125 0.0575714179623567
126 0.0575714179623567
127 0.06031761093320441
128 0.06031761093320441
129 0.06031761093320441
130 0.06031761093320441
131 0.06031761093320441
132 0.06031761093320441
133 0.06031761093320441
134 0.06031761093320441
135 0.06031761093320441
136 0.06110290822738795
137 0.06110290822738795
138 0.06110290822738795
139 0.06148877185845282
140 0.06148877185845282
141 0.06187353106543271
142 0.06187353106543271
143 0.06187353106543271
144 0.06187353106543271
145 0.06187353106543271
146 0.06187353106543271
147 0.06187353106543271
148 0.06230062659376914
149 0.06230062659376914
150 0.06230062659376914
151 0.06230062659376914
152 0.06230062659376914
153 0.06230062659376914
154 0.06230062659376914
155 0.06230062659376914
156 0.06230062659376914
157 0.06230062659376914
158 0.06264233529730591
159 0.06264233529730591
160 0.06264233529730591
161 0.06298278854264255
162 0.06298278854264255
163 0.06298278854264255
164 0.06298278854264255
165 0.06298278854264255
166 0.06298278854264255
167 0.06335492232349599
168 0.06377153154135205
169 0.06377153154135205
170 0.06377153154135205
171 0.06377153154135205
172 0.06377153154135205
173 0.06377153154135205
174 0.06377153154135205
175 0.06377153154135205
176 0.06377153154135205
177 0.06377153154135205
178 0.06377153154135205
179 0.06377153154135205
180 0.06377153154135205
181 0.06377153154135205
182 0.06471593049866672
183 0.06471593049866672
184 0.06471593049866672
185 0.06471593049866672
186 0.0651244792878123
187 0.0651244792878123
188 0.06548825115301943
189 0.06548825115301943
190 0.06548825115301943
191 0.06548825115301943
192 0.0658505753674739
193 0.0658505753674739
194 0.0658505753674739
195 0.0658505753674739
196 0.0658505753674739
197 0.0658505753674739
198 0.0658505753674739
199 0.0658505753674739
200 0.0658505753674739
201 0.0658505753674739
202 0.0658505753674739
203 0.0658505753674739
204 0.0658505753674739
205 0.06620846658495039
206 0.06620846658495039
207 0.06620846658495039
208 0.0665653892331188
209 0.0665653892331188
210 0.06696472027628246
211 0.06696472027628246
212 0.06736334863400825
213 0.06788287288051827
214 0.06788287288051827
215 0.06788287288051827
216 0.06788287288051827
217 0.06788287288051827
218 0.06788287288051827
219 0.06788287288051827
220 0.06788287288051827
221 0.06839627485274594
222 0.06839627485274594
223 0.06839627485274594
224 0.06839627485274594
225 0.06839627485274594
226 0.06839627485274594
227 0.06839627485274594
228 0.06839627485274594
229 0.06909755189572078
230 0.06909755189572078
231 0.06909755189572078
232 0.06909755189572078
233 0.06909755189572078
234 0.06909755189572078
235 0.06909755189572078
236 0.06909755189572078
237 0.06909755189572078
238 0.06909755189572078
239 0.06963710283360021
240 0.06998475473607431
241 0.06998475473607431
242 0.07115195254371721
243 0.0714988220609786
244 0.0714988220609786
245 0.07268020047259864
246 0.07306811342422277
247 0.07306811342422277
248 0.07306811342422277
249 0.07306811342422277
250 0.07338158793977351
251 0.07338158793977351
252 0.07338158793977351
253 0.07338158793977351
254 0.07338158793977351
255 0.07338158793977351
256 0.07338158793977351
257 0.07338158793977351
258 0.07338158793977351
259 0.07416687237499463
260 0.07416687237499463
261 0.07460864041642648
262 0.07495084202779631
263 0.07495084202779631
264 0.07495084202779631
265 0.07495084202779631
266 0.07495084202779631
267 0.07547974396972097
268 0.07924064880983317
269 0.07924064880983317
270 0.07924064880983317
271 0.07924064880983317
272 0.07924064880983317
273 0.07958035245679647
274 0.07958035245679647
275 0.07958035245679647
276 0.07991939835886103
277 0.07991939835886103
278 0.08029891935258462
279 0.08141721097460831
280 0.08175539475346545
281 0.08175539475346545
282 0.08175539475346545
283 0.08243935037896416
284 0.08243935037896416
285 0.08243935037896416
286 0.08315389687381063
287 0.08349061122936735
288 0.08349061122936735
289 0.08463770407200548
290 0.08514322331178331
291 0.08514322331178331
292 0.08589572265939548
293 0.08589572265939548
294 0.08589572265939548
295 0.08589572265939548
296 0.08627107630076898
297 0.08698090547761081
298 0.08698090547761081
299 0.08698090547761081
300 0.08780348547288515
301 0.08780348547288515
302 0.08780348547288515
303 0.08780348547288515
304 0.08780348547288515
305 0.08780348547288515
306 0.08780348547288515
307 0.08831954696976418
308 0.0896673291867607
309 0.09015084880079607
310 0.09015084880079607
311 0.09015084880079607
312 0.09066546406468645
313 0.09066546406468645
314 0.09066546406468645
315 0.09066546406468645
316 0.09066546406468645
317 0.09066546406468645
318 0.09066546406468645
319 0.09066546406468645
320 0.09066546406468645
321 0.09066546406468645
322 0.09066546406468645
323 0.09066546406468645
324 0.09066546406468645
325 0.09066546406468645
326 0.09066546406468645
327 0.09066546406468645
328 0.09066546406468645
329 0.09103399811279499
330 0.09103399811279499
331 0.0919671375739302
332 0.0919671375739302
333 0.09244445265310577
334 0.09244445265310577
335 0.0952978530049882
336 0.0952978530049882
337 0.0952978530049882
338 0.0952978530049882
339 0.0952978530049882
340 0.0952978530049882
341 0.0952978530049882
342 0.0952978530049882
343 0.09562432399918196
344 0.09562432399918196
345 0.09562432399918196
346 0.09562432399918196
347 0.09562432399918196
348 0.09604445831659593
349 0.09604445831659593
350 0.09604445831659593
351 0.09604445831659593
352 0.09604445831659593
353 0.09604445831659593
354 0.09604445831659593
355 0.09604445831659593
356 0.09604445831659593
357 0.09604445831659593
358 0.09604445831659593
359 0.09604445831659593
360 0.09654660556641001
361 0.09687025037931041
362 0.09687025037931041
363 0.09687025037931041
364 0.09687025037931041
365 0.09777287983459605
366 0.09777287983459605
367 0.09777287983459605
368 0.09777287983459605
369 0.0980953283201712
370 0.0980953283201712
371 0.0984564030655414
372 0.0984564030655414
373 0.0984564030655414
374 0.09892675728183832
375 0.09892675728183832
376 0.09892675728183832
377 0.09892675728183832
378 0.09928669834450932
379 0.09928669834450932
380 0.09928669834450932
381 0.09928669834450932
382 0.10018243798292267
383 0.10064856331285985
384 0.10064856331285985
385 0.10064856331285985
386 0.10064856331285985
387 0.10064856331285985
388 0.10096830418972981
389 0.10096830418972981
390 0.10132636547348788
391 0.10179322737316517
392 0.10179322737316517
393 0.10179322737316517
394 0.10179322737316517
395 0.10179322737316517
396 0.10179322737316517
397 0.10179322737316517
398 0.10179322737316517
399 0.10179322737316517
400 0.10179322737316517
401 0.10179322737316517
402 0.10261185718592555
403 0.10261185718592555
404 0.10261185718592555
405 0.10261185718592555
406 0.10261185718592555
407 0.10430284602715688
408 0.10430284602715688
409 0.10471173106458959
410 0.10471173106458959
411 0.1069552379965497
412 0.10784256192183565
413 0.10784256192183565
414 0.10825062479371342
415 0.10825062479371342
416 0.10825062479371342
417 0.10889078047171229
418 0.10978795111158773
419 0.10978795111158773
420 0.10978795111158773
421 0.10978795111158773
422 0.11076592428198848
423 0.11076592428198848
424 0.11076592428198848
425 0.11076592428198848
426 0.1111720666572278
427 0.1111720666572278
428 0.1111720666572278
429 0.1111720666572278
430 0.1111720666572278
431 0.11157742989513413
432 0.11157742989513413
433 0.11157742989513413
434 0.11198233138269656
435 0.11198233138269656
436 0.11198233138269656
437 0.11245386555588155
438 0.11276725207450206
439 0.11276725207450206
440 0.11276725207450206
441 0.11276725207450206
442 0.11311797639078225
443 0.11311797639078225
444 0.11311797639078225
445 0.11352122033012248
446 0.11352122033012248
447 0.11397787046385557
448 0.11397787046385557
449 0.11397787046385557
450 0.11397787046385557
451 0.11397787046385557
452 0.11397787046385557
453 0.11397787046385557
454 0.11397787046385557
455 0.11397787046385557
456 0.11397787046385557
457 0.11397787046385557
458 0.11397787046385557
459 0.11397787046385557
460 0.11397787046385557
461 0.11442994704888115
462 0.11442994704888115
463 0.11442994704888115
464 0.11442994704888115
465 0.11442994704888115
466 0.11442994704888115
467 0.11442994704888115
468 0.11442994704888115
469 0.11442994704888115
470 0.11442994704888115
471 0.11442994704888115
472 0.11442994704888115
473 0.11442994704888115
474 0.11442994704888115
475 0.11442994704888115
476 0.11442994704888115
477 0.11442994704888115
478 0.11442994704888115
479 0.11442994704888115
480 0.11442994704888115
481 0.11442994704888115
482 0.11442994704888115
483 0.11442994704888115
484 0.11442994704888115
485 0.11615707588300475
486 0.11615707588300475
487 0.11615707588300475
488 0.11615707588300475
489 0.11615707588300475
490 0.11615707588300475
491 0.11615707588300475
492 0.11650175130099327
493 0.11650175130099327
494 0.1168462018119061
495 0.117153424362814
496 0.117153424362814
497 0.117153424362814
498 0.117153424362814
499 0.117153424362814
500 0.117153424362814
501 0.117153424362814
502 0.117153424362814
503 0.11810386152706076
504 0.1184472052542645
505 0.1184472052542645
506 0.1184472052542645
507 0.11875324903349013
508 0.11875324903349013
509 0.11875324903349013
510 0.11875324903349013
511 0.11875324903349013
512 0.11875324903349013
513 0.11875324903349013
514 0.11875324903349013
515 0.11875324903349013
516 0.11875324903349013
517 0.11875324903349013
518 0.11945171094455928
519 0.11945171094455928
520 0.11945171094455928
521 0.11945171094455928
522 0.11945171094455928
523 0.12039624110457597
524 0.12039624110457597
525 0.12039624110457597
526 0.12039624110457597
527 0.12039624110457597
528 0.12060460589534867
529 0.12090858126209385
530 0.12121246531094813
531 0.12121246531094813
532 0.12151616740253819
533 0.12151616740253819
534 0.12151616740253819
535 0.12151616740253819
536 0.12151616740253819
537 0.12245673686445417
538 0.12245673686445417
539 0.12245673686445417
540 0.12245673686445417
541 0.12245673686445417
542 0.12245673686445417
543 0.12245673686445417
544 0.12245673686445417
545 0.12245673686445417
546 0.12245673686445417
547 0.1227591023657761
548 0.1227591023657761
549 0.12383212482818347
550 0.12383212482818347
551 0.12383212482818347
552 0.12383212482818347
553 0.12422152684117907
554 0.12422152684117907
555 0.12422152684117907
556 0.12422152684117907
557 0.12422152684117907
558 0.12452294243319181
559 0.12452294243319181
560 0.12452294243319181
561 0.12452294243319181
562 0.12452294243319181
563 0.12452294243319181
564 0.12452294243319181
565 0.12452294243319181
566 0.12452294243319181
567 0.12452294243319181
568 0.12452294243319181
569 0.12452294243319181
570 0.12452294243319181
571 0.12452294243319181
572 0.12615539623511793
573 0.12615539623511793
574 0.12642797851663
575 0.12642797851663
576 0.12642797851663
577 0.12642797851663
578 0.12672772846490468
579 0.12672772846490468
580 0.12672772846490468
581 0.12672772846490468
582 0.12672772846490468
583 0.12672772846490468
584 0.1270269934129791
585 0.12729876522743053
586 0.12729876522743053
587 0.12729876522743053
588 0.12759771045838725
589 0.12759771045838725
590 0.12759771045838725
591 0.12759771045838725
592 0.12759771045838725
593 0.12759771045838725
594 0.12759771045838725
595 0.1282023273906415
596 0.1282023273906415
597 0.1282023273906415
598 0.1282023273906415
599 0.12850040790604275
600 0.12888485428381974
601 0.12888485428381974
602 0.12888485428381974
603 0.12888485428381974
604 0.12888485428381974
605 0.12918247185941945
606 0.12918247185941945
607 0.12918247185941945
608 0.12947986021464075
609 0.130110403452997
610 0.130110403452997
611 0.130110403452997
612 0.130110403452997
613 0.1303801994111992
614 0.1309818616621629
615 0.1309818616621629
616 0.13157543021010296
617 0.13157543021010296
618 0.13195811165993815
619 0.13195811165993815
620 0.13195811165993815
621 0.13195811165993815
622 0.13195811165993815
623 0.13195811165993815
624 0.13195811165993815
625 0.13195811165993815
626 0.13195811165993815
627 0.13195811165993815
628 0.13195811165993815
629 0.13195811165993815
630 0.13195811165993815
631 0.13195811165993815
632 0.13195811165993815
633 0.13195811165993815
634 0.13195811165993815
635 0.13195811165993815
636 0.13195811165993815
637 0.13195811165993815
638 0.13195811165993815
639 0.13195811165993815
640 0.13195811165993815
641 0.13195811165993815
642 0.13195811165993815
643 0.13195811165993815
644 0.13195811165993815
645 0.13225278932496198
646 0.13225278932496198
647 0.13225278932496198
648 0.13254725614625923
649 0.13254725614625923
650 0.13254725614625923
651 0.13254725614625923
652 0.13336926143975694
653 0.13336926143975694
654 0.13336926143975694
655 0.13336926143975694
656 0.13336926143975694
657 0.13336926143975694
658 0.13336926143975694
659 0.13336926143975694
660 0.13336926143975694
661 0.13336926143975694
662 0.13336926143975694
663 0.13336926143975694
664 0.13336926143975694
665 0.13336926143975694
666 0.13409119075032352
667 0.13409119075032352
668 0.13409119075032352
669 0.13409119075032352
670 0.13409119075032352
671 0.13409119075032352
672 0.13409119075032352
673 0.13409119075032352
674 0.13409119075032352
675 0.13409119075032352
676 0.13409119075032352
677 0.13468385226537083
678 0.13468385226537083
679 0.13468385226537083
680 0.13468385226537083
681 0.135108945386569
682 0.135108945386569
683 0.135108945386569
684 0.135108945386569
685 0.135108945386569
686 0.135108945386569
687 0.135108945386569
688 0.135108945386569
689 0.135108945386569
690 0.13743857000523488
691 0.137730148111487
692 0.137730148111487
693 0.137994893408639
694 0.137994893408639
695 0.137994893408639
696 0.137994893408639
697 0.137994893408639
698 0.137994893408639
699 0.13842043461763356
700 0.13842043461763356
701 0.13842043461763356
702 0.13842043461763356
703 0.13842043461763356
704 0.13842043461763356
705 0.13842043461763356
706 0.13842043461763356
707 0.13842043461763356
708 0.13871093462649337
709 0.13871093462649337
710 0.13871093462649337
711 0.13961137579395566
712 0.13961137579395566
713 0.1406011788177864
714 0.1413483938503974
715 0.1413483938503974
716 0.14161182635296987
717 0.14161182635296987
718 0.14256978786392416
719 0.14256978786392416
720 0.14256978786392416
721 0.14256978786392416
722 0.1438199553933619
723 0.1438199553933619
724 0.1441094710920921
725 0.14455836087123802
726 0.14455836087123802
727 0.14455836087123802
728 0.14455836087123802
729 0.14455836087123802
730 0.14455836087123802
731 0.14455836087123802
732 0.14455836087123802
733 0.14455836087123802
734 0.14455836087123802
735 0.14455836087123802
736 0.14455836087123802
737 0.14500613631418657
738 0.14500613631418657
739 0.14559094822333818
740 0.14559094822333818
741 0.14559094822333818
742 0.14559094822333818
743 0.14559094822333818
744 0.14591410547849437
745 0.14591410547849437
746 0.14591410547849437
747 0.14591410547849437
748 0.14591410547849437
749 0.14591410547849437
750 0.14636070005777074
751 0.14636070005777074
752 0.14636070005777074
753 0.14697107344477858
754 0.14697107344477858
755 0.14697107344477858
756 0.14697107344477858
757 0.14697107344477858
758 0.14697107344477858
759 0.14697107344477858
760 0.14697107344477858
761 0.1472584175444652
762 0.1472584175444652
763 0.1472584175444652
764 0.1475455916025851
765 0.14783270917290267
766 0.14783270917290267
767 0.14783270917290267
768 0.14783270917290267
769 0.14783270917290267
770 0.14783270917290267
771 0.14783270917290267
772 0.14783270917290267
773 0.14783270917290267
774 0.14783270917290267
775 0.14919488421620078
776 0.14919488421620078
777 0.14919488421620078
778 0.14919488421620078
779 0.14919488421620078
780 0.14919488421620078
781 0.14919488421620078
782 0.14919488421620078
783 0.14919488421620078
784 0.14919488421620078
785 0.14919488421620078
786 0.14919488421620078
787 0.14919488421620078
788 0.14919488421620078
789 0.14919488421620078
790 0.14956350504765864
791 0.14956350504765864
792 0.14956350504765864
793 0.14956350504765864
794 0.14956350504765864
795 0.149759123550534
796 0.149759123550534
797 0.149759123550534
798 0.149759123550534
799 0.149759123550534
800 0.149759123550534
801 0.149759123550534
802 0.149759123550534
803 0.15101640064226113
804 0.15101640064226113
805 0.15145827853635932
806 0.15145827853635932
807 0.15145827853635932
808 0.15145827853635932
809 0.15174300159705992
810 0.1520620636402685
811 0.1520620636402685
812 0.1520620636402685
813 0.1520620636402685
814 0.1523465253108049
815 0.1523465253108049
816 0.1523465253108049
817 0.1523465253108049
818 0.1523465253108049
819 0.1523465253108049
820 0.1523465253108049
821 0.1523465253108049
822 0.1523465253108049
823 0.1523465253108049
824 0.1523465253108049
825 0.1523465253108049
826 0.1523465253108049
827 0.1523465253108049
828 0.1523465253108049
829 0.1523465253108049
830 0.1523465253108049
831 0.1523465253108049
832 0.1523465253108049
833 0.1527122450975405
834 0.1527122450975405
835 0.1529956312373111
836 0.1529956312373111
837 0.1529956312373111
838 0.1539316295712665
839 0.1539316295712665
840 0.1539316295712665
841 0.1539316295712665
842 0.1539316295712665
843 0.1539316295712665
844 0.1539316295712665
845 0.15421451579811113
846 0.1546531415997005
847 0.15491001826367384
848 0.15491001826367384
849 0.15491001826367384
850 0.15491001826367384
851 0.15491001826367384
852 0.15491001826367384
853 0.15491001826367384
854 0.15605461599376716
855 0.15605461599376716
856 0.15641886257085794
857 0.15641886257085794
858 0.15641886257085794
859 0.15678292077119732
860 0.15678292077119732
861 0.15678292077119732
862 0.15706497448768414
863 0.15706497448768414
864 0.15706497448768414
865 0.15706497448768414
866 0.15706497448768414
867 0.15734678738466143
868 0.15734678738466143
869 0.15734678738466143
870 0.15766248548193337
871 0.15766248548193337
872 0.15766248548193337
873 0.15807407880304838
874 0.15807407880304838
875 0.15807407880304838
876 0.1583554627211582
877 0.1583554627211582
878 0.1583554627211582
879 0.1583554627211582
880 0.1586366578080896
881 0.1586366578080896
882 0.1586366578080896
883 0.15891771199872085
884 0.15891771199872085
885 0.15935342839779712
886 0.15935342839779712
887 0.1597758744137192
888 0.1597758744137192
889 0.1597758744137192
890 0.16049888078757246
891 0.16049888078757246
892 0.16049888078757246
893 0.16049888078757246
894 0.16049888078757246
895 0.16049888078757246
896 0.16049888078757246
897 0.16049888078757246
898 0.16049888078757246
899 0.16049888078757246
900 0.16049888078757246
901 0.16049888078757246
902 0.16049888078757246
903 0.16049888078757246
904 0.16049888078757246
905 0.16049888078757246
906 0.16049888078757246
907 0.16049888078757246
908 0.16049888078757246
909 0.16049888078757246
910 0.16049888078757246
911 0.16049888078757246
912 0.16049888078757246
913 0.16049888078757246
914 0.16049888078757246
915 0.16049888078757246
916 0.16049888078757246
917 0.16049888078757246
918 0.16085939866727628
919 0.16129271079440208
920 0.16129271079440208
921 0.16129271079440208
922 0.16129271079440208
923 0.16129271079440208
924 0.16129271079440208
925 0.16129271079440208
926 0.16129271079440208
927 0.16129271079440208
928 0.16129271079440208
929 0.16129271079440208
930 0.16129271079440208
931 0.16129271079440208
932 0.16129271079440208
933 0.16129271079440208
934 0.16129271079440208
935 0.16129271079440208
936 0.16129271079440208
937 0.16129271079440208
938 0.16129271079440208
939 0.16129271079440208
940 0.16129271079440208
941 0.16129271079440208
942 0.16129271079440208
943 0.16129271079440208
944 0.16129271079440208
945 0.16129271079440208
946 0.16160455521593473
947 0.16160455521593473
948 0.16160455521593473
949 0.16160455521593473
950 0.16160455521593473
951 0.16160455521593473
952 0.16160455521593473
953 0.16160455521593473
954 0.16160455521593473
955 0.16160455521593473
956 0.16160455521593473
957 0.16160455521593473
958 0.16160455521593473
959 0.16160455521593473
960 0.16160455521593473
961 0.16160455521593473
962 0.16160455521593473
963 0.16160455521593473
964 0.16160455521593473
965 0.16160455521593473
966 0.16160455521593473
967 0.16160455521593473
968 0.16160455521593473
969 0.16160455521593473
970 0.16160455521593473
971 0.16160455521593473
972 0.16160455521593473
973 0.16160455521593473
974 0.16160455521593473
975 0.16160455521593473
976 0.16188152577089196
977 0.16188152577089196
978 0.16188152577089196
979 0.16188152577089196
980 0.16188152577089196
981 0.16188152577089196
982 0.16188152577089196
983 0.1622976792458304
984 0.1622976792458304
985 0.1622976792458304
986 0.1622976792458304
987 0.1622976792458304
988 0.16285789657933927
989 0.1639781670868032
990 0.1639781670868032
991 0.1639781670868032
992 0.1639781670868032
993 0.1648911746117801
994 0.1648911746117801
995 0.1648911746117801
996 0.1648911746117801
997 0.1648911746117801
998 0.1648911746117801
999 0.1648911746117801
1000 0.1648911746117801

==> data/mean-ndcg-ue-rats-1000-nofilter.dat <==
1 0.016039481801357187
2 0.013414323948439267
3 0.012003792657135219
4 0.01104714505341438
5 0.011787235067754595
6 0.011494680599629749
7 0.011229887479644306
8 0.011512702856207955
9 0.011898396938311117
10 0.011713578944776724
11 0.012886572011537535
12 0.012879316933105036
13 0.013378598414406799
14 0.013865291108854243
15 0.013945166530199626
16 0.014501415804519052
17 0.01489960579955361
18 0.015430597717320376
19 0.015922238620552424
20 0.0165394362201988
21 0.01687188243082695
22 0.017263708397530428
23 0.017604824998030434
24 0.017887381109919193
25 0.01825635007025988
26 0.01891458116651232
27 0.019457995663794542
28 0.021073400955464183
29 0.02143296241220699
30 0.02203288143986793
31 0.02241336440662715
32 0.022931642036525653
33 0.0236483867541584
34 0.02405310441580644
35 0.024245987007195286
36 0.024664492233000768
37 0.025342372785156834
38 0.025603314374974612
39 0.025829397819533546
40 0.026842252607750146
41 0.027052120397487084
42 0.027651239681063734
43 0.028422562754855406
44 0.028897615063738506
45 0.02982355772259388
46 0.02998426970270684
47 0.030715593733955472
48 0.030884730402017682
49 0.031371283559464655
50 0.031500775448086465
51 0.0318284919522438
52 0.032565178990436705
53 0.03348376564141727
54 0.03382801886202424
55 0.0342232996838708
56 0.0344127942501079
57 0.034757715333383614
58 0.035345234557532315
59 0.03589136675432852
60 0.03609394781222641
61 0.03637245738703163
62 0.03690793995473579
63 0.03764799831548238
64 0.0379394008429696
65 0.03823319348745073
66 0.038715503102649575
67 0.0387622588019275
68 0.03888126457594825
69 0.03900758245597258
70 0.03911513666109649
71 0.03927903712724111
72 0.03941823752916972
73 0.039822380979787055
74 0.03996457987300778
75 0.04023393132442751
76 0.04046800365527903
77 0.0407187739818638
78 0.04206895853226446
79 0.04248046601235558
80 0.04271281642921558
81 0.04304390633185714
82 0.04310066044379664
83 0.04322993952053536
84 0.04340815306796845
85 0.04356946215831524
86 0.04375396968018064
87 0.044155528736754955
88 0.04446544729072482
89 0.04466627409366176
90 0.04484230985953082
91 0.04490601153617464
92 0.04517336984833664
93 0.04530865512714409
94 0.045534221630004534
95 0.04599931666511592
96 0.0462531768566496
97 0.04635103951280407
98 0.04667748479028583
99 0.04690282670186821
100 0.04711540098640913
101 0.04742280496686986
102 0.047574515253933684
103 0.04796674706942154
104 0.0480616012847399
105 0.04819443948649623
106 0.04829186424978261
107 0.048635588338413284
108 0.04920325651780323
109 0.04948915536355556
110 0.049703451908609766
111 0.04985932677596504
112 0.05034192218212406
113 0.050480708282846676
114 0.05062911892528213
115 0.050949758723128354
116 0.05111793601942358
117 0.051561042302471695
118 0.05182667535817259
119 0.05194734937782551
120 0.05243479507911896
121 0.05312306100558039
122 0.05322429216984692
123 0.053545863253472825
124 0.05363723077580031
125 0.05388650986721978
126 0.05401091707473687
127 0.05423606190398167
128 0.05425540832218946
129 0.05449358888578829
130 0.05457179620990035
131 0.054679056029442674
132 0.05485295612930468
133 0.05541208660853558
134 0.05588673198931695
135 0.05636928009599355
136 0.0564405150802761
137 0.056559870584846315
138 0.05686205626309488
139 0.05710469213905414
140 0.057256560599461444
141 0.05738039319178641
142 0.057515725258725774
143 0.05766078394605302
144 0.057734455831523784
145 0.057796908337928846
146 0.05791618579850166
147 0.058052128157147324
148 0.05847052786738397
149 0.058723503793369033
150 0.058835574518002906
151 0.05897038389294242
152 0.0590888776960309
153 0.05925086823411796
154 0.05944713723798868
155 0.05973558785437442
156 0.06040430735416687
157 0.060705218534493226
158 0.060918146045535936
159 0.06117066736949711
160 0.061352601422721274
161 0.061638799883293294
162 0.062331728595414436
163 0.06265317260938195
164 0.06269636437366904
165 0.06302011358961182
166 0.06323047066448784
167 0.06337574500054091
168 0.06340309712033809
169 0.06354639056704041
170 0.06364448254266158
171 0.06391105156675753
172 0.06403339997332366
173 0.0641293661930349
174 0.0643468730389413
175 0.06452538025889755
176 0.06462040510923597
177 0.06461956367595853
178 0.064693556209736
179 0.06479703741882135
180 0.06483498311296318
181 0.0649249025139392
182 0.06492408924518822
183 0.06502188996134066
184 0.06511508395042569
185 0.06511429280776924
186 0.06526666931104098
187 0.06539739892392553
188 0.06608318583259293
189 0.06645985514097923
190 0.06680247941947093
191 0.06707435366112739
192 0.0673176915466638
193 0.06741334495856328
194 0.06764585947673313
195 0.06785966835494082
196 0.06817905514493514
197 0.06820355526367308
198 0.06822177464855127
199 0.0683438576781644
200 0.06875474705348708
201 0.06888322231708709
202 0.06925097846204342
203 0.06938890790918997
204 0.06958035160414609
205 0.06963052702949968
206 0.06969319404934467
207 0.06980221170361453
208 0.0698867777386567
209 0.0699565990668342
210 0.07037091435613105
211 0.07043729207024478
212 0.07045677413100176
213 0.07063234374424081
214 0.07078825098108575
215 0.07084518307264152
216 0.07097144043108594
217 0.07103921103615099
218 0.07106900190832237
219 0.0710763062652039
220 0.07118812482395921
221 0.07121769341567068
222 0.07131469618054255
223 0.07136078893076132
224 0.07137870846722842
225 0.07148066812559756
226 0.07170609443092142
227 0.071824228411143
228 0.07187596192690587
229 0.07193751330936451
230 0.07233283672909464
231 0.07237122944639106
232 0.07241280447870446
233 0.07243954982925177
234 0.07247889925159264
235 0.07264501200587435
236 0.07273528910471039
237 0.07301544959223738
238 0.07319924387336842
239 0.07341865383076931
240 0.07351182723791085
241 0.07356752139614854
242 0.07360350481029228
243 0.07395132220977818
244 0.07405068657036026
245 0.07411191708277472
246 0.07414563494639001
247 0.07439506339561783
248 0.07439660782122352
249 0.07443593308410969
250 0.07452269583523481
251 0.07455896777375652
252 0.07463805571352843
253 0.07465070264045183
254 0.07477917333425675
255 0.07484151439928577
256 0.07487445337812265
257 0.07487445337812265
258 0.07545521422657753
259 0.07550468438793798
260 0.0756358942748923
261 0.07569074349561385
262 0.07571396507318984
263 0.07579452613200227
264 0.07594245652512321
265 0.07605718230765575
266 0.07616392934940903
267 0.0763036057937693
268 0.07635658154167063
269 0.07651727450370058
270 0.07657761957609707
271 0.07689769053483114
272 0.07694288923242092
273 0.07699335796758404
274 0.07704097160653084
275 0.07709647562346465
276 0.07711434658065902
277 0.07715000388127714
278 0.07731881008311338
279 0.07744575220783644
280 0.07778850079424561
281 0.07786651610574544
282 0.07800608702905254
283 0.07807374453058663
284 0.07829502758942909
285 0.07876403558871274
286 0.07896657946601106
287 0.07911731114243484
288 0.07914727288218985
289 0.0793451978505562
290 0.07945061529804595
291 0.07949909037848124
292 0.07951052902157378
293 0.07955606166558353
294 0.07963370424876653
295 0.07973016437600003
296 0.07975295453611969
297 0.0798216644773113
298 0.07997976715415608
299 0.08003931510553537
300 0.08017431759022035
301 0.08054043806016307
302 0.08072027346664411
303 0.08082337526247187
304 0.08090414948838312
305 0.08105191442754645
306 0.08110139855093325
307 0.08130491916746353
308 0.08149383216114849
309 0.08179866607566878
310 0.08185416486499901
311 0.08202451811859521
312 0.0820587717130573
313 0.08208399637420039
314 0.08208399637420039
315 0.08219499712635321
316 0.08225636961086998
317 0.08236573689533319
318 0.08241984695331114
319 0.08248960146182695
320 0.08254184486549469
321 0.08271662879414417
322 0.08277353879387266
323 0.08278672110453826
324 0.08280909284003243
325 0.08289449304727335
326 0.0829797624789177
327 0.08337580579957073
328 0.08337580579957073
329 0.08341946538349478
330 0.08348820409431228
331 0.08352854300002706
332 0.08358162362283846
333 0.08365068605930605
334 0.08382197024253445
335 0.08386281853137001
336 0.08388885364746881
337 0.08388885364746881
338 0.08399434983175005
339 0.08403363482023342
340 0.08407835773733026
341 0.08411982155426953
342 0.08422830189173156
343 0.08437725839767538
344 0.08442689487837884
345 0.0845579982670867
346 0.08457809262153396
347 0.08465793414805037
348 0.08467804052173554
349 0.0847867846220313
350 0.08483802050154064
351 0.0848715881165374
352 0.08505440117206509
353 0.0850647494277578
354 0.08510004628498541
355 0.08516811636638424
356 0.08520225634566636
357 0.0852406368612608
358 0.085256633310598
359 0.08530723444914458
360 0.08538802294548335
361 0.08543140590565386
362 0.08548063406605907
363 0.08553156020973293
364 0.08555985364010531
365 0.08566172160307728
366 0.08569653704187968
367 0.08572947815774959
368 0.08579937745942892
369 0.0858411348766981
370 0.08592500017756075
371 0.08592500017756075
372 0.08604496483258349
373 0.086085330874589
374 0.0861353002228442
375 0.0862225921009661
376 0.08633420949197533
377 0.08635114434756004
378 0.08642753989186382
379 0.08646424974904622
380 0.08649233892460824
381 0.08667519571444687
382 0.08680603865340812
383 0.08687017507704291
384 0.08687017507704291
385 0.08688071377225745
386 0.08701154334359294
387 0.08718050528367449
388 0.08718050528367449
389 0.08737657170949395
390 0.08742137787706095
391 0.08748125547257003
392 0.08759229198945417
393 0.08765267277119428
394 0.08769502146527851
395 0.08783415524268191
396 0.0878620513176312
397 0.08796995319806979
398 0.08803908430908043
399 0.08809577250806962
400 0.08825559678554215
401 0.08840130121649262
402 0.0884527812175244
403 0.08856135564081612
404 0.08868471289500213
405 0.08877370585531985
406 0.08884541950694538
407 0.08898582969553277
408 0.08900537475251594
409 0.08918555800397002
410 0.08924811184010105
411 0.0893547406924596
412 0.08968092556614327
413 0.08983230139805483
414 0.09005612234773493
415 0.09017024895150638
416 0.09032310948890612
417 0.09037479630599159
418 0.09042769287603626
419 0.09047369157175354
420 0.09057941440547641
421 0.09070307997177197
422 0.09072706170888922
423 0.09092363539314013
424 0.0910787584134984
425 0.09117150402686194
426 0.0913310198036504
427 0.09140358546243134
428 0.09163281681114836
429 0.0916627264172077
430 0.09170384728271105
431 0.09177101320230162
432 0.09189833734754461
433 0.09192187549850178
434 0.0920608496714422
435 0.09218577577911287
436 0.09228245839697359
437 0.0922970367330232
438 0.09233118798040199
439 0.09236892472934825
440 0.09251542558972793
441 0.09259859405825265
442 0.0926140385796208
443 0.09265844537592355
444 0.09272000904232791
445 0.09274839000914668
446 0.09274839000914668
447 0.0927725070317923
448 0.09279114643531544
449 0.09281038585945287
450 0.09289426434135654
451 0.09290732450103781
452 0.09297294559889195
453 0.09300177818060913
454 0.09304356278384064
455 0.09314728356298362
456 0.09321476332287795
457 0.09334198627820403
458 0.09344314110333239
459 0.0934623115589675
460 0.09358251403609895
461 0.09359274402402971
462 0.09374705931689403
463 0.09374705931689403
464 0.0937872630141728
465 0.09389342822800537
466 0.09398233704331074
467 0.09398233704331074
468 0.09419507372290045
469 0.09427591539058437
470 0.09452365494162905
471 0.09456512915007229
472 0.09487187715527005
473 0.09493650936799829
474 0.09496576394381058
475 0.09496576394381058
476 0.09504977071008046
477 0.09513367981615756
478 0.09518142638054512
479 0.0953215064498679
480 0.09536250246894624
481 0.09541139031972001
482 0.09552239190092364
483 0.09562089349016417
484 0.09569181788869124
485 0.09585242866556999
486 0.09586533142213
487 0.09589329977889541
488 0.09595130488161835
489 0.09600233363983884
490 0.09605689726655851
491 0.09614092164295125
492 0.0964306717221582
493 0.0965909117222689
494 0.09670406966190499
495 0.096774603357031
496 0.09682372662977394
497 0.0968555084332175
498 0.09687004095846874
499 0.09697281226226642
500 0.09705708364822098
501 0.09710914447152243
502 0.09728962683914175
503 0.09731293334172206
504 0.09733623242253168
505 0.09741342967877263
506 0.09747593637091764
507 0.09749206780104211
508 0.09753395192150428
509 0.09754617497838264
510 0.09759619684131324
511 0.09768158500920639
512 0.09768158500920639
513 0.09780465332691228
514 0.0978790966988157
515 0.09796472921235808
516 0.0980181631239487
517 0.09842802962514297
518 0.09850051373017096
519 0.09861638497006356
520 0.09864560303320623
521 0.09867227884054712
522 0.09870638746573668
523 0.09876524452154278
524 0.09886236090769321
525 0.09893383469671958
526 0.09894657494093081
527 0.09902737711413721
528 0.09937222276635052
529 0.09944312678264677
530 0.09951750408069757
531 0.09954226791884736
532 0.09958608202713433
533 0.09969334976448353
534 0.09993362942182916
535 0.10023903676154193
536 0.10023903676154193
537 0.10027847671980226
538 0.10035165815162911
539 0.10041246653997674
540 0.10045021290315086
541 0.10048606490494659
542 0.10053563642009442
543 0.1006112777147125
544 0.10070017934499406
545 0.10072993977759402
546 0.1008003432652149
547 0.10081102845862272
548 0.10083401898281834
549 0.10084511742478504
550 0.10085621267259613
551 0.1008677677124961
552 0.1008677677124961
553 0.10088825066862278
554 0.10093577148711247
555 0.10093577148711247
556 0.1011458873061388
557 0.10122862492320464
558 0.10125747531211157
559 0.10129006208464988
560 0.1013211579444395
561 0.1013211579444395
562 0.10133376526169015
563 0.1013974245276287
564 0.10146069044088886
565 0.10168499035257421
566 0.10199554248391404
567 0.10216186290197118
568 0.10220499730980187
569 0.1023646102326815
570 0.10242368508595932
571 0.10249724136602646
572 0.10262521404039215
573 0.1026517407407864
574 0.10267456385132559
575 0.10273017410240673
576 0.10280261846298187
577 0.10285624546505683
578 0.10285624546505683
579 0.10291669212328024
580 0.10298840474827033
581 0.1030383860033211
582 0.10306484789770023
583 0.10306484789770023
584 0.10314740445404588
585 0.10319270754924428
586 0.10322607384138738
587 0.10328295116827758
588 0.10333087747540796
589 0.10339764148357142
590 0.10348738410666992
591 0.10356858203563607
592 0.10356858203563607
593 0.10360000047456093
594 0.10361573274505709
595 0.10376606034981298
596 0.10384999852910838
597 0.10387318295641429
598 0.10402809179243167
599 0.10409499108251567
600 0.10411189471271719
601 0.10412595531527431
602 0.10415974503146685
603 0.1042122869817438
604 0.1044682766444019
605 0.10535865792524549
606 0.10540219903337636
607 0.10541271103536769
608 0.10542738897298107
609 0.10546567300467148
610 0.10550737591148796
611 0.10554906819019436
612 0.10558038662631215
613 0.10560683647549086
614 0.10562226993085821
615 0.10563607426248459
616 0.10570628433928406
617 0.10572311460098899
618 0.10573875009105174
619 0.10576087599163154
620 0.10580597598353068
621 0.10580597598353068
622 0.10581838488682728
623 0.10582782173676354
624 0.10592704021988751
625 0.10594165540047222
626 0.10594165540047222
627 0.10595989950952987
628 0.10595989950952987
629 0.10595989950952987
630 0.10602206902495062
631 0.10602206902495062
632 0.1060603503589261
633 0.10609959153242286
634 0.10609959153242286
635 0.10609959153242286
636 0.10611332419378958
637 0.10621668477251162
638 0.10627523509320448
639 0.10630293057684398
640 0.10634958357917824
641 0.10636329963146764
642 0.10645381103691545
643 0.10653236056667373
644 0.10656701518156374
645 0.10662195364940578
646 0.10662195364940578
647 0.10663492321833247
648 0.10665162626928128
649 0.10665162626928128
650 0.10672327937097051
651 0.10672327937097051
652 0.10679648066909521
653 0.10681461061805851
654 0.10685486586665986
655 0.10690739714248755
656 0.10691492463155024
657 0.10694730005931061
658 0.10698717056263302
659 0.10700265159516838
660 0.10701231730722525
661 0.10701231730722525
662 0.10701231730722525
663 0.10701231730722525
664 0.1070230915466561
665 0.1070230915466561
666 0.10705579176927088
667 0.10705579176927088
668 0.1070756808719413
669 0.1070756808719413
670 0.10709796257940335
671 0.10710603975220497
672 0.10710603975220497
673 0.10714275559891968
674 0.10714275559891968
675 0.10719062938368715
676 0.10719062938368715
677 0.10721623523788935
678 0.10721623523788935
679 0.10722791914967372
680 0.10727008749338698
681 0.1072717123149557
682 0.10731375949385895
683 0.10731375949385895
684 0.10735888721253856
685 0.10740078343123959
686 0.10741435723613629
687 0.10742240532016593
688 0.10742970805957007
689 0.10746929818102272
690 0.10748727552757288
691 0.10750083428065059
692 0.10760352624848796
693 0.10763983571853848
694 0.10776617444112752
695 0.10779553283630575
696 0.10780835799649384
697 0.107819052547291
698 0.10788499185560972
699 0.10796780609401091
700 0.10796780609401091
701 0.10804987210000641
702 0.10804987210000641
703 0.10806422553143413
704 0.10810941843786023
705 0.10810941843786023
706 0.10810941843786023
707 0.10819440994072399
708 0.10820657438663332
709 0.1082209092640452
710 0.10825866978674568
711 0.10825866978674568
712 0.10831359904474391
713 0.10840368654561408
714 0.10842014345870023
715 0.10843291614758643
716 0.10846788164286139
717 0.10890636558655364
718 0.10897756325169526
719 0.10897756325169526
720 0.10904180867300911
721 0.10909813242899805
722 0.10909813242899805
723 0.10909813242899805
724 0.10912705540807802
725 0.10914489791479766
726 0.10915442401210625
727 0.10917405804796854
728 0.10921389085916766
729 0.10923700720746737
730 0.10925864155089446
731 0.10928185200451539
732 0.10934814560809462
733 0.10954779265498792
734 0.10957425714632528
735 0.10957425714632528
736 0.109593854644948
737 0.10963235881817979
738 0.10966640302906147
739 0.10966640302906147
740 0.10971473334659616
741 0.10971473334659616
742 0.10971473334659616
743 0.10971473334659616
744 0.10973630563103899
745 0.10976247949828995
746 0.10982606026781525
747 0.10984561389142775
748 0.10986195529465458
749 0.10989275383954945
750 0.10993376208660778
751 0.10996609469252668
752 0.11006395361563047
753 0.11008348366003182
754 0.11014588429813019
755 0.11015645005320787
756 0.11018077268498147
757 0.11018077268498147
758 0.11019500230500025
759 0.11020919011604362
760 0.11020919011604362
761 0.11020919011604362
762 0.11020919011604362
763 0.11024765561612415
764 0.11026182941558624
765 0.11035379742667822
766 0.1104634289063075
767 0.11056432547374592
768 0.11064055824042823
769 0.11066380450470568
770 0.11068915381220058
771 0.11068915381220058
772 0.11071735844329358
773 0.11074105665919771
774 0.11074105665919771
775 0.11078217978119478
776 0.11081435350861092
777 0.11083201059651719
778 0.11083201059651719
779 0.11086288440483781
780 0.11089128663783727
781 0.11097109864697569
782 0.11098021402677744
783 0.11100859992067116
784 0.11107004950947108
785 0.11112038482697385
786 0.11113978941276532
787 0.11121932386127995
788 0.1113116635719376
789 0.1114498461792865
790 0.1114498461792865
791 0.1114498461792865
792 0.1114884185052212
793 0.11157847153279475
794 0.1115834358601397
795 0.11162864943429679
796 0.11162864943429679
797 0.11162864943429679
798 0.11165245268792792
799 0.11166409479426825
800 0.11171860849427188
801 0.11174029596764076
802 0.11179021208068113
803 0.11180638038587111
804 0.11181576138039792
805 0.11181576138039792
806 0.11184446506540026
807 0.11185417047504627
808 0.11194527249635723
809 0.11199048330401043
810 0.11202576106462013
811 0.1120627776877365
812 0.11208442107074607
813 0.11214393054489291
814 0.11224310578984112
815 0.11225501520672404
816 0.11225501520672404
817 0.11232303098851101
818 0.11232303098851101
819 0.11234464671534244
820 0.11235962417305685
821 0.11238710886955365
822 0.11240461805654843
823 0.11248754720661647
824 0.11254487428600259
825 0.11269748674967682
826 0.11284531091134463
827 0.1128867571014026
828 0.1128867571014026
829 0.11292000993876107
830 0.11294484074754746
831 0.11298892037359928
832 0.11298892037359928
833 0.11298892037359928
834 0.11300639188579185
835 0.11305140166419352
836 0.11307761342479357
837 0.11307761342479357
838 0.11317296213673633
839 0.11317296213673633
840 0.11317296213673633
841 0.11320009795461311
842 0.11324328513878548
843 0.11324328513878548
844 0.11327992563119338
845 0.11328147435301976
846 0.11337319058878043
847 0.11340613053953301
848 0.11340613053953301
849 0.1134741167838536
850 0.11351130572247849
851 0.11353532194027334
852 0.11361583422092675
853 0.11372754940538261
854 0.11374533050056508
855 0.11380337677070837
856 0.11389972783826137
857 0.11394864926996118
858 0.11396507164420873
859 0.11401453239244053
860 0.11401453239244053
861 0.11408862117661567
862 0.11408862117661567
863 0.11408862117661567
864 0.11412744646084214
865 0.11414482381231904
866 0.1141822494610551
867 0.1141996208880501
868 0.11424895438034918
869 0.1142628588441019
870 0.11428710569953512
871 0.1142978804105795
872 0.1143403588556324
873 0.11435632787956006
874 0.11438250612010546
875 0.11438250612010546
876 0.11438250612010546
877 0.11440713536753988
878 0.11440713536753988
879 0.11442622027867742
880 0.11443490065499301
881 0.11446403739571276
882 0.11447998230169679
883 0.11448955911330878
884 0.11452613958639665
885 0.11453688901061987
886 0.11453688901061987
887 0.11453688901061987
888 0.11455419927898992
889 0.1145689987633927
890 0.1145689987633927
891 0.11458804562468533
892 0.11458804562468533
893 0.11461260942136817
894 0.11461260942136817
895 0.11461260942136817
896 0.11465022261421408
897 0.11466326179269229
898 0.11466326179269229
899 0.11468945694169612
900 0.11468945694169612
901 0.11468945694169612
902 0.11470672746726969
903 0.1147239951846139
904 0.1147239951846139
905 0.1147239951846139
906 0.11473353587596574
907 0.11477432482597469
908 0.11477432482597469
909 0.11478204257884281
910 0.11478204257884281
911 0.11478204257884281
912 0.11479928520162652
913 0.114839535644065
914 0.114839535644065
915 0.11486196585425115
916 0.11487116769647976
917 0.11487116769647976
918 0.11492140038197922
919 0.11492140038197922
920 0.11492140038197922
921 0.11497881509139646
922 0.11502042795571127
923 0.11506957043840758
924 0.11508255306052043
925 0.11509424199853426
926 0.11511970439847032
927 0.11516203879351822
928 0.11519300854861227
929 0.11519453582111265
930 0.11522951675859183
931 0.11524533571687778
932 0.11528752563042217
933 0.11530471092325371
934 0.11537539101715216
935 0.1153925709369839
936 0.11541091721665325
937 0.1154256031091628
938 0.11545164842640186
939 0.11550863547870717
940 0.11553195848983239
941 0.11557203157476273
942 0.11557203157476273
943 0.11566480955390455
944 0.11567340107969662
945 0.11567340107969662
946 0.1157025001261905
947 0.1157025001261905
948 0.1157025001261905
949 0.11574252378527124
950 0.11576367233684914
951 0.11577531408189408
952 0.11577531408189408
953 0.11577531408189408
954 0.1157890296498992
955 0.11579965996798842
956 0.11580823569905964
957 0.11586458329290916
958 0.11587372511501202
959 0.11587372511501202
960 0.11590795308337834
961 0.11590795308337834
962 0.11590795308337834
963 0.11597987557179006
964 0.11601473187728889
965 0.1160395117064234
966 0.11614945595449713
967 0.11622714380982183
968 0.11622714380982183
969 0.11622714380982183
970 0.11624645039801909
971 0.11634071180683293
972 0.11641657230332891
973 0.11642569350710741
974 0.11644551116556387
975 0.1164697618000203
976 0.1164697618000203
977 0.11647887757471123
978 0.11649107000712401
979 0.11649107000712401
980 0.11649107000712401
981 0.11649107000712401
982 0.11649107000712401
983 0.11649107000712401
984 0.11651211077746983
985 0.11651211077746983
986 0.11652576078073085
987 0.11652576078073085
988 0.11654808942486539
989 0.1165718377931226
990 0.1165960348133279
991 0.1165960348133279
992 0.11661478561138436
993 0.11661478561138436
994 0.11661478561138436
995 0.11661478561138436
996 0.11662762729592256
997 0.11662762729592256
998 0.11663818989759629
999 0.11666235524918099
1000 0.11667450846264596

==> data/mean-ndcg-ue-rats-1000-sanitizer=address.dat <==
1 0.019878997407087293
2 0.015532336651643011
3 0.01391583702532051
4 0.012797536048510074
5 0.014111313344787128
6 0.013977866200925167
7 0.014473244479111379
8 0.014369319455842524
9 0.014473405722529153
10 0.015546540007318184
11 0.01619800435969921
12 0.01726539264451161
13 0.017304542242013797
14 0.018036045527106054
15 0.018705821844831674
16 0.018914041461058195
17 0.019775207794284842
18 0.020439074661491263
19 0.021078015256813364
20 0.021289978376799402
21 0.022012262025581892
22 0.022554010901923043
23 0.022943913777430852
24 0.023418839425583385
25 0.024695023007133957
26 0.025422482607232712
27 0.025547072467509244
28 0.026303667681414167
29 0.028281896403622817
30 0.028547096954943715
31 0.02899326753320628
32 0.029207448627264626
33 0.030585806247470308
34 0.032494474065741005
35 0.03271212411456604
36 0.03343495300380293
37 0.033898849826599464
38 0.034382449190208504
39 0.03491738556337642
40 0.035710057485012714
41 0.03590425027876834
42 0.03841003904035959
43 0.04030462722329415
44 0.04079890509603664
45 0.04115780633569312
46 0.04125197731918786
47 0.04140611065979874
48 0.04177079337242153
49 0.04212767820207978
50 0.04231814615931917
51 0.042478108718995156
52 0.042916566506457074
53 0.04342020056700807
54 0.04437160154131772
55 0.04488039362919173
56 0.04533311630838874
57 0.04625624482124395
58 0.04676788641348843
59 0.047064814775976585
60 0.04757759844467024
61 0.04818782621085483
62 0.0487908917025976
63 0.04889627898098269
64 0.04962830697532245
65 0.050310103535730975
66 0.050567237209585045
67 0.05075747223625843
68 0.05103934584693881
69 0.051691910914731146
70 0.052052093761338375
71 0.05265763469850178
72 0.05272208989798327
73 0.05324641966012816
74 0.05380508152699942
75 0.05509801981140819
76 0.055530207180416236
77 0.0558519505145037
78 0.05644922490345081
79 0.056490595280274176
80 0.05672666204915992
81 0.0570400825110734
82 0.05728764568585961
83 0.057554316730946915
84 0.05814211880759351
85 0.05860657554144264
86 0.058983322043313524
87 0.05905101203901116
88 0.05930300911899797
89 0.05999266778490941
90 0.060275450962624676
91 0.06053326584561285
92 0.060912595371675864
93 0.06117409224113033
94 0.06133418351884805
95 0.06174990722547806
96 0.061927568724229075
97 0.062013321450287526
98 0.06214098500518489
99 0.062433202962024356
100 0.06267460577118673
101 0.06278217337047064
102 0.06323638515123425
103 0.06327184204490958
104 0.0633426100196698
105 0.06833419812545091
106 0.0685345181746584
107 0.06864304649271026
108 0.06911107438476477
109 0.06926573008858349
110 0.06932172496716081
111 0.06982318925816813
112 0.06993890087337762
113 0.07046998505234466
114 0.07067074366709948
115 0.07102115405740266
116 0.07123284231691192
117 0.07149445957542332
118 0.07167196518860797
119 0.07239159154794583
120 0.07293501999280555
121 0.07338487711985546
122 0.07341909768626284
123 0.07354120585572368
124 0.07372189239366131
125 0.07377025036900449
126 0.07407356679502339
127 0.07448206863215726
128 0.07462613837564376
129 0.07476667652953065
130 0.0748723159487267
131 0.07492989358897044
132 0.07501478709727635
133 0.07511417790094245
134 0.07524637652798744
135 0.0754046372995534
136 0.07584608973303071
137 0.07593882562005505
138 0.07600893679545333
139 0.07628314597775063
140 0.0763548251387749
141 0.07638540236697378
142 0.07644205137241832
143 0.07649862094466041
144 0.07733702001630667
145 0.0774107277557795
146 0.07752867259283054
147 0.07783679600487808
148 0.07791976230166714
149 0.07823352678561162
150 0.07848514548271733
151 0.07855826234466969
152 0.07861850976536047
153 0.07874630775147305
154 0.07898058733341083
155 0.07926121003478845
156 0.07970716209430749
157 0.0801406892235295
158 0.08100604864098601
159 0.08170734473600215
160 0.08240598177100486
161 0.08254198382172893
162 0.08326345304758137
163 0.08340046132370192
164 0.08372971604257166
165 0.08383121586120273
166 0.0839623642631874
167 0.08410619029744988
168 0.0842987308141911
169 0.08432614883890452
170 0.08467803318725783
171 0.08478281463508766
172 0.0848453182865287
173 0.08508129462286047
174 0.08518970814913578
175 0.08534368855540592
176 0.08548480413368065
177 0.0856648753500684
178 0.08575757846131724
179 0.0859375994316003
180 0.08630697652993363
181 0.08643309342141435
182 0.08657029689670695
183 0.08657029689670695
184 0.08665425542060134
185 0.08676148285557032
186 0.08678840132711885
187 0.08693466072604866
188 0.08734470422468302
189 0.08742172877798753
190 0.08779812713160137
191 0.08785577262403894
192 0.08817804552907259
193 0.08830084074869436
194 0.08849256408307399
195 0.08856807371127232
196 0.0885947267528168
197 0.08873002137887818
198 0.08873002137887818
199 0.08875490754117603
200 0.08894812794775861
201 0.08897915043639049
202 0.08909240333493773
203 0.08924579933857002
204 0.08939898264965619
205 0.08948677478062915
206 0.08962704793499121
207 0.08971960503070005
208 0.08971960503070005
209 0.08983074569658006
210 0.08989538899593434
211 0.09001132509538597
212 0.09010820446985325
213 0.09051518669570116
214 0.09073672847530813
215 0.09105072671849572
216 0.09111259064007442
217 0.09111259064007442
218 0.09134684848905876
219 0.09154631801544688
220 0.09186182818837149
221 0.09189230857108878
222 0.09202226273643484
223 0.09222566424603239
224 0.09244426982071915
225 0.09250502975468125
226 0.0926940925217785
227 0.09272442318877809
228 0.09294177655127575
229 0.09314937947021314
230 0.0934432904463751
231 0.0935064476957879
232 0.0935064476957879
233 0.09357378202327116
234 0.09392960912823266
235 0.09444433926133887
236 0.09444433926133887
237 0.09451940662309978
238 0.0946614199996545
239 0.09492329203274576
240 0.09502661296806239
241 0.09518068115172461
242 0.09550906012881268
243 0.09559956076512018
244 0.0958081869505142
245 0.09607467709574077
246 0.0962856468300352
247 0.09662552517041052
248 0.09669219781508893
249 0.09679809330458838
250 0.0969082307100811
251 0.0969082307100811
252 0.0972774435590895
253 0.09742825203881017
254 0.09744843998763038
255 0.09754052675073836
256 0.09770564743164327
257 0.09775627632749252
258 0.09783567739740957
259 0.09794033463508178
260 0.09805472994343233
261 0.09812377624526677
262 0.09831735698647658
263 0.0985603211022971
264 0.09873409280530772
265 0.09879988140051646
266 0.0988501995856678
267 0.09894858721065755
268 0.09919274851722473
269 0.09962434605840198
270 0.09968597167320531
271 0.09980940156364117
272 0.09986912952026898
273 0.09994430216072055
274 0.09997657801636327
275 0.10020729633790207
276 0.1003129647663595
277 0.10041425870974223
278 0.10050260509797156
279 0.1006722522727715
280 0.10080335373689155
281 0.10086172962725166
282 0.10110941597628342
283 0.10119221784131201
284 0.101342372923945
285 0.101342372923945
286 0.1016700451506578
287 0.10194735441540902
288 0.10197934743377929
289 0.10242030492608152
290 0.1025617172003547
291 0.1025617172003547
292 0.10266484947356154
293 0.10301272795703484
294 0.10311545587224157
295 0.10343001997989464
296 0.1036063407357736
297 0.10367399071500889
298 0.10375895387768962
299 0.10377298537021677
300 0.10397848522634211
301 0.1040685148580217
302 0.10412615692141629
303 0.10447729486433377
304 0.10457345814211358
305 0.10468584517218572
306 0.10485276529629282
307 0.10517041973868485
308 0.10523448890198202
309 0.10531385143958868
310 0.10547963120120304
311 0.10547963120120304
312 0.10561026102295898
313 0.10569625171170477
314 0.10569625171170477
315 0.10578639922250492
316 0.10587582825496825
317 0.10587582825496825
318 0.10591639461210012
319 0.10598135047186458
320 0.10620749479351264
321 0.10626039745103645
322 0.10632694240282933
323 0.10643390898850204
324 0.10646010885625
325 0.10648629481478149
326 0.10648629481478149
327 0.10689237032523366
328 0.10689237032523366
329 0.1069207671252349
330 0.10698958043710614
331 0.10715358580859094
332 0.10715358580859094
333 0.10725667916743789
334 0.10736008296555113
335 0.10805833694876245
336 0.10819002092323049
337 0.10824379705425134
338 0.10824379705425134
339 0.10832312980771011
340 0.1084434373392745
341 0.10855241485340256
342 0.10873110882323392
343 0.10881304863134934
344 0.10884407194189323
345 0.10890983395704765
346 0.10914790757399519
347 0.10920852115636502
348 0.10925653768224475
349 0.10925653768224475
350 0.10930450739172749
351 0.10946836982981283
352 0.10964161923033607
353 0.10976314863266293
354 0.10981102577385106
355 0.10981102577385106
356 0.10991041968059997
357 0.10993842320930704
358 0.11011132969690286
359 0.11026703194804105
360 0.11033753075906635
361 0.11040650556300667
362 0.1105805096961223
363 0.11065619070788744
364 0.11076734966928206
365 0.11098748030905822
366 0.11171366531524622
367 0.11222164933290688
368 0.11252642212681051
369 0.11273926008137615
370 0.11288073785858817
371 0.11346267695974584
372 0.11374779502624921
373 0.11387389454104462
374 0.11404257416532924
375 0.1140959018279219
376 0.1145002885440939
377 0.11464650337440513
378 0.11470255718805532
379 0.11478990582015487
380 0.11502490595211942
381 0.1151875442722402
382 0.11538300012181231
383 0.11565161499633686
384 0.11576110664549001
385 0.11585625604498424
386 0.11585625604498424
387 0.1161764231095571
388 0.11625248135749044
389 0.11647550845431376
390 0.11652261081435648
391 0.11658699814246908
392 0.11715680699157638
393 0.11727038521442619
394 0.11760854038607603
395 0.11779036975259372
396 0.11793668183439156
397 0.11796418989328054
398 0.11804140299809406
399 0.11821227784226356
400 0.11829746982221111
401 0.11834622346836786
402 0.11847273868618287
403 0.11847273868618287
404 0.11861751055656716
405 0.11861751055656716
406 0.11870030514626816
407 0.11890288224494018
408 0.11902591825063225
409 0.11925046258710366
410 0.11931364802694903
411 0.12006588978694589
412 0.12039698477578552
413 0.12042706942982757
414 0.12046586538134577
415 0.12046586538134577
416 0.12050463041678716
417 0.12059049626776187
418 0.12077113493193718
419 0.12087002999020627
420 0.12093598608690721
421 0.12096597548868751
422 0.12108514262372842
423 0.12161870036927336
424 0.12204085327644836
425 0.12232184684520254
426 0.1224207590802089
427 0.12248138342578674
428 0.12278467310711563
429 0.12300305723033751
430 0.1230995576022501
431 0.12326163648493914
432 0.12333868570422275
433 0.12337214297611619
434 0.12343269313648784
435 0.1235704295352043
436 0.12363747275350223
437 0.12374922287266141
438 0.1240660548208709
439 0.12431274242795846
440 0.12436075470398934
441 0.124635327669182
442 0.12467370793067648
443 0.12470072243422899
444 0.1247277269715104
445 0.12474934138002353
446 0.12479277258876204
447 0.12481583863590064
448 0.12495810129415053
449 0.12501822823671285
450 0.12507842052050666
451 0.12507842052050666
452 0.12528203729025778
453 0.12542591049587815
454 0.12554594726970242
455 0.12554594726970242
456 0.1261053580867378
457 0.12616993719320024
458 0.12626275990957525
459 0.12626275990957525
460 0.1263882089984688
461 0.12648111714052077
462 0.12650405941984158
463 0.1265498485890171
464 0.12657936421732663
465 0.12711510006242813
466 0.12751755145545185
467 0.12762492975652542
468 0.12762492975652542
469 0.12764636003676544
470 0.12769203781002775
471 0.12770632055427455
472 0.12781786755209618
473 0.1279477155945532
474 0.12806075245040982
475 0.12816871168748703
476 0.12816871168748703
477 0.12822853373861265
478 0.1283256042355111
479 0.1283256042355111
480 0.1285202861716977
481 0.1285826707204972
482 0.1288326546882448
483 0.12902887519030268
484 0.12925630505762295
485 0.13046670941978233
486 0.13051214061129066
487 0.13053488798993584
488 0.1307531937949607
489 0.13099788989134425
490 0.13120878353307483
491 0.13137248254842301
492 0.1314500480353876
493 0.13153968433674612
494 0.13153968433674612
495 0.1316446457354114
496 0.13194667668617344
497 0.1320485060213218
498 0.13215033914711105
499 0.1323837807598258
500 0.13300754886182156
501 0.13309929264172782
502 0.13321968086767108
503 0.13327871274814676
504 0.13359893251557842
505 0.13359893251557842
506 0.13372198145160188
507 0.13386860920370774
508 0.1341213150715136
509 0.13435927072956227
510 0.13456206561418402
511 0.1347983473034887
512 0.1349394036090141
513 0.1352066223153788
514 0.13535331071508266
515 0.13548077463077635
516 0.1356354503334912
517 0.13613308047346073
518 0.13618194384827845
519 0.13627773956986747
520 0.13636626747509753
521 0.1364533547366295
522 0.13660396429670107
523 0.13673699375468054
524 0.1368699827184964
525 0.13688783768524906
526 0.13691201681493875
527 0.1370893083974656
528 0.1371665414716359
529 0.1371665414716359
530 0.13718898271291216
531 0.13721312546613873
532 0.13721312546613873
533 0.13730056410594804
534 0.13730056410594804
535 0.1374827883357994
536 0.13757223800099275
537 0.13759199481430265
538 0.13759199481430265
539 0.13759199481430265
540 0.13759199481430265
541 0.13767838644243321
542 0.1376981142320237
543 0.13783819210177914
544 0.1379547903771305
545 0.1379547903771305
546 0.1379547903771305
547 0.13802738925546054
548 0.1380648165078616
549 0.13808254522318186
550 0.13813686607445988
551 0.13820262290267948
552 0.13829165671910362
553 0.1383608428690744
554 0.13867600669644728
555 0.13893093394433892
556 0.1390075369838173
557 0.13905234630637936
558 0.13908931552473275
559 0.13913374394146452
560 0.13918577646446373
561 0.13939983588701188
562 0.139444226823302
563 0.139484102445586
564 0.1395605330963925
565 0.1395605330963925
566 0.13968714861643622
567 0.13973147766564842
568 0.1397574358589037
569 0.13992237169047192
570 0.14001675538491873
571 0.14033530213145878
572 0.1405443741207634
573 0.14058862984464415
574 0.1406605566592203
575 0.1406813012395402
576 0.14070344923292658
577 0.14084274169850894
578 0.14087468287768015
579 0.1409691666941798
580 0.14110305895857944
581 0.1411349742095598
582 0.1412029175118958
583 0.14126809260574028
584 0.14130479804336205
585 0.14132689225063852
586 0.14132689225063852
587 0.14144448516350971
588 0.1414620234623985
589 0.14157199288689917
590 0.14160863963456022
591 0.1416306985837435
592 0.14174798331590696
593 0.14206016789477735
594 0.14210417470548684
595 0.14214077313947301
596 0.14222134568203773
597 0.14222134568203773
598 0.14234869338519568
599 0.14237443630925042
600 0.14244274197758522
601 0.14252252586848102
602 0.1426381367379085
603 0.14271125668372123
604 0.14271125668372123
605 0.1428212194561651
606 0.14283494156915724
607 0.14283494156915724
608 0.1429145816057898
609 0.1429145816057898
610 0.14295840638572208
611 0.14295840638572208
612 0.1430696232689924
613 0.14311155860575261
614 0.14311155860575261
615 0.14319233797424147
616 0.14328997817451292
617 0.14328997817451292
618 0.14338317671720707
619 0.14343784611402108
620 0.14392323347867497
621 0.14396693670121813
622 0.14402402392211794
623 0.1442322225801122
624 0.14426855091552082
625 0.14426855091552082
626 0.14426855091552082
627 0.1443048522493373
628 0.1443253134691103
629 0.1443253134691103
630 0.1443534315849546
631 0.14441780838985258
632 0.14448949716219683
633 0.14456116839545502
634 0.14469023738304745
635 0.145167094918633
636 0.1452106368486502
637 0.14534523617688686
638 0.14571049708325498
639 0.14571049708325498
640 0.14571049708325498
641 0.14575398635113607
642 0.14589532691678989
643 0.1459361002401845
644 0.14601591294736538
645 0.14601591294736538
646 0.14614065316988709
647 0.1462292380939618
648 0.14635832867968557
649 0.14635832867968557
650 0.14635832867968557
651 0.14638374141762645
652 0.14638374141762645
653 0.1465065456815402
654 0.1467366112402365
655 0.1467366112402365
656 0.14677994568927544
657 0.14683123418324404
658 0.14683123418324404
659 0.14694949032643792
660 0.14700884093712757
661 0.1470653944953069
662 0.1470653944953069
663 0.14709666237465172
664 0.14712455345661984
665 0.14719178016478945
666 0.1473970429906144
667 0.14740934757783966
668 0.147472903588769
669 0.14756175139620564
670 0.14756175139620564
671 0.14756175139620564
672 0.14757404189239648
673 0.14757404189239648
674 0.1475875403474101
675 0.1476153612070763
676 0.14763861114536087
677 0.14772088844060324
678 0.14777227039970395
679 0.1478452309893925
680 0.147930412231498
681 0.1479834329510296
682 0.1480066514562326
683 0.1480066514562326
684 0.14815743031177078
685 0.14818264524974453
686 0.1482526086896386
687 0.14845224664579312
688 0.14848648157001698
689 0.1485251271488561
690 0.14877396388783465
691 0.1488553155294242
692 0.1489843163594572
693 0.149075885730685
694 0.14914736371105164
695 0.14922499803975028
696 0.1494483524994872
697 0.14957555698544533
698 0.14957555698544533
699 0.14978217022819507
700 0.14982507597013797
701 0.1498384936463277
702 0.14987417023954283
703 0.14990181889308568
704 0.149944687409854
705 0.15000068617886844
706 0.1500435361862524
707 0.15012713559888
708 0.15025949702982433
709 0.1504340199887685
710 0.1504340199887685
711 0.15046730685946813
712 0.15046730685946813
713 0.1506762297961108
714 0.15083815080041446
715 0.15099963056857243
716 0.15105058698279644
717 0.15129652247100922
718 0.15184860499785513
719 0.15196721669266336
720 0.15207488616653897
721 0.1522924564216486
722 0.15237254378106355
723 0.1524819888632551
724 0.15268012808730302
725 0.15276268659208186
726 0.1528740538317664
727 0.15291671352370215
728 0.15291671352370215
729 0.15291671352370215
730 0.15293806696921017
731 0.15301673329721546
732 0.15310321280009248
733 0.1532496732228965
734 0.15328510919110783
735 0.15328510919110783
736 0.15341518105068322
737 0.15347663750086082
738 0.15351920033691221
739 0.1535773952745113
740 0.1535773952745113
741 0.1537079375690299
742 0.1537079375690299
743 0.15372672572340426
744 0.153762089282134
745 0.15386020849898024
746 0.15386020849898024
747 0.15386020849898024
748 0.15386020849898024
749 0.15387797810373666
750 0.15387797810373666
751 0.15394860534594262
752 0.15405264141929062
753 0.1541638756241186
754 0.1542185893149641
755 0.1542538746712157
756 0.1542538746712157
757 0.1543269180796413
758 0.15435425312857698
759 0.15435425312857698
760 0.15435425312857698
761 0.15435425312857698
762 0.15435425312857698
763 0.15444415703957867
764 0.15444415703957867
765 0.15444415703957867
766 0.15454369382126623
767 0.15457889553754603
768 0.15457889553754603
769 0.15466143905803417
770 0.15471669591693998
771 0.15471669591693998
772 0.1547700354767481
773 0.15481559927963087
774 0.15481559927963087
775 0.15503659470816183
776 0.15518730692186666
777 0.15529577665288807
778 0.15539128452352827
779 0.15548132415769056
780 0.1555118301571917
781 0.1556125428161653
782 0.15564303710638416
783 0.15576762696666074
784 0.15581594902261686
785 0.1558431407532326
786 0.15586783631975532
787 0.15616760703382804
788 0.15619032338268002
789 0.15635371979602042
790 0.1565453070805341
791 0.15662430071466224
792 0.15675544172550396
793 0.15687914061611144
794 0.15689589129209183
795 0.15707138892687442
796 0.1571063953463302
797 0.1571063953463302
798 0.15712498300734387
799 0.15712498300734387
800 0.15714764806963785
801 0.15717803302584443
802 0.15717803302584443
803 0.15731118479942466
804 0.15734733333230025
805 0.15734733333230025
806 0.15734733333230025
807 0.15734733333230025
808 0.15747879341153537
809 0.15750913333435557
810 0.15768797937845566
811 0.15772288837007215
812 0.15778942079459254
813 0.15789035806244975
814 0.15792196800140407
815 0.15799420812396148
816 0.15802908515773864
817 0.15810933576722985
818 0.15828246574803245
819 0.15838843154604854
820 0.1585250050490649
821 0.15855985037791304
822 0.15859011833976533
823 0.15862959328234855
824 0.15865411543764837
825 0.15865411543764837
826 0.15865411543764837
827 0.15866720345432042
828 0.15873014497029866
829 0.15873014497029866
830 0.15873014497029866
831 0.15873014497029866
832 0.15875710187531544
833 0.1587840539720213
834 0.15882161365358383
835 0.15882161365358383
836 0.15884608318987076
837 0.15884608318987076
838 0.15888082256619246
839 0.15888082256619246
840 0.15890332362676235
841 0.1589228989076668
842 0.1589228989076668
843 0.15896469477042977
844 0.15896469477042977
845 0.15901919062733794
846 0.15901919062733794
847 0.15901919062733794
848 0.15904007025555292
849 0.1590566548107935
850 0.1590566548107935
851 0.1590566548107935
852 0.15916551344649477
853 0.15917737024604897
854 0.15923558399963234
855 0.15923558399963234
856 0.1593118433833561
857 0.1593508393327595
858 0.15937767359769958
859 0.15941228587258058
860 0.15941228587258058
861 0.15941228587258058
862 0.15948068793469322
863 0.15953501410865717
864 0.15955936458343642
865 0.1596239813398295
866 0.15965401627427644
867 0.1598010666099184
868 0.15981406115660482
869 0.15981406115660482
870 0.16007015319453152
871 0.16015694678102943
872 0.1601837169845601
873 0.16041622645498546
874 0.16041622645498546
875 0.16043859210325015
876 0.16043859210325015
877 0.16051623287387215
878 0.160626436367987
879 0.1606447592999304
880 0.1606447592999304
881 0.16074145760288963
882 0.16085261045433547
883 0.16085261045433547
884 0.16089875839249465
885 0.16095993066435413
886 0.1610126868557277
887 0.1610126868557277
888 0.1610126868557277
889 0.16104712437223231
890 0.16134073936962123
891 0.16137064862334138
892 0.1615189399391
893 0.1615189399391
894 0.1615189399391
895 0.1615189399391
896 0.1615189399391
897 0.16154315634437272
898 0.16175358799832404
899 0.16177297158167622
900 0.16180734692090998
901 0.16180734692090998
902 0.16183398422381262
903 0.16183398422381262
904 0.1618949658427277
905 0.16193851537253048
906 0.16193851537253048
907 0.16198448947969946
908 0.16203841076134765
909 0.16215181868995038
910 0.16215181868995038
911 0.16215181868995038
912 0.16215181868995038
913 0.16215181868995038
914 0.162284747353909
915 0.162284747353909
916 0.162284747353909
917 0.162284747353909
918 0.16233858217366023
919 0.16241404888146227
920 0.16249642873893316
921 0.1625548109018655
922 0.1626128462310716
923 0.1626128462310716
924 0.16263938965245356
925 0.16263938965245356
926 0.16263938965245356
927 0.16267361645109213
928 0.16275319643732944
929 0.1628457135985999
930 0.16290052226434554
931 0.16292703641804263
932 0.16292703641804263
933 0.16301462938646788
934 0.16301462938646788
935 0.16301462938646788
936 0.16301462938646788
937 0.1632343346589967
938 0.16337301283701844
939 0.16337301283701844
940 0.16337301283701844
941 0.16344131675672405
942 0.1635763501427431
943 0.1636104915286879
944 0.16375116432852757
945 0.1638922014287861
946 0.1639458782304978
947 0.16400197010540715
948 0.1640770951677949
949 0.16415641570958478
950 0.1641905203135383
951 0.1642440782191125
952 0.16427050624687686
953 0.16440477745290163
954 0.16440477745290163
955 0.16442107800528397
956 0.1644450699037848
957 0.1644860235012385
958 0.1644860235012385
959 0.1644860235012385
960 0.1644860235012385
961 0.1644860235012385
962 0.16452460274950273
963 0.16488716989495017
964 0.1650103526251585
965 0.1650572159837756
966 0.16507348940749517
967 0.16507348940749517
968 0.16512690945445974
969 0.16517962961983915
970 0.16520916987256415
971 0.16520916987256415
972 0.16520916987256415
973 0.16527268305091117
974 0.1653932445071701
975 0.16551909600516979
976 0.16554110715320644
977 0.16556025675755062
978 0.1656305907119964
979 0.16564862731446142
980 0.16567062540706246
981 0.16569693844727235
982 0.16576722653156703
983 0.16576722653156703
984 0.16581741944531977
985 0.16581741944531977
986 0.16592343537144935
987 0.16596420583969781
988 0.16615672536981976
989 0.16631061950679107
990 0.16632862692644496
991 0.16634773708258296
992 0.16638847772675053
993 0.16638847772675053
994 0.16645306305228752
995 0.16656090533200876
996 0.1666094287761199
997 0.166725910012812
998 0.166725910012812
999 0.166725910012812
1000 0.166725910012812

==> data/mean-ndcg-ue-rats-1000-sanitizer=memory.dat <==
1 0.0
2 0.012725421290609919
3 0.013300148119891012
4 0.011662663836169452
5 0.012881587018548003
6 0.013042445403306912
7 0.01602948054754269
8 0.02193413955566662
9 0.02193413955566662
10 0.02193413955566662
11 0.02193413955566662
12 0.02193413955566662
13 0.02193413955566662
14 0.022360078467446
15 0.022360078467446
16 0.022988411959963814
17 0.025154396592955486
18 0.027346183503969855
19 0.028358853459035684
20 0.029501495365687018
21 0.03154481148333001
22 0.0323846811072989
23 0.0323846811072989
24 0.03368328278068193
25 0.03554332362921855
26 0.03589329967554508
27 0.03589329967554508
28 0.03621161139811675
29 0.036956462339764296
30 0.036956462339764296
31 0.03747012030028022
32 0.03747012030028022
33 0.03747012030028022
34 0.03797083156813093
35 0.03906478357722685
36 0.03906478357722685
37 0.03955417482662967
38 0.03955417482662967
39 0.04003676116691618
40 0.040853680298242344
41 0.042174304176918385
42 0.042174304176918385
43 0.04309360243087006
44 0.043678186353855855
45 0.044547119658256376
46 0.044547119658256376
47 0.045099918363569934
48 0.04545448795082161
49 0.04545448795082161
50 0.04545448795082161
51 0.045803725106269524
52 0.045803725106269524
53 0.046876677457975004
54 0.048929296407090164
55 0.04990317348505584
56 0.050585787197000125
57 0.05157418364892022
58 0.05157418364892022
59 0.05157418364892022
60 0.05157418364892022
61 0.05314493137075218
62 0.05314493137075218
63 0.05314493137075218
64 0.05314493137075218
65 0.05601838498249628
66 0.05680960429890325
67 0.05717614733959961
68 0.05754142657450257
69 0.05804513313056927
70 0.05804513313056927
71 0.05906057177022737
72 0.059352728181102286
73 0.059352728181102286
74 0.059352728181102286
75 0.0599983603689949
76 0.06040818600864319
77 0.06076318590558884
78 0.06076318590558884
79 0.06076318590558884
80 0.061115136998902204
81 0.06142827723755377
82 0.06142827723755377
83 0.06362216078169697
84 0.0651842639866166
85 0.06566469237814287
86 0.06566469237814287
87 0.06614265394224017
88 0.06614265394224017
89 0.06614265394224017
90 0.06614265394224017
91 0.06828057414394326
92 0.06936958625630023
93 0.06936958625630023
94 0.06936958625630023
95 0.06936958625630023
96 0.06936958625630023
97 0.07036417974920667
98 0.07036417974920667
99 0.07036417974920667
100 0.07036417974920667
101 0.07036417974920667
102 0.07111477356643262
103 0.07149807524671281
104 0.07262975929640607
105 0.07515448497230777
106 0.07544979241147222
107 0.07544979241147222
108 0.07862881366403013
109 0.07862881366403013
110 0.07923440540028774
111 0.07998896861374905
112 0.080215700537838
113 0.080215700537838
114 0.08059088036915268
115 0.08059088036915268
116 0.08111731440893895
117 0.08140656453242902
118 0.0818543443209034
119 0.08222618889655262
120 0.08222618889655262
121 0.08280905820327579
122 0.08280905820327579
123 0.08280905820327579
124 0.08343737032877248
125 0.08412526116806246
126 0.08412526116806246
127 0.08691460351916673
128 0.08691460351916673
129 0.08691460351916673
130 0.08727975855136345
131 0.0882437040915261
132 0.0882437040915261
133 0.08852544485339679
134 0.08852544485339679
135 0.08852544485339679
136 0.08852544485339679
137 0.08852544485339679
138 0.08895912733623863
139 0.08967961768470012
140 0.08967961768470012
141 0.08967961768470012
142 0.09054202425442838
143 0.09054202425442838
144 0.09054202425442838
145 0.09054202425442838
146 0.09110230851697432
147 0.09110230851697432
148 0.09152996996176158
149 0.09152996996176158
150 0.09203490194778936
151 0.09203490194778936
152 0.09266310251435217
153 0.09266310251435217
154 0.09291164099807529
155 0.094037691825388
156 0.09547097494518958
157 0.09547097494518958
158 0.09547097494518958
159 0.0956982506992217
160 0.09604858747772849
161 0.09681912772582352
162 0.09800232011819943
163 0.09800232011819943
164 0.09824781534288161
165 0.09824781534288161
166 0.09824781534288161
167 0.09824781534288161
168 0.09866497658246184
169 0.0990816586102066
170 0.0990816586102066
171 0.10004058256257624
172 0.10072362483935239
173 0.10072362483935239
174 0.10072362483935239
175 0.10072362483935239
176 0.10102242438426584
177 0.10302440744079318
178 0.10336758662625391
179 0.1039060199161799
180 0.1039060199161799
181 0.10552555845715117
182 0.10552555845715117
183 0.10608674510206535
184 0.10608674510206535
185 0.10608674510206535
186 0.10632636643726218
187 0.10632636643726218
188 0.10699788225316942
189 0.10699788225316942
190 0.10742156805746701
191 0.10742156805746701
192 0.10806638658494237
193 0.10806638658494237
194 0.10806638658494237
195 0.10806638658494237
196 0.10806638658494237
197 0.10830341796479796
198 0.10830341796479796
199 0.10856386312526932
200 0.10856386312526932
201 0.10856386312526932
202 0.1088989156044205
203 0.10913461642214956
204 0.10913461642214956
205 0.10946874634167492
206 0.10946874634167492
207 0.10986967929519835
208 0.10986967929519835
209 0.11026989471905972
210 0.11026989471905972
211 0.11026989471905972
212 0.1105583757674139
213 0.1111237320154397
214 0.1111237320154397
215 0.11138044822846153
216 0.11138044822846153
217 0.11138044822846153
218 0.11138044822846153
219 0.11138044822846153
220 0.1117102276245176
221 0.1117102276245176
222 0.1117102276245176
223 0.1117102276245176
224 0.11252513297261853
225 0.11303427869972629
226 0.11336242971121625
227 0.11336242971121625
228 0.11336242971121625
229 0.11336242971121625
230 0.11359274742992183
231 0.11359274742992183
232 0.11410568837970354
233 0.1143171267041047
234 0.11479947217543518
235 0.11479947217543518
236 0.11479947217543518
237 0.11479947217543518
238 0.11479947217543518
239 0.11479947217543518
240 0.11479947217543518
241 0.11508124458052675
242 0.1163742456388517
243 0.11660226944673932
244 0.11688341080119026
245 0.11688341080119026
246 0.11711092884035201
247 0.11711092884035201
248 0.11711092884035201
249 0.1176173275785235
250 0.1176173275785235
251 0.1176173275785235
252 0.1176173275785235
253 0.1176173275785235
254 0.1176173275785235
255 0.1176173275785235
256 0.1176173275785235
257 0.1176173275785235
258 0.11784290325180553
259 0.11784290325180553
260 0.11784290325180553
261 0.11784290325180553
262 0.11804990828954147
263 0.11804990828954147
264 0.11890272302713421
265 0.11890272302713421
266 0.11890272302713421
267 0.11890272302713421
268 0.12109770181590651
269 0.12109770181590651
270 0.12109770181590651
271 0.12128890545159958
272 0.1218297207328981
273 0.1218297207328981
274 0.1218297207328981
275 0.1222659477763756
276 0.1225409524652471
277 0.1225409524652471
278 0.12276354846765225
279 0.12276354846765225
280 0.12276354846765225
281 0.12276354846765225
282 0.12350325641888119
283 0.12350325641888119
284 0.12377687590494686
285 0.12399849666983771
286 0.12455687353750908
287 0.12455687353750908
288 0.12477808618179512
289 0.12502146362402072
290 0.12524240735881256
291 0.12524240735881256
292 0.12524240735881256
293 0.12524240735881256
294 0.12524240735881256
295 0.12524240735881256
296 0.12524240735881256
297 0.12622398185756056
298 0.12622398185756056
299 0.12622398185756056
300 0.12649498261148853
301 0.12673663198596793
302 0.12711116733434386
303 0.12711116733434386
304 0.12711116733434386
305 0.12711116733434386
306 0.12711116733434386
307 0.12711116733434386
308 0.12759885168917814
309 0.12759885168917814
310 0.1278392647385463
311 0.1280575277605817
312 0.12827566923413658
313 0.12827566923413658
314 0.12827566923413658
315 0.12827566923413658
316 0.12827566923413658
317 0.12827566923413658
318 0.12827566923413658
319 0.12827566923413658
320 0.12827566923413658
321 0.12827566923413658
322 0.1290273053283873
323 0.12933525928459647
324 0.12933525928459647
325 0.12933525928459647
326 0.12933525928459647
327 0.12964256096829052
328 0.12964256096829052
329 0.12964256096829052
330 0.13017568734884163
331 0.13054432561794252
332 0.13054432561794252
333 0.13054432561794252
334 0.13054432561794252
335 0.1334764409889348
336 0.1336918133893508
337 0.1336918133893508
338 0.13388979895997244
339 0.13388979895997244
340 0.13388979895997244
341 0.13388979895997244
342 0.13388979895997244
343 0.13388979895997244
344 0.13388979895997244
345 0.13407313274268887
346 0.13407313274268887
347 0.13459151673185082
348 0.13459151673185082
349 0.13459151673185082
350 0.13459151673185082
351 0.13459151673185082
352 0.13459151673185082
353 0.13482662515065835
354 0.13482662515065835
355 0.13482662515065835
356 0.13512949736227384
357 0.1353256469219088
358 0.13556019485684073
359 0.13556019485684073
360 0.13556019485684073
361 0.13592342027064677
362 0.13592342027064677
363 0.13592342027064677
364 0.13592342027064677
365 0.1362250149547423
366 0.13640651945245644
367 0.13640651945245644
368 0.13640651945245644
369 0.13640651945245644
370 0.13640651945245644
371 0.13640651945245644
372 0.13684871251906552
373 0.13684871251906552
374 0.137109662491736
375 0.137109662491736
376 0.137109662491736
377 0.137109662491736
378 0.137109662491736
379 0.13760233386041337
380 0.13760233386041337
381 0.1382224121246826
382 0.13875370085415809
383 0.13977994465052165
384 0.14020549168937171
385 0.14020549168937171
386 0.14020549168937171
387 0.14050413306512857
388 0.14050413306512857
389 0.14050413306512857
390 0.14073532568143463
391 0.14073532568143463
392 0.14103332694883053
393 0.14103332694883053
394 0.14103332694883053
395 0.14150078510218958
396 0.14150078510218958
397 0.14150078510218958
398 0.14221543151844573
399 0.14292977936779466
400 0.14328680450597608
401 0.14328680450597608
402 0.14364353355032258
403 0.14364353355032258
404 0.14399996845373086
405 0.14435625701185825
406 0.14435625701185825
407 0.14458581279048585
408 0.1448152751246591
409 0.1448152751246591
410 0.1448152751246591
411 0.1448152751246591
412 0.14507204355513476
413 0.14507204355513476
414 0.14507204355513476
415 0.14507204355513476
416 0.14507204355513476
417 0.1458696420493371
418 0.1458696420493371
419 0.1458696420493371
420 0.1458696420493371
421 0.14639240816584329
422 0.14639240816584329
423 0.14662050435007523
424 0.1468485117502048
425 0.1468485117502048
426 0.1468485117502048
427 0.1468485117502048
428 0.1470388065870945
429 0.1470388065870945
430 0.1470388065870945
431 0.1470388065870945
432 0.1470388065870945
433 0.1470388065870945
434 0.1470388065870945
435 0.1470388065870945
436 0.1470388065870945
437 0.1470388065870945
438 0.1470388065870945
439 0.1470388065870945
440 0.14726543016188914
441 0.1474413939130037
442 0.14763068590427156
443 0.14827925778015752
444 0.14827925778015752
445 0.14863005827496278
446 0.14885618000658807
447 0.14904512399073103
448 0.14929837851636923
449 0.14929837851636923
450 0.14929837851636923
451 0.14929837851636923
452 0.14929837851636923
453 0.14929837851636923
454 0.14929837851636923
455 0.14929837851636923
456 0.14929837851636923
457 0.14980324687181157
458 0.14980324687181157
459 0.14980324687181157
460 0.14980324687181157
461 0.14980324687181157
462 0.14980324687181157
463 0.14980324687181157
464 0.14980324687181157
465 0.14980324687181157
466 0.14980324687181157
467 0.1501513002086498
468 0.15037565563668007
469 0.15037565563668007
470 0.15037565563668007
471 0.15037565563668007
472 0.15037565563668007
473 0.15066459297356377
474 0.15086797139429767
475 0.15086797139429767
476 0.15086797139429767
477 0.15086797139429767
478 0.15086797139429767
479 0.15121459741451007
480 0.15121459741451007
481 0.15140130417883288
482 0.15140130417883288
483 0.1516040651001474
484 0.1516040651001474
485 0.1522000078359116
486 0.1522000078359116
487 0.1522000078359116
488 0.1522000078359116
489 0.1522000078359116
490 0.1522000078359116
491 0.1523860960695668
492 0.1523860960695668
493 0.1523860960695668
494 0.1523860960695668
495 0.1523860960695668
496 0.15295956052060514
497 0.15358540851133287
498 0.15358540851133287
499 0.15358540851133287
500 0.15358540851133287
501 0.15392953658930042
502 0.15392953658930042
503 0.15392953658930042
504 0.1541512263898602
505 0.1541512263898602
506 0.15457162878122443
507 0.15457162878122443
508 0.15457162878122443
509 0.15457162878122443
510 0.15502062661166502
511 0.15502062661166502
512 0.15530590291670154
513 0.15530590291670154
514 0.15550664790819066
515 0.15550664790819066
516 0.15550664790819066
517 0.1561914489910394
518 0.15653374390580937
519 0.15653374390580937
520 0.15653374390580937
521 0.15687572354547294
522 0.15687572354547294
523 0.15687572354547294
524 0.15687572354547294
525 0.1570598270572652
526 0.1570598270572652
527 0.15730653425627836
528 0.15730653425627836
529 0.15730653425627836
530 0.15730653425627836
531 0.15730653425627836
532 0.1575263186646659
533 0.15774603747732394
534 0.15774603747732394
535 0.15819097718898534
536 0.15819097718898534
537 0.15819097718898534
538 0.15841037043518252
539 0.15841037043518252
540 0.15841037043518252
541 0.15841037043518252
542 0.15841037043518252
543 0.15841037043518252
544 0.15841037043518252
545 0.15841037043518252
546 0.15841037043518252
547 0.1586556231579265
548 0.1586556231579265
549 0.1586556231579265
550 0.1586556231579265
551 0.1586556231579265
552 0.1586556231579265
553 0.1586556231579265
554 0.1586556231579265
555 0.1586556231579265
556 0.1586556231579265
557 0.1586556231579265
558 0.1586556231579265
559 0.1586556231579265
560 0.1586556231579265
561 0.1586556231579265
562 0.1586556231579265
563 0.1586556231579265
564 0.1586556231579265
565 0.1586556231579265
566 0.1586556231579265
567 0.1586556231579265
568 0.1586556231579265
569 0.1586556231579265
570 0.1586556231579265
571 0.1588729630395439
572 0.1588729630395439
573 0.1588729630395439
574 0.1588729630395439
575 0.1588729630395439
576 0.1588729630395439
577 0.1588729630395439
578 0.1588729630395439
579 0.1588729630395439
580 0.1588729630395439
581 0.1588729630395439
582 0.1588729630395439
583 0.1588729630395439
584 0.1588729630395439
585 0.1588729630395439
586 0.15911557090825157
587 0.15911557090825157
588 0.15911557090825157
589 0.15911557090825157
590 0.15911557090825157
591 0.15929626531677588
592 0.15929626531677588
593 0.15929626531677588
594 0.15953835912887485
595 0.15953835912887485
596 0.15978032584356464
597 0.15978032584356464
598 0.15978032584356464
599 0.15978032584356464
600 0.1599959858643781
601 0.1599959858643781
602 0.1603917087384189
603 0.1605718368856142
604 0.1605718368856142
605 0.1605718368856142
606 0.1605718368856142
607 0.1605718368856142
608 0.1605718368856142
609 0.1605718368856142
610 0.16144354961558968
611 0.16144354961558968
612 0.16144354961558968
613 0.16144354961558968
614 0.16177679794717822
615 0.16177679794717822
616 0.16177679794717822
617 0.16177679794717822
618 0.16177679794717822
619 0.16177679794717822
620 0.16177679794717822
621 0.16177679794717822
622 0.16177679794717822
623 0.16177679794717822
624 0.16177679794717822
625 0.16177679794717822
626 0.16177679794717822
627 0.16177679794717822
628 0.16177679794717822
629 0.16177679794717822
630 0.16177679794717822
631 0.16177679794717822
632 0.16177679794717822
633 0.16177679794717822
634 0.16177679794717822
635 0.16177679794717822
636 0.16177679794717822
637 0.16177679794717822
638 0.16177679794717822
639 0.16177679794717822
640 0.16177679794717822
641 0.16177679794717822
642 0.16177679794717822
643 0.16177679794717822
644 0.16177679794717822
645 0.16177679794717822
646 0.16177679794717822
647 0.16177679794717822
648 0.16177679794717822
649 0.16177679794717822
650 0.16177679794717822
651 0.16177679794717822
652 0.16177679794717822
653 0.16177679794717822
654 0.16177679794717822
655 0.16177679794717822
656 0.16177679794717822
657 0.16177679794717822
658 0.16177679794717822
659 0.16177679794717822
660 0.16177679794717822
661 0.16177679794717822
662 0.1619543420298106
663 0.1619543420298106
664 0.1619543420298106
665 0.1619543420298106
666 0.1619543420298106
667 0.1619543420298106
668 0.1619543420298106
669 0.1619543420298106
670 0.16326948771207653
671 0.16348144875026904
672 0.16348144875026904
673 0.16369331307768578
674 0.16369331307768578
675 0.16369331307768578
676 0.16369331307768578
677 0.16369331307768578
678 0.16369331307768578
679 0.16390488950866602
680 0.16390488950866602
681 0.16390488950866602
682 0.16390488950866602
683 0.16390488950866602
684 0.16390488950866602
685 0.16390488950866602
686 0.16468669951696743
687 0.16492341227626534
688 0.16492341227626534
689 0.16513451618045857
690 0.16720451986174906
691 0.16720451986174906
692 0.16720451986174906
693 0.16720451986174906
694 0.16720451986174906
695 0.16720451986174906
696 0.16720451986174906
697 0.16720451986174906
698 0.16720451986174906
699 0.16720451986174906
700 0.16720451986174906
701 0.16720451986174906
702 0.16720451986174906
703 0.16720451986174906
704 0.16720451986174906
705 0.16720451986174906
706 0.16747584961558976
707 0.16747584961558976
708 0.16747584961558976
709 0.16747584961558976
710 0.16747584961558976
711 0.16747584961558976
712 0.16747584961558976
713 0.16875831602029584
714 0.16875831602029584
715 0.16945201858927583
716 0.16945201858927583
717 0.16945201858927583
718 0.16945201858927583
719 0.16945201858927583
720 0.16945201858927583
721 0.16945201858927583
722 0.16945201858927583
723 0.16945201858927583
724 0.16966153652914634
725 0.16966153652914634
726 0.16966153652914634
727 0.16966153652914634
728 0.16966153652914634
729 0.16966153652914634
730 0.16966153652914634
731 0.16966153652914634
732 0.16966153652914634
733 0.1699313251780364
734 0.1699313251780364
735 0.1699313251780364
736 0.1699313251780364
737 0.1699313251780364
738 0.1699313251780364
739 0.17014019367839103
740 0.17014019367839103
741 0.17014019367839103
742 0.17014019367839103
743 0.17014019367839103
744 0.17014019367839103
745 0.17014019367839103
746 0.17014019367839103
747 0.17014019367839103
748 0.17014019367839103
749 0.17014019367839103
750 0.17014019367839103
751 0.17014019367839103
752 0.17014019367839103
753 0.17014019367839103
754 0.17014019367839103
755 0.17014019367839103
756 0.17014019367839103
757 0.17014019367839103
758 0.17014019367839103
759 0.17014019367839103
760 0.17014019367839103
761 0.17014019367839103
762 0.17014019367839103
763 0.17014019367839103
764 0.17014019367839103
765 0.17014019367839103
766 0.17032890090037184
767 0.17032890090037184
768 0.17032890090037184
769 0.17032890090037184
770 0.17032890090037184
771 0.17032890090037184
772 0.17032890090037184
773 0.17032890090037184
774 0.17032890090037184
775 0.17032890090037184
776 0.17032890090037184
777 0.17032890090037184
778 0.17032890090037184
779 0.17032890090037184
780 0.17032890090037184
781 0.17032890090037184
782 0.17032890090037184
783 0.17032890090037184
784 0.17032890090037184
785 0.17032890090037184
786 0.17032890090037184
787 0.17053580119454198
788 0.17053580119454198
789 0.1708565422526769
790 0.1708565422526769
791 0.1708565422526769
792 0.1708565422526769
793 0.1708565422526769
794 0.1708565422526769
795 0.1708565422526769
796 0.17112300559024518
797 0.17112300559024518
798 0.17112300559024518
799 0.17112300559024518
800 0.17144308327714006
801 0.17144308327714006
802 0.17144308327714006
803 0.17144308327714006
804 0.17144308327714006
805 0.17144308327714006
806 0.17144308327714006
807 0.17144308327714006
808 0.17144308327714006
809 0.17144308327714006
810 0.17144308327714006
811 0.17144308327714006
812 0.17144308327714006
813 0.17144308327714006
814 0.17144308327714006
815 0.17144308327714006
816 0.17144308327714006
817 0.17144308327714006
818 0.17144308327714006
819 0.17144308327714006
820 0.17144308327714006
821 0.17144308327714006
822 0.17144308327714006
823 0.17144308327714006
824 0.17144308327714006
825 0.17144308327714006
826 0.17144308327714006
827 0.17144308327714006
828 0.17144308327714006
829 0.17144308327714006
830 0.17144308327714006
831 0.17144308327714006
832 0.17144308327714006
833 0.17144308327714006
834 0.17144308327714006
835 0.17170765469843338
836 0.17170765469843338
837 0.17170765469843338
838 0.17170765469843338
839 0.17170765469843338
840 0.1719125551863071
841 0.1719125551863071
842 0.1719125551863071
843 0.1719125551863071
844 0.1719125551863071
845 0.1719125551863071
846 0.1719125551863071
847 0.1719125551863071
848 0.1719125551863071
849 0.1719125551863071
850 0.1719125551863071
851 0.1719125551863071
852 0.1719125551863071
853 0.1719125551863071
854 0.1719125551863071
855 0.1719125551863071
856 0.1719125551863071
857 0.1719125551863071
858 0.1719125551863071
859 0.1719125551863071
860 0.1719125551863071
861 0.1721413719897218
862 0.17281591327570062
863 0.17281591327570062
864 0.17281591327570062
865 0.17281591327570062
866 0.17281591327570062
867 0.173001170401746
868 0.173001170401746
869 0.173001170401746
870 0.173001170401746
871 0.173001170401746
872 0.173001170401746
873 0.173001170401746
874 0.173001170401746
875 0.173001170401746
876 0.173001170401746
877 0.173001170401746
878 0.17320473507264003
879 0.17320473507264003
880 0.1734082315171299
881 0.17357830395774734
882 0.17357830395774734
883 0.17380627078990765
884 0.17380627078990765
885 0.17380627078990765
886 0.17380627078990765
887 0.17380627078990765
888 0.17380627078990765
889 0.17380627078990765
890 0.17380627078990765
891 0.17380627078990765
892 0.17380627078990765
893 0.17380627078990765
894 0.17380627078990765
895 0.17380627078990765
896 0.17380627078990765
897 0.17380627078990765
898 0.17380627078990765
899 0.17380627078990765
900 0.17380627078990765
901 0.17380627078990765
902 0.17380627078990765
903 0.17380627078990765
904 0.17380627078990765
905 0.17380627078990765
906 0.17380627078990765
907 0.1744346419913761
908 0.1744346419913761
909 0.1744346419913761
910 0.1744346419913761
911 0.1744346419913761
912 0.1744346419913761
913 0.1744346419913761
914 0.1744346419913761
915 0.1744346419913761
916 0.17463694361503052
917 0.17463694361503052
918 0.1748978447121846
919 0.17521142585681512
920 0.17521142585681512
921 0.17521142585681512
922 0.17521142585681512
923 0.17521142585681512
924 0.17521142585681512
925 0.17521142585681512
926 0.17521142585681512
927 0.17521142585681512
928 0.17541334262014105
929 0.17558209650544784
930 0.17558209650544784
931 0.17558209650544784
932 0.17558209650544784
933 0.17558209650544784
934 0.17558209650544784
935 0.17558209650544784
936 0.17558209650544784
937 0.17558209650544784
938 0.17558209650544784
939 0.17558209650544784
940 0.17558209650544784
941 0.17558209650544784
942 0.17578357230664687
943 0.17578357230664687
944 0.17578357230664687
945 0.17578357230664687
946 0.17598492367012825
947 0.17598492367012825
948 0.1761862130690972
949 0.1761862130690972
950 0.1761862130690972
951 0.1761862130690972
952 0.1761862130690972
953 0.1761862130690972
954 0.1761862130690972
955 0.1761862130690972
956 0.1761862130690972
957 0.1761862130690972
958 0.1761862130690972
959 0.1761862130690972
960 0.1761862130690972
961 0.17638710376843547
962 0.17673745754922243
963 0.17673745754922243
964 0.17673745754922243
965 0.17673745754922243
966 0.17673745754922243
967 0.17673745754922243
968 0.17673745754922243
969 0.17673745754922243
970 0.17673745754922243
971 0.17673745754922243
972 0.17673745754922243
973 0.17673745754922243
974 0.17673745754922243
975 0.17673745754922243
976 0.17673745754922243
977 0.17673745754922243
978 0.17673745754922243
979 0.17673745754922243
980 0.17673745754922243
981 0.17673745754922243
982 0.17673745754922243
983 0.17673745754922243
984 0.17673745754922243
985 0.17673745754922243
986 0.17673745754922243
987 0.17673745754922243
988 0.17673745754922243
989 0.17795354066587737
990 0.17795354066587737
991 0.17795354066587737
992 0.17795354066587737
993 0.17795354066587737
994 0.17795354066587737
995 0.17795354066587737
996 0.17795354066587737
997 0.17795354066587737
998 0.17795354066587737
999 0.17795354066587737
1000 0.17795354066587737

==> data/mean-ndcg-ue-rats-1000-sanitizer=undefined.dat <==
1 0.004792332268370607
2 0.004792332268370607
3 0.004792332268370608
4 0.005446779905410531
5 0.0059032901796453215
6 0.00601169087587086
7 0.006532860640113478
8 0.00806671985293636
9 0.008343020261431255
10 0.008578785953930523
11 0.009031925576767998
12 0.011897503469208207
13 0.0120346763338412
14 0.012573515091892862
15 0.01321228771248241
16 0.01369749986917826
17 0.014184182536297078
18 0.014967618610654846
19 0.015801064302396133
20 0.016194732318572717
21 0.016316225260190883
22 0.01660171620848153
23 0.01714576454336206
24 0.01788291402727071
25 0.018164020369166017
26 0.018370012279301556
27 0.018470564546553787
28 0.019702693426868253
29 0.02204097009857926
30 0.022192285565352587
31 0.022192285565352587
32 0.02261748392953554
33 0.02391172954934164
34 0.026229694163644436
35 0.026229694163644436
36 0.02811590026546179
37 0.02889514039092621
38 0.029100153914158107
39 0.029618440847218798
40 0.030732692220952117
41 0.030807625091891902
42 0.03220509509881392
43 0.034947581602568334
44 0.035398934064106796
45 0.035614147745060415
46 0.035726417135316615
47 0.03608580011914153
48 0.0361968673551725
49 0.03668513554900366
50 0.037051968852380865
51 0.03781251505814736
52 0.038667902311328516
53 0.03882819910425414
54 0.03905157838810411
55 0.03991221055062937
56 0.04054681308039351
57 0.04168280755038086
58 0.04195555898688262
59 0.04195555898688262
60 0.04220221614141284
61 0.042738542825202265
62 0.043008941287833315
63 0.043543537621948736
64 0.044209442237202586
65 0.04448843135456479
66 0.04448843135456479
67 0.04481022990499309
68 0.04557844937425619
69 0.04589470049569608
70 0.04611800347125083
71 0.04633760751544891
72 0.04653681137855728
73 0.04670795524811747
74 0.047246895411081145
75 0.047644031550049495
76 0.04769688925748236
77 0.04786849970794014
78 0.04815333313041749
79 0.048470427572359
80 0.048741098256477135
81 0.04896141136203102
82 0.04921372495241417
83 0.0494267290155006
84 0.04957065688937133
85 0.05011327526417967
86 0.05041232186154328
87 0.05048029991275116
88 0.05089338737241708
89 0.05108550826432523
90 0.05114759716661042
91 0.051691962366901996
92 0.05205932296580927
93 0.05218359799135911
94 0.0522234190815728
95 0.05269830997547345
96 0.05269830997547345
97 0.052810939140973734
98 0.052883855785016524
99 0.05330988563465493
100 0.05330988563465493
101 0.053503433846331834
102 0.053927440718584
103 0.05409265386682017
104 0.054936304804969756
105 0.056510805605432125
106 0.057198401002622565
107 0.05749470585067863
108 0.058033363673866446
109 0.05809811463707959
110 0.058207764865211634
111 0.0584379525644615
112 0.0584379525644615
113 0.0591990207200047
114 0.05926316507929493
115 0.05932208356066642
116 0.059609335184176965
117 0.05989416143241177
118 0.05998460766680252
119 0.06033862637903339
120 0.060480191304579746
121 0.06071149117708591
122 0.060870943597322036
123 0.061075135217547566
124 0.06142484017902083
125 0.06149412082164934
126 0.06163447470547749
127 0.06256676991225535
128 0.06294850977812406
129 0.06363138162929909
130 0.063708412324762
131 0.063708412324762
132 0.063708412324762
133 0.06436896441200386
134 0.06480159192680358
135 0.06541750656682196
136 0.06555549810413856
137 0.06555549810413856
138 0.06571099886318295
139 0.06586627404832705
140 0.06628444280326964
141 0.06681654487791225
142 0.06699691627451158
143 0.06699691627451158
144 0.06699691627451158
145 0.06727267870446353
146 0.06737680101604769
147 0.06795600692732434
148 0.06803105566233554
149 0.06826237098632283
150 0.06850144791392679
151 0.06884344380293622
152 0.06884344380293622
153 0.06890996432534209
154 0.06920334516490273
155 0.06957164442885307
156 0.07016512435412421
157 0.07016512435412421
158 0.07039092928768663
159 0.07047794064975947
160 0.07061861418736302
161 0.07080412064635809
162 0.07148174177766044
163 0.07153665974837324
164 0.07159151233474613
165 0.07169333473913068
166 0.07169333473913068
167 0.07190847582227725
168 0.07209087483687143
169 0.07209087483687143
170 0.0723021178299535
171 0.07250525768409567
172 0.07264868163567892
173 0.07285011982410827
174 0.07290051057509223
175 0.07308460728659819
176 0.07314933893768194
177 0.07335302176265064
178 0.07341169498315929
179 0.07354243277879627
180 0.07364238770300131
181 0.07370677284671727
182 0.07395569589457177
183 0.07395569589457177
184 0.07408406289853599
185 0.0743958100200972
186 0.07446759974342948
187 0.0745501469628408
188 0.07474963413271249
189 0.0748959398844678
190 0.07502939746790581
191 0.07536852587952966
192 0.07556721917890383
193 0.07563082391318653
194 0.07563082391318653
195 0.07563082391318653
196 0.07563082391318653
197 0.07569418317936985
198 0.07569418317936985
199 0.07575742225986769
200 0.07575742225986769
201 0.07575742225986769
202 0.07598299813872339
203 0.07636598069589164
204 0.07643653097511278
205 0.07689194382556433
206 0.07695477495006865
207 0.07695477495006865
208 0.07701749298728675
209 0.07701749298728675
210 0.07708766297889696
211 0.07714448286672153
212 0.0772770256449936
213 0.07772796114723435
214 0.07794829500665537
215 0.07810912527100872
216 0.07810912527100872
217 0.07825162970886944
218 0.07825162970886944
219 0.07837695415480371
220 0.07895264313402342
221 0.07915486560255144
222 0.07915486560255144
223 0.07915486560255144
224 0.07930514138369485
225 0.07936129093928124
226 0.07975802362807287
227 0.07986201738970333
228 0.07997494073502014
229 0.08024968800515107
230 0.08037443325030395
231 0.08037443325030395
232 0.08066190216972136
233 0.08074159405287562
234 0.08097516831059438
235 0.08097516831059438
236 0.08104384711635587
237 0.08112283694515218
238 0.08117841307167313
239 0.08133435768089498
240 0.08139544667334249
241 0.08152964647513286
242 0.08180311135019297
243 0.08194269493407459
244 0.08213308569871847
245 0.08307781533245343
246 0.08322443661137019
247 0.08322443661137019
248 0.08322443661137019
249 0.08322443661137019
250 0.083357749547523
251 0.08339054503864016
252 0.08339054503864016
253 0.08342466062813104
254 0.08342466062813104
255 0.08342466062813104
256 0.08357068217132539
257 0.08369136041986014
258 0.08380205937018548
259 0.08394004864793998
260 0.08401817664120281
261 0.08416324553257976
262 0.08437141211067366
263 0.08455778948504644
264 0.08504544120910959
265 0.0851054503324109
266 0.0851054503324109
267 0.08519838837332418
268 0.08607856479817903
269 0.08607856479817903
270 0.08607856479817903
271 0.08662546327699083
272 0.08675935817976849
273 0.0868190505138994
274 0.0868190505138994
275 0.0868190505138994
276 0.08710601680019958
277 0.08710601680019958
278 0.08739246627273142
279 0.08764843405267196
280 0.08808255229029333
281 0.08827880930991225
282 0.0884584189082937
283 0.08869878670000252
284 0.08869878670000252
285 0.08869878670000252
286 0.08894448073654777
287 0.08913914484631856
288 0.08949880881298607
289 0.08977661147365008
290 0.0899113146294528
291 0.0899113146294528
292 0.09004354294932075
293 0.09004354294932075
294 0.09004354294932075
295 0.0900754109435974
296 0.0901413676537429
297 0.090332015815243
298 0.09039079382332824
299 0.09043989708355367
300 0.09067911683823933
301 0.0909286004385733
302 0.09098724173837702
303 0.09098724173837702
304 0.09098724173837702
305 0.09102981988753372
306 0.09107237377946927
307 0.0924584345168114
308 0.09269526525781717
309 0.0931279381011819
310 0.09320324634492066
311 0.09338109119618512
312 0.09354674303076481
313 0.09363712046330662
314 0.09363712046330662
315 0.09363712046330662
316 0.09375501025517684
317 0.09382018493262721
318 0.09385163928327915
319 0.09385163928327915
320 0.09388437104276472
321 0.09403939768710765
322 0.09409739022450894
323 0.09409739022450894
324 0.09409739022450894
325 0.0941622850749921
326 0.0941622850749921
327 0.0941622850749921
328 0.09451500980561599
329 0.09457976818467659
330 0.09467951802450826
331 0.09509696802187739
332 0.09518643128446723
333 0.09548864967360993
334 0.09548864967360993
335 0.09716894532674197
336 0.09716894532674197
337 0.09716894532674197
338 0.09721701850043925
339 0.0973334916631794
340 0.09738151634752674
341 0.09738151634752674
342 0.09738151634752674
343 0.09743888345513269
344 0.09749622206583437
345 0.09772847139149901
346 0.0978815070410383
347 0.09814897500021566
348 0.09822280051925006
349 0.09822280051925006
350 0.09822280051925006
351 0.09853420207109999
352 0.09880276627714561
353 0.0988471084611839
354 0.09892071967593424
355 0.09898464210456016
356 0.09909618406217587
357 0.09909618406217587
358 0.09909618406217587
359 0.09909618406217587
360 0.09918442079936363
361 0.09929295100361668
362 0.09934046630296037
363 0.09945559230217317
364 0.09952885691979876
365 0.10002967253360891
366 0.10010286935621898
367 0.1005866941271451
368 0.10073295316790443
369 0.10128514040092175
370 0.10154905368808582
371 0.10238448068035559
372 0.10278056173559301
373 0.10359839908755442
374 0.10401883170769406
375 0.1044056240938366
376 0.10481413396072888
377 0.10493123836628078
378 0.10504165691916241
379 0.10504165691916241
380 0.10513387949926926
381 0.10513387949926926
382 0.10561618488047196
383 0.10592600393298272
384 0.10592600393298272
385 0.10592600393298272
386 0.10592600393298272
387 0.10613267098750023
388 0.10624503998576125
389 0.1064726293365465
390 0.1065984655704551
391 0.10694610634253376
392 0.107033088588454
393 0.10712003384729614
394 0.10738090948576912
395 0.1076708464386404
396 0.10772683980199348
397 0.10772683980199348
398 0.10790511372861471
399 0.10799183966559636
400 0.10799183966559636
401 0.10799183966559636
402 0.10836176561078394
403 0.10836176561078394
404 0.10856642120906512
405 0.10856642120906512
406 0.10862218275599722
407 0.1089193213702711
408 0.1089193213702711
409 0.10913996203930115
410 0.10913996203930115
411 0.11009820488022146
412 0.11025412441980843
413 0.11025412441980843
414 0.11032582875831731
415 0.11032582875831731
416 0.11062689797577661
417 0.11080160741422607
418 0.11095925720717544
419 0.11101472849679184
420 0.11117091570970415
421 0.11144219342958708
422 0.11171977715578682
423 0.11211316929612483
424 0.11217522056963437
425 0.11246911997452055
426 0.11254048684556897
427 0.11274094780243112
428 0.11278715357752254
429 0.11285843804898124
430 0.11295023993819521
431 0.11302146990012764
432 0.11332067184708097
433 0.11332067184708097
434 0.11339182067077405
435 0.1134773168806421
436 0.1134773168806421
437 0.11360296420758609
438 0.11394041303682553
439 0.1140967962024735
440 0.11427864144903656
441 0.11448135412912945
442 0.11454298300259722
443 0.11454298300259722
444 0.11454298300259722
445 0.11461384056382314
446 0.11473028361762659
447 0.11511439258340547
448 0.11511439258340547
449 0.11511439258340547
450 0.11511439258340547
451 0.11511439258340547
452 0.11511439258340547
453 0.11511439258340547
454 0.11511439258340547
455 0.11522384496787397
456 0.11526363472427907
457 0.11548525386159758
458 0.11548525386159758
459 0.11548525386159758
460 0.11554648253739729
461 0.1157739951907228
462 0.11581639809355704
463 0.11587096926921941
464 0.1159815051853481
465 0.1159815051853481
466 0.1159815051853481
467 0.11630847512548947
468 0.11630847512548947
469 0.11630847512548947
470 0.11636291354036891
471 0.11636291354036891
472 0.11636291354036891
473 0.11650163247166948
474 0.1169092829179028
475 0.1169092829179028
476 0.1169092829179028
477 0.1169092829179028
478 0.11706860308375552
479 0.11706860308375552
480 0.11715273950606103
481 0.11720697449301797
482 0.11720697449301797
483 0.11740084616031932
484 0.11740084616031932
485 0.11931447212576736
486 0.11931447212576736
487 0.11944496524461583
488 0.1194990739501407
489 0.1194990739501407
490 0.1194990739501407
491 0.11961079671296883
492 0.11967136268098598
493 0.11978082045509175
494 0.11994701344341294
495 0.12000099823670346
496 0.12016290007771942
497 0.12021684989163287
498 0.12049585861625764
499 0.12049585861625764
500 0.12079786373114813
501 0.12097592050363667
502 0.12116859211123178
503 0.12133560183657864
504 0.12145626576626685
505 0.12145626576626685
506 0.12183282848370788
507 0.12195598340336258
508 0.12195598340336258
509 0.12198507040941667
510 0.1220452881105797
511 0.12215411792825195
512 0.122316606971225
513 0.122316606971225
514 0.122316606971225
515 0.1223997972521872
516 0.12257701496482915
517 0.1227541778852872
518 0.12323112734440061
519 0.12323112734440061
520 0.12327978028437074
521 0.12327978028437074
522 0.12333330793959336
523 0.12349927969295095
524 0.12349927969295095
525 0.12349927969295095
526 0.12355274227418654
527 0.12365831687215438
528 0.12369493049353618
529 0.12377725333526092
530 0.1238607577198734
531 0.1238607577198734
532 0.12397393732232508
533 0.12397393732232508
534 0.12397393732232508
535 0.12397393732232508
536 0.12403367959947484
537 0.12438071110710405
538 0.12438071110710405
539 0.12438071110710405
540 0.12438071110710405
541 0.1244403654315185
542 0.12447036481903578
543 0.12447036481903578
544 0.12447036481903578
545 0.12447036481903578
546 0.12447036481903578
547 0.12452349613715946
548 0.12452349613715946
549 0.12471204641010643
550 0.12475641999733578
551 0.12475641999733578
552 0.12475641999733578
553 0.12482484527118484
554 0.12482484527118484
555 0.12489323153429681
556 0.12489323153429681
557 0.12489323153429681
558 0.12505351488742852
559 0.12505351488742852
560 0.12505351488742852
561 0.12537396613076576
562 0.12537396613076576
563 0.12551960267231346
564 0.12557247783926015
565 0.12557247783926015
566 0.12557247783926015
567 0.12557247783926015
568 0.12557247783926015
569 0.12557247783926015
570 0.12562526501007623
571 0.12568441316242177
572 0.126595222485443
573 0.12663931042094964
574 0.12668720826594376
575 0.12668720826594376
576 0.12671573057507332
577 0.12676358922685327
578 0.1268842114492349
579 0.1268842114492349
580 0.1270303882464627
581 0.1270303882464627
582 0.12708300301871128
583 0.12708300301871128
584 0.12713558951118442
585 0.12718334494183883
586 0.12718334494183883
587 0.1272272662697255
588 0.12727979658187444
589 0.12727979658187444
590 0.12727979658187444
591 0.1275237093251165
592 0.1275237093251165
593 0.1275237093251165
594 0.1275237093251165
595 0.12762995191704618
596 0.12762995191704618
597 0.12762995191704618
598 0.12762995191704618
599 0.1277410365462467
600 0.1278085910215749
601 0.12787612794916478
602 0.1279722140144271
603 0.12811887791592821
604 0.12811887791592821
605 0.1282954905724783
606 0.12836294033165602
607 0.12836294033165602
608 0.12851492250386595
609 0.12862572083648446
610 0.12862572083648446
611 0.1286779375573471
612 0.1286779375573471
613 0.12883109599030193
614 0.12893681938903356
615 0.12910920321188754
616 0.12929438003171156
617 0.12929438003171156
618 0.12936162437593182
619 0.12936162437593182
620 0.12958625765977505
621 0.12979407359519027
622 0.12979407359519027
623 0.12999754037449734
624 0.13010511071973832
625 0.13010511071973832
626 0.13010511071973832
627 0.1302769783120387
628 0.1302769783120387
629 0.1302769783120387
630 0.1302769783120387
631 0.13044867669280394
632 0.13044867669280394
633 0.13044867669280394
634 0.13044867669280394
635 0.13044867669280394
636 0.1306343006459876
637 0.13083786895691618
638 0.13083786895691618
639 0.13083786895691618
640 0.1308849615213673
641 0.13096534024810594
642 0.13096534024810594
643 0.1310456803193964
644 0.1310456803193964
645 0.13121353290059004
646 0.13129381528244927
647 0.13129381528244927
648 0.13155980505882894
649 0.13155980505882894
650 0.13155980505882894
651 0.13155980505882894
652 0.13193571905485593
653 0.13193571905485593
654 0.13210647096710298
655 0.13216436959967545
656 0.13224446218360217
657 0.13228201680897786
658 0.1324368812320265
659 0.13269170585061074
660 0.13269170585061074
661 0.13279623055798048
662 0.13284780394923265
663 0.13284780394923265
664 0.13284780394923265
665 0.13284780394923265
666 0.1332469356195899
667 0.1332469356195899
668 0.1332469356195899
669 0.1332469356195899
670 0.1332469356195899
671 0.1332469356195899
672 0.13327478381286872
673 0.13327478381286872
674 0.13327478381286872
675 0.13335889124876507
676 0.13335889124876507
677 0.1335144294511072
678 0.13368099953359613
679 0.1337209035110388
680 0.1337209035110388
681 0.13400344972678774
682 0.13400344972678774
683 0.13405477676085792
684 0.13405477676085792
685 0.13405477676085792
686 0.13405477676085792
687 0.13405477676085792
688 0.13405477676085792
689 0.13426250133265002
690 0.13495436854260925
691 0.13509943197491936
692 0.13509943197491936
693 0.13522537458697237
694 0.13522537458697237
695 0.13522537458697237
696 0.13522537458697237
697 0.13530472675411676
698 0.13542806059217266
699 0.13568292147974495
700 0.13568292147974495
701 0.13573404508717135
702 0.13573404508717135
703 0.13573404508717135
704 0.13573404508717135
705 0.13573404508717135
706 0.13573404508717135
707 0.13573404508717135
708 0.13628319435310823
709 0.1363805889522012
710 0.13648397704392964
711 0.13674556749827224
712 0.13674556749827224
713 0.13707052483635526
714 0.13740523452195413
715 0.13747098973253052
716 0.1375172797888931
717 0.13798520065966477
718 0.13846608644774183
719 0.1385802452868631
720 0.13920457116662946
721 0.13920457116662946
722 0.1396126086090194
723 0.1396126086090194
724 0.14008845124035407
725 0.14045483166014153
726 0.14045483166014153
727 0.14045483166014153
728 0.14045483166014153
729 0.14045483166014153
730 0.14045483166014153
731 0.1405331242988786
732 0.1405331242988786
733 0.1405331242988786
734 0.1405331242988786
735 0.1405331242988786
736 0.1405331242988786
737 0.14061180688470026
738 0.14061180688470026
739 0.14071456936074922
740 0.14071456936074922
741 0.14087180583218473
742 0.14087180583218473
743 0.14087180583218473
744 0.14092859065337834
745 0.14092859065337834
746 0.14092859065337834
747 0.14092859065337834
748 0.14099944761556069
749 0.14099944761556069
750 0.14107792270137604
751 0.14107792270137604
752 0.14107792270137604
753 0.14118517681091414
754 0.14118517681091414
755 0.14123109695745142
756 0.14125845106908932
757 0.1413236409897205
758 0.1413236409897205
759 0.1413236409897205
760 0.1413236409897205
761 0.1413741327644258
762 0.1413741327644258
763 0.1413741327644258
764 0.1414245946596226
765 0.1415905854625184
766 0.14170610160354086
767 0.14170610160354086
768 0.14170610160354086
769 0.14170610160354086
770 0.14170610160354086
771 0.14170610160354086
772 0.14170610160354086
773 0.1417518593036806
774 0.141845227097911
775 0.14230450935466926
776 0.14230450935466926
777 0.14236944423250603
778 0.14236944423250603
779 0.14236944423250603
780 0.14252278887989314
781 0.14252278887989314
782 0.14252278887989314
783 0.14261485916913996
784 0.14261485916913996
785 0.14261485916913996
786 0.1426711769534651
787 0.1427274840151458
788 0.14278378037185546
789 0.14306764197424016
790 0.14318869060234984
791 0.14331214081272628
792 0.14338997621361832
793 0.14338997621361832
794 0.14338997621361832
795 0.14356564327752927
796 0.14356564327752927
797 0.14366724529755368
798 0.14366724529755368
799 0.14366724529755368
800 0.14366724529755368
801 0.14366724529755368
802 0.14371275135162326
803 0.14446181786712495
804 0.14446181786712495
805 0.1447017664149349
806 0.1447017664149349
807 0.1447017664149349
808 0.14475180685411126
809 0.14486638211439964
810 0.14499853832917484
811 0.14499853832917484
812 0.14499853832917484
813 0.14504395200138834
814 0.1451714549269736
815 0.1451714549269736
816 0.1451714549269736
817 0.1451714549269736
818 0.1451714549269736
819 0.14519961126228748
820 0.14536749974170998
821 0.14536749974170998
822 0.14536749974170998
823 0.14536749974170998
824 0.14536749974170998
825 0.14536749974170998
826 0.14536749974170998
827 0.14536749974170998
828 0.14536749974170998
829 0.14536749974170998
830 0.14536749974170998
831 0.14536749974170998
832 0.14536749974170998
833 0.14543176360199894
834 0.14543176360199894
835 0.1454815598885401
836 0.1454815598885401
837 0.1454815598885401
838 0.14571023924179788
839 0.14593861779894
840 0.14593861779894
841 0.14598380345384646
842 0.14598380345384646
843 0.14603352935700983
844 0.14609766826971612
845 0.14614737671213293
846 0.14644006734577275
847 0.14653489645283152
848 0.14653489645283152
849 0.14653489645283152
850 0.14653489645283152
851 0.14662695353782004
852 0.14662695353782004
853 0.14662695353782004
854 0.14682808093448177
855 0.14682808093448177
856 0.14709703677142807
857 0.14716103071056555
858 0.14716103071056555
859 0.14730190367562512
860 0.14730190367562512
861 0.14730190367562512
862 0.1474154047664826
863 0.1474154047664826
864 0.1475417851125116
865 0.1475417851125116
866 0.1475417851125116
867 0.14765518929531415
868 0.14765518929531415
869 0.14768198112871814
870 0.14773745523526752
871 0.14773745523526752
872 0.14778693307150553
873 0.14816512953573874
874 0.14816512953573874
875 0.14816512953573874
876 0.14821457399419255
877 0.14821457399419255
878 0.14826400183760452
879 0.14826400183760452
880 0.14831341311486082
881 0.14835178676186883
882 0.14835178676186883
883 0.14848195502761571
884 0.14848195502761571
885 0.14863508219662014
886 0.14863508219662014
887 0.1488241874062629
888 0.14898725780544927
889 0.14898725780544927
890 0.14931397302160104
891 0.14931397302160104
892 0.149363285914219
893 0.149363285914219
894 0.149363285914219
895 0.149363285914219
896 0.14946314032714006
897 0.14946314032714006
898 0.14955715513970627
899 0.1496206994852904
900 0.14966543534125365
901 0.14966543534125365
902 0.14966543534125365
903 0.14966543534125365
904 0.14966543534125365
905 0.14972891767763213
906 0.14972891767763213
907 0.14972891767763213
908 0.14972891767763213
909 0.14972891767763213
910 0.14972891767763213
911 0.14972891767763213
912 0.14972891767763213
913 0.14972891767763213
914 0.14972891767763213
915 0.14972891767763213
916 0.14972891767763213
917 0.14972891767763213
918 0.1497922674648005
919 0.15035182767711242
920 0.15037950484784143
921 0.15037950484784143
922 0.15037950484784143
923 0.15037950484784143
924 0.15037950484784143
925 0.15037950484784143
926 0.15037950484784143
927 0.15037950484784143
928 0.15042853256034228
929 0.15046660870014764
930 0.15046660870014764
931 0.15049313078813678
932 0.15052075556572442
933 0.15052075556572442
934 0.1505839455055618
935 0.1505839455055618
936 0.1505839455055618
937 0.1510260680389723
938 0.1510260680389723
939 0.1510260680389723
940 0.1510260680389723
941 0.1510260680389723
942 0.15108917937500016
943 0.15108917937500016
944 0.15108917937500016
945 0.15108917937500016
946 0.15114397631808096
947 0.15114397631808096
948 0.15114397631808096
949 0.15119874798328803
950 0.15119874798328803
951 0.15125350285379233
952 0.15125350285379233
953 0.1513082409751038
954 0.1513712360068374
955 0.1513712360068374
956 0.15153255529347198
957 0.15153255529347198
958 0.15153255529347198
959 0.15153255529347198
960 0.15153255529347198
961 0.15158133386583528
962 0.15161921675091597
963 0.15177267935629213
964 0.15183557890025673
965 0.15183557890025673
966 0.15183557890025673
967 0.15183557890025673
968 0.15183557890025673
969 0.15183557890025673
970 0.1518630433458015
971 0.1518630433458015
972 0.1518630433458015
973 0.1518630433458015
974 0.1518630433458015
975 0.1518630433458015
976 0.15211276182582167
977 0.15211276182582167
978 0.15211276182582167
979 0.15211276182582167
980 0.15211276182582167
981 0.15211276182582167
982 0.15211276182582167
983 0.1522236521381214
984 0.15226780946518031
985 0.15226780946518031
986 0.1524284065438478
987 0.15252686173114127
988 0.15262530247664605
989 0.15298324775533906
990 0.15298324775533906
991 0.15298324775533906
992 0.15298324775533906
993 0.15314368038752352
994 0.15314368038752352
995 0.15314368038752352
996 0.15314368038752352
997 0.15319806110825002
998 0.15319806110825002
999 0.15319806110825002
1000 0.1533448279978501

==> data/mean-ndcg-ue-recent-1000-nofilter.dat <==
1 0.01974090067859346
2 0.018070345681282053
3 0.020098947470533902
4 0.020298946334318217
5 0.021305914702820377
6 0.021265090193705982
7 0.0219642497292879
8 0.02282432794787302
9 0.023671921218205192
10 0.024990852863939515
11 0.02676513928505742
12 0.027809178396549804
13 0.02839333727576603
14 0.0291477935340842
15 0.03022322717300306
16 0.031177734473201706
17 0.03224344459968033
18 0.03302421006220688
19 0.03460901234783929
20 0.03548392484539141
21 0.03677856815776787
22 0.0382715244502456
23 0.03898920305261945
24 0.03977236894192019
25 0.041168594071983734
26 0.042224987573807646
27 0.043653190677866216
28 0.0442139637763278
29 0.04488788813195836
30 0.0457515880211767
31 0.04640064638627477
32 0.047334606836187496
33 0.04830039957737208
34 0.048888703092173996
35 0.04977596239378057
36 0.0503913146507121
37 0.051299160577818415
38 0.052097763725377666
39 0.052926150855921644
40 0.05326958031140888
41 0.053938452778160936
42 0.05416916414243618
43 0.054616024935002255
44 0.05533436060423079
45 0.05608932027086292
46 0.056356576087296564
47 0.05727067531910761
48 0.05779015548254715
49 0.058666669197063426
50 0.05950713107137892
51 0.05980492931671477
52 0.0605685807674556
53 0.06089956702023435
54 0.061312718652657874
55 0.06244189103446149
56 0.06297634513672928
57 0.06352523838792543
58 0.06409551451533557
59 0.06439358979156945
60 0.06506313189759841
61 0.06550921771802229
62 0.06602557367858265
63 0.06641543067490233
64 0.06691918444193368
65 0.0672883909857301
66 0.06782045574937161
67 0.0682732299583158
68 0.06850124314500197
69 0.06875765726794786
70 0.06945875814914983
71 0.07008740862516549
72 0.07090555243525237
73 0.0716569304930764
74 0.07184069058816774
75 0.07222475848539049
76 0.07297707315635484
77 0.07335922713064227
78 0.07364467425177273
79 0.0740312077585474
80 0.07431926533319133
81 0.07468863805005614
82 0.07525780211247647
83 0.0758996445326782
84 0.07610983364125161
85 0.07635866303562004
86 0.07683236313672166
87 0.07719667450259048
88 0.07762737395402892
89 0.07770897542115562
90 0.07797997378038804
91 0.07820625778190336
92 0.0785399677930348
93 0.0787469477006313
94 0.07952698632669482
95 0.07973404790535042
96 0.08019309123406701
97 0.08081204967996142
98 0.08112573180958702
99 0.08210001182320092
100 0.08249411736161687
101 0.08259655678500363
102 0.0828439729784793
103 0.08371998871298321
104 0.0839399183138177
105 0.08406287766959882
106 0.08419276024358491
107 0.08448414689124974
108 0.08500510640457248
109 0.08512853734276635
110 0.08535971408702217
111 0.08586661175965234
112 0.08619076243765925
113 0.0868338987855825
114 0.08719975619808734
115 0.08736513324721774
116 0.08775648057749366
117 0.08797253023479445
118 0.08823353279593969
119 0.08852997829957485
120 0.08895451782237727
121 0.08919845478912689
122 0.08939485746277395
123 0.08965728556339848
124 0.09022767705356001
125 0.09068146292124457
126 0.0911211094617479
127 0.09168466771456409
128 0.09189312442693334
129 0.09222857744682092
130 0.09241001776043493
131 0.09268522551998556
132 0.0932291081080849
133 0.09337329335632187
134 0.09380006318832662
135 0.09387787021710028
136 0.09399831474378056
137 0.09432654018884325
138 0.0947535164259515
139 0.09503614926264246
140 0.0952819431056911
141 0.09550651639540447
142 0.09555848640921502
143 0.09563663294630186
144 0.09570000551556387
145 0.09576267086140439
146 0.09611250648432343
147 0.09637268318482173
148 0.09678622950269986
149 0.09714657590613922
150 0.09732903683811037
151 0.09743118834397853
152 0.09780391057533487
153 0.09797515235105547
154 0.09811838484062199
155 0.09820803300690437
156 0.09826225242847843
157 0.0982869925308272
158 0.09843783096215974
159 0.09861835074510256
160 0.09869132677797772
161 0.09886978274707903
162 0.09899136902308373
163 0.09914962350516626
164 0.09921949179369294
165 0.09943385596696905
166 0.0995423962656725
167 0.09965847248875469
168 0.09972701002565669
169 0.10008950430760653
170 0.10029584627009183
171 0.1013380271510185
172 0.10152876514649874
173 0.101641480675068
174 0.10210575153076888
175 0.10219906779462419
176 0.1023988566554744
177 0.10253285587858484
178 0.1025824067565601
179 0.10280319255491611
180 0.10347449894174415
181 0.10396948095796701
182 0.10415027961869719
183 0.10434668142577462
184 0.10461792285190742
185 0.10471365673052535
186 0.10489524288755983
187 0.10501247086416436
188 0.10544247982931527
189 0.10557159092599563
190 0.10566411111058041
191 0.10580169947148048
192 0.10605681798047424
193 0.10682330792315506
194 0.1069750921018103
195 0.10722309806857402
196 0.1074039736375778
197 0.10764899506194649
198 0.10787382312274359
199 0.10801953822631821
200 0.10827337716570742
201 0.10854739779582137
202 0.1085987611152023
203 0.10867441243438149
204 0.1088898032107359
205 0.109143103540175
206 0.10920169355040515
207 0.10948105691699406
208 0.10965512848000337
209 0.109867590672896
210 0.10997852671680285
211 0.11004470294000764
212 0.11009389203328425
213 0.11022585964363137
214 0.11035723026653801
215 0.11087155950058006
216 0.11117832158146757
217 0.11131855337341796
218 0.1116710067341133
219 0.11177783647500668
220 0.1118541261152421
221 0.11217030944863877
222 0.11247102230319808
223 0.11263959034060249
224 0.11271746083049103
225 0.11298870829721988
226 0.1131364120881215
227 0.11366497110041046
228 0.11377917515332016
229 0.11385405933656156
230 0.11405596360688218
231 0.11405544367564495
232 0.11420472506596498
233 0.1142720994629968
234 0.1144202099235383
235 0.1146467859214144
236 0.11476483927358082
237 0.11497485299732081
238 0.11527779976948728
239 0.11547017521801221
240 0.11553492347319748
241 0.11560284886480361
242 0.11567215571976983
243 0.11592376451347641
244 0.11620063493011681
245 0.11656470387700857
246 0.11685284626679036
247 0.1169653282160136
248 0.11705114223960797
249 0.11716117669532526
250 0.11738411871756792
251 0.11751336800736197
252 0.1175346096722845
253 0.11759998553504775
254 0.11786553696456359
255 0.11793919205825176
256 0.11813015832090917
257 0.11821348701116925
258 0.11821348701116925
259 0.118278767907176
260 0.11838926873964141
261 0.11858398264202326
262 0.11861115981356454
263 0.11873054007236264
264 0.11883438562478184
265 0.11922692059587368
266 0.11953506765889543
267 0.1196074379505502
268 0.11968356339603504
269 0.11970037389535274
270 0.11977427455588446
271 0.11985093482715309
272 0.11988087118290128
273 0.1199594875691756
274 0.1202797964393037
275 0.12029400283977526
276 0.12038571569468705
277 0.12043855057533948
278 0.12043855057533948
279 0.12051776166121896
280 0.12051961312145258
281 0.1206148264255064
282 0.12075133949621603
283 0.12093852475476523
284 0.12106168058115632
285 0.1211401390975682
286 0.1211401390975682
287 0.12118563200856652
288 0.12134862093122746
289 0.1214498233851889
290 0.12153676115613332
291 0.12170279989488166
292 0.12179975450223968
293 0.12186945015847507
294 0.12193451396665825
295 0.12205078080171705
296 0.1220820765739916
297 0.12213494078530257
298 0.12231928820544911
299 0.12235287152887919
300 0.12240832184372971
301 0.12259186397146038
302 0.1226612117585226
303 0.12277590198694043
304 0.1228951469407517
305 0.12293766090278767
306 0.12298733338456491
307 0.12304482341542114
308 0.12310762854494874
309 0.12313441145474466
310 0.12316159871128862
311 0.12324487874807408
312 0.1232876083658442
313 0.12334096386481715
314 0.12341297790738967
315 0.12355366306464871
316 0.12360785604626379
317 0.1238269712094179
318 0.12389229310338501
319 0.12400156608204714
320 0.12407874571837729
321 0.12410658233268657
322 0.12418282143323664
323 0.12440087256789316
324 0.12444266502069548
325 0.12450687040843261
326 0.12457120819186034
327 0.12465607009506938
328 0.124692586410646
329 0.12480315415788948
330 0.12489358299708744
331 0.1250489721935583
332 0.12519847331705727
333 0.12537010177465027
334 0.12543168283326672
335 0.12561034546748673
336 0.12572030881377716
337 0.12588477168363024
338 0.12607129913393433
339 0.12613087776090778
340 0.12622093298107603
341 0.1262717182688008
342 0.126403692319392
343 0.12645731956363082
344 0.12647975533957784
345 0.1265481393787552
346 0.12656422880310114
347 0.12658271064527193
348 0.12661302705468908
349 0.12673027771450424
350 0.12675464743183823
351 0.1267878382719179
352 0.12683404041798288
353 0.12692728969174905
354 0.12700918494446053
355 0.12712708558014366
356 0.12720263806862553
357 0.12729528972411736
358 0.12738359935000484
359 0.12749313586844277
360 0.12765290213327388
361 0.12818865087828477
362 0.12823562885405526
363 0.12828517236797593
364 0.1283520394142872
365 0.12843546731362676
366 0.1285291942439495
367 0.128542708892668
368 0.1286278433196031
369 0.12865515302748556
370 0.12874446622512356
371 0.12884160191143182
372 0.1288977135087945
373 0.12898980279092276
374 0.1290719651193065
375 0.12915174357030826
376 0.12919212237950417
377 0.12933727108200274
378 0.12935706690325682
379 0.1293688561697352
380 0.1297602432856911
381 0.12988066490246558
382 0.12989557211658992
383 0.12991695900779973
384 0.12991695900779973
385 0.1299465770995093
386 0.1299634450774215
387 0.13002406328432217
388 0.13003814267637384
389 0.1300960884808278
390 0.1301346061634126
391 0.13016848036898784
392 0.13018815598857436
393 0.1303434119599341
394 0.13040543304068686
395 0.13051473217932147
396 0.13062636788743298
397 0.13066655314233055
398 0.13077593527790937
399 0.13085789622886915
400 0.13117998418273177
401 0.13173521487280826
402 0.1318865425539505
403 0.13190984262558705
404 0.13203222869636824
405 0.1320345783019992
406 0.1320345783019992
407 0.13216070952030043
408 0.13218222603775528
409 0.13229150861785474
410 0.13229150861785474
411 0.1323831711675689
412 0.13244853533055564
413 0.13264345509727604
414 0.1326808949546467
415 0.13271508792405382
416 0.1327864554704842
417 0.13285934120939252
418 0.13294684660260173
419 0.13298188662724375
420 0.13309095535695925
421 0.13309095535695925
422 0.1333630550060839
423 0.13338141541294696
424 0.13339145111855177
425 0.13340931561043892
426 0.1334726981936438
427 0.13351603200396225
428 0.13356388402758884
429 0.1336206993598147
430 0.1336732361254188
431 0.13379197139119606
432 0.1339417155894325
433 0.13413709928567374
434 0.13438921662192427
435 0.1344283031097751
436 0.1345110231722803
437 0.13462100009184017
438 0.13464945484842852
439 0.13465119123461197
440 0.13488230521132522
441 0.13496933690889712
442 0.13509939824749223
443 0.13511759853597338
444 0.1351898536557792
445 0.13539173151452358
446 0.13539173151452358
447 0.13545606054356854
448 0.13552677261705626
449 0.1355550301398484
450 0.1355664889692809
451 0.1356008381472148
452 0.13563649034268277
453 0.13565416895730453
454 0.1356733736457959
455 0.13573540339779191
456 0.13580269980693416
457 0.135849129187395
458 0.13593073106613573
459 0.13621798443455876
460 0.1363119355509055
461 0.13633607504668738
462 0.136407102839869
463 0.1364701936838635
464 0.13650157604790086
465 0.136644126214059
466 0.13666324956402576
467 0.136728515421852
468 0.13676244153715353
469 0.13676244153715353
470 0.1368095865084568
471 0.1368454160876169
472 0.13692598388403454
473 0.13695030962402494
474 0.13705729797907193
475 0.1371904285673679
476 0.13753227216625344
477 0.1376399373820525
478 0.13766882332487895
479 0.1376922612209071
480 0.13793944896219543
481 0.13800539493730737
482 0.13819675757024522
483 0.1382248832499222
484 0.13834539499874823
485 0.13838508539409194
486 0.13843583318008496
487 0.13847176590057036
488 0.13853944294585793
489 0.1385856700183389
490 0.13858738100107446
491 0.13860483036043017
492 0.13873860101065236
493 0.13878779171206648
494 0.13881261118177382
495 0.13895375014229724
496 0.13898767296722894
497 0.13901900952766136
498 0.13901900952766136
499 0.13909120885672524
500 0.13915882078609457
501 0.13933479270583002
502 0.13937175073986707
503 0.1394415769070358
504 0.13949124671708296
505 0.13953416708075822
506 0.1396132108089489
507 0.13970707691399295
508 0.1397844423461006
509 0.13984330081933466
510 0.1399070288812439
511 0.13998135537088074
512 0.1400056756681956
513 0.14001608437426322
514 0.1400416588557847
515 0.14012829575452315
516 0.14022004883615002
517 0.14026055875220836
518 0.140268757660689
519 0.14029644197296834
520 0.14038838236251605
521 0.1404138580318628
522 0.14045581396242163
523 0.14050213726592806
524 0.1405749283706186
525 0.14063775954412558
526 0.14065277617998923
527 0.1406642968264304
528 0.14077480760753594
529 0.14080141873585927
530 0.14081641727575658
531 0.140848643377406
532 0.1409069683981809
533 0.1409241901602093
534 0.1409718667562845
535 0.1410327992252579
536 0.14123170535820123
537 0.14125705082464254
538 0.14129608805346366
539 0.1413822471463801
540 0.14144252642268906
541 0.14147654092241285
542 0.14150080586007407
543 0.1415627997375995
544 0.14158145430057556
545 0.14174003917547687
546 0.14187237065587013
547 0.14191251891469334
548 0.14197995200973404
549 0.14199400427274175
550 0.14202412771709833
551 0.14203374782052486
552 0.14206017994597803
553 0.14208313747471749
554 0.14208313747471749
555 0.1421157728533826
556 0.14212782548613712
557 0.14215748361723726
558 0.14217793748221036
559 0.14220431706542727
560 0.1425750643107194
561 0.1426067575460012
562 0.14283948905372146
563 0.14283948905372146
564 0.14283948905372146
565 0.1428623689681092
566 0.14288826845972627
567 0.14291990862625217
568 0.1429708453002308
569 0.14315766555543588
570 0.14327680972724505
571 0.14329163256679064
572 0.14329163256679064
573 0.1433314878702619
574 0.14376706839404932
575 0.14393088425784156
576 0.14395824541698
577 0.1440056027337041
578 0.14410348410352994
579 0.1441262761590557
580 0.14420477199653464
581 0.14422941344026613
582 0.1443230795367131
583 0.1443230795367131
584 0.14434660198769222
585 0.14434660198769222
586 0.14439823928929285
587 0.14443243316074136
588 0.14443243316074136
589 0.14443406436666034
590 0.1444479583164328
591 0.1444479583164328
592 0.14449325085432532
593 0.1446347638275369
594 0.14467248069114616
595 0.14468393159765228
596 0.14471704383458725
597 0.1447501474037822
598 0.14479949890557473
599 0.14491927572969482
600 0.14493617935989633
601 0.1449591050511905
602 0.1449591050511905
603 0.14498399251297325
604 0.14503126622957113
605 0.14520170281674666
606 0.14523148929619073
607 0.14529152404859036
608 0.14535051347431288
609 0.14536737792815987
610 0.14542115389495738
611 0.14542115389495738
612 0.14548037509918194
613 0.14548037509918194
614 0.14553545347872432
615 0.1455714985354979
616 0.14567212042229055
617 0.1457008250794209
618 0.14572256097179503
619 0.14573390723656354
620 0.1457548988053825
621 0.14588093953331052
622 0.14592969943982867
623 0.14592969943982867
624 0.14592969943982867
625 0.1459394468135802
626 0.14598975200548248
627 0.1460027846866052
628 0.1460597746877115
629 0.14612761902967997
630 0.14616657136805047
631 0.14619346900345664
632 0.14620805898873876
633 0.14621413675233608
634 0.14630498185307644
635 0.1463882046495745
636 0.14640278040084678
637 0.14643231733850776
638 0.14644683270596237
639 0.1464484433760705
640 0.14648930928777984
641 0.14668729647024173
642 0.14677624141096354
643 0.14681371358681433
644 0.14684007473062358
645 0.14697721659202478
646 0.14702921268785918
647 0.1470575821644485
648 0.14711939740802452
649 0.14712261596168377
650 0.14724402005471057
651 0.14724402005471057
652 0.14724402005471057
653 0.14727382367798922
654 0.14735403504433373
655 0.14736692114827038
656 0.1475016330921978
657 0.14761560306697064
658 0.14768034476543987
659 0.14768889444007105
660 0.14773696757535568
661 0.14775506358765778
662 0.14799383275652095
663 0.14799383275652095
664 0.1480034894967174
665 0.14801894897955953
666 0.14801894897955953
667 0.14801894897955953
668 0.14803701573436098
669 0.1481004342176656
670 0.1481121420467958
671 0.14817866809085403
672 0.1482087277299045
673 0.1482087277299045
674 0.1482087277299045
675 0.14840478649266667
676 0.1484635770689868
677 0.14854725383118367
678 0.1485579936457589
679 0.1485579936457589
680 0.1485579936457589
681 0.14857023047374224
682 0.14858823989655412
683 0.14863690116194053
684 0.1486549025198434
685 0.14867070923190367
686 0.1486993659517527
687 0.1487009636754797
688 0.14873334972905453
689 0.14873334972905453
690 0.1487685127554556
691 0.14882825311011766
692 0.14887065984547657
693 0.1488844596531804
694 0.1488844596531804
695 0.1488844596531804
696 0.1488844596531804
697 0.14892316956387028
698 0.148963133547863
699 0.14897041863085766
700 0.14900226385138904
701 0.1490376474581272
702 0.1490673359781952
703 0.14910201404970708
704 0.14911733938436997
705 0.14911733938436997
706 0.14912724232043092
707 0.14915354840401018
708 0.1491777850336949
709 0.14920050412533387
710 0.1492711092691336
711 0.14929080973689124
712 0.1493128855265262
713 0.1493465074173025
714 0.1493465074173025
715 0.14936829676549482
716 0.14942922911178685
717 0.14949907011378266
718 0.14953368024552716
719 0.14953368024552716
720 0.149592207972094
721 0.1496132326393635
722 0.1496132326393635
723 0.14963604895673333
724 0.14964472225181918
725 0.14964472225181918
726 0.14964472225181918
727 0.14971479538903174
728 0.1497610819753179
729 0.14983185793915293
730 0.14984612037930944
731 0.1498948026058151
732 0.1499144162710228
733 0.1499265168327047
734 0.1499443260314487
735 0.14997909045218832
736 0.15008954357358179
737 0.15010108267187325
738 0.15010108267187325
739 0.15015505061379286
740 0.15015820534761956
741 0.15017085609957825
742 0.15018293435351232
743 0.1501950101505451
744 0.15020841760250536
745 0.15024138387374716
746 0.1502974203612476
747 0.15038416217193715
748 0.15044376122273578
749 0.1504877094349731
750 0.15051315936291507
751 0.15051315936291507
752 0.15052521323961512
753 0.1505868667636668
754 0.15061444918178707
755 0.15064285882102518
756 0.15067126279545737
757 0.15067126279545737
758 0.15067126279545737
759 0.15077350152574268
760 0.15081539391201088
761 0.150842246109043
762 0.15086174123888635
763 0.15103315291212233
764 0.15104517808661463
765 0.15108215727136232
766 0.15108215727136232
767 0.15108373337553965
768 0.15111032595851973
769 0.15112366682842568
770 0.1511387858548399
771 0.1511387858548399
772 0.15117801596398614
773 0.15125003602795986
774 0.15125003602795986
775 0.15125003602795986
776 0.15125003602795986
777 0.15125003602795986
778 0.1512662810419494
779 0.15128137371954037
780 0.15131155326825874
781 0.15131155326825874
782 0.15133331877953773
783 0.15133331877953773
784 0.15140380974853007
785 0.15140380974853007
786 0.15142002987156025
787 0.15142002987156025
788 0.15143764979703092
789 0.15146964989651288
790 0.1515013659497971
791 0.1515013659497971
792 0.15153376928912826
793 0.15154786410598478
794 0.15157391217765354
795 0.15158800168600625
796 0.15162731201048726
797 0.15168015888091604
798 0.15170537288597716
799 0.15174111568441268
800 0.1517882679389334
801 0.15180329783929952
802 0.15186050533039283
803 0.15187305669083034
804 0.15187305669083034
805 0.15187305669083034
806 0.1518827638961589
807 0.15188431848532474
808 0.15191233137363788
809 0.15193398670411473
810 0.1519465218207944
811 0.1519615239211019
812 0.15200094837577405
813 0.15206398603090235
814 0.15208609964871442
815 0.1521118486841518
816 0.1521690275522547
817 0.1521690275522547
818 0.15218401045569732
819 0.1522080809153837
820 0.15225061541649296
821 0.15226559015779664
822 0.15226559015779664
823 0.15230139611215643
824 0.15231636272989532
825 0.15231636272989532
826 0.1523241903587096
827 0.15240556298912397
828 0.15246514418042087
829 0.1524902153936148
830 0.1524902153936148
831 0.15249824610746154
832 0.15253146480900887
833 0.152541482863259
834 0.15259546083824252
835 0.1526331501875006
836 0.1526331501875006
837 0.15267020901146722
838 0.15268418841178985
839 0.15268418841178985
840 0.15275346414144353
841 0.1527709139995382
842 0.15280133763039191
843 0.15281625367395044
844 0.15286685878538922
845 0.15289492416095207
846 0.15290737852156713
847 0.15295827205791868
848 0.15300014751981925
849 0.15303152531934489
850 0.1530532747060704
851 0.1530532747060704
852 0.15307288678994613
853 0.15312550883912018
854 0.1532370590922825
855 0.15327572820469937
856 0.15330454594863674
857 0.153331239616768
858 0.15334863784438096
859 0.15336603307621613
860 0.15338517962810866
861 0.15338517962810866
862 0.15341785574692698
863 0.15343836553900692
864 0.1534507811725945
865 0.15349069100590204
866 0.15352355399695872
867 0.15352355399695872
868 0.15364732553972082
869 0.1536726123357648
870 0.1536940354022052
871 0.15371883167583386
872 0.1537518364901595
873 0.15378634001117047
874 0.15381851783597958
875 0.15384083929828005
876 0.15384083929828005
877 0.15384083929828005
878 0.15392438454115334
879 0.15397224327052758
880 0.15400014086670677
881 0.15403090762426436
882 0.15403090762426436
883 0.15403090762426436
884 0.15403985850492072
885 0.15405372563231187
886 0.15406075660665935
887 0.15406075660665935
888 0.1540725157409898
889 0.15408982314379654
890 0.1541276867902386
891 0.1541276867902386
892 0.1541276867902386
893 0.1541276867902386
894 0.1541625701180635
895 0.15420591212750492
896 0.15423689089020445
897 0.15427278615483592
898 0.15428269366357836
899 0.15431635681742717
900 0.15432707971640683
901 0.15432707971640683
902 0.1543697895613771
903 0.15441254049073003
904 0.15442842775808452
905 0.15442842775808452
906 0.15443961747363916
907 0.15443961747363916
908 0.154553077954304
909 0.15461951006496819
910 0.15462904459548008
911 0.15462904459548008
912 0.1546900182845751
913 0.15470382212841308
914 0.15474147775697977
915 0.15481111888865523
916 0.1548423666149031
917 0.1548595954341054
918 0.15486112069531524
919 0.15487411362851172
920 0.15490709903821243
921 0.15490709903821243
922 0.15490709903821243
923 0.15493039563265537
924 0.15493039563265537
925 0.15493039563265537
926 0.15493039563265537
927 0.15494268352694499
928 0.15494268352694499
929 0.154980544745027
930 0.154980544745027
931 0.1550311522263473
932 0.1550311522263473
933 0.15504833751917887
934 0.15507127121645498
935 0.1550797965673857
936 0.15509206712969975
937 0.1551067530222093
938 0.15512955118570787
939 0.15512955118570787
940 0.1552038967338072
941 0.15524296973879065
942 0.15524296973879065
943 0.155254094140744
944 0.15529031498447501
945 0.1552997970579019
946 0.1552997970579019
947 0.1553662655592138
948 0.1553662655592138
949 0.1553662655592138
950 0.1553677832073806
951 0.15538243737710905
952 0.15538243737710905
953 0.15539407556101265
954 0.15539407556101265
955 0.1554271394236764
956 0.15547054225543674
957 0.15551286539151232
958 0.1555519158854226
959 0.15566121098435207
960 0.15566121098435207
961 0.15566121098435207
962 0.15566121098435207
963 0.15570730559497628
964 0.15570730559497628
965 0.1557261315985817
966 0.1557390303577987
967 0.15574848072490688
968 0.15574848072490688
969 0.15574848072490688
970 0.15582060835894657
971 0.15586802623837798
972 0.1559056672266621
973 0.1559056672266621
974 0.1559404134571041
975 0.1559404134571041
976 0.1559404134571041
977 0.1559404134571041
978 0.1559404134571041
979 0.15596719657720434
980 0.15600256746196434
981 0.15600256746196434
982 0.15600256746196434
983 0.15600256746196434
984 0.156026785801415
985 0.156026785801415
986 0.1560938283753135
987 0.1561130863693991
988 0.1561130863693991
989 0.1561582460073788
990 0.1561945400882836
991 0.15621626210886386
992 0.15623082673701794
993 0.15623082673701794
994 0.15628634775449407
995 0.15632223736624906
996 0.15634368773393675
997 0.15637831665113114
998 0.15637831665113114
999 0.15638740306954768
1000 0.15638740306954768

==> data/mean-ndcg-ue-reveal-100-nofilter.dat <==
1 0.009289617486338797
2 0.010379284342160471
3 0.013981971557573084
4 0.016257563957456717
5 0.01933156692794197
6 0.02154431512412689
7 0.026846804172103337
8 0.028460953408986717
9 0.029831374119189197
10 0.033102427923474176
11 0.03487025704935119
12 0.037413193780200804
13 0.03892468928511919
14 0.039421458304569286
15 0.0412486744449139
16 0.042886203384799516
17 0.04392887660676233
18 0.045185848038560385
19 0.04737553754071201
20 0.049102132049282834
21 0.050982198296447644
22 0.05226793315774554
23 0.05374822058633986
24 0.05572388812520041
25 0.05704420194108219
26 0.05954114850182123
27 0.060661680434115364
28 0.06145958038296836
29 0.06201951984291779
30 0.06312647619567674
31 0.06432432663105805
32 0.06489712891008251
33 0.0653948842475476
34 0.06571486497622482
35 0.06614605635944255
36 0.06642920111287574
37 0.06800400142154002
38 0.06871302039163242
39 0.069629105190821
40 0.06999923711898376
41 0.07046672544781964
42 0.07099283388112723
43 0.07128116451729578
44 0.07183973752444474
45 0.07291014312640112
46 0.07456847557987284
47 0.07561841393191011
48 0.07717815355038048
49 0.077476599451788
50 0.078171201750914
51 0.07920175436875433
52 0.08005560174045011
53 0.08676270736617107
54 0.08792644815682739
55 0.0888445959140456
56 0.08991983936540905
57 0.09041570901222741
58 0.09085732037348822
59 0.09208228345856095
60 0.09248873900819535
61 0.09383439892302015
62 0.09459757273914918
63 0.09553398506630613
64 0.09605693404355457
65 0.09670609337600863
66 0.0970389996019753
67 0.09992290729191565
68 0.10050402387350282
69 0.10056123936749188
70 0.10080897428749556
71 0.10095914510540543
72 0.10257380210807666
73 0.10347023166340907
74 0.10364568968027686
75 0.10444218868571069
76 0.10466053226305067
77 0.10485614892691805
78 0.10549183569488597
79 0.10586219826582785
80 0.10641931073397222
81 0.10655796491998475
82 0.10701859796686039
83 0.10735385932063883
84 0.10758367690955134
85 0.10822293887857687
86 0.1088103053070943
87 0.10911581212391025
88 0.10938287488245092
89 0.10956625746370192
90 0.10992222701164425
91 0.11012936233147905
92 0.1102913588577367
93 0.11096693021822818
94 0.11159424222047823
95 0.11233490929103869
96 0.11250079384983527
97 0.1131776190455842
98 0.11356073698004336
99 0.11363144273895491
100 0.1138526719346866

==> data/mean-ndcg-ue-reveal-1000-crash_class=asan_heap_buffer_overflow.dat <==
1 0.0049261083743842365
2 0.003020429521012111
3 0.0038219326226871225
4 0.00840255598030313
5 0.01263557682516667
6 0.015253966691656375
7 0.01769960194041871
8 0.018400803233866794
9 0.018299768287564428
10 0.018501576105775096
11 0.020088810475399857
12 0.022155461253529563
13 0.02608567860734449
14 0.02608567860734449
15 0.028077548687672375
16 0.029301772346845507
17 0.029626495358655254
18 0.030786145178195348
19 0.03192090700029762
20 0.032950693277089375
21 0.035704999348401815
22 0.03621603863218695
23 0.037968593378989765
24 0.040297132046107846
25 0.043081043992325804
26 0.04493815078197619
27 0.046269576643450154
28 0.047083528855549645
29 0.04772937117423471
30 0.04866260745206826
31 0.04968103385872034
32 0.04968103385872034
33 0.050437031295346726
34 0.05081194810674233
35 0.05081194810674233
36 0.051181095174291986
37 0.051645710299469884
38 0.051819744586443554
39 0.051819744586443554
40 0.051819744586443554
41 0.051819744586443554
42 0.05260357539551164
43 0.053695742043890646
44 0.05508568254785993
45 0.055927900763380396
46 0.05634408239696482
47 0.05696531802944499
48 0.05910245633173321
49 0.05910245633173321
50 0.06099045248833584
51 0.06154638812777721
52 0.06219899312267576
53 0.0634757108634455
54 0.06369123510481528
55 0.06418108339666491
56 0.06540837391378541
57 0.0661366884458578
58 0.06685656423300064
59 0.06920461425553581
60 0.07106105738755038
61 0.07209593032684047
62 0.07279808353016896
63 0.07328421071246886
64 0.07358968564694193
65 0.07374186652535006
66 0.07374186652535006
67 0.07524674317247261
68 0.07552025274737532
69 0.07567032596213566
70 0.07613290154995327
71 0.07613290154995327
72 0.07635165905957389
73 0.07709921873162369
74 0.07709921873162369
75 0.07867254844325047
76 0.07882689875750427
77 0.0791328544253353
78 0.07933051725913602
79 0.08017395415104016
80 0.08038753500940006
81 0.08075115261889845
82 0.08158756272123825
83 0.08206007203534849
84 0.0826207796590093
85 0.08318001499992572
86 0.08318001499992572
87 0.08370574449994501
88 0.0840627261278679
89 0.0840627261278679
90 0.0849961382965887
91 0.08525224683648
92 0.08525224683648
93 0.08629983937711236
94 0.08734499756585888
95 0.08809572074065743
96 0.0891334863856918
97 0.09048289428935806
98 0.09068714798743002
99 0.09068714798743002
100 0.09103434601022783
101 0.09103434601022783
102 0.0919972588558149
103 0.0919972588558149
104 0.09224609395174045
105 0.09224609395174045
106 0.09224609395174045
107 0.09224609395174045
108 0.09246633799530002
109 0.09246633799530002
110 0.09363590695482639
111 0.09363590695482639
112 0.09363590695482639
113 0.09391734781359509
114 0.09407572886228925
115 0.09423382143995376
116 0.09457029817103497
117 0.09498361655298973
118 0.09587453158338861
119 0.09587453158338861
120 0.0961404253219939
121 0.0961404253219939
122 0.0961404253219939
123 0.09630692333235394
124 0.09658299482048385
125 0.0967615777611147
126 0.09808739061697107
127 0.09808739061697107
128 0.09922000633852229
129 0.10008434037014122
130 0.10024896289449095
131 0.10057712708051061
132 0.10098679670490901
133 0.10125894928912142
134 0.10125894928912142
135 0.10153028114320412
136 0.10153028114320412
137 0.10184568495957401
138 0.10312458271300712
139 0.10312458271300712
140 0.10370604785981132
141 0.10402937647878788
142 0.10402937647878788
143 0.10416428451084164
144 0.10416428451084164
145 0.10416428451084164
146 0.10416428451084164
147 0.10518625812248208
148 0.10518625812248208
149 0.10570611534702494
150 0.1072397834801783
151 0.10781686849855351
152 0.10844534184622297
153 0.10844534184622297
154 0.10844534184622297
155 0.10870930180007148
156 0.10914374215124166
157 0.10914374215124166
158 0.10955496852324033
159 0.10975855592042964
160 0.10991649794440608
161 0.10991649794440608
162 0.10991649794440608
163 0.11064121553795438
164 0.1108680234183136
165 0.11126351460462536
166 0.11144690095812129
167 0.11208150160906372
168 0.11300695416734556
169 0.11300695416734556
170 0.11300695416734556
171 0.11499696201264831
172 0.11514279255856097
173 0.11514279255856097
174 0.11569365943811936
175 0.11595146117580861
176 0.11626102732076325
177 0.11707718052635105
178 0.11724367622900164
179 0.11724367622900164
180 0.11795522796959372
181 0.11836559005732251
182 0.1191718240256234
183 0.1191718240256234
184 0.11931578113346318
185 0.11949538613176802
186 0.11949538613176802
187 0.1197165417711097
188 0.12037824612221891
189 0.12037824612221891
190 0.12128442928061743
191 0.12153796440795336
192 0.12169046574495783
193 0.12251910084785037
194 0.12282298115366577
195 0.1232060243888658
196 0.1232060243888658
197 0.1232060243888658
198 0.1232060243888658
199 0.1232060243888658
200 0.1232060243888658
201 0.12415113099148008
202 0.12454516845489255
203 0.12454516845489255
204 0.12454516845489255
205 0.12517746034336402
206 0.12517746034336402
207 0.12517746034336402
208 0.12567080314473933
209 0.12567080314473933
210 0.12606199479338823
211 0.12622323133479277
212 0.12732474686073053
213 0.12732474686073053
214 0.12732474686073053
215 0.1277142340738164
216 0.1277142340738164
217 0.1277142340738164
218 0.1279615790388575
219 0.1279615790388575
220 0.1279615790388575
221 0.1279615790388575
222 0.1281351578083406
223 0.12838147099028976
224 0.12838147099028976
225 0.1285720871245764
226 0.12874509705452034
227 0.12874509705452034
228 0.12874509705452034
229 0.1288926799131836
230 0.12908252962378727
231 0.1292722287696836
232 0.1292722287696836
233 0.12960259386259504
234 0.1297745062211509
235 0.1297745062211509
236 0.12998629406551881
237 0.12998629406551881
238 0.12998629406551881
239 0.13026985126354956
240 0.13026985126354956
241 0.13044084431708727
242 0.13044084431708727
243 0.13061158135550557
244 0.13061158135550557
245 0.13061158135550557
246 0.13061158135550557
247 0.13061158135550557
248 0.13061158135550557
249 0.1307270553846354
250 0.1307270553846354
251 0.1307270553846354
252 0.1307270553846354
253 0.1307270553846354
254 0.13089643376103366
255 0.1312739874511602
256 0.1312739874511602
257 0.1312739874511602
258 0.1314428914035684
259 0.1314428914035684
260 0.131628575227455
261 0.131628575227455
262 0.131628575227455
263 0.131628575227455
264 0.1321841082691346
265 0.1321841082691346
266 0.1321841082691346
267 0.1324121843999111
268 0.13254650899245626
269 0.13266039560970982
270 0.13266039560970982
271 0.13319645682656847
272 0.13405695001014825
273 0.13405695001014825
274 0.13405695001014825
275 0.13442662790633864
276 0.13456025254844653
277 0.13456025254844653
278 0.13470277378919246
279 0.13470277378919246
280 0.13496402642552988
281 0.1354896019427087
282 0.1354896019427087
283 0.13609405117311424
284 0.13633980001420712
285 0.13633980001420712
286 0.13633980001420712
287 0.13633980001420712
288 0.13709480767793908
289 0.13732990251973948
290 0.13732990251973948
291 0.13732990251973948
292 0.1376340050546843
293 0.13790393091820424
294 0.13987377943812856
295 0.13987377943812856
296 0.1405933478332036
297 0.1408273197281308
298 0.1408273197281308
299 0.14119437478604582
300 0.14119437478604582
301 0.14119437478604582
302 0.14147481504689877
303 0.1417079711252377
304 0.1419880888497599
305 0.1419880888497599
306 0.14235366556820012
307 0.14263330480296216
308 0.14263330480296216
309 0.14263330480296216
310 0.14319163878571642
311 0.14353498034157453
312 0.14353498034157453
313 0.14368520097300116
314 0.14368520097300116
315 0.14368520097300116
316 0.14368520097300116
317 0.14368520097300116
318 0.14368520097300116
319 0.14368520097300116
320 0.14383484772954555
321 0.14383484772954555
322 0.14383484772954555
323 0.14397368234274985
324 0.14466507240897497
325 0.14466507240897497
326 0.14489529156753073
327 0.14505730917803927
328 0.14505730917803927
329 0.14519570449914715
330 0.14555653860681622
331 0.14555653860681622
332 0.14555653860681622
333 0.14569464699052576
334 0.14589382873641643
335 0.14589382873641643
336 0.14589382873641643
337 0.14589382873641643
338 0.14589382873641643
339 0.14589382873641643
340 0.14589382873641643
341 0.14589382873641643
342 0.14589382873641643
343 0.14589382873641643
344 0.14589382873641643
345 0.14647786258372264
346 0.14683578461495383
347 0.14683578461495383
348 0.14683578461495383
349 0.14683578461495383
350 0.14683578461495383
351 0.14683578461495383
352 0.14683578461495383
353 0.14683578461495383
354 0.14683578461495383
355 0.14683578461495383
356 0.14683578461495383
357 0.14799708007532572
358 0.14799708007532572
359 0.14799708007532572
360 0.1482234321525884
361 0.1482234321525884
362 0.1484952766062973
363 0.14872131102705924
364 0.14907616503232396
365 0.14907616503232396
366 0.14953865786776938
367 0.14953865786776938
368 0.14966579932969573
369 0.14966579932969573
370 0.14966579932969573
371 0.14966579932969573
372 0.14966579932969573
373 0.14966579932969573
374 0.14966579932969573
375 0.14966579932969573
376 0.15043660138802561
377 0.15131560034336078
378 0.15131560034336078
379 0.15131560034336078
380 0.15153989863688794
381 0.15191910174594206
382 0.15191910174594206
383 0.15191910174594206
384 0.15191910174594206
385 0.15211354437395985
386 0.15211354437395985
387 0.15211354437395985
388 0.15211354437395985
389 0.15233696491939736
390 0.15233696491939736
391 0.15233696491939736
392 0.15233696491939736
393 0.15233696491939736
394 0.15233696491939736
395 0.15233696491939736
396 0.15233696491939736
397 0.15233696491939736
398 0.15233696491939736
399 0.15249361613799248
400 0.15276094530549778
401 0.15276094530549778
402 0.15276094530549778
403 0.1529173367967644
404 0.15311022328134033
405 0.1533770009209234
406 0.1533770009209234
407 0.1533770009209234
408 0.1533770009209234
409 0.15394455892185308
410 0.15394455892185308
411 0.15394455892185308
412 0.15394455892185308
413 0.15394455892185308
414 0.15394455892185308
415 0.15394455892185308
416 0.15394455892185308
417 0.15394455892185308
418 0.15394455892185308
419 0.15394455892185308
420 0.15394455892185308
421 0.15394455892185308
422 0.15394455892185308
423 0.15394455892185308
424 0.15394455892185308
425 0.15394455892185308
426 0.15394455892185308
427 0.15394455892185308
428 0.15394455892185308
429 0.15394455892185308
430 0.1541642977954135
431 0.1541642977954135
432 0.1541642977954135
433 0.1541642977954135
434 0.15435491552553768
435 0.15472586891324086
436 0.15472586891324086
437 0.15472586891324086
438 0.1551640182721678
439 0.1551640182721678
440 0.1551640182721678
441 0.1553828480123091
442 0.1553828480123091
443 0.1553828480123091
444 0.15617114312529592
445 0.15617114312529592
446 0.15617114312529592
447 0.15631261842376748
448 0.15631261842376748
449 0.15631261842376748
450 0.15631261842376748
451 0.15631261842376748
452 0.15631261842376748
453 0.1565304900455263
454 0.1565304900455263
455 0.1565304900455263
456 0.15679211348238886
457 0.15679211348238886
458 0.15705355051806377
459 0.15705355051806377
460 0.15724236407003722
461 0.1578941181215114
462 0.1578941181215114
463 0.1581112166267483
464 0.1581112166267483
465 0.1581112166267483
466 0.1581112166267483
467 0.15845172455584652
468 0.15879211431688103
469 0.15900875947680526
470 0.15900875947680526
471 0.15919684988167374
472 0.15919684988167374
473 0.15919684988167374
474 0.15919684988167374
475 0.15979631661894503
476 0.15994849622379254
477 0.15994849622379254
478 0.15994849622379254
479 0.15994849622379254
480 0.1602079513979957
481 0.16039540350969922
482 0.1608267809098968
483 0.16212048015090882
484 0.16212048015090882
485 0.16212048015090882
486 0.16255128262866442
487 0.16255128262866442
488 0.16255128262866442
489 0.16255128262866442
490 0.16255128262866442
491 0.16255128262866442
492 0.1627662584832596
493 0.162952967397212
494 0.162952967397212
495 0.162952967397212
496 0.1631394942358819
497 0.1631394942358819
498 0.1631394942358819
499 0.1631394942358819
500 0.1631394942358819
501 0.1631394942358819
502 0.1631394942358819
503 0.1631394942358819
504 0.163353639507994
505 0.163353639507994
506 0.1634742955245025
507 0.1636882372190297
508 0.1636882372190297
509 0.1636882372190297
510 0.1636882372190297
511 0.1636882372190297
512 0.1636882372190297
513 0.1636882372190297
514 0.1636882372190297
515 0.1636882372190297
516 0.16387358624646517
517 0.16387358624646517
518 0.16387358624646517
519 0.16387358624646517
520 0.16387358624646517
521 0.16387358624646517
522 0.16387358624646517
523 0.16387358624646517
524 0.16387358624646517
525 0.16387358624646517
526 0.16387358624646517
527 0.16387358624646517
528 0.16387358624646517
529 0.16429857776382606
530 0.1656590374023596
531 0.1656590374023596
532 0.1656590374023596
533 0.1656590374023596
534 0.1660833937095074
535 0.1660833937095074
536 0.16635225754362515
537 0.16635225754362515
538 0.1664588550080672
539 0.1664588550080672
540 0.1664588550080672
541 0.1664588550080672
542 0.16756002689513147
543 0.16756002689513147
544 0.16774382439403165
545 0.16799806167611828
546 0.16799806167611828
547 0.16842080242179233
548 0.1691734028977475
549 0.17056897745875155
550 0.17056897745875155
551 0.17056897745875155
552 0.17056897745875155
553 0.17153150383721105
554 0.17153150383721105
555 0.17207171002289626
556 0.17220831240055293
557 0.17266480678872867
558 0.17266480678872867
559 0.17266480678872867
560 0.17323157454856838
561 0.17323157454856838
562 0.17323157454856838
563 0.17323157454856838
564 0.17323157454856838
565 0.17348436889044477
566 0.17359011490574178
567 0.17359011490574178
568 0.17359011490574178
569 0.1740054557787261
570 0.1740054557787261
571 0.17421539916796752
572 0.17421539916796752
573 0.17421539916796752
574 0.17421539916796752
575 0.17432088317920705
576 0.17432088317920705
577 0.17432088317920705
578 0.17432088317920705
579 0.17432088317920705
580 0.17432088317920705
581 0.17432088317920705
582 0.17471205076833188
583 0.17471205076833188
584 0.17471205076833188
585 0.17471205076833188
586 0.17471205076833188
587 0.17471205076833188
588 0.17471205076833188
589 0.17471205076833188
590 0.17471205076833188
591 0.17471205076833188
592 0.17471205076833188
593 0.17471205076833188
594 0.17471205076833188
595 0.17471205076833188
596 0.17471205076833188
597 0.17471205076833188
598 0.1750394184880803
599 0.1750394184880803
600 0.1750394184880803
601 0.1750394184880803
602 0.1750394184880803
603 0.17524757720029527
604 0.17524757720029527
605 0.17524757720029527
606 0.17524757720029527
607 0.17524757720029527
608 0.17570880044895246
609 0.17570880044895246
610 0.17570880044895246
611 0.17570880044895246
612 0.17570880044895246
613 0.17570880044895246
614 0.17584329566038726
615 0.17597775685261083
616 0.1761852256358118
617 0.1766453960182546
618 0.1766453960182546
619 0.1766453960182546
620 0.1766453960182546
621 0.1766453960182546
622 0.1766453960182546
623 0.1766453960182546
624 0.1766453960182546
625 0.1766453960182546
626 0.1766453960182546
627 0.17685229573857808
628 0.17685229573857808
629 0.17685229573857808
630 0.17696885718959274
631 0.17696885718959274
632 0.17696885718959274
633 0.17696885718959274
634 0.17696885718959274
635 0.17696885718959274
636 0.17714821447379842
637 0.17714821447379842
638 0.1773545580456003
639 0.1773545580456003
640 0.1773545580456003
641 0.1773545580456003
642 0.1775336552850766
643 0.1775336552850766
644 0.1775336552850766
645 0.17765768436209856
646 0.17765768436209856
647 0.17765768436209856
648 0.17765768436209856
649 0.17765768436209856
650 0.17765768436209856
651 0.17765768436209856
652 0.17765768436209856
653 0.17765768436209856
654 0.17821091235529682
655 0.17821091235529682
656 0.17821091235529682
657 0.17821091235529682
658 0.17821091235529682
659 0.17821091235529682
660 0.17862144832308632
661 0.17862144832308632
662 0.17862144832308632
663 0.1788265732665643
664 0.1788265732665643
665 0.1788265732665643
666 0.1788265732665643
667 0.17913740606807732
668 0.17913740606807732
669 0.17913740606807732
670 0.17913740606807732
671 0.17913740606807732
672 0.17913740606807732
673 0.17913740606807732
674 0.17913740606807732
675 0.18000766260187692
676 0.18000766260187692
677 0.18000766260187692
678 0.18000766260187692
679 0.18000766260187692
680 0.18000766260187692
681 0.18000766260187692
682 0.18000766260187692
683 0.18000766260187692
684 0.18049847526319096
685 0.18049847526319096
686 0.18049847526319096
687 0.18049847526319096
688 0.18049847526319096
689 0.1807436085534033
690 0.1807436085534033
691 0.1809886333499723
692 0.18119241773236777
693 0.1813961572006699
694 0.1813961572006699
695 0.1813961572006699
696 0.1813961572006699
697 0.1813961572006699
698 0.1813961572006699
699 0.1813961572006699
700 0.1813961572006699
701 0.1813961572006699
702 0.1813961572006699
703 0.1813961572006699
704 0.18149337679636354
705 0.18181254219414525
706 0.18181254219414525
707 0.18181254219414525
708 0.18181254219414525
709 0.18181254219414525
710 0.18181254219414525
711 0.18181254219414525
712 0.18181254219414525
713 0.18181254219414525
714 0.18181254219414525
715 0.18181254219414525
716 0.1819438984652517
717 0.18205817061668225
718 0.18205817061668225
719 0.18205817061668225
720 0.18205817061668225
721 0.18205817061668225
722 0.18205817061668225
723 0.18205817061668225
724 0.18205817061668225
725 0.18205817061668225
726 0.18205817061668225
727 0.18205817061668225
728 0.18205817061668225
729 0.18205817061668225
730 0.18205817061668225
731 0.18223374781603172
732 0.18223374781603172
733 0.18223374781603172
734 0.18243571537869435
735 0.18263764134319505
736 0.18263764134319505
737 0.18263764134319505
738 0.18283944295374585
739 0.18283944295374585
740 0.18283944295374585
741 0.18283944295374585
742 0.18283944295374585
743 0.18283944295374585
744 0.18283944295374585
745 0.18283944295374585
746 0.18283944295374585
747 0.18283944295374585
748 0.18356572664120258
749 0.18356572664120258
750 0.18356572664120258
751 0.18356572664120258
752 0.18356572664120258
753 0.18356572664120258
754 0.18356572664120258
755 0.18356572664120258
756 0.18356572664120258
757 0.18356572664120258
758 0.18376671569448638
759 0.18376671569448638
760 0.18376671569448638
761 0.18376671569448638
762 0.1842811627921799
763 0.1845225342399545
764 0.1845225342399545
765 0.1847638106689797
766 0.184938153306729
767 0.184938153306729
768 0.18509364273976586
769 0.18509364273976586
770 0.18509364273976586
771 0.18509364273976586
772 0.18509364273976586
773 0.18560698277362986
774 0.18560698277362986
775 0.18560698277362986
776 0.18560698277362986
777 0.18560698277362986
778 0.18592143136678266
779 0.18592143136678266
780 0.18592143136678266
781 0.18606231859099087
782 0.1862623686004132
783 0.186576515316225
784 0.186576515316225
785 0.186576515316225
786 0.186576515316225
787 0.186576515316225
788 0.186576515316225
789 0.18708828109417433
790 0.18708828109417433
791 0.18708828109417433
792 0.1872176550179571
793 0.1872176550179571
794 0.1872176550179571
795 0.1872176550179571
796 0.1872176550179571
797 0.1872176550179571
798 0.1872176550179571
799 0.1872176550179571
800 0.1872176550179571
801 0.1872176550179571
802 0.1872176550179571
803 0.1872176550179571
804 0.1872176550179571
805 0.1872176550179571
806 0.1872176550179571
807 0.1874167658405864
808 0.1874167658405864
809 0.18754573000781669
810 0.18771862077014648
811 0.18784753746554328
812 0.18795969049991917
813 0.18795969049991917
814 0.1881324543625173
815 0.1881324543625173
816 0.18826125303963742
817 0.18826125303963742
818 0.18851875650377617
819 0.18851875650377617
820 0.18851875650377617
821 0.18851875650377617
822 0.18851875650377617
823 0.18851875650377617
824 0.1888544814876999
825 0.1888544814876999
826 0.1888544814876999
827 0.1888544814876999
828 0.1888544814876999
829 0.1888544814876999
830 0.1888544814876999
831 0.1888544814876999
832 0.1888544814876999
833 0.1888544814876999
834 0.1888544814876999
835 0.1888544814876999
836 0.18902656156855124
837 0.18902656156855124
838 0.1893375444384959
839 0.1893375444384959
840 0.18967231187403588
841 0.18967231187403588
842 0.18967231187403588
843 0.18967231187403588
844 0.18967231187403588
845 0.18967231187403588
846 0.18967231187403588
847 0.18967231187403588
848 0.18967231187403588
849 0.18967231187403588
850 0.18967231187403588
851 0.18967231187403588
852 0.18967231187403588
853 0.18967231187403588
854 0.18967231187403588
855 0.18984381991587276
856 0.18984381991587276
857 0.18984381991587276
858 0.18997166286826456
859 0.18997166286826456
860 0.18997166286826456
861 0.18997166286826456
862 0.18997166286826456
863 0.18997166286826456
864 0.18997166286826456
865 0.18997166286826456
866 0.18997166286826456
867 0.1902084815671715
868 0.1902084815671715
869 0.1902084815671715
870 0.19033606253048038
871 0.19033606253048038
872 0.19033606253048038
873 0.19033606253048038
874 0.19033606253048038
875 0.19033606253048038
876 0.1905327656048099
877 0.1905327656048099
878 0.1905327656048099
879 0.1906601531258536
880 0.1906601531258536
881 0.1906601531258536
882 0.1906601531258536
883 0.1906601531258536
884 0.1906601531258536
885 0.1906601531258536
886 0.1906601531258536
887 0.1906601531258536
888 0.1906601531258536
889 0.19083067748241028
890 0.19083067748241028
891 0.19083067748241028
892 0.19083067748241028
893 0.19083067748241028
894 0.19083067748241028
895 0.19083067748241028
896 0.19083067748241028
897 0.19083067748241028
898 0.19083067748241028
899 0.19083067748241028
900 0.19083067748241028
901 0.19083067748241028
902 0.19083067748241028
903 0.19083067748241028
904 0.19083067748241028
905 0.19083067748241028
906 0.1913320646642275
907 0.19145886637572923
908 0.19145886637572923
909 0.19145886637572923
910 0.1919599297900061
911 0.19246091254963096
912 0.19258761211079803
913 0.19258761211079803
914 0.19258761211079803
915 0.19271425072843196
916 0.19284086908889264
917 0.19284086908889264
918 0.1929674470205777
919 0.1929674470205777
920 0.19306085982139723
921 0.19306085982139723
922 0.19318735723579966
923 0.19331383459135398
924 0.19331383459135398
925 0.19344027191328306
926 0.19344027191328306
927 0.19344027191328306
928 0.19344027191328306
929 0.19344027191328306
930 0.19344027191328306
931 0.19344027191328306
932 0.19344027191328306
933 0.19344027191328306
934 0.19389763504271332
935 0.19389763504271332
936 0.19389763504271332
937 0.19389763504271332
938 0.19389763504271332
939 0.19389763504271332
940 0.19389763504271332
941 0.1940922843902487
942 0.1940922843902487
943 0.1940922843902487
944 0.1940922843902487
945 0.1940922843902487
946 0.1940922843902487
947 0.19455982972012437
948 0.19455982972012437
949 0.19455982972012437
950 0.19455982972012437
951 0.19486508339869266
952 0.19486508339869266
953 0.19486508339869266
954 0.19519364895144584
955 0.19519364895144584
956 0.19519364895144584
957 0.19519364895144584
958 0.19519364895144584
959 0.19519364895144584
960 0.19536226761558248
961 0.19536226761558248
962 0.1955562922728473
963 0.1955562922728473
964 0.1955562922728473
965 0.1955562922728473
966 0.1955562922728473
967 0.1955562922728473
968 0.1955562922728473
969 0.19568187614122876
970 0.19568187614122876
971 0.19587563843474914
972 0.19587563843474914
973 0.19587563843474914
974 0.19587563843474914
975 0.19587563843474914
976 0.19600109113562802
977 0.19600109113562802
978 0.19600109113562802
979 0.19600109113562802
980 0.19600109113562802
981 0.19600109113562802
982 0.1963049252626355
983 0.1963049252626355
984 0.1963049252626355
985 0.1963049252626355
986 0.1963049252626355
987 0.1963049252626355
988 0.19643015590258178
989 0.19643015590258178
990 0.19643015590258178
991 0.19643015590258178
992 0.19643015590258178
993 0.19643015590258178
994 0.19643015590258178
995 0.19643015590258178
996 0.19643015590258178
997 0.19643015590258178
998 0.19643015590258178
999 0.19643015590258178
1000 0.19643015590258178

==> data/mean-ndcg-ue-reveal-1000-crash_class=asan_segv.dat <==
1 0.011235955056179775
2 0.009062624678457632
3 0.006936176196693137
4 0.006213264970537012
5 0.007900036244463728
6 0.00837601240159248
7 0.009479538602342191
8 0.010233484532789322
9 0.011915585974070499
10 0.013183508910575388
11 0.013508463697133228
12 0.017233694823192616
13 0.0181384297956039
14 0.019061262898400336
15 0.02026864881976952
16 0.020684558058582825
17 0.0212105018939064
18 0.0212105018939064
19 0.0220447147478631
20 0.0220447147478631
21 0.02334850425502312
22 0.025222836060028918
23 0.02563841075913493
24 0.02563841075913493
25 0.02660335137079207
26 0.02829523330150208
27 0.02829523330150208
28 0.02829523330150208
29 0.02829523330150208
30 0.029979953380615754
31 0.029979953380615754
32 0.029979953380615754
33 0.029979953380615754
34 0.029979953380615754
35 0.03040416579136802
36 0.03040416579136802
37 0.03069842463114055
38 0.03301411137662108
39 0.033885317757556335
40 0.033885317757556335
41 0.03452412420760256
42 0.03452412420760256
43 0.03452412420760256
44 0.03452412420760256
45 0.03452412420760256
46 0.03499875831781402
47 0.0381270897595357
48 0.0381270897595357
49 0.03846469482025671
50 0.03846469482025671
51 0.03873559481002448
52 0.0389389759032992
53 0.045619347656240365
54 0.045619347656240365
55 0.045619347656240365
56 0.045619347656240365
57 0.045619347656240365
58 0.045992164148736574
59 0.046575321580656616
60 0.046575321580656616
61 0.046575321580656616
62 0.04689409440642949
63 0.04689409440642949
64 0.04689409440642949
65 0.04783823245573682
66 0.04840608548958049
67 0.04840608548958049
68 0.04874171708969265
69 0.04874171708969265
70 0.04874171708969265
71 0.04874171708969265
72 0.04874171708969265
73 0.04874171708969265
74 0.04916497508903516
75 0.04951599490217341
76 0.05028665202510475
77 0.050557122155700435
78 0.050802094042097776
79 0.05114900503433824
80 0.051910780736173334
81 0.05279445066510337
82 0.05279445066510337
83 0.05279445066510337
84 0.05279445066510337
85 0.05279445066510337
86 0.05366640888291324
87 0.05366640888291324
88 0.05366640888291324
89 0.05366640888291324
90 0.05395919538233347
91 0.05425127422277131
92 0.05425127422277131
93 0.05458587131160457
94 0.05458587131160457
95 0.0554352570849665
96 0.05569283829848125
97 0.05673434948538003
98 0.05673434948538003
99 0.05673434948538003
100 0.05673434948538003
101 0.057415030274760595
102 0.057415030274760595
103 0.057415030274760595
104 0.057415030274760595
105 0.057415030274760595
106 0.057415030274760595
107 0.05757033003169736
108 0.05782150722744226
109 0.05782150722744226
110 0.058648359401138814
111 0.058648359401138814
112 0.058648359401138814
113 0.058648359401138814
114 0.058648359401138814
115 0.058648359401138814
116 0.05952087412988815
117 0.060404407453345646
118 0.060404407453345646
119 0.060721937652776434
120 0.06103891838690266
121 0.06103891838690266
122 0.06103891838690266
123 0.061354288596540615
124 0.061354288596540615
125 0.061732143199783186
126 0.061732143199783186
127 0.061732143199783186
128 0.06200390652198554
129 0.06200390652198554
130 0.0626905627467599
131 0.06349088615330312
132 0.06349088615330312
133 0.06349088615330312
134 0.06363912124192946
135 0.0641251410246815
136 0.06524943748231599
137 0.06524943748231599
138 0.06524943748231599
139 0.0656192358661002
140 0.0656192358661002
141 0.0656192358661002
142 0.0656192358661002
143 0.0656192358661002
144 0.0656192358661002
145 0.06742322130164054
146 0.06742322130164054
147 0.06742322130164054
148 0.06742322130164054
149 0.06799019371240363
150 0.06822505396410332
151 0.06822505396410332
152 0.06822505396410332
153 0.06822505396410332
154 0.06843728907379946
155 0.06843728907379946
156 0.06843728907379946
157 0.0691416723085555
158 0.0691416723085555
159 0.0691416723085555
160 0.0691416723085555
161 0.0691416723085555
162 0.06937300670048063
163 0.06937300670048063
164 0.06958264307211935
165 0.06958264307211935
166 0.06987966828621218
167 0.0704730265588189
168 0.07070273082215926
169 0.07070273082215926
170 0.07070273082215926
171 0.0711665773539149
172 0.07185856363108012
173 0.07213402102759217
174 0.07418932147338893
175 0.07418932147338893
176 0.07418932147338893
177 0.07465009862417646
178 0.0753649801393349
179 0.07561930899324462
180 0.07591173451522065
181 0.07700787142330515
182 0.07700787142330515
183 0.07700787142330515
184 0.07784326757753984
185 0.0780960006024553
186 0.0784453359948103
187 0.0784453359948103
188 0.07867013883285964
189 0.07867013883285964
190 0.07867013883285964
191 0.07867013883285964
192 0.07939386515243559
193 0.07939386515243559
194 0.079782230936097
195 0.079782230936097
196 0.0799198621687453
197 0.08020732367532873
198 0.08020732367532873
199 0.08042972628427057
200 0.08042972628427057
201 0.08065171200023193
202 0.08065171200023193
203 0.08065171200023193
204 0.08113161814969441
205 0.08186250699933696
206 0.08186250699933696
207 0.08186250699933696
208 0.08186250699933696
209 0.0821095038582373
210 0.0821095038582373
211 0.08239329900871342
212 0.0829892616370393
213 0.0829892616370393
214 0.0829892616370393
215 0.08323496402938452
216 0.08345399415726355
217 0.08345399415726355
218 0.08345399415726355
219 0.08369886066926116
220 0.08369886066926116
221 0.08369886066926116
222 0.08369886066926116
223 0.08369886066926116
224 0.08369886066926116
225 0.08369886066926116
226 0.08369886066926116
227 0.08465934548727014
228 0.08465934548727014
229 0.08465934548727014
230 0.08523778880288034
231 0.08549869727784663
232 0.08549869727784663
233 0.08549869727784663
234 0.08549869727784663
235 0.08549869727784663
236 0.08549869727784663
237 0.08549869727784663
238 0.08549869727784663
239 0.08549869727784663
240 0.08569385343329111
241 0.08569385343329111
242 0.08569385343329111
243 0.08584074402803091
244 0.08584074402803091
245 0.08584074402803091
246 0.08584074402803091
247 0.08584074402803091
248 0.08629368461792031
249 0.08629368461792031
250 0.08629368461792031
251 0.08656860869847181
252 0.08656860869847181
253 0.08656860869847181
254 0.08656860869847181
255 0.08695240184045797
256 0.08719040880667792
257 0.08779325572781692
258 0.08779325572781692
259 0.08779325572781692
260 0.08779325572781692
261 0.08907962412260027
262 0.08907962412260027
263 0.08946129924820118
264 0.08946129924820118
265 0.08946129924820118
266 0.08969768012992618
267 0.08996957724096541
268 0.09163087261792578
269 0.09184135328800606
270 0.09184135328800606
271 0.09184135328800606
272 0.09184135328800606
273 0.09184135328800606
274 0.09184135328800606
275 0.09184135328800606
276 0.09184135328800606
277 0.09184135328800606
278 0.09184135328800606
279 0.09184135328800606
280 0.09184135328800606
281 0.09205021167409892
282 0.09225893910111875
283 0.09225893910111875
284 0.09225893910111875
285 0.09375966625403516
286 0.09375966625403516
287 0.09375966625403516
288 0.09375966625403516
289 0.09467238312417701
290 0.09467238312417701
291 0.09467238312417701
292 0.09467238312417701
293 0.09499390784203562
294 0.09986510729267783
295 0.09986510729267783
296 0.09986510729267783
297 0.09986510729267783
298 0.09986510729267783
299 0.09986510729267783
300 0.09986510729267783
301 0.09986510729267783
302 0.10053363647734993
303 0.10072086521557529
304 0.10104032531713711
305 0.10104032531713711
306 0.10104032531713711
307 0.1012271269302808
308 0.1012271269302808
309 0.1012271269302808
310 0.1012271269302808
311 0.1012271269302808
312 0.10190480663545642
313 0.10190480663545642
314 0.10190480663545642
315 0.10190480663545642
316 0.10190480663545642
317 0.10231918118744962
318 0.10231918118744962
319 0.10231918118744962
320 0.10231918118744962
321 0.10231918118744962
322 0.10231918118744962
323 0.10231918118744962
324 0.10231918118744962
325 0.10231918118744962
326 0.10231918118744962
327 0.10231918118744962
328 0.10252248482174596
329 0.10252248482174596
330 0.10252248482174596
331 0.10252248482174596
332 0.10252248482174596
333 0.10252248482174596
334 0.10252248482174596
335 0.10252248482174596
336 0.10252248482174596
337 0.10350504562718339
338 0.10350504562718339
339 0.10350504562718339
340 0.10350504562718339
341 0.10350504562718339
342 0.10350504562718339
343 0.10350504562718339
344 0.10350504562718339
345 0.10350504562718339
346 0.10350504562718339
347 0.10432102814609079
348 0.10432102814609079
349 0.10432102814609079
350 0.10432102814609079
351 0.10432102814609079
352 0.10432102814609079
353 0.10432102814609079
354 0.10432102814609079
355 0.10432102814609079
356 0.10432102814609079
357 0.10432102814609079
358 0.10466910572378989
359 0.10533067834691005
360 0.10573612866820982
361 0.10573612866820982
362 0.10614119895733591
363 0.10614119895733591
364 0.10614119895733591
365 0.1064507915201637
366 0.1064507915201637
367 0.10670809549232661
368 0.10670809549232661
369 0.10711185743478692
370 0.10751543517520791
371 0.10773857125380747
372 0.10773857125380747
373 0.10773857125380747
374 0.10773857125380747
375 0.10773857125380747
376 0.10773857125380747
377 0.10839470515538886
378 0.10839470515538886
379 0.10839470515538886
380 0.10865050601823165
381 0.10865050601823165
382 0.10967538460350906
383 0.11028849054121319
384 0.11054384264467979
385 0.11054384264467979
386 0.11068768202378335
387 0.11068768202378335
388 0.11068768202378335
389 0.11068768202378335
390 0.11099384736406097
391 0.11099384736406097
392 0.11099384736406097
393 0.11099384736406097
394 0.11099384736406097
395 0.11099384736406097
396 0.11099384736406097
397 0.11099384736406097
398 0.11099384736406097
399 0.11099384736406097
400 0.11099384736406097
401 0.11099384736406097
402 0.11099384736406097
403 0.11099384736406097
404 0.11099384736406097
405 0.11099384736406097
406 0.11124683795653632
407 0.11124683795653632
408 0.11124683795653632
409 0.11124683795653632
410 0.11124683795653632
411 0.11124683795653632
412 0.11124683795653632
413 0.11124683795653632
414 0.11136745843534768
415 0.11136745843534768
416 0.11136745843534768
417 0.11136745843534768
418 0.1115011947011121
419 0.1115011947011121
420 0.1115011947011121
421 0.1115011947011121
422 0.11169604951911141
423 0.11169604951911141
424 0.11189075246753666
425 0.11189075246753666
426 0.11189075246753666
427 0.11189075246753666
428 0.11277172389291872
429 0.11277172389291872
430 0.11277172389291872
431 0.11298936168794221
432 0.11323977165061391
433 0.11323977165061391
434 0.11323977165061391
435 0.11323977165061391
436 0.11323977165061391
437 0.11323977165061391
438 0.11323977165061391
439 0.11323977165061391
440 0.11323977165061391
441 0.11353977467401899
442 0.11353977467401899
443 0.11353977467401899
444 0.11367219062578256
445 0.11367219062578256
446 0.11367219062578256
447 0.11367219062578256
448 0.11367219062578256
449 0.11367219062578256
450 0.11367219062578256
451 0.11367219062578256
452 0.11367219062578256
453 0.11421935169247026
454 0.11421935169247026
455 0.11421935169247026
456 0.11421935169247026
457 0.11421935169247026
458 0.11421935169247026
459 0.11446729118882819
460 0.11446729118882819
461 0.11446729118882819
462 0.11476502540949604
463 0.11476502540949604
464 0.11476502540949604
465 0.11476502540949604
466 0.11476502540949604
467 0.11539836774723403
468 0.11539836774723403
469 0.11557233790586857
470 0.11557233790586857
471 0.11557233790586857
472 0.11557233790586857
473 0.11557233790586857
474 0.11557233790586857
475 0.1164116964201578
476 0.1164116964201578
477 0.1164116964201578
478 0.1164116964201578
479 0.1164116964201578
480 0.1164116964201578
481 0.1164116964201578
482 0.11665767847701206
483 0.11764127752542194
484 0.11793677677897298
485 0.11793677677897298
486 0.11793677677897298
487 0.11793677677897298
488 0.11823188407997906
489 0.11823188407997906
490 0.11823188407997906
491 0.11823188407997906
492 0.1183701075845694
493 0.11920444314875267
494 0.11920444314875267
495 0.11920444314875267
496 0.11920444314875267
497 0.11920444314875267
498 0.11920444314875267
499 0.11920444314875267
500 0.11920444314875267
501 0.12117546865961897
502 0.12117546865961897
503 0.12117546865961897
504 0.12117546865961897
505 0.12141961292289093
506 0.12308371209961512
507 0.12386499326348568
508 0.12386499326348568
509 0.1239945134933074
510 0.1239945134933074
511 0.1239945134933074
512 0.1239945134933074
513 0.1239945134933074
514 0.1239945134933074
515 0.1239945134933074
516 0.1239945134933074
517 0.1239945134933074
518 0.1239945134933074
519 0.1239945134933074
520 0.1239945134933074
521 0.1247576244853085
522 0.1247576244853085
523 0.1247576244853085
524 0.1247576244853085
525 0.1247576244853085
526 0.1247576244853085
527 0.12584638876830156
528 0.12584638876830156
529 0.12783664642544243
530 0.13026187780242873
531 0.13026187780242873
532 0.1306825879266966
533 0.13081905322765167
534 0.13081905322765167
535 0.13081905322765167
536 0.13229765185441214
537 0.13229765185441214
538 0.13229765185441214
539 0.13229765185441214
540 0.13229765185441214
541 0.13229765185441214
542 0.1324337549558094
543 0.13285919226447207
544 0.1331004595059559
545 0.1331004595059559
546 0.1331004595059559
547 0.13508017668075487
548 0.13672092341864536
549 0.13778197823468963
550 0.13778197823468963
551 0.13778197823468963
552 0.13863599449876265
553 0.1392631993429201
554 0.13944967909469455
555 0.13944967909469455
556 0.13944967909469455
557 0.1398448303478851
558 0.14005360169764436
559 0.14029383374480509
560 0.14029383374480509
561 0.14029383374480509
562 0.14029383374480509
563 0.14029383374480509
564 0.14058221336240107
565 0.14058221336240107
566 0.14058221336240107
567 0.14069686487937957
568 0.14098492380484262
569 0.14098492380484262
570 0.14098492380484262
571 0.1411199115739629
572 0.1411199115739629
573 0.1411199115739629
574 0.1411199115739629
575 0.14124695195041703
576 0.14124695195041703
577 0.14124695195041703
578 0.1416222913512267
579 0.1416222913512267
580 0.1416222913512267
581 0.1416222913512267
582 0.14179037558801358
583 0.14179037558801358
584 0.14199765732393152
585 0.1421825467762463
586 0.1421825467762463
587 0.1421825467762463
588 0.1423672882111072
589 0.1423672882111072
590 0.1423672882111072
591 0.1423672882111072
592 0.142510633481096
593 0.142510633481096
594 0.142510633481096
595 0.14287943323895025
596 0.1431653273374972
597 0.1431653273374972
598 0.1431653273374972
599 0.1431653273374972
600 0.1431653273374972
601 0.1431653273374972
602 0.1431653273374972
603 0.14352882051270044
604 0.14352882051270044
605 0.14352882051270044
606 0.14352882051270044
607 0.14352882051270044
608 0.14352882051270044
609 0.14352882051270044
610 0.14352882051270044
611 0.14352882051270044
612 0.14352882051270044
613 0.14390072851060762
614 0.14390072851060762
615 0.14390072851060762
616 0.14390072851060762
617 0.14390072851060762
618 0.14390072851060762
619 0.14390072851060762
620 0.14390072851060762
621 0.14390072851060762
622 0.14390072851060762
623 0.14390072851060762
624 0.14390072851060762
625 0.14390072851060762
626 0.14390072851060762
627 0.1442713350413559
628 0.1442713350413559
629 0.1442713350413559
630 0.1442713350413559
631 0.1442713350413559
632 0.14441322971804693
633 0.14441322971804693
634 0.1446458816632592
635 0.1446458816632592
636 0.1448504295772691
637 0.1453687648582828
638 0.1453687648582828
639 0.14548129870069643
640 0.14548129870069643
641 0.14548129870069643
642 0.14568555004684075
643 0.14568555004684075
644 0.14568555004684075
645 0.14568555004684075
646 0.14568555004684075
647 0.14568555004684075
648 0.14568555004684075
649 0.14585081119401913
650 0.14585081119401913
651 0.14585081119401913
652 0.14585081119401913
653 0.14585081119401913
654 0.14603252682836146
655 0.14603252682836146
656 0.14603252682836146
657 0.14603252682836146
658 0.14631406884311632
659 0.14631406884311632
660 0.14649552931026405
661 0.14649552931026405
662 0.14649552931026405
663 0.14649552931026405
664 0.14649552931026405
665 0.14649552931026405
666 0.14649552931026405
667 0.1466985828541804
668 0.1466985828541804
669 0.1466985828541804
670 0.1466985828541804
671 0.1466985828541804
672 0.1466985828541804
673 0.1466985828541804
674 0.1466985828541804
675 0.1466985828541804
676 0.1466985828541804
677 0.14705563193054697
678 0.14705563193054697
679 0.14705563193054697
680 0.14705563193054697
681 0.14705563193054697
682 0.14705563193054697
683 0.14705563193054697
684 0.14705563193054697
685 0.14765188950969876
686 0.14765188950969876
687 0.14765188950969876
688 0.14765188950969876
689 0.14765188950969876
690 0.1479313897085898
691 0.1479313897085898
692 0.148111538646214
693 0.148111538646214
694 0.148111538646214
695 0.148111538646214
696 0.148111538646214
697 0.148111538646214
698 0.148111538646214
699 0.14822253313938616
700 0.14840236651397146
701 0.14840236651397146
702 0.14868113263018454
703 0.14868113263018454
704 0.14868113263018454
705 0.14868113263018454
706 0.14868113263018454
707 0.1488442413542592
708 0.1488442413542592
709 0.1488442413542592
710 0.1488442413542592
711 0.1488442413542592
712 0.1488442413542592
713 0.1488442413542592
714 0.1488442413542592
715 0.1488442413542592
716 0.1488442413542592
717 0.14907539474011436
718 0.14907539474011436
719 0.14907539474011436
720 0.14907539474011436
721 0.14907539474011436
722 0.14907539474011436
723 0.14907539474011436
724 0.14907539474011436
725 0.14907539474011436
726 0.14907539474011436
727 0.14907539474011436
728 0.14907539474011436
729 0.14907539474011436
730 0.14907539474011436
731 0.14907539474011436
732 0.14935239504656475
733 0.14953097472270246
734 0.14953097472270246
735 0.14953097472270246
736 0.14953097472270246
737 0.14953097472270246
738 0.14953097472270246
739 0.14953097472270246
740 0.14953097472270246
741 0.14953097472270246
742 0.14953097472270246
743 0.14953097472270246
744 0.1498072948820608
745 0.1498072948820608
746 0.1498072948820608
747 0.1498072948820608
748 0.14996901630446458
749 0.14996901630446458
750 0.14996901630446458
751 0.15010722011785593
752 0.15010722011785593
753 0.15010722011785593
754 0.15010722011785593
755 0.15010722011785593
756 0.15010722011785593
757 0.15010722011785593
758 0.15030636342460096
759 0.15030636342460096
760 0.15030636342460096
761 0.15030636342460096
762 0.15030636342460096
763 0.1506613675889766
764 0.1507829786446961
765 0.1507829786446961
766 0.1507829786446961
767 0.1507829786446961
768 0.1507829786446961
769 0.1507829786446961
770 0.1507829786446961
771 0.1507829786446961
772 0.1507829786446961
773 0.1507829786446961
774 0.1507829786446961
775 0.1507829786446961
776 0.1507829786446961
777 0.1507829786446961
778 0.1510084886955685
779 0.1515932481807347
780 0.1515932481807347
781 0.1515932481807347
782 0.1515932481807347
783 0.1515932481807347
784 0.1515932481807347
785 0.1515932481807347
786 0.1515932481807347
787 0.1515932481807347
788 0.1515932481807347
789 0.15170223053250995
790 0.15170223053250995
791 0.15170223053250995
792 0.15181115100828915
793 0.15181115100828915
794 0.15181115100828915
795 0.15181115100828915
796 0.15181115100828915
797 0.15181115100828915
798 0.15181115100828915
799 0.15181115100828915
800 0.15181115100828915
801 0.15181115100828915
802 0.15181115100828915
803 0.15181115100828915
804 0.15181115100828915
805 0.15181115100828915
806 0.15181115100828915
807 0.15297450874551058
808 0.15320154262551344
809 0.15320154262551344
810 0.15320154262551344
811 0.15320154262551344
812 0.15320154262551344
813 0.15359567171376923
814 0.15359567171376923
815 0.15370412769560754
816 0.15370412769560754
817 0.15370412769560754
818 0.15370412769560754
819 0.15393070457016325
820 0.15393070457016325
821 0.15393070457016325
822 0.15393070457016325
823 0.15393070457016325
824 0.15393070457016325
825 0.15393070457016325
826 0.15435080716350646
827 0.15452618404970192
828 0.15452618404970192
829 0.15452618404970192
830 0.15452618404970192
831 0.15452618404970192
832 0.15452618404970192
833 0.15452618404970192
834 0.15452618404970192
835 0.1546461910164154
836 0.1546461910164154
837 0.1546461910164154
838 0.15476613412948853
839 0.15476613412948853
840 0.15476613412948853
841 0.1548860136843865
842 0.15500587211846106
843 0.15500587211846106
844 0.15500587211846106
845 0.15500587211846106
846 0.15500587211846106
847 0.15500587211846106
848 0.15500587211846106
849 0.15500587211846106
850 0.15500587211846106
851 0.15500587211846106
852 0.15500587211846106
853 0.15558277952273625
854 0.1556904854792922
855 0.15604409209266745
856 0.15604409209266745
857 0.15604409209266745
858 0.15604409209266745
859 0.15604409209266745
860 0.15604409209266745
861 0.15616355529943562
862 0.15616355529943562
863 0.15616355529943562
864 0.15616355529943562
865 0.15616355529943562
866 0.15616355529943562
867 0.15616355529943562
868 0.15616355529943562
869 0.15616355529943562
870 0.15616355529943562
871 0.15616355529943562
872 0.15616355529943562
873 0.15616355529943562
874 0.15616355529943562
875 0.15653240302457253
876 0.15690118865003186
877 0.15726991226745365
878 0.15746474346275247
879 0.15763854481642636
880 0.15763854481642636
881 0.15763854481642636
882 0.15763854481642636
883 0.15763854481642636
884 0.15763854481642636
885 0.15763854481642636
886 0.15763854481642636
887 0.15763854481642636
888 0.15763854481642636
889 0.15763854481642636
890 0.15763854481642636
891 0.15818441729922367
892 0.15818441729922367
893 0.15818441729922367
894 0.15818441729922367
895 0.15818441729922367
896 0.15818441729922367
897 0.15818441729922367
898 0.15818441729922367
899 0.15818441729922367
900 0.15818441729922367
901 0.15818441729922367
902 0.15818441729922367
903 0.15818441729922367
904 0.15818441729922367
905 0.15818441729922367
906 0.15837835138708803
907 0.1593026271549991
908 0.1593026271549991
909 0.1593026271549991
910 0.1593026271549991
911 0.1593026271549991
912 0.1593026271549991
913 0.1593026271549991
914 0.1593026271549991
915 0.1593026271549991
916 0.1593026271549991
917 0.1593026271549991
918 0.1593026271549991
919 0.1593026271549991
920 0.1593026271549991
921 0.1593026271549991
922 0.1593026271549991
923 0.1593026271549991
924 0.1593026271549991
925 0.1593026271549991
926 0.1593026271549991
927 0.1593026271549991
928 0.1593026271549991
929 0.1593026271549991
930 0.1593026271549991
931 0.1593026271549991
932 0.15947494212767374
933 0.15958125638258572
934 0.15975351741469432
935 0.16029554820220945
936 0.16029554820220945
937 0.16048852994089519
938 0.1606606835378623
939 0.16085360523505152
940 0.16085360523505152
941 0.16085360523505152
942 0.16085360523505152
943 0.16085360523505152
944 0.16085360523505152
945 0.16085360523505152
946 0.16085360523505152
947 0.16085360523505152
948 0.16085360523505152
949 0.16085360523505152
950 0.16085360523505152
951 0.16085360523505152
952 0.16085360523505152
953 0.16085360523505152
954 0.16085360523505152
955 0.16085360523505152
956 0.16085360523505152
957 0.16085360523505152
958 0.16085360523505152
959 0.16085360523505152
960 0.16085360523505152
961 0.16085360523505152
962 0.16160185500693292
963 0.16160185500693292
964 0.16201524834452138
965 0.16218669189420903
966 0.16237881884037783
967 0.16255021081527607
968 0.16255021081527607
969 0.16255021081527607
970 0.1629342341007011
971 0.1634208471912479
972 0.1634208471912479
973 0.1634208471912479
974 0.1634208471912479
975 0.1634208471912479
976 0.1634208471912479
977 0.1634208471912479
978 0.1634208471912479
979 0.1634208471912479
980 0.1634208471912479
981 0.1634208471912479
982 0.1634208471912479
983 0.1637296569127967
984 0.1637296569127967
985 0.1637296569127967
986 0.1637296569127967
987 0.1637296569127967
988 0.1637296569127967
989 0.1637296569127967
990 0.1637296569127967
991 0.1637296569127967
992 0.1637296569127967
993 0.1637296569127967
994 0.1637296569127967
995 0.1637296569127967
996 0.1637296569127967
997 0.1637296569127967
998 0.1637296569127967
999 0.1637296569127967
1000 0.1637296569127967

==> data/mean-ndcg-ue-reveal-1000-crash_class=leaksan_detected_memory_leaks.dat <==
1 0.023529411764705882
2 0.018978202267828922
3 0.019089006167224955
4 0.020894059203939736
5 0.020571879317767282
6 0.020525849442804913
7 0.023195223996525863
8 0.022937181288918407
9 0.022831903916252685
10 0.024451831701527125
11 0.026680488182410794
12 0.03120625039607187
13 0.032318079626852236
14 0.03282873125176945
15 0.03466702364295616
16 0.036514171555825425
17 0.03772472729578049
18 0.039064977810804556
19 0.03978336501873278
20 0.04149561943005724
21 0.04211463623092367
22 0.04211463623092367
23 0.04404663664378029
24 0.048209339539955855
25 0.048209339539955855
26 0.048692285400231794
27 0.051245835594582456
28 0.0516565123825366
29 0.0516565123825366
30 0.0516565123825366
31 0.05343333632988943
32 0.05343333632988943
33 0.05378321882585954
34 0.05378321882585954
35 0.05378321882585954
36 0.05409360064366145
37 0.05499333438621699
38 0.05499333438621699
39 0.055759291264930844
40 0.056274538357609004
41 0.05736541496593472
42 0.05872052200496649
43 0.059226153962115266
44 0.05988289916805467
45 0.06053587422679967
46 0.06241222045302042
47 0.06241222045302042
48 0.06331959529263961
49 0.06331959529263961
50 0.06421106869680815
51 0.06421106869680815
52 0.06421106869680815
53 0.06508230265332308
54 0.06667110068633642
55 0.06697761100315741
56 0.06697761100315741
57 0.06798177147176752
58 0.06857384517968587
59 0.06887519056068467
60 0.0695132649300981
61 0.07194583364573484
62 0.07302315264213838
63 0.0736753647822427
64 0.0744186072519993
65 0.07570481002907514
66 0.07570481002907514
67 0.07594923012499623
68 0.07594923012499623
69 0.07594923012499623
70 0.07627364346952119
71 0.07664582842066903
72 0.07664582842066903
73 0.07690622486946569
74 0.07734940089230666
75 0.07766871638159947
76 0.07795275576693562
77 0.07795275576693562
78 0.07844528842011371
79 0.07844528842011371
80 0.07880749781532066
81 0.07880749781532066
82 0.08019544700032465
83 0.08019544700032465
84 0.08019544700032465
85 0.08076793728116227
86 0.08112435096641767
87 0.08147985488236935
88 0.08218100747608037
89 0.08260622706335234
90 0.08260622706335234
91 0.08260622706335234
92 0.08260622706335234
93 0.08260622706335234
94 0.08392491122305461
95 0.08466155305140266
96 0.08466155305140266
97 0.0853948820908389
98 0.0853948820908389
99 0.08569516854708276
100 0.08604005894913687
101 0.08604005894913687
102 0.08604005894913687
103 0.08604005894913687
104 0.08604005894913687
105 0.08630463018018414
106 0.08683963957799228
107 0.08705990945681676
108 0.08814502764043948
109 0.08814502764043948
110 0.08872098191194745
111 0.08872098191194745
112 0.08921905297740626
113 0.089455690710785
114 0.089455690710785
115 0.089455690710785
116 0.089455690710785
117 0.089455690710785
118 0.0899328197071945
119 0.0899328197071945
120 0.0899328197071945
121 0.0899328197071945
122 0.0899328197071945
123 0.09082575194533085
124 0.09082575194533085
125 0.0910390009862018
126 0.09125190202813757
127 0.09276841240425407
128 0.09337434930959969
129 0.09398000542483492
130 0.0947592220280743
131 0.0947592220280743
132 0.0947592220280743
133 0.09504156491637458
134 0.09504156491637458
135 0.09543105028738565
136 0.09543105028738565
137 0.09611343646269227
138 0.09611343646269227
139 0.09626750505761231
140 0.09699915716574667
141 0.09699915716574667
142 0.09699915716574667
143 0.09699915716574667
144 0.09699915716574667
145 0.09699915716574667
146 0.09720581910538918
147 0.09787865219967905
148 0.09808475602553614
149 0.0988967918319519
150 0.10006469421325997
151 0.10123142040220649
152 0.10147668966928089
153 0.1017512346858228
154 0.1017512346858228
155 0.1022883735730203
156 0.1022883735730203
157 0.10266632345807682
158 0.10266632345807682
159 0.103469711973362
160 0.103469711973362
161 0.103469711973362
162 0.103469711973362
163 0.10368947523216919
164 0.10411096342758754
165 0.10411096342758754
166 0.10454893318946605
167 0.10454893318946605
168 0.10472386610925735
169 0.10472386610925735
170 0.10472386610925735
171 0.1050330866004597
172 0.1050330866004597
173 0.1050330866004597
174 0.1050330866004597
175 0.10523255196560319
176 0.10523255196560319
177 0.10523255196560319
178 0.10714067742062656
179 0.10714067742062656
180 0.10740669089091097
181 0.10843004275297441
182 0.1086668822004447
183 0.11014526896421786
184 0.11014526896421786
185 0.11014526896421786
186 0.11014526896421786
187 0.1114662500336336
188 0.11170163182876762
189 0.11216174077440758
190 0.11252604153616969
191 0.11369732217676869
192 0.11369732217676869
193 0.11369732217676869
194 0.11369732217676869
195 0.11369732217676869
196 0.1140594901545834
197 0.114532236202821
198 0.114532236202821
199 0.114532236202821
200 0.114532236202821
201 0.114532236202821
202 0.114532236202821
203 0.114532236202821
204 0.11471227715103542
205 0.11490585005801858
206 0.11555755109234879
207 0.11555755109234879
208 0.11573694079707317
209 0.1162044846656833
210 0.11773615772273899
211 0.11910367099905111
212 0.11936160699522662
213 0.11936160699522662
214 0.11959133981571858
215 0.12074164105503842
216 0.12074164105503842
217 0.12074164105503842
218 0.12074164105503842
219 0.12074164105503842
220 0.12074164105503842
221 0.12074164105503842
222 0.12074164105503842
223 0.12074164105503842
224 0.12099696686749704
225 0.12099696686749704
226 0.12099696686749704
227 0.12099696686749704
228 0.12099696686749704
229 0.12099696686749704
230 0.12099696686749704
231 0.12099696686749704
232 0.12099696686749704
233 0.12117264117588941
234 0.12117264117588941
235 0.12117264117588941
236 0.12117264117588941
237 0.12166203060714165
238 0.12166203060714165
239 0.12186652560878948
240 0.12225890034386092
241 0.12225890034386092
242 0.12225890034386092
243 0.1229562116039137
244 0.1229562116039137
245 0.1229562116039137
246 0.1229562116039137
247 0.1229562116039137
248 0.1229562116039137
249 0.1231591947060913
250 0.12350548436449547
251 0.12446008906812817
252 0.12446008906812817
253 0.12503499052569853
254 0.12503499052569853
255 0.12525749230033004
256 0.12550669959437208
257 0.1262409632413301
258 0.1262409632413301
259 0.1262409632413301
260 0.1270347496575355
261 0.1270347496575355
262 0.1270347496575355
263 0.1270347496575355
264 0.1270347496575355
265 0.1270347496575355
266 0.1270347496575355
267 0.1270347496575355
268 0.1270347496575355
269 0.1270347496575355
270 0.1270347496575355
271 0.1270347496575355
272 0.1270347496575355
273 0.1270347496575355
274 0.1270347496575355
275 0.1270347496575355
276 0.1270347496575355
277 0.1270347496575355
278 0.1270347496575355
279 0.1270347496575355
280 0.1272535744556195
281 0.1272535744556195
282 0.1272535744556195
283 0.1272535744556195
284 0.1272535744556195
285 0.1272535744556195
286 0.1272535744556195
287 0.1272535744556195
288 0.1272535744556195
289 0.1272535744556195
290 0.12772503694585802
291 0.12772503694585802
292 0.12772503694585802
293 0.12772503694585802
294 0.12844199738629486
295 0.12844199738629486
296 0.12844199738629486
297 0.12844199738629486
298 0.12844199738629486
299 0.12844199738629486
300 0.12844199738629486
301 0.12844199738629486
302 0.12844199738629486
303 0.12946695185129836
304 0.12946695185129836
305 0.12946695185129836
306 0.12968239529879755
307 0.12968239529879755
308 0.1300161286522489
309 0.1300161286522489
310 0.13019580978252984
311 0.13019580978252984
312 0.13019580978252984
313 0.13019580978252984
314 0.13019580978252984
315 0.1305282442696588
316 0.1305282442696588
317 0.1308603147570096
318 0.1308603147570096
319 0.1308603147570096
320 0.1308603147570096
321 0.1311916664118921
322 0.1311916664118921
323 0.13140510120945273
324 0.13140510120945273
325 0.13140510120945273
326 0.13161819625425886
327 0.13161819625425886
328 0.13161819625425886
329 0.1328315684522034
330 0.1328315684522034
331 0.13306978345374162
332 0.13306978345374162
333 0.13306978345374162
334 0.13306978345374162
335 0.13306978345374162
336 0.13306978345374162
337 0.1332005315052449
338 0.1332005315052449
339 0.1332005315052449
340 0.1335286257729661
341 0.1335286257729661
342 0.1335286257729661
343 0.1335286257729661
344 0.1335286257729661
345 0.1335286257729661
346 0.13439892569376363
347 0.13439892569376363
348 0.13439892569376363
349 0.13439892569376363
350 0.13579032138736866
351 0.13600073909358076
352 0.13627206261484334
353 0.13676134898377676
354 0.13676134898377676
355 0.1369368970072833
356 0.13726243175090883
357 0.13726243175090883
358 0.13726243175090883
359 0.13726243175090883
360 0.13726243175090883
361 0.13768676276121794
362 0.13768676276121794
363 0.13768676276121794
364 0.13811050019103407
365 0.13811050019103407
366 0.13811050019103407
367 0.13853365053725464
368 0.13853365053725464
369 0.13853365053725464
370 0.13853365053725464
371 0.13853365053725464
372 0.13853365053725464
373 0.13853365053725464
374 0.13853365053725464
375 0.13853365053725464
376 0.1386849234755907
377 0.13891793019651436
378 0.13891793019651436
379 0.13891793019651436
380 0.13891793019651436
381 0.13891793019651436
382 0.13891793019651436
383 0.13891793019651436
384 0.13891793019651436
385 0.13891793019651436
386 0.13891793019651436
387 0.1398689521808655
388 0.14031746790629662
389 0.14031746790629662
390 0.14031746790629662
391 0.14031746790629662
392 0.14031746790629662
393 0.14031746790629662
394 0.14031746790629662
395 0.14031746790629662
396 0.14031746790629662
397 0.14031746790629662
398 0.14031746790629662
399 0.14031746790629662
400 0.14031746790629662
401 0.14031746790629662
402 0.14031746790629662
403 0.1411806139786254
404 0.1411806139786254
405 0.1411806139786254
406 0.1411806139786254
407 0.1411806139786254
408 0.1411806139786254
409 0.1411806139786254
410 0.1411806139786254
411 0.14172807530789042
412 0.14172807530789042
413 0.14172807530789042
414 0.14172807530789042
415 0.14172807530789042
416 0.14172807530789042
417 0.14172807530789042
418 0.14172807530789042
419 0.14172807530789042
420 0.14172807530789042
421 0.14172807530789042
422 0.14172807530789042
423 0.14172807530789042
424 0.14172807530789042
425 0.14172807530789042
426 0.14172807530789042
427 0.14172807530789042
428 0.14172807530789042
429 0.14172807530789042
430 0.14172807530789042
431 0.14195595488150325
432 0.14195595488150325
433 0.14195595488150325
434 0.14195595488150325
435 0.1423672998144041
436 0.1423672998144041
437 0.1423672998144041
438 0.1430374184354156
439 0.1430374184354156
440 0.1430374184354156
441 0.1430374184354156
442 0.1430374184354156
443 0.1430374184354156
444 0.1430374184354156
445 0.1430374184354156
446 0.14329824522567147
447 0.14329824522567147
448 0.14329824522567147
449 0.14329824522567147
450 0.14329824522567147
451 0.14329824522567147
452 0.14329824522567147
453 0.14383702016494934
454 0.14450556906564457
455 0.14450556906564457
456 0.14450556906564457
457 0.14470694627559744
458 0.14493257181106467
459 0.14510078162680182
460 0.14576790254129057
461 0.14576790254129057
462 0.145914111089264
463 0.145914111089264
464 0.145914111089264
465 0.145914111089264
466 0.147468197162872
467 0.147468197162872
468 0.147468197162872
469 0.1476358190195678
470 0.1476358190195678
471 0.14794658948269584
472 0.14794658948269584
473 0.14868772535725647
474 0.14894598099098455
475 0.14894598099098455
476 0.14894598099098455
477 0.14894598099098455
478 0.14894598099098455
479 0.14966084452485673
480 0.14966084452485673
481 0.14966084452485673
482 0.14966084452485673
483 0.14966084452485673
484 0.14966084452485673
485 0.14966084452485673
486 0.14966084452485673
487 0.14966084452485673
488 0.14984183574873366
489 0.14984183574873366
490 0.14984183574873366
491 0.15006493407637184
492 0.15006493407637184
493 0.15006493407637184
494 0.15006493407637184
495 0.15006493407637184
496 0.15006493407637184
497 0.15006493407637184
498 0.15006493407637184
499 0.15006493407637184
500 0.15006493407637184
501 0.15006493407637184
502 0.15006493407637184
503 0.15006493407637184
504 0.1502870976645625
505 0.1502870976645625
506 0.15063262097542413
507 0.15063262097542413
508 0.15063262097542413
509 0.15063262097542413
510 0.15063262097542413
511 0.15063262097542413
512 0.15063262097542413
513 0.1508876119782917
514 0.15108520628377253
515 0.15108520628377253
516 0.1513065348282984
517 0.1513065348282984
518 0.1513065348282984
519 0.1513065348282984
520 0.1513065348282984
521 0.1513065348282984
522 0.1513065348282984
523 0.15170580188267238
524 0.15210494740016522
525 0.15210494740016522
526 0.15210494740016522
527 0.15210494740016522
528 0.15210494740016522
529 0.15210494740016522
530 0.15210494740016522
531 0.15210494740016522
532 0.15210494740016522
533 0.15210494740016522
534 0.15230134336228393
535 0.15230134336228393
536 0.15230134336228393
537 0.15230134336228393
538 0.15230134336228393
539 0.15230134336228393
540 0.15230134336228393
541 0.15230134336228393
542 0.15230134336228393
543 0.15230134336228393
544 0.15230134336228393
545 0.15230134336228393
546 0.15230134336228393
547 0.15255374445455402
548 0.15255374445455402
549 0.15255374445455402
550 0.15255374445455402
551 0.15255374445455402
552 0.15255374445455402
553 0.15255374445455402
554 0.1535613208448314
555 0.1535613208448314
556 0.15391584886411774
557 0.15391584886411774
558 0.15431103512258265
559 0.15431103512258265
560 0.1544880987376122
561 0.1546298325918715
562 0.1546298325918715
563 0.1546298325918715
564 0.1546298325918715
565 0.1546298325918715
566 0.15484793856494106
567 0.15484793856494106
568 0.15484793856494106
569 0.15484793856494106
570 0.15484793856494106
571 0.15504226598850485
572 0.15504226598850485
573 0.15504226598850485
574 0.15525989106017546
575 0.15525989106017546
576 0.15525989106017546
577 0.15525989106017546
578 0.15525989106017546
579 0.15525989106017546
580 0.15525989106017546
581 0.15525989106017546
582 0.15525989106017546
583 0.15525989106017546
584 0.15525989106017546
585 0.1554768690686871
586 0.1554768690686871
587 0.1554768690686871
588 0.1564160887750168
589 0.1564160887750168
590 0.1564160887750168
591 0.1564160887750168
592 0.1564160887750168
593 0.1564160887750168
594 0.1564160887750168
595 0.1564160887750168
596 0.1564160887750168
597 0.1564160887750168
598 0.1568070043462458
599 0.1568070043462458
600 0.1568070043462458
601 0.1568070043462458
602 0.1568070043462458
603 0.15698202586251425
604 0.15698202586251425
605 0.15698202586251425
606 0.15698202586251425
607 0.15698202586251425
608 0.15698202586251425
609 0.15698202586251425
610 0.15698202586251425
611 0.15698202586251425
612 0.15698202586251425
613 0.15698202586251425
614 0.15698202586251425
615 0.15698202586251425
616 0.1575776511441195
617 0.1575776511441195
618 0.15787531385025952
619 0.15787531385025952
620 0.15787531385025952
621 0.15787531385025952
622 0.15787531385025952
623 0.15787531385025952
624 0.15787531385025952
625 0.15787531385025952
626 0.15787531385025952
627 0.15787531385025952
628 0.15787531385025952
629 0.15787531385025952
630 0.15787531385025952
631 0.15787531385025952
632 0.15787531385025952
633 0.15787531385025952
634 0.15817179950152507
635 0.15817179950152507
636 0.15817179950152507
637 0.15817179950152507
638 0.15817179950152507
639 0.15817179950152507
640 0.15817179950152507
641 0.15817179950152507
642 0.15817179950152507
643 0.15817179950152507
644 0.15817179950152507
645 0.15817179950152507
646 0.15841772434827406
647 0.15841772434827406
648 0.15841772434827406
649 0.15866347354734453
650 0.15887692854115062
651 0.15887692854115062
652 0.15887692854115062
653 0.15887692854115062
654 0.15887692854115062
655 0.15887692854115062
656 0.15887692854115062
657 0.15887692854115062
658 0.15922227163262645
659 0.15922227163262645
660 0.15922227163262645
661 0.15922227163262645
662 0.15922227163262645
663 0.1593947423317866
664 0.1593947423317866
665 0.1593947423317866
666 0.1593947423317866
667 0.1593947423317866
668 0.1593947423317866
669 0.1593947423317866
670 0.1593947423317866
671 0.1593947423317866
672 0.1593947423317866
673 0.1593947423317866
674 0.1593947423317866
675 0.1593947423317866
676 0.1593947423317866
677 0.1593947423317866
678 0.1593947423317866
679 0.1593947423317866
680 0.1593947423317866
681 0.1593947423317866
682 0.1593947423317866
683 0.1593947423317866
684 0.1593947423317866
685 0.1593947423317866
686 0.1593947423317866
687 0.1593947423317866
688 0.1593947423317866
689 0.1593947423317866
690 0.1593947423317866
691 0.1593947423317866
692 0.1593947423317866
693 0.1593947423317866
694 0.1593947423317866
695 0.1593947423317866
696 0.1593947423317866
697 0.1593947423317866
698 0.1593947423317866
699 0.1593947423317866
700 0.1593947423317866
701 0.1593947423317866
702 0.1593947423317866
703 0.1593947423317866
704 0.1593947423317866
705 0.1593947423317866
706 0.1593947423317866
707 0.1593947423317866
708 0.15956549003656614
709 0.15956549003656614
710 0.15994620148022512
711 0.15994620148022512
712 0.16008280102332553
713 0.16008280102332553
714 0.16008280102332553
715 0.16008280102332553
716 0.16008280102332553
717 0.16008280102332553
718 0.16008280102332553
719 0.16008280102332553
720 0.16008280102332553
721 0.16008280102332553
722 0.16008280102332553
723 0.16008280102332553
724 0.16008280102332553
725 0.16008280102332553
726 0.16008280102332553
727 0.16008280102332553
728 0.16008280102332553
729 0.16008280102332553
730 0.16008280102332553
731 0.16008280102332553
732 0.16008280102332553
733 0.16008280102332553
734 0.16008280102332553
735 0.16008280102332553
736 0.16008280102332553
737 0.16008280102332553
738 0.16008280102332553
739 0.16008280102332553
740 0.16008280102332553
741 0.16008280102332553
742 0.16029198780580586
743 0.16029198780580586
744 0.16029198780580586
745 0.16029198780580586
746 0.16029198780580586
747 0.16029198780580586
748 0.1606171397341503
749 0.1606171397341503
750 0.1606171397341503
751 0.1606171397341503
752 0.1606171397341503
753 0.1606171397341503
754 0.1606171397341503
755 0.1606171397341503
756 0.1606171397341503
757 0.1606171397341503
758 0.1606171397341503
759 0.1606171397341503
760 0.1606171397341503
761 0.1606171397341503
762 0.16119370529836413
763 0.16185909480759156
764 0.16247316297065315
765 0.16247316297065315
766 0.16276121882503983
767 0.16304921818800489
768 0.16304921818800489
769 0.16304921818800489
770 0.16304921818800489
771 0.16304921818800489
772 0.1632885631476603
773 0.1632885631476603
774 0.1632885631476603
775 0.1632885631476603
776 0.1632885631476603
777 0.1632885631476603
778 0.1632885631476603
779 0.16410850091548368
780 0.1642937419486207
781 0.1642937419486207
782 0.1642937419486207
783 0.16442839577279253
784 0.16442839577279253
785 0.16442839577279253
786 0.16442839577279253
787 0.16442839577279253
788 0.16442839577279253
789 0.16442839577279253
790 0.16442839577279253
791 0.16442839577279253
792 0.16442839577279253
793 0.16442839577279253
794 0.16442839577279253
795 0.16442839577279253
796 0.16442839577279253
797 0.16442839577279253
798 0.16442839577279253
799 0.16442839577279253
800 0.16442839577279253
801 0.16442839577279253
802 0.16442839577279253
803 0.16442839577279253
804 0.16442839577279253
805 0.16503767331819094
806 0.16503767331819094
807 0.16503767331819094
808 0.16503767331819094
809 0.16503767331819094
810 0.16503767331819094
811 0.16503767331819094
812 0.16503767331819094
813 0.16503767331819094
814 0.16503767331819094
815 0.16503767331819094
816 0.16503767331819094
817 0.16503767331819094
818 0.16503767331819094
819 0.16503767331819094
820 0.16503767331819094
821 0.16503767331819094
822 0.16503767331819094
823 0.16503767331819094
824 0.16503767331819094
825 0.16503767331819094
826 0.16503767331819094
827 0.16503767331819094
828 0.16503767331819094
829 0.16503767331819094
830 0.16503767331819094
831 0.16503767331819094
832 0.16503767331819094
833 0.16503767331819094
834 0.16503767331819094
835 0.16503767331819094
836 0.16503767331819094
837 0.16503767331819094
838 0.16503767331819094
839 0.16503767331819094
840 0.16503767331819094
841 0.16503767331819094
842 0.16503767331819094
843 0.16503767331819094
844 0.16503767331819094
845 0.16503767331819094
846 0.16503767331819094
847 0.16503767331819094
848 0.16503767331819094
849 0.16503767331819094
850 0.16503767331819094
851 0.16503767331819094
852 0.16503767331819094
853 0.16503767331819094
854 0.1652425095574199
855 0.1652425095574199
856 0.1652425095574199
857 0.1652425095574199
858 0.1652425095574199
859 0.1652425095574199
860 0.16544713383940415
861 0.16544713383940415
862 0.16544713383940415
863 0.16544713383940415
864 0.16565161787711893
865 0.16565161787711893
866 0.16565161787711893
867 0.16565161787711893
868 0.16565161787711893
869 0.16565161787711893
870 0.16585589311653023
871 0.16606013373737524
872 0.16606013373737524
873 0.1662422977976864
874 0.16644643487061883
875 0.16644643487061883
876 0.16644643487061883
877 0.16644643487061883
878 0.16644643487061883
879 0.16644643487061883
880 0.16644643487061883
881 0.16644643487061883
882 0.16644643487061883
883 0.16644643487061883
884 0.16644643487061883
885 0.16644643487061883
886 0.16644643487061883
887 0.16644643487061883
888 0.16644643487061883
889 0.16644643487061883
890 0.16644643487061883
891 0.1666280522950623
892 0.1666280522950623
893 0.1666280522950623
894 0.1666280522950623
895 0.1666280522950623
896 0.1666280522950623
897 0.1666280522950623
898 0.1666280522950623
899 0.1666280522950623
900 0.1666280522950623
901 0.1666280522950623
902 0.1666280522950623
903 0.1666280522950623
904 0.1666280522950623
905 0.1666280522950623
906 0.1666280522950623
907 0.1666280522950623
908 0.1666280522950623
909 0.1666280522950623
910 0.1666280522950623
911 0.1666280522950623
912 0.1666280522950623
913 0.1666280522950623
914 0.1666280522950623
915 0.1666280522950623
916 0.1666280522950623
917 0.1666280522950623
918 0.16683072153840817
919 0.16683072153840817
920 0.16683072153840817
921 0.16683072153840817
922 0.16683072153840817
923 0.16683072153840817
924 0.16683072153840817
925 0.16683072153840817
926 0.16701131583112436
927 0.16701131583112436
928 0.16701131583112436
929 0.16701131583112436
930 0.16701131583112436
931 0.16701131583112436
932 0.16701131583112436
933 0.16701131583112436
934 0.16701131583112436
935 0.16701131583112436
936 0.16701131583112436
937 0.16701131583112436
938 0.16701131583112436
939 0.16701131583112436
940 0.16733869207562105
941 0.16733869207562105
942 0.16733869207562105
943 0.16733869207562105
944 0.16733869207562105
945 0.16733869207562105
946 0.16733869207562105
947 0.16733869207562105
948 0.16733869207562105
949 0.16733869207562105
950 0.16733869207562105
951 0.16733869207562105
952 0.16733869207562105
953 0.1675020528406042
954 0.1675020528406042
955 0.1675020528406042
956 0.1675020528406042
957 0.1675020528406042
958 0.1675020528406042
959 0.1675020528406042
960 0.1675020528406042
961 0.1675020528406042
962 0.1675020528406042
963 0.1675020528406042
964 0.1675020528406042
965 0.1675020528406042
966 0.1675020528406042
967 0.1675020528406042
968 0.1675020528406042
969 0.1675020528406042
970 0.1675020528406042
971 0.16773342781463152
972 0.16773342781463152
973 0.16773342781463152
974 0.16773342781463152
975 0.16773342781463152
976 0.16773342781463152
977 0.16773342781463152
978 0.16773342781463152
979 0.16773342781463152
980 0.16773342781463152
981 0.16773342781463152
982 0.16773342781463152
983 0.16773342781463152
984 0.16832497697219678
985 0.16832497697219678
986 0.16832497697219678
987 0.1685255184263449
988 0.1685255184263449
989 0.1685255184263449
990 0.16911863154778314
991 0.16911863154778314
992 0.16911863154778314
993 0.16911863154778314
994 0.16911863154778314
995 0.16911863154778314
996 0.16911863154778314
997 0.1693188805546936
998 0.1693188805546936
999 0.1693188805546936
1000 0.16954927095374894

==> data/mean-ndcg-ue-reveal-1000-crash_class=libfuzzer_timeout.dat <==
1 0.0
2 0.0
3 0.004950197531885618
4 0.004827331904014226
5 0.005179804345890546
6 0.005053698572444495
7 0.006779695381099018
8 0.007511457646872182
9 0.007511457646872182
10 0.008725755408693917
11 0.008725755408693917
12 0.008725755408693917
13 0.009061107236569851
14 0.009061107236569851
15 0.009380308094690962
16 0.009664057646855314
17 0.009664057646855314
18 0.009664057646855314
19 0.010045177640190292
20 0.010045177640190292
21 0.010284506074690497
22 0.010284506074690497
23 0.010562982383337215
24 0.010792806207425308
25 0.010792806207425308
26 0.011036726962683029
27 0.011277985569442357
28 0.011277985569442357
29 0.011277985569442357
30 0.011277985569442357
31 0.011277985569442357
32 0.011277985569442357
33 0.011277985569442357
34 0.011277985569442357
35 0.011277985569442357
36 0.011277985569442357
37 0.011742286796343029
38 0.01198385846480146
39 0.01198385846480146
40 0.012200340871261251
41 0.012200340871261251
42 0.012503896499521074
43 0.012503896499521074
44 0.012503896499521074
45 0.012503896499521074
46 0.012970334527308636
47 0.012970334527308636
48 0.012970334527308636
49 0.012970334527308636
50 0.012970334527308636
51 0.012970334527308636
52 0.012970334527308636
53 0.015619447442059132
54 0.015619447442059132
55 0.015755116929328003
56 0.016199300080879903
57 0.01663521936212934
58 0.01691522499784379
59 0.01691522499784379
60 0.01691522499784379
61 0.01712966257529771
62 0.01712966257529771
63 0.01712966257529771
64 0.01712966257529771
65 0.01712966257529771
66 0.01712966257529771
67 0.017449614691006574
68 0.017639483088669486
69 0.017639483088669486
70 0.01784710193992841
71 0.01784710193992841
72 0.018034476515679406
73 0.018034476515679406
74 0.018034476515679406
75 0.018034476515679406
76 0.018034476515679406
77 0.018034476515679406
78 0.018295775769653938
79 0.01896555437200127
80 0.01896555437200127
81 0.01896555437200127
82 0.01896555437200127
83 0.01896555437200127
84 0.01896555437200127
85 0.01896555437200127
86 0.01896555437200127
87 0.01896555437200127
88 0.01896555437200127
89 0.019144211487848353
90 0.019144211487848353
91 0.019144211487848353
92 0.019447014810103
93 0.019447014810103
94 0.019623550767639494
95 0.019623550767639494
96 0.019623550767639494
97 0.019623550767639494
98 0.019798502247422654
99 0.019798502247422654
100 0.019798502247422654
101 0.019798502247422654
102 0.019971958563769016
103 0.019971958563769016
104 0.02014469811397485
105 0.020317086559784515
106 0.020317086559784515
107 0.020317086559784515
108 0.020659812376647203
109 0.020659812376647203
110 0.020659812376647203
111 0.020659812376647203
112 0.020659812376647203
113 0.020829552522952627
114 0.02099898023989646
115 0.02099898023989646
116 0.02099898023989646
117 0.02099898023989646
118 0.021142820643965544
119 0.021142820643965544
120 0.021142820643965544
121 0.021142820643965544
122 0.021326731449121585
123 0.021326731449121585
124 0.021532172166199938
125 0.02176824886439431
126 0.021920962691943182
127 0.022291087187535648
128 0.022432539366580302
129 0.022800950567146643
130 0.022965851178191887
131 0.022965851178191887
132 0.022965851178191887
133 0.022965851178191887
134 0.022965851178191887
135 0.02329313776202916
136 0.02329313776202916
137 0.02329313776202916
138 0.02329313776202916
139 0.02329313776202916
140 0.02329313776202916
141 0.02329313776202916
142 0.02329313776202916
143 0.02329313776202916
144 0.02329313776202916
145 0.02329313776202916
146 0.02329313776202916
147 0.02329313776202916
148 0.02329313776202916
149 0.023453581093139133
150 0.023453581093139133
151 0.023453581093139133
152 0.023453581093139133
153 0.023453581093139133
154 0.023453581093139133
155 0.023453581093139133
156 0.023453581093139133
157 0.023453581093139133
158 0.023453581093139133
159 0.023453581093139133
160 0.023453581093139133
161 0.023453581093139133
162 0.023453581093139133
163 0.023611217185954415
164 0.02378454702347024
165 0.02400789134888721
166 0.02400789134888721
167 0.02400789134888721
168 0.024164604582858747
169 0.024164604582858747
170 0.024164604582858747
171 0.024164604582858747
172 0.02468432423406301
173 0.02468432423406301
174 0.024998913659238637
175 0.024998913659238637
176 0.024998913659238637
177 0.0253449825741761
178 0.02556508061717201
179 0.02556508061717201
180 0.02571972589497574
181 0.025889789607913237
182 0.025889789607913237
183 0.02610872489632295
184 0.02610872489632295
185 0.02610872489632295
186 0.02610872489632295
187 0.02626224956503284
188 0.02626224956503284
189 0.02626224956503284
190 0.02626224956503284
191 0.026366123626979623
192 0.026366123626979623
193 0.026469793350702032
194 0.026469793350702032
195 0.026469793350702032
196 0.026469793350702032
197 0.026469793350702032
198 0.026469793350702032
199 0.026469793350702032
200 0.026469793350702032
201 0.02662124068971916
202 0.02662124068971916
203 0.02662124068971916
204 0.02662124068971916
205 0.02662124068971916
206 0.026957514601809746
207 0.0280677418158443
208 0.0280677418158443
209 0.0280677418158443
210 0.0280677418158443
211 0.0280677418158443
212 0.0280677418158443
213 0.028217560416470062
214 0.02836724896620133
215 0.02836724896620133
216 0.02836724896620133
217 0.02836724896620133
218 0.02836724896620133
219 0.028578930891643588
220 0.028578930891643588
221 0.028578930891643588
222 0.028578930891643588
223 0.028578930891643588
224 0.028578930891643588
225 0.028578930891643588
226 0.02890948770874085
227 0.02890948770874085
228 0.02890948770874085
229 0.02890948770874085
230 0.02890948770874085
231 0.02890948770874085
232 0.02890948770874085
233 0.029056852639340224
234 0.029056852639340224
235 0.029056852639340224
236 0.029056852639340224
237 0.029218579416419047
238 0.029399705836245363
239 0.029399705836245363
240 0.029561063259334608
241 0.029561063259334608
242 0.029561063259334608
243 0.029561063259334608
244 0.02972193785665118
245 0.02972193785665118
246 0.02972193785665118
247 0.02972193785665118
248 0.02972193785665118
249 0.02972193785665118
250 0.02972193785665118
251 0.02972193785665118
252 0.02972193785665118
253 0.02972193785665118
254 0.02972193785665118
255 0.02972193785665118
256 0.029855252725652457
257 0.029855252725652457
258 0.029855252725652457
259 0.029855252725652457
260 0.029855252725652457
261 0.029855252725652457
262 0.029855252725652457
263 0.029855252725652457
264 0.029855252725652457
265 0.029855252725652457
266 0.029855252725652457
267 0.029855252725652457
268 0.03011035174843398
269 0.03011035174843398
270 0.03011035174843398
271 0.03011035174843398
272 0.03011035174843398
273 0.03023282019050692
274 0.03023282019050692
275 0.03023282019050692
276 0.03023282019050692
277 0.03023282019050692
278 0.030497657339186284
279 0.030815904219190775
280 0.030815904219190775
281 0.030815904219190775
282 0.030815904219190775
283 0.030815904219190775
284 0.030815904219190775
285 0.030991281459761225
286 0.031112746821456493
287 0.031112746821456493
288 0.031112746821456493
289 0.031112746821456493
290 0.031112746821456493
291 0.031112746821456493
292 0.031112746821456493
293 0.031112746821456493
294 0.031254108963401736
295 0.031254108963401736
296 0.031254108963401736
297 0.031254108963401736
298 0.031254108963401736
299 0.031254108963401736
300 0.03139497237417682
301 0.03139497237417682
302 0.03139497237417682
303 0.0315946799011929
304 0.0315946799011929
305 0.0315946799011929
306 0.0315946799011929
307 0.0315946799011929
308 0.03173489883788892
309 0.03173489883788892
310 0.03173489883788892
311 0.03173489883788892
312 0.03173489883788892
313 0.032245385367860736
314 0.032245385367860736
315 0.032245385367860736
316 0.032245385367860736
317 0.032245385367860736
318 0.03239889505792606
319 0.03239889505792606
320 0.03239889505792606
321 0.032723932408622966
322 0.032723932408622966
323 0.03304862159967578
324 0.03304862159967578
325 0.03304862159967578
326 0.033201474585401715
327 0.033201474585401715
328 0.033201474585401715
329 0.03337252414359556
330 0.03337252414359556
331 0.03337252414359556
332 0.03337252414359556
333 0.03337252414359556
334 0.03337252414359556
335 0.033490698102359925
336 0.033490698102359925
337 0.033490698102359925
338 0.033490698102359925
339 0.033490698102359925
340 0.033490698102359925
341 0.033490698102359925
342 0.033490698102359925
343 0.03368617892982841
344 0.03380381832901594
345 0.03380381832901594
346 0.03380381832901594
347 0.03380381832901594
348 0.03380381832901594
349 0.03380381832901594
350 0.03380381832901594
351 0.03380381832901594
352 0.03380381832901594
353 0.03380381832901594
354 0.033954532727310555
355 0.033954532727310555
356 0.034188038661556716
357 0.034188038661556716
358 0.034338466029108
359 0.034338466029108
360 0.034338466029108
361 0.034338466029108
362 0.03448861061953388
363 0.03458121756386951
364 0.03473122232604025
365 0.03473122232604025
366 0.034881088282120054
367 0.034881088282120054
368 0.034881088282120054
369 0.03507416055468704
370 0.03526714474489016
371 0.03526714474489016
372 0.03526714474489016
373 0.03526714474489016
374 0.03526714474489016
375 0.03526714474489016
376 0.03526714474489016
377 0.035459521125411474
378 0.035459521125411474
379 0.035459521125411474
380 0.035459521125411474
381 0.035459521125411474
382 0.035459521125411474
383 0.035459521125411474
384 0.035459521125411474
385 0.035459521125411474
386 0.03555117578718773
387 0.03555117578718773
388 0.03571750747815988
389 0.03571750747815988
390 0.03571750747815988
391 0.03571750747815988
392 0.03571750747815988
393 0.036331627900842385
394 0.036331627900842385
395 0.036331627900842385
396 0.036331627900842385
397 0.036331627900842385
398 0.036331627900842385
399 0.03663092938157233
400 0.03682140999743497
401 0.03682140999743497
402 0.03682140999743497
403 0.03682140999743497
404 0.03682140999743497
405 0.03682140999743497
406 0.03682140999743497
407 0.03682140999743497
408 0.03682140999743497
409 0.03682140999743497
410 0.03682140999743497
411 0.03682140999743497
412 0.036912075250436764
413 0.036912075250436764
414 0.036912075250436764
415 0.036912075250436764
416 0.036912075250436764
417 0.036912075250436764
418 0.036912075250436764
419 0.037265316264696854
420 0.037265316264696854
421 0.037265316264696854
422 0.037265316264696854
423 0.037265316264696854
424 0.037265316264696854
425 0.037265316264696854
426 0.037265316264696854
427 0.037265316264696854
428 0.037428962109208784
429 0.037428962109208784
430 0.037428962109208784
431 0.037428962109208784
432 0.037428962109208784
433 0.037428962109208784
434 0.03757463491448227
435 0.03780046034645443
436 0.03780046034645443
437 0.03780046034645443
438 0.03780046034645443
439 0.03780046034645443
440 0.03780046034645443
441 0.03780046034645443
442 0.03794569749524468
443 0.03794569749524468
444 0.03794569749524468
445 0.03794569749524468
446 0.03794569749524468
447 0.03794569749524468
448 0.03794569749524468
449 0.03794569749524468
450 0.03794569749524468
451 0.03794569749524468
452 0.03794569749524468
453 0.03794569749524468
454 0.03794569749524468
455 0.03794569749524468
456 0.03794569749524468
457 0.03794569749524468
458 0.03794569749524468
459 0.03794569749524468
460 0.03794569749524468
461 0.03794569749524468
462 0.03794569749524468
463 0.03794569749524468
464 0.03794569749524468
465 0.03794569749524468
466 0.03794569749524468
467 0.03794569749524468
468 0.03794569749524468
469 0.038089538084990694
470 0.038089538084990694
471 0.038089538084990694
472 0.038089538084990694
473 0.038089538084990694
474 0.038089538084990694
475 0.03825042454231165
476 0.03825042454231165
477 0.03825042454231165
478 0.03825042454231165
479 0.03825042454231165
480 0.03825042454231165
481 0.03825042454231165
482 0.03825042454231165
483 0.03825042454231165
484 0.03825042454231165
485 0.03825042454231165
486 0.03825042454231165
487 0.03825042454231165
488 0.03825042454231165
489 0.03825042454231165
490 0.03825042454231165
491 0.03825042454231165
492 0.03825042454231165
493 0.03825042454231165
494 0.03825042454231165
495 0.03825042454231165
496 0.03825042454231165
497 0.03825042454231165
498 0.03825042454231165
499 0.03825042454231165
500 0.03825042454231165
501 0.03825042454231165
502 0.03825042454231165
503 0.03825042454231165
504 0.03825042454231165
505 0.03825042454231165
506 0.03836919680600507
507 0.03836919680600507
508 0.03836919680600507
509 0.03836919680600507
510 0.03836919680600507
511 0.03836919680600507
512 0.03836919680600507
513 0.03836919680600507
514 0.03836919680600507
515 0.03836919680600507
516 0.03836919680600507
517 0.03836919680600507
518 0.03836919680600507
519 0.03836919680600507
520 0.03836919680600507
521 0.03836919680600507
522 0.03836919680600507
523 0.03836919680600507
524 0.038497549336669365
525 0.038497549336669365
526 0.038497549336669365
527 0.038497549336669365
528 0.038497549336669365
529 0.038497549336669365
530 0.038497549336669365
531 0.038497549336669365
532 0.038497549336669365
533 0.038497549336669365
534 0.038497549336669365
535 0.038497549336669365
536 0.03861523539705524
537 0.03861523539705524
538 0.03861523539705524
539 0.03861523539705524
540 0.03861523539705524
541 0.03861523539705524
542 0.03861523539705524
543 0.03861523539705524
544 0.03861523539705524
545 0.03861523539705524
546 0.03861523539705524
547 0.03861523539705524
548 0.03861523539705524
549 0.03861523539705524
550 0.03861523539705524
551 0.03861523539705524
552 0.03861523539705524
553 0.03861523539705524
554 0.03861523539705524
555 0.03861523539705524
556 0.0391641880636047
557 0.0391641880636047
558 0.0391641880636047
559 0.0391641880636047
560 0.0391641880636047
561 0.0391641880636047
562 0.0391641880636047
563 0.0392910887949397
564 0.0392910887949397
565 0.0392910887949397
566 0.0392910887949397
567 0.0392910887949397
568 0.0392910887949397
569 0.0392910887949397
570 0.0392910887949397
571 0.0392910887949397
572 0.0392910887949397
573 0.0392910887949397
574 0.0392910887949397
575 0.0392910887949397
576 0.0392910887949397
577 0.0392910887949397
578 0.0392910887949397
579 0.0392910887949397
580 0.0392910887949397
581 0.0392910887949397
582 0.0392910887949397
583 0.0392910887949397
584 0.0392910887949397
585 0.0392910887949397
586 0.0392910887949397
587 0.0392910887949397
588 0.0392910887949397
589 0.0392910887949397
590 0.0392910887949397
591 0.0392910887949397
592 0.0392910887949397
593 0.0392910887949397
594 0.0392910887949397
595 0.0392910887949397
596 0.0392910887949397
597 0.039416827686980176
598 0.03954253372812147
599 0.03954253372812147
600 0.03954253372812147
601 0.03964994050983602
602 0.03964994050983602
603 0.03964994050983602
604 0.03964994050983602
605 0.039775418592664175
606 0.039775418592664175
607 0.039775418592664175
608 0.039860592154539624
609 0.039860592154539624
610 0.039860592154539624
611 0.039860592154539624
612 0.039860592154539624
613 0.039860592154539624
614 0.039860592154539624
615 0.039860592154539624
616 0.039860592154539624
617 0.039860592154539624
618 0.039860592154539624
619 0.039860592154539624
620 0.039860592154539624
621 0.039860592154539624
622 0.039860592154539624
623 0.039860592154539624
624 0.039860592154539624
625 0.039860592154539624
626 0.039860592154539624
627 0.039860592154539624
628 0.039860592154539624
629 0.039860592154539624
630 0.039860592154539624
631 0.039860592154539624
632 0.039860592154539624
633 0.039860592154539624
634 0.039860592154539624
635 0.040313664452662566
636 0.040313664452662566
637 0.040313664452662566
638 0.040313664452662566
639 0.040313664452662566
640 0.040313664452662566
641 0.040313664452662566
642 0.040313664452662566
643 0.040313664452662566
644 0.040313664452662566
645 0.040313664452662566
646 0.040313664452662566
647 0.040313664452662566
648 0.040313664452662566
649 0.040313664452662566
650 0.040313664452662566
651 0.040313664452662566
652 0.040313664452662566
653 0.040313664452662566
654 0.040313664452662566
655 0.040313664452662566
656 0.040313664452662566
657 0.040313664452662566
658 0.040313664452662566
659 0.040313664452662566
660 0.040313664452662566
661 0.040313664452662566
662 0.040313664452662566
663 0.040313664452662566
664 0.040313664452662566
665 0.040313664452662566
666 0.040313664452662566
667 0.04048919995073222
668 0.04048919995073222
669 0.04048919995073222
670 0.04048919995073222
671 0.04048919995073222
672 0.04048919995073222
673 0.04048919995073222
674 0.0407644621604077
675 0.0407644621604077
676 0.0407644621604077
677 0.0407644621604077
678 0.0407644621604077
679 0.0407644621604077
680 0.0407644621604077
681 0.0407644621604077
682 0.0407644621604077
683 0.0407644621604077
684 0.0407644621604077
685 0.0407644621604077
686 0.0407644621604077
687 0.0407644621604077
688 0.0407644621604077
689 0.0407644621604077
690 0.0407644621604077
691 0.0407644621604077
692 0.041265208857049804
693 0.04141682314633654
694 0.04141682314633654
695 0.04141682314633654
696 0.04141682314633654
697 0.04141682314633654
698 0.04141682314633654
699 0.04141682314633654
700 0.04141682314633654
701 0.04141682314633654
702 0.04141682314633654
703 0.04141682314633654
704 0.04141682314633654
705 0.04141682314633654
706 0.04141682314633654
707 0.04141682314633654
708 0.04159076565002439
709 0.04159076565002439
710 0.04159076565002439
711 0.04159076565002439
712 0.04159076565002439
713 0.04159076565002439
714 0.04159076565002439
715 0.04159076565002439
716 0.04159076565002439
717 0.04159076565002439
718 0.04159076565002439
719 0.04159076565002439
720 0.04159076565002439
721 0.04159076565002439
722 0.04159076565002439
723 0.04159076565002439
724 0.04159076565002439
725 0.04159076565002439
726 0.04159076565002439
727 0.04159076565002439
728 0.04159076565002439
729 0.04159076565002439
730 0.04159076565002439
731 0.04159076565002439
732 0.04159076565002439
733 0.04191412137953057
734 0.04191412137953057
735 0.04191412137953057
736 0.04191412137953057
737 0.04191412137953057
738 0.04191412137953057
739 0.04191412137953057
740 0.04191412137953057
741 0.04191412137953057
742 0.04191412137953057
743 0.04191412137953057
744 0.04191412137953057
745 0.04191412137953057
746 0.04191412137953057
747 0.04191412137953057
748 0.042047834568940186
749 0.042047834568940186
750 0.042047834568940186
751 0.042047834568940186
752 0.042047834568940186
753 0.042047834568940186
754 0.042047834568940186
755 0.042047834568940186
756 0.042047834568940186
757 0.042047834568940186
758 0.042047834568940186
759 0.042047834568940186
760 0.042047834568940186
761 0.042047834568940186
762 0.042047834568940186
763 0.042047834568940186
764 0.042047834568940186
765 0.042047834568940186
766 0.042047834568940186
767 0.042047834568940186
768 0.042047834568940186
769 0.042047834568940186
770 0.042047834568940186
771 0.042047834568940186
772 0.042047834568940186
773 0.0422194832387326
774 0.0422194832387326
775 0.0422194832387326
776 0.0422194832387326
777 0.0422194832387326
778 0.0422194832387326
779 0.0422194832387326
780 0.0422194832387326
781 0.0422194832387326
782 0.0422194832387326
783 0.0422194832387326
784 0.0422194832387326
785 0.0422194832387326
786 0.0422194832387326
787 0.0422194832387326
788 0.0422194832387326
789 0.0422194832387326
790 0.0422194832387326
791 0.0422194832387326
792 0.04239050835821602
793 0.04239050835821602
794 0.04239050835821602
795 0.04239050835821602
796 0.04239050835821602
797 0.04239050835821602
798 0.042880590996473976
799 0.042880590996473976
800 0.042880590996473976
801 0.042880590996473976
802 0.042880590996473976
803 0.042880590996473976
804 0.042880590996473976
805 0.042880590996473976
806 0.042880590996473976
807 0.042880590996473976
808 0.042880590996473976
809 0.042880590996473976
810 0.042880590996473976
811 0.042880590996473976
812 0.042880590996473976
813 0.042880590996473976
814 0.042880590996473976
815 0.042880590996473976
816 0.042880590996473976
817 0.042880590996473976
818 0.042880590996473976
819 0.042880590996473976
820 0.042880590996473976
821 0.042880590996473976
822 0.042880590996473976
823 0.042880590996473976
824 0.042880590996473976
825 0.042880590996473976
826 0.042880590996473976
827 0.042880590996473976
828 0.042880590996473976
829 0.042880590996473976
830 0.042880590996473976
831 0.042880590996473976
832 0.042880590996473976
833 0.042880590996473976
834 0.042880590996473976
835 0.042880590996473976
836 0.042880590996473976
837 0.042880590996473976
838 0.042880590996473976
839 0.042880590996473976
840 0.042880590996473976
841 0.042880590996473976
842 0.042880590996473976
843 0.042880590996473976
844 0.042880590996473976
845 0.042880590996473976
846 0.042880590996473976
847 0.042880590996473976
848 0.042880590996473976
849 0.042880590996473976
850 0.042880590996473976
851 0.042880590996473976
852 0.042880590996473976
853 0.042880590996473976
854 0.04301168259736724
855 0.04301168259736724
856 0.04301168259736724
857 0.04301168259736724
858 0.04301168259736724
859 0.04301168259736724
860 0.04301168259736724
861 0.04301168259736724
862 0.04301168259736724
863 0.04301168259736724
864 0.04301168259736724
865 0.04309242279436078
866 0.04309242279436078
867 0.04309242279436078
868 0.04309242279436078
869 0.04309242279436078
870 0.04309242279436078
871 0.04309242279436078
872 0.04309242279436078
873 0.04309242279436078
874 0.04309242279436078
875 0.04309242279436078
876 0.04309242279436078
877 0.04309242279436078
878 0.04309242279436078
879 0.04309242279436078
880 0.04309242279436078
881 0.04309242279436078
882 0.043172931598495695
883 0.043172931598495695
884 0.043172931598495695
885 0.043172931598495695
886 0.043172931598495695
887 0.043172931598495695
888 0.043172931598495695
889 0.043172931598495695
890 0.043172931598495695
891 0.043172931598495695
892 0.043172931598495695
893 0.043172931598495695
894 0.043172931598495695
895 0.043172931598495695
896 0.043172931598495695
897 0.043172931598495695
898 0.043172931598495695
899 0.043172931598495695
900 0.043172931598495695
901 0.043172931598495695
902 0.043172931598495695
903 0.043172931598495695
904 0.043172931598495695
905 0.043172931598495695
906 0.043172931598495695
907 0.043172931598495695
908 0.043172931598495695
909 0.043172931598495695
910 0.043172931598495695
911 0.043172931598495695
912 0.043172931598495695
913 0.043172931598495695
914 0.043172931598495695
915 0.043172931598495695
916 0.043172931598495695
917 0.043172931598495695
918 0.043172931598495695
919 0.043172931598495695
920 0.043172931598495695
921 0.043290695854240745
922 0.043290695854240745
923 0.043290695854240745
924 0.043290695854240745
925 0.043290695854240745
926 0.043290695854240745
927 0.043290695854240745
928 0.043718648021773845
929 0.043718648021773845
930 0.043718648021773845
931 0.04398092196093896
932 0.04398092196093896
933 0.04398092196093896
934 0.044505223404694164
935 0.044505223404694164
936 0.044505223404694164
937 0.044767251419167556
938 0.044767251419167556
939 0.044767251419167556
940 0.044767251419167556
941 0.044767251419167556
942 0.044767251419167556
943 0.044767251419167556
944 0.044767251419167556
945 0.044767251419167556
946 0.044767251419167556
947 0.044767251419167556
948 0.044767251419167556
949 0.044767251419167556
950 0.044767251419167556
951 0.044767251419167556
952 0.044767251419167556
953 0.044767251419167556
954 0.044767251419167556
955 0.044767251419167556
956 0.044767251419167556
957 0.044767251419167556
958 0.044767251419167556
959 0.044767251419167556
960 0.044767251419167556
961 0.044767251419167556
962 0.044767251419167556
963 0.044767251419167556
964 0.044767251419167556
965 0.044767251419167556
966 0.044767251419167556
967 0.044767251419167556
968 0.044767251419167556
969 0.044884146636300026
970 0.044884146636300026
971 0.044884146636300026
972 0.044884146636300026
973 0.044884146636300026
974 0.044884146636300026
975 0.044884146636300026
976 0.044884146636300026
977 0.044884146636300026
978 0.044884146636300026
979 0.044884146636300026
980 0.044884146636300026
981 0.044884146636300026
982 0.044884146636300026
983 0.044884146636300026
984 0.044884146636300026
985 0.044884146636300026
986 0.044884146636300026
987 0.044884146636300026
988 0.044884146636300026
989 0.044963320420110975
990 0.045079852712259234
991 0.045079852712259234
992 0.045079852712259234
993 0.045079852712259234
994 0.0451963170001769
995 0.0451963170001769
996 0.0451963170001769
997 0.0451963170001769
998 0.0451963170001769
999 0.0451963170001769
1000 0.0451963170001769

==> data/mean-ndcg-ue-reveal-1000-crash_class=ubsan_runtime_error_signed_integer_overflow.dat <==
1 0.00909090909090909
2 0.005574065388776896
3 0.007053202930958962
4 0.00786437438769044
5 0.007198201377264107
6 0.009299117287290933
7 0.012819517664759762
8 0.013544922560782017
9 0.014613250785840444
10 0.015335587871592875
11 0.015335587871592875
12 0.015335587871592875
13 0.015335587871592875
14 0.01676231463866496
15 0.020290937343740923
16 0.02115917998794736
17 0.02394474928775967
18 0.02478019422747471
19 0.025601334576750987
20 0.026409315695551265
21 0.027026194990282554
22 0.027026194990282554
23 0.027026194990282554
24 0.027790411064242182
25 0.028322037019176145
26 0.02906840789414805
27 0.02906840789414805
28 0.029582793552773018
29 0.03052751677115186
30 0.03052751677115186
31 0.031144171689831156
32 0.03224917364980604
33 0.034036097579195346
34 0.034727989512952695
35 0.034727989512952695
36 0.03538164077433991
37 0.037420997522268906
38 0.03809245248414817
39 0.03809245248414817
40 0.03809245248414817
41 0.03809245248414817
42 0.03809245248414817
43 0.03809245248414817
44 0.03930009296950852
45 0.0405008008083165
46 0.042332263746899905
47 0.04396001130827301
48 0.04396001130827301
49 0.04557077330950535
50 0.04557077330950535
51 0.04605335556066973
52 0.047937416339221134
53 0.051102358141857825
54 0.051635671193834796
55 0.055038852695449836
56 0.055038852695449836
57 0.055038852695449836
58 0.05556298352703769
59 0.05556298352703769
60 0.05556298352703769
61 0.05592185273634178
62 0.05638208398985761
63 0.05779134664176732
64 0.05964246751708759
65 0.05964246751708759
66 0.05964246751708759
67 0.06379108202169534
68 0.06429583150992488
69 0.06429583150992488
70 0.06470216947882132
71 0.06470216947882132
72 0.06727034168960179
73 0.0679281373149476
74 0.0679281373149476
75 0.0679281373149476
76 0.0679281373149476
77 0.0679281373149476
78 0.06860490105515289
79 0.06927972211805308
80 0.06953526343515273
81 0.06953526343515273
82 0.06953526343515273
83 0.06953526343515273
84 0.06953526343515273
85 0.07094991244790269
86 0.07094991244790269
87 0.07094991244790269
88 0.07149794450994097
89 0.07149794450994097
90 0.07149794450994097
91 0.07149794450994097
92 0.07149794450994097
93 0.07149794450994097
94 0.07149794450994097
95 0.07149794450994097
96 0.07149794450994097
97 0.07149794450994097
98 0.07203327693339719
99 0.07203327693339719
100 0.07203327693339719
101 0.07203327693339719
102 0.07244469259404415
103 0.07244469259404415
104 0.07244469259404415
105 0.07307879198112549
106 0.07307879198112549
107 0.07307879198112549
108 0.07307879198112549
109 0.07307879198112549
110 0.07307879198112549
111 0.07307879198112549
112 0.07307879198112549
113 0.07411756460530816
114 0.07496983457893833
115 0.07593690989505415
116 0.07593690989505415
117 0.07593690989505415
118 0.07593690989505415
119 0.07655457860972627
120 0.07717117848896468
121 0.07717117848896468
122 0.07761529345495075
123 0.07797462696269684
124 0.07797462696269684
125 0.07887753477867421
126 0.07931871573497525
127 0.08032115877331493
128 0.08032115877331493
129 0.08032115877331493
130 0.08075953345840392
131 0.08075953345840392
132 0.08075953345840392
133 0.08114884796571617
134 0.08153757238478311
135 0.08186201558365058
136 0.0822495780797981
137 0.08263656852324862
138 0.08263656852324862
139 0.08263656852324862
140 0.08313364591231878
141 0.08313364591231878
142 0.08351786106122465
143 0.08532150959497754
144 0.08575094046307648
145 0.08648111221380295
146 0.08648111221380295
147 0.08648111221380295
148 0.08648111221380295
149 0.08648111221380295
150 0.08648111221380295
151 0.08648111221380295
152 0.0869701186748475
153 0.0869701186748475
154 0.08734819509006288
155 0.08734819509006288
156 0.08734819509006288
157 0.08734819509006288
158 0.08734819509006288
159 0.08734819509006288
160 0.08734819509006288
161 0.08734819509006288
162 0.08734819509006288
163 0.08734819509006288
164 0.08734819509006288
165 0.08772120069327563
166 0.08772120069327563
167 0.08772120069327563
168 0.08772120069327563
169 0.08772120069327563
170 0.08772120069327563
171 0.08772120069327563
172 0.08772120069327563
173 0.08805693826204262
174 0.08839230330757168
175 0.08839230330757168
176 0.08839230330757168
177 0.08839230330757168
178 0.08839230330757168
179 0.08896174456352214
180 0.09027488095752387
181 0.09027488095752387
182 0.09027488095752387
183 0.09027488095752387
184 0.09027488095752387
185 0.09027488095752387
186 0.09027488095752387
187 0.09074464967890103
188 0.09074464967890103
189 0.09074464967890103
190 0.09074464967890103
191 0.0911511480093942
192 0.0911511480093942
193 0.0911511480093942
194 0.0911511480093942
195 0.0911511480093942
196 0.0911511480093942
197 0.0911511480093942
198 0.0911511480093942
199 0.0911511480093942
200 0.09170874066577228
201 0.09217215298513377
202 0.09217215298513377
203 0.09217215298513377
204 0.09263428186617757
205 0.09263428186617757
206 0.0929918480838113
207 0.0929918480838113
208 0.09339189102206791
209 0.09379157684828844
210 0.0941478643359341
211 0.0941478643359341
212 0.0941478643359341
213 0.0941478643359341
214 0.09469846630459786
215 0.09469846630459786
216 0.09469846630459786
217 0.09469846630459786
218 0.09515493019462815
219 0.09515493019462815
220 0.09515493019462815
221 0.09632126635718218
222 0.09632126635718218
223 0.096615793650872
224 0.096615793650872
225 0.096615793650872
226 0.096615793650872
227 0.096615793650872
228 0.096615793650872
229 0.09696643217235942
230 0.09812425179228829
231 0.09812425179228829
232 0.09812425179228829
233 0.09812425179228829
234 0.09812425179228829
235 0.09812425179228829
236 0.09812425179228829
237 0.09847269948472177
238 0.09869863319389743
239 0.09869863319389743
240 0.09976056100737515
241 0.09976056100737515
242 0.09976056100737515
243 0.09976056100737515
244 0.09976056100737515
245 0.09976056100737515
246 0.10018897173178784
247 0.10018897173178784
248 0.10018897173178784
249 0.10127578750193655
250 0.10127578750193655
251 0.10286428440828345
252 0.10286428440828345
253 0.10286428440828345
254 0.10286428440828345
255 0.10286428440828345
256 0.10286428440828345
257 0.10286428440828345
258 0.10286428440828345
259 0.10286428440828345
260 0.10286428440828345
261 0.10286428440828345
262 0.10286428440828345
263 0.10286428440828345
264 0.10286428440828345
265 0.10286428440828345
266 0.10286428440828345
267 0.10286428440828345
268 0.10286428440828345
269 0.10286428440828345
270 0.10286428440828345
271 0.10343293718881705
272 0.10343293718881705
273 0.10343293718881705
274 0.10343293718881705
275 0.10343293718881705
276 0.10343293718881705
277 0.10343293718881705
278 0.10343293718881705
279 0.10343293718881705
280 0.10343293718881705
281 0.10343293718881705
282 0.10343293718881705
283 0.10343293718881705
284 0.10343293718881705
285 0.10343293718881705
286 0.10343293718881705
287 0.10369447909055698
288 0.10369447909055698
289 0.10369447909055698
290 0.10369447909055698
291 0.10369447909055698
292 0.10369447909055698
293 0.10369447909055698
294 0.10369447909055698
295 0.10369447909055698
296 0.10369447909055698
297 0.10369447909055698
298 0.10369447909055698
299 0.10369447909055698
300 0.10369447909055698
301 0.10369447909055698
302 0.10369447909055698
303 0.10369447909055698
304 0.10421142361853886
305 0.10421142361853886
306 0.10421142361853886
307 0.10421142361853886
308 0.10421142361853886
309 0.10421142361853886
310 0.10421142361853886
311 0.10421142361853886
312 0.10421142361853886
313 0.10421142361853886
314 0.10421142361853886
315 0.10421142361853886
316 0.10421142361853886
317 0.10421142361853886
318 0.10421142361853886
319 0.10488122817887882
320 0.10543356075303344
321 0.10543356075303344
322 0.10543356075303344
323 0.10543356075303344
324 0.10543356075303344
325 0.10543356075303344
326 0.10543356075303344
327 0.10543356075303344
328 0.10543356075303344
329 0.10609981113713718
330 0.10609981113713718
331 0.10609981113713718
332 0.10609981113713718
333 0.10609981113713718
334 0.10609981113713718
335 0.10609981113713718
336 0.10609981113713718
337 0.10676332088406952
338 0.1073148468156731
339 0.10797768499635792
340 0.10797768499635792
341 0.10797768499635792
342 0.10797768499635792
343 0.10797768499635792
344 0.10834341561099588
345 0.10870896516578168
346 0.10870896516578168
347 0.10870896516578168
348 0.10870896516578168
349 0.10870896516578168
350 0.10870896516578168
351 0.10912848620518155
352 0.10912848620518155
353 0.10912848620518155
354 0.10912848620518155
355 0.10912848620518155
356 0.10949208932901199
357 0.1098555194970337
358 0.1098555194970337
359 0.1098555194970337
360 0.1098555194970337
361 0.1098555194970337
362 0.1098555194970337
363 0.1098555194970337
364 0.1098555194970337
365 0.1098555194970337
366 0.1098555194970337
367 0.1098555194970337
368 0.1098555194970337
369 0.1098555194970337
370 0.1098555194970337
371 0.1098555194970337
372 0.1098555194970337
373 0.1098555194970337
374 0.1098555194970337
375 0.1098555194970337
376 0.1098555194970337
377 0.1098555194970337
378 0.1098555194970337
379 0.1098555194970337
380 0.1098555194970337
381 0.1119752477450128
382 0.11237206468584432
383 0.11237206468584432
384 0.11237206468584432
385 0.11273089971754988
386 0.11273089971754988
387 0.11273089971754988
388 0.11273089971754988
389 0.11273089971754988
390 0.11273089971754988
391 0.11273089971754988
392 0.11273089971754988
393 0.11273089971754988
394 0.11273089971754988
395 0.11273089971754988
396 0.11273089971754988
397 0.11291848383647726
398 0.11291848383647726
399 0.11291848383647726
400 0.11332888298156313
401 0.11332888298156313
402 0.11332888298156313
403 0.1137387724318789
404 0.11400424669017942
405 0.11400424669017942
406 0.11400424669017942
407 0.11441346434330893
408 0.11441346434330893
409 0.11441346434330893
410 0.11441346434330893
411 0.11441346434330893
412 0.11476827162905712
413 0.11476827162905712
414 0.11476827162905712
415 0.11508445461761013
416 0.11508445461761013
417 0.11508445461761013
418 0.11508445461761013
419 0.1153296597495539
420 0.1153296597495539
421 0.1153296597495539
422 0.11568306334834516
423 0.11568306334834516
424 0.11568306334834516
425 0.11568306334834516
426 0.11568306334834516
427 0.11568306334834516
428 0.11603564575879358
429 0.11638809278944415
430 0.11638809278944415
431 0.11638809278944415
432 0.11638809278944415
433 0.11638809278944415
434 0.11687482784225195
435 0.11687482784225195
436 0.11736119566511764
437 0.11736119566511764
438 0.11736119566511764
439 0.11736119566511764
440 0.11736119566511764
441 0.11776503600374205
442 0.11776503600374205
443 0.11776503600374205
444 0.11776503600374205
445 0.11776503600374205
446 0.11807749512380608
447 0.11807749512380608
448 0.11807749512380608
449 0.11807749512380608
450 0.11807749512380608
451 0.11847985765641517
452 0.11847985765641517
453 0.11847985765641517
454 0.11847985765641517
455 0.11847985765641517
456 0.11847985765641517
457 0.1191022963053604
458 0.1191022963053604
459 0.1191022963053604
460 0.1191022963053604
461 0.1191022963053604
462 0.1191022963053604
463 0.1191022963053604
464 0.11958374629923015
465 0.11958374629923015
466 0.11958374629923015
467 0.11958374629923015
468 0.11958374629923015
469 0.12032929155840354
470 0.12032929155840354
471 0.12032929155840354
472 0.12032929155840354
473 0.12032929155840354
474 0.12135168587143874
475 0.12135168587143874
476 0.12135168587143874
477 0.12135168587143874
478 0.12135168587143874
479 0.12183066000845957
480 0.12183066000845957
481 0.12183066000845957
482 0.12183066000845957
483 0.12183066000845957
484 0.12183066000845957
485 0.12183066000845957
486 0.12183066000845957
487 0.12183066000845957
488 0.12183066000845957
489 0.12183066000845957
490 0.12211018946883559
491 0.12211018946883559
492 0.12211018946883559
493 0.12211018946883559
494 0.12211018946883559
495 0.12211018946883559
496 0.12211018946883559
497 0.12211018946883559
498 0.12211018946883559
499 0.12211018946883559
500 0.12211018946883559
501 0.12211018946883559
502 0.12211018946883559
503 0.12211018946883559
504 0.12211018946883559
505 0.12211018946883559
506 0.12211018946883559
507 0.12211018946883559
508 0.12211018946883559
509 0.12211018946883559
510 0.12211018946883559
511 0.12211018946883559
512 0.12211018946883559
513 0.12211018946883559
514 0.12211018946883559
515 0.12211018946883559
516 0.12211018946883559
517 0.12211018946883559
518 0.12211018946883559
519 0.12211018946883559
520 0.12211018946883559
521 0.12211018946883559
522 0.12211018946883559
523 0.12211018946883559
524 0.12211018946883559
525 0.12211018946883559
526 0.12211018946883559
527 0.12211018946883559
528 0.12211018946883559
529 0.12211018946883559
530 0.12211018946883559
531 0.12211018946883559
532 0.12211018946883559
533 0.1223859823850317
534 0.1223859823850317
535 0.1223859823850317
536 0.1223859823850317
537 0.1223859823850317
538 0.1223859823850317
539 0.1223859823850317
540 0.1223859823850317
541 0.1223859823850317
542 0.1223859823850317
543 0.1223859823850317
544 0.1223859823850317
545 0.1223859823850317
546 0.1223859823850317
547 0.12277605680035822
548 0.12324483259685004
549 0.12324483259685004
550 0.12324483259685004
551 0.12324483259685004
552 0.12324483259685004
553 0.12324483259685004
554 0.12324483259685004
555 0.12324483259685004
556 0.12324483259685004
557 0.12324483259685004
558 0.12324483259685004
559 0.12324483259685004
560 0.12324483259685004
561 0.12324483259685004
562 0.12324483259685004
563 0.12324483259685004
564 0.12324483259685004
565 0.12324483259685004
566 0.12324483259685004
567 0.12324483259685004
568 0.12371096431259933
569 0.1242133181745064
570 0.1242133181745064
571 0.1242133181745064
572 0.1242133181745064
573 0.1242133181745064
574 0.1242133181745064
575 0.1242133181745064
576 0.1242133181745064
577 0.1242133181745064
578 0.1242133181745064
579 0.12467804720338213
580 0.12467804720338213
581 0.12467804720338213
582 0.12467804720338213
583 0.12467804720338213
584 0.12506412167000439
585 0.12506412167000439
586 0.12506412167000439
587 0.12506412167000439
588 0.12506412167000439
589 0.12506412167000439
590 0.12506412167000439
591 0.1265546078065491
592 0.1265546078065491
593 0.1265546078065491
594 0.1265546078065491
595 0.1265546078065491
596 0.1265546078065491
597 0.1265546078065491
598 0.1265546078065491
599 0.1265546078065491
600 0.1265546078065491
601 0.12753915226572687
602 0.12753915226572687
603 0.12753915226572687
604 0.12787281141704496
605 0.12787281141704496
606 0.12787281141704496
607 0.12787281141704496
608 0.12787281141704496
609 0.12787281141704496
610 0.12787281141704496
611 0.12787281141704496
612 0.12858904986447423
613 0.12858904986447423
614 0.12919071211543795
615 0.12919071211543795
616 0.1296509680148602
617 0.12998352336066882
618 0.12998352336066882
619 0.12998352336066882
620 0.12998352336066882
621 0.12998352336066882
622 0.12998352336066882
623 0.12998352336066882
624 0.13044285823907914
625 0.13044285823907914
626 0.13044285823907914
627 0.13044285823907914
628 0.13044285823907914
629 0.13044285823907914
630 0.13044285823907914
631 0.1307742584167973
632 0.1307742584167973
633 0.1307742584167973
634 0.13106972028341327
635 0.13106972028341327
636 0.13106972028341327
637 0.13106972028341327
638 0.13106972028341327
639 0.13106972028341327
640 0.13106972028341327
641 0.13106972028341327
642 0.13106972028341327
643 0.13272259274094458
644 0.13272259274094458
645 0.13310274926472596
646 0.13310274926472596
647 0.13477080061919905
648 0.13477080061919905
649 0.135065197442557
650 0.135065197442557
651 0.13663385728994484
652 0.13696358615819387
653 0.13696358615819387
654 0.13696358615819387
655 0.13696358615819387
656 0.13696358615819387
657 0.1371366371462266
658 0.1371366371462266
659 0.1371366371462266
660 0.1371366371462266
661 0.1371366371462266
662 0.13759179895739204
663 0.1378852303666093
664 0.1378852303666093
665 0.13817852603335257
666 0.13817852603335257
667 0.13904682574992153
668 0.13904682574992153
669 0.13904682574992153
670 0.13942476458807623
671 0.13942476458807623
672 0.13942476458807623
673 0.13942476458807623
674 0.1397174559436419
675 0.1397174559436419
676 0.1397174559436419
677 0.1397174559436419
678 0.14000988208699705
679 0.14000988208699705
680 0.14000988208699705
681 0.14000988208699705
682 0.14000988208699705
683 0.14000988208699705
684 0.14000988208699705
685 0.14000988208699705
686 0.14000988208699705
687 0.14000988208699705
688 0.14000988208699705
689 0.14000988208699705
690 0.14000988208699705
691 0.14000988208699705
692 0.1405011181976927
693 0.1405011181976927
694 0.1405011181976927
695 0.1409529021396856
696 0.1409529021396856
697 0.1409529021396856
698 0.1409529021396856
699 0.1409529021396856
700 0.1409529021396856
701 0.14183335780521847
702 0.14183335780521847
703 0.14183335780521847
704 0.14183335780521847
705 0.14220836709408408
706 0.14220836709408408
707 0.14249892958290508
708 0.14249892958290508
709 0.14249892958290508
710 0.14249892958290508
711 0.14249892958290508
712 0.14249892958290508
713 0.14249892958290508
714 0.14249892958290508
715 0.14249892958290508
716 0.14249892958290508
717 0.14249892958290508
718 0.14249892958290508
719 0.14249892958290508
720 0.14249892958290508
721 0.14249892958290508
722 0.14249892958290508
723 0.14249892958290508
724 0.14249892958290508
725 0.14249892958290508
726 0.14249892958290508
727 0.14249892958290508
728 0.14249892958290508
729 0.14249892958290508
730 0.14249892958290508
731 0.14249892958290508
732 0.14249892958290508
733 0.14249892958290508
734 0.14249892958290508
735 0.14308422166316836
736 0.14308422166316836
737 0.14308422166316836
738 0.14308422166316836
739 0.14308422166316836
740 0.14308422166316836
741 0.14308422166316836
742 0.14308422166316836
743 0.14308422166316836
744 0.14356623734936744
745 0.14356623734936744
746 0.14356623734936744
747 0.14356623734936744
748 0.1444462325311469
749 0.1444462325311469
750 0.1444462325311469
751 0.1450296239753322
752 0.1450296239753322
753 0.1450296239753322
754 0.1450296239753322
755 0.1450296239753322
756 0.14547568248174067
757 0.14547568248174067
758 0.14547568248174067
759 0.14547568248174067
760 0.14547568248174067
761 0.14547568248174067
762 0.14547568248174067
763 0.14547568248174067
764 0.14547568248174067
765 0.14547568248174067
766 0.14547568248174067
767 0.14547568248174067
768 0.14579729780666437
769 0.14628074669964883
770 0.14628074669964883
771 0.14628074669964883
772 0.14628074669964883
773 0.14665057156092887
774 0.14665057156092887
775 0.14665057156092887
776 0.14702018146139298
777 0.14702018146139298
778 0.14702018146139298
779 0.14702018146139298
780 0.14702018146139298
781 0.14702018146139298
782 0.14702018146139298
783 0.14702018146139298
784 0.14702018146139298
785 0.14702018146139298
786 0.14702018146139298
787 0.14702018146139298
788 0.14702018146139298
789 0.14702018146139298
790 0.1473888022928508
791 0.1473888022928508
792 0.14783175648338187
793 0.14783175648338187
794 0.14783175648338187
795 0.14783175648338187
796 0.14783175648338187
797 0.14783175648338187
798 0.14783175648338187
799 0.14783175648338187
800 0.14783175648338187
801 0.14783175648338187
802 0.14783175648338187
803 0.14783175648338187
804 0.14783175648338187
805 0.14783175648338187
806 0.14783175648338187
807 0.14783175648338187
808 0.14783175648338187
809 0.14783175648338187
810 0.14783175648338187
811 0.14783175648338187
812 0.14783175648338187
813 0.14783175648338187
814 0.14783175648338187
815 0.14783175648338187
816 0.14783175648338187
817 0.14783175648338187
818 0.14783175648338187
819 0.14783175648338187
820 0.14783175648338187
821 0.14783175648338187
822 0.14783175648338187
823 0.14783175648338187
824 0.1481980671620023
825 0.14878678192711128
826 0.14878678192711128
827 0.14878678192711128
828 0.14878678192711128
829 0.14878678192711128
830 0.14878678192711128
831 0.14878678192711128
832 0.14878678192711128
833 0.14878678192711128
834 0.14878678192711128
835 0.14878678192711128
836 0.14878678192711128
837 0.14878678192711128
838 0.14878678192711128
839 0.14878678192711128
840 0.14878678192711128
841 0.14878678192711128
842 0.14878678192711128
843 0.14878678192711128
844 0.14878678192711128
845 0.14878678192711128
846 0.14878678192711128
847 0.14878678192711128
848 0.14878678192711128
849 0.14878678192711128
850 0.14878678192711128
851 0.14878678192711128
852 0.14878678192711128
853 0.14878678192711128
854 0.1492999096563455
855 0.1492999096563455
856 0.1492999096563455
857 0.1492999096563455
858 0.1492999096563455
859 0.1492999096563455
860 0.1495820602074162
861 0.1495820602074162
862 0.1495820602074162
863 0.1495820602074162
864 0.1495820602074162
865 0.1495820602074162
866 0.1495820602074162
867 0.1495820602074162
868 0.1495820602074162
869 0.1495820602074162
870 0.1500529499447199
871 0.1500529499447199
872 0.1500529499447199
873 0.1500529499447199
874 0.1500529499447199
875 0.1500529499447199
876 0.1500529499447199
877 0.1500529499447199
878 0.1500529499447199
879 0.1500529499447199
880 0.1500529499447199
881 0.1500529499447199
882 0.1500529499447199
883 0.1500529499447199
884 0.1500529499447199
885 0.1500529499447199
886 0.1500529499447199
887 0.1500529499447199
888 0.1500529499447199
889 0.1500529499447199
890 0.1500529499447199
891 0.1500529499447199
892 0.1500529499447199
893 0.1500529499447199
894 0.15074285639939988
895 0.15074285639939988
896 0.15074285639939988
897 0.15074285639939988
898 0.15074285639939988
899 0.15074285639939988
900 0.15074285639939988
901 0.15074285639939988
902 0.15102303239447554
903 0.15102303239447554
904 0.15102303239447554
905 0.15102303239447554
906 0.15102303239447554
907 0.15127733081441397
908 0.15127733081441397
909 0.15127733081441397
910 0.15127733081441397
911 0.15127733081441397
912 0.15127733081441397
913 0.15199073721384024
914 0.15199073721384024
915 0.15199073721384024
916 0.15199073721384024
917 0.15199073721384024
918 0.15199073721384024
919 0.15199073721384024
920 0.15199073721384024
921 0.15199073721384024
922 0.15199073721384024
923 0.15199073721384024
924 0.15199073721384024
925 0.15199073721384024
926 0.15199073721384024
927 0.15226979344585845
928 0.15226979344585845
929 0.15226979344585845
930 0.15226979344585845
931 0.15226979344585845
932 0.15254863040164107
933 0.15286110506408143
934 0.15286110506408143
935 0.15286110506408143
936 0.15286110506408143
937 0.15286110506408143
938 0.15286110506408143
939 0.15286110506408143
940 0.15286110506408143
941 0.15286110506408143
942 0.15286110506408143
943 0.15286110506408143
944 0.15311392099324167
945 0.15311392099324167
946 0.15311392099324167
947 0.15311392099324167
948 0.1535452714725694
949 0.1535452714725694
950 0.1535452714725694
951 0.1535452714725694
952 0.1538232462736907
953 0.1538232462736907
954 0.1538232462736907
955 0.1538232462736907
956 0.1538232462736907
957 0.1542540036578175
958 0.1542540036578175
959 0.1542540036578175
960 0.1542540036578175
961 0.1542540036578175
962 0.1542540036578175
963 0.1542540036578175
964 0.1542540036578175
965 0.1542540036578175
966 0.1542540036578175
967 0.1542540036578175
968 0.1542540036578175
969 0.1542540036578175
970 0.1542540036578175
971 0.1542540036578175
972 0.1542540036578175
973 0.15516970797006446
974 0.15516970797006446
975 0.15516970797006446
976 0.15516970797006446
977 0.15516970797006446
978 0.15516970797006446
979 0.15516970797006446
980 0.15516970797006446
981 0.15516970797006446
982 0.15516970797006446
983 0.15516970797006446
984 0.15516970797006446
985 0.15516970797006446
986 0.15516970797006446
987 0.15516970797006446
988 0.15572992530357332
989 0.1566434665549091
990 0.1566434665549091
991 0.1566434665549091
992 0.1566434665549091
993 0.1566434665549091
994 0.1566434665549091
995 0.1566434665549091
996 0.1566434665549091
997 0.1566434665549091
998 0.1566434665549091
999 0.1566434665549091
1000 0.1566434665549091

==> data/mean-ndcg-ue-reveal-1000-nofilter.dat <==
1 0.03763109191856878
2 0.03047157050151993
3 0.028331985401887437
4 0.026152910354180794
5 0.024808822080055387
6 0.024211546532041415
7 0.024321224341988718
8 0.024131262239416813
9 0.02423319657827889
10 0.025439155357957027
11 0.02648399136680499
12 0.027531294874142177
13 0.02840136520335276
14 0.02890969505894627
15 0.029456643908503576
16 0.0302544178026947
17 0.03097281839959083
18 0.03167572989262497
19 0.03223468918323367
20 0.03276298180359432
21 0.03331303703958233
22 0.033870207797235104
23 0.03475803671804885
24 0.03560795164183955
25 0.03734643389239396
26 0.03878623239240102
27 0.039603939978606506
28 0.03998195802995469
29 0.04062447176805367
30 0.04088606183505343
31 0.04132028017044953
32 0.04199533154305111
33 0.04208442917826865
34 0.04223375979783364
35 0.04247994994815929
36 0.04291968635677913
37 0.04383189128888005
38 0.044095676474516135
39 0.044342024245318676
40 0.04452741411182922
41 0.04485524817359555
42 0.04521930384914295
43 0.046018878625115424
44 0.04650844216376031
45 0.04664741768002864
46 0.04735770358572103
47 0.047550617479246195
48 0.04824476816467337
49 0.04855401895193734
50 0.049163631438005846
51 0.05037092947049281
52 0.05065251159364914
53 0.05092496575523096
54 0.05176905536848107
55 0.053415091882593746
56 0.05407580513070134
57 0.0545662467991052
58 0.05502252244310843
59 0.05539753233733262
60 0.05594085475652719
61 0.056480068194571034
62 0.05716529697888688
63 0.05771066099627197
64 0.05776534712789424
65 0.05818875178560425
66 0.05854670551707176
67 0.05885661357140928
68 0.05918359328470475
69 0.059227092252914344
70 0.059292119409347005
71 0.05961671962405625
72 0.059871991769043266
73 0.060332661362337586
74 0.060500174984029466
75 0.061148337296627546
76 0.061588670193402285
77 0.0617918480736932
78 0.06210463973406814
79 0.06226567904255118
80 0.06254717261079881
81 0.06271617974871913
82 0.06277953581160685
83 0.06297648359111431
84 0.06308049676775661
85 0.06323899444144337
86 0.06351946586531713
87 0.06378121258580591
88 0.06398058421630376
89 0.06412868451217509
90 0.06421327328718937
91 0.06444091754272432
92 0.0646461910026486
93 0.0648448339689619
94 0.06512202967018313
95 0.06552478276085377
96 0.06566034655673904
97 0.06604348847942249
98 0.06637940479047973
99 0.06662756008561807
100 0.06669457346199244
101 0.06675228329836866
102 0.06702234186410398
103 0.06843533566884318
104 0.06859266287903364
105 0.06870173389237098
106 0.06881834294643192
107 0.06885075019462113
108 0.06896809848324328
109 0.06911316511816727
110 0.06948723208959165
111 0.06960561314710638
112 0.06972257109953126
113 0.07003751436371979
114 0.07020028946261804
115 0.0704216491430667
116 0.07068233298573257
117 0.07087936710932377
118 0.07110719779787454
119 0.07142717051093053
120 0.0716329836586136
121 0.0717376421431683
122 0.07181778731606611
123 0.0719945337106835
124 0.07216318756378323
125 0.07226514781891803
126 0.07241056947769306
127 0.0728749765719352
128 0.07296602530693409
129 0.07328251413751016
130 0.0737401940573057
131 0.07394265885325761
132 0.07416471385351703
133 0.07433158503640855
134 0.07442259258443498
135 0.07475858881099555
136 0.07500118025494454
137 0.07506808294477327
138 0.07526586743249723
139 0.07540044894969732
140 0.07557500591589218
141 0.07576073210069688
142 0.07578914966259404
143 0.07612739824395653
144 0.07626872678314964
145 0.07651963138333363
146 0.07693915340543504
147 0.077039158338948
148 0.07709430222012585
149 0.07716161079062495
150 0.07733772179825661
151 0.07753469192708917
152 0.07772800746217125
153 0.07785121083065288
154 0.07785050821395682
155 0.0780502167663672
156 0.07812704898450358
157 0.07833612607865167
158 0.0784365876360275
159 0.07862621337283394
160 0.07869574704981118
161 0.07882724221509077
162 0.07890886594335551
163 0.0790595017233298
164 0.07925767139892632
165 0.07934319646221302
166 0.07977240142345635
167 0.07996666361164284
168 0.0801029681276027
169 0.08022889179665513
170 0.08027640677761438
171 0.08035156038355795
172 0.08078290743531227
173 0.0809097377574288
174 0.08097651731360096
175 0.08109737213746879
176 0.08124427371497442
177 0.08142400749501942
178 0.0815979171479399
179 0.08178836522334633
180 0.08186067809416463
181 0.08200106328570664
182 0.08218072024525751
183 0.0825579784093677
184 0.08285072650306946
185 0.0832558471595743
186 0.08349706694616904
187 0.08428724585941526
188 0.08441931219024798
189 0.08447651939877246
190 0.084568859673346
191 0.08484671473073543
192 0.08505042436297239
193 0.08518357937998386
194 0.08531169051528172
195 0.08539648023520592
196 0.08554122427648173
197 0.08558079442559235
198 0.08587704602002035
199 0.08592852099005745
200 0.08595542630796674
201 0.08603897435640392
202 0.08613209202953064
203 0.08623873274906585
204 0.08637755415093454
205 0.08641365949974693
206 0.08665019995884286
207 0.08686459563610477
208 0.08696790304143777
209 0.08713354953776604
210 0.08721970150760892
211 0.08737024304918077
212 0.08786542411591501
213 0.08816803792639548
214 0.0884384327824463
215 0.08852762187930135
216 0.08868302393324995
217 0.08870445374802903
218 0.08887631830812497
219 0.08890430893204361
220 0.08900430806482246
221 0.08914833015261084
222 0.08925655420977208
223 0.0893632739363786
224 0.08942612778301308
225 0.08958278258891429
226 0.08981363030593151
227 0.08985396937178475
228 0.08991959126979167
229 0.0900015662742846
230 0.09013134551088747
231 0.09043008225820148
232 0.09051331639298212
233 0.09057517661972123
234 0.09068240912388652
235 0.09080091701527633
236 0.09098914086961936
237 0.09100026075501878
238 0.09106535904822717
239 0.091128839073184
240 0.09153010146524591
241 0.09172826763403898
242 0.09178588815887587
243 0.09192823173353981
244 0.09199992721211957
245 0.09203505804148031
246 0.09219541356500455
247 0.09222055475476079
248 0.0922586900187506
249 0.09241003187856761
250 0.09253446228389751
251 0.09263355962115478
252 0.0926665433597757
253 0.09287191134615778
254 0.09291506734413929
255 0.09328497878671288
256 0.09337187864791975
257 0.09343160642968297
258 0.09347084553859507
259 0.0935173845119475
260 0.09366006744408625
261 0.09369501837869595
262 0.09369501837869595
263 0.09390689827015294
264 0.09398964535571346
265 0.0941042812009887
266 0.0941042812009887
267 0.09415208049281586
268 0.09423144361611151
269 0.09438023494317523
270 0.09446203697585688
271 0.09454020611611158
272 0.09468214985452947
273 0.09475073430676358
274 0.09488047743452858
275 0.09490628101923952
276 0.09502399085713223
277 0.09520344990683861
278 0.0953143463741808
279 0.09557452465864998
280 0.09564491586654943
281 0.0957464864808782
282 0.0957464864808782
283 0.09600528136819862
284 0.09611730163087169
285 0.09616958744734828
286 0.09633391473356097
287 0.09644092307377897
288 0.09649675444794541
289 0.09656078956196257
290 0.09666733746227504
291 0.09668909351234865
292 0.09670470371247919
293 0.09679930763167988
294 0.0974531594431499
295 0.09761945370102863
296 0.09771803249982516
297 0.0980362899495478
298 0.09815822562665959
299 0.09822945371440095
300 0.09835907083437
301 0.09891261058186729
302 0.09909471935113992
303 0.09915085018704152
304 0.09975810136656002
305 0.09977863716769023
306 0.09984041336784233
307 0.09995109437520949
308 0.10005171161285867
309 0.10012403234269357
310 0.10017593154037992
311 0.10020118426706405
312 0.10035176312666781
313 0.10039941449655734
314 0.100555024718233
315 0.10087279765782498
316 0.10089320752241732
317 0.10110944280828475
318 0.10114878627548979
319 0.10117647047183301
320 0.1012257873310634
321 0.10136276344679253
322 0.10145016721783075
323 0.1015687083451788
324 0.10161821696930971
325 0.10164658148306038
326 0.1018275983002486
327 0.10182939482522671
328 0.10187469542548708
329 0.10198894867770923
330 0.1020712972047564
331 0.10216058496827433
332 0.1022737455151526
333 0.10232345423792762
334 0.10238187145656832
335 0.10244242199767604
336 0.10245859226013589
337 0.10245859226013589
338 0.10256278105260637
339 0.10260621703383524
340 0.10263108490290031
341 0.10263108490290031
342 0.10266046885292057
343 0.10267351597366067
344 0.10279643857447592
345 0.10283974459069742
346 0.10294120153353276
347 0.10304260858700973
348 0.10310283247851806
349 0.10320755790589792
350 0.10329768648662359
351 0.10332241970832612
352 0.1033729543353544
353 0.10338725989406997
354 0.10347722297194589
355 0.10354568635407044
356 0.10363505964730141
357 0.10368438391439876
358 0.10379752532148401
359 0.10387472955731715
360 0.10396419825502923
361 0.10399082563062517
362 0.1040689971963893
363 0.10408892857482094
364 0.10422334413814377
365 0.10432635569052412
366 0.10439870591269304
367 0.10450249938763038
368 0.10459206997034798
369 0.10464324886728518
370 0.10464324886728518
371 0.10465743455361057
372 0.10465743455361057
373 0.10481412546392273
374 0.10481412546392273
375 0.10486636288564889
376 0.1049066745637427
377 0.10508893395397399
378 0.10516457402309232
379 0.10516457402309232
380 0.10516457402309232
381 0.10531432184042905
382 0.10539545643061267
383 0.10561407288804554
384 0.10561407288804554
385 0.10570689648248745
386 0.10570689648248745
387 0.10578332632028624
388 0.1059748993573162
389 0.10607209695693044
390 0.10614279790052042
391 0.10617902457604887
392 0.10633251759575883
393 0.10646212905610847
394 0.10649987821153022
395 0.10657511361077233
396 0.1066198057496165
397 0.10667557445362694
398 0.10676651921175791
399 0.10681466514344193
400 0.1069470594513181
401 0.10703504592425325
402 0.10704587675510262
403 0.10704587675510262
404 0.10706155197808233
405 0.10739836106545504
406 0.10752834491302675
407 0.10755247068977901
408 0.10763736166038411
409 0.10788644639126299
410 0.10797294847986866
411 0.10797469297433548
412 0.10831068993188848
413 0.10834687773282427
414 0.10834860414503482
415 0.10834860414503482
416 0.10839772039022134
417 0.10839772039022134
418 0.10839772039022134
419 0.10843039849410097
420 0.10849072638700111
421 0.10868012043984375
422 0.10868012043984375
423 0.10869477705766979
424 0.10876067663812902
425 0.10884605005965477
426 0.10889296878247477
427 0.1089493436588549
428 0.10900738488391291
429 0.10906575509730515
430 0.10906575509730515
431 0.10906575509730515
432 0.10909907423579662
433 0.10917488672870893
434 0.10943276942646311
435 0.10946605071269314
436 0.10956847512956076
437 0.10957879484276231
438 0.10961937872580096
439 0.10973890467014742
440 0.10973890467014742
441 0.10983328873637052
442 0.10994730506234213
443 0.10998176976573454
444 0.11007874416081255
445 0.11015702965497852
446 0.11034038028333205
447 0.11038082925566053
448 0.11041624211081671
449 0.11052088819916854
450 0.11052088819916854
451 0.11055766998610848
452 0.11056829369657387
453 0.11056829369657387
454 0.11063731445224188
455 0.1106655108435132
456 0.11069917903882184
457 0.1107692789899265
458 0.1108451782010436
459 0.11090852256850708
460 0.1109238667982248
461 0.11095450866273593
462 0.11105567789987583
463 0.11117171195113534
464 0.11131219185411441
465 0.1114181616526387
466 0.1114957022097088
467 0.11155217700610612
468 0.1115987147737836
469 0.11182335293594645
470 0.11187392767917519
471 0.11191111963029181
472 0.1119535025756814
473 0.11206417412713994
474 0.11212330967830407
475 0.11217518128929153
476 0.11220745094992847
477 0.11222650213654328
478 0.11224554687203396
479 0.11236301171136293
480 0.11250182259634056
481 0.11269191500690742
482 0.11269191500690742
483 0.11297728045238886
484 0.1129935327415698
485 0.1129935327415698
486 0.11305495599259764
487 0.11326021682968633
488 0.11353164599539146
489 0.11362200618304702
490 0.11369460619846854
491 0.11386784629769628
492 0.11393439951366145
493 0.11395128200907907
494 0.1139674808390295
495 0.114016005558212
496 0.114016005558212
497 0.11403218862826431
498 0.11405744035368971
499 0.11408406794478977
500 0.11417726827411667
501 0.11417726827411667
502 0.1142741456870947
503 0.11430439433796452
504 0.11430439433796452
505 0.11438848691246678
506 0.11442349447388765
507 0.1146135257803229
508 0.1147088432134987
509 0.11473577874126674
510 0.11473577874126674
511 0.11474923805553086
512 0.11487336613775798
513 0.11489659928461617
514 0.11494914398550804
515 0.11502103784458495
516 0.1150772618639566
517 0.11509334297983588
518 0.11512170830113955
519 0.11518888543694966
520 0.11531502267945808
521 0.11539549063647805
522 0.11539549063647805
523 0.1155312315427047
524 0.11556068362925412
525 0.11557007856973857
526 0.11578086221902784
527 0.11579811502193403
528 0.11588511619405853
529 0.11588511619405853
530 0.11594647468817582
531 0.11595682631437361
532 0.11595682631437361
533 0.11595682631437361
534 0.11601399529316431
535 0.11616993737795409
536 0.11622769614050989
537 0.11622769614050989
538 0.11626410320198609
539 0.11631222765560041
540 0.1163366966805632
541 0.1163366966805632
542 0.11641240640377055
543 0.11642957743950112
544 0.11646418343764559
545 0.11649615458770098
546 0.11657412238968654
547 0.11661515904008185
548 0.11661515904008185
549 0.11661515904008185
550 0.11663229529276882
551 0.11663229529276882
552 0.1166536821545875
553 0.1166536821545875
554 0.1166536821545875
555 0.11673663869581026
556 0.11676964208142633
557 0.11682608705572281
558 0.1168726989853461
559 0.1168726989853461
560 0.11692132082128731
561 0.11703000720140164
562 0.11728016561510236
563 0.11738180060214452
564 0.117484658822875
565 0.11761891316981286
566 0.11771130794147414
567 0.11771130794147414
568 0.11776983238871708
569 0.11789516836429657
570 0.1179194293365403
571 0.1179194293365403
572 0.1179333909531018
573 0.117977800503701
574 0.1180075713867471
575 0.11803473143689543
576 0.11809725333371314
577 0.11821318854144301
578 0.11825707268893913
579 0.11836127105081777
580 0.11839868280208334
581 0.11844624107313852
582 0.11849939026163667
583 0.11855529112491581
584 0.11860776545685477
585 0.11863559040025329
586 0.11867754081121629
587 0.11873180683905503
588 0.1188090245310514
589 0.11882292216870488
590 0.1188653933733452
591 0.1188856634560011
592 0.11890140402235398
593 0.1190376987547202
594 0.11907721905550384
595 0.11915572997234755
596 0.11923965210450517
597 0.11926600885819758
598 0.11926600885819758
599 0.11928623640705269
600 0.11949269163917235
601 0.11952344479488013
602 0.1195652189857784
603 0.1195903992298613
604 0.11964583707996118
605 0.11964583707996118
606 0.11967277496359115
607 0.1196829109533847
608 0.1196975888909981
609 0.11970850815660705
610 0.11971013046936589
611 0.11974251350102179
612 0.11979518427764388
613 0.1198354940313343
614 0.11986580083489869
615 0.11990171107204839
616 0.12001124033078434
617 0.12011254893014574
618 0.12011254893014574
619 0.12011254893014574
620 0.12011254893014574
621 0.120155705860442
622 0.120155705860442
623 0.12019178259861298
624 0.12021040564770774
625 0.12025290054394802
626 0.12032033834106816
627 0.12032791857638364
628 0.12036602038657039
629 0.12038680554188963
630 0.12038680554188963
631 0.12040503168878434
632 0.12077732686657232
633 0.12077732686657232
634 0.1207856938191447
635 0.1208124369473566
636 0.1208553174200215
637 0.1209020799988582
638 0.12092453025193425
639 0.12093363996669322
640 0.12102461549101957
641 0.12105363028027133
642 0.12110517302222899
643 0.12112458298340696
644 0.12113368173969685
645 0.12113368173969685
646 0.12119182554142334
647 0.12129587895729622
648 0.12176918389621649
649 0.12185549378604886
650 0.12190304023228538
651 0.12190304023228538
652 0.12192386907167296
653 0.12194199902063625
654 0.12195567267042234
655 0.12198483864602361
656 0.12203901889928431
657 0.12206535898858273
658 0.12214024376472093
659 0.12217924201168417
660 0.12223209838749674
661 0.12225754512118422
662 0.12229795977239963
663 0.12238640486115408
664 0.122473789162821
665 0.12251601676263454
666 0.12251601676263454
667 0.1225510840213455
668 0.1225510840213455
669 0.12261196501511148
670 0.1226255879642954
671 0.12271434462592762
672 0.12272432251417253
673 0.12274236861471005
674 0.12275779624458145
675 0.12277223907453196
676 0.12277223907453196
677 0.12279736647691818
678 0.12280733078337111
679 0.12282535236157349
680 0.12285877658154506
681 0.12290994212215746
682 0.12296232163229104
683 0.12298404932022303
684 0.12301204276102566
685 0.12308744850380052
686 0.12310400605853426
687 0.1231205599272413
688 0.1231205599272413
689 0.12313127333795985
690 0.12314781619043749
691 0.12318115851256593
692 0.1232800432178157
693 0.12337436659921946
694 0.12348870909507469
695 0.12353063515116221
696 0.12370625174653617
697 0.12385803619180513
698 0.12389886812645574
699 0.12391240308964774
700 0.1239140060853402
701 0.12397318487467651
702 0.12399530823000887
703 0.12401323447351154
704 0.12401323447351154
705 0.12408061904366546
706 0.12414798896998444
707 0.12414798896998444
708 0.12421702184106122
709 0.12421702184106122
710 0.12424833111774965
711 0.1242661086061785
712 0.12429689821317487
713 0.12432647835870725
714 0.12434293527179338
715 0.12434293527179338
716 0.12435938519346802
717 0.12435938519346802
718 0.12435938519346802
719 0.12436833182434044
720 0.12444399729728757
721 0.12444399729728757
722 0.12444399729728757
723 0.12446042294787202
724 0.1244738857963748
725 0.1244738857963748
726 0.1244738857963748
727 0.1244738857963748
728 0.1244738857963748
729 0.1244738857963748
730 0.12451549991393758
731 0.12453511763876178
732 0.12455151252944183
733 0.12455311925739788
734 0.12455311925739788
735 0.12455311925739788
736 0.12456521234374719
737 0.12456521234374719
738 0.12457625700826619
739 0.12460322827803016
740 0.12460322827803016
741 0.12460322827803016
742 0.12460322827803016
743 0.12460322827803016
744 0.12460322827803016
745 0.12460322827803016
746 0.12460322827803016
747 0.12463417127504087
748 0.12463417127504087
749 0.12464838747259424
750 0.12464838747259424
751 0.12464838747259424
752 0.12464838747259424
753 0.12464838747259424
754 0.12464838747259424
755 0.12465632111069563
756 0.12467885805891894
757 0.12467885805891894
758 0.12467885805891894
759 0.12469034605812625
760 0.12470806194370207
761 0.12472577432345365
762 0.1247524927757979
763 0.1247524927757979
764 0.12476513812846884
765 0.12481729692582536
766 0.12481729692582536
767 0.12485659421745644
768 0.1248660397999281
769 0.1248660397999281
770 0.12495400249367714
771 0.1250131614295935
772 0.12505856284234262
773 0.12513387561413727
774 0.12514802174462375
775 0.12514802174462375
776 0.1251606644577428
777 0.1251606644577428
778 0.12517479965035114
779 0.12517479965035114
780 0.12534867355247922
781 0.12535677897902917
782 0.12542852573083485
783 0.1254418305311453
784 0.12545594945315036
785 0.12545594945315036
786 0.12545594945315036
787 0.12545594945315036
788 0.1254869171568742
789 0.12550807667830283
790 0.1255242844788694
791 0.12553401897127486
792 0.12554311702303225
793 0.12556518949410522
794 0.12556518949410522
795 0.12556518949410522
796 0.1255952254382267
797 0.12561974004087498
798 0.125651378664525
799 0.12567685745556983
800 0.12573053975809476
801 0.1258565864258954
802 0.1258815444824156
803 0.12590595152450101
804 0.12592351858116324
805 0.12594108237891713
806 0.12594108237891713
807 0.12597962494966042
808 0.1260047044278975
809 0.12604117531688475
810 0.12612900372980906
811 0.12612900372980906
812 0.12612900372980906
813 0.12612900372980906
814 0.12615967536852093
815 0.12621887376747518
816 0.1262478969287104
817 0.1262478969287104
818 0.12627595628734262
819 0.12629524207325446
820 0.12629524207325446
821 0.12629524207325446
822 0.12629524207325446
823 0.12632746034417888
824 0.12635897763243348
825 0.12649982986896127
826 0.12653320228577503
827 0.12653320228577503
828 0.1265440580758981
829 0.12656058858445152
830 0.12668019415414256
831 0.1266851248951553
832 0.126693877584754
833 0.1267047236698095
834 0.12673007314118487
835 0.12673007314118487
836 0.12673007314118487
837 0.12673007314118487
838 0.12673909498970412
839 0.12678848749528654
840 0.12678848749528654
841 0.12678848749528654
842 0.1268120364749863
843 0.12683513308772953
844 0.12683513308772953
845 0.12683513308772953
846 0.12685991401107125
847 0.12685991401107125
848 0.12687734244729315
849 0.12687734244729315
850 0.12689652215417405
851 0.12689806452693275
852 0.12689806452693275
853 0.1269277930933514
854 0.1269277930933514
855 0.12695486264026562
856 0.12695486264026562
857 0.1269672932091596
858 0.12698041808542854
859 0.12698041808542854
860 0.12698041808542854
861 0.1270033273036064
862 0.1270033273036064
863 0.12705469083289575
864 0.12705469083289575
865 0.12706860476990003
866 0.12706860476990003
867 0.127102969366637
868 0.12711432970622175
869 0.12711432970622175
870 0.1271411055563784
871 0.12718637322176507
872 0.12724013300502532
873 0.12724013300502532
874 0.12724013300502532
875 0.1272532199187083
876 0.12726026265680318
877 0.12726026265680318
878 0.12727621824238602
879 0.12731196260816013
880 0.12736328809989678
881 0.1273763618422017
882 0.12739025295834316
883 0.12740662988932117
884 0.12748545438482248
885 0.12750026369200956
886 0.12750026369200956
887 0.12750026369200956
888 0.12752175183777678
889 0.12752175183777678
890 0.12752175183777678
891 0.12752970023602178
892 0.1275392627703136
893 0.12754849900814685
894 0.12759566374959763
895 0.12759566374959763
896 0.12761078072973328
897 0.12761078072973328
898 0.12763210413137868
899 0.12769709649104474
900 0.12769709649104474
901 0.12770943570164403
902 0.12772532813359871
903 0.12772532813359871
904 0.1277749849338789
905 0.12781206474161297
906 0.12784134819205614
907 0.1278551653836427
908 0.12788070107386773
909 0.12791673762812092
910 0.12791673762812092
911 0.12794754910838282
912 0.12798791696487252
913 0.1281606579723572
914 0.12817963372364652
915 0.12819343314339707
916 0.12824093467494113
917 0.1282556669628476
918 0.12828842339012292
919 0.12830564671508843
920 0.12831943512905936
921 0.12832895289610707
922 0.1283427369293768
923 0.12835651877689574
924 0.12835651877689574
925 0.1283702962620739
926 0.1283702962620739
927 0.1283794820462527
928 0.1283941886568664
929 0.12842354642698756
930 0.12842354642698756
931 0.12842354642698756
932 0.12849805079215026
933 0.12851386479247026
934 0.12854975857155793
935 0.1285790887463545
936 0.1285790887463545
937 0.1285790887463545
938 0.1286250164298904
939 0.12865661484661797
940 0.12870827184760855
941 0.1288152362773165
942 0.1288946995827017
943 0.1289548133578118
944 0.1289736997560762
945 0.12898285978713925
946 0.12898285978713925
947 0.12898285978713925
948 0.12901979208102113
949 0.12901979208102113
950 0.12904436449583034
951 0.12904436449583034
952 0.1290601320693898
953 0.1290601320693898
954 0.1290601320693898
955 0.12907589242170778
956 0.12907589242170778
957 0.12914704964468024
958 0.12920413533189246
959 0.12924711309336517
960 0.12927997545926062
961 0.12929612244374522
962 0.12929612244374522
963 0.12929612244374522
964 0.12931495128471202
965 0.12931495128471202
966 0.12931495128471202
967 0.12932784810478692
968 0.12932784810478692
969 0.12935862337921558
970 0.12938015615226586
971 0.12941004234653622
972 0.12947936342578176
973 0.12952132155041882
974 0.12954659717911343
975 0.12956367265587093
976 0.1295877051322199
977 0.12958924488881493
978 0.12958924488881493
979 0.12961842987871305
980 0.12966338280058703
981 0.12969274183540516
982 0.12973504525653293
983 0.12975239952372483
984 0.12981573124064985
985 0.12981573124064985
986 0.1298538135409995
987 0.1298538135409995
988 0.1298811055345247
989 0.12992172010677436
990 0.12992172010677436
991 0.12999906578312043
992 0.12999906578312043
993 0.1300242707320807
994 0.13006324377266312
995 0.1300842506960682
996 0.13011557970016582
997 0.1301448700241915
998 0.13017949392007808
999 0.13017949392007808
1000 0.13019232816214268

==> data/mean-ndcg-ue-reveal-1000-sanitizer=address.dat <==
1 0.01038961038961039
2 0.010600932421070923
3 0.010944953626829717
4 0.012375152160518413
5 0.013719882680694415
6 0.014518196820361142
7 0.016375481231818565
8 0.01687903518286733
9 0.017248715048049607
10 0.017982412922501433
11 0.019187099417306296
12 0.021030924340120723
13 0.022257808870223543
14 0.022449280031110474
15 0.02340081367569597
16 0.02415140041193407
17 0.024724286474719283
18 0.025579880305744474
19 0.02696805654536943
20 0.027722117734750334
21 0.028585697368959738
22 0.029080443064519894
23 0.030089767872528227
24 0.0313364252961571
25 0.03217621785729012
26 0.033069762395768844
27 0.033729122805050936
28 0.034055488246820934
29 0.03416899992707467
30 0.0349021168993556
31 0.03548105197252518
32 0.03554587486941973
33 0.03578796438239555
34 0.03585385885227721
35 0.036339259175284626
36 0.03644982347289406
37 0.03705586315960973
38 0.03744332740285751
39 0.037835035718008364
40 0.03810268391316613
41 0.03846014202540148
42 0.03896229443766882
43 0.03922867301977811
44 0.03969131788854287
45 0.040478143024825254
46 0.04111741842793875
47 0.04199364052777719
48 0.0429609366172516
49 0.04316637170031991
50 0.04377051051284683
51 0.04421718132959168
52 0.044396493038728446
53 0.050972242800551286
54 0.051594278214592795
55 0.05223432391749472
56 0.05271593400364237
57 0.05308659086988906
58 0.053357715242876455
59 0.05414601515500749
60 0.05461039033181286
61 0.05520367827447855
62 0.0556825211385094
63 0.056032953958267545
64 0.056308283835686014
65 0.05670921890557838
66 0.0567967321869846
67 0.0578103613958598
68 0.05801956154858397
69 0.05808868260091111
70 0.05830293753458465
71 0.05843875328335061
72 0.05872361696078271
73 0.05905968671679686
74 0.059190145459451345
75 0.05969478786002378
76 0.05992429736018794
77 0.06006143707192972
78 0.06033253627220053
79 0.060736055053281786
80 0.061270832457824456
81 0.06147092563711256
82 0.06182221794206982
83 0.06190526503364072
84 0.06208663951470895
85 0.06238346771794406
86 0.06263336812129312
87 0.06286726308231792
88 0.06303320525668954
89 0.06314785561946312
90 0.06343860542150712
91 0.06352863145371132
92 0.06362715943153369
93 0.06409323420074214
94 0.06464268267213011
95 0.06503976988040529
96 0.06526186155308718
97 0.06600497171372459
98 0.06615059907133605
99 0.06619479707788277
100 0.06630658285015738
101 0.06645074940264216
102 0.06665558096509087
103 0.06668237525607475
104 0.06672610990929805
105 0.06676505112945218
106 0.06684379710142395
107 0.06704852361019732
108 0.06770137143700276
109 0.067729471353519
110 0.06818579286030478
111 0.06839768041851645
112 0.06849178010910237
113 0.06861905052467589
114 0.06868165288121321
115 0.06878684696277874
116 0.0689804507706808
117 0.06931560859179764
118 0.06970385151843285
119 0.06978724353750816
120 0.06988282708695523
121 0.06988282708695523
122 0.07001154558161002
123 0.07022083863260725
124 0.07043635798763842
125 0.07060580644715822
126 0.07134065191368089
127 0.0716835716593808
128 0.07224173122230894
129 0.07283905122464135
130 0.07322185114351318
131 0.07345084856200916
132 0.07352285110205493
133 0.0736122409424066
134 0.07394812502450485
135 0.07422547306390884
136 0.07449332943545282
137 0.07464920183763915
138 0.07487397780642438
139 0.07495364514274473
140 0.07516353110221148
141 0.07522035855645584
142 0.07522035855645584
143 0.07534169822519103
144 0.07534169822519103
145 0.07561971502824398
146 0.07565013280290998
147 0.07592878411822797
148 0.07612687229019188
149 0.07652066472346282
150 0.07716408501968589
151 0.07743723801609376
152 0.0776951599233703
153 0.07773556914658424
154 0.07776827724141187
155 0.07789372960630783
156 0.07797008578924075
157 0.07821598806373195
158 0.07828826421396202
159 0.07844229390160525
160 0.0784700534088496
161 0.0785024775274531
162 0.07868363771050065
163 0.07893092696620053
164 0.07912717221321947
165 0.08003430386070881
166 0.08033021579962425
167 0.08053319563050328
168 0.0807891556833358
169 0.0807891556833358
170 0.0808090689410614
171 0.08127582544214655
172 0.08149798958433327
173 0.08154044102725892
174 0.08219097258401971
175 0.08226564173105459
176 0.08232005032622845
177 0.08260551852225846
178 0.08312525697275337
179 0.08323879825349692
180 0.08359576356149633
181 0.08444677763941652
182 0.08476253954173828
183 0.08506998636126002
184 0.08524214869517079
185 0.08537120714838087
186 0.08560306001998746
187 0.08602133811110771
188 0.08623839812437892
189 0.08634491117449695
190 0.08655779975515017
191 0.08679607117716957
192 0.08704844409913065
193 0.08721535548476649
194 0.08732861679348708
195 0.08742096421927709
196 0.08752218022335229
197 0.08763606331977848
198 0.08763606331977848
199 0.08767033835388378
200 0.08767033835388378
201 0.08795488124970204
202 0.08806822980546285
203 0.08806822980546285
204 0.08828143102124904
205 0.08853369150850725
206 0.08889110912565647
207 0.08904998262457872
208 0.08997346327188653
209 0.09013936709575529
210 0.09045991974049768
211 0.0908583142758611
212 0.09153843692660586
213 0.09173032753421372
214 0.09181315674904642
215 0.09211947510499593
216 0.09217080891930014
217 0.09217080891930014
218 0.0922142816707316
219 0.0922520186743122
220 0.09228972397392679
221 0.09228972397392679
222 0.09244929888033578
223 0.0924925902880723
224 0.09253017071068524
225 0.09256367294034774
226 0.0927725328746905
227 0.09298832927071736
228 0.09305604831269021
229 0.09314965189969074
230 0.09333987371100724
231 0.09346512968331319
232 0.09346512968331319
233 0.093579289193997
234 0.09367298159263687
235 0.09367298159263687
236 0.0937102049107379
237 0.09380094645427824
238 0.09383811265471012
239 0.09391804881183598
240 0.0942634283843752
241 0.09432353503349754
242 0.09440483539158481
243 0.09460273386386421
244 0.09460273386386421
245 0.09478851954071593
246 0.09481846130864026
247 0.09481846130864026
248 0.09488826513980936
249 0.09493843687598556
250 0.09510882477968342
251 0.09532850881155422
252 0.09532850881155422
253 0.09545543510738146
254 0.09548520464020298
255 0.0957952070104968
256 0.09593814149212776
257 0.09618131092192063
258 0.09624762576285466
259 0.09638305984249969
260 0.09653252954553336
261 0.09673077506438309
262 0.09676730301046169
263 0.09686813970544923
264 0.09707459978091644
265 0.09707459978091644
266 0.09711102904234248
267 0.09729523703223751
268 0.0977500001518482
269 0.09796429527167803
270 0.09796429527167803
271 0.09805851209161075
272 0.09823915783834869
273 0.09842677623790677
274 0.09842677623790677
275 0.09862074983750449
276 0.09866244074211952
277 0.09872402286152987
278 0.09883956011297405
279 0.09921915171596224
280 0.09942588953256985
281 0.0996860592031903
282 0.09971822672008167
283 0.09982446325148629
284 0.09992369426677272
285 0.10019096166004916
286 0.10032728138808501
287 0.10032728138808501
288 0.10045997970474094
289 0.10064196053224808
290 0.10071135327972906
291 0.10085833960921889
292 0.10094762123580982
293 0.10104461374669586
294 0.1023492040725443
295 0.10239037507020046
296 0.10266468249800607
297 0.10270580483105389
298 0.10273054979685614
299 0.10287335929465621
300 0.10295545978212979
301 0.10309810310955313
302 0.10325042135009403
303 0.10350671599616346
304 0.10375288005710721
305 0.10377076871774824
306 0.10404797374810326
307 0.10412591093580567
308 0.1042571836083405
309 0.1042571836083405
310 0.10440477343317468
311 0.10446511831268915
312 0.10456955726292401
313 0.10470070886100445
314 0.10470070886100445
315 0.10474963861235677
316 0.10474963861235677
317 0.10487878777775526
318 0.10491028716870372
319 0.10491028716870372
320 0.10493658871985394
321 0.10506766166980785
322 0.10510289039778287
323 0.10538394122553493
324 0.10556366629359903
325 0.10556366629359903
326 0.1056953491717383
327 0.1057238249941913
328 0.10577949339909597
329 0.10627910246699701
330 0.10674853506479413
331 0.10762906307883452
332 0.10782680534059064
333 0.10785107893530323
334 0.10794937493800356
335 0.10805078250127947
336 0.10805078250127947
337 0.10822145175852921
338 0.10822145175852921
339 0.10831808228275575
340 0.10836637321393547
341 0.10836637321393547
342 0.10836637321393547
343 0.10846948589564294
344 0.10849362488924245
345 0.10859627326240537
346 0.10888498143795736
347 0.10904551454359247
348 0.10904551454359247
349 0.10904551454359247
350 0.10928503773154308
351 0.1093160083030202
352 0.10935594336675583
353 0.10949065298815835
354 0.1095562407989408
355 0.10958207903616687
356 0.10967790744554583
357 0.1101721480924905
358 0.11025665813139966
359 0.1104543069486067
360 0.11063279358364596
361 0.11069524923018496
362 0.11083626325918779
363 0.11121882426936099
364 0.11139129505507654
365 0.11153443135685147
366 0.11168093656257036
367 0.11178287220404436
368 0.11180521827917081
369 0.11199999465451932
370 0.11213619412128635
371 0.11224455160760141
372 0.11226837249981711
373 0.1123159104598562
374 0.1123159104598562
375 0.1123159104598562
376 0.11249742810186295
377 0.11294152975018383
378 0.11294152975018383
379 0.11295807555188205
380 0.11307634192483272
381 0.11317722438531927
382 0.11333517104175163
383 0.1134914947864879
384 0.11356503740740918
385 0.11364908659206971
386 0.11377987311352174
387 0.11391985037528773
388 0.1141822894705795
389 0.1143997801655799
390 0.1144862150940683
391 0.11452544930989107
392 0.11455952125982813
393 0.11468266210413662
394 0.11468266210413662
395 0.11474418040657003
396 0.11483830809180881
397 0.11483830809180881
398 0.11488533244473995
399 0.11499961587643423
400 0.11521874252139493
401 0.11534354413166005
402 0.11537747336893855
403 0.11559340571855226
404 0.11572761603217183
405 0.11577450422337128
406 0.11581349324974412
407 0.11583052581019573
408 0.11583052581019573
409 0.11593027842854095
410 0.11597707126289973
411 0.11605764998668766
412 0.11610364047240251
413 0.11610364047240251
414 0.11614562886658997
415 0.11625334357159484
416 0.11627191788818475
417 0.11627191788818475
418 0.11629252832567918
419 0.11649806334832533
420 0.11649806334832533
421 0.11651660104145818
422 0.11656288311171177
423 0.11656288311171177
424 0.11665504924996785
425 0.11665504924996785
426 0.11667685671504772
427 0.11674404113611295
428 0.11695985110773167
429 0.11695985110773167
430 0.11704115114935615
431 0.11710823258228112
432 0.11718086113128004
433 0.11719704492427696
434 0.11723054743441998
435 0.11740262778392156
436 0.11752340663238672
437 0.11752340663238672
438 0.11773755091408822
439 0.1178824149026496
440 0.11791223895751435
441 0.11808940263868056
442 0.11808940263868056
443 0.11808940263868056
444 0.11824835843725216
445 0.11824835843725216
446 0.11840644730815995
447 0.1184313126636489
448 0.11849130275838997
449 0.11851830458222266
450 0.11851830458222266
451 0.11851830458222266
452 0.1185644326951413
453 0.1187911611653288
454 0.11888956230222769
455 0.11888956230222769
456 0.11896519511689475
457 0.11899483505255884
458 0.11907399354543452
459 0.11916172044387813
460 0.11929309681315403
461 0.11940764752523136
462 0.11950821398539056
463 0.1196253895034357
464 0.1196253895034357
465 0.11972306354272955
466 0.11995180348429953
467 0.1202068623430369
468 0.12026668842224901
469 0.12058810510724208
470 0.12066336712575206
471 0.12078790765358913
472 0.12084765124014163
473 0.12101645928175829
474 0.12105447093347584
475 0.12139249985719727
476 0.12141924657562504
477 0.12141924657562504
478 0.12146487857460388
479 0.12157009658391839
480 0.12161569779635409
481 0.12172362470108454
482 0.12183735147022759
483 0.12225421011455379
484 0.12240479195460448
485 0.122427593849894
486 0.12250331064901467
487 0.12250331064901467
488 0.1226740380394449
489 0.1226740380394449
490 0.12269535399148787
491 0.1227659869867453
492 0.12286285623417625
493 0.12304699519905915
494 0.12304699519905915
495 0.12304699519905915
496 0.1230797787040375
497 0.1230797787040375
498 0.1230797787040375
499 0.1230797787040375
500 0.1235208114694836
501 0.1238698590961375
502 0.1238990524690287
503 0.12399549603246651
504 0.12406583308894373
505 0.1241398600399417
506 0.12465389771378432
507 0.12493075222712328
508 0.12493075222712328
509 0.12495071292055035
510 0.12495071292055035
511 0.12495071292055035
512 0.12499592158913522
513 0.1250334527324144
514 0.12506253587694405
515 0.12506253587694405
516 0.12526123551998525
517 0.12526123551998525
518 0.12526123551998525
519 0.12526123551998525
520 0.12526123551998525
521 0.1254964454880826
522 0.1254964454880826
523 0.12558421474253081
524 0.12571063562568044
525 0.12571063562568044
526 0.12571063562568044
527 0.12593510863878327
528 0.12617982108122142
529 0.12679866325994646
530 0.12749375197405452
531 0.12749375197405452
532 0.12755858868584646
533 0.12760378981123002
534 0.1278025303815535
535 0.1278175794942648
536 0.12822613385705592
537 0.12827092287905192
538 0.12843087057601507
539 0.12843087057601507
540 0.12843087057601507
541 0.12843087057601507
542 0.12873036661904108
543 0.12879593184929386
544 0.12886541796293965
545 0.12897348317464372
546 0.12897348317464372
547 0.1293900322778229
548 0.12988681911125888
549 0.1303327522766762
550 0.13034897400883613
551 0.13036989459182638
552 0.13050150921953638
553 0.13081192190295568
554 0.13141342008978482
555 0.13150836541939007
556 0.13187976811741733
557 0.13205308162822843
558 0.1325644924387051
559 0.13269230028096846
560 0.13283884244926322
561 0.1329042609989608
562 0.13297586090575556
563 0.13300190027660092
564 0.13318933995429927
565 0.13351316245808742
566 0.1336842234229976
567 0.13372271898989768
568 0.13385589948011178
569 0.13399558584681148
570 0.13399558584681148
571 0.13419423054042984
572 0.1343120974823927
573 0.1343120974823927
574 0.1343761602740533
575 0.1345959656093697
576 0.1345959656093697
577 0.13461206531567915
578 0.1347133239969666
579 0.13473549226009318
580 0.13473549226009318
581 0.13475764853686212
582 0.13489053132953507
583 0.13492731020198348
584 0.13495925491972668
585 0.13501968486254828
586 0.13501968486254828
587 0.13501968486254828
588 0.1351863959668611
589 0.13537452007437953
590 0.13546415592559782
591 0.1354801952715866
592 0.13552437788294247
593 0.13552437788294247
594 0.13557862496822817
595 0.13563546164086715
596 0.1357079323934724
597 0.1357337333609301
598 0.1358746023011624
599 0.1359896470080015
600 0.1359896470080015
601 0.13601168632165203
602 0.13601168632165203
603 0.13615375657265216
604 0.13615375657265216
605 0.13620525147417645
606 0.13620525147417645
607 0.13624918585046797
608 0.13634772650297175
609 0.13634772650297175
610 0.13634772650297175
611 0.13637343442091457
612 0.13637343442091457
613 0.13643075011236694
614 0.13649330762917625
615 0.13655806678727833
616 0.13671387870885662
617 0.136856881051607
618 0.13690069287848472
619 0.13690069287848472
620 0.13690069287848472
621 0.13690069287848472
622 0.13691315236813043
623 0.13693878272440535
624 0.1369751739660225
625 0.13699107421459386
626 0.13699107421459386
627 0.13708455352688725
628 0.13708455352688725
629 0.13708455352688725
630 0.13710504008494434
631 0.13710504008494434
632 0.137148775587024
633 0.137148775587024
634 0.1373047853227668
635 0.13734841326582622
636 0.13741146006875912
637 0.13751484620861926
638 0.137610732630872
639 0.13762807550875047
640 0.13764990076611958
641 0.13768634978862418
642 0.13778556641442244
643 0.1379235249740438
644 0.1379235249740438
645 0.13800484361657664
646 0.13804104034726697
647 0.1382264396557213
648 0.1382264396557213
649 0.1382880793509938
650 0.13831949696912976
651 0.13833679013006822
652 0.13849983447634182
653 0.13860756249730385
654 0.13873280116876036
655 0.13873280116876036
656 0.1387895188583671
657 0.13880409239153238
658 0.1389514019029524
659 0.13896375067129169
660 0.13906387081381424
661 0.13915626540859838
662 0.13915626540859838
663 0.13928980749468955
664 0.13928980749468955
665 0.13928980749468955
666 0.13928980749468955
667 0.13953436710179173
668 0.13965139174049382
669 0.13965139174049382
670 0.13965139174049382
671 0.13967470845789126
672 0.1396919174314959
673 0.1396919174314959
674 0.13974839980698778
675 0.1399013539856556
676 0.1399013539856556
677 0.13995637973075795
678 0.13997356527969662
679 0.13997356527969662
680 0.13997356527969662
681 0.13997356527969662
682 0.13997356527969662
683 0.13997356527969662
684 0.1400598293232003
685 0.14020806267446903
686 0.14020806267446903
687 0.14020806267446903
688 0.14020806267446903
689 0.14025114670729422
690 0.14032535227500387
691 0.14044261088385512
692 0.1406758753384919
693 0.14076599646935123
694 0.14076599646935123
695 0.14076599646935123
696 0.14076599646935123
697 0.14076599646935123
698 0.14076599646935123
699 0.14078310211418638
700 0.14089745156014863
701 0.14091188116103912
702 0.14095484251920878
703 0.14095484251920878
704 0.14098634981785912
705 0.14104244555443893
706 0.14104244555443893
707 0.1410675826565041
708 0.14112840645147087
709 0.14115940890802942
710 0.14121544435861128
711 0.14121544435861128
712 0.14127121145165503
713 0.1413021874016446
714 0.1413021874016446
715 0.1413021874016446
716 0.14133965746330873
717 0.14141093402716096
718 0.14141093402716096
719 0.14141093402716096
720 0.14145373033151432
721 0.14145373033151432
722 0.14145373033151432
723 0.14145373033151432
724 0.14145373033151432
725 0.14145373033151432
726 0.14145373033151432
727 0.14148927920462998
728 0.14148927920462998
729 0.14148927920462998
730 0.14148927920462998
731 0.14152013822754594
732 0.14158420901448024
733 0.14169945844495133
734 0.1417349557741466
735 0.14177044579214976
736 0.14177044579214976
737 0.14177044579214976
738 0.14180591395400413
739 0.14180591395400413
740 0.1418675178652537
741 0.14188182648170047
742 0.14191261587825604
743 0.14191261587825604
744 0.14213700911469834
745 0.14213700911469834
746 0.14213700911469834
747 0.14213700911469834
748 0.1424925330525657
749 0.14252327883674049
750 0.14252327883674049
751 0.14256587672208013
752 0.14256587672208013
753 0.14256587672208013
754 0.14256587672208013
755 0.14256587672208013
756 0.14256587672208013
757 0.14256587672208013
758 0.142631892554476
759 0.142631892554476
760 0.14267434057234954
761 0.1427647764165837
762 0.14294005685532665
763 0.14313512643257842
764 0.14324425055001438
765 0.14328665671026727
766 0.14335969658101094
767 0.1434679847993383
768 0.14353056901166955
769 0.14353056901166955
770 0.14353056901166955
771 0.14353056901166955
772 0.14358264776306093
773 0.14380699021130816
774 0.14380699021130816
775 0.14380699021130816
776 0.14384184425663418
777 0.14384184425663418
778 0.14395664120116058
779 0.14416744345993937
780 0.14419470837390766
781 0.14424423236787173
782 0.14427939267255804
783 0.14435442551534505
784 0.14435442551534505
785 0.14435442551534505
786 0.14435442551534505
787 0.14435442551534505
788 0.14435442551534505
789 0.14457386585346824
790 0.14461606793057002
791 0.14461606793057002
792 0.1446906858565737
793 0.14472577269907252
794 0.14472577269907252
795 0.14472577269907252
796 0.14476792704142832
797 0.14478207985590355
798 0.14497429659098054
799 0.14503810125344363
800 0.14503810125344363
801 0.14503810125344363
802 0.14508020832572127
803 0.145110634564101
804 0.145110634564101
805 0.14520031177857523
806 0.14520031177857523
807 0.14541459504629747
808 0.14544958381741477
809 0.14552719493348737
810 0.14555758179474534
811 0.14558023988060295
812 0.14561406510734948
813 0.14576435040569644
814 0.14580667511790235
815 0.1458233895462722
816 0.1458460268895236
817 0.1458460268895236
818 0.14590799035869353
819 0.14594290869953414
820 0.14594290869953414
821 0.14603232327663823
822 0.1461017787192317
823 0.1461017787192317
824 0.14616078492852733
825 0.1462668189988515
826 0.1463315620825009
827 0.14643079784384064
828 0.14647270525592798
829 0.14649369147039507
830 0.14649369147039507
831 0.14649369147039507
832 0.1465103546514973
833 0.1465103546514973
834 0.1465103546514973
835 0.14652884923164883
836 0.1465590936094954
837 0.14658933262222582
838 0.14673173175312776
839 0.1467619600604973
840 0.14682079797341038
841 0.14683927291780163
842 0.14685774460720877
843 0.1468786787254844
844 0.1468786787254844
845 0.1468786787254844
846 0.1468786787254844
847 0.1468786787254844
848 0.1468786787254844
849 0.1468786787254844
850 0.14689528910317293
851 0.14697072699903163
852 0.14697072699903163
853 0.14705963567259092
854 0.14723241013531727
855 0.14731704919131178
856 0.14731704919131178
857 0.1473379323221665
858 0.14736040168955652
859 0.14739052472917033
860 0.14745121793766888
861 0.1474696287175864
862 0.14748361759957138
863 0.14748361759957138
864 0.14751371481724368
865 0.14753028228623716
866 0.14754481064238384
867 0.1475864333227978
868 0.14759828009401094
869 0.14759828009401094
870 0.14765076990028939
871 0.14768083129037043
872 0.14768083129037043
873 0.14770764331656341
874 0.14773768946582624
875 0.1478360998508708
876 0.14796207845650683
877 0.14804893437092562
878 0.14809844508013964
879 0.148161568005665
880 0.148161568005665
881 0.14817809075414698
882 0.14821113073090886
883 0.14823192197182603
884 0.14823192197182603
885 0.14823192197182603
886 0.14823192197182603
887 0.14823192197182603
888 0.1483660388430079
889 0.14839600979052386
890 0.14839600979052386
891 0.14862547871473514
892 0.14867192742677532
893 0.14867192742677532
894 0.14867192742677532
895 0.14867192742677532
896 0.14868371894126675
897 0.1487181706937087
898 0.1487181706937087
899 0.1487595718539115
900 0.1487595718539115
901 0.1487595718539115
902 0.1487595718539115
903 0.1487595718539115
904 0.1487595718539115
905 0.1487595718539115
906 0.14887758212711388
907 0.14908607831854334
908 0.14908607831854334
909 0.14908607831854334
910 0.14922934913250957
911 0.14931740064783758
912 0.1493809831155848
913 0.1493809831155848
914 0.1493809831155848
915 0.14940324081201747
916 0.14945533458086435
917 0.14945533458086435
918 0.14951916135785354
919 0.14951916135785354
920 0.1495355793652703
921 0.14957148801081183
922 0.1495937208897068
923 0.14961595024310725
924 0.14961595024310725
925 0.1496381725602948
926 0.1496647535384435
927 0.1496647535384435
928 0.1496647535384435
929 0.1496647535384435
930 0.1496647535384435
931 0.14971857078829817
932 0.14974512668884887
933 0.14976151105021193
934 0.1499222356390212
935 0.15000576938809282
936 0.15000576938809282
937 0.1500892770841242
938 0.15011580811465244
939 0.15014553977015002
940 0.15019372501825773
941 0.15022793611570334
942 0.15022793611570334
943 0.1503510830419666
944 0.1503510830419666
945 0.1503510830419666
946 0.1503510830419666
947 0.1504332576757023
948 0.1504332576757023
949 0.150462943444031
950 0.150462943444031
951 0.1505371606785584
952 0.1505514887271415
953 0.15057553316874075
954 0.1506332810537701
955 0.1506332810537701
956 0.1506332810537701
957 0.1506332810537701
958 0.15067429933272145
959 0.15067429933272145
960 0.1507039353403576
961 0.15075750437141291
962 0.15090692035826972
963 0.15090692035826972
964 0.15097062946137857
965 0.1509970510647071
966 0.15102666023909506
967 0.15109643388275706
968 0.15109643388275706
969 0.15114249249032577
970 0.1512016752996813
971 0.15136684457553157
972 0.15136684457553157
973 0.1514540545100313
974 0.1514540545100313
975 0.1514540545100313
976 0.1514965929228416
977 0.15157051972769725
978 0.1516773852639434
979 0.1516773852639434
980 0.1516773852639434
981 0.15169224641708823
982 0.15177964714083894
983 0.15182723859576164
984 0.1520422333641853
985 0.15207175896447042
986 0.15207175896447042
987 0.15210127588845762
988 0.15215725569720406
989 0.15218974779549532
990 0.1523009576516716
991 0.1523009576516716
992 0.1523879234322929
993 0.1524437266799299
994 0.15246762454680132
995 0.15246762454680132
996 0.15246762454680132
997 0.1524970984266063
998 0.1524970984266063
999 0.1524970984266063
1000 0.15253100870179195

==> data/mean-ndcg-ue-reveal-1000-sanitizer=memory.dat <==
1 0.013157894736842105
2 0.015702978994964086
3 0.01570297899496409
4 0.014924373639398414
5 0.019722059133168685
6 0.02280828205992351
7 0.025846581953507905
8 0.025421265464251008
9 0.02511977032974992
10 0.0280476989042705
11 0.029814632761791235
12 0.031009075848337498
13 0.032315567516453765
14 0.03282513012212376
15 0.03282513012212376
16 0.03282513012212376
17 0.03404293749032171
18 0.03666894422535157
19 0.03865716755442769
20 0.03911041470401699
21 0.04000326631481228
22 0.041464062902500716
23 0.0421374293780472
24 0.0421374293780472
25 0.04464190077165522
26 0.047927758184734146
27 0.048391904721891206
28 0.04974616019860459
29 0.0506066078506681
30 0.05150738650381911
31 0.052399913359802305
32 0.05352108861066123
33 0.054313991327825384
34 0.05559661647186345
35 0.05559661647186345
36 0.05559661647186345
37 0.05559661647186345
38 0.05597327756018352
39 0.05597327756018352
40 0.05597327756018352
41 0.05729390143885956
42 0.05729390143885956
43 0.05729390143885956
44 0.057656403005643335
45 0.05874712462879059
46 0.05930294615259085
47 0.05930294615259085
48 0.059852816070242836
49 0.059852816070242836
50 0.059852816070242836
51 0.06093601673274548
52 0.06093601673274548
53 0.06278015538440988
54 0.06414436162186479
55 0.06467599092316631
56 0.0656456045843992
57 0.06598544955037328
58 0.06636475475744343
59 0.06732222125367543
60 0.06732222125367543
61 0.0680879157180303
62 0.0680879157180303
63 0.0680879157180303
64 0.06875772919265277
65 0.06955178842303383
66 0.06955178842303383
67 0.0752748943529612
68 0.07701227144849593
69 0.07701227144849593
70 0.07701227144849593
71 0.07701227144849593
72 0.07701227144849593
73 0.07701227144849593
74 0.07701227144849593
75 0.0778343968003197
76 0.0778343968003197
77 0.0778343968003197
78 0.0778343968003197
79 0.0778343968003197
80 0.0778343968003197
81 0.0778343968003197
82 0.07886638216123706
83 0.07989557813717174
84 0.07989557813717174
85 0.07989557813717174
86 0.08029419870620738
87 0.08029419870620738
88 0.08029419870620738
89 0.08029419870620738
90 0.08029419870620738
91 0.08029419870620738
92 0.08029419870620738
93 0.0825555139162046
94 0.08333735447882605
95 0.08414505492951183
96 0.08475625438119465
97 0.08475625438119465
98 0.08475625438119465
99 0.0850921010756779
100 0.08555579317191443
101 0.0858902018802326
102 0.08635193220195651
103 0.08635193220195651
104 0.0870667715580553
105 0.08774440964627814
106 0.08774440964627814
107 0.08774440964627814
108 0.08807408700624447
109 0.08840312384166082
110 0.0886961299500778
111 0.08955563026209801
112 0.08988279427821172
113 0.09066118777913969
114 0.09169409150442641
115 0.09169409150442641
116 0.09169409150442641
117 0.09239144089594871
118 0.09239144089594871
119 0.09267967556890437
120 0.09267967556890437
121 0.09267967556890437
122 0.09267967556890437
123 0.09267967556890437
124 0.09267967556890437
125 0.09267967556890437
126 0.09267967556890437
127 0.09401575275317302
128 0.09401575275317302
129 0.09401575275317302
130 0.0955775371925351
131 0.09679407229479986
132 0.09679407229479986
133 0.09715753923292568
134 0.09715753923292568
135 0.09715753923292568
136 0.09747189638345398
137 0.09747189638345398
138 0.09747189638345398
139 0.09747189638345398
140 0.09747189638345398
141 0.09747189638345398
142 0.09747189638345398
143 0.09846264900464208
144 0.09846264900464208
145 0.09846264900464208
146 0.09871382667502102
147 0.09871382667502102
148 0.09906958645473803
149 0.09942487131005696
150 0.09942487131005696
151 0.10033257180184835
152 0.10033257180184835
153 0.10033257180184835
154 0.10033257180184835
155 0.10106261758652872
156 0.10106261758652872
157 0.10106261758652872
158 0.10106261758652872
159 0.10216447574684465
160 0.10216447574684465
161 0.10216447574684465
162 0.10216447574684465
163 0.10216447574684465
164 0.10264465534636107
165 0.10319161691149568
166 0.10433147848548256
167 0.10490262853903869
168 0.10639455686234127
169 0.10639455686234127
170 0.10639455686234127
171 0.10639455686234127
172 0.10639455686234127
173 0.10639455686234127
174 0.1067392377154312
175 0.1067392377154312
176 0.10703803726034467
177 0.10703803726034467
178 0.10703803726034467
179 0.10703803726034467
180 0.10744969372450489
181 0.10744969372450489
182 0.10820220512915064
183 0.10820220512915064
184 0.10820220512915064
185 0.10854286512410864
186 0.10878248645930544
187 0.1094178098417913
188 0.1094178098417913
189 0.1094178098417913
190 0.10982525148323576
191 0.11075220716453633
192 0.11075220716453633
193 0.11075220716453633
194 0.11075220716453633
195 0.11075220716453633
196 0.11115726345551333
197 0.11174219276241858
198 0.1120785049330693
199 0.1120785049330693
200 0.1124141829426089
201 0.1124141829426089
202 0.1124141829426089
203 0.1126736583057741
204 0.1126736583057741
205 0.1126736583057741
206 0.11477094559960228
207 0.11477094559960228
208 0.11529432371669411
209 0.11546178384251417
210 0.11546178384251417
211 0.11546178384251417
212 0.11562880091082368
213 0.11618629630347618
214 0.11618629630347618
215 0.11647402673661728
216 0.11663230336211082
217 0.11663230336211082
218 0.11787857710288635
219 0.11879453333926715
220 0.11879453333926715
221 0.11963859240427333
222 0.11992462570409568
223 0.1201226892370357
224 0.12030799928235991
225 0.12082382674995194
226 0.12082382674995194
227 0.12082382674995194
228 0.12082382674995194
229 0.12110823436827395
230 0.12133855208697952
231 0.12212434172977399
232 0.12212434172977399
233 0.12256555300517545
234 0.12256555300517545
235 0.12256555300517545
236 0.12256555300517545
237 0.12281771909838388
238 0.12281771909838388
239 0.12352345991288027
240 0.12384803033127606
241 0.12409943072705447
242 0.12442351281750282
243 0.12442351281750282
244 0.12442351281750282
245 0.12442351281750282
246 0.12442351281750282
247 0.12442351281750282
248 0.1252105955724726
249 0.1252105955724726
250 0.1252105955724726
251 0.1252105955724726
252 0.1252105955724726
253 0.1252105955724726
254 0.1252105955724726
255 0.12571482846126
256 0.12571482846126
257 0.12571482846126
258 0.12571482846126
259 0.12571482846126
260 0.12571482846126
261 0.12571482846126
262 0.12571482846126
263 0.12621700600341998
264 0.12621700600341998
265 0.12621700600341998
266 0.12649382045701899
267 0.12649382045701899
268 0.12649382045701899
269 0.12649382045701899
270 0.12649382045701899
271 0.12649382045701899
272 0.12649382045701899
273 0.12733234668474186
274 0.12733234668474186
275 0.12733234668474186
276 0.12733234668474186
277 0.1278291926495255
278 0.12832572180701426
279 0.12832572180701426
280 0.12832572180701426
281 0.12864125391577388
282 0.12864125391577388
283 0.12888553209063913
284 0.12888553209063913
285 0.12974717852994092
286 0.12974717852994092
287 0.12974717852994092
288 0.12974717852994092
289 0.12974717852994092
290 0.12974717852994092
291 0.12974717852994092
292 0.12999011500595015
293 0.12999011500595015
294 0.1304817754522279
295 0.1304817754522279
296 0.1304817754522279
297 0.1304817754522279
298 0.1304817754522279
299 0.1304817754522279
300 0.1304817754522279
301 0.1304817754522279
302 0.130752462100894
303 0.13230462647562138
304 0.13267873106823985
305 0.13267873106823985
306 0.13267873106823985
307 0.13267873106823985
308 0.13267873106823985
309 0.13298905624906276
310 0.13298905624906276
311 0.13298905624906276
312 0.13298905624906276
313 0.13298905624906276
314 0.13396116421439194
315 0.13396116421439194
316 0.13396116421439194
317 0.13396116421439194
318 0.13426994891966545
319 0.13426994891966545
320 0.13426994891966545
321 0.13480562036438237
322 0.13480562036438237
323 0.13480562036438237
324 0.13480562036438237
325 0.13480562036438237
326 0.13480562036438237
327 0.13480562036438237
328 0.13480562036438237
329 0.13480562036438237
330 0.13480562036438237
331 0.13480562036438237
332 0.13480562036438237
333 0.13480562036438237
334 0.13480562036438237
335 0.13480562036438237
336 0.13511149278180704
337 0.13859843095300897
338 0.13859843095300897
339 0.13859843095300897
340 0.13859843095300897
341 0.13859843095300897
342 0.13859843095300897
343 0.13859843095300897
344 0.13859843095300897
345 0.13859843095300897
346 0.13859843095300897
347 0.13859843095300897
348 0.13859843095300897
349 0.13859843095300897
350 0.1389021790795643
351 0.1389021790795643
352 0.1389021790795643
353 0.13937856677694108
354 0.13937856677694108
355 0.13937856677694108
356 0.13937856677694108
357 0.1401567723728914
358 0.1401567723728914
359 0.1401567723728914
360 0.1401567723728914
361 0.1401567723728914
362 0.1401567723728914
363 0.1401567723728914
364 0.1401567723728914
365 0.14051932155830815
366 0.14088170323142163
367 0.14088170323142163
368 0.14088170323142163
369 0.14088170323142163
370 0.14088170323142163
371 0.14088170323142163
372 0.14088170323142163
373 0.14088170323142163
374 0.14088170323142163
375 0.14088170323142163
376 0.14088170323142163
377 0.14088170323142163
378 0.14088170323142163
379 0.14088170323142163
380 0.14088170323142163
381 0.14105051514181197
382 0.14105051514181197
383 0.14123063850270604
384 0.14123063850270604
385 0.14123063850270604
386 0.14123063850270604
387 0.14123063850270604
388 0.14148998462612972
389 0.14293525277270377
390 0.14329378850013413
391 0.14329378850013413
392 0.14329378850013413
393 0.1435525803963882
394 0.14378337944005945
395 0.14397622078408995
396 0.14397622078408995
397 0.14397622078408995
398 0.14397622078408995
399 0.1441551168999935
400 0.1441551168999935
401 0.1441551168999935
402 0.14652467079948778
403 0.14652467079948778
404 0.14652467079948778
405 0.14652467079948778
406 0.14652467079948778
407 0.14652467079948778
408 0.14652467079948778
409 0.14652467079948778
410 0.14652467079948778
411 0.14652467079948778
412 0.14652467079948778
413 0.14652467079948778
414 0.14652467079948778
415 0.14652467079948778
416 0.14667309024302763
417 0.14667309024302763
418 0.14667309024302763
419 0.14667309024302763
420 0.14681400762491353
421 0.14696213442602457
422 0.14696213442602457
423 0.14696213442602457
424 0.14710283162576057
425 0.14710283162576057
426 0.14710283162576057
427 0.14710283162576057
428 0.14765168218504232
429 0.14765168218504232
430 0.14765168218504232
431 0.14765168218504232
432 0.14779918111185925
433 0.14779918111185925
434 0.14779918111185925
435 0.14793928675883972
436 0.14793928675883972
437 0.14793928675883972
438 0.14793928675883972
439 0.14793928675883972
440 0.14793928675883972
441 0.14793928675883972
442 0.14793928675883972
443 0.14793928675883972
444 0.14823121544864348
445 0.14898138338464498
446 0.14898138338464498
447 0.14898138338464498
448 0.14898138338464498
449 0.14898138338464498
450 0.14898138338464498
451 0.14898138338464498
452 0.14898138338464498
453 0.14898138338464498
454 0.14898138338464498
455 0.14898138338464498
456 0.14898138338464498
457 0.14898138338464498
458 0.14914513760048834
459 0.14943548780017066
460 0.14943548780017066
461 0.14943548780017066
462 0.14961012080789582
463 0.14961012080789582
464 0.14961012080789582
465 0.14961012080789582
466 0.14961012080789582
467 0.14961012080789582
468 0.14961012080789582
469 0.1503057450168527
470 0.1503057450168527
471 0.1503057450168527
472 0.1503057450168527
473 0.1503057450168527
474 0.15049289495035056
475 0.15049289495035056
476 0.15049289495035056
477 0.15049289495035056
478 0.15049289495035056
479 0.15049289495035056
480 0.1514074407406363
481 0.1514074407406363
482 0.1514074407406363
483 0.1514074407406363
484 0.1514074407406363
485 0.1514074407406363
486 0.1514074407406363
487 0.1514074407406363
488 0.15198240799700885
489 0.15198240799700885
490 0.1522697022578469
491 0.1522697022578469
492 0.1522697022578469
493 0.1522697022578469
494 0.1522697022578469
495 0.1522697022578469
496 0.1522697022578469
497 0.1522697022578469
498 0.1522697022578469
499 0.1522697022578469
500 0.1522697022578469
501 0.1522697022578469
502 0.1522697022578469
503 0.1522697022578469
504 0.1522697022578469
505 0.1532033937077792
506 0.1534249428253714
507 0.1534249428253714
508 0.1534249428253714
509 0.1534249428253714
510 0.1534249428253714
511 0.1534249428253714
512 0.15367278943069315
513 0.15367278943069315
514 0.15367278943069315
515 0.1538334747741714
516 0.1538334747741714
517 0.1538334747741714
518 0.1538334747741714
519 0.15400486573614774
520 0.15400486573614774
521 0.15400486573614774
522 0.15400486573614774
523 0.15400486573614774
524 0.15400486573614774
525 0.15400486573614774
526 0.15400486573614774
527 0.1542515729351609
528 0.1542515729351609
529 0.15443545410396073
530 0.15443545410396073
531 0.15443545410396073
532 0.15443545410396073
533 0.15443545410396073
534 0.15443545410396073
535 0.15443545410396073
536 0.15443545410396073
537 0.15443545410396073
538 0.15443545410396073
539 0.15443545410396073
540 0.15460576688443195
541 0.15460576688443195
542 0.15460576688443195
543 0.15460576688443195
544 0.15460576688443195
545 0.15460576688443195
546 0.15460576688443195
547 0.15460576688443195
548 0.15460576688443195
549 0.15460576688443195
550 0.15460576688443195
551 0.15460576688443195
552 0.15460576688443195
553 0.1548505968455285
554 0.1548505968455285
555 0.1548505968455285
556 0.15499222089619275
557 0.15543433065914267
558 0.15543433065914267
559 0.15543433065914267
560 0.15556885665346845
561 0.15556885665346845
562 0.15556885665346845
563 0.15556885665346845
564 0.15556885665346845
565 0.15556885665346845
566 0.15556885665346845
567 0.15556885665346845
568 0.15556885665346845
569 0.15556885665346845
570 0.15556885665346845
571 0.15556885665346845
572 0.15556885665346845
573 0.15556885665346845
574 0.15556885665346845
575 0.15556885665346845
576 0.15556885665346845
577 0.15556885665346845
578 0.15556885665346845
579 0.15556885665346845
580 0.15556885665346845
581 0.15556885665346845
582 0.15556885665346845
583 0.15556885665346845
584 0.15556885665346845
585 0.15556885665346845
586 0.15556885665346845
587 0.15556885665346845
588 0.15590436181496478
589 0.15590436181496478
590 0.15590436181496478
591 0.15590436181496478
592 0.15590436181496478
593 0.15590436181496478
594 0.15590436181496478
595 0.15590436181496478
596 0.15590436181496478
597 0.15590436181496478
598 0.15590436181496478
599 0.15590436181496478
600 0.15590436181496478
601 0.15590436181496478
602 0.15590436181496478
603 0.15590436181496478
604 0.15590436181496478
605 0.15590436181496478
606 0.15590436181496478
607 0.15590436181496478
608 0.15590436181496478
609 0.15590436181496478
610 0.15590436181496478
611 0.15590436181496478
612 0.15590436181496478
613 0.15590436181496478
614 0.15590436181496478
615 0.15590436181496478
616 0.15590436181496478
617 0.15590436181496478
618 0.15590436181496478
619 0.15590436181496478
620 0.15590436181496478
621 0.15590436181496478
622 0.15590436181496478
623 0.15590436181496478
624 0.15590436181496478
625 0.15590436181496478
626 0.15590436181496478
627 0.15661218492535964
628 0.15661218492535964
629 0.15685213193327108
630 0.15685213193327108
631 0.15685213193327108
632 0.15685213193327108
633 0.15685213193327108
634 0.15685213193327108
635 0.15755856702968643
636 0.15755856702968643
637 0.15755856702968643
638 0.15755856702968643
639 0.15755856702968643
640 0.15755856702968643
641 0.15755856702968643
642 0.15755856702968643
643 0.15755856702968643
644 0.15755856702968643
645 0.15755856702968643
646 0.15755856702968643
647 0.15755856702968643
648 0.15755856702968643
649 0.15755856702968643
650 0.15755856702968643
651 0.15769674930471714
652 0.15769674930471714
653 0.15769674930471714
654 0.1578280615478393
655 0.1578280615478393
656 0.1578280615478393
657 0.1578280615478393
658 0.1578280615478393
659 0.1578280615478393
660 0.1578280615478393
661 0.1578280615478393
662 0.1578280615478393
663 0.1578280615478393
664 0.1578280615478393
665 0.1578280615478393
666 0.1578280615478393
667 0.1578280615478393
668 0.1578280615478393
669 0.1578280615478393
670 0.1578280615478393
671 0.1578280615478393
672 0.1578280615478393
673 0.1578280615478393
674 0.1578280615478393
675 0.1578280615478393
676 0.1578280615478393
677 0.1578280615478393
678 0.1578280615478393
679 0.1578280615478393
680 0.1578280615478393
681 0.1578280615478393
682 0.1578280615478393
683 0.1578280615478393
684 0.1578280615478393
685 0.1578280615478393
686 0.1578280615478393
687 0.158100522577676
688 0.158100522577676
689 0.158100522577676
690 0.158100522577676
691 0.158100522577676
692 0.158100522577676
693 0.158100522577676
694 0.158100522577676
695 0.158100522577676
696 0.158100522577676
697 0.158100522577676
698 0.158100522577676
699 0.158100522577676
700 0.158100522577676
701 0.158100522577676
702 0.158100522577676
703 0.158100522577676
704 0.158100522577676
705 0.158100522577676
706 0.158100522577676
707 0.158100522577676
708 0.158100522577676
709 0.158100522577676
710 0.158100522577676
711 0.158100522577676
712 0.158100522577676
713 0.158100522577676
714 0.158100522577676
715 0.158100522577676
716 0.158100522577676
717 0.158100522577676
718 0.158100522577676
719 0.158100522577676
720 0.158100522577676
721 0.158100522577676
722 0.158100522577676
723 0.15837087325842458
724 0.15837087325842458
725 0.15837087325842458
726 0.15837087325842458
727 0.15837087325842458
728 0.15837087325842458
729 0.15837087325842458
730 0.15837087325842458
731 0.15837087325842458
732 0.15837087325842458
733 0.15860526426672505
734 0.15860526426672505
735 0.15860526426672505
736 0.15860526426672505
737 0.15860526426672505
738 0.15860526426672505
739 0.15860526426672505
740 0.15860526426672505
741 0.15860526426672505
742 0.15860526426672505
743 0.15860526426672505
744 0.15860526426672505
745 0.15860526426672505
746 0.15860526426672505
747 0.15860526426672505
748 0.15860526426672505
749 0.15860526426672505
750 0.15860526426672505
751 0.15860526426672505
752 0.15860526426672505
753 0.15860526426672505
754 0.15892819863450933
755 0.15892819863450933
756 0.15892819863450933
757 0.15892819863450933
758 0.15925087570527433
759 0.15925087570527433
760 0.15925087570527433
761 0.15925087570527433
762 0.15925087570527433
763 0.15925087570527433
764 0.15925087570527433
765 0.15925087570527433
766 0.15925087570527433
767 0.15925087570527433
768 0.15925087570527433
769 0.15925087570527433
770 0.15925087570527433
771 0.15925087570527433
772 0.15925087570527433
773 0.15925087570527433
774 0.15925087570527433
775 0.15925087570527433
776 0.15925087570527433
777 0.15925087570527433
778 0.15925087570527433
779 0.15925087570527433
780 0.15925087570527433
781 0.15925087570527433
782 0.15925087570527433
783 0.15925087570527433
784 0.15925087570527433
785 0.15925087570527433
786 0.15940138912107576
787 0.15956209832611792
788 0.15956209832611792
789 0.15956209832611792
790 0.15956209832611792
791 0.15956209832611792
792 0.15956209832611792
793 0.15956209832611792
794 0.15956209832611792
795 0.15956209832611792
796 0.15956209832611792
797 0.15956209832611792
798 0.1597122709442299
799 0.15984622446858515
800 0.16000654035677622
801 0.16000654035677622
802 0.16000654035677622
803 0.16000654035677622
804 0.16000654035677622
805 0.16000654035677622
806 0.16000654035677622
807 0.16000654035677622
808 0.1601666183025641
809 0.1601666183025641
810 0.1601666183025641
811 0.1601666183025641
812 0.1601666183025641
813 0.1601666183025641
814 0.1601666183025641
815 0.1601666183025641
816 0.16039726465298915
817 0.16062786893661313
818 0.16076135374221104
819 0.16102668718741445
820 0.16102668718741445
821 0.16118638492197537
822 0.16160290199107027
823 0.16160290199107027
824 0.16172970219734784
825 0.16172970219734784
826 0.16172970219734784
827 0.16172970219734784
828 0.16172970219734784
829 0.16172970219734784
830 0.16172970219734784
831 0.16172970219734784
832 0.16186285057213856
833 0.16186285057213856
834 0.1621274690637604
835 0.1621274690637604
836 0.1621274690637604
837 0.1621274690637604
838 0.1621274690637604
839 0.1621274690637604
840 0.1622539076129127
841 0.1622539076129127
842 0.1622539076129127
843 0.1622539076129127
844 0.16266879426960804
845 0.16266879426960804
846 0.16266879426960804
847 0.16266879426960804
848 0.16266879426960804
849 0.16266879426960804
850 0.16266879426960804
851 0.16266879426960804
852 0.16266879426960804
853 0.16266879426960804
854 0.16266879426960804
855 0.16266879426960804
856 0.16266879426960804
857 0.16289776863460662
858 0.16289776863460662
859 0.16289776863460662
860 0.1630302656423476
861 0.1630302656423476
862 0.1630302656423476
863 0.1630302656423476
864 0.1630302656423476
865 0.1630302656423476
866 0.1630302656423476
867 0.1630302656423476
868 0.1631560922751721
869 0.1631560922751721
870 0.1631560922751721
871 0.1631560922751721
872 0.1631560922751721
873 0.1631560922751721
874 0.1631560922751721
875 0.1631560922751721
876 0.1631560922751721
877 0.1631560922751721
878 0.1631560922751721
879 0.1631560922751721
880 0.1631560922751721
881 0.1631560922751721
882 0.1631560922751721
883 0.1631560922751721
884 0.1631560922751721
885 0.1631560922751721
886 0.1631560922751721
887 0.1631560922751721
888 0.1631560922751721
889 0.1631560922751721
890 0.1631560922751721
891 0.1631560922751721
892 0.1631560922751721
893 0.1631560922751721
894 0.1631560922751721
895 0.1631560922751721
896 0.1631560922751721
897 0.1631560922751721
898 0.1631560922751721
899 0.1631560922751721
900 0.1631560922751721
901 0.1631560922751721
902 0.1631560922751721
903 0.1631560922751721
904 0.1631560922751721
905 0.1631560922751721
906 0.1631560922751721
907 0.1631560922751721
908 0.1631560922751721
909 0.16338308923125036
910 0.16338308923125036
911 0.16338308923125036
912 0.16338308923125036
913 0.16338308923125036
914 0.16338308923125036
915 0.16338308923125036
916 0.16360983117759673
917 0.16360983117759673
918 0.16360983117759673
919 0.16360983117759673
920 0.16360983117759673
921 0.16360983117759673
922 0.16360983117759673
923 0.16360983117759673
924 0.16360983117759673
925 0.16360983117759673
926 0.16360983117759673
927 0.16360983117759673
928 0.164277098701974
929 0.16494426119948946
930 0.16494426119948946
931 0.16494426119948946
932 0.16494426119948946
933 0.16494426119948946
934 0.16494426119948946
935 0.16494426119948946
936 0.16494426119948946
937 0.16494426119948946
938 0.16494426119948946
939 0.16494426119948946
940 0.16494426119948946
941 0.16494426119948946
942 0.16494426119948946
943 0.16494426119948946
944 0.16494426119948946
945 0.16525656697169075
946 0.16525656697169075
947 0.16525656697169075
948 0.16525656697169075
949 0.16525656697169075
950 0.1655686326688691
951 0.1655686326688691
952 0.1655686326688691
953 0.1655686326688691
954 0.1656927288245317
955 0.1656927288245317
956 0.1656927288245317
957 0.1656927288245317
958 0.1656927288245317
959 0.1656927288245317
960 0.1656927288245317
961 0.1656927288245317
962 0.1656927288245317
963 0.1656927288245317
964 0.1656927288245317
965 0.1656927288245317
966 0.16591771959043988
967 0.16591771959043988
968 0.16591771959043988
969 0.16591771959043988
970 0.16591771959043988
971 0.16591771959043988
972 0.16591771959043988
973 0.16591771959043988
974 0.16622865520240238
975 0.16638436894713413
976 0.16638436894713413
977 0.16638436894713413
978 0.16638436894713413
979 0.16638436894713413
980 0.16638436894713413
981 0.16638436894713413
982 0.16638436894713413
983 0.16653989824487359
984 0.16685037353406537
985 0.1673063946288437
986 0.1673063946288437
987 0.1673063946288437
988 0.1673063946288437
989 0.1673063946288437
990 0.16761659660867473
991 0.16761659660867473
992 0.16761659660867473
993 0.16761659660867473
994 0.16761659660867473
995 0.16761659660867473
996 0.16761659660867473
997 0.16761659660867473
998 0.16761659660867473
999 0.16761659660867473
1000 0.16761659660867473

==> data/mean-ndcg-ue-reveal-1000-sanitizer=undefined.dat <==
1 0.003194888178913738
2 0.003194888178913738
3 0.006212459289410455
4 0.006409278251822422
5 0.008664983826526999
6 0.008942958062513613
7 0.014563645778294871
8 0.01578293048985452
9 0.017076064948315227
10 0.019586381892666628
11 0.020288792987990835
12 0.02109167020211965
13 0.021186005129136824
14 0.021413710310121254
15 0.022983921979623553
16 0.024880103058937893
17 0.02596416867930757
18 0.02657212326738121
19 0.027129260630020954
20 0.028452116086582845
21 0.029481734127783186
22 0.029846223488537146
23 0.03037157349660618
24 0.03135686107003152
25 0.03176924645181829
26 0.0337189708156359
27 0.03402326679953284
28 0.034692946148031256
29 0.03516926616279471
30 0.0354472767245041
31 0.035989576741012386
32 0.03651682640497293
33 0.036953400481730764
34 0.03718060568077029
35 0.03718060568077029
36 0.03755907315207831
37 0.039095734820631764
38 0.03956500044477747
39 0.039773007903853116
40 0.04016012037893927
41 0.04016012037893927
42 0.04037489054248228
43 0.04047412971299295
44 0.040686334910101
45 0.04089732191053052
46 0.04277692429580616
47 0.04338035278217473
48 0.04455721390155751
49 0.044925904112007205
50 0.04513135410888457
51 0.045457056573851455
52 0.04644022277127828
53 0.04824992592900196
54 0.048736436707815786
55 0.04933443984707721
56 0.050113035507362264
57 0.050443108573356245
58 0.050802003553364394
59 0.05129730942445565
60 0.0513654395409166
61 0.052440898155554395
62 0.05276674368016829
63 0.05361680736391611
64 0.054046229973760754
65 0.05428824906898557
66 0.05469712165447228
67 0.057600729803846486
68 0.05786339542031303
69 0.05786339542031303
70 0.058036200879821566
71 0.058036200879821566
72 0.05957301162124022
73 0.060562349335975714
74 0.060562349335975714
75 0.06097479209286789
76 0.06097479209286789
77 0.061228943543138334
78 0.06162795772792224
79 0.06184517893165679
80 0.06198844593176245
81 0.06198844593176245
82 0.06220385743556305
83 0.062836711774607
84 0.06293400811831816
85 0.06344824670787008
86 0.06387191891455404
87 0.06395579463261725
88 0.06414839375985117
89 0.06427019008715922
90 0.06446184035825096
91 0.06457767372073124
92 0.06467303924426654
93 0.06482247170772297
94 0.0649291282962372
95 0.06499581046387254
96 0.06499581046387254
97 0.06499581046387254
98 0.06515611408573964
99 0.06515611408573964
100 0.06519540674166503
101 0.06519540674166503
102 0.06556634181615013
103 0.0656472006087196
104 0.065865657276486
105 0.0661228742839579
106 0.06628708197682856
107 0.06628708197682856
108 0.06635195898848709
109 0.06645383112983906
110 0.06645383112983906
111 0.06697190241382911
112 0.06703114746117084
113 0.06761368756848467
114 0.0678861671890848
115 0.06805610055134159
116 0.06832634053762665
117 0.0685197331980792
118 0.06859831242727601
119 0.06884040928899562
120 0.06951483754021962
121 0.06965615992936021
122 0.069945114160466
123 0.07014848693065168
124 0.07084566157918051
125 0.07100431950211585
126 0.07124859854897564
127 0.07213697847745411
128 0.07217585022949083
129 0.07281909076342721
130 0.07339650730163916
131 0.07355365363979743
132 0.07372214386133083
133 0.07411797974289619
134 0.07418628595071947
135 0.0746052753953153
136 0.0749231200865352
137 0.07509657900499138
138 0.07532868994268942
139 0.07532868994268942
140 0.07564732275882642
141 0.07581978158058364
142 0.0759629657041483
143 0.07735897306001588
144 0.07750989125647237
145 0.0777624514896016
146 0.07789869227830114
147 0.0779474594002146
148 0.07800343008774768
149 0.07814609046633453
150 0.07814609046633453
151 0.07856840116727092
152 0.078867366947284
153 0.078867366947284
154 0.0791331075586175
155 0.0792187047960476
156 0.0792187047960476
157 0.07945544723751187
158 0.07969189501013671
159 0.07989985642196691
160 0.07997376115643619
161 0.07997376115643619
162 0.07997376115643619
163 0.08004739834784894
164 0.08016185999836191
165 0.08022740411394241
166 0.08036005682053153
167 0.0804254477404898
168 0.0804254477404898
169 0.08059294965564281
170 0.08066598824251227
171 0.08103850899577697
172 0.08140282892709845
173 0.08146182434653036
174 0.08152075430660735
175 0.08186877380559303
176 0.0819778218996813
177 0.0819778218996813
178 0.08205021671556376
179 0.08215027827811096
180 0.0829007290790798
181 0.08359097342377007
182 0.08390326511544915
183 0.08414692968131393
184 0.08533837402817979
185 0.08564565179652518
186 0.08594076678096635
187 0.08688883771922536
188 0.0869527592929838
189 0.0869527592929838
190 0.08700608369030607
191 0.08713540391285766
192 0.08740578437350763
193 0.08793733931740537
194 0.08793733931740537
195 0.08793733931740537
196 0.08793733931740537
197 0.0884802983897269
198 0.08868948034757247
199 0.08877106355479399
200 0.08886904309505211
201 0.08930055812058883
202 0.0895089565660993
203 0.08960666315740257
204 0.08968786791285754
205 0.08968786791285754
206 0.08975069903736185
207 0.09019109474530529
208 0.0903427671444857
209 0.09052189886797567
210 0.09069574108456402
211 0.09076584913866198
212 0.09092300419852323
213 0.09108805760838888
214 0.09124719626020461
215 0.09146733990943384
216 0.0915057712945377
217 0.09175274711005449
218 0.09183295641980424
219 0.09190258299989303
220 0.09205222531499745
221 0.09239919741351395
222 0.09239919741351395
223 0.09250719319534663
224 0.09263254458861973
225 0.09269435780788522
226 0.09304013912937155
227 0.09304013912937155
228 0.09322620203461537
229 0.09338336710092547
230 0.09364838251537391
231 0.09380529775414281
232 0.09380529775414281
233 0.09383853875658574
234 0.09383853875658574
235 0.09383853875658574
236 0.09383853875658574
237 0.09402383230481026
238 0.09406353311632674
239 0.09406353311632674
240 0.09484115971167721
241 0.09527326662039907
242 0.09527326662039907
243 0.09527326662039907
244 0.09544616268116562
245 0.09544616268116562
246 0.09556868142077388
247 0.09564753340796905
248 0.09569470326130196
249 0.09595369185751705
250 0.09615408517891653
251 0.0966263715841379
252 0.0966263715841379
253 0.09694968788541201
254 0.09707220790742335
255 0.0972003553951974
256 0.0972607367475739
257 0.0972607367475739
258 0.0972607367475739
259 0.09732099207968596
260 0.09741437216255107
261 0.09749199913468765
262 0.0975593949457432
263 0.0975593949457432
264 0.09762669925115529
265 0.09762669925115529
266 0.09762669925115529
267 0.09775379676743434
268 0.09775379676743434
269 0.09775379676743434
270 0.09790735582277596
271 0.09808438710967275
272 0.09808438710967275
273 0.09808438710967275
274 0.09808438710967275
275 0.09808438710967275
276 0.09808438710967275
277 0.09817672015168871
278 0.09835522207885537
279 0.09835522207885537
280 0.09848125185180248
281 0.09848125185180248
282 0.09848125185180248
283 0.09848125185180248
284 0.09857317867557316
285 0.09857317867557316
286 0.09857317867557316
287 0.0989180777142017
288 0.0989843522574007
289 0.09985998203610831
290 0.10030521315198457
291 0.10046290102224378
292 0.10052188879277639
293 0.10052188879277639
294 0.10196844183260433
295 0.10215374744999328
296 0.10233626934040647
297 0.10267292874363279
298 0.10283011909497713
299 0.10289595958626405
300 0.10289595958626405
301 0.10297209133815782
302 0.10297209133815782
303 0.10303777928999908
304 0.10392879927568296
305 0.10392879927568296
306 0.1039742444237589
307 0.1039742444237589
308 0.1039742444237589
309 0.1039742444237589
310 0.10409252669315623
311 0.10425951076321237
312 0.10425951076321237
313 0.10430822448234912
314 0.10430822448234912
315 0.10437347060116224
316 0.10454016467312081
317 0.10454016467312081
318 0.10490291458325386
319 0.10502061187021455
320 0.10521893037545402
321 0.10553373654025193
322 0.10559873523164352
323 0.10571634994153634
324 0.10586356424220647
325 0.10593825948823454
326 0.10600312001045588
327 0.10600312001045588
328 0.10600312001045588
329 0.10629173327671718
330 0.10645550031670852
331 0.10652019129156713
332 0.10652019129156713
333 0.10652019129156713
334 0.10652019129156713
335 0.10652019129156713
336 0.10652019129156713
337 0.10703275993005433
338 0.1072463745067422
339 0.10755580996132354
340 0.10755580996132354
341 0.10755580996132354
342 0.10755580996132354
343 0.10755580996132354
344 0.10762007572427909
345 0.10773221478545332
346 0.10773221478545332
347 0.10778007271861446
348 0.10778007271861446
349 0.10778007271861446
350 0.10792140713021722
351 0.10806884263927147
352 0.10806884263927147
353 0.10811318482330975
354 0.10811318482330975
355 0.10811318482330975
356 0.1081770767460276
357 0.10855007087272969
358 0.10861390212580875
359 0.10861390212580875
360 0.10861390212580875
361 0.10867764321858744
362 0.10875097613046913
363 0.10892900774877648
364 0.10912313746036714
365 0.10916722921216626
366 0.10921130059180294
367 0.10927486433054108
368 0.10927486433054108
369 0.10933152460755911
370 0.10933152460755911
371 0.10933152460755911
372 0.10933152460755911
373 0.10939491482114326
374 0.10939491482114326
375 0.10939491482114326
376 0.10939491482114326
377 0.10948192581812946
378 0.10948192581812946
379 0.10953833172028134
380 0.10960152413459992
381 0.10997400034430868
382 0.11008748375794758
383 0.1101437904030679
384 0.11020687195697686
385 0.11044697176552856
386 0.11044697176552856
387 0.1105971402633011
388 0.11065332476243164
389 0.11068371964717913
390 0.11071410149127187
391 0.11071410149127187
392 0.1107864596264862
393 0.11084252405836635
394 0.11089342997013947
395 0.11093417278639914
396 0.11093417278639914
397 0.11096713485202532
398 0.11096713485202532
399 0.11096713485202532
400 0.11109002759396625
401 0.11113066823556242
402 0.11113066823556242
403 0.11125340835099666
404 0.11167987791575709
405 0.11167987791575709
406 0.11167987791575709
407 0.11175178517109934
408 0.11180750126501998
409 0.11180750126501998
410 0.11180750126501998
411 0.11180750126501998
412 0.11189881561628363
413 0.11196113692279068
414 0.11196113692279068
415 0.11220030121721332
416 0.11227496558477494
417 0.11227496558477494
418 0.11227496558477494
419 0.11256434932155249
420 0.11266071406244697
421 0.11269491699466493
422 0.11280734607153416
423 0.11280734607153416
424 0.1128415089698726
425 0.1128415089698726
426 0.1129536007548926
427 0.1130155799931756
428 0.11307753536881353
429 0.11316937242498923
430 0.11316937242498923
431 0.11316937242498923
432 0.1132652910387439
433 0.1132652910387439
434 0.11349149897239813
435 0.11352551823492373
436 0.113610982229357
437 0.113610982229357
438 0.11368202401838433
439 0.11368202401838433
440 0.11368202401838433
441 0.11382394873802869
442 0.11408947308470352
443 0.11408947308470352
444 0.11408947308470352
445 0.11416033064592945
446 0.11427677369973291
447 0.11427677369973291
448 0.11427677369973291
449 0.11427677369973291
450 0.11434750200434912
451 0.11441820468579803
452 0.11441820468579803
453 0.11475492313618539
454 0.11486585168835364
455 0.11486585168835364
456 0.11486585168835364
457 0.1149752258918424
458 0.1149752258918424
459 0.11508215623548115
460 0.11515263164252475
461 0.11521383869468566
462 0.11534544988509002
463 0.1159305132727607
464 0.11601511311193911
465 0.11601511311193911
466 0.11607621296920048
467 0.11614651563692786
468 0.11614651563692786
469 0.11655760726653208
470 0.11668885213873323
471 0.11668885213873323
472 0.11668885213873323
473 0.11674980445225186
474 0.11692945840502161
475 0.11773471065154704
476 0.11779560061282722
477 0.11794988410681945
478 0.11794988410681945
479 0.1181182136757405
480 0.11817902130386795
481 0.11835824983787022
482 0.11835824983787022
483 0.1184189963086793
484 0.1184189963086793
485 0.11851255286550026
486 0.11851255286550026
487 0.11851255286550026
488 0.11870364849439825
489 0.11870364849439825
490 0.11875276708967201
491 0.11875276708967201
492 0.11875276708967201
493 0.11955320048729319
494 0.11961372693489769
495 0.11976709154553299
496 0.11981611404983272
497 0.11989977993884439
498 0.11989977993884439
499 0.11989977993884439
500 0.12002972118827061
501 0.12002972118827061
502 0.12002972118827061
503 0.12006888497665719
504 0.12006888497665719
505 0.12022680203633224
506 0.12032063424535219
507 0.12047380061411238
508 0.12047380061411238
509 0.12047380061411238
510 0.12047380061411238
511 0.12047380061411238
512 0.12052257420021677
513 0.12052257420021677
514 0.12052257420021677
515 0.12052257420021677
516 0.12064278459181227
517 0.12064278459181227
518 0.12069146746297237
519 0.12069146746297237
520 0.12069146746297237
521 0.12069146746297237
522 0.1207999277067476
523 0.1207999277067476
524 0.1207999277067476
525 0.1207999277067476
526 0.1207999277067476
527 0.12085337412123592
528 0.12104449727850009
529 0.1215415088183706
530 0.12214414685869636
531 0.12214414685869636
532 0.12214414685869636
533 0.12219260887272444
534 0.12235803176789106
535 0.12235803176789106
536 0.12245564459833383
537 0.12255322854687402
538 0.12255322854687402
539 0.12255322854687402
540 0.12255322854687402
541 0.12261288287128846
542 0.12278033360435904
543 0.12282479726077956
544 0.12282479726077956
545 0.12298968597727662
546 0.1230721064065679
547 0.12363502918151072
548 0.12433070432965923
549 0.12472860413119313
550 0.12472860413119313
551 0.12475852540863373
552 0.12475852540863373
553 0.1249230344573943
554 0.1249230344573943
555 0.1249230344573943
556 0.12495573588461052
557 0.12495573588461052
558 0.12495573588461052
559 0.12495573588461052
560 0.1250413348602283
561 0.1250413348602283
562 0.1250413348602283
563 0.1252161185041801
564 0.1252161185041801
565 0.12546912098339674
566 0.12546912098339674
567 0.12546912098339674
568 0.12596056975718992
569 0.1260968065681788
570 0.1260968065681788
571 0.1260968065681788
572 0.12618571039991694
573 0.1262240724142859
574 0.1262240724142859
575 0.12628315571815238
576 0.12628315571815238
577 0.1263310143699323
578 0.1263310143699323
579 0.12641267602037373
580 0.12641267602037373
581 0.12641267602037373
582 0.12641267602037373
583 0.12641267602037373
584 0.12648051658160128
585 0.12648051658160128
586 0.12648051658160128
587 0.12654830272442538
588 0.12676118148541612
589 0.12676118148541612
590 0.12676118148541612
591 0.1271295969266375
592 0.1271295969266375
593 0.1271295969266375
594 0.1271295969266375
595 0.1271295969266375
596 0.1271295969266375
597 0.1271295969266375
598 0.1271295969266375
599 0.12735962673100176
600 0.12735962673100176
601 0.12763870606702776
602 0.12763870606702776
603 0.12763870606702776
604 0.12780333026095897
605 0.12780333026095897
606 0.12780333026095897
607 0.12780333026095897
608 0.12780333026095897
609 0.12780333026095897
610 0.12780333026095897
611 0.12797861678622935
612 0.128104473382423
613 0.128104473382423
614 0.12829111330895246
615 0.12829111330895246
616 0.12837198894623114
617 0.1285360685332138
618 0.1285360685332138
619 0.12884573987434492
620 0.12884573987434492
621 0.12884573987434492
622 0.12890410293679674
623 0.12890410293679674
624 0.1290431507388508
625 0.12915350357226088
626 0.12915350357226088
627 0.12915350357226088
628 0.12915350357226088
629 0.12915350357226088
630 0.12915350357226088
631 0.1293834352110916
632 0.1293834352110916
633 0.1293834352110916
634 0.1296844356526431
635 0.1296844356526431
636 0.12985265295897974
637 0.12985265295897974
638 0.12985265295897974
639 0.12988188925908545
640 0.12994877023595883
641 0.12994877023595883
642 0.1300445366511747
643 0.131016817247499
644 0.131016817247499
645 0.1311353983349888
646 0.1311353983349888
647 0.13146870748759254
648 0.13146870748759254
649 0.13152043855878964
650 0.13152043855878964
651 0.13190817538034613
652 0.13207086041067398
653 0.13207086041067398
654 0.13210274453360457
655 0.13210274453360457
656 0.13210274453360457
657 0.13227983786574757
658 0.13227983786574757
659 0.13234641792665489
660 0.13234641792665489
661 0.13240423539956508
662 0.13248421590951429
663 0.13261573929916204
664 0.13261573929916204
665 0.13276282148027863
666 0.13276282148027863
667 0.13307144303737278
668 0.13307144303737278
669 0.13316573654892755
670 0.1332789091533614
671 0.1332789091533614
672 0.1332789091533614
673 0.1332789091533614
674 0.1333303405417196
675 0.13336773962694287
676 0.13336773962694287
677 0.13336773962694287
678 0.13341912441251647
679 0.13341912441251647
680 0.1334766910950591
681 0.13353424483197948
682 0.13353424483197948
683 0.13364930067181915
684 0.13364930067181915
685 0.13364930067181915
686 0.13364930067181915
687 0.13364930067181915
688 0.13364930067181915
689 0.1336770425867948
690 0.13378572801994942
691 0.13403870772706608
692 0.1343329150642186
693 0.1345649976978015
694 0.1346022383675925
695 0.13468162532225578
696 0.13468162532225578
697 0.13468162532225578
698 0.13468162532225578
699 0.13468162532225578
700 0.13468162532225578
701 0.13493992702859492
702 0.13493992702859492
703 0.13493992702859492
704 0.13493992702859492
705 0.13510932255179767
706 0.13516039085729847
707 0.13521144816364078
708 0.13531488062475744
709 0.13531488062475744
710 0.13531488062475744
711 0.13536589413631525
712 0.13536589413631525
713 0.13536589413631525
714 0.13536589413631525
715 0.13536589413631525
716 0.13536589413631525
717 0.13536589413631525
718 0.13536589413631525
719 0.13536589413631525
720 0.13567540012077653
721 0.13567540012077653
722 0.13567540012077653
723 0.13567540012077653
724 0.13567540012077653
725 0.13584348444108035
726 0.13584348444108035
727 0.13584348444108035
728 0.13584348444108035
729 0.13584348444108035
730 0.13584348444108035
731 0.13584348444108035
732 0.13584348444108035
733 0.13584348444108035
734 0.13584348444108035
735 0.13594633129224482
736 0.13594633129224482
737 0.13594633129224482
738 0.13594633129224482
739 0.13611452083215492
740 0.13611452083215492
741 0.13611452083215492
742 0.13611452083215492
743 0.13611452083215492
744 0.13645916735200564
745 0.1365831945790938
746 0.1365831945790938
747 0.13669450929837895
748 0.1370248837796908
749 0.13708161122493334
750 0.13708161122493334
751 0.13724082873266277
752 0.13724082873266277
753 0.13724082873266277
754 0.13724082873266277
755 0.13731922525242618
756 0.13739760614013372
757 0.13739760614013372
758 0.13739760614013372
759 0.13748269918499958
760 0.13748269918499958
761 0.13754783740153181
762 0.13754783740153181
763 0.13759830923959798
764 0.13759830923959798
765 0.13759830923959798
766 0.13759830923959798
767 0.13759830923959798
768 0.1377569911262249
769 0.13807892131660524
770 0.13807892131660524
771 0.13807892131660524
772 0.13810618939681624
773 0.13817117459608272
774 0.13817117459608272
775 0.13822761151110471
776 0.13829255893770384
777 0.13829255893770384
778 0.13833462470076624
779 0.13833462470076624
780 0.13833462470076624
781 0.13839950959250807
782 0.13839950959250807
783 0.13839950959250807
784 0.1384643572123385
785 0.1384643572123385
786 0.1384643572123385
787 0.1384643572123385
788 0.1384643572123385
789 0.1384643572123385
790 0.1385291308408694
791 0.1385291308408694
792 0.13860696624176144
793 0.13860696624176144
794 0.13860696624176144
795 0.13860696624176144
796 0.13860696624176144
797 0.13860696624176144
798 0.13870869656533544
799 0.1387396268445254
800 0.1387396268445254
801 0.13882290352141272
802 0.13882290352141272
803 0.13882290352141272
804 0.13882290352141272
805 0.13892435409460427
806 0.13892435409460427
807 0.13892435409460427
808 0.13892435409460427
809 0.13892435409460427
810 0.13892435409460427
811 0.13892435409460427
812 0.13892435409460427
813 0.13892435409460427
814 0.13898883889144095
815 0.13898883889144095
816 0.13898883889144095
817 0.13898883889144095
818 0.13901966094203375
819 0.13901966094203375
820 0.13901966094203375
821 0.13901966094203375
822 0.13901966094203375
823 0.13901966094203375
824 0.13911481718165425
825 0.13940812634896113
826 0.13944981769424986
827 0.13987482166961465
828 0.13987482166961465
829 0.13987482166961465
830 0.13987482166961465
831 0.13987482166961465
832 0.1399055660373033
833 0.1399055660373033
834 0.1399055660373033
835 0.1399055660373033
836 0.13996979560989137
837 0.13996979560989137
838 0.13996979560989137
839 0.13999672706971442
840 0.14002742780369387
841 0.14006900789011748
842 0.14006900789011748
843 0.14006900789011748
844 0.14006900789011748
845 0.14006900789011748
846 0.14006900789011748
847 0.14006900789011748
848 0.14006900789011748
849 0.1401330907037128
850 0.1401330907037128
851 0.1401330907037128
852 0.1401330907037128
853 0.1401330907037128
854 0.14025935468102124
855 0.14025935468102124
856 0.14025935468102124
857 0.14025935468102124
858 0.14031494270433317
859 0.14031494270433317
860 0.14039511583969025
861 0.14039511583969025
862 0.14039511583969025
863 0.14039511583969025
864 0.14039511583969025
865 0.14039511583969025
866 0.14044010606551072
867 0.14044010606551072
868 0.14047065821916782
869 0.14047065821916782
870 0.14055340242220835
871 0.14055340242220835
872 0.14055340242220835
873 0.14055340242220835
874 0.14055340242220835
875 0.14055340242220835
876 0.14055340242220835
877 0.14055340242220835
878 0.14055340242220835
879 0.14055340242220835
880 0.14055340242220835
881 0.14058388768498262
882 0.14058388768498262
883 0.14058388768498262
884 0.14058388768498262
885 0.14058388768498262
886 0.14058388768498262
887 0.14058388768498262
888 0.14058388768498262
889 0.14058388768498262
890 0.14063321685579014
891 0.14065991020186466
892 0.14065991020186466
893 0.14065991020186466
894 0.14078113977057843
895 0.14078113977057843
896 0.14078113977057843
897 0.14078113977057843
898 0.14078113977057843
899 0.14078113977057843
900 0.14078113977057843
901 0.14078113977057843
902 0.14083037197418596
903 0.14083037197418596
904 0.14083037197418596
905 0.14083037197418596
906 0.14085699995500292
907 0.14095682025710668
908 0.14095682025710668
909 0.14095682025710668
910 0.14105644773641957
911 0.14105644773641957
912 0.14105644773641957
913 0.141313102884111
914 0.14133969657261475
915 0.14133969657261475
916 0.14133969657261475
917 0.14133969657261475
918 0.14133969657261475
919 0.14133969657261475
920 0.14152849032459439
921 0.14152849032459439
922 0.14152849032459439
923 0.14152849032459439
924 0.14152849032459439
925 0.14152849032459439
926 0.14152849032459439
927 0.14157752576472538
928 0.14157752576472538
929 0.14157752576472538
930 0.14157752576472538
931 0.14157752576472538
932 0.14162652267388845
933 0.14168143036217673
934 0.1417806791179035
935 0.1417806791179035
936 0.1417806791179035
937 0.1417806791179035
938 0.1417806791179035
939 0.1417806791179035
940 0.1417806791179035
941 0.1417806791179035
942 0.1417806791179035
943 0.1417806791179035
944 0.14182510364219686
945 0.14182510364219686
946 0.14182510364219686
947 0.14214818698034196
948 0.14222398339044748
949 0.14222398339044748
950 0.14222398339044748
951 0.14222398339044748
952 0.14227282880278505
953 0.14227282880278505
954 0.14230296077668395
955 0.14230296077668395
956 0.14230296077668395
957 0.14237865296878294
958 0.14237865296878294
959 0.14237865296878294
960 0.14237865296878294
961 0.14237865296878294
962 0.14237865296878294
963 0.14237865296878294
964 0.14252987697656563
965 0.14252987697656563
966 0.14252987697656563
967 0.14252987697656563
968 0.14252987697656563
969 0.14272289017926995
970 0.1429601236952244
971 0.1429601236952244
972 0.1429601236952244
973 0.1431210302037662
974 0.14321967486772202
975 0.14321967486772202
976 0.14321967486772202
977 0.143274215469409
978 0.14332874797718198
979 0.1433832724017025
980 0.1433832724017025
981 0.1433832724017025
982 0.1434377726401832
983 0.1434377726401832
984 0.14348192996724213
985 0.14348192996724213
986 0.14348192996724213
987 0.14348192996724213
988 0.14372294283723036
989 0.14388346925519674
990 0.14388346925519674
991 0.14388346925519674
992 0.14388346925519674
993 0.14388346925519674
994 0.14391877401295194
995 0.14391877401295194
996 0.14401582623963155
997 0.14401582623963155
998 0.14401582623963155
999 0.14401582623963155
1000 0.14401582623963155

==> data/mean-ndcg-ue-sanitizer-1000-crash_class=asan_heap_buffer_overflow.dat <==
1 0.0049504950495049506
2 0.018652455250607648
3 0.017940235118218035
4 0.018381962149111412
5 0.02052673598063593
6 0.021743196365962125
7 0.022334289292808503
8 0.023553608048950733
9 0.02400456054015597
10 0.02502782121258503
11 0.026324041778298047
12 0.026292550045492885
13 0.026264988226967267
14 0.02694924976128475
15 0.027199886057735233
16 0.02818249654119026
17 0.028541743230153724
18 0.030030783454405522
19 0.030478306700401126
20 0.03270945156054289
21 0.03479521486059821
22 0.03598077325564729
23 0.037630396468812784
24 0.038193067967756136
25 0.03868816710679786
26 0.03868816710679786
27 0.039231702078844306
28 0.03945598521222591
29 0.03945598521222591
30 0.04070509013906583
31 0.04087401015716346
32 0.042077477638324236
33 0.04251096955455499
34 0.04343486972169385
35 0.04443411183314748
36 0.04544647032556319
37 0.04656847022687289
38 0.047545880565874506
39 0.04865340921200148
40 0.049014128903242096
41 0.04969731122477418
42 0.04969731122477418
43 0.050234217393733106
44 0.051190973598406735
45 0.05149494609487796
46 0.05149494609487796
47 0.05149494609487796
48 0.05149494609487796
49 0.052032766698440217
50 0.05254951259430371
51 0.05254951259430371
52 0.05284264007931592
53 0.05373051445916795
54 0.05486846450049618
55 0.05486846450049618
56 0.05508314223225846
57 0.05508314223225846
58 0.05570938045620297
59 0.05570938045620297
60 0.05596196823150473
61 0.05617227228138553
62 0.05617227228138553
63 0.05617227228138553
64 0.056783981172257705
65 0.056783981172257705
66 0.058259836158168175
67 0.058259836158168175
68 0.05877993601037797
69 0.05918852918331447
70 0.05956629463689637
71 0.05974288725337724
72 0.05974288725337724
73 0.05974288725337724
74 0.05996135145869992
75 0.05996135145869992
76 0.060229273607682175
77 0.06049640224300762
78 0.06049640224300762
79 0.06102757276313864
80 0.06102757276313864
81 0.061224534045869805
82 0.061224534045869805
83 0.061633300593329846
84 0.06221097306791674
85 0.06287321414844663
86 0.06287321414844663
87 0.063067068913353
88 0.06326043567423166
89 0.06381118036219985
90 0.06416816181881549
91 0.06436011088073817
92 0.06436011088073817
93 0.06482320356451901
94 0.06482320356451901
95 0.06482320356451901
96 0.06482320356451901
97 0.06482320356451901
98 0.06545023803107432
99 0.0658190505181033
100 0.06602342581150504
101 0.06602342581150504
102 0.06665448529971961
103 0.06665448529971961
104 0.0669045522525557
105 0.06786627454715141
106 0.06858680249921548
107 0.06880857255082837
108 0.06936655932700662
109 0.07048267709018995
110 0.07070315693414728
111 0.07152339391349113
112 0.07172291564639832
113 0.07347815073704875
114 0.07428722503405279
115 0.07453205086812685
116 0.07491792265434292
117 0.07591859734643933
118 0.07679907954237396
119 0.0771538465813034
120 0.07733482885467943
121 0.07733482885467943
122 0.07746797872064762
123 0.07787906945604178
124 0.07881807431878406
125 0.07901310360530231
126 0.07929908155621623
127 0.07929908155621623
128 0.07996316000565401
129 0.08035071416446456
130 0.0806810173482068
131 0.08159349383411103
132 0.08205379530546537
133 0.0825805778348999
134 0.08279225944924327
135 0.08380662562265427
136 0.08491785681081265
137 0.08548230055935517
138 0.08583689904925909
139 0.08616276099140559
140 0.08644269590995411
141 0.08709515490317399
142 0.08709515490317399
143 0.08839343781985959
144 0.08889645051498271
145 0.08889645051498271
146 0.0890477856240418
147 0.09030324092625243
148 0.09064266188835748
149 0.09114368077414714
150 0.09127138776334685
151 0.09231418489236938
152 0.09231418489236938
153 0.09323725476902521
154 0.09338699976221218
155 0.0940650884980622
156 0.0946286540917631
157 0.0950462424903546
158 0.0950462424903546
159 0.09544545490603179
160 0.09636786028750065
161 0.09704232843706218
162 0.09704232843706218
163 0.09734856548803589
164 0.09783884887736728
165 0.0983509217126542
166 0.09866610005206049
167 0.09945072510567028
168 0.09983700429045166
169 0.09983700429045166
170 0.09983700429045166
171 0.09999369030518711
172 0.10089806918896939
173 0.10089806918896939
174 0.10116629534661148
175 0.10116629534661148
176 0.10207285107851927
177 0.10244319254966155
178 0.10275361734887578
179 0.10321152892439592
180 0.10321152892439592
181 0.10389210390239853
182 0.10389210390239853
183 0.10423940821629128
184 0.10440567141839098
185 0.10475225723633769
186 0.10490643877882104
187 0.10640702543915109
188 0.10678506220588524
189 0.10732822009681164
190 0.10732822009681164
191 0.10776241452162472
192 0.10776241452162472
193 0.10818045124561906
194 0.10843449233825027
195 0.10843449233825027
196 0.10865477566313009
197 0.10865477566313009
198 0.10865477566313009
199 0.10901457093917581
200 0.10935608810944804
201 0.10935608810944804
202 0.10935608810944804
203 0.10965888180328887
204 0.10965888180328887
205 0.10965888180328887
206 0.11046637323648585
207 0.11046637323648585
208 0.11068421840088305
209 0.11068421840088305
210 0.11087823633969997
211 0.11087823633969997
212 0.11087823633969997
213 0.11087823633969997
214 0.11087823633969997
215 0.11156979335468337
216 0.11213448867118189
217 0.11328512760901349
218 0.11357493040502674
219 0.11374980651606852
220 0.11438547125529086
221 0.11438547125529086
222 0.11438547125529086
223 0.11536067456362341
224 0.11536067456362341
225 0.11536067456362341
226 0.11555207844394522
227 0.11555207844394522
228 0.11587409657516612
229 0.11638059641427023
230 0.11654007573426053
231 0.11683571936224262
232 0.11748545184289798
233 0.11788912343632295
234 0.11826126794320856
235 0.1184338970876208
236 0.1184338970876208
237 0.11874426994210288
238 0.11874426994210288
239 0.11874426994210288
240 0.11874426994210288
241 0.11890239763800316
242 0.11890239763800316
243 0.12033251478335784
244 0.12155001677838669
245 0.12300993819517142
246 0.1240128497924009
247 0.12418392602338874
248 0.12434123648744966
249 0.12434123648744966
250 0.12447791807140156
251 0.12464849926428534
252 0.1248905857055218
253 0.1248905857055218
254 0.12502687730284745
255 0.12518340125257993
256 0.12537052366142998
257 0.12552682825221684
258 0.12552682825221684
259 0.12552682825221684
260 0.12567177163213206
261 0.12582764436504057
262 0.12582764436504057
263 0.1264097637618882
264 0.12694293856809827
265 0.12694293856809827
266 0.12726709984962067
267 0.12743580290920598
268 0.1275909410417541
269 0.1286671946991912
270 0.1286671946991912
271 0.1286671946991912
272 0.1289791237130175
273 0.1293187399703599
274 0.12955723261070584
275 0.12955723261070584
276 0.12955723261070584
277 0.12955723261070584
278 0.12976390245877317
279 0.12976390245877317
280 0.12976390245877317
281 0.12976390245877317
282 0.12976390245877317
283 0.12976390245877317
284 0.12976390245877317
285 0.13005995901738038
286 0.13026559650134367
287 0.13044895580387456
288 0.13044895580387456
289 0.13044895580387456
290 0.1307327917711537
291 0.1307327917711537
292 0.13084559498085105
293 0.13084559498085105
294 0.13105023832998858
295 0.13120276877776507
296 0.1314878508110921
297 0.13222931039599364
298 0.13237079770045704
299 0.13275688503409336
300 0.1330305380708786
301 0.1330305380708786
302 0.1330305380708786
303 0.1330305380708786
304 0.1330305380708786
305 0.1330305380708786
306 0.1330305380708786
307 0.1330305380708786
308 0.13393360063865306
309 0.13393360063865306
310 0.13393360063865306
311 0.1340451697395186
312 0.1340451697395186
313 0.1340451697395186
314 0.1340451697395186
315 0.1342255733165667
316 0.1342255733165667
317 0.1342255733165667
318 0.13437612393320766
319 0.13437612393320766
320 0.13437612393320766
321 0.13437612393320766
322 0.13452634984280223
323 0.13452634984280223
324 0.13452634984280223
325 0.13452634984280223
326 0.13452634984280223
327 0.13452634984280223
328 0.13452634984280223
329 0.13452634984280223
330 0.13452634984280223
331 0.13452634984280223
332 0.1347279399974627
333 0.1347279399974627
334 0.1348772233805629
335 0.13500705202557317
336 0.1354328614689194
337 0.1354328614689194
338 0.13554284116169704
339 0.13554284116169704
340 0.13554284116169704
341 0.13554284116169704
342 0.13585195844651304
343 0.13585195844651304
344 0.13585195844651304
345 0.13585195844651304
346 0.13598984451469814
347 0.13632652836759593
348 0.1366264899287183
349 0.1366264899287183
350 0.136825064256293
351 0.136825064256293
352 0.13755104500604143
353 0.13755104500604143
354 0.1379343879463332
355 0.13845306353984113
356 0.13845306353984113
357 0.13845306353984113
358 0.13856197168044987
359 0.13856197168044987
360 0.13856197168044987
361 0.13891908193665065
362 0.13891908193665065
363 0.13891908193665065
364 0.13891908193665065
365 0.13914602447121754
366 0.13914602447121754
367 0.1393727576744106
368 0.13948115959390112
369 0.13948115959390112
370 0.13948115959390112
371 0.1397872313176691
372 0.1399849597373352
373 0.1399849597373352
374 0.1399849597373352
375 0.1399849597373352
376 0.1399849597373352
377 0.1399849597373352
378 0.1399849597373352
379 0.1399849597373352
380 0.1399849597373352
381 0.1399849597373352
382 0.1399849597373352
383 0.1399849597373352
384 0.14020997297702356
385 0.14020997297702356
386 0.14020997297702356
387 0.14020997297702356
388 0.1404051245154414
389 0.1404051245154414
390 0.1404051245154414
391 0.1404051245154414
392 0.1404051245154414
393 0.1404051245154414
394 0.1404051245154414
395 0.14060087493524046
396 0.14060087493524046
397 0.14060087493524046
398 0.1410482174629527
399 0.1419720964605412
400 0.1419720964605412
401 0.1419720964605412
402 0.1419720964605412
403 0.1419720964605412
404 0.1419720964605412
405 0.1419720964605412
406 0.14209778312052954
407 0.1423206244167882
408 0.14274523877591241
409 0.14274523877591241
410 0.14274523877591241
411 0.14296771899091543
412 0.14323505645378418
413 0.14323505645378418
414 0.1434572689087671
415 0.1434572689087671
416 0.1434572689087671
417 0.1434572689087671
418 0.1434572689087671
419 0.1434572689087671
420 0.14356330575058224
421 0.14356330575058224
422 0.14367472387719316
423 0.1437860985161081
424 0.1437860985161081
425 0.1437860985161081
426 0.1437860985161081
427 0.1437860985161081
428 0.1439780988386295
429 0.1439780988386295
430 0.1439780988386295
431 0.1439780988386295
432 0.1439780988386295
433 0.1439780988386295
434 0.1439780988386295
435 0.14438999545123857
436 0.14438999545123857
437 0.14487499143872165
438 0.14509515064630127
439 0.14509515064630127
440 0.14509515064630127
441 0.14509515064630127
442 0.14526555264760468
443 0.14526555264760468
444 0.14526555264760468
445 0.14543576612202538
446 0.14543576612202538
447 0.1458746208115466
448 0.1459704829332684
449 0.14611255494194356
450 0.14634638005455497
451 0.14634638005455497
452 0.14634638005455497
453 0.14634638005455497
454 0.14634638005455497
455 0.14634638005455497
456 0.1465159164073143
457 0.14670586687767873
458 0.14670586687767873
459 0.14670586687767873
460 0.14670586687767873
461 0.14670586687767873
462 0.14670586687767873
463 0.14670586687767873
464 0.1468749242140852
465 0.14697920844963522
466 0.14697920844963522
467 0.14714808896327256
468 0.14714808896327256
469 0.14714808896327256
470 0.14714808896327256
471 0.14714808896327256
472 0.14714808896327256
473 0.14733698078635504
474 0.14733698078635504
475 0.14733698078635504
476 0.14733698078635504
477 0.14733698078635504
478 0.14733698078635504
479 0.14733698078635504
480 0.14733698078635504
481 0.14733698078635504
482 0.14733698078635504
483 0.14733698078635504
484 0.14750488691251887
485 0.1476727371333934
486 0.1476727371333934
487 0.1477762442505471
488 0.14787971715011025
489 0.14821937308818464
490 0.14821937308818464
491 0.14832274388789832
492 0.14832274388789832
493 0.14832274388789832
494 0.14832274388789832
495 0.14832274388789832
496 0.14832274388789832
497 0.14832274388789832
498 0.14940084102511855
499 0.14952236560845697
500 0.14965210527385153
501 0.15004119946543204
502 0.1504301691805507
503 0.1505597843689708
504 0.1506538363692973
505 0.1506538363692973
506 0.15078332805599093
507 0.15091277878981152
508 0.15091277878981152
509 0.15158773161742983
510 0.15158773161742983
511 0.15158773161742983
512 0.15170875634109757
513 0.15170875634109757
514 0.15182970564815274
515 0.15260597717725716
516 0.1527085279623272
517 0.15302378394374389
518 0.15302378394374389
519 0.15302378394374389
520 0.15350478943988902
521 0.15372723215473738
522 0.15372723215473738
523 0.15372723215473738
524 0.1538560025700344
525 0.15397654388706428
526 0.15409704867288093
527 0.1542257020479361
528 0.1542257020479361
529 0.1542257020479361
530 0.15448277646532887
531 0.15461127514409154
532 0.15461127514409154
533 0.15461127514409154
534 0.15473965880367482
535 0.15473965880367482
536 0.1553030882994102
537 0.1553030882994102
538 0.15542316171946519
539 0.15572299681268012
540 0.1559658931959347
541 0.15607292392012556
542 0.15628564987123156
543 0.15628564987123156
544 0.15641365619008274
545 0.1565065433174302
546 0.15661341814506768
547 0.15686876589377088
548 0.15712403984235554
549 0.15725186089484486
550 0.1573796451601589
551 0.15750739272611275
552 0.15750739272611275
553 0.15750739272611275
554 0.15750739272611275
555 0.15763499436532774
556 0.15784686383894614
557 0.15784686383894614
558 0.15784686383894614
559 0.1584065591800389
560 0.1584065591800389
561 0.1584065591800389
562 0.1584065591800389
563 0.1584065591800389
564 0.1584065591800389
565 0.1584065591800389
566 0.1584065591800389
567 0.1584065591800389
568 0.1584065591800389
569 0.1584065591800389
570 0.1584065591800389
571 0.1584065591800389
572 0.158512652551761
573 0.158512652551761
574 0.158512652551761
575 0.158512652551761
576 0.158512652551761
577 0.158512652551761
578 0.158512652551761
579 0.1586608864734671
580 0.1586608864734671
581 0.1586608864734671
582 0.1586608864734671
583 0.15892752237158617
584 0.15892752237158617
585 0.15892752237158617
586 0.1590540380194839
587 0.1590540380194839
588 0.1590540380194839
589 0.1593068671433071
590 0.1595692522491226
591 0.1595692522491226
592 0.1595692522491226
593 0.1597169326048253
594 0.1597169326048253
595 0.1598431470054192
596 0.1598431470054192
597 0.1598431470054192
598 0.15996123875947582
599 0.15996123875947582
600 0.16010864871734376
601 0.1602266482925524
602 0.16036222534687933
603 0.16036222534687933
604 0.16036222534687933
605 0.16036222534687933
606 0.16036222534687933
607 0.16076258842469232
608 0.16076258842469232
609 0.16088034510869328
610 0.1609716036157974
611 0.1609716036157974
612 0.16107658157916244
613 0.16107658157916244
614 0.16107658157916244
615 0.16107658157916244
616 0.16107658157916244
617 0.16107658157916244
618 0.16107658157916244
619 0.16107658157916244
620 0.16107658157916244
621 0.16107658157916244
622 0.16125744928755276
623 0.16125744928755276
624 0.16125744928755276
625 0.16125744928755276
626 0.1617920795816418
627 0.1617920795816418
628 0.1617920795816418
629 0.16192673530666524
630 0.1621345055905421
631 0.16234222485620625
632 0.16234222485620625
633 0.16234222485620625
634 0.16234222485620625
635 0.16234222485620625
636 0.16234222485620625
637 0.16254964021763998
638 0.16254964021763998
639 0.16254964021763998
640 0.16254964021763998
641 0.16269554534963046
642 0.16282977573150298
643 0.16304396794352385
644 0.1634893516252321
645 0.16374019863948444
646 0.16374019863948444
647 0.16374019863948444
648 0.16374019863948444
649 0.16374019863948444
650 0.16394696819657112
651 0.16394696819657112
652 0.16394696819657112
653 0.16394696819657112
654 0.16405087332841348
655 0.16405087332841348
656 0.16405087332841348
657 0.16405087332841348
658 0.16405087332841348
659 0.16405087332841348
660 0.16405087332841348
661 0.16405087332841348
662 0.16405087332841348
663 0.16405087332841348
664 0.16405087332841348
665 0.16415451228518255
666 0.16433348187749083
667 0.16433348187749083
668 0.16451236910655156
669 0.16451236910655156
670 0.16451236910655156
671 0.16451236910655156
672 0.16462834840573176
673 0.1650396830419999
674 0.1650396830419999
675 0.1655840300514863
676 0.16615588265853146
677 0.1662890217083552
678 0.1662890217083552
679 0.1662890217083552
680 0.1664336078356042
681 0.1664336078356042
682 0.1666458704247331
683 0.16708724865669275
684 0.16708724865669275
685 0.16708724865669275
686 0.16708724865669275
687 0.16708724865669275
688 0.16708724865669275
689 0.16708724865669275
690 0.16708724865669275
691 0.16708724865669275
692 0.16708724865669275
693 0.16708724865669275
694 0.16708724865669275
695 0.16708724865669275
696 0.16708724865669275
697 0.16733316180833815
698 0.16733316180833815
699 0.16733316180833815
700 0.16733316180833815
701 0.16733316180833815
702 0.16733316180833815
703 0.16733316180833815
704 0.16733316180833815
705 0.16733316180833815
706 0.16733316180833815
707 0.16753728675785026
708 0.16753728675785026
709 0.16753728675785026
710 0.16753728675785026
711 0.16753728675785026
712 0.16753728675785026
713 0.16753728675785026
714 0.16753728675785026
715 0.16753728675785026
716 0.16753728675785026
717 0.16753728675785026
718 0.16753728675785026
719 0.16753728675785026
720 0.16753728675785026
721 0.16753728675785026
722 0.16753728675785026
723 0.16753728675785026
724 0.16753728675785026
725 0.16753728675785026
726 0.16753728675785026
727 0.16753728675785026
728 0.16753728675785026
729 0.16753728675785026
730 0.16753728675785026
731 0.16753728675785026
732 0.16753728675785026
733 0.16753728675785026
734 0.1682620106313114
735 0.1682620106313114
736 0.1686821632935563
737 0.1686821632935563
738 0.1686821632935563
739 0.1686821632935563
740 0.1688249018711077
741 0.1688249018711077
742 0.1688249018711077
743 0.1688249018711077
744 0.16892678418383283
745 0.16902864583612684
746 0.16902864583612684
747 0.16902864583612684
748 0.16902864583612684
749 0.16902864583612684
750 0.16902864583612684
751 0.16902864583612684
752 0.16902864583612684
753 0.16902864583612684
754 0.16902864583612684
755 0.16902864583612684
756 0.16902864583612684
757 0.16902864583612684
758 0.16902864583612684
759 0.16902864583612684
760 0.16902864583612684
761 0.16913018174716138
762 0.16913018174716138
763 0.16913018174716138
764 0.16913018174716138
765 0.16913018174716138
766 0.16913018174716138
767 0.16913018174716138
768 0.16913018174716138
769 0.16913018174716138
770 0.16937241530366032
771 0.16937241530366032
772 0.16937241530366032
773 0.16948595653483467
774 0.16948595653483467
775 0.16972837370005542
776 0.16997074395746445
777 0.16997074395746445
778 0.16997074395746445
779 0.16997074395746445
780 0.1700918356616042
781 0.1700918356616042
782 0.1700918356616042
783 0.1700918356616042
784 0.1702051365159122
785 0.1702051365159122
786 0.1702051365159122
787 0.17044657795206375
788 0.17044657795206375
789 0.17044657795206375
790 0.17044657795206375
791 0.17044657795206375
792 0.17044657795206375
793 0.17055968536852115
794 0.17055968536852115
795 0.17055968536852115
796 0.17055968536852115
797 0.17055968536852115
798 0.1707008144527301
799 0.1707008144527301
800 0.1707008144527301
801 0.1707008144527301
802 0.17081373125993796
803 0.17095472873553555
804 0.17131636051312202
805 0.1714368820765809
806 0.1714368820765809
807 0.1714368820765809
808 0.1714368820765809
809 0.1714368820765809
810 0.17155729236606598
811 0.17155729236606598
812 0.1717122540362065
813 0.17182494161096493
814 0.171979846481059
815 0.171979846481059
816 0.171979846481059
817 0.171979846481059
818 0.17213463829209147
819 0.17213463829209147
820 0.17213463829209147
821 0.17213463829209147
822 0.1725337347644224
823 0.17273324691016462
824 0.1729327230222846
825 0.17313216315742314
826 0.17313216315742314
827 0.17313216315742314
828 0.17313216315742314
829 0.17313216315742314
830 0.17313216315742314
831 0.17327244276998266
832 0.17347163263884846
833 0.17347163263884846
834 0.17347163263884846
835 0.17347163263884846
836 0.17347163263884846
837 0.17347163263884846
838 0.17347163263884846
839 0.17347163263884846
840 0.17347163263884846
841 0.17347163263884846
842 0.17347163263884846
843 0.17347163263884846
844 0.17347163263884846
845 0.17347163263884846
846 0.17347163263884846
847 0.173710446475872
848 0.173710446475872
849 0.173710446475872
850 0.173710446475872
851 0.17385023225052842
852 0.17385023225052842
853 0.17385023225052842
854 0.17385023225052842
855 0.17385023225052842
856 0.17385023225052842
857 0.17385023225052842
858 0.17416166483477238
859 0.17477046972032317
860 0.17485709653074127
861 0.17485709653074127
862 0.17485709653074127
863 0.17485709653074127
864 0.17485709653074127
865 0.17499654547501883
866 0.17499654547501883
867 0.17534068992210827
868 0.17544025438435526
869 0.17567816452873625
870 0.1758760418424674
871 0.1758760418424674
872 0.1762531142150385
873 0.1762531142150385
874 0.1762531142150385
875 0.17635256077926315
876 0.17635256077926315
877 0.17635256077926315
878 0.17659010972373176
879 0.17659010972373176
880 0.17659010972373176
881 0.17659010972373176
882 0.17671806364749468
883 0.17671806364749468
884 0.17671806364749468
885 0.17671806364749468
886 0.17671806364749468
887 0.17671806364749468
888 0.17671806364749468
889 0.17671806364749468
890 0.17671806364749468
891 0.17681724525316678
892 0.17681724525316678
893 0.17681724525316678
894 0.17681724525316678
895 0.17681724525316678
896 0.17681724525316678
897 0.17681724525316678
898 0.17681724525316678
899 0.17681724525316678
900 0.17681724525316678
901 0.17681724525316678
902 0.1769032658287673
903 0.17698927241721352
904 0.17698927241721352
905 0.17698927241721352
906 0.17698927241721352
907 0.17698927241721352
908 0.17698927241721352
909 0.17698927241721352
910 0.17707518165283634
911 0.17707518165283634
912 0.17707518165283634
913 0.178083559135544
914 0.178083559135544
915 0.17831967194101556
916 0.1786281213508051
917 0.1786281213508051
918 0.1786281213508051
919 0.1786281213508051
920 0.1789912098839792
921 0.1789912098839792
922 0.1789912098839792
923 0.1789912098839792
924 0.1789912098839792
925 0.1789912098839792
926 0.1789912098839792
927 0.1789912098839792
928 0.1789912098839792
929 0.1789912098839792
930 0.1789912098839792
931 0.1789912098839792
932 0.1789912098839792
933 0.1789912098839792
934 0.1789912098839792
935 0.1789912098839792
936 0.1789912098839792
937 0.1789912098839792
938 0.1789912098839792
939 0.1789912098839792
940 0.179161183791993
941 0.179161183791993
942 0.17935676644720805
943 0.17935676644720805
944 0.17935676644720805
945 0.17935676644720805
946 0.17935676644720805
947 0.17935676644720805
948 0.17935676644720805
949 0.17935676644720805
950 0.17935676644720805
951 0.17935676644720805
952 0.17974733022902845
953 0.17998204413927685
954 0.17998204413927685
955 0.17998204413927685
956 0.17998204413927685
957 0.17998204413927685
958 0.17998204413927685
959 0.1801194004482202
960 0.1801194004482202
961 0.1801194004482202
962 0.1801194004482202
963 0.1801194004482202
964 0.1801194004482202
965 0.1801194004482202
966 0.1801194004482202
967 0.1801194004482202
968 0.1801194004482202
969 0.1801194004482202
970 0.1801194004482202
971 0.1801194004482202
972 0.1801194004482202
973 0.1801194004482202
974 0.1801194004482202
975 0.1801194004482202
976 0.1801194004482202
977 0.1801194004482202
978 0.18031391905916053
979 0.18031391905916053
980 0.18061934759116458
981 0.18061934759116458
982 0.18061934759116458
983 0.18061934759116458
984 0.18061934759116458
985 0.18061934759116458
986 0.18061934759116458
987 0.18061934759116458
988 0.18085283527668392
989 0.18085283527668392
990 0.18104701037446994
991 0.18104701037446994
992 0.18104701037446994
993 0.18104701037446994
994 0.18104701037446994
995 0.18118363423605144
996 0.18141684948897993
997 0.18141684948897993
998 0.18141684948897993
999 0.18141684948897993
1000 0.18141684948897993

==> data/mean-ndcg-ue-sanitizer-1000-crash_class=asan_segv.dat <==
1 0.022727272727272728
2 0.020529245413440103
3 0.018378632744382836
4 0.015288678501038057
5 0.01431923149319597
6 0.01396606386657403
7 0.014036415859833173
8 0.015476161223133595
9 0.01718655892576985
10 0.019477392152826636
11 0.01987828182663896
12 0.01987828182663896
13 0.01987828182663896
14 0.02031835862244486
15 0.02031835862244486
16 0.0206450860149831
17 0.0209897383641372
18 0.0209897383641372
19 0.0209897383641372
20 0.022391155482737398
21 0.02366526812033726
22 0.02551075507525707
23 0.02551075507525707
24 0.02551075507525707
25 0.02551075507525707
26 0.02809762900783437
27 0.02809762900783437
28 0.02809762900783437
29 0.02809762900783437
30 0.02809762900783437
31 0.029491145355028593
32 0.029491145355028593
33 0.029798134790595676
34 0.029798134790595676
35 0.030948535548281888
36 0.03122441371565847
37 0.03122441371565847
38 0.03205418751737308
39 0.03334644991868688
40 0.03334644991868688
41 0.034982399005330976
42 0.0362673777430382
43 0.03653062391002696
44 0.036934507340074745
45 0.03787649419642919
46 0.03881412900630055
47 0.03921127911529015
48 0.04030754241931192
49 0.04120153901391524
50 0.04184436431278204
51 0.04275712245428238
52 0.04554357709706081
53 0.04641248394084938
54 0.04701594820182853
55 0.047475877410269436
56 0.047475877410269436
57 0.04772121355061179
58 0.0480487953203542
59 0.0480487953203542
60 0.0480487953203542
61 0.04853153870758058
62 0.04905962278308343
63 0.04990055415209835
64 0.04990055415209835
65 0.05090514809281483
66 0.05114206753175157
67 0.05174106560547181
68 0.051976339190396036
69 0.05223114833231136
70 0.05223114833231136
71 0.05223114833231136
72 0.05335679925661347
73 0.05402434836966122
74 0.05425507822695124
75 0.05425507822695124
76 0.05425507822695124
77 0.05425507822695124
78 0.05425507822695124
79 0.0545598976731628
80 0.0545598976731628
81 0.0545598976731628
82 0.055087615360974104
83 0.055312443753009546
84 0.056183398511410416
85 0.056183398511410416
86 0.056183398511410416
87 0.05680364785611997
88 0.057861136094232934
89 0.05806685333034442
90 0.05852768099308638
91 0.05852768099308638
92 0.05852768099308638
93 0.05852768099308638
94 0.05852768099308638
95 0.05852768099308638
96 0.05902482835236821
97 0.05902482835236821
98 0.05928417959765677
99 0.05957422901561959
100 0.05997469037146024
101 0.05997469037146024
102 0.05997469037146024
103 0.05997469037146024
104 0.06018873891105596
105 0.06110365294254292
106 0.06110365294254292
107 0.06110365294254292
108 0.061497607402100946
109 0.061751145330704055
110 0.06257067944287656
111 0.06257067944287656
112 0.06257067944287656
113 0.06340515201919926
114 0.06391406969230361
115 0.06391406969230361
116 0.06419455649315421
117 0.06483909622882157
118 0.06609901547963626
119 0.06634794542446161
120 0.06634794542446161
121 0.06634794542446161
122 0.06634794542446161
123 0.06634794542446161
124 0.06634794542446161
125 0.06634794542446161
126 0.06634794542446161
127 0.06657105933104789
128 0.06657105933104789
129 0.06774446117001613
130 0.06774446117001613
131 0.06826208957836027
132 0.06826208957836027
133 0.06892982862910688
134 0.0693066021031773
135 0.0693066021031773
136 0.0693066021031773
137 0.06968169491098414
138 0.06968169491098414
139 0.07047866399866289
140 0.07088125916931341
141 0.07088125916931341
142 0.07088125916931341
143 0.07088125916931341
144 0.07112072346800079
145 0.07149157485331913
146 0.0717303818173767
147 0.0717303818173767
148 0.0717303818173767
149 0.07203721873787942
150 0.07203721873787942
151 0.07234324669714777
152 0.07273930502521155
153 0.07304453876965178
154 0.07304453876965178
155 0.07304453876965178
156 0.07324155716128809
157 0.07324155716128809
158 0.0744800700155369
159 0.07488965772997261
160 0.07515252343325533
161 0.07541506921009211
162 0.07541506921009211
163 0.07562734053962178
164 0.07592844988582642
165 0.07640082578298814
166 0.07640082578298814
167 0.07640082578298814
168 0.07640082578298814
169 0.07640082578298814
170 0.07640082578298814
171 0.07676049140772177
172 0.07676049140772177
173 0.07701940061776047
174 0.07727802255075238
175 0.07795510380456556
176 0.07795510380456556
177 0.07795510380456556
178 0.07795510380456556
179 0.07795510380456556
180 0.08014571758211701
181 0.08050086267140596
182 0.08050086267140596
183 0.08050086267140596
184 0.08050086267140596
185 0.08108927538996977
186 0.08108927538996977
187 0.08108927538996977
188 0.08138258368947099
189 0.08280401003490538
190 0.08299367522083573
191 0.08299367522083573
192 0.08472140696003742
193 0.08491051102970065
194 0.08520208092010693
195 0.08520208092010693
196 0.08565322765476721
197 0.08565322765476721
198 0.08642232669794059
199 0.08685157721751116
200 0.08705570567058442
201 0.0872596432805109
202 0.08767143297590396
203 0.08792259822482872
204 0.08810974298318756
205 0.08810974298318756
206 0.08833322186920863
207 0.08878629261512429
208 0.08913224203205987
209 0.08941977092400201
210 0.08960590691480051
211 0.08960590691480051
212 0.0900563169546132
213 0.09024196322166672
214 0.09024196322166672
215 0.09080809703677263
216 0.09080809703677263
217 0.09080809703677263
218 0.09168954433338125
219 0.09186117064618332
220 0.09259074040369991
221 0.09259074040369991
222 0.09259074040369991
223 0.09330394681359787
224 0.09330394681359787
225 0.09350366057380848
226 0.09350366057380848
227 0.09394907011749765
228 0.09416839492922026
229 0.09416839492922026
230 0.09416839492922026
231 0.09416839492922026
232 0.09416839492922026
233 0.09416839492922026
234 0.0945069146602061
235 0.0945069146602061
236 0.0945069146602061
237 0.09475100473025547
238 0.09475100473025547
239 0.09475100473025547
240 0.09475100473025547
241 0.09475100473025547
242 0.09475100473025547
243 0.09475100473025547
244 0.09475100473025547
245 0.0949319517649228
246 0.0949319517649228
247 0.0949319517649228
248 0.0949319517649228
249 0.0949319517649228
250 0.09561072087058449
251 0.09561072087058449
252 0.09561072087058449
253 0.09561072087058449
254 0.09561072087058449
255 0.09561072087058449
256 0.09561072087058449
257 0.09561072087058449
258 0.09561072087058449
259 0.09561072087058449
260 0.09561072087058449
261 0.09561072087058449
262 0.09561072087058449
263 0.09561072087058449
264 0.09561072087058449
265 0.09627273524915063
266 0.09627273524915063
267 0.09627273524915063
268 0.09627273524915063
269 0.09660285995805577
270 0.09660285995805577
271 0.09660285995805577
272 0.09660285995805577
273 0.0968151747374078
274 0.09714422097899492
275 0.09714422097899492
276 0.09714422097899492
277 0.09714422097899492
278 0.09714422097899492
279 0.09714422097899492
280 0.09714422097899492
281 0.09714422097899492
282 0.09714422097899492
283 0.09714422097899492
284 0.09732045721484034
285 0.09732045721484034
286 0.09732045721484034
287 0.09732045721484034
288 0.09753077495492207
289 0.09753077495492207
290 0.09753077495492207
291 0.09753077495492207
292 0.09753077495492207
293 0.09770604713496822
294 0.09770604713496822
295 0.09770604713496822
296 0.09770604713496822
297 0.09770604713496822
298 0.09789595436115518
299 0.09810489466711493
300 0.09810489466711493
301 0.09829446988167666
302 0.09829446988167666
303 0.09829446988167666
304 0.09829446988167666
305 0.09829446988167666
306 0.09829446988167666
307 0.09867629978945094
308 0.09867629978945094
309 0.09888404580808062
310 0.09926523089701084
311 0.09926523089701084
312 0.09926523089701084
313 0.09926523089701084
314 0.09926523089701084
315 0.10010055788416837
316 0.10010055788416837
317 0.10010055788416837
318 0.10010055788416837
319 0.10010055788416837
320 0.10010055788416837
321 0.10010055788416837
322 0.10010055788416837
323 0.10010055788416837
324 0.10010055788416837
325 0.10010055788416837
326 0.10010055788416837
327 0.10010055788416837
328 0.10010055788416837
329 0.10010055788416837
330 0.10010055788416837
331 0.10010055788416837
332 0.10010055788416837
333 0.10010055788416837
334 0.10010055788416837
335 0.10010055788416837
336 0.10010055788416837
337 0.10051525147600109
338 0.10051525147600109
339 0.10051525147600109
340 0.10051525147600109
341 0.10081851700991225
342 0.10081851700991225
343 0.10081851700991225
344 0.10081851700991225
345 0.10081851700991225
346 0.10081851700991225
347 0.10081851700991225
348 0.10081851700991225
349 0.10156551203835346
350 0.10156551203835346
351 0.10176875641367199
352 0.10331498217531361
353 0.10331498217531361
354 0.10331498217531361
355 0.10331498217531361
356 0.10331498217531361
357 0.10331498217531361
358 0.10331498217531361
359 0.1037252331333161
360 0.1037252331333161
361 0.1037252331333161
362 0.1037252331333161
363 0.1051474367435452
364 0.1051474367435452
365 0.1051474367435452
366 0.1051474367435452
367 0.10527832921496973
368 0.10527832921496973
369 0.10633995089765426
370 0.10633995089765426
371 0.10760002726241509
372 0.10760002726241509
373 0.10760002726241509
374 0.10760002726241509
375 0.10760002726241509
376 0.10760002726241509
377 0.10760002726241509
378 0.10760002726241509
379 0.10760002726241509
380 0.10800636435464668
381 0.10800636435464668
382 0.10800636435464668
383 0.10800636435464668
384 0.1084648031930302
385 0.1084648031930302
386 0.1084648031930302
387 0.1084648031930302
388 0.10868878393598701
389 0.10868878393598701
390 0.10868878393598701
391 0.10868878393598701
392 0.10899816396977148
393 0.10899816396977148
394 0.10899816396977148
395 0.10899816396977148
396 0.10899816396977148
397 0.10917899819780877
398 0.10917899819780877
399 0.10948746658730034
400 0.10948746658730034
401 0.10948746658730034
402 0.10948746658730034
403 0.10948746658730034
404 0.10948746658730034
405 0.10948746658730034
406 0.10948746658730034
407 0.10948746658730034
408 0.10948746658730034
409 0.10948746658730034
410 0.10948746658730034
411 0.10948746658730034
412 0.10948746658730034
413 0.10948746658730034
414 0.10948746658730034
415 0.10979392884486844
416 0.10979392884486844
417 0.10979392884486844
418 0.10979392884486844
419 0.10979392884486844
420 0.10979392884486844
421 0.10979392884486844
422 0.10997294138039733
423 0.10997294138039733
424 0.10997294138039733
425 0.10997294138039733
426 0.10997294138039733
427 0.10997294138039733
428 0.11019330538692759
429 0.11037183338384725
430 0.11074675342296603
431 0.11074675342296603
432 0.11074675342296603
433 0.11074675342296603
434 0.11074675342296603
435 0.11096653057972895
436 0.11114458441557228
437 0.11114458441557228
438 0.11144833617788992
439 0.11175197439393406
440 0.11175197439393406
441 0.11175197439393406
442 0.11175197439393406
443 0.11175197439393406
444 0.11225048053444059
445 0.11225048053444059
446 0.11242787423091626
447 0.11273061624840652
448 0.11308887976106856
449 0.11328395289229093
450 0.11347895517066026
451 0.11347895517066026
452 0.11347895517066026
453 0.11347895517066026
454 0.11347895517066026
455 0.11399902060593686
456 0.11453300394678846
457 0.11453300394678846
458 0.11453300394678846
459 0.11453300394678846
460 0.11453300394678846
461 0.11453300394678846
462 0.11483412151087301
463 0.11513513326505528
464 0.11543729342489542
465 0.11645720209450174
466 0.11675789822418535
467 0.11675789822418535
468 0.11675789822418535
469 0.11675789822418535
470 0.11675789822418535
471 0.11675789822418535
472 0.11711313277303778
473 0.11711313277303778
474 0.11711313277303778
475 0.11711313277303778
476 0.11711313277303778
477 0.11711313277303778
478 0.117288539115256
479 0.117288539115256
480 0.117288539115256
481 0.117288539115256
482 0.117288539115256
483 0.117288539115256
484 0.117288539115256
485 0.117288539115256
486 0.117288539115256
487 0.117288539115256
488 0.11888292866946619
489 0.11905769208236978
490 0.11905769208236978
491 0.11967852600191722
492 0.11967852600191722
493 0.11967852600191722
494 0.11967852600191722
495 0.11967852600191722
496 0.11967852600191722
497 0.11967852600191722
498 0.11967852600191722
499 0.11967852600191722
500 0.11967852600191722
501 0.11967852600191722
502 0.11967852600191722
503 0.11967852600191722
504 0.11967852600191722
505 0.11967852600191722
506 0.11967852600191722
507 0.11967852600191722
508 0.11967852600191722
509 0.11967852600191722
510 0.11967852600191722
511 0.11986956287912608
512 0.12006054002259722
513 0.12006054002259722
514 0.12006054002259722
515 0.12006054002259722
516 0.1212542351365867
517 0.1212542351365867
518 0.1212542351365867
519 0.1212542351365867
520 0.1212542351365867
521 0.1212542351365867
522 0.1212542351365867
523 0.12137773982463007
524 0.12137773982463007
525 0.12137773982463007
526 0.12137773982463007
527 0.12137773982463007
528 0.12137773982463007
529 0.12137773982463007
530 0.12137773982463007
531 0.12137773982463007
532 0.1215364035209031
533 0.1215364035209031
534 0.1215364035209031
535 0.1215364035209031
536 0.12192055569236399
537 0.12192055569236399
538 0.12225105217029059
539 0.12225105217029059
540 0.12225105217029059
541 0.12225105217029059
542 0.12225105217029059
543 0.12225105217029059
544 0.12261200801874471
545 0.12304503403051671
546 0.12323406721846565
547 0.12323406721846565
548 0.12323406721846565
549 0.12323406721846565
550 0.12323406721846565
551 0.12323406721846565
552 0.12323406721846565
553 0.12323406721846565
554 0.12323406721846565
555 0.12323406721846565
556 0.12323406721846565
557 0.12342250529771942
558 0.12342250529771942
559 0.12342250529771942
560 0.12342250529771942
561 0.12366533045040079
562 0.12366533045040079
563 0.12390801943811373
564 0.12390801943811373
565 0.12390801943811373
566 0.12390801943811373
567 0.12390801943811373
568 0.12390801943811373
569 0.12390801943811373
570 0.12390801943811373
571 0.12433787267687428
572 0.12452552367683577
573 0.12452552367683577
574 0.12452552367683577
575 0.12452552367683577
576 0.12452552367683577
577 0.12452552367683577
578 0.12452552367683577
579 0.12452552367683577
580 0.12452552367683577
581 0.12452552367683577
582 0.12452552367683577
583 0.12464692643949139
584 0.12464692643949139
585 0.12464692643949139
586 0.12522674454899707
587 0.12522674454899707
588 0.12522674454899707
589 0.12522674454899707
590 0.12522674454899707
591 0.12522674454899707
592 0.12522674454899707
593 0.12522674454899707
594 0.12522674454899707
595 0.12522674454899707
596 0.12522674454899707
597 0.12522674454899707
598 0.12522674454899707
599 0.12522674454899707
600 0.12522674454899707
601 0.12522674454899707
602 0.12522674454899707
603 0.12522674454899707
604 0.12522674454899707
605 0.12522674454899707
606 0.12522674454899707
607 0.12522674454899707
608 0.12546652799874727
609 0.12546652799874727
610 0.12546652799874727
611 0.12546652799874727
612 0.12546652799874727
613 0.12546652799874727
614 0.12546652799874727
615 0.12546652799874727
616 0.12563502255062528
617 0.12563502255062528
618 0.12563502255062528
619 0.12563502255062528
620 0.12563502255062528
621 0.12563502255062528
622 0.12580326368834915
623 0.12580326368834915
624 0.12580326368834915
625 0.12604202191935066
626 0.12604202191935066
627 0.1262100543101602
628 0.1262100543101602
629 0.1262100543101602
630 0.1262100543101602
631 0.1262100543101602
632 0.1263948082858224
633 0.1263948082858224
634 0.1263948082858224
635 0.1263948082858224
636 0.1263948082858224
637 0.1263948082858224
638 0.1263948082858224
639 0.1263948082858224
640 0.1263948082858224
641 0.1272792459951866
642 0.12751701486194889
643 0.12751701486194889
644 0.12751701486194889
645 0.12751701486194889
646 0.12751701486194889
647 0.12812535634281458
648 0.12812535634281458
649 0.12812535634281458
650 0.12812535634281458
651 0.12812535634281458
652 0.12812535634281458
653 0.12812535634281458
654 0.12812535634281458
655 0.12812535634281458
656 0.12812535634281458
657 0.12812535634281458
658 0.12827883282521169
659 0.12827883282521169
660 0.12827883282521169
661 0.12827883282521169
662 0.1285154806859926
663 0.1285154806859926
664 0.1285154806859926
665 0.1285154806859926
666 0.1287519096484144
667 0.1287519096484144
668 0.1287519096484144
669 0.12891827037173156
670 0.12891827037173156
671 0.12891827037173156
672 0.12891827037173156
673 0.12891827037173156
674 0.12891827037173156
675 0.12943784142854883
676 0.12967373057346354
677 0.1299095663101782
678 0.1299095663101782
679 0.1301452955386605
680 0.13035004976179507
681 0.13035004976179507
682 0.1305856199930576
683 0.1307902363445907
684 0.1307902363445907
685 0.13102564848841583
686 0.13102564848841583
687 0.13102564848841583
688 0.13102564848841583
689 0.13102564848841583
690 0.131465096850322
691 0.131465096850322
692 0.131465096850322
693 0.131465096850322
694 0.131465096850322
695 0.13163048991306675
696 0.13163048991306675
697 0.1319127311439325
698 0.1319127311439325
699 0.1319127311439325
700 0.1319127311439325
701 0.1319127311439325
702 0.1319127311439325
703 0.1319127311439325
704 0.1319127311439325
705 0.1319127311439325
706 0.13284472241071846
707 0.13326060373783075
708 0.13326060373783075
709 0.13326060373783075
710 0.13326060373783075
711 0.13326060373783075
712 0.13326060373783075
713 0.13326060373783075
714 0.13326060373783075
715 0.13326060373783075
716 0.13326060373783075
717 0.1334252141592266
718 0.1334252141592266
719 0.13365889544815446
720 0.13386187374618896
721 0.13386187374618896
722 0.13404289698432695
723 0.13404289698432695
724 0.13404289698432695
725 0.13404289698432695
726 0.13404289698432695
727 0.13404289698432695
728 0.13404289698432695
729 0.13404289698432695
730 0.13404289698432695
731 0.13404289698432695
732 0.13404289698432695
733 0.13404289698432695
734 0.13440877989340716
735 0.13464168313655284
736 0.13480564239688142
737 0.13480564239688142
738 0.13480564239688142
739 0.13503835456720556
740 0.13503835456720556
741 0.13503835456720556
742 0.13503835456720556
743 0.13503835456720556
744 0.13503835456720556
745 0.13503835456720556
746 0.13503835456720556
747 0.13503835456720556
748 0.13503835456720556
749 0.13503835456720556
750 0.13503835456720556
751 0.13503835456720556
752 0.13503835456720556
753 0.13503835456720556
754 0.13503835456720556
755 0.13559603890097705
756 0.13559603890097705
757 0.13559603890097705
758 0.13559603890097705
759 0.13559603890097705
760 0.13559603890097705
761 0.13559603890097705
762 0.13577559347754548
763 0.13577559347754548
764 0.13577559347754548
765 0.13577559347754548
766 0.13605382924598716
767 0.13605382924598716
768 0.13605382924598716
769 0.13605382924598716
770 0.13621667614346855
771 0.13621667614346855
772 0.13621667614346855
773 0.13621667614346855
774 0.13621667614346855
775 0.13621667614346855
776 0.13621667614346855
777 0.13621667614346855
778 0.13621667614346855
779 0.13621667614346855
780 0.13621667614346855
781 0.13621667614346855
782 0.13621667614346855
783 0.13621667614346855
784 0.13621667614346855
785 0.13621667614346855
786 0.13644723932249103
787 0.13667775860335574
788 0.13667775860335574
789 0.13667775860335574
790 0.13667775860335574
791 0.13667775860335574
792 0.14136103249683354
793 0.14136103249683354
794 0.14136103249683354
795 0.14136103249683354
796 0.14136103249683354
797 0.14136103249683354
798 0.14136103249683354
799 0.14136103249683354
800 0.14136103249683354
801 0.14136103249683354
802 0.14136103249683354
803 0.14136103249683354
804 0.14136103249683354
805 0.14136103249683354
806 0.14136103249683354
807 0.14136103249683354
808 0.14136103249683354
809 0.14136103249683354
810 0.14136103249683354
811 0.14136103249683354
812 0.14136103249683354
813 0.14163679918577396
814 0.14163679918577396
815 0.14163679918577396
816 0.14163679918577396
817 0.14163679918577396
818 0.14163679918577396
819 0.14163679918577396
820 0.14163679918577396
821 0.14163679918577396
822 0.14163679918577396
823 0.14163679918577396
824 0.14163679918577396
825 0.14163679918577396
826 0.14163679918577396
827 0.14163679918577396
828 0.14163679918577396
829 0.14179785957314545
830 0.14179785957314545
831 0.14234759885823584
832 0.14234759885823584
833 0.14234759885823584
834 0.14257613301009103
835 0.14257613301009103
836 0.14257613301009103
837 0.14257613301009103
838 0.14257613301009103
839 0.14257613301009103
840 0.14257613301009103
841 0.14257613301009103
842 0.14257613301009103
843 0.14257613301009103
844 0.14285037030104933
845 0.14285037030104933
846 0.14285037030104933
847 0.14285037030104933
848 0.14285037030104933
849 0.14299805577338473
850 0.14299805577338473
851 0.14299805577338473
852 0.1432719101619633
853 0.14404729624994353
854 0.14404729624994353
855 0.14404729624994353
856 0.14404729624994353
857 0.14404729624994353
858 0.14420753788040178
859 0.14479039649527395
860 0.14496674058969314
861 0.14496674058969314
862 0.14496674058969314
863 0.14496674058969314
864 0.14496674058969314
865 0.14496674058969314
866 0.14523993597347226
867 0.14523993597347226
868 0.14523993597347226
869 0.14523993597347226
870 0.14551294559877617
871 0.145740016300159
872 0.14601293346015007
873 0.14601293346015007
874 0.14641581325930783
875 0.14659170782196132
876 0.14659170782196132
877 0.14673868707243198
878 0.14701132847460618
879 0.1473977640952839
880 0.1478460610487411
881 0.1485209719537299
882 0.1486966601332199
883 0.1486966601332199
884 0.1486966601332199
885 0.1486966601332199
886 0.1486966601332199
887 0.1486966601332199
888 0.14896884731337925
889 0.14962678208616298
890 0.14962678208616298
891 0.14962678208616298
892 0.14962678208616298
893 0.14978608201215637
894 0.14978608201215637
895 0.14978608201215637
896 0.14978608201215637
897 0.14978608201215637
898 0.14978608201215637
899 0.14978608201215637
900 0.14978608201215637
901 0.14978608201215637
902 0.14978608201215637
903 0.14978608201215637
904 0.14978608201215637
905 0.14978608201215637
906 0.14994504424165273
907 0.14994504424165273
908 0.14994504424165273
909 0.14994504424165273
910 0.15029940107148138
911 0.15029940107148138
912 0.15029940107148138
913 0.15065358702440243
914 0.15065358702440243
915 0.15065358702440243
916 0.15065358702440243
917 0.15065358702440243
918 0.15065358702440243
919 0.15065358702440243
920 0.15065358702440243
921 0.15065358702440243
922 0.15065358702440243
923 0.15065358702440243
924 0.15065358702440243
925 0.15065358702440243
926 0.15081204176456842
927 0.15081204176456842
928 0.15081204176456842
929 0.15081204176456842
930 0.15081204176456842
931 0.15081204176456842
932 0.1509703470119562
933 0.1509703470119562
934 0.1509703470119562
935 0.1509703470119562
936 0.1509703470119562
937 0.1511655217249452
938 0.1511655217249452
939 0.1511655217249452
940 0.1511655217249452
941 0.1511655217249452
942 0.1511655217249452
943 0.1511655217249452
944 0.1511655217249452
945 0.1511655217249452
946 0.1511655217249452
947 0.1511655217249452
948 0.1511655217249452
949 0.1511655217249452
950 0.1511655217249452
951 0.1511655217249452
952 0.15138965207701258
953 0.15138965207701258
954 0.15138965207701258
955 0.15138965207701258
956 0.15138965207701258
957 0.15138965207701258
958 0.15161357754956004
959 0.15161357754956004
960 0.15161357754956004
961 0.15161357754956004
962 0.15161357754956004
963 0.1517870216218746
964 0.1517870216218746
965 0.1517870216218746
966 0.1517870216218746
967 0.15196036123285125
968 0.15196036123285125
969 0.15196036123285125
970 0.15196036123285125
971 0.15196036123285125
972 0.1522289766760396
973 0.1522289766760396
974 0.15249751197727993
975 0.15249751197727993
976 0.15249751197727993
977 0.15249751197727993
978 0.15249751197727993
979 0.15276584784844924
980 0.15276584784844924
981 0.15276584784844924
982 0.15276584784844924
983 0.15276584784844924
984 0.15276584784844924
985 0.15276584784844924
986 0.15276584784844924
987 0.15276584784844924
988 0.15276584784844924
989 0.15276584784844924
990 0.15276584784844924
991 0.15276584784844924
992 0.15276584784844924
993 0.15276584784844924
994 0.15276584784844924
995 0.15276584784844924
996 0.15276584784844924
997 0.15276584784844924
998 0.15276584784844924
999 0.15276584784844924
1000 0.15276584784844924

==> data/mean-ndcg-ue-sanitizer-1000-crash_class=leaksan_detected_memory_leaks.dat <==
1 0.0
2 0.004632967751311875
3 0.004089429450301837
4 0.004089429450301837
5 0.006405913325957774
6 0.009343206251345413
7 0.00922492805763831
8 0.00922492805763831
9 0.011721545260409895
10 0.012673127050023875
11 0.013095621556556622
12 0.013095621556556622
13 0.013095621556556622
14 0.013095621556556622
15 0.015344214466538143
16 0.016783525773752413
17 0.01745741133540192
18 0.019254520630061788
19 0.019254520630061788
20 0.019667056957831688
21 0.020191250462672866
22 0.021108579689082526
23 0.021108579689082526
24 0.02239803046175736
25 0.023778158892225693
26 0.03103805261993613
27 0.03103805261993613
28 0.03103805261993613
29 0.031514444959285445
30 0.032963430087131915
31 0.033651101649632635
32 0.03405370687529934
33 0.034351424423307686
34 0.03512805755935576
35 0.035580212104948
36 0.040411609113434235
37 0.040798599868846465
38 0.040798599868846465
39 0.0411390761901507
40 0.041575395816681265
41 0.041575395816681265
42 0.041575395816681265
43 0.04230506356112723
44 0.04300650840768151
45 0.04300650840768151
46 0.04392537437004009
47 0.04466836872125197
48 0.04466836872125197
49 0.04531890621777638
50 0.04531890621777638
51 0.0458733534506762
52 0.051585921401315175
53 0.05310411077370756
54 0.054843307833151604
55 0.054843307833151604
56 0.054843307833151604
57 0.054843307833151604
58 0.05620259807457144
59 0.05620259807457144
60 0.05645798402010768
61 0.0567123637690653
62 0.05718248601322949
63 0.057650828055168364
64 0.057650828055168364
65 0.057650828055168364
66 0.05825608458225923
67 0.05874296736263907
68 0.05874296736263907
69 0.059011508733759425
70 0.059011508733759425
71 0.059011508733759425
72 0.059766814499710254
73 0.059766814499710254
74 0.059766814499710254
75 0.059766814499710254
76 0.059766814499710254
77 0.06040059592155365
78 0.06040059592155365
79 0.060721842763070015
80 0.060721842763070015
81 0.06116384500695132
82 0.061530525890253575
83 0.061530525890253575
84 0.06300421867257777
85 0.06484199422242325
86 0.06527813839370829
87 0.06607505949223869
88 0.0676843642734799
89 0.06819145093762072
90 0.06875316501437492
91 0.06931352143969115
92 0.06962409646798473
93 0.07089751734072944
94 0.07182336243107823
95 0.07217835383604325
96 0.07217835383604325
97 0.07217835383604325
98 0.07217835383604325
99 0.07217835383604325
100 0.07217835383604325
101 0.07217835383604325
102 0.07217835383604325
103 0.0727263089301693
104 0.0727263089301693
105 0.0727263089301693
106 0.0727263089301693
107 0.0727263089301693
108 0.07296950060261377
109 0.07296950060261377
110 0.07321175337279036
111 0.07321175337279036
112 0.07396010948761224
113 0.07483646252998266
114 0.07483646252998266
115 0.07518056006190175
116 0.07518056006190175
117 0.07541970744373606
118 0.07976211659627534
119 0.0800004244198279
120 0.0800004244198279
121 0.0800004244198279
122 0.0800004244198279
123 0.0800004244198279
124 0.08023671741973881
125 0.08109493495117648
126 0.08300996000721464
127 0.08386539200037119
128 0.08386539200037119
129 0.08386539200037119
130 0.08386539200037119
131 0.08386539200037119
132 0.08386539200037119
133 0.08386539200037119
134 0.08471153867043438
135 0.08532241223959608
136 0.08630328988741963
137 0.08630328988741963
138 0.08667541579184028
139 0.08667541579184028
140 0.08760856746695896
141 0.08760856746695896
142 0.08760856746695896
143 0.08760856746695896
144 0.08760856746695896
145 0.08865784593436139
146 0.08865784593436139
147 0.09022410126096905
148 0.09022410126096905
149 0.09022410126096905
150 0.09073133181917381
151 0.09073133181917381
152 0.09094003321360263
153 0.09193493074046483
154 0.0927578996204025
155 0.09453375363814011
156 0.09474138978740952
157 0.09474138978740952
158 0.09474138978740952
159 0.09474138978740952
160 0.09474138978740952
161 0.09474138978740952
162 0.09474138978740952
163 0.09636431912007562
164 0.09706312880986237
165 0.09814801572783159
166 0.09888581261612009
167 0.0990907046514666
168 0.10139094012241277
169 0.10188646534278314
170 0.10238142531523771
171 0.10254862700363575
172 0.10304247013392055
173 0.10326361464029403
174 0.10326361464029403
175 0.10375581569047411
176 0.10432058984774248
177 0.10432058984774248
178 0.10450865679401919
179 0.10503363333023502
180 0.10534532041353883
181 0.10534532041353883
182 0.10534532041353883
183 0.10534532041353883
184 0.10534532041353883
185 0.10618376624062335
186 0.10634829537404064
187 0.10784299547718898
188 0.10828289376080111
189 0.10828289376080111
190 0.10843045441155341
191 0.10843045441155341
192 0.10843045441155341
193 0.10843045441155341
194 0.10843045441155341
195 0.10843045441155341
196 0.10934642916362587
197 0.10934642916362587
198 0.10950902508357414
199 0.10950902508357414
200 0.10950902508357414
201 0.10972395334313738
202 0.10972395334313738
203 0.10972395334313738
204 0.10972395334313738
205 0.10972395334313738
206 0.11093168198829342
207 0.11093168198829342
208 0.11093168198829342
209 0.11130600894797071
210 0.11130600894797071
211 0.11148813535416273
212 0.11148813535416273
213 0.11148813535416273
214 0.11170056760737417
215 0.11170056760737417
216 0.11170056760737417
217 0.11293568586390833
218 0.11293568586390833
219 0.11293568586390833
220 0.11293568586390833
221 0.11350737954736005
222 0.11395065617053314
223 0.11517957766512889
224 0.11517957766512889
225 0.11517957766512889
226 0.11517957766512889
227 0.11604574251817189
228 0.11648685320476974
229 0.11648685320476974
230 0.11648685320476974
231 0.11684445807214924
232 0.11728416747141093
233 0.11751439701788725
234 0.11769308747069473
235 0.1178716390517969
236 0.11816796066045104
237 0.11816796066045104
238 0.11816796066045104
239 0.11816796066045104
240 0.11816796066045104
241 0.11816796066045104
242 0.11852254977538024
243 0.11852254977538024
244 0.11852254977538024
245 0.11852254977538024
246 0.11852254977538024
247 0.11852254977538024
248 0.11852254977538024
249 0.11871269137456927
250 0.11871269137456927
251 0.11871269137456927
252 0.11871269137456927
253 0.11871269137456927
254 0.11871269137456927
255 0.11871269137456927
256 0.11871269137456927
257 0.11871269137456927
258 0.11871269137456927
259 0.11893855866739649
260 0.11893855866739649
261 0.11942753859286236
262 0.11942753859286236
263 0.12061049429129782
264 0.12061049429129782
265 0.12061049429129782
266 0.12061049429129782
267 0.12061049429129782
268 0.12095864090035208
269 0.12113289997099885
270 0.12161953379428338
271 0.12161953379428338
272 0.12161953379428338
273 0.12180657021833849
274 0.12180657021833849
275 0.12180657021833849
276 0.12244160664712571
277 0.12244160664712571
278 0.12244160664712571
279 0.12244160664712571
280 0.12244160664712571
281 0.12244160664712571
282 0.12244160664712571
283 0.12244160664712571
284 0.12244160664712571
285 0.12244160664712571
286 0.12244160664712571
287 0.12262699720608594
288 0.12262699720608594
289 0.12262699720608594
290 0.12324522938997884
291 0.12324522938997884
292 0.12324522938997884
293 0.12324522938997884
294 0.12324522938997884
295 0.12324522938997884
296 0.12324522938997884
297 0.12324522938997884
298 0.12324522938997884
299 0.12324522938997884
300 0.12324522938997884
301 0.12324522938997884
302 0.12324522938997884
303 0.12324522938997884
304 0.12324522938997884
305 0.12324522938997884
306 0.12324522938997884
307 0.12541827108736092
308 0.12541827108736092
309 0.126411578603348
310 0.126411578603348
311 0.126411578603348
312 0.126411578603348
313 0.126411578603348
314 0.126411578603348
315 0.126411578603348
316 0.1268423854207234
317 0.1268423854207234
318 0.1268423854207234
319 0.1268423854207234
320 0.1268423854207234
321 0.1268423854207234
322 0.12714538127348504
323 0.12776586378720373
324 0.12791467011180913
325 0.12791467011180913
326 0.12791467011180913
327 0.12791467011180913
328 0.12791467011180913
329 0.12791467011180913
330 0.12791467011180913
331 0.12819378582331534
332 0.12819378582331534
333 0.12840991826749273
334 0.12840991826749273
335 0.12840991826749273
336 0.12840991826749273
337 0.12840991826749273
338 0.12840991826749273
339 0.12840991826749273
340 0.12840991826749273
341 0.12840991826749273
342 0.12840991826749273
343 0.12840991826749273
344 0.12840991826749273
345 0.12840991826749273
346 0.12840991826749273
347 0.12874274677132136
348 0.12874274677132136
349 0.12874274677132136
350 0.12907508781246824
351 0.12907508781246824
352 0.12907508781246824
353 0.12907508781246824
354 0.12907508781246824
355 0.12907508781246824
356 0.12907508781246824
357 0.12907508781246824
358 0.12907508781246824
359 0.12907508781246824
360 0.12907508781246824
361 0.12907508781246824
362 0.12907508781246824
363 0.12907508781246824
364 0.12907508781246824
365 0.12967957804100635
366 0.13000941046204376
367 0.13000941046204376
368 0.13000941046204376
369 0.13022180168008726
370 0.13022180168008726
371 0.13022180168008726
372 0.13022180168008726
373 0.13022180168008726
374 0.13022180168008726
375 0.1303988560060101
376 0.1303988560060101
377 0.1303988560060101
378 0.13063594293351793
379 0.130908713584111
380 0.13141824055985615
381 0.1317458506523408
382 0.1317458506523408
383 0.1317458506523408
384 0.1317458506523408
385 0.1317458506523408
386 0.13207274574555633
387 0.13207274574555633
388 0.13207274574555633
389 0.13207274574555633
390 0.13207274574555633
391 0.13207274574555633
392 0.13207274574555633
393 0.13207274574555633
394 0.13234375015021493
395 0.13276922104429023
396 0.13276922104429023
397 0.13276922104429023
398 0.13336499782832859
399 0.13369009026276282
400 0.13369009026276282
401 0.13369009026276282
402 0.1342848763779083
403 0.1345194397674515
404 0.1345194397674515
405 0.1345194397674515
406 0.1345194397674515
407 0.13505852889133474
408 0.13505852889133474
409 0.13675058419158204
410 0.13707421127951255
411 0.13707421127951255
412 0.13707421127951255
413 0.13726354452098422
414 0.13726354452098422
415 0.13726354452098422
416 0.13745265117312783
417 0.13745265117312783
418 0.13777524498496618
419 0.13777524498496618
420 0.13777524498496618
421 0.13777524498496618
422 0.13777524498496618
423 0.13777524498496618
424 0.13777524498496618
425 0.13777524498496618
426 0.13777524498496618
427 0.13777524498496618
428 0.13777524498496618
429 0.13777524498496618
430 0.13777524498496618
431 0.13777524498496618
432 0.13777524498496618
433 0.13777524498496618
434 0.13777524498496618
435 0.13777524498496618
436 0.13777524498496618
437 0.13777524498496618
438 0.13777524498496618
439 0.13777524498496618
440 0.13777524498496618
441 0.13777524498496618
442 0.13777524498496618
443 0.13798128374041396
444 0.13818724648343014
445 0.13818724648343014
446 0.13818724648343014
447 0.13818724648343014
448 0.1385061874520902
449 0.13909023387095706
450 0.13952714429486815
451 0.13952714429486815
452 0.13952714429486815
453 0.13952714429486815
454 0.13952714429486815
455 0.1402050678218784
456 0.1402050678218784
457 0.1402050678218784
458 0.1402050678218784
459 0.1402050678218784
460 0.1402050678218784
461 0.1402050678218784
462 0.1402050678218784
463 0.14043434122333334
464 0.14043434122333334
465 0.14043434122333334
466 0.14063868694801193
467 0.14063868694801193
468 0.14063868694801193
469 0.14063868694801193
470 0.14095514912564353
471 0.14095514912564353
472 0.14095514912564353
473 0.14138748132662654
474 0.14138748132662654
475 0.14138748132662654
476 0.14138748132662654
477 0.14138748132662654
478 0.14138748132662654
479 0.14138748132662654
480 0.14170286695754414
481 0.14170286695754414
482 0.14190609878953753
483 0.14216819554195811
484 0.14216819554195811
485 0.14216819554195811
486 0.14216819554195811
487 0.14237108925963265
488 0.14237108925963265
489 0.14237108925963265
490 0.14237108925963265
491 0.14237108925963265
492 0.14237108925963265
493 0.14237108925963265
494 0.14237108925963265
495 0.14237108925963265
496 0.14237108925963265
497 0.14237108925963265
498 0.14237108925963265
499 0.14237108925963265
500 0.14237108925963265
501 0.14237108925963265
502 0.14237108925963265
503 0.14237108925963265
504 0.14237108925963265
505 0.14263131488156322
506 0.14263131488156322
507 0.14263131488156322
508 0.14263131488156322
509 0.14263131488156322
510 0.14263131488156322
511 0.14285697037409392
512 0.14285697037409392
513 0.14285697037409392
514 0.14305811427787685
515 0.14305811427787685
516 0.14305811427787685
517 0.14305811427787685
518 0.14305811427787685
519 0.14325894742251724
520 0.14325894742251724
521 0.14325894742251724
522 0.14325894742251724
523 0.14325894742251724
524 0.14325894742251724
525 0.14325894742251724
526 0.14325894742251724
527 0.14325894742251724
528 0.14325894742251724
529 0.14348335995513353
530 0.14348335995513353
531 0.14348335995513353
532 0.14365057438952908
533 0.14365057438952908
534 0.14431125660611455
535 0.14456909711933533
536 0.14649592977027953
537 0.14649592977027953
538 0.14649592977027953
539 0.14649592977027953
540 0.14706188787087793
541 0.14706188787087793
542 0.14706188787087793
543 0.14706188787087793
544 0.14706188787087793
545 0.14706188787087793
546 0.14722841462709155
547 0.14722841462709155
548 0.14722841462709155
549 0.14722841462709155
550 0.14722841462709155
551 0.14722841462709155
552 0.14722841462709155
553 0.14722841462709155
554 0.14722841462709155
555 0.14722841462709155
556 0.14722841462709155
557 0.14722841462709155
558 0.14748454268478514
559 0.14939860516458367
560 0.14939860516458367
561 0.14939860516458367
562 0.14939860516458367
563 0.14939860516458367
564 0.14939860516458367
565 0.14939860516458367
566 0.14939860516458367
567 0.14939860516458367
568 0.14939860516458367
569 0.14939860516458367
570 0.14939860516458367
571 0.14939860516458367
572 0.14956391429713803
573 0.14956391429713803
574 0.14956391429713803
575 0.14956391429713803
576 0.14956391429713803
577 0.14956391429713803
578 0.14956391429713803
579 0.14956391429713803
580 0.14956391429713803
581 0.14956391429713803
582 0.14956391429713803
583 0.14981828314550896
584 0.14981828314550896
585 0.14981828314550896
586 0.14981828314550896
587 0.14981828314550896
588 0.14981828314550896
589 0.14981828314550896
590 0.14981828314550896
591 0.14981828314550896
592 0.14981828314550896
593 0.1502115819831632
594 0.15060993733904784
595 0.15060993733904784
596 0.15100808356140183
597 0.15100808356140183
598 0.15100808356140183
599 0.15100808356140183
600 0.15100808356140183
601 0.15100808356140183
602 0.15100808356140183
603 0.15100808356140183
604 0.15100808356140183
605 0.15100808356140183
606 0.15100808356140183
607 0.15100808356140183
608 0.15100808356140183
609 0.15100808356140183
610 0.15126066031706917
611 0.15126066031706917
612 0.15126066031706917
613 0.15126066031706917
614 0.15126066031706917
615 0.15126066031706917
616 0.15126066031706917
617 0.15126066031706917
618 0.15126066031706917
619 0.15126066031706917
620 0.15165124077087275
621 0.15165124077087275
622 0.15165124077087275
623 0.15204152876428076
624 0.15204152876428076
625 0.15204152876428076
626 0.15204152876428076
627 0.15204152876428076
628 0.15204152876428076
629 0.15220440574903965
630 0.15220440574903965
631 0.15220440574903965
632 0.15220440574903965
633 0.15220440574903965
634 0.15220440574903965
635 0.15220440574903965
636 0.15220440574903965
637 0.15220440574903965
638 0.15220440574903965
639 0.15220440574903965
640 0.15220440574903965
641 0.15220440574903965
642 0.15220440574903965
643 0.1523456474710984
644 0.15274691192335849
645 0.15274691192335849
646 0.15274691192335849
647 0.15274691192335849
648 0.15274691192335849
649 0.15274691192335849
650 0.15274691192335849
651 0.15274691192335849
652 0.15274691192335849
653 0.15274691192335849
654 0.15274691192335849
655 0.15274691192335849
656 0.15274691192335849
657 0.15274691192335849
658 0.15274691192335849
659 0.15274691192335849
660 0.15274691192335849
661 0.15274691192335849
662 0.15274691192335849
663 0.15274691192335849
664 0.15274691192335849
665 0.15274691192335849
666 0.15274691192335849
667 0.15274691192335849
668 0.15274691192335849
669 0.15274691192335849
670 0.15313284544775932
671 0.15313284544775932
672 0.15313284544775932
673 0.15313284544775932
674 0.15313284544775932
675 0.15313284544775932
676 0.15313284544775932
677 0.15313284544775932
678 0.15313284544775932
679 0.15313284544775932
680 0.15313284544775932
681 0.15313284544775932
682 0.1532728147460562
683 0.15342226053292776
684 0.15342226053292776
685 0.15342226053292776
686 0.15342226053292776
687 0.15342226053292776
688 0.15342226053292776
689 0.15342226053292776
690 0.15342226053292776
691 0.15342226053292776
692 0.15342226053292776
693 0.15342226053292776
694 0.15342226053292776
695 0.15342226053292776
696 0.15342226053292776
697 0.15342226053292776
698 0.15342226053292776
699 0.15342226053292776
700 0.15342226053292776
701 0.15342226053292776
702 0.15342226053292776
703 0.15342226053292776
704 0.15342226053292776
705 0.15342226053292776
706 0.15342226053292776
707 0.15342226053292776
708 0.15342226053292776
709 0.15342226053292776
710 0.15342226053292776
711 0.15342226053292776
712 0.15342226053292776
713 0.15342226053292776
714 0.15342226053292776
715 0.15342226053292776
716 0.15342226053292776
717 0.15342226053292776
718 0.15342226053292776
719 0.15342226053292776
720 0.15342226053292776
721 0.15342226053292776
722 0.15342226053292776
723 0.15342226053292776
724 0.15342226053292776
725 0.15342226053292776
726 0.15342226053292776
727 0.15342226053292776
728 0.15342226053292776
729 0.15342226053292776
730 0.15342226053292776
731 0.15342226053292776
732 0.15342226053292776
733 0.15342226053292776
734 0.15342226053292776
735 0.15342226053292776
736 0.15342226053292776
737 0.15342226053292776
738 0.15342226053292776
739 0.15342226053292776
740 0.15342226053292776
741 0.15342226053292776
742 0.15342226053292776
743 0.15342226053292776
744 0.15342226053292776
745 0.15342226053292776
746 0.15342226053292776
747 0.15342226053292776
748 0.15342226053292776
749 0.15342226053292776
750 0.15342226053292776
751 0.15342226053292776
752 0.15342226053292776
753 0.1537162476188626
754 0.15401017590570817
755 0.1543040454947614
756 0.1545978564870065
757 0.15489160898311619
758 0.1551853030834532
759 0.15547893888807152
760 0.15547893888807152
761 0.15547893888807152
762 0.15547893888807152
763 0.15547893888807152
764 0.15547893888807152
765 0.15547893888807152
766 0.15577216939852503
767 0.15577216939852503
768 0.15577216939852503
769 0.15577216939852503
770 0.15577216939852503
771 0.15577216939852503
772 0.15577216939852503
773 0.15577216939852503
774 0.15577216939852503
775 0.1559609201225972
776 0.1559609201225972
777 0.1559609201225972
778 0.15614956145972006
779 0.15614956145972006
780 0.15614956145972006
781 0.15614956145972006
782 0.15614956145972006
783 0.15614956145972006
784 0.15614956145972006
785 0.15614956145972006
786 0.15614956145972006
787 0.15630697351601539
788 0.15659896092822
789 0.15659896092822
790 0.15659896092822
791 0.15659896092822
792 0.15659896092822
793 0.15659896092822
794 0.15659896092822
795 0.15689056222662925
796 0.15689056222662925
797 0.15689056222662925
798 0.15689056222662925
799 0.1571011522015119
800 0.1571011522015119
801 0.1571011522015119
802 0.1573923717732527
803 0.1573923717732527
804 0.1573923717732527
805 0.1573923717732527
806 0.1573923717732527
807 0.1573923717732527
808 0.1573923717732527
809 0.1573923717732527
810 0.1573923717732527
811 0.1573923717732527
812 0.1573923717732527
813 0.1573923717732527
814 0.1573923717732527
815 0.15792855239556425
816 0.15792855239556425
817 0.15792855239556425
818 0.15792855239556425
819 0.15792855239556425
820 0.15792855239556425
821 0.15821875727251103
822 0.15821875727251103
823 0.15850885711236004
824 0.1587989045576644
825 0.1587989045576644
826 0.1587989045576644
827 0.1587989045576644
828 0.1587989045576644
829 0.1587989045576644
830 0.1587989045576644
831 0.1587989045576644
832 0.15908853579210658
833 0.15908853579210658
834 0.1596189141472676
835 0.1596189141472676
836 0.1596189141472676
837 0.1596189141472676
838 0.1596189141472676
839 0.1596189141472676
840 0.1596189141472676
841 0.1596189141472676
842 0.1596189141472676
843 0.1596189141472676
844 0.1599079306934272
845 0.1599079306934272
846 0.1599079306934272
847 0.1599079306934272
848 0.1600636024305485
849 0.1600636024305485
850 0.1600636024305485
851 0.16035226561222116
852 0.16035226561222116
853 0.16035226561222116
854 0.16064077850221514
855 0.16064077850221514
856 0.16064077850221514
857 0.16084918630748332
858 0.16084918630748332
859 0.16084918630748332
860 0.1610045347430659
861 0.1610045347430659
862 0.1610045347430659
863 0.1610045347430659
864 0.1610045347430659
865 0.1610045347430659
866 0.16129245323136007
867 0.16142746402389388
868 0.16157162337707065
869 0.16157162337707065
870 0.16157162337707065
871 0.16157162337707065
872 0.16157162337707065
873 0.16157162337707065
874 0.16157162337707065
875 0.1617265758024734
876 0.16256744859807493
877 0.1628548315072509
878 0.1628548315072509
879 0.1628548315072509
880 0.1628548315072509
881 0.1628548315072509
882 0.1630936973037919
883 0.1630936973037919
884 0.1630936973037919
885 0.16338069612953077
886 0.16338069612953077
887 0.16338069612953077
888 0.16338069612953077
889 0.16338069612953077
890 0.16366745717591827
891 0.16366745717591827
892 0.16366745717591827
893 0.16366745717591827
894 0.16366745717591827
895 0.16366745717591827
896 0.16366745717591827
897 0.16366745717591827
898 0.16366745717591827
899 0.16366745717591827
900 0.16366745717591827
901 0.16366745717591827
902 0.16366745717591827
903 0.16366745717591827
904 0.16366745717591827
905 0.16395351512152553
906 0.16395351512152553
907 0.16423948045872078
908 0.16423948045872078
909 0.16423948045872078
910 0.16423948045872078
911 0.16423948045872078
912 0.16423948045872078
913 0.16423948045872078
914 0.16423948045872078
915 0.16423948045872078
916 0.16423948045872078
917 0.16423948045872078
918 0.16423948045872078
919 0.16423948045872078
920 0.16423948045872078
921 0.16423948045872078
922 0.16423948045872078
923 0.16423948045872078
924 0.16423948045872078
925 0.16423948045872078
926 0.16423948045872078
927 0.16423948045872078
928 0.16423948045872078
929 0.16423948045872078
930 0.16423948045872078
931 0.16423948045872078
932 0.16423948045872078
933 0.16423948045872078
934 0.16423948045872078
935 0.16423948045872078
936 0.16423948045872078
937 0.16423948045872078
938 0.16423948045872078
939 0.16423948045872078
940 0.16423948045872078
941 0.16423948045872078
942 0.16423948045872078
943 0.16423948045872078
944 0.16423948045872078
945 0.16423948045872078
946 0.16423948045872078
947 0.16423948045872078
948 0.16423948045872078
949 0.16423948045872078
950 0.16423948045872078
951 0.16423948045872078
952 0.16423948045872078
953 0.16423948045872078
954 0.16423948045872078
955 0.16439245968690913
956 0.16439245968690913
957 0.16439245968690913
958 0.16439245968690913
959 0.16439245968690913
960 0.16439245968690913
961 0.16439245968690913
962 0.16439245968690913
963 0.16489578971264202
964 0.16489578971264202
965 0.16489578971264202
966 0.16489578971264202
967 0.16489578971264202
968 0.16489578971264202
969 0.16489578971264202
970 0.16489578971264202
971 0.16489578971264202
972 0.16489578971264202
973 0.16489578971264202
974 0.16489578971264202
975 0.16489578971264202
976 0.16489578971264202
977 0.16489578971264202
978 0.16489578971264202
979 0.16489578971264202
980 0.16489578971264202
981 0.16533088652318761
982 0.16533088652318761
983 0.16533088652318761
984 0.16533088652318761
985 0.16548318007464688
986 0.16548318007464688
987 0.16548318007464688
988 0.16548318007464688
989 0.16548318007464688
990 0.16585207744525596
991 0.16585207744525596
992 0.16585207744525596
993 0.16585207744525596
994 0.16600417052604405
995 0.16600417052604405
996 0.16600417052604405
997 0.16600417052604405
998 0.16600417052604405
999 0.16600417052604405
1000 0.16600417052604405

==> data/mean-ndcg-ue-sanitizer-1000-crash_class=libfuzzer_timeout.dat <==
1 0.009259259259259259
2 0.012841229696616127
3 0.012000758434869122
4 0.011539836932784535
5 0.012455475391174716
6 0.012110957956637946
7 0.011849669796467309
8 0.011849669796467309
9 0.013159892700944469
10 0.013159892700944469
11 0.013159892700944469
12 0.013159892700944469
13 0.01504434555790062
14 0.01504434555790062
15 0.01593536920619537
16 0.01655804183455603
17 0.016863221331766116
18 0.016863221331766116
19 0.016863221331766116
20 0.016863221331766116
21 0.016863221331766116
22 0.018167990737448854
23 0.018167990737448854
24 0.018167990737448854
25 0.018167990737448854
26 0.018167990737448854
27 0.018167990737448854
28 0.018167990737448854
29 0.018406641061623555
30 0.018406641061623555
31 0.019332566987549475
32 0.019332566987549475
33 0.019332566987549475
34 0.0196849193612222
35 0.0196849193612222
36 0.020031849244150815
37 0.020031849244150815
38 0.020031849244150815
39 0.020031849244150815
40 0.02050690785832647
41 0.02050690785832647
42 0.02050690785832647
43 0.02050690785832647
44 0.02050690785832647
45 0.02050690785832647
46 0.02050690785832647
47 0.02050690785832647
48 0.02050690785832647
49 0.020732387667264467
50 0.020732387667264467
51 0.020732387667264467
52 0.020732387667264467
53 0.020732387667264467
54 0.020952504677518462
55 0.020952504677518462
56 0.020952504677518462
57 0.021126445727060725
58 0.021342772912760353
59 0.021342772912760353
60 0.021647509903018364
61 0.021647509903018364
62 0.021647509903018364
63 0.021647509903018364
64 0.021647509903018364
65 0.021647509903018364
66 0.021647509903018364
67 0.022004405173052338
68 0.022004405173052338
69 0.02223296976954079
70 0.02223296976954079
71 0.02223296976954079
72 0.02223296976954079
73 0.02223296976954079
74 0.022457881934935673
75 0.022457881934935673
76 0.022457881934935673
77 0.02274542360423984
78 0.02274542360423984
79 0.02274542360423984
80 0.02274542360423984
81 0.02274542360423984
82 0.02274542360423984
83 0.02274542360423984
84 0.022963999302537896
85 0.022963999302537896
86 0.022963999302537896
87 0.022963999302537896
88 0.022963999302537896
89 0.022963999302537896
90 0.023241714741666225
91 0.023241714741666225
92 0.023241714741666225
93 0.023455448528976616
94 0.023455448528976616
95 0.023455448528976616
96 0.023455448528976616
97 0.023884589712467322
98 0.023884589712467322
99 0.025166365384547657
100 0.025166365384547657
101 0.025166365384547657
102 0.025166365384547657
103 0.025166365384547657
104 0.025166365384547657
105 0.025166365384547657
106 0.025166365384547657
107 0.025166365384547657
108 0.025166365384547657
109 0.025166365384547657
110 0.02533871736511031
111 0.02533871736511031
112 0.02533871736511031
113 0.02533871736511031
114 0.02533871736511031
115 0.025497389989116565
116 0.025497389989116565
117 0.02565549405351124
118 0.02565549405351124
119 0.02565549405351124
120 0.026065770180326166
121 0.026065770180326166
122 0.026065770180326166
123 0.027290344933865132
124 0.02742816224921519
125 0.02742816224921519
126 0.02742816224921519
127 0.02742816224921519
128 0.027583366723444743
129 0.027583366723444743
130 0.027583366723444743
131 0.027583366723444743
132 0.027583366723444743
133 0.027583366723444743
134 0.027583366723444743
135 0.027583366723444743
136 0.0277807365131495
137 0.027915786437399864
138 0.028068642575520077
139 0.028068642575520077
140 0.028068642575520077
141 0.028068642575520077
142 0.028068642575520077
143 0.028068642575520077
144 0.02822020073959143
145 0.02822020073959143
146 0.02822020073959143
147 0.028353360029309087
148 0.028353360029309087
149 0.028353360029309087
150 0.028353360029309087
151 0.02848581247004323
152 0.028635752622542802
153 0.028635752622542802
154 0.028635752622542802
155 0.028635752622542802
156 0.028635752622542802
157 0.028784740369765836
158 0.028944872979366206
159 0.02907598676209921
160 0.02907598676209921
161 0.02907598676209921
162 0.02907598676209921
163 0.02907598676209921
164 0.02907598676209921
165 0.029223534968452754
166 0.029223534968452754
167 0.029223534968452754
168 0.029223534968452754
169 0.02941261084683552
170 0.029730863258903346
171 0.029730863258903346
172 0.029730863258903346
173 0.029730863258903346
174 0.0299188779424904
175 0.0299188779424904
176 0.0299188779424904
177 0.0299188779424904
178 0.0299188779424904
179 0.0299188779424904
180 0.03020856212097353
181 0.030395159806002173
182 0.030395159806002173
183 0.030581366433622706
184 0.030581366433622706
185 0.030581366433622706
186 0.030581366433622706
187 0.030581366433622706
188 0.030581366433622706
189 0.030708185984627514
190 0.030708185984627514
191 0.030892885262890038
192 0.030892885262890038
193 0.031077221205764928
194 0.031077221205764928
195 0.031077221205764928
196 0.031077221205764928
197 0.031077221205764928
198 0.031210649705019692
199 0.031210649705019692
200 0.031210649705019692
201 0.03137682109088571
202 0.03137682109088571
203 0.03137682109088571
204 0.03137682109088571
205 0.03137682109088571
206 0.03158091400014779
207 0.03170558294433265
208 0.03170558294433265
209 0.03170558294433265
210 0.03170558294433265
211 0.03170558294433265
212 0.031986470889869556
213 0.031986470889869556
214 0.031986470889869556
215 0.032117864589933785
216 0.032117864589933785
217 0.032117864589933785
218 0.032117864589933785
219 0.032117864589933785
220 0.032117864589933785
221 0.032117864589933785
222 0.032117864589933785
223 0.03246897161583741
224 0.03246897161583741
225 0.03246897161583741
226 0.03246897161583741
227 0.03246897161583741
228 0.03246897161583741
229 0.03259133563429718
230 0.03259133563429718
231 0.03259133563429718
232 0.03259133563429718
233 0.03259133563429718
234 0.032769198147516616
235 0.032769198147516616
236 0.032769198147516616
237 0.032769198147516616
238 0.0329679340803816
239 0.0329679340803816
240 0.03332202398104967
241 0.033498935370671515
242 0.033498935370671515
243 0.033498935370671515
244 0.033498935370671515
245 0.033498935370671515
246 0.033498935370671515
247 0.033498935370671515
248 0.033498935370671515
249 0.033498935370671515
250 0.033498935370671515
251 0.033498935370671515
252 0.033674425565724704
253 0.03379459624801605
254 0.03379459624801605
255 0.03379459624801605
256 0.03379459624801605
257 0.03379459624801605
258 0.03379459624801605
259 0.03396922512719264
260 0.03396922512719264
261 0.034114994997783
262 0.034114994997783
263 0.034408484197083894
264 0.034408484197083894
265 0.034582399526651646
266 0.034582399526651646
267 0.034582399526651646
268 0.034701337786696464
269 0.034701337786696464
270 0.03484622883304317
271 0.03484622883304317
272 0.03484622883304317
273 0.03484622883304317
274 0.03484622883304317
275 0.03484622883304317
276 0.03501889109798345
277 0.03501889109798345
278 0.03501889109798345
279 0.03501889109798345
280 0.03501889109798345
281 0.03501889109798345
282 0.03501889109798345
283 0.03501889109798345
284 0.035143840955707446
285 0.035143840955707446
286 0.035143840955707446
287 0.035143840955707446
288 0.03526127391188401
289 0.03526127391188401
290 0.03526127391188401
291 0.03526127391188401
292 0.03526127391188401
293 0.03526127391188401
294 0.03526127391188401
295 0.03526127391188401
296 0.03548129397924214
297 0.03548129397924214
298 0.03548129397924214
299 0.03548129397924214
300 0.03548129397924214
301 0.03548129397924214
302 0.03548129397924214
303 0.03548129397924214
304 0.03565104969162362
305 0.03565104969162362
306 0.03565104969162362
307 0.03565104969162362
308 0.035774237495166186
309 0.035774237495166186
310 0.035774237495166186
311 0.035774237495166186
312 0.035774237495166186
313 0.035774237495166186
314 0.035774237495166186
315 0.035774237495166186
316 0.03591518396197305
317 0.03591518396197305
318 0.03591518396197305
319 0.03591518396197305
320 0.03591518396197305
321 0.03591518396197305
322 0.03591518396197305
323 0.03591518396197305
324 0.03605552306838236
325 0.03605552306838236
326 0.03605552306838236
327 0.03605552306838236
328 0.03605552306838236
329 0.03605552306838236
330 0.03605552306838236
331 0.03605552306838236
332 0.03605552306838236
333 0.03605552306838236
334 0.03605552306838236
335 0.03605552306838236
336 0.03605552306838236
337 0.03605552306838236
338 0.03605552306838236
339 0.03605552306838236
340 0.03605552306838236
341 0.03605552306838236
342 0.03605552306838236
343 0.03605552306838236
344 0.03605552306838236
345 0.03605552306838236
346 0.03605552306838236
347 0.03605552306838236
348 0.03605552306838236
349 0.03605552306838236
350 0.03605552306838236
351 0.03605552306838236
352 0.03605552306838236
353 0.03605552306838236
354 0.03605552306838236
355 0.03605552306838236
356 0.03605552306838236
357 0.03605552306838236
358 0.03605552306838236
359 0.03605552306838236
360 0.03605552306838236
361 0.03605552306838236
362 0.03605552306838236
363 0.03619316520490017
364 0.03619316520490017
365 0.03619316520490017
366 0.03619316520490017
367 0.03642533915542851
368 0.036544828584924124
369 0.03668209018045251
370 0.03668209018045251
371 0.036794514098388194
372 0.036794514098388194
373 0.036794514098388194
374 0.036794514098388194
375 0.036794514098388194
376 0.036794514098388194
377 0.036794514098388194
378 0.036906585033866984
379 0.036906585033866984
380 0.036906585033866984
381 0.036906585033866984
382 0.036906585033866984
383 0.036906585033866984
384 0.036906585033866984
385 0.036906585033866984
386 0.036906585033866984
387 0.036906585033866984
388 0.036906585033866984
389 0.036906585033866984
390 0.03704257709740139
391 0.03704257709740139
392 0.03704257709740139
393 0.03704257709740139
394 0.03704257709740139
395 0.03704257709740139
396 0.03704257709740139
397 0.03704257709740139
398 0.03704257709740139
399 0.03704257709740139
400 0.03704257709740139
401 0.03704257709740139
402 0.03704257709740139
403 0.03704257709740139
404 0.03704257709740139
405 0.03704257709740139
406 0.03704257709740139
407 0.03704257709740139
408 0.03704257709740139
409 0.037153183456124936
410 0.03733401808873854
411 0.03733401808873854
412 0.03733401808873854
413 0.037480400733765254
414 0.037480400733765254
415 0.037480400733765254
416 0.037480400733765254
417 0.037480400733765254
418 0.037590609323145195
419 0.03777079544853525
420 0.03777079544853525
421 0.03788087396830062
422 0.03788087396830062
423 0.03802667910275033
424 0.03802667910275033
425 0.03802667910275033
426 0.03802667910275033
427 0.03802667910275033
428 0.03802667910275033
429 0.03802667910275033
430 0.03802667910275033
431 0.03802667910275033
432 0.03802667910275033
433 0.03802667910275033
434 0.03802667910275033
435 0.03802667910275033
436 0.03802667910275033
437 0.03802667910275033
438 0.03802667910275033
439 0.03802667910275033
440 0.03802667910275033
441 0.03802667910275033
442 0.038232262262699795
443 0.038232262262699795
444 0.038232262262699795
445 0.038232262262699795
446 0.038232262262699795
447 0.038232262262699795
448 0.0383651743006332
449 0.0383651743006332
450 0.0383651743006332
451 0.0383651743006332
452 0.0383651743006332
453 0.0383651743006332
454 0.0383651743006332
455 0.0383651743006332
456 0.0383651743006332
457 0.0383651743006332
458 0.0383651743006332
459 0.0383651743006332
460 0.0383651743006332
461 0.0383651743006332
462 0.0383651743006332
463 0.0383651743006332
464 0.0383651743006332
465 0.038473475917245654
466 0.038473475917245654
467 0.038473475917245654
468 0.038473475917245654
469 0.038473475917245654
470 0.038473475917245654
471 0.038473475917245654
472 0.038473475917245654
473 0.038473475917245654
474 0.038473475917245654
475 0.038473475917245654
476 0.038473475917245654
477 0.038473475917245654
478 0.038473475917245654
479 0.038616351323840566
480 0.038616351323840566
481 0.038616351323840566
482 0.038616351323840566
483 0.038616351323840566
484 0.038616351323840566
485 0.038616351323840566
486 0.038616351323840566
487 0.038616351323840566
488 0.03872381034906297
489 0.03872381034906297
490 0.03872381034906297
491 0.03883116334120479
492 0.03883116334120479
493 0.03883116334120479
494 0.03883116334120479
495 0.03883116334120479
496 0.0389619010536812
497 0.0389619010536812
498 0.039163545147864985
499 0.039163545147864985
500 0.039163545147864985
501 0.03963736792622773
502 0.03963736792622773
503 0.03963736792622773
504 0.03976777024583617
505 0.03976777024583617
506 0.03976777024583617
507 0.03976777024583617
508 0.03976777024583617
509 0.03976777024583617
510 0.03976777024583617
511 0.03976777024583617
512 0.03976777024583617
513 0.03976777024583617
514 0.03976777024583617
515 0.03976777024583617
516 0.03987427163359997
517 0.03987427163359997
518 0.03987427163359997
519 0.03987427163359997
520 0.03987427163359997
521 0.03987427163359997
522 0.03987427163359997
523 0.03987427163359997
524 0.03987427163359997
525 0.03987427163359997
526 0.03987427163359997
527 0.03987427163359997
528 0.040003708462663816
529 0.040003708462663816
530 0.040003708462663816
531 0.040003708462663816
532 0.040003708462663816
533 0.040003708462663816
534 0.040003708462663816
535 0.040003708462663816
536 0.040202998266743256
537 0.040202998266743256
538 0.040202998266743256
539 0.040202998266743256
540 0.04033197376031066
541 0.04033197376031066
542 0.04033197376031066
543 0.04033197376031066
544 0.04033197376031066
545 0.0405895482260493
546 0.0405895482260493
547 0.0405895482260493
548 0.0405895482260493
549 0.0405895482260493
550 0.0405895482260493
551 0.0405895482260493
552 0.0405895482260493
553 0.0405895482260493
554 0.0405895482260493
555 0.0405895482260493
556 0.0405895482260493
557 0.0405895482260493
558 0.0405895482260493
559 0.04078751722787618
560 0.04078751722787618
561 0.04078751722787618
562 0.04078751722787618
563 0.04078751722787618
564 0.04078751722787618
565 0.04078751722787618
566 0.04078751722787618
567 0.04078751722787618
568 0.04078751722787618
569 0.04078751722787618
570 0.04078751722787618
571 0.04078751722787618
572 0.04078751722787618
573 0.04078751722787618
574 0.04078751722787618
575 0.04078751722787618
576 0.04078751722787618
577 0.04078751722787618
578 0.04078751722787618
579 0.04078751722787618
580 0.04078751722787618
581 0.04078751722787618
582 0.04078751722787618
583 0.04078751722787618
584 0.04078751722787618
585 0.04078751722787618
586 0.04091484172945164
587 0.04091484172945164
588 0.04091484172945164
589 0.04091484172945164
590 0.04091484172945164
591 0.04091484172945164
592 0.04091484172945164
593 0.04091484172945164
594 0.04091484172945164
595 0.04091484172945164
596 0.04091484172945164
597 0.04091484172945164
598 0.04091484172945164
599 0.04091484172945164
600 0.04091484172945164
601 0.04091484172945164
602 0.04091484172945164
603 0.04091484172945164
604 0.04091484172945164
605 0.04091484172945164
606 0.04091484172945164
607 0.04091484172945164
608 0.04091484172945164
609 0.04091484172945164
610 0.04091484172945164
611 0.04091484172945164
612 0.04091484172945164
613 0.04091484172945164
614 0.04091484172945164
615 0.04091484172945164
616 0.04091484172945164
617 0.04091484172945164
618 0.04091484172945164
619 0.04091484172945164
620 0.04091484172945164
621 0.04091484172945164
622 0.04091484172945164
623 0.04091484172945164
624 0.04091484172945164
625 0.04091484172945164
626 0.04091484172945164
627 0.04091484172945164
628 0.04091484172945164
629 0.04091484172945164
630 0.04091484172945164
631 0.04091484172945164
632 0.04091484172945164
633 0.04091484172945164
634 0.04091484172945164
635 0.04091484172945164
636 0.04091484172945164
637 0.04091484172945164
638 0.04091484172945164
639 0.04091484172945164
640 0.04091484172945164
641 0.04091484172945164
642 0.04091484172945164
643 0.04091484172945164
644 0.04091484172945164
645 0.041051159073129076
646 0.041051159073129076
647 0.041187411327175016
648 0.0413236311349339
649 0.0413236311349339
650 0.0413236311349339
651 0.0413236311349339
652 0.0413236311349339
653 0.0413236311349339
654 0.0413236311349339
655 0.0413236311349339
656 0.0413236311349339
657 0.0413236311349339
658 0.0413236311349339
659 0.0413236311349339
660 0.0413236311349339
661 0.0413236311349339
662 0.0413236311349339
663 0.0413236311349339
664 0.0413236311349339
665 0.0413236311349339
666 0.0413236311349339
667 0.0413236311349339
668 0.0413236311349339
669 0.0413236311349339
670 0.0413236311349339
671 0.0413236311349339
672 0.0413236311349339
673 0.0413236311349339
674 0.0413236311349339
675 0.0413236311349339
676 0.0413236311349339
677 0.0413236311349339
678 0.04149054316240844
679 0.04149054316240844
680 0.04149054316240844
681 0.04149054316240844
682 0.04149054316240844
683 0.04149054316240844
684 0.04149054316240844
685 0.04149054316240844
686 0.04149054316240844
687 0.04149054316240844
688 0.04149054316240844
689 0.04149054316240844
690 0.04149054316240844
691 0.04149054316240844
692 0.04149054316240844
693 0.04149054316240844
694 0.04149054316240844
695 0.04149054316240844
696 0.04149054316240844
697 0.04149054316240844
698 0.04149054316240844
699 0.04149054316240844
700 0.04149054316240844
701 0.04149054316240844
702 0.04149054316240844
703 0.04149054316240844
704 0.04149054316240844
705 0.04149054316240844
706 0.04159819053594262
707 0.04159819053594262
708 0.04159819053594262
709 0.04159819053594262
710 0.04159819053594262
711 0.04159819053594262
712 0.04159819053594262
713 0.04159819053594262
714 0.04159819053594262
715 0.04159819053594262
716 0.04159819053594262
717 0.04159819053594262
718 0.04159819053594262
719 0.04159819053594262
720 0.04159819053594262
721 0.04159819053594262
722 0.04159819053594262
723 0.04159819053594262
724 0.04159819053594262
725 0.04159819053594262
726 0.04159819053594262
727 0.04159819053594262
728 0.04159819053594262
729 0.04159819053594262
730 0.04159819053594262
731 0.04159819053594262
732 0.04159819053594262
733 0.04159819053594262
734 0.04159819053594262
735 0.04159819053594262
736 0.04159819053594262
737 0.04159819053594262
738 0.04159819053594262
739 0.04159819053594262
740 0.04159819053594262
741 0.04159819053594262
742 0.04159819053594262
743 0.04159819053594262
744 0.04159819053594262
745 0.04159819053594262
746 0.04159819053594262
747 0.04159819053594262
748 0.04159819053594262
749 0.04159819053594262
750 0.04159819053594262
751 0.04159819053594262
752 0.04170481353776587
753 0.04170481353776587
754 0.04170481353776587
755 0.04170481353776587
756 0.04170481353776587
757 0.04170481353776587
758 0.04170481353776587
759 0.04170481353776587
760 0.04170481353776587
761 0.04170481353776587
762 0.04170481353776587
763 0.04170481353776587
764 0.04170481353776587
765 0.04170481353776587
766 0.04170481353776587
767 0.04194916108346437
768 0.04194916108346437
769 0.04194916108346437
770 0.04194916108346437
771 0.04194916108346437
772 0.04194916108346437
773 0.04194916108346437
774 0.04194916108346437
775 0.04194916108346437
776 0.04194916108346437
777 0.04194916108346437
778 0.04194916108346437
779 0.04194916108346437
780 0.04194916108346437
781 0.04194916108346437
782 0.04194916108346437
783 0.04194916108346437
784 0.04194916108346437
785 0.04194916108346437
786 0.04194916108346437
787 0.04194916108346437
788 0.04194916108346437
789 0.04194916108346437
790 0.04194916108346437
791 0.04194916108346437
792 0.043391237042462914
793 0.043391237042462914
794 0.043391237042462914
795 0.043391237042462914
796 0.043391237042462914
797 0.04351271020409719
798 0.04351271020409719
799 0.04351271020409719
800 0.04351271020409719
801 0.04351271020409719
802 0.04351271020409719
803 0.04351271020409719
804 0.04351271020409719
805 0.04351271020409719
806 0.04351271020409719
807 0.04365776160435214
808 0.04365776160435214
809 0.04365776160435214
810 0.04365776160435214
811 0.04365776160435214
812 0.04365776160435214
813 0.04365776160435214
814 0.04365776160435214
815 0.04365776160435214
816 0.04365776160435214
817 0.04365776160435214
818 0.04365776160435214
819 0.04365776160435214
820 0.04380246799830142
821 0.04380246799830142
822 0.04380246799830142
823 0.04380246799830142
824 0.04380246799830142
825 0.04380246799830142
826 0.04380246799830142
827 0.04380246799830142
828 0.04380246799830142
829 0.04380246799830142
830 0.04380246799830142
831 0.04380246799830142
832 0.04380246799830142
833 0.04380246799830142
834 0.04380246799830142
835 0.04380246799830142
836 0.04380246799830142
837 0.04380246799830142
838 0.04380246799830142
839 0.04380246799830142
840 0.04380246799830142
841 0.04380246799830142
842 0.04380246799830142
843 0.04380246799830142
844 0.04380246799830142
845 0.04380246799830142
846 0.04380246799830142
847 0.04380246799830142
848 0.04380246799830142
849 0.04380246799830142
850 0.04380246799830142
851 0.04380246799830142
852 0.04380246799830142
853 0.04380246799830142
854 0.04380246799830142
855 0.04380246799830142
856 0.04380246799830142
857 0.04380246799830142
858 0.04380246799830142
859 0.04380246799830142
860 0.04392257535358981
861 0.04392257535358981
862 0.04392257535358981
863 0.04392257535358981
864 0.04392257535358981
865 0.04406614012646949
866 0.04406614012646949
867 0.044209655953633846
868 0.044209655953633846
869 0.044209655953633846
870 0.044209655953633846
871 0.044209655953633846
872 0.044209655953633846
873 0.044209655953633846
874 0.044209655953633846
875 0.044209655953633846
876 0.044209655953633846
877 0.044209655953633846
878 0.044209655953633846
879 0.044209655953633846
880 0.044209655953633846
881 0.044209655953633846
882 0.044209655953633846
883 0.044209655953633846
884 0.044209655953633846
885 0.044209655953633846
886 0.044209655953633846
887 0.044209655953633846
888 0.044209655953633846
889 0.044209655953633846
890 0.044209655953633846
891 0.044209655953633846
892 0.044209655953633846
893 0.044209655953633846
894 0.044209655953633846
895 0.044209655953633846
896 0.044209655953633846
897 0.044512505098992135
898 0.044512505098992135
899 0.044512505098992135
900 0.044512505098992135
901 0.044512505098992135
902 0.044512505098992135
903 0.044512505098992135
904 0.044512505098992135
905 0.044512505098992135
906 0.044512505098992135
907 0.044512505098992135
908 0.044512505098992135
909 0.044512505098992135
910 0.044512505098992135
911 0.044512505098992135
912 0.044512505098992135
913 0.044512505098992135
914 0.044512505098992135
915 0.044512505098992135
916 0.044512505098992135
917 0.044654842757239493
918 0.044654842757239493
919 0.044654842757239493
920 0.044654842757239493
921 0.044654842757239493
922 0.044654842757239493
923 0.04479704462349107
924 0.04479704462349107
925 0.04479704462349107
926 0.04479704462349107
927 0.04479704462349107
928 0.044956300224241595
929 0.044956300224241595
930 0.044956300224241595
931 0.044956300224241595
932 0.044956300224241595
933 0.044956300224241595
934 0.044956300224241595
935 0.044956300224241595
936 0.044956300224241595
937 0.044956300224241595
938 0.044956300224241595
939 0.044956300224241595
940 0.045115257304884165
941 0.045115257304884165
942 0.04527416511039829
943 0.04527416511039829
944 0.04527416511039829
945 0.04527416511039829
946 0.04527416511039829
947 0.04527416511039829
948 0.04527416511039829
949 0.04527416511039829
950 0.04527416511039829
951 0.04527416511039829
952 0.04527416511039829
953 0.04527416511039829
954 0.04527416511039829
955 0.04527416511039829
956 0.04527416511039829
957 0.04527416511039829
958 0.04527416511039829
959 0.04527416511039829
960 0.04527416511039829
961 0.04527416511039829
962 0.04527416511039829
963 0.04527416511039829
964 0.04527416511039829
965 0.04527416511039829
966 0.04527416511039829
967 0.04527416511039829
968 0.04527416511039829
969 0.04527416511039829
970 0.04527416511039829
971 0.04527416511039829
972 0.04527416511039829
973 0.04527416511039829
974 0.04527416511039829
975 0.04527416511039829
976 0.04527416511039829
977 0.04527416511039829
978 0.04527416511039829
979 0.04527416511039829
980 0.04527416511039829
981 0.04527416511039829
982 0.04527416511039829
983 0.04527416511039829
984 0.04527416511039829
985 0.04527416511039829
986 0.04527416511039829
987 0.04527416511039829
988 0.04527416511039829
989 0.04541494463180266
990 0.04541494463180266
991 0.04555568297529601
992 0.04555568297529601
993 0.04555568297529601
994 0.04555568297529601
995 0.04555568297529601
996 0.04555568297529601
997 0.04555568297529601
998 0.04555568297529601
999 0.04555568297529601
1000 0.04555568297529601

==> data/mean-ndcg-ue-sanitizer-1000-crash_class=ubsan_runtime_error_signed_integer_overflow.dat <==
1 0.01020408163265306
2 0.01020408163265306
3 0.007809802418251243
4 0.011414873671445664
5 0.010667128455661003
6 0.010133430744363674
7 0.010133430744363674
8 0.010133430744363674
9 0.010977777900540407
10 0.010977777900540407
11 0.011839092273831228
12 0.011839092273831228
13 0.011839092273831228
14 0.011839092273831228
15 0.011839092273831228
16 0.011839092273831228
17 0.012511732798294276
18 0.012511732798294276
19 0.012511732798294276
20 0.01315031609498308
21 0.01377928874885659
22 0.01377928874885659
23 0.01377928874885659
24 0.015126575088512667
25 0.015126575088512667
26 0.015126575088512667
27 0.015126575088512667
28 0.015946559749192468
29 0.01657583396458728
30 0.019964612084103772
31 0.019964612084103772
32 0.019964612084103772
33 0.019964612084103772
34 0.019964612084103772
35 0.019964612084103772
36 0.019964612084103772
37 0.019964612084103772
38 0.019964612084103772
39 0.019964612084103772
40 0.019964612084103772
41 0.019964612084103772
42 0.019964612084103772
43 0.019964612084103772
44 0.019964612084103772
45 0.019964612084103772
46 0.019964612084103772
47 0.021084870994884812
48 0.021084870994884812
49 0.021084870994884812
50 0.021084870994884812
51 0.021084870994884812
52 0.021084870994884812
53 0.021084870994884812
54 0.021084870994884812
55 0.021084870994884812
56 0.02283427508237373
57 0.02283427508237373
58 0.02283427508237373
59 0.02283427508237373
60 0.02283427508237373
61 0.02283427508237373
62 0.02283427508237373
63 0.02283427508237373
64 0.02283427508237373
65 0.02283427508237373
66 0.023343298216164272
67 0.023343298216164272
68 0.023343298216164272
69 0.023343298216164272
70 0.023343298216164272
71 0.023343298216164272
72 0.02384214591373754
73 0.024935371039703634
74 0.02592682058511782
75 0.02592682058511782
76 0.02592682058511782
77 0.02592682058511782
78 0.02592682058511782
79 0.02641524431965489
80 0.02696112764805929
81 0.02696112764805929
82 0.027943973170597058
83 0.028382759350073488
84 0.028382759350073488
85 0.028921302119981483
86 0.028921302119981483
87 0.028921302119981483
88 0.028921302119981483
89 0.028921302119981483
90 0.028921302119981483
91 0.028921302119981483
92 0.029350235048659887
93 0.029878234363258177
94 0.029878234363258177
95 0.029878234363258177
96 0.030402607715439067
97 0.030402607715439067
98 0.030402607715439067
99 0.030402607715439067
100 0.030402607715439067
101 0.030921282446708043
102 0.03184486862367063
103 0.032305701025642654
104 0.0327655858662335
105 0.03322453596090732
106 0.03322453596090732
107 0.03322453596090732
108 0.03322453596090732
109 0.03373487880767553
110 0.03373487880767553
111 0.03469686745461972
112 0.03469686745461972
113 0.03514876697637094
114 0.03514876697637094
115 0.03514876697637094
116 0.03565249837381692
117 0.03565249837381692
118 0.03713246230947826
119 0.03713246230947826
120 0.03763266274739335
121 0.03763266274739335
122 0.03763266274739335
123 0.03807667950961328
124 0.03807667950961328
125 0.03807667950961328
126 0.03807667950961328
127 0.03807667950961328
128 0.03807667950961328
129 0.03807667950961328
130 0.03807667950961328
131 0.03807667950961328
132 0.03807667950961328
133 0.03807667950961328
134 0.038473024518392455
135 0.038473024518392455
136 0.038473024518392455
137 0.038473024518392455
138 0.038473024518392455
139 0.038473024518392455
140 0.038473024518392455
141 0.038473024518392455
142 0.038473024518392455
143 0.038473024518392455
144 0.038473024518392455
145 0.038473024518392455
146 0.038473024518392455
147 0.038473024518392455
148 0.038473024518392455
149 0.038473024518392455
150 0.038473024518392455
151 0.038473024518392455
152 0.038473024518392455
153 0.03987723277131265
154 0.03987723277131265
155 0.03987723277131265
156 0.03987723277131265
157 0.03987723277131265
158 0.03987723277131265
159 0.03987723277131265
160 0.03987723277131265
161 0.03987723277131265
162 0.03987723277131265
163 0.03987723277131265
164 0.03987723277131265
165 0.0403464937770843
166 0.0403464937770843
167 0.0403464937770843
168 0.0403464937770843
169 0.0403464937770843
170 0.04076275707207207
171 0.04076275707207207
172 0.04076275707207207
173 0.04129795795060894
174 0.04129795795060894
175 0.041831975835822335
176 0.04236540919289545
177 0.04277844956653816
178 0.04277844956653816
179 0.04277844956653816
180 0.04277844956653816
181 0.04277844956653816
182 0.04277844956653816
183 0.04277844956653816
184 0.04277844956653816
185 0.04323749526485402
186 0.04323749526485402
187 0.04364622428905421
188 0.04364622428905421
189 0.04364622428905421
190 0.04462865361804967
191 0.04508492725431751
192 0.04549161769911333
193 0.04589790916504167
194 0.04589790916504167
195 0.04589790916504167
196 0.04589790916504167
197 0.04589790916504167
198 0.04589790916504167
199 0.04630186492414011
200 0.04630186492414011
201 0.04630186492414011
202 0.04670468872246279
203 0.0470702655009813
204 0.0470702655009813
205 0.0470702655009813
206 0.04769268267738735
207 0.04769268267738735
208 0.04805660247038971
209 0.048456872298788166
210 0.048456872298788166
211 0.048456872298788166
212 0.048456872298788166
213 0.048456872298788166
214 0.048456872298788166
215 0.048456872298788166
216 0.048456872298788166
217 0.048456872298788166
218 0.048456872298788166
219 0.048456872298788166
220 0.048456872298788166
221 0.048456872298788166
222 0.048456872298788166
223 0.048456872298788166
224 0.04889978442244084
225 0.04889978442244084
226 0.04889978442244084
227 0.04889978442244084
228 0.04889978442244084
229 0.04889978442244084
230 0.04889978442244084
231 0.04889978442244084
232 0.04889978442244084
233 0.04889978442244084
234 0.04889978442244084
235 0.04889978442244084
236 0.04929120034664537
237 0.04929120034664537
238 0.04929120034664537
239 0.04929120034664537
240 0.04929120034664537
241 0.04929120034664537
242 0.04929120034664537
243 0.049680543682346937
244 0.049680543682346937
245 0.049680543682346937
246 0.050033428804312115
247 0.05053422985855275
248 0.053098068842446576
249 0.053098068842446576
250 0.053098068842446576
251 0.053449674974717185
252 0.053449674974717185
253 0.053449674974717185
254 0.05429881562022858
255 0.0547967493574634
256 0.0547967493574634
257 0.0547967493574634
258 0.0547967493574634
259 0.0547967493574634
260 0.0547967493574634
261 0.05553026485495355
262 0.05640989178450428
263 0.05640989178450428
264 0.05640989178450428
265 0.05640989178450428
266 0.05640989178450428
267 0.05640989178450428
268 0.05640989178450428
269 0.05640989178450428
270 0.05640989178450428
271 0.05640989178450428
272 0.05640989178450428
273 0.05640989178450428
274 0.05640989178450428
275 0.05640989178450428
276 0.05640989178450428
277 0.05640989178450428
278 0.05640989178450428
279 0.05640989178450428
280 0.05640989178450428
281 0.05683507718739991
282 0.05683507718739991
283 0.05683507718739991
284 0.05683507718739991
285 0.05683507718739991
286 0.057213254153446094
287 0.057213254153446094
288 0.057213254153446094
289 0.057213254153446094
290 0.057213254153446094
291 0.057213254153446094
292 0.057213254153446094
293 0.057213254153446094
294 0.057213254153446094
295 0.057213254153446094
296 0.057213254153446094
297 0.057213254153446094
298 0.057213254153446094
299 0.057213254153446094
300 0.057213254153446094
301 0.057213254153446094
302 0.057213254153446094
303 0.05769622031571967
304 0.05769622031571967
305 0.05844410325119601
306 0.05844410325119601
307 0.062043149489566095
308 0.062043149489566095
309 0.062043149489566095
310 0.062043149489566095
311 0.062043149489566095
312 0.06279786478314177
313 0.06279786478314177
314 0.06279786478314177
315 0.06279786478314177
316 0.06279786478314177
317 0.06321418466154922
318 0.06321418466154922
319 0.06321418466154922
320 0.06321418466154922
321 0.06321418466154922
322 0.06321418466154922
323 0.0636918275324043
324 0.0636918275324043
325 0.0636918275324043
326 0.0636918275324043
327 0.0636918275324043
328 0.0636918275324043
329 0.0636918275324043
330 0.0636918275324043
331 0.0636918275324043
332 0.0636918275324043
333 0.0636918275324043
334 0.0636918275324043
335 0.0641042068844729
336 0.06610366648677
337 0.06610366648677
338 0.06610366648677
339 0.06610366648677
340 0.06667280960424547
341 0.06667280960424547
342 0.06667280960424547
343 0.06667280960424547
344 0.06667280960424547
345 0.06667280960424547
346 0.06667280960424547
347 0.067038532735177
348 0.067038532735177
349 0.067038532735177
350 0.067038532735177
351 0.067038532735177
352 0.067038532735177
353 0.06736977874366805
354 0.06777829516262614
355 0.06777829516262614
356 0.06777829516262614
357 0.0683427296758833
358 0.0683427296758833
359 0.06875027540022646
360 0.06875027540022646
361 0.06875027540022646
362 0.06875027540022646
363 0.0698924541715682
364 0.0698924541715682
365 0.07062716818528707
366 0.07062716818528707
367 0.07062716818528707
368 0.07103301136946685
369 0.07226752046947145
370 0.07303475970450264
371 0.07303475970450264
372 0.07303475970450264
373 0.07303475970450264
374 0.07303475970450264
375 0.0734393166599758
376 0.0734393166599758
377 0.07466937620825774
378 0.07502984319992279
379 0.07502984319992279
380 0.07502984319992279
381 0.07502984319992279
382 0.07502984319992279
383 0.07502984319992279
384 0.0753564183230875
385 0.07614645200127493
386 0.07650565530147808
387 0.07650565530147808
388 0.07650565530147808
389 0.07650565530147808
390 0.07715711331163709
391 0.07715711331163709
392 0.07784084233118224
393 0.07784084233118224
394 0.07816601682883492
395 0.07816601682883492
396 0.07856689952853858
397 0.07856689952853858
398 0.07856689952853858
399 0.07856689952853858
400 0.07856689952853858
401 0.08007480110065988
402 0.08007480110065988
403 0.08007480110065988
404 0.08039862151123622
405 0.08039862151123622
406 0.08075481261714938
407 0.08075481261714938
408 0.08075481261714938
409 0.08075481261714938
410 0.08075481261714938
411 0.08115322604155764
412 0.08115322604155764
413 0.08115322604155764
414 0.08115322604155764
415 0.08115322604155764
416 0.08115322604155764
417 0.08115322604155764
418 0.08115322604155764
419 0.08115322604155764
420 0.08115322604155764
421 0.08160998840736548
422 0.08196390838291523
423 0.08196390838291523
424 0.08196390838291523
425 0.08196390838291523
426 0.08196390838291523
427 0.08196390838291523
428 0.08281518680139306
429 0.08316814881110969
430 0.08433412381663517
431 0.08433412381663517
432 0.08433412381663517
433 0.08433412381663517
434 0.08433412381663517
435 0.08433412381663517
436 0.08433412381663517
437 0.08433412381663517
438 0.08433412381663517
439 0.08433412381663517
440 0.08433412381663517
441 0.08433412381663517
442 0.08433412381663517
443 0.08433412381663517
444 0.08433412381663517
445 0.08433412381663517
446 0.08468484323711518
447 0.08468484323711518
448 0.08468484323711518
449 0.08468484323711518
450 0.08468484323711518
451 0.08468484323711518
452 0.08522755650049045
453 0.08557738517180245
454 0.08557738517180245
455 0.08557738517180245
456 0.08557738517180245
457 0.08557738517180245
458 0.08557738517180245
459 0.08557738517180245
460 0.08557738517180245
461 0.08557738517180245
462 0.08557738517180245
463 0.08557738517180245
464 0.08592585029378322
465 0.0863752395363908
466 0.0863752395363908
467 0.0863752395363908
468 0.0863752395363908
469 0.0863752395363908
470 0.0863752395363908
471 0.0863752395363908
472 0.0863752395363908
473 0.0863752395363908
474 0.0863752395363908
475 0.0863752395363908
476 0.0863752395363908
477 0.0863752395363908
478 0.0863752395363908
479 0.0863752395363908
480 0.0863752395363908
481 0.0863752395363908
482 0.0863752395363908
483 0.0863752395363908
484 0.0863752395363908
485 0.08668951622722419
486 0.08668951622722419
487 0.08703526368489407
488 0.08703526368489407
489 0.08703526368489407
490 0.08703526368489407
491 0.08703526368489407
492 0.08703526368489407
493 0.08748042533224112
494 0.08748042533224112
495 0.08748042533224112
496 0.08748042533224112
497 0.08836959252842706
498 0.08836959252842706
499 0.08836959252842706
500 0.08836959252842706
501 0.08836959252842706
502 0.08881346213774992
503 0.08881346213774992
504 0.08881346213774992
505 0.0895009344606242
506 0.0895009344606242
507 0.0895009344606242
508 0.09025590459293648
509 0.09025590459293648
510 0.09025590459293648
511 0.09025590459293648
512 0.09059888395263975
513 0.09094175631120993
514 0.09094175631120993
515 0.09094175631120993
516 0.09094175631120993
517 0.09094175631120993
518 0.09094175631120993
519 0.09094175631120993
520 0.09128388727863401
521 0.09128388727863401
522 0.09128388727863401
523 0.09128388727863401
524 0.09128388727863401
525 0.09128388727863401
526 0.09128388727863401
527 0.09128388727863401
528 0.09128388727863401
529 0.09128388727863401
530 0.09159372869868196
531 0.09159372869868196
532 0.09235787565908683
533 0.09279751847768616
534 0.09392337490798996
535 0.09392337490798996
536 0.09474424494040752
537 0.09474424494040752
538 0.09826590236090701
539 0.09965982771301066
540 0.09965982771301066
541 0.09965982771301066
542 0.09965982771301066
543 0.09965982771301066
544 0.09965982771301066
545 0.09999941445020438
546 0.09999941445020438
547 0.09999941445020438
548 0.09999941445020438
549 0.09999941445020438
550 0.10030744088571068
551 0.10030744088571068
552 0.10061529060296437
553 0.10061529060296437
554 0.10061529060296437
555 0.10061529060296437
556 0.10061529060296437
557 0.10061529060296437
558 0.10061529060296437
559 0.10099438044109685
560 0.1014305972932729
561 0.1014305972932729
562 0.1014305972932729
563 0.1014305972932729
564 0.10186632506072413
565 0.10220398445133068
566 0.10220398445133068
567 0.10244943761201891
568 0.10244943761201891
569 0.10244943761201891
570 0.10244943761201891
571 0.10244943761201891
572 0.10351100516935882
573 0.1045722813459832
574 0.1045722813459832
575 0.1051230704624839
576 0.10595182691545245
577 0.10595182691545245
578 0.10699537917085097
579 0.10767693319785283
580 0.10767693319785283
581 0.10767693319785283
582 0.10767693319785283
583 0.10767693319785283
584 0.10767693319785283
585 0.10767693319785283
586 0.10767693319785283
587 0.10767693319785283
588 0.10767693319785283
589 0.10767693319785283
590 0.10767693319785283
591 0.10767693319785283
592 0.10841384296279638
593 0.10841384296279638
594 0.10841384296279638
595 0.1090924946214491
596 0.1090924946214491
597 0.1090924946214491
598 0.10967057567485455
599 0.10967057567485455
600 0.11034834125812147
601 0.11034834125812147
602 0.11102575511628748
603 0.11102575511628748
604 0.11102575511628748
605 0.11102575511628748
606 0.11102575511628748
607 0.11102575511628748
608 0.11102575511628748
609 0.11102575511628748
610 0.11102575511628748
611 0.11102575511628748
612 0.11102575511628748
613 0.11126823096947992
614 0.11126823096947992
615 0.11126823096947992
616 0.11126823096947992
617 0.11126823096947992
618 0.11126823096947992
619 0.11126823096947992
620 0.11126823096947992
621 0.11126823096947992
622 0.11126823096947992
623 0.11126823096947992
624 0.11126823096947992
625 0.11187207485530111
626 0.11187207485530111
627 0.11187207485530111
628 0.11187207485530111
629 0.11187207485530111
630 0.11187207485530111
631 0.11217355020342679
632 0.11217355020342679
633 0.11217355020342679
634 0.11271601663483843
635 0.11271601663483843
636 0.11271601663483843
637 0.11301705090864508
638 0.11301705090864508
639 0.11301705090864508
640 0.11301705090864508
641 0.11301705090864508
642 0.1138319263916472
643 0.1138319263916472
644 0.11407255608928805
645 0.11509844965064206
646 0.11509844965064206
647 0.11539876074119229
648 0.11539876074119229
649 0.11539876074119229
650 0.11591198396903747
651 0.11591198396903747
652 0.11672491926244392
653 0.11672491926244392
654 0.11672491926244392
655 0.11672491926244392
656 0.11672491926244392
657 0.11705474176557011
658 0.11748013824315583
659 0.11748013824315583
660 0.11748013824315583
661 0.11748013824315583
662 0.11748013824315583
663 0.11748013824315583
664 0.11748013824315583
665 0.11748013824315583
666 0.11748013824315583
667 0.11748013824315583
668 0.11748013824315583
669 0.11748013824315583
670 0.11748013824315583
671 0.11748013824315583
672 0.11748013824315583
673 0.11748013824315583
674 0.11748013824315583
675 0.11748013824315583
676 0.11748013824315583
677 0.11748013824315583
678 0.1179035842423246
679 0.1179035842423246
680 0.1179035842423246
681 0.1179035842423246
682 0.1179035842423246
683 0.1179035842423246
684 0.1179035842423246
685 0.1179035842423246
686 0.1179035842423246
687 0.1182011422478477
688 0.1182011422478477
689 0.1182011422478477
690 0.1182011422478477
691 0.1182011422478477
692 0.1182011422478477
693 0.11862317400361634
694 0.11862317400361634
695 0.11862317400361634
696 0.11862317400361634
697 0.11862317400361634
698 0.11862317400361634
699 0.11862317400361634
700 0.11862317400361634
701 0.11862317400361634
702 0.11862317400361634
703 0.11862317400361634
704 0.11862317400361634
705 0.11862317400361634
706 0.11862317400361634
707 0.11862317400361634
708 0.11862317400361634
709 0.11862317400361634
710 0.11862317400361634
711 0.11862317400361634
712 0.11862317400361634
713 0.11862317400361634
714 0.11862317400361634
715 0.11862317400361634
716 0.11862317400361634
717 0.11862317400361634
718 0.11862317400361634
719 0.11862317400361634
720 0.11862317400361634
721 0.11862317400361634
722 0.11862317400361634
723 0.11862317400361634
724 0.11862317400361634
725 0.11862317400361634
726 0.11862317400361634
727 0.11862317400361634
728 0.11862317400361634
729 0.11862317400361634
730 0.11862317400361634
731 0.11862317400361634
732 0.11862317400361634
733 0.11862317400361634
734 0.11862317400361634
735 0.11862317400361634
736 0.11862317400361634
737 0.11862317400361634
738 0.11862317400361634
739 0.11862317400361634
740 0.11862317400361634
741 0.11862317400361634
742 0.11862317400361634
743 0.11862317400361634
744 0.11862317400361634
745 0.11862317400361634
746 0.11862317400361634
747 0.11862317400361634
748 0.11862317400361634
749 0.11862317400361634
750 0.11862317400361634
751 0.11862317400361634
752 0.11862317400361634
753 0.11862317400361634
754 0.11862317400361634
755 0.11862317400361634
756 0.11862317400361634
757 0.11862317400361634
758 0.11862317400361634
759 0.11862317400361634
760 0.11862317400361634
761 0.11862317400361634
762 0.11903917876274211
763 0.11903917876274211
764 0.11903917876274211
765 0.11903917876274211
766 0.11903917876274211
767 0.11903917876274211
768 0.11903917876274211
769 0.11903917876274211
770 0.11903917876274211
771 0.11903917876274211
772 0.11962387037069422
773 0.11962387037069422
774 0.11962387037069422
775 0.11962387037069422
776 0.11962387037069422
777 0.11962387037069422
778 0.11962387037069422
779 0.11962387037069422
780 0.11962387037069422
781 0.11962387037069422
782 0.11962387037069422
783 0.12034377112220315
784 0.12034377112220315
785 0.12092700009327799
786 0.12092700009327799
787 0.12092700009327799
788 0.12092700009327799
789 0.12092700009327799
790 0.12092700009327799
791 0.12092700009327799
792 0.12207381344461941
793 0.12230695322139896
794 0.12230695322139896
795 0.12230695322139896
796 0.12259796107422603
797 0.12259796107422603
798 0.12284670730065173
799 0.12284670730065173
800 0.12313749725134267
801 0.12313749725134267
802 0.12313749725134267
803 0.12313749725134267
804 0.1234280707089903
805 0.12378653253095159
806 0.12378653253095159
807 0.12378653253095159
808 0.12378653253095159
809 0.12378653253095159
810 0.12378653253095159
811 0.12378653253095159
812 0.12407667716492359
813 0.12407667716492359
814 0.12407667716492359
815 0.12407667716492359
816 0.12407667716492359
817 0.12436655655673907
818 0.12472416336384973
819 0.12472416336384973
820 0.12472416336384973
821 0.1250138320728118
822 0.1250138320728118
823 0.1250138320728118
824 0.1250138320728118
825 0.1250138320728118
826 0.1250138320728118
827 0.1250138320728118
828 0.1250138320728118
829 0.1250138320728118
830 0.1250138320728118
831 0.1250138320728118
832 0.1250138320728118
833 0.12524526825032353
834 0.12524526825032353
835 0.12524526825032353
836 0.12524526825032353
837 0.12524526825032353
838 0.12524526825032353
839 0.12524526825032353
840 0.12524526825032353
841 0.12524526825032353
842 0.12524526825032353
843 0.12524526825032353
844 0.12524526825032353
845 0.12524526825032353
846 0.12524526825032353
847 0.12524526825032353
848 0.12524526825032353
849 0.12524526825032353
850 0.12524526825032353
851 0.12524526825032353
852 0.12524526825032353
853 0.12577959102883474
854 0.12602584133669184
855 0.12602584133669184
856 0.12602584133669184
857 0.12602584133669184
858 0.12602584133669184
859 0.12627187914191623
860 0.12627187914191623
861 0.12627187914191623
862 0.12627187914191623
863 0.12627187914191623
864 0.12627187914191623
865 0.12627187914191623
866 0.12655926568644282
867 0.12655926568644282
868 0.12655926568644282
869 0.12655926568644282
870 0.12655926568644282
871 0.12655926568644282
872 0.12655926568644282
873 0.12655926568644282
874 0.12655926568644282
875 0.12655926568644282
876 0.12655926568644282
877 0.12655926568644282
878 0.12655926568644282
879 0.12655926568644282
880 0.12655926568644282
881 0.12684592539160447
882 0.12684592539160447
883 0.12684592539160447
884 0.12684592539160447
885 0.12684592539160447
886 0.12684592539160447
887 0.12684592539160447
888 0.12725256624412698
889 0.12725256624412698
890 0.12725256624412698
891 0.12725256624412698
892 0.12725256624412698
893 0.12725256624412698
894 0.1275674612454485
895 0.1275674612454485
896 0.1275674612454485
897 0.1275674612454485
898 0.1275674612454485
899 0.1275674612454485
900 0.1275674612454485
901 0.1275674612454485
902 0.1275674612454485
903 0.1275674612454485
904 0.1275674612454485
905 0.1275674612454485
906 0.1275674612454485
907 0.1275674612454485
908 0.1275674612454485
909 0.1275674612454485
910 0.1275674612454485
911 0.1275674612454485
912 0.1275674612454485
913 0.1275674612454485
914 0.1283401788699425
915 0.1283401788699425
916 0.1283401788699425
917 0.1283401788699425
918 0.1283401788699425
919 0.1283401788699425
920 0.1283401788699425
921 0.1283401788699425
922 0.1283401788699425
923 0.1283401788699425
924 0.1283401788699425
925 0.1283401788699425
926 0.1283401788699425
927 0.1283401788699425
928 0.1283401788699425
929 0.1283401788699425
930 0.1283401788699425
931 0.1283401788699425
932 0.1283401788699425
933 0.1283401788699425
934 0.1283401788699425
935 0.1283401788699425
936 0.1283401788699425
937 0.1283401788699425
938 0.1283401788699425
939 0.1283401788699425
940 0.1283401788699425
941 0.1283401788699425
942 0.1283401788699425
943 0.1283401788699425
944 0.1283401788699425
945 0.1283401788699425
946 0.1283401788699425
947 0.1283401788699425
948 0.1283401788699425
949 0.1283401788699425
950 0.1283401788699425
951 0.1283401788699425
952 0.1283401788699425
953 0.1283401788699425
954 0.1283401788699425
955 0.1283401788699425
956 0.1283401788699425
957 0.1283401788699425
958 0.1283401788699425
959 0.12897171950798939
960 0.12897171950798939
961 0.12925475591577218
962 0.12925475591577218
963 0.12925475591577218
964 0.12925475591577218
965 0.12925475591577218
966 0.12925475591577218
967 0.12925475591577218
968 0.12925475591577218
969 0.12925475591577218
970 0.12925475591577218
971 0.12956587310095405
972 0.12956587310095405
973 0.12956587310095405
974 0.12956587310095405
975 0.12956587310095405
976 0.12956587310095405
977 0.12956587310095405
978 0.12956587310095405
979 0.12956587310095405
980 0.12956587310095405
981 0.12956587310095405
982 0.12956587310095405
983 0.12956587310095405
984 0.12956587310095405
985 0.12956587310095405
986 0.12956587310095405
987 0.12956587310095405
988 0.12956587310095405
989 0.12956587310095405
990 0.12956587310095405
991 0.12956587310095405
992 0.12956587310095405
993 0.12956587310095405
994 0.12956587310095405
995 0.12956587310095405
996 0.12956587310095405
997 0.12956587310095405
998 0.12956587310095405
999 0.12956587310095405
1000 0.12956587310095405

==> data/mean-ndcg-ue-sanitizer-1000-nofilter.dat <==
1 0.07464528069093153
2 0.05650782643440771
3 0.048604607201504293
4 0.042759937947835
5 0.03903498534531349
6 0.03748051101333539
7 0.03595521292841522
8 0.03533252845010277
9 0.03579732724913845
10 0.035647588966929204
11 0.036082696492674156
12 0.036147477355193025
13 0.0360432287185548
14 0.03697071551408276
15 0.038557663207595363
16 0.03896037406297545
17 0.03918637359012186
18 0.039674550367185826
19 0.04066333727889516
20 0.040846736235935724
21 0.04133482567940436
22 0.0419947174003548
23 0.04284342627286413
24 0.044047030866962496
25 0.04490021715111603
26 0.045089674169575315
27 0.04570398390036134
28 0.046947229059823674
29 0.04762592910520146
30 0.04833467633506797
31 0.04940952918412756
32 0.04975437280047024
33 0.050249281439646416
34 0.05053867953922054
35 0.051170836379587824
36 0.051951261614838075
37 0.054200389153279974
38 0.05430862002139057
39 0.05549338475811065
40 0.056342835544099676
41 0.056571650401140414
42 0.05744661748713251
43 0.05875004681758027
44 0.06085390835153348
45 0.0629153305591492
46 0.06324959824748694
47 0.0634469657755946
48 0.06369381348301452
49 0.0640522396976441
50 0.06445754640333479
51 0.06545721422631644
52 0.06559920975624217
53 0.06572580975671692
54 0.06604133191001602
55 0.06611478287810651
56 0.06643855737498959
57 0.06690197756872085
58 0.0673405808061301
59 0.06763886133156945
60 0.06834446813170686
61 0.06888500907218408
62 0.06899639171795698
63 0.06939293599164502
64 0.0695713236075058
65 0.07018156093839803
66 0.07059511564537371
67 0.07084562749854914
68 0.0710141498902232
69 0.07139541632577465
70 0.07172127790850928
71 0.07198365451994361
72 0.07218600752225576
73 0.07255774390990366
74 0.07398738440962686
75 0.07405833058038011
76 0.07428932475679866
77 0.07475938342521289
78 0.07506994676369955
79 0.07547401614978748
80 0.07558690423557657
81 0.07568926655065117
82 0.07594957321171923
83 0.07630597028812072
84 0.07663526503853488
85 0.07691070811810884
86 0.07721190251312869
87 0.07744465155274657
88 0.0776140428798503
89 0.07790094949822043
90 0.07812774723800195
91 0.0785779127528784
92 0.07909641208810735
93 0.07956438416039349
94 0.07977661631394434
95 0.07997181379223003
96 0.08013211564360899
97 0.08027931186108633
98 0.08066949686899366
99 0.08087714807749928
100 0.08114066980673647
101 0.08136143253986536
102 0.08150007277051509
103 0.08185128387658484
104 0.08232378618155782
105 0.0825415152373215
106 0.08276632837612634
107 0.08301186137148622
108 0.08317600148343514
109 0.08382228979694253
110 0.08443445690131475
111 0.08478598296181986
112 0.0854270219046984
113 0.08660401969386188
114 0.08774560954600596
115 0.08831775384711489
116 0.08883575472403844
117 0.08903984625283301
118 0.08916319161189659
119 0.08936880837418414
120 0.089798264371787
121 0.09005605256854375
122 0.09037871047241172
123 0.0907257393456065
124 0.09089637113211375
125 0.09135795706105461
126 0.09158538685356649
127 0.09173018674158563
128 0.09188234329425594
129 0.09217829477537318
130 0.09228275348204931
131 0.09256778309294306
132 0.09265384589957357
133 0.09297000044604299
134 0.09324060246350022
135 0.09354549304285015
136 0.09367911336963482
137 0.09404858225484079
138 0.09404690803492818
139 0.09431238194440347
140 0.09447162954151182
141 0.09468794630228856
142 0.0948473644975628
143 0.09515069214845355
144 0.09529841824539365
145 0.09581956857260832
146 0.09599826539201158
147 0.09602263668412277
148 0.09615630906822759
149 0.09627737495577256
150 0.09664901183940969
151 0.09678910982856202
152 0.09687377433163065
153 0.09704393376125557
154 0.09722633050068001
155 0.09750732624414579
156 0.09793260573428078
157 0.0981613725367455
158 0.09826970579904419
159 0.09878628998477815
160 0.09882367782174502
161 0.09897720003569638
162 0.09915210119725841
163 0.09922138628786671
164 0.09944006706815525
165 0.09954147805190904
166 0.09957938225644762
167 0.09975751966265974
168 0.10001639672461153
169 0.10019252352401715
170 0.10037964413212652
171 0.10050136746534194
172 0.10085420006681316
173 0.1010411252858846
174 0.10119429621017301
175 0.10139222490692433
176 0.10150093658570489
177 0.10182279708257633
178 0.10213259866982848
179 0.10271351579357624
180 0.1032097084743293
181 0.10338228447590342
182 0.10345361899655443
183 0.10368267335285826
184 0.10407705001460275
185 0.1042458586451912
186 0.10456542854538645
187 0.10477988386472119
188 0.10501569437454951
189 0.1056863005350738
190 0.1059033265787888
191 0.10621609037037386
192 0.10635028450137528
193 0.10654777786582481
194 0.1067729938583925
195 0.1069162804333792
196 0.10742902579450642
197 0.10755765195673178
198 0.1076220718109012
199 0.10767252072803747
200 0.10792451940096245
201 0.10806168324513904
202 0.10830168863517523
203 0.10840972463238312
204 0.10875719078209391
205 0.1089570181222296
206 0.10909305746645719
207 0.10928617817306144
208 0.10941044067075179
209 0.10952571706194361
210 0.10959068974126453
211 0.10971412288112341
212 0.10978903783599453
213 0.10982254992247742
214 0.10982169111335166
215 0.10991611100250004
216 0.1102793158904221
217 0.1105223630347975
218 0.11061598178630143
219 0.11071267385560501
220 0.11091622622628758
221 0.11097460056973872
222 0.11109254669592629
223 0.11131203800672648
224 0.11148551032754989
225 0.11153405189496644
226 0.1118243724042483
227 0.11185345518554726
228 0.1119109843749859
229 0.11191021205170709
230 0.11194011715149886
231 0.11209208484656595
232 0.11216569884948316
233 0.11230920793055259
234 0.11235601191217166
235 0.11242713195122284
236 0.11251382755484649
237 0.1125618554326105
238 0.11279893275135214
239 0.11284859639451582
240 0.11290388960261317
241 0.1130371961062231
242 0.11329524994762757
243 0.11359043880330462
244 0.11381086351881611
245 0.11417702421367494
246 0.11432164007235425
247 0.11441749850552198
248 0.11457578138001283
249 0.11492234170569629
250 0.11518688510475644
251 0.11544117044107471
252 0.11568912951701116
253 0.1158989199928917
254 0.11599925413392576
255 0.11652336366946627
256 0.11666574503614136
257 0.11675888332420795
258 0.11692853983418348
259 0.11704302849572139
260 0.11714844242254253
261 0.11723444354192288
262 0.11742476955952734
263 0.11754841094576343
264 0.11771459506584446
265 0.11780325205568097
266 0.11784059889156635
267 0.11795562250082421
268 0.11801392836183626
269 0.11840549500870376
270 0.11887131049859803
271 0.11891015368233135
272 0.11897019048177639
273 0.11907146282891909
274 0.1191770455408139
275 0.11919492799769106
276 0.11922879910580565
277 0.11940734382938258
278 0.11951717566867859
279 0.11974994527235894
280 0.11979349220765492
281 0.11985870800837235
282 0.11997884854106083
283 0.12011467122108192
284 0.12015351853538866
285 0.12028711900589262
286 0.12040073881778537
287 0.12065520440574168
288 0.12073043627051808
289 0.12077647614455521
290 0.12083231718293663
291 0.12087105520061711
292 0.12087105520061711
293 0.12091076571709217
294 0.1210220661260691
295 0.12109469186413298
296 0.12116196351595042
297 0.12130479426822029
298 0.12137507560560352
299 0.12147376338412245
300 0.12148514803662863
301 0.12156701823343181
302 0.12161683318962847
303 0.12167277312436613
304 0.12175024331466876
305 0.12182261540316336
306 0.12188625792239884
307 0.12189847939575495
308 0.12192373851180846
309 0.12202185039888987
310 0.12217252731117333
311 0.12219299367721242
312 0.12221823234090722
313 0.12234214867328466
314 0.12235850870460122
315 0.12252013257201855
316 0.12264833730959172
317 0.12324441909525732
318 0.12343071737155152
319 0.1235219164248454
320 0.12360001804406438
321 0.12374722155218636
322 0.12383684942602438
323 0.12388879473997147
324 0.12401354202419693
325 0.12412695334124489
326 0.12416461557585273
327 0.12433908486438844
328 0.12435223234500029
329 0.1244886397537341
330 0.12455462861487049
331 0.12455462861487049
332 0.124647227202001
333 0.12467301833794414
334 0.12476312510038658
335 0.12490651067893248
336 0.12492268094139232
337 0.1249899653999673
338 0.12506859141001114
339 0.12511820385283456
340 0.12523824609723733
341 0.125280270962133
342 0.12539073562999878
343 0.1254068932494509
344 0.1255173309643756
345 0.12557515424429463
346 0.12564584529772632
347 0.12573527002019091
348 0.12587527368912077
349 0.12596010127217047
350 0.12622015524412478
351 0.1263652857701499
352 0.12641459521186907
353 0.12659107365854877
354 0.1266601628327088
355 0.1267164602816142
356 0.1268356603163379
357 0.1269596934936958
358 0.12697326502016273
359 0.12715974503913097
360 0.12720341769285792
361 0.12721939154754738
362 0.12726393633056207
363 0.12729740740412482
364 0.12733950304534308
365 0.12736407284015436
366 0.1277847565087219
367 0.12787012363459263
368 0.12799492433718396
369 0.12809261882440315
370 0.12826926193070254
371 0.128356117657014
372 0.1283922040667785
373 0.12840808998928763
374 0.12847079110321957
375 0.12852615498303588
376 0.12866645451861344
377 0.1288378875422562
378 0.12888582482458927
379 0.12896978183814567
380 0.1293203673574006
381 0.12934504126355104
382 0.1294527247408265
383 0.1294527247408265
384 0.1294527247408265
385 0.12952865187055018
386 0.12967019122928033
387 0.12969846067161614
388 0.12980790735623043
389 0.12991235001245555
390 0.13005015935525668
391 0.13020513940617756
392 0.13024449064535057
393 0.1303102910814444
394 0.13036456180353329
395 0.1303888079909274
396 0.13041553905013703
397 0.13043976483357603
398 0.1304790165158707
399 0.13050322203168538
400 0.13051801502498006
401 0.13057282132841044
402 0.13062563139883557
403 0.13074011460286822
404 0.1309433633658889
405 0.1310610562411066
406 0.1313364493692757
407 0.1314032125897395
408 0.13146225963235755
409 0.1315193120470938
410 0.1315783992305318
411 0.13176560196413475
412 0.13201207883198587
413 0.1321076869477927
414 0.13220079500061882
415 0.13224513728034318
416 0.13231640830319147
417 0.13243320146313547
418 0.13243320146313547
419 0.1325239699826906
420 0.13253555934510144
421 0.13256875464723789
422 0.13260762720276298
423 0.13273364268810942
424 0.13277809359841763
425 0.13286230261984247
426 0.13296031447767864
427 0.13308411941835074
428 0.13309729210382507
429 0.13309729210382507
430 0.13316356279004055
431 0.13316356279004055
432 0.13325021084756358
433 0.13326956496307277
434 0.13335871056666998
435 0.1333938159200605
436 0.13342099772684154
437 0.1334354853051937
438 0.13345480298400764
439 0.13348957520467017
440 0.13348957520467017
441 0.13357039931973433
442 0.13359394984491815
443 0.1336460181667612
444 0.1337132488404654
445 0.1337765354715854
446 0.13386523492127078
447 0.133956414418864
448 0.1339837482504291
449 0.13402277651694586
450 0.13405009047048674
451 0.13405009047048674
452 0.13405847171507315
453 0.13414186724309488
454 0.1343576828411557
455 0.13444330636131208
456 0.1345758224626068
457 0.1345922266933963
458 0.13465217628371132
459 0.134695000487923
460 0.13472558201319104
461 0.1347707134914567
462 0.13485807028293223
463 0.13491590395913436
464 0.13493697094368348
465 0.13493697094368348
466 0.13506581056549705
467 0.13506581056549705
468 0.13510380604819175
469 0.13511745259774563
470 0.1351445739923299
471 0.13516089800063796
472 0.1352099151737533
473 0.1352099151737533
474 0.13523344577286417
475 0.13537421833222263
476 0.1356518969857708
477 0.13617553181288214
478 0.13645274669157845
479 0.13647856046378276
480 0.1365151055963313
481 0.1365598190630338
482 0.13660362089316017
483 0.13663470441349468
484 0.13666077810029467
485 0.1366877620488044
486 0.1366877620488044
487 0.13687888623391192
488 0.13689957635929384
489 0.13701465012744135
490 0.13705641464800677
491 0.13712293362316208
492 0.1371932450862884
493 0.1371932450862884
494 0.13732338383552367
495 0.13750304725345666
496 0.13777581837445935
497 0.13786338746927096
498 0.13800275916235852
499 0.13821694762031136
500 0.13826236417091387
501 0.1383626022457136
502 0.13837609993151412
503 0.1384191801913622
504 0.13843806320238072
505 0.13849971435373737
506 0.1385628888382182
507 0.1386846469545756
508 0.1386958833518371
509 0.1386958833518371
510 0.13885966553816348
511 0.13889460246126564
512 0.139023454201406
513 0.1391200376111135
514 0.13921569849319287
515 0.13928395335231492
516 0.13939461757085148
517 0.13941342379021227
518 0.13942949994525106
519 0.13942949994525106
520 0.13944454406752155
521 0.1394740060095146
522 0.13953589329307878
523 0.13956794089258578
524 0.1396266089426821
525 0.1396801711539038
526 0.1397644349365629
527 0.1398661138757054
528 0.1400121367485899
529 0.14002627199006046
530 0.14009655922917819
531 0.14046891878792106
532 0.14052449160326
533 0.14060226466228662
534 0.14079134578001756
535 0.14083689466795946
536 0.14093432387134264
537 0.14100676025822528
538 0.14107274645939064
539 0.1410933127448837
540 0.1410933127448837
541 0.14110665031816352
542 0.1411342753640684
543 0.14121703626998403
544 0.14135484483849195
545 0.14150747014891207
546 0.14167526331053912
547 0.14222388499877725
548 0.1423075676604037
549 0.14235923458480795
550 0.14248515377030638
551 0.14262358124710878
552 0.14267979760836474
553 0.14269805757816192
554 0.14269805757816192
555 0.14271941633119942
556 0.14274203113325912
557 0.1427649625466578
558 0.14280665808756363
559 0.14286425184228607
560 0.14291095441416082
561 0.14294352283812986
562 0.14294352283812986
563 0.14300827062535884
564 0.14301445890162318
565 0.14304081578235192
566 0.14310732741191814
567 0.14322413900648917
568 0.14323517803261088
569 0.1432795580352249
570 0.1434246023770496
571 0.1435251071677971
572 0.1436392210087185
573 0.1436990550202664
574 0.14372187813080556
575 0.14374223559075291
576 0.14381841645070256
577 0.14385567334511648
578 0.14385567334511648
579 0.14387046382961385
580 0.14402490999647513
581 0.14406572936198875
582 0.14411867780113116
583 0.1441707454799102
584 0.14467899792306596
585 0.14493483590049555
586 0.14494406914015726
587 0.14498994804566032
588 0.14500470282463118
589 0.14500470282463118
590 0.14507615621428088
591 0.14524177004145952
592 0.14524177004145952
593 0.14526512367772382
594 0.14527900295751375
595 0.14527900295751375
596 0.14537541494672845
597 0.14537541494672845
598 0.14540201634283947
599 0.1454246876082222
600 0.1454331265193954
601 0.14545863695116984
602 0.14547553180926612
603 0.14551293857447617
604 0.14551293857447617
605 0.14559042168226477
606 0.14560510715401503
607 0.14560510715401503
608 0.14560510715401503
609 0.14560510715401503
610 0.1456175536791443
611 0.14567840962122758
612 0.14567840962122758
613 0.145720545605596
614 0.145720545605596
615 0.145773355702285
616 0.145773355702285
617 0.14578425282943136
618 0.14579889357729245
619 0.1458184181897757
620 0.14583669409625724
621 0.1458504776275702
622 0.1458504776275702
623 0.1458504776275702
624 0.14587035191070702
625 0.14596458738763302
626 0.1460359226543161
627 0.14605053059871229
628 0.14609068937325279
629 0.1460998213451132
630 0.14613107501622974
631 0.14620817823454207
632 0.14625314440921053
633 0.1462731991558557
634 0.14631030650061808
635 0.14633981631400667
636 0.146376853218082
637 0.14640477870505866
638 0.14640477870505866
639 0.14642480421684514
640 0.14642480421684514
641 0.14655065713418558
642 0.146566200642783
643 0.146578545940375
644 0.14659671472341007
645 0.14659671472341007
646 0.14659671472341007
647 0.14661670180894992
648 0.14663997313125018
649 0.146662364224144
650 0.1466978509017803
651 0.14672023137902274
652 0.14672023137902274
653 0.1467668152988557
654 0.1468364002881335
655 0.146912701415644
656 0.14696603934657415
657 0.14712466402753877
658 0.14722681724530043
659 0.1472521001267895
660 0.14731637743085982
661 0.14733086679510699
662 0.14741415442129685
663 0.1474393625045027
664 0.147453841789429
665 0.14747951797729897
666 0.1475722450241632
667 0.14760314973607996
668 0.1477034761480315
669 0.14772009745841094
670 0.14773372040759486
671 0.1477473402405669
672 0.14776186254998588
673 0.14780078040983874
674 0.147826418012373
675 0.1478757996215844
676 0.14793260469605607
677 0.1479454842289001
678 0.1479454842289001
679 0.14796938524523826
680 0.14796938524523826
681 0.14805039158879885
682 0.14806262566960748
683 0.14810925513655768
684 0.14813283975216437
685 0.14813283975216437
686 0.14818777264357463
687 0.14828242411378761
688 0.14828242411378761
689 0.1483280130613357
690 0.1483805106069137
691 0.14840237492101263
692 0.1484474255475946
693 0.14849326923586303
694 0.14855607777838387
695 0.14855607777838387
696 0.14857142982825375
697 0.1485893795033579
698 0.1485893795033579
699 0.14863814609762763
700 0.1486678475261479
701 0.1486678475261479
702 0.14869066433430655
703 0.14869066433430655
704 0.14869066433430655
705 0.14869066433430655
706 0.14870714947026925
707 0.14874297100374895
708 0.14876841666048501
709 0.14876841666048501
710 0.14878717465415536
711 0.14880687512191304
712 0.14889115060574806
713 0.1490177330640843
714 0.14903205263539163
715 0.14917783589493097
716 0.1492751965678138
717 0.149304789777756
718 0.14932356544560016
719 0.14934807333504094
720 0.14938075355761304
721 0.14942096141171207
722 0.14942096141171207
723 0.1495076373905036
724 0.1495076373905036
725 0.14960417827067202
726 0.14960417827067202
727 0.14961403722350336
728 0.1496301343151189
729 0.1496301343151189
730 0.1496301343151189
731 0.1497094953215492
732 0.14972055363417128
733 0.14982129949408818
734 0.1498498237415195
735 0.14988152084476683
736 0.14989655595550647
737 0.14989655595550647
738 0.14989655595550647
739 0.1499099770734261
740 0.14991158149351105
741 0.14997222121735423
742 0.15000281886542885
743 0.15002078026205085
744 0.1501067136001071
745 0.15012863839315424
746 0.15012863839315424
747 0.15017223252574435
748 0.15025413270211255
749 0.1503966011454125
750 0.15047099920542029
751 0.15048520968639348
752 0.1505003826312026
753 0.1505003826312026
754 0.1505003826312026
755 0.1505145817381756
756 0.15055041529874919
757 0.15056460874805874
758 0.15056460874805874
759 0.15058647208709583
760 0.1506136555397291
761 0.15062880131814518
762 0.1506376697592595
763 0.15066794935549332
764 0.1506760816121254
765 0.15071942543608224
766 0.15076820431385016
767 0.1507839655407481
768 0.15097067029433442
769 0.15109046509554727
770 0.15109046509554727
771 0.15109046509554727
772 0.15109046509554727
773 0.15109046509554727
774 0.15111389630792008
775 0.1511745824588417
776 0.15118434491838725
777 0.15118434491838725
778 0.15118434491838725
779 0.15121755940663653
780 0.15131905426982337
781 0.15131905426982337
782 0.15131905426982337
783 0.1513278865806601
784 0.1513278865806601
785 0.15135174840257576
786 0.15137839229813732
787 0.15140082559142615
788 0.1514311477075633
789 0.15144525319374585
790 0.15146903437267642
791 0.1514881727421458
792 0.15161848064613545
793 0.15161848064613545
794 0.1517543079792346
795 0.15176839748758736
796 0.15180076171603585
797 0.1518541847147595
798 0.1518749197319025
799 0.15189890847446272
800 0.1520094936512855
801 0.15204012076918733
802 0.15205927950400486
803 0.15205927950400486
804 0.15205927950400486
805 0.15212094664668277
806 0.1521718996407338
807 0.1521718996407338
808 0.15219355896647588
809 0.15220208868398008
810 0.15223052763319075
811 0.1522621196420244
812 0.1522914937671113
813 0.15234471359299756
814 0.15239046997153563
815 0.15241153864440157
816 0.15246568550841227
817 0.15250229473842752
818 0.1525414363013494
819 0.1525414363013494
820 0.15259552662361472
821 0.15259552662361472
822 0.15259552662361472
823 0.15259552662361472
824 0.15259552662361472
825 0.15262552723907685
826 0.15268100152713027
827 0.15269500838592923
828 0.15269500838592923
829 0.15273058696241218
830 0.15288066687809393
831 0.1529074897121264
832 0.15302161292092448
833 0.1530436507734924
834 0.15305859058711282
835 0.15310178978443534
836 0.15316993232109805
837 0.15319243046086328
838 0.15321165062683334
839 0.1532229678715378
840 0.1532229678715378
841 0.1532229678715378
842 0.15322788899948533
843 0.15325929978665542
844 0.15325929978665542
845 0.15334611037991736
846 0.15339207977405464
847 0.1534112695260483
848 0.15343602143441182
849 0.15343602143441182
850 0.15346739376534768
851 0.15346739376534768
852 0.15348656680095712
853 0.1535179227759813
854 0.15357056797827498
855 0.15358300284342888
856 0.15363085049870123
857 0.15363085049870123
858 0.15363085049870123
859 0.15364013973694846
860 0.15367843284073351
861 0.15379659255397504
862 0.15385263438071273
863 0.15385263438071273
864 0.1538541732998186
865 0.1539296421828527
866 0.15394355374623686
867 0.15396906768525798
868 0.15400555654180895
869 0.15400555654180895
870 0.15400555654180895
871 0.15403601193241376
872 0.15403601193241376
873 0.15403601193241376
874 0.15408860328317467
875 0.15408860328317467
876 0.1541341777549954
877 0.1541341777549954
878 0.15417596805814174
879 0.15422952167323195
880 0.15424129648328572
881 0.1542992127580437
882 0.15439336274092857
883 0.15439336274092857
884 0.15443591338329918
885 0.15443591338329918
886 0.15449438416405126
887 0.15451579698793583
888 0.15457562963899676
889 0.1546114305465677
890 0.15466143468550825
891 0.15466143468550825
892 0.15469040305782092
893 0.15471397193113773
894 0.15472781843833325
895 0.154771103392385
896 0.15481451021632295
897 0.15482929022551448
898 0.1548608509616043
899 0.1548825390241685
900 0.15489981517829124
901 0.15489981517829124
902 0.15491284371868602
903 0.1549717001737994
904 0.1550196997920009
905 0.15505189040046446
906 0.15505189040046446
907 0.15507318261695044
908 0.1550944713931124
909 0.1550944713931124
910 0.15510828189661066
911 0.15510828189661066
912 0.15512717481556176
913 0.15512717481556176
914 0.1551546818922553
915 0.1551546818922553
916 0.1551546818922553
917 0.1551546818922553
918 0.15519937994402963
919 0.15519937994402963
920 0.15519937994402963
921 0.15519937994402963
922 0.155243725985213
923 0.155243725985213
924 0.155243725985213
925 0.15526979524575193
926 0.15526979524575193
927 0.15526979524575193
928 0.15526979524575193
929 0.15534623238354256
930 0.15539706236009668
931 0.15541598702131046
932 0.15544444670436802
933 0.15545914177306533
934 0.15545914177306533
935 0.155473832247334
936 0.15549307743670251
937 0.15549307743670251
938 0.15550682686045364
939 0.15550682686045364
940 0.15551848836601623
941 0.15552961621330139
942 0.1555805155131015
943 0.15559767408836783
944 0.15560534932734563
945 0.155681485191976
946 0.15572519118469197
947 0.15574681710730948
948 0.15574681710730948
949 0.15574681710730948
950 0.15579655012687607
951 0.1558674208364827
952 0.1558674208364827
953 0.1558674208364827
954 0.1558785264562213
955 0.15588767245198268
956 0.1559013838395552
957 0.15590833594767023
958 0.15591137218621112
959 0.15591137218621112
960 0.15591137218621112
961 0.15591137218621112
962 0.15592711580217733
963 0.15597810945980625
964 0.1560378866684459
965 0.15607491167667217
966 0.15610309561148827
967 0.15613228237569762
968 0.15613228237569762
969 0.15618044807740478
970 0.15618044807740478
971 0.1569362327508192
972 0.15694783757760725
973 0.15697532833480354
974 0.15697532833480354
975 0.15702332850262637
976 0.1570369986966842
977 0.15712447085461465
978 0.15720754600864492
979 0.15721771366415052
980 0.15729980700138202
981 0.1574095119169668
982 0.1574399637622154
983 0.1574399637622154
984 0.1574570164992536
985 0.1574570164992536
986 0.15748573070342511
987 0.15757044063872894
988 0.15761637939228892
989 0.15773141469143898
990 0.15773141469143898
991 0.15773141469143898
992 0.15775515264689527
993 0.1577645667212411
994 0.1577645667212411
995 0.15781292548315676
996 0.15782576716769495
997 0.1578351757672465
998 0.1578351757672465
999 0.1578351757672465
1000 0.15785122987153913

==> data/mean-ndcg-ue-sanitizer-1000-sanitizer=address.dat <==
1 0.008028545941123996
2 0.010497587832848123
3 0.010369248433434472
4 0.010932467714536908
5 0.011488992714949974
6 0.0119778663667593
7 0.01362900112148147
8 0.014182504087498628
9 0.014961824688342338
10 0.016018124839681354
11 0.0165175260201108
12 0.016648392673638265
13 0.016909727166025235
14 0.017161361046540508
15 0.01758833053460392
16 0.019952000133923866
17 0.02031089962549021
18 0.021197240790677162
19 0.02291169418987859
20 0.023716620279963314
21 0.02452771443151874
22 0.025478836102327825
23 0.025864245583099948
24 0.026426391437685503
25 0.02692662798381385
26 0.030187703124438924
27 0.03032648667891866
28 0.030453074308031902
29 0.030610040947255817
30 0.03109061635632231
31 0.031891673406541234
32 0.03234597724880083
33 0.03251664124367668
34 0.03297350622412943
35 0.03340154123660072
36 0.03457921961580998
37 0.03513210098278624
38 0.03547565006297392
39 0.03592883339464804
40 0.03610460242729048
41 0.036484557706682845
42 0.03668630280733982
43 0.037298810262984
44 0.0376391220617414
45 0.03789656592908554
46 0.038287503780497396
47 0.038573172617599974
48 0.03888991260376029
49 0.03963892757295999
50 0.03987274698014473
51 0.040138233697819985
52 0.041540357252688974
53 0.04210214898319716
54 0.04281271382086846
55 0.04295253998949469
56 0.0429912241124349
57 0.04306325839200795
58 0.04353091583251108
59 0.04363890442064073
60 0.04388712357494487
61 0.04414422979649098
62 0.04429717646202524
63 0.044539843512964396
64 0.044650071163237534
65 0.04506457547876532
66 0.04550775943847663
67 0.045743105079534184
68 0.045917954363685995
69 0.046281343952192876
70 0.04634941587157159
71 0.0464607215895756
72 0.046749972816686185
73 0.04691086247765465
74 0.047069157768964816
75 0.04722370334869071
76 0.04754083769687255
77 0.047915038543282815
78 0.04807352094429193
79 0.04826495081952201
80 0.04826495081952201
81 0.04836628940457096
82 0.0485037684594918
83 0.04873121641978668
84 0.04931904942679496
85 0.04994960688093389
86 0.0501295574574062
87 0.050380590794279125
88 0.05112148245544356
89 0.05155632936138532
90 0.05181816756954856
91 0.052164116229615275
92 0.052210383874329844
93 0.05252472152458064
94 0.05266264849165311
95 0.053629222267775806
96 0.053707275733639856
97 0.05406638264969944
98 0.054450259706030325
99 0.05472690958713727
100 0.054889484258433485
101 0.054889484258433485
102 0.0550031988138477
103 0.055217964591944474
104 0.05529663191348036
105 0.05561357461914498
106 0.05596790070716051
107 0.05604782497197015
108 0.056362449783702404
109 0.05664318228952875
110 0.05694729935308435
111 0.057237599934900484
112 0.05760876774417362
113 0.05824788907421652
114 0.05850654454971872
115 0.058665398575086576
116 0.05877896840360162
117 0.05915935571969517
118 0.0602066136301978
119 0.06056460280443351
120 0.060676269229602106
121 0.06070459741414719
122 0.06077875140805566
123 0.06112791675008996
124 0.0613588787959193
125 0.061639268335547816
126 0.06218211106812981
127 0.06237453134114225
128 0.06269273489169
129 0.06307427731937904
130 0.0631337967155574
131 0.06337949060496083
132 0.06351179434715544
133 0.06371155540324572
134 0.06396955729646131
135 0.064320520163909
136 0.06481203705650514
137 0.06499866038836745
138 0.06554758273930689
139 0.06589441791378826
140 0.06622746592551092
141 0.06648066842077816
142 0.0665183701749081
143 0.06708802275347384
144 0.06724546329265607
145 0.06754598347746653
146 0.06764480481877042
147 0.06820490742783869
148 0.06831430842771577
149 0.06845276437146064
150 0.06859945134270752
151 0.06889475953739324
152 0.06910885549431217
153 0.06971748827489309
154 0.06998967390783059
155 0.0704978813312001
156 0.07074874338607547
157 0.07101457785415848
158 0.07126855484247223
159 0.07155189558321823
160 0.07190455925921484
161 0.0724319261830052
162 0.0724319261830052
163 0.07302465940070445
164 0.07329767365754927
165 0.073654161970218
166 0.0740830876199384
167 0.0742549977276387
168 0.07469380800001903
169 0.07484049264878194
170 0.07506549409507302
171 0.07536908836102642
172 0.0756997896847395
173 0.07577338393409826
174 0.07592668895267188
175 0.07625493431198646
176 0.07653526500617862
177 0.07660199915173681
178 0.07679180484349744
179 0.07695252671664919
180 0.07743140493355609
181 0.0776098007241639
182 0.07764242660974588
183 0.0777777097499491
184 0.07780766975603665
185 0.07808741233125126
186 0.07833058806807833
187 0.07891199550320124
188 0.07930151646006436
189 0.08000550456830038
190 0.08010908629214417
191 0.08021965446054316
192 0.08049091296732237
193 0.0805959314637609
194 0.08073326322302452
195 0.08078823906566177
196 0.08103522108218453
197 0.08103522108218453
198 0.08129966959550344
199 0.08143189683654328
200 0.08152548566449677
201 0.08170358456789441
202 0.08182502674284639
203 0.08191902264825818
204 0.08200971717741601
205 0.08200971717741601
206 0.0824824545499895
207 0.08279036945458458
208 0.08311778429665459
209 0.08324587235511019
210 0.08331005750945591
211 0.08339136010331447
212 0.08351619860754551
213 0.08356924010857833
214 0.08370201483301191
215 0.08400267969975422
216 0.08410443568006885
217 0.08468696385668796
218 0.08492808043559885
219 0.0850134840364345
220 0.08524257284521758
221 0.08550054899104766
222 0.08556658574044096
223 0.08616365678127241
224 0.08616365678127241
225 0.08622636797091926
226 0.086260858233029
227 0.08652874955643113
228 0.08668692468045583
229 0.08683302621276143
230 0.08690029679263137
231 0.0870380492946927
232 0.08722063397869721
233 0.0877810493713424
234 0.08792787717568071
235 0.08804642825579707
236 0.0880905725097179
237 0.08822314612369003
238 0.08825731195831321
239 0.08825731195831321
240 0.08831994141287626
241 0.08838252362048567
242 0.08846382085297289
243 0.08872152260441057
244 0.08900581924419083
245 0.08932202030993923
246 0.08958011060870474
247 0.08970652926352278
248 0.09002238111527541
249 0.09015015398114237
250 0.09087480100892953
251 0.0910201401981488
252 0.09111620288040433
253 0.0911676029600488
254 0.09122038714629595
255 0.09124859217559654
256 0.0913085018795508
257 0.09133666738119127
258 0.09133666738119127
259 0.09151935749214096
260 0.09157358273127066
261 0.09179976958468015
262 0.09185943116322699
263 0.09235747335644079
264 0.09251882889443776
265 0.09292188074512882
266 0.09298029339353871
267 0.09309877394894374
268 0.09326927695657584
269 0.09354100438955316
270 0.09372355409868988
271 0.09372355409868988
272 0.0939233477650107
273 0.09404574291930716
274 0.09414037954006471
275 0.09417367039466841
276 0.09426827439431824
277 0.09429606622485173
278 0.09438385054987414
279 0.09438385054987414
280 0.09438385054987414
281 0.09440961055541898
282 0.09440961055541898
283 0.09440961055541898
284 0.09456509036812735
285 0.09464609107628809
286 0.0946831461804456
287 0.09485340809862597
288 0.09503046493918026
289 0.09506044160032576
290 0.09525483455794474
291 0.09525483455794474
292 0.09527516127369752
293 0.09532662374963444
294 0.09538742969234187
295 0.09541491510755228
296 0.09551724866904326
297 0.09572892754619997
298 0.09578423897109782
299 0.09588661464928108
300 0.09593592590122632
301 0.09596568971725028
302 0.09598589704195035
303 0.09600832434801584
304 0.09607374314172573
305 0.09607374314172573
306 0.09611589258343672
307 0.09678154999532385
308 0.09696801494113615
309 0.09728078764031838
310 0.0973406347194011
311 0.09736073905336616
312 0.09740274651939557
313 0.09740274651939557
314 0.09740274651939557
315 0.09756640314054044
316 0.09773214554742726
317 0.09781932167646999
318 0.09786647729395113
319 0.09786647729395113
320 0.09786647729395113
321 0.09795175822696654
322 0.09802396691666262
323 0.09814154408550425
324 0.09819075363340213
325 0.09824289512301983
326 0.09824289512301983
327 0.0983717653297837
328 0.0983717653297837
329 0.09839387525933373
330 0.09839387525933373
331 0.09843545627969193
332 0.09850788874350709
333 0.09854008688639526
334 0.09866680222072087
335 0.09869019685612858
336 0.09893109974538533
337 0.09901432415858108
338 0.09907596783031562
339 0.09907596783031562
340 0.09907596783031562
341 0.09919355233794155
342 0.09926732495296867
343 0.09928709320118921
344 0.09928709320118921
345 0.09928709320118921
346 0.09931193975406466
347 0.09945802659355422
348 0.09955330492563474
349 0.09967058514419466
350 0.09975587771158238
351 0.09978778762242632
352 0.10016136821609102
353 0.10016136821609102
354 0.10023044517767792
355 0.10032390857632967
356 0.10032390857632967
357 0.10032390857632967
358 0.10034353341522617
359 0.10040794391353879
360 0.10043262358230744
361 0.10049697351250597
362 0.10049697351250597
363 0.10079317218168299
364 0.10091751267120419
365 0.10113189068583807
366 0.10128742699314447
367 0.10154067150139595
368 0.10160107641026755
369 0.10207373652334015
370 0.10236747648854577
371 0.10274789832756857
372 0.10280807162933639
373 0.1028712383643436
374 0.1028712383643436
375 0.10297012495798319
376 0.10297012495798319
377 0.10325477142742337
378 0.10333328004563982
379 0.10337391581606714
380 0.1035136181650254
381 0.10356242359361142
382 0.10356242359361142
383 0.10356242359361142
384 0.10375603934633816
385 0.10381969570064518
386 0.10390359061073687
387 0.1039701600278753
388 0.10411082233210507
389 0.10411082233210507
390 0.10416550183988495
391 0.10416550183988495
392 0.10421407533314639
393 0.10421407533314639
394 0.10427589303294904
395 0.10440069866042687
396 0.10450280275579722
397 0.10456244944583723
398 0.1047951185020707
399 0.10505845876131595
400 0.10505845876131595
401 0.10505845876131595
402 0.10514706650549906
403 0.10518201038244261
404 0.10518201038244261
405 0.10518201038244261
406 0.10520465864766797
407 0.10538452460966947
408 0.1055607970056047
409 0.10599729319026088
410 0.10604550525420771
411 0.10608559535539469
412 0.10613376856458247
413 0.10619018007453032
414 0.10623022192636489
415 0.10630243666475084
416 0.10633060866377668
417 0.10637776636370913
418 0.10654985732397411
419 0.10658981978364886
420 0.10667165580430642
421 0.1068953725808586
422 0.10708903795847814
423 0.10716529620570658
424 0.1072531257504167
425 0.1072531257504167
426 0.1072531257504167
427 0.1072531257504167
428 0.10732232122793557
429 0.1074157916809076
430 0.10747465513040351
431 0.10747465513040351
432 0.10747465513040351
433 0.10747465513040351
434 0.10747465513040351
435 0.10761134842480767
436 0.10763930335353955
437 0.10772669781337146
438 0.10781405951729564
439 0.10786173152980567
440 0.10786173152980567
441 0.10786173152980567
442 0.1078924373320031
443 0.10792313177639185
444 0.10803208169504737
445 0.10806275352540685
446 0.10812126538427105
447 0.10824787666202446
448 0.10841680715911192
449 0.10866736219130912
450 0.10888165787032136
451 0.10895972485760061
452 0.10899031858688754
453 0.10899031858688754
454 0.10902089029529109
455 0.10920353502822543
456 0.10931792165734876
457 0.1093521500204296
458 0.1093521500204296
459 0.1093521500204296
460 0.10938265642922998
461 0.10938265642922998
462 0.10946041758490803
463 0.10957230722161072
464 0.10972500053474933
465 0.11015718677085454
466 0.11041358907342697
467 0.11044402070924741
468 0.11044402070924741
469 0.11044402070924741
470 0.11049116538691421
471 0.11052522636121243
472 0.11058099913605456
473 0.11067944304847813
474 0.11070980137901684
475 0.11070980137901684
476 0.11073516035333489
477 0.11076915159072014
478 0.11079669085586769
479 0.11082422081824457
480 0.110901501745455
481 0.11092901317903643
482 0.1109592894644449
483 0.11099833510017572
484 0.11105884720987257
485 0.11108909319079734
486 0.11108909319079734
487 0.11118027784638503
488 0.11172340191487333
489 0.11210834390068497
490 0.11210834390068497
491 0.11232417382179334
492 0.11232417382179334
493 0.11232417382179334
494 0.11232417382179334
495 0.11232417382179334
496 0.11234936503133386
497 0.11234936503133386
498 0.11258248790917702
499 0.11263173530966149
500 0.11267140348809239
501 0.11288352222088904
502 0.11297057173570407
503 0.1130376173910414
504 0.11310975142742541
505 0.1131485183131189
506 0.11317185222990042
507 0.11319517876712769
508 0.11319517876712769
509 0.11333304579386162
510 0.11333304579386162
511 0.11344650562148605
512 0.11361627313016961
513 0.1137098181019242
514 0.11387730783970759
515 0.11410742639539263
516 0.11471040733825738
517 0.11488332345037108
518 0.11489952105745435
519 0.11492944000050069
520 0.1150900577182796
521 0.11530229882882284
522 0.11530229882882284
523 0.11539993890172245
524 0.1154231428481007
525 0.11544486394180277
526 0.11548273652550213
527 0.11552207256835309
528 0.11556745926064818
529 0.11560089092250984
530 0.11564721476935494
531 0.11567036974982779
532 0.11572019099968339
533 0.11579705986002725
534 0.11591861867305629
535 0.11597314477150737
536 0.11651867684332876
537 0.11654179052440797
538 0.11666152985006524
539 0.11689516567039812
540 0.11710483682886401
541 0.11714162741494191
542 0.11720479692771561
543 0.11723450155632942
544 0.11731423884958175
545 0.1175079684328873
546 0.1177257842575228
547 0.11777179696513926
548 0.11781779637425084
549 0.11784082924900807
550 0.11786385549485413
551 0.117886875127613
552 0.1179029099878058
553 0.11792591644159281
554 0.11795552696417608
555 0.11797852030148331
556 0.11801669838682757
557 0.118046283669565
558 0.1181140170333083
559 0.11853816350736869
560 0.11857129493703403
561 0.11860941913584931
562 0.11862540862132408
563 0.1186635114418749
564 0.11868819286739206
565 0.11868819286739206
566 0.11868819286739206
567 0.11872625322912088
568 0.11872625322912088
569 0.11874915645728691
570 0.11874915645728691
571 0.11884611438059445
572 0.11904214864105209
573 0.11915614085762832
574 0.11923211485151752
575 0.11923211485151752
576 0.11927775436076672
577 0.11933736950190899
578 0.11933736950190899
579 0.11939079189652918
580 0.11947379533635259
581 0.11947379533635259
582 0.11947379533635259
583 0.11962684385262863
584 0.11972687263535231
585 0.11972687263535231
586 0.1200197774319799
587 0.12004256899238669
588 0.12004256899238669
589 0.12012099755154838
590 0.12016827836454992
591 0.12016827836454992
592 0.12019758177120336
593 0.12030939601704828
594 0.12036874065971798
595 0.12042925778464388
596 0.12050986209777234
597 0.12050986209777234
598 0.12053114178940431
599 0.12053114178940431
600 0.12058426723363148
601 0.12060553031498039
602 0.1206299607922097
603 0.1206299607922097
604 0.1206299607922097
605 0.1206299607922097
606 0.1206299607922097
607 0.12073129392994325
608 0.12076894057325815
609 0.12079015988652149
610 0.12087692222631585
611 0.12087692222631585
612 0.12093421029330693
613 0.12093421029330693
614 0.12096686757120911
615 0.12096686757120911
616 0.12099332166677607
617 0.12099332166677607
618 0.12099332166677607
619 0.12099332166677607
620 0.12105150805017054
621 0.12105150805017054
622 0.12111051404244014
623 0.12116865685680153
624 0.12119772103296353
625 0.12123520671419125
626 0.12133154509011093
627 0.12144800562921991
628 0.12144800562921991
629 0.1214965345435013
630 0.12153397397021241
631 0.1215714042036327
632 0.12160041107224694
633 0.12160041107224694
634 0.12160041107224694
635 0.12160041107224694
636 0.12164535131580614
637 0.12168272678682274
638 0.12170693796415563
639 0.12170693796415563
640 0.1217518346806044
641 0.12191698532601937
642 0.12202337857236469
643 0.1221382250849468
644 0.12231067642627659
645 0.12238214443975856
646 0.12238214443975856
647 0.12250390945983554
648 0.12253015698746793
649 0.12256742493023508
650 0.12260468402972796
651 0.12260468402972796
652 0.12260468402972796
653 0.12260468402972796
654 0.12266815447288161
655 0.12266815447288161
656 0.12266815447288161
657 0.12266815447288161
658 0.12269225069134897
659 0.1227294309929796
660 0.1227294309929796
661 0.12274639606601502
662 0.12278355041347039
663 0.12278355041347039
664 0.12278355041347039
665 0.12280222576518078
666 0.12287159539500461
667 0.12288716449033373
668 0.12291939929878179
669 0.12294551837755416
670 0.12302704190023597
671 0.12302704190023597
672 0.12304794093541384
673 0.12312206189574049
674 0.12312206189574049
675 0.12330172523375661
676 0.12348632647654248
677 0.12354734447629818
678 0.12357950593743514
679 0.12363204265050408
680 0.12372239045090344
681 0.12372239045090344
682 0.1238916054436332
683 0.12405765433302046
684 0.12405765433302046
685 0.12414147717589191
686 0.12414147717589191
687 0.12414147717589191
688 0.12416230107344522
689 0.12416230107344522
690 0.12423129564230828
691 0.12423129564230828
692 0.12429113861560111
693 0.12429113861560111
694 0.1243171114745232
695 0.12434307862799607
696 0.12435854665944478
697 0.12449148454516924
698 0.12450694580968656
699 0.12450694580968656
700 0.12452240033249946
701 0.12452240033249946
702 0.12452240033249946
703 0.12454315582968443
704 0.12454315582968443
705 0.12460020428184536
706 0.12479578952259572
707 0.12504416016241002
708 0.12504416016241002
709 0.12506094435239226
710 0.12510689417750606
711 0.12510689417750606
712 0.12515106338696994
713 0.12522713862781276
714 0.12522713862781276
715 0.12522713862781276
716 0.12522713862781276
717 0.12526838111801777
718 0.12528907009081805
719 0.12532575867855333
720 0.12535762681455162
721 0.12535762681455162
722 0.12538604794739042
723 0.12538604794739042
724 0.12538604794739042
725 0.12538604794739042
726 0.12538604794739042
727 0.12538604794739042
728 0.12538604794739042
729 0.12538604794739042
730 0.12541442165328212
731 0.12541442165328212
732 0.12541442165328212
733 0.12541442165328212
734 0.12561780239249545
735 0.12566970928133034
736 0.1257711612595563
737 0.12578649541219472
738 0.12578649541219472
739 0.12582303184571572
740 0.1258804889834606
741 0.12591775163068855
742 0.1259460554502515
743 0.12597777223813555
744 0.12605008135400894
745 0.12606843644211188
746 0.12606843644211188
747 0.12606843644211188
748 0.12609039463653418
749 0.12609039463653418
750 0.12609039463653418
751 0.12609039463653418
752 0.12611093930057862
753 0.12617002028202198
754 0.126213807992908
755 0.12634514489220836
756 0.12638891512923323
757 0.12645626424956563
758 0.1265000170727202
759 0.12660091614781285
760 0.12661617936993225
761 0.12665108117689614
762 0.12667927172593813
763 0.12667927172593813
764 0.12667927172593813
765 0.12667927172593813
766 0.12678188442278773
767 0.1268482654089952
768 0.12688459048512013
769 0.12688459048512013
770 0.12703376792554982
771 0.12704899820347573
772 0.12704899820347573
773 0.1270694579079336
774 0.1270846793069275
775 0.12715648094679782
776 0.1272001551591052
777 0.1272001551591052
778 0.12722825783823058
779 0.12728518983407852
780 0.1273222138799762
781 0.1273222138799762
782 0.12740372522153784
783 0.12740372522153784
784 0.12742414161098498
785 0.12742414161098498
786 0.12746034064712056
787 0.12757867339128495
788 0.1276221719620594
789 0.1276221719620594
790 0.1276221719620594
791 0.1276221719620594
792 0.13139208306338065
793 0.13143284612872302
794 0.13143284612872302
795 0.1314762871785307
796 0.1314762871785307
797 0.13151888143125673
798 0.13154431236346922
799 0.13160367566939998
800 0.13160367566939998
801 0.13160367566939998
802 0.13166740703740773
803 0.13172308987421427
804 0.13178825456562596
805 0.13184130952938233
806 0.13185643891616247
807 0.13188438816010098
808 0.13188438816010098
809 0.13188438816010098
810 0.13192943524500284
811 0.13192943524500284
812 0.13200100938030335
813 0.13208794810511215
814 0.13211586138232803
815 0.13219573842418894
816 0.13219573842418894
817 0.13219573842418894
818 0.13222363132858547
819 0.13225960874488424
820 0.13225960874488424
821 0.13230284176401905
822 0.13237475745305635
823 0.13245392616554047
824 0.1325895370573759
825 0.1326254754224945
826 0.1326254754224945
827 0.1326254754224945
828 0.1326254754224945
829 0.13265076233433876
830 0.13265076233433876
831 0.1327623507339043
832 0.13284139156321983
833 0.13284139156321983
834 0.13298409737709904
835 0.13301526460522856
836 0.13301526460522856
837 0.13304642076910336
838 0.13304642076910336
839 0.133077565902923
840 0.133077565902923
841 0.133077565902923
842 0.13310533922424125
843 0.1331305633638403
844 0.13321667534101894
845 0.13321667534101894
846 0.13321667534101894
847 0.13330274205837622
848 0.13332593312001695
849 0.13334912013440683
850 0.13334912013440683
851 0.1334173123536931
852 0.13346030822558413
853 0.13360521680337495
854 0.13364819776022505
855 0.13364819776022505
856 0.13364819776022505
857 0.13367924513175028
858 0.13382394847900766
859 0.13402516320077287
860 0.13411474531835255
861 0.13414242705850624
862 0.13414242705850624
863 0.13414242705850624
864 0.13414242705850624
865 0.134167555235798
866 0.1342533400485458
867 0.13436312006579174
868 0.1344025372231106
869 0.13448827825641116
870 0.1345667982487637
871 0.1346024489565633
872 0.1348146912528922
873 0.1348146912528922
874 0.13496153113327813
875 0.1351452837405937
876 0.13527055203396163
877 0.13533644078856932
878 0.13546485707790742
879 0.1355255285045259
880 0.1355959123259429
881 0.1357294632671198
882 0.13584327193777357
883 0.13584327193777357
884 0.13584327193777357
885 0.1358860273382182
886 0.1358860273382182
887 0.1359215825657935
888 0.1359952017624812
889 0.13609849928256143
890 0.13614121926003397
891 0.13617531180148326
892 0.13617531180148326
893 0.13620032231617982
894 0.13620032231617982
895 0.13620032231617982
896 0.13620032231617982
897 0.13623116164826657
898 0.13626199593378588
899 0.13626199593378588
900 0.13626199593378588
901 0.13626199593378588
902 0.13627749651921967
903 0.13629299458422073
904 0.13629299458422073
905 0.13633560981786602
906 0.1363605673133088
907 0.1364031687506965
908 0.1364031687506965
909 0.1364031687506965
910 0.13647428424368993
911 0.13647428424368993
912 0.13647428424368993
913 0.13673652758264868
914 0.13673652758264868
915 0.13677907422556151
916 0.13683465565355213
917 0.13683465565355213
918 0.13686539050758312
919 0.1368815374332746
920 0.13696310898227052
921 0.13696310898227052
922 0.1369984628989865
923 0.1369984628989865
924 0.1371023597711563
925 0.1371376968930287
926 0.13716257471128848
927 0.13716257471128848
928 0.13719326089305667
929 0.13719326089305667
930 0.13719326089305667
931 0.13719326089305667
932 0.1372181152405502
933 0.13726054082729613
934 0.13726054082729613
935 0.13726054082729613
936 0.13726054082729613
937 0.13729118377955846
938 0.13729118377955846
939 0.13733356968264385
940 0.13739482700542502
941 0.13739482700542502
942 0.13746068943392142
943 0.13746068943392142
944 0.13746068943392142
945 0.13746068943392142
946 0.13746068943392142
947 0.13746068943392142
948 0.13746068943392142
949 0.13746068943392142
950 0.13746068943392142
951 0.13746068943392142
952 0.13756625662918598
953 0.13760855119642074
954 0.13760855119642074
955 0.13763134114388503
956 0.13763134114388503
957 0.13763134114388503
958 0.13766649804234027
959 0.13769124913458522
960 0.13769124913458522
961 0.13782887611766925
962 0.13788406155380206
963 0.13831733849215136
964 0.13834456556726926
965 0.13834456556726926
966 0.13836929050055072
967 0.13839650528336236
968 0.13842371597966274
969 0.1384788432985747
970 0.1384788432985747
971 0.1384788432985747
972 0.13852101664201913
973 0.13852101664201913
974 0.13856317740296317
975 0.13861059045814647
976 0.13861059045814647
977 0.13863330510089533
978 0.13869552675405863
979 0.13873765620394787
980 0.13881736662235047
981 0.13888218479127207
982 0.13888218479127207
983 0.13888218479127207
984 0.13888218479127207
985 0.138904872590642
986 0.138904872590642
987 0.138904872590642
988 0.13894694619677483
989 0.1389740723132988
990 0.1390944169119862
991 0.13912153509414013
992 0.13912153509414013
993 0.13912153509414013
994 0.13914419302856618
995 0.13916881213654075
996 0.13921083665134143
997 0.13923188222763347
998 0.13923188222763347
999 0.13923188222763347
1000 0.13923188222763347

==> data/mean-ndcg-ue-sanitizer-1000-sanitizer=memory.dat <==
1 0.0
2 0.0
3 0.0
4 0.0
5 0.0
6 0.0
7 0.005595843519322308
8 0.006824709775438835
9 0.007253063969147433
10 0.010261421206958188
11 0.010261421206958188
12 0.010261421206958188
13 0.010261421206958188
14 0.010261421206958188
15 0.010261421206958188
16 0.010261421206958188
17 0.010261421206958188
18 0.011211028538423462
19 0.011596064266043071
20 0.011596064266043071
21 0.013940591030630065
22 0.014433856550508769
23 0.014433856550508769
24 0.014914344543412408
25 0.014914344543412408
26 0.015563646979741061
27 0.015563646979741061
28 0.015563646979741061
29 0.01601837836135266
30 0.01601837836135266
31 0.01864995730872107
32 0.01864995730872107
33 0.01864995730872107
34 0.01993824727980968
35 0.02032332159934246
36 0.020705474046488037
37 0.020705474046488037
38 0.021666264764262852
39 0.0220403407225379
40 0.0220403407225379
41 0.02318543653109749
42 0.023492110975482566
43 0.023492110975482566
44 0.023492110975482566
45 0.023492110975482566
46 0.024172209816208923
47 0.024172209816208923
48 0.025762607240992923
49 0.026856667732901605
50 0.026856667732901605
51 0.026856667732901605
52 0.027395669638412324
53 0.02784194939655079
54 0.028286185688676236
55 0.029247073301707033
56 0.02992968701365132
57 0.030193660607977707
58 0.030193660607977707
59 0.03100620434225745
60 0.0321772183556821
61 0.0321772183556821
62 0.0321772183556821
63 0.0321772183556821
64 0.03260367683220084
65 0.0329028626383143
66 0.03459640173537846
67 0.03489347080573294
68 0.03615480150224662
69 0.03615480150224662
70 0.03615480150224662
71 0.03615480150224662
72 0.03615480150224662
73 0.03615480150224662
74 0.03615480150224662
75 0.03615480150224662
76 0.03615480150224662
77 0.036645996804014
78 0.036645996804014
79 0.036645996804014
80 0.036645996804014
81 0.036645996804014
82 0.036645996804014
83 0.036645996804014
84 0.036645996804014
85 0.036645996804014
86 0.0368860039218439
87 0.03712539840576689
88 0.03712539840576689
89 0.03712539840576689
90 0.03887256832564175
91 0.03887256832564175
92 0.03934470245310459
93 0.04009162298122254
94 0.04009162298122254
95 0.04009162298122254
96 0.04070282243290534
97 0.04070282243290534
98 0.04116853279011741
99 0.04173712869749896
100 0.04173712869749896
101 0.04173712869749896
102 0.04173712869749896
103 0.04200702097369862
104 0.04246684330690049
105 0.04303153522094604
106 0.04303153522094604
107 0.04303153522094604
108 0.04303153522094604
109 0.04303153522094604
110 0.04409775081332556
111 0.04409775081332556
112 0.04409775081332556
113 0.04454958891304957
114 0.04454958891304957
115 0.04454958891304957
116 0.04454958891304957
117 0.04606168333288206
118 0.04606168333288206
119 0.04606168333288206
120 0.04632305530470038
121 0.04654617042556907
122 0.04654617042556907
123 0.04654617042556907
124 0.04698938829070185
125 0.04698938829070185
126 0.04698938829070185
127 0.04698938829070185
128 0.04698938829070185
129 0.04698938829070185
130 0.04724650305923951
131 0.04768477496556842
132 0.04768477496556842
133 0.04836402013403009
134 0.04836402013403009
135 0.0492922715430012
136 0.05145089199880744
137 0.05145089199880744
138 0.05145089199880744
139 0.05145089199880744
140 0.05145089199880744
141 0.05287871637062286
142 0.05287871637062286
143 0.05287871637062286
144 0.05287871637062286
145 0.05287871637062286
146 0.05312989404100181
147 0.05312989404100181
148 0.05312989404100181
149 0.05312989404100181
150 0.05312989404100181
151 0.05312989404100181
152 0.05312989404100181
153 0.05312989404100181
154 0.05312989404100181
155 0.05312989404100181
156 0.054027802339730924
157 0.054027802339730924
158 0.05471410430644778
159 0.05471410430644778
160 0.05471410430644778
161 0.05471410430644778
162 0.05506359196590093
163 0.0554126604877364
164 0.0554126604877364
165 0.0554126604877364
166 0.0554126604877364
167 0.0554126604877364
168 0.055957712348806234
169 0.05637439437655098
170 0.05637439437655098
171 0.05688308475637423
172 0.05688308475637423
173 0.05688308475637423
174 0.05795881240573614
175 0.05846524099599213
176 0.05846524099599213
177 0.058878225229329666
178 0.05922140441479038
179 0.05963350006054401
180 0.05963350006054401
181 0.059898665191900506
182 0.06024038849882358
183 0.0611876890126329
184 0.0611876890126329
185 0.06290876907956297
186 0.06376388102874715
187 0.06400325830824875
188 0.0641836569961976
189 0.0641836569961976
190 0.0641836569961976
191 0.06600583809097577
192 0.06660631500275371
193 0.06686826607947066
194 0.06686826607947066
195 0.06686826607947066
196 0.06749796619910066
197 0.0679026346650494
198 0.06898373868841767
199 0.06898373868841767
200 0.06898373868841767
201 0.06953505834071938
202 0.06953505834071938
203 0.06986980122684823
204 0.07027182844739174
205 0.07027182844739174
206 0.07148747232143039
207 0.07148747232143039
208 0.07148747232143039
209 0.07148747232143039
210 0.07177646189214093
211 0.07177646189214093
212 0.07177646189214093
213 0.07177646189214093
214 0.07177646189214093
215 0.07197586546805974
216 0.07237364162738183
217 0.07237364162738183
218 0.07258767922300698
219 0.07258767922300698
220 0.07258767922300698
221 0.07258767922300698
222 0.07258767922300698
223 0.07328468431907322
224 0.07328468431907322
225 0.07328468431907322
226 0.07328468431907322
227 0.07374642881536958
228 0.07374642881536958
229 0.07374642881536958
230 0.07374642881536958
231 0.07397656387527735
232 0.07397656387527735
233 0.07397656387527735
234 0.07445890934660783
235 0.07445890934660783
236 0.07491738463728743
237 0.07491738463728743
238 0.07519979885767451
239 0.07519979885767451
240 0.07598496437432634
241 0.07623636477010474
242 0.07623636477010474
243 0.0764643885779924
244 0.0764643885779924
245 0.07669207427196904
246 0.07694254148038575
247 0.07716989278735642
248 0.07767009501568645
249 0.07767009501568645
250 0.07844469030422208
251 0.07869424972435742
252 0.08030753850537695
253 0.08030753850537695
254 0.08053374778438253
255 0.08053374778438253
256 0.08053374778438253
257 0.08130927538406259
258 0.08155760430506517
259 0.08178302365371817
260 0.08178302365371817
261 0.08239244717912625
262 0.08239244717912625
263 0.08239244717912625
264 0.08261709698662992
265 0.08300036846895768
266 0.08300036846895768
267 0.08300036846895768
268 0.08300036846895768
269 0.08300036846895768
270 0.08300036846895768
271 0.08300036846895768
272 0.08300036846895768
273 0.08404312118929026
274 0.0842662894846568
275 0.0842662894846568
276 0.08443442628064583
277 0.08443442628064583
278 0.08443442628064583
279 0.08443442628064583
280 0.084656740289757
281 0.0851208530246222
282 0.08568977957749274
283 0.08606860851467958
284 0.08606860851467958
285 0.08606860851467958
286 0.08606860851467958
287 0.08653363142227823
288 0.08653363142227823
289 0.08702677420246183
290 0.08702677420246183
291 0.08702677420246183
292 0.08702677420246183
293 0.08702677420246183
294 0.08702677420246183
295 0.08740284796792706
296 0.0879356598376978
297 0.0879356598376978
298 0.08815555241538797
299 0.08837531627154832
300 0.08837531627154832
301 0.08859482441472505
302 0.08878241626974108
303 0.08918915471650592
304 0.08918915471650592
305 0.08918915471650592
306 0.08918915471650592
307 0.08918915471650592
308 0.08940778555859116
309 0.08940778555859116
310 0.08967724322163945
311 0.08967724322163945
312 0.08994640028643715
313 0.08994640028643715
314 0.09016430022617371
315 0.09016430022617371
316 0.09016430022617371
317 0.09047325318706521
318 0.09047325318706521
319 0.09047325318706521
320 0.09047325318706521
321 0.090781537357962
322 0.090781537357962
323 0.090781537357962
324 0.090781537357962
325 0.090781537357962
326 0.090781537357962
327 0.090781537357962
328 0.090781537357962
329 0.090781537357962
330 0.090781537357962
331 0.090781537357962
332 0.091088038591117
333 0.091088038591117
334 0.091088038591117
335 0.09135391475231912
336 0.09135391475231912
337 0.09135391475231912
338 0.09135391475231912
339 0.09135391475231912
340 0.09135391475231912
341 0.09135391475231912
342 0.09135391475231912
343 0.09135391475231912
344 0.09135391475231912
345 0.09171994867299714
346 0.09171994867299714
347 0.09171994867299714
348 0.09171994867299714
349 0.09171994867299714
350 0.09171994867299714
351 0.09171994867299714
352 0.09171994867299714
353 0.09171994867299714
354 0.09198333425890431
355 0.09234759300592243
356 0.09234759300592243
357 0.09234759300592243
358 0.0926501776201877
359 0.0926501776201877
360 0.0926501776201877
361 0.0926501776201877
362 0.0926501776201877
363 0.09324008912685101
364 0.09324008912685101
365 0.09324008912685101
366 0.09324008912685101
367 0.09324008912685101
368 0.09324008912685101
369 0.09382836969756625
370 0.09382836969756625
371 0.09382836969756625
372 0.09382836969756625
373 0.0941895956439159
374 0.0941895956439159
375 0.09445042841783939
376 0.09445042841783939
377 0.09445042841783939
378 0.09445042841783939
379 0.09445042841783939
380 0.09445042841783939
381 0.09445042841783939
382 0.09445042841783939
383 0.09445042841783939
384 0.09445042841783939
385 0.09445042841783939
386 0.09445042841783939
387 0.09445042841783939
388 0.09445042841783939
389 0.09445042841783939
390 0.09445042841783939
391 0.09445042841783939
392 0.09445042841783939
393 0.09445042841783939
394 0.09474817667822087
395 0.09474817667822087
396 0.09474817667822087
397 0.09474817667822087
398 0.09474817667822087
399 0.09474817667822087
400 0.09474817667822087
401 0.09474817667822087
402 0.09474817667822087
403 0.09474817667822087
404 0.09474817667822087
405 0.09474817667822087
406 0.09474817667822087
407 0.09474817667822087
408 0.09474817667822087
409 0.09474817667822087
410 0.09500515220877706
411 0.09500515220877706
412 0.09500515220877706
413 0.09500515220877706
414 0.09500515220877706
415 0.09500515220877706
416 0.09500515220877706
417 0.09500515220877706
418 0.09500515220877706
419 0.09526120617643663
420 0.09526120617643663
421 0.09526120617643663
422 0.09526120617643663
423 0.09526120617643663
424 0.09572320545695376
425 0.09572320545695376
426 0.09572320545695376
427 0.09572320545695376
428 0.09572320545695376
429 0.09572320545695376
430 0.09572320545695376
431 0.09572320545695376
432 0.09572320545695376
433 0.09572320545695376
434 0.09572320545695376
435 0.09595025421393988
436 0.09595025421393988
437 0.09595025421393988
438 0.09595025421393988
439 0.09595025421393988
440 0.09595025421393988
441 0.09595025421393988
442 0.09644810492892834
443 0.09644810492892834
444 0.09644810492892834
445 0.09644810492892834
446 0.09644810492892834
447 0.09644810492892834
448 0.09644810492892834
449 0.09644810492892834
450 0.09644810492892834
451 0.09644810492892834
452 0.09644810492892834
453 0.09673907821325094
454 0.09673907821325094
455 0.09737937259404066
456 0.09737937259404066
457 0.09737937259404066
458 0.09737937259404066
459 0.09737937259404066
460 0.09737937259404066
461 0.09737937259404066
462 0.09737937259404066
463 0.09737937259404066
464 0.09737937259404066
465 0.09737937259404066
466 0.09737937259404066
467 0.09737937259404066
468 0.09737937259404066
469 0.09737937259404066
470 0.09737937259404066
471 0.09737937259404066
472 0.09737937259404066
473 0.09737937259404066
474 0.09737937259404066
475 0.09772646908570339
476 0.09772646908570339
477 0.09772646908570339
478 0.09772646908570339
479 0.09772646908570339
480 0.09772646908570339
481 0.09772646908570339
482 0.0980727456455851
483 0.0980727456455851
484 0.0980727456455851
485 0.0980727456455851
486 0.0980727456455851
487 0.0980727456455851
488 0.0980727456455851
489 0.098763690061303
490 0.098763690061303
491 0.098763690061303
492 0.098763690061303
493 0.098763690061303
494 0.098763690061303
495 0.098763690061303
496 0.098763690061303
497 0.098763690061303
498 0.098763690061303
499 0.098763690061303
500 0.098763690061303
501 0.098763690061303
502 0.098763690061303
503 0.098763690061303
504 0.098763690061303
505 0.098763690061303
506 0.098763690061303
507 0.098763690061303
508 0.098763690061303
509 0.098763690061303
510 0.098763690061303
511 0.098763690061303
512 0.098763690061303
513 0.098763690061303
514 0.098763690061303
515 0.098763690061303
516 0.098763690061303
517 0.098763690061303
518 0.098763690061303
519 0.098763690061303
520 0.098763690061303
521 0.098763690061303
522 0.098763690061303
523 0.098763690061303
524 0.098763690061303
525 0.098763690061303
526 0.098763690061303
527 0.098763690061303
528 0.098763690061303
529 0.098763690061303
530 0.09901017449836391
531 0.09901017449836391
532 0.09901017449836391
533 0.0995770823433999
534 0.0995770823433999
535 0.0995770823433999
536 0.10063557264835939
537 0.10063557264835939
538 0.10063557264835939
539 0.1029398131446266
540 0.10447846758111307
541 0.10447846758111307
542 0.10447846758111307
543 0.10447846758111307
544 0.10447846758111307
545 0.10447846758111307
546 0.10472379135690497
547 0.10472379135690497
548 0.10472379135690497
549 0.10472379135690497
550 0.10472379135690497
551 0.10472379135690497
552 0.10472379135690497
553 0.10496862131800154
554 0.10496862131800154
555 0.10496862131800154
556 0.10496862131800154
557 0.10496862131800154
558 0.10496862131800154
559 0.10573877205924215
560 0.10602001713498724
561 0.10602001713498724
562 0.10602001713498724
563 0.10602001713498724
564 0.10602001713498724
565 0.10602001713498724
566 0.10626395144697294
567 0.10626395144697294
568 0.10626395144697294
569 0.10626395144697294
570 0.10626395144697294
571 0.10626395144697294
572 0.10626395144697294
573 0.10682441317847277
574 0.10738472138340553
575 0.10738472138340553
576 0.10803046527430508
577 0.10803046527430508
578 0.10859016286510352
579 0.10910421673980482
580 0.10927262077901996
581 0.10927262077901996
582 0.10927262077901996
583 0.10978612000927113
584 0.10978612000927113
585 0.10978612000927113
586 0.1101218041779323
587 0.1101218041779323
588 0.1101218041779323
589 0.11056882577588366
590 0.11084777503275091
591 0.11084777503275091
592 0.11140537836454556
593 0.11213356816361025
594 0.11213356816361025
595 0.11213356816361025
596 0.11230125646698415
597 0.11251708528209968
598 0.11251708528209968
599 0.11251708528209968
600 0.11302828176897274
601 0.11302828176897274
602 0.11302828176897274
603 0.1132240295174309
604 0.1132240295174309
605 0.1132240295174309
606 0.1132240295174309
607 0.1132240295174309
608 0.1132240295174309
609 0.1134194755691951
610 0.1134194755691951
611 0.1134194755691951
612 0.1134194755691951
613 0.1134194755691951
614 0.1134194755691951
615 0.1134194755691951
616 0.11375255549640856
617 0.11375255549640856
618 0.11375255549640856
619 0.11375255549640856
620 0.11375255549640856
621 0.11375255549640856
622 0.1139670105652669
623 0.1139670105652669
624 0.1139670105652669
625 0.1139670105652669
626 0.1139670105652669
627 0.1139670105652669
628 0.1139670105652669
629 0.1139670105652669
630 0.1139670105652669
631 0.11418098866791683
632 0.11418098866791683
633 0.11418098866791683
634 0.11418098866791683
635 0.11418098866791683
636 0.11437512370729346
637 0.11437512370729346
638 0.11437512370729346
639 0.11437512370729346
640 0.11437512370729346
641 0.11437512370729346
642 0.11437512370729346
643 0.11437512370729346
644 0.11437512370729346
645 0.11437512370729346
646 0.11437512370729346
647 0.11437512370729346
648 0.11437512370729346
649 0.11437512370729346
650 0.11437512370729346
651 0.11437512370729346
652 0.11437512370729346
653 0.11437512370729346
654 0.11437512370729346
655 0.11437512370729346
656 0.11437512370729346
657 0.11437512370729346
658 0.11437512370729346
659 0.11437512370729346
660 0.11437512370729346
661 0.11437512370729346
662 0.11437512370729346
663 0.11437512370729346
664 0.11437512370729346
665 0.11437512370729346
666 0.11437512370729346
667 0.11437512370729346
668 0.11437512370729346
669 0.11437512370729346
670 0.11437512370729346
671 0.11437512370729346
672 0.11437512370729346
673 0.11437512370729346
674 0.11437512370729346
675 0.11437512370729346
676 0.11437512370729346
677 0.11437512370729346
678 0.11437512370729346
679 0.11437512370729346
680 0.11437512370729346
681 0.11437512370729346
682 0.11437512370729346
683 0.11437512370729346
684 0.11437512370729346
685 0.11437512370729346
686 0.11437512370729346
687 0.1155010002612515
688 0.1155010002612515
689 0.1155010002612515
690 0.1155010002612515
691 0.1155010002612515
692 0.1155010002612515
693 0.1155010002612515
694 0.11592827692812219
695 0.11592827692812219
696 0.11592827692812219
697 0.11592827692812219
698 0.11592827692812219
699 0.11592827692812219
700 0.11592827692812219
701 0.11592827692812219
702 0.11592827692812219
703 0.11592827692812219
704 0.11592827692812219
705 0.11592827692812219
706 0.11592827692812219
707 0.11592827692812219
708 0.11592827692812219
709 0.11592827692812219
710 0.11592827692812219
711 0.11592827692812219
712 0.11592827692812219
713 0.11592827692812219
714 0.11592827692812219
715 0.11592827692812219
716 0.11592827692812219
717 0.11592827692812219
718 0.11592827692812219
719 0.11592827692812219
720 0.11592827692812219
721 0.11592827692812219
722 0.11616320553916633
723 0.11658782959709803
724 0.11658782959709803
725 0.11658782959709803
726 0.11658782959709803
727 0.11658782959709803
728 0.11658782959709803
729 0.11658782959709803
730 0.11658782959709803
731 0.11658782959709803
732 0.11658782959709803
733 0.11658782959709803
734 0.11658782959709803
735 0.11658782959709803
736 0.11658782959709803
737 0.11685739622013433
738 0.11685739622013433
739 0.11704712705134268
740 0.11704712705134268
741 0.11704712705134268
742 0.11704712705134268
743 0.11704712705134268
744 0.11704712705134268
745 0.11704712705134268
746 0.11704712705134268
747 0.11704712705134268
748 0.11704712705134268
749 0.11704712705134268
750 0.11704712705134268
751 0.11704712705134268
752 0.11704712705134268
753 0.11704712705134268
754 0.11704712705134268
755 0.11704712705134268
756 0.11704712705134268
757 0.11704712705134268
758 0.11704712705134268
759 0.11704712705134268
760 0.11704712705134268
761 0.11704712705134268
762 0.11728014966055976
763 0.11728014966055976
764 0.11728014966055976
765 0.11728014966055976
766 0.11728014966055976
767 0.11728014966055976
768 0.11728014966055976
769 0.11728014966055976
770 0.11728014966055976
771 0.11728014966055976
772 0.11744132330879622
773 0.11744132330879622
774 0.11744132330879622
775 0.11744132330879622
776 0.11744132330879622
777 0.11744132330879622
778 0.11744132330879622
779 0.11744132330879622
780 0.11744132330879622
781 0.11744132330879622
782 0.11744132330879622
783 0.11744132330879622
784 0.11797822550071457
785 0.11797822550071457
786 0.11797822550071457
787 0.11797822550071457
788 0.11797822550071457
789 0.11797822550071457
790 0.11797822550071457
791 0.11797822550071457
792 0.11839705936566883
793 0.11839705936566883
794 0.11839705936566883
795 0.11839705936566883
796 0.11839705936566883
797 0.11839705936566883
798 0.11839705936566883
799 0.11839705936566883
800 0.11871713705256368
801 0.11871713705256368
802 0.11871713705256368
803 0.11871713705256368
804 0.11871713705256368
805 0.11871713705256368
806 0.11871713705256368
807 0.11871713705256368
808 0.11871713705256368
809 0.11871713705256368
810 0.11871713705256368
811 0.11871713705256368
812 0.11871713705256368
813 0.11871713705256368
814 0.11871713705256368
815 0.11871713705256368
816 0.11871713705256368
817 0.11871713705256368
818 0.11871713705256368
819 0.11871713705256368
820 0.11871713705256368
821 0.11871713705256368
822 0.11871713705256368
823 0.11871713705256368
824 0.11871713705256368
825 0.11871713705256368
826 0.11871713705256368
827 0.11871713705256368
828 0.11921218542050646
829 0.11921218542050646
830 0.11921218542050646
831 0.11921218542050646
832 0.11921218542050646
833 0.11921218542050646
834 0.11921218542050646
835 0.11921218542050646
836 0.11944200289690664
837 0.11944200289690664
838 0.11944200289690664
839 0.11944200289690664
840 0.11944200289690664
841 0.11944200289690664
842 0.11944200289690664
843 0.11944200289690664
844 0.11944200289690664
845 0.11944200289690664
846 0.11944200289690664
847 0.11944200289690664
848 0.11944200289690664
849 0.11944200289690664
850 0.11944200289690664
851 0.11944200289690664
852 0.11944200289690664
853 0.11944200289690664
854 0.11944200289690664
855 0.11944200289690664
856 0.11944200289690664
857 0.11944200289690664
858 0.11944200289690664
859 0.11944200289690664
860 0.11944200289690664
861 0.11944200289690664
862 0.11944200289690664
863 0.11944200289690664
864 0.11944200289690664
865 0.11944200289690664
866 0.11958178099535104
867 0.11958178099535104
868 0.11958178099535104
869 0.11958178099535104
870 0.11958178099535104
871 0.11958178099535104
872 0.11958178099535104
873 0.11958178099535104
874 0.11958178099535104
875 0.11958178099535104
876 0.11958178099535104
877 0.11958178099535104
878 0.11958178099535104
879 0.11958178099535104
880 0.11980986211039442
881 0.11980986211039442
882 0.11980986211039442
883 0.11980986211039442
884 0.11980986211039442
885 0.11980986211039442
886 0.11980986211039442
887 0.11980986211039442
888 0.11980986211039442
889 0.11980986211039442
890 0.11980986211039442
891 0.11980986211039442
892 0.11980986211039442
893 0.11980986211039442
894 0.11980986211039442
895 0.12012466259066253
896 0.12012466259066253
897 0.12012466259066253
898 0.12012466259066253
899 0.12012466259066253
900 0.12012466259066253
901 0.12012466259066253
902 0.12038623699684005
903 0.12038623699684005
904 0.12038623699684005
905 0.12038623699684005
906 0.12038623699684005
907 0.12038623699684005
908 0.12038623699684005
909 0.12038623699684005
910 0.12038623699684005
911 0.12038623699684005
912 0.12052495504322475
913 0.12052495504322475
914 0.12052495504322475
915 0.12052495504322475
916 0.12052495504322475
917 0.12052495504322475
918 0.12052495504322475
919 0.12052495504322475
920 0.12052495504322475
921 0.12052495504322475
922 0.12052495504322475
923 0.12052495504322475
924 0.12052495504322475
925 0.12052495504322475
926 0.12052495504322475
927 0.12052495504322475
928 0.12052495504322475
929 0.12052495504322475
930 0.12052495504322475
931 0.12052495504322475
932 0.12052495504322475
933 0.12052495504322475
934 0.12052495504322475
935 0.12052495504322475
936 0.12052495504322475
937 0.12052495504322475
938 0.12052495504322475
939 0.12052495504322475
940 0.12093332134402007
941 0.12093332134402007
942 0.12093332134402007
943 0.12093332134402007
944 0.12093332134402007
945 0.12093332134402007
946 0.12093332134402007
947 0.12093332134402007
948 0.12107125685039986
949 0.12107125685039986
950 0.12107125685039986
951 0.12107125685039986
952 0.12107125685039986
953 0.12107125685039986
954 0.12107125685039986
955 0.12107125685039986
956 0.12107125685039986
957 0.12138298916786007
958 0.12138298916786007
959 0.12138298916786007
960 0.12179010495996559
961 0.12179010495996559
962 0.12179010495996559
963 0.12179010495996559
964 0.12179010495996559
965 0.12179010495996559
966 0.12245348103537124
967 0.12245348103537124
968 0.12245348103537124
969 0.12245348103537124
970 0.12245348103537124
971 0.12245348103537124
972 0.12245348103537124
973 0.12245348103537124
974 0.12245348103537124
975 0.12245348103537124
976 0.12245348103537124
977 0.12245348103537124
978 0.12245348103537124
979 0.12245348103537124
980 0.12245348103537124
981 0.12245348103537124
982 0.12245348103537124
983 0.12245348103537124
984 0.12245348103537124
985 0.12245348103537124
986 0.12245348103537124
987 0.12245348103537124
988 0.12245348103537124
989 0.12245348103537124
990 0.12245348103537124
991 0.12245348103537124
992 0.12245348103537124
993 0.12245348103537124
994 0.12311411391611374
995 0.12311411391611374
996 0.12311411391611374
997 0.12311411391611374
998 0.12311411391611374
999 0.12311411391611374
1000 0.12311411391611374

==> data/mean-ndcg-ue-sanitizer-1000-sanitizer=undefined.dat <==
1 0.011965811965811967
2 0.012383037515105838
3 0.011334922655677707
4 0.011422139271917443
5 0.011447708014766592
6 0.010913192624080555
7 0.011083422315100315
8 0.01261435459221818
9 0.014018751112930772
10 0.01525530255090578
11 0.01604672533741549
12 0.016034858149357782
13 0.01627129630445007
14 0.01641050460026285
15 0.016782184036668393
16 0.017237053721878483
17 0.017707093024937393
18 0.019760914648030575
19 0.019946844286439728
20 0.02018581497252222
21 0.021185048544588303
22 0.021531435795639303
23 0.021803386219376313
24 0.022284172052499458
25 0.022284172052499458
26 0.022621587335651443
27 0.022621587335651443
28 0.02275895228735507
29 0.02298252159182285
30 0.02355021433663074
31 0.023604089301000053
32 0.023657490128824506
33 0.024115245938136944
34 0.024216092212595793
35 0.024216092212595793
36 0.02560855077521207
37 0.025869429347106204
38 0.025869429347106204
39 0.025999479963119663
40 0.02626258934943233
41 0.026411353933108447
42 0.026559443745205514
43 0.027056680240281378
44 0.02735793729359554
45 0.02763275795187046
46 0.028389005574719225
47 0.028680480386568664
48 0.028931539169517302
49 0.029023190881664242
50 0.02919721576462879
51 0.02929892038099562
52 0.029990906894392395
53 0.030192391644333315
54 0.03040809822915474
55 0.03087543598449321
56 0.031257179989077274
57 0.0315476989395478
58 0.0317826183251894
59 0.03193759252201069
60 0.03253780253924019
61 0.03283035822809546
62 0.03283035822809546
63 0.03311662514179792
64 0.033175482994751294
65 0.033942086809298305
66 0.03550095569896299
67 0.03573414379091065
68 0.03588960682918038
69 0.03653152105941278
70 0.03676230476163003
71 0.037126021422666716
72 0.03729315671963144
73 0.0378600243164779
74 0.038026113300154124
75 0.038118905835504174
76 0.03867798496219026
77 0.0391635862627661
78 0.03962199401102491
79 0.03983873054082281
80 0.04012688221527143
81 0.04035999329252707
82 0.0412000281980197
83 0.04150442427216078
84 0.04179311016046333
85 0.042522815675580486
86 0.04260310026650345
87 0.04300071340181467
88 0.04322763784163101
89 0.043374897223814414
90 0.04469470124084765
91 0.04527713453605306
92 0.04548696715747164
93 0.04580128993639749
94 0.04592389973370357
95 0.046011942913082686
96 0.0461876303951809
97 0.046258665116949656
98 0.046407569937256324
99 0.04710727755955628
100 0.047248418787820046
101 0.047335307888101
102 0.047560300353599164
103 0.048052659105705026
104 0.04861467563309978
105 0.04876844352806742
106 0.04901385887822368
107 0.04909043588749856
108 0.049330954735090304
109 0.04983856488819834
110 0.049983852308880174
111 0.05029897396796057
112 0.050606330964075796
113 0.05098881901764352
114 0.05098881901764352
115 0.05105733394553434
116 0.05149271756983517
117 0.05168442516383504
118 0.05258731128199955
119 0.05258731128199955
120 0.052870853740820574
121 0.05293323969882656
122 0.053185574155815825
123 0.053774282637278334
124 0.054048892955117715
125 0.05418499897090148
126 0.05418499897090148
127 0.05467339945930197
128 0.05467339945930197
129 0.05481397072850126
130 0.05481397072850126
131 0.055369328797560735
132 0.055369328797560735
133 0.055369328797560735
134 0.05588004136341427
135 0.05603574486394932
136 0.056470775265835244
137 0.05665325224447718
138 0.05671398890236979
139 0.057089340918435344
140 0.057089340918435344
141 0.05742612852792184
142 0.057538167672023285
143 0.057538167672023285
144 0.057735875446168726
145 0.05785189607304451
146 0.05799247770991211
147 0.05850210489725986
148 0.05879247486340135
149 0.05905211660854547
150 0.05905211660854547
151 0.059132106513739825
152 0.05936764604207342
153 0.05960288092888738
154 0.05960288092888738
155 0.06010719535527935
156 0.06010719535527935
157 0.060284794068904336
158 0.060284794068904336
159 0.060284794068904336
160 0.06039440853340765
161 0.06039440853340765
162 0.06039440853340765
163 0.0604490173576068
164 0.06063662073021415
165 0.061006980603378884
166 0.06135512437578942
167 0.061609023524430866
168 0.061609023524430866
169 0.061609023524430866
170 0.06167875652085618
171 0.06167875652085618
172 0.06167875652085618
173 0.061768414103927305
174 0.06204974148646885
175 0.06262461101062755
176 0.06271397249608596
177 0.06278316558432012
178 0.06278316558432012
179 0.06287275117511765
180 0.0629617285134283
181 0.06301931941850934
182 0.06308814455709046
183 0.06337014406851789
184 0.06343882590140815
185 0.06366123680880872
186 0.06366123680880872
187 0.0643547910824088
188 0.06473352084214506
189 0.0649048770915361
190 0.06527215217723772
191 0.06534858776074928
192 0.06568497708396275
193 0.06600788368322516
194 0.06614093189874934
195 0.06645896948557774
196 0.06687340798521331
197 0.06719851609113148
198 0.06727443458437471
199 0.06740357662103183
200 0.06758291521271712
201 0.06784071513336047
202 0.06823649988147772
203 0.0682977418033492
204 0.0682977418033492
205 0.0682977418033492
206 0.06895330417450224
207 0.06895330417450224
208 0.06901426851589408
209 0.06915647686472708
210 0.06915647686472708
211 0.0692234119588375
212 0.06937656385022578
213 0.06937656385022578
214 0.06937656385022578
215 0.06937656385022578
216 0.06937656385022578
217 0.06937656385022578
218 0.0695289262748936
219 0.0695289262748936
220 0.06966350870596989
221 0.07023660082150814
222 0.070296834138098
223 0.07034502270455759
224 0.07047935396906665
225 0.07047935396906665
226 0.07047935396906665
227 0.07061316343881954
228 0.0707390873442244
229 0.07103086806527469
230 0.07103086806527469
231 0.07116425027376795
232 0.07116425027376795
233 0.07123791408164883
234 0.07123791408164883
235 0.07123791408164883
236 0.0713034846125412
237 0.0713034846125412
238 0.0715198408366045
239 0.0715852608745637
240 0.07165063131776396
241 0.07165063131776396
242 0.07165063131776396
243 0.07183174000521997
244 0.0719893537366353
245 0.07246850066494116
246 0.0726115728664383
247 0.07269546774390083
248 0.0738420465587747
249 0.07391482797161963
250 0.07448287333629752
251 0.0745417748764044
252 0.07477968261818553
253 0.07508092840065239
254 0.07522317760280643
255 0.07537906227273498
256 0.07537906227273498
257 0.07537906227273498
258 0.07537906227273498
259 0.07537906227273498
260 0.07537906227273498
261 0.07574958009688308
262 0.07595538631078301
263 0.07601968811838082
264 0.0760839463562503
265 0.07633660764180872
266 0.07633660764180872
267 0.07633660764180872
268 0.07633660764180872
269 0.0764006513328759
270 0.07645878860193063
271 0.07645878860193063
272 0.07667001472420712
273 0.07667001472420712
274 0.07675236602907873
275 0.07675236602907873
276 0.07681611824997975
277 0.07684929681593233
278 0.07692065973782909
279 0.07699197734769053
280 0.0771238796242029
281 0.0772528345337022
282 0.0772528345337022
283 0.0772528345337022
284 0.07731045373097604
285 0.07731045373097604
286 0.07737380645349319
287 0.07744476928785868
288 0.07790241651593001
289 0.07795985897258657
290 0.07808351897725903
291 0.07808351897725903
292 0.07823417220186014
293 0.07823417220186014
294 0.07836494678238301
295 0.07849564359031563
296 0.07849564359031563
297 0.07856618126492497
298 0.07856618126492497
299 0.0786366362179944
300 0.0786366362179944
301 0.0786366362179944
302 0.0786366362179944
303 0.07884763051585839
304 0.07884763051585839
305 0.07897291688795526
306 0.07897291688795526
307 0.08205838219956366
308 0.08224714074542193
309 0.08241412070167106
310 0.08241412070167106
311 0.08263821613366205
312 0.08276464707173113
313 0.08276464707173113
314 0.08282126380820969
315 0.08291786870190526
316 0.08291786870190526
317 0.08298761117726243
318 0.08298761117726243
319 0.08298761117726243
320 0.08306775553275175
321 0.08306775553275175
322 0.08306775553275175
323 0.08314777091966424
324 0.08314777091966424
325 0.08314777091966424
326 0.08314777091966424
327 0.08314777091966424
328 0.08314777091966424
329 0.08314777091966424
330 0.08314777091966424
331 0.08314777091966424
332 0.08314777091966424
333 0.08314777091966424
334 0.08314777091966424
335 0.08321685327266033
336 0.08421878193847233
337 0.08421878193847233
338 0.08421878193847233
339 0.08421878193847233
340 0.08440946920518208
341 0.0844892000016787
342 0.08453690650538194
343 0.08453690650538194
344 0.08453690650538194
345 0.08453690650538194
346 0.08453690650538194
347 0.08473847773364106
348 0.08473847773364106
349 0.08473847773364106
350 0.08473847773364106
351 0.08473847773364106
352 0.08473847773364106
353 0.0847939685179695
354 0.08486240374712828
355 0.08493080620921346
356 0.08493080620921346
357 0.08515183118847264
358 0.08515183118847264
359 0.0853145691533701
360 0.08538280961096043
361 0.08538280961096043
362 0.08538280961096043
363 0.08566843730336511
364 0.08566843730336511
365 0.08579151759968041
366 0.08579151759968041
367 0.08583565703850599
368 0.08590364444371901
369 0.08667286316172555
370 0.08691997549819268
371 0.08698055161515529
372 0.08698055161515529
373 0.08698055161515529
374 0.08698055161515529
375 0.08711609548399758
376 0.08711609548399758
377 0.0878825417003905
378 0.08808121596546017
379 0.08820351847641605
380 0.08835188706471794
381 0.08835188706471794
382 0.08835188706471794
383 0.08835188706471794
384 0.08857769224475559
385 0.0887877028057717
386 0.08898568057718655
387 0.08898568057718655
388 0.08910592500951374
389 0.08910592500951374
390 0.08921505814625831
391 0.08921505814625831
392 0.08940702675576191
393 0.08952858887129723
394 0.08958306254782707
395 0.08958306254782707
396 0.08971737538396708
397 0.08971737538396708
398 0.08971737538396708
399 0.08971737538396708
400 0.08971737538396708
401 0.09004711813480978
402 0.09004711813480978
403 0.09004711813480978
404 0.09010136497282087
405 0.09010136497282087
406 0.09022070421514389
407 0.09022070421514389
408 0.09022070421514389
409 0.09022070421514389
410 0.09033984953486482
411 0.0904733350582563
412 0.0904733350582563
413 0.0904733350582563
414 0.0904733350582563
415 0.09063548357638254
416 0.09069491312756486
417 0.09069491312756486
418 0.09074885463997638
419 0.09106460080446259
420 0.09111849980811391
421 0.09119501726426632
422 0.091512951457102
423 0.09157221747420158
424 0.09163861764038446
425 0.09163861764038446
426 0.09169239071343029
427 0.09181229219690654
428 0.09207320230310577
429 0.09222402830363398
430 0.09241935403105532
431 0.09241935403105532
432 0.09241935403105532
433 0.09241935403105532
434 0.09241935403105532
435 0.09253734176118145
436 0.09253734176118145
437 0.09253734176118145
438 0.09253734176118145
439 0.09253734176118145
440 0.09256800607752272
441 0.09259756254300151
442 0.09259756254300151
443 0.09259756254300151
444 0.09259756254300151
445 0.09269908560707447
446 0.09275783860400959
447 0.09284891996311777
448 0.09284891996311777
449 0.09293817154398688
450 0.09315457486188997
451 0.09315457486188997
452 0.09341203757151867
453 0.09347064134893505
454 0.09347064134893505
455 0.09356145940001036
456 0.09356145940001036
457 0.09356145940001036
458 0.09356145940001036
459 0.09356145940001036
460 0.09363687410908604
461 0.09371226218455572
462 0.09371226218455572
463 0.09383075816107575
464 0.09388913351484346
465 0.09401742396131796
466 0.09401742396131796
467 0.09407039518496113
468 0.09407039518496113
469 0.0941233296947679
470 0.0941233296947679
471 0.0941233296947679
472 0.0941233296947679
473 0.09418855387983227
474 0.09418855387983227
475 0.09418855387983227
476 0.09418855387983227
477 0.09418855387983227
478 0.09418855387983227
479 0.09418855387983227
480 0.09418855387983227
481 0.09424127237050711
482 0.09424127237050711
483 0.09424127237050711
484 0.09424127237050711
485 0.0942939204315356
486 0.09441131972886128
487 0.0945590628422774
488 0.09479124524777699
489 0.09488100896674206
490 0.09488100896674206
491 0.09488100896674206
492 0.09488100896674206
493 0.09495558305467369
494 0.09495558305467369
495 0.09504517075508169
496 0.09504517075508169
497 0.09519412525974187
498 0.09519412525974187
499 0.09519412525974187
500 0.09519412525974187
501 0.09529887291448648
502 0.09542558763072237
503 0.09542558763072237
504 0.09542558763072237
505 0.09554075393438333
506 0.09554075393438333
507 0.09554075393438333
508 0.09566722756338607
509 0.09571946856955248
510 0.09595245599892381
511 0.09595245599892381
512 0.09600991237029291
513 0.09618373528882355
514 0.09630008353371727
515 0.09664901986493589
516 0.09664901986493589
517 0.09673100551569147
518 0.09673100551569147
519 0.09673100551569147
520 0.09678831976322577
521 0.09678831976322577
522 0.09678831976322577
523 0.09678831976322577
524 0.09678831976322577
525 0.09678831976322577
526 0.09678831976322577
527 0.09678831976322577
528 0.09697390327664175
529 0.09705452489235152
530 0.0971064299507527
531 0.0971064299507527
532 0.09730811244837459
533 0.09741042861375418
534 0.0975990336225914
535 0.09767643805746909
536 0.09815290721136061
537 0.09815290721136061
538 0.09890480401404533
539 0.09913831629525245
540 0.09913831629525245
541 0.09913831629525245
542 0.09913831629525245
543 0.09913831629525245
544 0.09913831629525245
545 0.09933233352791933
546 0.0994253585286722
547 0.09947700421084534
548 0.09947700421084534
549 0.09947700421084534
550 0.09960188910256815
551 0.09960188910256815
552 0.09972670234641497
553 0.09972670234641497
554 0.09972670234641497
555 0.09972670234641497
556 0.09979026194782997
557 0.10020029946820307
558 0.10024767480393112
559 0.10057479364314915
560 0.10079402057398634
561 0.10079402057398634
562 0.10083519662821691
563 0.10089308942186431
564 0.10096608313333477
565 0.10102264829620564
566 0.10106377837305669
567 0.10110489702219763
568 0.10115623655996919
569 0.10127089040622918
570 0.10127089040622918
571 0.1013273616233332
572 0.1016190908906248
573 0.10186968944943366
574 0.10186968944943366
575 0.10196195839544574
576 0.10210079280978918
577 0.10210079280978918
578 0.10236301876114573
579 0.10247719362378876
580 0.10259133758440399
581 0.10259133758440399
582 0.10259133758440399
583 0.10259133758440399
584 0.10281806809831236
585 0.10281806809831236
586 0.10292024554808579
587 0.10297132063595255
588 0.10302238211723157
589 0.10310953293000467
590 0.10362988263509854
591 0.10368604982139806
592 0.10393809106761918
593 0.10393809106761918
594 0.10393809106761918
595 0.10405177972154733
596 0.10405177972154733
597 0.10405177972154733
598 0.104148620650152
599 0.104148620650152
600 0.1042621608675198
601 0.1042621608675198
602 0.10437564216341771
603 0.10437564216341771
604 0.10437564216341771
605 0.10437564216341771
606 0.10444781917067454
607 0.10444781917067454
608 0.10444781917067454
609 0.10444781917067454
610 0.10444781917067454
611 0.10444781917067454
612 0.10448609924271068
613 0.10456498948221961
614 0.10456498948221961
615 0.10460558880323374
616 0.10460558880323374
617 0.10460558880323374
618 0.10460558880323374
619 0.10477557231431106
620 0.10477557231431106
621 0.10492904449202578
622 0.10492904449202578
623 0.10492904449202578
624 0.10492904449202578
625 0.10503020124554796
626 0.10503020124554796
627 0.10528615295313447
628 0.10535793119765377
629 0.10535793119765377
630 0.10539837901740755
631 0.10544888257999956
632 0.10544888257999956
633 0.10544888257999956
634 0.10558016551325998
635 0.10558016551325998
636 0.10558016551325998
637 0.10563059518647885
638 0.10563059518647885
639 0.10563059518647885
640 0.10563059518647885
641 0.10566658479982159
642 0.10616957713867221
643 0.10641571720158809
644 0.10656447364167415
645 0.10682226228016825
646 0.10682226228016825
647 0.10687257080473905
648 0.10687257080473905
649 0.10691283336119518
650 0.10699880921816754
651 0.10699880921816754
652 0.10713499325022538
653 0.10723052198949454
654 0.10723052198949454
655 0.10723052198949454
656 0.10723052198949454
657 0.10728577430625755
658 0.10735703730592147
659 0.10739287363350365
660 0.10739287363350365
661 0.1074205919136417
662 0.1074205919136417
663 0.10744932510711991
664 0.10744932510711991
665 0.1074894370662297
666 0.1074894370662297
667 0.1074894370662297
668 0.1074894370662297
669 0.1074894370662297
670 0.1074894370662297
671 0.1074894370662297
672 0.1074894370662297
673 0.10764582357129636
674 0.10764582357129636
675 0.10773115450888432
676 0.10773115450888432
677 0.10773115450888432
678 0.10780209076173652
679 0.10801960348735788
680 0.10801960348735788
681 0.10801960348735788
682 0.10814275066979404
683 0.1082502212127387
684 0.1082502212127387
685 0.10832104606284677
686 0.10832104606284677
687 0.10837089338684894
688 0.10837089338684894
689 0.10837089338684894
690 0.10837089338684894
691 0.10837089338684894
692 0.10837089338684894
693 0.10844159272371275
694 0.10844159272371275
695 0.10844159272371275
696 0.10844159272371275
697 0.10844159272371275
698 0.10844159272371275
699 0.10844159272371275
700 0.10844159272371275
701 0.10844159272371275
702 0.10844159272371275
703 0.10851213779995791
704 0.10851213779995791
705 0.10853958416437597
706 0.10864387197073061
707 0.10864387197073061
708 0.10864387197073061
709 0.10864387197073061
710 0.10864387197073061
711 0.10864387197073061
712 0.10864387197073061
713 0.10864387197073061
714 0.10864387197073061
715 0.10867125961139423
716 0.10869965721513347
717 0.10869965721513347
718 0.10872702744695494
719 0.10872702744695494
720 0.10872702744695494
721 0.10872702744695494
722 0.10875538910456665
723 0.10875538910456665
724 0.10881107456309197
725 0.10881107456309197
726 0.10881107456309197
727 0.10881107456309197
728 0.10881107456309197
729 0.10881107456309197
730 0.10881107456309197
731 0.10881107456309197
732 0.10881107456309197
733 0.10883937131883893
734 0.1090078694324759
735 0.10909210113697371
736 0.10909210113697371
737 0.10909210113697371
738 0.10909210113697371
739 0.10916211368736184
740 0.10923211192968753
741 0.10923211192968753
742 0.10923211192968753
743 0.10923211192968753
744 0.10923211192968753
745 0.10923211192968753
746 0.10923211192968753
747 0.10923211192968753
748 0.10923211192968753
749 0.10930198252093744
750 0.10930198252093744
751 0.10937182501600781
752 0.10937182501600781
753 0.10937182501600781
754 0.10937182501600781
755 0.10937182501600781
756 0.10951631741363835
757 0.10951631741363835
758 0.1095434642082704
759 0.1095434642082704
760 0.1095434642082704
761 0.1095434642082704
762 0.10961315389441453
763 0.10961315389441453
764 0.10961315389441453
765 0.10961315389441453
766 0.10961315389441453
767 0.10971119790310468
768 0.10971119790310468
769 0.10971119790310468
770 0.10976019115773157
771 0.10976019115773157
772 0.10988621597119967
773 0.10988621597119967
774 0.10988621597119967
775 0.10988621597119967
776 0.10988621597119967
777 0.10988621597119967
778 0.10988621597119967
779 0.1099556750511917
780 0.1099556750511917
781 0.1099556750511917
782 0.1099556750511917
783 0.11007627380956411
784 0.11012513479711701
785 0.11022283811192955
786 0.11022283811192955
787 0.11022283811192955
788 0.11022283811192955
789 0.11022283811192955
790 0.11022283811192955
791 0.11022283811192955
792 0.11138567574377463
793 0.1114940056603739
794 0.1114940056603739
795 0.1114940056603739
796 0.11154275569383897
797 0.11164023746457534
798 0.11168190777259196
799 0.11173063040637161
800 0.11195656374187486
801 0.11195656374187486
802 0.11195656374187486
803 0.11195656374187486
804 0.11200524100486543
805 0.11225062467757624
806 0.11225062467757624
807 0.11225062467757624
808 0.11225062467757624
809 0.11225062467757624
810 0.11225062467757624
811 0.11225062467757624
812 0.11229923010343824
813 0.11229923010343824
814 0.11229923010343824
815 0.11229923010343824
816 0.11234779995406081
817 0.11239636094619401
818 0.11245626772755613
819 0.11245626772755613
820 0.11256958278818152
821 0.11268702480349019
822 0.11268702480349019
823 0.11268702480349019
824 0.11268702480349019
825 0.11268702480349019
826 0.11268702480349019
827 0.11268702480349019
828 0.11273162207087697
829 0.11273162207087697
830 0.11273162207087697
831 0.11273162207087697
832 0.11281430312412799
833 0.11285307362907866
834 0.11296106400184334
835 0.11296106400184334
836 0.11300559762590505
837 0.11318985925493946
838 0.11318985925493946
839 0.1133447258615565
840 0.1133447258615565
841 0.11338922010788326
842 0.11343756410173039
843 0.11354538265589614
844 0.11354538265589614
845 0.11364303789972006
846 0.11364303789972006
847 0.11364303789972006
848 0.11364303789972006
849 0.11364303789972006
850 0.11364303789972006
851 0.11364303789972006
852 0.11364303789972006
853 0.11373254838227412
854 0.11385616236996468
855 0.11403163919617454
856 0.11403163919617454
857 0.11403163919617454
858 0.11403163919617454
859 0.1140728557857677
860 0.1140728557857677
861 0.11412104036766678
862 0.11412104036766678
863 0.11412104036766678
864 0.11412104036766678
865 0.11417404889919158
866 0.11422219228613793
867 0.11422219228613793
868 0.11451068836101846
869 0.11455496755962072
870 0.11455496755962072
871 0.1146079220356733
872 0.1146608675493229
873 0.1146608675493229
874 0.114713795177996
875 0.11475228453221327
876 0.11482054218022847
877 0.114854869439736
878 0.114854869439736
879 0.11496217917363345
880 0.11502144127531991
881 0.11518158053607414
882 0.11518158053607414
883 0.11518158053607414
884 0.11518158053607414
885 0.11518158053607414
886 0.11518158053607414
887 0.11518158053607414
888 0.11524970156777876
889 0.11530887497697703
890 0.11536166140590953
891 0.11536166140590953
892 0.11536166140590953
893 0.11536166140590953
894 0.11541441304715655
895 0.11541441304715655
896 0.11541441304715655
897 0.11557412893826415
898 0.11557412893826415
899 0.11572880825128413
900 0.11572880825128413
901 0.11572880825128413
902 0.11572880825128413
903 0.11572880825128413
904 0.11572880825128413
905 0.11572880825128413
906 0.11572880825128413
907 0.11572880825128413
908 0.11572880825128413
909 0.11572880825128413
910 0.11578777915111245
911 0.11578777915111245
912 0.11585563397740467
913 0.11600503359698534
914 0.11613448031014845
915 0.11620230249771006
916 0.11620230249771006
917 0.11631376267533863
918 0.11631376267533863
919 0.11631376267533863
920 0.11646299529677809
921 0.11646299529677809
922 0.11646299529677809
923 0.11657434913993305
924 0.11657434913993305
925 0.11657434913993305
926 0.11657434913993305
927 0.11657434913993305
928 0.11657434913993305
929 0.11657434913993305
930 0.11657434913993305
931 0.11657434913993305
932 0.11664198895001633
933 0.11664198895001633
934 0.11664198895001633
935 0.11670959702162575
936 0.11670959702162575
937 0.11670959702162575
938 0.1168834658495597
939 0.1168834658495597
940 0.1168834658495597
941 0.1168834658495597
942 0.1169510003732408
943 0.1169510003732408
944 0.1169510003732408
945 0.1169510003732408
946 0.11712389038711664
947 0.11712389038711664
948 0.11712389038711664
949 0.11712389038711664
950 0.11712389038711664
951 0.11712389038711664
952 0.11712389038711664
953 0.11712389038711664
954 0.11712389038711664
955 0.11712389038711664
956 0.11712389038711664
957 0.11712389038711664
958 0.11712389038711664
959 0.1172296869384476
960 0.1172296869384476
961 0.11727710158453769
962 0.11727710158453769
963 0.11727710158453769
964 0.11727710158453769
965 0.11727710158453769
966 0.11727710158453769
967 0.11727710158453769
968 0.11727710158453769
969 0.11727710158453769
970 0.11727710158453769
971 0.11732922036085879
972 0.11732922036085879
973 0.11732922036085879
974 0.11732922036085879
975 0.11732922036085879
976 0.11732922036085879
977 0.11732922036085879
978 0.11732922036085879
979 0.11732922036085879
980 0.11732922036085879
981 0.11732922036085879
982 0.11732922036085879
983 0.11732922036085879
984 0.11732922036085879
985 0.11736704926500072
986 0.11736704926500072
987 0.11736704926500072
988 0.11736704926500072
989 0.11736704926500072
990 0.11748355204956162
991 0.11748355204956162
992 0.11748355204956162
993 0.11748355204956162
994 0.11748355204956162
995 0.11748355204956162
996 0.11748355204956162
997 0.11748355204956162
998 0.11748355204956162
999 0.11748355204956162
1000 0.11748355204956162

==> data/mean-ndcg-ue-sanitizer-asan-1000-crash_class=asan_heap_buffer_overflow.dat <==
1 0.0049504950495049506
2 0.018652455250607648
3 0.017940235118218035
4 0.017549647613115785
5 0.020442043317055177
6 0.021658503702381374
7 0.022249596629227743
8 0.022859256007298857
9 0.023891971393337895
10 0.024915232065766957
11 0.026211452631479972
12 0.026179960898674814
13 0.026152399080149196
14 0.026836660614466674
15 0.02824887791592399
16 0.029231488399379023
17 0.029788611611237765
18 0.030141261637692606
19 0.030588784883688217
20 0.03237994002567141
21 0.03446570332572673
22 0.03605277467881985
23 0.03742928953010392
24 0.03742928953010392
25 0.03742928953010392
26 0.03820490358642164
27 0.03946771117671459
28 0.04051582893012123
29 0.04051582893012123
30 0.04137484545839292
31 0.041815920261554215
32 0.041815920261554215
33 0.04236180623302148
34 0.043285706400160336
35 0.045053574642048656
36 0.04679087624977847
37 0.04937752116787915
38 0.049614436268378206
39 0.05147398051032928
40 0.052088691935881636
41 0.052088691935881636
42 0.052088691935881636
43 0.052088691935881636
44 0.0528174392015149
45 0.0528174392015149
46 0.05321787578581642
47 0.05321787578581642
48 0.05321787578581642
49 0.05321787578581642
50 0.05321787578581642
51 0.05384508241980556
52 0.05435682180904946
53 0.05435682180904946
54 0.05470252071472925
55 0.05522519965947124
56 0.055623486272860484
57 0.055623486272860484
58 0.05585480643182643
59 0.05680008282525434
60 0.05753470268402165
61 0.057697960483803906
62 0.05831322707505792
63 0.05831322707505792
64 0.058979385960760786
65 0.05947937614087293
66 0.06013913777667369
67 0.06045660575229989
68 0.06045660575229989
69 0.06045660575229989
70 0.06083437120588179
71 0.06101096382236266
72 0.06172118687083578
73 0.06172118687083578
74 0.06283682454165367
75 0.0631055553989793
76 0.06326066982369968
77 0.06347716733299744
78 0.06347716733299744
79 0.06400855326482127
80 0.06400855326482127
81 0.06416145315276545
82 0.06416145315276545
83 0.06446378083412005
84 0.06463377564491436
85 0.06463377564491436
86 0.06463377564491436
87 0.06463377564491436
88 0.06494240628075083
89 0.06511024174827111
90 0.06511024174827111
91 0.06511024174827111
92 0.06606094927645413
93 0.06606094927645413
94 0.06606094927645413
95 0.06635443226966779
96 0.06651951978302569
97 0.06651951978302569
98 0.06651951978302569
99 0.06703318611053613
100 0.06723756140393787
101 0.06723756140393787
102 0.06744107203252248
103 0.06778778987608784
104 0.06801090232350321
105 0.06917488234907362
106 0.06917488234907362
107 0.06947075844259355
108 0.0702015021990093
109 0.07131761996219262
110 0.07175857965010729
111 0.07220512384786384
112 0.07240464558077103
113 0.07401761744355004
114 0.0751032282843838
115 0.07568680717298867
116 0.07630624102965052
117 0.07674533654611596
118 0.07674533654611596
119 0.07694235341014208
120 0.07765578383417457
121 0.07787192703467867
122 0.07829295670626622
123 0.07868431003153424
124 0.07992703923787486
125 0.08027822725837563
126 0.08027822725837563
127 0.08061010754552043
128 0.0811551182292138
129 0.08152721003538922
130 0.08152721003538922
131 0.08224741184010163
132 0.08255591635336895
133 0.08255591635336895
134 0.08255591635336895
135 0.08324249780860231
136 0.08417731508608457
137 0.0844149452991122
138 0.08476954378901612
139 0.08546393269709265
140 0.08606001168089256
141 0.0862351495671604
142 0.08694987591882133
143 0.08811959006106306
144 0.08862260275618618
145 0.08862260275618618
146 0.08877393786524526
147 0.09026228335094759
148 0.0913922103693142
149 0.09216057231455174
150 0.09244903182736527
151 0.09385234105013203
152 0.09403984293852682
153 0.09469696658240304
154 0.09501880753328859
155 0.09672015868091367
156 0.09760220032566447
157 0.09800492213239041
158 0.09800492213239041
159 0.09895667668468691
160 0.09912748636902503
161 0.09980195451858657
162 0.09980195451858657
163 0.10010819156956029
164 0.10085843310657025
165 0.10137050594185713
166 0.10168568428126347
167 0.10284234738337202
168 0.10284234738337202
169 0.10327217570937354
170 0.10344098354093219
171 0.10359766955566763
172 0.10359766955566763
173 0.10394873570639622
174 0.10413136023613975
175 0.10538435799723912
176 0.10538435799723912
177 0.10560895280558812
178 0.10591937760480238
179 0.10608651804145526
180 0.10625348035197636
181 0.10625348035197636
182 0.10661941079185963
183 0.10702344612250077
184 0.10742706196090308
185 0.10742706196090308
186 0.10774716494359145
187 0.10906762612627677
188 0.10944566289301091
189 0.10995634458295618
190 0.11021138815364086
191 0.11021138815364086
192 0.1104659269011669
193 0.11088396362516123
194 0.11088396362516123
195 0.11088396362516123
196 0.11103662485816598
197 0.11121498510439397
198 0.11121498510439397
199 0.11121498510439397
200 0.11137864778089938
201 0.11155633599548881
202 0.11175176536299189
203 0.11238357701941798
204 0.11254663383858213
205 0.11254663383858213
206 0.11321078225403122
207 0.11351247437747458
208 0.11370683819578412
209 0.11461968932990967
210 0.11461968932990967
211 0.11461968932990967
212 0.11461968932990967
213 0.11461968932990967
214 0.11461968932990967
215 0.1148361993588079
216 0.11534490808939037
217 0.11573622023073837
218 0.11587636081480103
219 0.11605123692584281
220 0.11683631183293917
221 0.11683631183293917
222 0.11683631183293917
223 0.11747319326039639
224 0.11747319326039639
225 0.11747319326039639
226 0.11747319326039639
227 0.11747319326039639
228 0.11768737456790945
229 0.11768737456790945
230 0.1180201622702921
231 0.11823383177626791
232 0.11844733268867161
233 0.11844733268867161
234 0.11844733268867161
235 0.1186373744983303
236 0.1186373744983303
237 0.11877538442232871
238 0.11894761538867582
239 0.11994621759916875
240 0.1203980568017598
241 0.12117952239165944
242 0.12117952239165944
243 0.12117952239165944
244 0.12135097709776754
245 0.12169724317584713
246 0.12169724317584713
247 0.12188557543363136
248 0.12188557543363136
249 0.12218884543697499
250 0.12254747180035926
251 0.12268405509816804
252 0.12268405509816804
253 0.12292596907783875
254 0.1232722852794626
255 0.12385666958161062
256 0.12481814511350604
257 0.12481814511350604
258 0.12481814511350604
259 0.12481814511350604
260 0.1251190683464981
261 0.1251190683464981
262 0.1267162874761908
263 0.12812619893421587
264 0.12951267275493306
265 0.12975258668971876
266 0.12975258668971876
267 0.12975258668971876
268 0.12975258668971876
269 0.1308238951168241
270 0.131291166548301
271 0.13142588904667687
272 0.13159403618140772
273 0.1319336524387501
274 0.1319336524387501
275 0.1319336524387501
276 0.13231524779516302
277 0.13231524779516302
278 0.13231524779516302
279 0.13231524779516302
280 0.13252165582580958
281 0.13252165582580958
282 0.13252165582580958
283 0.13252165582580958
284 0.13252165582580958
285 0.13281771238441678
286 0.13310224251205652
287 0.13310224251205652
288 0.13310224251205652
289 0.13310224251205652
290 0.13330737830788153
291 0.13330737830788153
292 0.13342018151757884
293 0.13342018151757884
294 0.13342018151757884
295 0.13342018151757884
296 0.13342018151757884
297 0.1335326496916486
298 0.1335326496916486
299 0.1335326496916486
300 0.1335326496916486
301 0.1341528689372158
302 0.13438731437155776
303 0.13438731437155776
304 0.13438731437155776
305 0.13438731437155776
306 0.13438731437155776
307 0.13438731437155776
308 0.1350873885548672
309 0.13529026260979637
310 0.13529026260979637
311 0.13540183171066192
312 0.13540183171066192
313 0.13540183171066192
314 0.13540183171066192
315 0.13540183171066192
316 0.13540183171066192
317 0.13540183171066192
318 0.1355523823273029
319 0.1355523823273029
320 0.1355523823273029
321 0.1355523823273029
322 0.13570260823689748
323 0.13570260823689748
324 0.13570260823689748
325 0.13570260823689748
326 0.13570260823689748
327 0.13570260823689748
328 0.13585235710291987
329 0.13598258914175293
330 0.13613218158703302
331 0.13613218158703302
332 0.13661101927823427
333 0.13661101927823427
334 0.13661101927823427
335 0.13661101927823427
336 0.13661101927823427
337 0.13661101927823427
338 0.13692075895417927
339 0.13705032400921952
340 0.13705032400921952
341 0.13705032400921952
342 0.13716008270872285
343 0.13716008270872285
344 0.13716008270872285
345 0.13716008270872285
346 0.13795495380792577
347 0.13809277207348172
348 0.13829274644756334
349 0.13829274644756334
350 0.13839263614650482
351 0.13839263614650482
352 0.13839263614650482
353 0.13839263614650482
354 0.13905824097586464
355 0.13905824097586464
356 0.13905824097586464
357 0.13921863742494417
358 0.13932754556555293
359 0.13932754556555293
360 0.13984499272699913
361 0.13984499272699913
362 0.13984499272699913
363 0.13984499272699913
364 0.14007204050241306
365 0.1402692070241413
366 0.14049604470213095
367 0.14049604470213095
368 0.14060444662162147
369 0.14060444662162147
370 0.14060444662162147
371 0.14091051834538948
372 0.1411082467650556
373 0.1411082467650556
374 0.1411082467650556
375 0.1411082467650556
376 0.1411082467650556
377 0.1411082467650556
378 0.14130425427443088
379 0.14130425427443088
380 0.14130425427443088
381 0.14152956357674704
382 0.14152956357674704
383 0.14152956357674704
384 0.14152956357674704
385 0.14194988402832956
386 0.14217470159980417
387 0.14217470159980417
388 0.14217470159980417
389 0.14217470159980417
390 0.14217470159980417
391 0.14217470159980417
392 0.14217470159980417
393 0.14217470159980417
394 0.14217470159980417
395 0.1428183589934359
396 0.1428183589934359
397 0.1428183589934359
398 0.1428183589934359
399 0.1428183589934359
400 0.1428183589934359
401 0.1428183589934359
402 0.1428183589934359
403 0.1429755247000058
404 0.1429755247000058
405 0.1429755247000058
406 0.1429755247000058
407 0.14319836599626445
408 0.1434661361109841
409 0.1434661361109841
410 0.1434661361109841
411 0.14368861632598712
412 0.14395595378885584
413 0.14395595378885584
414 0.14417816624383878
415 0.14417816624383878
416 0.14417816624383878
417 0.14417816624383878
418 0.14417816624383878
419 0.14417816624383878
420 0.14447680152997713
421 0.14447680152997713
422 0.14447680152997713
423 0.14447680152997713
424 0.14447680152997713
425 0.14447680152997713
426 0.14447680152997713
427 0.14447680152997713
428 0.14470644476352393
429 0.14484958193703953
430 0.1450851554740841
431 0.1452180631589055
432 0.14591121337167914
433 0.14591121337167914
434 0.14591121337167914
435 0.14613162097641555
436 0.14613162097641555
437 0.1463963752085392
438 0.1463963752085392
439 0.1463963752085392
440 0.14674190831216485
441 0.14674190831216485
442 0.14674190831216485
443 0.14743220592568057
444 0.14743220592568057
445 0.14755600726553053
446 0.14755600726553053
447 0.14768812318899247
448 0.14816470679165344
449 0.14829672638727762
450 0.14856066967638973
451 0.14856066967638973
452 0.14856066967638973
453 0.14894776853637834
454 0.1493075808161644
455 0.1493075808161644
456 0.1493075808161644
457 0.1493075808161644
458 0.1493075808161644
459 0.1493075808161644
460 0.1493075808161644
461 0.14943067097545354
462 0.14943067097545354
463 0.14943067097545354
464 0.14969284671468955
465 0.15005921502339664
466 0.15032120769084376
467 0.15032120769084376
468 0.15058301832271972
469 0.15058301832271972
470 0.15090314626860105
471 0.1510341423946773
472 0.1510341423946773
473 0.1510341423946773
474 0.1510341423946773
475 0.1510341423946773
476 0.1510341423946773
477 0.1510341423946773
478 0.1510341423946773
479 0.1510341423946773
480 0.1510341423946773
481 0.1510341423946773
482 0.1510341423946773
483 0.1510341423946773
484 0.15112880896589787
485 0.15112880896589787
486 0.15112880896589787
487 0.15123231608305157
488 0.1513357889826147
489 0.1513357889826147
490 0.1513357889826147
491 0.1514391597823284
492 0.1514391597823284
493 0.1514391597823284
494 0.1521255814486784
495 0.15246457135209185
496 0.15246457135209185
497 0.15246457135209185
498 0.15246457135209185
499 0.15246457135209185
500 0.15246457135209185
501 0.15255871346770541
502 0.15255871346770541
503 0.15255871346770541
504 0.15255871346770541
505 0.15255871346770541
506 0.15255871346770541
507 0.15255871346770541
508 0.15255871346770541
509 0.15255871346770541
510 0.15255871346770541
511 0.15255871346770541
512 0.15255871346770541
513 0.15255871346770541
514 0.15255871346770541
515 0.15266129604049672
516 0.15295011342244494
517 0.15295011342244494
518 0.15295011342244494
519 0.15310093568479535
520 0.1532969431763304
521 0.1534046169812498
522 0.1534046169812498
523 0.1534046169812498
524 0.1534046169812498
525 0.1534980573684785
526 0.15360556739211495
527 0.15360556739211495
528 0.15360556739211495
529 0.15467330598152407
530 0.15467330598152407
531 0.15467330598152407
532 0.15467330598152407
533 0.15467330598152407
534 0.15467330598152407
535 0.1548864711582957
536 0.1548864711582957
537 0.1548864711582957
538 0.1548864711582957
539 0.1548864711582957
540 0.1548864711582957
541 0.1548864711582957
542 0.1548864711582957
543 0.1548864711582957
544 0.1548864711582957
545 0.1548864711582957
546 0.15513419591650404
547 0.1555178805918847
548 0.15590145437545344
549 0.15602927542794276
550 0.15602927542794276
551 0.15602927542794276
552 0.15638326247567405
553 0.15666024702363576
554 0.15678788501466945
555 0.15678788501466945
556 0.1571192040520508
557 0.1573742624382816
558 0.15750175553639242
559 0.15762921262438329
560 0.15762921262438329
561 0.15788398326634664
562 0.15825792987690504
563 0.15825792987690504
564 0.15825792987690504
565 0.15825792987690504
566 0.1583851372411581
567 0.15850421847753157
568 0.15850421847753157
569 0.1586528586699536
570 0.1586528586699536
571 0.1586528586699536
572 0.1586528586699536
573 0.1586528586699536
574 0.1586528586699536
575 0.15880125398672057
576 0.15880125398672057
577 0.15889330923814338
578 0.15889330923814338
579 0.1589992001548805
580 0.1589992001548805
581 0.1589992001548805
582 0.1589992001548805
583 0.1589992001548805
584 0.1589992001548805
585 0.15911769847046908
586 0.15911769847046908
587 0.15911769847046908
588 0.15911769847046908
589 0.15911769847046908
590 0.15911769847046908
591 0.15911769847046908
592 0.15911769847046908
593 0.15923594521070145
594 0.159371805699547
595 0.15975044890132878
596 0.15987663019891704
597 0.15987663019891704
598 0.15987663019891704
599 0.15987663019891704
600 0.15987663019891704
601 0.16000264706657225
602 0.16000264706657225
603 0.16000264706657225
604 0.16022574832646386
605 0.16022574832646386
606 0.16058417187254545
607 0.16058417187254545
608 0.16058417187254545
609 0.16071950494029782
610 0.16071950494029782
611 0.16071950494029782
612 0.16097240123889583
613 0.1610900380389595
614 0.1610900380389595
615 0.1610900380389595
616 0.1610900380389595
617 0.1610900380389595
618 0.1610900380389595
619 0.1610900380389595
620 0.1610900380389595
621 0.1610900380389595
622 0.1610900380389595
623 0.16127086067621538
624 0.16127086067621538
625 0.16127086067621538
626 0.16127086067621538
627 0.16141726513553456
628 0.1615519540549564
629 0.1617668766292611
630 0.16242154653065538
631 0.16267324579794668
632 0.16267324579794668
633 0.16267324579794668
634 0.16267324579794668
635 0.16267324579794668
636 0.16267324579794668
637 0.16267324579794668
638 0.16267324579794668
639 0.16267324579794668
640 0.16267324579794668
641 0.1627774731435185
642 0.1627774731435185
643 0.1627774731435185
644 0.1627774731435185
645 0.1627774731435185
646 0.1627774731435185
647 0.1627774731435185
648 0.1627774731435185
649 0.1627774731435185
650 0.1629842427006052
651 0.1631638404907534
652 0.1632677946466123
653 0.1632677946466123
654 0.16344726529393389
655 0.16359268515637726
656 0.1637380708760002
657 0.1637380708760002
658 0.1637380708760002
659 0.1637380708760002
660 0.16428429888242874
661 0.16428429888242874
662 0.16428429888242874
663 0.16466765155219967
664 0.16466765155219967
665 0.16481273301411148
666 0.16506036413642278
667 0.16506036413642278
668 0.16520534537173534
669 0.16535029332868492
670 0.1655631339852939
671 0.16600571220159166
672 0.16600571220159166
673 0.16600571220159166
674 0.16600571220159166
675 0.16600571220159166
676 0.16600571220159166
677 0.16600571220159166
678 0.16600571220159166
679 0.16632830291580522
680 0.16632830291580522
681 0.16632830291580522
682 0.16632830291580522
683 0.16632830291580522
684 0.16632830291580522
685 0.16632830291580522
686 0.16632830291580522
687 0.16632830291580522
688 0.16632830291580522
689 0.16632830291580522
690 0.16632830291580522
691 0.16632830291580522
692 0.16632830291580522
693 0.16632830291580522
694 0.16632830291580522
695 0.16632830291580522
696 0.16632830291580522
697 0.16632830291580522
698 0.16632830291580522
699 0.16632830291580522
700 0.16668931291347006
701 0.16668931291347006
702 0.16668931291347006
703 0.16668931291347006
704 0.16680447071786692
705 0.16680447071786692
706 0.16680447071786692
707 0.16700859566737908
708 0.16700859566737908
709 0.16700859566737908
710 0.16700859566737908
711 0.16700859566737908
712 0.16700859566737908
713 0.16700859566737908
714 0.16700859566737908
715 0.16700859566737908
716 0.16700859566737908
717 0.16700859566737908
718 0.16754702549190337
719 0.16754702549190337
720 0.16754702549190337
721 0.16754702549190337
722 0.16754702549190337
723 0.16754702549190337
724 0.16754702549190337
725 0.16754702549190337
726 0.16754702549190337
727 0.16754702549190337
728 0.16754702549190337
729 0.16754702549190337
730 0.16754702549190337
731 0.16754702549190337
732 0.16754702549190337
733 0.16754702549190337
734 0.16754702549190337
735 0.16754702549190337
736 0.16754702549190337
737 0.1679670918877251
738 0.1679670918877251
739 0.1679670918877251
740 0.1679670918877251
741 0.1679670918877251
742 0.1679670918877251
743 0.1680813119380535
744 0.1680813119380535
745 0.1680813119380535
746 0.1680813119380535
747 0.1680813119380535
748 0.1684860895165733
749 0.1690210861285578
750 0.1690210861285578
751 0.1690210861285578
752 0.1690210861285578
753 0.16913507600535643
754 0.16913507600535643
755 0.16913507600535643
756 0.16913507600535643
757 0.16913507600535643
758 0.16913507600535643
759 0.16924892967714505
760 0.16936276078416135
761 0.16960584302982937
762 0.16984887724415193
763 0.16984887724415193
764 0.17025236628606352
765 0.17036608514521684
766 0.17048750659768827
767 0.17048750659768827
768 0.17048750659768827
769 0.17048750659768827
770 0.17060111415829166
771 0.1707146995718372
772 0.1707146995718372
773 0.1707146995718372
774 0.1707146995718372
775 0.1707146995718372
776 0.1707146995718372
777 0.1707146995718372
778 0.17080262855954675
779 0.17080262855954675
780 0.17080262855954675
781 0.17080262855954675
782 0.17080262855954675
783 0.17080262855954675
784 0.17080262855954675
785 0.17080262855954675
786 0.17080262855954675
787 0.17080262855954675
788 0.171244834390878
789 0.17184173257444116
790 0.17184173257444116
791 0.17194268106222266
792 0.17194268106222266
793 0.17239786598745913
794 0.17239786598745913
795 0.17239786598745913
796 0.17251090955689488
797 0.17251090955689488
798 0.1727445895972055
799 0.17298590216053847
800 0.1731065358981872
801 0.1731065358981872
802 0.1731065358981872
803 0.1731065358981872
804 0.1731065358981872
805 0.17332774162894488
806 0.17332774162894488
807 0.17332774162894488
808 0.17368102596234536
809 0.17368102596234536
810 0.17368102596234536
811 0.17368102596234536
812 0.17368102596234536
813 0.17368102596234536
814 0.17368102596234536
815 0.17368102596234536
816 0.17368102596234536
817 0.17368102596234536
818 0.17368102596234536
819 0.17368102596234536
820 0.17368102596234536
821 0.17368102596234536
822 0.17368102596234536
823 0.17368102596234536
824 0.17368102596234536
825 0.17379346800853665
826 0.17441985316542802
827 0.17441985316542802
828 0.17441985316542802
829 0.17528595515860257
830 0.17544041204758556
831 0.17559484130992015
832 0.17559484130992015
833 0.17559484130992015
834 0.17559484130992015
835 0.17559484130992015
836 0.17559484130992015
837 0.17559484130992015
838 0.17559484130992015
839 0.17574905109875763
840 0.17574905109875763
841 0.17574905109875763
842 0.17574905109875763
843 0.17592176931555623
844 0.17592176931555623
845 0.1760338122635074
846 0.1760338122635074
847 0.1760338122635074
848 0.1760338122635074
849 0.1760338122635074
850 0.1760338122635074
851 0.1760338122635074
852 0.17614571840780807
853 0.17614571840780807
854 0.1763842414406249
855 0.1763842414406249
856 0.1763842414406249
857 0.17655653898260396
858 0.17655653898260396
859 0.17655653898260396
860 0.17696702375442708
861 0.17727829570520845
862 0.17727829570520845
863 0.17727829570520845
864 0.17727829570520845
865 0.17727829570520845
866 0.17727829570520845
867 0.17741769710698518
868 0.17741769710698518
869 0.17741769710698518
870 0.17741769710698518
871 0.17741769710698518
872 0.17741769710698518
873 0.17741769710698518
874 0.17741769710698518
875 0.17741769710698518
876 0.17741769710698518
877 0.17741769710698518
878 0.17741769710698518
879 0.17757084879487603
880 0.17757084879487603
881 0.17757084879487603
882 0.17757084879487603
883 0.17757084879487603
884 0.17757084879487603
885 0.17757084879487603
886 0.17757084879487603
887 0.17770978244277164
888 0.17770978244277164
889 0.1779137708864459
890 0.1780129688712217
891 0.1780129688712217
892 0.1780129688712217
893 0.1780129688712217
894 0.1780129688712217
895 0.1781841680304792
896 0.1781841680304792
897 0.1781841680304792
898 0.1781841680304792
899 0.17833681375599578
900 0.17848943456609012
901 0.17864203049651883
902 0.17864203049651883
903 0.17864203049651883
904 0.17864203049651883
905 0.17883876288549372
906 0.17883876288549372
907 0.1789912102836754
908 0.1789912102836754
909 0.1789912102836754
910 0.1789912102836754
911 0.17922747469898637
912 0.17922747469898637
913 0.17922747469898637
914 0.17935476062668826
915 0.17935476062668826
916 0.17950698759102227
917 0.17950698759102227
918 0.17950698759102227
919 0.17950698759102227
920 0.17950698759102227
921 0.17965909329748045
922 0.17965909329748045
923 0.17965909329748045
924 0.17965909329748045
925 0.17965909329748045
926 0.17965909329748045
927 0.17965909329748045
928 0.17975768506779885
929 0.17975768506779885
930 0.17975768506779885
931 0.1799537644261585
932 0.18003937388541516
933 0.18003937388541516
934 0.1801497784644263
935 0.1801497784644263
936 0.1801497784644263
937 0.1801497784644263
938 0.18031980520757507
939 0.18031980520757507
940 0.18048977911558894
941 0.18077750408071763
942 0.18077750408071763
943 0.18086296705719765
944 0.18086296705719765
945 0.18098067164621606
946 0.18098067164621606
947 0.18132759199479395
948 0.18132759199479395
949 0.18132759199479395
950 0.18132759199479395
951 0.18144518807959498
952 0.18144518807959498
953 0.18157169961217298
954 0.18172302578029262
955 0.18187432887112767
956 0.18187432887112767
957 0.18187432887112767
958 0.18187432887112767
959 0.18187432887112767
960 0.18187432887112767
961 0.18187432887112767
962 0.18187432887112767
963 0.18187432887112767
964 0.18187432887112767
965 0.18187432887112767
966 0.18187432887112767
967 0.18206916717655455
968 0.18206916717655455
969 0.18206916717655455
970 0.18206916717655455
971 0.18206916717655455
972 0.1821789325109823
973 0.1821789325109823
974 0.1821789325109823
975 0.1821789325109823
976 0.1821789325109823
977 0.18228861613586467
978 0.18228861613586467
979 0.18228861613586467
980 0.18228861613586467
981 0.18239823478027628
982 0.18239823478027628
983 0.18239823478027628
984 0.1825078049130482
985 0.1825078049130482
986 0.1825078049130482
987 0.1825078049130482
988 0.1825078049130482
989 0.1825078049130482
990 0.18281278442241314
991 0.18281278442241314
992 0.18296325493552965
993 0.18296325493552965
994 0.18296325493552965
995 0.18296325493552965
996 0.18296325493552965
997 0.18296325493552965
998 0.18296325493552965
999 0.18296325493552965
1000 0.18296325493552965

==> data/mean-ndcg-ue-sanitizer-asan-1000-crash_class=asan_segv.dat <==
1 0.022727272727272728
2 0.020529245413440103
3 0.015712276346526263
4 0.013070610035173845
5 0.012101163027331753
6 0.011747995400709817
7 0.01181834739396896
8 0.013258092757269383
9 0.014968490459905637
10 0.01725932368696242
11 0.017660213360774744
12 0.017660213360774744
13 0.017660213360774744
14 0.01810029015658065
15 0.01849073949310663
16 0.018817466885644868
17 0.018817466885644868
18 0.019155790560659382
19 0.019155790560659382
20 0.019660778759909556
21 0.020934891397509422
22 0.02219094099669978
23 0.02219094099669978
24 0.02219094099669978
25 0.02219094099669978
26 0.02219094099669978
27 0.025304222868372982
28 0.02836464414185371
29 0.02836464414185371
30 0.02836464414185371
31 0.029241781800400945
32 0.02952668706623419
33 0.029833676501801274
34 0.029833676501801274
35 0.03034942023060057
36 0.032016949051986224
37 0.032016949051986224
38 0.03284672285370083
39 0.033169788454029285
40 0.033169788454029285
41 0.034751553475139585
42 0.03635338588154953
43 0.038959397302956125
44 0.038959397302956125
45 0.039893214235883385
46 0.04083084904575474
47 0.04083084904575474
48 0.04158389842165296
49 0.042477895016256276
50 0.04351174678654302
51 0.04442450492804336
52 0.046301713372578296
53 0.04763474260823521
54 0.04985602783994713
55 0.050455920719707816
56 0.050455920719707816
57 0.050455920719707816
58 0.050783502489450225
59 0.051074574732460416
60 0.051074574732460416
61 0.051315946426073615
62 0.05155638596812905
63 0.0525352727495848
64 0.0528552543051291
65 0.053907995643127204
66 0.053907995643127204
67 0.05518792026947436
68 0.05542319385439858
69 0.05542319385439858
70 0.05591085159631382
71 0.05591085159631382
72 0.05591085159631382
73 0.05591085159631382
74 0.05616158892287736
75 0.05682502733150454
76 0.05682502733150454
77 0.057379294305466975
78 0.057379294305466975
79 0.057379294305466975
80 0.057379294305466975
81 0.057379294305466975
82 0.057925767924258305
83 0.057925767924258305
84 0.057925767924258305
85 0.057925767924258305
86 0.058569125279387645
87 0.058569125279387645
88 0.058569125279387645
89 0.058569125279387645
90 0.05880911400559248
91 0.05880911400559248
92 0.059398500707013274
93 0.059660810355076026
94 0.060066657386854856
95 0.060066657386854856
96 0.06030329647337745
97 0.06030329647337745
98 0.06030329647337745
99 0.06092719846167102
100 0.06092719846167102
101 0.06092719846167102
102 0.06116077316038742
103 0.06116077316038742
104 0.06116077316038742
105 0.06288067450176095
106 0.06288067450176095
107 0.06288067450176095
108 0.06288067450176095
109 0.06313421243036406
110 0.06313421243036406
111 0.06334533326422667
112 0.06362788400541579
113 0.0641377401366814
114 0.06485660252329026
115 0.06485660252329026
116 0.06485660252329026
117 0.06550114225895762
118 0.06575050808034733
119 0.06599943802517268
120 0.06599943802517268
121 0.06599943802517268
122 0.06662046997826616
123 0.06662046997826616
124 0.06662046997826616
125 0.06662046997826616
126 0.06662046997826616
127 0.06719282115378845
128 0.06739780302004188
129 0.06758797905635558
130 0.06758797905635558
131 0.06810560746469972
132 0.06810560746469972
133 0.06810560746469972
134 0.06848238093877014
135 0.06848238093877014
136 0.06848238093877014
137 0.06923256655438384
138 0.06950325942867329
139 0.07030022851635204
140 0.07050152610167729
141 0.07074200060603973
142 0.0709427269012402
143 0.07180123920441907
144 0.07204070350310644
145 0.07204070350310644
146 0.07204070350310644
147 0.07204070350310644
148 0.07204070350310644
149 0.07265437734411188
150 0.07265437734411188
151 0.07296040530338026
152 0.07315843446741213
153 0.07315843446741213
154 0.07392056011819192
155 0.07418506804280363
156 0.07418506804280363
157 0.07438183934483132
158 0.07438183934483132
159 0.074791427059267
160 0.074791427059267
161 0.074791427059267
162 0.074791427059267
163 0.07536609560952758
164 0.0756672049557322
165 0.07613958085289393
166 0.0764005672825424
167 0.0764005672825424
168 0.0764005672825424
169 0.0764005672825424
170 0.07723034926492628
171 0.07723034926492628
172 0.07723034926492628
173 0.07844721992191678
174 0.07844721992191678
175 0.07863988533143038
176 0.07883233985221415
177 0.07883233985221415
178 0.07908983504961427
179 0.07908983504961427
180 0.07929807897483862
181 0.07929807897483862
182 0.07929807897483862
183 0.0795542138524575
184 0.07976158581393519
185 0.080349998532499
186 0.08054043109455246
187 0.08124083554980142
188 0.08124083554980142
189 0.084622280905422
190 0.08491500136723057
191 0.08491500136723057
192 0.08514145400126459
193 0.08514145400126459
194 0.08514145400126459
195 0.08514145400126459
196 0.08514145400126459
197 0.08514145400126459
198 0.08532964898516852
199 0.08553396959342292
200 0.08573809804649618
201 0.08594203565642267
202 0.08594203565642267
203 0.08594203565642267
204 0.0861291804147815
205 0.0861291804147815
206 0.0861291804147815
207 0.0863319996567041
208 0.0863319996567041
209 0.0863319996567041
210 0.0863319996567041
211 0.0863319996567041
212 0.08678240969651677
213 0.08678240969651677
214 0.08696789481226473
215 0.08718960426896541
216 0.08861088154241306
217 0.08861088154241306
218 0.08861088154241306
219 0.08861088154241306
220 0.08934045129992967
221 0.08934045129992967
222 0.08934045129992967
223 0.09005365770982762
224 0.09005365770982762
225 0.09025337147003826
226 0.09025337147003826
227 0.09025337147003826
228 0.09025337147003826
229 0.09025337147003826
230 0.09025337147003826
231 0.09025337147003826
232 0.09025337147003826
233 0.09059215582030121
234 0.09059215582030121
235 0.09117491477071928
236 0.09180878774364962
237 0.09262421322608777
238 0.09262421322608777
239 0.09286793060115088
240 0.09286793060115088
241 0.09341239300862571
242 0.09341239300862571
243 0.09341239300862571
244 0.09387182917590171
245 0.0943104548612113
246 0.0943104548612113
247 0.09498088246792619
248 0.09498088246792619
249 0.09580989773153506
250 0.09599018583230462
251 0.09599018583230462
252 0.09632476860848321
253 0.09632476860848321
254 0.09632476860848321
255 0.09632476860848321
256 0.09651985611683524
257 0.09668655792588886
258 0.09668655792588886
259 0.09668655792588886
260 0.09668655792588886
261 0.09668655792588886
262 0.09737922015848217
263 0.09737922015848217
264 0.09737922015848217
265 0.09737922015848217
266 0.0978120418399528
267 0.0978120418399528
268 0.0978120418399528
269 0.0978120418399528
270 0.0978120418399528
271 0.0978120418399528
272 0.0978120418399528
273 0.0978120418399528
274 0.0978120418399528
275 0.0978120418399528
276 0.0978120418399528
277 0.0978120418399528
278 0.0978120418399528
279 0.0978120418399528
280 0.0978120418399528
281 0.0978120418399528
282 0.0978120418399528
283 0.0978120418399528
284 0.09798827807579823
285 0.09831504259055703
286 0.09831504259055703
287 0.09831504259055703
288 0.09831504259055703
289 0.09849073824092774
290 0.09849073824092774
291 0.09849073824092774
292 0.09849073824092774
293 0.09849073824092774
294 0.09849073824092774
295 0.09849073824092774
296 0.0988153368301285
297 0.0988153368301285
298 0.0988153368301285
299 0.0988153368301285
300 0.0988153368301285
301 0.0988153368301285
302 0.0988153368301285
303 0.0988153368301285
304 0.0988153368301285
305 0.0988153368301285
306 0.0988153368301285
307 0.09895029496461963
308 0.09895029496461963
309 0.09895029496461963
310 0.09895029496461963
311 0.09895029496461963
312 0.09895029496461963
313 0.09895029496461963
314 0.09895029496461963
315 0.09895029496461963
316 0.09895029496461963
317 0.0992710448671744
318 0.0992710448671744
319 0.0992710448671744
320 0.0992710448671744
321 0.0992710448671744
322 0.0992710448671744
323 0.0992710448671744
324 0.0992710448671744
325 0.0992710448671744
326 0.0992710448671744
327 0.0992710448671744
328 0.0992710448671744
329 0.09958974600365661
330 0.09958974600365661
331 0.09958974600365661
332 0.09958974600365661
333 0.09958974600365661
334 0.09958974600365661
335 0.09958974600365661
336 0.09958974600365661
337 0.10017551388103815
338 0.10040478386171897
339 0.10040478386171897
340 0.10040478386171897
341 0.10053732005046732
342 0.10053732005046732
343 0.10053732005046732
344 0.10053732005046732
345 0.10053732005046732
346 0.10072239362182538
347 0.10103820248625371
348 0.10103820248625371
349 0.10103820248625371
350 0.10103820248625371
351 0.10103820248625371
352 0.10144982661756569
353 0.10144982661756569
354 0.10144982661756569
355 0.10144982661756569
356 0.10144982661756569
357 0.10144982661756569
358 0.10144982661756569
359 0.10144982661756569
360 0.10185988432888025
361 0.10185988432888025
362 0.10185988432888025
363 0.10199101938055359
364 0.10199101938055359
365 0.10199101938055359
366 0.10217433675464721
367 0.10230522922607177
368 0.10230522922607177
369 0.10230522922607177
370 0.10230522922607177
371 0.10356530559083259
372 0.10356530559083259
373 0.10374803831947849
374 0.10374803831947849
375 0.10374803831947849
376 0.10374803831947849
377 0.10374803831947849
378 0.10397300148364787
379 0.10397300148364787
380 0.10437933857587946
381 0.10483838060813443
382 0.10483838060813443
383 0.10483838060813443
384 0.10483838060813443
385 0.10524441626846355
386 0.10555459513532148
387 0.10555459513532148
388 0.10555459513532148
389 0.10555459513532148
390 0.10555459513532148
391 0.10555459513532148
392 0.10555459513532148
393 0.10555459513532148
394 0.10555459513532148
395 0.10604456836624836
396 0.10604456836624836
397 0.10604456836624836
398 0.10604456836624836
399 0.10604456836624836
400 0.10604456836624836
401 0.10604456836624836
402 0.10604456836624836
403 0.10604456836624836
404 0.10604456836624836
405 0.10604456836624836
406 0.10604456836624836
407 0.10604456836624836
408 0.10622458278312177
409 0.10622458278312177
410 0.10622458278312177
411 0.10622458278312177
412 0.10622458278312177
413 0.10622458278312177
414 0.10644615962758626
415 0.10644615962758626
416 0.10644615962758626
417 0.10644615962758626
418 0.10644615962758626
419 0.10644615962758626
420 0.10644615962758626
421 0.10644615962758626
422 0.10644615962758626
423 0.10644615962758626
424 0.10644615962758626
425 0.10644615962758626
426 0.10644615962758626
427 0.10644615962758626
428 0.10664277078416498
429 0.1068393064486663
430 0.10741068689331706
431 0.10741068689331706
432 0.10741068689331706
433 0.10741068689331706
434 0.10741068689331706
435 0.10771478136705227
436 0.10771478136705227
437 0.10771478136705227
438 0.10771478136705227
439 0.10771478136705227
440 0.10771478136705227
441 0.10789250265328056
442 0.10789250265328056
443 0.10789250265328056
444 0.10808793321057433
445 0.1082512317895704
446 0.1082512317895704
447 0.1082512317895704
448 0.1082512317895704
449 0.1082512317895704
450 0.1082512317895704
451 0.1082512317895704
452 0.1082512317895704
453 0.1082512317895704
454 0.10994649642960684
455 0.10994649642960684
456 0.10994649642960684
457 0.10994649642960684
458 0.10994649642960684
459 0.10994649642960684
460 0.10994649642960684
461 0.10994649642960684
462 0.10994649642960684
463 0.10994649642960684
464 0.11007240311595407
465 0.11109231178556035
466 0.11109231178556035
467 0.11109231178556035
468 0.11109231178556035
469 0.11109231178556035
470 0.11109231178556035
471 0.11109231178556035
472 0.1114475463344128
473 0.1114475463344128
474 0.1114475463344128
475 0.1114475463344128
476 0.1114475463344128
477 0.1114475463344128
478 0.11162295267663101
479 0.11192231151226904
480 0.11222156946887836
481 0.11222156946887836
482 0.11222156946887836
483 0.11222156946887836
484 0.11252042666849245
485 0.11252042666849245
486 0.11252042666849245
487 0.11252042666849245
488 0.11411481622270264
489 0.11411481622270264
490 0.11411481622270264
491 0.11473565014225007
492 0.11473565014225007
493 0.11473565014225007
494 0.11670576657732296
495 0.11670576657732296
496 0.11670576657732296
497 0.11670576657732296
498 0.11670576657732296
499 0.11670576657732296
500 0.11670576657732296
501 0.11670576657732296
502 0.11724333145076611
503 0.11771482944733197
504 0.11771482944733197
505 0.11771482944733197
506 0.11771482944733197
507 0.11771482944733197
508 0.11783890967633742
509 0.11884588584258643
510 0.11884588584258643
511 0.11903692271979528
512 0.11922789986326641
513 0.11922789986326641
514 0.11922789986326641
515 0.11922789986326641
516 0.1204215949772559
517 0.1204215949772559
518 0.1204215949772559
519 0.1204215949772559
520 0.1204215949772559
521 0.1204215949772559
522 0.1204215949772559
523 0.12054509966529926
524 0.12073537178363164
525 0.12117097701091692
526 0.12136113369190263
527 0.12136113369190263
528 0.12136113369190263
529 0.12136113369190263
530 0.12136113369190263
531 0.12136113369190263
532 0.12170961119541945
533 0.12170961119541945
534 0.12170961119541945
535 0.12170961119541945
536 0.12209376336688033
537 0.1222832953107019
538 0.12261379178862848
539 0.12261379178862848
540 0.12261379178862848
541 0.12261379178862848
542 0.12261379178862848
543 0.12261379178862848
544 0.12278560455331172
545 0.12278560455331172
546 0.12278560455331172
547 0.12278560455331172
548 0.12278560455331172
549 0.12278560455331172
550 0.12278560455331172
551 0.12321788097518746
552 0.12359529427625299
553 0.1237839469573969
554 0.1237839469573969
555 0.1237839469573969
556 0.1237839469573969
557 0.1237839469573969
558 0.1237839469573969
559 0.1237839469573969
560 0.1237839469573969
561 0.12402677211007825
562 0.12402677211007825
563 0.12445758104247845
564 0.12445758104247845
565 0.12445758104247845
566 0.12445758104247845
567 0.12445758104247845
568 0.12445758104247845
569 0.12445758104247845
570 0.12445758104247845
571 0.12503976310592096
572 0.12522741410588245
573 0.12522741410588245
574 0.12522741410588245
575 0.12522741410588245
576 0.12522741410588245
577 0.12522741410588245
578 0.12522741410588245
579 0.12522741410588245
580 0.12522741410588245
581 0.12522741410588245
582 0.12522741410588245
583 0.12534881686853808
584 0.12534881686853808
585 0.12534881686853808
586 0.12534881686853808
587 0.12534881686853808
588 0.12534881686853808
589 0.12534881686853808
590 0.12534881686853808
591 0.12534881686853808
592 0.12534881686853808
593 0.12534881686853808
594 0.12534881686853808
595 0.12534881686853808
596 0.12534881686853808
597 0.12534881686853808
598 0.1255351657828239
599 0.1255351657828239
600 0.1255351657828239
601 0.1255351657828239
602 0.1255351657828239
603 0.1255351657828239
604 0.1255351657828239
605 0.1255351657828239
606 0.1255351657828239
607 0.1255351657828239
608 0.1255351657828239
609 0.1255351657828239
610 0.1255351657828239
611 0.1255351657828239
612 0.1255351657828239
613 0.1255351657828239
614 0.1255351657828239
615 0.1255351657828239
616 0.12577446216344776
617 0.12577446216344776
618 0.12594287188624087
619 0.12594287188624087
620 0.12594287188624087
621 0.12594287188624087
622 0.12594287188624087
623 0.12594287188624087
624 0.12611102926259793
625 0.12634978749359946
626 0.12634978749359946
627 0.12695038107187384
628 0.12695038107187384
629 0.1271183305728438
630 0.1271183305728438
631 0.12735673563911742
632 0.12735673563911742
633 0.12735673563911742
634 0.12735673563911742
635 0.12735673563911742
636 0.12735673563911742
637 0.12735673563911742
638 0.12735673563911742
639 0.1275946765933156
640 0.1275946765933156
641 0.1275946765933156
642 0.1275946765933156
643 0.1275946765933156
644 0.12783233131806956
645 0.1282238781923328
646 0.1282238781923328
647 0.1282238781923328
648 0.1282238781923328
649 0.1282238781923328
650 0.12846119325217095
651 0.12846119325217095
652 0.12846119325217095
653 0.12846119325217095
654 0.12846119325217095
655 0.12846119325217095
656 0.12906824135160988
657 0.12906824135160988
658 0.12906824135160988
659 0.12906824135160988
660 0.12906824135160988
661 0.12906824135160988
662 0.1295893653443692
663 0.12982595831894891
664 0.12982595831894891
665 0.12982595831894891
666 0.12982595831894891
667 0.12982595831894891
668 0.13003127207048454
669 0.1301976327938017
670 0.1301976327938017
671 0.1301976327938017
672 0.1301976327938017
673 0.1301976327938017
674 0.1301976327938017
675 0.1301976327938017
676 0.1301976327938017
677 0.1301976327938017
678 0.13031622940630688
679 0.1305519586347892
680 0.1305519586347892
681 0.1305519586347892
682 0.1305519586347892
683 0.1305519586347892
684 0.1305519586347892
685 0.1311179399698845
686 0.1311179399698845
687 0.1311179399698845
688 0.1311179399698845
689 0.13135314272963672
690 0.13135314272963672
691 0.13135314272963672
692 0.13135314272963672
693 0.13158813768455335
694 0.13158813768455335
695 0.1317535307472981
696 0.13203583378666525
697 0.13203583378666525
698 0.13203583378666525
699 0.13215387898495437
700 0.13215387898495437
701 0.13215387898495437
702 0.13215387898495437
703 0.13215387898495437
704 0.13215387898495437
705 0.13215387898495437
706 0.13215387898495437
707 0.13215387898495437
708 0.13215387898495437
709 0.13215387898495437
710 0.13215387898495437
711 0.13215387898495437
712 0.13215387898495437
713 0.13215387898495437
714 0.13238780804893105
715 0.13262168737745847
716 0.13262168737745847
717 0.13278629779885429
718 0.13278629779885429
719 0.13278629779885429
720 0.13278629779885429
721 0.13278629779885429
722 0.13278629779885429
723 0.13278629779885429
724 0.13278629779885429
725 0.1329036894809543
726 0.1329036894809543
727 0.1329036894809543
728 0.1329036894809543
729 0.1329036894809543
730 0.1329036894809543
731 0.13341699117675493
732 0.1336500386146739
733 0.1336500386146739
734 0.1336500386146739
735 0.1336500386146739
736 0.13388289396298686
737 0.13388289396298686
738 0.13388289396298686
739 0.13404675240812136
740 0.13404675240812136
741 0.13416375690413246
742 0.13416375690413246
743 0.13416375690413246
744 0.13416375690413246
745 0.13416375690413246
746 0.13416375690413246
747 0.13416375690413246
748 0.13416375690413246
749 0.13416375690413246
750 0.13416375690413246
751 0.13416375690413246
752 0.13416375690413246
753 0.13416375690413246
754 0.13416375690413246
755 0.13416375690413246
756 0.13416375690413246
757 0.13416375690413246
758 0.13416375690413246
759 0.13416375690413246
760 0.13416375690413246
761 0.13416375690413246
762 0.13416375690413246
763 0.13416375690413246
764 0.13416375690413246
765 0.13416375690413246
766 0.13416375690413246
767 0.13416375690413246
768 0.13416375690413246
769 0.13416375690413246
770 0.13416375690413246
771 0.13416375690413246
772 0.13416375690413246
773 0.1343265087239476
774 0.1343265087239476
775 0.1343265087239476
776 0.1343265087239476
777 0.1343265087239476
778 0.13450550362905847
779 0.13450550362905847
780 0.13450550362905847
781 0.13450550362905847
782 0.13450550362905847
783 0.13450550362905847
784 0.13450550362905847
785 0.13450550362905847
786 0.13450550362905847
787 0.13450550362905847
788 0.13450550362905847
789 0.13478250727017504
790 0.13478250727017504
791 0.13478250727017504
792 0.1357450181972239
793 0.13620029593825678
794 0.13631609167975697
795 0.13631609167975697
796 0.13631609167975697
797 0.13631609167975697
798 0.13631609167975697
799 0.13631609167975697
800 0.13631609167975697
801 0.13631609167975697
802 0.13659241934157915
803 0.13659241934157915
804 0.13675421592595113
805 0.13675421592595113
806 0.13766778646052985
807 0.13807546032103454
808 0.13807546032103454
809 0.13807546032103454
810 0.13807546032103454
811 0.13807546032103454
812 0.13807546032103454
813 0.13807546032103454
814 0.13807546032103454
815 0.13823692937257911
816 0.13823692937257911
817 0.13823692937257911
818 0.13823692937257911
819 0.13823692937257911
820 0.13823692937257911
821 0.13823692937257911
822 0.13823692937257911
823 0.13823692937257911
824 0.13823692937257911
825 0.13823692937257911
826 0.138596389036477
827 0.138596389036477
828 0.138596389036477
829 0.13895565505016227
830 0.13895565505016227
831 0.13895565505016227
832 0.13895565505016227
833 0.13895565505016227
834 0.13895565505016227
835 0.13895565505016227
836 0.13895565505016227
837 0.13895565505016227
838 0.13950471018230978
839 0.13950471018230978
840 0.13950471018230978
841 0.13950471018230978
842 0.13950471018230978
843 0.13950471018230978
844 0.13950471018230978
845 0.13950471018230978
846 0.13950471018230978
847 0.13950471018230978
848 0.13966523004092182
849 0.13981291551325722
850 0.13981291551325722
851 0.14036071950574958
852 0.14036071950574958
853 0.14036071950574958
854 0.14036071950574958
855 0.14036071950574958
856 0.1405210164448947
857 0.14074863125114506
858 0.14074863125114506
859 0.1408630801656242
860 0.1414458385527112
861 0.14160599753231898
862 0.14160599753231898
863 0.14160599753231898
864 0.14160599753231898
865 0.14160599753231898
866 0.1418791929160981
867 0.1421064179147737
868 0.1421064179147737
869 0.1421064179147737
870 0.1421064179147737
871 0.1421064179147737
872 0.1421064179147737
873 0.1421064179147737
874 0.14233337349362593
875 0.14233337349362593
876 0.14305986477178578
877 0.14305986477178578
878 0.14333250617395998
879 0.14333250617395998
880 0.14333250617395998
881 0.14333250617395998
882 0.1434920968459451
883 0.1434920968459451
884 0.1439910404157678
885 0.1439910404157678
886 0.14426331790948765
887 0.14426331790948765
888 0.14426331790948765
889 0.14426331790948765
890 0.14426331790948765
891 0.14426331790948765
892 0.14426331790948765
893 0.14906052906340791
894 0.1491743062642317
895 0.1491743062642317
896 0.1491743062642317
897 0.1491743062642317
898 0.1491743062642317
899 0.1491743062642317
900 0.1491743062642317
901 0.14937060348696599
902 0.14937060348696599
903 0.14937060348696599
904 0.14937060348696599
905 0.14937060348696599
906 0.14937060348696599
907 0.14937060348696599
908 0.14954554325277455
909 0.14954554325277455
910 0.15004608353632956
911 0.15031725064935691
912 0.15031725064935691
913 0.15031725064935691
914 0.15049202163140252
915 0.15049202163140252
916 0.15049202163140252
917 0.15049202163140252
918 0.15049202163140252
919 0.15049202163140252
920 0.15049202163140252
921 0.15049202163140252
922 0.15066656978193185
923 0.15066656978193185
924 0.15066656978193185
925 0.15066656978193185
926 0.15066656978193185
927 0.15066656978193185
928 0.15066656978193185
929 0.15066656978193185
930 0.15084089758417654
931 0.15084089758417654
932 0.15084089758417654
933 0.15084089758417654
934 0.15084089758417654
935 0.15084089758417654
936 0.15084089758417654
937 0.15084089758417654
938 0.15084089758417654
939 0.1510360115733793
940 0.1510360115733793
941 0.1510360115733793
942 0.1510360115733793
943 0.1510360115733793
944 0.1511940215291044
945 0.1511940215291044
946 0.1511940215291044
947 0.1511940215291044
948 0.1511940215291044
949 0.1511940215291044
950 0.1511940215291044
951 0.15135186145940563
952 0.15157599181147302
953 0.15157599181147302
954 0.15157599181147302
955 0.15157599181147302
956 0.15157599181147302
957 0.15157599181147302
958 0.15179991728402048
959 0.15179991728402048
960 0.15179991728402048
961 0.15179991728402048
962 0.15179991728402048
963 0.15179991728402048
964 0.15179991728402048
965 0.1521813283866704
966 0.1521813283866704
967 0.1521813283866704
968 0.1521813283866704
969 0.1521813283866704
970 0.1521813283866704
971 0.1521813283866704
972 0.1521813283866704
973 0.1521813283866704
974 0.1521813283866704
975 0.1521813283866704
976 0.1521813283866704
977 0.1521813283866704
978 0.1521813283866704
979 0.1522936068149091
980 0.1522936068149091
981 0.1522936068149091
982 0.1522936068149091
983 0.1522936068149091
984 0.1522936068149091
985 0.1522936068149091
986 0.1522936068149091
987 0.1522936068149091
988 0.1522936068149091
989 0.1522936068149091
990 0.15240570357921354
991 0.15259929496125832
992 0.15259929496125832
993 0.15259929496125832
994 0.15259929496125832
995 0.15259929496125832
996 0.15259929496125832
997 0.15259929496125832
998 0.15259929496125832
999 0.15259929496125832
1000 0.15259929496125832

==> data/mean-ndcg-ue-sanitizer-asan-1000-crash_class=leaksan_detected_memory_leaks.dat <==
1 0.0
2 0.004632967751311875
3 0.004089429450301837
4 0.004089429450301837
5 0.006405913325957774
6 0.009343206251345413
7 0.00922492805763831
8 0.00922492805763831
9 0.011721545260409895
10 0.012673127050023875
11 0.013095621556556622
12 0.013095621556556622
13 0.013095621556556622
14 0.013095621556556622
15 0.014836489608344107
16 0.015207043915870792
17 0.0158809294775203
18 0.01626840456040389
19 0.01626840456040389
20 0.01668094088817379
21 0.017205134393014968
22 0.017605701582675465
23 0.017605701582675465
24 0.017605701582675465
25 0.01866359910422799
26 0.01898214017633357
27 0.02509201163116413
28 0.02680581599767343
29 0.02721970324321213
30 0.02923589485129875
31 0.030546917995525502
32 0.03360833065655346
33 0.03436553167652335
34 0.035082369777674025
35 0.035082369777674025
36 0.038098807056506985
37 0.03854424100805925
38 0.03854424100805925
39 0.03932395759118114
40 0.04019659684424228
41 0.04019659684424228
42 0.040455975706747624
43 0.04075746607796798
44 0.04103326132159764
45 0.04103326132159764
46 0.041952127283956205
47 0.04269512163516808
48 0.04269512163516808
49 0.04269512163516808
50 0.04269512163516808
51 0.04438660261433245
52 0.04438660261433245
53 0.04438660261433245
54 0.046291798065767956
55 0.050569010849151906
56 0.050569010849151906
57 0.050569010849151906
58 0.050569010849151906
59 0.050569010849151906
60 0.050569010849151906
61 0.050823390598109516
62 0.050823390598109516
63 0.050823390598109516
64 0.05107489084015782
65 0.05146163019626407
66 0.05171131774867645
67 0.0523153239814892
68 0.0523153239814892
69 0.05258386535260954
70 0.05363782614191029
71 0.05363782614191029
72 0.054559086422387104
73 0.054559086422387104
74 0.055749778255696825
75 0.05612391913437111
76 0.05644799263194248
77 0.057453684236837964
78 0.057453684236837964
79 0.05782344565371702
80 0.05782344565371702
81 0.05826544789759832
82 0.05826544789759832
83 0.05826544789759832
84 0.058522253276105454
85 0.05931648177827983
86 0.06101192117654884
87 0.06180884227507924
88 0.06285117806113563
89 0.06335826472527646
90 0.06335826472527646
91 0.06335826472527646
92 0.06371574267577404
93 0.06371574267577404
94 0.06371574267577404
95 0.06371574267577404
96 0.06462623123977476
97 0.06462623123977476
98 0.06462623123977476
99 0.06462623123977476
100 0.06462623123977476
101 0.06462623123977476
102 0.06462623123977476
103 0.06462623123977476
104 0.06532254330748885
105 0.06532254330748885
106 0.06556669878116769
107 0.06556669878116769
108 0.06635236091544625
109 0.06635236091544625
110 0.06659461368562282
111 0.06659461368562282
112 0.0673429698004447
113 0.06856143358730642
114 0.06856143358730642
115 0.0689055311192255
116 0.0689055311192255
117 0.06914467850105982
118 0.07348708765359908
119 0.07348708765359908
120 0.07348708765359908
121 0.07348708765359908
122 0.07348708765359908
123 0.07348708765359908
124 0.07368914076380327
125 0.07454735829524095
126 0.07646238335127913
127 0.07798915684592675
128 0.07798915684592675
129 0.07798915684592675
130 0.07798915684592675
131 0.07798915684592675
132 0.07798915684592675
133 0.07798915684592675
134 0.07883530351598994
135 0.07944617708515164
136 0.08042705473297519
137 0.08042705473297519
138 0.08060147449467749
139 0.08111646878901442
140 0.0813286147472015
141 0.0813286147472015
142 0.0813286147472015
143 0.0813286147472015
144 0.0813286147472015
145 0.08212587169653299
146 0.08212587169653299
147 0.08369212702314063
148 0.08387468471860327
149 0.08387468471860327
150 0.08387468471860327
151 0.08387468471860327
152 0.08408338611303208
153 0.0852596450657283
154 0.08608261394566598
155 0.08803936597406384
156 0.09026028846285832
157 0.09026028846285832
158 0.09026028846285832
159 0.09026028846285832
160 0.09026028846285832
161 0.09026028846285832
162 0.09026028846285832
163 0.09150129018565234
164 0.09150129018565234
165 0.09258617710362156
166 0.09332397399191007
167 0.09375152503541594
168 0.09375152503541594
169 0.09424705025578631
170 0.09498628449715586
171 0.09515348618555389
172 0.09582459638661874
173 0.09604574089299221
174 0.09635946238802018
175 0.09702834107741333
176 0.09702834107741333
177 0.09723094687879284
178 0.09723094687879284
179 0.09756805822843465
180 0.09756805822843465
181 0.09908399204619377
182 0.09908399204619377
183 0.09908399204619377
184 0.09908399204619377
185 0.09947712354903995
186 0.0998423480771962
187 0.1013370481803446
188 0.10214853627740052
189 0.10214853627740052
190 0.10372221016360872
191 0.10418965168294644
192 0.10418965168294644
193 0.10418965168294644
194 0.10418965168294644
195 0.10526923800249033
196 0.10596926485702249
197 0.10596926485702249
198 0.10613186077697076
199 0.10649948311075987
200 0.10649948311075987
201 0.10649948311075987
202 0.10649948311075987
203 0.10649948311075987
204 0.10649948311075987
205 0.10649948311075987
206 0.10649948311075987
207 0.10649948311075987
208 0.10649948311075987
209 0.10687381007043716
210 0.10687381007043716
211 0.10741955981723618
212 0.10741955981723618
213 0.10741955981723618
214 0.10763199207044762
215 0.10763199207044762
216 0.10763199207044762
217 0.10886711032698176
218 0.10886711032698176
219 0.10886711032698176
220 0.10886711032698176
221 0.10886711032698176
222 0.10931038695015485
223 0.11053930844475061
224 0.11053930844475061
225 0.11053930844475061
226 0.11053930844475061
227 0.11140547329779363
228 0.11184658398439148
229 0.11184658398439148
230 0.11184658398439148
231 0.11184658398439148
232 0.11228629338365317
233 0.11264333557315183
234 0.11282202602595934
235 0.11300057760706146
236 0.11300057760706146
237 0.11300057760706146
238 0.11300057760706146
239 0.11300057760706146
240 0.11300057760706146
241 0.11300057760706146
242 0.11300057760706146
243 0.11300057760706146
244 0.11325646674404677
245 0.11380648204708621
246 0.11380648204708621
247 0.11380648204708621
248 0.11380648204708621
249 0.11380648204708621
250 0.11380648204708621
251 0.11409951489941059
252 0.11409951489941059
253 0.11409951489941059
254 0.11409951489941059
255 0.11409951489941059
256 0.11409951489941059
257 0.11409951489941059
258 0.11439110289875982
259 0.11516151073427502
260 0.11516151073427502
261 0.11530069552868713
262 0.11530069552868713
263 0.11530069552868713
264 0.11530069552868713
265 0.11530069552868713
266 0.11530069552868713
267 0.11564907405330814
268 0.11564907405330814
269 0.11582333312395492
270 0.11648411102358919
271 0.11648411102358919
272 0.11648411102358919
273 0.11665791354317773
274 0.11665791354317773
275 0.11665791354317773
276 0.1170048455385317
277 0.1170048455385317
278 0.1170048455385317
279 0.1170048455385317
280 0.11717787044825752
281 0.11781029564204776
282 0.11781029564204776
283 0.11781029564204776
284 0.11815488361618222
285 0.11815488361618222
286 0.11815488361618222
287 0.11815488361618222
288 0.11815488361618222
289 0.11815488361618222
290 0.11833993554418658
291 0.11833993554418658
292 0.11868284410164022
293 0.11868284410164022
294 0.11868284410164022
295 0.11868284410164022
296 0.11868284410164022
297 0.11868284410164022
298 0.11868284410164022
299 0.11868284410164022
300 0.11892950347048482
301 0.11995279665100324
302 0.12097549778590636
303 0.12097549778590636
304 0.12097549778590636
305 0.12119493649152517
306 0.12119493649152517
307 0.12336797818890728
308 0.12370770675230085
309 0.12370770675230085
310 0.12370770675230085
311 0.12370770675230085
312 0.12370770675230085
313 0.12370770675230085
314 0.12370770675230085
315 0.12370770675230085
316 0.1238571570817798
317 0.1238571570817798
318 0.1238571570817798
319 0.1238571570817798
320 0.1238571570817798
321 0.1238571570817798
322 0.12416015293454148
323 0.12478063544826012
324 0.12492944177286554
325 0.12492944177286554
326 0.12492944177286554
327 0.12492944177286554
328 0.12492944177286554
329 0.12492944177286554
330 0.12492944177286554
331 0.12492944177286554
332 0.12492944177286554
333 0.12514557421704292
334 0.12514557421704292
335 0.12514557421704292
336 0.12514557421704292
337 0.12514557421704292
338 0.12514557421704292
339 0.12514557421704292
340 0.12514557421704292
341 0.12514557421704292
342 0.1254792278197698
343 0.1254792278197698
344 0.1254792278197698
345 0.1254792278197698
346 0.1254792278197698
347 0.1258120563235985
348 0.1258120563235985
349 0.1258120563235985
350 0.1258120563235985
351 0.1258120563235985
352 0.1258120563235985
353 0.1258120563235985
354 0.1258120563235985
355 0.1258120563235985
356 0.1258120563235985
357 0.12599058765931415
358 0.12599058765931415
359 0.12599058765931415
360 0.12599058765931415
361 0.12599058765931415
362 0.1265959219523731
363 0.12725650495195703
364 0.12746938596174423
365 0.12766267202121234
366 0.12766267202121234
367 0.12766267202121234
368 0.12766267202121234
369 0.12787506323925588
370 0.12787506323925588
371 0.12787506323925588
372 0.12787506323925588
373 0.12787506323925588
374 0.12787506323925588
375 0.12814832068392132
376 0.12842145578303477
377 0.12869446896976264
378 0.12920444760205735
379 0.12920444760205735
380 0.12944132455632934
381 0.12944132455632934
382 0.12944132455632934
383 0.12944132455632934
384 0.12944132455632934
385 0.12997924319026363
386 0.12997924319026363
387 0.12997924319026363
388 0.13040598651095417
389 0.13040598651095417
390 0.13040598651095417
391 0.13040598651095417
392 0.13040598651095417
393 0.13040598651095417
394 0.13067699091561277
395 0.13127351943657206
396 0.13159902086307154
397 0.13159902086307154
398 0.13159902086307154
399 0.1321945487418782
400 0.1321945487418782
401 0.13416237485172458
402 0.13470257205518124
403 0.13493713544472444
404 0.13493713544472444
405 0.13493713544472444
406 0.1352067900882012
407 0.1352067900882012
408 0.1352067900882012
409 0.13539642887376033
410 0.13558599090210116
411 0.13558599090210116
412 0.13558599090210116
413 0.13558599090210116
414 0.13558599090210116
415 0.13558599090210116
416 0.13558599090210116
417 0.13558599090210116
418 0.13558599090210116
419 0.13558599090210116
420 0.13558599090210116
421 0.13558599090210116
422 0.13558599090210116
423 0.13558599090210116
424 0.13558599090210116
425 0.13558599090210116
426 0.13558599090210116
427 0.13558599090210116
428 0.13558599090210116
429 0.1359072060719022
430 0.13628732384771552
431 0.13628732384771552
432 0.13628732384771552
433 0.13628732384771552
434 0.13628732384771552
435 0.13628732384771552
436 0.13628732384771552
437 0.13655372405479696
438 0.13655372405479696
439 0.13681992486720332
440 0.13681992486720332
441 0.13681992486720332
442 0.13681992486720332
443 0.1370259636226511
444 0.1370259636226511
445 0.1370259636226511
446 0.13761065021227822
447 0.13787606532390484
448 0.13819500629256487
449 0.13819500629256487
450 0.13819500629256487
451 0.13819500629256487
452 0.13819500629256487
453 0.13819500629256487
454 0.13819500629256487
455 0.13819500629256487
456 0.13819500629256487
457 0.13819500629256487
458 0.13819500629256487
459 0.13819500629256487
460 0.13819500629256487
461 0.13819500629256487
462 0.13819500629256487
463 0.13819500629256487
464 0.13819500629256487
465 0.13887053632480673
466 0.13887053632480673
467 0.13887053632480673
468 0.13887053632480673
469 0.13887053632480673
470 0.13887053632480673
471 0.13887053632480673
472 0.13887053632480673
473 0.13887053632480673
474 0.13887053632480673
475 0.13887053632480673
476 0.13887053632480673
477 0.13887053632480673
478 0.13887053632480673
479 0.13887053632480673
480 0.1393018422783842
481 0.1393018422783842
482 0.1393018422783842
483 0.1393018422783842
484 0.13952947460753018
485 0.13952947460753018
486 0.13952947460753018
487 0.13973236832520472
488 0.13973236832520472
489 0.13973236832520472
490 0.13973236832520472
491 0.13973236832520472
492 0.13973236832520472
493 0.13973236832520472
494 0.13973236832520472
495 0.13973236832520472
496 0.13973236832520472
497 0.13973236832520472
498 0.13973236832520472
499 0.13973236832520472
500 0.13973236832520472
501 0.13973236832520472
502 0.13973236832520472
503 0.13973236832520472
504 0.13973236832520472
505 0.13973236832520472
506 0.13973236832520472
507 0.13973236832520472
508 0.13973236832520472
509 0.13973236832520472
510 0.13973236832520472
511 0.13995802381773542
512 0.13995802381773542
513 0.13995802381773542
514 0.14015916772151832
515 0.14015916772151832
516 0.14015916772151832
517 0.14015916772151832
518 0.1403416556098191
519 0.1405424887544595
520 0.1405424887544595
521 0.1405424887544595
522 0.1405424887544595
523 0.1405424887544595
524 0.14085346687109607
525 0.14085346687109607
526 0.14120302583754565
527 0.14120302583754565
528 0.14120302583754565
529 0.14142743837016192
530 0.14142743837016192
531 0.14173776024820922
532 0.14204798930754614
533 0.14204798930754614
534 0.14204798930754614
535 0.14245296437444754
536 0.14245296437444754
537 0.14245296437444754
538 0.14245296437444754
539 0.14245296437444754
540 0.14245296437444754
541 0.14245296437444754
542 0.14245296437444754
543 0.14245296437444754
544 0.14285686917858365
545 0.14285686917858365
546 0.14285686917858365
547 0.14285686917858365
548 0.14285686917858365
549 0.14307996433667583
550 0.14307996433667583
551 0.14307996433667583
552 0.14324620343326055
553 0.14324620343326055
554 0.14324620343326055
555 0.14324620343326055
556 0.14324620343326055
557 0.14324620343326055
558 0.14324620343326055
559 0.14324620343326055
560 0.14324620343326055
561 0.14324620343326055
562 0.14324620343326055
563 0.14324620343326055
564 0.14324620343326055
565 0.14324620343326055
566 0.14324620343326055
567 0.14324620343326055
568 0.14324620343326055
569 0.14324620343326055
570 0.14324620343326055
571 0.14324620343326055
572 0.14324620343326055
573 0.14324620343326055
574 0.14324620343326055
575 0.14324620343326055
576 0.14324620343326055
577 0.14324620343326055
578 0.14344364351895045
579 0.14344364351895045
580 0.14344364351895045
581 0.14383820314710954
582 0.14383820314710954
583 0.14383820314710954
584 0.14383820314710954
585 0.14383820314710954
586 0.14403521823987672
587 0.14403521823987672
588 0.14403521823987672
589 0.14403521823987672
590 0.14403521823987672
591 0.14403521823987672
592 0.14403521823987672
593 0.14403521823987672
594 0.14403521823987672
595 0.14403521823987672
596 0.14403521823987672
597 0.14403521823987672
598 0.14403521823987672
599 0.14403521823987672
600 0.14403521823987672
601 0.14403521823987672
602 0.14403521823987672
603 0.14418756687791986
604 0.14418756687791986
605 0.14418756687791986
606 0.14418756687791986
607 0.14418756687791986
608 0.14418756687791986
609 0.14418756687791986
610 0.14433964186819243
611 0.14433964186819243
612 0.14433964186819243
613 0.14433964186819243
614 0.14433964186819243
615 0.14433964186819243
616 0.14433964186819243
617 0.14433964186819243
618 0.14433964186819243
619 0.14453498104442886
620 0.14453498104442886
621 0.14453498104442886
622 0.14453498104442886
623 0.14453498104442886
624 0.14471220079436203
625 0.14471220079436203
626 0.1449071994794696
627 0.1449071994794696
628 0.1449071994794696
629 0.14504892281393483
630 0.1452002380808794
631 0.1452002380808794
632 0.1452002380808794
633 0.1452002380808794
634 0.1452002380808794
635 0.1452002380808794
636 0.1452002380808794
637 0.1452002380808794
638 0.1452002380808794
639 0.14539461744977697
640 0.14539461744977697
641 0.14539461744977697
642 0.14539461744977697
643 0.14539461744977697
644 0.14539461744977697
645 0.14539461744977697
646 0.14558867012389587
647 0.14558867012389587
648 0.14558867012389587
649 0.14558867012389587
650 0.14558867012389587
651 0.14558867012389587
652 0.14578244643500363
653 0.14578244643500363
654 0.14578244643500363
655 0.14578244643500363
656 0.14578244643500363
657 0.14578244643500363
658 0.14578244643500363
659 0.1459759044923441
660 0.1459759044923441
661 0.1459759044923441
662 0.1459759044923441
663 0.1459759044923441
664 0.1459759044923441
665 0.1459759044923441
666 0.1459759044923441
667 0.1459759044923441
668 0.1459759044923441
669 0.1459759044923441
670 0.14611625497745245
671 0.1462661070657469
672 0.1467311155142934
673 0.1467311155142934
674 0.1467311155142934
675 0.1467311155142934
676 0.1467311155142934
677 0.1467311155142934
678 0.1467311155142934
679 0.1467311155142934
680 0.1467311155142934
681 0.1467311155142934
682 0.1467311155142934
683 0.1467311155142934
684 0.1467311155142934
685 0.1467311155142934
686 0.14702929067011247
687 0.1471786030877406
688 0.1471786030877406
689 0.1471786030877406
690 0.1471786030877406
691 0.1471786030877406
692 0.1471786030877406
693 0.1471786030877406
694 0.1471786030877406
695 0.1471786030877406
696 0.14747612006336108
697 0.14766792429082526
698 0.14766792429082526
699 0.14766792429082526
700 0.14785960297750897
701 0.14785960297750897
702 0.14785960297750897
703 0.14785960297750897
704 0.14785960297750897
705 0.14785960297750897
706 0.1480082954402244
707 0.1480082954402244
708 0.1480082954402244
709 0.1480082954402244
710 0.1480082954402244
711 0.1480082954402244
712 0.1480082954402244
713 0.1480082954402244
714 0.1480082954402244
715 0.1480082954402244
716 0.1480082954402244
717 0.1480082954402244
718 0.15030996799639193
719 0.15030996799639193
720 0.15030996799639193
721 0.15030996799639193
722 0.15030996799639193
723 0.15030996799639193
724 0.15030996799639193
725 0.15030996799639193
726 0.15030996799639193
727 0.15030996799639193
728 0.15030996799639193
729 0.15030996799639193
730 0.15030996799639193
731 0.15030996799639193
732 0.1506052138320097
733 0.1506052138320097
734 0.1507530312486969
735 0.1507530312486969
736 0.1507530312486969
737 0.1507530312486969
738 0.1513814028935787
739 0.15152906862131793
740 0.15152906862131793
741 0.15182376931328984
742 0.15211840996569165
743 0.15241299068368547
744 0.15241299068368547
745 0.15270745184703075
746 0.15300185338947964
747 0.15329619541488276
748 0.15329619541488276
749 0.15558319172036272
750 0.15558319172036272
751 0.15558319172036272
752 0.15558319172036272
753 0.15558319172036272
754 0.15558319172036272
755 0.15558319172036272
756 0.15558319172036272
757 0.15558319172036272
758 0.15558319172036272
759 0.15558319172036272
760 0.15558319172036272
761 0.15558319172036272
762 0.15558319172036272
763 0.15558319172036272
764 0.15558319172036272
765 0.15558319172036272
766 0.15558319172036272
767 0.15558319172036272
768 0.15558319172036272
769 0.15558319172036272
770 0.15558319172036272
771 0.15558319172036272
772 0.15558319172036272
773 0.15558319172036272
774 0.15558319172036272
775 0.15558319172036272
776 0.15558319172036272
777 0.15558319172036272
778 0.15558319172036272
779 0.15558319172036272
780 0.15558319172036272
781 0.15558319172036272
782 0.15579446054541202
783 0.15579446054541202
784 0.15579446054541202
785 0.15579446054541202
786 0.15579446054541202
787 0.1559655224037598
788 0.1559655224037598
789 0.1559655224037598
790 0.1559655224037598
791 0.1559655224037598
792 0.1559655224037598
793 0.15641446680016063
794 0.15641446680016063
795 0.15641446680016063
796 0.15641446680016063
797 0.15641446680016063
798 0.15703768946662078
799 0.15703768946662078
800 0.15703768946662078
801 0.15703768946662078
802 0.15732890903836153
803 0.15732890903836153
804 0.15732890903836153
805 0.15732890903836153
806 0.15770912636811077
807 0.15770912636811077
808 0.15770912636811077
809 0.15770912636811077
810 0.15770912636811077
811 0.15770912636811077
812 0.15770912636811077
813 0.15770912636811077
814 0.15770912636811077
815 0.15787929734458886
816 0.15787929734458886
817 0.15787929734458886
818 0.15787929734458886
819 0.15816960759087748
820 0.15816960759087748
821 0.15845981246782423
822 0.1587499647848093
823 0.1587499647848093
824 0.1587499647848093
825 0.1587499647848093
826 0.1587499647848093
827 0.1587499647848093
828 0.1587499647848093
829 0.1587499647848093
830 0.1587499647848093
831 0.1589593263696226
832 0.1589593263696226
833 0.1589593263696226
834 0.15924885436115177
835 0.15924885436115177
836 0.15924885436115177
837 0.15924885436115177
838 0.15953817682599597
839 0.15982744810769492
840 0.15982744810769492
841 0.15982744810769492
842 0.15982744810769492
843 0.15982744810769492
844 0.15982744810769492
845 0.15982744810769492
846 0.15982744810769492
847 0.15982744810769492
848 0.15999661873713036
849 0.15999661873713036
850 0.15999661873713036
851 0.1605739451004756
852 0.1605739451004756
853 0.1605739451004756
854 0.1605739451004756
855 0.1605739451004756
856 0.1605739451004756
857 0.1605739451004756
858 0.1605739451004756
859 0.1605739451004756
860 0.16074276439365814
861 0.16074276439365814
862 0.16074276439365814
863 0.16158549441726733
864 0.16158549441726733
865 0.16158549441726733
866 0.16158549441726733
867 0.16158549441726733
868 0.16158549441726733
869 0.1618248836471258
870 0.1618248836471258
871 0.1618248836471258
872 0.1618248836471258
873 0.1618248836471258
874 0.1618248836471258
875 0.1618248836471258
876 0.1618248836471258
877 0.1618248836471258
878 0.1618248836471258
879 0.1618248836471258
880 0.1618248836471258
881 0.1618248836471258
882 0.1618248836471258
883 0.1618248836471258
884 0.1618248836471258
885 0.1618248836471258
886 0.1618248836471258
887 0.1618248836471258
888 0.1618248836471258
889 0.16195939684344046
890 0.1626765476667783
891 0.1626765476667783
892 0.1626765476667783
893 0.1626765476667783
894 0.1626765476667783
895 0.1626765476667783
896 0.1626765476667783
897 0.1626765476667783
898 0.1626765476667783
899 0.1626765476667783
900 0.16288345751141398
901 0.16288345751141398
902 0.16288345751141398
903 0.16288345751141398
904 0.16288345751141398
905 0.16288345751141398
906 0.16288345751141398
907 0.1632570922704739
908 0.1632570922704739
909 0.1632570922704739
910 0.1632570922704739
911 0.1632570922704739
912 0.1632570922704739
913 0.1632570922704739
914 0.1632570922704739
915 0.1632570922704739
916 0.1632570922704739
917 0.1632570922704739
918 0.1632570922704739
919 0.1632570922704739
920 0.1632570922704739
921 0.1632570922704739
922 0.163390888186224
923 0.163390888186224
924 0.163390888186224
925 0.163390888186224
926 0.163390888186224
927 0.163390888186224
928 0.163390888186224
929 0.163390888186224
930 0.163390888186224
931 0.163390888186224
932 0.163390888186224
933 0.163390888186224
934 0.163390888186224
935 0.163390888186224
936 0.163390888186224
937 0.163390888186224
938 0.163390888186224
939 0.163390888186224
940 0.16359648536837246
941 0.16359648536837246
942 0.16359648536837246
943 0.16359648536837246
944 0.16359648536837246
945 0.16359648536837246
946 0.16359648536837246
947 0.1637496521484736
948 0.1637496521484736
949 0.1637496521484736
950 0.1637496521484736
951 0.1637496521484736
952 0.1637496521484736
953 0.1637496521484736
954 0.1637496521484736
955 0.16390263137666197
956 0.16390263137666197
957 0.16390263137666197
958 0.16390263137666197
959 0.16390263137666197
960 0.16390263137666197
961 0.16390263137666197
962 0.16390263137666197
963 0.16390263137666197
964 0.16390263137666197
965 0.16390263137666197
966 0.16390263137666197
967 0.16390263137666197
968 0.16390263137666197
969 0.16390263137666197
970 0.16390263137666197
971 0.16405524151031742
972 0.16405524151031742
973 0.16405524151031742
974 0.16405524151031742
975 0.16405524151031742
976 0.16405524151031742
977 0.16405524151031742
978 0.16405524151031742
979 0.16405524151031742
980 0.16405524151031742
981 0.16405524151031742
982 0.16405524151031742
983 0.16405524151031742
984 0.16405524151031742
985 0.16405524151031742
986 0.16405524151031742
987 0.16405524151031742
988 0.16405524151031742
989 0.16405524151031742
990 0.16405524151031742
991 0.16405524151031742
992 0.16405524151031742
993 0.16405524151031742
994 0.16425917670961895
995 0.16425917670961895
996 0.16425917670961895
997 0.16425917670961895
998 0.16425917670961895
999 0.16425917670961895
1000 0.16425917670961895

==> data/mean-ndcg-ue-sanitizer-asan-1000-crash_class=libfuzzer_timeout.dat <==
1 0.009259259259259259
2 0.012841229696616127
3 0.012000758434869122
4 0.011539836932784535
5 0.012455475391174716
6 0.012110957956637946
7 0.011849669796467309
8 0.011849669796467309
9 0.013159892700944469
10 0.013159892700944469
11 0.013159892700944469
12 0.013159892700944469
13 0.013828375488283983
14 0.015274173074341276
15 0.01591046088201325
16 0.016533133510373905
17 0.016838313007583993
18 0.016838313007583993
19 0.016838313007583993
20 0.016838313007583993
21 0.016838313007583993
22 0.017119634591704215
23 0.017119634591704215
24 0.017119634591704215
25 0.018104570024821635
26 0.018104570024821635
27 0.018104570024821635
28 0.01950478470886463
29 0.01950478470886463
30 0.01950478470886463
31 0.01950478470886463
32 0.01950478470886463
33 0.019860033504316383
34 0.020212385877989104
35 0.02043889419890383
36 0.02043889419890383
37 0.020923876360751145
38 0.020923876360751145
39 0.020923876360751145
40 0.020923876360751145
41 0.020923876360751145
42 0.020923876360751145
43 0.020923876360751145
44 0.020923876360751145
45 0.020923876360751145
46 0.020923876360751145
47 0.020923876360751145
48 0.020923876360751145
49 0.02114935616968914
50 0.02114935616968914
51 0.02114935616968914
52 0.02114935616968914
53 0.02114935616968914
54 0.02161179283638213
55 0.02161179283638213
56 0.021851971735029195
57 0.02226506294581247
58 0.022481390131512097
59 0.022481390131512097
60 0.02278612712177011
61 0.02278612712177011
62 0.02278612712177011
63 0.02278612712177011
64 0.02278612712177011
65 0.02308513393875966
66 0.02308513393875966
67 0.02308513393875966
68 0.02308513393875966
69 0.02308513393875966
70 0.02308513393875966
71 0.02308513393875966
72 0.02308513393875966
73 0.02308513393875966
74 0.023600199845347464
75 0.023600199845347464
76 0.023600199845347464
77 0.023600199845347464
78 0.023600199845347464
79 0.023600199845347464
80 0.023600199845347464
81 0.023600199845347464
82 0.023600199845347464
83 0.023600199845347464
84 0.023600199845347464
85 0.023600199845347464
86 0.023937403903702095
87 0.023937403903702095
88 0.023937403903702095
89 0.023937403903702095
90 0.023937403903702095
91 0.023937403903702095
92 0.023937403903702095
93 0.023937403903702095
94 0.023937403903702095
95 0.023937403903702095
96 0.023937403903702095
97 0.0243665450871928
98 0.0243665450871928
99 0.025648320759273133
100 0.025648320759273133
101 0.025648320759273133
102 0.025648320759273133
103 0.025648320759273133
104 0.025648320759273133
105 0.025648320759273133
106 0.025648320759273133
107 0.025648320759273133
108 0.025648320759273133
109 0.025648320759273133
110 0.025648320759273133
111 0.025648320759273133
112 0.025648320759273133
113 0.025648320759273133
114 0.025648320759273133
115 0.025806993383279384
116 0.025806993383279384
117 0.02596509744767406
118 0.02596509744767406
119 0.02596509744767406
120 0.026375373574488995
121 0.026375373574488995
122 0.026375373574488995
123 0.02759994832802795
124 0.02773776564337801
125 0.02773776564337801
126 0.02773776564337801
127 0.02773776564337801
128 0.027892970117607566
129 0.027892970117607566
130 0.027892970117607566
131 0.027892970117607566
132 0.027892970117607566
133 0.027892970117607566
134 0.027892970117607566
135 0.028090634236758612
136 0.028090634236758612
137 0.028225684161008974
138 0.028378540299129187
139 0.028378540299129187
140 0.028378540299129187
141 0.028378540299129187
142 0.028378540299129187
143 0.028378540299129187
144 0.02853009846320054
145 0.02853009846320054
146 0.02853009846320054
147 0.0286632577529182
148 0.0286632577529182
149 0.0286632577529182
150 0.0286632577529182
151 0.028795710193652343
152 0.028945650346151916
153 0.02912077254194195
154 0.02912077254194195
155 0.02912077254194195
156 0.02912077254194195
157 0.02926976028916498
158 0.02926976028916498
159 0.029400874071897985
160 0.029400874071897985
161 0.029400874071897985
162 0.029400874071897985
163 0.029400874071897985
164 0.029400874071897985
165 0.029548422278251527
166 0.029548422278251527
167 0.029548422278251527
168 0.029737715606374615
169 0.02992679148475738
170 0.03007348809778631
171 0.030262134361528047
172 0.030262134361528047
173 0.030607692289288453
174 0.030607692289288453
175 0.03079549977532148
176 0.03079549977532148
177 0.03079549977532148
178 0.03079549977532148
179 0.03079549977532148
180 0.03079549977532148
181 0.03079549977532148
182 0.03079549977532148
183 0.03079549977532148
184 0.0309644695217107
185 0.0309644695217107
186 0.0309644695217107
187 0.0309644695217107
188 0.0309644695217107
189 0.031091289072715505
190 0.03129850792902683
191 0.03129850792902683
192 0.03129850792902683
193 0.03129850792902683
194 0.03129850792902683
195 0.03129850792902683
196 0.03129850792902683
197 0.03129850792902683
198 0.03143193642828159
199 0.03143193642828159
200 0.03143193642828159
201 0.03143193642828159
202 0.03143193642828159
203 0.031715104604929045
204 0.031715104604929045
205 0.031715104604929045
206 0.031715104604929045
207 0.03199184681690054
208 0.03199184681690054
209 0.03199184681690054
210 0.03199184681690054
211 0.03199184681690054
212 0.03217297024212495
213 0.03232423757083523
214 0.03232423757083523
215 0.03263628342080373
216 0.03263628342080373
217 0.03263628342080373
218 0.03263628342080373
219 0.03263628342080373
220 0.03263628342080373
221 0.03263628342080373
222 0.03263628342080373
223 0.03298739044670735
224 0.03298739044670735
225 0.03298739044670735
226 0.03298739044670735
227 0.03298739044670735
228 0.03298739044670735
229 0.033109754465167125
230 0.033109754465167125
231 0.033109754465167125
232 0.033109754465167125
233 0.033109754465167125
234 0.033109754465167125
235 0.033109754465167125
236 0.033109754465167125
237 0.033109754465167125
238 0.03330849039803211
239 0.03348566966750494
240 0.03366271461783898
241 0.03383962600746082
242 0.03383962600746082
243 0.03383962600746082
244 0.03383962600746082
245 0.03383962600746082
246 0.03383962600746082
247 0.03383962600746082
248 0.03383962600746082
249 0.03383962600746082
250 0.03383962600746082
251 0.03383962600746082
252 0.03383962600746082
253 0.03413516186618118
254 0.03413516186618118
255 0.03413516186618118
256 0.03413516186618118
257 0.03413516186618118
258 0.03413516186618118
259 0.03413516186618118
260 0.03413516186618118
261 0.03428093173677154
262 0.034426601948511645
263 0.03454594041890179
264 0.034719973146464994
265 0.034719973146464994
266 0.03489377167594733
267 0.03489377167594733
268 0.03501270993599214
269 0.03501270993599214
270 0.035157600982338846
271 0.035157600982338846
272 0.035157600982338846
273 0.035157600982338846
274 0.035157600982338846
275 0.035157600982338846
276 0.035157600982338846
277 0.03533015268421511
278 0.03533015268421511
279 0.03533015268421511
280 0.03533015268421511
281 0.03533015268421511
282 0.03533015268421511
283 0.03533015268421511
284 0.03564764958768904
285 0.03564764958768904
286 0.03564764958768904
287 0.03564764958768904
288 0.0357650825438656
289 0.0357650825438656
290 0.0357650825438656
291 0.0357650825438656
292 0.0357650825438656
293 0.03595657630965184
294 0.03595657630965184
295 0.03595657630965184
296 0.03595657630965184
297 0.03595657630965184
298 0.03595657630965184
299 0.03595657630965184
300 0.03595657630965184
301 0.03595657630965184
302 0.03595657630965184
303 0.03595657630965184
304 0.03595657630965184
305 0.03595657630965184
306 0.03595657630965184
307 0.03595657630965184
308 0.03607976411319441
309 0.03607976411319441
310 0.03607976411319441
311 0.03607976411319441
312 0.03607976411319441
313 0.03607976411319441
314 0.03607976411319441
315 0.03607976411319441
316 0.03607976411319441
317 0.03607976411319441
318 0.03607976411319441
319 0.03607976411319441
320 0.03607976411319441
321 0.03607976411319441
322 0.03607976411319441
323 0.03607976411319441
324 0.03607976411319441
325 0.03607976411319441
326 0.03607976411319441
327 0.03607976411319441
328 0.03607976411319441
329 0.03607976411319441
330 0.03607976411319441
331 0.03607976411319441
332 0.03607976411319441
333 0.03607976411319441
334 0.03607976411319441
335 0.03607976411319441
336 0.03607976411319441
337 0.03607976411319441
338 0.03607976411319441
339 0.03607976411319441
340 0.03607976411319441
341 0.03607976411319441
342 0.03607976411319441
343 0.03607976411319441
344 0.03607976411319441
345 0.03607976411319441
346 0.03607976411319441
347 0.03607976411319441
348 0.03607976411319441
349 0.03607976411319441
350 0.03607976411319441
351 0.03607976411319441
352 0.03607976411319441
353 0.03607976411319441
354 0.03607976411319441
355 0.03607976411319441
356 0.03607976411319441
357 0.03607976411319441
358 0.03607976411319441
359 0.03607976411319441
360 0.03607976411319441
361 0.03607976411319441
362 0.03607976411319441
363 0.03607976411319441
364 0.03607976411319441
365 0.03607976411319441
366 0.03607976411319441
367 0.036311938063722744
368 0.036431427493218364
369 0.036431427493218364
370 0.036431427493218364
371 0.036543851411154044
372 0.036543851411154044
373 0.036543851411154044
374 0.036543851411154044
375 0.036543851411154044
376 0.036543851411154044
377 0.036543851411154044
378 0.036655922346632834
379 0.036655922346632834
380 0.036655922346632834
381 0.036655922346632834
382 0.036655922346632834
383 0.036655922346632834
384 0.036655922346632834
385 0.03679220828047605
386 0.03679220828047605
387 0.03679220828047605
388 0.03679220828047605
389 0.03679220828047605
390 0.03679220828047605
391 0.03679220828047605
392 0.03679220828047605
393 0.03679220828047605
394 0.03679220828047605
395 0.03679220828047605
396 0.03679220828047605
397 0.03679220828047605
398 0.03679220828047605
399 0.03679220828047605
400 0.03679220828047605
401 0.03679220828047605
402 0.03679220828047605
403 0.03679220828047605
404 0.03679220828047605
405 0.03679220828047605
406 0.03679220828047605
407 0.03679220828047605
408 0.03679220828047605
409 0.03690281463919959
410 0.03690281463919959
411 0.03690281463919959
412 0.03690281463919959
413 0.03690281463919959
414 0.03690281463919959
415 0.03690281463919959
416 0.03690281463919959
417 0.03690281463919959
418 0.03722050287584477
419 0.03722050287584477
420 0.03722050287584477
421 0.037330581395610136
422 0.037330581395610136
423 0.037330581395610136
424 0.037330581395610136
425 0.037330581395610136
426 0.037330581395610136
427 0.037330581395610136
428 0.037464492577125114
429 0.037464492577125114
430 0.037464492577125114
431 0.037464492577125114
432 0.037464492577125114
433 0.037464492577125114
434 0.037464492577125114
435 0.037464492577125114
436 0.037464492577125114
437 0.037464492577125114
438 0.037464492577125114
439 0.037464492577125114
440 0.037464492577125114
441 0.037464492577125114
442 0.037464492577125114
443 0.037464492577125114
444 0.037464492577125114
445 0.037464492577125114
446 0.037464492577125114
447 0.037464492577125114
448 0.037464492577125114
449 0.037464492577125114
450 0.037464492577125114
451 0.037464492577125114
452 0.037464492577125114
453 0.037464492577125114
454 0.037464492577125114
455 0.037464492577125114
456 0.037464492577125114
457 0.037464492577125114
458 0.037464492577125114
459 0.037464492577125114
460 0.037464492577125114
461 0.037464492577125114
462 0.037464492577125114
463 0.037464492577125114
464 0.037464492577125114
465 0.03757279419373757
466 0.03757279419373757
467 0.03757279419373757
468 0.03757279419373757
469 0.03757279419373757
470 0.03757279419373757
471 0.03757279419373757
472 0.03757279419373757
473 0.03757279419373757
474 0.03757279419373757
475 0.03757279419373757
476 0.03770440257434182
477 0.03770440257434182
478 0.03770440257434182
479 0.03770440257434182
480 0.03770440257434182
481 0.03784718181991947
482 0.03784718181991947
483 0.03784718181991947
484 0.03818100822397638
485 0.038323596722595235
486 0.038323596722595235
487 0.038323596722595235
488 0.038431055747817654
489 0.038431055747817654
490 0.038431055747817654
491 0.03853840873995946
492 0.03853840873995946
493 0.03853840873995946
494 0.03853840873995946
495 0.03853840873995946
496 0.03853840873995946
497 0.03853840873995946
498 0.03853840873995946
499 0.03853840873995946
500 0.03853840873995946
501 0.03853840873995946
502 0.03853840873995946
503 0.038668852598378795
504 0.038668852598378795
505 0.038668852598378795
506 0.038668852598378795
507 0.038668852598378795
508 0.038668852598378795
509 0.0387990488420057
510 0.0387990488420057
511 0.0387990488420057
512 0.0387990488420057
513 0.0387990488420057
514 0.0387990488420057
515 0.0387990488420057
516 0.038905550229769485
517 0.038905550229769485
518 0.038905550229769485
519 0.038905550229769485
520 0.03903530235418274
521 0.03903530235418274
522 0.03903530235418274
523 0.03903530235418274
524 0.03903530235418274
525 0.03916485667729582
526 0.03916485667729582
527 0.03916485667729582
528 0.03916485667729582
529 0.03916485667729582
530 0.03916485667729582
531 0.03916485667729582
532 0.03916485667729582
533 0.03916485667729582
534 0.03916485667729582
535 0.03916485667729582
536 0.03916485667729582
537 0.03916485667729582
538 0.03916485667729582
539 0.03916485667729582
540 0.03916485667729582
541 0.03916485667729582
542 0.03916485667729582
543 0.03916485667729582
544 0.039363678755926
545 0.039363678755926
546 0.039492428609109675
547 0.03969107761691485
548 0.03969107761691485
549 0.03969107761691485
550 0.03969107761691485
551 0.03969107761691485
552 0.03969107761691485
553 0.03969107761691485
554 0.03969107761691485
555 0.03969107761691485
556 0.03969107761691485
557 0.039819422143616126
558 0.039819422143616126
559 0.039819422143616126
560 0.039819422143616126
561 0.039819422143616126
562 0.039819422143616126
563 0.039819422143616126
564 0.039819422143616126
565 0.039819422143616126
566 0.03994744278390359
567 0.03994744278390359
568 0.03994744278390359
569 0.03994744278390359
570 0.03994744278390359
571 0.03994744278390359
572 0.040144696424510205
573 0.040144696424510205
574 0.040144696424510205
575 0.040144696424510205
576 0.040144696424510205
577 0.040144696424510205
578 0.040144696424510205
579 0.040341573651565266
580 0.040341573651565266
581 0.040341573651565266
582 0.040341573651565266
583 0.040341573651565266
584 0.040341573651565266
585 0.040341573651565266
586 0.040341573651565266
587 0.040341573651565266
588 0.040341573651565266
589 0.040341573651565266
590 0.04046876266101053
591 0.04046876266101053
592 0.04046876266101053
593 0.04046876266101053
594 0.04046876266101053
595 0.04046876266101053
596 0.040606762291509
597 0.040606762291509
598 0.040606762291509
599 0.040606762291509
600 0.040606762291509
601 0.040606762291509
602 0.04074454636036199
603 0.040882294775943635
604 0.040882294775943635
605 0.040882294775943635
606 0.040882294775943635
607 0.040882294775943635
608 0.040882294775943635
609 0.040882294775943635
610 0.040882294775943635
611 0.040882294775943635
612 0.040882294775943635
613 0.040882294775943635
614 0.040882294775943635
615 0.040882294775943635
616 0.040882294775943635
617 0.040882294775943635
618 0.040882294775943635
619 0.040882294775943635
620 0.040882294775943635
621 0.040882294775943635
622 0.040882294775943635
623 0.040882294775943635
624 0.040882294775943635
625 0.040882294775943635
626 0.040882294775943635
627 0.040882294775943635
628 0.040882294775943635
629 0.040882294775943635
630 0.040882294775943635
631 0.040882294775943635
632 0.040882294775943635
633 0.040882294775943635
634 0.040882294775943635
635 0.040882294775943635
636 0.040882294775943635
637 0.040882294775943635
638 0.040882294775943635
639 0.040882294775943635
640 0.040882294775943635
641 0.040882294775943635
642 0.040882294775943635
643 0.040882294775943635
644 0.040882294775943635
645 0.040882294775943635
646 0.040882294775943635
647 0.040882294775943635
648 0.040882294775943635
649 0.040882294775943635
650 0.040882294775943635
651 0.040882294775943635
652 0.040882294775943635
653 0.040882294775943635
654 0.040882294775943635
655 0.040882294775943635
656 0.040882294775943635
657 0.040882294775943635
658 0.040882294775943635
659 0.040882294775943635
660 0.040882294775943635
661 0.040882294775943635
662 0.040882294775943635
663 0.040882294775943635
664 0.040882294775943635
665 0.04137589141406236
666 0.04137589141406236
667 0.04137589141406236
668 0.04137589141406236
669 0.04137589141406236
670 0.04137589141406236
671 0.04137589141406236
672 0.04137589141406236
673 0.04137589141406236
674 0.04137589141406236
675 0.04137589141406236
676 0.04137589141406236
677 0.04137589141406236
678 0.04137589141406236
679 0.04137589141406236
680 0.04137589141406236
681 0.04137589141406236
682 0.04137589141406236
683 0.04137589141406236
684 0.04137589141406236
685 0.04137589141406236
686 0.04137589141406236
687 0.04137589141406236
688 0.04137589141406236
689 0.04137589141406236
690 0.04137589141406236
691 0.04137589141406236
692 0.04137589141406236
693 0.04137589141406236
694 0.04137589141406236
695 0.04137589141406236
696 0.04137589141406236
697 0.04137589141406236
698 0.04137589141406236
699 0.04137589141406236
700 0.04137589141406236
701 0.04137589141406236
702 0.04137589141406236
703 0.04137589141406236
704 0.04137589141406236
705 0.04137589141406236
706 0.04148353878759654
707 0.04148353878759654
708 0.04148353878759654
709 0.041674351395224116
710 0.041674351395224116
711 0.041674351395224116
712 0.041674351395224116
713 0.041674351395224116
714 0.041674351395224116
715 0.041674351395224116
716 0.041674351395224116
717 0.04180847840525036
718 0.04199892561302375
719 0.04199892561302375
720 0.04218929243037445
721 0.04218929243037445
722 0.04218929243037445
723 0.04218929243037445
724 0.04218929243037445
725 0.04218929243037445
726 0.04218929243037445
727 0.04218929243037445
728 0.04218929243037445
729 0.04218929243037445
730 0.04218929243037445
731 0.04218929243037445
732 0.04218929243037445
733 0.04218929243037445
734 0.04218929243037445
735 0.04218929243037445
736 0.04218929243037445
737 0.04218929243037445
738 0.04218929243037445
739 0.04218929243037445
740 0.04218929243037445
741 0.04218929243037445
742 0.04218929243037445
743 0.04218929243037445
744 0.04218929243037445
745 0.04218929243037445
746 0.04218929243037445
747 0.04218929243037445
748 0.04232256286179978
749 0.0425117957131016
750 0.0425117957131016
751 0.0425117957131016
752 0.04261841871492484
753 0.042740931739456825
754 0.042740931739456825
755 0.042740931739456825
756 0.042740931739456825
757 0.042740931739456825
758 0.042740931739456825
759 0.042740931739456825
760 0.042740931739456825
761 0.042740931739456825
762 0.042740931739456825
763 0.042740931739456825
764 0.042740931739456825
765 0.042740931739456825
766 0.042740931739456825
767 0.042740931739456825
768 0.042740931739456825
769 0.042740931739456825
770 0.042740931739456825
771 0.042740931739456825
772 0.042740931739456825
773 0.042740931739456825
774 0.042740931739456825
775 0.042740931739456825
776 0.042740931739456825
777 0.042740931739456825
778 0.042862844552776544
779 0.042862844552776544
780 0.042862844552776544
781 0.042862844552776544
782 0.042862844552776544
783 0.042862844552776544
784 0.042862844552776544
785 0.042862844552776544
786 0.042862844552776544
787 0.042862844552776544
788 0.042862844552776544
789 0.04299505046468307
790 0.04299505046468307
791 0.043116660981100126
792 0.043116660981100126
793 0.043116660981100126
794 0.043116660981100126
795 0.0432620373088804
796 0.0432620373088804
797 0.0432620373088804
798 0.0432620373088804
799 0.0432620373088804
800 0.0432620373088804
801 0.0432620373088804
802 0.0432620373088804
803 0.0432620373088804
804 0.0432620373088804
805 0.0432620373088804
806 0.04340711554636134
807 0.04340711554636134
808 0.04340711554636134
809 0.04340711554636134
810 0.04352829565607897
811 0.04352829565607897
812 0.04352829565607897
813 0.04352829565607897
814 0.04352829565607897
815 0.04352829565607897
816 0.04352829565607897
817 0.043659815009773034
818 0.043659815009773034
819 0.043659815009773034
820 0.043659815009773034
821 0.0437912387758762
822 0.0437912387758762
823 0.043922614974305406
824 0.043922614974305406
825 0.043922614974305406
826 0.044053920101481625
827 0.044053920101481625
828 0.044053920101481625
829 0.044053920101481625
830 0.044053920101481625
831 0.044053920101481625
832 0.044053920101481625
833 0.044053920101481625
834 0.044053920101481625
835 0.044053920101481625
836 0.044053920101481625
837 0.044053920101481625
838 0.044053920101481625
839 0.04419813481141292
840 0.04419813481141292
841 0.04419813481141292
842 0.04419813481141292
843 0.04419813481141292
844 0.04419813481141292
845 0.04419813481141292
846 0.04419813481141292
847 0.044342146792809664
848 0.044342146792809664
849 0.044342146792809664
850 0.044342146792809664
851 0.044342146792809664
852 0.044342146792809664
853 0.044342146792809664
854 0.044342146792809664
855 0.044342146792809664
856 0.044342146792809664
857 0.044342146792809664
858 0.044342146792809664
859 0.044342146792809664
860 0.044342146792809664
861 0.044342146792809664
862 0.044342146792809664
863 0.044342146792809664
864 0.044342146792809664
865 0.044342146792809664
866 0.044342146792809664
867 0.044342146792809664
868 0.044342146792809664
869 0.044342146792809664
870 0.044342146792809664
871 0.044342146792809664
872 0.044342146792809664
873 0.044342146792809664
874 0.044342146792809664
875 0.044342146792809664
876 0.044342146792809664
877 0.044342146792809664
878 0.044342146792809664
879 0.044342146792809664
880 0.044342146792809664
881 0.044342146792809664
882 0.044342146792809664
883 0.044342146792809664
884 0.044342146792809664
885 0.044342146792809664
886 0.044342146792809664
887 0.044342146792809664
888 0.04447205394571632
889 0.04447205394571632
890 0.04447205394571632
891 0.04447205394571632
892 0.04447205394571632
893 0.04588869034713535
894 0.04588869034713535
895 0.04588869034713535
896 0.04588869034713535
897 0.04588869034713535
898 0.04601838384692859
899 0.04601838384692859
900 0.04601838384692859
901 0.04601838384692859
902 0.04601838384692859
903 0.04601838384692859
904 0.046161019698873804
905 0.046161019698873804
906 0.046161019698873804
907 0.046161019698873804
908 0.046161019698873804
909 0.046161019698873804
910 0.046161019698873804
911 0.046161019698873804
912 0.046161019698873804
913 0.046161019698873804
914 0.046161019698873804
915 0.046161019698873804
916 0.046161019698873804
917 0.046161019698873804
918 0.046161019698873804
919 0.046161019698873804
920 0.046161019698873804
921 0.046161019698873804
922 0.046161019698873804
923 0.046161019698873804
924 0.046161019698873804
925 0.046161019698873804
926 0.046161019698873804
927 0.046161019698873804
928 0.046161019698873804
929 0.046161019698873804
930 0.046161019698873804
931 0.046161019698873804
932 0.046161019698873804
933 0.046161019698873804
934 0.046161019698873804
935 0.046161019698873804
936 0.046161019698873804
937 0.046161019698873804
938 0.046161019698873804
939 0.046161019698873804
940 0.046161019698873804
941 0.046161019698873804
942 0.046161019698873804
943 0.046161019698873804
944 0.046161019698873804
945 0.046161019698873804
946 0.046161019698873804
947 0.046161019698873804
948 0.046161019698873804
949 0.046161019698873804
950 0.046161019698873804
951 0.046161019698873804
952 0.046161019698873804
953 0.046161019698873804
954 0.046161019698873804
955 0.046161019698873804
956 0.046161019698873804
957 0.046161019698873804
958 0.046161019698873804
959 0.046161019698873804
960 0.046161019698873804
961 0.046161019698873804
962 0.046161019698873804
963 0.046161019698873804
964 0.046161019698873804
965 0.046161019698873804
966 0.046161019698873804
967 0.046161019698873804
968 0.046161019698873804
969 0.046161019698873804
970 0.046161019698873804
971 0.046161019698873804
972 0.046161019698873804
973 0.046161019698873804
974 0.046161019698873804
975 0.046161019698873804
976 0.046161019698873804
977 0.046161019698873804
978 0.046161019698873804
979 0.046161019698873804
980 0.046161019698873804
981 0.046161019698873804
982 0.046161019698873804
983 0.046161019698873804
984 0.046161019698873804
985 0.046161019698873804
986 0.046161019698873804
987 0.046161019698873804
988 0.046161019698873804
989 0.046161019698873804
990 0.046161019698873804
991 0.046161019698873804
992 0.046161019698873804
993 0.046161019698873804
994 0.046161019698873804
995 0.046161019698873804
996 0.046161019698873804
997 0.046161019698873804
998 0.046161019698873804
999 0.046161019698873804
1000 0.046161019698873804

==> data/mean-ndcg-ue-sanitizer-asan-1000-crash_class=ubsan_runtime_error_signed_integer_overflow.dat <==
1 0.01020408163265306
2 0.01020408163265306
3 0.007809802418251243
4 0.008720300992133515
5 0.007972555776348854
6 0.007438858065051524
7 0.007438858065051524
8 0.007438858065051524
9 0.007438858065051524
10 0.007438858065051524
11 0.008300172438342343
12 0.008300172438342343
13 0.008300172438342343
14 0.008300172438342343
15 0.008300172438342343
16 0.008300172438342343
17 0.008300172438342343
18 0.008300172438342343
19 0.008300172438342343
20 0.008300172438342343
21 0.008300172438342343
22 0.008300172438342343
23 0.008300172438342343
24 0.008300172438342343
25 0.008300172438342343
26 0.008890062428098259
27 0.008890062428098259
28 0.009710047088778054
29 0.01033932130417287
30 0.013029536386551849
31 0.014280857188114005
32 0.014280857188114005
33 0.014280857188114005
34 0.014280857188114005
35 0.014823391275002934
36 0.014823391275002934
37 0.015357861412548955
38 0.015357861412548955
39 0.015357861412548955
40 0.015357861412548955
41 0.015357861412548955
42 0.015357861412548955
43 0.015357861412548955
44 0.015357861412548955
45 0.015357861412548955
46 0.015913758493688836
47 0.01717988152075397
48 0.01717988152075397
49 0.01717988152075397
50 0.017674354408601073
51 0.01828146870017855
52 0.01828146870017855
53 0.018768856253608097
54 0.01936747294460265
55 0.019850457122009866
56 0.02140396910762034
57 0.02140396910762034
58 0.02140396910762034
59 0.02198986423554641
60 0.02198986423554641
61 0.02198986423554641
62 0.02198986423554641
63 0.02198986423554641
64 0.02198986423554641
65 0.02198986423554641
66 0.02198986423554641
67 0.02198986423554641
68 0.022495351240047708
69 0.023516123814998787
70 0.023516123814998787
71 0.023516123814998787
72 0.023516123814998787
73 0.023516123814998787
74 0.024507573360412968
75 0.024507573360412968
76 0.024507573360412968
77 0.024507573360412968
78 0.024507573360412968
79 0.024507573360412968
80 0.024507573360412968
81 0.024507573360412968
82 0.024507573360412968
83 0.024507573360412968
84 0.024507573360412968
85 0.025046116130320963
86 0.025046116130320963
87 0.025046116130320963
88 0.025046116130320963
89 0.025046116130320963
90 0.025046116130320963
91 0.025046116130320963
92 0.025046116130320963
93 0.025046116130320963
94 0.025046116130320963
95 0.025472065486848744
96 0.025472065486848744
97 0.025472065486848744
98 0.025472065486848744
99 0.025472065486848744
100 0.025472065486848744
101 0.02599074021811772
102 0.02645253330659901
103 0.026913365708571037
104 0.026913365708571037
105 0.026913365708571037
106 0.026913365708571037
107 0.026913365708571037
108 0.026913365708571037
109 0.027423708555339238
110 0.027423708555339238
111 0.028839291845861446
112 0.028839291845861446
113 0.02929119136761266
114 0.030247820929850608
115 0.030247820929850608
116 0.030751552327296587
117 0.031200185171893408
118 0.032680149107554755
119 0.032680149107554755
120 0.03318034954546985
121 0.03318034954546985
122 0.03318034954546985
123 0.033624366307689765
124 0.033624366307689765
125 0.033624366307689765
126 0.033624366307689765
127 0.033624366307689765
128 0.033624366307689765
129 0.033624366307689765
130 0.033624366307689765
131 0.033624366307689765
132 0.033624366307689765
133 0.033624366307689765
134 0.033624366307689765
135 0.033624366307689765
136 0.033624366307689765
137 0.033624366307689765
138 0.033624366307689765
139 0.033624366307689765
140 0.033624366307689765
141 0.033624366307689765
142 0.033624366307689765
143 0.033624366307689765
144 0.033624366307689765
145 0.033624366307689765
146 0.033624366307689765
147 0.033624366307689765
148 0.03410375924765923
149 0.03410375924765923
150 0.03410375924765923
151 0.03410375924765923
152 0.03410375924765923
153 0.035507967500579427
154 0.035507967500579427
155 0.035507967500579427
156 0.0359824018187289
157 0.0359824018187289
158 0.0359824018187289
159 0.03645506672014686
160 0.03645506672014686
161 0.03645506672014686
162 0.03645506672014686
163 0.03645506672014686
164 0.03645506672014686
165 0.03645506672014686
166 0.03645506672014686
167 0.03645506672014686
168 0.03710209231623049
169 0.03710209231623049
170 0.03710209231623049
171 0.03710209231623049
172 0.03710209231623049
173 0.03710209231623049
174 0.03751649202699381
175 0.03793043505743396
176 0.03793043505743396
177 0.03793043505743396
178 0.03857029025581434
179 0.03857029025581434
180 0.03857029025581434
181 0.03857029025581434
182 0.03910031007879707
183 0.03910031007879707
184 0.03910031007879707
185 0.039559355777112934
186 0.039559355777112934
187 0.040387541682481105
188 0.040387541682481105
189 0.040387541682481105
190 0.04101949198349699
191 0.04101949198349699
192 0.04101949198349699
193 0.04101949198349699
194 0.04101949198349699
195 0.04101949198349699
196 0.04101949198349699
197 0.04101949198349699
198 0.04183878117455917
199 0.04183878117455917
200 0.04183878117455917
201 0.04183878117455917
202 0.04183878117455917
203 0.04183878117455917
204 0.04183878117455917
205 0.04183878117455917
206 0.04183878117455917
207 0.04183878117455917
208 0.04246007808660675
209 0.04246007808660675
210 0.04246007808660675
211 0.04246007808660675
212 0.04246007808660675
213 0.04246007808660675
214 0.04246007808660675
215 0.04246007808660675
216 0.04246007808660675
217 0.04246007808660675
218 0.04246007808660675
219 0.04246007808660675
220 0.04246007808660675
221 0.04246007808660675
222 0.04246007808660675
223 0.04246007808660675
224 0.04246007808660675
225 0.04290262785916215
226 0.04290262785916215
227 0.04290262785916215
228 0.04290262785916215
229 0.043343749879416686
230 0.043343749879416686
231 0.043343749879416686
232 0.043343749879416686
233 0.043343749879416686
234 0.043343749879416686
235 0.043699577299531674
236 0.043699577299531674
237 0.043699577299531674
238 0.043699577299531674
239 0.043699577299531674
240 0.043699577299531674
241 0.04405377719614551
242 0.04405377719614551
243 0.04440744677572633
244 0.04440744677572633
245 0.044843180121738206
246 0.04519606524370339
247 0.04519606524370339
248 0.047759904227597225
249 0.048612090301841195
250 0.04911180153981144
251 0.04911180153981144
252 0.04911180153981144
253 0.04911180153981144
254 0.04911180153981144
255 0.04981301667479687
256 0.04981301667479687
257 0.05031025258770673
258 0.05069541581211891
259 0.05151170824639297
260 0.05151170824639297
261 0.05151170824639297
262 0.05151170824639297
263 0.05151170824639297
264 0.05151170824639297
265 0.05151170824639297
266 0.05151170824639297
267 0.05151170824639297
268 0.05189426342547723
269 0.05189426342547723
270 0.05189426342547723
271 0.05189426342547723
272 0.05189426342547723
273 0.05189426342547723
274 0.05189426342547723
275 0.05315270220642254
276 0.05315270220642254
277 0.05315270220642254
278 0.05315270220642254
279 0.05315270220642254
280 0.05315270220642254
281 0.05315270220642254
282 0.05315270220642254
283 0.053531582640907426
284 0.053531582640907426
285 0.053531582640907426
286 0.053531582640907426
287 0.053531582640907426
288 0.053531582640907426
289 0.053531582640907426
290 0.053531582640907426
291 0.053531582640907426
292 0.053531582640907426
293 0.053531582640907426
294 0.053531582640907426
295 0.053531582640907426
296 0.053531582640907426
297 0.053531582640907426
298 0.053531582640907426
299 0.055571811340540664
300 0.055571811340540664
301 0.055571811340540664
302 0.055571811340540664
303 0.055571811340540664
304 0.055571811340540664
305 0.055571811340540664
306 0.055571811340540664
307 0.0580405049695394
308 0.05883221474671508
309 0.05883221474671508
310 0.05931326536488303
311 0.05931326536488303
312 0.05931326536488303
313 0.05931326536488303
314 0.059651232618351986
315 0.059651232618351986
316 0.059651232618351986
317 0.059651232618351986
318 0.059651232618351986
319 0.059651232618351986
320 0.059651232618351986
321 0.059651232618351986
322 0.059651232618351986
323 0.06022541062241048
324 0.06070279900147067
325 0.06070279900147067
326 0.061451810618112265
327 0.061451810618112265
328 0.061451810618112265
329 0.061451810618112265
330 0.06178689188487426
331 0.06259743498660728
332 0.06385433825403888
333 0.06385433825403888
334 0.06385433825403888
335 0.06385433825403888
336 0.06418838524243922
337 0.06418838524243922
338 0.06452209295601473
339 0.06525645760930028
340 0.06684161548662348
341 0.06684161548662348
342 0.06684161548662348
343 0.06684161548662348
344 0.06684161548662348
345 0.06684161548662348
346 0.06684161548662348
347 0.06720733861755498
348 0.06720733861755498
349 0.06720733861755498
350 0.06753906564205218
351 0.06787063171721995
352 0.06787063171721995
353 0.06827934447558948
354 0.06827934447558948
355 0.06827934447558948
356 0.06827934447558948
357 0.06827934447558948
358 0.06868708288811472
359 0.06868708288811472
360 0.06868708288811472
361 0.06915573490260972
362 0.06962416758462953
363 0.07003094966712212
364 0.07003094966712212
365 0.07132798486638534
366 0.07169041580098649
367 0.07169041580098649
368 0.07256339245208125
369 0.07256339245208125
370 0.07296886483211001
371 0.07296886483211001
372 0.07296886483211001
373 0.07333013988284
374 0.07333013988284
375 0.07373469683831314
376 0.07373469683831314
377 0.07373469683831314
378 0.07373469683831314
379 0.07445531101682466
380 0.07445531101682466
381 0.07445531101682466
382 0.07485861337389217
383 0.07485861337389217
384 0.07485861337389217
385 0.07485861337389217
386 0.07521781667409534
387 0.07521781667409534
388 0.07521781667409534
389 0.07557655505371197
390 0.07557655505371197
391 0.07557655505371197
392 0.07557655505371197
393 0.07557655505371197
394 0.07557655505371197
395 0.07557655505371197
396 0.07597743775341563
397 0.07597743775341563
398 0.07597743775341563
399 0.07597743775341563
400 0.0763345114249274
401 0.077518191082758
402 0.077518191082758
403 0.07787482128701335
404 0.07787482128701335
405 0.07833452301536509
406 0.07833452301536509
407 0.07833452301536509
408 0.07869042377857262
409 0.07869042377857262
410 0.07869042377857262
411 0.07869042377857262
412 0.07904574949208085
413 0.07904574949208085
414 0.07950377924622937
415 0.07950377924622937
416 0.07982603241875984
417 0.07982603241875984
418 0.07982603241875984
419 0.07982603241875984
420 0.08018022998009736
421 0.08050184775777082
422 0.08050184775777082
423 0.08050184775777082
424 0.08050184775777082
425 0.08050184775777082
426 0.08050184775777082
427 0.08095754585788097
428 0.08095754585788097
429 0.08095754585788097
430 0.08095754585788097
431 0.08095754585788097
432 0.08095754585788097
433 0.08095754585788097
434 0.08130983621349133
435 0.08130983621349133
436 0.08185575927997324
437 0.08185575927997324
438 0.08185575927997324
439 0.08220738816551178
440 0.08220738816551178
441 0.08220738816551178
442 0.08220738816551178
443 0.08220738816551178
444 0.08220738816551178
445 0.08255823634748097
446 0.08255823634748097
447 0.08290882738836731
448 0.08290882738836731
449 0.08290882738836731
450 0.08290882738836731
451 0.08290882738836731
452 0.08290882738836731
453 0.08325865605967932
454 0.08325865605967932
455 0.08325865605967932
456 0.08325865605967932
457 0.08325865605967932
458 0.08360785956436513
459 0.08360785956436513
460 0.08360785956436513
461 0.08360785956436513
462 0.08360785956436513
463 0.08360785956436513
464 0.08360785956436513
465 0.08555675041324812
466 0.08555675041324812
467 0.08555675041324812
468 0.08555675041324812
469 0.08594663514416147
470 0.08594663514416147
471 0.08594663514416147
472 0.08594663514416147
473 0.08594663514416147
474 0.08594663514416147
475 0.08594663514416147
476 0.08594663514416147
477 0.08594663514416147
478 0.08594663514416147
479 0.08629330828406757
480 0.08629330828406757
481 0.08629330828406757
482 0.08629330828406757
483 0.08629330828406757
484 0.08663940050330321
485 0.08663940050330321
486 0.08663940050330321
487 0.08778198047704569
488 0.08778198047704569
489 0.08778198047704569
490 0.08778198047704569
491 0.08778198047704569
492 0.08778198047704569
493 0.08778198047704569
494 0.08778198047704569
495 0.08778198047704569
496 0.08778198047704569
497 0.08778198047704569
498 0.08778198047704569
499 0.08778198047704569
500 0.08778198047704569
501 0.08778198047704569
502 0.08778198047704569
503 0.08778198047704569
504 0.08778198047704569
505 0.08778198047704569
506 0.08847825402065725
507 0.08847825402065725
508 0.08847825402065725
509 0.08847825402065725
510 0.08847825402065725
511 0.08847825402065725
512 0.0891732148742308
513 0.0891732148742308
514 0.0891732148742308
515 0.0891732148742308
516 0.0891732148742308
517 0.0891732148742308
518 0.0891732148742308
519 0.0891732148742308
520 0.0891732148742308
521 0.08986624424451754
522 0.09055906172006133
523 0.09055906172006133
524 0.09055906172006133
525 0.09055906172006133
526 0.09055906172006133
527 0.09055906172006133
528 0.09055906172006133
529 0.09055906172006133
530 0.09086890314010927
531 0.09086890314010927
532 0.09086890314010927
533 0.091457557049232
534 0.09179824392229509
535 0.09179824392229509
536 0.09179824392229509
537 0.09257774885158251
538 0.09257774885158251
539 0.09257774885158251
540 0.09257774885158251
541 0.09257774885158251
542 0.09257774885158251
543 0.09257774885158251
544 0.09257774885158251
545 0.09257774885158251
546 0.09257774885158251
547 0.09257774885158251
548 0.09257774885158251
549 0.09257774885158251
550 0.09257774885158251
551 0.09257774885158251
552 0.09257774885158251
553 0.09257774885158251
554 0.09257774885158251
555 0.09257774885158251
556 0.09257774885158251
557 0.09257774885158251
558 0.09257774885158251
559 0.09282375221743411
560 0.09282375221743411
561 0.09282375221743411
562 0.09282375221743411
563 0.09282375221743411
564 0.09325947998488536
565 0.09325947998488536
566 0.09325947998488536
567 0.09325947998488536
568 0.09325947998488536
569 0.09325947998488536
570 0.09325947998488536
571 0.09325947998488536
572 0.09350459441728595
573 0.09350459441728595
574 0.09350459441728595
575 0.09350459441728595
576 0.09350459441728595
577 0.09350459441728595
578 0.09350459441728595
579 0.09350459441728595
580 0.09350459441728595
581 0.09350459441728595
582 0.09350459441728595
583 0.09411502185732486
584 0.09411502185732486
585 0.09411502185732486
586 0.09411502185732486
587 0.09411502185732486
588 0.09441982763842921
589 0.09441982763842921
590 0.09472447151562997
591 0.0949683333672315
592 0.0949683333672315
593 0.0949683333672315
594 0.0949683333672315
595 0.0949683333672315
596 0.09579267177961248
597 0.09579267177961248
598 0.09579267177961248
599 0.09579267177961248
600 0.09579267177961248
601 0.09579267177961248
602 0.09579267177961248
603 0.09631190081131054
604 0.09631190081131054
605 0.09631190081131054
606 0.09631190081131054
607 0.09631190081131054
608 0.09631190081131054
609 0.09631190081131054
610 0.09631190081131054
611 0.09631190081131054
612 0.09631190081131054
613 0.09631190081131054
614 0.09705901935270547
615 0.09705901935270547
616 0.09810836280424551
617 0.09810836280424551
618 0.09810836280424551
619 0.09810836280424551
620 0.09810836280424551
621 0.09810836280424551
622 0.09810836280424551
623 0.09844090410475129
624 0.0987429010255558
625 0.09928656998609726
626 0.10057498123630389
627 0.10162144646011849
628 0.10162144646011849
629 0.10162144646011849
630 0.10162144646011849
631 0.10162144646011849
632 0.10243830204746236
633 0.10325495778621045
634 0.10355621191477513
635 0.10379736541802044
636 0.10379736541802044
637 0.1040983996918271
638 0.1040983996918271
639 0.1040983996918271
640 0.1040983996918271
641 0.1040983996918271
642 0.10491327517482922
643 0.10542646787511303
644 0.10542646787511303
645 0.10542646787511303
646 0.10542646787511303
647 0.10566692509330035
648 0.10566692509330035
649 0.10596709329939984
650 0.10596709329939984
651 0.10596709329939984
652 0.10596709329939984
653 0.1064790662768527
654 0.10699091862525187
655 0.10732089592359399
656 0.10732089592359399
657 0.1081328756439276
658 0.1081328756439276
659 0.1081328756439276
660 0.10855807361056669
661 0.10855807361056669
662 0.10855807361056669
663 0.10855807361056669
664 0.10906873276802996
665 0.10906873276802996
666 0.10957915610177367
667 0.10957915610177367
668 0.10957915610177367
669 0.10957915610177367
670 0.10957915610177367
671 0.10957915610177367
672 0.10957915610177367
673 0.10957915610177367
674 0.10957915610177367
675 0.10957915610177367
676 0.11000279374978383
677 0.11093547810770274
678 0.11093547810770274
679 0.11093547810770274
680 0.11093547810770274
681 0.11093547810770274
682 0.11093547810770274
683 0.11093547810770274
684 0.11093547810770274
685 0.11093547810770274
686 0.1112331023700494
687 0.1112331023700494
688 0.11165560106811682
689 0.11207800602440654
690 0.11207800602440654
691 0.11207800602440654
692 0.11207800602440654
693 0.11207800602440654
694 0.11207800602440654
695 0.11207800602440654
696 0.11207800602440654
697 0.1126718105824441
698 0.1126718105824441
699 0.1126718105824441
700 0.1126718105824441
701 0.1126718105824441
702 0.1126718105824441
703 0.1126718105824441
704 0.1126718105824441
705 0.1126718105824441
706 0.1126718105824441
707 0.1126718105824441
708 0.1126718105824441
709 0.11340258277275327
710 0.11340258277275327
711 0.11399459194236024
712 0.11399459194236024
713 0.11399459194236024
714 0.11399459194236024
715 0.11399459194236024
716 0.11399459194236024
717 0.11399459194236024
718 0.11477903952782956
719 0.11507454141892251
720 0.11507454141892251
721 0.11531104822569466
722 0.11531104822569466
723 0.1156063014933035
724 0.1156063014933035
725 0.1158586655453955
726 0.1158586655453955
727 0.11615367197391921
728 0.11615367197391921
729 0.11615367197391921
730 0.11615367197391921
731 0.11615367197391921
732 0.11647809800761076
733 0.11647809800761076
734 0.11647809800761076
735 0.11647809800761076
736 0.11647809800761076
737 0.11647809800761076
738 0.11647809800761076
739 0.11647809800761076
740 0.11647809800761076
741 0.11647809800761076
742 0.11647809800761076
743 0.11680179318773339
744 0.11680179318773339
745 0.11680179318773339
746 0.11680179318773339
747 0.11680179318773339
748 0.11680179318773339
749 0.11716415421550726
750 0.1178747755474643
751 0.1178747755474643
752 0.1178747755474643
753 0.1178747755474643
754 0.1178747755474643
755 0.1178747755474643
756 0.1178747755474643
757 0.1178747755474643
758 0.1178747755474643
759 0.1178747755474643
760 0.1178747755474643
761 0.1178747755474643
762 0.1178747755474643
763 0.1178747755474643
764 0.1178747755474643
765 0.1178747755474643
766 0.1178747755474643
767 0.1178747755474643
768 0.1181673495970968
769 0.1181673495970968
770 0.1181673495970968
771 0.11840147463318036
772 0.11869382043715641
773 0.11869382043715641
774 0.11869382043715641
775 0.11869382043715641
776 0.11869382043715641
777 0.11869382043715641
778 0.11869382043715641
779 0.11869382043715641
780 0.11869382043715641
781 0.11869382043715641
782 0.11869382043715641
783 0.11869382043715641
784 0.11869382043715641
785 0.11869382043715641
786 0.11869382043715641
787 0.11869382043715641
788 0.11869382043715641
789 0.11939904958427652
790 0.11939904958427652
791 0.11971971272423552
792 0.11971971272423552
793 0.11971971272423552
794 0.11971971272423552
795 0.11971971272423552
796 0.11971971272423552
797 0.12001066596852525
798 0.12001066596852525
799 0.12001066596852525
800 0.12001066596852525
801 0.12001066596852525
802 0.12001066596852525
803 0.12001066596852525
804 0.12001066596852525
805 0.12001066596852525
806 0.12001066596852525
807 0.12001066596852525
808 0.12001066596852525
809 0.12001066596852525
810 0.12001066596852525
811 0.12001066596852525
812 0.12001066596852525
813 0.12001066596852525
814 0.12001066596852525
815 0.12001066596852525
816 0.12001066596852525
817 0.12001066596852525
818 0.12001066596852525
819 0.12001066596852525
820 0.12001066596852525
821 0.12001066596852525
822 0.12001066596852525
823 0.12001066596852525
824 0.12001066596852525
825 0.12001066596852525
826 0.12001066596852525
827 0.12001066596852525
828 0.12001066596852525
829 0.12001066596852525
830 0.12001066596852525
831 0.12001066596852525
832 0.12001066596852525
833 0.12001066596852525
834 0.12001066596852525
835 0.12001066596852525
836 0.12001066596852525
837 0.12001066596852525
838 0.12001066596852525
839 0.12001066596852525
840 0.12001066596852525
841 0.12001066596852525
842 0.12001066596852525
843 0.12001066596852525
844 0.12001066596852525
845 0.12001066596852525
846 0.12001066596852525
847 0.12001066596852525
848 0.12001066596852525
849 0.12001066596852525
850 0.12001066596852525
851 0.12001066596852525
852 0.1202987457499196
853 0.1202987457499196
854 0.12083297590581625
855 0.1210791835844919
856 0.1210791835844919
857 0.1210791835844919
858 0.1210791835844919
859 0.1210791835844919
860 0.12136686544124177
861 0.12136686544124177
862 0.12136686544124177
863 0.12136686544124177
864 0.12136686544124177
865 0.12165430102026283
866 0.12165430102026283
867 0.12165430102026283
868 0.12165430102026283
869 0.12194154089985353
870 0.12194154089985353
871 0.12194154089985353
872 0.12194154089985353
873 0.12194154089985353
874 0.12194154089985353
875 0.12194154089985353
876 0.12194154089985353
877 0.12194154089985353
878 0.12194154089985353
879 0.12194154089985353
880 0.12194154089985353
881 0.12194154089985353
882 0.12194154089985353
883 0.12194154089985353
884 0.12194154089985353
885 0.12229500437100105
886 0.12229500437100105
887 0.12229500437100105
888 0.12270164522352356
889 0.12270164522352356
890 0.12323263154624858
891 0.12347734621511659
892 0.12347734621511659
893 0.12460392871516177
894 0.12460392871516177
895 0.12460392871516177
896 0.12460392871516177
897 0.12460392871516177
898 0.12460392871516177
899 0.12460392871516177
900 0.12460392871516177
901 0.12460392871516177
902 0.12460392871516177
903 0.12460392871516177
904 0.12460392871516177
905 0.12460392871516177
906 0.12460392871516177
907 0.12495611935724077
908 0.12495611935724077
909 0.12495611935724077
910 0.12495611935724077
911 0.1252701450124786
912 0.1252701450124786
913 0.1252701450124786
914 0.1252701450124786
915 0.1252701450124786
916 0.1252701450124786
917 0.1252701450124786
918 0.1252701450124786
919 0.1252701450124786
920 0.1252701450124786
921 0.1252701450124786
922 0.1252701450124786
923 0.1252701450124786
924 0.1252701450124786
925 0.1252701450124786
926 0.1252701450124786
927 0.12551344269937845
928 0.12551344269937845
929 0.12551344269937845
930 0.12551344269937845
931 0.12551344269937845
932 0.12551344269937845
933 0.12551344269937845
934 0.12551344269937845
935 0.12551344269937845
936 0.12551344269937845
937 0.12551344269937845
938 0.12551344269937845
939 0.12551344269937845
940 0.12579739148287047
941 0.12579739148287047
942 0.12579739148287047
943 0.12579739148287047
944 0.12579739148287047
945 0.12579739148287047
946 0.12579739148287047
947 0.12579739148287047
948 0.12579739148287047
949 0.12579739148287047
950 0.12579739148287047
951 0.12579739148287047
952 0.12579739148287047
953 0.12579739148287047
954 0.12579739148287047
955 0.12579739148287047
956 0.12579739148287047
957 0.12579739148287047
958 0.12579739148287047
959 0.12579739148287047
960 0.12579739148287047
961 0.12579739148287047
962 0.12579739148287047
963 0.12579739148287047
964 0.12579739148287047
965 0.12579739148287047
966 0.12579739148287047
967 0.12579739148287047
968 0.12579739148287047
969 0.12642798050838405
970 0.12642798050838405
971 0.12642798050838405
972 0.12642798050838405
973 0.12642798050838405
974 0.12642798050838405
975 0.12642798050838405
976 0.12642798050838405
977 0.12642798050838405
978 0.12642798050838405
979 0.12642798050838405
980 0.12642798050838405
981 0.12642798050838405
982 0.12642798050838405
983 0.12642798050838405
984 0.12642798050838405
985 0.12642798050838405
986 0.12642798050838405
987 0.12642798050838405
988 0.12642798050838405
989 0.12642798050838405
990 0.12642798050838405
991 0.12642798050838405
992 0.12642798050838405
993 0.12642798050838405
994 0.12642798050838405
995 0.12642798050838405
996 0.12642798050838405
997 0.12642798050838405
998 0.12642798050838405
999 0.12642798050838405
1000 0.12642798050838405

==> data/mean-ndcg-ue-sanitizer-asan-1000-nofilter.dat <==
1 0.010236724248240563
2 0.009989217653720702
3 0.008245838600702235
4 0.0073468430814419144
5 0.007463846042957485
6 0.007385181660740631
7 0.007491706798224092
8 0.00811438917164921
9 0.008929155466018416
10 0.010197280422331858
11 0.010694658411508521
12 0.010704248044882585
13 0.010797315024046324
14 0.01104963329369367
15 0.011314782019996314
16 0.01208563594516508
17 0.012444051343330634
18 0.012678945771814673
19 0.01310650577749428
20 0.013219424735544055
21 0.013944556132640193
22 0.014274317774671497
23 0.014417751142538885
24 0.014487747211453263
25 0.01479028623822432
26 0.015394687794706107
27 0.015889250351097516
28 0.016853780597104684
29 0.01698558211081059
30 0.017569263850334048
31 0.018081121283985237
32 0.018540667699823567
33 0.018930447346947238
34 0.01941723365213528
35 0.019810144371753144
36 0.02069658482060962
37 0.021422542239071883
38 0.021573280858110822
39 0.02212635558970902
40 0.022286866828772314
41 0.022505590052968
42 0.022869837832913083
43 0.023088157751957595
44 0.023326858138455198
45 0.023565933656588045
46 0.024255728922892236
47 0.02449580613238504
48 0.024747588365954195
49 0.025041541132063576
50 0.025486097263478443
51 0.026013650715694118
52 0.026873593428601076
53 0.027122129811797117
54 0.027601081053495975
55 0.02797516341585824
56 0.02824354207996804
57 0.028405193899541024
58 0.028573808665443633
59 0.028887054634270663
60 0.029250612083038828
61 0.029446764963633836
62 0.0296163894295042
63 0.029856091319551283
64 0.03005274703911408
65 0.030741425393162203
66 0.03079521408562451
67 0.031232183645866805
68 0.03145047018460197
69 0.03156469947042859
70 0.03182989910270584
71 0.031998687460887236
72 0.032168868597518066
73 0.03216773224342944
74 0.032867957170018024
75 0.03306633659240288
76 0.03321852484146446
77 0.0335116138564815
78 0.033568872936945965
79 0.03372109651957898
80 0.0337506563170148
81 0.03380777583095589
82 0.03389795613371412
83 0.03392732271694635
84 0.03403330682482992
85 0.03431947321640195
86 0.0346433635414671
87 0.034798871578154617
88 0.03510880777417876
89 0.03518590290300799
90 0.035475959859735194
91 0.035475168981679836
92 0.03583170366308197
93 0.03585242387369879
94 0.03598806382849816
95 0.03617813835687477
96 0.03639960339542263
97 0.036677298876954374
98 0.036872846747684665
99 0.037193841535537384
100 0.03724445920507768
101 0.03732094908006773
102 0.03737487989953491
103 0.03758769702484452
104 0.03770373933444344
105 0.03816359036923626
106 0.038442890085610165
107 0.03855340695982899
108 0.0388470100331215
109 0.039114059787418984
110 0.03932715353124876
111 0.03959080168403291
112 0.03982296819116432
113 0.04016970185755392
114 0.04042316740486256
115 0.04059380112178271
116 0.04077034057566938
117 0.04116136196197537
118 0.04137716512774514
119 0.041526824640471784
120 0.041751065284882115
121 0.04186628779308558
122 0.04205028700229678
123 0.042469007185790275
124 0.04275898463554252
125 0.04294593160126821
126 0.04313171063893954
127 0.04334885750097496
128 0.043548227100201446
129 0.04366415906911438
130 0.0437174697834925
131 0.04406632273810685
132 0.04410152388083691
133 0.04419497580099877
134 0.044320552695126296
135 0.04453738459951381
136 0.04494879003428599
137 0.04517049068514368
138 0.04556455651882822
139 0.0457123623303866
140 0.045963671370827464
141 0.046195850977297774
142 0.046342411824566165
143 0.04675697560535653
144 0.0470471310524454
145 0.04722490585863246
146 0.04732288483372714
147 0.04793137372945212
148 0.0481938545218341
149 0.04844809883170153
150 0.04854035809863936
151 0.04871816658715643
152 0.04910480822277001
153 0.049440171172267615
154 0.0497604387577867
155 0.05037915172155832
156 0.05075420342586756
157 0.05094865364846392
158 0.050982735244735206
159 0.05128912824466316
160 0.05144387375907716
161 0.05171445733132122
162 0.05183256207703411
163 0.052188024970867726
164 0.05228639089811307
165 0.052554019410666473
166 0.053030026882303474
167 0.05345558443159122
168 0.05351513386550471
169 0.05369161422662761
170 0.05415866936134432
171 0.05434800814670852
172 0.05444175412847893
173 0.05478706422601574
174 0.05493740195183555
175 0.05532313165668883
176 0.05540576043437719
177 0.05549048769227927
178 0.05559706417324722
179 0.055696153423544635
180 0.05579591910609703
181 0.05594932172298934
182 0.05602125694473719
183 0.056186277393405405
184 0.056273066799320495
185 0.05665584748870815
186 0.05697769897211641
187 0.05762424770272168
188 0.05801565939140376
189 0.05882736377758079
190 0.05924873210733928
191 0.059318018116947105
192 0.05947326927062755
193 0.059549602750133546
194 0.05957055622721854
195 0.0597147588440193
196 0.05989240928958256
197 0.05994250898530031
198 0.060061631191710124
199 0.06021734415258621
200 0.060372565112702
201 0.06045825184463756
202 0.060556982014020586
203 0.06070816237189717
204 0.060789448452432684
205 0.060789148577689904
206 0.06095699544980596
207 0.06121058493797779
208 0.06144397351029193
209 0.061616332394097716
210 0.061637004165415975
211 0.06168725961383588
212 0.06174661497661518
213 0.06180289187979414
214 0.061861264167832816
215 0.06196436152215911
216 0.06217929018069512
217 0.06239678968328375
218 0.06241463106803237
219 0.06245401327204897
220 0.06263370555761219
221 0.06277966586746114
222 0.0628434385048906
223 0.06330868205270855
224 0.06330842402947076
225 0.06334898958316074
226 0.06339251231895555
227 0.06356550923285681
228 0.06363077069677109
229 0.06374262641011127
230 0.06385278846779881
231 0.06393747861366496
232 0.06406712126440994
233 0.0642078711228615
234 0.064314184314936
235 0.06453245064510144
236 0.06465938938015224
237 0.0647605239447014
238 0.0648591798741825
239 0.06506530393505063
240 0.06517808025123428
241 0.06535829215255941
242 0.06542339933514801
243 0.06553322870266508
244 0.06572018161447997
245 0.06591386749969609
246 0.06597328792548526
247 0.06617589007109326
248 0.06632610874240809
249 0.06652587800901752
250 0.06663975039781986
251 0.06674853925638223
252 0.06676617846261969
253 0.06684913407616623
254 0.06690977666534759
255 0.0670134615718748
256 0.06715663060155284
257 0.06718371672539714
258 0.06727177281655994
259 0.06744347040825081
260 0.06749847550293386
261 0.06770569333576242
262 0.06810224592124596
263 0.06837111106122369
264 0.0686099942253568
265 0.06868306390487305
266 0.06879649422500714
267 0.06891480565807587
268 0.06895139532461636
269 0.06915186291293828
270 0.0692964603477717
271 0.06941191593153863
272 0.06948045736976598
273 0.06956566659242833
274 0.06976010651554844
275 0.06992230451647934
276 0.07017295897313386
277 0.0702131422437321
278 0.0703393466406412
279 0.07037007054423958
280 0.0704876244181111
281 0.070561267928408
282 0.07063026724849664
283 0.0706518463936924
284 0.07096542760586101
285 0.07104613584203928
286 0.07110248016333387
287 0.07118375875330706
288 0.0712111900694779
289 0.07123097409664697
290 0.07130370120740201
291 0.07130370120740201
292 0.07139758748112263
293 0.07144093496139008
294 0.07147883036184173
295 0.07151670322562428
296 0.07154710906986572
297 0.07160133756571979
298 0.07160133756571979
299 0.07204757709656567
300 0.07206893642372734
301 0.07226366176629323
302 0.07242728516244211
303 0.07242728516244211
304 0.07244859519589011
305 0.07248650925992507
306 0.072538345277233
307 0.07260566991054178
308 0.07286502402773434
309 0.07292810397838444
310 0.07295430843441984
311 0.07298473982034297
312 0.07298473982034297
313 0.07300425024144316
314 0.07304989611951046
315 0.07306502523737624
316 0.07308014605481218
317 0.07312279608859397
318 0.07315523990040976
319 0.07317305313354416
320 0.07317305313354416
321 0.07323465214405182
322 0.07328957014760412
323 0.07338831872894466
324 0.07342937934988103
325 0.0735181711120027
326 0.07357797212183867
327 0.07359482079594545
328 0.07361280477595834
329 0.07370084883547384
330 0.0737629271669256
331 0.0738533923260136
332 0.0742052172612696
333 0.07425598573655076
334 0.07425598573655076
335 0.07425598573655076
336 0.07430500493682754
337 0.0743741510683788
338 0.07455134794150295
339 0.07465663505439467
340 0.07510982270307973
341 0.07515295473000347
342 0.07520923692349954
343 0.07522341491854447
344 0.07522341491854447
345 0.07522341491854447
346 0.07530906808680309
347 0.07550203711205254
348 0.07557786119711624
349 0.075608571115064
350 0.07565085091221016
351 0.0757212832719369
352 0.07578239674876873
353 0.07580802301256924
354 0.07594589452235335
355 0.07597149621161747
356 0.0759892302831398
357 0.07605783869688779
358 0.07609747900963919
359 0.07612303210048092
360 0.07631109727303038
361 0.0763800270242598
362 0.07644308400346742
363 0.07656483285433703
364 0.07671962470497065
365 0.07684600441209098
366 0.0770094183442273
367 0.07710705967217787
368 0.07718150673966263
369 0.07730490460400213
370 0.07750218021346715
371 0.07775569143341582
372 0.07778022170167069
373 0.07786296102778353
374 0.07786296102778353
375 0.07793905811345796
376 0.07797606006242339
377 0.07801713915541969
378 0.07817569148363945
379 0.07821673408329066
380 0.07831165319831818
381 0.07837069422638386
382 0.07842126829035394
383 0.07846223866765865
384 0.07846223866765865
385 0.07866034678355877
386 0.07872857017998351
387 0.07872857017998351
388 0.07879249736519575
389 0.07879249736519575
390 0.07879249736519575
391 0.07880708043066678
392 0.07881923832626136
393 0.07884405102812377
394 0.07888305775089242
395 0.07904942482609009
396 0.07915877629488448
397 0.07916788616381665
398 0.0791841835802783
399 0.07921500808057971
400 0.07923534522101194
401 0.07943631008669569
402 0.07948645502470808
403 0.07956446100105799
404 0.07956446100105799
405 0.07958680330761601
406 0.07966297919344334
407 0.07968800023254469
408 0.07985641955491088
409 0.08008750477005162
410 0.08010614252712007
411 0.08013112302334016
412 0.08017633105115306
413 0.08017633105115306
414 0.08022354252846817
415 0.08025323040845464
416 0.08029041637732752
417 0.08035478991568853
418 0.08047451070497523
419 0.08050896489914587
420 0.08060599229157957
421 0.08080780364128541
422 0.08088485841334804
423 0.08088485841334804
424 0.08092514203504958
425 0.08092692477465377
426 0.08095817643322792
427 0.08101734675343916
428 0.08108920124114943
429 0.08119820044690004
430 0.08133400987845744
431 0.0813797151302192
432 0.0814692969235527
433 0.0814692969235527
434 0.081514118763316
435 0.08155892366880546
436 0.0815836621233564
437 0.08166965638180797
438 0.08168073116482158
439 0.081720785229827
440 0.08174282411873857
441 0.08178966064754986
442 0.08178966064754986
443 0.08189887107527889
444 0.08191395107490393
445 0.08203447351948205
446 0.08207540386177328
447 0.0822198437130853
448 0.08234496773250485
449 0.0823609442659587
450 0.08239397083288848
451 0.08239397083288848
452 0.08241390251788085
453 0.08255556842407141
454 0.08279659220696314
455 0.08282486871752039
456 0.08284942641975902
457 0.08284942641975902
458 0.08289756157247374
459 0.08291585694590645
460 0.08293573174197186
461 0.08294861259800577
462 0.08296847337614373
463 0.08297735559415176
464 0.08300184390985019
465 0.08334457932073225
466 0.0834868175446236
467 0.08351497459516573
468 0.08353321233257924
469 0.08355502309378833
470 0.08357195868924008
471 0.08360117701968087
472 0.08362789976077674
473 0.08362789976077674
474 0.08364072262161734
475 0.08364072262161734
476 0.08366531279204265
477 0.08368349434078036
478 0.08372443872479915
479 0.08377222508520947
480 0.08385988753098306
481 0.08389935050864751
482 0.08389935050864751
483 0.08392368018921469
484 0.0840834814925292
485 0.08412131938771653
486 0.08416294271369619
487 0.08424142174407974
488 0.0845752099592267
489 0.08471506294121334
490 0.08471506294121334
491 0.08486144014591424
492 0.08489357498758401
493 0.0849132282463126
494 0.0851601682421066
495 0.0852244996027078
496 0.0852244996027078
497 0.0852244996027078
498 0.0852244996027078
499 0.08523618641423522
500 0.08523618641423522
501 0.08524631583559117
502 0.08536392263583549
503 0.0854582118063825
504 0.08546697319785412
505 0.08546697319785412
506 0.0854817373939574
507 0.0854817373939574
508 0.08554715707383019
509 0.08566957296400707
510 0.08571317425837119
511 0.08575958406715112
512 0.08579842323306645
513 0.08589107106590096
514 0.08598789950486078
515 0.08605639171974806
516 0.08646220968138453
517 0.08647383035998689
518 0.08649050307100282
519 0.0865371605563475
520 0.08658471036076112
521 0.08675047062187626
522 0.08676516153346778
523 0.086852374019169
524 0.08688651826231225
525 0.08697432035153664
526 0.08709484924622714
527 0.08709484924622714
528 0.08709484924622714
529 0.08725227520836325
530 0.08727015207410664
531 0.0872848030508659
532 0.0873265632826342
533 0.08734597289285914
534 0.08736537672275108
535 0.08740612948396144
536 0.08741768356852704
537 0.08748934943114528
538 0.0875572167605219
539 0.0875572167605219
540 0.08757658620499899
541 0.08757658620499899
542 0.08761200517158362
543 0.08762200538247403
544 0.08767297559894202
545 0.08768296998716364
546 0.08780734094178662
547 0.08788224591542473
548 0.08796978748872085
549 0.08800457472747698
550 0.08800457472747698
551 0.08807965420520109
552 0.088229124173982
553 0.08828258524768048
554 0.08831578333838662
555 0.08831578333838662
556 0.08841045604013717
557 0.08853443545379677
558 0.08856134495896566
559 0.08860389046867519
560 0.08863510203361079
561 0.08869672893868343
562 0.08874296308786747
563 0.08878635239079823
564 0.08881586949970362
565 0.08884039190011651
566 0.08890761000577307
567 0.08897210420734766
568 0.08898272617783494
569 0.08899417167351624
570 0.08899417167351624
571 0.08899417167351624
572 0.08904064788275963
573 0.08905208077912928
574 0.08905208077912928
575 0.0890788090694448
576 0.08909123959614491
577 0.08912708789898634
578 0.08913486871989341
579 0.08917703667353462
580 0.08922453471920883
581 0.08924008372889015
582 0.08936949565597882
583 0.08940346938108888
584 0.08940346938108888
585 0.08941878394266846
586 0.08942654801523486
587 0.08942654801523486
588 0.08947104077372169
589 0.0894950223434157
590 0.08959406482737228
591 0.08967419770779862
592 0.08967419770779862
593 0.08970387786093659
594 0.08972970356701604
595 0.08977552559632719
596 0.08985643402214503
597 0.08986661545444136
598 0.08990539615881106
599 0.08993600700298682
600 0.08993600700298682
601 0.08996142793506115
602 0.08996142793506115
603 0.090023290349373
604 0.0900385286190184
605 0.0900385286190184
606 0.09007381537974128
607 0.09007381537974128
608 0.09007381537974128
609 0.09011393614078762
610 0.09015161785306149
611 0.09015161785306149
612 0.09021905224394731
613 0.090234255464429
614 0.09031677136434436
615 0.09035197726928929
616 0.09045158302399867
617 0.09054978954838457
618 0.0905551385179921
619 0.090562836545174
620 0.090562836545174
621 0.090562836545174
622 0.090562836545174
623 0.09059072065396866
624 0.0906413073679987
625 0.09077996410838923
626 0.09093555593596558
627 0.0911651051567611
628 0.09124940596201411
629 0.09137133355088825
630 0.09152006722417522
631 0.09157468886747187
632 0.09162234155865205
633 0.09166998259131684
634 0.09171785410702567
635 0.09175990752981034
636 0.09180195071995402
637 0.0918546649734161
638 0.09186411501959212
639 0.09193706554535677
640 0.09193706554535677
641 0.09193706554535677
642 0.09200072302277043
643 0.09204009472954693
644 0.09207224288004859
645 0.09213592998218957
646 0.09218220867893448
647 0.09222053048296912
648 0.09223093666178284
649 0.0922631233628843
650 0.09233887502774049
651 0.09236900478643402
652 0.09241997513854129
653 0.09248078058263379
654 0.09257119367728513
655 0.0925947350062775
656 0.09263764039890243
657 0.09268500864790154
658 0.0926938776563398
659 0.09271188079070178
660 0.09280182095975065
661 0.09281300278949076
662 0.09288011184991785
663 0.09296288408748299
664 0.09300417645067835
665 0.09305675033372918
666 0.09309713011339162
667 0.09309713011339162
668 0.09313377934246643
669 0.09316325161955709
670 0.09328331839666912
671 0.09340402155621713
672 0.09344583955930648
673 0.09345995835387118
674 0.09346932889686875
675 0.09351777600846681
676 0.09355955599013659
677 0.0936237974775117
678 0.09366906792111547
679 0.09378762737655588
680 0.09378762737655588
681 0.09379875820007265
682 0.09379875820007265
683 0.09379875820007265
684 0.09382219142698994
685 0.09384885837967778
686 0.09388982545335997
687 0.09390192124188468
688 0.09392493617657223
689 0.09398029486866026
690 0.09398029486866026
691 0.09398029486866026
692 0.09399435365724554
693 0.09401734315600493
694 0.09401734315600493
695 0.09403448098424129
696 0.09405887589653746
697 0.09412212894704174
698 0.09414509324803108
699 0.09418833412319952
700 0.09427871403993063
701 0.09427871403993063
702 0.09429582570601942
703 0.09429582570601942
704 0.0943308108476646
705 0.0943308108476646
706 0.0944187407996161
707 0.09445427889124283
708 0.09445427889124283
709 0.09451386168235945
710 0.09454022552712489
711 0.09454022552712489
712 0.09454022552712489
713 0.09454022552712489
714 0.09454022552712489
715 0.09456446514094663
716 0.09459516300512652
717 0.09466701083759771
718 0.09522657518415009
719 0.0952524494890613
720 0.0952694954136114
721 0.09528346663917617
722 0.09529335451173504
723 0.09529335451173504
724 0.09529335451173504
725 0.09532138980563375
726 0.09532138980563375
727 0.0953486869875382
728 0.09537150488738191
729 0.09537150488738191
730 0.09537150488738191
731 0.0954076540542358
732 0.09548349677357877
733 0.09548349677357877
734 0.09551126512370232
735 0.09551126512370232
736 0.09552080544666129
737 0.09556917247385015
738 0.09563536121713291
739 0.09564056563068116
740 0.09568030249575347
741 0.09570706233757742
742 0.09572283014569295
743 0.09578594842129223
744 0.09578594842129223
745 0.0958017066239817
746 0.09585090675481124
747 0.09586665858178783
748 0.0958965072426217
749 0.09633443613262364
750 0.0964533324913694
751 0.0964533324913694
752 0.09648658886792917
753 0.09655915174877258
754 0.09662373810099072
755 0.09662539702690522
756 0.09665248222077788
757 0.09665248222077788
758 0.09669678253203791
759 0.09671149682615263
760 0.09675852851491056
761 0.09679934705590829
762 0.09682875817656196
763 0.09682875817656196
764 0.09687936703990892
765 0.09692260383561367
766 0.09693729782015632
767 0.09695205968588279
768 0.09699157475504439
769 0.09699157475504439
770 0.09700625724208335
771 0.09703172460433405
772 0.09707771011544462
773 0.09710549180288168
774 0.09710549180288168
775 0.09710549180288168
776 0.09713472037058189
777 0.09713472037058189
778 0.09717436016426496
779 0.09719266541355456
780 0.09719431623639706
781 0.09719431623639706
782 0.09720995995707604
783 0.0972237584735848
784 0.09722540803123965
785 0.09723846935817868
786 0.09725197020942374
787 0.0972914903729843
788 0.0973185357195283
789 0.09749161005592596
790 0.09751320765881087
791 0.09764822730888145
792 0.09771718404145603
793 0.09800096921645594
794 0.09801400827627936
795 0.09804422577578967
796 0.09807443759670655
797 0.09811388317762375
798 0.09818532211865148
799 0.09824565790506083
800 0.09829283167410072
801 0.09829283167410072
802 0.09834684922635435
803 0.09834684922635435
804 0.09835866109170284
805 0.09839676818608367
806 0.09854235652232114
807 0.0986232158690346
808 0.09867689899954028
809 0.09867689899954028
810 0.09870544434958145
811 0.09872363974164101
812 0.09873275014980229
813 0.09873275014980229
814 0.0987810466939169
815 0.09881748744731365
816 0.09881748744731365
817 0.09882486737444347
818 0.09882486737444347
819 0.09884040343920622
820 0.09884040343920622
821 0.09885593386508805
822 0.0988860712460944
823 0.09890877703560697
824 0.09890877703560697
825 0.09892010589249928
826 0.09901252362332925
827 0.09901252362332925
828 0.09901252362332925
829 0.09912277691347215
830 0.09914999043500496
831 0.0991836224780438
832 0.09918525747798378
833 0.09918525747798378
834 0.09921099133001612
835 0.09921099133001612
836 0.09921099133001612
837 0.09921099133001612
838 0.09924764905940575
839 0.09935919626255676
840 0.09937467399186925
841 0.09937630638330398
842 0.09940888849852654
843 0.09940888849852654
844 0.09940888849852654
845 0.09941854590145335
846 0.09942760094529937
847 0.09945753485574943
848 0.09948470951565812
849 0.09949547695949552
850 0.09949547695949552
851 0.09959962438619156
852 0.09963432738702933
853 0.09965871102987342
854 0.09968387549994004
855 0.09968387549994004
856 0.09969557788456274
857 0.09972477080268788
858 0.09972477080268788
859 0.09978375361781168
860 0.09983882465181436
861 0.09986376519874962
862 0.09988179664221317
863 0.0999414272320721
864 0.09995585995458209
865 0.09997029021170555
866 0.10000539532406173
867 0.10003066659823606
868 0.10006472724197928
869 0.1000864604031272
870 0.1000864604031272
871 0.1000864604031272
872 0.10009547501865085
873 0.10009547501865085
874 0.10012885961669041
875 0.1001502888961183
876 0.10021515324494089
877 0.10021515324494089
878 0.10023734131452708
879 0.10025173743880637
880 0.10025173743880637
881 0.10027391436180963
882 0.10027898322386783
883 0.10027898322386783
884 0.10033447773844723
885 0.10035425103746118
886 0.10037640949149358
887 0.10040530858727112
888 0.10041259804920327
889 0.10045187323787413
890 0.10056182206816033
891 0.10057780802081924
892 0.10057780802081924
893 0.10136580997977615
894 0.10137862174391242
895 0.10139297971006898
896 0.10139297971006898
897 0.10139297971006898
898 0.10141558314257987
899 0.10143350330739445
900 0.10146674150057183
901 0.10149817002492843
902 0.10153760618546372
903 0.10154657458942311
904 0.10156091147706835
905 0.1015752460394048
906 0.1015752460394048
907 0.10163254711109937
908 0.10166584663018181
909 0.10172731329540204
910 0.10177503119846432
911 0.10182064283556881
912 0.10183593405244581
913 0.10187898869411606
914 0.10193882160827406
915 0.10195096360091009
916 0.10196883460437813
917 0.10196883460437813
918 0.10196883460437813
919 0.1020000795393635
920 0.10201856337778252
921 0.10203448200620815
922 0.10209322723528458
923 0.10211107833722205
924 0.10211107833722205
925 0.10215918086874401
926 0.10215918086874401
927 0.10218503116965583
928 0.10220645544667437
929 0.10220645544667437
930 0.10223321663627513
931 0.1022718168026486
932 0.10229627089723475
933 0.10229627089723475
934 0.1023057870829829
935 0.1023057870829829
936 0.1023153002971281
937 0.1023153002971281
938 0.10233490576114608
939 0.10233490576114608
940 0.10239704688556871
941 0.10242067456429461
942 0.10242067456429461
943 0.10242987013519782
944 0.10244140555992876
945 0.10246932568785326
946 0.1024945869131713
947 0.10256187958849183
948 0.10256187958849183
949 0.10256187958849183
950 0.10256187958849183
951 0.10258860055911216
952 0.10260495323776847
953 0.10264107185682261
954 0.10265529638384521
955 0.10269892977253597
956 0.1027087471444657
957 0.10271856302282535
958 0.10274829434741055
959 0.10274829434741055
960 0.10274829434741055
961 0.10274829434741055
962 0.10276346689127526
963 0.10276346689127526
964 0.10276346689127526
965 0.1027980197491879
966 0.1027980197491879
967 0.10282737741778221
968 0.10283942008820741
969 0.10285361238084235
970 0.10285361238084235
971 0.10286876440811152
972 0.10290780218290908
973 0.10290780218290908
974 0.10290780218290908
975 0.10290780218290908
976 0.10290780218290908
977 0.10291725622691035
978 0.10291725622691035
979 0.10292989922330832
980 0.10292989922330832
981 0.10292989922330832
982 0.10292989922330832
983 0.10292989922330832
984 0.10294136526668662
985 0.10294136526668662
986 0.10294136526668662
987 0.10294136526668662
988 0.10294136526668662
989 0.10294136526668662
990 0.10295551349646165
991 0.10297062079643911
992 0.1029847648926422
993 0.1029847648926422
994 0.10300420582919417
995 0.10300420582919417
996 0.10300420582919417
997 0.10300420582919417
998 0.10300420582919417
999 0.10306070632562246
1000 0.10309756453609555

==> data/mean-ndcg-ue-sanitizer-asan-1000-sanitizer=address.dat <==
1 0.008028545941123996
2 0.010497587832848123
3 0.009741310798256832
4 0.01037355735434619
5 0.011064801015087358
6 0.011553674666896685
7 0.012178169882201119
8 0.012621814512473083
9 0.01416457747894989
10 0.015220877630288907
11 0.015720278810718347
12 0.015851145464245816
13 0.01587818063902601
14 0.016408398175730733
15 0.01698126012886732
16 0.019185712583719983
17 0.01952615734216744
18 0.01977176835587721
19 0.021486221755078642
20 0.0219918371083733
21 0.02280293125992873
22 0.023459673495699367
23 0.023742389312712445
24 0.02389326667210661
25 0.02444606652392451
26 0.025946548079159016
27 0.027613948236008955
28 0.02913862508338297
29 0.029290267560717717
30 0.02989545387655441
31 0.031016502082653434
32 0.03166418277145367
33 0.031923550904576915
34 0.03247814363360292
35 0.03292132479189704
36 0.03410236952441746
37 0.035032105816241325
38 0.035242220428830864
39 0.0359196404029717
40 0.03620617813138718
41 0.03645451947279254
42 0.03682180011722321
43 0.03747055399142656
44 0.037642957874873546
45 0.03778956963240716
46 0.038377826375058294
47 0.03860114158220354
48 0.038863996063145514
49 0.03934960967310766
50 0.03986225965470121
51 0.04055918166367223
52 0.04112395339031905
53 0.041372451000442935
54 0.042291953617256385
55 0.04318513329865272
56 0.043409701657974954
57 0.04348929818030249
58 0.04369525820244574
59 0.04411187887721589
60 0.044338326834206694
61 0.04447875192317307
62 0.044680699962442096
63 0.044976106026176674
64 0.045183850351876796
65 0.045828278232207365
66 0.04598436179303218
67 0.04633250122763817
68 0.04641363046705636
69 0.04654300354387411
70 0.04684465192568842
71 0.04699970853348088
72 0.04733256318698209
73 0.04733256318698209
74 0.04784749132711204
75 0.04826559382078255
76 0.04851412207226918
77 0.04902162577374592
78 0.049057420203060406
79 0.04924704548472555
80 0.04924704548472555
81 0.04934044437151673
82 0.049426242192129814
83 0.04948072050759247
84 0.04954961029349
85 0.04990537287231392
86 0.05043890888501611
87 0.050611541792390184
88 0.051118703385217505
89 0.051288974185562615
90 0.05136813250265998
91 0.05136813250265998
92 0.05176023299498564
93 0.05180141631171985
94 0.05186513538182963
95 0.052831709157952336
96 0.05308701426111624
97 0.05340038198623102
98 0.053630550941388876
99 0.053985718688825395
100 0.05402254635097272
101 0.05402254635097272
102 0.054095890056546476
103 0.05415836731292489
104 0.05446523039271177
105 0.05501789651631637
106 0.055094311052317574
107 0.05522388953249698
108 0.0555886066655959
109 0.05593107090485079
110 0.05611303890233636
111 0.05639984275217227
112 0.05691270522005196
113 0.057526191249443616
114 0.05786763945592746
115 0.05808753551253101
116 0.058409067123957256
117 0.05868825997664542
118 0.05941819870145887
119 0.05955387791911807
120 0.05976148950613554
121 0.0598287658855975
122 0.06005229842052255
123 0.06038309073105911
124 0.06066368190786599
125 0.06093706711956212
126 0.061463463893177736
127 0.06184057789719317
128 0.06213453519719514
129 0.062281033386673894
130 0.062281033386673894
131 0.062492080098913376
132 0.06259703059799153
133 0.06266763353965973
134 0.06288749119906861
135 0.06314030189464735
136 0.06356199944332486
137 0.06374862277518717
138 0.06431059153115865
139 0.06480055471123516
140 0.06505155523984982
141 0.06533300263643278
142 0.06553100996682568
143 0.06626085358326474
144 0.06641829412244696
145 0.06669911976420316
146 0.06676044777305913
147 0.06736251632063348
148 0.06764155992399593
149 0.06795845918932732
150 0.06805854893180507
151 0.06841882005506916
152 0.0687811880924785
153 0.06930681492777886
154 0.0697296673742689
155 0.07043327961936076
156 0.0709566948979908
157 0.0712171715577654
158 0.07124584354516794
159 0.07166223962465157
160 0.07177130144695813
161 0.07225744798116483
162 0.07230082504702354
163 0.07286023109790993
164 0.07307598427325311
165 0.07343247258592185
166 0.07390237380354424
167 0.07424848514233644
168 0.07431148777858898
169 0.07453658210995029
170 0.07512014036479957
171 0.07540361548982086
172 0.07556477767710715
173 0.07588235123689727
174 0.07602304384153778
175 0.07641159593961837
176 0.07644181181442472
177 0.07651246598045226
178 0.07660883080131195
179 0.07668916975188651
180 0.07675195058825114
181 0.07697778551025451
182 0.07704372480450644
183 0.07715674431855678
184 0.07729459028626187
185 0.07751058781414262
186 0.07795095939277014
187 0.07857741632936971
188 0.07900866945379786
189 0.08008258600053286
190 0.08050085428252214
191 0.08061640322505435
192 0.08069782382326152
193 0.08077315247468603
194 0.08077315247468603
195 0.08109185929720068
196 0.08134291835855736
197 0.08137505820667336
198 0.08148408470872916
199 0.08157092980845757
200 0.08170395872108438
201 0.08188528727487812
202 0.08197729300544694
203 0.08214570538792142
204 0.08233700630109562
205 0.08233700630109562
206 0.08248855529830254
207 0.08279562235038321
208 0.0830963055335985
209 0.0833980096389216
210 0.0834647289050705
211 0.08354603149892906
212 0.08361674708055887
213 0.08370146298689793
214 0.0838129105239977
215 0.08397389815767264
216 0.08431572446004565
217 0.08466672839301743
218 0.08469198120120713
219 0.08475043901162962
220 0.08500645097287526
221 0.08521389199829053
222 0.08527992874768386
223 0.08578462835492189
224 0.08578462835492189
225 0.08581598394974532
226 0.08586047900215073
227 0.08602397749648735
228 0.08612828624651363
229 0.08620522266233328
230 0.08632764880182288
231 0.08640050354475245
232 0.08655771277349085
233 0.08672640418151642
234 0.0872403188045245
235 0.08746528471361144
236 0.08763324114927587
237 0.08782445679770183
238 0.0878554921725476
239 0.08810471256042522
240 0.08821464782199205
241 0.08846574040585015
242 0.08855305037680063
243 0.08857224074528755
244 0.08871338981036425
245 0.08892658911811997
246 0.08895743902173511
247 0.08932978802531961
248 0.0896172931208365
249 0.08987076308985757
250 0.09043013850004457
251 0.09052668997287971
252 0.09057922036414413
253 0.09067421243655709
254 0.09076484226960907
255 0.09087014613136989
256 0.09110022062776409
257 0.09112639325790986
258 0.09116983232650158
259 0.09133886583685917
260 0.09142119806111068
261 0.09159771007958935
262 0.09208200286497849
263 0.0924849870412354
264 0.09284336463940787
265 0.09295855304775916
266 0.09305692720916026
267 0.09319690749300011
268 0.09321982512383838
269 0.09357427161035822
270 0.09380366018502075
271 0.09384600115149232
272 0.09390965635116817
273 0.09399674600750578
274 0.0941958302884779
275 0.0942291211430816
276 0.09440116166526694
277 0.09442895349580042
278 0.0944794966885217
279 0.0944794966885217
280 0.09454246687774097
281 0.0946624418764731
282 0.0946624418764731
283 0.0946624418764731
284 0.094996396862338
285 0.09515875074700275
286 0.09526129327293179
287 0.0953708961345041
288 0.09542112521854748
289 0.09547271203156618
290 0.09556123224561792
291 0.09556123224561792
292 0.09568372796956831
293 0.09568372796956831
294 0.09568372796956831
295 0.09568372796956831
296 0.09573469081675771
297 0.0958152527902396
298 0.0958152527902396
299 0.09601557811006414
300 0.09605232397500352
301 0.09631652937085647
302 0.09653133889650735
303 0.09653133889650735
304 0.09656404829336229
305 0.09659673898367305
306 0.09659673898367305
307 0.0972762951902724
308 0.09751337090333424
309 0.09754992804793343
310 0.09754992804793343
311 0.0975700323818985
312 0.0975700323818985
313 0.0975700323818985
314 0.0975700323818985
315 0.0975700323818985
316 0.09762478682822535
317 0.09769345360304584
318 0.097740609220527
319 0.0978387720728082
320 0.0978387720728082
321 0.0979240530058236
322 0.09799626169551968
323 0.09811383886436131
324 0.09813600715714375
325 0.09813600715714375
326 0.09813600715714375
327 0.098242744232741
328 0.09826972841734091
329 0.09836534260368414
330 0.09844230943964542
331 0.09848389046000361
332 0.09866247300423654
333 0.09869467114712469
334 0.09869467114712469
335 0.09869467114712469
336 0.09869467114712469
337 0.09885149626507504
338 0.09898513193787972
339 0.09904057886841415
340 0.09926564790105005
341 0.09930978010644385
342 0.0993973348065934
343 0.09941710305481392
344 0.09941710305481392
345 0.09941710305481392
346 0.09958939289477647
347 0.09974922773738497
348 0.09987261401343199
349 0.09987261401343199
350 0.09989061376292904
351 0.09996214374041308
352 0.10002676983061014
353 0.10002676983061014
354 0.10022892274443541
355 0.10027000977105462
356 0.10027000977105462
357 0.10038914555162964
358 0.10040877039052613
359 0.10040877039052613
360 0.10067305186128131
361 0.10073740179147984
362 0.10082758094129325
363 0.10099296658026233
364 0.10113879116112173
365 0.10128654486636388
366 0.10149811354646256
367 0.1016463306988688
368 0.10170673560774042
369 0.10189561668852969
370 0.10210775584538898
371 0.1024881776844118
372 0.10254835098617962
373 0.1026531844469059
374 0.1026531844469059
375 0.10276640281648662
376 0.10280709288031528
377 0.10293074168595295
378 0.10312054374617391
379 0.10312054374617391
380 0.10326024609513217
381 0.1034135167069186
382 0.1034135167069186
383 0.10344496002524625
384 0.10344496002524625
385 0.10369084511089723
386 0.10378005530715492
387 0.10378005530715492
388 0.1038436290221909
389 0.1038436290221909
390 0.1038436290221909
391 0.1038436290221909
392 0.10387208056487576
393 0.10392256914131791
394 0.10398438684112052
395 0.10429231389682933
396 0.10436223214317195
397 0.10439348737546479
398 0.10445679165602274
399 0.10454550990380214
400 0.10454550990380214
401 0.10486986819596522
402 0.10495034360450872
403 0.10504192882440876
404 0.10504192882440876
405 0.10504192882440876
406 0.10512227195636345
407 0.10516242712303989
408 0.10531043677377462
409 0.10552118883494306
410 0.10554942867324184
411 0.10558951877442882
412 0.10563769198361658
413 0.10563769198361658
414 0.10571252199301204
415 0.10575788219266918
416 0.10578605419169505
417 0.10583321189162749
418 0.10595724471935276
419 0.10595724471935276
420 0.10607378625807753
421 0.10638019634554356
422 0.10649100082780585
423 0.10649100082780585
424 0.10649100082780585
425 0.10655362048127043
426 0.10660123218907229
427 0.10660123218907229
428 0.10671599073203776
429 0.10691306276612862
430 0.10715085831520209
431 0.1071748077820477
432 0.10729971085339497
433 0.10729971085339497
434 0.10729971085339497
435 0.10738717112416583
436 0.10738717112416583
437 0.10750532869048772
438 0.1075219719466945
439 0.10756162898119213
440 0.10762389275187223
441 0.10765179546942458
442 0.10766841395193044
443 0.10782349743996786
444 0.10785418056047072
445 0.10798296929022459
446 0.10809237281673145
447 0.10818356068677477
448 0.10839510533379072
449 0.10841889477029033
450 0.10846645636208396
451 0.10846645636208396
452 0.10849705009137088
453 0.10864171896647128
454 0.1090032885849223
455 0.1090032885849223
456 0.1090032885849223
457 0.1090338275016859
458 0.1090338275016859
459 0.1090338275016859
460 0.1090338275016859
461 0.10905600788721347
462 0.10908649277948484
463 0.10911696695964958
464 0.1092587675930708
465 0.10983881689622517
466 0.11006477697219517
467 0.11006477697219517
468 0.11011195426714515
469 0.11011195426714515
470 0.11016964012358406
471 0.11022730610900397
472 0.11028307888384609
473 0.11033017497813033
474 0.11036053330866905
475 0.11036053330866905
476 0.11041125125730514
477 0.11044157860795137
478 0.11049665713824647
479 0.11054365727658035
480 0.1106548950059387
481 0.11071269288183505
482 0.11071269288183505
483 0.11071269288183505
484 0.11086613097733629
485 0.1108936056568204
486 0.11094179067660574
487 0.11103297533219343
488 0.1115486520250715
489 0.11175126358148867
490 0.11175126358148867
491 0.11196709350259701
492 0.11198777205115575
493 0.11198777205115575
494 0.11242077621634357
495 0.11250251926272203
496 0.11250251926272203
497 0.11250251926272203
498 0.11250251926272203
499 0.11252986838859959
500 0.11252986838859959
501 0.1126401553137165
502 0.11274151306695439
503 0.11288436358647844
504 0.11291442322045266
505 0.11291442322045266
506 0.11291442322045266
507 0.11291442322045266
508 0.11293390414846777
509 0.11311708897798001
510 0.11311708897798001
511 0.11321431594041889
512 0.11324429986303346
513 0.11342855527844586
514 0.11351353343434883
515 0.11362225576418619
516 0.11425880124993175
517 0.11428205503123443
518 0.11430924100567354
519 0.11439625649836281
520 0.11447344093042645
521 0.11468261033488601
522 0.11468261033488601
523 0.11481013273574649
524 0.11488633366197736
525 0.11505625396101134
526 0.11528202546344395
527 0.11528202546344395
528 0.11528202546344395
529 0.1155078596186693
530 0.1155078596186693
531 0.11555408955054608
532 0.11565501755547763
533 0.11565501755547763
534 0.11565501755547763
535 0.11575375993003642
536 0.11583895384483442
537 0.11589182454831558
538 0.11601967533032512
539 0.11601967533032512
540 0.1160494060601152
541 0.1160494060601152
542 0.11607424315351032
543 0.11607424315351032
544 0.11619969963688151
545 0.11619969963688151
546 0.11628948451613531
547 0.11641295771621113
548 0.11653166392598768
549 0.11658793220788262
550 0.11658793220788262
551 0.11668543670565193
552 0.11695676319015104
553 0.11705930019752377
554 0.11711191060787585
555 0.11711191060787585
556 0.11718762963875856
557 0.11730546840167518
558 0.11732844218028211
559 0.11736741245582066
560 0.11736741245582066
561 0.11745144536978007
562 0.11751882914795383
563 0.11760311951801836
564 0.11762780094353552
565 0.11762780094353552
566 0.11767539090417888
567 0.11771706571727497
568 0.11773526581660677
569 0.11778495345054377
570 0.11778495345054377
571 0.11801133381023117
572 0.1180788033573893
573 0.1181168007629147
574 0.11814354835521294
575 0.11819972613983519
576 0.11823271102593208
577 0.1183494306942483
578 0.11837884415928865
579 0.11845317825829581
580 0.11857410673942027
581 0.11863288591685343
582 0.1187170666544413
583 0.11875749162597168
584 0.11875749162597168
585 0.11877884457846843
586 0.11880819473055775
587 0.11880819473055775
588 0.11882629625759998
589 0.118876953144028
590 0.11892155164413619
591 0.11892155164413619
592 0.11892155164413619
593 0.11894285926369637
594 0.11898319193932762
595 0.11905142202564334
596 0.11910074989567053
597 0.11911724965111903
598 0.11914650692936553
599 0.11920166062815567
600 0.11920166062815567
601 0.11924085096439639
602 0.11926739990183817
603 0.11931663797527158
604 0.11935683998642065
605 0.11935683998642065
606 0.11942142656653529
607 0.11942142656653529
608 0.11942142656653529
609 0.11947231423785923
610 0.11951141391833255
611 0.11951141391833255
612 0.11964740317690205
613 0.11966860088752906
614 0.11968502861863482
615 0.11976018793811762
616 0.11979775811027622
617 0.11987287951971234
618 0.11989932029688594
619 0.11992842078076772
620 0.11992842078076772
621 0.11992842078076772
622 0.11992842078076772
623 0.11996100434252122
624 0.1200138066587368
625 0.12005129233996452
626 0.12012539274523125
627 0.12032100332240349
628 0.12042018950243098
629 0.12053542762384156
630 0.12070846593136338
631 0.12079125142971932
632 0.12079125142971932
633 0.12079125142971932
634 0.12079125142971932
635 0.12079125142971932
636 0.12083619167327851
637 0.12083619167327851
638 0.12083619167327851
639 0.12093496242768353
640 0.12093496242768353
641 0.1209537438048517
642 0.1209537438048517
643 0.1209537438048517
644 0.12099105623264535
645 0.12111609995585731
646 0.1211450087842051
647 0.1211450087842051
648 0.12116202581756205
649 0.12120682588535141
650 0.12128134408433715
651 0.12131370693323094
652 0.12136130674004493
653 0.12136130674004493
654 0.12145466190433563
655 0.12148086601870992
656 0.12160237215685894
657 0.12160237215685894
658 0.12160237215685894
659 0.12164897659689412
660 0.12174740483712476
661 0.12174740483712476
662 0.12182922269861063
663 0.12198010029872244
664 0.1220123648485717
665 0.12213361670329054
666 0.12217823890374269
667 0.12217823890374269
668 0.12223659878759942
669 0.12228883694514416
670 0.12242142689060509
671 0.12255571456606693
672 0.12262498879524378
673 0.12262498879524378
674 0.12265107806536642
675 0.122701163443079
676 0.122701163443079
677 0.1227298647347926
678 0.12274848472034203
679 0.12284362447813332
680 0.12284362447813332
681 0.12286967249754102
682 0.12289834147714816
683 0.12289834147714816
684 0.12294400888440046
685 0.12305889416380499
686 0.12310331454830258
687 0.12312555823585289
688 0.12312555823585289
689 0.1231884872464
690 0.1231884872464
691 0.12324571042514706
692 0.12324571042514706
693 0.12328260526195824
694 0.12328260526195824
695 0.1233085724154311
696 0.12339721708078098
697 0.12347187026359185
698 0.12347187026359185
699 0.1235542689176356
700 0.12375946608525824
701 0.12375946608525824
702 0.12375946608525824
703 0.12375946608525824
704 0.12378021709015402
705 0.12378021709015402
706 0.1238550738436333
707 0.12389185639474967
708 0.12389185639474967
709 0.12392862314162528
710 0.12392862314162528
711 0.12392862314162528
712 0.12392862314162528
713 0.12392862314162528
714 0.12396535063070638
715 0.12404809737584675
716 0.12409567154718418
717 0.12421993349939257
718 0.12472498764702045
719 0.12472498764702045
720 0.12476166849675079
721 0.12478114844818503
722 0.12479717246861549
723 0.12479717246861549
724 0.12479717246861549
725 0.12481560327686668
726 0.12481560327686668
727 0.12481560327686668
728 0.12481560327686668
729 0.12481560327686668
730 0.12481560327686668
731 0.12489619301679611
732 0.12503825146655284
733 0.12503825146655284
734 0.12509204771307852
735 0.12509204771307852
736 0.12512860662592695
737 0.12522371631350704
738 0.1253410056822871
739 0.12538873027004457
740 0.12538873027004457
741 0.12545100306831156
742 0.12549489690323676
743 0.1255593638346117
744 0.1255593638346117
745 0.12560323093031076
746 0.12564708914403863
747 0.12569093849126636
748 0.1257895571211048
749 0.12626312714297563
750 0.12629138518331867
751 0.12629138518331867
752 0.1263483702245369
753 0.1264118696512407
754 0.12644351619345334
755 0.12645879459575568
756 0.12647406995158555
757 0.12647406995158555
758 0.12650569127950761
759 0.12652620728459352
760 0.12657938495280144
761 0.12662318746272555
762 0.12666698131758117
763 0.12666698131758117
764 0.12673968853119952
765 0.12676018024355368
766 0.12678205993436473
767 0.12679730212093135
768 0.12679730212093135
769 0.12679730212093135
770 0.12689947449147568
771 0.12691994215743127
772 0.12693651178612445
773 0.12696206425738893
774 0.12696206425738893
775 0.12696206425738893
776 0.1269901777913078
777 0.1269901777913078
778 0.12705761572752003
779 0.1270857129928295
780 0.12710091676732999
781 0.12710091676732999
782 0.12713239035678872
783 0.12713239035678872
784 0.12714758247914396
785 0.12717564744999357
786 0.1272222833139771
787 0.12726428898665737
788 0.1273439728206707
789 0.12760854559541507
790 0.12765577942018705
791 0.12777738461652016
792 0.12795652910455477
793 0.1283606213240257
794 0.12837880156533168
795 0.12837880156533168
796 0.1284305616939862
797 0.12846490465763602
798 0.1285998569800638
799 0.12864334059986154
800 0.12871845108313082
801 0.12871845108313082
802 0.12887704470198452
803 0.12887704470198452
804 0.12890244719872804
805 0.12897390595270694
806 0.12920193593259086
807 0.12940934830562337
808 0.12953549371964718
809 0.12953549371964718
810 0.12957459256938875
811 0.12957459256938875
812 0.12959490217329445
813 0.12959490217329445
814 0.1296415671003878
815 0.12971256769310743
816 0.12971256769310743
817 0.12973790951326614
818 0.12973790951326614
819 0.129781158229707
820 0.129781158229707
821 0.12984971465069575
822 0.1299080249795356
823 0.12994842162727893
824 0.12994842162727893
825 0.129983760230446
826 0.13020366970188066
827 0.13020366970188066
828 0.13020366970188066
829 0.13041614376167526
830 0.13046421976059402
831 0.13052323679507702
832 0.13053829484355828
833 0.13053829484355828
834 0.13058142702427672
835 0.13058142702427672
836 0.13058142702427672
837 0.13058142702427672
838 0.1307107317119546
839 0.13078161367572702
840 0.13081275330728465
841 0.13082778733191253
842 0.13085556065323076
843 0.13088668382878232
844 0.13088668382878232
845 0.13090687354821687
846 0.13092705972984633
847 0.13092705972984633
848 0.13102357530984785
849 0.13104676232423773
850 0.13104676232423773
851 0.13121877570992665
852 0.13123894077785594
853 0.1312621116647596
854 0.13136307348374754
855 0.13136307348374754
856 0.1313882405321771
857 0.13145502403742226
858 0.13145502403742226
859 0.1315040294965679
860 0.13169464164821557
861 0.13177587707593083
862 0.13177587707593083
863 0.13190142204822589
864 0.13190142204822589
865 0.13190142204822589
866 0.13197197252851145
867 0.1320637612722629
868 0.1320787251777052
869 0.13211438798001238
870 0.13211438798001238
871 0.13211438798001238
872 0.132134484035799
873 0.132134484035799
874 0.13217011666905323
875 0.1321850628551726
876 0.13229912393006657
877 0.13229912393006657
878 0.132372865981401
879 0.1324004633417524
880 0.1324004633417524
881 0.1324004633417524
882 0.13242551950434775
883 0.13242551950434775
884 0.1325038549800737
885 0.1325038549800737
886 0.13254660327525183
887 0.1325716385980662
888 0.1325966697711508
889 0.13265346671085354
890 0.13277817873620779
891 0.13279308510074186
892 0.13279308510074186
893 0.13649215200720652
894 0.13651001533222434
895 0.13656387202602274
896 0.13656387202602274
897 0.13656387202602274
898 0.13661969631685458
899 0.1366472025046818
900 0.1367055284169862
901 0.13678268755355658
902 0.13678268755355658
903 0.13678268755355658
904 0.13678268755355658
905 0.1368181379929615
906 0.1368181379929615
907 0.13690127035620478
908 0.13692873636760736
909 0.13692873636760736
910 0.13700732253166237
911 0.13713504441897587
912 0.13713504441897587
913 0.13726434659371617
914 0.13736509851206732
915 0.13736509851206732
916 0.13739252924069842
917 0.13739252924069842
918 0.13739252924069842
919 0.13739252924069842
920 0.13753103444482892
921 0.13761398047730622
922 0.13802189168013235
923 0.1380492918613191
924 0.1380492918613191
925 0.1380766833695811
926 0.1380766833695811
927 0.13810737438803145
928 0.13814126418033074
929 0.13814126418033074
930 0.13818854107982212
931 0.13825123947965812
932 0.13829733288559168
933 0.13829733288559168
934 0.13834788467940168
935 0.13834788467940168
936 0.1383633015384797
937 0.1383633015384797
938 0.1383939397205636
939 0.13842457313902898
940 0.13848583046181004
941 0.1385683013333634
942 0.1385683013333634
943 0.13858370144152485
944 0.13860850942743708
945 0.13865702544275837
946 0.13865702544275837
947 0.13877295262136866
948 0.13877295262136866
949 0.13879280093308097
950 0.13879280093308097
951 0.1388387725984358
952 0.13887396166352403
953 0.13895201953251893
954 0.1389792879410472
955 0.1390293421385995
956 0.13904539630685814
957 0.13906144803270915
958 0.1390966049311644
959 0.1390966049311644
960 0.1390966049311644
961 0.1390966049311644
962 0.13912384022859509
963 0.13912384022859509
964 0.13912384022859509
965 0.13918372279243668
966 0.13918372279243668
967 0.13921883192508275
968 0.13921883192508275
969 0.13921883192508275
970 0.13921883192508275
971 0.13924156688700998
972 0.13930351953246545
973 0.13930351953246545
974 0.13930351953246545
975 0.13930351953246545
976 0.13930351953246545
977 0.13932328411072256
978 0.13932328411072256
979 0.13934091212443359
980 0.13934091212443359
981 0.13936066499345334
982 0.13936066499345334
983 0.13936066499345334
984 0.13938040912085736
985 0.13938040912085736
986 0.13938040912085736
987 0.13938040912085736
988 0.13938040912085736
989 0.13938040912085736
990 0.13950792094271372
991 0.13953831530778052
992 0.13956542953048306
993 0.13956542953048306
994 0.13959581059942447
995 0.13959581059942447
996 0.13959581059942447
997 0.13959581059942447
998 0.13959581059942447
999 0.13959581059942447
1000 0.13962616523056737

==> data/mean-ndcg-ue-sanitizer-asan-1000-sanitizer=memory.dat <==
1 0.0
2 0.0
3 0.0035606115749612336
4 0.0035606115749612336
5 0.0035606115749612336
6 0.0035606115749612336
7 0.005753594031101586
8 0.006982460287218112
9 0.00741081448092671
10 0.010419171718737467
11 0.010419171718737467
12 0.010419171718737467
13 0.011478663989061208
14 0.011478663989061208
15 0.011478663989061208
16 0.011478663989061208
17 0.012219051415347177
18 0.012219051415347177
19 0.012604087142966786
20 0.012604087142966786
21 0.015105546345435795
22 0.015105546345435795
23 0.015105546345435795
24 0.015105546345435795
25 0.015105546345435795
26 0.015754848781764447
27 0.015754848781764447
28 0.015754848781764447
29 0.015754848781764447
30 0.01620523810833995
31 0.01883681705570836
32 0.01995799230656729
33 0.020462819542209253
34 0.021751109513297867
35 0.02290633247189619
36 0.023288484919041775
37 0.023667835690725652
38 0.023667835690725652
39 0.0240419116490007
40 0.0240419116490007
41 0.024614459553280496
42 0.025183425532492632
43 0.025183425532492632
44 0.025183425532492632
45 0.025183425532492632
46 0.025863524373218993
47 0.025863524373218993
48 0.026159905980628097
49 0.026874641256414786
50 0.026874641256414786
51 0.026874641256414786
52 0.028433604958481618
53 0.02870230739587908
54 0.029015105252555805
55 0.029546734553857326
56 0.029546734553857326
57 0.030119414668155674
58 0.030644239991350884
59 0.031021988165934797
60 0.03175995487741385
61 0.03175995487741385
62 0.03227647076409424
63 0.03227647076409424
64 0.03227647076409424
65 0.032575656570207695
66 0.032575656570207695
67 0.032872725640562185
68 0.03353309184500996
69 0.03353309184500996
70 0.03353309184500996
71 0.03353309184500996
72 0.03403187173937615
73 0.03403187173937615
74 0.03403187173937615
75 0.03403187173937615
76 0.03403187173937615
77 0.03452306704114354
78 0.03452306704114354
79 0.03452306704114354
80 0.03452306704114354
81 0.03452306704114354
82 0.03452306704114354
83 0.03452306704114354
84 0.03452306704114354
85 0.03452306704114354
86 0.03476307415897344
87 0.03524103572307073
88 0.03524103572307073
89 0.03524103572307073
90 0.035478651134169856
91 0.035478651134169856
92 0.03642291938909553
93 0.03642291938909553
94 0.037204759951716994
95 0.03781734705602583
96 0.03867427501514246
97 0.039450813930107714
98 0.03983822555234577
99 0.040070974765244065
100 0.040070974765244065
101 0.040070974765244065
102 0.04053270508696796
103 0.04080259736316763
104 0.04080259736316763
105 0.041367289277213184
106 0.041367289277213184
107 0.041367289277213184
108 0.04212621949522679
109 0.04212621949522679
110 0.04271223171206076
111 0.04271223171206076
112 0.043465376113910915
113 0.04379193151511486
114 0.04379193151511486
115 0.04424211649547817
116 0.04424211649547817
117 0.04601695836772073
118 0.04601695836772073
119 0.04704799006734693
120 0.04704799006734693
121 0.047271105188215624
122 0.047271105188215624
123 0.04764042030213376
124 0.04845233890470321
125 0.04889482653218465
126 0.04921410222424461
127 0.04943500969549883
128 0.04943500969549883
129 0.04943500969549883
130 0.049873965242314154
131 0.049873965242314154
132 0.049873965242314154
133 0.0504933583198255
134 0.0504933583198255
135 0.0504933583198255
136 0.0504933583198255
137 0.051418859442938024
138 0.05234300634922842
139 0.052622249766446416
140 0.052622249766446416
141 0.052622249766446416
142 0.05287482370835211
143 0.05287482370835211
144 0.05330482358730837
145 0.05330482358730837
146 0.05366154673796976
147 0.05366154673796976
148 0.05366154673796976
149 0.05424561485099007
150 0.05449544848038675
151 0.05449544848038675
152 0.056365909736701254
153 0.05661476759387657
154 0.05765610104225451
155 0.05807987449317395
156 0.05832778277919999
157 0.05832778277919999
158 0.05832778277919999
159 0.05892553335431194
160 0.05892553335431194
161 0.05947511721620472
162 0.06001692671308199
163 0.06001692671308199
164 0.06026242193776419
165 0.06026242193776419
166 0.06026242193776419
167 0.06026242193776419
168 0.06060944688590599
169 0.06060944688590599
170 0.061118714147712104
171 0.0613622278099368
172 0.0613622278099368
173 0.06284598412529863
174 0.06284598412529863
175 0.0634571694524963
176 0.06380109359060922
177 0.06380109359060922
178 0.06380109359060922
179 0.06380109359060922
180 0.06380109359060922
181 0.06474960423737004
182 0.06509132754429311
183 0.06562826923369776
184 0.06562826923369776
185 0.06700868930566982
186 0.06730434961360411
187 0.06756787227394372
188 0.06790749241020827
189 0.06790749241020827
190 0.06914175544350487
191 0.06914175544350487
192 0.07045541745164303
193 0.07063492195907738
194 0.07063492195907738
195 0.07063492195907738
196 0.07097187713380129
197 0.07097187713380129
198 0.07126406344003341
199 0.07176109035743095
200 0.07225764984132695
201 0.07225764984132695
202 0.07225764984132695
203 0.07259239272745578
204 0.07259239272745578
205 0.07259239272745578
206 0.07259239272745578
207 0.07336798688499818
208 0.07336798688499818
209 0.07336798688499818
210 0.07336798688499818
211 0.07336798688499818
212 0.07385917562582678
213 0.07385917562582678
214 0.07385917562582678
215 0.07411589183884862
216 0.07411589183884862
217 0.07411589183884862
218 0.07411589183884862
219 0.07411589183884862
220 0.07434809773938174
221 0.07434809773938174
222 0.0745799167538888
223 0.07607939340566161
224 0.07607939340566161
225 0.07607939340566161
226 0.07607939340566161
227 0.07607939340566161
228 0.07607939340566161
229 0.07630989486768948
230 0.07630989486768948
231 0.07648350417167311
232 0.07648350417167311
233 0.07648350417167311
234 0.07648350417167311
235 0.07671291921885251
236 0.07671291921885251
237 0.07671291921885251
238 0.07699533343923959
239 0.07724711450638519
240 0.07788887318337545
241 0.07814027357915385
242 0.07814027357915385
243 0.07892367209299227
244 0.07924727130746045
245 0.07924727130746045
246 0.07947478934662222
247 0.07986293164524665
248 0.07986293164524665
249 0.08014304431968278
250 0.08039278332424221
251 0.08064234274437755
252 0.08106257973874036
253 0.08106257973874036
254 0.08106257973874036
255 0.08106257973874036
256 0.08127044568580157
257 0.08127044568580157
258 0.08151877460680415
259 0.08151877460680415
260 0.08151877460680415
261 0.08151877460680415
262 0.08191813788335792
263 0.08191813788335792
264 0.08191813788335792
265 0.08191813788335792
266 0.08214248537672492
267 0.08214248537672492
268 0.08214248537672492
269 0.08214248537672492
270 0.08214248537672492
271 0.08291070255012577
272 0.08329219923733173
273 0.08329219923733173
274 0.0840542010599545
275 0.0840542010599545
276 0.0848152210619314
277 0.0848152210619314
278 0.08519524493419044
279 0.0855750275095034
280 0.0855750275095034
281 0.0855750275095034
282 0.08604149303399329
283 0.08604149303399329
284 0.08631511252005898
285 0.08631511252005898
286 0.08631511252005898
287 0.08631511252005898
288 0.08631511252005898
289 0.08631511252005898
290 0.08631511252005898
291 0.08631511252005898
292 0.08631511252005898
293 0.08658723523986049
294 0.08658723523986049
295 0.08658723523986049
296 0.08658723523986049
297 0.08658723523986049
298 0.08658723523986049
299 0.08658723523986049
300 0.08658723523986049
301 0.08689898124941502
302 0.08721054689242205
303 0.08721054689242205
304 0.08721054689242205
305 0.08748076759447283
306 0.08791852507872178
307 0.08791852507872178
308 0.0883241061971442
309 0.08851095117711986
310 0.08851095117711986
311 0.08851095117711986
312 0.08851095117711986
313 0.08851095117711986
314 0.08851095117711986
315 0.08851095117711986
316 0.08851095117711986
317 0.08851095117711986
318 0.08851095117711986
319 0.08851095117711986
320 0.08851095117711986
321 0.08869656727693258
322 0.08888208375942205
323 0.08888208375942205
324 0.08888208375942205
325 0.08909869123467579
326 0.08909869123467579
327 0.08909869123467579
328 0.08909869123467579
329 0.08909869123467579
330 0.08909869123467579
331 0.08909869123467579
332 0.08909869123467579
333 0.08909869123467579
334 0.08909869123467579
335 0.08909869123467579
336 0.08946638271475385
337 0.08946638271475385
338 0.08946638271475385
339 0.08946638271475385
340 0.08946638271475385
341 0.08946638271475385
342 0.08946638271475385
343 0.08946638271475385
344 0.08946638271475385
345 0.08946638271475385
346 0.08946638271475385
347 0.08946638271475385
348 0.08946638271475385
349 0.08946638271475385
350 0.08946638271475385
351 0.08946638271475385
352 0.08946638271475385
353 0.08946638271475385
354 0.08946638271475385
355 0.08946638271475385
356 0.08946638271475385
357 0.08946638271475385
358 0.08946638271475385
359 0.08946638271475385
360 0.08946638271475385
361 0.08946638271475385
362 0.08946638271475385
363 0.08946638271475385
364 0.09013083457000129
365 0.09013083457000129
366 0.09013083457000129
367 0.09013083457000129
368 0.09013083457000129
369 0.09013083457000129
370 0.09013083457000129
371 0.09013083457000129
372 0.09013083457000129
373 0.09013083457000129
374 0.09013083457000129
375 0.09013083457000129
376 0.09013083457000129
377 0.09013083457000129
378 0.0904912525671171
379 0.0904912525671171
380 0.09075150553661332
381 0.09075150553661332
382 0.09075150553661332
383 0.09075150553661332
384 0.09075150553661332
385 0.09075150553661332
386 0.09075150553661332
387 0.09075150553661332
388 0.09105001801258532
389 0.09105001801258532
390 0.09105001801258532
391 0.09105001801258532
392 0.09105001801258532
393 0.09105001801258532
394 0.09105001801258532
395 0.09105001801258532
396 0.09140764129038409
397 0.09140764129038409
398 0.09140764129038409
399 0.09140764129038409
400 0.09140764129038409
401 0.09166556566994052
402 0.09166556566994052
403 0.09166556566994052
404 0.09166556566994052
405 0.09166556566994052
406 0.09166556566994052
407 0.09166556566994052
408 0.09166556566994052
409 0.09237698156218949
410 0.09237698156218949
411 0.09237698156218949
412 0.09237698156218949
413 0.09237698156218949
414 0.09237698156218949
415 0.09237698156218949
416 0.09237698156218949
417 0.09284025211863604
418 0.0933426954644915
419 0.0933426954644915
420 0.0933426954644915
421 0.09359854820640819
422 0.09359854820640819
423 0.09359854820640819
424 0.09385410147757255
425 0.09385410147757255
426 0.09385410147757255
427 0.09385410147757255
428 0.09385410147757255
429 0.09385410147757255
430 0.09385410147757255
431 0.09420674564791287
432 0.09420674564791287
433 0.09420674564791287
434 0.09455898812033957
435 0.09478603687732569
436 0.09507883661350615
437 0.09533312393977426
438 0.09533312393977426
439 0.09533312393977426
440 0.09533312393977426
441 0.09533312393977426
442 0.09533312393977426
443 0.09533312393977426
444 0.09533312393977426
445 0.0957914706038848
446 0.0957914706038848
447 0.0957914706038848
448 0.0957914706038848
449 0.0957914706038848
450 0.0957914706038848
451 0.0957914706038848
452 0.0957914706038848
453 0.0957914706038848
454 0.09604417583675601
455 0.09604417583675601
456 0.09629670010385467
457 0.09629670010385467
458 0.09675289816812882
459 0.09675289816812882
460 0.09675289816812882
461 0.09675289816812882
462 0.09675289816812882
463 0.09675289816812882
464 0.09675289816812882
465 0.09675289816812882
466 0.09675289816812882
467 0.09710095150496706
468 0.09710095150496706
469 0.09710095150496706
470 0.09710095150496706
471 0.09710095150496706
472 0.09710095150496706
473 0.09710095150496706
474 0.09710095150496706
475 0.09710095150496706
476 0.09710095150496706
477 0.09710095150496706
478 0.09710095150496706
479 0.09710095150496706
480 0.09710095150496706
481 0.09710095150496706
482 0.09710095150496706
483 0.09710095150496706
484 0.09759151020922056
485 0.09779413597041578
486 0.09779413597041578
487 0.09779413597041578
488 0.09779413597041578
489 0.09779413597041578
490 0.09779413597041578
491 0.09779413597041578
492 0.09799629440549681
493 0.0982456490734727
494 0.0982456490734727
495 0.0982456490734727
496 0.0982456490734727
497 0.0982456490734727
498 0.0982456490734727
499 0.0982456490734727
500 0.0982456490734727
501 0.0982456490734727
502 0.09880488844272167
503 0.09880488844272167
504 0.09880488844272167
505 0.09880488844272167
506 0.09880488844272167
507 0.09880488844272167
508 0.09936306380396735
509 0.09936306380396735
510 0.09936306380396735
511 0.09936306380396735
512 0.09936306380396735
513 0.09936306380396735
514 0.09936306380396735
515 0.09936306380396735
516 0.09936306380396735
517 0.09936306380396735
518 0.09936306380396735
519 0.09936306380396735
520 0.09936306380396735
521 0.09936306380396735
522 0.09936306380396735
523 0.09936306380396735
524 0.09936306380396735
525 0.09936306380396735
526 0.09936306380396735
527 0.09936306380396735
528 0.09936306380396735
529 0.09936306380396735
530 0.09936306380396735
531 0.09936306380396735
532 0.09936306380396735
533 0.09936306380396735
534 0.09936306380396735
535 0.09936306380396735
536 0.09936306380396735
537 0.09936306380396735
538 0.09936306380396735
539 0.09936306380396735
540 0.09936306380396735
541 0.09936306380396735
542 0.09970290146568049
543 0.09987306472530454
544 0.09987306472530454
545 0.10007194795720452
546 0.10024196277842722
547 0.10024196277842722
548 0.10039186600090297
549 0.10039186600090297
550 0.10039186600090297
551 0.10039186600090297
552 0.10039186600090297
553 0.10039186600090297
554 0.10039186600090297
555 0.10039186600090297
556 0.10056139366813566
557 0.10056139366813566
558 0.10056139366813566
559 0.10075948117661919
560 0.10092881719507084
561 0.10112679316681464
562 0.10112679316681464
563 0.10127605854743123
564 0.10127605854743123
565 0.1014738130046287
566 0.1014738130046287
567 0.1014738130046287
568 0.1014738130046287
569 0.1014738130046287
570 0.1014738130046287
571 0.10181086577820068
572 0.10181086577820068
573 0.10181086577820068
574 0.10181086577820068
575 0.10181086577820068
576 0.10181086577820068
577 0.10181086577820068
578 0.10181086577820068
579 0.10181086577820068
580 0.10181086577820068
581 0.10181086577820068
582 0.10181086577820068
583 0.10181086577820068
584 0.10181086577820068
585 0.10181086577820068
586 0.10181086577820068
587 0.10181086577820068
588 0.10181086577820068
589 0.10181086577820068
590 0.10181086577820068
591 0.10242497930021606
592 0.10242497930021606
593 0.10258212299447224
594 0.10258212299447224
595 0.10258212299447224
596 0.1029169200309286
597 0.1029169200309286
598 0.1029169200309286
599 0.1029169200309286
600 0.1029169200309286
601 0.1029169200309286
602 0.1029169200309286
603 0.1029169200309286
604 0.1029169200309286
605 0.1029169200309286
606 0.1029169200309286
607 0.1029169200309286
608 0.1029169200309286
609 0.1029169200309286
610 0.1029169200309286
611 0.1029169200309286
612 0.1029169200309286
613 0.1029169200309286
614 0.10347136025219279
615 0.10347136025219279
616 0.10402552029153218
617 0.10402552029153218
618 0.10402552029153218
619 0.10402552029153218
620 0.10402552029153218
621 0.10402552029153218
622 0.10402552029153218
623 0.10402552029153218
624 0.10422022883257719
625 0.10466313881684682
626 0.10565871581817027
627 0.10654352218810885
628 0.10654352218810885
629 0.10654352218810885
630 0.10654352218810885
631 0.10654352218810885
632 0.10654352218810885
633 0.10654352218810885
634 0.1067377518236308
635 0.10717957441724824
636 0.10764942052120997
637 0.10828511620991181
638 0.10845103967574964
639 0.10910599510891517
640 0.10910599510891517
641 0.10910599510891517
642 0.1093813064283241
643 0.10965655159834628
644 0.11001602530657453
645 0.11016215937911436
646 0.11063087473036597
647 0.1109900613580753
648 0.1109900613580753
649 0.1109900613580753
650 0.11145833079570715
651 0.11183668789331348
652 0.11211134370624487
653 0.11211134370624487
654 0.1124504667926634
655 0.1124504667926634
656 0.11293756264123954
657 0.11293756264123954
658 0.11308324813824927
659 0.11308324813824927
660 0.11308324813824927
661 0.11308324813824927
662 0.11308324813824927
663 0.11308324813824927
664 0.11308324813824927
665 0.11308324813824927
666 0.11308324813824927
667 0.11308324813824927
668 0.11308324813824927
669 0.11308324813824927
670 0.11308324813824927
671 0.11308324813824927
672 0.11308324813824927
673 0.11323734338652425
674 0.11323734338652425
675 0.11347469534440026
676 0.11347469534440026
677 0.11347469534440026
678 0.11347469534440026
679 0.11347469534440026
680 0.11347469534440026
681 0.11347469534440026
682 0.11347469534440026
683 0.11347469534440026
684 0.11347469534440026
685 0.11347469534440026
686 0.11347469534440026
687 0.11347469534440026
688 0.11347469534440026
689 0.11347469534440026
690 0.11347469534440026
691 0.11347469534440026
692 0.11362813567583696
693 0.11362813567583696
694 0.11379192910113771
695 0.11379192910113771
696 0.11379192910113771
697 0.11379192910113771
698 0.1140637302865108
699 0.1140637302865108
700 0.1140637302865108
701 0.1140637302865108
702 0.1142996642272592
703 0.1142996642272592
704 0.1142996642272592
705 0.11449075550105307
706 0.11465412156206278
707 0.11488980070270237
708 0.11488980070270237
709 0.11508072753308184
710 0.11508072753308184
711 0.11508072753308184
712 0.11508072753308184
713 0.11508072753308184
714 0.11508072753308184
715 0.11508072753308184
716 0.11508072753308184
717 0.11508072753308184
718 0.11618398035913394
719 0.11618398035913394
720 0.11618398035913394
721 0.11618398035913394
722 0.11618398035913394
723 0.11618398035913394
724 0.11618398035913394
725 0.11618398035913394
726 0.11618398035913394
727 0.11618398035913394
728 0.11618398035913394
729 0.11618398035913394
730 0.11618398035913394
731 0.11618398035913394
732 0.11618398035913394
733 0.11618398035913394
734 0.11618398035913394
735 0.11618398035913394
736 0.11618398035913394
737 0.11618398035913394
738 0.11645349172059323
739 0.11645349172059323
740 0.11668754605445274
741 0.11668754605445274
742 0.11668754605445274
743 0.11668754605445274
744 0.11668754605445274
745 0.11668754605445274
746 0.11668754605445274
747 0.11668754605445274
748 0.11668754605445274
749 0.11739852839406369
750 0.11763210888525215
751 0.11763210888525215
752 0.11763210888525215
753 0.11763210888525215
754 0.11763210888525215
755 0.11763210888525215
756 0.11763210888525215
757 0.11763210888525215
758 0.11763210888525215
759 0.11763210888525215
760 0.11763210888525215
761 0.11763210888525215
762 0.11763210888525215
763 0.11763210888525215
764 0.11763210888525215
765 0.11763210888525215
766 0.11763210888525215
767 0.11763210888525215
768 0.11763210888525215
769 0.11763210888525215
770 0.11763210888525215
771 0.11763210888525215
772 0.11763210888525215
773 0.11763210888525215
774 0.11763210888525215
775 0.11763210888525215
776 0.11763210888525215
777 0.11763210888525215
778 0.11763210888525215
779 0.11763210888525215
780 0.11763210888525215
781 0.11763210888525215
782 0.11763210888525215
783 0.11763210888525215
784 0.11763210888525215
785 0.11763210888525215
786 0.11763210888525215
787 0.11778259364399869
788 0.11778259364399869
789 0.11778259364399869
790 0.11778259364399869
791 0.11778259364399869
792 0.11778259364399869
793 0.11778259364399869
794 0.11778259364399869
795 0.11778259364399869
796 0.11778259364399869
797 0.11778259364399869
798 0.11778259364399869
799 0.11778259364399869
800 0.11778259364399869
801 0.11778259364399869
802 0.11778259364399869
803 0.11778259364399869
804 0.11778259364399869
805 0.11778259364399869
806 0.11778259364399869
807 0.11778259364399869
808 0.11778259364399869
809 0.11778259364399869
810 0.11778259364399869
811 0.11778259364399869
812 0.11778259364399869
813 0.11778259364399869
814 0.11778259364399869
815 0.11778259364399869
816 0.11778259364399869
817 0.11778259364399869
818 0.11778259364399869
819 0.11778259364399869
820 0.11778259364399869
821 0.11778259364399869
822 0.11778259364399869
823 0.118101321757517
824 0.118101321757517
825 0.118101321757517
826 0.11841987744706003
827 0.11841987744706003
828 0.11841987744706003
829 0.11868473239224071
830 0.11868473239224071
831 0.11868473239224071
832 0.11868473239224071
833 0.11868473239224071
834 0.11868473239224071
835 0.11868473239224071
836 0.11868473239224071
837 0.11868473239224071
838 0.11868473239224071
839 0.11868473239224071
840 0.11868473239224071
841 0.11868473239224071
842 0.11868473239224071
843 0.11868473239224071
844 0.11868473239224071
845 0.11900221459096601
846 0.11900221459096601
847 0.11900221459096601
848 0.11900221459096601
849 0.11900221459096601
850 0.11900221459096601
851 0.11923142709210956
852 0.1195202597407426
853 0.1195202597407426
854 0.1195202597407426
855 0.1195202597407426
856 0.1195202597407426
857 0.1195202597407426
858 0.1195202597407426
859 0.119749155206229
860 0.119749155206229
861 0.119749155206229
862 0.119749155206229
863 0.119749155206229
864 0.119749155206229
865 0.119749155206229
866 0.11988893330467343
867 0.11988893330467343
868 0.11988893330467343
869 0.11988893330467343
870 0.11988893330467343
871 0.11988893330467343
872 0.11988893330467343
873 0.11988893330467343
874 0.11988893330467343
875 0.11988893330467343
876 0.11988893330467343
877 0.11988893330467343
878 0.11988893330467343
879 0.11988893330467343
880 0.11988893330467343
881 0.11988893330467343
882 0.11988893330467343
883 0.11988893330467343
884 0.11988893330467343
885 0.11988893330467343
886 0.11988893330467343
887 0.12003676980319015
888 0.12003676980319015
889 0.12003676980319015
890 0.12003676980319015
891 0.12003676980319015
892 0.12003676980319015
893 0.1204482150502583
894 0.1204482150502583
895 0.1204482150502583
896 0.1204482150502583
897 0.1204482150502583
898 0.1204482150502583
899 0.1204482150502583
900 0.1204482150502583
901 0.1204482150502583
902 0.1204482150502583
903 0.1207097469238025
904 0.1207097469238025
905 0.1207097469238025
906 0.1207097469238025
907 0.1207097469238025
908 0.1207097469238025
909 0.1207097469238025
910 0.1207097469238025
911 0.1207097469238025
912 0.1207097469238025
913 0.1207097469238025
914 0.1207097469238025
915 0.12093652514570064
916 0.12093652514570064
917 0.12093652514570064
918 0.12093652514570064
919 0.12125010629033116
920 0.12125010629033116
921 0.12125010629033116
922 0.12125010629033116
923 0.12125010629033116
924 0.12125010629033116
925 0.12125010629033116
926 0.12125010629033116
927 0.12125010629033116
928 0.12125010629033116
929 0.12125010629033116
930 0.12125010629033116
931 0.12125010629033116
932 0.12125010629033116
933 0.12125010629033116
934 0.12125010629033116
935 0.12125010629033116
936 0.12125010629033116
937 0.12125010629033116
938 0.12125010629033116
939 0.12125010629033116
940 0.12147599266808635
941 0.12147599266808635
942 0.12147599266808635
943 0.12147599266808635
944 0.12147599266808635
945 0.12147599266808635
946 0.12147599266808635
947 0.12161394939089162
948 0.12161394939089162
949 0.12161394939089162
950 0.12161394939089162
951 0.12161394939089162
952 0.12161394939089162
953 0.12161394939089162
954 0.12161394939089162
955 0.12161394939089162
956 0.12161394939089162
957 0.12161394939089162
958 0.12176012966087646
959 0.12176012966087646
960 0.12176012966087646
961 0.12176012966087646
962 0.12176012966087646
963 0.12176012966087646
964 0.12176012966087646
965 0.12176012966087646
966 0.12176012966087646
967 0.12216681569069693
968 0.12239173885345922
969 0.12239173885345922
970 0.12239173885345922
971 0.12239173885345922
972 0.12253761120579076
973 0.12253761120579076
974 0.12253761120579076
975 0.12253761120579076
976 0.12253761120579076
977 0.12253761120579076
978 0.12253761120579076
979 0.12253761120579076
980 0.12253761120579076
981 0.12253761120579076
982 0.12253761120579076
983 0.12268324560701997
984 0.12268324560701997
985 0.12268324560701997
986 0.12268324560701997
987 0.12268324560701997
988 0.12268324560701997
989 0.12268324560701997
990 0.12268324560701997
991 0.12268324560701997
992 0.12268324560701997
993 0.12268324560701997
994 0.12268324560701997
995 0.12268324560701997
996 0.12268324560701997
997 0.12268324560701997
998 0.12268324560701997
999 0.12310690744549886
1000 0.12310690744549886

==> data/mean-ndcg-ue-sanitizer-asan-1000-sanitizer=undefined.dat <==
1 0.011965811965811967
2 0.010643238265864816
3 0.008145915618783969
4 0.007148853593409596
5 0.007579888511932749
6 0.00704537312124672
7 0.007215602812266483
8 0.00874653508938434
9 0.010250967424720024
10 0.011719402577964168
11 0.01251082536447388
12 0.012498958176416173
13 0.012735396331508459
14 0.012874604627321236
15 0.013268172886256046
16 0.013723042571466134
17 0.014240430987841656
18 0.014841475036626372
19 0.015424318077234477
20 0.015556312416179354
21 0.01630053806450513
22 0.01640441064941106
23 0.01657387952105602
24 0.016796655189278878
25 0.016896619044052784
26 0.017234600641042645
27 0.01756833337742476
28 0.018595161074510747
29 0.018700577951619623
30 0.019997490569181132
31 0.020260988505436072
32 0.02065475755036659
33 0.021357640920968906
34 0.021470670565217523
35 0.02156155661738011
36 0.022210337756877484
37 0.022612663765573842
38 0.022722354761764586
39 0.023188623564271364
40 0.023188623564271364
41 0.02340830377127712
42 0.02389738334327743
43 0.02389738334327743
44 0.02430420786616633
45 0.02473490350622137
46 0.025600038463339414
47 0.025931625601518134
48 0.02618268438446677
49 0.026460314454799943
50 0.02693675516182269
51 0.02766318749218168
52 0.028992796333562068
53 0.02919040061300334
54 0.029518907412116
55 0.029956993234966384
56 0.03048587224969355
57 0.030761444874768024
58 0.030761444874768024
59 0.031135184136230034
60 0.03205077856227455
61 0.03238463772689026
62 0.032463247743381274
63 0.03278647711914456
64 0.03296863638799334
65 0.03407427554262755
66 0.03420395446426094
67 0.03487673304296751
68 0.03538361731901115
69 0.035639011618475616
70 0.03599007569813332
71 0.03644751161603863
72 0.03655532021681964
73 0.03655532021681964
74 0.03865774051319064
75 0.038833323554959165
76 0.038833323554959165
77 0.03896842005744776
78 0.0390742797552118
79 0.03924780753045601
80 0.03933925465213743
81 0.03933925465213743
82 0.03953484285332696
83 0.03953484285332696
84 0.03976606853627747
85 0.03994650337884493
86 0.03994650337884493
87 0.04002658303808484
88 0.04002658303808484
89 0.04002658303808484
90 0.040854251426469666
91 0.040854251426469666
92 0.040933354732849876
93 0.04099932083664006
94 0.04115885476278892
95 0.04135203125083537
96 0.04147357616750783
97 0.041598198068083195
98 0.04166907584707227
99 0.04198254636265047
100 0.04205311697678236
101 0.042297087618738294
102 0.042444719874542146
103 0.042937078626648015
104 0.04301411916404614
105 0.04316788705901378
106 0.04388040740318213
107 0.04395698441245701
108 0.04404264417094399
109 0.04439569610804444
110 0.04462631257629415
111 0.045149962196823094
112 0.04545731919293833
113 0.0459931998603569
114 0.0465050254699919
115 0.04656807328082703
116 0.04672085048420048
117 0.04702344543359701
118 0.047842245060347476
119 0.047842245060347476
120 0.04812578751916851
121 0.04826280753957078
122 0.04839959512145705
123 0.04898830360291955
124 0.0491124477540509
125 0.04924855376983467
126 0.04924855376983467
127 0.049736954258235155
128 0.04981073151064184
129 0.04987764257053904
130 0.04999169597757482
131 0.05084462821459512
132 0.05099318567760386
133 0.05099318567760386
134 0.051087481807780104
135 0.051243185308315134
136 0.051605340710925485
137 0.05178781768956741
138 0.05184855434746003
139 0.05184855434746003
140 0.05217601654387806
141 0.0523958298856992
142 0.0523958298856992
143 0.05246136391475295
144 0.052882524617450015
145 0.05299854524432579
146 0.05313912688119339
147 0.05396522959165281
148 0.054366929013916064
149 0.05473754129114781
150 0.05480900304294702
151 0.054888992948141355
152 0.05512453247647495
153 0.05542442786634986
154 0.05578361617267758
155 0.05628793059906955
156 0.05642668239412363
157 0.056808993805455836
158 0.05685489288426816
159 0.05699824789874126
160 0.057393806093573085
161 0.05743953653642653
162 0.05759428309586701
163 0.057648891920066156
164 0.05777316229531467
165 0.05792279441383651
166 0.058413093812533894
167 0.059104816176999336
168 0.05921320678967658
169 0.059373083008638
170 0.05986121398361511
171 0.05986121398361511
172 0.05986121398361511
173 0.05991930668426947
174 0.06012877741671637
175 0.060571191999244205
176 0.060674040934481956
177 0.060874044944018726
178 0.06121698928887806
179 0.06144667841541197
180 0.06166059903952261
181 0.06171818994460366
182 0.06180697959016316
183 0.06200813638909765
184 0.06200813638909765
185 0.06242886871376537
186 0.06253601290854971
187 0.06329983517249929
188 0.06357788374751033
189 0.06423810023720525
190 0.06490627085890038
191 0.06490627085890038
192 0.0649632195760771
193 0.06503950479759142
194 0.06511571563776065
195 0.06519185262085317
196 0.06519185262085317
197 0.06529717926475362
198 0.06543442771043585
199 0.06566524660583746
200 0.0657410219447133
201 0.06581672643994194
202 0.06595346080758763
203 0.06602902505341797
204 0.06602902505341797
205 0.06602902505341797
206 0.06630149314629137
207 0.06630149314629137
208 0.06648079540370827
209 0.06648079540370827
210 0.06648079540370827
211 0.06648079540370827
212 0.06648079540370827
213 0.06648079540370827
214 0.06648079540370827
215 0.06648079540370827
216 0.06648079540370827
217 0.06648079540370827
218 0.06648079540370827
219 0.06648079540370827
220 0.06661537783478456
221 0.06718846995032283
222 0.06718846995032283
223 0.06726272826705668
224 0.06726272826705668
225 0.06733686481015143
226 0.06738493520058549
227 0.06772657037593874
228 0.06772657037593874
229 0.06801835109698905
230 0.06809218955407646
231 0.0681659694518664
232 0.06823969113443996
233 0.06842066624191107
234 0.06842066624191107
235 0.06863055263035643
236 0.06870404482250461
237 0.06870404482250461
238 0.06905305925798966
239 0.06912638277595735
240 0.06912638277595735
241 0.06933530916241736
242 0.06941951510728599
243 0.06952942435029995
244 0.06976008677552134
245 0.07014930213023406
246 0.07020841792844362
247 0.07020841792844362
248 0.07135499674331751
249 0.07158152895388438
250 0.07166524126383494
251 0.07173791779521099
252 0.07173791779521099
253 0.07180266801420017
254 0.07180266801420017
255 0.07192013653253962
256 0.07192013653253962
257 0.07200343417265101
258 0.07214027542894556
259 0.07233559235126029
260 0.07233559235126029
261 0.07264172055185625
262 0.07278830880576874
263 0.07278830880576874
264 0.07291682528150771
265 0.07291682528150771
266 0.0730392890445162
267 0.07339862248441101
268 0.07346270865116357
269 0.07346270865116357
270 0.07346270865116357
271 0.07352666802792455
272 0.07352666802792455
273 0.07362572738558469
274 0.07385425449806615
275 0.0742629322346832
276 0.074524419567209
277 0.07462130953077743
278 0.07481879202166075
279 0.07481879202166075
280 0.07507787452270061
281 0.07507787452270061
282 0.07517636678996732
283 0.07530330792699132
284 0.07582551468920748
285 0.07588309820418766
286 0.07595410465164165
287 0.07601741846208822
288 0.07601741846208822
289 0.07608065499408531
290 0.07619667994640403
291 0.07619667994640403
292 0.07624944303580045
293 0.0763125271519883
294 0.07644330173251118
295 0.07657399854044379
296 0.07657399854044379
297 0.07657399854044379
298 0.07657399854044379
299 0.07759635658990194
300 0.07759635658990194
301 0.07766672956294711
302 0.07773706182037832
303 0.07786714896627168
304 0.07786714896627168
305 0.07786714896627168
306 0.07791268526772747
307 0.08075213748136935
308 0.08107655442914996
309 0.08114660666692036
310 0.08122719292432286
311 0.08127937876600803
312 0.08127937876600803
313 0.08133602681389143
314 0.08146250094319246
315 0.08150780864735091
316 0.08150780864735091
317 0.08150780864735091
318 0.08150780864735091
319 0.08150780864735091
320 0.08150780864735091
321 0.08150780864735091
322 0.08150780864735091
323 0.08170018281623208
324 0.08178015557033105
325 0.0820312392899266
326 0.08225274871081086
327 0.08225274871081086
328 0.08225274871081086
329 0.0823325109178696
330 0.08246836480212834
331 0.0826838272769854
332 0.08346699972992916
333 0.08356268366968468
334 0.08356268366968468
335 0.08356268366968468
336 0.0836186436779979
337 0.08367457521194284
338 0.08393295617714888
339 0.08419684253828216
340 0.08506469018577541
341 0.08517527675435504
342 0.0852229832580583
343 0.0852229832580583
344 0.0852229832580583
345 0.0852229832580583
346 0.0852229832580583
347 0.08551956706775228
348 0.08551956706775228
349 0.0856754606626277
350 0.0857617510441795
351 0.0858172954465153
352 0.08601926824579029
353 0.0860877363659958
354 0.08615617159515457
355 0.08615617159515457
356 0.0862797732483571
357 0.08640624338607918
358 0.08647454828253641
359 0.08654282089960584
360 0.08663724174999823
361 0.08671575097635809
362 0.08679422345984174
363 0.0868623681505841
364 0.0868623681505841
365 0.08707964926088801
366 0.08714036418668444
367 0.08714036418668444
368 0.08728660642909009
369 0.08728660642909009
370 0.08742245700427921
371 0.08742245700427921
372 0.08742245700427921
373 0.08748297829482882
374 0.08748297829482882
375 0.08761852216367111
376 0.0878232136232916
377 0.08787809107829432
378 0.0879988629250744
379 0.08811958119771396
380 0.08811958119771396
381 0.08811958119771396
382 0.08825470472247503
383 0.08830943694446414
384 0.08830943694446414
385 0.08842983768214845
386 0.08849001191021669
387 0.08849001191021669
388 0.08849001191021669
389 0.08855010825415248
390 0.08855010825415248
391 0.08859378067589889
392 0.08859378067589889
393 0.08859378067589889
394 0.08859378067589889
395 0.08859378067589889
396 0.08872809351203893
397 0.08872809351203893
398 0.08872809351203893
399 0.08872809351203893
400 0.08878791098179646
401 0.08898620261678346
402 0.08898620261678346
403 0.08904594579629972
404 0.08904594579629972
405 0.08912295565848516
406 0.08921549187945303
407 0.08921549187945303
408 0.08946003444550618
409 0.08967321549951686
410 0.08967321549951686
411 0.08967321549951686
412 0.08973274014895925
413 0.08973274014895925
414 0.08980946991973969
415 0.08980946991973969
416 0.08986345421189008
417 0.08986345421189008
418 0.08986345421189008
419 0.0901833210274101
420 0.09024265668725809
421 0.09036301251458001
422 0.09036301251458001
423 0.09036301251458001
424 0.09042225546298976
425 0.09042225546298976
426 0.09042225546298976
427 0.09061849611537334
428 0.09061849611537334
429 0.09076932211590154
430 0.09081231170025317
431 0.09081231170025317
432 0.09081231170025317
433 0.09081231170025317
434 0.0908713278623896
435 0.0908713278623896
436 0.09105423541970661
437 0.09105423541970661
438 0.09105423541970661
439 0.09111314077147203
440 0.09111314077147203
441 0.09118907656164073
442 0.09118907656164073
443 0.09118907656164073
444 0.09118907656164073
445 0.09124785112887658
446 0.09124785112887658
447 0.09154209552939117
448 0.09154209552939117
449 0.09154209552939117
450 0.09154209552939117
451 0.09154209552939117
452 0.09154209552939117
453 0.09165930308422392
454 0.09165930308422392
455 0.09175012113529925
456 0.09175012113529925
457 0.09175012113529925
458 0.09180862018394745
459 0.09186174036956202
460 0.09192019794950257
461 0.09192019794950257
462 0.09192019794950257
463 0.09192019794950257
464 0.09192019794950257
465 0.09224667880965734
466 0.09224667880965734
467 0.09224667880965734
468 0.09224667880965734
469 0.09231199283295564
470 0.09231199283295564
471 0.09231199283295564
472 0.09231199283295564
473 0.09231199283295564
474 0.09231199283295564
475 0.09231199283295564
476 0.09231199283295564
477 0.09231199283295564
478 0.09236476465557172
479 0.09242283981405171
480 0.09248790917338125
481 0.09248790917338125
482 0.09248790917338125
483 0.09256272995569621
484 0.09268569001800811
485 0.09268569001800811
486 0.09273832059141097
487 0.09292972715111483
488 0.09292972715111483
489 0.09292972715111483
490 0.09292972715111483
491 0.09292972715111483
492 0.09292972715111483
493 0.09292972715111483
494 0.09292972715111483
495 0.09301931485152283
496 0.09301931485152283
497 0.09301931485152283
498 0.09301931485152283
499 0.09301931485152283
500 0.09301931485152283
501 0.09301931485152283
502 0.09301931485152283
503 0.09301931485152283
504 0.09301931485152283
505 0.09301931485152283
506 0.09313595554771757
507 0.09313595554771757
508 0.09313595554771757
509 0.09313595554771757
510 0.09325244926240325
511 0.09325244926240325
512 0.09336887005496772
513 0.09360163899924309
514 0.09395068373392422
515 0.09395068373392422
516 0.09395068373392422
517 0.09395068373392422
518 0.09395068373392422
519 0.09395068373392422
520 0.09395068373392422
521 0.09406678096176713
522 0.09418284269271293
523 0.09418284269271293
524 0.09418284269271293
525 0.09429729644177667
526 0.09433890664132362
527 0.09433890664132362
528 0.09433890664132362
529 0.09433890664132362
530 0.09439081169972481
531 0.09439081169972481
532 0.09439081169972481
533 0.09448942380757784
534 0.09454649613844995
535 0.09454649613844995
536 0.09454649613844995
537 0.09467707987019386
538 0.09467707987019386
539 0.09467707987019386
540 0.09467707987019386
541 0.09467707987019386
542 0.09467707987019386
543 0.09467707987019386
544 0.09467707987019386
545 0.09467707987019386
546 0.09483206180408203
547 0.09483206180408203
548 0.09483206180408203
549 0.09483206180408203
550 0.09483206180408203
551 0.09497001147793653
552 0.09501130438094577
553 0.09501130438094577
554 0.09501130438094577
555 0.09501130438094577
556 0.095184383750274
557 0.09574891529499177
558 0.09577737456409605
559 0.09581858538435835
560 0.09592115938991493
561 0.09592115938991493
562 0.09592115938991493
563 0.09592115938991493
564 0.0959941531013854
565 0.09602255649621225
566 0.09612529259477204
567 0.09622800014881058
568 0.09622800014881058
569 0.09622800014881058
570 0.09622800014881058
571 0.09622800014881058
572 0.09629846211012799
573 0.0963268027513048
574 0.0963268027513048
575 0.0963268027513048
576 0.0963268027513048
577 0.0963268027513048
578 0.0963268027513048
579 0.0963268027513048
580 0.09644094671192
581 0.09644094671192
582 0.09666779915615155
583 0.09677005879567943
584 0.09677005879567943
585 0.09677005879567943
586 0.09677005879567943
587 0.09677005879567943
588 0.09687218175823749
589 0.09687218175823749
590 0.09754563454007838
591 0.09769367464014393
592 0.09769367464014393
593 0.09769367464014393
594 0.09769367464014393
595 0.09769367464014393
596 0.0978317689382864
597 0.0978317689382864
598 0.09789460604360335
599 0.09789460604360335
600 0.09789460604360335
601 0.09789460604360335
602 0.09789460604360335
603 0.0979815880010502
604 0.0979815880010502
605 0.0979815880010502
606 0.09805376500830702
607 0.09805376500830702
608 0.09805376500830702
609 0.09812588653152049
610 0.09816418610417944
611 0.09820247591607818
612 0.09820247591607818
613 0.0982430958025959
614 0.0984402839630622
615 0.0984402839630622
616 0.09868806485407196
617 0.09885813382709734
618 0.09885813382709734
619 0.09889869227856886
620 0.09889869227856886
621 0.09889869227856886
622 0.09889869227856886
623 0.09895440005198691
624 0.09900499098914733
625 0.09926579643533774
626 0.0995534465850637
627 0.09983666062140467
628 0.09994890661169721
629 0.10012412541951905
630 0.10023294035659265
631 0.10023294035659265
632 0.10041020909796362
633 0.1005470163841129
634 0.1006836411111462
635 0.10072403947579242
636 0.10072403947579242
637 0.1007744691490113
638 0.1007744691490113
639 0.1007744691490113
640 0.1007744691490113
641 0.1007744691490113
642 0.10091097820428346
643 0.100996948947237
644 0.10110924910941026
645 0.10110924910941026
646 0.10114519558428715
647 0.10118547730630828
648 0.10118547730630828
649 0.1012357618946805
650 0.1012357618946805
651 0.1012357618946805
652 0.10127599584703875
653 0.10146730354765486
654 0.10163879595840057
655 0.10169407420666984
656 0.10169407420666984
657 0.10183009815981976
658 0.10183009815981976
659 0.10183009815981976
660 0.1019869537042184
661 0.10201467198435643
662 0.10212899782511306
663 0.10212899782511306
664 0.10230009046590414
665 0.10230009046590414
666 0.10238559728078771
667 0.10238559728078771
668 0.10238559728078771
669 0.10238559728078771
670 0.10250907983735512
671 0.10261684256273884
672 0.10261684256273884
673 0.10261684256273884
674 0.10261684256273884
675 0.10261684256273884
676 0.10277312250554202
677 0.10301465933373061
678 0.10312607477184667
679 0.103343587497468
680 0.103343587497468
681 0.103343587497468
682 0.103343587497468
683 0.103343587497468
684 0.103343587497468
685 0.103343587497468
686 0.10347856600812058
687 0.10347856600812058
688 0.10354934356779683
689 0.1036201054237223
690 0.1036201054237223
691 0.1036201054237223
692 0.1036201054237223
693 0.1036201054237223
694 0.1036201054237223
695 0.1036201054237223
696 0.1036201054237223
697 0.10371958037532515
698 0.10371958037532515
699 0.10371958037532515
700 0.10371958037532515
701 0.1037692744855775
702 0.10381895780481416
703 0.10381895780481416
704 0.10388948761238716
705 0.10388948761238716
706 0.10407852321112339
707 0.10414900738172418
708 0.10414900738172418
709 0.10427142733839134
710 0.10434186612363645
711 0.10444104030931418
712 0.10444104030931418
713 0.10444104030931418
714 0.10444104030931418
715 0.10444104030931418
716 0.10444104030931418
717 0.10444104030931418
718 0.10501723545917958
719 0.10509410278999276
720 0.10509410278999276
721 0.10513372273369133
722 0.10513372273369133
723 0.10518318396484633
724 0.10518318396484633
725 0.105225460335966
726 0.105225460335966
727 0.10530321221462761
728 0.10537338383535147
729 0.10537338383535147
730 0.10537338383535147
731 0.10537338383535147
732 0.10542773212817502
733 0.10542773212817502
734 0.10542773212817502
735 0.10542773212817502
736 0.10542773212817502
737 0.10546722057210366
738 0.10546722057210366
739 0.10546722057210366
740 0.10555136597344551
741 0.10557860580956653
742 0.10557860580956653
743 0.10568208905958983
744 0.10573133644616399
745 0.10573133644616399
746 0.10583149253191187
747 0.10583149253191187
748 0.10585970279956887
749 0.10620849079873021
750 0.10648136663612638
751 0.10648136663612638
752 0.10648136663612638
753 0.10657968289305897
754 0.1067668446837351
755 0.1067668446837351
756 0.10681597336724738
757 0.10681597336724738
758 0.1069191451573853
759 0.1069191451573853
760 0.10696823481639114
761 0.10699637193243175
762 0.10699637193243175
763 0.10699637193243175
764 0.1071072279895862
765 0.10721662084181448
766 0.10721662084181448
767 0.10728397635450777
768 0.1074025962984395
769 0.1074025962984395
770 0.1074025962984395
771 0.10744181724465522
772 0.10755121891192675
773 0.10762075862943239
774 0.10762075862943239
775 0.10762075862943239
776 0.10764780982075445
777 0.10764780982075445
778 0.10764780982075445
779 0.10764780982075445
780 0.10764780982075445
781 0.10764780982075445
782 0.10764780982075445
783 0.1076966801539185
784 0.1076966801539185
785 0.1076966801539185
786 0.1076966801539185
787 0.1076966801539185
788 0.1076966801539185
789 0.10793788585041955
790 0.10793788585041955
791 0.10815849597404532
792 0.10821220374827814
793 0.1086308225523337
794 0.1086308225523337
795 0.10877161556955833
796 0.10877161556955833
797 0.10882035645492652
798 0.10882035645492652
799 0.10899760937904356
800 0.10899760937904356
801 0.10899760937904356
802 0.10899760937904356
803 0.10899760937904356
804 0.10899760937904356
805 0.10899760937904356
806 0.10920955944523612
807 0.10920955944523612
808 0.10920955944523612
809 0.10923743990565662
810 0.1092860632044758
811 0.10933958116674178
812 0.10933958116674178
813 0.10933958116674178
814 0.10939306968598791
815 0.10939306968598791
816 0.10939306968598791
817 0.10939306968598791
818 0.10939306968598791
819 0.10939306968598791
820 0.10939306968598791
821 0.10939306968598791
822 0.1094619735213818
823 0.1094619735213818
824 0.1094619735213818
825 0.1094619735213818
826 0.10961359765158248
827 0.10961359765158248
828 0.10961359765158248
829 0.10977904852151246
830 0.10988711603108611
831 0.10988711603108611
832 0.10988711603108611
833 0.10988711603108611
834 0.10988711603108611
835 0.10988711603108611
836 0.10988711603108611
837 0.10988711603108611
838 0.10988711603108611
839 0.11025859291797852
840 0.11025859291797852
841 0.11025859291797852
842 0.1103118132482311
843 0.1103118132482311
844 0.1103118132482311
845 0.1103118132482311
846 0.1103118132482311
847 0.11042458453606016
848 0.11042458453606016
849 0.11042458453606016
850 0.11042458453606016
851 0.11046900092908678
852 0.11051726044802121
853 0.11056551159011668
854 0.11065500655640365
855 0.11069625160342966
856 0.11069625160342966
857 0.11069625160342966
858 0.11069625160342966
859 0.11078880770852223
860 0.11083700056657604
861 0.11083700056657604
862 0.11089003630813772
863 0.11089003630813772
864 0.11093435324479017
865 0.11098250484606208
866 0.11098250484606208
867 0.11098250484606208
868 0.11107977301310755
869 0.11112789183054328
870 0.11112789183054328
871 0.11112789183054328
872 0.11112789183054328
873 0.11112789183054328
874 0.11118721371498516
875 0.1112465255988268
876 0.11130582749684335
877 0.11130582749684335
878 0.11130582749684335
879 0.11130582749684335
880 0.11130582749684335
881 0.11137402792898067
882 0.11137402792898067
883 0.11137402792898067
884 0.11143325046763079
885 0.11149246315168626
886 0.11149246315168626
887 0.11149246315168626
888 0.1115605841833909
889 0.1115605841833909
890 0.11169365945116785
891 0.11173465438714913
892 0.11173465438714913
893 0.11287697848452581
894 0.11287697848452581
895 0.11287697848452581
896 0.11287697848452581
897 0.11287697848452581
898 0.11287697848452581
899 0.11287697848452581
900 0.11287697848452581
901 0.11287697848452581
902 0.11300399044377682
903 0.11300399044377682
904 0.11305665598911041
905 0.11305665598911041
906 0.11305665598911041
907 0.11311565544709971
908 0.11323618545902842
909 0.11341085482448852
910 0.11344499622428268
911 0.11349760223148492
912 0.11354538050760872
913 0.11354538050760872
914 0.11361321355936735
915 0.11361321355936735
916 0.11361321355936735
917 0.11361321355936735
918 0.11361321355936735
919 0.11378683637555595
920 0.11378683637555595
921 0.11378683637555595
922 0.11378683637555595
923 0.11378683637555595
924 0.11378683637555595
925 0.11390449619852029
926 0.11390449619852029
927 0.11394525375974458
928 0.11394525375974458
929 0.11394525375974458
930 0.11394525375974458
931 0.11394525375974458
932 0.11394525375974458
933 0.11394525375974458
934 0.11394525375974458
935 0.11394525375974458
936 0.11394525375974458
937 0.11394525375974458
938 0.11394525375974458
939 0.11394525375974458
940 0.11399282124826118
941 0.11399282124826118
942 0.11399282124826118
943 0.11399282124826118
944 0.11399282124826118
945 0.11399282124826118
946 0.11416571126213702
947 0.11416571126213702
948 0.11416571126213702
949 0.11416571126213702
950 0.11416571126213702
951 0.11416571126213702
952 0.11416571126213702
953 0.11441946219985519
954 0.11441946219985519
955 0.11445746142243152
956 0.11445746142243152
957 0.11445746142243152
958 0.11445746142243152
959 0.11445746142243152
960 0.11445746142243152
961 0.11445746142243152
962 0.11445746142243152
963 0.11445746142243152
964 0.11445746142243152
965 0.11445746142243152
966 0.11445746142243152
967 0.11445746142243152
968 0.11445746142243152
969 0.11456309855832954
970 0.11456309855832954
971 0.11456309855832954
972 0.11456309855832954
973 0.11456309855832954
974 0.11456309855832954
975 0.11456309855832954
976 0.11456309855832954
977 0.11456309855832954
978 0.11456309855832954
979 0.11456309855832954
980 0.11456309855832954
981 0.11456309855832954
982 0.11456309855832954
983 0.11456309855832954
984 0.11456309855832954
985 0.11456309855832954
986 0.11456309855832954
987 0.11456309855832954
988 0.11456309855832954
989 0.11456309855832954
990 0.11456309855832954
991 0.11456309855832954
992 0.11456309855832954
993 0.11456309855832954
994 0.11456309855832954
995 0.11456309855832954
996 0.11456309855832954
997 0.11456309855832954
998 0.11456309855832954
999 0.11462127371224569
1000 0.11470175606868244

==> data/mean-ndcg-ue-sanitizer-msan-1000-crash_class=asan_heap_buffer_overflow.dat <==
1 0.034653465346534656
2 0.03273835243943296
3 0.032026132307043355
4 0.03183083855449222
5 0.031163730567149783
6 0.03068758709138147
7 0.030970662898168397
8 0.03129464980021669
9 0.03512924058212862
10 0.0358005330339772
11 0.03567448810938893
12 0.035828234742788956
13 0.0364703848314163
14 0.0364703848314163
15 0.0364703848314163
16 0.036881155762530746
17 0.03889104833889881
18 0.039694434272088276
19 0.040009287711442805
20 0.040009287711442805
21 0.042659669665549245
22 0.04347816817593568
23 0.04536542979930061
24 0.04568801337828668
25 0.046296213003585336
26 0.046296213003585336
27 0.046296213003585336
28 0.04652049613696694
29 0.04697967797205747
30 0.04736976637062569
31 0.048340076252960086
32 0.04881898082890775
33 0.05027730338266123
34 0.05104033696137172
35 0.051572302772691335
36 0.051812671869019444
37 0.051812671869019444
38 0.051812671869019444
39 0.05209415476831552
40 0.05209415476831552
41 0.05209415476831552
42 0.05277306302323242
43 0.05390657131715646
44 0.0542122988899348
45 0.05509145144095514
46 0.055393726003849016
47 0.05579715844014366
48 0.056418161828671855
49 0.0566592689511006
50 0.0566592689511006
51 0.0566592689511006
52 0.056862412803745696
53 0.0573010600845403
54 0.0573010600845403
55 0.05834717609887979
56 0.05834717609887979
57 0.05834717609887979
58 0.05834717609887979
59 0.05834717609887979
60 0.05834717609887979
61 0.058953737460621804
62 0.058953737460621804
63 0.05918053311484151
64 0.05918053311484151
65 0.05950026317657291
66 0.05977704956471855
67 0.05977704956471855
68 0.05999981595207553
69 0.061621694663197064
70 0.06186528707779294
71 0.06264483322904393
72 0.06355735467643749
73 0.06355735467643749
74 0.06355735467643749
75 0.06425726751568343
76 0.0651802277102356
77 0.06544735634556104
78 0.06586186402397824
79 0.06667898257997257
80 0.06667898257997257
81 0.06667898257997257
82 0.06706334681037483
83 0.06801166056671612
84 0.0691402302883094
85 0.06937334109329109
86 0.06972701986395378
87 0.07075673434307776
88 0.0714941299295078
89 0.072199681736963
90 0.072199681736963
91 0.072199681736963
92 0.07281480634553868
93 0.0733271225121786
94 0.07401782514904542
95 0.07453880097153946
96 0.0747657784765178
97 0.0747657784765178
98 0.0747657784765178
99 0.07511544920141837
100 0.07531982449482011
101 0.07554433532457358
102 0.07570728501627942
103 0.07570728501627942
104 0.07611689520116435
105 0.07650527160079994
106 0.07650527160079994
107 0.07667753084692533
108 0.07667753084692533
109 0.07667753084692533
110 0.07667753084692533
111 0.07736812927692198
112 0.07755173026521867
113 0.07755173026521867
114 0.07755173026521867
115 0.07755173026521867
116 0.07788987272269138
117 0.07817066231050684
118 0.0784509560863911
119 0.07863225208066323
120 0.0791542432370501
121 0.08044340370360539
122 0.08063940962109709
123 0.08184773984752174
124 0.08184773984752174
125 0.08212472092411612
126 0.08212472092411612
127 0.08338094279660661
128 0.08338094279660661
129 0.08362003749541762
130 0.08362003749541762
131 0.0839909658504904
132 0.08468954001105121
133 0.08496303988528447
134 0.08574025452395558
135 0.08655207793577387
136 0.08716503991014975
137 0.08795776465377943
138 0.08846508524896535
139 0.08931028815623739
140 0.09016520756339046
141 0.0907401925529934
142 0.09091508279039577
143 0.09123379864875227
144 0.0920799328976338
145 0.0931971081223014
146 0.0942764962359083
147 0.09469813497720406
148 0.09469813497720406
149 0.09490536548250966
150 0.09490536548250966
151 0.09490536548250966
152 0.09562413254158239
153 0.09596132933566622
154 0.09596132933566622
155 0.09614811022770745
156 0.09720224378209678
157 0.0980423499391363
158 0.09827194624574513
159 0.09827194624574513
160 0.09827194624574513
161 0.09870584695236986
162 0.09890969607000684
163 0.09890969607000684
164 0.09973271688563816
165 0.10029013726439556
166 0.10029013726439556
167 0.10057259086929876
168 0.10057259086929876
169 0.1008861337812651
170 0.1011466639685441
171 0.1017197295210792
172 0.10251830219772519
173 0.10251830219772519
174 0.10251830219772519
175 0.10251830219772519
176 0.10270052579218154
177 0.10270052579218154
178 0.10270052579218154
179 0.10270052579218154
180 0.10288196604386217
181 0.10310560174484502
182 0.1033290022202929
183 0.10352811425774854
184 0.10400284171998332
185 0.1041689334059702
186 0.1043348548461752
187 0.1043348548461752
188 0.1043348548461752
189 0.10470193759177127
190 0.10492351815099524
191 0.10503983107922651
192 0.1052609730506535
193 0.1052609730506535
194 0.10557386349326718
195 0.10575256681265496
196 0.10600611724116009
197 0.10600611724116009
198 0.10642214432446645
199 0.10642214432446645
200 0.10664292445367714
201 0.10678519829946338
202 0.1071048629757785
203 0.10774874661889747
204 0.10843558857090624
205 0.10865402489459582
206 0.10894689015071787
207 0.10953618332858903
208 0.10973054714689856
209 0.10973054714689856
210 0.11010080604468526
211 0.11027689143962677
212 0.11027689143962677
213 0.11045266870867779
214 0.1111120305253402
215 0.11128750359634718
216 0.11128750359634718
217 0.11180270415800798
218 0.1121015113140374
219 0.11261583953873748
220 0.1131064971620021
221 0.11349779962245482
222 0.11349779962245482
223 0.11394313327216402
224 0.11445770689742382
225 0.11463171492612217
226 0.11531696983363673
227 0.11572257270326021
228 0.11636405540996658
229 0.11669710860437646
230 0.11669710860437646
231 0.11694304639757162
232 0.11830877534108046
233 0.11844721405876585
234 0.11844721405876585
235 0.11844721405876585
236 0.11844721405876585
237 0.11844721405876585
238 0.11859448800440549
239 0.11888830287156758
240 0.11888830287156758
241 0.11913234983222405
242 0.11951370115164414
243 0.11951370115164414
244 0.1198739047664851
245 0.12004523261541802
246 0.12019162643378123
247 0.12096282603972196
248 0.12139961963496067
249 0.12139961963496067
250 0.12194510469718563
251 0.12209096792875616
252 0.12267349948462813
253 0.12297233649674263
254 0.12321407893660039
255 0.12337060288633285
256 0.12413485357039956
257 0.12427085810063655
258 0.12427085810063655
259 0.12507740191017266
260 0.12507740191017266
261 0.1255475075365339
262 0.12608872753956546
263 0.126599766309195
264 0.12737205754815614
265 0.12810880979485145
266 0.1283975173304404
267 0.12882979048741505
268 0.12882979048741505
269 0.12913986110443318
270 0.12932521177568776
271 0.12948004297830829
272 0.12948004297830829
273 0.12948004297830829
274 0.1296236380049562
275 0.1296236380049562
276 0.1298618233533886
277 0.13030219526591366
278 0.13045632782373703
279 0.13061036251477307
280 0.13061036251477307
281 0.1309313833438152
282 0.13138369648274578
283 0.13173374317351158
284 0.13188729553741654
285 0.13264029218606802
286 0.13308683037189753
287 0.13308683037189753
288 0.13329221583745474
289 0.13470976790336006
290 0.13678503816657067
291 0.1379649013559573
292 0.1381177053524766
293 0.1384764260007094
294 0.1384764260007094
295 0.13877490350166857
296 0.13905821166432275
297 0.13942751692127744
298 0.13942751692127744
299 0.13942751692127744
300 0.13942751692127744
301 0.13963131983826468
302 0.13981304980696335
303 0.13981304980696335
304 0.14014852616176687
305 0.14014852616176687
306 0.14014852616176687
307 0.14014852616176687
308 0.14014852616176687
309 0.14014852616176687
310 0.14014852616176687
311 0.14014852616176687
312 0.14014852616176687
313 0.14014852616176687
314 0.14051267388498473
315 0.14051267388498473
316 0.14074528048636445
317 0.14109789010817955
318 0.14122888796172986
319 0.14140889813880822
320 0.14175029330108965
321 0.1418899648217408
322 0.14237058953207712
323 0.14260231726150188
324 0.14274176483642315
325 0.14274176483642315
326 0.14274176483642315
327 0.14297300174692562
328 0.14297300174692562
329 0.14297300174692562
330 0.14297300174692562
331 0.1431030982328499
332 0.1431030982328499
333 0.1431030982328499
334 0.14338006022887156
335 0.1435813395770992
336 0.14369143108431645
337 0.14380146657320536
338 0.14380146657320536
339 0.14400112561271805
340 0.14423082135410503
341 0.14490692884091616
342 0.14546669573780996
343 0.14579646977902094
344 0.14579646977902094
345 0.14579646977902094
346 0.14604389698674558
347 0.1461817152523015
348 0.14676984212571742
349 0.14676984212571742
350 0.14696841645329212
351 0.14696841645329212
352 0.14724290754087618
353 0.14749281336421444
354 0.14776255562219243
355 0.14776255562219243
356 0.14776255562219243
357 0.14806942294008504
358 0.14806942294008504
359 0.14819030830227356
360 0.14846375482444954
361 0.14846375482444954
362 0.14857245823681345
363 0.14857245823681345
364 0.14857245823681345
365 0.14868101007558449
366 0.14868101007558449
367 0.1488175248137636
368 0.14942449848441622
369 0.14942449848441622
370 0.14942449848441622
371 0.15006457997884037
372 0.1506819941724117
373 0.1506819941724117
374 0.15101632820744584
375 0.15101632820744584
376 0.15101632820744584
377 0.15101632820744584
378 0.15101632820744584
379 0.15101632820744584
380 0.15101632820744584
381 0.15101632820744584
382 0.15101632820744584
383 0.15101632820744584
384 0.15121181856757956
385 0.15121181856757956
386 0.15233590642495273
387 0.15249413755476637
388 0.1527641588128801
389 0.1527641588128801
390 0.1527641588128801
391 0.1527641588128801
392 0.1527641588128801
393 0.1527641588128801
394 0.15289047459971214
395 0.15299759670818044
396 0.1531323809634954
397 0.15323941292522605
398 0.15323941292522605
399 0.15323941292522605
400 0.15323941292522605
401 0.15350841879187024
402 0.1539112957964381
403 0.15408431441038375
404 0.15408431441038375
405 0.15408431441038375
406 0.15441222310350172
407 0.15478669238491077
408 0.15506590384442637
409 0.15522268442456683
410 0.15537940154700702
411 0.15560188176201004
412 0.15582427243589364
413 0.15645695351128874
414 0.1567002686588173
415 0.1568566715498667
416 0.1568566715498667
417 0.1569818028535109
418 0.1569818028535109
419 0.15743620559098756
420 0.15743620559098756
421 0.15743620559098756
422 0.15755386724577813
423 0.15770977768657585
424 0.15770977768657585
425 0.15770977768657585
426 0.15770977768657585
427 0.15797554108917491
428 0.15797554108917491
429 0.1581964523720123
430 0.15835194195375127
431 0.15835194195375127
432 0.1588902238568287
433 0.15923666731893654
434 0.15923666731893654
435 0.15923666731893654
436 0.16014710302312057
437 0.16014710302312057
438 0.16071106423882328
439 0.16071106423882328
440 0.1608350948011234
441 0.1608350948011234
442 0.16109935585958224
443 0.16109935585958224
444 0.16109935585958224
445 0.16109935585958224
446 0.16109935585958224
447 0.16109935585958224
448 0.16109935585958224
449 0.16109935585958224
450 0.16109935585958224
451 0.16109935585958224
452 0.16109935585958224
453 0.16109935585958224
454 0.16109935585958224
455 0.16109935585958224
456 0.16109935585958224
457 0.16109935585958224
458 0.16109935585958224
459 0.16109935585958224
460 0.16109935585958224
461 0.16109935585958224
462 0.16109935585958224
463 0.16109935585958224
464 0.16109935585958224
465 0.16109935585958224
466 0.16109935585958224
467 0.16109935585958224
468 0.16109935585958224
469 0.16109935585958224
470 0.16109935585958224
471 0.16123035198565847
472 0.16123035198565847
473 0.16136125821122968
474 0.16162298113828724
475 0.16162298113828724
476 0.16162298113828724
477 0.16162298113828724
478 0.16184002967266742
479 0.16197066918331304
480 0.16197066918331304
481 0.16265179110189554
482 0.16278229890481027
483 0.16293487147926475
484 0.16308739313201734
485 0.16308739313201734
486 0.16308739313201734
487 0.16308739313201734
488 0.16376692911767868
489 0.16376692911767868
490 0.16376692911767868
491 0.16376692911767868
492 0.16400348573525994
493 0.16400348573525994
494 0.16400348573525994
495 0.16400348573525994
496 0.16400348573525994
497 0.16400348573525994
498 0.16400348573525994
499 0.16400348573525994
500 0.16400348573525994
501 0.1641551624135411
502 0.16432208491695385
503 0.16432208491695385
504 0.16432208491695385
505 0.16445161766337177
506 0.16445161766337177
507 0.1646182751669105
508 0.1646182751669105
509 0.16482382521169298
510 0.16482382521169298
511 0.16482382521169298
512 0.16492650363774813
513 0.16492650363774813
514 0.16507755927490825
515 0.16507755927490825
516 0.16522852120469303
517 0.16522852120469303
518 0.16522852120469303
519 0.16539455652724225
520 0.16539455652724225
521 0.16539455652724225
522 0.16539455652724225
523 0.16539455652724225
524 0.16539455652724225
525 0.16539455652724225
526 0.16539455652724225
527 0.16539455652724225
528 0.16539455652724225
529 0.1658216519630059
530 0.1658216519630059
531 0.1658216519630059
532 0.16600701434449028
533 0.16600701434449028
534 0.16600701434449028
535 0.16600701434449028
536 0.16654248377990194
537 0.16654248377990194
538 0.16654248377990194
539 0.16654248377990194
540 0.16654248377990194
541 0.16654248377990194
542 0.16654248377990194
543 0.16654248377990194
544 0.16654248377990194
545 0.16654248377990194
546 0.16705960501685338
547 0.16757030051425978
548 0.16782557446284443
549 0.16782557446284443
550 0.16782557446284443
551 0.16782557446284443
552 0.16782557446284443
553 0.16782557446284443
554 0.16835825001842178
555 0.16835825001842178
556 0.16835825001842178
557 0.16835825001842178
558 0.16835825001842178
559 0.16835825001842178
560 0.16835825001842178
561 0.16835825001842178
562 0.16835825001842178
563 0.16835825001842178
564 0.16835825001842178
565 0.16835825001842178
566 0.16835825001842178
567 0.16854175355084366
568 0.16854175355084366
569 0.16854175355084366
570 0.16854175355084366
571 0.16854175355084366
572 0.16854175355084366
573 0.16872495354737707
574 0.16897836862816182
575 0.16897836862816182
576 0.16897836862816182
577 0.16897836862816182
578 0.16897836862816182
579 0.16897836862816182
580 0.16897836862816182
581 0.16918877698241383
582 0.16939912861469192
583 0.16939912861469192
584 0.16939912861469192
585 0.16939912861469192
586 0.1696092546310072
587 0.1696092546310072
588 0.17014768600882532
589 0.17014768600882532
590 0.17014768600882532
591 0.17027403355439485
592 0.17027403355439485
593 0.17027403355439485
594 0.17027403355439485
595 0.17027403355439485
596 0.17027403355439485
597 0.17027403355439485
598 0.17027403355439485
599 0.17027403355439485
600 0.17027403355439485
601 0.17027403355439485
602 0.17027403355439485
603 0.17027403355439485
604 0.17062134286386738
605 0.17074722947282497
606 0.17074722947282497
607 0.17074722947282497
608 0.17084260252557706
609 0.17084260252557706
610 0.17084260252557706
611 0.17084260252557706
612 0.17084260252557706
613 0.17084260252557706
614 0.17084260252557706
615 0.17084260252557706
616 0.17093778184823835
617 0.17093778184823835
618 0.17106325278582116
619 0.17106325278582116
620 0.1713616403697766
621 0.1713616403697766
622 0.1713616403697766
623 0.17147219462612495
624 0.17158272138397995
625 0.17158272138397995
626 0.17158272138397995
627 0.17158272138397995
628 0.17158272138397995
629 0.1717078494407439
630 0.17201519845378277
631 0.17201519845378277
632 0.17201519845378277
633 0.17201519845378277
634 0.17213222224427288
635 0.172312511304627
636 0.1724733280193756
637 0.1724733280193756
638 0.1724733280193756
639 0.1724733280193756
640 0.1724733280193756
641 0.17259015334904756
642 0.17259015334904756
643 0.1727069224955021
644 0.1727069224955021
645 0.1727069224955021
646 0.1729138889506869
647 0.1729138889506869
648 0.1729138889506869
649 0.17303049090874054
650 0.17351552886212324
651 0.17351552886212324
652 0.17351552886212324
653 0.17351552886212324
654 0.17351552886212324
655 0.1738399066631662
656 0.173964225355807
657 0.17437708288873371
658 0.17488011673500745
659 0.1752513273107793
660 0.1753965771359152
661 0.17560281328711871
662 0.17560281328711871
663 0.17560281328711871
664 0.17560281328711871
665 0.17560281328711871
666 0.17572684318655418
667 0.17572684318655418
668 0.17572684318655418
669 0.17572684318655418
670 0.17572684318655418
671 0.17572684318655418
672 0.17572684318655418
673 0.17572684318655418
674 0.17604979934345066
675 0.17604979934345066
676 0.17637260890008988
677 0.17637260890008988
678 0.1765780430977064
679 0.17669383839273564
680 0.17669383839273564
681 0.1767875566919541
682 0.1767875566919541
683 0.1767875566919541
684 0.1767875566919541
685 0.1767875566919541
686 0.1767875566919541
687 0.1767875566919541
688 0.1767875566919541
689 0.1770697937918384
690 0.17721405754806538
691 0.17721405754806538
692 0.17721405754806538
693 0.17721405754806538
694 0.17721405754806538
695 0.17721405754806538
696 0.17721405754806538
697 0.17721405754806538
698 0.17721405754806538
699 0.17721405754806538
700 0.17721405754806538
701 0.17721405754806538
702 0.17721405754806538
703 0.17730732205216576
704 0.17730732205216576
705 0.17730732205216576
706 0.17730732205216576
707 0.17730732205216576
708 0.17730732205216576
709 0.17730732205216576
710 0.17730732205216576
711 0.17730732205216576
712 0.17730732205216576
713 0.1774653459417783
714 0.17794841233849543
715 0.1781937970773205
716 0.1783372504203055
717 0.1783372504203055
718 0.17845986480081347
719 0.17861768769743766
720 0.17861768769743766
721 0.17877544408122328
722 0.1788901608843699
723 0.1788901608843699
724 0.1788901608843699
725 0.1788901608843699
726 0.1788901608843699
727 0.1788901608843699
728 0.1788901608843699
729 0.1788901608843699
730 0.1788901608843699
731 0.1788901608843699
732 0.1788901608843699
733 0.1788901608843699
734 0.17931048653787174
735 0.17931048653787174
736 0.17931048653787174
737 0.17931048653787174
738 0.17931048653787174
739 0.17931048653787174
740 0.17931048653787174
741 0.17931048653787174
742 0.17945316691575225
743 0.17945316691575225
744 0.17961017525665765
745 0.17976715175827787
746 0.18008516050139858
747 0.1802420734908831
748 0.1803989548071706
749 0.1803989548071706
750 0.1803989548071706
751 0.1803989548071706
752 0.1803989548071706
753 0.1803989548071706
754 0.1803989548071706
755 0.18055561594203154
756 0.18055561594203154
757 0.18055561594203154
758 0.180798422450726
759 0.180798422450726
760 0.180798422450726
761 0.18100028642869212
762 0.18100028642869212
763 0.18100028642869212
764 0.18100028642869212
765 0.18100028642869212
766 0.18154561438441663
767 0.18154561438441663
768 0.18154561438441663
769 0.18154561438441663
770 0.18174712180985922
771 0.18174712180985922
772 0.18174712180985922
773 0.18174712180985922
774 0.18188889785508247
775 0.18188889785508247
776 0.18204491405074114
777 0.18204491405074114
778 0.18237208612663686
779 0.18237208612663686
780 0.18237208612663686
781 0.18237208612663686
782 0.18252792220724243
783 0.18261968048318494
784 0.18261968048318494
785 0.183062138992872
786 0.183062138992872
787 0.183062138992872
788 0.183062138992872
789 0.183062138992872
790 0.183062138992872
791 0.183062138992872
792 0.183062138992872
793 0.1831829313118726
794 0.1831829313118726
795 0.1831829313118726
796 0.1831829313118726
797 0.1831829313118726
798 0.1831829313118726
799 0.1831829313118726
800 0.18345887137313746
801 0.1837270865687991
802 0.1837270865687991
803 0.18395949679683174
804 0.18395949679683174
805 0.18395949679683174
806 0.18395949679683174
807 0.18395949679683174
808 0.18395949679683174
809 0.18411454400810434
810 0.18411454400810434
811 0.18411454400810434
812 0.18411454400810434
813 0.18411454400810434
814 0.18431438303196457
815 0.184514185505138
816 0.184514185505138
817 0.184514185505138
818 0.184514185505138
819 0.184514185505138
820 0.184514185505138
821 0.184514185505138
822 0.184514185505138
823 0.18482618029581868
824 0.18482618029581868
825 0.18502562043095713
826 0.18502562043095713
827 0.18502562043095713
828 0.18502562043095713
829 0.18502562043095713
830 0.18502562043095713
831 0.18502562043095713
832 0.18502562043095713
833 0.18502562043095713
834 0.18502562043095713
835 0.18502562043095713
836 0.18502562043095713
837 0.18525660053952134
838 0.18525660053952134
839 0.18525660053952134
840 0.18525660053952134
841 0.18525660053952134
842 0.18525660053952134
843 0.18525660053952134
844 0.18525660053952134
845 0.18525660053952134
846 0.18534730683301906
847 0.18534730683301906
848 0.18534730683301906
849 0.18534730683301906
850 0.18548711694122738
851 0.18548711694122738
852 0.18548711694122738
853 0.18548711694122738
854 0.18548711694122738
855 0.18548711694122738
856 0.18579865701893133
857 0.1862093539065282
858 0.1862093539065282
859 0.1862093539065282
860 0.18640756933077596
861 0.18640756933077596
862 0.18640756933077596
863 0.18640756933077596
864 0.18664568224000505
865 0.18664568224000505
866 0.18664568224000505
867 0.18664568224000505
868 0.18664568224000505
869 0.18664568224000505
870 0.18664568224000505
871 0.18664568224000505
872 0.18664568224000505
873 0.18664568224000505
874 0.1868833911235965
875 0.1868833911235965
876 0.1868833911235965
877 0.1868833911235965
878 0.1868833911235965
879 0.1868833911235965
880 0.1868833911235965
881 0.1868833911235965
882 0.1868833911235965
883 0.1868833911235965
884 0.1868833911235965
885 0.1868833911235965
886 0.1868833911235965
887 0.1868833911235965
888 0.18703631330539783
889 0.1871752009289116
890 0.1871752009289116
891 0.18734651284254616
892 0.18734651284254616
893 0.18734651284254616
894 0.18734651284254616
895 0.18734651284254616
896 0.18734651284254616
897 0.18746511875789
898 0.18746511875789
899 0.18746511875789
900 0.18770180457442906
901 0.18770180457442906
902 0.18770180457442906
903 0.18770180457442906
904 0.18770180457442906
905 0.18770180457442906
906 0.18770180457442906
907 0.18770180457442906
908 0.18770180457442906
909 0.18770180457442906
910 0.18770180457442906
911 0.18770180457442906
912 0.18770180457442906
913 0.18770180457442906
914 0.18770180457442906
915 0.18770180457442906
916 0.18770180457442906
917 0.18770180457442906
918 0.18770180457442906
919 0.18808992073119074
920 0.18808992073119074
921 0.18808992073119074
922 0.18808992073119074
923 0.18808992073119074
924 0.18808992073119074
925 0.18808992073119074
926 0.18808992073119074
927 0.18808992073119074
928 0.18859379406344737
929 0.18859379406344737
930 0.18868324571486667
931 0.18882119667253952
932 0.18882119667253952
933 0.18882119667253952
934 0.18903561981420122
935 0.18951285412178334
936 0.18951285412178334
937 0.18951285412178334
938 0.18968288086493207
939 0.18968288086493207
940 0.18968288086493207
941 0.18991802863901502
942 0.18991802863901502
943 0.18991802863901502
944 0.18991802863901502
945 0.18991802863901502
946 0.18991802863901502
947 0.18991802863901502
948 0.18991802863901502
949 0.18991802863901502
950 0.18991802863901502
951 0.18991802863901502
952 0.18991802863901502
953 0.18991802863901502
954 0.18991802863901502
955 0.18991802863901502
956 0.18991802863901502
957 0.19022451272168917
958 0.1903419833291672
959 0.19045943610787264
960 0.19045943610787264
961 0.19045943610787264
962 0.19045943610787264
963 0.19045943610787264
964 0.19062878709583767
965 0.19062878709583767
966 0.19062878709583767
967 0.19062878709583767
968 0.19062878709583767
969 0.19062878709583767
970 0.19062878709583767
971 0.19062878709583767
972 0.19076587488024727
973 0.19090294220090206
974 0.19090294220090206
975 0.19101265844476786
976 0.19101265844476786
977 0.19114964418074304
978 0.19114964418074304
979 0.19125929527260974
980 0.19125929527260974
981 0.19125929527260974
982 0.19125929527260974
983 0.19125929527260974
984 0.19125929527260974
985 0.19149288585421015
986 0.19149288585421015
987 0.19149288585421015
988 0.19149288585421015
989 0.19149288585421015
990 0.19168706095199617
991 0.19168706095199617
992 0.19168706095199617
993 0.19168706095199617
994 0.19168706095199617
995 0.19168706095199617
996 0.19168706095199617
997 0.19168706095199617
998 0.19168706095199617
999 0.19199208309131668
1000 0.19199208309131668

==> data/mean-ndcg-ue-sanitizer-msan-1000-crash_class=asan_segv.dat <==
1 0.011363636363636364
2 0.03865546069451558
3 0.037838026224386596
4 0.03643446819994471
5 0.03552329924652189
6 0.03569311213462822
7 0.036052573278987345
8 0.03825909378819481
9 0.040450839834980414
10 0.04042057480645474
11 0.04246878054400363
12 0.04535427136169741
13 0.04535427136169741
14 0.04535427136169741
15 0.04535427136169741
16 0.04535427136169741
17 0.046551110390672785
18 0.046551110390672785
19 0.046551110390672785
20 0.046551110390672785
21 0.04814750052245758
22 0.04999298747737739
23 0.05041328461624597
24 0.05078352258758224
25 0.05078352258758224
26 0.053370396520159534
27 0.053370396520159534
28 0.05408752383528896
29 0.054991586570190494
30 0.054991586570190494
31 0.0563851029173847
32 0.0563851029173847
33 0.056692092352951785
34 0.05697228247753561
35 0.05697228247753561
36 0.05830977054911371
37 0.05830977054911371
38 0.05830977054911371
39 0.058726549661179336
40 0.05933898034559551
41 0.061612626273904264
42 0.061612626273904264
43 0.06241594951322544
44 0.06276684138652786
45 0.0633984707580697
46 0.06437350072562777
47 0.0652183235311377
48 0.06547428946480921
49 0.0661219393677302
50 0.06703920534289716
51 0.06792432797616216
52 0.07043811868121784
53 0.07043811868121784
54 0.0713797021401168
55 0.0713797021401168
56 0.0716086600105679
57 0.07233043663419937
58 0.07233043663419937
59 0.07292022085511851
60 0.07350763362855575
61 0.07403776501453586
62 0.07493544932567822
63 0.07586349192147152
64 0.07618347347701583
65 0.07686925190325401
66 0.0773636349727224
67 0.07796408921921716
68 0.07936067545065052
69 0.0796411865463409
70 0.0796411865463409
71 0.08040591280920861
72 0.08071723772682816
73 0.08138478683987592
74 0.08181359562130872
75 0.08181359562130872
76 0.08181359562130872
77 0.08259651533657555
78 0.08259651533657555
79 0.08259651533657555
80 0.08259651533657555
81 0.08356389197169779
82 0.08356389197169779
83 0.08391088169688887
84 0.08508249632142582
85 0.08508249632142582
86 0.08508249632142582
87 0.08508249632142582
88 0.08581110934091246
89 0.0861079501030613
90 0.08634793882926614
91 0.08658734750762687
92 0.0872212386863662
93 0.08751523830472206
94 0.08751523830472206
95 0.08751523830472206
96 0.08751523830472206
97 0.08751523830472206
98 0.08751523830472206
99 0.08804036164684771
100 0.08804036164684771
101 0.08804036164684771
102 0.08804036164684771
103 0.08804036164684771
104 0.08804036164684771
105 0.08877178606673536
106 0.08877178606673536
107 0.0890029960381233
108 0.0890029960381233
109 0.0890029960381233
110 0.0890029960381233
111 0.08925556578284287
112 0.08925556578284287
113 0.08925556578284287
114 0.08925556578284287
115 0.08953655906967786
116 0.09085484418428323
117 0.09177937034479527
118 0.09238056318687385
119 0.09238056318687385
120 0.09238056318687385
121 0.09270059673566279
122 0.09297816858940408
123 0.0932971225514243
124 0.09409723706959815
125 0.09441513580523488
126 0.09462077885710465
127 0.09500168691394131
128 0.09500168691394131
129 0.09500168691394131
130 0.09524613856920273
131 0.09524613856920273
132 0.09580421691641834
133 0.09580421691641834
134 0.09580421691641834
135 0.09655663183768971
136 0.09655663183768971
137 0.09686866121584697
138 0.0982000148238667
139 0.0982000148238667
140 0.0982000148238667
141 0.09882047549996903
142 0.09930704721391731
143 0.09930704721391731
144 0.09974667761910071
145 0.1007275144438161
146 0.10127440049253579
147 0.10171222929623837
148 0.10195039133526079
149 0.10195039133526079
150 0.10195039133526079
151 0.1021486789760902
152 0.10234670814012209
153 0.1025444811776945
154 0.1025444811776945
155 0.1025444811776945
156 0.1025444811776945
157 0.10355555480394303
158 0.10392016564403993
159 0.10392016564403993
160 0.10415469727541232
161 0.10465269695006114
162 0.10465269695006114
163 0.10465269695006114
164 0.10518721067973881
165 0.10518721067973881
166 0.10518721067973881
167 0.10518721067973881
168 0.10518721067973881
169 0.10518721067973881
170 0.10518721067973881
171 0.10562903834807047
172 0.10583910901983563
173 0.10583910901983563
174 0.10630059960682205
175 0.10733574730443295
176 0.10733574730443295
177 0.10796689657321004
178 0.10796689657321004
179 0.10815872821073205
180 0.10815872821073205
181 0.10841540100390555
182 0.10841540100390555
183 0.10841540100390555
184 0.10864369005072828
185 0.1092321027692921
186 0.10945992255715557
187 0.10945992255715557
188 0.10945992255715557
189 0.10945992255715557
190 0.1098118039747667
191 0.11160241333219054
192 0.11185622400394196
193 0.11185622400394196
194 0.11264956318759033
195 0.11310707121341194
196 0.11310707121341194
197 0.11310707121341194
198 0.11331158530487356
199 0.11331158530487356
200 0.11360148904038504
201 0.11377587519820094
202 0.11431663624657767
203 0.11431663624657767
204 0.11431663624657767
205 0.11529176168488675
206 0.11583054404841522
207 0.11608079555240831
208 0.11680392588033431
209 0.11709145477227648
210 0.11709145477227648
211 0.11754291438388735
212 0.11754291438388735
213 0.11754291438388735
214 0.11754291438388735
215 0.11754291438388735
216 0.11754291438388735
217 0.11754291438388735
218 0.11827371487247458
219 0.11852136395847217
220 0.11852136395847217
221 0.11852136395847217
222 0.11852136395847217
223 0.11852136395847217
224 0.11896721607318218
225 0.11896721607318218
226 0.1194702986730201
227 0.1194702986730201
228 0.1194702986730201
229 0.1194702986730201
230 0.1194702986730201
231 0.11965319227487975
232 0.11965319227487975
233 0.11965319227487975
234 0.11965319227487975
235 0.11965319227487975
236 0.11965319227487975
237 0.11965319227487975
238 0.11965319227487975
239 0.12005240183826693
240 0.12045130876193269
241 0.12045130876193269
242 0.12066826429168148
243 0.12066826429168148
244 0.12154223286725481
245 0.12154223286725481
246 0.12154223286725481
247 0.12154223286725481
248 0.12154223286725481
249 0.12154223286725481
250 0.12154223286725481
251 0.12187647667259024
252 0.12187647667259024
253 0.12187647667259024
254 0.12187647667259024
255 0.12187647667259024
256 0.12187647667259024
257 0.12233163521440842
258 0.12233163521440842
259 0.12233163521440842
260 0.12233163521440842
261 0.12365410765025166
262 0.12389382229639247
263 0.12389382229639247
264 0.12389382229639247
265 0.12389382229639247
266 0.12389382229639247
267 0.12389382229639247
268 0.12389382229639247
269 0.12389382229639247
270 0.12389382229639247
271 0.12389382229639247
272 0.12389382229639247
273 0.12389382229639247
274 0.12422286853797958
275 0.12422286853797958
276 0.12422286853797958
277 0.12441523319885278
278 0.12441523319885278
279 0.1248035216045884
280 0.1248035216045884
281 0.12519132017059817
282 0.12532830198819014
283 0.12553926950284652
284 0.12553926950284652
285 0.1267160930281105
286 0.12782335124662114
287 0.12782335124662114
288 0.12782335124662114
289 0.12782335124662114
290 0.12782335124662114
291 0.12782335124662114
292 0.12782335124662114
293 0.12782335124662114
294 0.12916213495261755
295 0.12916213495261755
296 0.12962229065832864
297 0.13073744105669136
298 0.13073744105669136
299 0.13073744105669136
300 0.13073744105669136
301 0.13073744105669136
302 0.13073744105669136
303 0.13183554715994866
304 0.13183554715994866
305 0.13183554715994866
306 0.13183554715994866
307 0.13183554715994866
308 0.13183554715994866
309 0.13183554715994866
310 0.13202415247091046
311 0.13202415247091046
312 0.13202415247091046
313 0.13219741831284007
314 0.13219741831284007
315 0.13238550099390636
316 0.13238550099390636
317 0.13238550099390636
318 0.13238550099390636
319 0.13238550099390636
320 0.13238550099390636
321 0.13238550099390636
322 0.13238550099390636
323 0.13238550099390636
324 0.13238550099390636
325 0.13238550099390636
326 0.13238550099390636
327 0.13238550099390636
328 0.13238550099390636
329 0.13238550099390636
330 0.13238550099390636
331 0.13238550099390636
332 0.13238550099390636
333 0.13238550099390636
334 0.13238550099390636
335 0.13238550099390636
336 0.13238550099390636
337 0.1336663183505208
338 0.1336663183505208
339 0.13389547247541608
340 0.13472360295548344
341 0.13472360295548344
342 0.13472360295548344
343 0.13472360295548344
344 0.13472360295548344
345 0.13472360295548344
346 0.1353814952732402
347 0.1353814952732402
348 0.1353814952732402
349 0.1353814952732402
350 0.1353814952732402
351 0.1353814952732402
352 0.1353814952732402
353 0.1353814952732402
354 0.1353814952732402
355 0.1353814952732402
356 0.1353814952732402
357 0.1368191934694984
358 0.13713333185891563
359 0.13713333185891563
360 0.1372646512006697
361 0.1372646512006697
362 0.1372646512006697
363 0.1372646512006697
364 0.1372646512006697
365 0.1372646512006697
366 0.1374479685747633
367 0.1374479685747633
368 0.1374479685747633
369 0.1374479685747633
370 0.1374479685747633
371 0.1374479685747633
372 0.1374479685747633
373 0.13761612022964667
374 0.13761612022964667
375 0.13761612022964667
376 0.13761612022964667
377 0.13761612022964667
378 0.13761612022964667
379 0.13761612022964667
380 0.13787482792047628
381 0.13787482792047628
382 0.13787482792047628
383 0.13787482792047628
384 0.13787482792047628
385 0.13787482792047628
386 0.13787482792047628
387 0.13787482792047628
388 0.13787482792047628
389 0.13787482792047628
390 0.13787482792047628
391 0.13787482792047628
392 0.13787482792047628
393 0.13787482792047628
394 0.13787482792047628
395 0.13787482792047628
396 0.13818368438766615
397 0.13818368438766615
398 0.13818368438766615
399 0.13818368438766615
400 0.13818368438766615
401 0.13970000049235304
402 0.13970000049235304
403 0.14000795744202657
404 0.14000795744202657
405 0.14000795744202657
406 0.14023025207673107
407 0.14023025207673107
408 0.14147046017734302
409 0.1431834047561895
410 0.1431834047561895
411 0.14349035879245672
412 0.14349035879245672
413 0.1443254390602569
414 0.1446845981214798
415 0.1446845981214798
416 0.14493943417833036
417 0.14524565290175853
418 0.14524565290175853
419 0.14524565290175853
420 0.14524565290175853
421 0.14524565290175853
422 0.14524565290175853
423 0.14537348061233138
424 0.14537348061233138
425 0.14537348061233138
426 0.14553795294849392
427 0.14553795294849392
428 0.1457022984894441
429 0.1457022984894441
430 0.14595574730383482
431 0.14595574730383482
432 0.14595574730383482
433 0.14595574730383482
434 0.14617560752664852
435 0.14617560752664852
436 0.14639530187018887
437 0.14694721572908856
438 0.14694721572908856
439 0.14712506943250744
440 0.14712506943250744
441 0.14712506943250744
442 0.14742836905642043
443 0.14742836905642043
444 0.14742836905642043
445 0.14742836905642043
446 0.14742836905642043
447 0.14742836905642043
448 0.14742836905642043
449 0.14742836905642043
450 0.14742836905642043
451 0.14742836905642043
452 0.14742836905642043
453 0.14742836905642043
454 0.14742836905642043
455 0.14742836905642043
456 0.14742836905642043
457 0.14764638039172506
458 0.14764638039172506
459 0.14764638039172506
460 0.14764638039172506
461 0.14764638039172506
462 0.14764638039172506
463 0.14764638039172506
464 0.14764638039172506
465 0.14764638039172506
466 0.1479470765214087
467 0.1479470765214087
468 0.1479470765214087
469 0.1479470765214087
470 0.1487317509301176
471 0.1487317509301176
472 0.1487317509301176
473 0.1487317509301176
474 0.1487317509301176
475 0.14892504684023414
476 0.14892504684023414
477 0.14892504684023414
478 0.1493672584990321
479 0.1493672584990321
480 0.1493672584990321
481 0.1493672584990321
482 0.1493672584990321
483 0.14966621547672326
484 0.14966621547672326
485 0.14966621547672326
486 0.14966621547672326
487 0.14966621547672326
488 0.14966621547672326
489 0.14966621547672326
490 0.14966621547672326
491 0.14966621547672326
492 0.14966621547672326
493 0.14966621547672326
494 0.14966621547672326
495 0.14982671837365846
496 0.14982671837365846
497 0.14982671837365846
498 0.14982671837365846
499 0.14982671837365846
500 0.1500184226631058
501 0.1500184226631058
502 0.1504895568748864
503 0.1504895568748864
504 0.15068101624809713
505 0.15106883694940543
506 0.15106883694940543
507 0.15106883694940543
508 0.15106883694940543
509 0.15106883694940543
510 0.15106883694940543
511 0.15106883694940543
512 0.15106883694940543
513 0.15106883694940543
514 0.15106883694940543
515 0.15156112693455245
516 0.15156112693455245
517 0.15156112693455245
518 0.15156112693455245
519 0.15205281008615093
520 0.15247162530622427
521 0.15247162530622427
522 0.15247162530622427
523 0.15247162530622427
524 0.15276670113280558
525 0.15276670113280558
526 0.15276670113280558
527 0.15276670113280558
528 0.1529255554230203
529 0.1529255554230203
530 0.1529255554230203
531 0.1529255554230203
532 0.1529255554230203
533 0.1529255554230203
534 0.1529255554230203
535 0.15317021090999683
536 0.15317021090999683
537 0.15317021090999683
538 0.15341464929295226
539 0.1536040694564993
540 0.1537623575622411
541 0.15410990816155967
542 0.15410990816155967
543 0.15426805730314624
544 0.15426805730314624
545 0.15508020481483453
546 0.15523821599828722
547 0.15540987920323776
548 0.15540987920323776
549 0.15540987920323776
550 0.15540987920323776
551 0.15540987920323776
552 0.15540987920323776
553 0.15540987920323776
554 0.15540987920323776
555 0.15556748242011154
556 0.15556748242011154
557 0.15556748242011154
558 0.1556897248015854
559 0.1556897248015854
560 0.1556897248015854
561 0.1556897248015854
562 0.1556897248015854
563 0.1556897248015854
564 0.1556897248015854
565 0.1556897248015854
566 0.1556897248015854
567 0.15586041775360968
568 0.15586041775360968
569 0.15586041775360968
570 0.15586041775360968
571 0.15586041775360968
572 0.15586041775360968
573 0.15607068138599464
574 0.15607068138599464
575 0.15607068138599464
576 0.15607068138599464
577 0.15619228129081963
578 0.15619228129081963
579 0.15619228129081963
580 0.15619228129081963
581 0.15619228129081963
582 0.15619228129081963
583 0.15636222983946682
584 0.15636222983946682
585 0.15653208722349898
586 0.15653208722349898
587 0.15682191889335767
588 0.15682191889335767
589 0.1571612714436565
590 0.1573173670461575
591 0.1573173670461575
592 0.1573173670461575
593 0.1573173670461575
594 0.1573173670461575
595 0.1573173670461575
596 0.1573173670461575
597 0.1573173670461575
598 0.15752622901553484
599 0.15752622901553484
600 0.15752622901553484
601 0.15752622901553484
602 0.15752622901553484
603 0.15752622901553484
604 0.15752622901553484
605 0.15752622901553484
606 0.1577661355453374
607 0.15795205091852563
608 0.15795205091852563
609 0.15795205091852563
610 0.15795205091852563
611 0.15795205091852563
612 0.15795205091852563
613 0.15816010823741997
614 0.15832868797972044
615 0.15832868797972044
616 0.1591495705791359
617 0.15931802267147593
618 0.15931802267147593
619 0.15931802267147593
620 0.1594863479237863
621 0.1594863479237863
622 0.1594863479237863
623 0.15969388299609133
624 0.15969388299609133
625 0.15986199862339381
626 0.15986199862339381
627 0.15986199862339381
628 0.15986199862339381
629 0.16006922558477188
630 0.16006922558477188
631 0.16006922558477188
632 0.16006922558477188
633 0.16006922558477188
634 0.16059383389770082
635 0.16103892862364552
636 0.16103892862364552
637 0.16103892862364552
638 0.16103892862364552
639 0.16103892862364552
640 0.16119306275268322
641 0.16119306275268322
642 0.16119306275268322
643 0.16119306275268322
644 0.16119306275268322
645 0.1619689934050399
646 0.1619689934050399
647 0.1619689934050399
648 0.1619689934050399
649 0.1619689934050399
650 0.1619689934050399
651 0.1619689934050399
652 0.1619689934050399
653 0.1619689934050399
654 0.1619689934050399
655 0.1619689934050399
656 0.1619689934050399
657 0.1619689934050399
658 0.1619689934050399
659 0.1622058065762215
660 0.1622058065762215
661 0.1622058065762215
662 0.1622058065762215
663 0.1622058065762215
664 0.1622058065762215
665 0.1622058065762215
666 0.1622058065762215
667 0.1622058065762215
668 0.1622058065762215
669 0.1622058065762215
670 0.1622058065762215
671 0.1622058065762215
672 0.1622058065762215
673 0.1622058065762215
674 0.1622058065762215
675 0.1622058065762215
676 0.1622058065762215
677 0.1622058065762215
678 0.16238857291581846
679 0.16238857291581846
680 0.16238857291581846
681 0.16238857291581846
682 0.16238857291581846
683 0.16238857291581846
684 0.16238857291581846
685 0.16238857291581846
686 0.16238857291581846
687 0.1629067447464245
688 0.1629067447464245
689 0.16314194750617672
690 0.16314194750617672
691 0.16314194750617672
692 0.16314194750617672
693 0.16314194750617672
694 0.16314194750617672
695 0.16314194750617672
696 0.16314194750617672
697 0.16314194750617672
698 0.16314194750617672
699 0.16314194750617672
700 0.16314194750617672
701 0.16314194750617672
702 0.16314194750617672
703 0.16314194750617672
704 0.16314194750617672
705 0.16314194750617672
706 0.16314194750617672
707 0.16314194750617672
708 0.16314194750617672
709 0.16314194750617672
710 0.16314194750617672
711 0.16314194750617672
712 0.16314194750617672
713 0.16314194750617672
714 0.16314194750617672
715 0.16314194750617672
716 0.16314194750617672
717 0.16337572763505293
718 0.16337572763505293
719 0.16337572763505293
720 0.16337572763505293
721 0.16337572763505293
722 0.16337572763505293
723 0.16337572763505293
724 0.16337572763505293
725 0.16337572763505293
726 0.16337572763505293
727 0.16355656156762552
728 0.16355656156762552
729 0.16355656156762552
730 0.16355656156762552
731 0.16355656156762552
732 0.16355656156762552
733 0.16355656156762552
734 0.16372058833560332
735 0.16372058833560332
736 0.16372058833560332
737 0.16372058833560332
738 0.16372058833560332
739 0.16372058833560332
740 0.16427996401497813
741 0.16427996401497813
742 0.16427996401497813
743 0.16443062451618184
744 0.16443062451618184
745 0.16443062451618184
746 0.16443062451618184
747 0.16443062451618184
748 0.16443062451618184
749 0.16443062451618184
750 0.16443062451618184
751 0.16443062451618184
752 0.16443062451618184
753 0.16443062451618184
754 0.16443062451618184
755 0.16443062451618184
756 0.16443062451618184
757 0.16443062451618184
758 0.16443062451618184
759 0.16443062451618184
760 0.16443062451618184
761 0.16443062451618184
762 0.16443062451618184
763 0.16470902453833094
764 0.16470902453833094
765 0.16470902453833094
766 0.16507256004694615
767 0.16507256004694615
768 0.1652354705973097
769 0.1652354705973097
770 0.1652354705973097
771 0.1652354705973097
772 0.1652354705973097
773 0.1652354705973097
774 0.1652354705973097
775 0.1652354705973097
776 0.1652354705973097
777 0.1652354705973097
778 0.1652354705973097
779 0.1652354705973097
780 0.16546629869680796
781 0.16546629869680796
782 0.16546629869680796
783 0.16546629869680796
784 0.16546629869680796
785 0.16546629869680796
786 0.16546629869680796
787 0.16569681797767266
788 0.16569681797767266
789 0.16569681797767266
790 0.16569681797767266
791 0.16569681797767266
792 0.16569681797767266
793 0.16597361209448558
794 0.16597361209448558
795 0.16597361209448558
796 0.16597361209448558
797 0.16597361209448558
798 0.16597361209448558
799 0.16597361209448558
800 0.16597361209448558
801 0.16597361209448558
802 0.16597361209448558
803 0.1661732842838527
804 0.1661732842838527
805 0.1661732842838527
806 0.1661732842838527
807 0.1661732842838527
808 0.1661732842838527
809 0.1661732842838527
810 0.1661732842838527
811 0.1663348717712909
812 0.1663348717712909
813 0.1663348717712909
814 0.1663348717712909
815 0.1663348717712909
816 0.1663348717712909
817 0.16653403001623887
818 0.16680954496155553
819 0.16680954496155553
820 0.16680954496155553
821 0.16680954496155553
822 0.16680954496155553
823 0.1670385304924642
824 0.1670385304924642
825 0.1670385304924642
826 0.1670385304924642
827 0.1670385304924642
828 0.1670385304924642
829 0.1670385304924642
830 0.1670385304924642
831 0.1670385304924642
832 0.16726714613741248
833 0.16726714613741248
834 0.16726714613741248
835 0.16726714613741248
836 0.16726714613741248
837 0.16726714613741248
838 0.16726714613741248
839 0.16726714613741248
840 0.16726714613741248
841 0.16726714613741248
842 0.16726714613741248
843 0.16726714613741248
844 0.16726714613741248
845 0.16726714613741248
846 0.16726714613741248
847 0.16785121939421563
848 0.16785121939421563
849 0.1680492446171817
850 0.1680492446171817
851 0.16827709614561923
852 0.16827709614561923
853 0.16827709614561923
854 0.16827709614561923
855 0.16827709614561923
856 0.16843739308476438
857 0.16902045260907908
858 0.16902045260907908
859 0.16902045260907908
860 0.16902045260907908
861 0.16929388175852453
862 0.16929388175852453
863 0.16929388175852453
864 0.16929388175852453
865 0.16929388175852453
866 0.16929388175852453
867 0.16929388175852453
868 0.16929388175852453
869 0.16929388175852453
870 0.16929388175852453
871 0.16929388175852453
872 0.16929388175852453
873 0.16929388175852453
874 0.16929388175852453
875 0.16929388175852453
876 0.16929388175852453
877 0.1694536061425127
878 0.1694536061425127
879 0.1694536061425127
880 0.1694536061425127
881 0.1694536061425127
882 0.1694536061425127
883 0.1694536061425127
884 0.1694536061425127
885 0.1694536061425127
886 0.1694536061425127
887 0.1694536061425127
888 0.1694536061425127
889 0.1696002915983994
890 0.1696002915983994
891 0.16979691095382088
892 0.16979691095382088
893 0.16979691095382088
894 0.16979691095382088
895 0.16997222141301643
896 0.16997222141301643
897 0.17019831103841707
898 0.17019831103841707
899 0.17019831103841707
900 0.17019831103841707
901 0.17019831103841707
902 0.17019831103841707
903 0.17019831103841707
904 0.17019831103841707
905 0.17019831103841707
906 0.17019831103841707
907 0.17019831103841707
908 0.17019831103841707
909 0.17019831103841707
910 0.17039432226796006
911 0.17039432226796006
912 0.17039432226796006
913 0.17039432226796006
914 0.17039432226796006
915 0.17039432226796006
916 0.17039432226796006
917 0.17039432226796006
918 0.17039432226796006
919 0.1706651423474137
920 0.17086084006228866
921 0.17086084006228866
922 0.17086084006228866
923 0.17086084006228866
924 0.17086084006228866
925 0.17086084006228866
926 0.17086084006228866
927 0.17086084006228866
928 0.17086084006228866
929 0.17086084006228866
930 0.17086084006228866
931 0.17086084006228866
932 0.17086084006228866
933 0.17086084006228866
934 0.17086084006228866
935 0.17086084006228866
936 0.17086084006228866
937 0.17086084006228866
938 0.17086084006228866
939 0.17086084006228866
940 0.17086084006228866
941 0.17086084006228866
942 0.17086084006228866
943 0.17086084006228866
944 0.1710558029696108
945 0.1710558029696108
946 0.1710558029696108
947 0.1710558029696108
948 0.1710558029696108
949 0.1710558029696108
950 0.1710558029696108
951 0.1710558029696108
952 0.1710558029696108
953 0.1710558029696108
954 0.1710558029696108
955 0.1710558029696108
956 0.1710558029696108
957 0.1710558029696108
958 0.1710558029696108
959 0.1710558029696108
960 0.1710558029696108
961 0.1710558029696108
962 0.1710558029696108
963 0.1710558029696108
964 0.1710558029696108
965 0.1710558029696108
966 0.1710558029696108
967 0.1710558029696108
968 0.1710558029696108
969 0.1710558029696108
970 0.1710558029696108
971 0.1710558029696108
972 0.17120058753459844
973 0.1713453504868958
974 0.1713453504868958
975 0.1713453504868958
976 0.1716138058580735
977 0.1717584826451272
978 0.1717584826451272
979 0.1717584826451272
980 0.17210903130117733
981 0.17228200963937532
982 0.17228200963937532
983 0.17228200963937532
984 0.17228200963937532
985 0.17247577139124648
986 0.17247577139124648
987 0.17247577139124648
988 0.17247577139124648
989 0.17247577139124648
990 0.17247577139124648
991 0.17247577139124648
992 0.17247577139124648
993 0.17282565139181735
994 0.17282565139181735
995 0.17282565139181735
996 0.17282565139181735
997 0.17282565139181735
998 0.1730190456811578
999 0.1732416140613783
1000 0.17350912643930722

==> data/mean-ndcg-ue-sanitizer-msan-1000-crash_class=leaksan_detected_memory_leaks.dat <==
1 0.0
2 0.004632967751311875
3 0.01111456007938502
4 0.011176417469862908
5 0.012747399094827937
6 0.01587601618319493
7 0.016204890816803128
8 0.016582890050779165
9 0.018918754379121053
10 0.019617020283317688
11 0.021003520203864784
12 0.02215111281228248
13 0.02395022823492063
14 0.024548557016484313
15 0.026385658410127074
16 0.028934330975810985
17 0.029608216537460496
18 0.030158509611524296
19 0.03165950878325582
20 0.03165950878325582
21 0.03165950878325582
22 0.03217627082000498
23 0.03253526308332145
24 0.034328089713095436
25 0.03508956934263648
26 0.04218559950501492
27 0.04218559950501492
28 0.04252441640590562
29 0.04252441640590562
30 0.04309162288614577
31 0.04309162288614577
32 0.04331328088955263
33 0.04331328088955263
34 0.04331328088955263
35 0.043585520502184304
36 0.04397536935776206
37 0.04397536935776206
38 0.04397536935776206
39 0.04441460961957972
40 0.04441460961957972
41 0.04441460961957972
42 0.04560909470666592
43 0.045910585077886264
44 0.04628038729166606
45 0.0477669994670421
46 0.05043685396837439
47 0.05094000009536637
48 0.05094000009536637
49 0.05094000009536637
50 0.05094000009536637
51 0.05094000009536637
52 0.056067920576196244
53 0.056067920576196244
54 0.056067920576196244
55 0.05710266793482399
56 0.05710266793482399
57 0.05710266793482399
58 0.05710266793482399
59 0.05710266793482399
60 0.05749681877252298
61 0.05749681877252298
62 0.05749681877252298
63 0.05749681877252298
64 0.05749681877252298
65 0.05749681877252298
66 0.05749681877252298
67 0.05749681877252298
68 0.05787949794591634
69 0.0582608810674512
70 0.05852852883139496
71 0.05885768995285128
72 0.05998828056532248
73 0.060253354794636435
74 0.060253354794636435
75 0.06084099606744888
76 0.06262130283793961
77 0.0630683788012249
78 0.0630683788012249
79 0.06343814021810396
80 0.06343814021810396
81 0.06388014246198526
82 0.06388014246198526
83 0.06424583223224652
84 0.06508317529161191
85 0.06544693327218105
86 0.06681657477923807
87 0.06886437982453261
88 0.06992703721325527
89 0.06992703721325527
90 0.07071131559216662
91 0.07106964821865493
92 0.07106964821865493
93 0.07182828978116207
94 0.07307957094548148
95 0.07350704745110269
96 0.07411062680894887
97 0.07488222870094172
98 0.07513051313632262
99 0.07513051313632262
100 0.07548159917434177
101 0.07548159917434177
102 0.07548159917434177
103 0.07548159917434177
104 0.07582975520819882
105 0.07582975520819882
106 0.07617650541768413
107 0.07617650541768413
108 0.07617650541768413
109 0.07617650541768413
110 0.07617650541768413
111 0.07617650541768413
112 0.07639858565502505
113 0.07684191986925673
114 0.07684191986925673
115 0.07684191986925673
116 0.07684191986925673
117 0.07761451639992935
118 0.07761451639992935
119 0.07761451639992935
120 0.07761451639992935
121 0.07761451639992935
122 0.07806976831558683
123 0.07830645505721599
124 0.07830645505721599
125 0.07830645505721599
126 0.07830645505721599
127 0.07830645505721599
128 0.07877597801101324
129 0.07910885791021706
130 0.07939760770279063
131 0.0796312638607889
132 0.0796312638607889
133 0.0796312638607889
134 0.08074955990422891
135 0.08074955990422891
136 0.08092449346200442
137 0.08166584943501731
138 0.08264347346228529
139 0.08285592497516261
140 0.08401322329863618
141 0.08443691016122426
142 0.08443691016122426
143 0.0855016339924938
144 0.0855016339924938
145 0.08653533028680464
146 0.08653533028680464
147 0.08653533028680464
148 0.08653533028680464
149 0.0867448564939942
150 0.0867448564939942
151 0.0867448564939942
152 0.0867448564939942
153 0.08722071422642971
154 0.08722071422642971
155 0.08722071422642971
156 0.08722071422642971
157 0.08737380347807153
158 0.08737380347807153
159 0.08737380347807153
160 0.08737380347807153
161 0.08737380347807153
162 0.08775618968050786
163 0.0879620498581498
164 0.0879620498581498
165 0.0879620498581498
166 0.0879620498581498
167 0.0879620498581498
168 0.0882779049007699
169 0.08865716039907649
170 0.08897229272141399
171 0.08897229272141399
172 0.0897118318011719
173 0.09373444997329397
174 0.09373444997329397
175 0.09373444997329397
176 0.09480008065499905
177 0.09517597049612063
178 0.09517597049612063
179 0.09517597049612063
180 0.09517597049612063
181 0.09619830362649315
182 0.09619830362649315
183 0.09619830362649315
184 0.0963851828049156
185 0.09712518753136919
186 0.09791862965301573
187 0.09791862965301573
188 0.09791862965301573
189 0.09791862965301573
190 0.09791862965301573
191 0.09791862965301573
192 0.09791862965301573
193 0.0981352066190328
194 0.09892234530042711
195 0.09929137475908796
196 0.09929137475908796
197 0.1003137433335966
198 0.1003137433335966
199 0.101465379431006
200 0.101465379431006
201 0.101465379431006
202 0.10166297376725485
203 0.10293730585096764
204 0.10346491139256818
205 0.10366196165716182
206 0.10510521296063945
207 0.10510521296063945
208 0.10510521296063945
209 0.10510521296063945
210 0.10567100086412065
211 0.10567100086412065
212 0.10567100086412065
213 0.106274918724619
214 0.10663759068002629
215 0.10687124855056115
216 0.10723329631233933
217 0.10723329631233933
218 0.10723329631233933
219 0.10723329631233933
220 0.10723329631233933
221 0.10744446878421897
222 0.10744446878421897
223 0.10800400585742247
224 0.10903807619024115
225 0.10954747260869575
226 0.10954747260869575
227 0.10954747260869575
228 0.10984566680710685
229 0.10984566680710685
230 0.10984566680710685
231 0.11003841695038408
232 0.11147427369743244
233 0.11166672055557002
234 0.11210574158336784
235 0.11265437472421061
236 0.11265437472421061
237 0.11265437472421061
238 0.11281153267100993
239 0.11281153267100993
240 0.11281153267100993
241 0.11281153267100993
242 0.11281153267100993
243 0.11281153267100993
244 0.11327413914300194
245 0.11327413914300194
246 0.11327413914300194
247 0.11402695233976406
248 0.11402695233976406
249 0.11402695233976406
250 0.11477812730501005
251 0.11477812730501005
252 0.11477812730501005
253 0.11477812730501005
254 0.11477812730501005
255 0.11477812730501005
256 0.11576356581256471
257 0.11576356581256471
258 0.11644757001718752
259 0.11644757001718752
260 0.11644757001718752
261 0.118143134697304
262 0.1188207972111676
263 0.12074267725314762
264 0.12109175863453897
265 0.12109175863453897
266 0.12124580042150128
267 0.12143357753714144
268 0.1217817241461957
269 0.1217817241461957
270 0.1217817241461957
271 0.1217817241461957
272 0.12212895466389216
273 0.12212895466389216
274 0.12247573393646301
275 0.12247573393646301
276 0.12247573393646301
277 0.12247573393646301
278 0.12247573393646301
279 0.12247573393646301
280 0.12247573393646301
281 0.12247573393646301
282 0.12247573393646301
283 0.12292624362990526
284 0.12292624362990526
285 0.12337619436134528
286 0.1239487924597108
287 0.12458358005423645
288 0.12458358005423645
289 0.12458358005423645
290 0.12458358005423645
291 0.12458358005423645
292 0.12458358005423645
293 0.12458358005423645
294 0.12458358005423645
295 0.12458358005423645
296 0.12677050164714102
297 0.12677050164714102
298 0.12677050164714102
299 0.12677050164714102
300 0.12677050164714102
301 0.12677050164714102
302 0.12677050164714102
303 0.12692104661779616
304 0.12692104661779616
305 0.12692104661779616
306 0.12692104661779616
307 0.12692104661779616
308 0.12714011191421107
309 0.12714011191421107
310 0.1273100789883878
311 0.1275922143667345
312 0.12777491925446113
313 0.12797335702698678
314 0.12887528193531483
315 0.12900993509666422
316 0.12900993509666422
317 0.12917924559788244
318 0.1296521146583689
319 0.1298212411352718
320 0.13010465365176774
321 0.13010465365176774
322 0.13010465365176774
323 0.13038494707298806
324 0.1305337533975935
325 0.1305337533975935
326 0.1305337533975935
327 0.1305337533975935
328 0.1305337533975935
329 0.1305337533975935
330 0.1305337533975935
331 0.1305337533975935
332 0.1305337533975935
333 0.1305337533975935
334 0.13100866552755389
335 0.13100866552755389
336 0.13142049348128798
337 0.13142049348128798
338 0.13142049348128798
339 0.13142049348128798
340 0.13142049348128798
341 0.13213435074542826
342 0.13213435074542826
343 0.13213435074542826
344 0.13213435074542826
345 0.13344023168434496
346 0.13450543703308082
347 0.13492937556790696
348 0.13520611074704195
349 0.13520611074704195
350 0.13712215572629902
351 0.13712215572629902
352 0.13712215572629902
353 0.13733614662245916
354 0.13733614662245916
355 0.13733614662245916
356 0.13733614662245916
357 0.13757553176307227
358 0.1377539784534723
359 0.13791972064940544
360 0.13791972064940544
361 0.13791972064940544
362 0.13791972064940544
363 0.13791972064940544
364 0.13791972064940544
365 0.13811300670887355
366 0.13811300670887355
367 0.13811300670887355
368 0.1384556737533383
369 0.1384556737533383
370 0.1384556737533383
371 0.1389626960277693
372 0.13977766443245243
373 0.13977766443245243
374 0.14028343069157106
375 0.14028343069157106
376 0.1404140774973726
377 0.1404140774973726
378 0.1404140774973726
379 0.1404140774973726
380 0.1404140774973726
381 0.1404140774973726
382 0.1404140774973726
383 0.14062514312518876
384 0.14062514312518876
385 0.14062514312518876
386 0.14062514312518876
387 0.14062514312518876
388 0.14062514312518876
389 0.14062514312518876
390 0.14062514312518876
391 0.14062514312518876
392 0.14062514312518876
393 0.14062514312518876
394 0.14062514312518876
395 0.14062514312518876
396 0.14062514312518876
397 0.14062514312518876
398 0.14111326709186936
399 0.14111326709186936
400 0.14111326709186936
401 0.14111326709186936
402 0.14111326709186936
403 0.14132254709197128
404 0.14132254709197128
405 0.14132254709197128
406 0.14153156941759695
407 0.14153156941759695
408 0.14180100425699246
409 0.14276023556421594
410 0.14276023556421594
411 0.14276023556421594
412 0.1430292350619674
413 0.1433524715567561
414 0.1433524715567561
415 0.1433524715567561
416 0.1433524715567561
417 0.1433524715567561
418 0.1433524715567561
419 0.14356040585196497
420 0.1438827454428447
421 0.1438827454428447
422 0.1442048324151324
423 0.1442048324151324
424 0.1442048324151324
425 0.1442048324151324
426 0.1442048324151324
427 0.14447224806669406
428 0.14447224806669406
429 0.1450606732911846
430 0.146387082479893
431 0.146387082479893
432 0.146387082479893
433 0.14678175649064842
434 0.14678175649064842
435 0.14696947677621586
436 0.1472898388152292
437 0.14746245006521086
438 0.14746245006521086
439 0.14746245006521086
440 0.14746245006521086
441 0.14746245006521086
442 0.14746245006521086
443 0.14746245006521086
444 0.14746245006521086
445 0.14746245006521086
446 0.14814258805244526
447 0.14814258805244526
448 0.14814258805244526
449 0.14814258805244526
450 0.14814258805244526
451 0.14814258805244526
452 0.14814258805244526
453 0.14840742601182869
454 0.14840742601182869
455 0.14840742601182869
456 0.1485788404902233
457 0.1485788404902233
458 0.1485788404902233
459 0.1485788404902233
460 0.1485788404902233
461 0.1485788404902233
462 0.1485788404902233
463 0.1485788404902233
464 0.1488426461739472
465 0.1488426461739472
466 0.1488426461739472
467 0.14901339754782664
468 0.14901339754782664
469 0.14901339754782664
470 0.14942152267015643
471 0.14942152267015643
472 0.14942152267015643
473 0.14942152267015643
474 0.1497622027886196
475 0.1497622027886196
476 0.1497622027886196
477 0.1497622027886196
478 0.1497622027886196
479 0.1499322539356975
480 0.1499322539356975
481 0.15019452635955347
482 0.15019452635955347
483 0.1505095947911322
484 0.15111888288966682
485 0.15111888288966682
486 0.15111888288966682
487 0.15111888288966682
488 0.15111888288966682
489 0.15111888288966682
490 0.1512883122248032
491 0.1512883122248032
492 0.1512883122248032
493 0.1512883122248032
494 0.1512883122248032
495 0.1512883122248032
496 0.1512883122248032
497 0.151862827429201
498 0.151862827429201
499 0.151862827429201
500 0.151862827429201
501 0.151862827429201
502 0.151862827429201
503 0.151862827429201
504 0.151862827429201
505 0.151862827429201
506 0.151862827429201
507 0.151862827429201
508 0.15212280623254376
509 0.15212280623254376
510 0.15212280623254376
511 0.15212280623254376
512 0.15212280623254376
513 0.15229099300897517
514 0.152693280816541
515 0.152693280816541
516 0.152693280816541
517 0.15286125898734773
518 0.15286125898734773
519 0.15286125898734773
520 0.15359945081896584
521 0.15376722249971395
522 0.15396787107557827
523 0.15396787107557827
524 0.15422656520763053
525 0.15422656520763053
526 0.15442696985345983
527 0.15442696985345983
528 0.15442696985345983
529 0.15442696985345983
530 0.15442696985345983
531 0.15442696985345983
532 0.15442696985345983
533 0.15442696985345983
534 0.15442696985345983
535 0.15468481036668058
536 0.15652954557299206
537 0.15652954557299206
538 0.15652954557299206
539 0.1567870813866019
540 0.1567870813866019
541 0.1567870813866019
542 0.1567870813866019
543 0.1567870813866019
544 0.1567870813866019
545 0.1567870813866019
546 0.15701037009271193
547 0.15717684861783357
548 0.15717684861783357
549 0.15717684861783357
550 0.15717684861783357
551 0.15717684861783357
552 0.15717684861783357
553 0.1574333409617229
554 0.15952487016887865
555 0.15952487016887865
556 0.15952487016887865
557 0.15952487016887865
558 0.15952487016887865
559 0.1598326766249188
560 0.1598326766249188
561 0.1598326766249188
562 0.1598326766249188
563 0.1598326766249188
564 0.1598326766249188
565 0.1598326766249188
566 0.15999826020756605
567 0.15999826020756605
568 0.16032924356063635
569 0.16032924356063635
570 0.16032924356063635
571 0.16032924356063635
572 0.16032924356063635
573 0.16032924356063635
574 0.16032924356063635
575 0.16032924356063635
576 0.16032924356063635
577 0.16032924356063635
578 0.16032924356063635
579 0.16032924356063635
580 0.16032924356063635
581 0.16032924356063635
582 0.16032924356063635
583 0.16032924356063635
584 0.16032924356063635
585 0.16032924356063635
586 0.16055006030341218
587 0.16055006030341218
588 0.16055006030341218
589 0.16070296893518551
590 0.16070296893518551
591 0.16070296893518551
592 0.16070296893518551
593 0.16070296893518551
594 0.16070296893518551
595 0.16070296893518551
596 0.16070296893518551
597 0.16070296893518551
598 0.16070296893518551
599 0.16070296893518551
600 0.16070296893518551
601 0.16070296893518551
602 0.16070296893518551
603 0.16070296893518551
604 0.16070296893518551
605 0.16070296893518551
606 0.16070296893518551
607 0.16070296893518551
608 0.1608988534805409
609 0.1608988534805409
610 0.1608988534805409
611 0.1608988534805409
612 0.1608988534805409
613 0.1608988534805409
614 0.1608988534805409
615 0.1608988534805409
616 0.1608988534805409
617 0.1608988534805409
618 0.1608988534805409
619 0.1608988534805409
620 0.1608988534805409
621 0.16105050665834128
622 0.16105050665834128
623 0.16105050665834128
624 0.16105050665834128
625 0.16105050665834128
626 0.16105050665834128
627 0.16105050665834128
628 0.16105050665834128
629 0.16105050665834128
630 0.16105050665834128
631 0.1613017599018392
632 0.1613017599018392
633 0.1613017599018392
634 0.1613017599018392
635 0.1613017599018392
636 0.1613017599018392
637 0.1613017599018392
638 0.1613017599018392
639 0.1613017599018392
640 0.1613017599018392
641 0.1613017599018392
642 0.1613017599018392
643 0.1613017599018392
644 0.1613017599018392
645 0.1613017599018392
646 0.1613017599018392
647 0.1613017599018392
648 0.1613017599018392
649 0.1613017599018392
650 0.1613017599018392
651 0.1613017599018392
652 0.1613017599018392
653 0.1613017599018392
654 0.1613017599018392
655 0.1613017599018392
656 0.1613017599018392
657 0.1613017599018392
658 0.16146350757191044
659 0.16162521746486894
660 0.16162521746486894
661 0.1617868520277272
662 0.1617868520277272
663 0.1617868520277272
664 0.1617868520277272
665 0.1619800407902527
666 0.1619800407902527
667 0.1619800407902527
668 0.1619800407902527
669 0.1619800407902527
670 0.1619800407902527
671 0.1619800407902527
672 0.16217291935701014
673 0.16217291935701014
674 0.16217291935701014
675 0.16217291935701014
676 0.16217291935701014
677 0.16217291935701014
678 0.16217291935701014
679 0.16217291935701014
680 0.16217291935701014
681 0.16217291935701014
682 0.16217291935701014
683 0.16217291935701014
684 0.16217291935701014
685 0.16217291935701014
686 0.16217291935701014
687 0.16217291935701014
688 0.16217291935701014
689 0.16217291935701014
690 0.16217291935701014
691 0.16217291935701014
692 0.16217291935701014
693 0.16217291935701014
694 0.16217291935701014
695 0.16217291935701014
696 0.16217291935701014
697 0.16217291935701014
698 0.16233321178329363
699 0.16233321178329363
700 0.16233321178329363
701 0.16233321178329363
702 0.16233321178329363
703 0.16233321178329363
704 0.16233321178329363
705 0.16233321178329363
706 0.16233321178329363
707 0.16233321178329363
708 0.16233321178329363
709 0.16233321178329363
710 0.16233321178329363
711 0.16233321178329363
712 0.1625798529218474
713 0.1625798529218474
714 0.1625798529218474
715 0.1625798529218474
716 0.1625798529218474
717 0.1625798529218474
718 0.1625798529218474
719 0.1625798529218474
720 0.1625798529218474
721 0.1625798529218474
722 0.1625798529218474
723 0.1625798529218474
724 0.1628258690389713
725 0.1628258690389713
726 0.1628258690389713
727 0.16303947266732371
728 0.16344455397058286
729 0.16344455397058286
730 0.16344455397058286
731 0.16344455397058286
732 0.16344455397058286
733 0.16344455397058286
734 0.16344455397058286
735 0.16344455397058286
736 0.16368995840952347
737 0.16368995840952347
738 0.16368995840952347
739 0.16368995840952347
740 0.16368995840952347
741 0.16368995840952347
742 0.16368995840952347
743 0.16368995840952347
744 0.16368995840952347
745 0.16398441957286872
746 0.16398441957286872
747 0.16398441957286872
748 0.16398441957286872
749 0.16398441957286872
750 0.16398441957286872
751 0.16398441957286872
752 0.16398441957286872
753 0.16398441957286872
754 0.16398441957286872
755 0.16398441957286872
756 0.16417387609504983
757 0.16417387609504983
758 0.16417387609504983
759 0.16417387609504983
760 0.16417387609504983
761 0.16436314466370566
762 0.16436314466370566
763 0.1646565482798628
764 0.16484570484509148
765 0.16484570484509148
766 0.16499257390736238
767 0.16499257390736238
768 0.16499257390736238
769 0.16518154506448376
770 0.16518154506448376
771 0.16518154506448376
772 0.16518154506448376
773 0.16518154506448376
774 0.16518154506448376
775 0.16537029578855597
776 0.16537029578855597
777 0.16537029578855597
778 0.16568566306612553
779 0.16568566306612553
780 0.1658432860018577
781 0.1661356640063781
782 0.1661356640063781
783 0.16642792995066483
784 0.16642792995066483
785 0.16642792995066483
786 0.16642792995066483
787 0.16642792995066483
788 0.16642792995066483
789 0.16642792995066483
790 0.16658525237412816
791 0.16658525237412816
792 0.16658525237412816
793 0.16658525237412816
794 0.16658525237412816
795 0.16658525237412816
796 0.16658525237412816
797 0.16658525237412816
798 0.16673122321358755
799 0.16673122321358755
800 0.16673122321358755
801 0.16673122321358755
802 0.16673122321358755
803 0.16673122321358755
804 0.16673122321358755
805 0.16673122321358755
806 0.16673122321358755
807 0.16673122321358755
808 0.16673122321358755
809 0.16673122321358755
810 0.16673122321358755
811 0.16673122321358755
812 0.16673122321358755
813 0.16673122321358755
814 0.16673122321358755
815 0.16673122321358755
816 0.16673122321358755
817 0.16673122321358755
818 0.16673122321358755
819 0.16673122321358755
820 0.16673122321358755
821 0.16673122321358755
822 0.16673122321358755
823 0.16691828669383077
824 0.16691828669383077
825 0.16715952565968686
826 0.16715952565968686
827 0.16715952565968686
828 0.16715952565968686
829 0.16715952565968686
830 0.16715952565968686
831 0.16715952565968686
832 0.16715952565968686
833 0.16715952565968686
834 0.16715952565968686
835 0.16715952565968686
836 0.16715952565968686
837 0.16715952565968686
838 0.16715952565968686
839 0.16715952565968686
840 0.16715952565968686
841 0.16715952565968686
842 0.16715952565968686
843 0.16715952565968686
844 0.16715952565968686
845 0.16734585790491385
846 0.16734585790491385
847 0.16734585790491385
848 0.16750152964203519
849 0.16750152964203519
850 0.16750152964203519
851 0.16750152964203519
852 0.16750152964203519
853 0.16750152964203519
854 0.16750152964203519
855 0.16750152964203519
856 0.16750152964203519
857 0.16750152964203519
858 0.16750152964203519
859 0.16768740927408096
860 0.16787325694245092
861 0.16787325694245092
862 0.16787325694245092
863 0.16787325694245092
864 0.16811285019774494
865 0.16811285019774494
866 0.16811285019774494
867 0.16829847545922696
868 0.16829847545922696
869 0.16829847545922696
870 0.16829847545922696
871 0.16829847545922696
872 0.16844253704983414
873 0.16844253704983414
874 0.16844253704983414
875 0.16844253704983414
876 0.16844253704983414
877 0.16844253704983414
878 0.16844253704983414
879 0.16844253704983414
880 0.16844253704983414
881 0.16844253704983414
882 0.1686500624410249
883 0.1686500624410249
884 0.1686500624410249
885 0.1686500624410249
886 0.16902498521238013
887 0.16902498521238013
888 0.16902498521238013
889 0.1693117936762384
890 0.1693117936762384
891 0.1693117936762384
892 0.1693117936762384
893 0.1693117936762384
894 0.1693117936762384
895 0.1693117936762384
896 0.1693117936762384
897 0.1693117936762384
898 0.1693117936762384
899 0.1693117936762384
900 0.1693117936762384
901 0.1693117936762384
902 0.1693117936762384
903 0.1693117936762384
904 0.1693117936762384
905 0.1693117936762384
906 0.1693117936762384
907 0.1693117936762384
908 0.1693117936762384
909 0.16954960354664594
910 0.16954960354664594
911 0.16954960354664594
912 0.1697036155880646
913 0.1697036155880646
914 0.169857578207201
915 0.169857578207201
916 0.169857578207201
917 0.17001146695428204
918 0.17001146695428204
919 0.17001146695428204
920 0.17001146695428204
921 0.17001146695428204
922 0.17001146695428204
923 0.17001146695428204
924 0.17001146695428204
925 0.17001146695428204
926 0.17001146695428204
927 0.17001146695428204
928 0.17001146695428204
929 0.17001146695428204
930 0.17001146695428204
931 0.17001146695428204
932 0.17001146695428204
933 0.17001146695428204
934 0.17001146695428204
935 0.17031837090478663
936 0.17031837090478663
937 0.17031837090478663
938 0.17047175114008606
939 0.17047175114008606
940 0.17047175114008606
941 0.1706250599309948
942 0.1706250599309948
943 0.1706250599309948
944 0.1706250599309948
945 0.1706250599309948
946 0.1706250599309948
947 0.1706250599309948
948 0.1706250599309948
949 0.1706250599309948
950 0.17106219198451847
951 0.17106219198451847
952 0.17106219198451847
953 0.17106219198451847
954 0.17106219198451847
955 0.17106219198451847
956 0.17106219198451847
957 0.17106219198451847
958 0.17106219198451847
959 0.17106219198451847
960 0.17106219198451847
961 0.17106219198451847
962 0.17106219198451847
963 0.17106219198451847
964 0.17106219198451847
965 0.17106219198451847
966 0.17106219198451847
967 0.17121489365268833
968 0.17121489365268833
969 0.17121489365268833
970 0.17121489365268833
971 0.17121489365268833
972 0.17121489365268833
973 0.17121489365268833
974 0.17121489365268833
975 0.17121489365268833
976 0.17121489365268833
977 0.17121489365268833
978 0.17121489365268833
979 0.17121489365268833
980 0.17121489365268833
981 0.17121489365268833
982 0.17121489365268833
983 0.17121489365268833
984 0.17121489365268833
985 0.17121489365268833
986 0.17144990190804668
987 0.17144990190804668
988 0.17144990190804668
989 0.1716539860530538
990 0.17188885653061534
991 0.17188885653061534
992 0.17188885653061534
993 0.17207083623640015
994 0.17207083623640015
995 0.17207083623640015
996 0.17207083623640015
997 0.17207083623640015
998 0.17207083623640015
999 0.17225265740051882
1000 0.17225265740051882

==> data/mean-ndcg-ue-sanitizer-msan-1000-crash_class=libfuzzer_timeout.dat <==
1 0.013888888888888888
2 0.020860816914258472
3 0.020194759197857078
4 0.019829487549567006
5 0.01959235863883328
6 0.019922133466378226
7 0.019748048698975142
8 0.01961033320432591
9 0.019497961685778015
10 0.020139784513225286
11 0.020769804798830158
12 0.021029234964578678
13 0.022245205034195314
14 0.023007536613415695
15 0.023007536613415695
16 0.024140178012111185
17 0.024140178012111185
18 0.024140178012111185
19 0.024140178012111185
20 0.024140178012111185
21 0.024140178012111185
22 0.02544494741779392
23 0.025722501621376567
24 0.025722501621376567
25 0.025722501621376567
26 0.025722501621376567
27 0.025722501621376567
28 0.02596355464988908
29 0.02596355464988908
30 0.02596355464988908
31 0.02619776085615542
32 0.02619776085615542
33 0.02619776085615542
34 0.02679821332708149
35 0.027393945501289905
36 0.027638227487522895
37 0.027638227487522895
38 0.027638227487522895
39 0.027638227487522895
40 0.027638227487522895
41 0.027638227487522895
42 0.027638227487522895
43 0.027638227487522895
44 0.027638227487522895
45 0.027638227487522895
46 0.027638227487522895
47 0.02786608499152218
48 0.02828654295297857
49 0.02828654295297857
50 0.028455783732987863
51 0.028679025391222423
52 0.02890119600714467
53 0.0292152447258347
54 0.0292152447258347
55 0.0292152447258347
56 0.0294334171261806
57 0.029650655047642346
58 0.029650655047642346
59 0.029650655047642346
60 0.029650655047642346
61 0.029650655047642346
62 0.029650655047642346
63 0.029845826886197635
64 0.029845826886197635
65 0.029845826886197635
66 0.029845826886197635
67 0.030054875491261908
68 0.030054875491261908
69 0.030349741145411543
70 0.030349741145411543
71 0.030349741145411543
72 0.030349741145411543
73 0.030349741145411543
74 0.030554045633722573
75 0.030757725271907517
76 0.030757725271907517
77 0.030757725271907517
78 0.030757725271907517
79 0.030757725271907517
80 0.030757725271907517
81 0.030757725271907517
82 0.030757725271907517
83 0.030757725271907517
84 0.031039704490255653
85 0.0313777837287371
86 0.0313777837287371
87 0.03157479419195993
88 0.03157479419195993
89 0.03175517890091057
90 0.03175517890091057
91 0.03211708897470994
92 0.03211708897470994
93 0.03211708897470994
94 0.03211708897470994
95 0.03211708897470994
96 0.03211708897470994
97 0.03211708897470994
98 0.03211708897470994
99 0.03211708897470994
100 0.03211708897470994
101 0.03211708897470994
102 0.03211708897470994
103 0.03211708897470994
104 0.03211708897470994
105 0.03211708897470994
106 0.03211708897470994
107 0.03211708897470994
108 0.03211708897470994
109 0.03211708897470994
110 0.03230438625535572
111 0.03244541102935554
112 0.03244541102935554
113 0.03244541102935554
114 0.03244541102935554
115 0.03244541102935554
116 0.03261585773475297
117 0.03261585773475297
118 0.03276364167879187
119 0.03290263413511225
120 0.03310511495479144
121 0.03310511495479144
122 0.033490207807362275
123 0.033490207807362275
124 0.033672897302663755
125 0.033672897302663755
126 0.033672897302663755
127 0.033672897302663755
128 0.033672897302663755
129 0.033672897302663755
130 0.033672897302663755
131 0.033672897302663755
132 0.033672897302663755
133 0.03447635288734122
134 0.035278590665625054
135 0.035278590665625054
136 0.035278590665625054
137 0.03542193171603384
138 0.03542193171603384
139 0.03542193171603384
140 0.03542193171603384
141 0.03542193171603384
142 0.03542193171603384
143 0.03561732247664148
144 0.036007560593020925
145 0.036007560593020925
146 0.036007560593020925
147 0.03620188005504983
148 0.03620188005504983
149 0.03620188005504983
150 0.03620188005504983
151 0.03620188005504983
152 0.036394916052284315
153 0.036394916052284315
154 0.036526855205045894
155 0.036526855205045894
156 0.036526855205045894
157 0.0367186650563864
158 0.0367186650563864
159 0.0367186650563864
160 0.0367186650563864
161 0.0367186650563864
162 0.036909301731213595
163 0.036909301731213595
164 0.036909301731213595
165 0.036909301731213595
166 0.036909301731213595
167 0.036909301731213595
168 0.036909301731213595
169 0.036909301731213595
170 0.036909301731213595
171 0.036909301731213595
172 0.03708047042672596
173 0.03708047042672596
174 0.03708047042672596
175 0.03708047042672596
176 0.03708047042672596
177 0.03708047042672596
178 0.03708047042672596
179 0.03708047042672596
180 0.03722556325346736
181 0.03722556325346736
182 0.03722556325346736
183 0.0374117698810879
184 0.0374117698810879
185 0.0374117698810879
186 0.0374117698810879
187 0.0374117698810879
188 0.0374117698810879
189 0.0374117698810879
190 0.0374117698810879
191 0.03759646915935043
192 0.03759646915935043
193 0.03759646915935043
194 0.03759646915935043
195 0.03759646915935043
196 0.03759646915935043
197 0.03759646915935043
198 0.03777991893842727
199 0.03777991893842727
200 0.03777991893842727
201 0.03777991893842727
202 0.03777991893842727
203 0.03777991893842727
204 0.03777991893842727
205 0.03793226798558994
206 0.038136360894852034
207 0.038136360894852034
208 0.038136360894852034
209 0.038136360894852034
210 0.03826832958707935
211 0.03826832958707935
212 0.038409016683726954
213 0.038409016683726954
214 0.038409016683726954
215 0.038409016683726954
216 0.038572975611167175
217 0.038572975611167175
218 0.03869645239349708
219 0.03869645239349708
220 0.03869645239349708
221 0.03869645239349708
222 0.03887603899472317
223 0.03887603899472317
224 0.03887603899472317
225 0.03887603899472317
226 0.03887603899472317
227 0.03887603899472317
228 0.03907633818045299
229 0.03907633818045299
230 0.03907633818045299
231 0.03907633818045299
232 0.039238157292047764
233 0.039238157292047764
234 0.03954538451931577
235 0.03954538451931577
236 0.03954538451931577
237 0.03954538451931577
238 0.03954538451931577
239 0.03954538451931577
240 0.0397224294696498
241 0.039899340859271645
242 0.039899340859271645
243 0.04024498553897554
244 0.04042150072214234
245 0.04042150072214234
246 0.04058160600895988
247 0.04058160600895988
248 0.04058160600895988
249 0.04058160600895988
250 0.04058160600895988
251 0.04058160600895988
252 0.04058160600895988
253 0.04058160600895988
254 0.04058160600895988
255 0.04058160600895988
256 0.040892526278092915
257 0.040892526278092915
258 0.04102826282072089
259 0.04102826282072089
260 0.04120277122928099
261 0.04120277122928099
262 0.04120277122928099
263 0.04120277122928099
264 0.04120277122928099
265 0.04120277122928099
266 0.04120277122928099
267 0.04137645355121574
268 0.04137645355121574
269 0.04154990521452265
270 0.04154990521452265
271 0.04154990521452265
272 0.04154990521452265
273 0.04154990521452265
274 0.04154990521452265
275 0.04154990521452265
276 0.04154990521452265
277 0.04154990521452265
278 0.041694047699153775
279 0.041694047699153775
280 0.04186627091986806
281 0.04186627091986806
282 0.04201004994612277
283 0.04215373919367367
284 0.04215373919367367
285 0.04215373919367367
286 0.04227131624605663
287 0.04227131624605663
288 0.04227131624605663
289 0.04227131624605663
290 0.04227131624605663
291 0.04227131624605663
292 0.04227131624605663
293 0.04227131624605663
294 0.042634326819702396
295 0.042901089330710955
296 0.043025134105147696
297 0.043141934933239943
298 0.043141934933239943
299 0.043141934933239943
300 0.043141934933239943
301 0.043141934933239943
302 0.043141934933239943
303 0.043283913755122534
304 0.043283913755122534
305 0.043283913755122534
306 0.043283913755122534
307 0.04342556868059654
308 0.04368822919025734
309 0.04403122118408747
310 0.044716820264112805
311 0.044716820264112805
312 0.044716820264112805
313 0.04505904741311543
314 0.04505904741311543
315 0.04505904741311543
316 0.0451745946585922
317 0.0451745946585922
318 0.0451745946585922
319 0.0451745946585922
320 0.0451745946585922
321 0.0451745946585922
322 0.0451745946585922
323 0.0451745946585922
324 0.0451745946585922
325 0.0451745946585922
326 0.0451745946585922
327 0.0451745946585922
328 0.0451745946585922
329 0.0451745946585922
330 0.0451745946585922
331 0.0451745946585922
332 0.0451745946585922
333 0.0451745946585922
334 0.0451745946585922
335 0.0451745946585922
336 0.04528892726259558
337 0.04540320169025533
338 0.04540320169025533
339 0.04540320169025533
340 0.04540320169025533
341 0.04540320169025533
342 0.04540320169025533
343 0.04540320169025533
344 0.04540320169025533
345 0.04540320169025533
346 0.04551696272455864
347 0.04551696272455864
348 0.04551696272455864
349 0.04551696272455864
350 0.04551696272455864
351 0.04551696272455864
352 0.04551696272455864
353 0.04566725026544811
354 0.04566725026544811
355 0.04566725026544811
356 0.04566725026544811
357 0.045780407565727134
358 0.045780407565727134
359 0.045780407565727134
360 0.04599313660130272
361 0.04599313660130272
362 0.04599313660130272
363 0.04599313660130272
364 0.04599313660130272
365 0.04599313660130272
366 0.04599313660130272
367 0.04599313660130272
368 0.04599313660130272
369 0.046157346478215996
370 0.046157346478215996
371 0.046157346478215996
372 0.046157346478215996
373 0.046157346478215996
374 0.046157346478215996
375 0.046157346478215996
376 0.046157346478215996
377 0.046157346478215996
378 0.046157346478215996
379 0.046157346478215996
380 0.046157346478215996
381 0.046157346478215996
382 0.046157346478215996
383 0.046157346478215996
384 0.046157346478215996
385 0.0462936324120592
386 0.0462936324120592
387 0.0462936324120592
388 0.0462936324120592
389 0.04640516591367075
390 0.04640516591367075
391 0.04640516591367075
392 0.04640516591367075
393 0.04640516591367075
394 0.04640516591367075
395 0.04640516591367075
396 0.04654081188642877
397 0.04665196708091716
398 0.04665196708091716
399 0.04665196708091716
400 0.04665196708091716
401 0.04665196708091716
402 0.04681383837104579
403 0.04681383837104579
404 0.04681383837104579
405 0.04692462526939509
406 0.04692462526939509
407 0.04692462526939509
408 0.047035276542306506
409 0.04728558954143113
410 0.04752147354545331
411 0.04752147354545331
412 0.04752147354545331
413 0.04770208992449688
414 0.04770208992449688
415 0.04770208992449688
416 0.04770208992449688
417 0.04770208992449688
418 0.04770208992449688
419 0.04770208992449688
420 0.04770208992449688
421 0.04770208992449688
422 0.04770208992449688
423 0.047881993733623035
424 0.047881993733623035
425 0.047881993733623035
426 0.047881993733623035
427 0.047881993733623035
428 0.047881993733623035
429 0.047881993733623035
430 0.047881993733623035
431 0.047881993733623035
432 0.047881993733623035
433 0.047881993733623035
434 0.047881993733623035
435 0.047881993733623035
436 0.047881993733623035
437 0.047881993733623035
438 0.047881993733623035
439 0.047881993733623035
440 0.047881993733623035
441 0.047881993733623035
442 0.047881993733623035
443 0.047881993733623035
444 0.047881993733623035
445 0.047881993733623035
446 0.04802653674556617
447 0.04802653674556617
448 0.04802653674556617
449 0.04802653674556617
450 0.04817086905576663
451 0.04817086905576663
452 0.04817086905576663
453 0.04817086905576663
454 0.04817086905576663
455 0.04817086905576663
456 0.04817086905576663
457 0.04817086905576663
458 0.04817086905576663
459 0.04831473622513934
460 0.04831473622513934
461 0.04831473622513934
462 0.04831473622513934
463 0.04831473622513934
464 0.04831473622513934
465 0.04844684435240808
466 0.04844684435240808
467 0.04844684435240808
468 0.04844684435240808
469 0.04844684435240808
470 0.04844684435240808
471 0.04844684435240808
472 0.04844684435240808
473 0.04844684435240808
474 0.04844684435240808
475 0.04844684435240808
476 0.048589864999556434
477 0.048589864999556434
478 0.048589864999556434
479 0.048589864999556434
480 0.0487119959645019
481 0.0487119959645019
482 0.0487119959645019
483 0.0487119959645019
484 0.0487119959645019
485 0.0487119959645019
486 0.0487119959645019
487 0.0487119959645019
488 0.0487119959645019
489 0.0487119959645019
490 0.048854348930434145
491 0.048854348930434145
492 0.048854348930434145
493 0.048854348930434145
494 0.048854348930434145
495 0.048854348930434145
496 0.048854348930434145
497 0.048854348930434145
498 0.048854348930434145
499 0.049212181780738135
500 0.049212181780738135
501 0.049212181780738135
502 0.049212181780738135
503 0.049212181780738135
504 0.049212181780738135
505 0.049212181780738135
506 0.049212181780738135
507 0.049212181780738135
508 0.049212181780738135
509 0.049212181780738135
510 0.049212181780738135
511 0.049212181780738135
512 0.049318815726649
513 0.049318815726649
514 0.049318815726649
515 0.049318815726649
516 0.04951931616396347
517 0.04951931616396347
518 0.04951931616396347
519 0.04951931616396347
520 0.04951931616396347
521 0.04951931616396347
522 0.04951931616396347
523 0.04951931616396347
524 0.04951931616396347
525 0.04951931616396347
526 0.04951931616396347
527 0.04964879205984745
528 0.04964879205984745
529 0.04964879205984745
530 0.04964879205984745
531 0.04964879205984745
532 0.04964879205984745
533 0.04977803500544023
534 0.04977803500544023
535 0.04977803500544023
536 0.04997732480951968
537 0.04997732480951968
538 0.04997732480951968
539 0.04997732480951968
540 0.04997732480951968
541 0.04997732480951968
542 0.04997732480951968
543 0.04997732480951968
544 0.04997732480951968
545 0.050106112042388996
546 0.05026013908442145
547 0.05026013908442145
548 0.05026013908442145
549 0.05026013908442145
550 0.05026013908442145
551 0.05026013908442145
552 0.05026013908442145
553 0.05026013908442145
554 0.05045838906861954
555 0.05045838906861954
556 0.05045838906861954
557 0.05045838906861954
558 0.05045838906861954
559 0.05045838906861954
560 0.05045838906861954
561 0.05045838906861954
562 0.05045838906861954
563 0.05045838906861954
564 0.05045838906861954
565 0.05045838906861954
566 0.05045838906861954
567 0.05045838906861954
568 0.05045838906861954
569 0.05045838906861954
570 0.05045838906861954
571 0.05057718700800901
572 0.05057718700800901
573 0.05057718700800901
574 0.05057718700800901
575 0.05057718700800901
576 0.05057718700800901
577 0.05057718700800901
578 0.05057718700800901
579 0.05057718700800901
580 0.05057718700800901
581 0.05057718700800901
582 0.05057718700800901
583 0.05057718700800901
584 0.05057718700800901
585 0.0507155893209241
586 0.0507155893209241
587 0.0507155893209241
588 0.0507155893209241
589 0.0507155893209241
590 0.0507155893209241
591 0.0507155893209241
592 0.0507155893209241
593 0.0507155893209241
594 0.0507155893209241
595 0.0507155893209241
596 0.0508335922010761
597 0.0508335922010761
598 0.0508335922010761
599 0.0508335922010761
600 0.0508335922010761
601 0.0508335922010761
602 0.0508335922010761
603 0.0508335922010761
604 0.0508335922010761
605 0.0508335922010761
606 0.0508335922010761
607 0.0508335922010761
608 0.0508335922010761
609 0.05097112831157685
610 0.05097112831157685
611 0.051108594261688095
612 0.05124602524428715
613 0.05124602524428715
614 0.05124602524428715
615 0.05124602524428715
616 0.05124602524428715
617 0.05124602524428715
618 0.05124602524428715
619 0.05124602524428715
620 0.05138317915357707
621 0.05138317915357707
622 0.05152026452505577
623 0.05152026452505577
624 0.05152026452505577
625 0.05152026452505577
626 0.05152026452505577
627 0.05152026452505577
628 0.05152026452505577
629 0.05152026452505577
630 0.05152026452505577
631 0.05152026452505577
632 0.05152026452505577
633 0.05152026452505577
634 0.05152026452505577
635 0.05152026452505577
636 0.05152026452505577
637 0.05152026452505577
638 0.05152026452505577
639 0.05152026452505577
640 0.05152026452505577
641 0.05152026452505577
642 0.05152026452505577
643 0.05152026452505577
644 0.05152026452505577
645 0.05152026452505577
646 0.05152026452505577
647 0.05152026452505577
648 0.05152026452505577
649 0.05152026452505577
650 0.05152026452505577
651 0.05162925725066305
652 0.05162925725066305
653 0.05162925725066305
654 0.05162925725066305
655 0.05162925725066305
656 0.05162925725066305
657 0.05162925725066305
658 0.05162925725066305
659 0.05162925725066305
660 0.05162925725066305
661 0.05162925725066305
662 0.05162925725066305
663 0.05162925725066305
664 0.05162925725066305
665 0.05162925725066305
666 0.05162925725066305
667 0.05162925725066305
668 0.05162925725066305
669 0.05162925725066305
670 0.05162925725066305
671 0.05162925725066305
672 0.05162925725066305
673 0.05162925725066305
674 0.05162925725066305
675 0.05162925725066305
676 0.05162925725066305
677 0.05162925725066305
678 0.05162925725066305
679 0.05162925725066305
680 0.05162925725066305
681 0.05162925725066305
682 0.05162925725066305
683 0.05162925725066305
684 0.05162925725066305
685 0.05162925725066305
686 0.05162925725066305
687 0.05162925725066305
688 0.05162925725066305
689 0.05162925725066305
690 0.05162925725066305
691 0.05162925725066305
692 0.05162925725066305
693 0.05162925725066305
694 0.05162925725066305
695 0.05162925725066305
696 0.05162925725066305
697 0.05173711523583081
698 0.05173711523583081
699 0.05173711523583081
700 0.05173711523583081
701 0.05173711523583081
702 0.05173711523583081
703 0.051860910309207586
704 0.051860910309207586
705 0.051860910309207586
706 0.051860910309207586
707 0.051860910309207586
708 0.051860910309207586
709 0.051860910309207586
710 0.051860910309207586
711 0.051860910309207586
712 0.051860910309207586
713 0.051860910309207586
714 0.051860910309207586
715 0.051860910309207586
716 0.051860910309207586
717 0.051860910309207586
718 0.051860910309207586
719 0.051860910309207586
720 0.051860910309207586
721 0.051860910309207586
722 0.051860910309207586
723 0.051860910309207586
724 0.051860910309207586
725 0.051860910309207586
726 0.051860910309207586
727 0.051860910309207586
728 0.051860910309207586
729 0.051860910309207586
730 0.051860910309207586
731 0.051860910309207586
732 0.051860910309207586
733 0.051860910309207586
734 0.051860910309207586
735 0.051860910309207586
736 0.051860910309207586
737 0.051860910309207586
738 0.051860910309207586
739 0.051860910309207586
740 0.051860910309207586
741 0.051860910309207586
742 0.051860910309207586
743 0.051860910309207586
744 0.051860910309207586
745 0.051860910309207586
746 0.051860910309207586
747 0.051860910309207586
748 0.051860910309207586
749 0.051860910309207586
750 0.051860910309207586
751 0.051860910309207586
752 0.051860910309207586
753 0.051860910309207586
754 0.051860910309207586
755 0.051860910309207586
756 0.051860910309207586
757 0.051860910309207586
758 0.051860910309207586
759 0.051860910309207586
760 0.051860910309207586
761 0.051860910309207586
762 0.051860910309207586
763 0.051860910309207586
764 0.051860910309207586
765 0.051860910309207586
766 0.051860910309207586
767 0.051860910309207586
768 0.051860910309207586
769 0.051860910309207586
770 0.051860910309207586
771 0.051860910309207586
772 0.051860910309207586
773 0.051860910309207586
774 0.051860910309207586
775 0.051860910309207586
776 0.051860910309207586
777 0.051860910309207586
778 0.051860910309207586
779 0.051860910309207586
780 0.051860910309207586
781 0.051860910309207586
782 0.051860910309207586
783 0.05200661799277216
784 0.05200661799277216
785 0.05200661799277216
786 0.05200661799277216
787 0.05200661799277216
788 0.05200661799277216
789 0.05200661799277216
790 0.05200661799277216
791 0.05200661799277216
792 0.05200661799277216
793 0.05200661799277216
794 0.05200661799277216
795 0.05200661799277216
796 0.05200661799277216
797 0.05200661799277216
798 0.05200661799277216
799 0.05200661799277216
800 0.05200661799277216
801 0.05200661799277216
802 0.05200661799277216
803 0.052273114143985805
804 0.052273114143985805
805 0.052273114143985805
806 0.052273114143985805
807 0.052273114143985805
808 0.052273114143985805
809 0.052273114143985805
810 0.052273114143985805
811 0.052273114143985805
812 0.052273114143985805
813 0.052273114143985805
814 0.052273114143985805
815 0.052273114143985805
816 0.052273114143985805
817 0.052273114143985805
818 0.052273114143985805
819 0.052273114143985805
820 0.052273114143985805
821 0.052273114143985805
822 0.052273114143985805
823 0.052273114143985805
824 0.052273114143985805
825 0.052273114143985805
826 0.052273114143985805
827 0.052273114143985805
828 0.052273114143985805
829 0.052273114143985805
830 0.052273114143985805
831 0.052273114143985805
832 0.052273114143985805
833 0.052273114143985805
834 0.052273114143985805
835 0.052273114143985805
836 0.052273114143985805
837 0.052273114143985805
838 0.052273114143985805
839 0.052273114143985805
840 0.052273114143985805
841 0.052273114143985805
842 0.052273114143985805
843 0.052273114143985805
844 0.052377913437731426
845 0.052377913437731426
846 0.052377913437731426
847 0.052377913437731426
848 0.052377913437731426
849 0.052377913437731426
850 0.052377913437731426
851 0.052377913437731426
852 0.052377913437731426
853 0.052377913437731426
854 0.052377913437731426
855 0.052377913437731426
856 0.052377913437731426
857 0.052377913437731426
858 0.052377913437731426
859 0.052377913437731426
860 0.052377913437731426
861 0.052377913437731426
862 0.052377913437731426
863 0.052377913437731426
864 0.052377913437731426
865 0.052508324024509494
866 0.052508324024509494
867 0.052508324024509494
868 0.052508324024509494
869 0.052508324024509494
870 0.052508324024509494
871 0.052508324024509494
872 0.052508324024509494
873 0.052508324024509494
874 0.052508324024509494
875 0.052508324024509494
876 0.052508324024509494
877 0.052508324024509494
878 0.052508324024509494
879 0.052612495979363814
880 0.052612495979363814
881 0.052612495979363814
882 0.052612495979363814
883 0.052612495979363814
884 0.052612495979363814
885 0.05274246783560078
886 0.05274246783560078
887 0.05274246783560078
888 0.05274246783560078
889 0.05274246783560078
890 0.05274246783560078
891 0.05274246783560078
892 0.05274246783560078
893 0.05274246783560078
894 0.05274246783560078
895 0.05274246783560078
896 0.05274246783560078
897 0.05274246783560078
898 0.05274246783560078
899 0.05274246783560078
900 0.05274246783560078
901 0.05274246783560078
902 0.05274246783560078
903 0.05274246783560078
904 0.05274246783560078
905 0.05274246783560078
906 0.05274246783560078
907 0.05274246783560078
908 0.05274246783560078
909 0.05274246783560078
910 0.05274246783560078
911 0.05274246783560078
912 0.05274246783560078
913 0.05274246783560078
914 0.05274246783560078
915 0.05274246783560078
916 0.05274246783560078
917 0.05274246783560078
918 0.05274246783560078
919 0.05287172251045792
920 0.05287172251045792
921 0.05287172251045792
922 0.05287172251045792
923 0.05287172251045792
924 0.05287172251045792
925 0.05287172251045792
926 0.05287172251045792
927 0.05287172251045792
928 0.05287172251045792
929 0.05287172251045792
930 0.05287172251045792
931 0.05287172251045792
932 0.05287172251045792
933 0.05287172251045792
934 0.05287172251045792
935 0.05287172251045792
936 0.05287172251045792
937 0.05287172251045792
938 0.05287172251045792
939 0.05287172251045792
940 0.05287172251045792
941 0.052990252918243864
942 0.052990252918243864
943 0.052990252918243864
944 0.052990252918243864
945 0.052990252918243864
946 0.052990252918243864
947 0.052990252918243864
948 0.052990252918243864
949 0.052990252918243864
950 0.052990252918243864
951 0.052990252918243864
952 0.052990252918243864
953 0.052990252918243864
954 0.052990252918243864
955 0.052990252918243864
956 0.052990252918243864
957 0.052990252918243864
958 0.052990252918243864
959 0.052990252918243864
960 0.052990252918243864
961 0.052990252918243864
962 0.052990252918243864
963 0.052990252918243864
964 0.0531315563960549
965 0.0531315563960549
966 0.0531315563960549
967 0.05325985493036291
968 0.05325985493036291
969 0.05325985493036291
970 0.05325985493036291
971 0.05325985493036291
972 0.05325985493036291
973 0.05325985493036291
974 0.05325985493036291
975 0.05325985493036291
976 0.05325985493036291
977 0.05325985493036291
978 0.05325985493036291
979 0.05325985493036291
980 0.05325985493036291
981 0.05325985493036291
982 0.05325985493036291
983 0.05325985493036291
984 0.05325985493036291
985 0.05325985493036291
986 0.05325985493036291
987 0.05325985493036291
988 0.05325985493036291
989 0.05325985493036291
990 0.05325985493036291
991 0.05325985493036291
992 0.05325985493036291
993 0.05325985493036291
994 0.05325985493036291
995 0.05325985493036291
996 0.05325985493036291
997 0.05325985493036291
998 0.05325985493036291
999 0.05325985493036291
1000 0.05325985493036291

==> data/mean-ndcg-ue-sanitizer-msan-1000-crash_class=ubsan_runtime_error_signed_integer_overflow.dat <==
1 0.0
2 0.01433301395959735
3 0.012480546688808039
4 0.01197259238038829
5 0.01298166333453257
6 0.012601991059736946
7 0.012601991059736946
8 0.012601991059736946
9 0.012601991059736946
10 0.012601991059736946
11 0.013463305433027763
12 0.013463305433027763
13 0.013463305433027763
14 0.013463305433027763
15 0.013463305433027763
16 0.013463305433027763
17 0.013463305433027763
18 0.014936165783871856
19 0.014936165783871856
20 0.014936165783871856
21 0.014936165783871856
22 0.014936165783871856
23 0.014936165783871856
24 0.014936165783871856
25 0.014936165783871856
26 0.0156640102217444
27 0.0156640102217444
28 0.016483994882424198
29 0.016483994882424198
30 0.016483994882424198
31 0.0182962877919747
32 0.018852322961625253
33 0.018852322961625253
34 0.018852322961625253
35 0.018852322961625253
36 0.018852322961625253
37 0.018852322961625253
38 0.018852322961625253
39 0.018852322961625253
40 0.018852322961625253
41 0.018852322961625253
42 0.018852322961625253
43 0.018852322961625253
44 0.018852322961625253
45 0.018852322961625253
46 0.018852322961625253
47 0.018852322961625253
48 0.018852322961625253
49 0.018852322961625253
50 0.018852322961625253
51 0.018852322961625253
52 0.018852322961625253
53 0.018852322961625253
54 0.019871571124948577
55 0.020934974264939787
56 0.021993722063057462
57 0.02252082854089479
58 0.02252082854089479
59 0.02252082854089479
60 0.02252082854089479
61 0.02303941737616601
62 0.02303941737616601
63 0.02303941737616601
64 0.023700863176480794
65 0.023700863176480794
66 0.02420988631027134
67 0.02420988631027134
68 0.02420988631027134
69 0.025230658885222412
70 0.025230658885222412
71 0.025230658885222412
72 0.025230658885222412
73 0.025230658885222412
74 0.026281997586207747
75 0.026281997586207747
76 0.026281997586207747
77 0.026281997586207747
78 0.026281997586207747
79 0.026281997586207747
80 0.026281997586207747
81 0.026281997586207747
82 0.026281997586207747
83 0.026281997586207747
84 0.02682195816212557
85 0.02682195816212557
86 0.027301208016104462
87 0.02773543515953438
88 0.02773543515953438
89 0.02773543515953438
90 0.02773543515953438
91 0.02773543515953438
92 0.02773543515953438
93 0.02773543515953438
94 0.02773543515953438
95 0.02773543515953438
96 0.02773543515953438
97 0.02773543515953438
98 0.02773543515953438
99 0.02773543515953438
100 0.02773543515953438
101 0.02773543515953438
102 0.02773543515953438
103 0.02773543515953438
104 0.02773543515953438
105 0.028194385254208205
106 0.028194385254208205
107 0.028194385254208205
108 0.02860880371643502
109 0.02860880371643502
110 0.02860880371643502
111 0.02860880371643502
112 0.02860880371643502
113 0.02860880371643502
114 0.02860880371643502
115 0.02860880371643502
116 0.02905823833244285
117 0.02905823833244285
118 0.02905823833244285
119 0.02905823833244285
120 0.02905823833244285
121 0.029503757990624782
122 0.02994852187656338
123 0.03190702968541752
124 0.03190702968541752
125 0.03190702968541752
126 0.03190702968541752
127 0.032800830257961905
128 0.032800830257961905
129 0.032800830257961905
130 0.032800830257961905
131 0.03329211713977461
132 0.033729772153278034
133 0.033729772153278034
134 0.033729772153278034
135 0.033729772153278034
136 0.033729772153278034
137 0.0342166268363001
138 0.0342166268363001
139 0.0342166268363001
140 0.0342166268363001
141 0.0342166268363001
142 0.0342166268363001
143 0.03508924461215581
144 0.03600131718419521
145 0.03600131718419521
146 0.03643019499719657
147 0.03733852990396764
148 0.037817922843937105
149 0.03824507143650582
150 0.03824507143650582
151 0.03824507143650582
152 0.039147406862513515
153 0.039147406862513515
154 0.039571778348979784
155 0.0399956094068705
156 0.04225216066664163
157 0.04314876454571801
158 0.04314876454571801
159 0.04314876454571801
160 0.04314876454571801
161 0.045813334028152596
162 0.045813334028152596
163 0.045813334028152596
164 0.045813334028152596
165 0.045813334028152596
166 0.045813334028152596
167 0.04719369705223083
168 0.04719369705223083
169 0.04719369705223083
170 0.04719369705223083
171 0.047730099945132845
172 0.047730099945132845
173 0.04910107389359078
174 0.04910107389359078
175 0.04910107389359078
176 0.04910107389359078
177 0.049564014212840755
178 0.05002645456735527
179 0.05002645456735527
180 0.05002645456735527
181 0.05055703246523089
182 0.05055703246523089
183 0.05055703246523089
184 0.05055703246523089
185 0.051016078163546745
186 0.051016078163546745
187 0.051016078163546745
188 0.051016078163546745
189 0.051016078163546745
190 0.051016078163546745
191 0.051016078163546745
192 0.051385505415643656
193 0.051385505415643656
194 0.051385505415643656
195 0.051385505415643656
196 0.051385505415643656
197 0.05175314592317476
198 0.05175314592317476
199 0.05175314592317476
200 0.05175314592317476
201 0.05175314592317476
202 0.05175314592317476
203 0.05175314592317476
204 0.05175314592317476
205 0.05175314592317476
206 0.0523755630995808
207 0.0523755630995808
208 0.0523755630995808
209 0.0523755630995808
210 0.0523755630995808
211 0.05317468616191938
212 0.05317468616191938
213 0.05317468616191938
214 0.053573202279099306
215 0.053573202279099306
216 0.053573202279099306
217 0.053573202279099306
218 0.053573202279099306
219 0.05492670198048337
220 0.05492670198048337
221 0.05528655711113541
222 0.05528655711113541
223 0.05528655711113541
224 0.05528655711113541
225 0.055729106883690815
226 0.055729106883690815
227 0.05612331383974355
228 0.05612331383974355
229 0.05612331383974355
230 0.05612331383974355
231 0.05612331383974355
232 0.05612331383974355
233 0.05651564378118787
234 0.05651564378118787
235 0.05651564378118787
236 0.05690705970539239
237 0.05690705970539239
238 0.05690705970539239
239 0.05729757727892435
240 0.05729757727892435
241 0.05765177717553819
242 0.05765177717553819
243 0.05804112051123977
244 0.05804112051123977
245 0.05804112051123977
246 0.058476533007960727
247 0.058864728069924155
248 0.06014664756187107
249 0.06014664756187107
250 0.06014664756187107
251 0.06014664756187107
252 0.06014664756187107
253 0.06014664756187107
254 0.06103117808498451
255 0.06152911182221932
256 0.06152911182221932
257 0.06152911182221932
258 0.06152911182221932
259 0.06152911182221932
260 0.06152911182221932
261 0.06152911182221932
262 0.06152911182221932
263 0.062024297642154815
264 0.062024297642154815
265 0.062024297642154815
266 0.062024297642154815
267 0.062024297642154815
268 0.062024297642154815
269 0.062452785624773
270 0.062452785624773
271 0.062452785624773
272 0.06283433417192595
273 0.06283433417192595
274 0.06283433417192595
275 0.06332560356614339
276 0.0637521414509237
277 0.0637521414509237
278 0.0637521414509237
279 0.0637521414509237
280 0.0637521414509237
281 0.0637521414509237
282 0.06424123132788502
283 0.06424123132788502
284 0.06424123132788502
285 0.06424123132788502
286 0.06424123132788502
287 0.06424123132788502
288 0.06424123132788502
289 0.06424123132788502
290 0.06424123132788502
291 0.06424123132788502
292 0.06424123132788502
293 0.06424123132788502
294 0.06424123132788502
295 0.0646627963538402
296 0.06714725829952087
297 0.06714725829952087
298 0.06714725829952087
299 0.06714725829952087
300 0.06714725829952087
301 0.06714725829952087
302 0.06714725829952087
303 0.06714725829952087
304 0.06714725829952087
305 0.06714725829952087
306 0.06756613734726007
307 0.06756613734726007
308 0.0680477292838304
309 0.0684658982541946
310 0.0684658982541946
311 0.0684658982541946
312 0.0684658982541946
313 0.06883816117290516
314 0.06883816117290516
315 0.06925493740124176
316 0.07010604008275328
317 0.07010604008275328
318 0.07010604008275328
319 0.07010604008275328
320 0.07044290242504293
321 0.07092105746561757
322 0.07133625318818028
323 0.07181389605903535
324 0.07181389605903535
325 0.07181389605903535
326 0.07181389605903535
327 0.07181389605903535
328 0.07181389605903535
329 0.07181389605903535
330 0.0722897793054506
331 0.0722897793054506
332 0.0722897793054506
333 0.0722897793054506
334 0.0722897793054506
335 0.0722897793054506
336 0.07407533911827605
337 0.07407533911827605
338 0.07407533911827605
339 0.07407533911827605
340 0.07407533911827605
341 0.07407533911827605
342 0.07407533911827605
343 0.07407533911827605
344 0.07444160412132972
345 0.07444160412132972
346 0.07480750717753988
347 0.07480750717753988
348 0.07480750717753988
349 0.07480750717753988
350 0.07480750717753988
351 0.07480750717753988
352 0.07480750717753988
353 0.07480750717753988
354 0.07480750717753988
355 0.07480750717753988
356 0.07480750717753988
357 0.07480750717753988
358 0.07480750717753988
359 0.07480750717753988
360 0.07480750717753988
361 0.07480750717753988
362 0.07480750717753988
363 0.07480750717753988
364 0.07480750717753988
365 0.07480750717753988
366 0.07604371817717066
367 0.07644974777360011
368 0.07644974777360011
369 0.07644974777360011
370 0.07644974777360011
371 0.07681135010444835
372 0.07681135010444835
373 0.07681135010444835
374 0.0771724623917234
375 0.07757701934719657
376 0.07757701934719657
377 0.07757701934719657
378 0.07757701934719657
379 0.07757701934719657
380 0.07757701934719657
381 0.07757701934719657
382 0.07798032170426408
383 0.07833999476390996
384 0.07833999476390996
385 0.07833999476390996
386 0.07833999476390996
387 0.07833999476390996
388 0.07833999476390996
389 0.07833999476390996
390 0.07833999476390996
391 0.07833999476390996
392 0.07833999476390996
393 0.07909951213725279
394 0.0795007334726961
395 0.0795007334726961
396 0.0795007334726961
397 0.07985825505841317
398 0.07985825505841317
399 0.08041223910484702
400 0.08041223910484702
401 0.08076916446372889
402 0.08112594200115525
403 0.08112594200115525
404 0.08112594200115525
405 0.08112594200115525
406 0.08112594200115525
407 0.08152500204314952
408 0.08192389964119189
409 0.08192389964119189
410 0.08192389964119189
411 0.08192389964119189
412 0.08192389964119189
413 0.08192389964119189
414 0.08192389964119189
415 0.0822462811104978
416 0.08256853428302825
417 0.08256853428302825
418 0.08256853428302825
419 0.08256853428302825
420 0.08256853428302825
421 0.08256853428302825
422 0.08256853428302825
423 0.08256853428302825
424 0.08256853428302825
425 0.08288965091562321
426 0.08324302092338207
427 0.08324302092338207
428 0.0839168633747106
429 0.0839168633747106
430 0.08540333731402465
431 0.08540333731402465
432 0.08540333731402465
433 0.08579833796280746
434 0.08579833796280746
435 0.08579833796280746
436 0.08579833796280746
437 0.08579833796280746
438 0.08579833796280746
439 0.08579833796280746
440 0.08579833796280746
441 0.08579833796280746
442 0.08579833796280746
443 0.08579833796280746
444 0.08579833796280746
445 0.08579833796280746
446 0.0861169225605597
447 0.0861169225605597
448 0.0861169225605597
449 0.0861169225605597
450 0.0861169225605597
451 0.0861169225605597
452 0.0861169225605597
453 0.08842905660646584
454 0.08842905660646584
455 0.08842905660646584
456 0.08842905660646584
457 0.08842905660646584
458 0.08842905660646584
459 0.08842905660646584
460 0.08842905660646584
461 0.08842905660646584
462 0.08842905660646584
463 0.08842905660646584
464 0.08842905660646584
465 0.08842905660646584
466 0.08842905660646584
467 0.08874526238025429
468 0.08874526238025429
469 0.08874526238025429
470 0.08874526238025429
471 0.08874526238025429
472 0.08874526238025429
473 0.08874526238025429
474 0.08874526238025429
475 0.08909240605556568
476 0.08909240605556568
477 0.08909240605556568
478 0.08909240605556568
479 0.08909240605556568
480 0.08909240605556568
481 0.08986899337548038
482 0.09040607538672547
483 0.09345214285803975
484 0.09487028105018364
485 0.09518455774101701
486 0.09518455774101701
487 0.09518455774101701
488 0.09518455774101701
489 0.09518455774101701
490 0.09518455774101701
491 0.09518455774101701
492 0.09518455774101701
493 0.09632488662656348
494 0.09632488662656348
495 0.09632488662656348
496 0.09632488662656348
497 0.09632488662656348
498 0.09632488662656348
499 0.09632488662656348
500 0.0968588075023437
501 0.10023116352288805
502 0.10131496651470756
503 0.10131496651470756
504 0.10131496651470756
505 0.10131496651470756
506 0.10131496651470756
507 0.10131496651470756
508 0.10131496651470756
509 0.10131496651470756
510 0.10131496651470756
511 0.10131496651470756
512 0.10131496651470756
513 0.10184669625789702
514 0.10184669625789702
515 0.10184669625789702
516 0.10184669625789702
517 0.10184669625789702
518 0.10184669625789702
519 0.10184669625789702
520 0.10184669625789702
521 0.10184669625789702
522 0.10184669625789702
523 0.10218851349916361
524 0.10218851349916361
525 0.10218851349916361
526 0.10218851349916361
527 0.10218851349916361
528 0.10218851349916361
529 0.10218851349916361
530 0.10218851349916361
531 0.10218851349916361
532 0.10218851349916361
533 0.10218851349916361
534 0.10218851349916361
535 0.10218851349916361
536 0.10300938353158118
537 0.1033497674306893
538 0.1033497674306893
539 0.1033497674306893
540 0.1033497674306893
541 0.1033497674306893
542 0.1033497674306893
543 0.10365841909605954
544 0.10365841909605954
545 0.10365841909605954
546 0.1041849006137771
547 0.10501952274958677
548 0.10526629977155744
549 0.10560549367540459
550 0.10560549367540459
551 0.10708700133569915
552 0.10739485105295284
553 0.10739485105295284
554 0.10777447894280372
555 0.10821131364390667
556 0.10821131364390667
557 0.10821131364390667
558 0.10821131364390667
559 0.10854954170889801
560 0.11038801466449163
561 0.11038801466449163
562 0.11069499324261825
563 0.11069499324261825
564 0.11069499324261825
565 0.11069499324261825
566 0.11069499324261825
567 0.11069499324261825
568 0.11069499324261825
569 0.11069499324261825
570 0.11069499324261825
571 0.11069499324261825
572 0.11069499324261825
573 0.11069499324261825
574 0.11069499324261825
575 0.11069499324261825
576 0.11103163037893458
577 0.11103163037893458
578 0.11103163037893458
579 0.1113679931576181
580 0.1113679931576181
581 0.1113679931576181
582 0.1113679931576181
583 0.1113679931576181
584 0.11210647381471091
585 0.11210647381471091
586 0.11210647381471091
587 0.11210647381471091
588 0.11210647381471091
589 0.1124419353675839
590 0.1124419353675839
591 0.1124419353675839
592 0.1124419353675839
593 0.11287424836278788
594 0.11320926679305456
595 0.11320926679305456
596 0.11320926679305456
597 0.11320926679305456
598 0.11320926679305456
599 0.11354384696340289
600 0.11354384696340289
601 0.11354384696340289
602 0.11387816647238413
603 0.11421239947220456
604 0.11421239947220456
605 0.11421239947220456
606 0.11421239947220456
607 0.11421239947220456
608 0.11421239947220456
609 0.11421239947220456
610 0.11421239947220456
611 0.11421239947220456
612 0.11464259173395966
613 0.11464259173395966
614 0.11464259173395966
615 0.11464259173395966
616 0.11464259173395966
617 0.11497563299403765
618 0.11497563299403765
619 0.11540506555917374
620 0.11540506555917374
621 0.11583428313134984
622 0.11616690731978319
623 0.11616690731978319
624 0.11616690731978319
625 0.11616690731978319
626 0.11616690731978319
627 0.11616690731978319
628 0.11616690731978319
629 0.1165952738957327
630 0.11692723981442495
631 0.11692723981442495
632 0.11692723981442495
633 0.11692723981442495
634 0.11692723981442495
635 0.11692723981442495
636 0.11692723981442495
637 0.11692723981442495
638 0.11692723981442495
639 0.11692723981442495
640 0.11692723981442495
641 0.11692723981442495
642 0.11692723981442495
643 0.11692723981442495
644 0.11692723981442495
645 0.11692723981442495
646 0.11725792141215817
647 0.11725792141215817
648 0.11725792141215817
649 0.11758836682613144
650 0.11758836682613144
651 0.11758836682613144
652 0.11758836682613144
653 0.11758836682613144
654 0.11758836682613144
655 0.11758836682613144
656 0.11758836682613144
657 0.11867832013916897
658 0.11867832013916897
659 0.11867832013916897
660 0.11867832013916897
661 0.11867832013916897
662 0.11867832013916897
663 0.11867832013916897
664 0.11867832013916897
665 0.11867832013916897
666 0.11867832013916897
667 0.11867832013916897
668 0.11891759856177048
669 0.11891759856177048
670 0.11891759856177048
671 0.11891759856177048
672 0.11891759856177048
673 0.11891759856177048
674 0.11891759856177048
675 0.11891759856177048
676 0.11924598054424992
677 0.11957428817701464
678 0.11957428817701464
679 0.11990244753935132
680 0.11990244753935132
681 0.11990244753935132
682 0.11990244753935132
683 0.11990244753935132
684 0.11990244753935132
685 0.11990244753935132
686 0.12020007180169798
687 0.12020007180169798
688 0.12020007180169798
689 0.12020007180169798
690 0.12020007180169798
691 0.12020007180169798
692 0.12020007180169798
693 0.12020007180169798
694 0.12020007180169798
695 0.12020007180169798
696 0.12094874713390787
697 0.12094874713390787
698 0.12094874713390787
699 0.12094874713390787
700 0.12094874713390787
701 0.12094874713390787
702 0.12154190512887635
703 0.12154190512887635
704 0.12154190512887635
705 0.12154190512887635
706 0.12154190512887635
707 0.12154190512887635
708 0.12154190512887635
709 0.12154190512887635
710 0.12154190512887635
711 0.12154190512887635
712 0.12154190512887635
713 0.12154190512887635
714 0.12183772034413755
715 0.12183772034413755
716 0.12183772034413755
717 0.12183772034413755
718 0.12183772034413755
719 0.12183772034413755
720 0.12183772034413755
721 0.12183772034413755
722 0.12213303559942817
723 0.12213303559942817
724 0.12213303559942817
725 0.12213303559942817
726 0.12238534693129212
727 0.12343810595172568
728 0.12373305094660364
729 0.12373305094660364
730 0.12373305094660364
731 0.12373305094660364
732 0.12426371603738935
733 0.12426371603738935
734 0.12485287340808517
735 0.12485287340808517
736 0.12485287340808517
737 0.12485287340808517
738 0.12521604499546335
739 0.12545167026754836
740 0.12545167026754836
741 0.12545167026754836
742 0.1257457665566491
743 0.1257457665566491
744 0.1257457665566491
745 0.12747065713131164
746 0.12747065713131164
747 0.12853949492725947
748 0.12890192900073333
749 0.12890192900073333
750 0.12890192900073333
751 0.13026346766812574
752 0.13026346766812574
753 0.13026346766812574
754 0.13026346766812574
755 0.13026346766812574
756 0.13026346766812574
757 0.13026346766812574
758 0.13026346766812574
759 0.13058612454571666
760 0.1312369253425892
761 0.1312369253425892
762 0.1312369253425892
763 0.1312369253425892
764 0.1312369253425892
765 0.1312369253425892
766 0.13177989096647005
767 0.1320301187554089
768 0.1320301187554089
769 0.1320301187554089
770 0.1320301187554089
771 0.1320301187554089
772 0.1320301187554089
773 0.1320301187554089
774 0.1320301187554089
775 0.1320301187554089
776 0.1320301187554089
777 0.1320301187554089
778 0.1320301187554089
779 0.1320301187554089
780 0.1320301187554089
781 0.1320301187554089
782 0.1320301187554089
783 0.1320301187554089
784 0.1320301187554089
785 0.1320301187554089
786 0.1320301187554089
787 0.1320301187554089
788 0.1320301187554089
789 0.1320301187554089
790 0.1320301187554089
791 0.1320301187554089
792 0.1320301187554089
793 0.1320301187554089
794 0.1320301187554089
795 0.1320301187554089
796 0.1320301187554089
797 0.1320301187554089
798 0.1320301187554089
799 0.1320301187554089
800 0.1320301187554089
801 0.1320301187554089
802 0.1320301187554089
803 0.1320301187554089
804 0.1320301187554089
805 0.1320301187554089
806 0.1320301187554089
807 0.13261094276096128
808 0.13284343088776682
809 0.13284343088776682
810 0.13309162352527687
811 0.13338182146190053
812 0.13338182146190053
813 0.13338182146190053
814 0.13416788067974
815 0.13416788067974
816 0.13416788067974
817 0.13416788067974
818 0.13445770727565348
819 0.13445770727565348
820 0.13445770727565348
821 0.13445770727565348
822 0.13445770727565348
823 0.13445770727565348
824 0.13445770727565348
825 0.13445770727565348
826 0.13445770727565348
827 0.13445770727565348
828 0.1349524710711014
829 0.1349524710711014
830 0.1349524710711014
831 0.1349524710711014
832 0.1349524710711014
833 0.1349524710711014
834 0.1349524710711014
835 0.1349524710711014
836 0.1349524710711014
837 0.1349524710711014
838 0.13518370176419275
839 0.13518370176419275
840 0.13518370176419275
841 0.13518370176419275
842 0.13518370176419275
843 0.13518370176419275
844 0.13518370176419275
845 0.13518370176419275
846 0.13518370176419275
847 0.13518370176419275
848 0.13518370176419275
849 0.13518370176419275
850 0.13518370176419275
851 0.13567560739010423
852 0.13567560739010423
853 0.13567560739010423
854 0.13567560739010423
855 0.13567560739010423
856 0.13567560739010423
857 0.13567560739010423
858 0.13567560739010423
859 0.13567560739010423
860 0.13567560739010423
861 0.13567560739010423
862 0.13567560739010423
863 0.13596314125856965
864 0.13596314125856965
865 0.13596314125856965
866 0.13596314125856965
867 0.13596314125856965
868 0.13596314125856965
869 0.13596314125856965
870 0.13596314125856965
871 0.13596314125856965
872 0.13596314125856965
873 0.13596314125856965
874 0.13596314125856965
875 0.13596314125856965
876 0.13596314125856965
877 0.13596314125856965
878 0.136249945044863
879 0.136249945044863
880 0.136249945044863
881 0.136249945044863
882 0.136249945044863
883 0.136249945044863
884 0.136249945044863
885 0.136249945044863
886 0.136249945044863
887 0.136249945044863
888 0.136249945044863
889 0.136249945044863
890 0.136249945044863
891 0.136249945044863
892 0.136249945044863
893 0.136249945044863
894 0.136249945044863
895 0.136249945044863
896 0.136249945044863
897 0.136249945044863
898 0.136249945044863
899 0.136249945044863
900 0.136249945044863
901 0.136249945044863
902 0.136249945044863
903 0.136249945044863
904 0.136249945044863
905 0.136249945044863
906 0.136249945044863
907 0.136249945044863
908 0.136249945044863
909 0.136249945044863
910 0.136249945044863
911 0.13702303499870422
912 0.13702303499870422
913 0.13733695975692709
914 0.13733695975692709
915 0.13733695975692709
916 0.13733695975692709
917 0.13733695975692709
918 0.13733695975692709
919 0.13733695975692709
920 0.13733695975692709
921 0.13733695975692709
922 0.13733695975692709
923 0.13733695975692709
924 0.13733695975692709
925 0.13733695975692709
926 0.13733695975692709
927 0.13733695975692709
928 0.13733695975692709
929 0.13733695975692709
930 0.13733695975692709
931 0.13733695975692709
932 0.13733695975692709
933 0.13733695975692709
934 0.13764984203973657
935 0.13764984203973657
936 0.13764984203973657
937 0.13764984203973657
938 0.13764984203973657
939 0.13764984203973657
940 0.13764984203973657
941 0.13764984203973657
942 0.13764984203973657
943 0.13764984203973657
944 0.13764984203973657
945 0.13764984203973657
946 0.13764984203973657
947 0.13764984203973657
948 0.13764984203973657
949 0.13764984203973657
950 0.13764984203973657
951 0.13764984203973657
952 0.13764984203973657
953 0.13764984203973657
954 0.13764984203973657
955 0.13764984203973657
956 0.13764984203973657
957 0.13764984203973657
958 0.13764984203973657
959 0.13764984203973657
960 0.138282202827294
961 0.138282202827294
962 0.138282202827294
963 0.1385936942224712
964 0.1385936942224712
965 0.1385936942224712
966 0.1385936942224712
967 0.1385936942224712
968 0.1385936942224712
969 0.1385936942224712
970 0.1385936942224712
971 0.1385936942224712
972 0.1385936942224712
973 0.1385936942224712
974 0.1385936942224712
975 0.1385936942224712
976 0.1385936942224712
977 0.1385936942224712
978 0.1385936942224712
979 0.1385936942224712
980 0.1385936942224712
981 0.1385936942224712
982 0.1385936942224712
983 0.1385936942224712
984 0.1385936942224712
985 0.1385936942224712
986 0.1385936942224712
987 0.1385936942224712
988 0.1385936942224712
989 0.1385936942224712
990 0.1385936942224712
991 0.1385936942224712
992 0.1385936942224712
993 0.1385936942224712
994 0.1385936942224712
995 0.1385936942224712
996 0.1385936942224712
997 0.1385936942224712
998 0.1385936942224712
999 0.1385936942224712
1000 0.1385936942224712

==> data/mean-ndcg-ue-sanitizer-msan-1000-nofilter.dat <==
1 0.01215611004478567
2 0.02403642658173893
3 0.01974762514155324
4 0.01721232469390038
5 0.015343674618936435
6 0.015427626832225453
7 0.015811349599736162
8 0.01596536526596515
9 0.016159565995139433
10 0.016183776856712045
11 0.01721841123644621
12 0.017572303950756474
13 0.018211823238246612
14 0.018304247541446723
15 0.018366002239843263
16 0.01915599835842363
17 0.019944973790664858
18 0.020309633012682283
19 0.020542833408734147
20 0.020604682201090057
21 0.02100207799532303
22 0.021561107337893726
23 0.021847827431057835
24 0.022465969541834704
25 0.0228215721988922
26 0.02373999760349403
27 0.023757597330551286
28 0.02408732721198207
29 0.02440171810965228
30 0.02456735662441961
31 0.025070418493370755
32 0.025422717718264983
33 0.025988394159757334
34 0.026481780579928765
35 0.02675039119504663
36 0.027025082673260953
37 0.027020502366450563
38 0.02701611569313272
39 0.02718819747908055
40 0.027404710433662306
41 0.02764226946324055
42 0.02807415421838237
43 0.028317748201544778
44 0.02845763218798963
45 0.028977196081670792
46 0.029808834189599533
47 0.03019324537698266
48 0.030574506249266123
49 0.030694529406256617
50 0.030899571311354717
51 0.030980060119637425
52 0.03140169850604121
53 0.031483978816130236
54 0.03192612108080277
55 0.032362935310338334
56 0.032476854811844376
57 0.03270194342853684
58 0.03278780466682509
59 0.03297419111323494
60 0.0331925103770854
61 0.03345473896386832
62 0.03366155746784841
63 0.033910303367468454
64 0.034009551901386006
65 0.03436639837688189
66 0.03462910438351521
67 0.03472198160671808
68 0.03526443694021945
69 0.03569014728188579
70 0.035990916786748504
71 0.0362995128631264
72 0.03659945971917142
73 0.03666979754249286
74 0.036976061357098175
75 0.03724427534093979
76 0.0375893052955635
77 0.03798865121940707
78 0.03812061855691026
79 0.03826595562770554
80 0.038369091751298566
81 0.03859154888696875
82 0.03875112925880455
83 0.03887993503577063
84 0.03940140616495061
85 0.03962957172311551
86 0.039897566133134055
87 0.040369581430351444
88 0.04070576797021536
89 0.0410763009789687
90 0.04169659776889512
91 0.041857511373421204
92 0.04208256580137814
93 0.042262505851970264
94 0.04253697859077517
95 0.04269617109990868
96 0.042822472133087666
97 0.04303464581642999
98 0.04307427857092092
99 0.04327348721071257
100 0.043304323763266414
101 0.04340759667071535
102 0.043406593003843266
103 0.043538828066158705
104 0.04366383962108331
105 0.04385252960974899
106 0.04393725667633309
107 0.04408840049925809
108 0.04416586194199043
109 0.044273487557152935
110 0.04433907545220938
111 0.04472609436746463
112 0.04501641858153629
113 0.045079148979109696
114 0.04531718445939567
115 0.045433200575894665
116 0.04594390242940231
117 0.04630951934041933
118 0.046498297665670305
119 0.04663653943707346
120 0.04681661328732752
121 0.04707290910289949
122 0.04727205173206882
123 0.04792623007214809
124 0.04804460715791318
125 0.04813062410710983
126 0.048205247043406195
127 0.048426986010758906
128 0.0485055294206654
129 0.048601377583120865
130 0.048643582975506194
131 0.04882080494140468
132 0.04910583327315776
133 0.04923250654720264
134 0.04947924824759173
135 0.04985300653370325
136 0.05019639967821828
137 0.05047698227497241
138 0.05083788548714463
139 0.051033761698390245
140 0.051433389489660614
141 0.051801219074607115
142 0.051955839479203354
143 0.052338329367135575
144 0.05253342926772091
145 0.05291774794580894
146 0.0532234895037618
147 0.05351818833455399
148 0.05367036731645443
149 0.053933373279787304
150 0.05405299717174427
151 0.05407331212937525
152 0.054330606226898046
153 0.054601393203214624
154 0.054658987480569805
155 0.05470335360566618
156 0.05485220851663703
157 0.055171926757779904
158 0.05528018746559602
159 0.05538909048460996
160 0.05553466369825821
161 0.05572191888962701
162 0.055801338379941494
163 0.0560025805778813
164 0.056250045123965364
165 0.05633934719317819
166 0.05635934430069067
167 0.056480736874966596
168 0.056570582456142555
169 0.05666475080396411
170 0.05678490724862792
171 0.0569625225851894
172 0.057242660678457256
173 0.057448173125944114
174 0.05764654402080999
175 0.058018144578047874
176 0.05813166259801013
177 0.0583354642340271
178 0.05843198712349451
179 0.05848918318081885
180 0.05864211094921854
181 0.058915807751058064
182 0.059062323587348635
183 0.059279576808359574
184 0.059407935783562384
185 0.059763785232080396
186 0.059872454106168545
187 0.05987214133835108
188 0.05989045199787533
189 0.05993643055977834
190 0.060064264620768505
191 0.06023291578807508
192 0.06039001122623711
193 0.06056346565190962
194 0.06075639460442962
195 0.06089058629903515
196 0.060918766527977425
197 0.061005990469488826
198 0.06113073995164029
199 0.06128401490744712
200 0.0614215714807045
201 0.061492080962301285
202 0.06166994717503143
203 0.062104087532613275
204 0.06243618159647867
205 0.06272200374348506
206 0.06315874762217687
207 0.06331360217223192
208 0.06343203280055928
209 0.06355572392189265
210 0.06360284784009977
211 0.06377952117935397
212 0.06381839642414014
213 0.06391941481675241
214 0.06408647050473303
215 0.06412976974259495
216 0.06423739265106623
217 0.06453044936794065
218 0.06462538966873722
219 0.06530183201537239
220 0.06545065704190954
221 0.0655399264247684
222 0.06563261810218539
223 0.06573180433632189
224 0.06611331223784482
225 0.06620648589031798
226 0.06631629925900695
227 0.06659102884610821
228 0.0667484705372264
229 0.06682560993895335
230 0.06682531283153881
231 0.06693372560601248
232 0.0675244261716043
233 0.06766334048547537
234 0.06779126296228358
235 0.06786080333544381
236 0.06786050566665329
237 0.06786021013165378
238 0.06804222984315872
239 0.06816491178735465
240 0.06836225260678193
241 0.06841553111239244
242 0.06865839249797297
243 0.06874637168977223
244 0.06900421885606557
245 0.06903660123885418
246 0.06917420640878068
247 0.06930655684781027
248 0.06937148915706573
249 0.06946702982265876
250 0.06955619382800286
251 0.0696624660358335
252 0.069802495198937
253 0.0698377073890091
254 0.0699122372100326
255 0.06999203228966587
256 0.07039715200357563
257 0.07046191799816491
258 0.07052130658105621
259 0.07063103701074047
260 0.07073347108317103
261 0.07112060416519918
262 0.07142752888376863
263 0.07161877574862582
264 0.07176258069173065
265 0.07199236054954518
266 0.07215796654205116
267 0.07233574285047324
268 0.07234986892824323
269 0.07248097203156978
270 0.07254670946215286
271 0.07258083758277416
272 0.07265146095902278
273 0.07271565546853581
274 0.07281213737593159
275 0.07281213737593159
276 0.07286466164760852
277 0.07292971276389157
278 0.07296785353105949
279 0.07312630830853459
280 0.07316423763468079
281 0.07325725183736581
282 0.07343074224376725
283 0.07358063086522884
284 0.0735990716235247
285 0.07391004404186251
286 0.07433661505983469
287 0.07446396699135877
288 0.07448547967333667
289 0.0747815305327337
290 0.07504195829600022
291 0.07521280414969572
292 0.07524734449875489
293 0.07531770547920369
294 0.07581489879326712
295 0.0759116696001875
296 0.07611071412026792
297 0.07625139925345795
298 0.07625139925345795
299 0.07627277104241276
300 0.07628549708943022
301 0.07634689443283198
302 0.07637976848284336
303 0.07654028104282133
304 0.0766489222809253
305 0.0766489222809253
306 0.07670144965991244
307 0.07678066236746275
308 0.0768974837885121
309 0.0769599810849969
310 0.07711801870671305
311 0.07714420851474568
312 0.07721264925591591
313 0.07736809418998863
314 0.07755662639784579
315 0.07766478745458079
316 0.07777105786991353
317 0.07783601076514375
318 0.07789590111636067
319 0.07797981655448999
320 0.07809428780833537
321 0.07813723707416965
322 0.07828826526736762
323 0.07836071264667974
324 0.07839264374675906
325 0.07843563451987011
326 0.07845668821137997
327 0.07850201543603297
328 0.07854103095861054
329 0.07854103095861054
330 0.07859932719924825
331 0.07861614069263066
332 0.07864594759438343
333 0.07864594759438343
334 0.07871207635816557
335 0.07873704715606367
336 0.07887025305119268
337 0.07924697857857296
338 0.07935729342200039
339 0.07942425091793044
340 0.07960855126726825
341 0.07995658905194598
342 0.08003308180594257
343 0.08009553428329015
344 0.08018429497562159
345 0.08029108414249886
346 0.08061276829615034
347 0.08080044269418754
348 0.08090098403029493
349 0.08090098403029493
350 0.08108257209306372
351 0.08108257209306372
352 0.08111804694891271
353 0.0812576128680716
354 0.08133411632068648
355 0.08153502420930794
356 0.08158620315188164
357 0.081883002838338
358 0.08195985167235037
359 0.08203713248884989
360 0.0821538561126844
361 0.08216946448185643
362 0.08218351316342873
363 0.082212508555066
364 0.08222654415323233
365 0.0823194717594628
366 0.08242369624618912
367 0.08250180433636707
368 0.08264198673437105
369 0.0826700767903404
370 0.08268343524686579
371 0.0829762150056175
372 0.08321643543693517
373 0.08331477047577374
374 0.08346433778383901
375 0.08348970347906381
376 0.08348970347906381
377 0.0835024518882655
378 0.0835024518882655
379 0.08355309290335428
380 0.08357196836441985
381 0.08357196836441985
382 0.08366088559483371
383 0.08369888757865937
384 0.08376717035278325
385 0.08387683572112785
386 0.08410549770208442
387 0.08420255851430372
388 0.08429736526781798
389 0.08431124501166244
390 0.08431124501166244
391 0.08431124501166244
392 0.0843463612423827
393 0.08438921277884144
394 0.08445557790216107
395 0.0844918576788829
396 0.08458264417214796
397 0.08463220066761412
398 0.08467851235673704
399 0.08472871983099878
400 0.08474611003078693
401 0.08494325103844452
402 0.0850232163228982
403 0.08516281011306764
404 0.08531958440599473
405 0.08533337123908245
406 0.08552270464945272
407 0.08580883879534454
408 0.0861993025954565
409 0.08650689072411777
410 0.0866675762875921
411 0.08674359769468752
412 0.08682658935050425
413 0.0870355112727555
414 0.08713785438223128
415 0.08719867954556812
416 0.08732022174473367
417 0.08737519229348682
418 0.08742022700686049
419 0.08753934827473851
420 0.08765054792002573
421 0.08770907653798858
422 0.08778245797473559
423 0.0879833230926519
424 0.08800346490350269
425 0.08808647696176544
426 0.08819234892034325
427 0.08843223447231455
428 0.0886141334108418
429 0.08869115242718176
430 0.08894552335164313
431 0.08897463072452991
432 0.08906229934369153
433 0.08924041257877018
434 0.0893280146990746
435 0.08941596071884537
436 0.08958546549577275
437 0.08966814867753967
438 0.08969286856668886
439 0.08970999359454351
440 0.0897460427021074
441 0.08977446396714175
442 0.08980758753719086
443 0.08980758753719086
444 0.08980758753719086
445 0.08981949330050164
446 0.08987291877218731
447 0.08987291877218731
448 0.0898975474912513
449 0.08994109436861718
450 0.08996104048442223
451 0.08996104048442223
452 0.08996104048442223
453 0.09009947300860105
454 0.0901193903470812
455 0.09019313857329421
456 0.0902242062567749
457 0.09027312933732698
458 0.09027312933732698
459 0.09031289300794054
460 0.09031289300794054
461 0.09032284260450914
462 0.09032284260450914
463 0.09032284260450914
464 0.09036880804930955
465 0.09042228663260128
466 0.09047972243928899
467 0.09052671301866196
468 0.09058041585234711
469 0.09060741371470285
470 0.0906579528041737
471 0.09069202433131399
472 0.090716444825158
473 0.09073228662259927
474 0.09079778409970204
475 0.09079778409970204
476 0.0908473693665629
477 0.09085792042305807
478 0.09093916738054088
479 0.09097186057426841
480 0.09097186057426841
481 0.09114025464063565
482 0.09121435421506584
483 0.0915416763628923
484 0.09172847350640347
485 0.09188823630745566
486 0.09197829433795385
487 0.0920025916703446
488 0.09209041397943198
489 0.09210901651011394
490 0.09215643075882761
491 0.09215643075882761
492 0.09220142766557798
493 0.0922344696277866
494 0.092236241781423
495 0.09224897526426153
496 0.09226860935747434
497 0.09228341613246355
498 0.09228341613246355
499 0.09231574823774825
500 0.09246677273195077
501 0.0926886301273909
502 0.09296151866999379
503 0.09319627643853823
504 0.09327607620374967
505 0.09327607620374967
506 0.09329281153369984
507 0.09330847719279939
508 0.09332244911877824
509 0.09335982260890459
510 0.09338637927373328
511 0.09341413075237068
512 0.09355972970110911
513 0.09359206446014347
514 0.09366009721695168
515 0.09366987072830503
516 0.09379419886247534
517 0.09384431354489399
518 0.09384431354489399
519 0.09393800567007823
520 0.09407336173719219
521 0.09412460214701086
522 0.09416199651832177
523 0.09418146472836472
524 0.09422494083748242
525 0.09422494083748242
526 0.09426228974816514
527 0.0942789167358562
528 0.09429533430520885
529 0.09431089408715293
530 0.09434411803616977
531 0.09434411803616977
532 0.09436353344101707
533 0.09438013051378384
534 0.09438013051378384
535 0.0944602818446123
536 0.09494904645632328
537 0.09501380552209852
538 0.09503163988630164
539 0.09514378318630483
540 0.09516034591351635
541 0.0952085549275999
542 0.09523376839806921
543 0.09526812480522347
544 0.09526812480522347
545 0.09538574426872849
546 0.09551057010422952
547 0.09565319535591502
548 0.09572786977754931
549 0.09577488585106678
550 0.09577488585106678
551 0.09585938960285874
552 0.09587715155367744
553 0.09594000933620994
554 0.09637395747992508
555 0.0964785568382442
556 0.0965404650652553
557 0.0965404650652553
558 0.09655423004231185
559 0.09668141500560234
560 0.09708352644993426
561 0.09708352644993426
562 0.09710123813879246
563 0.09710123813879246
564 0.09710123813879246
565 0.09710123813879246
566 0.0971307387973925
567 0.09716445921664364
568 0.09726478706908331
569 0.09726478706908331
570 0.09726478706908331
571 0.09728245451633528
572 0.09728245451633528
573 0.09738420567810181
574 0.09752684957350366
575 0.09754602798296426
576 0.09756520115999237
577 0.09756520115999237
578 0.09756520115999237
579 0.09758435871097422
580 0.09758435871097422
581 0.09761857235706592
582 0.09761857235706592
583 0.09764729280832134
584 0.09776203372125163
585 0.09781130378359283
586 0.09785124783792355
587 0.09787229245606134
588 0.0979182045304393
589 0.09799033626974248
590 0.09806978494912605
591 0.09808611393454195
592 0.09808611393454195
593 0.09810712510085297
594 0.09810712510085297
595 0.09810712510085297
596 0.09812151185779257
597 0.09814503669020799
598 0.09820951973025582
599 0.09822477776866559
600 0.0982438288316786
601 0.09825517664919746
602 0.09827042280052753
603 0.09828945904989775
604 0.09832976987086471
605 0.0983450042124781
606 0.09836775505188097
607 0.09838133959582208
608 0.0984226432627269
609 0.0984226432627269
610 0.0984226432627269
611 0.0984226432627269
612 0.09846506967335174
613 0.09848130585233784
614 0.09851338566467124
615 0.09851338566467124
616 0.0985466001895249
617 0.09859502236959901
618 0.09863211447687112
619 0.0986752331160365
620 0.09872214839598416
621 0.0987722077535822
622 0.09879636447411978
623 0.09883150267452408
624 0.09883150267452408
625 0.09883684230317545
626 0.09883684230317545
627 0.09883684230317545
628 0.09883684230317545
629 0.09888958609546211
630 0.09893647594815397
631 0.09898306974994922
632 0.09898306974994922
633 0.09900815324166931
634 0.09906022267067587
635 0.09911667540539316
636 0.09913179203547144
637 0.09914770207953913
638 0.09914770207953913
639 0.09914770207953913
640 0.09918444961069055
641 0.09918444961069055
642 0.09922383077962854
643 0.0992701293776604
644 0.0992889723701747
645 0.0993224163464318
646 0.09936198404062294
647 0.09937141367084841
648 0.09937141367084841
649 0.09946556201701673
650 0.09953889763621096
651 0.09956089026430999
652 0.09960040160757912
653 0.09960040160757912
654 0.0996210960304281
655 0.09964598033192365
656 0.09964598033192365
657 0.09972495339604594
658 0.09986792049990613
659 0.10000399555126725
660 0.10003507784821059
661 0.10007991545044861
662 0.10007991545044861
663 0.10007991545044861
664 0.10008993053417127
665 0.1001091815784149
666 0.1001241912277646
667 0.1001241912277646
668 0.1001241912277646
669 0.1001375730605683
670 0.1001375730605683
671 0.10016416535898558
672 0.10021109470875646
673 0.10022709847109376
674 0.10024769735088407
675 0.10026267612717948
676 0.10029597089811507
677 0.10031466966804743
678 0.10034212690819992
679 0.10041504835646417
680 0.10041504835646417
681 0.10042470207823398
682 0.10044526377122157
683 0.10044526377122157
684 0.10044526377122157
685 0.10045684880834632
686 0.10047402078289748
687 0.10056828575000043
688 0.10056828575000043
689 0.10068445451578317
690 0.10071814795359732
691 0.1007710030322429
692 0.1007710030322429
693 0.1007710030322429
694 0.10078963103918574
695 0.10082223418232555
696 0.10089374187213815
697 0.10092383387122375
698 0.10094752534521044
699 0.10094752534521044
700 0.10094752534521044
701 0.10096342971596273
702 0.10099644229918903
703 0.10103905470281908
704 0.10105233263449676
705 0.10106943319210028
706 0.10108050293971486
707 0.10110900524351361
708 0.10111830563032742
709 0.10113539147206231
710 0.10116175531682774
711 0.10116175531682774
712 0.10119925734264175
713 0.10121411144960778
714 0.10129861900068421
715 0.10136948513828345
716 0.10136948513828345
717 0.10137906335045262
718 0.10139390169882694
719 0.10140873691262843
720 0.10140873691262843
721 0.10142356587428146
722 0.10145321756236286
723 0.10145321756236286
724 0.10147924120699107
725 0.10147924120699107
726 0.10149405463657124
727 0.10160850013757215
728 0.10165488467659803
729 0.10165488467659803
730 0.10165488467659803
731 0.10165488467659803
732 0.10168547984521305
733 0.10168547984521305
734 0.10175672354659884
735 0.10176597127683833
736 0.10179016001291047
737 0.10179016001291047
738 0.10181047639911948
739 0.10182625386331172
740 0.10186958492503076
741 0.10186958492503076
742 0.101932086815068
743 0.10194684845944828
744 0.10201658557392332
745 0.10210927220113393
746 0.1021468834703658
747 0.10220067695249095
748 0.10224920458457792
749 0.10224920458457792
750 0.10227745308422555
751 0.10230707756797894
752 0.10230707756797894
753 0.10231803977965317
754 0.10231803977965317
755 0.1023327657888683
756 0.10234023198937982
757 0.10234023198937982
758 0.10236584837136133
759 0.10238422530238289
760 0.10242126603589032
761 0.10244894738283303
762 0.10244894738283303
763 0.10247300502011107
764 0.10249357399776758
765 0.10249357399776758
766 0.10261997454826124
767 0.10263466565112636
768 0.10263983995797868
769 0.10264728703097314
770 0.10266991266300754
771 0.10266991266300754
772 0.10266991266300754
773 0.10266991266300754
774 0.1026855805320563
775 0.10271216019637418
776 0.10272682558187018
777 0.10272682558187018
778 0.10279682373974634
779 0.10279682373974634
780 0.10286142300459516
781 0.10288741017172914
782 0.10290205862656819
783 0.1029342671992733
784 0.1029466903192387
785 0.10298266827218266
786 0.10300831080863569
787 0.10302512962719061
788 0.10303428095890431
789 0.10303428095890431
790 0.10304806109555228
791 0.10304806109555228
792 0.10306367507802046
793 0.10319910407953191
794 0.10319910407953191
795 0.10319910407953191
796 0.10319910407953191
797 0.10319910407953191
798 0.10321370819850377
799 0.10323194411709692
800 0.10326114143339067
801 0.10332961339297891
802 0.10332961339297891
803 0.10338884368646072
804 0.10340185838606711
805 0.10342007394343053
806 0.10343465632480356
807 0.10350904768182219
808 0.10352461508282011
809 0.10353918938463408
810 0.10355376100189324
811 0.10363179723999301
812 0.1036609297620382
813 0.1036609297620382
814 0.10374235582917271
815 0.10376479002596546
816 0.10377934562566343
817 0.10380794085875755
818 0.10384567917094631
819 0.10387669760417101
820 0.10388797250160305
821 0.10389879368199562
822 0.10390883166060472
823 0.10407978296117301
824 0.10407978296117301
825 0.1041397221661329
826 0.1041488094198055
827 0.1041488094198055
828 0.10417785745577178
829 0.10417785745577178
830 0.10417785745577178
831 0.10417785745577178
832 0.10420173769604796
833 0.10421253556005572
834 0.10421253556005572
835 0.10421253556005572
836 0.10421253556005572
837 0.10424718475714922
838 0.10429358085332395
839 0.10429358085332395
840 0.10429358085332395
841 0.10429358085332395
842 0.10430587252537663
843 0.10430587252537663
844 0.10431624213004499
845 0.10432358520743609
846 0.10438428744037723
847 0.10440659365624307
848 0.1044202292064878
849 0.104449315680922
850 0.10446294647550375
851 0.10447228178681929
852 0.10447228178681929
853 0.10447228178681929
854 0.10447228178681929
855 0.10447228178681929
856 0.10449724381732245
857 0.10453789322472201
858 0.10453789322472201
859 0.10454521846529903
860 0.10458311314385263
861 0.1045975532847373
862 0.1045975532847373
863 0.10462838521994156
864 0.1047944607227846
865 0.10481104484267162
866 0.10481104484267162
867 0.10482906089075793
868 0.10482906089075793
869 0.10483068539258683
870 0.10483068539258683
871 0.10483068539258683
872 0.10489837926527293
873 0.10489837926527293
874 0.10491376644297652
875 0.10491376644297652
876 0.10491376644297652
877 0.10491883955194771
878 0.10495076404405584
879 0.10495076404405584
880 0.10495076404405584
881 0.10495076404405584
882 0.10496613057649543
883 0.10498149454531136
884 0.10498149454531136
885 0.10501123510862
886 0.10503673992392087
887 0.10503673992392087
888 0.10505111447482914
889 0.10517069561252888
890 0.10518233096596136
891 0.10521250892898656
892 0.10523464539736904
893 0.1052525832009358
894 0.10526611289682024
895 0.10526611289682024
896 0.1052920629451812
897 0.10531839144262238
898 0.10531839144262238
899 0.1053558259559993
900 0.10536479874180238
901 0.10536479874180238
902 0.10538451682207003
903 0.10538451682207003
904 0.10539730767613584
905 0.10539730767613584
906 0.10539730767613584
907 0.10539730767613584
908 0.10539730767613584
909 0.10547155485216561
910 0.105512252750985
911 0.10552069895440558
912 0.10552069895440558
913 0.10555921285211735
914 0.10558460142235332
915 0.10559808510816451
916 0.10559808510816451
917 0.10559808510816451
918 0.10560796077650642
919 0.10569464451624554
920 0.10571250412345808
921 0.10573036089160368
922 0.10574543997454061
923 0.10574543997454061
924 0.10574543997454061
925 0.10577078412912727
926 0.10577078412912727
927 0.10577078412912727
928 0.10577078412912727
929 0.10577078412912727
930 0.10577078412912727
931 0.105786029282401
932 0.105786029282401
933 0.105786029282401
934 0.1058293982705934
935 0.10589158778519188
936 0.10590220188942079
937 0.1059120480280507
938 0.10592045823019167
939 0.10592045823019167
940 0.10592045823019167
941 0.10592768605104302
942 0.10592768605104302
943 0.10592768605104302
944 0.10594290038080444
945 0.10594290038080444
946 0.10594290038080444
947 0.10595631651763515
948 0.10600301650598709
949 0.10600301650598709
950 0.10603778595278023
951 0.10603778595278023
952 0.10603778595278023
953 0.10605970921825754
954 0.10605970921825754
955 0.10605970921825754
956 0.10605970921825754
957 0.10608492794679517
958 0.10610010968877248
959 0.10611432339878547
960 0.10615806720350651
961 0.10615806720350651
962 0.10615806720350651
963 0.10618092454341747
964 0.10623265100489893
965 0.10623265100489893
966 0.1062489689913958
967 0.10626528452471913
968 0.10626528452471913
969 0.10626528452471913
970 0.10626528452471913
971 0.10626528452471913
972 0.10631232742309683
973 0.10633750613288658
974 0.10633750613288658
975 0.10635877679964144
976 0.10640530111700014
977 0.10643046484001577
978 0.10643046484001577
979 0.106485035068548
980 0.10651760294204693
981 0.1065327324587451
982 0.1065327324587451
983 0.1065327324587451
984 0.1065327324587451
985 0.10656119270314075
986 0.10658065640231999
987 0.10659833413498777
988 0.10659833413498777
989 0.10661600668495874
990 0.1066682411299804
991 0.10668590851074293
992 0.10668590851074293
993 0.10670357073572231
994 0.10670357073572231
995 0.10670357073572231
996 0.10670357073572231
997 0.10670357073572231
998 0.1067136889835525
999 0.10678349922167475
1000 0.10684446878628787

==> data/mean-ndcg-ue-sanitizer-msan-1000-sanitizer=address.dat <==
1 0.01159678858162355
2 0.03590936996427089
3 0.03613244187122071
4 0.03643245091574688
5 0.036374392269999646
6 0.03832485602369213
7 0.04010128949318187
8 0.04066937658946775
9 0.04205003973850881
10 0.0421490857048424
11 0.04265819018233413
12 0.04357680759230426
13 0.045169974345398094
14 0.045418998554730826
15 0.04577569867232698
16 0.04807862451153405
17 0.04945439280833466
18 0.04968113937557188
19 0.050058345557132816
20 0.05011417175077733
21 0.05093045208675466
22 0.051641876165932674
23 0.052101421975330034
24 0.05260254585969124
25 0.05282558191896306
26 0.05606224562746463
27 0.05610072391703321
28 0.05646689808935568
29 0.05669158120445913
30 0.056900859848056956
31 0.057423344914154906
32 0.05769970287413112
33 0.05814116909138091
34 0.05849098091038601
35 0.05862739581600247
36 0.058996853421550186
37 0.058996853421550186
38 0.058996853421550186
39 0.059178446457326186
40 0.05943577724582919
41 0.05979274574126394
42 0.060093029842099424
43 0.06046832195404142
44 0.060688685806677384
45 0.06126336525896827
46 0.06207396573126809
47 0.06235425794278364
48 0.0628265051021649
49 0.06301508107038553
50 0.06319170446031541
51 0.06342332914697449
52 0.06467933167219542
53 0.06487939928789087
54 0.06505604240337956
55 0.06553075030671425
56 0.06556669730510802
57 0.06585943750192848
58 0.06591863583882794
59 0.06605274545872057
60 0.06633299306626754
61 0.06652552519740437
62 0.0666664640366203
63 0.06691499293844849
64 0.06696523089899782
65 0.06722061046355654
66 0.06738047182561145
67 0.06751502530114845
68 0.06783144404239294
69 0.06828137393987796
70 0.06836514097317585
71 0.06875419722068163
72 0.0691359377649789
73 0.0692802339649716
74 0.06947473643625293
75 0.0699413854174394
76 0.07037291903918025
77 0.0709155717107349
78 0.07114275377464034
79 0.0714469899879353
80 0.07158271386930139
81 0.0719530202373428
82 0.07209210086224614
83 0.07253044901057734
84 0.07312746775414383
85 0.0733308125030106
86 0.07359858524462737
87 0.07423376524980266
88 0.07472654952743309
89 0.07511642871109034
90 0.07577351060465237
91 0.07600392350027432
92 0.07630882472271494
93 0.07664766091390163
94 0.07695853146438195
95 0.07711609229630212
96 0.07724691050215934
97 0.07759253783506075
98 0.07762952579287395
99 0.07780453231060028
100 0.0778936627099012
101 0.07795908303004152
102 0.07812185814118254
103 0.07829476325157124
104 0.0784204397145515
105 0.07865702009881417
106 0.07878981125190197
107 0.07903512461175
108 0.07907982662666067
109 0.07916765529953237
110 0.0792346045796339
111 0.08066396458928013
112 0.08103091128359757
113 0.08112764273330765
114 0.08116707595236607
115 0.08138426080222762
116 0.08191838305942885
117 0.08222923026871624
118 0.08254121049128375
119 0.08275904339125402
120 0.08289211927942607
121 0.08321004683834074
122 0.08349240795817266
123 0.08397721491732721
124 0.08410283503793255
125 0.08420265694243222
126 0.08423494345191401
127 0.08452111351100978
128 0.08464072957543435
129 0.08473340403781336
130 0.08481479985109237
131 0.08494847965077962
132 0.08533998485160203
133 0.08554408242598689
134 0.0861436360413476
135 0.08651982545869427
136 0.08685929263007088
137 0.08730789638860853
138 0.08793131687497224
139 0.08816411585481396
140 0.08849057664006373
141 0.08905273478929297
142 0.08923300737303937
143 0.08971515656658333
144 0.09001638509615176
145 0.0906323838692231
146 0.09111283612227443
147 0.09137892848009983
148 0.09148496834462401
149 0.09161645057357488
150 0.09170214541096837
151 0.09178132430982405
152 0.09205460560510219
153 0.09237427667076996
154 0.09248465977362132
155 0.09251831699056362
156 0.09270826790759006
157 0.09316637122228982
158 0.09330636088841564
159 0.09342070920888348
160 0.09358269373447109
161 0.09390768729778537
162 0.09403811864420127
163 0.09417390270767496
164 0.0945031005138392
165 0.09463679372027001
166 0.09463679372027001
167 0.09468769080161743
168 0.09473474503187396
169 0.09484774354787252
170 0.0949952101499476
171 0.09522421342322694
172 0.09554424873407745
173 0.09614351477756036
174 0.09621597003475002
175 0.0964580478657345
176 0.09664963527869164
177 0.09685903566796636
178 0.09689180055292482
179 0.09695464836792371
180 0.0971729474038071
181 0.09747116570043275
182 0.09756348626155095
183 0.09759936550469638
184 0.09774859176911103
185 0.09798114480064923
186 0.09816501388887434
187 0.09816501388887434
188 0.09816501388887434
189 0.09823116082429842
190 0.09842753935528921
191 0.09876521776966388
192 0.09888476463378944
193 0.09911862157812842
194 0.09962788221690491
195 0.09978688971258493
196 0.09983257854983563
197 0.09998488501900864
198 0.10016358465473497
199 0.10033514864070048
200 0.10042044805510779
201 0.1005189374714808
202 0.10069087722463295
203 0.1010319282586126
204 0.10142188083072598
205 0.10177281845371774
206 0.10223848600008834
207 0.10249287464641559
208 0.10264143167497357
209 0.10268657448048811
210 0.10286300990845901
211 0.1030197906750095
212 0.10304689898265972
213 0.10326031591001018
214 0.10350704623749445
215 0.10357347480548976
216 0.1036590029986602
217 0.10382717281743208
218 0.10415385944659991
219 0.10451637374545096
220 0.10460478841083853
221 0.10470675888346594
222 0.10477279563285927
223 0.1049588353005962
224 0.10547149015232488
225 0.10634810241770655
226 0.10659506315154765
227 0.10689068974608452
228 0.10705070574776994
229 0.10711072068556728
230 0.10711072068556728
231 0.10726618767324321
232 0.10783726638756229
233 0.10789088212911574
234 0.10803480548589614
235 0.10811653763087453
236 0.10811653763087453
237 0.10811653763087453
238 0.10841804709413555
239 0.1085880747649058
240 0.1087126806613406
241 0.10878515102764255
242 0.10906670006351717
243 0.10912918857146442
244 0.10943112321103202
245 0.10946199584750342
246 0.10953760597221482
247 0.10978872294300814
248 0.10986743151235535
249 0.10990131891114682
250 0.110223424549828
251 0.11030218572959274
252 0.1104716861713921
253 0.110525535481336
254 0.1105690965632729
255 0.11059730159257351
256 0.11116319723646712
257 0.11130720319619025
258 0.11143525653729609
259 0.1115805927099333
260 0.11167530637935721
261 0.11230272630406078
262 0.11253884214540637
263 0.11291723982468897
264 0.1131693298893131
265 0.1134492595050908
266 0.11377554573579096
267 0.11394922404121839
268 0.11400108887949856
269 0.11412245013168754
270 0.1141932841614012
271 0.11424405645392542
272 0.11436337173335823
273 0.11436337173335823
274 0.11451218780566949
275 0.11451218780566949
276 0.1146650523310435
277 0.11482616900450086
278 0.11488171722337746
279 0.11503771925509897
280 0.1150618555861201
281 0.11520470888313039
282 0.11554533714315296
283 0.11586121665833149
284 0.11588888621899947
285 0.11642451357518914
286 0.11702681791353388
287 0.11712138484331604
288 0.117158394534701
289 0.11747139345434615
290 0.11788789647744909
291 0.11813346378109034
292 0.11818658495724091
293 0.11825122507405
294 0.1186587872134774
295 0.11876397290265815
296 0.11971281544489419
297 0.11999945602451288
298 0.11999945602451288
299 0.12003226021171085
300 0.12006204132531807
301 0.12014998637539342
302 0.12018273343487347
303 0.1204226365716431
304 0.12048308815386459
305 0.12048308815386459
306 0.12048308815386459
307 0.12053275909034437
308 0.12061600491959323
309 0.12068209436711091
310 0.12085564836380568
311 0.12089767923640503
312 0.12100804445221207
313 0.12126463862221185
314 0.12156537618635675
315 0.12165690335505011
316 0.1218660941824279
317 0.12202746665586021
318 0.12212151723527004
319 0.1221791498645409
320 0.12228288912683853
321 0.1223080574115589
322 0.12239466418362666
323 0.12247817712090374
324 0.12252547334422507
325 0.12252547334422507
326 0.12252547334422507
327 0.12256714136913271
328 0.1226287473886986
329 0.1226287473886986
330 0.12266099560149431
331 0.12268443850083124
332 0.12268443850083124
333 0.12268443850083124
334 0.12280509563633504
335 0.12284136542076145
336 0.12304142800941055
337 0.12356496167065673
338 0.12372978722230273
339 0.12380174284403613
340 0.12400523548565796
341 0.12428062299285014
342 0.12440480289427636
343 0.1244642269409531
344 0.12452533232866228
345 0.1247198748057355
346 0.12521515010847536
347 0.12550048952140921
348 0.12567965072154616
349 0.12567965072154616
350 0.12600087420567285
351 0.12600087420567285
352 0.12605033647123218
353 0.12618577424595911
354 0.12630373057988384
355 0.12659765058428413
356 0.12659765058428413
357 0.12706053568427478
358 0.12717785841992343
359 0.12722433280875742
360 0.1273352477496526
361 0.12735701035537597
362 0.1273765983030098
363 0.1273961771128292
364 0.12741790927567204
365 0.1275144835914661
366 0.1275749493269089
367 0.12769960629833108
368 0.127996294640181
369 0.12805957623413863
370 0.12807909200672862
371 0.12835060163544262
372 0.12858326656914776
373 0.12867842131736837
374 0.12885406005711275
375 0.12885406005711275
376 0.12887352305137578
377 0.12887352305137578
378 0.12887352305137578
379 0.1289441313534131
380 0.1289847491532222
381 0.1289847491532222
382 0.12902189620066393
383 0.1290533395189916
384 0.12911999573119984
385 0.12920831292742893
386 0.12952546913789065
387 0.12965977353592822
388 0.1298172343128659
389 0.1298387251570658
390 0.1298387251570658
391 0.1298387251570658
392 0.12989622779987703
393 0.12989622779987703
394 0.1299844589350761
395 0.13000376193767252
396 0.13012696542338917
397 0.13016767013193428
398 0.13024038797532028
399 0.13024038797532028
400 0.13026648121836085
401 0.1305932751297454
402 0.1306970622426718
403 0.13095352661313087
404 0.13114687207331918
405 0.13116821905819293
406 0.13139562006128414
407 0.13168943146659753
408 0.13222394915717423
409 0.13284368911658767
410 0.1330814497828085
411 0.13316973248915429
412 0.13327809750100825
413 0.13362653738870164
414 0.13372677080045545
415 0.13375495401543488
416 0.1337949639583481
417 0.13388471939140628
418 0.1339475108784741
419 0.1340778343196825
420 0.13422137490167238
421 0.13430410631681639
422 0.13440139657987868
423 0.13455864329328912
424 0.13455864329328912
425 0.13496715631726383
426 0.13509506763489712
427 0.13525068417219205
428 0.13533903401831762
429 0.13550630892532586
430 0.13586223820134186
431 0.13586223820134186
432 0.1359849978266884
433 0.13610622185803714
434 0.13614074050140487
435 0.13616870596767586
436 0.13648365213806343
437 0.13663570544091427
438 0.1367373291390159
439 0.13676525264642156
440 0.13678760248904834
441 0.13678760248904834
442 0.13688284019432698
443 0.13688284019432698
444 0.13688284019432698
445 0.13688284019432698
446 0.1370120144445035
447 0.1370120144445035
448 0.1370120144445035
449 0.13706321613184047
450 0.13709102681783805
451 0.13709102681783805
452 0.13709102681783805
453 0.1372315464498331
454 0.13727098627094
455 0.13750415101717964
456 0.138086800553264
457 0.13853170274051624
458 0.13853170274051624
459 0.13859362783866708
460 0.13859362783866708
461 0.13864092076215143
462 0.13864092076215143
463 0.13864092076215143
464 0.13868022098443678
465 0.1387056762524921
466 0.13879215912933907
467 0.13883845023935942
468 0.1388998218876757
469 0.13896153053340854
470 0.13914552660063587
471 0.1391691316117576
472 0.13920832298972774
473 0.13923191180111522
474 0.13932982581632397
475 0.1393601737915073
476 0.13943186269404104
477 0.1394572130603899
478 0.1396439754723282
479 0.1396928494444178
480 0.13982155990027378
481 0.13998336732430375
482 0.1400850017475231
483 0.14036137440441476
484 0.1406499153823275
485 0.14067739006181162
486 0.14067739006181162
487 0.14067739006181162
488 0.14079983990044104
489 0.140847076174698
490 0.14087231676253723
491 0.14087231676253723
492 0.14091494337872942
493 0.1409487541811668
494 0.14096575663128735
495 0.14099095601564113
496 0.14102109296255638
497 0.14112859327213767
498 0.14112859327213767
499 0.14119754233160742
500 0.14127431681935873
501 0.14130164838850484
502 0.14159098642117252
503 0.14166856953945844
504 0.14172868880740688
505 0.14181291901098106
506 0.14181291901098106
507 0.14184295006871064
508 0.14188168018481964
509 0.1419686005238133
510 0.14199585421631897
511 0.14209308117875785
512 0.1422161749737069
513 0.14224123045244377
514 0.14232838058854533
515 0.14243288263987425
516 0.14249871886135193
517 0.14258361804379685
518 0.1426135461987288
519 0.14274242165259754
520 0.14293990250613334
521 0.14301126626698418
522 0.14304115771405765
523 0.14304115771405765
524 0.14312602414182843
525 0.14312602414182843
526 0.14315587924963707
527 0.14318082732591803
528 0.14322259021210776
529 0.1432995512094532
530 0.14334940230875198
531 0.14334940230875198
532 0.14338280391540661
533 0.1434077071056368
534 0.1434077071056368
535 0.14353198015262153
536 0.14398008791423567
537 0.1440559924124676
538 0.14409436989275318
539 0.14421434908364777
540 0.14423920073985702
541 0.14435321113056007
542 0.14441981715320565
543 0.14444464699167064
544 0.14444464699167064
545 0.1446735695251324
546 0.1448545039704056
547 0.14503655866614923
548 0.14516180247966334
549 0.14518483535442053
550 0.14518483535442053
551 0.14518483535442053
552 0.14518483535442053
553 0.1454131389427874
554 0.1458589086452035
555 0.14596490267723594
556 0.14616118719534485
557 0.14616118719534485
558 0.14618037957637914
559 0.1462593755463128
560 0.14641033071711287
561 0.14641033071711287
562 0.14641033071711287
563 0.14641033071711287
564 0.14641033071711287
565 0.14641033071711287
566 0.1464349983873199
567 0.14649486428661118
568 0.14660402154358246
569 0.14660402154358246
570 0.14660402154358246
571 0.14662691213672085
572 0.14662691213672085
573 0.14673861300302726
574 0.1469264546527352
575 0.1469264546527352
576 0.1469264546527352
577 0.14696694526911916
578 0.14699366371235664
579 0.14699366371235664
580 0.14699366371235664
581 0.14704814855164877
582 0.14708605312767034
583 0.14713086125796676
584 0.14718303698891783
585 0.14720970505278014
586 0.14728046495584818
587 0.14735262311846828
588 0.1474709822933399
589 0.14758487464993328
590 0.14766887561344938
591 0.1476916429677804
592 0.1476916429677804
593 0.1476916429677804
594 0.1476916429677804
595 0.1476916429677804
596 0.14791308029176975
597 0.14791308029176975
598 0.147986651561255
599 0.147986651561255
600 0.14808371353248848
601 0.14808371353248848
602 0.14808371353248848
603 0.14808371353248848
604 0.1481790382311133
605 0.1482017225263938
606 0.14823938849360632
607 0.14826857770474028
608 0.14831494530128822
609 0.14834144646084946
610 0.14834144646084946
611 0.14836793410154886
612 0.14839441500452957
613 0.14842708056039525
614 0.14847245507141132
615 0.14847245507141132
616 0.1486184867936903
617 0.14866069179936028
618 0.14871592553392937
619 0.14873480876384057
620 0.14884143211867756
621 0.14887976629193234
622 0.14890618060079885
623 0.1490037698425047
624 0.1490236863501646
625 0.1490500809535591
626 0.1490500809535591
627 0.1490500809535591
628 0.1490500809535591
629 0.14910516374808974
630 0.14916054688870867
631 0.149256851880082
632 0.149256851880082
633 0.14931678927291425
634 0.14942024143059002
635 0.14956756108820954
636 0.1495965396576825
637 0.14968421466276557
638 0.14968421466276557
639 0.1497291222275802
640 0.14975332169833008
641 0.14977437318503284
642 0.14977437318503284
643 0.1498910172277002
644 0.1498910172277002
645 0.15001284041665183
646 0.15005013499644426
647 0.15006796959691335
648 0.15006796959691335
649 0.15014411030190356
650 0.15025394581015308
651 0.15027494708466796
652 0.150330037387549
653 0.150330037387549
654 0.150330037387549
655 0.1504047533240533
656 0.15042715508668797
657 0.15055448604937557
658 0.15070641606958307
659 0.15090336302121493
660 0.15092953649550345
661 0.15102794182742457
662 0.15102794182742457
663 0.15102794182742457
664 0.1510520044453719
665 0.15108078457324145
666 0.15110313429642253
667 0.15110313429642253
668 0.15110313429642253
669 0.15112283800905185
670 0.15115992388969146
671 0.15115992388969146
672 0.15118865780641633
673 0.1512257182865796
674 0.15128391377604716
675 0.1513284441939677
676 0.15138661326661812
677 0.15138661326661812
678 0.15145232654377033
679 0.1515279405003903
680 0.1515279405003903
681 0.1515448281867793
682 0.15157696070315985
683 0.15157696070315985
684 0.15157696070315985
685 0.15161392103974616
686 0.15161392103974616
687 0.15175823237182742
688 0.15175823237182742
689 0.15189040867673922
690 0.15191640446510482
691 0.15197100609426326
692 0.15197100609426326
693 0.15197100609426326
694 0.15198712683157875
695 0.15198712683157875
696 0.15198712683157875
697 0.15207679782819725
698 0.152100677252987
699 0.152100677252987
700 0.152100677252987
701 0.15213750756853103
702 0.15213750756853103
703 0.1521781669491534
704 0.15219771767541992
705 0.15219771767541992
706 0.15224194377581532
707 0.1522657766481515
708 0.1522833668058848
709 0.1522833668058848
710 0.1522833668058848
711 0.1522833668058848
712 0.1523459817229785
713 0.15237445703582578
714 0.15247691181394174
715 0.15260941121984434
716 0.15263526097478008
717 0.15267196508065184
718 0.15269405973262565
719 0.15272249882728942
720 0.15272249882728942
721 0.15275092593658884
722 0.1527715974747116
723 0.1527715974747116
724 0.1528366567239712
725 0.1528366567239712
726 0.1528366567239712
727 0.15289686955007975
728 0.1529747321085952
729 0.1529747321085952
730 0.1529747321085952
731 0.1529747321085952
732 0.1529747321085952
733 0.1529747321085952
734 0.15309824682916448
735 0.15309824682916448
736 0.15317652525980494
737 0.15317652525980494
738 0.15317652525980494
739 0.15317652525980494
740 0.1532643487384579
741 0.1532643487384579
742 0.15340725280128664
743 0.15343090690317054
744 0.1535680081409288
745 0.15373363951351102
746 0.15379094349755243
747 0.15400609838772333
748 0.15409164864786062
749 0.15409164864786062
750 0.15412810366179872
751 0.15412810366179872
752 0.15412810366179872
753 0.15415375710082885
754 0.15415375710082885
755 0.15418198685037557
756 0.15421021097098597
757 0.15421021097098597
758 0.1542977166172951
759 0.1542977166172951
760 0.1543340989495665
761 0.1543986702024788
762 0.1543986702024788
763 0.1544860892995319
764 0.15453357896439474
765 0.15456175285621893
766 0.1547389746492358
767 0.1547389746492358
768 0.15476455204162112
769 0.1547927038553939
770 0.1548290147384799
771 0.1548290147384799
772 0.1548290147384799
773 0.1548290147384799
774 0.15485456225064323
775 0.1549262884017218
776 0.15495440193564067
777 0.15495440193564067
778 0.1550603386837985
779 0.1550603386837985
780 0.15517624477393735
781 0.1552198015328623
782 0.15524788261072345
783 0.15533603287306616
784 0.1553795646116263
785 0.15548735894818225
786 0.155537213796139
787 0.15557340594014635
788 0.15559071418458137
789 0.15559071418458137
790 0.15561415115578422
791 0.15561415115578422
792 0.15561415115578422
793 0.15567937489619205
794 0.15567937489619205
795 0.15567937489619205
796 0.15567937489619205
797 0.15567937489619205
798 0.155701120775041
799 0.155701120775041
800 0.1557508441402288
801 0.15585342875332076
802 0.15585342875332076
803 0.15597800711197674
804 0.15600340960872028
805 0.156034747038294
806 0.156034747038294
807 0.15605645653268066
808 0.15605645653268066
809 0.15608439545924363
810 0.15608439545924363
811 0.1561376937694262
812 0.1561376937694262
813 0.1561376937694262
814 0.15617370401279798
815 0.15620970766987297
816 0.15620970766987297
817 0.1562409760473135
818 0.15628423263105634
819 0.15628423263105634
820 0.15628423263105634
821 0.1563058865611663
822 0.15634184440568502
823 0.15662885157937498
824 0.15662885157937498
825 0.15673666667473082
826 0.15673666667473082
827 0.15673666667473082
828 0.15673666667473082
829 0.15673666667473082
830 0.15673666667473082
831 0.15673666667473082
832 0.15677255994280476
833 0.15679782878035417
834 0.15679782878035417
835 0.15679782878035417
836 0.15679782878035417
837 0.15683945053051465
838 0.15683945053051465
839 0.15683945053051465
840 0.15683945053051465
841 0.15683945053051465
842 0.15683945053051465
843 0.15683945053051465
844 0.15685964379318104
845 0.15688740247734956
846 0.15690374741159271
847 0.15699544847599714
848 0.15701863953763787
849 0.1570497300275951
850 0.15711070281233586
851 0.1571464761120727
852 0.1571464761120727
853 0.1571464761120727
854 0.1571464761120727
855 0.1571464761120727
856 0.15722778151527136
857 0.15739332946136766
858 0.15739332946136766
859 0.15742102071788122
860 0.1574844248894386
861 0.1575273539976477
862 0.1575273539976477
863 0.1575524907675938
864 0.157631091018529
865 0.15765621919582073
866 0.15765621919582073
867 0.15768387255770078
868 0.15768387255770078
869 0.15769945840237543
870 0.15773511515293182
871 0.15773511515293182
872 0.15782318918890276
873 0.15782318918890276
874 0.1578660234391128
875 0.1578660234391128
876 0.1578660234391128
877 0.1578911005948505
878 0.15792203721640555
879 0.15794210960021335
880 0.15794210960021335
881 0.15794210960021335
882 0.15797302551486891
883 0.1580006044274197
884 0.1580006044274197
885 0.1580006044274197
886 0.1580564582211898
887 0.1580564582211898
888 0.15808401422540375
889 0.158273432344445
890 0.15831615232191754
891 0.15839928528414543
892 0.15843481112997157
893 0.15843481112997157
894 0.1584703252826596
895 0.15849784949391602
896 0.15852869387984805
897 0.15864131545825688
898 0.15864131545825688
899 0.15869979270655887
900 0.15874244260391915
901 0.15874244260391915
902 0.15874244260391915
903 0.15874244260391915
904 0.15874244260391915
905 0.15874244260391915
906 0.15874244260391915
907 0.15877788156659722
908 0.15877788156659722
909 0.15881330908520394
910 0.1588440833728039
911 0.1588440833728039
912 0.15886702718272086
913 0.15886702718272086
914 0.1588899636299963
915 0.1588899636299963
916 0.1588899636299963
917 0.1589128890722466
918 0.15894362392627764
919 0.15910228247266353
920 0.15918855352159508
921 0.15921927370231828
922 0.15923472455359547
923 0.15923472455359547
924 0.1593327210261737
925 0.1593327210261737
926 0.1593327210261737
927 0.1593327210261737
928 0.1594235171128069
929 0.1594235171128069
930 0.15943963596524818
931 0.15946449421096623
932 0.15946449421096623
933 0.15946449421096623
934 0.15950313245772418
935 0.1596348490410122
936 0.1596701251783648
937 0.15968786601811977
938 0.15974135388735355
939 0.15974135388735355
940 0.15974135388735355
941 0.15982940472279358
942 0.15982940472279358
943 0.15982940472279358
944 0.15986001442099934
945 0.15986001442099934
946 0.15986001442099934
947 0.15986001442099934
948 0.15986001442099934
949 0.15986001442099934
950 0.15992513578847348
951 0.15992513578847348
952 0.15992513578847348
953 0.15994990949948784
954 0.15994990949948784
955 0.15994990949948784
956 0.15994990949948784
957 0.16000513678289566
958 0.16002630454624137
959 0.16004746909690903
960 0.16008261533085677
961 0.16008261533085677
962 0.16008261533085677
963 0.16010537763826796
964 0.1601936375404491
965 0.1601936375404491
966 0.16022414476294514
967 0.16027161457739197
968 0.16027161457739197
969 0.16027161457739197
970 0.16027161457739197
971 0.16027161457739197
972 0.16031904884669487
973 0.1603664760352556
974 0.1603664760352556
975 0.1604038849791773
976 0.16051286938701192
977 0.16056026834614523
978 0.16056026834614523
979 0.1606315763252883
980 0.16088676577430483
981 0.1609139238363234
982 0.1609139238363234
983 0.1609139238363234
984 0.1609139238363234
985 0.16098643709753002
986 0.16102144724797146
987 0.16102144724797146
988 0.16102144724797146
989 0.16105185050596982
990 0.16112182975619777
991 0.16112182975619777
992 0.16112182975619777
993 0.16120387212102075
994 0.16120387212102075
995 0.16120387212102075
996 0.16120387212102075
997 0.16120387212102075
998 0.16123423554200553
999 0.16135122986981051
1000 0.16142816880500668

==> data/mean-ndcg-ue-sanitizer-msan-1000-sanitizer=memory.dat <==
1 0.0
2 0.002545084258121984
3 0.0019479073089859553
4 0.0016204104522416442
5 0.0014078043732534704
6 0.00375127270949046
7 0.008866326974392161
8 0.010095193230508687
9 0.010523547424217286
10 0.011689595363586021
11 0.014592612102685903
12 0.014592612102685903
13 0.015029686334744954
14 0.015029686334744954
15 0.015029686334744954
16 0.015029686334744954
17 0.01653215466405305
18 0.017057426607346913
19 0.017057426607346913
20 0.017642149785426064
21 0.01833447120744774
22 0.01890222949782347
23 0.01890222949782347
24 0.01890222949782347
25 0.01937693341357551
26 0.020495503974321986
27 0.020495503974321986
28 0.020495503974321986
29 0.021793167322942775
30 0.022311574273671593
31 0.025456811181555926
32 0.02596594860060165
33 0.026357264550041906
34 0.02882011799176804
35 0.029205192311300816
36 0.029205192311300816
37 0.029205192311300816
38 0.029205192311300816
39 0.029579268269575864
40 0.029579268269575864
41 0.030724364078135457
42 0.0312933300573476
43 0.0312933300573476
44 0.0312933300573476
45 0.03198114750363648
46 0.0330196536729925
47 0.033317613906122034
48 0.03386748382377401
49 0.03386748382377401
50 0.03386748382377401
51 0.03386748382377401
52 0.03440648572928474
53 0.03516700219950278
54 0.03613221033142796
55 0.03666383963272948
56 0.03666383963272948
57 0.037607503159004
58 0.03881805139219911
59 0.03919579956678303
60 0.03919579956678303
61 0.03919579956678303
62 0.03919579956678303
63 0.03973087440470204
64 0.03973087440470204
65 0.03973087440470204
66 0.04057764395323411
67 0.04057764395323411
68 0.04141853108424323
69 0.04183755069803481
70 0.042131611070262504
71 0.042131611070262504
72 0.04292254737550359
73 0.04292254737550359
74 0.04317080509106994
75 0.04317080509106994
76 0.04317080509106994
77 0.04317080509106994
78 0.04317080509106994
79 0.04365916243922141
80 0.04365916243922141
81 0.04365916243922141
82 0.04365916243922141
83 0.04365916243922141
84 0.044059869749505605
85 0.04440708811431471
86 0.04464709523214461
87 0.04464709523214461
88 0.04464709523214461
89 0.04464709523214461
90 0.04488471064324373
91 0.04516192069187194
92 0.04516192069187194
93 0.04516192069187194
94 0.04590710555719577
95 0.04590710555719577
96 0.046518305008878574
97 0.046518305008878574
98 0.046518305008878574
99 0.04675105422177687
100 0.04675105422177687
101 0.04675105422177687
102 0.04675105422177687
103 0.047345285476951326
104 0.047345285476951326
105 0.047345285476951326
106 0.047345285476951326
107 0.047345285476951326
108 0.047345285476951326
109 0.047674322312367665
110 0.048268025022011496
111 0.048268025022011496
112 0.048268025022011496
113 0.048268025022011496
114 0.04871903145349371
115 0.04871903145349371
116 0.05016212848341006
117 0.051674222903242556
118 0.051674222903242556
119 0.051674222903242556
120 0.05275301959473648
121 0.05297613471560518
122 0.053262890378907704
123 0.05352293436477658
124 0.05352293436477658
125 0.053782118021860045
126 0.05422388355829452
127 0.054542643149717095
128 0.054542643149717095
129 0.05523980927616351
130 0.05523980927616351
131 0.05523980927616351
132 0.05567740480374838
133 0.05567740480374838
134 0.05593294303309287
135 0.05680416031035445
136 0.05723912031103335
137 0.05723912031103335
138 0.058163267217323754
139 0.05908607352937283
140 0.05908607352937283
141 0.06082598126618881
142 0.061382082139605235
143 0.061382082139605235
144 0.06165935659071693
145 0.06196970034412634
146 0.06196970034412634
147 0.06239793808741245
148 0.06239793808741245
149 0.06239793808741245
150 0.06239793808741245
151 0.06239793808741245
152 0.06282334735401683
153 0.06282334735401683
154 0.06282334735401683
155 0.06312961968777776
156 0.0633775279738038
157 0.0633775279738038
158 0.06362481716715278
159 0.06416860982017158
160 0.06486928337718514
161 0.06486928337718514
162 0.06486928337718514
163 0.06486928337718514
164 0.0657127066843919
165 0.0657127066843919
166 0.0657127066843919
167 0.0657127066843919
168 0.06625775854546173
169 0.06650182677490923
170 0.06707101071102163
171 0.06733908698054937
172 0.06844956424308861
173 0.06844956424308861
174 0.0699726987279713
175 0.07068642894358383
176 0.07095302113817877
177 0.07136600537151629
178 0.07136600537151629
179 0.07160738716368646
180 0.07160738716368646
181 0.07160738716368646
182 0.07253144968369958
183 0.07381372971667785
184 0.07381372971667785
185 0.07539925918314912
186 0.07599057979901769
187 0.07599057979901769
188 0.07599057979901769
189 0.07599057979901769
190 0.07625330814621115
191 0.07695452152453379
192 0.07789326703499762
193 0.07842481445546293
194 0.07927164363203057
195 0.07953308568205227
196 0.07953308568205227
197 0.07953308568205227
198 0.08027922158923112
199 0.08111224250479088
200 0.08144792051433047
201 0.0816840587995085
202 0.0820868278461594
203 0.08268104609545343
204 0.08268104609545343
205 0.08333398899669082
206 0.08454963287072947
207 0.08454963287072947
208 0.08454963287072947
209 0.08518427133997179
210 0.08518427133997179
211 0.08541827956219668
212 0.08565208238296952
213 0.08565208238296952
214 0.08582815164683058
215 0.08582815164683058
216 0.08582815164683058
217 0.0866230246597626
218 0.0866230246597626
219 0.08741655179468151
220 0.08741655179468151
221 0.08741655179468151
222 0.08741655179468151
223 0.08741655179468151
224 0.08781166908349089
225 0.08804291659531373
226 0.08869921861829362
227 0.08909337199387278
228 0.08937800767885726
229 0.08937800767885726
230 0.08937800767885726
231 0.08937800767885726
232 0.08937800767885726
233 0.08977028429495121
234 0.09041500650224663
235 0.09041500650224663
236 0.09041500650224663
237 0.09041500650224663
238 0.09041500650224663
239 0.09041500650224663
240 0.09066659669482656
241 0.09091799709060497
242 0.09091799709060497
243 0.09119934761893347
244 0.09119934761893347
245 0.09119934761893347
246 0.09148007409708252
247 0.09148007409708252
248 0.09148007409708252
249 0.09148007409708252
250 0.09148007409708252
251 0.09148007409708252
252 0.09148007409708252
253 0.09148007409708252
254 0.09148007409708252
255 0.09148007409708252
256 0.0918657229644072
257 0.0918657229644072
258 0.0918657229644072
259 0.09205847806300393
260 0.09225110018631234
261 0.09225110018631234
262 0.09225110018631234
263 0.09225110018631234
264 0.09225110018631234
265 0.09225110018631234
266 0.09225110018631234
267 0.09225110018631234
268 0.09225110018631234
269 0.09225110018631234
270 0.09225110018631234
271 0.09225110018631234
272 0.09225110018631234
273 0.09301831471204416
274 0.09301831471204416
275 0.09301831471204416
276 0.09301831471204416
277 0.09301831471204416
278 0.09320865557961934
279 0.09339887558986577
280 0.09339887558986577
281 0.09339887558986577
282 0.09339887558986577
283 0.09339887558986577
284 0.09339887558986577
285 0.09339887558986577
286 0.09339887558986577
287 0.09386389849746443
288 0.09386389849746443
289 0.09413667868553299
290 0.09413667868553299
291 0.09413667868553299
292 0.09413667868553299
293 0.09444989727459004
294 0.09540658108504747
295 0.09559494348019228
296 0.09559494348019228
297 0.09586642071470851
298 0.09586642071470851
299 0.09586642071470851
300 0.09586642071470851
301 0.09586642071470851
302 0.09586642071470851
303 0.09586642071470851
304 0.09647456919663377
305 0.09647456919663377
306 0.09647456919663377
307 0.09647456919663377
308 0.09669320003871902
309 0.09669320003871902
310 0.09669320003871902
311 0.09669320003871902
312 0.09669320003871902
313 0.09669320003871902
314 0.09691109997845558
315 0.09691109997845558
316 0.09691109997845558
317 0.09691109997845558
318 0.09691109997845558
319 0.09691109997845558
320 0.09691109997845558
321 0.09691109997845558
322 0.09691109997845558
323 0.09691109997845558
324 0.09691109997845558
325 0.09691109997845558
326 0.09691109997845558
327 0.09691109997845558
328 0.09691109997845558
329 0.09691109997845558
330 0.09691109997845558
331 0.09691109997845558
332 0.09691109997845558
333 0.09691109997845558
334 0.09691109997845558
335 0.09691109997845558
336 0.09691109997845558
337 0.09727860436451896
338 0.09727860436451896
339 0.09727860436451896
340 0.09775804832666324
341 0.09775804832666324
342 0.09775804832666324
343 0.09797266262845794
344 0.09797266262845794
345 0.09797266262845794
346 0.09797266262845794
347 0.09797266262845794
348 0.09797266262845794
349 0.09797266262845794
350 0.09797266262845794
351 0.09797266262845794
352 0.09797266262845794
353 0.09797266262845794
354 0.09797266262845794
355 0.09797266262845794
356 0.09827553484007338
357 0.09827553484007338
358 0.09827553484007338
359 0.09827553484007338
360 0.09879069037365962
361 0.09879069037365962
362 0.09879069037365962
363 0.0990529577689509
364 0.0990529577689509
365 0.0990529577689509
366 0.0990529577689509
367 0.0990529577689509
368 0.0990529577689509
369 0.0990529577689509
370 0.0990529577689509
371 0.0990529577689509
372 0.0990529577689509
373 0.0990529577689509
374 0.0990529577689509
375 0.0990529577689509
376 0.0990529577689509
377 0.0990529577689509
378 0.0990529577689509
379 0.0990529577689509
380 0.0990529577689509
381 0.0990529577689509
382 0.0990529577689509
383 0.0990529577689509
384 0.09931275416860236
385 0.09931275416860236
386 0.09931275416860236
387 0.09947138584735478
388 0.09947138584735478
389 0.09947138584735478
390 0.09947138584735478
391 0.09947138584735478
392 0.09947138584735478
393 0.09947138584735478
394 0.09947138584735478
395 0.09947138584735478
396 0.09982900912515355
397 0.09982900912515355
398 0.09982900912515355
399 0.1001261322778522
400 0.1001261322778522
401 0.1001261322778522
402 0.1001261322778522
403 0.1001261322778522
404 0.1001261322778522
405 0.1001261322778522
406 0.1001261322778522
407 0.1001261322778522
408 0.1001261322778522
409 0.1001261322778522
410 0.1001261322778522
411 0.1001261322778522
412 0.1001261322778522
413 0.10038279765859834
414 0.10038279765859834
415 0.10038279765859834
416 0.10038279765859834
417 0.10038279765859834
418 0.10038279765859834
419 0.10038279765859834
420 0.10038279765859834
421 0.10038279765859834
422 0.10038279765859834
423 0.10110062961901467
424 0.10110062961901467
425 0.10110062961901467
426 0.10110062961901467
427 0.10110062961901467
428 0.10110062961901467
429 0.10110062961901467
430 0.10110062961901467
431 0.10110062961901467
432 0.10110062961901467
433 0.10110062961901467
434 0.10110062961901467
435 0.10110062961901467
436 0.10110062961901467
437 0.10110062961901467
438 0.10110062961901467
439 0.10110062961901467
440 0.10132725319380931
441 0.10132725319380931
442 0.10132725319380931
443 0.10132725319380931
444 0.10132725319380931
445 0.10132725319380931
446 0.10132725319380931
447 0.10132725319380931
448 0.10158050771944754
449 0.10158050771944754
450 0.10158050771944754
451 0.10158050771944754
452 0.10158050771944754
453 0.10187148100377014
454 0.10187148100377014
455 0.10251177538455987
456 0.10251177538455987
457 0.10251177538455987
458 0.10251177538455987
459 0.10251177538455987
460 0.10251177538455987
461 0.10251177538455987
462 0.10251177538455987
463 0.10251177538455987
464 0.1027635861571693
465 0.1027635861571693
466 0.1027635861571693
467 0.1027635861571693
468 0.1027635861571693
469 0.1027635861571693
470 0.1027635861571693
471 0.1027635861571693
472 0.1027635861571693
473 0.1027635861571693
474 0.1027635861571693
475 0.1027635861571693
476 0.1027635861571693
477 0.1027635861571693
478 0.1027635861571693
479 0.1027635861571693
480 0.1027635861571693
481 0.1027635861571693
482 0.1027635861571693
483 0.10358968882845199
484 0.10358968882845199
485 0.10593317403527545
486 0.10749797432522207
487 0.10749797432522207
488 0.10749797432522207
489 0.10774765626995207
490 0.10774765626995207
491 0.10774765626995207
492 0.10774765626995207
493 0.10774765626995207
494 0.10774765626995207
495 0.10774765626995207
496 0.10774765626995207
497 0.10774765626995207
498 0.10774765626995207
499 0.10774765626995207
500 0.1084361331887213
501 0.1084361331887213
502 0.1084361331887213
503 0.11076592197264047
504 0.11133791526525579
505 0.11133791526525579
506 0.11133791526525579
507 0.11133791526525579
508 0.11133791526525579
509 0.11133791526525579
510 0.11133791526525579
511 0.11168095526965838
512 0.11192880187498017
513 0.11192880187498017
514 0.1122715209183502
515 0.1122715209183502
516 0.11382134983094845
517 0.11382134983094845
518 0.11426279011619482
519 0.11426279011619482
520 0.1144631634084402
521 0.11466347530000781
522 0.11466347530000781
523 0.11466347530000781
524 0.11466347530000781
525 0.11466347530000781
526 0.11466347530000781
527 0.11466347530000781
528 0.11466347530000781
529 0.11466347530000781
530 0.11466347530000781
531 0.11466347530000781
532 0.11466347530000781
533 0.11466347530000781
534 0.11466347530000781
535 0.11466347530000781
536 0.11565828729760197
537 0.11565828729760197
538 0.11565828729760197
539 0.11565828729760197
540 0.11565828729760197
541 0.11609668691929968
542 0.11609668691929968
543 0.11609668691929968
544 0.11609668691929968
545 0.11609668691929968
546 0.11609668691929968
547 0.11609668691929968
548 0.11609668691929968
549 0.11629534008342314
550 0.11629534008342314
551 0.11629534008342314
552 0.11629534008342314
553 0.11629534008342314
554 0.11700323786122983
555 0.11728488128694096
556 0.11728488128694096
557 0.11728488128694096
558 0.11728488128694096
559 0.11728488128694096
560 0.11728488128694096
561 0.11728488128694096
562 0.11728488128694096
563 0.11728488128694096
564 0.11728488128694096
565 0.11728488128694096
566 0.11728488128694096
567 0.11728488128694096
568 0.11728488128694096
569 0.11728488128694096
570 0.11728488128694096
571 0.11728488128694096
572 0.11728488128694096
573 0.11728488128694096
574 0.11728488128694096
575 0.11728488128694096
576 0.11728488128694096
577 0.11728488128694096
578 0.11728488128694096
579 0.11728488128694096
580 0.11728488128694096
581 0.11728488128694096
582 0.11728488128694096
583 0.11728488128694096
584 0.11728488128694096
585 0.11728488128694096
586 0.11728488128694096
587 0.11728488128694096
588 0.11756397879222866
589 0.11756397879222866
590 0.11756397879222866
591 0.11756397879222866
592 0.11756397879222866
593 0.11756397879222866
594 0.11756397879222866
595 0.11756397879222866
596 0.11756397879222866
597 0.11756397879222866
598 0.11756397879222866
599 0.11756397879222866
600 0.11756397879222866
601 0.11756397879222866
602 0.11756397879222866
603 0.11756397879222866
604 0.11756397879222866
605 0.11756397879222866
606 0.11775957520323005
607 0.11775957520323005
608 0.11775957520323005
609 0.11775957520323005
610 0.11775957520323005
611 0.11775957520323005
612 0.11775957520323005
613 0.11775957520323005
614 0.11800042262775866
615 0.11800042262775866
616 0.11800042262775866
617 0.11800042262775866
618 0.11800042262775866
619 0.11800042262775866
620 0.11800042262775866
621 0.11800042262775866
622 0.11800042262775866
623 0.11816695847212288
624 0.11816695847212288
625 0.11816695847212288
626 0.11816695847212288
627 0.11816695847212288
628 0.11816695847212288
629 0.11816695847212288
630 0.11816695847212288
631 0.11816695847212288
632 0.11816695847212288
633 0.11816695847212288
634 0.11816695847212288
635 0.11816695847212288
636 0.11816695847212288
637 0.11816695847212288
638 0.11816695847212288
639 0.11816695847212288
640 0.11816695847212288
641 0.11816695847212288
642 0.11816695847212288
643 0.11816695847212288
644 0.11816695847212288
645 0.11816695847212288
646 0.11816695847212288
647 0.11816695847212288
648 0.11816695847212288
649 0.11816695847212288
650 0.11816695847212288
651 0.11816695847212288
652 0.11816695847212288
653 0.11816695847212288
654 0.11816695847212288
655 0.11816695847212288
656 0.11816695847212288
657 0.11816695847212288
658 0.11816695847212288
659 0.11816695847212288
660 0.11816695847212288
661 0.11816695847212288
662 0.11816695847212288
663 0.11816695847212288
664 0.11816695847212288
665 0.11816695847212288
666 0.11816695847212288
667 0.11816695847212288
668 0.11816695847212288
669 0.11816695847212288
670 0.11816695847212288
671 0.11816695847212288
672 0.11816695847212288
673 0.11816695847212288
674 0.11816695847212288
675 0.11816695847212288
676 0.11816695847212288
677 0.11816695847212288
678 0.11840414924800775
679 0.11840414924800775
680 0.11840414924800775
681 0.11840414924800775
682 0.11840414924800775
683 0.11840414924800775
684 0.11840414924800775
685 0.11840414924800775
686 0.11840414924800775
687 0.11953002580196583
688 0.11953002580196583
689 0.11969400014893461
690 0.11969400014893461
691 0.11985790192243001
692 0.11985790192243001
693 0.11985790192243001
694 0.12028517858930068
695 0.12047668634616301
696 0.12047668634616301
697 0.12047668634616301
698 0.12062106111075606
699 0.12062106111075606
700 0.12062106111075606
701 0.12062106111075606
702 0.12078456856790008
703 0.12078456856790008
704 0.12078456856790008
705 0.12094796987990464
706 0.12094796987990464
707 0.12113897878046576
708 0.12113897878046576
709 0.12132990561084522
710 0.12132990561084522
711 0.12132990561084522
712 0.12132990561084522
713 0.12132990561084522
714 0.12132990561084522
715 0.12175524739362951
716 0.12175524739362951
717 0.12175524739362951
718 0.12175524739362951
719 0.12175524739362951
720 0.12175524739362951
721 0.12175524739362951
722 0.12175524739362951
723 0.12175524739362951
724 0.12175524739362951
725 0.12189879154615184
726 0.12189879154615184
727 0.12213347447993377
728 0.12213347447993377
729 0.12213347447993377
730 0.12229601353554403
731 0.12229601353554403
732 0.12229601353554403
733 0.12229601353554403
734 0.12229601353554403
735 0.1227280621871247
736 0.1227280621871247
737 0.1227280621871247
738 0.12291783186085203
739 0.12291783186085203
740 0.12310752391786121
741 0.12310752391786121
742 0.12310752391786121
743 0.12310752391786121
744 0.12310752391786121
745 0.12310752391786121
746 0.12310752391786121
747 0.12310752391786121
748 0.12310752391786121
749 0.12310752391786121
750 0.12329683194356666
751 0.12329683194356666
752 0.12329683194356666
753 0.12329683194356666
754 0.12329683194356666
755 0.12329683194356666
756 0.12329683194356666
757 0.12329683194356666
758 0.12329683194356666
759 0.12329683194356666
760 0.12329683194356666
761 0.12329683194356666
762 0.12329683194356666
763 0.12329683194356666
764 0.12329683194356666
765 0.12329683194356666
766 0.12329683194356666
767 0.12329683194356666
768 0.12329683194356666
769 0.12329683194356666
770 0.12329683194356666
771 0.12329683194356666
772 0.12329683194356666
773 0.12329683194356666
774 0.12329683194356666
775 0.12329683194356666
776 0.12329683194356666
777 0.12329683194356666
778 0.12329683194356666
779 0.12329683194356666
780 0.12329683194356666
781 0.12329683194356666
782 0.12329683194356666
783 0.12329683194356666
784 0.12329683194356666
785 0.12329683194356666
786 0.12329683194356666
787 0.12329683194356666
788 0.12329683194356666
789 0.12329683194356666
790 0.12329683194356666
791 0.12329683194356666
792 0.12329683194356666
793 0.12371558675738563
794 0.12371558675738563
795 0.12371558675738563
796 0.12371558675738563
797 0.12371558675738563
798 0.12371558675738563
799 0.12394695863768435
800 0.12394695863768435
801 0.12410724461461468
802 0.12410724461461468
803 0.12410724461461468
804 0.12410724461461468
805 0.12410724461461468
806 0.12410724461461468
807 0.12433827259986256
808 0.12433827259986256
809 0.12433827259986256
810 0.12433827259986256
811 0.12433827259986256
812 0.12433827259986256
813 0.12433827259986256
814 0.12433827259986256
815 0.12433827259986256
816 0.12433827259986256
817 0.12433827259986256
818 0.12433827259986256
819 0.12433827259986256
820 0.12433827259986256
821 0.12433827259986256
822 0.12433827259986256
823 0.12433827259986256
824 0.12433827259986256
825 0.12433827259986256
826 0.12460327030615757
827 0.12460327030615757
828 0.12460327030615757
829 0.12460327030615757
830 0.12460327030615757
831 0.12460327030615757
832 0.12460327030615757
833 0.12460327030615757
834 0.12460327030615757
835 0.12460327030615757
836 0.12460327030615757
837 0.12460327030615757
838 0.12501859611272845
839 0.12501859611272845
840 0.12501859611272845
841 0.12501859611272845
842 0.12501859611272845
843 0.12501859611272845
844 0.12501859611272845
845 0.12501859611272845
846 0.12501859611272845
847 0.12517755632483155
848 0.12517755632483155
849 0.12517755632483155
850 0.12517755632483155
851 0.12517755632483155
852 0.12517755632483155
853 0.12517755632483155
854 0.12517755632483155
855 0.12517755632483155
856 0.12517755632483155
857 0.12517755632483155
858 0.12517755632483155
859 0.12517755632483155
860 0.12517755632483155
861 0.12531745402749425
862 0.12531745402749425
863 0.12531745402749425
864 0.12531745402749425
865 0.12531745402749425
866 0.12531745402749425
867 0.12531745402749425
868 0.12531745402749425
869 0.12531745402749425
870 0.12531745402749425
871 0.12531745402749425
872 0.12531745402749425
873 0.12531745402749425
874 0.1254756787561174
875 0.1254756787561174
876 0.1254756787561174
877 0.1254756787561174
878 0.1254756787561174
879 0.1254756787561174
880 0.1254756787561174
881 0.1254756787561174
882 0.1254756787561174
883 0.1254756787561174
884 0.1254756787561174
885 0.1254756787561174
886 0.1254756787561174
887 0.1254756787561174
888 0.1254756787561174
889 0.1254756787561174
890 0.1254756787561174
891 0.1254756787561174
892 0.1254756787561174
893 0.1254756787561174
894 0.1254756787561174
895 0.12570319342828853
896 0.12570319342828853
897 0.12570319342828853
898 0.12570319342828853
899 0.12570319342828853
900 0.12596485308285088
901 0.12596485308285088
902 0.12596485308285088
903 0.12596485308285088
904 0.12596485308285088
905 0.12596485308285088
906 0.12596485308285088
907 0.12596485308285088
908 0.12596485308285088
909 0.12596485308285088
910 0.12627888660484968
911 0.12641762695578573
912 0.12641762695578573
913 0.12641762695578573
914 0.12641762695578573
915 0.12657478929656885
916 0.12657478929656885
917 0.12657478929656885
918 0.12657478929656885
919 0.12657478929656885
920 0.12657478929656885
921 0.12657478929656885
922 0.12673177639988645
923 0.12673177639988645
924 0.12673177639988645
925 0.12673177639988645
926 0.12673177639988645
927 0.12673177639988645
928 0.12673177639988645
929 0.12673177639988645
930 0.12673177639988645
931 0.12673177639988645
932 0.12673177639988645
933 0.12673177639988645
934 0.12673177639988645
935 0.12673177639988645
936 0.12673177639988645
937 0.12673177639988645
938 0.12673177639988645
939 0.12673177639988645
940 0.12673177639988645
941 0.12673177639988645
942 0.12673177639988645
943 0.12673177639988645
944 0.12673177639988645
945 0.12673177639988645
946 0.12673177639988645
947 0.12688815140729215
948 0.1274339489280037
949 0.1274339489280037
950 0.1274339489280037
951 0.1274339489280037
952 0.1274339489280037
953 0.1274339489280037
954 0.1274339489280037
955 0.1274339489280037
956 0.1274339489280037
957 0.1274339489280037
958 0.1274339489280037
959 0.1274339489280037
960 0.1274339489280037
961 0.1274339489280037
962 0.1274339489280037
963 0.1274339489280037
964 0.1274339489280037
965 0.1274339489280037
966 0.1274339489280037
967 0.1274339489280037
968 0.1274339489280037
969 0.1274339489280037
970 0.1274339489280037
971 0.1274339489280037
972 0.1274339489280037
973 0.1274339489280037
974 0.1274339489280037
975 0.1274339489280037
976 0.1274339489280037
977 0.1274339489280037
978 0.1274339489280037
979 0.1274339489280037
980 0.1274339489280037
981 0.1274339489280037
982 0.1274339489280037
983 0.1274339489280037
984 0.1274339489280037
985 0.1274339489280037
986 0.1274339489280037
987 0.1276340627060361
988 0.1276340627060361
989 0.1276340627060361
990 0.1277894321927307
991 0.12798942878611597
992 0.12798942878611597
993 0.12839455299730326
994 0.12839455299730326
995 0.12839455299730326
996 0.12839455299730326
997 0.12839455299730326
998 0.12839455299730326
999 0.12839455299730326
1000 0.12839455299730326

==> data/mean-ndcg-ue-sanitizer-msan-1000-sanitizer=undefined.dat <==
1 0.010256410256410256
2 0.015231746703453626
3 0.013536609912821938
4 0.012979473351569923
5 0.012798972590434974
6 0.012411988925426193
7 0.012311359242876779
8 0.013685423401522864
9 0.014524963864897046
10 0.01552436653230041
11 0.017841581703799125
12 0.017841581703799125
13 0.017841581703799125
14 0.0181607811615035
15 0.0181607811615035
16 0.01828733132305695
17 0.018560043757390246
18 0.019364484251249946
19 0.01948416904737505
20 0.01948416904737505
21 0.019633810612004927
22 0.020530656809132228
23 0.020838101465408387
24 0.021903315175626367
25 0.02241266585909427
26 0.022872010637821485
27 0.022872010637821485
28 0.02320281976883706
29 0.02340399465485249
30 0.023508404946753814
31 0.02381200273331099
32 0.024245518722426886
33 0.02506188824394195
34 0.02534594689791096
35 0.025785872195787943
36 0.02600416580901684
37 0.02600416580901684
38 0.02600416580901684
39 0.026092456004784263
40 0.026288089170551893
41 0.02633804446819602
42 0.027161243836939467
43 0.027536605845116656
44 0.027716352669903625
45 0.02826125880278194
46 0.029215006213077325
47 0.02997294344633539
48 0.030056629707318268
49 0.030056629707318268
50 0.030407072928039926
51 0.030489500617234218
52 0.030851629561361515
53 0.030851629561361515
54 0.031566600198599803
55 0.03220776490975398
56 0.032465683751959525
57 0.03273316570388473
58 0.032821097111342824
59 0.033086106919294214
60 0.0333858551917652
61 0.03377324552546834
62 0.034134036597302825
63 0.03430897578197174
64 0.034530588391991746
65 0.03526934229818091
66 0.03558862427159866
67 0.035768835657880305
68 0.03682781083906943
69 0.03736332785893033
70 0.038059871963574916
71 0.038219864695420276
72 0.038580569630732524
73 0.03883644235698477
74 0.039341561142708634
75 0.03957476122809446
76 0.04000825011810297
77 0.04039511191539915
78 0.040487082283312624
79 0.040487082283312624
80 0.04057852940499405
81 0.040669721900821784
82 0.040923362072554315
83 0.04110475514061123
84 0.04190579417649542
85 0.042216905678390246
86 0.042710833654097474
87 0.043032369459020864
88 0.04326122628463051
89 0.0437235788568989
90 0.04446730623234527
91 0.044699999497621386
92 0.044948942204337525
93 0.044948942204337525
94 0.04519672175858216
95 0.04548513888681954
96 0.04548513888681954
97 0.04548513888681954
98 0.04560948545010915
99 0.04591377880991744
100 0.04591377880991744
101 0.04613566147956788
102 0.04613566147956788
103 0.046212860753744395
104 0.04636360616817471
105 0.046651480101990876
106 0.04672117918592997
107 0.0468673168019814
108 0.04700616469701807
109 0.047160947093521845
110 0.047160947093521845
111 0.047305958359654475
112 0.04771382904319668
113 0.04771382904319668
114 0.04833012008229434
115 0.04833012008229434
116 0.048502539663499426
117 0.048694247257499296
118 0.04885335662851092
119 0.04903391216825285
120 0.049108674317057475
121 0.0492669590801539
122 0.04934146653455045
123 0.05035952341370592
124 0.05056188716234757
125 0.05064497986337324
126 0.050727936966267456
127 0.05087766766047147
128 0.05104662316063166
129 0.05104662316063166
130 0.05104662316063166
131 0.05134248583363202
132 0.05147708707462801
133 0.05151384564526401
134 0.05185722915119367
135 0.05219503299393135
136 0.05243078387353465
137 0.052585109869629894
138 0.052666549093347746
139 0.05273910464790695
140 0.053339964197791044
141 0.05340043916022883
142 0.05340043916022883
143 0.05394208966183205
144 0.054094881306378816
145 0.054318026071561824
146 0.05438987226929538
147 0.05477112666998398
148 0.05516763250454253
149 0.05577151186803306
150 0.055987772770636046
151 0.05603667828721481
152 0.05625258299354729
153 0.05654105021452827
154 0.05661214150627817
155 0.05668314226469405
156 0.0577265498822419
157 0.057947572289146224
158 0.057983090338623554
159 0.057983090338623554
160 0.057983090338623554
161 0.058508450793327595
162 0.058508450793327595
163 0.058855583555090754
164 0.05896467117093774
165 0.05896467117093774
166 0.05902322994731404
167 0.05925447024878355
168 0.05931289312841756
169 0.05931289312841756
170 0.059479324928249595
171 0.05956918387441096
172 0.05956918387441096
173 0.06047336192313019
174 0.060625980119160726
175 0.06111139023690761
176 0.06111139023690761
177 0.061417602699563804
178 0.061653357626574784
179 0.06172240183716634
180 0.06172240183716634
181 0.061942022205384265
182 0.06201916219861583
183 0.06229486216604764
184 0.062460446310997196
185 0.06268285721839775
186 0.06268285721839775
187 0.06268285721839775
188 0.06273260770514891
189 0.06273260770514891
190 0.06280087216459061
191 0.06280087216459061
192 0.06307407038962826
193 0.06307407038962826
194 0.06307407038962826
195 0.06313577649307497
196 0.06313577649307497
197 0.0632589517742307
198 0.06332668707727446
199 0.06377394868632681
200 0.06394348643327089
201 0.06404001666057908
202 0.06425238516101679
203 0.06473126025947375
204 0.0650042253159222
205 0.0651388168848877
206 0.06557811203682584
207 0.06557811203682584
208 0.06563907637821768
209 0.06585331772957605
210 0.06585331772957605
211 0.06607353926272808
212 0.06607353926272808
213 0.06607353926272808
214 0.0662264246426705
215 0.0662264246426705
216 0.0663964235127208
217 0.06680948572798805
218 0.06680948572798805
219 0.06793898296123115
220 0.0682479952467592
221 0.06830827867035562
222 0.06846013107493383
223 0.06846013107493383
224 0.06856279402860738
225 0.06863693057170213
226 0.06863693057170213
227 0.06898801035771161
228 0.06915484543859593
229 0.0694386608252508
230 0.0694386608252508
231 0.06949368522512653
232 0.07014456705301396
233 0.07037793921398726
234 0.07043283412393603
235 0.07048768637156212
236 0.07055325690245451
237 0.07055325690245451
238 0.07055325690245451
239 0.07061867694041371
240 0.07091932237483868
241 0.07097865842589537
242 0.07114755559664443
243 0.07126344095606836
244 0.07166250258950771
245 0.07171308949919308
246 0.07197701162386617
247 0.07204204259151133
248 0.07225679149785458
249 0.0724892735317976
250 0.0724892735317976
251 0.07272139392936396
252 0.07280498617061142
253 0.07280498617061142
254 0.07295316393345778
255 0.07312898458595492
256 0.07330839912393858
257 0.07330839912393858
258 0.07343913879262168
259 0.07343913879262168
260 0.07352226337393315
261 0.07381331107785563
262 0.07424065112796746
263 0.07432360533370025
264 0.07432360533370025
265 0.07486002266574783
266 0.07486002266574783
267 0.07549465420837345
268 0.07549465420837345
269 0.07563047879225529
270 0.07568861606131004
271 0.07568861606131004
272 0.07575253359570489
273 0.07583541324830778
274 0.07601452849217993
275 0.07609682661292064
276 0.0761682808226787
277 0.0761682808226787
278 0.0761682808226787
279 0.07668400397181417
280 0.07674759408407791
281 0.07674759408407791
282 0.0768872181621209
283 0.07694487321159271
284 0.07702717573224095
285 0.07702717573224095
286 0.0771715491704288
287 0.07727824938149812
288 0.07727824938149812
289 0.077445993157145
290 0.07754400147405165
291 0.07754400147405165
292 0.07754400147405165
293 0.07754400147405165
294 0.07805352268109338
295 0.0781768124639899
296 0.08088211547150886
297 0.08088211547150886
298 0.08088211547150886
299 0.08088211547150886
300 0.08088211547150886
301 0.08088211547150886
302 0.0809147940031505
303 0.08096040852157613
304 0.08103065988937981
305 0.08103065988937981
306 0.08117100227118644
307 0.08129797241887883
308 0.081435456004829
309 0.0815055082425994
310 0.08166344694593526
311 0.08166344694593526
312 0.08172012643991874
313 0.08178248843313864
314 0.08193576329105143
315 0.0820934474214915
316 0.0822360253065994
317 0.0822360253065994
318 0.0822360253065994
319 0.08241306936723691
320 0.0825391300165989
321 0.0826192312028832
322 0.08287976654676617
323 0.08295978193367864
324 0.0830397546877776
325 0.0831681048578275
326 0.08322435600283591
327 0.08328057749844828
328 0.08328057749844828
329 0.08328057749844828
330 0.08344861211157135
331 0.08344861211157135
332 0.08354434544897518
333 0.08354434544897518
334 0.08354434544897518
335 0.08354434544897518
336 0.0838434648706109
337 0.0838434648706109
338 0.0838434648706109
339 0.08390497575609979
340 0.08412489286337932
341 0.08482747427304999
342 0.08482747427304999
343 0.08482747427304999
344 0.08498398484365896
345 0.08498398484365896
346 0.08504528142401553
347 0.08504528142401553
348 0.08504528142401553
349 0.08504528142401553
350 0.08504528142401553
351 0.08504528142401553
352 0.08504528142401553
353 0.0852117537770008
354 0.0852117537770008
355 0.0852117537770008
356 0.08536959730229278
357 0.08551151140698515
358 0.08551151140698515
359 0.08563672717019707
360 0.08563672717019707
361 0.08563672717019707
362 0.08563672717019707
363 0.08563672717019707
364 0.08563672717019707
365 0.08573092798418572
366 0.08593801974138882
367 0.08607405700788484
368 0.08607405700788484
369 0.08611815599036222
370 0.08611815599036222
371 0.08651050548113495
372 0.08676079250139214
373 0.08701812536511788
374 0.08718413704577951
375 0.08738090907517053
376 0.08738090907517053
377 0.08741236985477713
378 0.08741236985477713
379 0.08741236985477713
380 0.08741236985477713
381 0.08741236985477713
382 0.08757776179433027
383 0.08763801471714273
384 0.08763801471714273
385 0.08779116920863954
386 0.08784582994632531
387 0.08784582994632531
388 0.08784582994632531
389 0.08784582994632531
390 0.0879704317649259
391 0.0879704317649259
392 0.08802495172962632
393 0.08815218711866495
394 0.08821940026545717
395 0.08841749170896342
396 0.08841749170896342
397 0.08847738421392115
398 0.08847738421392115
399 0.08857018837896476
400 0.08857018837896476
401 0.08866111881526681
402 0.0887208866762374
403 0.08911574922095739
404 0.08923675380542
405 0.08923675380542
406 0.08935609304774302
407 0.08960362071629314
408 0.08972460277095617
409 0.08972460277095617
410 0.08978417543081664
411 0.08985091819251238
412 0.08991044284195479
413 0.09010332185131123
414 0.09022383683038486
415 0.09035454176426992
416 0.09065959791620355
417 0.09065959791620355
418 0.09065959791620355
419 0.09077831595825442
420 0.09083765161810242
421 0.09083765161810242
422 0.09093497920228621
423 0.09104808096133646
424 0.0911073239097462
425 0.09116111780717236
426 0.09144196423653562
427 0.09203203077524885
428 0.0925625574100976
429 0.0925625574100976
430 0.09317086382152619
431 0.0932964733182779
432 0.0935122017681916
433 0.09391809877789889
434 0.09413366359234615
435 0.09435342303530543
436 0.09454830461332538
437 0.09454830461332538
438 0.09454830461332538
439 0.09454830461332538
440 0.09454830461332538
441 0.09462424040349407
442 0.09462424040349407
443 0.09462424040349407
444 0.09465376408292461
445 0.09468327689883904
446 0.09473664662632574
447 0.09473664662632574
448 0.09473664662632574
449 0.09493059309178883
450 0.09493059309178883
451 0.09493059309178883
452 0.09493059309178883
453 0.09589892273494612
454 0.09589892273494612
455 0.09589892273494612
456 0.09589892273494612
457 0.09589892273494612
458 0.09589892273494612
459 0.09589892273494612
460 0.09589892273494612
461 0.09589892273494612
462 0.09589892273494612
463 0.09589892273494612
464 0.09605966374968548
465 0.09619606916230097
466 0.09622644768425272
467 0.0962794189078959
468 0.09634475554914866
469 0.09641993327131039
470 0.09644918456963446
471 0.09650208257203606
472 0.09650208257203606
473 0.09650208257203606
474 0.09650208257203606
475 0.09656023655525062
476 0.09656023655525062
477 0.09656023655525062
478 0.09656023655525062
479 0.09656023655525062
480 0.09656023655525062
481 0.09680741382319497
482 0.09689738653618986
483 0.09766729759197315
484 0.09790486604125538
485 0.09795751410228387
486 0.09803226017321072
487 0.09809717766129059
488 0.09809717766129059
489 0.09809717766129059
490 0.09820229985151745
491 0.09820229985151745
492 0.09826012471659573
493 0.09845115417092659
494 0.09845115417092659
495 0.09845115417092659
496 0.09845115417092659
497 0.09845115417092659
498 0.09845115417092659
499 0.09845115417092659
500 0.09863004048144441
501 0.09935877808831124
502 0.09988285350177965
503 0.10005849559036717
504 0.1000979675424572
505 0.1000979675424572
506 0.10021477742130576
507 0.10021477742130576
508 0.10063086183308068
509 0.10063086183308068
510 0.10068308643017285
511 0.10068308643017285
512 0.10092262808758952
513 0.10101170418132042
514 0.10107988510427222
515 0.10107988510427222
516 0.10107988510427222
517 0.10107988510427222
518 0.10107988510427222
519 0.1011687958949951
520 0.1012576793799444
521 0.1012576793799444
522 0.10132187851672012
523 0.10137914020841945
524 0.10137914020841945
525 0.10137914020841945
526 0.101443261297805
527 0.101443261297805
528 0.101443261297805
529 0.10148483384340944
530 0.10148483384340944
531 0.10148483384340944
532 0.10148483384340944
533 0.10148483384340944
534 0.10148483384340944
535 0.10156223827828713
536 0.10203870743217862
537 0.10209572900843948
538 0.10209572900843948
539 0.10235134451196354
540 0.10235134451196354
541 0.10235134451196354
542 0.10235134451196354
543 0.10240305026103408
544 0.10240305026103408
545 0.10240305026103408
546 0.10249124716485687
547 0.10271923556579257
548 0.10276057598998595
549 0.10281739821661336
550 0.10281739821661336
551 0.10306558240585928
552 0.10311715381148467
553 0.10327960031490178
554 0.10364845275390897
555 0.10395100682553925
556 0.10425331526562641
557 0.10425331526562641
558 0.10425331526562641
559 0.10448094318868002
560 0.10540220148937943
561 0.10540220148937943
562 0.10545362696058695
563 0.10545362696058695
564 0.10545362696058695
565 0.10545362696058695
566 0.10549237799350673
567 0.10549237799350673
568 0.10566358160199524
569 0.10566358160199524
570 0.10566358160199524
571 0.10566358160199524
572 0.10570226840617679
573 0.10586641761698733
574 0.10633776004341583
575 0.10638900081946186
576 0.10644539473289605
577 0.10644539473289605
578 0.10649659366429641
579 0.10702364269587208
580 0.10702364269587208
581 0.10705192172296069
582 0.10705192172296069
583 0.10723793198882045
584 0.10749051051875502
585 0.10759271530367695
586 0.10759271530367695
587 0.10759271530367695
588 0.10759271530367695
589 0.10764891228176507
590 0.10775612870632285
591 0.10775612870632285
592 0.10775612870632285
593 0.10782855037047667
594 0.10788467311605981
595 0.10788467311605981
596 0.10788467311605981
597 0.1079570187582597
598 0.10801985586357665
599 0.10807590519125893
600 0.10807590519125893
601 0.10810403493319333
602 0.10816004059452695
603 0.10821603176372765
604 0.10821603176372765
605 0.10821603176372765
606 0.10821603176372765
607 0.10821603176372765
608 0.10826277411396953
609 0.10826277411396953
610 0.10826277411396953
611 0.10826277411396953
612 0.10833484050995584
613 0.10833484050995584
614 0.10833484050995584
615 0.10833484050995584
616 0.10833484050995584
617 0.10839063203728515
618 0.10839063203728515
619 0.10849161075487185
620 0.10849161075487185
621 0.108563513869527
622 0.10864721536971562
623 0.10864721536971562
624 0.10864721536971562
625 0.10864721536971562
626 0.10864721536971562
627 0.10864721536971562
628 0.10864721536971562
629 0.10871897592431912
630 0.10877458730898894
631 0.10877458730898894
632 0.10877458730898894
633 0.10877458730898894
634 0.10877458730898894
635 0.10877458730898894
636 0.10877458730898894
637 0.10877458730898894
638 0.10877458730898894
639 0.10877458730898894
640 0.10884149275530648
641 0.10884149275530648
642 0.10920797603888498
643 0.10925833272724642
644 0.10940133180949155
645 0.10940133180949155
646 0.10945672804295799
647 0.10945672804295799
648 0.10945672804295799
649 0.10958349900776372
650 0.10970755832040316
651 0.10973534170808356
652 0.10973534170808356
653 0.10973534170808356
654 0.10980667161520247
655 0.10980667161520247
656 0.10980667161520247
657 0.11007494790766402
658 0.11031754245818733
659 0.11040318822587497
660 0.11045840183810117
661 0.11045840183810117
662 0.11045840183810117
663 0.11045840183810117
664 0.11045840183810117
665 0.11048712173949592
666 0.11048712173949592
667 0.11048712173949592
668 0.11052720598806849
669 0.11052720598806849
670 0.11052720598806849
671 0.11061261471312965
672 0.11073870871618063
673 0.11073870871618063
674 0.11073870871618063
675 0.11073870871618063
676 0.11079371971495498
677 0.11084871825856342
678 0.11084871825856342
679 0.110903691963707
680 0.110903691963707
681 0.110903691963707
682 0.110903691963707
683 0.110903691963707
684 0.110903691963707
685 0.110903691963707
686 0.11095355038714286
687 0.11095355038714286
688 0.11095355038714286
689 0.11107916317202109
690 0.1111499093538902
691 0.11129137042870353
692 0.11129137042870353
693 0.11129137042870353
694 0.11129137042870353
695 0.11136203868220586
696 0.11157238999414631
697 0.11157238999414631
698 0.11157238999414631
699 0.11157238999414631
700 0.11157238999414631
701 0.11157238999414631
702 0.11167175663261969
703 0.11172142918085527
704 0.11172142918085527
705 0.11177108024686666
706 0.11177108024686666
707 0.11177108024686666
708 0.11177108024686666
709 0.11182068858570028
710 0.11189112737094542
711 0.11189112737094542
712 0.1119615360378488
713 0.1119615360378488
714 0.11201109140724297
715 0.11201109140724297
716 0.11201109140724297
717 0.11201109140724297
718 0.11201109140724297
719 0.11201109140724297
720 0.11201109140724297
721 0.11201109140724297
722 0.11206056302265917
723 0.11206056302265917
724 0.11208789871928007
725 0.11211624254936206
726 0.11215851008871705
727 0.11244526704586692
728 0.11249467663475243
729 0.11249467663475243
730 0.11249467663475243
731 0.11249467663475243
732 0.11258357437645675
733 0.11258357437645675
734 0.112682270824881
735 0.112682270824881
736 0.112682270824881
737 0.112682270824881
738 0.11274310982584346
739 0.11278258209364574
740 0.11286672749498759
741 0.11286672749498759
742 0.1129159949075207
743 0.1129159949075207
744 0.1129652422940949
745 0.11333825817545488
746 0.11366768261704663
747 0.11384673578628234
748 0.11390745123790702
749 0.11390745123790702
750 0.11390745123790702
751 0.11413553805740177
752 0.11413553805740177
753 0.11413553805740177
754 0.11413553805740177
755 0.11413553805740177
756 0.11413553805740177
757 0.11413553805740177
758 0.11413553805740177
759 0.11418958997877598
760 0.1142986130182521
761 0.1142986130182521
762 0.1142986130182521
763 0.1142986130182521
764 0.1142986130182521
765 0.1142986130182521
766 0.1145429147294379
767 0.11458483323083277
768 0.11458483323083277
769 0.11458483323083277
770 0.11458483323083277
771 0.11458483323083277
772 0.11458483323083277
773 0.11458483323083277
774 0.11458483323083277
775 0.11458483323083277
776 0.11458483323083277
777 0.11458483323083277
778 0.11458483323083277
779 0.11458483323083277
780 0.11458483323083277
781 0.11458483323083277
782 0.11458483323083277
783 0.11458483323083277
784 0.11458483323083277
785 0.11458483323083277
786 0.11465419924708568
787 0.11465419924708568
788 0.11465419924708568
789 0.11465419924708568
790 0.11465419924708568
791 0.11465419924708568
792 0.11470790702131849
793 0.11495541755244243
794 0.11495541755244243
795 0.11495541755244243
796 0.11495541755244243
797 0.11495541755244243
798 0.11500026077692016
799 0.11500026077692016
800 0.11500026077692016
801 0.11500026077692016
802 0.11500026077692016
803 0.11500026077692016
804 0.11500026077692016
805 0.11500026077692016
806 0.11504503725419965
807 0.11520236547010018
808 0.11524131219903515
809 0.11524131219903515
810 0.11528288976907954
811 0.1154216957875074
812 0.11551114974417473
813 0.11551114974417473
814 0.11569141906920502
815 0.11569141906920502
816 0.11573611331100911
817 0.11578957252761612
818 0.11589803145666977
819 0.1160746320273439
820 0.11618289450522616
821 0.11618289450522616
822 0.11618289450522616
823 0.11639316160795066
824 0.11639316160795066
825 0.11646202811615232
826 0.11646202811615232
827 0.11646202811615232
828 0.11654491162376582
829 0.11654491162376582
830 0.11654491162376582
831 0.11654491162376582
832 0.11658947697036534
833 0.11658947697036534
834 0.11658947697036534
835 0.11658947697036534
836 0.11658947697036534
837 0.1166974098044285
838 0.1167361458863481
839 0.1167361458863481
840 0.1167361458863481
841 0.1167361458863481
842 0.11677261563210069
843 0.11677261563210069
844 0.11677261563210069
845 0.11677261563210069
846 0.11693756892500608
847 0.11693756892500608
848 0.11693756892500608
849 0.11699072400925058
850 0.11699072400925058
851 0.1170731287123947
852 0.1170731287123947
853 0.1170731287123947
854 0.1170731287123947
855 0.1170731287123947
856 0.1170731287123947
857 0.1170731287123947
858 0.1170731287123947
859 0.1170731287123947
860 0.1170731287123947
861 0.1170731287123947
862 0.1170731287123947
863 0.11712129677924876
864 0.11759695416609992
865 0.11759695416609992
866 0.11759695416609992
867 0.11759695416609992
868 0.11759695416609992
869 0.11759695416609992
870 0.11759695416609992
871 0.11759695416609992
872 0.1177611709871544
873 0.1177611709871544
874 0.1177611709871544
875 0.1177611709871544
876 0.1177611709871544
877 0.1177611709871544
878 0.11780921674964455
879 0.11780921674964455
880 0.11780921674964455
881 0.11780921674964455
882 0.11780921674964455
883 0.11780921674964455
884 0.11780921674964455
885 0.11790519596655798
886 0.11790519596655798
887 0.11790519596655798
888 0.11790519596655798
889 0.11803120221219968
890 0.11803120221219968
891 0.11803120221219968
892 0.11803120221219968
893 0.11808396253147595
894 0.11808396253147595
895 0.11808396253147595
896 0.11824354961064328
897 0.11824354961064328
898 0.11824354961064328
899 0.11824354961064328
900 0.11824354961064328
901 0.11824354961064328
902 0.1183115142426757
903 0.1183115142426757
904 0.11834981946556372
905 0.11834981946556372
906 0.11834981946556372
907 0.11834981946556372
908 0.11834981946556372
909 0.11852448883102387
910 0.11863109874905778
911 0.11876060783534231
912 0.11876060783534231
913 0.1188947526283968
914 0.11896258568015543
915 0.11896258568015543
916 0.11896258568015543
917 0.11896258568015543
918 0.11896258568015543
919 0.11908035758011282
920 0.11908035758011282
921 0.11908035758011282
922 0.11908035758011282
923 0.11908035758011282
924 0.11908035758011282
925 0.11916175753648486
926 0.11916175753648486
927 0.11916175753648486
928 0.11916175753648486
929 0.11916175753648486
930 0.11916175753648486
931 0.11916175753648486
932 0.11916175753648486
933 0.11916175753648486
934 0.11921417200437429
935 0.11921417200437429
936 0.11921417200437429
937 0.11921417200437429
938 0.11921417200437429
939 0.11921417200437429
940 0.11921417200437429
941 0.11921417200437429
942 0.11921417200437429
943 0.11921417200437429
944 0.11921417200437429
945 0.11921417200437429
946 0.11921417200437429
947 0.11921417200437429
948 0.11928164404618044
949 0.11928164404618044
950 0.11928164404618044
951 0.11928164404618044
952 0.11928164404618044
953 0.11934021851445566
954 0.11934021851445566
955 0.11934021851445566
956 0.11934021851445566
957 0.11934021851445566
958 0.11934021851445566
959 0.11934021851445566
960 0.1194935742846121
961 0.1194935742846121
962 0.1194935742846121
963 0.11954575574910335
964 0.11954575574910335
965 0.11954575574910335
966 0.11954575574910335
967 0.11954575574910335
968 0.11954575574910335
969 0.11954575574910335
970 0.11954575574910335
971 0.11954575574910335
972 0.11960416233248153
973 0.11960416233248153
974 0.11960416233248153
975 0.11960416233248153
976 0.11960416233248153
977 0.11960416233248153
978 0.11960416233248153
979 0.11967131948652791
980 0.11978799379863797
981 0.11978799379863797
982 0.11978799379863797
983 0.11978799379863797
984 0.11978799379863797
985 0.11978799379863797
986 0.11978799379863797
987 0.11978799379863797
988 0.11978799379863797
989 0.11978799379863797
990 0.11983143717546785
991 0.11986704664388881
992 0.11986704664388881
993 0.11986704664388881
994 0.11986704664388881
995 0.11986704664388881
996 0.11986704664388881
997 0.11986704664388881
998 0.11986704664388881
999 0.11986704664388881
1000 0.11998338011914061

==> data/mean-ndcg-ue-sanitizer-ubsan-1000-crash_class=asan_heap_buffer_overflow.dat <==
1 0.009900990099009901
2 0.02934828902141767
3 0.02612640526616961
4 0.025191811678591716
5 0.024585087448998406
6 0.02430682969371169
7 0.024480884176954067
8 0.02558866647983708
9 0.025663602344002744
10 0.02685180579532876
11 0.02699325168484647
12 0.027409948133604912
13 0.028024536403706633
14 0.028000159175576165
15 0.02880174177971021
16 0.029212512710824656
17 0.03039970313937976
18 0.03137178847486195
19 0.03183777449571823
20 0.03214758223371577
21 0.034405785149822836
22 0.03464664914374615
23 0.036385514565798735
24 0.036385514565798735
25 0.03891155834548442
26 0.03975325500505601
27 0.040331278351683056
28 0.040331278351683056
29 0.04060859733787282
30 0.041157939285613294
31 0.04167862044422612
32 0.04284589128247557
33 0.043027591848103855
34 0.04329288700160248
35 0.04329288700160248
36 0.043679483815896133
37 0.043679483815896133
38 0.043679483815896133
39 0.044762048741695426
40 0.044762048741695426
41 0.04537279699184806
42 0.04653589338690586
43 0.046810286740397125
44 0.047233306433252034
45 0.047670666138069896
46 0.047670666138069896
47 0.047670666138069896
48 0.048970067813045116
49 0.05113521241676163
50 0.05182518450818418
51 0.05231086179863615
52 0.05231086179863615
53 0.05289436961405909
54 0.05318478761266042
55 0.053419106669026294
56 0.053419106669026294
57 0.05396145098011791
58 0.05475128711007506
59 0.05475128711007506
60 0.05558232003640003
61 0.05618888139814205
62 0.05722895775214766
63 0.05722895775214766
64 0.05722895775214766
65 0.05722895775214766
66 0.05722895775214766
67 0.05722895775214766
68 0.057696960409015174
69 0.05827408507257969
70 0.058768379355489835
71 0.059341702434493084
72 0.05971702195896665
73 0.05971702195896665
74 0.060027285365390745
75 0.060027285365390745
76 0.060027285365390745
77 0.06039689767167117
78 0.060765432381683956
79 0.060765432381683956
80 0.06100172058240045
81 0.06100172058240045
82 0.06100172058240045
83 0.06100172058240045
84 0.06100172058240045
85 0.06100172058240045
86 0.06121292434760421
87 0.061772042492254445
88 0.06200337254404915
89 0.06200337254404915
90 0.06221247163222761
91 0.06312221196612769
92 0.06365826663728588
93 0.06384930708638122
94 0.06403990360364284
95 0.06403990360364284
96 0.06403990360364284
97 0.06403990360364284
98 0.06424516845863595
99 0.06424516845863595
100 0.06424516845863595
101 0.06424516845863595
102 0.06488163539640464
103 0.06488163539640464
104 0.06488163539640464
105 0.06488163539640464
106 0.06488163539640464
107 0.06542976128621221
108 0.06542976128621221
109 0.06587156995387704
110 0.06673972265954818
111 0.06708099500932475
112 0.06728051674223194
113 0.06790334785850964
114 0.06790334785850964
115 0.0684605371774539
116 0.06898621311599804
117 0.06920386667426778
118 0.0700593773955543
119 0.0700593773955543
120 0.0700593773955543
121 0.07080064600236319
122 0.07080064600236319
123 0.07080064600236319
124 0.07101570172168725
125 0.07101570172168725
126 0.0712300527501189
127 0.0712300527501189
128 0.0712300527501189
129 0.07153139041756075
130 0.07153139041756075
131 0.07219207496710321
132 0.07262292729233666
133 0.07283493024186313
134 0.07374437786217557
135 0.07389810892558994
136 0.07487884387972377
137 0.07589533065595036
138 0.07661308026504311
139 0.0772636542636184
140 0.07782421790826047
141 0.07824937767848811
142 0.07867393626334701
143 0.07901179567266788
144 0.07901179567266788
145 0.07901179567266788
146 0.0796647626962262
147 0.0796647626962262
148 0.0796647626962262
149 0.07995749433431237
150 0.08014548795643266
151 0.08047486689380358
152 0.08060223984064131
153 0.08086818607342092
154 0.08134603357414462
155 0.08244218131616393
156 0.08278826818950538
157 0.08278826818950538
158 0.08278826818950538
159 0.08278826818950538
160 0.08278826818950538
161 0.08301840915700641
162 0.08348523908769725
163 0.08412798948306062
164 0.08467379254361485
165 0.08499131692014926
166 0.08530595059424988
167 0.08574526572374834
168 0.08612072966751279
169 0.08612072966751279
170 0.0863812598547918
171 0.08679818093638068
172 0.08698121280880974
173 0.08757186032214549
174 0.0879792279429049
175 0.08829066749068618
176 0.0884728910851425
177 0.08861863774793577
178 0.08902481889041516
179 0.08902481889041516
180 0.08919178120093627
181 0.08937302935575822
182 0.08965458715905389
183 0.09042550390113761
184 0.09059176710323731
185 0.09059176710323731
186 0.09079026355206886
187 0.09079026355206886
188 0.09110971686910438
189 0.0914166133451028
190 0.09158186618036886
191 0.09158186618036886
192 0.0923062963154629
193 0.0923062963154629
194 0.0923062963154629
195 0.09250302498676637
196 0.0927565754152715
197 0.09345036217442707
198 0.09370342875828302
199 0.09504166352920439
200 0.09538954035532063
201 0.09538954035532063
202 0.09556706342019602
203 0.09556706342019602
204 0.09596232222718204
205 0.09613935648620611
206 0.09613935648620611
207 0.09690096759739646
208 0.09759682058401907
209 0.09759682058401907
210 0.09876908197228844
211 0.09876908197228844
212 0.09913791185082725
213 0.09929966305380457
214 0.09969198483793201
215 0.09969198483793201
216 0.09969198483793201
217 0.09999104597151037
218 0.1003814595119886
219 0.1003814595119886
220 0.10053086967986254
221 0.10070545286206006
222 0.10084512433759157
223 0.10106017936377625
224 0.10127505752277606
225 0.10143518066111827
226 0.1017551663099373
227 0.10194641522921041
228 0.10240250154926525
229 0.10319127562084877
230 0.10367794346260634
231 0.1039238812558015
232 0.1043104164657521
233 0.1043104164657521
234 0.10446939429901958
235 0.10446939429901958
236 0.10446939429901958
237 0.10487279387051733
238 0.10525753454725471
239 0.1061115233805913
240 0.10675267797561869
241 0.1072178881737178
242 0.10767361951379231
243 0.10786250885487525
244 0.10786250885487525
245 0.10786250885487525
246 0.10786250885487525
247 0.10786250885487525
248 0.10805070375266278
249 0.10805070375266278
250 0.10805070375266278
251 0.10820767349797294
252 0.10853498999882306
253 0.10966798583090374
254 0.11014038893164113
255 0.11056141531891268
256 0.11119966872946216
257 0.11119966872946216
258 0.11119966872946216
259 0.11196452410872378
260 0.11278760909812435
261 0.11278760909812435
262 0.11278760909812435
263 0.11317249406121252
264 0.11317249406121252
265 0.11351391267314513
266 0.11351391267314513
267 0.11351391267314513
268 0.11351391267314513
269 0.11405820590540941
270 0.11450058250469995
271 0.11450058250469995
272 0.11450058250469995
273 0.11450058250469995
274 0.11450058250469995
275 0.11525333857543359
276 0.1159143392285568
277 0.11636042876824507
278 0.11651456132606847
279 0.1166685960171045
280 0.11683588180613863
281 0.11712129827560154
282 0.11712129827560154
283 0.1172640747092408
284 0.1172640747092408
285 0.11788458726869382
286 0.11825352981850767
287 0.11825352981850767
288 0.11825352981850767
289 0.11875780746958013
290 0.11875780746958013
291 0.11875780746958013
292 0.11913563031273441
293 0.11974891589624609
294 0.12050365768085872
295 0.12120333039459653
296 0.12148663855725073
297 0.12211168125645941
298 0.12225316856092279
299 0.12337324966343367
300 0.12445580719957373
301 0.12482425014920383
302 0.12482425014920383
303 0.12525822283502033
304 0.12554021459593895
305 0.1258327748429161
306 0.1258327748429161
307 0.12603587805707686
308 0.12681592494572297
309 0.12709711739083485
310 0.1272998776125345
311 0.1272998776125345
312 0.12745092571278377
313 0.12772256622492906
314 0.12792610374046473
315 0.12820587533854358
316 0.12820587533854358
317 0.12820587533854358
318 0.12820587533854358
319 0.12820587533854358
320 0.12820587533854358
321 0.12840741509002124
322 0.12840741509002124
323 0.12840741509002124
324 0.12840741509002124
325 0.12877098928795042
326 0.12877098928795042
327 0.12900222619845286
328 0.12928005179413682
329 0.12975841885014083
330 0.12975841885014083
331 0.12975841885014083
332 0.12992081442003964
333 0.1303818455913433
334 0.13088920464535478
335 0.13158004166005088
336 0.1321504560132934
337 0.13249053581118223
338 0.13249053581118223
339 0.1326394397695508
340 0.1328691355109378
341 0.1328691355109378
342 0.1328691355109378
343 0.1328691355109378
344 0.1329983768764301
345 0.1329983768764301
346 0.1331079180159696
347 0.1331079180159696
348 0.1331079180159696
349 0.1331079180159696
350 0.1331079180159696
351 0.13330760048367285
352 0.13422326810158358
353 0.13422326810158358
354 0.13433238405002051
355 0.13453168245820368
356 0.1346527399272935
357 0.13488269961339344
358 0.13488269961339344
359 0.13537561081730964
360 0.13560308344941024
361 0.13628518093585346
362 0.13639388434821734
363 0.13639388434821734
364 0.13639388434821734
365 0.1365024361869884
366 0.1365024361869884
367 0.1365024361869884
368 0.13692595951276704
369 0.1373492890097333
370 0.1380285551445571
371 0.1380285551445571
372 0.1380285551445571
373 0.1380285551445571
374 0.1380285551445571
375 0.13816457475332608
376 0.13872252550275457
377 0.139145519212398
378 0.13958639401135842
379 0.14020187568841597
380 0.14066986347742166
381 0.141003157490421
382 0.14117772883806548
383 0.14117772883806548
384 0.14137321919819926
385 0.14137321919819926
386 0.1416434740524913
387 0.1422191188456827
388 0.1422191188456827
389 0.1424890239062916
390 0.1424890239062916
391 0.1424890239062916
392 0.1424890239062916
393 0.14275846812428752
394 0.14275846812428752
395 0.14286559023275586
396 0.1431346928972381
397 0.14324172485896874
398 0.14324172485896874
399 0.14352520217175796
400 0.14352520217175796
401 0.14352520217175796
402 0.14352520217175796
403 0.14352520217175796
404 0.14365953854191776
405 0.14365953854191776
406 0.14365953854191776
407 0.14403447155145327
408 0.14427513511130322
409 0.14427513511130322
410 0.14427513511130322
411 0.14427513511130322
412 0.14427513511130322
413 0.14427513511130322
414 0.14440892793337304
415 0.14453415875328476
416 0.14453415875328476
417 0.14453415875328476
418 0.14453415875328476
419 0.14464023734310577
420 0.14464023734310577
421 0.14464023734310577
422 0.14490651716672975
423 0.14490651716672975
424 0.14490651716672975
425 0.14490651716672975
426 0.14490651716672975
427 0.1453933618258179
428 0.1453933618258179
429 0.14573882034009253
430 0.14573882034009253
431 0.14573882034009253
432 0.14573882034009253
433 0.14573882034009253
434 0.14573882034009253
435 0.14573882034009253
436 0.14573882034009253
437 0.14608474122931595
438 0.14643053246555263
439 0.14643053246555263
440 0.14679219151263267
441 0.14679219151263267
442 0.14679219151263267
443 0.14679219151263267
444 0.14679219151263267
445 0.14679219151263267
446 0.14679219151263267
447 0.14679219151263267
448 0.14679219151263267
449 0.14679219151263267
450 0.14679219151263267
451 0.14713633216503189
452 0.14713633216503189
453 0.14713633216503189
454 0.14713633216503189
455 0.14753107882588773
456 0.14753107882588773
457 0.14753107882588773
458 0.14753107882588773
459 0.14753107882588773
460 0.14817930253912964
461 0.14817930253912964
462 0.14817930253912964
463 0.14817930253912964
464 0.14817930253912964
465 0.14817930253912964
466 0.14817930253912964
467 0.14817930253912964
468 0.1483020917499118
469 0.1483020917499118
470 0.148455339248929
471 0.148455339248929
472 0.14858629036180698
473 0.14858629036180698
474 0.14858629036180698
475 0.14858629036180698
476 0.14858629036180698
477 0.148717018284591
478 0.148717018284591
479 0.148717018284591
480 0.148717018284591
481 0.148717018284591
482 0.148717018284591
483 0.148717018284591
484 0.148717018284591
485 0.1488848685054655
486 0.1488848685054655
487 0.1488848685054655
488 0.1488848685054655
489 0.1488848685054655
490 0.14907268617304736
491 0.14928879703356177
492 0.14928879703356177
493 0.14928879703356177
494 0.15031431886698926
495 0.15031431886698926
496 0.15031431886698926
497 0.15031431886698926
498 0.15031431886698926
499 0.15031431886698926
500 0.15031431886698926
501 0.15031431886698926
502 0.15031431886698926
503 0.15031431886698926
504 0.15050128822338732
505 0.15107009828983287
506 0.15107009828983287
507 0.15150009991348654
508 0.15150009991348654
509 0.15170564995826907
510 0.15170564995826907
511 0.15170564995826907
512 0.1518083283843242
513 0.1521439117398037
514 0.1521439117398037
515 0.1521439117398037
516 0.1521439117398037
517 0.1521439117398037
518 0.1521439117398037
519 0.1521439117398037
520 0.1521439117398037
521 0.1521439117398037
522 0.15249571771595785
523 0.15249571771595785
524 0.15249571771595785
525 0.15249571771595785
526 0.15249571771595785
527 0.15249571771595785
528 0.15249571771595785
529 0.15249571771595785
530 0.15249571771595785
531 0.15249571771595785
532 0.15283082313836363
533 0.15283082313836363
534 0.15306430120234712
535 0.15336272664219883
536 0.15351277705512176
537 0.1537258159707533
538 0.15386381157099818
539 0.15386381157099818
540 0.15386381157099818
541 0.15402875400292407
542 0.15402875400292407
543 0.15416654731440543
544 0.1548424856841807
545 0.1548424856841807
546 0.1548424856841807
547 0.1548424856841807
548 0.1548424856841807
549 0.1548424856841807
550 0.1548424856841807
551 0.1548424856841807
552 0.1548424856841807
553 0.1548424856841807
554 0.1548424856841807
555 0.1548424856841807
556 0.1548424856841807
557 0.1548424856841807
558 0.1548424856841807
559 0.1548424856841807
560 0.1548424856841807
561 0.1548424856841807
562 0.1548424856841807
563 0.1548424856841807
564 0.1548424856841807
565 0.15540123999040167
566 0.15540123999040167
567 0.1555022695449669
568 0.15568572219598523
569 0.15578669578878157
570 0.15578669578878157
571 0.1558876136774594
572 0.1558876136774594
573 0.1558876136774594
574 0.1558876136774594
575 0.15614095948014026
576 0.15614095948014026
577 0.15614095948014026
578 0.15614095948014026
579 0.15626771365791856
580 0.15626771365791856
581 0.15626771365791856
582 0.15639436514787058
583 0.15639436514787058
584 0.15652094856424661
585 0.15679549261082343
586 0.15679549261082343
587 0.15693160524080882
588 0.15707948131282973
589 0.15721552150180063
590 0.15721552150180063
591 0.15721552150180063
592 0.15721552150180063
593 0.1573418023277119
594 0.1573418023277119
595 0.1573418023277119
596 0.15787863996578932
597 0.15806066626809287
598 0.15806066626809287
599 0.15806066626809287
600 0.15806066626809287
601 0.15806066626809287
602 0.15806066626809287
603 0.15806066626809287
604 0.15806066626809287
605 0.15806066626809287
606 0.15806066626809287
607 0.15806066626809287
608 0.15806066626809287
609 0.15806066626809287
610 0.15806066626809287
611 0.15806066626809287
612 0.15831155465061675
613 0.15831155465061675
614 0.15831155465061675
615 0.1585622523439122
616 0.1585622523439122
617 0.1587433468391545
618 0.1587433468391545
619 0.15899379216615903
620 0.15899379216615903
621 0.15899379216615903
622 0.15899379216615903
623 0.15899379216615903
624 0.15899379216615903
625 0.15899379216615903
626 0.15899379216615903
627 0.15920171614252374
628 0.15940958878135436
629 0.15940958878135436
630 0.15940958878135436
631 0.15940958878135436
632 0.15940958878135436
633 0.15940958878135436
634 0.15940958878135436
635 0.15940958878135436
636 0.15940958878135436
637 0.15940958878135436
638 0.15940958878135436
639 0.15940958878135436
640 0.15940958878135436
641 0.15940958878135436
642 0.15940958878135436
643 0.1596585634577297
644 0.1596585634577297
645 0.1596585634577297
646 0.1596585634577297
647 0.1596585634577297
648 0.1596585634577297
649 0.1596585634577297
650 0.1596585634577297
651 0.1596585634577297
652 0.1598381187820237
653 0.1602049050967166
654 0.1603843757440382
655 0.1603843757440382
656 0.1603843757440382
657 0.1603843757440382
658 0.1603843757440382
659 0.1603843757440382
660 0.1603843757440382
661 0.1605635526650372
662 0.1605635526650372
663 0.1605635526650372
664 0.1605635526650372
665 0.1605635526650372
666 0.1605635526650372
667 0.16081112675066533
668 0.16081112675066533
669 0.16101698219875105
670 0.16101698219875105
671 0.16101698219875105
672 0.16101698219875105
673 0.16113293505883916
674 0.16145589121573567
675 0.16145589121573567
676 0.16145589121573567
677 0.16145589121573567
678 0.16166132541335218
679 0.16178498823453602
680 0.16203183085236572
681 0.1621475740289296
682 0.16229209518921683
683 0.16247037478263182
684 0.16247037478263182
685 0.16247037478263182
686 0.16247037478263182
687 0.16247037478263182
688 0.16247037478263182
689 0.16247037478263182
690 0.16247037478263182
691 0.16247037478263182
692 0.16247037478263182
693 0.16247037478263182
694 0.16247037478263182
695 0.16247037478263182
696 0.16261444802629785
697 0.16261444802629785
698 0.16261444802629785
699 0.16261444802629785
700 0.16261444802629785
701 0.16261444802629785
702 0.1627296557369132
703 0.1627296557369132
704 0.1629071132821682
705 0.1629071132821682
706 0.1629071132821682
707 0.16302219657262979
708 0.16302219657262979
709 0.16302219657262979
710 0.16313720575998386
711 0.16313720575998386
712 0.16313720575998386
713 0.16313720575998386
714 0.16313720575998386
715 0.16313720575998386
716 0.16313720575998386
717 0.16325984608956748
718 0.16350507485058352
719 0.16362766332903714
720 0.16362766332903714
721 0.16362766332903714
722 0.16362766332903714
723 0.16362766332903714
724 0.163742332016607
725 0.163742332016607
726 0.16404137042378109
727 0.16421796352246848
728 0.16421796352246848
729 0.16421796352246848
730 0.16421796352246848
731 0.16433246515850283
732 0.16447543859767427
733 0.16447543859767427
734 0.16447543859767427
735 0.16447543859767427
736 0.16447543859767427
737 0.16447543859767427
738 0.16447543859767427
739 0.16447543859767427
740 0.16457240313176938
741 0.16457240313176938
742 0.16474845141405486
743 0.16474845141405486
744 0.1649244281371597
745 0.1649244281371597
746 0.1650669927255246
747 0.1650669927255246
748 0.16535500975780557
749 0.16535500975780557
750 0.16535500975780557
751 0.16549743073964399
752 0.16549743073964399
753 0.16549743073964399
754 0.16549743073964399
755 0.16549743073964399
756 0.16562835629650302
757 0.16562835629650302
758 0.16562835629650302
759 0.16574220996829167
760 0.16574220996829167
761 0.1659852922139597
762 0.16610680932112096
763 0.16610680932112096
764 0.16610680932112096
765 0.16610680932112096
766 0.16610680932112096
767 0.16610680932112096
768 0.16610680932112096
769 0.16634909017922397
770 0.16634909017922397
771 0.16649094892511476
772 0.16649094892511476
773 0.16649094892511476
774 0.16649094892511476
775 0.16649094892511476
776 0.16649094892511476
777 0.16649094892511476
778 0.1667791775462352
779 0.16690029254809158
780 0.16690029254809158
781 0.16690029254809158
782 0.16701363678033637
783 0.16701363678033637
784 0.16701363678033637
785 0.16701363678033637
786 0.16712689440014736
787 0.16712689440014736
788 0.16758566671221328
789 0.16770655046714036
790 0.16770655046714036
791 0.16788091423654267
792 0.16788091423654267
793 0.16802217600377806
794 0.16834352805910877
795 0.16834352805910877
796 0.16834352805910877
797 0.16865701985567624
798 0.16865701985567624
799 0.16881235520291862
800 0.1690628081340039
801 0.1690628081340039
802 0.1690628081340039
803 0.1694370249072296
804 0.1694370249072296
805 0.1694370249072296
806 0.1694370249072296
807 0.1694370249072296
808 0.1694370249072296
809 0.1694370249072296
810 0.1694370249072296
811 0.1694370249072296
812 0.1694370249072296
813 0.16959195815469624
814 0.16959195815469624
815 0.16959195815469624
816 0.16959195815469624
817 0.16959195815469624
818 0.16959195815469624
819 0.16959195815469624
820 0.16959195815469624
821 0.16959195815469624
822 0.16959195815469624
823 0.16959195815469624
824 0.16959195815469624
825 0.16959195815469624
826 0.16983166342603556
827 0.16983166342603556
828 0.16983166342603556
829 0.16983166342603556
830 0.16983166342603556
831 0.16983166342603556
832 0.16983166342603556
833 0.16983166342603556
834 0.1699606804285227
835 0.1699606804285227
836 0.1699606804285227
837 0.1699606804285227
838 0.1699606804285227
839 0.1699606804285227
840 0.1699606804285227
841 0.1699606804285227
842 0.1699606804285227
843 0.1699606804285227
844 0.1699606804285227
845 0.1699606804285227
846 0.1699606804285227
847 0.1699606804285227
848 0.1699606804285227
849 0.1699606804285227
850 0.1699606804285227
851 0.1699606804285227
852 0.1699606804285227
853 0.1699606804285227
854 0.1701591011714881
855 0.1701591011714881
856 0.1701591011714881
857 0.1703574190224785
858 0.1703574190224785
859 0.1703574190224785
860 0.1703574190224785
861 0.1703574190224785
862 0.1703574190224785
863 0.1703574190224785
864 0.1703574190224785
865 0.1703574190224785
866 0.1703574190224785
867 0.17049682042425526
868 0.17049682042425526
869 0.17049682042425526
870 0.17069469773798643
871 0.17089254151740912
872 0.17106439809722848
873 0.17106439809722848
874 0.17106439809722848
875 0.17106439809722848
876 0.17106439809722848
877 0.17106439809722848
878 0.17106439809722848
879 0.17106439809722848
880 0.17106439809722848
881 0.17106439809722848
882 0.17106439809722848
883 0.17106439809722848
884 0.17106439809722848
885 0.17106439809722848
886 0.17106439809722848
887 0.17106439809722848
888 0.17106439809722848
889 0.17106439809722848
890 0.17106439809722848
891 0.1711755678072165
892 0.1711755678072165
893 0.1711755678072165
894 0.1711755678072165
895 0.1711755678072165
896 0.1711755678072165
897 0.1711755678072165
898 0.1711755678072165
899 0.17132821353273303
900 0.17132821353273303
901 0.17132821353273303
902 0.17148078461916036
903 0.17157491680141546
904 0.1717274383064658
905 0.1717274383064658
906 0.1717274383064658
907 0.1717274383064658
908 0.1717274383064658
909 0.1717274383064658
910 0.1717274383064658
911 0.1717274383064658
912 0.17220681264552673
913 0.17220681264552673
914 0.17220681264552673
915 0.17220681264552673
916 0.17220681264552673
917 0.17220681264552673
918 0.17220681264552673
919 0.17220681264552673
920 0.17220681264552673
921 0.17220681264552673
922 0.17220681264552673
923 0.17220681264552673
924 0.1723772133527973
925 0.1723772133527973
926 0.1723772133527973
927 0.1723772133527973
928 0.1723772133527973
929 0.1723772133527973
930 0.17269934247019358
931 0.17269934247019358
932 0.17269934247019358
933 0.17269934247019358
934 0.17269934247019358
935 0.17269934247019358
936 0.17269934247019358
937 0.1728510657931722
938 0.1728510657931722
939 0.1728510657931722
940 0.1728510657931722
941 0.17308621356725515
942 0.17308621356725515
943 0.17308621356725515
944 0.17308621356725515
945 0.1732377488454409
946 0.1732377488454409
947 0.1733892374332512
948 0.1738590250840041
949 0.17399659116572863
950 0.1741067225709119
951 0.17488954232567885
952 0.17488954232567885
953 0.17529858876508875
954 0.17546819684471135
955 0.17608135167272226
956 0.17608135167272226
957 0.17608135167272226
958 0.17608135167272226
959 0.1771938358803502
960 0.1771938358803502
961 0.1772871158852962
962 0.1772871158852962
963 0.1772871158852962
964 0.1772871158852962
965 0.1772871158852962
966 0.1772871158852962
967 0.17778621491822788
968 0.17778621491822788
969 0.17804064005667875
970 0.17804064005667875
971 0.17804064005667875
972 0.17804064005667875
973 0.17804064005667875
974 0.17804064005667875
975 0.17804064005667875
976 0.17804064005667875
977 0.17804064005667875
978 0.17804064005667875
979 0.17804064005667875
980 0.17815027491414817
981 0.17815027491414817
982 0.17815027491414817
983 0.17815027491414817
984 0.17815027491414817
985 0.17815027491414817
986 0.17815027491414817
987 0.17815027491414817
988 0.17815027491414817
989 0.17815027491414817
990 0.17815027491414817
991 0.17815027491414817
992 0.17815027491414817
993 0.17828693856584502
994 0.1784555384583369
995 0.17874238271803333
996 0.17874238271803333
997 0.17874238271803333
998 0.17874238271803333
999 0.17874238271803333
1000 0.17874238271803333

==> data/mean-ndcg-ue-sanitizer-ubsan-1000-crash_class=asan_segv.dat <==
1 0.0
2 0.0
3 0.003999534596784857
4 0.003327102698796321
5 0.0031815917763006237
6 0.004302611169264377
7 0.00546195573602347
8 0.005959952988249989
9 0.007634128562175025
10 0.007603863533649353
11 0.0075780981421054916
12 0.010463588959799267
13 0.010463588959799267
14 0.010463588959799267
15 0.011447939049985227
16 0.013073727605745426
17 0.013605648075561316
18 0.014425763498190412
19 0.014425763498190412
20 0.014425763498190412
21 0.01569987613579027
22 0.017925446730899297
23 0.017925446730899297
24 0.017925446730899297
25 0.01839733204352307
26 0.019896877380924594
27 0.02173083884344235
28 0.02173083884344235
29 0.02173083884344235
30 0.031455419872908966
31 0.031455419872908966
32 0.031455419872908966
33 0.031455419872908966
34 0.031831114997258055
35 0.03210910248201704
36 0.03277784651780609
37 0.0331054676388058
38 0.0331054676388058
39 0.03342853323913425
40 0.03342853323913425
41 0.0338398718699972
42 0.03410472707196613
43 0.03543449176611538
44 0.0362330725394553
45 0.03680453464444025
46 0.037742169454311615
47 0.037742169454311615
48 0.038048388643301706
49 0.039166952347366994
50 0.04094624037468309
51 0.041557384609205696
52 0.04207587178406417
53 0.04270948599709294
54 0.04434886295201207
55 0.04494875583177276
56 0.04575766936812764
57 0.0474820629999326
58 0.04769464115382152
59 0.04769464115382152
60 0.048282053927258754
61 0.04889445874659457
62 0.049504498524289536
63 0.05035526763115062
64 0.051299523861872226
65 0.0521351148596374
66 0.05237203429857415
67 0.05341732750504476
68 0.05341732750504476
69 0.05341732750504476
70 0.05409135767347074
71 0.05430780861507967
72 0.055087205510307394
73 0.05567586327101151
74 0.05567586327101151
75 0.0563393016796387
76 0.0563393016796387
77 0.0563393016796387
78 0.0563393016796387
79 0.05669015484224554
80 0.05669015484224554
81 0.05710955469865563
82 0.05803085274591036
83 0.05803085274591036
84 0.05825508223383882
85 0.05825508223383882
86 0.0591215013694214
87 0.0591215013694214
88 0.05985011438890804
89 0.060071495622620194
90 0.060071495622620194
91 0.060071495622620194
92 0.060071495622620194
93 0.06047828794143575
94 0.06047828794143575
95 0.060696538910577365
96 0.060696538910577365
97 0.06093264863918375
98 0.06093264863918375
99 0.06093264863918375
100 0.061455880873096766
101 0.061455880873096766
102 0.061455880873096766
103 0.061455880873096766
104 0.06174288953487453
105 0.0627064506687218
106 0.0627064506687218
107 0.0627064506687218
108 0.06396666739344228
109 0.06396666739344228
110 0.06612793919896057
111 0.06612793919896057
112 0.06633866306052835
113 0.06666327950558543
114 0.06666327950558543
115 0.06694427279242042
116 0.06694427279242042
117 0.0672242592172651
118 0.0675037512483856
119 0.0675037512483856
120 0.06775225043617371
121 0.06855641092663388
122 0.06855641092663388
123 0.0687809943689752
124 0.06898731348378156
125 0.06936946188933371
126 0.06936946188933371
127 0.06997348385275662
128 0.06997348385275662
129 0.07036831656411334
130 0.07083217785844732
131 0.0710361946160552
132 0.07141411802624215
133 0.07165743959331229
134 0.0722842945495976
135 0.0722842945495976
136 0.0722842945495976
137 0.07259632392775486
138 0.07259632392775486
139 0.07339329301543361
140 0.07366320446025085
141 0.07390367896461326
142 0.07390367896461326
143 0.07390367896461326
144 0.0741720732571751
145 0.07494725561259732
146 0.07494725561259732
147 0.07573371523145224
148 0.07591870690638451
149 0.07611751870525187
150 0.07611751870525187
151 0.07611751870525187
152 0.07611751870525187
153 0.0764227524496921
154 0.07663739932199844
155 0.07663739932199844
156 0.07663739932199844
157 0.07663739932199844
158 0.07663739932199844
159 0.07663739932199844
160 0.07687193095337085
161 0.07687193095337085
162 0.07717376120471674
163 0.07743567530599163
164 0.07743567530599163
165 0.07743567530599163
166 0.07743567530599163
167 0.07743567530599163
168 0.07743567530599163
169 0.07743567530599163
170 0.07743567530599163
171 0.07787750297432329
172 0.07787750297432329
173 0.07787750297432329
174 0.07807038094086771
175 0.07827975310565861
176 0.07887380388967186
177 0.07887380388967186
178 0.07951537440114097
179 0.07951537440114097
180 0.07951537440114097
181 0.07951537440114097
182 0.07951537440114097
183 0.07951537440114097
184 0.07951537440114097
185 0.07951537440114097
186 0.07951537440114097
187 0.07972210932434691
188 0.08018279157605933
189 0.08018279157605933
190 0.08018279157605933
191 0.08018279157605933
192 0.08037208134622056
193 0.08037208134622056
194 0.08062539578655581
195 0.08108290381237743
196 0.08108290381237743
197 0.08108290381237743
198 0.08108290381237743
199 0.08108290381237743
200 0.08108290381237743
201 0.08108290381237743
202 0.08108290381237743
203 0.08108290381237743
204 0.08137173436302982
205 0.08137173436302982
206 0.08184684310547653
207 0.08209709460946962
208 0.08232017126457489
209 0.08276980562704647
210 0.08276980562704647
211 0.08297190363714978
212 0.08297190363714978
213 0.08297190363714978
214 0.08297190363714978
215 0.08297190363714978
216 0.08342075603323046
217 0.08342075603323046
218 0.08342075603323046
219 0.08342075603323046
220 0.08342075603323046
221 0.08342075603323046
222 0.08362096336394109
223 0.08362096336394109
224 0.08362096336394109
225 0.08362096336394109
226 0.08362096336394109
227 0.08362096336394109
228 0.08362096336394109
229 0.08362096336394109
230 0.08362096336394109
231 0.08380385696580074
232 0.08380385696580074
233 0.08380385696580074
234 0.08380385696580074
235 0.08380385696580074
236 0.08512066618821082
237 0.085788558290986
238 0.085788558290986
239 0.085788558290986
240 0.085788558290986
241 0.085788558290986
242 0.085788558290986
243 0.085788558290986
244 0.085788558290986
245 0.08622718397629557
246 0.08622718397629557
247 0.08622718397629557
248 0.08642338962541884
249 0.08642338962541884
250 0.08642338962541884
251 0.08642338962541884
252 0.08642338962541884
253 0.08642338962541884
254 0.08642338962541884
255 0.08657970480034646
256 0.08657970480034646
257 0.08657970480034646
258 0.08657970480034646
259 0.08657970480034646
260 0.08657970480034646
261 0.08657970480034646
262 0.08657970480034646
263 0.08675836020014656
264 0.08675836020014656
265 0.08675836020014656
266 0.0869366542903496
267 0.0871498098672695
268 0.08731526762649959
269 0.08748061572194284
270 0.08748061572194284
271 0.08748061572194284
272 0.08748061572194284
273 0.08765808778340424
274 0.08765808778340424
275 0.08765808778340424
276 0.08765808778340424
277 0.08765808778340424
278 0.08765808778340424
279 0.08765808778340424
280 0.08765808778340424
281 0.08765808778340424
282 0.08779506960099624
283 0.08779506960099624
284 0.08779506960099624
285 0.08779506960099624
286 0.08890232781950687
287 0.08890232781950687
288 0.08890232781950687
289 0.08890232781950687
290 0.08890232781950687
291 0.08890232781950687
292 0.08890232781950687
293 0.08890232781950687
294 0.08913720257249422
295 0.08956156589034571
296 0.08956156589034571
297 0.08956156589034571
298 0.08988578231240968
299 0.08988578231240968
300 0.09015517397159999
301 0.09015517397159999
302 0.09015517397159999
303 0.09015517397159999
304 0.09015517397159999
305 0.09057707384288537
306 0.09057707384288537
307 0.09057707384288537
308 0.09057707384288537
309 0.09057707384288537
310 0.09057707384288537
311 0.09057707384288537
312 0.09057707384288537
313 0.09057707384288537
314 0.09057707384288537
315 0.09057707384288537
316 0.09057707384288537
317 0.09057707384288537
318 0.09073763892943747
319 0.09073763892943747
320 0.09073763892943747
321 0.09073763892943747
322 0.09073763892943747
323 0.09090996510401451
324 0.09090996510401451
325 0.09090996510401451
326 0.09117550197439414
327 0.09117550197439414
328 0.09117550197439414
329 0.09168087980179372
330 0.09168087980179372
331 0.09168087980179372
332 0.09188606589311958
333 0.09188606589311958
334 0.09188606589311958
335 0.09220377985262967
336 0.09270733502214729
337 0.09430554253036193
338 0.09451009969366733
339 0.09492437355659536
340 0.09492437355659536
341 0.096482696059706
342 0.096482696059706
343 0.096482696059706
344 0.096482696059706
345 0.096482696059706
346 0.0983790799514389
347 0.0983790799514389
348 0.0983790799514389
349 0.0983790799514389
350 0.0983790799514389
351 0.0983790799514389
352 0.09853687309024478
353 0.09853687309024478
354 0.09853687309024478
355 0.09853687309024478
356 0.09853687309024478
357 0.09980516939409091
358 0.09980516939409091
359 0.09980516939409091
360 0.09993648873584497
361 0.09993648873584497
362 0.09993648873584497
363 0.09993648873584497
364 0.09993648873584497
365 0.09993648873584497
366 0.10009324262023446
367 0.10066683387744671
368 0.10066683387744671
369 0.10089271131942858
370 0.10089271131942858
371 0.10089271131942858
372 0.10106093900226783
373 0.10106093900226783
374 0.10106093900226783
375 0.10106093900226783
376 0.10187505903321807
377 0.10202110972151478
378 0.10202110972151478
379 0.1021888108489581
380 0.1021888108489581
381 0.10235636390901334
382 0.10235636390901334
383 0.10261473061308198
384 0.10261473061308198
385 0.10261473061308198
386 0.10287275987125172
387 0.10287275987125172
388 0.10287275987125172
389 0.10287275987125172
390 0.10459932189303371
391 0.10459932189303371
392 0.10459932189303371
393 0.10459932189303371
394 0.10475414813404375
395 0.10524465625474098
396 0.1058421308932472
397 0.1058421308932472
398 0.1058421308932472
399 0.10622172180370973
400 0.10669625786309642
401 0.10669625786309642
402 0.10695254460450908
403 0.10695254460450908
404 0.10695254460450908
405 0.10695254460450908
406 0.10695254460450908
407 0.10709673972295754
408 0.1083369478235695
409 0.1083369478235695
410 0.10889255453237269
411 0.109379835858759
412 0.109379835858759
413 0.109379835858759
414 0.109379835858759
415 0.10968629811632709
416 0.10968629811632709
417 0.10968629811632709
418 0.10968629811632709
419 0.10968629811632709
420 0.10968629811632709
421 0.10968629811632709
422 0.10968629811632709
423 0.10981412582689992
424 0.10981412582689992
425 0.10981412582689992
426 0.10981412582689992
427 0.10981412582689992
428 0.10981412582689992
429 0.10981412582689992
430 0.11006757464129063
431 0.11006757464129063
432 0.11006757464129063
433 0.11006757464129063
434 0.11006757464129063
435 0.11006757464129063
436 0.11028726898483096
437 0.11100296738206553
438 0.11116669053308546
439 0.1115582772465261
440 0.11173606464162696
441 0.11245069489522708
442 0.11245069489522708
443 0.11245069489522708
444 0.11245069489522708
445 0.11245069489522708
446 0.11260238346880752
447 0.11260238346880752
448 0.11260238346880752
449 0.11260238346880752
450 0.11260238346880752
451 0.11260238346880752
452 0.11260238346880752
453 0.11260238346880752
454 0.11260238346880752
455 0.11315536497948955
456 0.11315536497948955
457 0.113707951499816
458 0.113707951499816
459 0.113707951499816
460 0.11390225652405021
461 0.11390225652405021
462 0.11390225652405021
463 0.11390225652405021
464 0.11390225652405021
465 0.11390225652405021
466 0.11390225652405021
467 0.11390225652405021
468 0.11390225652405021
469 0.11390225652405021
470 0.11390225652405021
471 0.1140430391033424
472 0.1140430391033424
473 0.11443554048056571
474 0.11443554048056571
475 0.11443554048056571
476 0.11462877061738715
477 0.11462877061738715
478 0.11462877061738715
479 0.11462877061738715
480 0.11462877061738715
481 0.11462877061738715
482 0.11462877061738715
483 0.11462877061738715
484 0.11505243495287881
485 0.11505243495287881
486 0.11521341279682246
487 0.11521341279682246
488 0.11521341279682246
489 0.11521341279682246
490 0.11521341279682246
491 0.11546144912536738
492 0.11546144912536738
493 0.11546144912536738
494 0.11614851779334961
495 0.11748905323360548
496 0.11803436630931413
497 0.11803436630931413
498 0.11803436630931413
499 0.11803436630931413
500 0.11803436630931413
501 0.11803436630931413
502 0.11803436630931413
503 0.11803436630931413
504 0.11824895613881646
505 0.11824895613881646
506 0.11854568474995265
507 0.11854568474995265
508 0.11871938141363653
509 0.11871938141363653
510 0.11871938141363653
511 0.11871938141363653
512 0.11871938141363653
513 0.11871938141363653
514 0.11871938141363653
515 0.11871938141363653
516 0.11871938141363653
517 0.11871938141363653
518 0.11871938141363653
519 0.11905177440135276
520 0.11905177440135276
521 0.11905177440135276
522 0.11921091817510288
523 0.11921091817510288
524 0.11945638362994791
525 0.11945638362994791
526 0.11945638362994791
527 0.11945638362994791
528 0.11961523792016263
529 0.11961523792016263
530 0.11961523792016263
531 0.11961523792016263
532 0.11961523792016263
533 0.11977385426248102
534 0.12006804384308985
535 0.12006804384308985
536 0.12074676816252489
537 0.12099127873614744
538 0.12099127873614744
539 0.12099127873614744
540 0.12099127873614744
541 0.12099127873614744
542 0.12099127873614744
543 0.12099127873614744
544 0.12293130679276686
545 0.12293130679276686
546 0.12293130679276686
547 0.12293130679276686
548 0.12293130679276686
549 0.12293130679276686
550 0.12293130679276686
551 0.12331378266847173
552 0.12331378266847173
553 0.12331378266847173
554 0.12331378266847173
555 0.12360618025900254
556 0.12376373868323144
557 0.12376373868323144
558 0.12487835455161793
559 0.12487835455161793
560 0.12487835455161793
561 0.12487835455161793
562 0.12487835455161793
563 0.12487835455161793
564 0.12487835455161793
565 0.12487835455161793
566 0.12487835455161793
567 0.12487835455161793
568 0.12487835455161793
569 0.12487835455161793
570 0.12487835455161793
571 0.12487835455161793
572 0.12487835455161793
573 0.12487835455161793
574 0.12487835455161793
575 0.12487835455161793
576 0.12487835455161793
577 0.12499995445644294
578 0.12499995445644294
579 0.12499995445644294
580 0.12499995445644294
581 0.12499995445644294
582 0.12499995445644294
583 0.12499995445644294
584 0.12499995445644294
585 0.12499995445644294
586 0.12499995445644294
587 0.12499995445644294
588 0.12499995445644294
589 0.12499995445644294
590 0.12499995445644294
591 0.12499995445644294
592 0.12499995445644294
593 0.12528932541949514
594 0.12528932541949514
595 0.12528932541949514
596 0.12528932541949514
597 0.12528932541949514
598 0.12528932541949514
599 0.12528932541949514
600 0.12528932541949514
601 0.12528932541949514
602 0.12528932541949514
603 0.12528932541949514
604 0.12528932541949514
605 0.12528932541949514
606 0.12528932541949514
607 0.12528932541949514
608 0.12528932541949514
609 0.12586566883476774
610 0.12586566883476774
611 0.12586566883476774
612 0.12615362027380086
613 0.12615362027380086
614 0.12615362027380086
615 0.12615362027380086
616 0.12676660339276064
617 0.126974450483891
618 0.12710929509913427
619 0.12727766254203057
620 0.12727766254203057
621 0.12727766254203057
622 0.12727766254203057
623 0.12727766254203057
624 0.12727766254203057
625 0.12744577816933308
626 0.12744577816933308
627 0.1279006814793433
628 0.1280686723820631
629 0.1280686723820631
630 0.1280686723820631
631 0.1280686723820631
632 0.1282364981926182
633 0.1282364981926182
634 0.1282364981926182
635 0.1282364981926182
636 0.1282364981926182
637 0.1282364981926182
638 0.1282364981926182
639 0.1282364981926182
640 0.1282364981926182
641 0.1282364981926182
642 0.1282364981926182
643 0.12847420993036462
644 0.12847420993036462
645 0.12847420993036462
646 0.12847420993036462
647 0.12860810088140073
648 0.12860810088140073
649 0.12860810088140073
650 0.12860810088140073
651 0.12877516075525075
652 0.1290603039206687
653 0.1290603039206687
654 0.1290603039206687
655 0.1293452455802545
656 0.12987100380528116
657 0.13024312640633326
658 0.13024312640633326
659 0.13061507505258915
660 0.13061507505258915
661 0.13061507505258915
662 0.13061507505258915
663 0.13061507505258915
664 0.13061507505258915
665 0.13103268031852325
666 0.13103268031852325
667 0.13116594553665506
668 0.1313323444544569
669 0.1313323444544569
670 0.1313323444544569
671 0.1313323444544569
672 0.1313323444544569
673 0.1313323444544569
674 0.1313323444544569
675 0.13146536620076232
676 0.13203249434888584
677 0.13203249434888584
678 0.13203249434888584
679 0.13231586618622934
680 0.13231586618622934
681 0.13231586618622934
682 0.13231586618622934
683 0.13246846726437023
684 0.13246846726437023
685 0.13246846726437023
686 0.13246846726437023
687 0.13246846726437023
688 0.13246846726437023
689 0.13246846726437023
690 0.13246846726437023
691 0.13246846726437023
692 0.13246846726437023
693 0.13246846726437023
694 0.1327508942687613
695 0.1327508942687613
696 0.13301569457237708
697 0.13301569457237708
698 0.13301569457237708
699 0.13301569457237708
700 0.13301569457237708
701 0.13301569457237708
702 0.13301569457237708
703 0.13301569457237708
704 0.13301569457237708
705 0.13301569457237708
706 0.13301569457237708
707 0.13301569457237708
708 0.13301569457237708
709 0.13301569457237708
710 0.13301569457237708
711 0.13301569457237708
712 0.13301569457237708
713 0.13301569457237708
714 0.13301569457237708
715 0.13301569457237708
716 0.13301569457237708
717 0.13301569457237708
718 0.13301569457237708
719 0.13301569457237708
720 0.13301569457237708
721 0.13301569457237708
722 0.13301569457237708
723 0.13301569457237708
724 0.13301569457237708
725 0.13301569457237708
726 0.13301569457237708
727 0.13301569457237708
728 0.13301569457237708
729 0.13301569457237708
730 0.13301569457237708
731 0.13301569457237708
732 0.13301569457237708
733 0.13301569457237708
734 0.13301569457237708
735 0.13301569457237708
736 0.13301569457237708
737 0.13301569457237708
738 0.13301569457237708
739 0.13316647800849252
740 0.13316647800849252
741 0.13316647800849252
742 0.13316647800849252
743 0.13316647800849252
744 0.13316647800849252
745 0.13316647800849252
746 0.13316647800849252
747 0.13316647800849252
748 0.13316647800849252
749 0.13316647800849252
750 0.13316647800849252
751 0.1332973597679103
752 0.1332973597679103
753 0.1332973597679103
754 0.1332973597679103
755 0.1332973597679103
756 0.1332973597679103
757 0.1332973597679103
758 0.1332973597679103
759 0.1332973597679103
760 0.1332973597679103
761 0.1332973597679103
762 0.1332973597679103
763 0.13342792940427872
764 0.13342792940427872
765 0.13342792940427872
766 0.1337914649128939
767 0.1337914649128939
768 0.1337914649128939
769 0.1337914649128939
770 0.13392185540858642
771 0.13392185540858642
772 0.13392185540858642
773 0.13392185540858642
774 0.13392185540858642
775 0.13392185540858642
776 0.13392185540858642
777 0.13392185540858642
778 0.13392185540858642
779 0.13392185540858642
780 0.13392185540858642
781 0.13392185540858642
782 0.1341525949080906
783 0.1341525949080906
784 0.13430204295550244
785 0.13430204295550244
786 0.13430204295550244
787 0.13430204295550244
788 0.13430204295550244
789 0.13480947829801648
790 0.13480947829801648
791 0.13480947829801648
792 0.13480947829801648
793 0.13480947829801648
794 0.13517106202289123
795 0.13517106202289123
796 0.13517106202289123
797 0.13544764798263567
798 0.13544764798263567
799 0.13544764798263567
800 0.1357240787122267
801 0.1357240787122267
802 0.1357240787122267
803 0.1357240787122267
804 0.1357240787122267
805 0.1357240787122267
806 0.1357240787122267
807 0.1357240787122267
808 0.1357240787122267
809 0.1357240787122267
810 0.1357240787122267
811 0.1357240787122267
812 0.1357240787122267
813 0.1357240787122267
814 0.13627551107196956
815 0.13627551107196956
816 0.13627551107196956
817 0.13627551107196956
818 0.13627551107196956
819 0.13627551107196956
820 0.13627551107196956
821 0.13627551107196956
822 0.13627551107196956
823 0.13627551107196956
824 0.1364238530740531
825 0.1364238530740531
826 0.1366989693513857
827 0.1366989693513857
828 0.1366989693513857
829 0.1366989693513857
830 0.1366989693513857
831 0.1366989693513857
832 0.1366989693513857
833 0.1366989693513857
834 0.1366989693513857
835 0.1366989693513857
836 0.1366989693513857
837 0.1366989693513857
838 0.1366989693513857
839 0.1366989693513857
840 0.1366989693513857
841 0.1366989693513857
842 0.1366989693513857
843 0.1366989693513857
844 0.1366989693513857
845 0.1366989693513857
846 0.1366989693513857
847 0.1366989693513857
848 0.1366989693513857
849 0.1366989693513857
850 0.1366989693513857
851 0.1366989693513857
852 0.1366989693513857
853 0.1366989693513857
854 0.1366989693513857
855 0.1366989693513857
856 0.1366989693513857
857 0.1366989693513857
858 0.1366989693513857
859 0.1366989693513857
860 0.1366989693513857
861 0.1366989693513857
862 0.1366989693513857
863 0.1366989693513857
864 0.1366989693513857
865 0.1366989693513857
866 0.1366989693513857
867 0.1366989693513857
868 0.1366989693513857
869 0.1366989693513857
870 0.1366989693513857
871 0.13692604005276854
872 0.13692604005276854
873 0.13692604005276854
874 0.13692604005276854
875 0.13692604005276854
876 0.13692604005276854
877 0.13692604005276854
878 0.13692604005276854
879 0.13692604005276854
880 0.13692604005276854
881 0.13692604005276854
882 0.13692604005276854
883 0.13692604005276854
884 0.13692604005276854
885 0.13692604005276854
886 0.13692604005276854
887 0.13692604005276854
888 0.13692604005276854
889 0.13692604005276854
890 0.13692604005276854
891 0.13692604005276854
892 0.13692604005276854
893 0.13692604005276854
894 0.13692604005276854
895 0.13692604005276854
896 0.13692604005276854
897 0.13715212967816914
898 0.1377332299942677
899 0.1379592456779931
900 0.1379592456779931
901 0.13818518763236387
902 0.13818518763236387
903 0.13818518763236387
904 0.13818518763236387
905 0.13818518763236387
906 0.13818518763236387
907 0.13818518763236387
908 0.13818518763236387
909 0.13818518763236387
910 0.1383811988619069
911 0.1383811988619069
912 0.13873544169309518
913 0.13873544169309518
914 0.13873544169309518
915 0.13873544169309518
916 0.13873544169309518
917 0.13873544169309518
918 0.13873544169309518
919 0.13873544169309518
920 0.13873544169309518
921 0.13873544169309518
922 0.13873544169309518
923 0.13873544169309518
924 0.13873544169309518
925 0.13873544169309518
926 0.13873544169309518
927 0.13873544169309518
928 0.13873544169309518
929 0.13873544169309518
930 0.13873544169309518
931 0.13873544169309518
932 0.13873544169309518
933 0.13873544169309518
934 0.13873544169309518
935 0.13873544169309518
936 0.13873544169309518
937 0.13873544169309518
938 0.13873544169309518
939 0.13873544169309518
940 0.13873544169309518
941 0.13873544169309518
942 0.13873544169309518
943 0.13873544169309518
944 0.13873544169309518
945 0.13873544169309518
946 0.13873544169309518
947 0.13895974405488531
948 0.13895974405488531
949 0.13895974405488531
950 0.13895974405488531
951 0.13895974405488531
952 0.13895974405488531
953 0.13918384014486
954 0.13918384014486
955 0.13918384014486
956 0.13918384014486
957 0.13968071252199235
958 0.13968071252199235
959 0.14003236583181392
960 0.14038396583408685
961 0.14038396583408685
962 0.14038396583408685
963 0.14060772183404113
964 0.14060772183404113
965 0.14110030798571882
966 0.14110030798571882
967 0.14110030798571882
968 0.14110030798571882
969 0.14132386211039502
970 0.14132386211039502
971 0.14132386211039502
972 0.14132386211039502
973 0.14167477556568092
974 0.14224902382261922
975 0.14224902382261922
976 0.14259978052240713
977 0.14259978052240713
978 0.14272564872823734
979 0.14272564872823734
980 0.14272564872823734
981 0.14272564872823734
982 0.14272564872823734
983 0.14272564872823734
984 0.14272564872823734
985 0.14272564872823734
986 0.14272564872823734
987 0.14272564872823734
988 0.14272564872823734
989 0.14272564872823734
990 0.14299355043809142
991 0.14299355043809142
992 0.14299355043809142
993 0.14299355043809142
994 0.14299355043809142
995 0.14299355043809142
996 0.14299355043809142
997 0.14299355043809142
998 0.14299355043809142
999 0.14299355043809142
1000 0.14348726505715775

==> data/mean-ndcg-ue-sanitizer-ubsan-1000-crash_class=leaksan_detected_memory_leaks.dat <==
1 0.0
2 0.006949451626967811
3 0.005862375024947736
4 0.006571045767738049
5 0.008561928982108877
6 0.008974977916459669
7 0.009359744419091558
8 0.009970531272134335
9 0.011075774965425162
10 0.011075774965425162
11 0.013298153109869771
12 0.015436811076256478
13 0.015912729538571427
14 0.015912729538571427
15 0.016830614557681395
16 0.018807390770894
17 0.01948127633254351
18 0.01948127633254351
19 0.020631823824046398
20 0.021044360151816297
21 0.021044360151816297
22 0.021044360151816297
23 0.02140335241513277
24 0.02140335241513277
25 0.023496828046055445
26 0.023842991034055922
27 0.029952862488886487
28 0.029952862488886487
29 0.029952862488886487
30 0.029952862488886487
31 0.030234354164831976
32 0.030234354164831976
33 0.030991555184801865
34 0.030991555184801865
35 0.030991555184801865
36 0.0321410085980148
37 0.0321410085980148
38 0.032452425969332545
39 0.032452425969332545
40 0.032452425969332545
41 0.032452425969332545
42 0.03312904980587836
43 0.03407194234506383
44 0.0343477375886935
45 0.0343477375886935
46 0.0343477375886935
47 0.034766290996969956
48 0.034766290996969956
49 0.03541682849349437
50 0.03577485866759804
51 0.03637803280547399
52 0.03637803280547399
53 0.03702879504332705
54 0.039338325323523445
55 0.042849149113117414
56 0.042849149113117414
57 0.04360982387814219
58 0.044264671031051035
59 0.044264671031051035
60 0.044520056976587286
61 0.044912654897098434
62 0.044912654897098434
63 0.044912654897098434
64 0.045795614275682274
65 0.04606792710519872
66 0.046299947824897575
67 0.046299947824897575
68 0.04751816799789184
69 0.04751816799789184
70 0.04751816799789184
71 0.04751816799789184
72 0.04856530467622864
73 0.04856530467622864
74 0.04856530467622864
75 0.04856530467622864
76 0.04901370869212826
77 0.049832694838465634
78 0.049832694838465634
79 0.050202456255344696
80 0.050645692649006174
81 0.05108769489288747
82 0.05108769489288747
83 0.05130787456899554
84 0.05130787456899554
85 0.05130787456899554
86 0.052106835066588454
87 0.05379274989803997
88 0.05410636679633053
89 0.05510937486102499
90 0.05532564757052839
91 0.056319214025746175
92 0.05707434145707224
93 0.05783298301957938
94 0.05783298301957938
95 0.05818797442454442
96 0.0585421616912051
97 0.0595228423110112
98 0.06007667283889671
99 0.06007667283889671
100 0.060427758876915885
101 0.060427758876915885
102 0.060427758876915885
103 0.060427758876915885
104 0.060427758876915885
105 0.060427758876915885
106 0.060427758876915885
107 0.060427758876915885
108 0.060427758876915885
109 0.060427758876915885
110 0.060427758876915885
111 0.060427758876915885
112 0.060427758876915885
113 0.06219008061012311
114 0.06219008061012311
115 0.06237113739729695
116 0.06319053162893601
117 0.06408214690962033
118 0.06842455606215961
119 0.06842455606215961
120 0.06842455606215961
121 0.06842455606215961
122 0.0686034082639839
123 0.0686034082639839
124 0.0686034082639839
125 0.07005635549456835
126 0.07176998952456817
127 0.07262542151772472
128 0.07319359182657427
129 0.07342798086872915
130 0.07342798086872915
131 0.07415251764850372
132 0.07415251764850372
133 0.07415251764850372
134 0.07465829444121
135 0.07465829444121
136 0.07481582124805249
137 0.07555717722106539
138 0.07600941426683276
139 0.07622186577971009
140 0.07622186577971009
141 0.07622186577971009
142 0.07645175343940869
143 0.07668131875076466
144 0.07668131875076466
145 0.07668131875076466
146 0.07668131875076466
147 0.07668131875076466
148 0.0770051240592496
149 0.07742417647362872
150 0.07742417647362872
151 0.07742417647362872
152 0.07742417647362872
153 0.07872406060598146
154 0.07954702948591914
155 0.07954702948591914
156 0.07954702948591914
157 0.07954702948591914
158 0.0797721070750751
159 0.0797721070750751
160 0.0797721070750751
161 0.07997846373932373
162 0.08020244345810096
163 0.08020244345810096
164 0.08020244345810096
165 0.08020244345810096
166 0.08020244345810096
167 0.08020244345810096
168 0.08089208077413147
169 0.08089208077413147
170 0.08089208077413147
171 0.08089208077413147
172 0.08089208077413147
173 0.08089208077413147
174 0.08089208077413147
175 0.08089208077413147
176 0.08111249494227626
177 0.08148903548982907
178 0.08148903548982907
179 0.08148903548982907
180 0.08148903548982907
181 0.0817303833938182
182 0.0817303833938182
183 0.0817303833938182
184 0.0817303833938182
185 0.0817303833938182
186 0.08204012736893242
187 0.08204012736893242
188 0.08234924270253847
189 0.08234924270253847
190 0.08302858360539994
191 0.08339906035480589
192 0.08339906035480589
193 0.08361563732082297
194 0.08361563732082297
195 0.08483586038511838
196 0.08483586038511838
197 0.08483586038511838
198 0.08483586038511838
199 0.08503400997415783
200 0.08503400997415783
201 0.08523178813242518
202 0.08562697680492287
203 0.08562697680492287
204 0.08562697680492287
205 0.08562697680492287
206 0.08562697680492287
207 0.08562697680492287
208 0.08562697680492287
209 0.08584034388814386
210 0.08730280984795968
211 0.08730280984795968
212 0.08746334386493558
213 0.08782633091332956
214 0.08827262292392803
215 0.08850628079446289
216 0.08886832855624106
217 0.08886832855624106
218 0.08934056529382552
219 0.08934056529382552
220 0.08934056529382552
221 0.08948401803589968
222 0.08948401803589968
223 0.08948401803589968
224 0.09051808836871834
225 0.09071177024862931
226 0.09071177024862931
227 0.0910102048092507
228 0.09136866624584457
229 0.09136866624584457
230 0.09136866624584457
231 0.09136866624584457
232 0.0917538623576406
233 0.09194630921577816
234 0.09238533024357598
235 0.09256388182467813
236 0.09345471610097121
237 0.09345471610097121
238 0.09363285584360119
239 0.09381085987220242
240 0.09430790297760025
241 0.09430790297760025
242 0.09430790297760025
243 0.09430790297760025
244 0.09430790297760025
245 0.09430790297760025
246 0.09430790297760025
247 0.09430790297760025
248 0.09430790297760025
249 0.09430790297760025
250 0.09466102364242555
251 0.09466102364242555
252 0.09466102364242555
253 0.09588490694193225
254 0.09607436903847871
255 0.09607436903847871
256 0.09607436903847871
257 0.09607436903847871
258 0.09630039296657689
259 0.09645517071230184
260 0.09645517071230184
261 0.09645517071230184
262 0.09645517071230184
263 0.09645517071230184
264 0.09645517071230184
265 0.09645517071230184
266 0.09645517071230184
267 0.09645517071230184
268 0.09645517071230184
269 0.09645517071230184
270 0.09645517071230184
271 0.09645517071230184
272 0.09645517071230184
273 0.09709083840152201
274 0.09743761767409286
275 0.09864341261561174
276 0.09883008689385271
277 0.09883008689385271
278 0.09883008689385271
279 0.09901640430456697
280 0.09901640430456697
281 0.09901640430456697
282 0.09901640430456697
283 0.09916876289769504
284 0.09916876289769504
285 0.09916876289769504
286 0.09916876289769504
287 0.09916876289769504
288 0.09916876289769504
289 0.09916876289769504
290 0.09916876289769504
291 0.09916876289769504
292 0.09916876289769504
293 0.09916876289769504
294 0.1001303062336109
295 0.10047319346788648
296 0.10092016174638235
297 0.10144692351204718
298 0.1021093351051918
299 0.10263547912233194
300 0.10308139965553353
301 0.10325224078609964
302 0.10325224078609964
303 0.10340278575675478
304 0.10340278575675478
305 0.10340278575675478
306 0.10340278575675478
307 0.10574608204735746
308 0.10596514734377238
309 0.10596514734377238
310 0.10596514734377238
311 0.10613501940822366
312 0.10631772429595031
313 0.10695880317137754
314 0.10695880317137754
315 0.10729720953552078
316 0.10807734047439566
317 0.10807734047439566
318 0.10851876862602586
319 0.10851876862602586
320 0.10851876862602586
321 0.10851876862602586
322 0.10851876862602586
323 0.10851876862602586
324 0.10913567595987565
325 0.10913567595987565
326 0.10941552320051527
327 0.10941552320051527
328 0.10941552320051527
329 0.10941552320051527
330 0.10941552320051527
331 0.10956378327924747
332 0.10956378327924747
333 0.10989954378096052
334 0.10989954378096052
335 0.10989954378096052
336 0.11118023733770305
337 0.11137616516619282
338 0.11303523790391731
339 0.11385467762416479
340 0.11448942229235406
341 0.11505841187691429
342 0.11520584413253696
343 0.11694874691725712
344 0.11694874691725712
345 0.11709595957108916
346 0.11742895181698451
347 0.1175956541501719
348 0.1175956541501719
349 0.1175956541501719
350 0.1175956541501719
351 0.1175956541501719
352 0.1175956541501719
353 0.11780964504633205
354 0.11780964504633205
355 0.11780964504633205
356 0.11780964504633205
357 0.11780964504633205
358 0.11780964504633205
359 0.11795586566406904
360 0.11795586566406904
361 0.11795586566406904
362 0.11816894511275726
363 0.11816894511275726
364 0.11816894511275726
365 0.11896672140076348
366 0.11896672140076348
367 0.11913184701221367
368 0.11913184701221367
369 0.11913184701221367
370 0.11946107508367465
371 0.11973482629752166
372 0.11973482629752166
373 0.11973482629752166
374 0.11973482629752166
375 0.11973482629752166
376 0.12006316400675308
377 0.12006316400675308
378 0.12056859436043083
379 0.12138101190069163
380 0.12138101190069163
381 0.12155759476637859
382 0.12204907734985816
383 0.12239038586793739
384 0.12239038586793739
385 0.12239038586793739
386 0.1229342559210856
387 0.1229342559210856
388 0.1229342559210856
389 0.1229342559210856
390 0.12320572245901777
391 0.12320572245901777
392 0.12344136977744462
393 0.12344136977744462
394 0.12344136977744462
395 0.12344136977744462
396 0.12413499045200234
397 0.12413499045200234
398 0.12413499045200234
399 0.12413499045200234
400 0.12413499045200234
401 0.12413499045200234
402 0.12413499045200234
403 0.12413499045200234
404 0.12432501680072378
405 0.12451496512829993
406 0.12472398745392561
407 0.12472398745392561
408 0.12472398745392561
409 0.12472398745392561
410 0.12472398745392561
411 0.12472398745392561
412 0.12472398745392561
413 0.12472398745392561
414 0.12472398745392561
415 0.12472398745392561
416 0.12472398745392561
417 0.12472398745392561
418 0.12472398745392561
419 0.12493192174913446
420 0.12493192174913446
421 0.12525413483154865
422 0.12525413483154865
423 0.12578370459283236
424 0.12610554053098197
425 0.12610554053098197
426 0.12610554053098197
427 0.12610554053098197
428 0.12610554053098197
429 0.12610554053098197
430 0.12610554053098197
431 0.12610554053098197
432 0.1266932918608123
433 0.12733474271285491
434 0.12733474271285491
435 0.12733474271285491
436 0.1276556593336002
437 0.1276556593336002
438 0.1276556593336002
439 0.1276556593336002
440 0.1276556593336002
441 0.1276556593336002
442 0.1276556593336002
443 0.1276556593336002
444 0.12824077588147817
445 0.12824077588147817
446 0.12824077588147817
447 0.12824077588147817
448 0.12824077588147817
449 0.12824077588147817
450 0.12824077588147817
451 0.12824077588147817
452 0.12855980564447828
453 0.12855980564447828
454 0.12871920570968473
455 0.12871920570968473
456 0.12871920570968473
457 0.12871920570968473
458 0.12871920570968473
459 0.12871920570968473
460 0.12871920570968473
461 0.12871920570968473
462 0.12871920570968473
463 0.12871920570968473
464 0.12871920570968473
465 0.12871920570968473
466 0.12871920570968473
467 0.12871920570968473
468 0.12871920570968473
469 0.12887776546777455
470 0.12887776546777455
471 0.12887776546777455
472 0.12887776546777455
473 0.12887776546777455
474 0.12887776546777455
475 0.1290814785227477
476 0.1290814785227477
477 0.1290814785227477
478 0.1290814785227477
479 0.1290814785227477
480 0.1290814785227477
481 0.1290814785227477
482 0.1290814785227477
483 0.1290814785227477
484 0.1290814785227477
485 0.1290814785227477
486 0.1290814785227477
487 0.1290814785227477
488 0.1290814785227477
489 0.1290814785227477
490 0.1290814785227477
491 0.1290814785227477
492 0.1290814785227477
493 0.12928397250328053
494 0.12928397250328053
495 0.12928397250328053
496 0.12928397250328053
497 0.1295448658722213
498 0.1295448658722213
499 0.1295448658722213
500 0.1295448658722213
501 0.1295448658722213
502 0.1295448658722213
503 0.1295448658722213
504 0.12977102042307406
505 0.13074363706500414
506 0.13074363706500414
507 0.13074363706500414
508 0.13074363706500414
509 0.13074363706500414
510 0.13074363706500414
511 0.13074363706500414
512 0.13105576746496927
513 0.1317663682589917
514 0.1317663682589917
515 0.1317663682589917
516 0.1317663682589917
517 0.1317663682589917
518 0.1317663682589917
519 0.1317663682589917
520 0.1317663682589917
521 0.1317663682589917
522 0.1317663682589917
523 0.1323362139687
524 0.1323362139687
525 0.1323362139687
526 0.1323362139687
527 0.1323362139687
528 0.1323362139687
529 0.1323362139687
530 0.1323362139687
531 0.1323362139687
532 0.1325942849806109
533 0.1325942849806109
534 0.13274957539519663
535 0.13291664048035756
536 0.13291664048035756
537 0.13291664048035756
538 0.13291664048035756
539 0.13291664048035756
540 0.13291664048035756
541 0.13291664048035756
542 0.13317394971462948
543 0.13317394971462948
544 0.13317394971462948
545 0.13317394971462948
546 0.13317394971462948
547 0.13317394971462948
548 0.13317394971462948
549 0.13317394971462948
550 0.13317394971462948
551 0.13317394971462948
552 0.13317394971462948
553 0.13317394971462948
554 0.13317394971462948
555 0.13317394971462948
556 0.13317394971462948
557 0.13317394971462948
558 0.13317394971462948
559 0.13317394971462948
560 0.13317394971462948
561 0.13317394971462948
562 0.13317394971462948
563 0.13317394971462948
564 0.13317394971462948
565 0.1353404192156083
566 0.1355959732464794
567 0.13585145627341355
568 0.13585145627341355
569 0.13585145627341355
570 0.13585145627341355
571 0.13585145627341355
572 0.13585145627341355
573 0.13585145627341355
574 0.13585145627341355
575 0.13585145627341355
576 0.13610630757505315
577 0.13610630757505315
578 0.13610630757505315
579 0.13610630757505315
580 0.13610630757505315
581 0.13610630757505315
582 0.13610630757505315
583 0.13610630757505315
584 0.13610630757505315
585 0.13610630757505315
586 0.13630332266782033
587 0.13630332266782033
588 0.13630332266782033
589 0.13650018034555417
590 0.13650018034555417
591 0.13650018034555417
592 0.13650018034555417
593 0.13650018034555417
594 0.13650018034555417
595 0.13650018034555417
596 0.13702513896935184
597 0.13727856532077065
598 0.13727856532077065
599 0.13727856532077065
600 0.13727856532077065
601 0.13727856532077065
602 0.13727856532077065
603 0.13727856532077065
604 0.13727856532077065
605 0.13727856532077065
606 0.13727856532077065
607 0.13727856532077065
608 0.13727856532077065
609 0.13727856532077065
610 0.1375821896943136
611 0.13783470208004217
612 0.138138171860101
613 0.138138171860101
614 0.138138171860101
615 0.138138171860101
616 0.138138171860101
617 0.138138171860101
618 0.138138171860101
619 0.138138171860101
620 0.138138171860101
621 0.138138171860101
622 0.138138171860101
623 0.138138171860101
624 0.138138171860101
625 0.138138171860101
626 0.138138171860101
627 0.138138171860101
628 0.138138171860101
629 0.138138171860101
630 0.138138171860101
631 0.13835645940231056
632 0.13835645940231056
633 0.1385076634329298
634 0.1385076634329298
635 0.1385076634329298
636 0.13872568456283252
637 0.13872568456283252
638 0.13872568456283252
639 0.13872568456283252
640 0.13872568456283252
641 0.13872568456283252
642 0.13872568456283252
643 0.13872568456283252
644 0.13872568456283252
645 0.13872568456283252
646 0.13872568456283252
647 0.13872568456283252
648 0.13872568456283252
649 0.13872568456283252
650 0.13872568456283252
651 0.13897572981510734
652 0.13897572981510734
653 0.14015978202143867
654 0.14109368700854683
655 0.1412440958311783
656 0.14154432312182566
657 0.14154432312182566
658 0.14184440982018712
659 0.14206123979745258
660 0.14206123979745258
661 0.14206123979745258
662 0.14225456280897272
663 0.14225456280897272
664 0.14225456280897272
665 0.14225456280897272
666 0.14225456280897272
667 0.14225456280897272
668 0.14244761811094148
669 0.14266394700883844
670 0.14266394700883844
671 0.14266394700883844
672 0.14266394700883844
673 0.14266394700883844
674 0.14266394700883844
675 0.14266394700883844
676 0.14266394700883844
677 0.14296272531670837
678 0.14296272531670837
679 0.14326136869019612
680 0.14326136869019612
681 0.14326136869019612
682 0.14347706061152893
683 0.14347706061152893
684 0.14347706061152893
685 0.14347706061152893
686 0.1436264062763436
687 0.1436264062763436
688 0.14387433964407179
689 0.14387433964407179
690 0.14387433964407179
691 0.14387433964407179
692 0.14387433964407179
693 0.14387433964407179
694 0.14387433964407179
695 0.14387433964407179
696 0.14387433964407179
697 0.14387433964407179
698 0.14387433964407179
699 0.14387433964407179
700 0.14387433964407179
701 0.14387433964407179
702 0.14387433964407179
703 0.14387433964407179
704 0.14387433964407179
705 0.14387433964407179
706 0.14387433964407179
707 0.14387433964407179
708 0.14387433964407179
709 0.14403425084545876
710 0.14403425084545876
711 0.14403425084545876
712 0.14403425084545876
713 0.14433118987580063
714 0.14433118987580063
715 0.14433118987580063
716 0.14433118987580063
717 0.14433118987580063
718 0.14433118987580063
719 0.14447947055033736
720 0.14472569349972508
721 0.14472569349972508
722 0.1450215553745862
723 0.14526762306005797
724 0.14556336084181015
725 0.14556336084181015
726 0.14556336084181015
727 0.14556336084181015
728 0.14556336084181015
729 0.14556336084181015
730 0.14556336084181015
731 0.14556336084181015
732 0.1457767428526739
733 0.1457767428526739
734 0.14642682654200861
735 0.14707579538907026
736 0.14707579538907026
737 0.14707579538907026
738 0.14707579538907026
739 0.14707579538907026
740 0.14707579538907026
741 0.1472658256114208
742 0.1472658256114208
743 0.1472658256114208
744 0.1472658256114208
745 0.1472658256114208
746 0.1472658256114208
747 0.14741325139324346
748 0.14756064741688077
749 0.14756064741688077
750 0.14756064741688077
751 0.14756064741688077
752 0.14785469340351617
753 0.14785469340351617
754 0.14785469340351617
755 0.1480018825582444
756 0.1480018825582444
757 0.1480018825582444
758 0.1480018825582444
759 0.1480018825582444
760 0.1480018825582444
761 0.1480018825582444
762 0.1480018825582444
763 0.148245956947284
764 0.1484579657635721
765 0.1484579657635721
766 0.1484579657635721
767 0.1484579657635721
768 0.1484579657635721
769 0.1484579657635721
770 0.1484579657635721
771 0.1484579657635721
772 0.1484579657635721
773 0.1484579657635721
774 0.1484579657635721
775 0.1484579657635721
776 0.1484579657635721
777 0.14870137434755906
778 0.14870137434755906
779 0.14870137434755906
780 0.14894464228475482
781 0.14948024150023578
782 0.14977306946935323
783 0.14977306946935323
784 0.14977306946935323
785 0.14977306946935323
786 0.14977306946935323
787 0.14977306946935323
788 0.14977306946935323
789 0.14977306946935323
790 0.14991926042506595
791 0.14991926042506595
792 0.14991926042506595
793 0.14991926042506595
794 0.15037266885205022
795 0.15037266885205022
796 0.15037266885205022
797 0.15052978383955323
798 0.15052978383955323
799 0.15052978383955323
800 0.15074033446676105
801 0.15074033446676105
802 0.15074033446676105
803 0.15074033446676105
804 0.15074033446676105
805 0.15103139176227484
806 0.151219037865843
807 0.15136476447187572
808 0.15136476447187572
809 0.15136476447187572
810 0.15155227206281183
811 0.15155227206281183
812 0.15155227206281183
813 0.15155227206281183
814 0.15155227206281183
815 0.15203012974464575
816 0.15203012974464575
817 0.15221739706030496
818 0.15221739706030496
819 0.15221739706030496
820 0.15221739706030496
821 0.15221739706030496
822 0.15221739706030496
823 0.15221739706030496
824 0.15221739706030496
825 0.15221739706030496
826 0.15250733996336208
827 0.15250733996336208
828 0.15250733996336208
829 0.15250733996336208
830 0.15250733996336208
831 0.15250733996336208
832 0.15250733996336208
833 0.15250733996336208
834 0.15250733996336208
835 0.15266336869806452
836 0.15266336869806452
837 0.15266336869806452
838 0.15266336869806452
839 0.15266336869806452
840 0.15266336869806452
841 0.15266336869806452
842 0.1530281577255204
843 0.1530281577255204
844 0.1530281577255204
845 0.153268540445426
846 0.153268540445426
847 0.153268540445426
848 0.153268540445426
849 0.153268540445426
850 0.153268540445426
851 0.15364570013684728
852 0.15364570013684728
853 0.15364570013684728
854 0.15364570013684728
855 0.15364570013684728
856 0.15364570013684728
857 0.15364570013684728
858 0.15364570013684728
859 0.15364570013684728
860 0.15364570013684728
861 0.15364570013684728
862 0.15364570013684728
863 0.15364570013684728
864 0.15364570013684728
865 0.15364570013684728
866 0.15364570013684728
867 0.15364570013684728
868 0.15364570013684728
869 0.15364570013684728
870 0.15364570013684728
871 0.15393337409530292
872 0.15393337409530292
873 0.1543091141590772
874 0.15468479079672454
875 0.15468479079672454
876 0.15543589092992346
877 0.15543589092992346
878 0.15543589092992346
879 0.15543589092992346
880 0.15543589092992346
881 0.15543589092992346
882 0.15543589092992346
883 0.15543589092992346
884 0.15567467708404983
885 0.15567467708404983
886 0.15567467708404983
887 0.15567467708404983
888 0.15567467708404983
889 0.15567467708404983
890 0.15567467708404983
891 0.15567467708404983
892 0.15567467708404983
893 0.15567467708404983
894 0.15567467708404983
895 0.15627454642007216
896 0.15627454642007216
897 0.15641800986258386
898 0.15641800986258386
899 0.15641800986258386
900 0.15641800986258386
901 0.15641800986258386
902 0.15641800986258386
903 0.15641800986258386
904 0.15641800986258386
905 0.1567917656213498
906 0.1567917656213498
907 0.1567917656213498
908 0.1567917656213498
909 0.1567917656213498
910 0.1567917656213498
911 0.1567917656213498
912 0.1567917656213498
913 0.1567917656213498
914 0.1567917656213498
915 0.1567917656213498
916 0.1567917656213498
917 0.1567917656213498
918 0.1567917656213498
919 0.1567917656213498
920 0.1567917656213498
921 0.1567917656213498
922 0.1567917656213498
923 0.1571644446310368
924 0.1571644446310368
925 0.1571644446310368
926 0.1571644446310368
927 0.1571644446310368
928 0.1571644446310368
929 0.1571644446310368
930 0.1571644446310368
931 0.1571644446310368
932 0.15734810969173194
933 0.15734810969173194
934 0.15734810969173194
935 0.15734810969173194
936 0.15734810969173194
937 0.15749065958249836
938 0.15749065958249836
939 0.15763316512239087
940 0.15763316512239087
941 0.1578165727069227
942 0.15802210615597095
943 0.15802210615597095
944 0.15802210615597095
945 0.15802210615597095
946 0.15802210615597095
947 0.1583476731970688
948 0.1583476731970688
949 0.1583476731970688
950 0.1583476731970688
951 0.1583476731970688
952 0.15848989339767275
953 0.15864291932330604
954 0.15864291932330604
955 0.15864291932330604
956 0.15864291932330604
957 0.15864291932330604
958 0.15864291932330604
959 0.15924734953219022
960 0.15924734953219022
961 0.15924734953219022
962 0.15924734953219022
963 0.15924734953219022
964 0.15924734953219022
965 0.15924734953219022
966 0.15924734953219022
967 0.15924734953219022
968 0.15924734953219022
969 0.15924734953219022
970 0.15924734953219022
971 0.15924734953219022
972 0.15924734953219022
973 0.15924734953219022
974 0.15924734953219022
975 0.15924734953219022
976 0.15924734953219022
977 0.15924734953219022
978 0.15985005959510298
979 0.15985005959510298
980 0.15985005959510298
981 0.15985005959510298
982 0.15985005959510298
983 0.15985005959510298
984 0.15985005959510298
985 0.15985005959510298
986 0.15985005959510298
987 0.15985005959510298
988 0.15985005959510298
989 0.15985005959510298
990 0.15985005959510298
991 0.15985005959510298
992 0.15985005959510298
993 0.15985005959510298
994 0.15985005959510298
995 0.15985005959510298
996 0.15985005959510298
997 0.15985005959510298
998 0.15985005959510298
999 0.1600538468109172
1000 0.1600538468109172

==> data/mean-ndcg-ue-sanitizer-ubsan-1000-crash_class=libfuzzer_timeout.dat <==
1 0.013888888888888888
2 0.015679874107567323
3 0.014173345129418922
4 0.013347151979044266
5 0.014633092441109706
6 0.014053851505882285
7 0.01366420186152404
8 0.013562657277511849
9 0.01479002299053914
10 0.014720792513148374
11 0.014661854840077013
12 0.014921285005825532
13 0.015589767793165045
14 0.01677475864876604
15 0.01856845386384542
16 0.01919112649220608
17 0.019871868810106125
18 0.02187659539875503
19 0.02187659539875503
20 0.02187659539875503
21 0.02187659539875503
22 0.02187659539875503
23 0.02187659539875503
24 0.02187659539875503
25 0.02286153083187245
26 0.02286153083187245
27 0.02286153083187245
28 0.02286153083187245
29 0.02286153083187245
30 0.025664990367734935
31 0.025664990367734935
32 0.025664990367734935
33 0.025664990367734935
34 0.025664990367734935
35 0.025664990367734935
36 0.025664990367734935
37 0.025664990367734935
38 0.025664990367734935
39 0.025664990367734935
40 0.026070508912898305
41 0.026070508912898305
42 0.026070508912898305
43 0.027110413653626514
44 0.028144179255568162
45 0.028144179255568162
46 0.028144179255568162
47 0.028144179255568162
48 0.028337986926862596
49 0.028337986926862596
50 0.028337986926862596
51 0.028337986926862596
52 0.028337986926862596
53 0.028337986926862596
54 0.028650597650950873
55 0.028869729361070812
56 0.028869729361070812
57 0.028869729361070812
58 0.029302383732470072
59 0.029302383732470072
60 0.029302383732470072
61 0.029302383732470072
62 0.029515285860466582
63 0.029515285860466582
64 0.02974790816834038
65 0.02974790816834038
66 0.02974790816834038
67 0.02974790816834038
68 0.02974790816834038
69 0.02974790816834038
70 0.02974790816834038
71 0.02974790816834038
72 0.02974790816834038
73 0.02974790816834038
74 0.02974790816834038
75 0.02974790816834038
76 0.02974790816834038
77 0.030200188173960217
78 0.030200188173960217
79 0.030200188173960217
80 0.030200188173960217
81 0.030200188173960217
82 0.03041994165385917
83 0.03041994165385917
84 0.03041994165385917
85 0.03041994165385917
86 0.03070045242466202
87 0.03070045242466202
88 0.03070045242466202
89 0.03070045242466202
90 0.03070045242466202
91 0.03070045242466202
92 0.030940572932648267
93 0.030940572932648267
94 0.031153810054291412
95 0.03142827100164863
96 0.03142827100164863
97 0.03170149765691419
98 0.03170149765691419
99 0.03170149765691419
100 0.03170149765691419
101 0.0318922192536534
102 0.0318922192536534
103 0.0318922192536534
104 0.0318922192536534
105 0.03210044661142208
106 0.03210044661142208
107 0.032307842678208215
108 0.032307842678208215
109 0.032307842678208215
110 0.032307842678208215
111 0.032307842678208215
112 0.032307842678208215
113 0.03249408533873778
114 0.03249408533873778
115 0.03249408533873778
116 0.03249408533873778
117 0.03249408533873778
118 0.03269727230431457
119 0.03269727230431457
120 0.032844542647367705
121 0.032844542647367705
122 0.032844542647367705
123 0.032844542647367705
124 0.032844542647367705
125 0.033045328213504026
126 0.03324578611972251
127 0.03324578611972251
128 0.03344559951165727
129 0.03344559951165727
130 0.03364478234187028
131 0.03384365495969864
132 0.03384365495969864
133 0.03384365495969864
134 0.03384365495969864
135 0.03384365495969864
136 0.03384365495969864
137 0.03384365495969864
138 0.03384365495969864
139 0.0339865786394108
140 0.0339865786394108
141 0.0339865786394108
142 0.0339865786394108
143 0.0339865786394108
144 0.0339865786394108
145 0.0339865786394108
146 0.0339865786394108
147 0.0339865786394108
148 0.03414878998383537
149 0.03414878998383537
150 0.03414878998383537
151 0.03414878998383537
152 0.03414878998383537
153 0.03414878998383537
154 0.03430973157390534
155 0.03430973157390534
156 0.03430973157390534
157 0.034501541425245856
158 0.034501541425245856
159 0.034501541425245856
160 0.03469264127303077
161 0.03469264127303077
162 0.03469264127303077
163 0.034883049318893335
164 0.034883049318893335
165 0.034883049318893335
166 0.034883049318893335
167 0.035055197718720246
168 0.035055197718720246
169 0.035055197718720246
170 0.035055197718720246
171 0.035055197718720246
172 0.035055197718720246
173 0.035055197718720246
174 0.035055197718720246
175 0.035055197718720246
176 0.035055197718720246
177 0.035055197718720246
178 0.035055197718720246
179 0.035055197718720246
180 0.03520029054546165
181 0.03520029054546165
182 0.03520029054546165
183 0.03520029054546165
184 0.03520029054546165
185 0.03520029054546165
186 0.03520029054546165
187 0.03520029054546165
188 0.03520029054546165
189 0.03520029054546165
190 0.03520029054546165
191 0.03520029054546165
192 0.03520029054546165
193 0.03520029054546165
194 0.03520029054546165
195 0.035406494874670534
196 0.035406494874670534
197 0.035406494874670534
198 0.035406494874670534
199 0.035406494874670534
200 0.035406494874670534
201 0.035406494874670534
202 0.035406494874670534
203 0.035406494874670534
204 0.035406494874670534
205 0.035406494874670534
206 0.035406494874670534
207 0.035531163818855384
208 0.03571292998227449
209 0.03571292998227449
210 0.03589437268431626
211 0.03589437268431626
212 0.03616679625363332
213 0.03616679625363332
214 0.03616679625363332
215 0.03616679625363332
216 0.03616679625363332
217 0.03616679625363332
218 0.03629027303596322
219 0.03629027303596322
220 0.03629027303596322
221 0.03629027303596322
222 0.03629027303596322
223 0.03629027303596322
224 0.03629027303596322
225 0.03629027303596322
226 0.03629027303596322
227 0.03629027303596322
228 0.03629027303596322
229 0.036412637054423005
230 0.036412637054423005
231 0.036412637054423005
232 0.03657445616601779
233 0.03657445616601779
234 0.03657445616601779
235 0.03657445616601779
236 0.036703620385253016
237 0.03685194946217918
238 0.03685194946217918
239 0.03685194946217918
240 0.03685194946217918
241 0.03685194946217918
242 0.03685194946217918
243 0.03685194946217918
244 0.03685194946217918
245 0.03685194946217918
246 0.03685194946217918
247 0.03685194946217918
248 0.03685194946217918
249 0.03685194946217918
250 0.03685194946217918
251 0.03685194946217918
252 0.03685194946217918
253 0.03697212014447052
254 0.03697212014447052
255 0.03697212014447052
256 0.03710804630903084
257 0.03710804630903084
258 0.03724378285165881
259 0.03724378285165881
260 0.037418291260218915
261 0.037418291260218915
262 0.037418291260218915
263 0.03753762973060907
264 0.03753762973060907
265 0.03753762973060907
266 0.03753762973060907
267 0.03771131205254383
268 0.037830250312588645
269 0.037830250312588645
270 0.037830250312588645
271 0.037830250312588645
272 0.037830250312588645
273 0.037830250312588645
274 0.037830250312588645
275 0.037830250312588645
276 0.037830250312588645
277 0.037830250312588645
278 0.037830250312588645
279 0.037830250312588645
280 0.037830250312588645
281 0.037830250312588645
282 0.037830250312588645
283 0.037830250312588645
284 0.037830250312588645
285 0.037830250312588645
286 0.0379478273649716
287 0.0379478273649716
288 0.03806526032114816
289 0.03806526032114816
290 0.03806526032114816
291 0.03806526032114816
292 0.03806526032114816
293 0.03806526032114816
294 0.03806526032114816
295 0.038207904536198406
296 0.038207904536198406
297 0.03833187612285639
298 0.03845577485280047
299 0.03845577485280047
300 0.03845577485280047
301 0.03845577485280047
302 0.03845577485280047
303 0.03845577485280047
304 0.03845577485280047
305 0.03845577485280047
306 0.03845577485280047
307 0.03859742977827449
308 0.03859742977827449
309 0.03859742977827449
310 0.03859742977827449
311 0.03859742977827449
312 0.03859742977827449
313 0.03859742977827449
314 0.03859742977827449
315 0.03859742977827449
316 0.03859742977827449
317 0.03859742977827449
318 0.03859742977827449
319 0.03873814609040546
320 0.03873814609040546
321 0.03873814609040546
322 0.03873814609040546
323 0.03873814609040546
324 0.03890603767946124
325 0.03890603767946124
326 0.03890603767946124
327 0.03890603767946124
328 0.03890603767946124
329 0.03890603767946124
330 0.03890603767946124
331 0.03890603767946124
332 0.03890603767946124
333 0.03890603767946124
334 0.03890603767946124
335 0.03890603767946124
336 0.03902037028346461
337 0.039134644711124364
338 0.039134644711124364
339 0.039134644711124364
340 0.039134644711124364
341 0.039134644711124364
342 0.039134644711124364
343 0.039134644711124364
344 0.039134644711124364
345 0.039134644711124364
346 0.039248405745427685
347 0.039248405745427685
348 0.039248405745427685
349 0.039248405745427685
350 0.039248405745427685
351 0.039248405745427685
352 0.039248405745427685
353 0.039248405745427685
354 0.039248405745427685
355 0.039248405745427685
356 0.039248405745427685
357 0.0393615630457067
358 0.0393615630457067
359 0.0393615630457067
360 0.0393615630457067
361 0.0393615630457067
362 0.0393615630457067
363 0.0393615630457067
364 0.0393615630457067
365 0.0394990774078343
366 0.0394990774078343
367 0.039611707044876765
368 0.039611707044876765
369 0.03986636529742411
370 0.04005032961799272
371 0.04005032961799272
372 0.04005032961799272
373 0.04005032961799272
374 0.040199155872270215
375 0.040199155872270215
376 0.040199155872270215
377 0.040199155872270215
378 0.040311226807749005
379 0.040311226807749005
380 0.040459655543795
381 0.04060801884016936
382 0.04060801884016936
383 0.04074442374947832
384 0.04074442374947832
385 0.04074442374947832
386 0.04074442374947832
387 0.04074442374947832
388 0.04074442374947832
389 0.04074442374947832
390 0.040996726668781173
391 0.040996726668781173
392 0.040996726668781173
393 0.040996726668781173
394 0.040996726668781173
395 0.041341867819937365
396 0.041341867819937365
397 0.04145302301442576
398 0.04145302301442576
399 0.04145302301442576
400 0.04145302301442576
401 0.04145302301442576
402 0.04145302301442576
403 0.04145302301442576
404 0.04145302301442576
405 0.04145302301442576
406 0.04145302301442576
407 0.04145302301442576
408 0.04156367428733717
409 0.04180920013638807
410 0.04193452255014691
411 0.042069332998574
412 0.042069332998574
413 0.042069332998574
414 0.042069332998574
415 0.042069332998574
416 0.042069332998574
417 0.042069332998574
418 0.04217954158795394
419 0.04217954158795394
420 0.04217954158795394
421 0.0422896201077193
422 0.0422896201077193
423 0.0422896201077193
424 0.042423738564182835
425 0.042423738564182835
426 0.042423738564182835
427 0.042423738564182835
428 0.042423738564182835
429 0.042630331523132586
430 0.04280974970636109
431 0.04280974970636109
432 0.04280974970636109
433 0.04280974970636109
434 0.04280974970636109
435 0.04280974970636109
436 0.04280974970636109
437 0.04280974970636109
438 0.043015639335671665
439 0.043015639335671665
440 0.043015639335671665
441 0.043015639335671665
442 0.043015639335671665
443 0.043015639335671665
444 0.043015639335671665
445 0.043015639335671665
446 0.043015639335671665
447 0.043015639335671665
448 0.043015639335671665
449 0.043015639335671665
450 0.043015639335671665
451 0.043015639335671665
452 0.04322047213896439
453 0.04322047213896439
454 0.04322047213896439
455 0.04322047213896439
456 0.04322047213896439
457 0.04322047213896439
458 0.04322047213896439
459 0.04322047213896439
460 0.04322047213896439
461 0.04322047213896439
462 0.04337868308450254
463 0.04337868308450254
464 0.04337868308450254
465 0.04337868308450254
466 0.04337868308450254
467 0.04337868308450254
468 0.04337868308450254
469 0.04337868308450254
470 0.04337868308450254
471 0.04337868308450254
472 0.04337868308450254
473 0.04337868308450254
474 0.04337868308450254
475 0.04337868308450254
476 0.04337868308450254
477 0.04353607641818048
478 0.04353607641818048
479 0.04353607641818048
480 0.043658207383125966
481 0.043658207383125966
482 0.043658207383125966
483 0.043658207383125966
484 0.043658207383125966
485 0.043658207383125966
486 0.043860644658552786
487 0.043860644658552786
488 0.043860644658552786
489 0.043860644658552786
490 0.043860644658552786
491 0.043860644658552786
492 0.043860644658552786
493 0.043860644658552786
494 0.043860644658552786
495 0.043860644658552786
496 0.043860644658552786
497 0.043860644658552786
498 0.043860644658552786
499 0.043860644658552786
500 0.043860644658552786
501 0.043860644658552786
502 0.043860644658552786
503 0.043860644658552786
504 0.043860644658552786
505 0.043860644658552786
506 0.043860644658552786
507 0.043860644658552786
508 0.043860644658552786
509 0.044061583509682804
510 0.044061583509682804
511 0.044061583509682804
512 0.04416821745559368
513 0.04416821745559368
514 0.04416821745559368
515 0.04416821745559368
516 0.04416821745559368
517 0.04416821745559368
518 0.04416821745559368
519 0.04416821745559368
520 0.04416821745559368
521 0.04416821745559368
522 0.04429789016013081
523 0.04429789016013081
524 0.04429789016013081
525 0.04429789016013081
526 0.04429789016013081
527 0.04429789016013081
528 0.04429789016013081
529 0.04429789016013081
530 0.04429789016013081
531 0.04429789016013081
532 0.04429789016013081
533 0.04429789016013081
534 0.04429789016013081
535 0.04429789016013081
536 0.04429789016013081
537 0.04429789016013081
538 0.04429789016013081
539 0.04429789016013081
540 0.04429789016013081
541 0.04429789016013081
542 0.04429789016013081
543 0.04429789016013081
544 0.044496712238761
545 0.044496712238761
546 0.044496712238761
547 0.044650694669989756
548 0.044650694669989756
549 0.044650694669989756
550 0.044650694669989756
551 0.044650694669989756
552 0.044650694669989756
553 0.044650694669989756
554 0.044650694669989756
555 0.044650694669989756
556 0.044650694669989756
557 0.044650694669989756
558 0.044779002870919904
559 0.044779002870919904
560 0.044779002870919904
561 0.044779002870919904
562 0.044779002870919904
563 0.04491824117335692
564 0.04491824117335692
565 0.045115877323147036
566 0.045115877323147036
567 0.045115877323147036
568 0.045115877323147036
569 0.045115877323147036
570 0.045115877323147036
571 0.04523467526253651
572 0.04523467526253651
573 0.04523467526253651
574 0.04523467526253651
575 0.04523467526253651
576 0.04523467526253651
577 0.04523467526253651
578 0.04523467526253651
579 0.04523467526253651
580 0.04523467526253651
581 0.04523467526253651
582 0.04523467526253651
583 0.04523467526253651
584 0.04523467526253651
585 0.04523467526253651
586 0.04523467526253651
587 0.04523467526253651
588 0.04523467526253651
589 0.04523467526253651
590 0.04523467526253651
591 0.04523467526253651
592 0.04523467526253651
593 0.04523467526253651
594 0.04523467526253651
595 0.04523467526253651
596 0.04535267814268851
597 0.04535267814268851
598 0.04535267814268851
599 0.04535267814268851
600 0.04535267814268851
601 0.04535267814268851
602 0.04535267814268851
603 0.04535267814268851
604 0.04535267814268851
605 0.04535267814268851
606 0.04535267814268851
607 0.04535267814268851
608 0.04535267814268851
609 0.04535267814268851
610 0.04535267814268851
611 0.04550400993555894
612 0.04550400993555894
613 0.04550400993555894
614 0.04550400993555894
615 0.04550400993555894
616 0.04550400993555894
617 0.04550400993555894
618 0.04550400993555894
619 0.04550400993555894
620 0.04569879625782084
621 0.04569879625782084
622 0.04569879625782084
623 0.04569879625782084
624 0.04569879625782084
625 0.04569879625782084
626 0.04569879625782084
627 0.04569879625782084
628 0.04569879625782084
629 0.04569879625782084
630 0.04569879625782084
631 0.04569879625782084
632 0.04569879625782084
633 0.04569879625782084
634 0.04583547637170666
635 0.04583547637170666
636 0.04583547637170666
637 0.04583547637170666
638 0.04583547637170666
639 0.04583547637170666
640 0.04583547637170666
641 0.04583547637170666
642 0.04583547637170666
643 0.04583547637170666
644 0.04583547637170666
645 0.04583547637170666
646 0.04583547637170666
647 0.04583547637170666
648 0.04597169617946554
649 0.04597169617946554
650 0.04597169617946554
651 0.04597169617946554
652 0.04608066313376913
653 0.04627389382713671
654 0.04627389382713671
655 0.04627389382713671
656 0.04627389382713671
657 0.046466942951329304
658 0.046466942951329304
659 0.046466942951329304
660 0.046466942951329304
661 0.046466942951329304
662 0.046466942951329304
663 0.046466942951329304
664 0.046466942951329304
665 0.046466942951329304
666 0.046466942951329304
667 0.046466942951329304
668 0.046466942951329304
669 0.046466942951329304
670 0.046466942951329304
671 0.046466942951329304
672 0.046466942951329304
673 0.046466942951329304
674 0.046466942951329304
675 0.046466942951329304
676 0.046466942951329304
677 0.046466942951329304
678 0.046466942951329304
679 0.046466942951329304
680 0.046466942951329304
681 0.046466942951329304
682 0.046466942951329304
683 0.046466942951329304
684 0.046466942951329304
685 0.046466942951329304
686 0.046466942951329304
687 0.046615563548775676
688 0.046615563548775676
689 0.046615563548775676
690 0.046615563548775676
691 0.046615563548775676
692 0.046615563548775676
693 0.046615563548775676
694 0.046615563548775676
695 0.046615563548775676
696 0.046615563548775676
697 0.046615563548775676
698 0.046871658627056306
699 0.046871658627056306
700 0.046871658627056306
701 0.046871658627056306
702 0.046871658627056306
703 0.046871658627056306
704 0.046871658627056306
705 0.046871658627056306
706 0.046871658627056306
707 0.046871658627056306
708 0.046871658627056306
709 0.046871658627056306
710 0.046871658627056306
711 0.046871658627056306
712 0.046871658627056306
713 0.046871658627056306
714 0.04699516166461487
715 0.04699516166461487
716 0.04699516166461487
717 0.04699516166461487
718 0.04699516166461487
719 0.04699516166461487
720 0.04699516166461487
721 0.04699516166461487
722 0.04699516166461487
723 0.04699516166461487
724 0.04699516166461487
725 0.04699516166461487
726 0.04699516166461487
727 0.04699516166461487
728 0.04699516166461487
729 0.047128951478297626
730 0.047128951478297626
731 0.047128951478297626
732 0.047128951478297626
733 0.047128951478297626
734 0.047128951478297626
735 0.047128951478297626
736 0.047128951478297626
737 0.047128951478297626
738 0.047128951478297626
739 0.047128951478297626
740 0.047128951478297626
741 0.047128951478297626
742 0.047275843060381184
743 0.047275843060381184
744 0.047275843060381184
745 0.047275843060381184
746 0.047275843060381184
747 0.047275843060381184
748 0.047275843060381184
749 0.047275843060381184
750 0.047275843060381184
751 0.047275843060381184
752 0.047275843060381184
753 0.047275843060381184
754 0.047422379496279955
755 0.047422379496279955
756 0.047422379496279955
757 0.047422379496279955
758 0.047422379496279955
759 0.047422379496279955
760 0.047422379496279955
761 0.047422379496279955
762 0.047422379496279955
763 0.047422379496279955
764 0.047422379496279955
765 0.047422379496279955
766 0.047422379496279955
767 0.047422379496279955
768 0.047422379496279955
769 0.047422379496279955
770 0.047422379496279955
771 0.047422379496279955
772 0.047422379496279955
773 0.047422379496279955
774 0.047422379496279955
775 0.047422379496279955
776 0.047422379496279955
777 0.047422379496279955
778 0.047422379496279955
779 0.047422379496279955
780 0.04754424537714692
781 0.04754424537714692
782 0.04754424537714692
783 0.04754424537714692
784 0.04754424537714692
785 0.04754424537714692
786 0.04754424537714692
787 0.04754424537714692
788 0.047689814199974305
789 0.047689814199974305
790 0.047689814199974305
791 0.047689814199974305
792 0.047689814199974305
793 0.047689814199974305
794 0.047689814199974305
795 0.047689814199974305
796 0.047689814199974305
797 0.047689814199974305
798 0.047689814199974305
799 0.047689814199974305
800 0.047689814199974305
801 0.047689814199974305
802 0.047689814199974305
803 0.047689814199974305
804 0.047689814199974305
805 0.047689814199974305
806 0.047689814199974305
807 0.047689814199974305
808 0.047689814199974305
809 0.047689814199974305
810 0.047689814199974305
811 0.047689814199974305
812 0.047689814199974305
813 0.047689814199974305
814 0.047689814199974305
815 0.047689814199974305
816 0.047689814199974305
817 0.047689814199974305
818 0.047689814199974305
819 0.047689814199974305
820 0.047689814199974305
821 0.047689814199974305
822 0.047689814199974305
823 0.04783444198331051
824 0.04783444198331051
825 0.04783444198331051
826 0.04783444198331051
827 0.04783444198331051
828 0.04783444198331051
829 0.04783444198331051
830 0.04783444198331051
831 0.04783444198331051
832 0.04783444198331051
833 0.04783444198331051
834 0.04783444198331051
835 0.04783444198331051
836 0.04783444198331051
837 0.04783444198331051
838 0.04783444198331051
839 0.04783444198331051
840 0.04783444198331051
841 0.04783444198331051
842 0.04783444198331051
843 0.04783444198331051
844 0.04783444198331051
845 0.0479392228883389
846 0.0479392228883389
847 0.0479392228883389
848 0.0479392228883389
849 0.0479392228883389
850 0.0479392228883389
851 0.0479392228883389
852 0.0479392228883389
853 0.0479392228883389
854 0.0479392228883389
855 0.0479392228883389
856 0.0479392228883389
857 0.0479392228883389
858 0.0479392228883389
859 0.0479392228883389
860 0.0479392228883389
861 0.0479392228883389
862 0.0479392228883389
863 0.0479392228883389
864 0.0479392228883389
865 0.0479392228883389
866 0.0479392228883389
867 0.0479392228883389
868 0.0479392228883389
869 0.0479392228883389
870 0.0479392228883389
871 0.0479392228883389
872 0.0479392228883389
873 0.0479392228883389
874 0.0479392228883389
875 0.0479392228883389
876 0.0479392228883389
877 0.0479392228883389
878 0.0479392228883389
879 0.0479392228883389
880 0.04804337739606047
881 0.04804337739606047
882 0.04804337739606047
883 0.04804337739606047
884 0.04804337739606047
885 0.04804337739606047
886 0.04804337739606047
887 0.04804337739606047
888 0.04818638795496724
889 0.04818638795496724
890 0.04818638795496724
891 0.04818638795496724
892 0.04818638795496724
893 0.04818638795496724
894 0.04818638795496724
895 0.04818638795496724
896 0.04818638795496724
897 0.04818638795496724
898 0.04818638795496724
899 0.04818638795496724
900 0.04818638795496724
901 0.04818638795496724
902 0.04818638795496724
903 0.04832904697420645
904 0.04832904697420645
905 0.04832904697420645
906 0.04832904697420645
907 0.04832904697420645
908 0.04832904697420645
909 0.04832904697420645
910 0.04832904697420645
911 0.04847152157704583
912 0.04847152157704583
913 0.04847152157704583
914 0.04847152157704583
915 0.04847152157704583
916 0.04847152157704583
917 0.04847152157704583
918 0.04847152157704583
919 0.04847152157704583
920 0.04847152157704583
921 0.04847152157704583
922 0.04847152157704583
923 0.04847152157704583
924 0.04861370092213333
925 0.04861370092213333
926 0.04861370092213333
927 0.04875581289214259
928 0.04875581289214259
929 0.04875581289214259
930 0.04875581289214259
931 0.04875581289214259
932 0.04875581289214259
933 0.04875581289214259
934 0.04875581289214259
935 0.04875581289214259
936 0.04875581289214259
937 0.04875581289214259
938 0.04875581289214259
939 0.04875581289214259
940 0.04875581289214259
941 0.04875581289214259
942 0.04875581289214259
943 0.04875581289214259
944 0.04875581289214259
945 0.04875581289214259
946 0.04875581289214259
947 0.04875581289214259
948 0.04875581289214259
949 0.04875581289214259
950 0.04875581289214259
951 0.04875581289214259
952 0.04875581289214259
953 0.04875581289214259
954 0.04875581289214259
955 0.04875581289214259
956 0.04875581289214259
957 0.04875581289214259
958 0.04875581289214259
959 0.04875581289214259
960 0.04875581289214259
961 0.04875581289214259
962 0.04875581289214259
963 0.04875581289214259
964 0.04875581289214259
965 0.04875581289214259
966 0.04875581289214259
967 0.04875581289214259
968 0.04875581289214259
969 0.04875581289214259
970 0.04875581289214259
971 0.04875581289214259
972 0.04875581289214259
973 0.04875581289214259
974 0.04875581289214259
975 0.04875581289214259
976 0.04875581289214259
977 0.04875581289214259
978 0.04875581289214259
979 0.04875581289214259
980 0.04875581289214259
981 0.04875581289214259
982 0.04875581289214259
983 0.04875581289214259
984 0.04875581289214259
985 0.04875581289214259
986 0.04875581289214259
987 0.04875581289214259
988 0.04875581289214259
989 0.04875581289214259
990 0.04875581289214259
991 0.04875581289214259
992 0.04875581289214259
993 0.04875581289214259
994 0.04875581289214259
995 0.04889646920015204
996 0.04889646920015204
997 0.04889646920015204
998 0.04889646920015204
999 0.04889646920015204
1000 0.04889646920015204

==> data/mean-ndcg-ue-sanitizer-ubsan-1000-crash_class=ubsan_runtime_error_signed_integer_overflow.dat <==
1 0.01020408163265306
2 0.01020408163265306
3 0.007809802418251243
4 0.011399372643177141
5 0.012215548488012408
6 0.011698198731388115
7 0.011698198731388115
8 0.01258303371602199
9 0.015654768365654447
10 0.015654768365654447
11 0.015654768365654447
12 0.015654768365654447
13 0.015654768365654447
14 0.015654768365654447
15 0.015654768365654447
16 0.015654768365654447
17 0.017157356292040148
18 0.017157356292040148
19 0.017157356292040148
20 0.017860351870994974
21 0.01918174005977095
22 0.020566860684174338
23 0.021435672565896822
24 0.022782958905552902
25 0.022782958905552902
26 0.022782958905552902
27 0.022782958905552902
28 0.023418568582222424
29 0.02613471914143748
30 0.029982327304722407
31 0.029982327304722407
32 0.03059444833581512
33 0.031201387359436738
34 0.03187610513377796
35 0.03187610513377796
36 0.03187610513377796
37 0.03187610513377796
38 0.03187610513377796
39 0.0325263992301007
40 0.0325263992301007
41 0.03316820462652262
42 0.03316820462652262
43 0.03493329274438133
44 0.03493329274438133
45 0.03493329274438133
46 0.03493329274438133
47 0.036053551655162365
48 0.036053551655162365
49 0.036053551655162365
50 0.03654802454300947
51 0.03704006738156727
52 0.03704006738156727
53 0.03752745493499682
54 0.038061547238984805
55 0.03941781670487663
56 0.03989868648523085
57 0.04101657986115439
58 0.04101657986115439
59 0.04169095664762139
60 0.04169095664762139
61 0.04330212135863824
62 0.04330212135863824
63 0.04423707487195215
64 0.044749793428082156
65 0.045213836719196904
66 0.04618524351598303
67 0.04618524351598303
68 0.04618524351598303
69 0.04664285993411668
70 0.04664285993411668
71 0.04664285993411668
72 0.04664285993411668
73 0.04664285993411668
74 0.04664285993411668
75 0.04754071303305439
76 0.04754071303305439
77 0.04754071303305439
78 0.04754071303305439
79 0.04754071303305439
80 0.04754071303305439
81 0.04802639993382009
82 0.04846637533634856
83 0.04846637533634856
84 0.04890399266502908
85 0.04890399266502908
86 0.04890399266502908
87 0.04890399266502908
88 0.04890399266502908
89 0.04890399266502908
90 0.04890399266502908
91 0.04890399266502908
92 0.04890399266502908
93 0.04890399266502908
94 0.04943076503682533
95 0.04989967882779097
96 0.05042405217997186
97 0.050947252517207865
98 0.050947252517207865
99 0.050947252517207865
100 0.05146703450823124
101 0.05146703450823124
102 0.05146703450823124
103 0.05146703450823124
104 0.05146703450823124
105 0.05146703450823124
106 0.05146703450823124
107 0.0519793773740526
108 0.0519793773740526
109 0.0519793773740526
110 0.0519793773740526
111 0.0519793773740526
112 0.0519793773740526
113 0.0519793773740526
114 0.0524304451145066
115 0.0530112968113411
116 0.0530112968113411
117 0.0530112968113411
118 0.054491260747002446
119 0.054491260747002446
120 0.054491260747002446
121 0.056286342253385926
122 0.056286342253385926
123 0.05717437577782576
124 0.05717437577782576
125 0.05717437577782576
126 0.05717437577782576
127 0.05717437577782576
128 0.05717437577782576
129 0.05849349483216424
130 0.05849349483216424
131 0.05849349483216424
132 0.05849349483216424
133 0.05849349483216424
134 0.05849349483216424
135 0.05898179628766066
136 0.05937695659507532
137 0.059811333623438136
138 0.059811333623438136
139 0.06020476176106083
140 0.06020476176106083
141 0.06059706382336595
142 0.06108042703736422
143 0.06108042703736422
144 0.06108042703736422
145 0.06108042703736422
146 0.06108042703736422
147 0.06108042703736422
148 0.06108042703736422
149 0.06108042703736422
150 0.06108042703736422
151 0.06108042703736422
152 0.06108042703736422
153 0.06248463529028442
154 0.06248463529028442
155 0.06248463529028442
156 0.06248463529028442
157 0.06248463529028442
158 0.06248463529028442
159 0.06290635204160512
160 0.06290635204160512
161 0.06290635204160512
162 0.06290635204160512
163 0.06290635204160512
164 0.06290635204160512
165 0.06290635204160512
166 0.06290635204160512
167 0.06290635204160512
168 0.06290635204160512
169 0.06290635204160512
170 0.06290635204160512
171 0.06290635204160512
172 0.06290635204160512
173 0.06290635204160512
174 0.06290635204160512
175 0.06332029507204527
176 0.06332029507204527
177 0.06385314846157064
178 0.06426574276125402
179 0.06426574276125402
180 0.06426574276125402
181 0.06467701929152123
182 0.06513749782254641
183 0.06513749782254641
184 0.06513749782254641
185 0.06513749782254641
186 0.06513749782254641
187 0.06596568372791457
188 0.06596568372791457
189 0.06596568372791457
190 0.06596568372791457
191 0.06596568372791457
192 0.06596568372791457
193 0.06596568372791457
194 0.06596568372791457
195 0.06659454005032645
196 0.06659454005032645
197 0.06659454005032645
198 0.06659454005032645
199 0.06659454005032645
200 0.06659454005032645
201 0.06659454005032645
202 0.06659454005032645
203 0.06659454005032645
204 0.06659454005032645
205 0.06659454005032645
206 0.06659454005032645
207 0.06659454005032645
208 0.06659454005032645
209 0.06659454005032645
210 0.06740486560824205
211 0.06740486560824205
212 0.06740486560824205
213 0.06740486560824205
214 0.06740486560824205
215 0.06740486560824205
216 0.06740486560824205
217 0.06780235614148429
218 0.06780235614148429
219 0.06780235614148429
220 0.06780235614148429
221 0.06780235614148429
222 0.06780235614148429
223 0.06780235614148429
224 0.06780235614148429
225 0.06859205155495758
226 0.06859205155495758
227 0.06859205155495758
228 0.06989372477439176
229 0.06989372477439176
230 0.06989372477439176
231 0.06989372477439176
232 0.06989372477439176
233 0.06989372477439176
234 0.06989372477439176
235 0.06989372477439176
236 0.06989372477439176
237 0.06989372477439176
238 0.06989372477439176
239 0.06989372477439176
240 0.06989372477439176
241 0.06989372477439176
242 0.07028335919516511
243 0.07028335919516511
244 0.07028335919516511
245 0.07028335919516511
246 0.07028335919516511
247 0.07028335919516511
248 0.07284719817905894
249 0.07363263295663104
250 0.07363263295663104
251 0.07363263295663104
252 0.07363263295663104
253 0.07363263295663104
254 0.07363263295663104
255 0.07363263295663104
256 0.07363263295663104
257 0.07363263295663104
258 0.07441306873397407
259 0.07441306873397407
260 0.07490927159180281
261 0.07490927159180281
262 0.07540479467185679
263 0.07540479467185679
264 0.07540479467185679
265 0.07540479467185679
266 0.07540479467185679
267 0.07540479467185679
268 0.07540479467185679
269 0.07540479467185679
270 0.07540479467185679
271 0.07540479467185679
272 0.07540479467185679
273 0.07540479467185679
274 0.07540479467185679
275 0.07583160702712649
276 0.07583160702712649
277 0.07583160702712649
278 0.07583160702712649
279 0.07712717860787524
280 0.07712717860787524
281 0.07750653363567661
282 0.07750653363567661
283 0.07750653363567661
284 0.07750653363567661
285 0.07750653363567661
286 0.07750653363567661
287 0.07750653363567661
288 0.07750653363567661
289 0.07750653363567661
290 0.07750653363567661
291 0.0779929262157911
292 0.0779929262157911
293 0.0779929262157911
294 0.0779929262157911
295 0.0779929262157911
296 0.0779929262157911
297 0.0779929262157911
298 0.0779929262157911
299 0.07847701391388066
300 0.07847701391388066
301 0.07847701391388066
302 0.07847701391388066
303 0.07847701391388066
304 0.07847701391388066
305 0.07847701391388066
306 0.07847701391388066
307 0.08094570754287939
308 0.08094570754287939
309 0.08094570754287939
310 0.08094570754287939
311 0.08094570754287939
312 0.08094570754287939
313 0.08094570754287939
314 0.08094570754287939
315 0.08136248377121601
316 0.08136248377121601
317 0.0818416761187212
318 0.0818416761187212
319 0.0818416761187212
320 0.0818416761187212
321 0.0818416761187212
322 0.0818416761187212
323 0.0818416761187212
324 0.0822564287185033
325 0.0822564287185033
326 0.0822564287185033
327 0.08267052347008212
328 0.08267052347008212
329 0.08267052347008212
330 0.08267052347008212
331 0.08267052347008212
332 0.08267052347008212
333 0.08267052347008212
334 0.08267052347008212
335 0.08308290282215071
336 0.08308290282215071
337 0.08308290282215071
338 0.08341661053572622
339 0.08341661053572622
340 0.08382794539036371
341 0.08382794539036371
342 0.0842388681886613
343 0.08548877765094595
344 0.08548877765094595
345 0.08548877765094595
346 0.08548877765094595
347 0.08626440740068415
348 0.08626440740068415
349 0.08626440740068415
350 0.08626440740068415
351 0.08626440740068415
352 0.08662924119726792
353 0.08662924119726792
354 0.08662924119726792
355 0.08662924119726792
356 0.0870373671525878
357 0.0870373671525878
358 0.0870373671525878
359 0.0870373671525878
360 0.0870373671525878
361 0.0882421035727211
362 0.0882421035727211
363 0.0882421035727211
364 0.0882421035727211
365 0.0882421035727211
366 0.0882421035727211
367 0.0882421035727211
368 0.08870923703963605
369 0.08870923703963605
370 0.08870923703963605
371 0.08870923703963605
372 0.08911434128060984
373 0.08911434128060984
374 0.08911434128060984
375 0.08911434128060984
376 0.08911434128060984
377 0.08911434128060984
378 0.08911434128060984
379 0.08911434128060984
380 0.08911434128060984
381 0.08911434128060984
382 0.08911434128060984
383 0.08911434128060984
384 0.08911434128060984
385 0.08911434128060984
386 0.08911434128060984
387 0.08911434128060984
388 0.08911434128060984
389 0.08911434128060984
390 0.08911434128060984
391 0.08911434128060984
392 0.08911434128060984
393 0.08911434128060984
394 0.08911434128060984
395 0.08911434128060984
396 0.08943924132698888
397 0.08943924132698888
398 0.08943924132698888
399 0.08943924132698888
400 0.08943924132698888
401 0.08943924132698888
402 0.08943924132698888
403 0.08943924132698888
404 0.08943924132698888
405 0.0897629287831646
406 0.0897629287831646
407 0.0897629287831646
408 0.0897629287831646
409 0.0897629287831646
410 0.0897629287831646
411 0.09008582757666196
412 0.09008582757666196
413 0.09008582757666196
414 0.09008582757666196
415 0.09008582757666196
416 0.09008582757666196
417 0.0904079528614234
418 0.0904079528614234
419 0.0904079528614234
420 0.0904079528614234
421 0.0904079528614234
422 0.0904079528614234
423 0.0904079528614234
424 0.0904079528614234
425 0.0904079528614234
426 0.0904079528614234
427 0.09072882126306643
428 0.09118434391471439
429 0.09118434391471439
430 0.09118434391471439
431 0.09118434391471439
432 0.09118434391471439
433 0.09118434391471439
434 0.09153663427032475
435 0.09153663427032475
436 0.09153663427032475
437 0.09153663427032475
438 0.09153663427032475
439 0.09153663427032475
440 0.09153663427032475
441 0.09153663427032475
442 0.09153663427032475
443 0.09153663427032475
444 0.09153663427032475
445 0.09153663427032475
446 0.09153663427032475
447 0.09153663427032475
448 0.09153663427032475
449 0.0919885935159035
450 0.0919885935159035
451 0.0919885935159035
452 0.0919885935159035
453 0.0919885935159035
454 0.0919885935159035
455 0.0919885935159035
456 0.0919885935159035
457 0.0919885935159035
458 0.0919885935159035
459 0.0919885935159035
460 0.0919885935159035
461 0.0919885935159035
462 0.0919885935159035
463 0.0919885935159035
464 0.0919885935159035
465 0.0919885935159035
466 0.0919885935159035
467 0.0919885935159035
468 0.0923365733634606
469 0.0923365733634606
470 0.0923365733634606
471 0.0923365733634606
472 0.0923365733634606
473 0.0923365733634606
474 0.0923365733634606
475 0.0923365733634606
476 0.0923365733634606
477 0.0923365733634606
478 0.0923365733634606
479 0.0923365733634606
480 0.0923365733634606
481 0.0923365733634606
482 0.09268289699553099
483 0.09268289699553099
484 0.09302898921476663
485 0.09302898921476663
486 0.09347517749529924
487 0.09347517749529924
488 0.09347517749529924
489 0.09347517749529924
490 0.09347517749529924
491 0.09347517749529924
492 0.09347517749529924
493 0.09347517749529924
494 0.09347517749529924
495 0.09347517749529924
496 0.09347517749529924
497 0.09347517749529924
498 0.09347517749529924
499 0.09347517749529924
500 0.09347517749529924
501 0.09347517749529924
502 0.09347517749529924
503 0.09347517749529924
504 0.0938190229002491
505 0.0938190229002491
506 0.0938190229002491
507 0.0938190229002491
508 0.0938190229002491
509 0.0938190229002491
510 0.0938190229002491
511 0.0938190229002491
512 0.0938190229002491
513 0.0938190229002491
514 0.0938190229002491
515 0.0938190229002491
516 0.0938190229002491
517 0.0938190229002491
518 0.0938190229002491
519 0.0938190229002491
520 0.0938190229002491
521 0.0938190229002491
522 0.0938190229002491
523 0.0938190229002491
524 0.0938190229002491
525 0.0938190229002491
526 0.0938190229002491
527 0.0938190229002491
528 0.0938190229002491
529 0.0938190229002491
530 0.09425906045373922
531 0.09425906045373922
532 0.09425906045373922
533 0.09425906045373922
534 0.09425906045373922
535 0.09425906045373922
536 0.09425906045373922
537 0.09425906045373922
538 0.09425906045373922
539 0.09425906045373922
540 0.09469779348680453
541 0.09469779348680453
542 0.09469779348680453
543 0.09469779348680453
544 0.09469779348680453
545 0.09469779348680453
546 0.09469779348680453
547 0.09469779348680453
548 0.09469779348680453
549 0.09469779348680453
550 0.09469779348680453
551 0.09469779348680453
552 0.09469779348680453
553 0.09469779348680453
554 0.09503650160737445
555 0.09503650160737445
556 0.09503650160737445
557 0.09503650160737445
558 0.09503650160737445
559 0.09503650160737445
560 0.09503650160737445
561 0.09503650160737445
562 0.09503650160737445
563 0.09503650160737445
564 0.09503650160737445
565 0.09615728147544811
566 0.09615728147544811
567 0.0964638320831652
568 0.0964638320831652
569 0.0964638320831652
570 0.0964638320831652
571 0.0964638320831652
572 0.0964638320831652
573 0.0964638320831652
574 0.0964638320831652
575 0.0964638320831652
576 0.0964638320831652
577 0.09721824002954459
578 0.09721824002954459
579 0.09721824002954459
580 0.09721824002954459
581 0.09721824002954459
582 0.09721824002954459
583 0.09721824002954459
584 0.09721824002954459
585 0.09773903231417148
586 0.09773903231417148
587 0.09960636244299133
588 0.10015522431299163
589 0.10045994905203545
590 0.10234201475399286
591 0.10289043980045348
592 0.10289043980045348
593 0.10289043980045348
594 0.1047119798878911
595 0.1047119798878911
596 0.1047119798878911
597 0.10504673478480497
598 0.10504673478480497
599 0.10504673478480497
600 0.10504673478480497
601 0.10504673478480497
602 0.10535042212023606
603 0.10535042212023606
604 0.10535042212023606
605 0.10535042212023606
606 0.10535042212023606
607 0.10535042212023606
608 0.10535042212023606
609 0.10535042212023606
610 0.10535042212023606
611 0.10535042212023606
612 0.10535042212023606
613 0.10535042212023606
614 0.10535042212023606
615 0.10535042212023606
616 0.10535042212023606
617 0.10535042212023606
618 0.10535042212023606
619 0.10535042212023606
620 0.10535042212023606
621 0.1056526449214897
622 0.1056526449214897
623 0.1056526449214897
624 0.1056526449214897
625 0.10598502096727128
626 0.10598502096727128
627 0.10598502096727128
628 0.10598502096727128
629 0.10598502096727128
630 0.10598502096727128
631 0.10598502096727128
632 0.10631682402560341
633 0.10631682402560341
634 0.10631682402560341
635 0.10631682402560341
636 0.10674445751353139
637 0.10674445751353139
638 0.10674445751353139
639 0.10674445751353139
640 0.10674445751353139
641 0.10674445751353139
642 0.10674445751353139
643 0.10674445751353139
644 0.10674445751353139
645 0.10674445751353139
646 0.10674445751353139
647 0.10674445751353139
648 0.10674445751353139
649 0.10674445751353139
650 0.10674445751353139
651 0.1070747462628285
652 0.1070747462628285
653 0.10780052664075591
654 0.10892630673602605
655 0.10892630673602605
656 0.10892630673602605
657 0.10892630673602605
658 0.10892630673602605
659 0.10892630673602605
660 0.10925589819676382
661 0.10925589819676382
662 0.10925589819676382
663 0.10925589819676382
664 0.10925589819676382
665 0.10925589819676382
666 0.10925589819676382
667 0.10925589819676382
668 0.10925589819676382
669 0.1094951216964357
670 0.1094951216964357
671 0.10982387759240779
672 0.10982387759240779
673 0.10982387759240779
674 0.10982387759240779
675 0.10982387759240779
676 0.10982387759240779
677 0.10982387759240779
678 0.10982387759240779
679 0.10982387759240779
680 0.10982387759240779
681 0.10982387759240779
682 0.10982387759240779
683 0.10982387759240779
684 0.11033221927734017
685 0.1108404474149768
686 0.1108404474149768
687 0.11113800542049987
688 0.11218246518410387
689 0.11218246518410387
690 0.11218246518410387
691 0.11218246518410387
692 0.11218246518410387
693 0.11218246518410387
694 0.11321271962461969
695 0.11321271962461969
696 0.11424252185796557
697 0.11424252185796557
698 0.11424252185796557
699 0.11424252185796557
700 0.11456915798731436
701 0.11456915798731436
702 0.11456915798731436
703 0.11456915798731436
704 0.11489551072599369
705 0.11489551072599369
706 0.11489551072599369
707 0.11522165229507847
708 0.11522165229507847
709 0.11522165229507847
710 0.11522165229507847
711 0.11522165229507847
712 0.11522165229507847
713 0.11522165229507847
714 0.11522165229507847
715 0.11522165229507847
716 0.11522165229507847
717 0.11522165229507847
718 0.11522165229507847
719 0.11522165229507847
720 0.11522165229507847
721 0.11522165229507847
722 0.11554675525336706
723 0.11554675525336706
724 0.11587172185398258
725 0.11587172185398258
726 0.11587172185398258
727 0.11587172185398258
728 0.11587172185398258
729 0.11587172185398258
730 0.11587172185398258
731 0.11587172185398258
732 0.11587172185398258
733 0.11587172185398258
734 0.11587172185398258
735 0.11587172185398258
736 0.11587172185398258
737 0.11587172185398258
738 0.11628973947583779
739 0.11628973947583779
740 0.11628973947583779
741 0.11628973947583779
742 0.11628973947583779
743 0.11628973947583779
744 0.11658371622222453
745 0.11687763335388368
746 0.11799754200226319
747 0.11799754200226319
748 0.11799754200226319
749 0.11799754200226319
750 0.11799754200226319
751 0.11799754200226319
752 0.11799754200226319
753 0.11799754200226319
754 0.11799754200226319
755 0.11799754200226319
756 0.11799754200226319
757 0.11799754200226319
758 0.11824821455497066
759 0.11824821455497066
760 0.11824821455497066
761 0.11824821455497066
762 0.11824821455497066
763 0.11824821455497066
764 0.11824821455497066
765 0.11824821455497066
766 0.11824821455497066
767 0.11824821455497066
768 0.11824821455497066
769 0.11824821455497066
770 0.11848238524111235
771 0.11848238524111235
772 0.11848238524111235
773 0.11848238524111235
774 0.11848238524111235
775 0.11848238524111235
776 0.11848238524111235
777 0.11848238524111235
778 0.11848238524111235
779 0.11877433528845563
780 0.11900805290482862
781 0.11900805290482862
782 0.11900805290482862
783 0.11936800328058308
784 0.12043378571724275
785 0.12072540020278016
786 0.12072540020278016
787 0.12072540020278016
788 0.12072540020278016
789 0.12072540020278016
790 0.12072540020278016
791 0.12072540020278016
792 0.12072540020278016
793 0.12113892370365971
794 0.12149812311121813
795 0.12149812311121813
796 0.12149812311121813
797 0.12208002959979763
798 0.1223709283243916
799 0.1223709283243916
800 0.1223709283243916
801 0.1223709283243916
802 0.1223709283243916
803 0.1223709283243916
804 0.1223709283243916
805 0.1223709283243916
806 0.1223709283243916
807 0.1223709283243916
808 0.1223709283243916
809 0.1223709283243916
810 0.1223709283243916
811 0.1223709283243916
812 0.12260324532417025
813 0.12260324532417025
814 0.12260324532417025
815 0.12260324532417025
816 0.12324997673433791
817 0.12324997673433791
818 0.12324997673433791
819 0.12378753499780544
820 0.12403527437489789
821 0.12403527437489789
822 0.12403527437489789
823 0.12403527437489789
824 0.12403527437489789
825 0.12403527437489789
826 0.12403527437489789
827 0.1243538160661508
828 0.1243538160661508
829 0.1243538160661508
830 0.1243538160661508
831 0.1243538160661508
832 0.1243538160661508
833 0.1243538160661508
834 0.12467195914084633
835 0.12467195914084633
836 0.12467195914084633
837 0.12467195914084633
838 0.12467195914084633
839 0.12467195914084633
840 0.12467195914084633
841 0.12467195914084633
842 0.12467195914084633
843 0.12467195914084633
844 0.12467195914084633
845 0.12467195914084633
846 0.12467195914084633
847 0.12502772052246167
848 0.12502772052246167
849 0.12607630207652654
850 0.12607630207652654
851 0.1270362057718536
852 0.1270362057718536
853 0.1270362057718536
854 0.1270362057718536
855 0.1270362057718536
856 0.1270362057718536
857 0.1270362057718536
858 0.1270362057718536
859 0.1270362057718536
860 0.1270362057718536
861 0.1270362057718536
862 0.12744463203780468
863 0.12744463203780468
864 0.12744463203780468
865 0.12744463203780468
866 0.12744463203780468
867 0.12744463203780468
868 0.12808546660871672
869 0.12808546660871672
870 0.12840162598923738
871 0.12840162598923738
872 0.12840162598923738
873 0.12840162598923738
874 0.12904180964726905
875 0.12935770192305496
876 0.12935770192305496
877 0.12935770192305496
878 0.12935770192305496
879 0.12935770192305496
880 0.12935770192305496
881 0.12935770192305496
882 0.12935770192305496
883 0.12935770192305496
884 0.1296027007208117
885 0.12988916930190544
886 0.1301185047908199
887 0.1315852257757605
888 0.1315852257757605
889 0.1315852257757605
890 0.13236096718015905
891 0.13236096718015905
892 0.13236096718015905
893 0.1326470568431676
894 0.1326470568431676
895 0.1326470568431676
896 0.1326470568431676
897 0.1326470568431676
898 0.1326470568431676
899 0.1326470568431676
900 0.1326470568431676
901 0.1326470568431676
902 0.1326470568431676
903 0.1326470568431676
904 0.1326470568431676
905 0.1326470568431676
906 0.1326470568431676
907 0.1326470568431676
908 0.13305236968190204
909 0.13354036390885135
910 0.13354036390885135
911 0.13382561682390492
912 0.13382561682390492
913 0.13405394366942838
914 0.13405394366942838
915 0.13405394366942838
916 0.13546219742767643
917 0.13546219742767643
918 0.13574713069007538
919 0.13666749773131615
920 0.13698107158602776
921 0.13698107158602776
922 0.13698107158602776
923 0.13698107158602776
924 0.13698107158602776
925 0.13698107158602776
926 0.13698107158602776
927 0.13698107158602776
928 0.13698107158602776
929 0.13720881872702648
930 0.13720881872702648
931 0.13720881872702648
932 0.13784299399165645
933 0.13784299399165645
934 0.13784299399165645
935 0.13812716389009766
936 0.13812716389009766
937 0.13812716389009766
938 0.13812716389009766
939 0.13812716389009766
940 0.13812716389009766
941 0.13812716389009766
942 0.13841102465226518
943 0.13841102465226518
944 0.13889549205593313
945 0.13889549205593313
946 0.13889549205593313
947 0.13924546761238668
948 0.13924546761238668
949 0.13924546761238668
950 0.13924546761238668
951 0.13924546761238668
952 0.13924546761238668
953 0.13924546761238668
954 0.13924546761238668
955 0.13924546761238668
956 0.13924546761238668
957 0.13924546761238668
958 0.13924546761238668
959 0.13924546761238668
960 0.13964749749254368
961 0.13964749749254368
962 0.13964749749254368
963 0.13964749749254368
964 0.13964749749254368
965 0.13964749749254368
966 0.13964749749254368
967 0.13964749749254368
968 0.13964749749254368
969 0.13964749749254368
970 0.13964749749254368
971 0.13964749749254368
972 0.13964749749254368
973 0.13964749749254368
974 0.13964749749254368
975 0.13964749749254368
976 0.13964749749254368
977 0.13964749749254368
978 0.13964749749254368
979 0.13964749749254368
980 0.13964749749254368
981 0.13964749749254368
982 0.13964749749254368
983 0.13964749749254368
984 0.13964749749254368
985 0.13964749749254368
986 0.13964749749254368
987 0.14004791193293867
988 0.14004791193293867
989 0.14004791193293867
990 0.14004791193293867
991 0.14004791193293867
992 0.14004791193293867
993 0.14004791193293867
994 0.14004791193293867
995 0.14004791193293867
996 0.14004791193293867
997 0.14004791193293867
998 0.14004791193293867
999 0.14004791193293867
1000 0.14004791193293867

==> data/mean-ndcg-ue-sanitizer-ubsan-1000-nofilter.dat <==
1 0.005118362124120281
2 0.007840934663838745
3 0.008102838898715794
4 0.008375776705215342
5 0.008184416098065243
6 0.00861357812890206
7 0.008722086994127349
8 0.008679883534206961
9 0.009132367297712052
10 0.009419058268286755
11 0.009604362223730121
12 0.0104336033521679
13 0.01112591286090042
14 0.011349293671467553
15 0.011734381529197823
16 0.013110806469000827
17 0.013992693378074404
18 0.014885964678078813
19 0.015035455746583708
20 0.015152316724117125
21 0.015675826360377766
22 0.015913450318453336
23 0.01630174364987027
24 0.016599700090917786
25 0.017188908246677976
26 0.017515862017417408
27 0.018486839894565645
28 0.018558095692044183
29 0.018812354979760037
30 0.02072171334161999
31 0.020856394949114884
32 0.021263569331069897
33 0.02148958787325147
34 0.02160709815837407
35 0.021858450018015646
36 0.022286320453649325
37 0.022591405642838673
38 0.022739389757876132
39 0.02293310978736646
40 0.023151920677927762
41 0.023341412180793792
42 0.02387979177065446
43 0.024484316708883153
44 0.024784864508336037
45 0.02500737860752487
46 0.025098441362729568
47 0.02535233068103157
48 0.0258263608116351
49 0.02642915660468909
50 0.026868949509858
51 0.027342035761705935
52 0.02746419517920816
53 0.027886269986862108
54 0.028461352950263412
55 0.028955762978935727
56 0.029059778800953288
57 0.02967798252645609
58 0.030040603994192977
59 0.03019675933050751
60 0.0306477818436537
61 0.03121954816307374
62 0.031562409801147856
63 0.031943618826285505
64 0.032844390721161854
65 0.03334694934636726
66 0.03364596428782643
67 0.033824414274487354
68 0.03442379032314609
69 0.0346622919192553
70 0.034833149690797524
71 0.03505929862147292
72 0.0355959935795323
73 0.03572223370141761
74 0.035915311124771435
75 0.036145995142505195
76 0.036305768514818086
77 0.03659850514819609
78 0.036751210656478926
79 0.036939651319742736
80 0.0371048742530588
81 0.03727960832576358
82 0.03766102646867729
83 0.037759874464568056
84 0.03789419756352685
85 0.03794382449545367
86 0.038237283199446935
87 0.03849940468054606
88 0.03868068486968963
89 0.03903744941677809
90 0.03924335395075451
91 0.039641016759903974
92 0.03995214860418944
93 0.040138949587542674
94 0.04032676625249797
95 0.04078489588004904
96 0.04090092252441264
97 0.04137415800340584
98 0.04156854951792989
99 0.04170237082444272
100 0.04183519776941818
101 0.041915399237305216
102 0.041970305427351896
103 0.04211526949177733
104 0.04218126793932425
105 0.04226107297831597
106 0.04228334562998291
107 0.042438693624094664
108 0.042630721467408324
109 0.04284784033782483
110 0.04337966314952985
111 0.043503361856593016
112 0.043604479348194676
113 0.04402837416650038
114 0.044167138739351436
115 0.044317388122109364
116 0.04455633990744521
117 0.044729120768789016
118 0.0450901267734752
119 0.04526719181674889
120 0.045458450085134376
121 0.04574937992199095
122 0.045863059460455505
123 0.04602343907463031
124 0.04639850493290951
125 0.046800191728196154
126 0.04702374002639661
127 0.047299963399805904
128 0.047398647818659725
129 0.04764400620558617
130 0.047793113833850195
131 0.04805811383054818
132 0.04834947521861627
133 0.04862852674729209
134 0.04882115256202463
135 0.04890238542537437
136 0.04914118110587972
137 0.049416368035592684
138 0.04957929948051923
139 0.049699609690617125
140 0.049914686937499904
141 0.050018042435744266
142 0.05028211111032727
143 0.050601549249032984
144 0.05066326220399227
145 0.050809303947522075
146 0.05099775702848651
147 0.05110713756945274
148 0.05123182954662058
149 0.05137447360891797
150 0.05141950951353235
151 0.0514901600857255
152 0.05155311815864422
153 0.05171424072103869
154 0.052038818658612665
155 0.052140536169140966
156 0.05224740732500406
157 0.052297960249408436
158 0.05235421117218678
159 0.05237819779943754
160 0.05245599245519662
161 0.05250500054345208
162 0.05258898930173389
163 0.05280576637071443
164 0.05287782903276753
165 0.05289818925693731
166 0.05297568513601261
167 0.05310022094728762
168 0.05314753409092149
169 0.05316780097723064
170 0.05325938716562909
171 0.05336712338987652
172 0.053431204128988
173 0.05354757266424957
174 0.05366073885634306
175 0.05376825783592017
176 0.054103740278613484
177 0.05430828099596924
178 0.0546357647883627
179 0.05466979701516535
180 0.05484308337747581
181 0.05493488537133174
182 0.055023039477334966
183 0.055099107462996275
184 0.055169348977840864
185 0.05522916395344997
186 0.05532070494970231
187 0.05536259905873995
188 0.055515097328742546
189 0.05556091010003256
190 0.0556154094456894
191 0.05563395060335445
192 0.05579522148771303
193 0.05587321032964458
194 0.05591607645748745
195 0.05633399401110833
196 0.05638060380815975
197 0.05649881475056235
198 0.05652414444421484
199 0.05668670049382426
200 0.05675429992973476
201 0.05679687895549141
202 0.056925024365888546
203 0.056950236684374406
204 0.056996499241111186
205 0.057077741552823615
206 0.057123203774743475
207 0.05734954863009105
208 0.057590249492923816
209 0.0576339230774433
210 0.05822635553339611
211 0.05832955956211845
212 0.05860782747548238
213 0.058682244859545415
214 0.05874898497188294
215 0.05881371316134539
216 0.05889652070261285
217 0.058959411862444286
218 0.05903184352266665
219 0.05907375128623372
220 0.059217699430579814
221 0.05930161815066219
222 0.05937318003066112
223 0.05939795939849373
224 0.059638593729596324
225 0.05974340070489429
226 0.05983839301726214
227 0.05987678746818097
228 0.06000458163396398
229 0.06021418040311135
230 0.060261141797865396
231 0.060371701595740616
232 0.06054741687977322
233 0.06063799858035585
234 0.06069987328466989
235 0.06077507601910987
236 0.06104329532632061
237 0.06121307734705285
238 0.061342322131335614
239 0.061462783021941275
240 0.06157176868740675
241 0.061670044145942494
242 0.06178512225649014
243 0.061827610903040675
244 0.06182751951963007
245 0.06189782933109961
246 0.06189773920961368
247 0.061919765555979396
248 0.062166087746756596
249 0.062244713957388516
250 0.06229509802445393
251 0.062331601030810056
252 0.06240935956543452
253 0.06293271852807511
254 0.06302844094300793
255 0.06315944519802509
256 0.0633155049342068
257 0.06335431490665329
258 0.06348391028743326
259 0.06375354382430155
260 0.06389103022994605
261 0.06393830133092786
262 0.06399834911857208
263 0.06412921792262138
264 0.06418429559228223
265 0.06426918602179085
266 0.06428784210694406
267 0.06441337559762718
268 0.06447079420906432
269 0.06458741041221942
270 0.06471431943612665
271 0.0647360647695956
272 0.0647360647695956
273 0.06484869501051799
274 0.06488244457107085
275 0.0652880166137116
276 0.06538523922604282
277 0.06547915063484272
278 0.06551617150735894
279 0.06592844476872751
280 0.06602642534602894
281 0.0661732684367297
282 0.06621300774532984
283 0.06641379839320297
284 0.06650011122595285
285 0.0666856168064336
286 0.06702007517795878
287 0.06708673092379101
288 0.06710134482299687
289 0.0671450869672804
290 0.0672041744976908
291 0.0673203731623002
292 0.06739095537543499
293 0.06746904877460996
294 0.06770556766758987
295 0.0679941645282336
296 0.06820405250993876
297 0.06837857923446997
298 0.06863326582587567
299 0.06892920421988277
300 0.06909991784312763
301 0.06920431320083156
302 0.06922040757573825
303 0.06940688144028336
304 0.06947767948227702
305 0.06957955193039625
306 0.0696228589572869
307 0.06974789656129458
308 0.06992152332809919
309 0.06997680184907235
310 0.07003534691748442
311 0.07003534691748442
312 0.07011441143810734
313 0.07024769833367883
314 0.07027294928073262
315 0.07038649918568483
316 0.07046685416734548
317 0.07049295739708568
318 0.07056095688182956
319 0.07062966074067785
320 0.07069270223833314
321 0.07077312400308923
322 0.07081111952272005
323 0.07084550459097266
324 0.07094523511037777
325 0.07102406054343985
326 0.07115746776641316
327 0.07120939519527396
328 0.07129485764444113
329 0.07140392223985007
330 0.07140392223985007
331 0.07143392302461066
332 0.07151117531545519
333 0.07167056079238562
334 0.0717620006025751
335 0.07192785597133816
336 0.07227032683272448
337 0.07268657746406447
338 0.07295896089066246
339 0.07311591178411583
340 0.07325461278334709
341 0.07342730258926172
342 0.07354521261302836
343 0.07407914975047888
344 0.07409585272925652
345 0.07412059353125879
346 0.07443288172698784
347 0.07459349508710109
348 0.07459349508710109
349 0.07459349508710109
350 0.07459349508710109
351 0.0746182677753511
352 0.07474951604724064
353 0.07480881382387033
354 0.07486756623836228
355 0.07510248196629558
356 0.07515366090886927
357 0.0754376902920818
358 0.07546739587930372
359 0.07574807775950655
360 0.07587129414360279
361 0.07597505586674891
362 0.07602455840913169
363 0.076096952926311
364 0.07611349636639722
365 0.07632168047548409
366 0.07635335419506867
367 0.07650734079296846
368 0.07660305548810631
369 0.07676294657201084
370 0.07700156332761533
371 0.07702697485799967
372 0.07710735548751936
373 0.07713274401835984
374 0.07716785701078638
375 0.0772108016957561
376 0.07735947082342333
377 0.0774123508613999
378 0.07758914377565307
379 0.07790311277245582
380 0.07812983832698761
381 0.07825984054998676
382 0.07837062212484017
383 0.07842747469114232
384 0.07849831221149128
385 0.07849831221149128
386 0.07859831164097027
387 0.0787326355404206
388 0.0787326355404206
389 0.0787616530520801
390 0.0789456586093224
391 0.0789456586093224
392 0.0791453080217742
393 0.07923058446804994
394 0.0793100636890985
395 0.07950027446168127
396 0.0797575098557673
397 0.07980706635123348
398 0.07994467274380812
399 0.08008376774822794
400 0.08014324620132818
401 0.08014324620132818
402 0.08016356647543571
403 0.08019838815363935
404 0.08026099564488816
405 0.08033246701842862
406 0.08045495126656255
407 0.08067935339399644
408 0.08101845138054713
409 0.08117054689783067
410 0.08138496523589006
411 0.08150526488927787
412 0.08152550247471564
413 0.08155478222126092
414 0.08158958115696129
415 0.08170444346578656
416 0.08170444346578656
417 0.08178687639586575
418 0.0819119701947849
419 0.08204579077229202
420 0.08215887234077081
421 0.08235082067734938
422 0.08241386208276316
423 0.08253274384703829
424 0.08257857247109959
425 0.08257857247109959
426 0.08259106432479771
427 0.08267495978276491
428 0.08270352102387912
429 0.08280344829585584
430 0.08288554971380312
431 0.08293035767631529
432 0.0829839773988712
433 0.08307339474369911
434 0.08316707828580608
435 0.08316707828580608
436 0.08329411940501494
437 0.08341331145118422
438 0.08347965734800307
439 0.08351651531737384
440 0.08358899968473851
441 0.08367607834903079
442 0.08368713664708746
443 0.08368713664708746
444 0.08368713664708746
445 0.08373171034698816
446 0.08375586581222014
447 0.08375586581222014
448 0.08375586581222014
449 0.0837899898791633
450 0.0837899898791633
451 0.08381528503017062
452 0.08387994743952264
453 0.08387994743952264
454 0.08391890501854367
455 0.0840026783646265
456 0.0840026783646265
457 0.08406614309835359
458 0.08406614309835359
459 0.08409437933018449
460 0.08424102464713502
461 0.08424102464713502
462 0.08425692704838614
463 0.0842739039452409
464 0.0842739039452409
465 0.08429574504698792
466 0.08430567721834215
467 0.08430567721834215
468 0.08437061415139253
469 0.08439747743155294
470 0.08441441302700471
471 0.08446884347864561
472 0.08450398001271736
473 0.08455888959173284
474 0.08455888959173284
475 0.0845786611689681
476 0.084608481586319
477 0.08461650415977784
478 0.08461650415977784
479 0.08462875927495368
480 0.08462875927495368
481 0.08464691629873938
482 0.08466664117039009
483 0.08466664117039009
484 0.08471884421470988
485 0.08471884421470988
486 0.08477678323167934
487 0.08480353747053417
488 0.08480353747053417
489 0.08480353747053417
490 0.08482299332298242
491 0.0848675832627683
492 0.0848675832627683
493 0.08488723652149688
494 0.08502972740909093
495 0.08511978805750983
496 0.0852266106930985
497 0.08526740587156227
498 0.08526740587156227
499 0.08526740587156227
500 0.08526740587156227
501 0.0852790851807581
502 0.0852790851807581
503 0.0852790851807581
504 0.0854334254995182
505 0.08561201030776971
506 0.08563355571139991
507 0.08569723891408192
508 0.08571523715136005
509 0.08578131974631464
510 0.08582865360085085
511 0.08582865360085085
512 0.08589726115851301
513 0.08609667874976899
514 0.08609667874976899
515 0.08609667874976899
516 0.08609667874976899
517 0.08612780351127848
518 0.08615424067109712
519 0.08621289552511383
520 0.08621289552511383
521 0.08622265098024616
522 0.08627795775122259
523 0.0863178491740213
524 0.08633253113324424
525 0.08633253113324424
526 0.08633428557360658
527 0.08634635437209849
528 0.0863610185608285
529 0.0863610185608285
530 0.086412606810508
531 0.086412606810508
532 0.0864531888971129
533 0.08646783112034954
534 0.08652141222003355
535 0.0866384135089142
536 0.0867327475647839
537 0.08677670367322496
538 0.08679998228370336
539 0.0868297117154352
540 0.0869326292330351
541 0.08697539554280055
542 0.0870769590029638
543 0.08711090122747818
544 0.0873927634580402
545 0.08741497858239537
546 0.08741497858239537
547 0.08742751075462903
548 0.0874400393048382
549 0.08745461302098373
550 0.08751877713522853
551 0.08753028080210976
552 0.08753028080210976
553 0.08758456330043522
554 0.08762765707483167
555 0.08766063920038691
556 0.08774117977858525
557 0.08774117977858525
558 0.08792627115174237
559 0.08793691988497868
560 0.08793691988497868
561 0.08793691988497868
562 0.08793691988497868
563 0.08795616203042103
564 0.08795616203042103
565 0.08854712319099053
566 0.08856828851887796
567 0.08862795121784321
568 0.0886424469131583
569 0.08870784291800528
570 0.08870784291800528
571 0.08875080441212856
572 0.08875253573435536
573 0.08875426658136615
574 0.08877538524186687
575 0.08894954388429561
576 0.08904372111469158
577 0.08908699861698406
578 0.0890965951415326
579 0.08911193447318344
580 0.08912252161372053
581 0.08912252161372053
582 0.08915594340370571
583 0.08919192308061202
584 0.08922167435247498
585 0.08930737072845721
586 0.08939339604408904
587 0.0895317784435735
588 0.08965049738189491
589 0.0897498785125169
590 0.08986831317425344
591 0.08991335169586542
592 0.08995372368327327
593 0.0899853260942528
594 0.09038373397577179
595 0.09038373397577179
596 0.0904779688153863
597 0.09059270059531739
598 0.09059270059531739
599 0.09059270059531739
600 0.09059270059531739
601 0.09059270059531739
602 0.09061022238992653
603 0.09061022238992653
604 0.09061022238992653
605 0.09065266329514983
606 0.09065266329514983
607 0.09065266329514983
608 0.09065266329514983
609 0.09070327042585664
610 0.09072750038575123
611 0.09076362475120171
612 0.0908149767933556
613 0.0908149767933556
614 0.0908149767933556
615 0.09083586899699488
616 0.09085927930317543
617 0.09097416752941026
618 0.09098646218307511
619 0.09100542102501354
620 0.09104543829175593
621 0.09106164179827715
622 0.0910850168955867
623 0.0910850168955867
624 0.0910850168955867
625 0.09112881960126387
626 0.09112881960126387
627 0.09118516133380652
628 0.09124421733844719
629 0.09124421733844719
630 0.09124421733844719
631 0.09126502646935108
632 0.09132362620385649
633 0.0913492432726818
634 0.09139143788212359
635 0.09140492767666669
636 0.09146196376696424
637 0.09146196376696424
638 0.09146196376696424
639 0.09146196376696424
640 0.0914808248964245
641 0.0914808248964245
642 0.0914808248964245
643 0.09153454350656709
644 0.09153454350656709
645 0.0915569814159945
646 0.09155869094109673
647 0.09163700966447859
648 0.09165583466670245
649 0.09165583466670245
650 0.09165583466670245
651 0.09173487604255495
652 0.0917789067334303
653 0.09209921283174097
654 0.09235913980094353
655 0.09240218384767963
656 0.09245794426933775
657 0.09249401542381587
658 0.09252349064149858
659 0.09255560165076261
660 0.09257437354115125
661 0.09258940057854385
662 0.0925970191516649
663 0.0925970191516649
664 0.0925970191516649
665 0.09264517951021435
666 0.09266392531538901
667 0.09266921163401765
668 0.0926940617108178
669 0.0927457018257118
670 0.0927457018257118
671 0.09276442612648705
672 0.09276442612648705
673 0.09280599188208584
674 0.09282659076187613
675 0.09285283158745354
676 0.09287955257374086
677 0.09290339580586543
678 0.09292059862688987
679 0.0929600511250778
680 0.092986093321482
681 0.09302410276548587
682 0.09305078177880659
683 0.0930753829513734
684 0.09316026512323095
685 0.09319488047260363
686 0.09326507099700924
687 0.09331642192713557
688 0.09343482967142387
689 0.09343482967142387
690 0.09344416663836433
691 0.09347243920139871
692 0.09348354279725014
693 0.09354708143842698
694 0.0936159073001427
695 0.09367941800619824
696 0.09379888937612678
697 0.09379888937612678
698 0.0938463945774722
699 0.0938463945774722
700 0.09386499814688319
701 0.09386499814688319
702 0.09386499814688319
703 0.09386499814688319
704 0.09389846841421522
705 0.09389846841421522
706 0.09391980857728398
707 0.09401969470045932
708 0.09404260930459885
709 0.09405747612243931
710 0.09407397345845984
711 0.09407397345845984
712 0.09408423066240548
713 0.09412798485848282
714 0.09421487996438847
715 0.09432315044003456
716 0.09432315044003456
717 0.0943550486605626
718 0.09443045698430669
719 0.09447041399036142
720 0.09457683278925094
721 0.0945851183536458
722 0.09461946776356471
723 0.09462698450211639
724 0.09472873244865193
725 0.09472873244865193
726 0.09475835930781226
727 0.09477316964768447
728 0.09480617382070983
729 0.0948246630080134
730 0.09483613642566247
731 0.09485093446179742
732 0.09489700853440489
733 0.09489700853440489
734 0.09495802126760743
735 0.09504581816463062
736 0.09509533439506264
737 0.09509533439506264
738 0.09511810523035572
739 0.09513364819967023
740 0.09515895494782027
741 0.09516644375700448
742 0.09522465051968171
743 0.09525617972108691
744 0.0952829843015806
745 0.09530826532118854
746 0.09541896509850264
747 0.09545046875245579
748 0.09550675622077245
749 0.09550675622077245
750 0.0955368483780966
751 0.09554878171262526
752 0.09557148803356973
753 0.09559437879583527
754 0.09560910774643754
755 0.09565628737952699
756 0.09567897555413282
757 0.09567897555413282
758 0.09570385327803399
759 0.09571856757214871
760 0.09572951451520428
761 0.09577463925829831
762 0.09578934481862514
763 0.09580870554332427
764 0.09582891612962828
765 0.09582891612962828
766 0.0958427601854222
767 0.0958427601854222
768 0.09585844637951972
769 0.09587412950655093
770 0.09590169811453819
771 0.09590169811453819
772 0.09590169811453819
773 0.09590169811453819
774 0.09592002105832265
775 0.09596942250673342
776 0.09596942250673342
777 0.09603048915389448
778 0.09606873773382463
779 0.09613273655212555
780 0.09621932686266446
781 0.09634251527772295
782 0.0964052860597528
783 0.0964460273386916
784 0.09656812931399163
785 0.0966184086533131
786 0.0966330459144787
787 0.0966330459144787
788 0.0966982312205054
789 0.09676035416021023
790 0.09680664983170661
791 0.09684317658699035
792 0.09690249014889799
793 0.09694062720967322
794 0.09705629965085641
795 0.09708020950704296
796 0.09708020950704296
797 0.0971805950746442
798 0.09720664790116502
799 0.09722488381975816
800 0.09731309408656356
801 0.09732986861271582
802 0.09732986861271582
803 0.09738637361981155
804 0.09738637361981155
805 0.09744690072980713
806 0.09745429558440656
807 0.09747993142077487
808 0.09750239448349263
809 0.09750239448349263
810 0.09752981827982585
811 0.09754801367188543
812 0.09754801367188543
813 0.09756620238513279
814 0.09760891813144593
815 0.09763948511112588
816 0.09763948511112588
817 0.09766240675978091
818 0.09766240675978091
819 0.09769367344049334
820 0.09775718368174087
821 0.09778297769676153
822 0.09778297769676153
823 0.09779034959103995
824 0.09780404336734402
825 0.09780404336734402
826 0.0978531064410284
827 0.09787124899150293
828 0.09787124899150293
829 0.09787124899150293
830 0.09787124899150293
831 0.09788793189953386
832 0.09788793189953386
833 0.09791540671652783
834 0.09796161033816729
835 0.09797771058798646
836 0.09799001530615
837 0.09799001530615
838 0.09799001530615
839 0.09799001530615
840 0.09799001530615
841 0.09799001530615
842 0.09802442253768556
843 0.09802442253768556
844 0.09802442253768556
845 0.0980528749879514
846 0.0980528749879514
847 0.09807277683566842
848 0.09807277683566842
849 0.09811308880876729
850 0.09811308880876729
851 0.09817153901417609
852 0.09818698425059469
853 0.09818698425059469
854 0.09822914091731295
855 0.09822914091731295
856 0.09822914091731295
857 0.09824718787217471
858 0.09824718787217471
859 0.09824718787217471
860 0.09824718787217471
861 0.09824718787217471
862 0.0982626064805747
863 0.0982626064805747
864 0.0982626064805747
865 0.0982626064805747
866 0.09827379051957788
867 0.09830820850853077
868 0.09841999689404747
869 0.09841999689404747
870 0.09849278327260502
871 0.09852211671998337
872 0.09853652982205428
873 0.09855452754665393
874 0.09860460462834757
875 0.0986244110538287
876 0.09868019139237155
877 0.09871472743822235
878 0.09871472743822235
879 0.09871472743822235
880 0.0987312695595865
881 0.0987312695595865
882 0.09877421029342279
883 0.09877421029342279
884 0.09879588870381158
885 0.09883340969365338
886 0.09886314531455416
887 0.09893308236015833
888 0.09894472156432695
889 0.09894472156432695
890 0.09900161114158092
891 0.09901597856411294
892 0.09901597856411294
893 0.09904925490501369
894 0.09904925490501369
895 0.09911433824859339
896 0.09911433824859339
897 0.09915599521366056
898 0.09917810988676815
899 0.09922487212139165
900 0.09924697957120238
901 0.0992597766667759
902 0.0992776880691782
903 0.09929855272456851
904 0.09931645830626114
905 0.09932996372953089
906 0.09932996372953089
907 0.09935204606025624
908 0.09938478619621519
909 0.09941343678460944
910 0.09942409471936135
911 0.09944665053837189
912 0.09951697586141038
913 0.09954575263175919
914 0.09954575263175919
915 0.09954575263175919
916 0.09962814784617888
917 0.09962814784617888
918 0.09964458759034527
919 0.0996819015403244
920 0.09970156260095252
921 0.0997150333910633
922 0.0997150333910633
923 0.09975805757189467
924 0.09975805757189467
925 0.09975805757189467
926 0.09975805757189467
927 0.09976530123140766
928 0.09976530123140766
929 0.09980018426453219
930 0.09981801565891738
931 0.09981801565891738
932 0.09988673852605646
933 0.09988673852605646
934 0.09990455874477298
935 0.09991979435500302
936 0.09991979435500302
937 0.09995283709088917
938 0.10001402204459124
939 0.10004705450004711
940 0.10007382082642897
941 0.10009530164424373
942 0.10015475439725847
943 0.10015475439725847
944 0.1001629282983855
945 0.10018071809990872
946 0.10021437911648279
947 0.10029117119016417
948 0.1003131112604704
949 0.10040319648647798
950 0.1004174297199054
951 0.10050576372130979
952 0.10057464857999733
953 0.10066843212280979
954 0.10068265664983238
955 0.10075087200965614
956 0.10078014606543571
957 0.10083764873880564
958 0.10088146188683815
959 0.10103998622686225
960 0.1010870934034938
961 0.10109626368859202
962 0.10110683550648188
963 0.10113974945446759
964 0.10113974945446759
965 0.1011744397333671
966 0.10119396139595457
967 0.1012102769292779
968 0.1012102769292779
969 0.10127429522235135
970 0.10127429522235135
971 0.10127429522235135
972 0.10127429522235135
973 0.10129615238861896
974 0.10135086598305151
975 0.10135086598305151
976 0.10139125400056175
977 0.10139125400056175
978 0.10141253565954056
979 0.10141253565954056
980 0.10142670471981491
981 0.10142670471981491
982 0.10142670471981491
983 0.10142670471981491
984 0.10145818820370428
985 0.10145818820370428
986 0.10146704234683768
987 0.10148885427723127
988 0.10148885427723127
989 0.10148885427723127
990 0.10151065662175082
991 0.10152211089706303
992 0.10152211089706303
993 0.10153410912098809
994 0.10158114801225371
995 0.10161371449086225
996 0.10163136900720231
997 0.10163136900720231
998 0.10163136900720231
999 0.10164901584475944
1000 0.10167755739974911

==> data/mean-ndcg-ue-sanitizer-ubsan-1000-sanitizer=address.dat <==
1 0.0044603033006244425
2 0.008654826045312626
3 0.009039844243553575
4 0.01063313781966751
5 0.01095890846286183
6 0.01135762494849423
7 0.012033805221885822
8 0.012254135814716996
9 0.012588157084252618
10 0.013011180708148752
11 0.013422371263515089
12 0.01462673068485211
13 0.015783509467603995
14 0.01610958113778942
15 0.016851344740988452
16 0.01921403619109321
17 0.02061637903487901
18 0.021435346750919154
19 0.02169071749783615
20 0.021863827125747456
21 0.02263670733371919
22 0.023089204811136677
23 0.02364130548377751
24 0.023815690540749453
25 0.02509882644745179
26 0.025692206983223817
27 0.028593104903476416
28 0.028593104903476416
29 0.02864307674576931
30 0.03636045809093394
31 0.03657994288052112
32 0.037022518584392705
33 0.03727557594175295
34 0.037382366274395375
35 0.037748306316629426
36 0.03834123081387957
37 0.038427916177258874
38 0.038474309309292826
39 0.038720105616758725
40 0.03899855685472399
41 0.03931540754700333
42 0.03972313244132243
43 0.040522568610469656
44 0.04091400921966814
45 0.04115363095084707
46 0.04130084212527826
47 0.04136319575523559
48 0.04184966886081954
49 0.0427314069271137
50 0.043284852683094475
51 0.04355817853409587
52 0.04363958240811469
53 0.043941154195741766
54 0.044626928989811084
55 0.04538854833015439
56 0.045515549920161935
57 0.04617675294484876
58 0.04645000908032742
59 0.04645000908032742
60 0.04678874765485274
61 0.04711117080269012
62 0.047480550572464815
63 0.0476958590533857
64 0.04809539758548345
65 0.048267155175256794
66 0.048338917246124394
67 0.048503031076935134
68 0.04908717187780007
69 0.04919116757988752
70 0.049386062097988175
71 0.04959120544550578
72 0.05010070640236531
73 0.050193127246151145
74 0.050515366697990866
75 0.05074226784783034
76 0.050809068446095486
77 0.05119031513875486
78 0.05137941168442145
79 0.05153228040808089
80 0.05164088941279651
81 0.05177258321248996
82 0.05191722947147018
83 0.052081008113700346
84 0.052158329024233625
85 0.052158329024233625
86 0.052523811579047446
87 0.05294790540017878
88 0.05315070520741048
89 0.05369889842299046
90 0.05376879633405121
91 0.05408074383223962
92 0.05438436878903794
93 0.054595679011845685
94 0.05472411754665478
95 0.05487484095768559
96 0.05492760569767876
97 0.05520048816468538
98 0.05535697050150438
99 0.05538652189465977
100 0.05559462881709705
101 0.055656342337313605
102 0.055833638796128335
103 0.05610453229299433
104 0.05617883500975138
105 0.056411059660578904
106 0.056411059660578904
107 0.056571803550614
108 0.056805890216848655
109 0.05688550248345729
110 0.0576296135755223
111 0.05867055072626652
112 0.0587395880051989
113 0.05927298439528533
114 0.0593341378097236
115 0.05963570699339562
116 0.06001172466600627
117 0.060227731250678346
118 0.06112318658910814
119 0.06124460959407267
120 0.06139945842278054
121 0.06165928759753198
122 0.061685931948740426
123 0.06179171255316168
124 0.06219293802750113
125 0.06281182232551787
126 0.06327200353872155
127 0.06353749548012726
128 0.06366063922164
129 0.06381184683632503
130 0.06392305386498585
131 0.06426631931653876
132 0.06454674140963114
133 0.06470713118607217
134 0.06509398475622775
135 0.06518075209599723
136 0.06538094427929583
137 0.0657615177811925
138 0.06603058793071588
139 0.06645726053021941
140 0.0666006488179139
141 0.06671501615632049
142 0.06700877266917082
143 0.06740070414119016
144 0.06744284276339434
145 0.06767124843822449
146 0.06786488139689155
147 0.06798835766176083
148 0.06809689617353672
149 0.06836091497138073
150 0.06839479071773961
151 0.06845414356818469
152 0.06851088283376627
153 0.06888204292427298
154 0.0693834576684038
155 0.06958097938462851
156 0.06969108259852193
157 0.06981714523678924
158 0.06985067597487046
159 0.06985067597487046
160 0.06994905659895087
161 0.07002126894361166
162 0.07021684995384424
163 0.07047713550923099
164 0.07057548717580721
165 0.07063270387880449
166 0.07073037525595566
167 0.07084270862840998
168 0.07121927837196902
169 0.07121927837196902
170 0.07129928118233723
171 0.0714437769255195
172 0.07147675858317398
173 0.07161613586261929
174 0.07171982433853831
175 0.07180881656838221
176 0.07196775614924457
177 0.07210263995753541
178 0.07234322263908893
179 0.0724163364378452
180 0.07264576506155918
181 0.07274704013249071
182 0.07282779831184145
183 0.07296671462040606
184 0.0729966746264936
185 0.0729966746264936
186 0.07311107781066664
187 0.07314353574687026
188 0.07331947857207521
189 0.07341474809953216
190 0.07358135444411289
191 0.07363654589563011
192 0.07379680449227363
193 0.0739440052204008
194 0.07401133848232697
195 0.07434613279561363
196 0.07439182163286433
197 0.07451683940748469
198 0.07456244105774242
199 0.07483310511224348
200 0.07497061637533818
201 0.07500008020444669
202 0.07509094208438599
203 0.07513633095030177
204 0.07525290227583789
205 0.07533010893782782
206 0.07544402794502787
207 0.07584395857818418
208 0.07620357247530349
209 0.07630595244915979
210 0.0767700204592942
211 0.076865210244606
212 0.07719432657658133
213 0.07730144375743735
214 0.07743862463715516
215 0.07750824259322889
216 0.07763264937104078
217 0.07770798197888001
218 0.07789205152763093
219 0.0779267420854099
220 0.07813864032292693
221 0.07830591899251768
222 0.07839712401850098
223 0.07843587612848252
224 0.0787931457366846
225 0.07962022269806203
226 0.07974776869869853
227 0.07982669006651023
228 0.0799622765933276
229 0.08012798844921268
230 0.080215684170921
231 0.08028871602475929
232 0.08050016444814728
233 0.08098221108894196
234 0.08107626107463532
235 0.0811371054632126
236 0.08150144731748546
237 0.08182097180632969
238 0.08195100468263007
239 0.0821624199969838
240 0.08235200021714169
241 0.08246432337020848
242 0.08263992127453808
243 0.08270799557765805
244 0.08270799557765805
245 0.08282070637900767
246 0.08282070637900767
247 0.08282070637900767
248 0.08304124017183022
249 0.08310144950961441
250 0.08315405535352684
251 0.08321062607351373
252 0.08332968682249405
253 0.0837731207338067
254 0.08388647095367487
255 0.08402469916658772
256 0.08428464100264978
257 0.08428464100264978
258 0.08439668555387216
259 0.08487349629278937
260 0.08505543829466974
261 0.08512957827507293
262 0.0852917398628151
263 0.0855004572555171
264 0.08556573669105697
265 0.08569921586192715
266 0.08572720851123647
267 0.08595407483962791
268 0.08600296978146038
269 0.08619249716485161
270 0.08677943880448002
271 0.08682249837605781
272 0.08682249837605781
273 0.08705716335077611
274 0.08715431828257056
275 0.08755451299017697
276 0.08770143246956781
277 0.08778181613327615
278 0.08780959024271444
279 0.08804494228270152
280 0.08809922288614452
281 0.0881747749982728
282 0.08833927442829465
283 0.0886893408639437
284 0.08876540557916232
285 0.08902536433712266
286 0.08953141315458141
287 0.08964101601615375
288 0.08966364359736172
289 0.08975451254073069
290 0.08981490911991545
291 0.08988169498151721
292 0.08999769451666102
293 0.09010820628104048
294 0.09042432896981431
295 0.09075101427298063
296 0.09104402482789035
297 0.09125901653424569
298 0.09151628937641416
299 0.09187986817905866
300 0.09221344793973321
301 0.09237424492007396
302 0.09242502937409103
303 0.0927003151037138
304 0.09275112896250558
305 0.09287008663176126
306 0.09287008663176126
307 0.09358742863093993
308 0.09376062521970693
309 0.09384785218938427
310 0.09393695821821445
311 0.0939622647612683
312 0.09401670136474795
313 0.09416115413517585
314 0.09419783083289059
315 0.09429865842042298
316 0.09444736796199438
317 0.09444736796199438
318 0.09456354763352746
319 0.09463250796495028
320 0.09465472382530626
321 0.09477632146643811
322 0.09482326613645485
323 0.09492405937980627
324 0.09507184209315866
325 0.09521983221399706
326 0.09536488311125005
327 0.0954065511361577
328 0.09548889620059384
329 0.09567655175274435
330 0.09567655175274435
331 0.09572072558530151
332 0.09581146649726624
333 0.09594456221572244
334 0.09606521935122624
335 0.09623958753485012
336 0.09678095305428107
337 0.09742495911914664
338 0.09782762750817903
339 0.09804157686834594
340 0.09817752771522174
341 0.09853902077355817
342 0.0986163478575814
343 0.0990395910251247
344 0.09906287983496362
345 0.0990848107120287
346 0.09955757752848873
347 0.09964497200167716
348 0.09964497200167716
349 0.09964497200167716
350 0.09964497200167716
351 0.09968095403421602
352 0.09987072785334875
353 0.09992925442738608
354 0.10001826650214286
355 0.10037702973353116
356 0.1003988438359006
357 0.10084598860962835
358 0.10088740683695026
359 0.10119943993398448
360 0.10130207055213636
361 0.10144674456933299
362 0.10149807584250733
363 0.1015640419594269
364 0.10159055121593177
365 0.10186060935190604
366 0.1019069321843613
367 0.1021020011718696
368 0.10228292863971601
369 0.10244374324339686
370 0.10265927237929998
371 0.1027000542282852
372 0.10272646642469886
373 0.10276721136272633
374 0.10279588796479941
375 0.10293361655826178
376 0.10321089004111052
377 0.10339301917529828
378 0.10359094800900125
379 0.10391221171632806
380 0.10402514136875007
381 0.1041892894063607
382 0.10435399143666428
383 0.10447168503420762
384 0.10456689107877105
385 0.10456689107877105
386 0.10473712384316054
387 0.10487224153448943
388 0.10487224153448943
389 0.10492087741517009
390 0.10528100877845083
391 0.10528100877845083
392 0.10545064181151459
393 0.10558511228565862
394 0.10569427643545592
395 0.10587130185359922
396 0.10615978370828515
397 0.10620048841683027
398 0.10628999954524276
399 0.10642904558877496
400 0.10654653691345012
401 0.10654653691345012
402 0.10658677461772186
403 0.10660813916802402
404 0.10670036439394691
405 0.10672866178083826
406 0.10686207401344075
407 0.10717860800031391
408 0.10769204821542973
409 0.10784252568333916
410 0.10803074293989912
411 0.10813322337728024
412 0.10816144045670865
413 0.10822069700983306
414 0.10827300044198802
415 0.10836778130492544
416 0.10840779124783864
417 0.1084549489477711
418 0.10857898177549637
419 0.10864653851034754
420 0.10878732934501541
421 0.10904194861642859
422 0.10908993124298705
423 0.10926988119640829
424 0.10934366905391686
425 0.10934366905391686
426 0.10934366905391686
427 0.10943139663744568
428 0.10943139663744568
429 0.10953345435289315
430 0.10968358011994357
431 0.10974605545036863
432 0.10985937843669648
433 0.1099549380194718
434 0.10998291405545288
435 0.10998291405545288
436 0.11019624282352787
437 0.11048107962020655
438 0.1105690948782791
439 0.11063057504024659
440 0.11072365774234108
441 0.11089809722301373
442 0.11093251263317506
443 0.11093251263317506
444 0.1110196798619847
445 0.1110196798619847
446 0.11144878723435114
447 0.11144878723435114
448 0.11148831278383108
449 0.11153951447116806
450 0.11153951447116806
451 0.11166354018354029
452 0.11178112932400674
453 0.11178112932400674
454 0.1118522867087785
455 0.11205763205333873
456 0.11205763205333873
457 0.11219174966095953
458 0.11219174966095953
459 0.11219174966095953
460 0.11240744740979212
461 0.11240744740979212
462 0.11240744740979212
463 0.11240744740979212
464 0.11240744740979212
465 0.11240744740979212
466 0.11245465750687002
467 0.11245465750687002
468 0.11253815531092046
469 0.11256177661297308
470 0.11258939123813051
471 0.11266948916327638
472 0.11269308606318837
473 0.11278874742862456
474 0.11278874742862456
475 0.11281909540380788
476 0.11289356400687378
477 0.11294744803941333
478 0.11294744803941333
479 0.11294744803941333
480 0.1130761584952693
481 0.1130761584952693
482 0.1130761584952693
483 0.11310365150154923
484 0.11318798650030601
485 0.11321823248123075
486 0.11328251308071895
487 0.1133099695329383
488 0.1133099695329383
489 0.1133099695329383
490 0.11338276872696053
491 0.11346065346170436
492 0.11346065346170436
493 0.11349081982633324
494 0.1138302536780125
495 0.11408747316260096
496 0.11449588416065223
497 0.11457296825988945
498 0.11457296825988945
499 0.11457296825988945
500 0.11457296825988945
501 0.11457296825988945
502 0.11457296825988945
503 0.11457296825988945
504 0.11467404179242936
505 0.11492143395355721
506 0.11496802113960536
507 0.11507553687884967
508 0.1151028077198919
509 0.11517856499098036
510 0.11517856499098036
511 0.11517856499098036
512 0.115303631100947
513 0.11555792711004069
514 0.11555792711004069
515 0.11555792711004069
516 0.11555792711004069
517 0.11558786450031545
518 0.11560837305777898
519 0.11566055964639456
520 0.11566055964639456
521 0.11568104931418909
522 0.11581615637129562
523 0.1159227829492143
524 0.1159613216825352
525 0.1159613216825352
526 0.11597747975532023
527 0.11597747975532023
528 0.11600242030400694
529 0.11600242030400694
530 0.11606841000462305
531 0.11610686741195142
532 0.1162218269960589
533 0.11624673018628909
534 0.11635812486456529
535 0.11651000975450428
536 0.1167485684441486
537 0.11682534607297565
538 0.11687184914353817
539 0.11689670810778525
540 0.11699416958564005
541 0.11702389159389072
542 0.11708921482612143
543 0.11715172635847426
544 0.11761642756957486
545 0.11767079374961287
546 0.11767079374961287
547 0.11770046387017077
548 0.11772525769571879
549 0.11778654517611131
550 0.11778654517611131
551 0.11787351544844062
552 0.11787351544844062
553 0.11803768746883883
554 0.11803768746883883
555 0.11810833879988539
556 0.11820086171611092
557 0.11826080880261261
558 0.11846052955572316
559 0.11847653254154344
560 0.11847653254154344
561 0.11847653254154344
562 0.11847653254154344
563 0.1185033616881326
564 0.1185033616881326
565 0.11902263616207631
566 0.11906070710155488
567 0.11913843060313171
568 0.11918745085009785
569 0.11922709201994436
570 0.11922709201994436
571 0.11926816763851796
572 0.11928411279753025
573 0.11930005357989047
574 0.11940424378455518
575 0.11954945638463561
576 0.11969634002374001
577 0.11973683064012401
578 0.11975698650136413
579 0.11980653832660576
580 0.11982244875051556
581 0.11982244875051556
582 0.11988573258947288
583 0.11990709700237043
584 0.11995271671710363
585 0.12000218852567499
586 0.12006088882985361
587 0.12015226170698949
588 0.12022689099316991
589 0.12035639896205358
590 0.1204341715097534
591 0.12045867244650248
592 0.12053045380524895
593 0.12059864115255609
594 0.12074820598253178
595 0.12074820598253178
596 0.12101823476237215
597 0.12114605194133113
598 0.12114605194133113
599 0.12114605194133113
600 0.12118844093212681
601 0.12118844093212681
602 0.12118844093212681
603 0.12118844093212681
604 0.12118844093212681
605 0.12118844093212681
606 0.12120424266851956
607 0.12120424266851956
608 0.12120424266851956
609 0.12129473012711721
610 0.12133996230408568
611 0.12137758011712464
612 0.12155841670327923
613 0.12155841670327923
614 0.12155841670327923
615 0.12160359148833333
616 0.1216998314784644
617 0.12176509657755263
618 0.12178626754301457
619 0.12185783099172526
620 0.1219700591141056
621 0.1219700591141056
622 0.12200757278109364
623 0.12200757278109364
624 0.12200757278109364
625 0.12203396738448813
626 0.12203396738448813
627 0.12217429217522274
628 0.12223812506721425
629 0.12223812506721425
630 0.12223812506721425
631 0.12227064426395731
632 0.12232950459154562
633 0.12237190245452013
634 0.12239823867628581
635 0.12239823867628581
636 0.12243071818448717
637 0.12243071818448717
638 0.12243071818448717
639 0.12243071818448717
640 0.12246316623448919
641 0.12246316623448919
642 0.12246316623448919
643 0.12266258894702485
644 0.12270744249059139
645 0.12272309216148024
646 0.12278166858439314
647 0.12283508343396593
648 0.12286133096159832
649 0.12286133096159832
650 0.12286133096159832
651 0.12295717293174768
652 0.12305529267728783
653 0.12337891371874635
654 0.123582721278394
655 0.12400057489153465
656 0.12417257253888606
657 0.12429702819804493
658 0.12437056033146976
659 0.12464909994299418
660 0.12464909994299418
661 0.12468138695284417
662 0.12471018708034093
663 0.12471018708034093
664 0.12471018708034093
665 0.1248128807711006
666 0.12485750297155278
667 0.12492303789009698
668 0.12497792321120482
669 0.12504724500109074
670 0.12504724500109074
671 0.12504724500109074
672 0.12507334615992902
673 0.12509424043088152
674 0.12515243592034903
675 0.1252315029588003
676 0.1253205435957938
677 0.12536505383434357
678 0.12540207230706307
679 0.1255133361577536
680 0.12560229638755124
681 0.12562315287431836
682 0.12568132756231176
683 0.12573741165474941
684 0.12576344216425928
685 0.12580040250084557
686 0.12586707152586418
687 0.1259040153943166
688 0.1259730405641
689 0.1259730405641
690 0.1259730405641
691 0.1259730405641
692 0.1259730405641
693 0.12604683023772234
694 0.1260911720332378
695 0.12616492926481473
696 0.12625842653856809
697 0.12625842653856809
698 0.12633979115886684
699 0.12633979115886684
700 0.12633979115886684
701 0.12633979115886684
702 0.12636055115667622
703 0.12636055115667622
704 0.126392528341459
705 0.126392528341459
706 0.12645218888924206
707 0.12655117078149694
708 0.12655117078149694
709 0.12657499341363937
710 0.12659571763830083
711 0.12659571763830083
712 0.12661113223134726
713 0.12671306647861447
714 0.12675637250212973
715 0.1268900888338298
716 0.1268900888338298
717 0.12691218816172978
718 0.12699307380544458
719 0.12705674193900685
720 0.1271252909247355
721 0.12715111338751509
722 0.12719518915299394
723 0.12723184687241745
724 0.1273791916489781
725 0.1273791916489781
726 0.12743307724955721
727 0.1274648986643073
728 0.12748694701854016
729 0.12751272632251467
730 0.12751272632251467
731 0.12753335908833002
732 0.1276146182750554
733 0.1276146182750554
734 0.12773721656879586
735 0.12783389613834029
736 0.12785963818099672
737 0.12785963818099672
738 0.12785963818099672
739 0.12788331158399074
740 0.12790078422974202
741 0.12795740340393033
742 0.12801278555927442
743 0.1280445023471585
744 0.12807621269333797
745 0.12807621269333797
746 0.1281301831481637
747 0.12817578071124602
748 0.12827019969257075
749 0.12827019969257075
750 0.1283066547065088
751 0.12835286722032582
752 0.12839667246543565
753 0.1284715857781961
754 0.1284715857781961
755 0.128525153376867
756 0.12854874567168015
757 0.12854874567168015
758 0.12856401495025108
759 0.12858453095533698
760 0.12862091328760838
761 0.1286963183279662
762 0.128718215255394
763 0.1287750758075532
764 0.12880665963656315
765 0.12880665963656315
766 0.12886373568430287
767 0.12890006787496813
768 0.12892360433113048
769 0.12896726243401793
770 0.12898773409079037
771 0.12901329650530413
772 0.12901329650530413
773 0.12901329650530413
774 0.12904481867884915
775 0.1291454018399178
776 0.1291454018399178
777 0.12918166342201043
778 0.1292336011396432
779 0.12925542560920159
780 0.12934323983882892
781 0.12950184287934305
782 0.1296021175962643
783 0.1296173126244075
784 0.1296843081063615
785 0.1297098016117876
786 0.12973021021054035
787 0.12973021021054035
788 0.1298409282058731
789 0.12994237971236533
790 0.13000764045157723
791 0.1300390601495427
792 0.13005422919750273
793 0.1300796840386995
794 0.1302619062135979
795 0.13028366433910618
796 0.13028366433910618
797 0.13045040992666165
798 0.13045040992666165
799 0.1304784007742468
800 0.13066205355419555
801 0.13066205355419555
802 0.13066205355419555
803 0.13072948601466974
804 0.13072948601466974
805 0.13082949906299154
806 0.13085745347806368
807 0.13089949129169276
808 0.13089949129169276
809 0.13089949129169276
810 0.13092742507196606
811 0.13095535371418335
812 0.13095535371418335
813 0.13098327210489547
814 0.1311058587044802
815 0.1311770471370103
816 0.1311770471370103
817 0.13122826480379599
818 0.13122826480379599
819 0.13122826480379599
820 0.13125951612348633
821 0.13125951612348633
822 0.13125951612348633
823 0.13128738374275534
824 0.1313106738340727
825 0.1313106738340727
826 0.13148344980128243
827 0.13148344980128243
828 0.13148344980128243
829 0.13148344980128243
830 0.13148344980128243
831 0.13151934948162833
832 0.13151934948162833
833 0.13158775818417634
834 0.13161100656464236
835 0.13163425080968721
836 0.13163425080968721
837 0.1316620486769997
838 0.1316620486769997
839 0.1316620486769997
840 0.1316620486769997
841 0.1316620486769997
842 0.13171639280508635
843 0.13171639280508635
844 0.13171639280508635
845 0.1317723933311438
846 0.1317723933311438
847 0.1317723933311438
848 0.1317723933311438
849 0.1317723933311438
850 0.1317723933311438
851 0.13182858036813516
852 0.13185965462726484
853 0.13185965462726484
854 0.1319383902585833
855 0.1319383902585833
856 0.1319383902585833
857 0.13197412639230324
858 0.13197412639230324
859 0.13197412639230324
860 0.13197412639230324
861 0.13197412639230324
862 0.13201704813811124
863 0.13201704813811124
864 0.13201704813811124
865 0.13201704813811124
866 0.1320447062120229
867 0.13213315411710172
868 0.13215826945350734
869 0.13215826945350734
870 0.1321939262040637
871 0.13230808359741686
872 0.13233905150921302
873 0.13239502705841044
874 0.1324740809537449
875 0.13251690798287258
876 0.13262880247193967
877 0.13271442770982084
878 0.13271442770982084
879 0.13271442770982084
880 0.13277009345561755
881 0.13277009345561755
882 0.13284378614896875
883 0.13284378614896875
884 0.13287935910859333
885 0.13287935910859333
886 0.13287935910859333
887 0.13287935910859333
888 0.1329496492285147
889 0.1329496492285147
890 0.13299236920598725
891 0.13301240157121255
892 0.13301240157121255
893 0.13304326116253698
894 0.13304326116253698
895 0.13316813449392273
896 0.13316813449392273
897 0.1332807560723316
898 0.13337199037708927
899 0.13345797381321853
900 0.13345797381321853
901 0.13349344730471652
902 0.1335209400428595
903 0.13356539057717817
904 0.1335928743809428
905 0.13364855432002748
906 0.13364855432002748
907 0.13364855432002748
908 0.13366988846493963
909 0.13366988846493963
910 0.13370066275253967
911 0.1337281154860038
912 0.13389143442155968
913 0.13389143442155968
914 0.13389143442155968
915 0.13389143442155968
916 0.1339221790922507
917 0.1339221790922507
918 0.13395291394628173
919 0.13395291394628173
920 0.13395291394628173
921 0.13395291394628173
922 0.13395291394628173
923 0.13407118196939827
924 0.13412928338010977
925 0.13412928338010977
926 0.13412928338010977
927 0.13415666623962985
928 0.13415666623962985
929 0.13415666623962985
930 0.13421471269967808
931 0.13421471269967808
932 0.13424207404235072
933 0.13424207404235072
934 0.13424207404235072
935 0.13424207404235072
936 0.13424207404235072
937 0.1343330493572048
938 0.13435788042820732
939 0.13437911006706726
940 0.13440195265376764
941 0.13447164838702508
942 0.13450226755383243
943 0.13450226755383243
944 0.13450226755383243
945 0.13452957364321116
946 0.13452957364321116
947 0.13464058845701676
948 0.134767569418817
949 0.13497125286873465
950 0.1349910981353243
951 0.13513215932217795
952 0.13522621956760025
953 0.13535790879344958
954 0.13538847153393466
955 0.13549895973666276
956 0.13552174621281585
957 0.13562701245578165
958 0.13562701245578165
959 0.13597273291729198
960 0.13602793505859445
961 0.13604474376599773
962 0.13606948361720056
963 0.13610461390800516
964 0.13610461390800516
965 0.13618195125206872
966 0.13618195125206872
967 0.13627188702785129
968 0.13627188702785129
969 0.13639502436032055
970 0.13639502436032055
971 0.13639502436032055
972 0.13639502436032055
973 0.13645011871190874
974 0.13654027722504086
975 0.13654027722504086
976 0.13663749517730667
977 0.13663749517730667
978 0.13674704502987806
979 0.13678917447976727
980 0.13680893027031926
981 0.13680893027031926
982 0.13680893027031926
983 0.13680893027031926
984 0.13685102861461648
985 0.13685102861461648
986 0.13686962523045318
987 0.13686962523045318
988 0.13686962523045318
989 0.13686962523045318
990 0.136911686515854
991 0.13693435436641363
992 0.13693435436641363
993 0.13695898064441786
994 0.13701041646839868
995 0.1370892071044279
996 0.13711957933797686
997 0.13711957933797686
998 0.13711957933797686
999 0.13714993836120698
1000 0.13722745287767055

==> data/mean-ndcg-ue-sanitizer-ubsan-1000-sanitizer=memory.dat <==
1 0.006578947368421052
2 0.004033863110299069
3 0.007594474685260302
4 0.007594474685260302
5 0.008457665984683603
6 0.008364623324325854
7 0.008967422300015088
8 0.00891932223390405
9 0.00891932223390405
10 0.00891932223390405
11 0.00891932223390405
12 0.010612412981888013
13 0.010612412981888013
14 0.011183536509755948
15 0.011183536509755948
16 0.012107745385886534
17 0.012848132812172505
18 0.014483042190980849
19 0.014483042190980849
20 0.015185942219018943
21 0.015185942219018943
22 0.015185942219018943
23 0.016620838876818488
24 0.018037538081007286
25 0.018037538081007286
26 0.018686840517335938
27 0.01922108228733622
28 0.01922108228733622
29 0.019744487028595
30 0.020367667832543058
31 0.020367667832543058
32 0.022976087084787267
33 0.022976087084787267
34 0.022976087084787267
35 0.022976087084787267
36 0.022976087084787267
37 0.022976087084787267
38 0.02356021671424202
39 0.02390001779663639
40 0.024476280992394857
41 0.025048828896674657
42 0.025048828896674657
43 0.026253889757948564
44 0.026253889757948564
45 0.026253889757948564
46 0.026253889757948564
47 0.026253889757948564
48 0.026608459345200244
49 0.027903581383353915
50 0.028447856513214038
51 0.029697097537070477
52 0.030236099442581193
53 0.030236099442581193
54 0.030236099442581193
55 0.0309317197587568
56 0.0309317197587568
57 0.03304815057526456
58 0.034598113641543776
59 0.034598113641543776
60 0.035031160943489376
61 0.03669012074582163
62 0.03669012074582163
63 0.03790836783441285
64 0.040661757654279596
65 0.040661757654279596
66 0.04098994362211823
67 0.04131697729836109
68 0.0429881801005727
69 0.0429881801005727
70 0.0429881801005727
71 0.0429881801005727
72 0.04384830492105394
73 0.04474696943796079
74 0.04474696943796079
75 0.04474696943796079
76 0.04474696943796079
77 0.045101969334906435
78 0.045101969334906435
79 0.04559032668305789
80 0.04559032668305789
81 0.04559032668305789
82 0.04702057343789067
83 0.04702057343789067
84 0.04702057343789067
85 0.04702057343789067
86 0.04702057343789067
87 0.04702057343789067
88 0.04702057343789067
89 0.04702057343789067
90 0.04702057343789067
91 0.047297783486518884
92 0.04763900736628881
93 0.04763900736628881
94 0.0481089355083485
95 0.05016621821020474
96 0.05044022136302038
97 0.05184201281190574
98 0.05295341730669497
99 0.05333998344076216
100 0.05333998344076216
101 0.05333998344076216
102 0.05363771845833563
103 0.05393483408592285
104 0.05393483408592285
105 0.05393483408592285
106 0.05393483408592285
107 0.05393483408592285
108 0.054693764303936465
109 0.054693764303936465
110 0.0552497605092095
111 0.0552497605092095
112 0.056002904911059644
113 0.05704510274172279
114 0.057496109173205
115 0.057946294153568306
116 0.057946294153568306
117 0.057946294153568306
118 0.057946294153568306
119 0.05934917042884373
120 0.05961054240066205
121 0.05983365752153075
122 0.05983365752153075
123 0.06015451661730078
124 0.06015451661730078
125 0.06110159111367421
126 0.06182821788526128
127 0.06208656030341382
128 0.06234448903132218
129 0.06234448903132218
130 0.0632604170601159
131 0.06354302551702988
132 0.06354302551702988
133 0.06354302551702988
134 0.06354302551702988
135 0.06354302551702988
136 0.06441294551838771
137 0.06441294551838771
138 0.06441294551838771
139 0.06441294551838771
140 0.06441294551838771
141 0.06460375207258864
142 0.06460375207258864
143 0.06460375207258864
144 0.06503375195154489
145 0.06503375195154489
146 0.06503375195154489
147 0.06526457343610685
148 0.06547877432287053
149 0.06547877432287053
150 0.06569240596609412
151 0.06624895997450785
152 0.06624895997450785
153 0.06624895997450785
154 0.06646148414433356
155 0.06646148414433356
156 0.06688472205428143
157 0.06688472205428143
158 0.06688472205428143
159 0.06688472205428143
160 0.06715628499587054
161 0.06715628499587054
162 0.06715628499587054
163 0.06736645711532124
164 0.06736645711532124
165 0.06736645711532124
166 0.06736645711532124
167 0.06820174593290099
168 0.06820174593290099
169 0.0684704327074449
170 0.06873881298973965
171 0.06873881298973965
172 0.06873881298973965
173 0.06873881298973965
174 0.06873881298973965
175 0.0689812439173923
176 0.07061705649396458
177 0.07130415691729991
178 0.07130415691729991
179 0.07130415691729991
180 0.07130415691729991
181 0.07130415691729991
182 0.07130415691729991
183 0.07130415691729991
184 0.07156849160309464
185 0.0724229780818751
186 0.0724229780818751
187 0.0724229780818751
188 0.0724229780818751
189 0.0724229780818751
190 0.0724229780818751
191 0.0724229780818751
192 0.0724229780818751
193 0.0724229780818751
194 0.0724229780818751
195 0.07365119826115199
196 0.07388845680647589
197 0.07388845680647589
198 0.07388845680647589
199 0.07388845680647589
200 0.07388845680647589
201 0.07388845680647589
202 0.07493489819634042
203 0.07493489819634042
204 0.07493489819634042
205 0.07493489819634042
206 0.07493489819634042
207 0.07533583114986384
208 0.07559413043472257
209 0.07559413043472257
210 0.07666340637593802
211 0.07687874202005066
212 0.07687874202005066
213 0.07687874202005066
214 0.07687874202005066
215 0.07687874202005066
216 0.07687874202005066
217 0.07687874202005066
218 0.07727584100372133
219 0.07727584100372133
220 0.07727584100372133
221 0.07727584100372133
222 0.07750766001822838
223 0.07750766001822838
224 0.07773909687099056
225 0.07773909687099056
226 0.07773909687099056
227 0.07773909687099056
228 0.07827768760112755
229 0.07906959834265503
230 0.07906959834265503
231 0.0792997334025628
232 0.07955288170238009
233 0.07955288170238009
234 0.07955288170238009
235 0.07978229674955949
236 0.08022248012810805
237 0.0804183494116229
238 0.08092890897531844
239 0.08092890897531844
240 0.08092890897531844
241 0.08131878312102803
242 0.08131878312102803
243 0.08131878312102803
244 0.08131878312102803
245 0.08131878312102803
246 0.08131878312102803
247 0.08131878312102803
248 0.08243403004513483
249 0.0826839496112219
250 0.08291080616852835
251 0.08291080616852835
252 0.08291080616852835
253 0.08291080616852835
254 0.08291080616852835
255 0.08291080616852835
256 0.08323161684192398
257 0.08323161684192398
258 0.08355197997278795
259 0.08402555614974454
260 0.08402555614974454
261 0.08402555614974454
262 0.08402555614974454
263 0.08402555614974454
264 0.08440908635166793
265 0.08440908635166793
266 0.08440908635166793
267 0.08440908635166793
268 0.08440908635166793
269 0.08460054204112853
270 0.08460054204112853
271 0.08460054204112853
272 0.08460054204112853
273 0.08460054204112853
274 0.08460054204112853
275 0.08460054204112853
276 0.08460054204112853
277 0.08460054204112853
278 0.084845590739388
279 0.084845590739388
280 0.084845590739388
281 0.084845590739388
282 0.08509002154208227
283 0.08509002154208227
284 0.08509002154208227
285 0.08509002154208227
286 0.08509002154208227
287 0.08509002154208227
288 0.08509002154208227
289 0.08509002154208227
290 0.08509002154208227
291 0.08509002154208227
292 0.08509002154208227
293 0.08509002154208227
294 0.08558168198836001
295 0.08604446581936875
296 0.08604446581936875
297 0.08604446581936875
298 0.08604446581936875
299 0.08623238493108348
300 0.08642019446801708
301 0.08642019446801708
302 0.08642019446801708
303 0.08642019446801708
304 0.08685845212958586
305 0.08685845212958586
306 0.08707733087171035
307 0.08707733087171035
308 0.08707733087171035
309 0.08707733087171035
310 0.08707733087171035
311 0.08707733087171035
312 0.0872638626911587
313 0.0874502910217109
314 0.0874502910217109
315 0.0874502910217109
316 0.0874502910217109
317 0.0874502910217109
318 0.08793528116198882
319 0.08793528116198882
320 0.08793528116198882
321 0.08793528116198882
322 0.08793528116198882
323 0.08793528116198882
324 0.08815200369280798
325 0.08815200369280798
326 0.08852160811903442
327 0.08852160811903442
328 0.08852160811903442
329 0.08852160811903442
330 0.08852160811903442
331 0.08852160811903442
332 0.08852160811903442
333 0.08878775743228741
334 0.08878775743228741
335 0.08878775743228741
336 0.08878775743228741
337 0.08878775743228741
338 0.08905322793623362
339 0.08942036035558115
340 0.08942036035558115
341 0.08942036035558115
342 0.08942036035558115
343 0.08942036035558115
344 0.08942036035558115
345 0.08958210057393608
346 0.08958210057393608
347 0.08958210057393608
348 0.08958210057393608
349 0.08958210057393608
350 0.08958210057393608
351 0.08958210057393608
352 0.08958210057393608
353 0.08958210057393608
354 0.08958210057393608
355 0.08958210057393608
356 0.08958210057393608
357 0.08958210057393608
358 0.08958210057393608
359 0.08958210057393608
360 0.09014703570140097
361 0.09014703570140097
362 0.09014703570140097
363 0.09050992175709345
364 0.09050992175709345
365 0.09050992175709345
366 0.09050992175709345
367 0.09105355742986641
368 0.09128701515136492
369 0.09128701515136492
370 0.09154843813322557
371 0.09154843813322557
372 0.09154843813322557
373 0.09154843813322557
374 0.09154843813322557
375 0.09154843813322557
376 0.09154843813322557
377 0.09154843813322557
378 0.09154843813322557
379 0.09154843813322557
380 0.09190853693040106
381 0.09190853693040106
382 0.09190853693040106
383 0.09190853693040106
384 0.09190853693040106
385 0.09190853693040106
386 0.09190853693040106
387 0.09190853693040106
388 0.09190853693040106
389 0.09190853693040106
390 0.09190853693040106
391 0.09190853693040106
392 0.09288389794401573
393 0.09288389794401573
394 0.09307682083986245
395 0.09376320330024711
396 0.09402166714610867
397 0.09402166714610867
398 0.09402166714610867
399 0.09463698015720123
400 0.09463698015720123
401 0.09463698015720123
402 0.09463698015720123
403 0.09484584510935334
404 0.09484584510935334
405 0.09510334431784133
406 0.09510334431784133
407 0.09510334431784133
408 0.09510334431784133
409 0.09510334431784133
410 0.09550326321936045
411 0.09568128108673297
412 0.09568128108673297
413 0.09568128108673297
414 0.09568128108673297
415 0.09614492007981608
416 0.09614492007981608
417 0.09614492007981608
418 0.09614492007981608
419 0.09614492007981608
420 0.09640087327556147
421 0.09640087327556147
422 0.09640087327556147
423 0.09665652605695126
424 0.09665652605695126
425 0.09665652605695126
426 0.09665652605695126
427 0.09665652605695126
428 0.09665652605695126
429 0.09715682215294472
430 0.09741178483437468
431 0.09741178483437468
432 0.09741178483437468
433 0.09776416079585862
434 0.09822505905605623
435 0.09822505905605623
436 0.09851785879223669
437 0.09851785879223669
438 0.09901645166913468
439 0.09930892229855486
440 0.09953554587334949
441 0.09953554587334949
442 0.09953554587334949
443 0.099994230471804
444 0.099994230471804
445 0.099994230471804
446 0.099994230471804
447 0.099994230471804
448 0.099994230471804
449 0.099994230471804
450 0.099994230471804
451 0.099994230471804
452 0.099994230471804
453 0.099994230471804
454 0.099994230471804
455 0.099994230471804
456 0.099994230471804
457 0.099994230471804
458 0.099994230471804
459 0.099994230471804
460 0.10028447787186498
461 0.10028447787186498
462 0.10028447787186498
463 0.10028447787186498
464 0.10028447787186498
465 0.10028447787186498
466 0.10028447787186498
467 0.10028447787186498
468 0.10028447787186498
469 0.10028447787186498
470 0.10028447787186498
471 0.10028447787186498
472 0.10048799562118776
473 0.10048799562118776
474 0.10048799562118776
475 0.10048799562118776
476 0.10048799562118776
477 0.10048799562118776
478 0.10048799562118776
479 0.10048799562118776
480 0.10048799562118776
481 0.10048799562118776
482 0.10048799562118776
483 0.10048799562118776
484 0.10083404079968832
485 0.10083404079968832
486 0.10103659925653481
487 0.10103659925653481
488 0.10103659925653481
489 0.10103659925653481
490 0.10103659925653481
491 0.10132379921590262
492 0.10132379921590262
493 0.10132379921590262
494 0.10132379921590262
495 0.10132379921590262
496 0.10132379921590262
497 0.10132379921590262
498 0.10132379921590262
499 0.10132379921590262
500 0.10132379921590262
501 0.10132379921590262
502 0.10132379921590262
503 0.10132379921590262
504 0.10177299748007478
505 0.10205890326206428
506 0.10205890326206428
507 0.10205890326206428
508 0.10205890326206428
509 0.10205890326206428
510 0.10250725078240057
511 0.10250725078240057
512 0.10250725078240057
513 0.10250725078240057
514 0.10250725078240057
515 0.10250725078240057
516 0.10250725078240057
517 0.10250725078240057
518 0.10269174881328158
519 0.10269174881328158
520 0.10269174881328158
521 0.10269174881328158
522 0.10269174881328158
523 0.10269174881328158
524 0.10269174881328158
525 0.10269174881328158
526 0.10269174881328158
527 0.10269174881328158
528 0.10269174881328158
529 0.10269174881328158
530 0.10269174881328158
531 0.10269174881328158
532 0.10297528735926266
533 0.10297528735926266
534 0.10297528735926266
535 0.10317475560726654
536 0.10317475560726654
537 0.10317475560726654
538 0.10317475560726654
539 0.10317475560726654
540 0.103420509324915
541 0.103420509324915
542 0.10376034698662813
543 0.10376034698662813
544 0.10400581338318567
545 0.10400581338318567
546 0.10400581338318567
547 0.10400581338318567
548 0.10400581338318567
549 0.10400581338318567
550 0.10400581338318567
551 0.10400581338318567
552 0.10400581338318567
553 0.10400581338318567
554 0.10425057347006321
555 0.10425057347006321
556 0.10425057347006321
557 0.10425057347006321
558 0.10480048126750702
559 0.10480048126750702
560 0.10480048126750702
561 0.10480048126750702
562 0.10480048126750702
563 0.10480048126750702
564 0.10480048126750702
565 0.10604794295598348
566 0.10604794295598348
567 0.10604794295598348
568 0.10604794295598348
569 0.10604794295598348
570 0.10604794295598348
571 0.10604794295598348
572 0.10604794295598348
573 0.10604794295598348
574 0.10604794295598348
575 0.10660809798498874
576 0.10688809908613225
577 0.10688809908613225
578 0.10688809908613225
579 0.10688809908613225
580 0.10688809908613225
581 0.10688809908613225
582 0.10688809908613225
583 0.1073160189434336
584 0.1073160189434336
585 0.10796019465380902
586 0.10903177399907664
587 0.10903177399907664
588 0.11023362901051921
589 0.11068065060847054
590 0.11068065060847054
591 0.11068065060847054
592 0.11068065060847054
593 0.11068065060847054
594 0.11068065060847054
595 0.11068065060847054
596 0.11068065060847054
597 0.11068065060847054
598 0.11068065060847054
599 0.11068065060847054
600 0.11068065060847054
601 0.11068065060847054
602 0.11068065060847054
603 0.11068065060847054
604 0.11068065060847054
605 0.11068065060847054
606 0.11068065060847054
607 0.11068065060847054
608 0.11068065060847054
609 0.1109582235761013
610 0.1109582235761013
611 0.1109582235761013
612 0.1109582235761013
613 0.1109582235761013
614 0.1109582235761013
615 0.1109582235761013
616 0.1109582235761013
617 0.111291219569326
618 0.111291219569326
619 0.111291219569326
620 0.111291219569326
621 0.111291219569326
622 0.111291219569326
623 0.11153152333725815
624 0.11153152333725815
625 0.11153152333725815
626 0.11153152333725815
627 0.11153152333725815
628 0.11153152333725815
629 0.11153152333725815
630 0.11153152333725815
631 0.11153152333725815
632 0.11153152333725815
633 0.11153152333725815
634 0.11153152333725815
635 0.11153152333725815
636 0.11153152333725815
637 0.11153152333725815
638 0.11153152333725815
639 0.11153152333725815
640 0.11153152333725815
641 0.11153152333725815
642 0.11153152333725815
643 0.11153152333725815
644 0.11153152333725815
645 0.11153152333725815
646 0.11153152333725815
647 0.11153152333725815
648 0.11153152333725815
649 0.11153152333725815
650 0.11153152333725815
651 0.11153152333725815
652 0.11153152333725815
653 0.11177008659105797
654 0.11255764621005862
655 0.11255764621005862
656 0.11255764621005862
657 0.11298852501127683
658 0.11298852501127683
659 0.11298852501127683
660 0.11298852501127683
661 0.11298852501127683
662 0.11298852501127683
663 0.11298852501127683
664 0.11298852501127683
665 0.11298852501127683
666 0.11298852501127683
667 0.11298852501127683
668 0.11298852501127683
669 0.11298852501127683
670 0.11298852501127683
671 0.11298852501127683
672 0.11298852501127683
673 0.11298852501127683
674 0.11298852501127683
675 0.11298852501127683
676 0.11298852501127683
677 0.11298852501127683
678 0.1136878723173487
679 0.1136878723173487
680 0.1136878723173487
681 0.1136878723173487
682 0.1136878723173487
683 0.1136878723173487
684 0.11426949480929123
685 0.11426949480929123
686 0.11489798955852486
687 0.1150620367542084
688 0.11533443723059399
689 0.11533443723059399
690 0.11549837525653753
691 0.11592655472154201
692 0.11592655472154201
693 0.11647075356450687
694 0.11666230339905725
695 0.11720626298193706
696 0.11720626298193706
697 0.11720626298193706
698 0.11735063774653005
699 0.11735063774653005
700 0.11751421629607632
701 0.11751421629607632
702 0.11751421629607632
703 0.11751421629607632
704 0.11767765292429025
705 0.11767765292429025
706 0.11767765292429025
707 0.11767765292429025
708 0.11786862075200422
709 0.11786862075200422
710 0.11786862075200422
711 0.11786862075200422
712 0.11786862075200422
713 0.11786862075200422
714 0.11805934371973842
715 0.11833015136329646
716 0.11833015136329646
717 0.11833015136329646
718 0.11856527811656585
719 0.11856527811656585
720 0.11880030561955318
721 0.11880030561955318
722 0.11880030561955318
723 0.11880030561955318
724 0.11880030561955318
725 0.11880030561955318
726 0.11880030561955318
727 0.11880030561955318
728 0.11880030561955318
729 0.11880030561955318
730 0.11880030561955318
731 0.11880030561955318
732 0.11880030561955318
733 0.11880030561955318
734 0.11880030561955318
735 0.11921322973681159
736 0.11964518954077635
737 0.11964518954077635
738 0.11964518954077635
739 0.11964518954077635
740 0.11991459067077988
741 0.11991459067077988
742 0.1200767293818628
743 0.1200767293818628
744 0.1200767293818628
745 0.12047484209390147
746 0.12061776757265907
747 0.12061776757265907
748 0.12061776757265907
749 0.12061776757265907
750 0.12061776757265907
751 0.12082612874684152
752 0.12082612874684152
753 0.12082612874684152
754 0.12096882447040447
755 0.12096882447040447
756 0.12113050662524728
757 0.12113050662524728
758 0.12113050662524728
759 0.12113050662524728
760 0.12113050662524728
761 0.12129202838059247
762 0.12129202838059247
763 0.12129202838059247
764 0.1214808098070379
765 0.1214808098070379
766 0.1214808098070379
767 0.1214808098070379
768 0.1214808098070379
769 0.1214808098070379
770 0.1214808098070379
771 0.1214808098070379
772 0.12166929591749613
773 0.12166929591749613
774 0.12166929591749613
775 0.12181140331302223
776 0.12181140331302223
777 0.12204374441624755
778 0.12204374441624755
779 0.12257839654513378
780 0.12257839654513378
781 0.12284561984928122
782 0.12284561984928122
783 0.12284561984928122
784 0.12284561984928122
785 0.12284561984928122
786 0.12284561984928122
787 0.12284561984928122
788 0.12284561984928122
789 0.12303349140830627
790 0.12303349140830627
791 0.12330020598788931
792 0.12383353432101522
793 0.12383353432101522
794 0.12383353432101522
795 0.12383353432101522
796 0.12383353432101522
797 0.12383353432101522
798 0.12383353432101522
799 0.12383353432101522
800 0.12383353432101522
801 0.12383353432101522
802 0.12383353432101522
803 0.1241534331401714
804 0.1241534331401714
805 0.1241534331401714
806 0.1241534331401714
807 0.1241534331401714
808 0.12441930176280633
809 0.12441930176280633
810 0.12441930176280633
811 0.12441930176280633
812 0.12441930176280633
813 0.12441930176280633
814 0.12441930176280633
815 0.12441930176280633
816 0.12441930176280633
817 0.12441930176280633
818 0.12441930176280633
819 0.12441930176280633
820 0.12441930176280633
821 0.12441930176280633
822 0.12441930176280633
823 0.12441930176280633
824 0.12441930176280633
825 0.12441930176280633
826 0.12441930176280633
827 0.12441930176280633
828 0.12441930176280633
829 0.12441930176280633
830 0.12441930176280633
831 0.12441930176280633
832 0.12441930176280633
833 0.12441930176280633
834 0.12441930176280633
835 0.12462438383764037
836 0.12462438383764037
837 0.12462438383764037
838 0.12462438383764037
839 0.12462438383764037
840 0.12462438383764037
841 0.12462438383764037
842 0.12482921208236253
843 0.12482921208236253
844 0.12482921208236253
845 0.12482921208236253
846 0.12482921208236253
847 0.12482921208236253
848 0.12482921208236253
849 0.12482921208236253
850 0.12482921208236253
851 0.12482921208236253
852 0.12482921208236253
853 0.12482921208236253
854 0.12482921208236253
855 0.12482921208236253
856 0.12482921208236253
857 0.12482921208236253
858 0.12482921208236253
859 0.12482921208236253
860 0.12482921208236253
861 0.12482921208236253
862 0.12482921208236253
863 0.12482921208236253
864 0.12482921208236253
865 0.12482921208236253
866 0.12482921208236253
867 0.12482921208236253
868 0.12482921208236253
869 0.12482921208236253
870 0.12535514915306908
871 0.12535514915306908
872 0.12535514915306908
873 0.12535514915306908
874 0.12535514915306908
875 0.12535514915306908
876 0.12561785128523284
877 0.12561785128523284
878 0.12561785128523284
879 0.12561785128523284
880 0.12561785128523284
881 0.12561785128523284
882 0.1258026404843735
883 0.1258026404843735
884 0.1258026404843735
885 0.12621463067963565
886 0.12621463067963565
887 0.12621463067963565
888 0.12621463067963565
889 0.12621463067963565
890 0.12621463067963565
891 0.12621463067963565
892 0.12621463067963565
893 0.12621463067963565
894 0.12621463067963565
895 0.12621463067963565
896 0.12621463067963565
897 0.12621463067963565
898 0.12621463067963565
899 0.12621463067963565
900 0.12644195925893928
901 0.12644195925893928
902 0.12644195925893928
903 0.12644195925893928
904 0.12644195925893928
905 0.12644195925893928
906 0.12644195925893928
907 0.12685246586922228
908 0.12685246586922228
909 0.12737502176867047
910 0.12737502176867047
911 0.12737502176867047
912 0.12737502176867047
913 0.12737502176867047
914 0.12737502176867047
915 0.12737502176867047
916 0.12737502176867047
917 0.12737502176867047
918 0.12737502176867047
919 0.12737502176867047
920 0.12737502176867047
921 0.12737502176867047
922 0.12737502176867047
923 0.12737502176867047
924 0.1276883540579144
925 0.1276883540579144
926 0.1276883540579144
927 0.1276883540579144
928 0.1276883540579144
929 0.12800143922479862
930 0.12800143922479862
931 0.12800143922479862
932 0.12866828751552412
933 0.12866828751552412
934 0.1289811272714816
935 0.1289811272714816
936 0.1289811272714816
937 0.1289811272714816
938 0.1289811272714816
939 0.12924116730548094
940 0.12924116730548094
941 0.12924116730548094
942 0.12924116730548094
943 0.12924116730548094
944 0.12924116730548094
945 0.12924116730548094
946 0.12937914527364178
947 0.12937914527364178
948 0.12937914527364178
949 0.12937914527364178
950 0.12937914527364178
951 0.12937914527364178
952 0.12937914527364178
953 0.12937914527364178
954 0.12937914527364178
955 0.12969097252063952
956 0.12969097252063952
957 0.1300027048380997
958 0.1300027048380997
959 0.1300027048380997
960 0.1300027048380997
961 0.1300027048380997
962 0.1300027048380997
963 0.1300027048380997
964 0.1300027048380997
965 0.1300027048380997
966 0.1300027048380997
967 0.1300027048380997
968 0.1300027048380997
969 0.1300027048380997
970 0.1300027048380997
971 0.1300027048380997
972 0.1300027048380997
973 0.1300027048380997
974 0.1300027048380997
975 0.1300027048380997
976 0.13022735937846952
977 0.13022735937846952
978 0.13022735937846952
979 0.13022735937846952
980 0.13022735937846952
981 0.13022735937846952
982 0.13022735937846952
983 0.13022735937846952
984 0.13022735937846952
985 0.13022735937846952
986 0.13022735937846952
987 0.13022735937846952
988 0.13022735937846952
989 0.13022735937846952
990 0.13022735937846952
991 0.13022735937846952
992 0.13022735937846952
993 0.13022735937846952
994 0.13022735937846952
995 0.13022735937846952
996 0.13022735937846952
997 0.13022735937846952
998 0.13022735937846952
999 0.13022735937846952
1000 0.13022735937846952

==> data/mean-ndcg-ue-sanitizer-ubsan-1000-sanitizer=undefined.dat <==
1 0.003418803418803419
2 0.006725237668671296
3 0.00840849061004246
4 0.009580375540639181
5 0.009676642022557379
6 0.010693540167806234
7 0.010892817632545777
8 0.011107406342369845
9 0.012904240163789115
10 0.0131365252951337
11 0.0131365252951337
12 0.0131365252951337
13 0.013506761915814047
14 0.013832355862887138
15 0.01418476141790546
16 0.016136543475304563
17 0.016651340557945316
18 0.017873962125221517
19 0.017873962125221517
20 0.01799172890596951
21 0.01861996015699538
22 0.01885199745817748
23 0.01899754201272245
24 0.01936694001173417
25 0.020409556116070763
26 0.020508375293841835
27 0.020842108030223953
28 0.02104530832212543
29 0.021809680204239026
30 0.024381503124109215
31 0.024381503124109215
32 0.02453744730415091
33 0.024959100502203686
34 0.0250721301464523
35 0.0253824579969435
36 0.02573075003855198
37 0.026382188017399305
38 0.026666823353911028
39 0.026857006630554656
40 0.026857006630554656
41 0.026964522748245855
42 0.028641875360074384
43 0.02935797397480457
44 0.02963438139251215
45 0.030134700944571966
46 0.030134700944571966
47 0.03088537016342011
48 0.031215186131809576
49 0.03150832958291876
50 0.031708806509378476
51 0.03242799645690361
52 0.032611245354359455
53 0.03354611772858702
54 0.03492738542470127
55 0.035662368231617975
56 0.035742924194822626
57 0.03619767717382562
58 0.036414484946645315
59 0.03684954888852884
60 0.03754695056909276
61 0.03826050902220806
62 0.038613493166355026
63 0.03907876814621588
64 0.04065663414543421
65 0.04193638755907845
66 0.04264206553474033
67 0.04289167842290035
68 0.043228699883504154
69 0.043782386296128115
70 0.044239715881736696
71 0.0446338313315253
72 0.045348402381916626
73 0.04551719580022777
74 0.045600240292065886
75 0.04612225722416139
76 0.04665781610778281
77 0.04681738758482732
78 0.04704466146472612
79 0.04721818923997032
80 0.0475532655514644
81 0.04795932045161463
82 0.04861947430219632
83 0.04874843187079117
84 0.049029972931538324
85 0.04917873528613809
86 0.049424388837431575
87 0.049424388837431575
88 0.049576826112187396
89 0.04964920514886391
90 0.05035865716447379
91 0.05095512137928681
92 0.05125703885362154
93 0.051410056981619906
94 0.05161803795119762
95 0.05225145286326292
96 0.05242714034536114
97 0.05300892321147408
98 0.05312992829574114
99 0.053523299062222
100 0.0536103736521712
101 0.05372116528449629
102 0.05379143733060584
103 0.054025061392336274
104 0.054144536596860526
105 0.05422142054434435
106 0.054291119628283424
107 0.05452308562185707
108 0.05452308562185707
109 0.055030695774965104
110 0.05562725394104581
111 0.055772265207178436
112 0.055772265207178436
113 0.056078732496153
114 0.056334846271245936
115 0.056529456412407586
116 0.05675040377033446
117 0.05682555935797631
118 0.057816167065569884
119 0.057816167065569884
120 0.05800906514789517
121 0.058372165614662824
122 0.058666969447968675
123 0.05888330102275016
124 0.059249957129630056
125 0.059324093338665
126 0.05952042911523886
127 0.06046225369826874
128 0.06056096965795812
129 0.061133563732853884
130 0.061133563732853884
131 0.061318663113377046
132 0.06170488521526376
133 0.06234058652463057
134 0.0625044345228453
135 0.06258623545043274
136 0.06280009598459825
137 0.06295442198069348
138 0.06295442198069348
139 0.06302032960032941
140 0.06346267601091614
141 0.06352839498887493
142 0.0637590306574894
143 0.064051394903759
144 0.064051394903759
145 0.064051394903759
146 0.06426035055717073
147 0.06433209928161218
148 0.06449271640337974
149 0.06462408638401627
150 0.06462408638401627
151 0.06462408638401627
152 0.06485962591234987
153 0.06509486079916386
154 0.06560108847298007
155 0.06566043738406314
156 0.06566043738406314
157 0.06573125948301964
158 0.06587458392371381
159 0.06594523049060173
160 0.06594523049060173
161 0.06594523049060173
162 0.06608296068035774
163 0.06622356969884087
164 0.06633246879843467
165 0.06633246879843467
166 0.0664109877926537
167 0.0664109877926537
168 0.0664109877926537
169 0.0664109877926537
170 0.06647433147229882
171 0.0665376033982102
172 0.06666533672156127
173 0.06672342942221564
174 0.06684451775917294
175 0.06697182635585248
176 0.06728776055666771
177 0.06750273136673318
178 0.06810441596906548
179 0.06810441596906548
180 0.06816706713289367
181 0.06823596473967347
182 0.06839024472613663
183 0.06839024472613663
184 0.06846722410073013
185 0.06846722410073013
186 0.06852948468696932
187 0.06866822352239851
188 0.06902544584865002
189 0.06902544584865002
190 0.06902544584865002
191 0.06902544584865002
192 0.06925465566386399
193 0.06925465566386399
194 0.06925465566386399
195 0.06977935664061269
196 0.06977935664061269
197 0.06992314728669057
198 0.06992314728669057
199 0.06992314728669057
200 0.06992314728669057
201 0.06999069165838478
202 0.06999069165838478
203 0.06999069165838478
204 0.06999069165838478
205 0.07014480410571858
206 0.07014480410571858
207 0.07014480410571858
208 0.07014480410571858
209 0.07014480410571858
210 0.0709960493566485
211 0.07107107096667468
212 0.07123877500847649
213 0.07123877500847649
214 0.07123877500847649
215 0.07129453090285551
216 0.07134300384727961
217 0.07140959200498515
218 0.07140959200498515
219 0.07149535032349764
220 0.07149535032349764
221 0.07193397247009915
222 0.07193397247009915
223 0.07193397247009915
224 0.07193397247009915
225 0.07206626332568954
226 0.07216893623817677
227 0.07216893623817677
228 0.07238699431596231
229 0.07265998967813676
230 0.07265998967813676
231 0.07286576341278579
232 0.07292074439626438
233 0.07292074439626438
234 0.07292074439626438
235 0.07298636567071062
236 0.07303729739091996
237 0.07312182325899945
238 0.07341155890442828
239 0.07341155890442828
240 0.07341155890442828
241 0.07341155890442828
242 0.07347683099542963
243 0.07354205432346168
244 0.07354205432346168
245 0.07375727605308555
246 0.07375727605308555
247 0.07388904484763485
248 0.07496278937935107
249 0.07509436648738879
250 0.07509436648738879
251 0.07509436648738879
252 0.07525940353382349
253 0.07596801889756913
254 0.07602679464185777
255 0.07618893740004216
256 0.07618893740004216
257 0.0763228681094766
258 0.07651813084823215
259 0.07651813084823215
260 0.07660125542954363
261 0.07660125542954363
262 0.07668426613355268
263 0.07668426613355268
264 0.07676716413103343
265 0.07676716413103343
266 0.07676716413103343
267 0.07683129298836318
268 0.07691396900106054
269 0.07691396900106054
270 0.07691396900106054
271 0.07691396900106054
272 0.07691396900106054
273 0.07704339734225389
274 0.07704339734225389
275 0.07756801738852387
276 0.07756801738852387
277 0.07772778478353959
278 0.07778100662401877
279 0.07877039201520737
280 0.07905548208146787
281 0.07934655104986442
282 0.07934655104986442
283 0.07942890478133134
284 0.07956047722542649
285 0.07960971663710023
286 0.07960971663710023
287 0.07960971663710023
288 0.07960971663710023
289 0.07960971663710023
290 0.07970789461712398
291 0.08030128654237785
292 0.08030128654237785
293 0.08030128654237785
294 0.08035025768991162
295 0.0805651423820678
296 0.08062234421053924
297 0.08075660873760755
298 0.0811122816109598
299 0.08135101070004727
300 0.08135101070004727
301 0.08135101070004727
302 0.08135101070004727
303 0.08135101070004727
304 0.08135101070004727
305 0.0814481583539702
306 0.0815995634326906
307 0.08452010801778405
308 0.0846976899403816
309 0.0846976899403816
310 0.0846976899403816
311 0.0846976899403816
312 0.08478570100832451
313 0.0848748249016988
314 0.08495569552023445
315 0.08512211933765138
316 0.08517047885481828
317 0.08525075381217813
318 0.08525075381217813
319 0.08533958525685961
320 0.08547914016479155
321 0.08553554140852404
322 0.0855806772960501
323 0.0855806772960501
324 0.08565015721874865
325 0.08571960025533404
326 0.08587188537091754
327 0.08594125508998544
328 0.08604165045211647
329 0.08604165045211647
330 0.08604165045211647
331 0.08604165045211647
332 0.08610338165224182
333 0.08624467783425772
334 0.08636963166110061
335 0.08650035003867079
336 0.08653243143691049
337 0.08653243143691049
338 0.0865883346094411
339 0.0865883346094411
340 0.0867370128171074
341 0.0867370128171074
342 0.0869260285516096
343 0.08774949229900092
344 0.08774949229900092
345 0.08774949229900092
346 0.08781078887935749
347 0.08808842990326587
348 0.08808842990326587
349 0.08808842990326587
350 0.08808842990326587
351 0.08808842990326587
352 0.08814954735978761
353 0.08821063535920429
354 0.08821063535920429
355 0.08821063535920429
356 0.08834737499551658
357 0.08834737499551658
358 0.08834737499551658
359 0.0885330574581913
360 0.0885330574581913
361 0.0887348765507948
362 0.0887791184312292
363 0.0887791184312292
364 0.0887791184312292
365 0.08888947320706227
366 0.08888947320706227
367 0.08902334167250468
368 0.08914871329038995
369 0.08931407495120329
370 0.08955252748212744
371 0.08955252748212744
372 0.08974325557221906
373 0.08974325557221906
374 0.08986583139930586
375 0.08986583139930586
376 0.08992627118139114
377 0.08992627118139114
378 0.09017745540508793
379 0.09047741269541225
380 0.09092363498438215
381 0.09107923352994848
382 0.09125822054326006
383 0.09125822054326006
384 0.09136327174127186
385 0.09136327174127186
386 0.09136327174127186
387 0.09178904508669766
388 0.09178904508669766
389 0.09178904508669766
390 0.09178904508669766
391 0.09178904508669766
392 0.09194214277988015
393 0.09212657897511095
394 0.09221957838780202
395 0.09227402903737472
396 0.09256438324440328
397 0.09262427574936101
398 0.0928654926696226
399 0.0928654926696226
400 0.0928654926696226
401 0.0928654926696226
402 0.0928654926696226
403 0.0928654926696226
404 0.0928654926696226
405 0.09301303224749968
406 0.09313393763052535
407 0.09318379458189038
408 0.09318379458189038
409 0.09335166376448145
410 0.09349816390536575
411 0.09360203251839652
412 0.09360203251839652
413 0.09360203251839652
414 0.09360203251839652
415 0.09366148572991932
416 0.09366148572991932
417 0.09382451149045368
418 0.09397598482985066
419 0.0942269331766365
420 0.0942269331766365
421 0.09431891537281287
422 0.09443904984415115
423 0.0945309601520676
424 0.0945309601520676
425 0.0945309601520676
426 0.09465090794253346
427 0.09482456173944734
428 0.09490087151698834
429 0.09490087151698834
430 0.09498965681205004
431 0.09498965681205004
432 0.09498965681205004
433 0.0950486953394958
434 0.09521605875596045
435 0.09521605875596045
436 0.09533554984844508
437 0.09533554984844508
438 0.09569375410341849
439 0.09569375410341849
440 0.09572441841975973
441 0.09572441841975973
442 0.09572441841975973
443 0.09572441841975973
444 0.09572441841975973
445 0.09591864875175309
446 0.09591864875175309
447 0.09591864875175309
448 0.09591864875175309
449 0.09599436158263637
450 0.09599436158263637
451 0.09599436158263637
452 0.09599436158263637
453 0.09599436158263637
454 0.09599436158263637
455 0.09599436158263637
456 0.09599436158263637
457 0.09599436158263637
458 0.09599436158263637
459 0.0960850502671331
460 0.09620349975543024
461 0.09620349975543024
462 0.09626191610455202
463 0.09632736680206139
464 0.09632736680206139
465 0.09638037494806487
466 0.09638037494806487
467 0.09638037494806487
468 0.09643866900799752
469 0.09655674627476078
470 0.09655674627476078
471 0.09655674627476078
472 0.09655674627476078
473 0.09655674627476078
474 0.09655674627476078
475 0.09655674627476078
476 0.09655674627476078
477 0.09655674627476078
478 0.09655674627476078
479 0.09658698969348868
480 0.09661614148422125
481 0.09666885997489606
482 0.09672687658334544
483 0.09672687658334544
484 0.09678485442520032
485 0.09678485442520032
486 0.09685960049612716
487 0.0969122136293543
488 0.0969122136293543
489 0.0969122136293543
490 0.0969122136293543
491 0.0969122136293543
492 0.09694232670443181
493 0.09694232670443181
494 0.0971339674843673
495 0.09722355518477527
496 0.09722355518477527
497 0.09722355518477527
498 0.09722355518477527
499 0.09722355518477527
500 0.09722355518477527
501 0.09725250665082633
502 0.09725250665082633
503 0.09725250665082633
504 0.09747763470196523
505 0.09754217454938191
506 0.09754217454938191
507 0.09754217454938191
508 0.09754217454938191
509 0.09765887388918239
510 0.09770068979852733
511 0.09811638225167021
512 0.09811638225167021
513 0.09842275043328201
514 0.09842275043328201
515 0.09842275043328201
516 0.09842275043328201
517 0.09845155656183002
518 0.09845155656183002
519 0.09852551900036075
520 0.09852551900036075
521 0.09852551900036075
522 0.09852551900036075
523 0.09852551900036075
524 0.09852551900036075
525 0.09852551900036075
526 0.09852551900036075
527 0.09855530262304366
528 0.09855530262304366
529 0.09855530262304366
530 0.09862901831576508
531 0.09865770205263114
532 0.09865770205263114
533 0.09865770205263114
534 0.09865770205263114
535 0.09879801171681862
536 0.09882771525720624
537 0.09890127741268928
538 0.09890127741268928
539 0.09893825674619243
540 0.09901175390386832
541 0.09913696550224142
542 0.09927698605914326
543 0.09927698605914326
544 0.09927698605914326
545 0.09927698605914326
546 0.09927698605914326
547 0.09927698605914326
548 0.09927698605914326
549 0.09927698605914326
550 0.0994501470561063
551 0.0994501470561063
552 0.0994501470561063
553 0.0994501470561063
554 0.09950688790365476
555 0.09950688790365476
556 0.09967975227921191
557 0.09967975227921191
558 0.09967975227921191
559 0.09967975227921191
560 0.09967975227921191
561 0.09967975227921191
562 0.09967975227921191
563 0.09967975227921191
564 0.09967975227921191
565 0.10036554747982918
566 0.10036554747982918
567 0.10041690125684843
568 0.10041690125684843
569 0.10053155510310843
570 0.10053155510310843
571 0.10057262830465272
572 0.10057262830465272
573 0.10057262830465272
574 0.10057262830465272
575 0.10104384187643894
576 0.10104384187643894
577 0.10124295394091798
578 0.10124295394091798
579 0.10129413898738743
580 0.10176471266856894
581 0.10176471266856894
582 0.10176471266856894
583 0.10176471266856894
584 0.10176471266856894
585 0.10185195650428422
586 0.10185195650428422
587 0.1022519714214115
588 0.1023439175124543
589 0.10243583915678006
590 0.10282360450008887
591 0.10291547741385493
592 0.10295631868651318
593 0.10295631868651318
594 0.10386909193156035
595 0.10386909193156035
596 0.10392518521312911
597 0.1040536094534445
598 0.1040536094534445
599 0.1040536094534445
600 0.1040536094534445
601 0.1040536094534445
602 0.10410448357117481
603 0.10410448357117481
604 0.10410448357117481
605 0.10428942022956275
606 0.10428942022956275
607 0.10428942022956275
608 0.10428942022956275
609 0.10428942022956275
610 0.10437609590542886
611 0.10443197225971947
612 0.10443197225971947
613 0.10443197225971947
614 0.10443197225971947
615 0.10443197225971947
616 0.10443197225971947
617 0.10459423491822739
618 0.10459423491822739
619 0.10459423491822739
620 0.10459423491822739
621 0.10464486369518954
622 0.10464486369518954
623 0.10464486369518954
624 0.10464486369518954
625 0.10476295065880446
626 0.10476295065880446
627 0.10476295065880446
628 0.10482531123318792
629 0.10482531123318792
630 0.10482531123318792
631 0.10482531123318792
632 0.10488089533526748
633 0.10488089533526748
634 0.10495256798887492
635 0.10501482164732198
636 0.10514869790460524
637 0.10514869790460524
638 0.10514869790460524
639 0.10514869790460524
640 0.10514869790460524
641 0.10514869790460524
642 0.10514869790460524
643 0.1052202145983546
644 0.1052202145983546
645 0.10529169702162972
646 0.10529169702162972
647 0.10548327708042704
648 0.10548327708042704
649 0.10548327708042704
650 0.10548327708042704
651 0.10553860750338621
652 0.10565069409052781
653 0.10607580989267933
654 0.10633573202088624
655 0.10633573202088624
656 0.10633573202088624
657 0.10633573202088624
658 0.10633573202088624
659 0.10633573202088624
660 0.10639094563311238
661 0.10639094563311238
662 0.10639094563311238
663 0.10639094563311238
664 0.10639094563311238
665 0.10639094563311238
666 0.10639094563311238
667 0.10639094563311238
668 0.10639094563311238
669 0.10648107108656822
670 0.10648107108656822
671 0.1065361447238422
672 0.1065361447238422
673 0.10660716147300986
674 0.10660716147300986
675 0.10660716147300986
676 0.10660716147300986
677 0.1066924537420941
678 0.1066924537420941
679 0.1066924537420941
680 0.1066924537420941
681 0.10676334206801948
682 0.10676334206801948
683 0.10676334206801948
684 0.10693365825647547
685 0.10701879732910517
686 0.10701879732910517
687 0.10712351995062601
688 0.10735998046301881
689 0.10735998046301881
690 0.10735998046301881
691 0.10735998046301881
692 0.10738750481167224
693 0.10738750481167224
694 0.10763077822502719
695 0.10763077822502719
696 0.10794459761447064
697 0.10794459761447064
698 0.10794459761447064
699 0.10794459761447064
700 0.10799931614554106
701 0.10799931614554106
702 0.10799931614554106
703 0.10799931614554106
704 0.10816476426082296
705 0.10827551738176261
706 0.10827551738176261
707 0.10835860532840226
708 0.10842907434271681
709 0.10842907434271681
710 0.10849027120168397
711 0.10849027120168397
712 0.10849027120168397
713 0.10849027120168397
714 0.10861677540523602
715 0.10880544724943195
716 0.10880544724943195
717 0.10885497106851856
718 0.10885497106851856
719 0.10885497106851856
720 0.109020015101398
721 0.109020015101398
722 0.10907447679355575
723 0.10907447679355575
724 0.10912891564288964
725 0.10912891564288964
726 0.10912891564288964
727 0.10912891564288964
728 0.10926005201140113
729 0.10926005201140113
730 0.10928836634131332
731 0.10928836634131332
732 0.10934928052219238
733 0.10934928052219238
734 0.10937655948020705
735 0.10942589754043346
736 0.10946539409385823
737 0.10946539409385823
738 0.10953542097751945
739 0.10959624752580706
740 0.10959624752580706
741 0.10959624752580706
742 0.10965048441765328
743 0.10971126137358157
744 0.10976050876015574
745 0.10980974615998926
746 0.11002557645674171
747 0.11002557645674171
748 0.11002557645674171
749 0.11002557645674171
750 0.11006496076260372
751 0.11013480325767412
752 0.11013480325767412
753 0.11013480325767412
754 0.11018890901862138
755 0.11024953925669054
756 0.11031015740525285
757 0.11031015740525285
758 0.11035215041408243
759 0.11035215041408243
760 0.11035215041408243
761 0.11035215041408243
762 0.11035215041408243
763 0.11035215041408243
764 0.11035215041408243
765 0.11035215041408243
766 0.11035215041408243
767 0.11035215041408243
768 0.11035215041408243
769 0.11035215041408243
770 0.11039137900765832
771 0.11046094578519826
772 0.11046094578519826
773 0.11046094578519826
774 0.11046094578519826
775 0.1105701254076238
776 0.1105701254076238
777 0.11063049437803447
778 0.11067941167284254
779 0.11072831954402138
780 0.1108163707019767
781 0.11086525977294129
782 0.11086525977294129
783 0.11097442948529156
784 0.11127615278411722
785 0.11139438368657623
786 0.11139438368657623
787 0.11139438368657623
788 0.11139438368657623
789 0.11139438368657623
790 0.11142924771251866
791 0.11142924771251866
792 0.1114780344880748
793 0.11154730851044435
794 0.11160748208641139
795 0.11166764433797613
796 0.11166764433797613
797 0.1117651261087125
798 0.111897054454496
799 0.111897054454496
800 0.11194576798469719
801 0.11199447242607308
802 0.11199447242607308
803 0.11199447242607308
804 0.11199447242607308
805 0.11228008822356993
806 0.11228008822356993
807 0.11228008822356993
808 0.11228008822356993
809 0.11228008822356993
810 0.1123491431531907
811 0.1123491431531907
812 0.1123880612146921
813 0.1123880612146921
814 0.1123880612146921
815 0.11247099655180638
816 0.11268767921230699
817 0.11268767921230699
818 0.11268767921230699
819 0.11277773170772551
820 0.11293900336191476
821 0.11300791967896995
822 0.11300791967896995
823 0.11300791967896995
824 0.11300791967896995
825 0.11300791967896995
826 0.11300791967896995
827 0.1130612822187012
828 0.1130612822187012
829 0.1130612822187012
830 0.1130612822187012
831 0.1130612822187012
832 0.1130612822187012
833 0.1130612822187012
834 0.11316299049662314
835 0.11322271436454305
836 0.11336523753946401
837 0.11336523753946401
838 0.11336523753946401
839 0.11336523753946401
840 0.11336523753946401
841 0.11336523753946401
842 0.1134135815333112
843 0.1134135815333112
844 0.1134135815333112
845 0.1134135815333112
846 0.1134135815333112
847 0.11347317916647065
848 0.11347317916647065
849 0.11364883898236527
850 0.11364883898236527
851 0.1138096433620953
852 0.1138096433620953
853 0.1138096433620953
854 0.1138096433620953
855 0.1138096433620953
856 0.1138096433620953
857 0.1138096433620953
858 0.1138096433620953
859 0.1138096433620953
860 0.1138096433620953
861 0.1138096433620953
862 0.11387806348869906
863 0.11387806348869906
864 0.11387806348869906
865 0.11387806348869906
866 0.11387806348869906
867 0.11387806348869906
868 0.11422962632355592
869 0.11422962632355592
870 0.11428258977533544
871 0.11428258977533544
872 0.11428258977533544
873 0.11428258977533544
874 0.11438983421719374
875 0.11444275292322287
876 0.11444275292322287
877 0.11444275292322287
878 0.11444275292322287
879 0.11444275292322287
880 0.11444275292322287
881 0.11444275292322287
882 0.11444275292322287
883 0.11444275292322287
884 0.11448379545686417
885 0.11453178506532088
886 0.11462302507941159
887 0.11495063455297093
888 0.11495063455297093
889 0.11495063455297093
890 0.11508058781387873
891 0.11508058781387873
892 0.11508058781387873
893 0.11512851394545964
894 0.11512851394545964
895 0.11518762886882716
896 0.11518762886882716
897 0.11518762886882716
898 0.11518762886882716
899 0.11518762886882716
900 0.11518762886882716
901 0.1152259527833791
902 0.1152259527833791
903 0.1152259527833791
904 0.1152259527833791
905 0.1152259527833791
906 0.1152259527833791
907 0.1152259527833791
908 0.11529385134439789
909 0.11542822376225888
910 0.11542822376225888
911 0.11547600972067813
912 0.11560281647551937
913 0.11568883670562703
914 0.11568883670562703
915 0.11568883670562703
916 0.11592474930102589
917 0.11592474930102589
918 0.11597248171079527
919 0.11612666285616553
920 0.11617919317712576
921 0.11622690279868401
922 0.11622690279868401
923 0.11622690279868401
924 0.11622690279868401
925 0.11622690279868401
926 0.11622690279868401
927 0.11622690279868401
928 0.11622690279868401
929 0.11626505531119317
930 0.11626505531119317
931 0.11626505531119317
932 0.11643893302885555
933 0.11643893302885555
934 0.11643893302885555
935 0.11648653755885079
936 0.11648653755885079
937 0.11648653755885079
938 0.11666040638678478
939 0.11666040638678478
940 0.1167665118187863
941 0.1167665118187863
942 0.11688159908553136
943 0.11688159908553136
944 0.11696275772751333
945 0.11696275772751333
946 0.11713564774138913
947 0.11719427612520532
948 0.11719427612520532
949 0.11719427612520532
950 0.11719427612520532
951 0.11726171711712004
952 0.11732914778714373
953 0.11744404050831071
954 0.11744404050831071
955 0.11744404050831071
956 0.11754988530284842
957 0.11754988530284842
958 0.11776151052433588
959 0.11797310362699776
960 0.11804045222230607
961 0.11804045222230607
962 0.11804045222230607
963 0.11812137573806829
964 0.11812137573806829
965 0.11812137573806829
966 0.11820226267565823
967 0.11820226267565823
968 0.11820226267565823
969 0.11820226267565823
970 0.11820226267565823
971 0.11820226267565823
972 0.11820226267565823
973 0.11820226267565823
974 0.11828305278338185
975 0.11828305278338185
976 0.11828305278338185
977 0.11828305278338185
978 0.11828305278338185
979 0.11828305278338185
980 0.11828305278338185
981 0.11828305278338185
982 0.11828305278338185
983 0.11828305278338185
984 0.11845495595737512
985 0.11845495595737512
986 0.11845495595737512
987 0.11852203393200542
988 0.11852203393200542
989 0.11852203393200542
990 0.11852203393200542
991 0.11852203393200542
992 0.11852203393200542
993 0.11852203393200542
994 0.11864726069889257
995 0.11864726069889257
996 0.11864726069889257
997 0.11864726069889257
998 0.11864726069889257
999 0.11864726069889257
1000 0.11864726069889257

==> data/mean-ndcg-ue-vulnerability-1000-crash_class=asan_abrt_unknown_address.dat <==
1 0.022556390977443608
2 0.019647723253875628
3 0.01856600545881772
4 0.01995825693657663
5 0.019951616863693365
6 0.018405960952507905
7 0.019300447317748926
8 0.0201079970253619
9 0.019803340392131788
10 0.019661222123161213
11 0.02112136291673787
12 0.02270548789438785
13 0.022597705106838825
14 0.022845341007497088
15 0.022745639958328196
16 0.022957233793770963
17 0.02286466845223483
18 0.02278036412885904
19 0.024046011420950527
20 0.024747558848772458
21 0.024700374351196507
22 0.025113509119015755
23 0.025433731678257934
24 0.0253957454618368
25 0.025360192174125367
26 0.025326828389714222
27 0.02582589647444372
28 0.02695405562652401
29 0.02692609991817521
30 0.02689963711416122
31 0.02687454224801403
32 0.027529098105452694
33 0.027506418542028736
34 0.027484808908533342
35 0.029005371270558772
36 0.030007642611891427
37 0.030511651092346232
38 0.030921331742593167
39 0.03090174007435392
40 0.031585373139898676
41 0.031569416058438236
42 0.031693310935069156
43 0.03188069652698381
44 0.0321831979423073
45 0.032629404100693
46 0.039623959407303504
47 0.03960954728924192
48 0.04032051718478509
49 0.040825629522169074
50 0.0411227098663674
51 0.04110869602259329
52 0.04109511788554429
53 0.04108195413745971
54 0.04106918487643535
55 0.04191810060687864
56 0.042558169485653385
57 0.04287113207436281
58 0.04354695147409996
59 0.043902570854961284
60 0.04432179270020074
61 0.04463572050481367
62 0.04463038274615311
63 0.04491972595814162
64 0.04504011627785473
65 0.045035175091033476
66 0.04503035572002882
67 0.04502565343958682
68 0.045240417410366746
69 0.04559606330251111
70 0.045725136997402244
71 0.04572086057155328
72 0.04648601013338269
73 0.04707281092920494
74 0.04740061776267823
75 0.04764624870593232
76 0.047924427970687467
77 0.04820185321525467
78 0.048198188026618474
79 0.04855448991224196
80 0.04855097405467055
81 0.04919769755053741
82 0.04954665244516957
83 0.05027271006693159
84 0.05026946531155934
85 0.050266283153710005
86 0.05114743007324757
87 0.051479355525920714
88 0.05147585406876948
89 0.05147241722192935
90 0.05146904311150117
91 0.05173663405131307
92 0.05173338008433346
93 0.051730183661552166
94 0.05242875255823474
95 0.052425666486921034
96 0.05242263334101916
97 0.05241965169442423
98 0.05268330106066676
99 0.053018493574237976
100 0.05311921784211555
101 0.053116428942768114
102 0.05311368515066525
103 0.05326635936460239
104 0.05326333954452911
105 0.05337266880074197
106 0.054183403246460704
107 0.05418052242659994
108 0.054365321420130605
109 0.05436252772256081
110 0.05435977603145604
111 0.0548534206767131
112 0.05510987225444899
113 0.056098310280259
114 0.05609571701101227
115 0.056093161096225724
116 0.05634787108777186
117 0.056345387374258975
118 0.056342938558565286
119 0.05656625598068978
120 0.05656387467520569
121 0.0568359304292158
122 0.056833613736441545
123 0.056831328316470725
124 0.05682907350697189
125 0.05682684866472098
126 0.05682465316490478
127 0.05682248640045491
128 0.056820347781410874
129 0.0568182367343108
130 0.056816152701608225
131 0.05697076734115721
132 0.05717799389066419
133 0.05717598770679637
134 0.057335443826399046
135 0.05758283715021544
136 0.05758090431922611
137 0.05757899500138189
138 0.05798941562303917
139 0.058254314423654384
140 0.058252473000616374
141 0.0582506533652146
142 0.05836347836205428
143 0.05836170109981546
144 0.05835994444319517
145 0.058358208017748416
146 0.05835649145829815
147 0.058354794408645244
148 0.05835311652128942
149 0.0585041325721284
150 0.058654964922802144
151 0.05865334252035545
152 0.05865173797196931
153 0.05865015096980287
154 0.058876013458535895
155 0.058874460653988124
156 0.05887292451466138
157 0.05887140476037392
158 0.059083101163614024
159 0.05908161336433602
160 0.05908014114730834
161 0.059647773672609386
162 0.060186366011104435
163 0.060184939029856194
164 0.06037411946659296
165 0.060372721438508456
166 0.060371337541533454
167 0.060371337541533454
168 0.060371337541533454
169 0.06094825415731945
170 0.06144424329521112
171 0.06172254462346793
172 0.062028572853376554
173 0.062028572853376554
174 0.06235284522126039
175 0.06235284522126039
176 0.06235284522126039
177 0.06235284522126039
178 0.06235284522126039
179 0.06275801633212284
180 0.0630335872406904
181 0.0630335872406904
182 0.0630335872406904
183 0.0637961213986687
184 0.0637961213986687
185 0.06407025534344982
186 0.06407025534344982
187 0.06407025534344982
188 0.0641382771032851
189 0.0641382771032851
190 0.0641382771032851
191 0.0641382771032851
192 0.0641382771032851
193 0.0641382771032851
194 0.06432283174984697
195 0.06432283174984697
196 0.06476978048228925
197 0.06476978048228925
198 0.06476978048228925
199 0.06476978048228925
200 0.06493744058041166
201 0.06493744058041166
202 0.06493744058041166
203 0.06493744058041166
204 0.06493744058041166
205 0.06493744058041166
206 0.06493744058041166
207 0.06493744058041166
208 0.06493744058041166
209 0.06493744058041166
210 0.06493744058041166
211 0.06493744058041166
212 0.06493744058041166
213 0.06493744058041166
214 0.06493744058041166
215 0.06493744058041166
216 0.06493744058041166
217 0.06510992967156536
218 0.06510992967156536
219 0.06510992967156536
220 0.06510992967156536
221 0.06510992967156536
222 0.06510992967156536
223 0.06510992967156536
224 0.06510992967156536
225 0.06510992967156536
226 0.06510992967156536
227 0.06510992967156536
228 0.06510992967156536
229 0.06510992967156536
230 0.06510992967156536
231 0.06510992967156536
232 0.06532035517270088
233 0.06532035517270088
234 0.06532035517270088
235 0.06532035517270088
236 0.06532035517270088
237 0.06546015076491601
238 0.06546015076491601
239 0.06546015076491601
240 0.06546015076491601
241 0.06559952187053851
242 0.0702055993009198
243 0.07141626080017269
244 0.07141626080017269
245 0.07141626080017269
246 0.07141626080017269
247 0.07141626080017269
248 0.07141626080017269
249 0.07144741260475665
250 0.07144741260475665
251 0.07144741260475665
252 0.07144741260475665
253 0.07158556560089126
254 0.07194468413591242
255 0.07215179157872328
256 0.07228965224379325
257 0.07228965224379325
258 0.07228965224379325
259 0.07228965224379325
260 0.07228965224379325
261 0.07228965224379325
262 0.07228965224379325
263 0.07332238641344394
264 0.07332238641344394
265 0.07332238641344394
266 0.07352768200138524
267 0.07370174010118834
268 0.07370174010118834
269 0.07370174010118834
270 0.07370174010118834
271 0.07370174010118834
272 0.07370174010118834
273 0.07388405296955101
274 0.07388405296955101
275 0.07388405296955101
276 0.07388405296955101
277 0.07388405296955101
278 0.07388405296955101
279 0.07388405296955101
280 0.07388405296955101
281 0.07388405296955101
282 0.07388405296955101
283 0.07388405296955101
284 0.07388405296955101
285 0.07388405296955101
286 0.07388405296955101
287 0.07388405296955101
288 0.07388405296955101
289 0.07429704047990131
290 0.07429704047990131
291 0.07429704047990131
292 0.07451269785710342
293 0.07451269785710342
294 0.07487384715906677
295 0.07487384715906677
296 0.07487384715906677
297 0.07487384715906677
298 0.07487384715906677
299 0.07487384715906677
300 0.07487384715906677
301 0.07487384715906677
302 0.07510456227397912
303 0.07531882940558923
304 0.07553297352478311
305 0.07553297352478311
306 0.07553297352478311
307 0.07553297352478311
308 0.07569496748517135
309 0.07592476403482538
310 0.07592476403482538
311 0.07592476403482538
312 0.07592476403482538
313 0.07592476403482538
314 0.07592476403482538
315 0.07592476403482538
316 0.07592476403482538
317 0.0761733828781722
318 0.0761733828781722
319 0.0761733828781722
320 0.0761733828781722
321 0.07632119119163576
322 0.07661214800092393
323 0.07674448380124055
324 0.07710826313924062
325 0.07710826313924062
326 0.07710826313924062
327 0.07710826313924062
328 0.07710826313924062
329 0.07710826313924062
330 0.07710826313924062
331 0.07710826313924062
332 0.07745855026284633
333 0.07768539805786537
334 0.07782159979250966
335 0.08202064756940364
336 0.08295366499601858
337 0.08295366499601858
338 0.08332334191790698
339 0.08332334191790698
340 0.08332334191790698
341 0.08332334191790698
342 0.08353317879509793
343 0.0837295677478173
344 0.0837295677478173
345 0.0837295677478173
346 0.08386494998314775
347 0.08422092601910837
348 0.08422092601910837
349 0.08444596179299607
350 0.08444596179299607
351 0.08444596179299607
352 0.08444596179299607
353 0.08444596179299607
354 0.08465456985755353
355 0.08465456985755353
356 0.08465456985755353
357 0.08465456985755353
358 0.08465456985755353
359 0.08465456985755353
360 0.08465456985755353
361 0.08465456985755353
362 0.08465456985755353
363 0.08465456985755353
364 0.08465456985755353
365 0.08505642585829712
366 0.08505642585829712
367 0.08505642585829712
368 0.08505642585829712
369 0.08523917550928113
370 0.08523917550928113
371 0.08523917550928113
372 0.08542167593970493
373 0.08542167593970493
374 0.08542167593970493
375 0.08542167593970493
376 0.08542167593970493
377 0.08542167593970493
378 0.08551748291329159
379 0.08598056704906185
380 0.08598056704906185
381 0.08598056704906185
382 0.08598056704906185
383 0.08598056704906185
384 0.08598056704906185
385 0.08620190360327339
386 0.08620190360327339
387 0.08620190360327339
388 0.08670370788071395
389 0.08734098620944537
390 0.08734098620944537
391 0.08753307919231493
392 0.08753307919231493
393 0.08775365601934676
394 0.08775365601934676
395 0.08775365601934676
396 0.08775365601934676
397 0.08775365601934676
398 0.0879451812970127
399 0.0879451812970127
400 0.0879451812970127
401 0.0879451812970127
402 0.0879451812970127
403 0.0879451812970127
404 0.0879451812970127
405 0.08803237423733667
406 0.08803237423733667
407 0.08803237423733667
408 0.08816405567607047
409 0.08829121314541187
410 0.08829121314541187
411 0.08829121314541187
412 0.08829121314541187
413 0.08829121314541187
414 0.08829121314541187
415 0.08829121314541187
416 0.08829121314541187
417 0.08829121314541187
418 0.08829121314541187
419 0.08829121314541187
420 0.08829121314541187
421 0.08850928483473541
422 0.08850928483473541
423 0.08850928483473541
424 0.08850928483473541
425 0.08850928483473541
426 0.08850928483473541
427 0.08850928483473541
428 0.08871137669867174
429 0.08871137669867174
430 0.08871137669867174
431 0.08871137669867174
432 0.08871137669867174
433 0.08871137669867174
434 0.08871137669867174
435 0.08887149743807798
436 0.08887149743807798
437 0.08887149743807798
438 0.08887149743807798
439 0.08887149743807798
440 0.08887149743807798
441 0.08887149743807798
442 0.08887149743807798
443 0.08887149743807798
444 0.08887149743807798
445 0.08887149743807798
446 0.08887149743807798
447 0.08887149743807798
448 0.08887149743807798
449 0.08908727597756959
450 0.08908727597756959
451 0.08908727597756959
452 0.08908727597756959
453 0.0892874969102001
454 0.0892874969102001
455 0.089439194378633
456 0.089439194378633
457 0.089439194378633
458 0.08965427574941992
459 0.08965427574941992
460 0.08979343624723399
461 0.08993835405627724
462 0.08993835405627724
463 0.09011436560847842
464 0.09011436560847842
465 0.09011436560847842
466 0.09011436560847842
467 0.09011436560847842
468 0.09011436560847842
469 0.09040164909441457
470 0.09040164909441457
471 0.09057717196251326
472 0.09057717196251326
473 0.09057717196251326
474 0.0907012933718378
475 0.0907012933718378
476 0.09091503329823267
477 0.09132988494308145
478 0.09194593816258957
479 0.09194593816258957
480 0.09194593816258957
481 0.09194593816258957
482 0.09194593816258957
483 0.09194593816258957
484 0.09194593816258957
485 0.09194593816258957
486 0.092069559149731
487 0.092069559149731
488 0.092069559149731
489 0.092069559149731
490 0.092069559149731
491 0.092069559149731
492 0.09228216177377357
493 0.09228216177377357
494 0.09228216177377357
495 0.09228216177377357
496 0.09228216177377357
497 0.09228216177377357
498 0.09228216177377357
499 0.09228216177377357
500 0.09228216177377357
501 0.09240517970463634
502 0.09240517970463634
503 0.09240517970463634
504 0.09240517970463634
505 0.09240517970463634
506 0.09252800188784294
507 0.09265078522746507
508 0.09265078522746507
509 0.09265078522746507
510 0.09265078522746507
511 0.09265078522746507
512 0.09265078522746507
513 0.09265078522746507
514 0.09265078522746507
515 0.09265078522746507
516 0.09286177041871271
517 0.09286177041871271
518 0.09312965639531691
519 0.09312965639531691
520 0.09312965639531691
521 0.09312965639531691
522 0.09312965639531691
523 0.09312965639531691
524 0.09312965639531691
525 0.09312965639531691
526 0.09312965639531691
527 0.09350753340685797
528 0.09350753340685797
529 0.09350753340685797
530 0.09350753340685797
531 0.09350753340685797
532 0.09350753340685797
533 0.09350753340685797
534 0.09371736921515962
535 0.09371736921515962
536 0.09371736921515962
537 0.09371736921515962
538 0.09371736921515962
539 0.09371736921515962
540 0.09371736921515962
541 0.09371736921515962
542 0.09371736921515962
543 0.09394479675806398
544 0.09436503687287574
545 0.09436503687287574
546 0.09436503687287574
547 0.09436503687287574
548 0.09436503687287574
549 0.09436503687287574
550 0.09480085985246356
551 0.09480085985246356
552 0.09480085985246356
553 0.09480085985246356
554 0.09508058566603787
555 0.09530722813787074
556 0.09553380619530935
557 0.09553380619530935
558 0.09553380619530935
559 0.09553380619530935
560 0.09553380619530935
561 0.09553380619530935
562 0.09553380619530935
563 0.09553380619530935
564 0.09553380619530935
565 0.09553380619530935
566 0.09553380619530935
567 0.09553380619530935
568 0.0957269011219297
569 0.0957269011219297
570 0.09585166023748516
571 0.09587875107165415
572 0.09602499313947435
573 0.09602499313947435
574 0.09611451536917105
575 0.09611451536917105
576 0.09611451536917105
577 0.09644536082193018
578 0.09644536082193018
579 0.09644536082193018
580 0.09660614409917967
581 0.0967863126097724
582 0.0967863126097724
583 0.0967863126097724
584 0.0967863126097724
585 0.09709957196617242
586 0.09709957196617242
587 0.09709957196617242
588 0.09709957196617242
589 0.09709957196617242
590 0.09709957196617242
591 0.09709957196617242
592 0.09709957196617242
593 0.09709957196617242
594 0.09709957196617242
595 0.09709957196617242
596 0.09709957196617242
597 0.09709957196617242
598 0.09727892936707039
599 0.09727892936707039
600 0.09727892936707039
601 0.09727892936707039
602 0.09727892936707039
603 0.09727892936707039
604 0.09727892936707039
605 0.09727892936707039
606 0.09727892936707039
607 0.09727892936707039
608 0.09727892936707039
609 0.09727892936707039
610 0.09727892936707039
611 0.09727892936707039
612 0.09727892936707039
613 0.09727892936707039
614 0.09727892936707039
615 0.09727892936707039
616 0.09727892936707039
617 0.09727892936707039
618 0.09727892936707039
619 0.09727892936707039
620 0.09727892936707039
621 0.09727892936707039
622 0.09727892936707039
623 0.09727892936707039
624 0.09727892936707039
625 0.09727892936707039
626 0.09745701460517389
627 0.09745701460517389
628 0.09777273094384903
629 0.09777273094384903
630 0.09777273094384903
631 0.09787351463370818
632 0.09787351463370818
633 0.09787351463370818
634 0.09796166003640322
635 0.09796166003640322
636 0.09796166003640322
637 0.09796166003640322
638 0.09796166003640322
639 0.09796166003640322
640 0.09796166003640322
641 0.09816557782031674
642 0.09816557782031674
643 0.09816557782031674
644 0.09816557782031674
645 0.09816557782031674
646 0.09816557782031674
647 0.09816557782031674
648 0.09816557782031674
649 0.09816557782031674
650 0.09816557782031674
651 0.09816557782031674
652 0.09834254670850902
653 0.09834254670850902
654 0.09851943213947316
655 0.09851943213947316
656 0.09851943213947316
657 0.09851943213947316
658 0.09851943213947316
659 0.09851943213947316
660 0.09851943213947316
661 0.09851943213947316
662 0.09851943213947316
663 0.09851943213947316
664 0.09851943213947316
665 0.09851943213947316
666 0.09851943213947316
667 0.09872210528150353
668 0.09887940307622047
669 0.09887940307622047
670 0.09887940307622047
671 0.09887940307622047
672 0.09887940307622047
673 0.09887940307622047
674 0.09887940307622047
675 0.09887940307622047
676 0.09887940307622047
677 0.09887940307622047
678 0.09887940307622047
679 0.0990815229419745
680 0.0990815229419745
681 0.0990815229419745
682 0.0992028583112534
683 0.0992028583112534
684 0.0992028583112534
685 0.0992028583112534
686 0.0992028583112534
687 0.0992028583112534
688 0.0992028583112534
689 0.0992028583112534
690 0.0992028583112534
691 0.0992028583112534
692 0.09931981226493994
693 0.09931981226493994
694 0.09931981226493994
695 0.09931981226493994
696 0.09931981226493994
697 0.09931981226493994
698 0.09931981226493994
699 0.09931981226493994
700 0.09931981226493994
701 0.09931981226493994
702 0.09931981226493994
703 0.09931981226493994
704 0.09931981226493994
705 0.09931981226493994
706 0.09931981226493994
707 0.09931981226493994
708 0.09931981226493994
709 0.09931981226493994
710 0.09931981226493994
711 0.09931981226493994
712 0.09948431392667158
713 0.09948431392667158
714 0.09948431392667158
715 0.09948431392667158
716 0.09948431392667158
717 0.09948431392667158
718 0.09948431392667158
719 0.09948431392667158
720 0.09948431392667158
721 0.09948431392667158
722 0.09948431392667158
723 0.09948431392667158
724 0.09948431392667158
725 0.09948431392667158
726 0.09948431392667158
727 0.09948431392667158
728 0.09948431392667158
729 0.09948431392667158
730 0.09978707050503907
731 0.09978707050503907
732 0.09998689093956802
733 0.09998689093956802
734 0.09998689093956802
735 0.09998689093956802
736 0.09998689093956802
737 0.09998689093956802
738 0.10011610944495117
739 0.10011610944495117
740 0.10011610944495117
741 0.10011610944495117
742 0.10023589935187263
743 0.10036498607720584
744 0.10036498607720584
745 0.10036498607720584
746 0.10036498607720584
747 0.10036498607720584
748 0.10036498607720584
749 0.10036498607720584
750 0.10036498607720584
751 0.10036498607720584
752 0.10036498607720584
753 0.10036498607720584
754 0.10036498607720584
755 0.10036498607720584
756 0.1004803816725808
757 0.1004803816725808
758 0.1004803816725808
759 0.1004803816725808
760 0.1004803816725808
761 0.1006203416092542
762 0.1006203416092542
763 0.1006203416092542
764 0.1006203416092542
765 0.1006203416092542
766 0.1006203416092542
767 0.1006203416092542
768 0.1006203416092542
769 0.1006203416092542
770 0.10073541910335422
771 0.10073541910335422
772 0.10073541910335422
773 0.100850429409809
774 0.100850429409809
775 0.100850429409809
776 0.100850429409809
777 0.100850429409809
778 0.100850429409809
779 0.100850429409809
780 0.100850429409809
781 0.100850429409809
782 0.10115576889787463
783 0.10115576889787463
784 0.10115576889787463
785 0.10115576889787463
786 0.10115576889787463
787 0.10115576889787463
788 0.10115576889787463
789 0.10132768613924271
790 0.10132768613924271
791 0.10132768613924271
792 0.10132768613924271
793 0.10132768613924271
794 0.10132768613924271
795 0.10132768613924271
796 0.1015637416711605
797 0.1015637416711605
798 0.1015637416711605
799 0.1015637416711605
800 0.1015637416711605
801 0.1015637416711605
802 0.1015637416711605
803 0.1015637416711605
804 0.1015637416711605
805 0.1015637416711605
806 0.10186202428146945
807 0.10186202428146945
808 0.10186202428146945
809 0.10186202428146945
810 0.10186202428146945
811 0.10186202428146945
812 0.10186202428146945
813 0.10186202428146945
814 0.10186202428146945
815 0.10186202428146945
816 0.10186202428146945
817 0.10186202428146945
818 0.10205854008304904
819 0.10205854008304904
820 0.10205854008304904
821 0.10205854008304904
822 0.10205854008304904
823 0.10205854008304904
824 0.10205854008304904
825 0.10205854008304904
826 0.10218559449497437
827 0.10231792830662614
828 0.10231792830662614
829 0.10231792830662614
830 0.10231792830662614
831 0.10250011177679695
832 0.10250011177679695
833 0.10250011177679695
834 0.10250011177679695
835 0.10250011177679695
836 0.10250011177679695
837 0.10250011177679695
838 0.10250011177679695
839 0.10250011177679695
840 0.10250011177679695
841 0.10261368426847126
842 0.10261368426847126
843 0.10261368426847126
844 0.10261368426847126
845 0.10272717690587421
846 0.10272717690587421
847 0.10272717690587421
848 0.10272717690587421
849 0.10272717690587421
850 0.10272717690587421
851 0.10272717690587421
852 0.10272717690587421
853 0.10272717690587421
854 0.10272717690587421
855 0.10272717690587421
856 0.10272717690587421
857 0.10272717690587421
858 0.10272717690587421
859 0.10272717690587421
860 0.10272717690587421
861 0.10272717690587421
862 0.10272717690587421
863 0.10307348538859407
864 0.10307348538859407
865 0.10307348538859407
866 0.10307348538859407
867 0.10307348538859407
868 0.10307348538859407
869 0.10336845533138407
870 0.10336845533138407
871 0.10336845533138407
872 0.10336845533138407
873 0.10336845533138407
874 0.10336845533138407
875 0.10336845533138407
876 0.10336845533138407
877 0.10336845533138407
878 0.10336845533138407
879 0.10336845533138407
880 0.10386288588072572
881 0.10386288588072572
882 0.10400634893771804
883 0.10400634893771804
884 0.10400634893771804
885 0.10400634893771804
886 0.10400634893771804
887 0.10400634893771804
888 0.10400634893771804
889 0.10400634893771804
890 0.10400634893771804
891 0.10400634893771804
892 0.10400634893771804
893 0.10400634893771804
894 0.10400634893771804
895 0.10400634893771804
896 0.10400634893771804
897 0.10400634893771804
898 0.10400634893771804
899 0.10400634893771804
900 0.10400634893771804
901 0.10400634893771804
902 0.10400634893771804
903 0.10400634893771804
904 0.104131721276322
905 0.1042623054279613
906 0.1042623054279613
907 0.1042623054279613
908 0.1042623054279613
909 0.1042623054279613
910 0.1042623054279613
911 0.1042623054279613
912 0.1042623054279613
913 0.1042623054279613
914 0.1042623054279613
915 0.1042623054279613
916 0.1042623054279613
917 0.1042623054279613
918 0.1042623054279613
919 0.1042623054279613
920 0.1042623054279613
921 0.1042623054279613
922 0.1042623054279613
923 0.1044302781710301
924 0.1044302781710301
925 0.1044302781710301
926 0.1044302781710301
927 0.1044302781710301
928 0.1044302781710301
929 0.1044302781710301
930 0.1044302781710301
931 0.1044302781710301
932 0.1044302781710301
933 0.1044302781710301
934 0.1044302781710301
935 0.1044302781710301
936 0.1044302781710301
937 0.1044302781710301
938 0.1044302781710301
939 0.1044302781710301
940 0.1044302781710301
941 0.1044302781710301
942 0.10462274886212912
943 0.10462274886212912
944 0.10462274886212912
945 0.10462274886212912
946 0.10462274886212912
947 0.10462274886212912
948 0.10462274886212912
949 0.10462274886212912
950 0.10462274886212912
951 0.10462274886212912
952 0.10462274886212912
953 0.10462274886212912
954 0.10462274886212912
955 0.10462274886212912
956 0.10462274886212912
957 0.10462274886212912
958 0.10462274886212912
959 0.10462274886212912
960 0.10462274886212912
961 0.10462274886212912
962 0.10462274886212912
963 0.10462274886212912
964 0.10462274886212912
965 0.10462274886212912
966 0.10462274886212912
967 0.10462274886212912
968 0.10462274886212912
969 0.10462274886212912
970 0.10462274886212912
971 0.10462274886212912
972 0.10462274886212912
973 0.10462274886212912
974 0.10462274886212912
975 0.10462274886212912
976 0.10462274886212912
977 0.10462274886212912
978 0.10462274886212912
979 0.10462274886212912
980 0.10462274886212912
981 0.10462274886212912
982 0.10462274886212912
983 0.10491244857671582
984 0.10491244857671582
985 0.10491244857671582
986 0.10491244857671582
987 0.10491244857671582
988 0.10491244857671582
989 0.10491244857671582
990 0.10491244857671582
991 0.10491244857671582
992 0.10491244857671582
993 0.10491244857671582
994 0.10491244857671582
995 0.10491244857671582
996 0.10491244857671582
997 0.10491244857671582
998 0.10491244857671582
999 0.10491244857671582
1000 0.10491244857671582

==> data/mean-ndcg-ue-vulnerability-1000-crash_class=asan_heap_buffer_overflow.dat <==
1 0.20689655172413793
2 0.13758878363871385
3 0.12078209665441696
4 0.11146039371218157
5 0.10763322435096316
6 0.1054437050600656
7 0.10218073054875458
8 0.10011599753461212
9 0.10155660603313217
10 0.10257309558387581
11 0.10587578855801673
12 0.10695433718462394
13 0.10749007440806616
14 0.1094587978181009
15 0.11150110962161448
16 0.11416973172675354
17 0.116931060584764
18 0.11911658478328895
19 0.12351494369435306
20 0.12711528824135684
21 0.12925580924814364
22 0.13181449076640558
23 0.13181449076640558
24 0.1321060740002858
25 0.1329688178653777
26 0.13417451447572126
27 0.13562956833234155
28 0.13679615769841594
29 0.13778092229505937
30 0.13975905293583965
31 0.14273749046114667
32 0.14543949885450955
33 0.14543949885450955
34 0.14570348713533085
35 0.14602861351479474
36 0.14625087480941956
37 0.14721972329887287
38 0.14758356588905375
39 0.1492616350818553
40 0.1505492918380498
41 0.154931167510308
42 0.15626684823756437
43 0.156465439587146
44 0.1568156045314239
45 0.1573893425694895
46 0.15886215582837554
47 0.15886215582837554
48 0.16163005194127655
49 0.16163005194127655
50 0.16208842620185845
51 0.16439028321733154
52 0.16553454667732323
53 0.1661687738764903
54 0.1661687738764903
55 0.16664395124323
56 0.16770452374307557
57 0.1683180106020982
58 0.16896438164884034
59 0.16982514698076312
60 0.17007649048130968
61 0.1711851278764107
62 0.1711851278764107
63 0.1711851278764107
64 0.17179270353154047
65 0.17299014798894022
66 0.17386857249551385
67 0.17424832312766822
68 0.17480425341481096
69 0.1763658620875707
70 0.1767886589475563
71 0.17860523984025325
72 0.18010918971959042
73 0.1805963196414751
74 0.1805963196414751
75 0.18283331632065583
76 0.18350970350962387
77 0.18529373699546922
78 0.18553020655917932
79 0.18640175580149926
80 0.18682752796143867
81 0.18682752796143867
82 0.18697925729305057
83 0.18728009567548226
84 0.18728009567548226
85 0.18759932876707106
86 0.18789780328181693
87 0.18789780328181693
88 0.1891599081035236
89 0.18941882939654686
90 0.18941882939654686
91 0.19066190139183564
92 0.19133590480792606
93 0.19162929535872564
94 0.19198177185695012
95 0.19380787981621014
96 0.1943906312795829
97 0.1955091775481665
98 0.19590138661472312
99 0.19610519454897268
100 0.19680075606071407
101 0.19745570105191357
102 0.19796623817111753
103 0.19812804783416976
104 0.19812804783416976
105 0.19871577243704308
106 0.19871577243704308
107 0.19891623034327105
108 0.19891623034327105
109 0.19933334429921523
110 0.20108306953274682
111 0.2015927502753024
112 0.20204552359329891
113 0.20218708601709215
114 0.20218708601709215
115 0.20218708601709215
116 0.20218708601709215
117 0.2026464142414426
118 0.2026464142414426
119 0.2026464142414426
120 0.20277936111074527
121 0.20448847988875454
122 0.20501650017086573
123 0.20629184867014674
124 0.20648623749273354
125 0.2065974953474381
126 0.20679124720006525
127 0.2070955826002725
128 0.2072335442490223
129 0.2072335442490223
130 0.2076496861707469
131 0.20781405230780764
132 0.21034943307568962
133 0.21054106250025417
134 0.2106507555091105
135 0.21100517436266716
136 0.2115538525390127
137 0.2122226251128645
138 0.2124839663811866
139 0.21309123517948042
140 0.21328089283983664
141 0.2134325339923099
142 0.21414266499955897
143 0.21414266499955897
144 0.21456334296123575
145 0.21483081185671574
146 0.21574406160093804
147 0.21629645546322773
148 0.21629645546322773
149 0.21629645546322773
150 0.2167083286139917
151 0.2172538865503793
152 0.21751886542089605
153 0.21751886542089605
154 0.2177831619510742
155 0.21874110149931192
156 0.2193453022561113
157 0.22004992468208515
158 0.22022031208934467
159 0.22040524570081166
160 0.2220595013546408
161 0.2228245567256257
162 0.22313398602608348
163 0.22331802422311411
164 0.22350184330760522
165 0.2237958609608494
166 0.2237958609608494
167 0.2237958609608494
168 0.22405570230132998
169 0.22448237599663776
170 0.22448237599663776
171 0.22490911510498898
172 0.22583036665895134
173 0.22583036665895134
174 0.22603042169173365
175 0.22623025625815302
176 0.22623025625815302
177 0.22645374468813576
178 0.226634677870591
179 0.226634677870591
180 0.22680081770667607
181 0.22680081770667607
182 0.22680081770667607
183 0.227056421959647
184 0.227056421959647
185 0.22720023056220576
186 0.22720023056220576
187 0.22720023056220576
188 0.22745604898686234
189 0.22745604898686234
190 0.22774221357321453
191 0.22774221357321453
192 0.22804668916666654
193 0.22830123957849452
194 0.2286572305897016
195 0.22946590681327636
196 0.22964355853194257
197 0.22964355853194257
198 0.23017923316024272
199 0.23061405612651603
200 0.23091619993046475
201 0.2311673100542567
202 0.23132986303038258
203 0.23144975226560222
204 0.23144975226560222
205 0.23144975226560222
206 0.23175022952317756
207 0.23175022952317756
208 0.23192591494048903
209 0.23233572717727377
210 0.23255211345682059
211 0.23377610985097033
212 0.23494761970821712
213 0.23494761970821712
214 0.23549416938474768
215 0.23679538173835743
216 0.23772007808475168
217 0.23818710902349186
218 0.23851019574413965
219 0.23891647335205013
220 0.23948240433840148
221 0.23948240433840148
222 0.23948240433840148
223 0.23948240433840148
224 0.23948240433840148
225 0.23998804038539298
226 0.24122274376197753
227 0.24122274376197753
228 0.24138169143064703
229 0.24138169143064703
230 0.2415197747911028
231 0.2415197747911028
232 0.2415197747911028
233 0.2415197747911028
234 0.2415197747911028
235 0.2421154570300419
236 0.24232724487440982
237 0.242443756899653
238 0.242443756899653
239 0.242443756899653
240 0.242443756899653
241 0.24263199759008805
242 0.24316636635827193
243 0.24359680637556202
244 0.2438391072652131
245 0.2438391072652131
246 0.2438391072652131
247 0.2440093407561468
248 0.2440093407561468
249 0.2444604946202848
250 0.2444604946202848
251 0.24470156105544819
252 0.24470156105544819
253 0.24507964951924915
254 0.245424259729732
255 0.24580181341985854
256 0.245937242690421
257 0.2461772876138947
258 0.24638569223921453
259 0.24638569223921453
260 0.24657137606310114
261 0.24657137606310114
262 0.24657137606310114
263 0.24804386711674328
264 0.24828276036071492
265 0.24828276036071492
266 0.249032181886253
267 0.249032181886253
268 0.249032181886253
269 0.2496894006773752
270 0.24982354765827675
271 0.2499667149125888
272 0.25017316370357107
273 0.25017316370357107
274 0.25017316370357107
275 0.2504938254695548
276 0.2504938254695548
277 0.2532562363321345
278 0.2534929455539255
279 0.2534929455539255
280 0.2534929455539255
281 0.2537292060491544
282 0.2537292060491544
283 0.2537292060491544
284 0.2537292060491544
285 0.25386207528793847
286 0.2544654022356456
287 0.25458379750509386
288 0.2552895119695966
289 0.2557597016531974
290 0.2559119364905212
291 0.2559119364905212
292 0.2559119364905212
293 0.25605314455355577
294 0.25605314455355577
295 0.25605314455355577
296 0.25669936183641845
297 0.25669936183641845
298 0.25669936183641845
299 0.25686391408339565
300 0.25726193162217
301 0.25726193162217
302 0.25726193162217
303 0.25726193162217
304 0.25726193162217
305 0.2576163902257769
306 0.25798249719859145
307 0.2580995052363769
308 0.2580995052363769
309 0.2580995052363769
310 0.2580995052363769
311 0.2580995052363769
312 0.2580995052363769
313 0.2580995052363769
314 0.2582626618414999
315 0.2582626618414999
316 0.2582626618414999
317 0.2582626618414999
318 0.2582626618414999
319 0.2582626618414999
320 0.25842528504122586
321 0.25842528504122586
322 0.25857477092170916
323 0.25868506561600346
324 0.25894037149500876
325 0.2592811087709366
326 0.2592811087709366
327 0.25939116985174354
328 0.2602171661621823
329 0.26036609936537897
330 0.2604956222875003
331 0.2604956222875003
332 0.2608560821436731
333 0.2611479599387445
334 0.26137722203585756
335 0.26137722203585756
336 0.26137722203585756
337 0.2616061331216604
338 0.2617834831745755
339 0.2620605804194453
340 0.2624180065324041
341 0.2627557287287671
342 0.26291650528927607
343 0.26291650528927607
344 0.2630643055596302
345 0.2630643055596302
346 0.2634472465214602
347 0.26357566096526486
348 0.26357566096526486
349 0.26407586474397715
350 0.2642521621532206
351 0.2642521621532206
352 0.2642521621532206
353 0.2642521621532206
354 0.2642521621532206
355 0.2642521621532206
356 0.2650303256347937
357 0.2650303256347937
358 0.26520594773385603
359 0.26520594773385603
360 0.26520594773385603
361 0.26520594773385603
362 0.2654036092393486
363 0.26555006589692415
364 0.26588427707580226
365 0.26588427707580226
366 0.26588427707580226
367 0.26588427707580226
368 0.2660590828574169
369 0.2662844923579015
370 0.2664591384258337
371 0.2664591384258337
372 0.2668038250715241
373 0.2668038250715241
374 0.2668038250715241
375 0.26713566321083976
376 0.2679818272772804
377 0.26885304961452033
378 0.26897961849772634
379 0.26897961849772634
380 0.26915348292795616
381 0.2692798839643076
382 0.2692798839643076
383 0.2692798839643076
384 0.26950378876439157
385 0.27074430240002295
386 0.27096073236979246
387 0.2711843456166646
388 0.27171007140064485
389 0.2720782549702633
390 0.2720782549702633
391 0.2722733722787083
392 0.2722733722787083
393 0.2722733722787083
394 0.2722733722787083
395 0.2722733722787083
396 0.27243022057696026
397 0.27243022057696026
398 0.27243022057696026
399 0.27273102310244746
400 0.27290340349559106
401 0.2732223847845828
402 0.2732223847845828
403 0.2732223847845828
404 0.27353503897410475
405 0.2737569639464125
406 0.2739496922996538
407 0.2739496922996538
408 0.2739496922996538
409 0.2739496922996538
410 0.2739496922996538
411 0.2739496922996538
412 0.2739496922996538
413 0.2739496922996538
414 0.2739496922996538
415 0.2739496922996538
416 0.2739496922996538
417 0.2739496922996538
418 0.2739496922996538
419 0.2739496922996538
420 0.2740552067924945
421 0.2740552067924945
422 0.2740552067924945
423 0.27416059744211346
424 0.27416059744211346
425 0.27416059744211346
426 0.2743806745912579
427 0.2743806745912579
428 0.2743806745912579
429 0.27450460828953543
430 0.27450460828953543
431 0.27450460828953543
432 0.274798600359983
433 0.2749687360178932
434 0.2759891632548335
435 0.2763291771569211
436 0.2764991200484253
437 0.2766226781343059
438 0.2766226781343059
439 0.2766226781343059
440 0.2766226781343059
441 0.2766226781343059
442 0.2766226781343059
443 0.2766226781343059
444 0.2766226781343059
445 0.2766226781343059
446 0.2766226781343059
447 0.2767457793267398
448 0.2767457793267398
449 0.2770001600169095
450 0.2772628030927747
451 0.2773940770560657
452 0.27752530358419636
453 0.2776787124288244
454 0.2776787124288244
455 0.2779404294725637
456 0.2782020529094263
457 0.2782020529094263
458 0.27841953518040313
459 0.2785880563448226
460 0.27871058342054866
461 0.27871058342054866
462 0.27871058342054866
463 0.27871058342054866
464 0.27871058342054866
465 0.2788328953706139
466 0.2790213116792131
467 0.2790213116792131
468 0.2790213116792131
469 0.27932640220371513
470 0.27932640220371513
471 0.2795866533304726
472 0.279754411964193
473 0.279754411964193
474 0.2815434699769443
475 0.2818786431806933
476 0.2818786431806933
477 0.28231074815989243
478 0.2825267274896697
479 0.2828297885411607
480 0.2828297885411607
481 0.2828297885411607
482 0.2828297885411607
483 0.2828297885411607
484 0.2833061673437877
485 0.2833061673437877
486 0.2833061673437877
487 0.2834144764828158
488 0.2837310981217373
489 0.2845874032526286
490 0.2849546465078061
491 0.2849546465078061
492 0.2849546465078061
493 0.28510596691860796
494 0.28510596691860796
495 0.28510596691860796
496 0.28567213680907433
497 0.28567213680907433
498 0.28567213680907433
499 0.28582316326281193
500 0.28582316326281193
501 0.28582316326281193
502 0.28598926348788273
503 0.28598926348788273
504 0.28598926348788273
505 0.28598926348788273
506 0.28598926348788273
507 0.28598926348788273
508 0.28598926348788273
509 0.28598926348788273
510 0.28598926348788273
511 0.28598926348788273
512 0.2862460407134698
513 0.2862460407134698
514 0.2867196474729109
515 0.28739814417866516
516 0.28739814417866516
517 0.2876984878395897
518 0.2876984878395897
519 0.2876984878395897
520 0.2876984878395897
521 0.2876984878395897
522 0.28805633062351194
523 0.28805633062351194
524 0.28815812605661995
525 0.2882780735740585
526 0.2882780735740585
527 0.2882780735740585
528 0.2882780735740585
529 0.2882780735740585
530 0.2882780735740585
531 0.2883848930442194
532 0.2883848930442194
533 0.28850455227362826
534 0.28850455227362826
535 0.28850455227362826
536 0.28859015114617387
537 0.28877432651511464
538 0.28877432651511464
539 0.28877432651511464
540 0.2889583391509894
541 0.2889583391509894
542 0.2889583391509894
543 0.2889583391509894
544 0.2890647493280324
545 0.2890647493280324
546 0.2890647493280324
547 0.2890647493280324
548 0.2890647493280324
549 0.2890647493280324
550 0.2890647493280324
551 0.2890647493280324
552 0.2890647493280324
553 0.2890647493280324
554 0.2896987476038841
555 0.2896987476038841
556 0.2896987476038841
557 0.2900452349096374
558 0.2900452349096374
559 0.2900452349096374
560 0.2901720283815815
561 0.2901720283815815
562 0.2901720283815815
563 0.29033512744692613
564 0.29033512744692613
565 0.29033512744692613
566 0.29033512744692613
567 0.29033512744692613
568 0.29033512744692613
569 0.29033512744692613
570 0.29033512744692613
571 0.2908397618345642
572 0.2916805602645585
573 0.29189038830196734
574 0.29189038830196734
575 0.29189038830196734
576 0.29189038830196734
577 0.29189038830196734
578 0.29189038830196734
579 0.29265380975257455
580 0.29265380975257455
581 0.29265380975257455
582 0.29265380975257455
583 0.2929535908640527
584 0.2930715370516879
585 0.2930715370516879
586 0.2930715370516879
587 0.293427758981786
588 0.293427758981786
589 0.293427758981786
590 0.293427758981786
591 0.293427758981786
592 0.2935630214954534
593 0.2935630214954534
594 0.2935630214954534
595 0.2935630214954534
596 0.2935630214954534
597 0.2935630214954534
598 0.2935630214954534
599 0.2935630214954534
600 0.2935630214954534
601 0.2935630214954534
602 0.2935630214954534
603 0.2935630214954534
604 0.2935630214954534
605 0.2935630214954534
606 0.2935630214954534
607 0.2939528710986268
608 0.2939528710986268
609 0.2941607089857197
610 0.2941607089857197
611 0.2941607089857197
612 0.2941607089857197
613 0.2941607089857197
614 0.2941607089857197
615 0.2941607089857197
616 0.2941607089857197
617 0.2941607089857197
618 0.29430671938577685
619 0.29430671938577685
620 0.29430671938577685
621 0.29430671938577685
622 0.29430671938577685
623 0.29430671938577685
624 0.29430671938577685
625 0.29430671938577685
626 0.29430671938577685
627 0.29430671938577685
628 0.29430671938577685
629 0.29430671938577685
630 0.29430671938577685
631 0.29430671938577685
632 0.29430671938577685
633 0.2944231951490235
634 0.2944231951490235
635 0.2944231951490235
636 0.2944231951490235
637 0.29495189432534913
638 0.29519994144891537
639 0.2953598495996833
640 0.2953598495996833
641 0.2953598495996833
642 0.2953598495996833
643 0.2955659445053157
644 0.2955659445053157
645 0.2955659445053157
646 0.2955659445053157
647 0.2955659445053157
648 0.295744784857896
649 0.29611134144609
650 0.2962097568802069
651 0.2962097568802069
652 0.29630812573799437
653 0.2964064713775626
654 0.2964064713775626
655 0.29650477071974896
656 0.29650477071974896
657 0.29650477071974896
658 0.29650477071974896
659 0.29650477071974896
660 0.29650477071974896
661 0.29650477071974896
662 0.29650477071974896
663 0.29650477071974896
664 0.29650477071974896
665 0.29662821811722223
666 0.29662821811722223
667 0.2967725183384659
668 0.297244044082089
669 0.297244044082089
670 0.297244044082089
671 0.297244044082089
672 0.297244044082089
673 0.297244044082089
674 0.297244044082089
675 0.297244044082089
676 0.297244044082089
677 0.297244044082089
678 0.297244044082089
679 0.297244044082089
680 0.297244044082089
681 0.297244044082089
682 0.297244044082089
683 0.2977671047656788
684 0.2977671047656788
685 0.2977671047656788
686 0.2977671047656788
687 0.2977671047656788
688 0.2977671047656788
689 0.2977671047656788
690 0.2977671047656788
691 0.2977671047656788
692 0.2977671047656788
693 0.2977671047656788
694 0.2977671047656788
695 0.2977671047656788
696 0.2977671047656788
697 0.2977671047656788
698 0.2977671047656788
699 0.2977671047656788
700 0.29808661635462513
701 0.29808661635462513
702 0.29808661635462513
703 0.29808661635462513
704 0.29808661635462513
705 0.29808661635462513
706 0.29808661635462513
707 0.29860692831189095
708 0.29903590037808586
709 0.29903590037808586
710 0.29903590037808586
711 0.299321697908241
712 0.299321697908241
713 0.299321697908241
714 0.2994979028511421
715 0.2994979028511421
716 0.2994979028511421
717 0.2994979028511421
718 0.2996121508240931
719 0.3001311336111623
720 0.30025309247766524
721 0.30025309247766524
722 0.30039565846297794
723 0.30039565846297794
724 0.30039565846297794
725 0.30063932030637713
726 0.30076112577693215
727 0.3008829058419366
728 0.3008829058419366
729 0.3008829058419366
730 0.300996867050323
731 0.300996867050323
732 0.300996867050323
733 0.300996867050323
734 0.3011277298369135
735 0.30124157336500695
736 0.30124157336500695
737 0.301836583108928
738 0.30214943544040274
739 0.30214943544040274
740 0.3034003329338096
741 0.3034003329338096
742 0.3034003329338096
743 0.3037567496429852
744 0.30387810465027754
745 0.30451563456092956
746 0.30467180615211165
747 0.30467180615211165
748 0.30467180615211165
749 0.30478532564094923
750 0.30478532564094923
751 0.30478532564094923
752 0.30478532564094923
753 0.30647455787762745
754 0.30647455787762745
755 0.30647455787762745
756 0.3066492456456517
757 0.3066492456456517
758 0.30699175610589186
759 0.30699175610589186
760 0.30716630511375725
761 0.30716630511375725
762 0.30716630511375725
763 0.30716630511375725
764 0.30716630511375725
765 0.3073406820003666
766 0.3073406820003666
767 0.3073406820003666
768 0.3077418683090966
769 0.3077418683090966
770 0.3077418683090966
771 0.3077418683090966
772 0.30825530813709334
773 0.30825530813709334
774 0.30825530813709334
775 0.3084556281259382
776 0.30858539826873804
777 0.30858539826873804
778 0.30858539826873804
779 0.30858539826873804
780 0.30858539826873804
781 0.30858539826873804
782 0.30858539826873804
783 0.30858539826873804
784 0.30858539826873804
785 0.30858539826873804
786 0.30858539826873804
787 0.3086980765117404
788 0.3086980765117404
789 0.3086980765117404
790 0.3086980765117404
791 0.3086980765117404
792 0.3086980765117404
793 0.3086980765117404
794 0.3086980765117404
795 0.3086980765117404
796 0.3086980765117404
797 0.3086980765117404
798 0.3086980765117404
799 0.3086980765117404
800 0.30883845786724634
801 0.30883845786724634
802 0.30883845786724634
803 0.30883845786724634
804 0.30883845786724634
805 0.30883845786724634
806 0.30883845786724634
807 0.30883845786724634
808 0.30899276976342566
809 0.30899276976342566
810 0.30899276976342566
811 0.30899276976342566
812 0.30899276976342566
813 0.30899276976342566
814 0.3091327882451717
815 0.3093316064697088
816 0.3093316064697088
817 0.3093316064697088
818 0.3093316064697088
819 0.3093316064697088
820 0.3093316064697088
821 0.30948555184996934
822 0.30948555184996934
823 0.30948555184996934
824 0.30960506361033757
825 0.31040924472029735
826 0.31040924472029735
827 0.31040924472029735
828 0.31040924472029735
829 0.3105210524468016
830 0.3105210524468016
831 0.31064041403070664
832 0.31064041403070664
833 0.31064041403070664
834 0.3110511507521296
835 0.31117042725499494
836 0.31117042725499494
837 0.31128966141512754
838 0.31128966141512754
839 0.31128966141512754
840 0.31128966141512754
841 0.31128966141512754
842 0.3114012112165675
843 0.3114012112165675
844 0.3114012112165675
845 0.3114012112165675
846 0.3114012112165675
847 0.3114012112165675
848 0.3114012112165675
849 0.3114012112165675
850 0.3114012112165675
851 0.31152015260203286
852 0.31152015260203286
853 0.31152015260203286
854 0.31152015260203286
855 0.31152015260203286
856 0.31152015260203286
857 0.31163141113257053
858 0.31163141113257053
859 0.31163141113257053
860 0.31163141113257053
861 0.3118027419410387
862 0.3118027419410387
863 0.3118027419410387
864 0.3118027419410387
865 0.3118027419410387
866 0.3118027419410387
867 0.3118027419410387
868 0.3118027419410387
869 0.3118027419410387
870 0.3118027419410387
871 0.3118027419410387
872 0.3118027419410387
873 0.3118027419410387
874 0.3118027419410387
875 0.3118027419410387
876 0.3118027419410387
877 0.3118027419410387
878 0.3118027419410387
879 0.31211772005993266
880 0.31211772005993266
881 0.31211772005993266
882 0.31211772005993266
883 0.31211772005993266
884 0.31211772005993266
885 0.31211772005993266
886 0.31231409457380105
887 0.31231409457380105
888 0.31231409457380105
889 0.31231409457380105
890 0.31231409457380105
891 0.31251030660056345
892 0.31251030660056345
893 0.31251030660056345
894 0.31251030660056345
895 0.31251030660056345
896 0.31251030660056345
897 0.31251030660056345
898 0.31251030660056345
899 0.3125894073244166
900 0.3125894073244166
901 0.3125894073244166
902 0.3125894073244166
903 0.3125894073244166
904 0.3125894073244166
905 0.3125894073244166
906 0.3125894073244166
907 0.3125894073244166
908 0.3125894073244166
909 0.3125894073244166
910 0.3125894073244166
911 0.3125894073244166
912 0.3125894073244166
913 0.3125894073244166
914 0.3127848868085486
915 0.3127848868085486
916 0.3127848868085486
917 0.3127848868085486
918 0.3127848868085486
919 0.3129802101925049
920 0.3129802101925049
921 0.3129802101925049
922 0.3129802101925049
923 0.3129802101925049
924 0.3129802101925049
925 0.3129802101925049
926 0.3131753168696541
927 0.3131753168696541
928 0.3131753168696541
929 0.3131753168696541
930 0.3131753168696541
931 0.3131753168696541
932 0.3133264107865806
933 0.3133264107865806
934 0.3133264107865806
935 0.3133264107865806
936 0.3133264107865806
937 0.3133264107865806
938 0.31345259058606334
939 0.31345259058606334
940 0.31345259058606334
941 0.31345259058606334
942 0.31345259058606334
943 0.3136034259724878
944 0.3136034259724878
945 0.3136034259724878
946 0.3136034259724878
947 0.3136034259724878
948 0.3136034259724878
949 0.3136034259724878
950 0.3136034259724878
951 0.3136034259724878
952 0.3136034259724878
953 0.3136034259724878
954 0.3136034259724878
955 0.3136034259724878
956 0.3136034259724878
957 0.3136034259724878
958 0.3136034259724878
959 0.3136034259724878
960 0.3136034259724878
961 0.3136034259724878
962 0.3136034259724878
963 0.3136034259724878
964 0.3136034259724878
965 0.3136034259724878
966 0.3136034259724878
967 0.3136034259724878
968 0.31375368799491493
969 0.31375368799491493
970 0.31375368799491493
971 0.31375368799491493
972 0.31375368799491493
973 0.31375368799491493
974 0.31375368799491493
975 0.31375368799491493
976 0.3138318455071463
977 0.3138318455071463
978 0.3138318455071463
979 0.3138318455071463
980 0.3139680958301244
981 0.3139680958301244
982 0.3139680958301244
983 0.3139680958301244
984 0.3139680958301244
985 0.3140933816581722
986 0.3140933816581722
987 0.3140933816581722
988 0.3140933816581722
989 0.3140933816581722
990 0.3140933816581722
991 0.3140933816581722
992 0.3140933816581722
993 0.31426117545203736
994 0.31426117545203736
995 0.31426117545203736
996 0.31426117545203736
997 0.314428871664721
998 0.3145259458701052
999 0.3145259458701052
1000 0.3145259458701052

==> data/mean-ndcg-ue-vulnerability-1000-crash_class=asan_segv.dat <==
1 0.17415730337078653
2 0.11113072241684441
3 0.08677740407314552
4 0.07275696317890153
5 0.06660353059334041
6 0.0630840369398811
7 0.061593634485963805
8 0.062141579211935104
9 0.06631830033930028
10 0.06581232581749959
11 0.06726174583330938
12 0.0727808642033724
13 0.07407320804904158
14 0.0746889031991302
15 0.07460927778853874
16 0.07839689040450065
17 0.07971612924244333
18 0.08082456210211734
19 0.08461217359397862
20 0.08962539382110507
21 0.091036265799026
22 0.09245197986109636
23 0.09245197986109636
24 0.09319482014985497
25 0.09319482014985497
26 0.09399626683425392
27 0.09510658029288249
28 0.09577440147694069
29 0.09684897091591127
30 0.09750382236245095
31 0.09750382236245095
32 0.09750382236245095
33 0.09780736247851726
34 0.09859839384563926
35 0.09930199762842594
36 0.10031415654498368
37 0.10031415654498368
38 0.10056399195201772
39 0.10121124743705086
40 0.10199157516787252
41 0.10932114023063742
42 0.10963443374575922
43 0.11094044458587211
44 0.11094044458587211
45 0.11133749749588162
46 0.11257958527774287
47 0.11257958527774287
48 0.11257958527774287
49 0.11257958527774287
50 0.11352363258762849
51 0.11424308590631423
52 0.11505188680023341
53 0.11551000128747846
54 0.11551000128747846
55 0.11615393158934195
56 0.11673683768044045
57 0.11729065692686627
58 0.11811241468729522
59 0.11837384649076628
60 0.11958805311674243
61 0.12067089628727584
62 0.12067089628727584
63 0.12218493689599084
64 0.12289179587621471
65 0.12407673293491306
66 0.12523894056154827
67 0.12549261752050267
68 0.12549261752050267
69 0.1256637684339653
70 0.1263770160864791
71 0.12751522927903902
72 0.12848239209607404
73 0.12946251714924864
74 0.12969065453623202
75 0.13119118233333785
76 0.13119118233333785
77 0.13119118233333785
78 0.13208238996769514
79 0.13224075643999675
80 0.13224075643999675
81 0.1324239953224146
82 0.13272287887163323
83 0.1335484571740775
84 0.1335484571740775
85 0.13425525444627903
86 0.13425525444627903
87 0.13425525444627903
88 0.13425525444627903
89 0.13467871534494869
90 0.13467871534494869
91 0.13537492882148955
92 0.1357103154379676
93 0.13637189940521807
94 0.13637189940521807
95 0.1380529933671117
96 0.13975461983306028
97 0.14107250709194533
98 0.14130544810716222
99 0.14130544810716222
100 0.1425976953046433
101 0.14346267915228542
102 0.1441993707244006
103 0.14487628826525997
104 0.14487628826525997
105 0.14487628826525997
106 0.14487628826525997
107 0.14487628826525997
108 0.14508624507965123
109 0.14583831264314812
110 0.14768460643242146
111 0.14768460643242146
112 0.1478782202102952
113 0.1480861887883196
114 0.14881497462754464
115 0.14881497462754464
116 0.14881497462754464
117 0.14881497462754464
118 0.14881497462754464
119 0.14898363963071992
120 0.14898363963071992
121 0.14979708749694948
122 0.14979708749694948
123 0.15074421522605308
124 0.15074421522605308
125 0.15094788004036802
126 0.151617693883366
127 0.151617693883366
128 0.151617693883366
129 0.151617693883366
130 0.151617693883366
131 0.151617693883366
132 0.15567440509590927
133 0.15802026020223006
134 0.1585007061134364
135 0.15913441265363742
136 0.15975237293475986
137 0.1603913334429054
138 0.1603913334429054
139 0.1603913334429054
140 0.1603913334429054
141 0.1603913334429054
142 0.1603913334429054
143 0.16062843683780006
144 0.16102742930972264
145 0.16102742930972264
146 0.16102742930972264
147 0.16102742930972264
148 0.16102742930972264
149 0.16116002064938845
150 0.16276100406146327
151 0.16276100406146327
152 0.16276100406146327
153 0.16276100406146327
154 0.16344665701814826
155 0.164181007902464
156 0.16465322534445936
157 0.16465322534445936
158 0.16486439364439778
159 0.16504473966768232
160 0.16652733990621052
161 0.16704653155478663
162 0.1673412944211371
163 0.16780947285170827
164 0.1679676183536776
165 0.16817700693738505
166 0.1683694613428914
167 0.16896281961549814
168 0.16947772988475843
169 0.16947772988475843
170 0.16947772988475843
171 0.16977305282579436
172 0.1700877430828358
173 0.1700877430828358
174 0.17029499114467964
175 0.1706759924039425
176 0.17105657662481824
177 0.17151138512613268
178 0.17151138512613268
179 0.1718907375778617
180 0.17362015161964192
181 0.1755781724342211
182 0.1755781724342211
183 0.1755781724342211
184 0.1755781724342211
185 0.1755781724342211
186 0.17621811032008214
187 0.17621811032008214
188 0.17621811032008214
189 0.17621811032008214
190 0.17677454524124225
191 0.17677454524124225
192 0.17694846530535407
193 0.17694846530535407
194 0.17694846530535407
195 0.17694846530535407
196 0.17768553422867853
197 0.177908359513121
198 0.177908359513121
199 0.177908359513121
200 0.177908359513121
201 0.177908359513121
202 0.17853840935537893
203 0.17875998382280092
204 0.17904556908636732
205 0.179494361545402
206 0.179942746457474
207 0.179942746457474
208 0.179942746457474
209 0.179942746457474
210 0.179942746457474
211 0.179942746457474
212 0.179942746457474
213 0.179942746457474
214 0.1801420508748128
215 0.18130392331738346
216 0.18130392331738346
217 0.18285223595582334
218 0.18285223595582334
219 0.18319104529432803
220 0.18319104529432803
221 0.18319104529432803
222 0.18319104529432803
223 0.18319104529432803
224 0.18319104529432803
225 0.18360590314296435
226 0.18360590314296435
227 0.18377448467702143
228 0.18394293043380772
229 0.18394293043380772
230 0.18410040752466456
231 0.18426845076827983
232 0.18426845076827983
233 0.18426845076827983
234 0.1844016355750082
235 0.18464335582032665
236 0.18464335582032665
237 0.18464335582032665
238 0.18464335582032665
239 0.18483866003538357
240 0.18483866003538357
241 0.1852680180146905
242 0.18686448833292313
243 0.18769299685266308
244 0.18787204324875229
245 0.18787204324875229
246 0.1880040241143384
247 0.1881298924499268
248 0.1881298924499268
249 0.1881298924499268
250 0.18830815484169897
251 0.18830815484169897
252 0.18830815484169897
253 0.1884860347400502
254 0.1884860347400502
255 0.1886171637884529
256 0.18877161402398193
257 0.18877161402398193
258 0.18900928896184666
259 0.18900928896184666
260 0.18900928896184666
261 0.18900928896184666
262 0.18900928896184666
263 0.18900928896184666
264 0.18900928896184666
265 0.18900928896184666
266 0.18900928896184666
267 0.18900928896184666
268 0.18900928896184666
269 0.18900928896184666
270 0.18913316460994584
271 0.18925167875624704
272 0.18925167875624704
273 0.18952250336225046
274 0.18952250336225046
275 0.19025389928878053
276 0.19025389928878053
277 0.19025389928878053
278 0.19025389928878053
279 0.19025389928878053
280 0.19052351219839875
281 0.19064126792139593
282 0.19096496441775002
283 0.19112699160648672
284 0.19112699160648672
285 0.19131624079897783
286 0.19131624079897783
287 0.19131624079897783
288 0.19131624079897783
289 0.19148996234091736
290 0.19148996234091736
291 0.19148996234091736
292 0.19148996234091736
293 0.19148996234091736
294 0.19148996234091736
295 0.19148996234091736
296 0.19148996234091736
297 0.19148996234091736
298 0.19181053588183453
299 0.19181053588183453
300 0.19181053588183453
301 0.19181053588183453
302 0.19181053588183453
303 0.19181053588183453
304 0.19181053588183453
305 0.19181053588183453
306 0.19222806237330287
307 0.19222806237330287
308 0.19222806237330287
309 0.192458290233391
310 0.192458290233391
311 0.192458290233391
312 0.192458290233391
313 0.19272269609529413
314 0.19272269609529413
315 0.19306768710154554
316 0.1933850065233509
317 0.1933850065233509
318 0.1935336670088406
319 0.1935336670088406
320 0.1935336670088406
321 0.1935336670088406
322 0.1935336670088406
323 0.19480936062448737
324 0.19518339337853494
325 0.195742195743896
326 0.19605781300674113
327 0.19712933901978866
328 0.19749869071673895
329 0.19776083055454435
330 0.19808448375695076
331 0.19899496228202487
332 0.19899496228202487
333 0.19912008983311974
334 0.19912008983311974
335 0.19912008983311974
336 0.19912008983311974
337 0.19912008983311974
338 0.20030635309991723
339 0.201478740461822
340 0.20204787802316998
341 0.20331175065402438
342 0.20331175065402438
343 0.20331175065402438
344 0.20331175065402438
345 0.20349483507928173
346 0.20367782917230992
347 0.20511932868563992
348 0.2053021431578029
349 0.20569124480954715
350 0.20569124480954715
351 0.20589220554019916
352 0.20614814291087805
353 0.20614814291087805
354 0.20634881320523657
355 0.20682752384311787
356 0.20694559075279695
357 0.20694559075279695
358 0.20694559075279695
359 0.20694559075279695
360 0.20694559075279695
361 0.20728265148557748
362 0.20728265148557748
363 0.20728265148557748
364 0.20728265148557748
365 0.2074639929009211
366 0.2074639929009211
367 0.2074639929009211
368 0.2074639929009211
369 0.2074639929009211
370 0.2074639929009211
371 0.2074639929009211
372 0.2074639929009211
373 0.2074639929009211
374 0.20764459105217917
375 0.20764459105217917
376 0.20764459105217917
377 0.2080286470085431
378 0.20852896560062179
379 0.20869478244573425
380 0.20869478244573425
381 0.20869478244573425
382 0.20869478244573425
383 0.20869478244573425
384 0.20895013454920083
385 0.20895013454920083
386 0.2090939739283044
387 0.2090939739283044
388 0.20934888345834787
389 0.20952829437962384
390 0.20952829437962384
391 0.2100449484520228
392 0.21077440062015876
393 0.21077440062015876
394 0.21077440062015876
395 0.21077440062015876
396 0.21077440062015876
397 0.21077440062015876
398 0.21077440062015876
399 0.21102812376178906
400 0.21102812376178906
401 0.21102812376178906
402 0.21162187628280174
403 0.21162187628280174
404 0.21197844257759366
405 0.21197844257759366
406 0.21197844257759366
407 0.21197844257759366
408 0.21211271603236254
409 0.21258018916563012
410 0.21297747646550344
411 0.21297747646550344
412 0.21328085942898367
413 0.21328085942898367
414 0.213401479907795
415 0.21403361546517966
416 0.21403361546517966
417 0.21403361546517966
418 0.21421089515484673
419 0.21421089515484673
420 0.21543129986911008
421 0.21555158658578674
422 0.2157699820681858
423 0.2157699820681858
424 0.21594684527245414
425 0.21594684527245414
426 0.21594684527245414
427 0.21618138414801616
428 0.21618138414801616
429 0.21618138414801616
430 0.21618138414801616
431 0.21618138414801616
432 0.216375488992949
433 0.2169398041522294
434 0.21810354982132432
435 0.21944800695875608
436 0.21983562950904084
437 0.21983562950904084
438 0.21983562950904084
439 0.22013585605973618
440 0.22013585605973618
441 0.22013585605973618
442 0.22013585605973618
443 0.22013585605973618
444 0.22013585605973618
445 0.22013585605973618
446 0.22013585605973618
447 0.22013585605973618
448 0.22031112834913302
449 0.22031112834913302
450 0.22031112834913302
451 0.22031112834913302
452 0.22031112834913302
453 0.22031112834913302
454 0.22031112834913302
455 0.22031112834913302
456 0.22031112834913302
457 0.22031112834913302
458 0.22031112834913302
459 0.22031112834913302
460 0.22031112834913302
461 0.22070084155234582
462 0.22086132122957391
463 0.22086132122957391
464 0.22086132122957391
465 0.22086132122957391
466 0.22125035190902215
467 0.22125035190902215
468 0.22125035190902215
469 0.22159829222629124
470 0.2217722023094456
471 0.2220690055607477
472 0.22283428651906753
473 0.22307798038153118
474 0.22460749447294284
475 0.22514950147817847
476 0.22514950147817847
477 0.22553148979362156
478 0.22607294503994377
479 0.2265423171910493
480 0.22678063985762337
481 0.22678063985762337
482 0.22743866300617216
483 0.22743866300617216
484 0.22743866300617216
485 0.22743866300617216
486 0.22772913634226444
487 0.22772913634226444
488 0.22772913634226444
489 0.22772913634226444
490 0.22772913634226444
491 0.22785940738890842
492 0.22785940738890842
493 0.22785940738890842
494 0.22785940738890842
495 0.22785940738890842
496 0.22785940738890842
497 0.22785940738890842
498 0.22785940738890842
499 0.22785940738890842
500 0.22803159006632576
501 0.22816941145567138
502 0.22816941145567138
503 0.22816941145567138
504 0.22816941145567138
505 0.22816941145567138
506 0.22816941145567138
507 0.22816941145567138
508 0.22816941145567138
509 0.22816941145567138
510 0.22816941145567138
511 0.22831613152397007
512 0.22831613152397007
513 0.22848760758905368
514 0.22954762599878353
515 0.23061496733803377
516 0.23061496733803377
517 0.23095749409740274
518 0.23095749409740274
519 0.23095749409740274
520 0.23095749409740274
521 0.23095749409740274
522 0.23095749409740274
523 0.23095749409740274
524 0.2311147538492593
525 0.2312255172548964
526 0.2312255172548964
527 0.2312255172548964
528 0.2312255172548964
529 0.2312255172548964
530 0.2312255172548964
531 0.2312255172548964
532 0.2312255172548964
533 0.2312255172548964
534 0.2312255172548964
535 0.2312255172548964
536 0.2312255172548964
537 0.2312255172548964
538 0.2312255172548964
539 0.2312255172548964
540 0.2312255172548964
541 0.2312255172548964
542 0.2312255172548964
543 0.2312255172548964
544 0.2312255172548964
545 0.23135363578992216
546 0.23135363578992216
547 0.23135363578992216
548 0.23135363578992216
549 0.23135363578992216
550 0.23135363578992216
551 0.23135363578992216
552 0.23135363578992216
553 0.23183491917677065
554 0.2319447418704721
555 0.2319447418704721
556 0.23240356935630394
557 0.23240356935630394
558 0.23281307044409605
559 0.23281307044409605
560 0.23281307044409605
561 0.23281307044409605
562 0.23281307044409605
563 0.23281307044409605
564 0.23324638869548325
565 0.23324638869548325
566 0.23324638869548325
567 0.23324638869548325
568 0.2333736739301882
569 0.23354235549686939
570 0.23354235549686939
571 0.2337279491036438
572 0.23409903422716316
573 0.23409903422716316
574 0.23409903422716316
575 0.23409903422716316
576 0.23459352111979934
577 0.23459352111979934
578 0.23493359928295898
579 0.23527358521837743
580 0.23527358521837743
581 0.23527358521837743
582 0.23527358521837743
583 0.23527358521837743
584 0.2355517477251073
585 0.2355517477251073
586 0.2355517477251073
587 0.2355517477251073
588 0.2355517477251073
589 0.2355517477251073
590 0.2355517477251073
591 0.2355517477251073
592 0.23609086615847194
593 0.23609086615847194
594 0.23609086615847194
595 0.23609086615847194
596 0.23609086615847194
597 0.23609086615847194
598 0.23609086615847194
599 0.23609086615847194
600 0.23609086615847194
601 0.23609086615847194
602 0.23609086615847194
603 0.23609086615847194
604 0.2364177314739085
605 0.2364177314739085
606 0.2364177314739085
607 0.2364177314739085
608 0.236584671932643
609 0.236584671932643
610 0.236584671932643
611 0.236584671932643
612 0.236584671932643
613 0.236584671932643
614 0.236584671932643
615 0.236584671932643
616 0.23675127328730894
617 0.2369567850178648
618 0.2369567850178648
619 0.2369567850178648
620 0.2369567850178648
621 0.2369567850178648
622 0.2369567850178648
623 0.2373277594860866
624 0.2373277594860866
625 0.2373277594860866
626 0.2373277594860866
627 0.2373277594860866
628 0.2373277594860866
629 0.2373277594860866
630 0.2373277594860866
631 0.2378152650818703
632 0.23805093366235713
633 0.23805093366235713
634 0.23805093366235713
635 0.23805093366235713
636 0.23805093366235713
637 0.23805093366235713
638 0.23865374215767562
639 0.23865374215767562
640 0.23865374215767562
641 0.23865374215767562
642 0.23865374215767562
643 0.23865374215767562
644 0.23865374215767562
645 0.23865374215767562
646 0.23880592506194806
647 0.23880592506194806
648 0.23880592506194806
649 0.23898785568312436
650 0.23898785568312436
651 0.2395083193750982
652 0.2395083193750982
653 0.23961536157909763
654 0.23961536157909763
655 0.23961536157909763
656 0.23961536157909763
657 0.23961536157909763
658 0.23961536157909763
659 0.23961536157909763
660 0.23961536157909763
661 0.2398967067166263
662 0.2398967067166263
663 0.2398967067166263
664 0.2398967067166263
665 0.2398967067166263
666 0.2398967067166263
667 0.2398967067166263
668 0.24015477654198503
669 0.24015477654198503
670 0.24015477654198503
671 0.24015477654198503
672 0.24015477654198503
673 0.24015477654198503
674 0.24015477654198503
675 0.24015477654198503
676 0.2413497080201124
677 0.2413497080201124
678 0.24171587673526904
679 0.24171587673526904
680 0.24171587673526904
681 0.24171587673526904
682 0.24171587673526904
683 0.24231240099801474
684 0.24231240099801474
685 0.24231240099801474
686 0.24231240099801474
687 0.24231240099801474
688 0.24231240099801474
689 0.24231240099801474
690 0.24231240099801474
691 0.24231240099801474
692 0.24231240099801474
693 0.24231240099801474
694 0.24231240099801474
695 0.24231240099801474
696 0.24231240099801474
697 0.24231240099801474
698 0.24231240099801474
699 0.24231240099801474
700 0.24231240099801474
701 0.24231240099801474
702 0.24231240099801474
703 0.24231240099801474
704 0.24231240099801474
705 0.24231240099801474
706 0.24231240099801474
707 0.24306889920144314
708 0.24306889920144314
709 0.24306889920144314
710 0.24306889920144314
711 0.2433948368341481
712 0.2433948368341481
713 0.2433948368341481
714 0.2433948368341481
715 0.24398721206159169
716 0.24398721206159169
717 0.24398721206159169
718 0.24398721206159169
719 0.24485683939163205
720 0.24485683939163205
721 0.24485683939163205
722 0.24500645495149107
723 0.24500645495149107
724 0.24500645495149107
725 0.24500645495149107
726 0.24500645495149107
727 0.24500645495149107
728 0.24500645495149107
729 0.24500645495149107
730 0.24500645495149107
731 0.24500645495149107
732 0.24500645495149107
733 0.24514516619839335
734 0.24514516619839335
735 0.24534523781240092
736 0.24534523781240092
737 0.2455236705242197
738 0.24623725505556077
739 0.24623725505556077
740 0.2474855172312147
741 0.2474855172312147
742 0.2477619497534119
743 0.24803832604501286
744 0.24803832604501286
745 0.24803832604501286
746 0.24854341473046102
747 0.2490484013057566
748 0.24956619043479042
749 0.24956619043479042
750 0.24956619043479042
751 0.24956619043479042
752 0.24956619043479042
753 0.24992656870790686
754 0.24992656870790686
755 0.24992656870790686
756 0.24992656870790686
757 0.24992656870790686
758 0.2502021131728298
759 0.2502021131728298
760 0.2502021131728298
761 0.2502021131728298
762 0.25034001460904654
763 0.25034001460904654
764 0.25034001460904654
765 0.25034001460904654
766 0.25034001460904654
767 0.25034001460904654
768 0.2505687809592492
769 0.2505687809592492
770 0.2505687809592492
771 0.2505687809592492
772 0.2505687809592492
773 0.2505687809592492
774 0.2505687809592492
775 0.2505687809592492
776 0.2505687809592492
777 0.2505687809592492
778 0.2507167201035024
779 0.2507167201035024
780 0.2507167201035024
781 0.2507167201035024
782 0.2507167201035024
783 0.2507167201035024
784 0.2507167201035024
785 0.2507167201035024
786 0.25087724128590005
787 0.2511662357447403
788 0.2511662357447403
789 0.2511662357447403
790 0.2511662357447403
791 0.2511662357447403
792 0.2511662357447403
793 0.2511662357447403
794 0.2511662357447403
795 0.2511662357447403
796 0.2511662357447403
797 0.2511662357447403
798 0.2511662357447403
799 0.2511662357447403
800 0.2511662357447403
801 0.2511662357447403
802 0.2511662357447403
803 0.2518428000667847
804 0.2518428000667847
805 0.2518428000667847
806 0.2519634400283372
807 0.2519634400283372
808 0.2519634400283372
809 0.2519634400283372
810 0.2519634400283372
811 0.2519634400283372
812 0.2519634400283372
813 0.2519634400283372
814 0.2522360582736033
815 0.2526555418688545
816 0.2526555418688545
817 0.2526555418688545
818 0.2526555418688545
819 0.2526555418688545
820 0.25321697056759923
821 0.25344346520511213
822 0.25344346520511213
823 0.25344346520511213
824 0.25344346520511213
825 0.25366979614498836
826 0.2538813384576483
827 0.2538813384576483
828 0.2538813384576483
829 0.2538813384576483
830 0.25511981170311027
831 0.2556176802354454
832 0.2556176802354454
833 0.2556176802354454
834 0.2556176802354454
835 0.2556176802354454
836 0.2557376658846303
837 0.2557376658846303
838 0.2557376658846303
839 0.2557376658846303
840 0.2557376658846303
841 0.2558406927201561
842 0.2558406927201561
843 0.2558406927201561
844 0.2558406927201561
845 0.2558406927201561
846 0.2558406927201561
847 0.2558406927201561
848 0.2558406927201561
849 0.2558406927201561
850 0.2558406927201561
851 0.2558406927201561
852 0.2558406927201561
853 0.2558406927201561
854 0.2558406927201561
855 0.2558406927201561
856 0.2558406927201561
857 0.2558406927201561
858 0.2558406927201561
859 0.2558406927201561
860 0.2558406927201561
861 0.2558406927201561
862 0.2558406927201561
863 0.2559760587727523
864 0.2559760587727523
865 0.2559760587727523
866 0.2559760587727523
867 0.2559760587727523
868 0.2559760587727523
869 0.2559760587727523
870 0.2559760587727523
871 0.2559760587727523
872 0.2559760587727523
873 0.2559760587727523
874 0.2559760587727523
875 0.2559760587727523
876 0.2559760587727523
877 0.2559760587727523
878 0.2559760587727523
879 0.2559760587727523
880 0.2559760587727523
881 0.2563281053442124
882 0.2563281053442124
883 0.2563281053442124
884 0.2563281053442124
885 0.2563281053442124
886 0.2563281053442124
887 0.2563281053442124
888 0.2563281053442124
889 0.2563281053442124
890 0.2563281053442124
891 0.2563281053442124
892 0.2563281053442124
893 0.2563281053442124
894 0.2563281053442124
895 0.2563281053442124
896 0.2563281053442124
897 0.2563281053442124
898 0.2565967916158848
899 0.2565967916158848
900 0.2565967916158848
901 0.2565967916158848
902 0.2576256915300761
903 0.2576256915300761
904 0.2576256915300761
905 0.2576256915300761
906 0.2576256915300761
907 0.2576256915300761
908 0.2576256915300761
909 0.2576256915300761
910 0.2576256915300761
911 0.2576256915300761
912 0.2576256915300761
913 0.2576256915300761
914 0.2576256915300761
915 0.2576256915300761
916 0.2576256915300761
917 0.2576256915300761
918 0.2576256915300761
919 0.2576256915300761
920 0.2576256915300761
921 0.2577439771758243
922 0.2577439771758243
923 0.2578622252878441
924 0.2578622252878441
925 0.2578622252878441
926 0.2578622252878441
927 0.2578622252878441
928 0.2578622252878441
929 0.2578622252878441
930 0.2578622252878441
931 0.2578622252878441
932 0.25801875182458706
933 0.25801875182458706
934 0.25801875182458706
935 0.25801875182458706
936 0.25801875182458706
937 0.25801875182458706
938 0.25801875182458706
939 0.25801875182458706
940 0.25801875182458706
941 0.25801875182458706
942 0.2581750347161175
943 0.2583312934268291
944 0.2583312934268291
945 0.2583312934268291
946 0.2583312934268291
947 0.2583312934268291
948 0.2583312934268291
949 0.2583312934268291
950 0.2583312934268291
951 0.2583312934268291
952 0.25855290546033394
953 0.25855290546033394
954 0.25888508665437077
955 0.25888508665437077
956 0.25888508665437077
957 0.25888508665437077
958 0.25888508665437077
959 0.25888508665437077
960 0.25888508665437077
961 0.25888508665437077
962 0.25910636196574577
963 0.25910636196574577
964 0.25910636196574577
965 0.25910636196574577
966 0.25910636196574577
967 0.25910636196574577
968 0.25910636196574577
969 0.25910636196574577
970 0.25910636196574577
971 0.25910636196574577
972 0.25910636196574577
973 0.25910636196574577
974 0.25910636196574577
975 0.25910636196574577
976 0.25910636196574577
977 0.25910636196574577
978 0.25910636196574577
979 0.25910636196574577
980 0.25910636196574577
981 0.25910636196574577
982 0.25910636196574577
983 0.25910636196574577
984 0.25910636196574577
985 0.25910636196574577
986 0.25910636196574577
987 0.25910636196574577
988 0.25910636196574577
989 0.25910636196574577
990 0.25910636196574577
991 0.25910636196574577
992 0.25910636196574577
993 0.25910636196574577
994 0.25910636196574577
995 0.25910636196574577
996 0.25910636196574577
997 0.25910636196574577
998 0.25910636196574577
999 0.25910636196574577
1000 0.25910636196574577

==> data/mean-ndcg-ue-vulnerability-1000-crash_class=asan_stack_overflow.dat <==
1 0.0
2 0.0
3 0.04122042863713402
4 0.034290139526333245
5 0.03688326546389017
6 0.050386971818760444
7 0.04577024313869491
8 0.04319633228271995
9 0.042052260789021995
10 0.03937686281207655
11 0.045697356204186974
12 0.043989571887137174
13 0.04183214905510213
14 0.0399240025189251
15 0.03822115180384842
16 0.03668973553380908
17 0.03530320574797001
18 0.03404041717618132
19 0.03380221940652437
20 0.03270911339389679
21 0.031699435597772635
22 0.030763285022517503
23 0.029892324205114965
24 0.029446942689884646
25 0.028676541625057245
26 0.027953584714696587
27 0.027273503729986902
28 0.02663231999239298
29 0.026333924036187496
30 0.025753731764946202
31 0.025203531288128404
32 0.024680891309449064
33 0.024183645915244134
34 0.023709858544421536
35 0.023257791756363017
36 0.022825881725968576
37 0.02241271661686429
38 0.0220170181549504
39 0.021637625857546892
40 0.021273483477622195
41 0.020923627304783636
42 0.020804472906005112
43 0.020477200540816694
44 0.020161908665217568
45 0.019857907421700495
46 0.019564560773036307
47 0.019281281241578144
48 0.019007525262647883
49 0.018742789069118564
50 0.018671313212871455
51 0.018420768060254764
52 0.018356098520123636
53 0.018293402619208792
54 0.01823258556932336
55 0.01800452986651866
56 0.01794928946078911
57 0.017732115079242244
58 0.017842772540636043
59 0.017633702167780343
60 0.01743028626092945
61 0.01723228416002273
62 0.01703946912612162
63 0.01685162732828215
64 0.016668556918885035
65 0.016634772179769546
66 0.016459155099750038
67 0.01628780478041168
68 0.016120558117781115
69 0.015957260487938982
70 0.015932834857496105
71 0.01577567025526553
72 0.01562206654307076
73 0.015471896805561786
74 0.015325040281994367
75 0.015181381990094547
76 0.0152910648723378
77 0.015151190316421908
78 0.015014248349915616
79 0.015000843905851796
80 0.014868415817406883
81 0.014738664548373408
82 0.014611505018534714
83 0.015063267535956425
84 0.01516419847937226
85 0.01526318227228888
86 0.015248740964026212
87 0.0151242281811557
88 0.01500203821006251
89 0.01509817316753317
90 0.014978717671479694
91 0.0150730678121935
92 0.014956225176837236
93 0.014841448824213002
94 0.014934036623786142
95 0.014821677716737874
96 0.014711245739052031
97 0.01460268876853616
98 0.014495956788311117
99 0.014391001598536695
100 0.014287776733064843
101 0.014186237380699537
102 0.014086340310766027
103 0.013988043802714128
104 0.013891307579500295
105 0.013981343406041033
106 0.013886353785398027
107 0.0137928311018412
108 0.01370073978247233
109 0.013610045429336196
110 0.013520714770400165
111 0.01343271561299976
112 0.013346016799604838
113 0.013260588165771787
114 0.013262193916160486
115 0.013178678660491779
116 0.013096356376648263
117 0.013015200318500958
118 0.012935184556700166
119 0.012856283947158847
120 0.012778474101003107
121 0.012701731355909554
122 0.012787105931941595
123 0.01271147650422218
124 0.012636860042393956
125 0.012563235260799846
126 0.012490581483035834
127 0.012418878619912324
128 0.01234810714837727
129 0.012278248091352036
130 0.01220928299843399
131 0.012141193927421873
132 0.012148792993344057
133 0.01208199263288527
134 0.01201602245715147
135 0.011950866287422436
136 0.0118865083744397
137 0.011822933383996323
138 0.011760126383110317
139 0.01169807282675394
140 0.011636758545112728
141 0.011576169731349659
142 0.011516292929850904
143 0.011665437639519185
144 0.011605882299018452
145 0.011547012849212095
146 0.011488816909625
147 0.011431282404157249
148 0.011441644094596628
149 0.011385064863697317
150 0.011329116278547727
151 0.011273787324679662
152 0.011219067249635103
153 0.011164945555085997
154 0.011111411989240176
155 0.011058456539521427
156 0.0110060694255118
157 0.010954241092145494
158 0.010966221533813445
159 0.011040962898950978
160 0.010989882542588387
161 0.011063646286347609
162 0.01101305233321024
163 0.010962978856117427
164 0.010913417469989677
165 0.01086435997371853
166 0.010815798345062537
167 0.010767724735714378
168 0.010720131466532147
169 0.010732409804873319
170 0.010685495182241872
171 0.010639041382423492
172 0.0105930413190996
173 0.010547488054345026
174 0.01050237479469839
175 0.010515184983020101
176 0.01047068863548313
177 0.010483496598420905
178 0.010439601327239905
179 0.010396118613636856
180 0.010409035511503623
181 0.010366129023351463
182 0.01032361938388352
183 0.010281500849294129
184 0.010239767788975814
185 0.010198414682698026
186 0.01015743611787073
187 0.010116826786890118
188 0.010076581484563201
189 0.010036695105608857
190 0.009997162642232521
191 0.009957979181771867
192 0.009919139904411388
193 0.009880640080963128
194 0.00984247507071157
195 0.009804640319320478
196 0.009767131356799456
197 0.009729943795528434
198 0.009693073328338058
199 0.009656515726643994
200 0.00962026683863369
201 0.009584322587503592
202 0.009548678969745221
203 0.009513332053478606
204 0.009478277976831595
205 0.00944351294636328
206 0.009409033235530478
207 0.00942395137088403
208 0.009389853667870384
209 0.009356031929815213
210 0.009322482665043338
211 0.009385685913154593
212 0.009352328449352689
213 0.009319236064417523
214 0.009286405465664022
215 0.009253833416082264
216 0.009221516733146903
217 0.009189452287657301
218 0.009672281290534906
219 0.009685523182324672
220 0.009652276813182432
221 0.009619285402683775
222 0.009586545895378176
223 0.0095540552856557
224 0.009567418346252438
225 0.009535263427130385
226 0.009503349828018839
227 0.009471674719150974
228 0.009440235315923657
229 0.009409028877985743
230 0.00937805270834865
231 0.009347304152518603
232 0.009316780597649734
233 0.009286479471717662
234 0.009256398242712916
235 0.00922653441785352
236 0.009240310349502144
237 0.009210735018506439
238 0.009181370833358642
239 0.009152215439615325
240 0.00912326651856231
241 0.009179676007110874
242 0.009193867920860738
243 0.009166583249883063
244 0.009182944550743605
245 0.009157954831200051
246 0.009133625386896866
247 0.009110667539732099
248 0.009088669369985711
249 0.009167346911892166
250 0.009373896008627054
251 0.009415125579145265
252 0.009870097492653846
253 0.009870097492653846
254 0.009870097492653846
255 0.009911209970797526
256 0.009953062217919811
257 0.009953062217919811
258 0.009953062217919811
259 0.009953062217919811
260 0.009953062217919811
261 0.009953062217919811
262 0.009953062217919811
263 0.009953062217919811
264 0.01007601154568972
265 0.01007601154568972
266 0.01007601154568972
267 0.01007601154568972
268 0.01007601154568972
269 0.01007601154568972
270 0.010117082887050913
271 0.010117082887050913
272 0.010157848699845833
273 0.010157848699845833
274 0.010157848699845833
275 0.010239221784273228
276 0.010279882162166668
277 0.010279882162166668
278 0.010279882162166668
279 0.010279882162166668
280 0.010279882162166668
281 0.010279882162166668
282 0.010279882162166668
283 0.010279882162166668
284 0.010279882162166668
285 0.010279882162166668
286 0.010279882162166668
287 0.010279882162166668
288 0.010279882162166668
289 0.010279882162166668
290 0.010279882162166668
291 0.010279882162166668
292 0.010279882162166668
293 0.010279882162166668
294 0.010279882162166668
295 0.010279882162166668
296 0.010279882162166668
297 0.010279882162166668
298 0.010279882162166668
299 0.010279882162166668
300 0.010279882162166668
301 0.010279882162166668
302 0.010279882162166668
303 0.010279882162166668
304 0.010279882162166668
305 0.010279882162166668
306 0.010279882162166668
307 0.010279882162166668
308 0.010279882162166668
309 0.010279882162166668
310 0.010360184010637239
311 0.010360184010637239
312 0.010360184010637239
313 0.010360184010637239
314 0.010360184010637239
315 0.010360184010637239
316 0.010360184010637239
317 0.010360184010637239
318 0.010360184010637239
319 0.010439594036754252
320 0.010439594036754252
321 0.010439594036754252
322 0.010439594036754252
323 0.010439594036754252
324 0.010439594036754252
325 0.010439594036754252
326 0.010439594036754252
327 0.010439594036754252
328 0.010439594036754252
329 0.010439594036754252
330 0.010439594036754252
331 0.010439594036754252
332 0.010518096238407286
333 0.010675139861621876
334 0.010675139861621876
335 0.010675139861621876
336 0.010675139861621876
337 0.010675139861621876
338 0.010675139861621876
339 0.010675139861621876
340 0.010675139861621876
341 0.010675139861621876
342 0.010675139861621876
343 0.010675139861621876
344 0.010675139861621876
345 0.010675139861621876
346 0.010675139861621876
347 0.010675139861621876
348 0.010675139861621876
349 0.010675139861621876
350 0.010675139861621876
351 0.010675139861621876
352 0.010675139861621876
353 0.010675139861621876
354 0.010675139861621876
355 0.010675139861621876
356 0.010675139861621876
357 0.010675139861621876
358 0.010675139861621876
359 0.010675139861621876
360 0.010675139861621876
361 0.010675139861621876
362 0.010675139861621876
363 0.010675139861621876
364 0.010675139861621876
365 0.010675139861621876
366 0.010675139861621876
367 0.010752314129104197
368 0.010906710006937015
369 0.010906710006937015
370 0.010906710006937015
371 0.010906710006937015
372 0.010906710006937015
373 0.010906710006937015
374 0.010906710006937015
375 0.010906710006937015
376 0.010906710006937015
377 0.010906710006937015
378 0.010906710006937015
379 0.010906710006937015
380 0.010906710006937015
381 0.010906710006937015
382 0.010906710006937015
383 0.010906710006937015
384 0.010906710006937015
385 0.010983265484310466
386 0.011098166097363407
387 0.011174772414176191
388 0.011174772414176191
389 0.011174772414176191
390 0.011174772414176191
391 0.011174772414176191
392 0.011174772414176191
393 0.011174772414176191
394 0.011174772414176191
395 0.011174772414176191
396 0.011174772414176191
397 0.011174772414176191
398 0.011174772414176191
399 0.011174772414176191
400 0.011174772414176191
401 0.011174772414176191
402 0.011174772414176191
403 0.011174772414176191
404 0.011174772414176191
405 0.011174772414176191
406 0.011174772414176191
407 0.011174772414176191
408 0.011174772414176191
409 0.011174772414176191
410 0.011174772414176191
411 0.011174772414176191
412 0.011174772414176191
413 0.011174772414176191
414 0.011174772414176191
415 0.011174772414176191
416 0.011174772414176191
417 0.011174772414176191
418 0.011174772414176191
419 0.011174772414176191
420 0.011174772414176191
421 0.011174772414176191
422 0.011174772414176191
423 0.011174772414176191
424 0.011174772414176191
425 0.011174772414176191
426 0.011174772414176191
427 0.011174772414176191
428 0.011174772414176191
429 0.011174772414176191
430 0.011174772414176191
431 0.011174772414176191
432 0.011174772414176191
433 0.011174772414176191
434 0.011174772414176191
435 0.011174772414176191
436 0.011174772414176191
437 0.011174772414176191
438 0.011174772414176191
439 0.011174772414176191
440 0.011174772414176191
441 0.011174772414176191
442 0.011174772414176191
443 0.011174772414176191
444 0.011174772414176191
445 0.011174772414176191
446 0.011174772414176191
447 0.011174772414176191
448 0.011174772414176191
449 0.011174772414176191
450 0.011174772414176191
451 0.011174772414176191
452 0.011174772414176191
453 0.011174772414176191
454 0.011174772414176191
455 0.011174772414176191
456 0.011174772414176191
457 0.011323609270089552
458 0.011323609270089552
459 0.011360905996523183
460 0.011360905996523183
461 0.011360905996523183
462 0.011360905996523183
463 0.011360905996523183
464 0.011360905996523183
465 0.011360905996523183
466 0.011360905996523183
467 0.011360905996523183
468 0.011360905996523183
469 0.011360905996523183
470 0.011360905996523183
471 0.011360905996523183
472 0.011360905996523183
473 0.011360905996523183
474 0.011360905996523183
475 0.011360905996523183
476 0.011360905996523183
477 0.011360905996523183
478 0.011360905996523183
479 0.011360905996523183
480 0.011360905996523183
481 0.011397920685044052
482 0.011397920685044052
483 0.011397920685044052
484 0.011397920685044052
485 0.011397920685044052
486 0.011397920685044052
487 0.011397920685044052
488 0.011397920685044052
489 0.011397920685044052
490 0.011397920685044052
491 0.011397920685044052
492 0.011397920685044052
493 0.011397920685044052
494 0.011435351443607774
495 0.011435351443607774
496 0.011435351443607774
497 0.011435351443607774
498 0.011435351443607774
499 0.011435351443607774
500 0.011435351443607774
501 0.011472124137249351
502 0.011472124137249351
503 0.011508873333599784
504 0.011508873333599784
505 0.011545599155549705
506 0.011582313336025432
507 0.011582313336025432
508 0.011619004324297398
509 0.011619004324297398
510 0.011655672240426055
511 0.011655672240426055
512 0.011655672240426055
513 0.01169230577103788
514 0.01169230577103788
515 0.01169230577103788
516 0.01169230577103788
517 0.011728893864304988
518 0.011802047476821858
519 0.011802047476821858
520 0.011802047476821858
521 0.011802047476821858
522 0.011802047476821858
523 0.011802047476821858
524 0.011802047476821858
525 0.011802047476821858
526 0.011802047476821858
527 0.011802047476821858
528 0.011802047476821858
529 0.011802047476821858
530 0.011802047476821858
531 0.011802047476821858
532 0.011802047476821858
533 0.011802047476821858
534 0.011802047476821858
535 0.011802047476821858
536 0.011802047476821858
537 0.011802047476821858
538 0.011802047476821858
539 0.011802047476821858
540 0.011802047476821858
541 0.011802047476821858
542 0.011802047476821858
543 0.011802047476821858
544 0.011802047476821858
545 0.011802047476821858
546 0.011802047476821858
547 0.011802047476821858
548 0.011802047476821858
549 0.011802047476821858
550 0.011802047476821858
551 0.011802047476821858
552 0.011802047476821858
553 0.011802047476821858
554 0.011802047476821858
555 0.011802047476821858
556 0.011802047476821858
557 0.01183820524054797
558 0.01183820524054797
559 0.01183820524054797
560 0.01183820524054797
561 0.011874885527328476
562 0.011874885527328476
563 0.011874885527328476
564 0.011874885527328476
565 0.011874885527328476
566 0.011874885527328476
567 0.011946778186404992
568 0.012126680270859391
569 0.012126680270859391
570 0.012126680270859391
571 0.012126680270859391
572 0.012126680270859391
573 0.012126680270859391
574 0.012126680270859391
575 0.012126680270859391
576 0.012126680270859391
577 0.012126680270859391
578 0.012126680270859391
579 0.012126680270859391
580 0.012126680270859391
581 0.012126680270859391
582 0.012126680270859391
583 0.012126680270859391
584 0.012126680270859391
585 0.012126680270859391
586 0.012126680270859391
587 0.012126680270859391
588 0.012126680270859391
589 0.012126680270859391
590 0.012126680270859391
591 0.012126680270859391
592 0.012126680270859391
593 0.012126680270859391
594 0.012126680270859391
595 0.01216302339402255
596 0.01216302339402255
597 0.01216302339402255
598 0.01216302339402255
599 0.01216302339402255
600 0.01216302339402255
601 0.01216302339402255
602 0.01216302339402255
603 0.01216302339402255
604 0.01216302339402255
605 0.01216302339402255
606 0.01216302339402255
607 0.01216302339402255
608 0.01216302339402255
609 0.01216302339402255
610 0.01216302339402255
611 0.01216302339402255
612 0.01216302339402255
613 0.01216302339402255
614 0.01216302339402255
615 0.01216302339402255
616 0.01216302339402255
617 0.01216302339402255
618 0.01216302339402255
619 0.01216302339402255
620 0.01216302339402255
621 0.01216302339402255
622 0.01216302339402255
623 0.01216302339402255
624 0.01216302339402255
625 0.01216302339402255
626 0.01216302339402255
627 0.01216302339402255
628 0.01216302339402255
629 0.01216302339402255
630 0.01216302339402255
631 0.01216302339402255
632 0.01216302339402255
633 0.01216302339402255
634 0.01216302339402255
635 0.012198448280621638
636 0.012198448280621638
637 0.012198448280621638
638 0.012198448280621638
639 0.012198448280621638
640 0.012198448280621638
641 0.012198448280621638
642 0.012198448280621638
643 0.012198448280621638
644 0.012198448280621638
645 0.012198448280621638
646 0.012198448280621638
647 0.012198448280621638
648 0.012198448280621638
649 0.012198448280621638
650 0.012198448280621638
651 0.012198448280621638
652 0.012198448280621638
653 0.012198448280621638
654 0.012198448280621638
655 0.012198448280621638
656 0.012198448280621638
657 0.012198448280621638
658 0.012233679280041864
659 0.012550576599829449
660 0.012550576599829449
661 0.01258578296285057
662 0.01258578296285057
663 0.01258578296285057
664 0.01258578296285057
665 0.01258578296285057
666 0.01258578296285057
667 0.01258578296285057
668 0.01258578296285057
669 0.01258578296285057
670 0.01258578296285057
671 0.01258578296285057
672 0.012621447948480167
673 0.012621447948480167
674 0.012621447948480167
675 0.012657088590323521
676 0.012692066725449248
677 0.012692066725449248
678 0.012692066725449248
679 0.012692066725449248
680 0.012692066725449248
681 0.012692066725449248
682 0.012692066725449248
683 0.012692066725449248
684 0.012692066725449248
685 0.012692066725449248
686 0.012692066725449248
687 0.012692066725449248
688 0.012692066725449248
689 0.012692066725449248
690 0.012692066725449248
691 0.012692066725449248
692 0.012692066725449248
693 0.012692066725449248
694 0.012692066725449248
695 0.012692066725449248
696 0.012692066725449248
697 0.012726881685503476
698 0.012726881685503476
699 0.012726881685503476
700 0.012726881685503476
701 0.012726881685503476
702 0.012726881685503476
703 0.012726881685503476
704 0.012726881685503476
705 0.012726881685503476
706 0.012726881685503476
707 0.012726881685503476
708 0.012726881685503476
709 0.012726881685503476
710 0.012726881685503476
711 0.012726881685503476
712 0.012726881685503476
713 0.012726881685503476
714 0.012726881685503476
715 0.012726881685503476
716 0.012726881685503476
717 0.012726881685503476
718 0.012726881685503476
719 0.012726881685503476
720 0.012726881685503476
721 0.012726881685503476
722 0.01276161667908571
723 0.01276161667908571
724 0.01276161667908571
725 0.01276161667908571
726 0.01276161667908571
727 0.01276161667908571
728 0.01276161667908571
729 0.01276161667908571
730 0.01276161667908571
731 0.012796286522419167
732 0.012796286522419167
733 0.012796286522419167
734 0.012796286522419167
735 0.012796286522419167
736 0.012796286522419167
737 0.012796286522419167
738 0.012796286522419167
739 0.012796286522419167
740 0.012796286522419167
741 0.012796286522419167
742 0.012796286522419167
743 0.012796286522419167
744 0.012796286522419167
745 0.012796286522419167
746 0.012796286522419167
747 0.012796286522419167
748 0.012796286522419167
749 0.012796286522419167
750 0.012796286522419167
751 0.012796286522419167
752 0.012796286522419167
753 0.012796286522419167
754 0.012796286522419167
755 0.012796286522419167
756 0.012796286522419167
757 0.01283077386916476
758 0.01283077386916476
759 0.01283077386916476
760 0.01283077386916476
761 0.012865233862951922
762 0.012865233862951922
763 0.012865233862951922
764 0.012865233862951922
765 0.012865233862951922
766 0.012865233862951922
767 0.012865233862951922
768 0.012865233862951922
769 0.012865233862951922
770 0.012865233862951922
771 0.012865233862951922
772 0.012865233862951922
773 0.012865233862951922
774 0.012865233862951922
775 0.012865233862951922
776 0.012865233862951922
777 0.012865233862951922
778 0.012865233862951922
779 0.012865233862951922
780 0.012865233862951922
781 0.012865233862951922
782 0.012865233862951922
783 0.012865233862951922
784 0.012865233862951922
785 0.012865233862951922
786 0.012899527031776065
787 0.012899527031776065
788 0.012899527031776065
789 0.012968074258371065
790 0.012968074258371065
791 0.012968074258371065
792 0.012968074258371065
793 0.012968074258371065
794 0.012968074258371065
795 0.012968074258371065
796 0.012968074258371065
797 0.012968074258371065
798 0.012968074258371065
799 0.012968074258371065
800 0.012968074258371065
801 0.012968074258371065
802 0.012968074258371065
803 0.012968074258371065
804 0.012968074258371065
805 0.012968074258371065
806 0.012968074258371065
807 0.012968074258371065
808 0.012968074258371065
809 0.012968074258371065
810 0.012968074258371065
811 0.012968074258371065
812 0.012968074258371065
813 0.012968074258371065
814 0.012968074258371065
815 0.012968074258371065
816 0.012968074258371065
817 0.012968074258371065
818 0.012968074258371065
819 0.012968074258371065
820 0.012968074258371065
821 0.012968074258371065
822 0.012968074258371065
823 0.012968074258371065
824 0.012968074258371065
825 0.012968074258371065
826 0.012968074258371065
827 0.012968074258371065
828 0.012968074258371065
829 0.012968074258371065
830 0.012968074258371065
831 0.012968074258371065
832 0.012968074258371065
833 0.012968074258371065
834 0.012968074258371065
835 0.012968074258371065
836 0.012968074258371065
837 0.012968074258371065
838 0.012968074258371065
839 0.012968074258371065
840 0.012968074258371065
841 0.012968074258371065
842 0.012968074258371065
843 0.012968074258371065
844 0.012968074258371065
845 0.012968074258371065
846 0.012968074258371065
847 0.012968074258371065
848 0.012968074258371065
849 0.012968074258371065
850 0.012968074258371065
851 0.012968074258371065
852 0.012968074258371065
853 0.012968074258371065
854 0.012968074258371065
855 0.012968074258371065
856 0.013001831285419641
857 0.013001831285419641
858 0.013001831285419641
859 0.013001831285419641
860 0.013001831285419641
861 0.013001831285419641
862 0.013001831285419641
863 0.013001831285419641
864 0.013001831285419641
865 0.013001831285419641
866 0.013001831285419641
867 0.013001831285419641
868 0.013001831285419641
869 0.013001831285419641
870 0.013001831285419641
871 0.013001831285419641
872 0.013001831285419641
873 0.013001831285419641
874 0.013001831285419641
875 0.013001831285419641
876 0.013001831285419641
877 0.013001831285419641
878 0.013001831285419641
879 0.013001831285419641
880 0.013001831285419641
881 0.013001831285419641
882 0.013001831285419641
883 0.013001831285419641
884 0.013001831285419641
885 0.013001831285419641
886 0.013001831285419641
887 0.013001831285419641
888 0.013001831285419641
889 0.013001831285419641
890 0.013001831285419641
891 0.013001831285419641
892 0.013001831285419641
893 0.013001831285419641
894 0.013001831285419641
895 0.013001831285419641
896 0.013001831285419641
897 0.013001831285419641
898 0.013001831285419641
899 0.013001831285419641
900 0.013001831285419641
901 0.013001831285419641
902 0.013001831285419641
903 0.013001831285419641
904 0.013001831285419641
905 0.013001831285419641
906 0.013001831285419641
907 0.013001831285419641
908 0.013001831285419641
909 0.013001831285419641
910 0.013001831285419641
911 0.013001831285419641
912 0.013001831285419641
913 0.013001831285419641
914 0.013001831285419641
915 0.013001831285419641
916 0.013001831285419641
917 0.013001831285419641
918 0.013001831285419641
919 0.013001831285419641
920 0.013001831285419641
921 0.013001831285419641
922 0.013001831285419641
923 0.013001831285419641
924 0.013001831285419641
925 0.013001831285419641
926 0.013001831285419641
927 0.013001831285419641
928 0.013001831285419641
929 0.013001831285419641
930 0.013001831285419641
931 0.013001831285419641
932 0.013001831285419641
933 0.013001831285419641
934 0.013001831285419641
935 0.013001831285419641
936 0.013001831285419641
937 0.013001831285419641
938 0.013001831285419641
939 0.013001831285419641
940 0.013001831285419641
941 0.013001831285419641
942 0.013035219001006616
943 0.013035219001006616
944 0.013035219001006616
945 0.013035219001006616
946 0.013035219001006616
947 0.013035219001006616
948 0.013035219001006616
949 0.013035219001006616
950 0.013035219001006616
951 0.013035219001006616
952 0.013035219001006616
953 0.013035219001006616
954 0.013035219001006616
955 0.013035219001006616
956 0.013035219001006616
957 0.013035219001006616
958 0.013035219001006616
959 0.013035219001006616
960 0.013035219001006616
961 0.013035219001006616
962 0.013035219001006616
963 0.013035219001006616
964 0.013035219001006616
965 0.013035219001006616
966 0.013035219001006616
967 0.013035219001006616
968 0.013035219001006616
969 0.013035219001006616
970 0.013035219001006616
971 0.013035219001006616
972 0.013035219001006616
973 0.013035219001006616
974 0.013035219001006616
975 0.013035219001006616
976 0.013035219001006616
977 0.013035219001006616
978 0.013035219001006616
979 0.013035219001006616
980 0.013035219001006616
981 0.013035219001006616
982 0.013035219001006616
983 0.013035219001006616
984 0.013035219001006616
985 0.013035219001006616
986 0.013035219001006616
987 0.013035219001006616
988 0.013035219001006616
989 0.013035219001006616
990 0.013035219001006616
991 0.013035219001006616
992 0.013035219001006616
993 0.013035219001006616
994 0.013035219001006616
995 0.013035219001006616
996 0.013035219001006616
997 0.013035219001006616
998 0.013035219001006616
999 0.013035219001006616
1000 0.013035219001006616

==> data/mean-ndcg-ue-vulnerability-1000-crash_class=leaksan_detected_memory_leaks.dat <==
1 0.13529411764705881
2 0.1017559351583598
3 0.09607362031608735
4 0.08550961690956181
5 0.08111997876633312
6 0.07955588486510341
7 0.08001662853276448
8 0.07877828280862366
9 0.08296358720042799
10 0.08659307462118518
11 0.08850838902664508
12 0.09258377959261768
13 0.0926673569371266
14 0.09317800856204382
15 0.09595970086856928
16 0.09595970086856928
17 0.09689815248083382
18 0.09890053582758399
19 0.09989347536106337
20 0.1033363986167942
21 0.10488655431287482
22 0.10488655431287482
23 0.10488655431287482
24 0.10658286286556926
25 0.10751758274972707
26 0.10844159924156471
27 0.10920687956178328
28 0.10957328984598098
29 0.11394613368940153
30 0.11633818341692512
31 0.11663576306723998
32 0.12051062426107184
33 0.12076510424239276
34 0.12076510424239276
35 0.12241503610746662
36 0.12264918196676926
37 0.12264918196676926
38 0.12264918196676926
39 0.12434702709917937
40 0.12462474689551395
41 0.12622673277941368
42 0.12652471300678408
43 0.12773138926206085
44 0.1279534949727193
45 0.1279534949727193
46 0.12858053657302493
47 0.12858053657302493
48 0.1292145904231691
49 0.13056367941755725
50 0.1340544392563947
51 0.1362042863234066
52 0.1365150473074621
53 0.13682435208472885
54 0.1400582728435079
55 0.14053361198349512
56 0.142740792260775
57 0.14415883498169996
58 0.14473628524919468
59 0.14473628524919468
60 0.1458615645450098
61 0.14613312421840477
62 0.1465810333613571
63 0.1465810333613571
64 0.1465810333613571
65 0.14709470235706484
66 0.14709470235706484
67 0.14709470235706484
68 0.14709470235706484
69 0.1476278662588772
70 0.1476278662588772
71 0.1482621159198878
72 0.1482621159198878
73 0.14900174728517307
74 0.14975979430772254
75 0.15027738021181605
76 0.15051480624219263
77 0.1511168761424236
78 0.1511168761424236
79 0.15165115632708145
80 0.15353540848285907
81 0.15353540848285907
82 0.15790423607961884
83 0.15826347250099315
84 0.1590457392495447
85 0.15952888427631642
86 0.16117651204763794
87 0.16117651204763794
88 0.16142620107863576
89 0.16360077946841312
90 0.16360077946841312
91 0.16390660319545977
92 0.1654327121566511
93 0.16654799288721667
94 0.1667941047809587
95 0.16721331189017902
96 0.1676837450506151
97 0.1676837450506151
98 0.1685671462560372
99 0.1685671462560372
100 0.1694537359120248
101 0.1694537359120248
102 0.16999314336111945
103 0.16999314336111945
104 0.17018596583765916
105 0.17048250026378606
106 0.17048250026378606
107 0.17048250026378606
108 0.17048250026378606
109 0.17113039311336745
110 0.1715623744545097
111 0.1715623744545097
112 0.1715623744545097
113 0.1720356499212672
114 0.17243890273059248
115 0.17243890273059248
116 0.17243890273059248
117 0.17243890273059248
118 0.17243890273059248
119 0.17329056714596872
120 0.17329056714596872
121 0.17378069303546384
122 0.17397984578881356
123 0.1747335608633419
124 0.17523833175867126
125 0.17523833175867126
126 0.17523833175867126
127 0.17549261950110726
128 0.17549261950110726
129 0.17549261950110726
130 0.17566604457941198
131 0.17605791122507078
132 0.17793020355565553
133 0.17793020355565553
134 0.17793020355565553
135 0.17876016952132381
136 0.17901094525412514
137 0.17901094525412514
138 0.17901094525412514
139 0.17901094525412514
140 0.17901094525412514
141 0.17919202263031378
142 0.17938512957510017
143 0.18008441909441866
144 0.1805168504550428
145 0.18074174044952548
146 0.18119090522479134
147 0.18119090522479134
148 0.18119090522479134
149 0.18119090522479134
150 0.1815722686872756
151 0.1815722686872756
152 0.18177728711592037
153 0.18205183213246223
154 0.18205183213246223
155 0.18205183213246223
156 0.18205183213246223
157 0.18205183213246223
158 0.18460847898512733
159 0.18529911897284182
160 0.18577874863288293
161 0.18637734321820892
162 0.18637734321820892
163 0.18637734321820892
164 0.18637734321820892
165 0.18700007974907742
166 0.1872190646300167
167 0.18743779436156147
168 0.18743779436156147
169 0.18743779436156147
170 0.18743779436156147
171 0.18791557193405456
172 0.18807093231601404
173 0.18807093231601404
174 0.18807093231601404
175 0.18807093231601404
176 0.18807093231601404
177 0.18807093231601404
178 0.18807093231601404
179 0.18807093231601404
180 0.18807093231601404
181 0.18837679486890704
182 0.1885607592246768
183 0.1885607592246768
184 0.1885607592246768
185 0.18892690923735253
186 0.18926316245694755
187 0.18926316245694755
188 0.18962882671401507
189 0.18962882671401507
190 0.18962882671401507
191 0.18962882671401507
192 0.18962882671401507
193 0.18962882671401507
194 0.18962882671401507
195 0.18993039476877452
196 0.18993039476877452
197 0.1902922159853875
198 0.1902922159853875
199 0.1902922159853875
200 0.19065301123363215
201 0.19065301123363215
202 0.19095258756793207
203 0.19095258756793207
204 0.19175187917682324
205 0.19205063063428124
206 0.19205063063428124
207 0.19205063063428124
208 0.19205063063428124
209 0.19389335137068386
210 0.19389335137068386
211 0.19389335137068386
212 0.19389335137068386
213 0.19410221612567394
214 0.19439305107804603
215 0.19582344924751935
216 0.19582344924751935
217 0.19701614041470575
218 0.19717302856166607
219 0.19975098414400153
220 0.20080180843104742
221 0.20136549332343295
222 0.20136549332343295
223 0.20136549332343295
224 0.20136549332343295
225 0.20136549332343295
226 0.20136549332343295
227 0.20136549332343295
228 0.20136549332343295
229 0.20136549332343295
230 0.20182484934381942
231 0.20182484934381942
232 0.20182484934381942
233 0.20182484934381942
234 0.20182484934381942
235 0.2020002500146668
236 0.20217551505185782
237 0.20363658949930222
238 0.20388910103753066
239 0.20428177345653153
240 0.20428177345653153
241 0.20428177345653153
242 0.20537237541481074
243 0.20537237541481074
244 0.20537237541481074
245 0.20594404289974277
246 0.20594404289974277
247 0.20643601879371412
248 0.20643601879371412
249 0.2070330125052347
250 0.2070330125052347
251 0.20774428679917825
252 0.20774428679917825
253 0.20774428679917825
254 0.2079938454466385
255 0.20816667305650205
256 0.20816667305650205
257 0.20816667305650205
258 0.20816667305650205
259 0.20816667305650205
260 0.20816667305650205
261 0.20816667305650205
262 0.20816667305650205
263 0.2102616507345731
264 0.21054691737296277
265 0.21054691737296277
266 0.21083180012436645
267 0.21083180012436645
268 0.2111163028739426
269 0.21145807904316197
270 0.21159398331956025
271 0.21247471359339193
272 0.2136154952061089
273 0.2136154952061089
274 0.2136154952061089
275 0.21379899323457333
276 0.21379899323457333
277 0.2157338862808556
278 0.2157338862808556
279 0.21591691573726315
280 0.21591691573726315
281 0.2166396033506834
282 0.21697853262333652
283 0.21719694605027487
284 0.21733163925894233
285 0.21733163925894233
286 0.21733163925894233
287 0.21733163925894233
288 0.21733163925894233
289 0.21733163925894233
290 0.2177722993840673
291 0.2177722993840673
292 0.2177722993840673
293 0.2177722993840673
294 0.21805218643664737
295 0.21805218643664737
296 0.21805218643664737
297 0.21805218643664737
298 0.21805218643664737
299 0.21805218643664737
300 0.2181855905359779
301 0.2181855905359779
302 0.2184276162453735
303 0.2184276162453735
304 0.21876210976347946
305 0.21876210976347946
306 0.21876210976347946
307 0.21876210976347946
308 0.21876210976347946
309 0.2199280568091576
310 0.2199280568091576
311 0.2199280568091576
312 0.2199280568091576
313 0.2199280568091576
314 0.22026067446232833
315 0.22026067446232833
316 0.22026067446232833
317 0.22026067446232833
318 0.22026067446232833
319 0.22059295824636102
320 0.2208635958950513
321 0.2210295585254721
322 0.2210295585254721
323 0.2210295585254721
324 0.2210295585254721
325 0.2210295585254721
326 0.2210295585254721
327 0.22124254125008672
328 0.2220303684203923
329 0.2220303684203923
330 0.2223047011153846
331 0.2223047011153846
332 0.2223047011153846
333 0.22245912658217673
334 0.2226518919938793
335 0.2226518919938793
336 0.2226518919938793
337 0.2226518919938793
338 0.22284426467582288
339 0.22434597324097738
340 0.22434597324097738
341 0.22461367159924575
342 0.22461367159924575
343 0.22461367159924575
344 0.22461367159924575
345 0.22461367159924575
346 0.2251800506218399
347 0.22634701126594278
348 0.2267021090439521
349 0.22762260916047275
350 0.22762260916047275
351 0.22781374725086356
352 0.22781374725086356
353 0.22781374725086356
354 0.22781374725086356
355 0.22808467993815856
356 0.22808467993815856
357 0.2285905152107454
358 0.2285905152107454
359 0.2285905152107454
360 0.2285905152107454
361 0.2291308434156926
362 0.23012495481830011
363 0.23012495481830011
364 0.23012495481830011
365 0.23012495481830011
366 0.23012495481830011
367 0.23012495481830011
368 0.23012495481830011
369 0.23012495481830011
370 0.23219411266059814
371 0.23261649011867358
372 0.23261649011867358
373 0.23261649011867358
374 0.23261649011867358
375 0.23282456723703826
376 0.23282456723703826
377 0.23433691308069554
378 0.23449832005673693
379 0.23449832005673693
380 0.23449832005673693
381 0.23449832005673693
382 0.23449832005673693
383 0.23449832005673693
384 0.23449832005673693
385 0.2346864990139741
386 0.2346864990139741
387 0.2346864990139741
388 0.2346864990139741
389 0.2351001032634145
390 0.2351001032634145
391 0.23536666514150442
392 0.23536666514150442
393 0.23536666514150442
394 0.23536666514150442
395 0.23536666514150442
396 0.23536666514150442
397 0.23703710856180024
398 0.23703710856180024
399 0.23703710856180024
400 0.2376039115922208
401 0.2376039115922208
402 0.2376039115922208
403 0.2376039115922208
404 0.23783424074733206
405 0.23783424074733206
406 0.23806438107502617
407 0.23806438107502617
408 0.23806438107502617
409 0.23806438107502617
410 0.2383288466592341
411 0.2386471844926532
412 0.2386471844926532
413 0.2386471844926532
414 0.2386471844926532
415 0.2386471844926532
416 0.2386471844926532
417 0.2386471844926532
418 0.2386471844926532
419 0.2386471844926532
420 0.2386471844926532
421 0.23880572194865404
422 0.23880572194865404
423 0.23900966677220267
424 0.23900966677220267
425 0.23913541778911854
426 0.23913541778911854
427 0.2393981143409467
428 0.23962625590064865
429 0.23993229377312728
430 0.23993229377312728
431 0.24050989300878273
432 0.24050989300878273
433 0.24050989300878273
434 0.24050989300878273
435 0.2417137928454692
436 0.2417137928454692
437 0.2417137928454692
438 0.2417137928454692
439 0.2420820546313719
440 0.2420820546313719
441 0.2420820546313719
442 0.2420820546313719
443 0.2420820546313719
444 0.2420820546313719
445 0.2420820546313719
446 0.2420820546313719
447 0.2420820546313719
448 0.24243445150023218
449 0.24243445150023218
450 0.24243445150023218
451 0.24243445150023218
452 0.2426947096502982
453 0.2426947096502982
454 0.2426947096502982
455 0.2426947096502982
456 0.2426947096502982
457 0.2426947096502982
458 0.2426947096502982
459 0.243006785417537
460 0.243006785417537
461 0.243006785417537
462 0.243006785417537
463 0.243006785417537
464 0.24350261561483016
465 0.24350261561483016
466 0.24376158494495437
467 0.24376158494495437
468 0.24376158494495437
469 0.24450374164235875
470 0.24464954324277377
471 0.24464954324277377
472 0.24464954324277377
473 0.2461251846744338
474 0.2461251846744338
475 0.2461251846744338
476 0.2461251846744338
477 0.24658315888304058
478 0.24709896834121456
479 0.24709896834121456
480 0.24709896834121456
481 0.24709896834121456
482 0.24709896834121456
483 0.24709896834121456
484 0.24709896834121456
485 0.24709896834121456
486 0.24709896834121456
487 0.24709896834121456
488 0.24732228702417292
489 0.24744519662672196
490 0.24744519662672196
491 0.24744519662672196
492 0.24744519662672196
493 0.24770181922342796
494 0.24770181922342796
495 0.24770181922342796
496 0.24770181922342796
497 0.24770181922342796
498 0.24770181922342796
499 0.24770181922342796
500 0.24770181922342796
501 0.24770181922342796
502 0.24770181922342796
503 0.24770181922342796
504 0.24770181922342796
505 0.24770181922342796
506 0.24770181922342796
507 0.24770181922342796
508 0.24800882655116488
509 0.24800882655116488
510 0.24800882655116488
511 0.24800882655116488
512 0.24858386313588948
513 0.24858386313588948
514 0.24858386313588948
515 0.24858386313588948
516 0.24858386313588948
517 0.24898386589492164
518 0.24898386589492164
519 0.2491811549252449
520 0.2491811549252449
521 0.2491811549252449
522 0.24934591553806854
523 0.24934591553806854
524 0.24934591553806854
525 0.24959996729336892
526 0.24959996729336892
527 0.24959996729336892
528 0.24959996729336892
529 0.24959996729336892
530 0.24997521261418465
531 0.24997521261418465
532 0.24997521261418465
533 0.24997521261418465
534 0.24997521261418465
535 0.2501277172774262
536 0.2501277172774262
537 0.250432545942012
538 0.250432545942012
539 0.25065234329381336
540 0.25065234329381336
541 0.25065234329381336
542 0.25065234329381336
543 0.25065234329381336
544 0.25065234329381336
545 0.25065234329381336
546 0.25065234329381336
547 0.25065234329381336
548 0.25065234329381336
549 0.25065234329381336
550 0.25065234329381336
551 0.25065234329381336
552 0.25065234329381336
553 0.25065234329381336
554 0.25087118760678623
555 0.25104850201122014
556 0.2513002527975196
557 0.2513002527975196
558 0.2513002527975196
559 0.2513002527975196
560 0.2513002527975196
561 0.2513002527975196
562 0.2513002527975196
563 0.25142663172320606
564 0.25142663172320606
565 0.25142663172320606
566 0.25142663172320606
567 0.25142663172320606
568 0.25142663172320606
569 0.25142663172320606
570 0.25167739793873295
571 0.25167739793873295
572 0.25167739793873295
573 0.25167739793873295
574 0.25167739793873295
575 0.25167739793873295
576 0.25167739793873295
577 0.25182809353309027
578 0.25182809353309027
579 0.25182809353309027
580 0.25182809353309027
581 0.2521291582350682
582 0.2522796500054818
583 0.2522796500054818
584 0.2522796500054818
585 0.2522796500054818
586 0.2522796500054818
587 0.2522796500054818
588 0.2522796500054818
589 0.25252912966067276
590 0.2533126080103987
591 0.25370424343647063
592 0.25370424343647063
593 0.25370424343647063
594 0.25370424343647063
595 0.25370424343647063
596 0.25370424343647063
597 0.25370424343647063
598 0.25370424343647063
599 0.25370424343647063
600 0.25370424343647063
601 0.25370424343647063
602 0.25370424343647063
603 0.25370424343647063
604 0.25370424343647063
605 0.2542389785049492
606 0.2542389785049492
607 0.2542389785049492
608 0.2545492948861945
609 0.2545492948861945
610 0.25469868620016806
611 0.2548480394413203
612 0.2548480394413203
613 0.2548480394413203
614 0.2548480394413203
615 0.2548480394413203
616 0.2549726516859421
617 0.2552203313917594
618 0.2552203313917594
619 0.2552203313917594
620 0.255369345608535
621 0.255369345608535
622 0.255369345608535
623 0.255369345608535
624 0.255369345608535
625 0.255369345608535
626 0.2560023793296679
627 0.2562170260683484
628 0.2562170260683484
629 0.2562170260683484
630 0.2562170260683484
631 0.2562170260683484
632 0.2562170260683484
633 0.2562170260683484
634 0.2562170260683484
635 0.2562170260683484
636 0.2564635441966833
637 0.2566024945150259
638 0.2566024945150259
639 0.2566024945150259
640 0.2566024945150259
641 0.2566024945150259
642 0.2566024945150259
643 0.2566024945150259
644 0.2566024945150259
645 0.25688928255773213
646 0.25688928255773213
647 0.25688928255773213
648 0.25688928255773213
649 0.25688928255773213
650 0.25688928255773213
651 0.25688928255773213
652 0.25688928255773213
653 0.2571347992034227
654 0.2571347992034227
655 0.2571347992034227
656 0.2571347992034227
657 0.2571347992034227
658 0.2571347992034227
659 0.2574860275088967
660 0.2574860275088967
661 0.2574860275088967
662 0.2574860275088967
663 0.2574860275088967
664 0.2574860275088967
665 0.2579435645756745
666 0.25818833808971126
667 0.25818833808971126
668 0.2584008982089481
669 0.2584008982089481
670 0.2584008982089481
671 0.2584008982089481
672 0.2584008982089481
673 0.2586132153253407
674 0.2586132153253407
675 0.2586132153253407
676 0.25923879709918385
677 0.2594829564501354
678 0.2594829564501354
679 0.2594829564501354
680 0.2594829564501354
681 0.2594829564501354
682 0.2594829564501354
683 0.26010755244289263
684 0.26010755244289263
685 0.26010755244289263
686 0.26010755244289263
687 0.26034661270239323
688 0.26034661270239323
689 0.26034661270239323
690 0.26034661270239323
691 0.26034661270239323
692 0.2609699604559947
693 0.2609699604559947
694 0.2609699604559947
695 0.261141190920954
696 0.261141190920954
697 0.261141190920954
698 0.261141190920954
699 0.261141190920954
700 0.261141190920954
701 0.261141190920954
702 0.261141190920954
703 0.261141190920954
704 0.2613120859289056
705 0.2613120859289056
706 0.2613120859289056
707 0.2613120859289056
708 0.2613120859289056
709 0.2613120859289056
710 0.2613120859289056
711 0.2617649704784271
712 0.26200725912630046
713 0.26200725912630046
714 0.26200725912630046
715 0.26200725912630046
716 0.26200725912630046
717 0.26200725912630046
718 0.26200725912630046
719 0.26200725912630046
720 0.26200725912630046
721 0.26200725912630046
722 0.26200725912630046
723 0.26200725912630046
724 0.26200725912630046
725 0.26200725912630046
726 0.26200725912630046
727 0.26200725912630046
728 0.26200725912630046
729 0.26200725912630046
730 0.26200725912630046
731 0.26200725912630046
732 0.26200725912630046
733 0.26200725912630046
734 0.26200725912630046
735 0.26200725912630046
736 0.26200725912630046
737 0.26200725912630046
738 0.26200725912630046
739 0.26200725912630046
740 0.26200725912630046
741 0.26200725912630046
742 0.26200725912630046
743 0.26200725912630046
744 0.26200725912630046
745 0.26200725912630046
746 0.26200725912630046
747 0.26200725912630046
748 0.26200725912630046
749 0.26214281475120654
750 0.26228755135464116
751 0.26228755135464116
752 0.26228755135464116
753 0.2626824988403521
754 0.2626824988403521
755 0.2626824988403521
756 0.2626824988403521
757 0.2626824988403521
758 0.2626824988403521
759 0.2626824988403521
760 0.2626824988403521
761 0.2626824988403521
762 0.2626824988403521
763 0.2626824988403521
764 0.2626824988403521
765 0.2628907253578916
766 0.2628907253578916
767 0.2628907253578916
768 0.2628907253578916
769 0.2628907253578916
770 0.2628907253578916
771 0.263858779084429
772 0.263858779084429
773 0.263858779084429
774 0.263858779084429
775 0.263858779084429
776 0.263858779084429
777 0.263858779084429
778 0.263858779084429
779 0.263858779084429
780 0.263858779084429
781 0.263858779084429
782 0.263858779084429
783 0.263858779084429
784 0.263858779084429
785 0.263858779084429
786 0.263858779084429
787 0.263858779084429
788 0.263858779084429
789 0.263858779084429
790 0.263858779084429
791 0.263858779084429
792 0.263858779084429
793 0.263858779084429
794 0.263858779084429
795 0.26406580800893104
796 0.26406580800893104
797 0.26406580800893104
798 0.26420920289239996
799 0.26420920289239996
800 0.26420920289239996
801 0.26420920289239996
802 0.26420920289239996
803 0.26420920289239996
804 0.26420920289239996
805 0.26420920289239996
806 0.26420920289239996
807 0.26420920289239996
808 0.26420920289239996
809 0.26420920289239996
810 0.26420920289239996
811 0.26420920289239996
812 0.26420920289239996
813 0.2644422644400394
814 0.2644422644400394
815 0.2644422644400394
816 0.26464848941218416
817 0.26464848941218416
818 0.26464848941218416
819 0.26464848941218416
820 0.2649341183410672
821 0.26517127154975717
822 0.26517127154975717
823 0.26517127154975717
824 0.26517127154975717
825 0.26517127154975717
826 0.26517127154975717
827 0.26517127154975717
828 0.26517127154975717
829 0.26517127154975717
830 0.26549139861451776
831 0.26549139861451776
832 0.26549139861451776
833 0.26549139861451776
834 0.26549139861451776
835 0.26549139861451776
836 0.26549139861451776
837 0.265696846024539
838 0.265696846024539
839 0.265696846024539
840 0.265696846024539
841 0.265696846024539
842 0.265696846024539
843 0.265696846024539
844 0.265696846024539
845 0.265696846024539
846 0.265696846024539
847 0.265696846024539
848 0.265696846024539
849 0.265696846024539
850 0.2658797301707384
851 0.2658797301707384
852 0.2658797301707384
853 0.2658797301707384
854 0.266115500700615
855 0.266115500700615
856 0.266115500700615
857 0.266115500700615
858 0.26648555588895195
859 0.26648555588895195
860 0.26648555588895195
861 0.26648555588895195
862 0.26648555588895195
863 0.26648555588895195
864 0.26648555588895195
865 0.26648555588895195
866 0.26648555588895195
867 0.26648555588895195
868 0.26648555588895195
869 0.26648555588895195
870 0.26648555588895195
871 0.26662709917201655
872 0.26662709917201655
873 0.26662709917201655
874 0.26662709917201655
875 0.26690950564055843
876 0.26690950564055843
877 0.26690950564055843
878 0.26690950564055843
879 0.26690950564055843
880 0.26690950564055843
881 0.26690950564055843
882 0.26690950564055843
883 0.26690950564055843
884 0.26690950564055843
885 0.26690950564055843
886 0.2671439999130013
887 0.267378455266601
888 0.267378455266601
889 0.267378455266601
890 0.26758204774491484
891 0.26758204774491484
892 0.26758204774491484
893 0.2680504937969487
894 0.2680504937969487
895 0.2680504937969487
896 0.2680504937969487
897 0.2680504937969487
898 0.2680504937969487
899 0.2680504937969487
900 0.2680504937969487
901 0.2680504937969487
902 0.2680504937969487
903 0.2680504937969487
904 0.2680504937969487
905 0.2680504937969487
906 0.26841759439126056
907 0.26841759439126056
908 0.26841759439126056
909 0.26841759439126056
910 0.26854928160402963
911 0.26854928160402963
912 0.26854928160402963
913 0.26854928160402963
914 0.26854928160402963
915 0.26854928160402963
916 0.26854928160402963
917 0.26854928160402963
918 0.26854928160402963
919 0.26854928160402963
920 0.26854928160402963
921 0.26854928160402963
922 0.26854928160402963
923 0.26854928160402963
924 0.26854928160402963
925 0.26854928160402963
926 0.26854928160402963
927 0.26854928160402963
928 0.2687821884586633
929 0.2687821884586633
930 0.2687821884586633
931 0.26901498548840025
932 0.26901498548840025
933 0.26901498548840025
934 0.26901498548840025
935 0.26901498548840025
936 0.26901498548840025
937 0.26901498548840025
938 0.26921701726555336
939 0.26921701726555336
940 0.26921701726555336
941 0.26921701726555336
942 0.26921701726555336
943 0.26921701726555336
944 0.26921701726555336
945 0.26921701726555336
946 0.26921701726555336
947 0.26921701726555336
948 0.26921701726555336
949 0.26921701726555336
950 0.26921701726555336
951 0.26921701726555336
952 0.26921701726555336
953 0.26921701726555336
954 0.26947990230283037
955 0.26947990230283037
956 0.26947990230283037
957 0.26947990230283037
958 0.26947990230283037
959 0.26947990230283037
960 0.26947990230283037
961 0.26994334892447125
962 0.26994334892447125
963 0.26994334892447125
964 0.26994334892447125
965 0.26994334892447125
966 0.26994334892447125
967 0.26994334892447125
968 0.26994334892447125
969 0.270940464434866
970 0.270940464434866
971 0.270940464434866
972 0.270940464434866
973 0.270940464434866
974 0.270940464434866
975 0.270940464434866
976 0.270940464434866
977 0.270940464434866
978 0.270940464434866
979 0.270940464434866
980 0.27153236302926537
981 0.27153236302926537
982 0.27153236302926537
983 0.27153236302926537
984 0.27153236302926537
985 0.27153236302926537
986 0.27153236302926537
987 0.27153236302926537
988 0.27153236302926537
989 0.27153236302926537
990 0.27153236302926537
991 0.27153236302926537
992 0.27153236302926537
993 0.27153236302926537
994 0.27153236302926537
995 0.27153236302926537
996 0.27189443364181554
997 0.27189443364181554
998 0.27189443364181554
999 0.27189443364181554
1000 0.27189443364181554

==> data/mean-ndcg-ue-vulnerability-1000-crash_class=libfuzzer_deadly_signal.dat <==
1 0.1744186046511628
2 0.11594085472035999
3 0.09965002516649525
4 0.08524619737032249
5 0.08410895983395514
6 0.07595642731971379
7 0.07062160339879782
8 0.0677663622994527
9 0.06502756541239912
10 0.06398427821823133
11 0.07016815749436386
12 0.0713458298288731
13 0.07089791490450371
14 0.0715111812918658
15 0.07137860431658592
16 0.0712991177884252
17 0.07253574316887769
18 0.07468314982767711
19 0.07634976902867506
20 0.07751659092413547
21 0.07746560780911281
22 0.07927844170158423
23 0.07927844170158423
24 0.07927844170158423
25 0.0797914101098583
26 0.0797914101098583
27 0.08029297014016516
28 0.08029297014016516
29 0.08073546076395663
30 0.08073546076395663
31 0.08073546076395663
32 0.0836720504200988
33 0.08401934171298375
34 0.08401934171298375
35 0.08618999296249427
36 0.08618999296249427
37 0.08618999296249427
38 0.08618999296249427
39 0.08659797537823062
40 0.08761648707305954
41 0.08800077690751022
42 0.08800077690751022
43 0.08800077690751022
44 0.0887188812063617
45 0.0887188812063617
46 0.0887188812063617
47 0.0887188812063617
48 0.09067558423414497
49 0.09132635524938985
50 0.09132635524938985
51 0.09174933614202693
52 0.09236363111050878
53 0.09236363111050878
54 0.09236363111050878
55 0.09377571398450142
56 0.09484751895318931
57 0.09484751895318931
58 0.09671419497877808
59 0.09671419497877808
60 0.09817319835543906
61 0.09817319835543906
62 0.0987365778262939
63 0.09913844067302774
64 0.09913844067302774
65 0.0999842570109105
66 0.10056430662848577
67 0.10056430662848577
68 0.10056430662848577
69 0.10056430662848577
70 0.10056430662848577
71 0.10056430662848577
72 0.10095384546879814
73 0.10095384546879814
74 0.10139262654747355
75 0.10183006564676025
76 0.1022661883335857
77 0.10270101934180462
78 0.10332663172819283
79 0.10457426481036103
80 0.10457426481036103
81 0.10457426481036103
82 0.10457426481036103
83 0.10457426481036103
84 0.10457426481036103
85 0.10576126577344826
86 0.10686944866391927
87 0.10686944866391927
88 0.10718944527770763
89 0.10800099309321808
90 0.10869851094033108
91 0.10903134338603374
92 0.10903134338603374
93 0.10903134338603374
94 0.10903134338603374
95 0.11243473396623542
96 0.11243473396623542
97 0.11243473396623542
98 0.11308845246186945
99 0.11308845246186945
100 0.11361691760963738
101 0.11361691760963738
102 0.11475772099728003
103 0.11475772099728003
104 0.11475772099728003
105 0.11475772099728003
106 0.11475772099728003
107 0.11475772099728003
108 0.11475772099728003
109 0.11475772099728003
110 0.11522814207425083
111 0.11522814207425083
112 0.11522814207425083
113 0.11522814207425083
114 0.11522814207425083
115 0.11522814207425083
116 0.11522814207425083
117 0.11522814207425083
118 0.11522814207425083
119 0.11522814207425083
120 0.11641337527621026
121 0.11641337527621026
122 0.11641337527621026
123 0.11641337527621026
124 0.11641337527621026
125 0.11675895078799131
126 0.11675895078799131
127 0.11675895078799131
128 0.11675895078799131
129 0.11675895078799131
130 0.11675895078799131
131 0.11714693132082077
132 0.11714693132082077
133 0.11834830539798791
134 0.11834830539798791
135 0.11873392827109593
136 0.11873392827109593
137 0.11873392827109593
138 0.11873392827109593
139 0.11873392827109593
140 0.11920559331477142
141 0.11920559331477142
142 0.11920559331477142
143 0.11920559331477142
144 0.11920559331477142
145 0.11920559331477142
146 0.11920559331477142
147 0.11958469109726341
148 0.11958469109726341
149 0.11958469109726341
150 0.11958469109726341
151 0.11958469109726341
152 0.12033787884005197
153 0.12033787884005197
154 0.12077715616012075
155 0.12077715616012075
156 0.12077715616012075
157 0.12077715616012075
158 0.12077715616012075
159 0.12077715616012075
160 0.1211783603024033
161 0.1211783603024033
162 0.1211783603024033
163 0.1211783603024033
164 0.1211783603024033
165 0.1211783603024033
166 0.1211783603024033
167 0.1211783603024033
168 0.1211783603024033
169 0.1211783603024033
170 0.12147106672601717
171 0.12147106672601717
172 0.12147106672601717
173 0.12257284405822559
174 0.12293964185027167
175 0.12293964185027167
176 0.12293964185027167
177 0.12293964185027167
178 0.12293964185027167
179 0.12293964185027167
180 0.1240330598420677
181 0.1240330598420677
182 0.1240330598420677
183 0.1240330598420677
184 0.1240330598420677
185 0.1240330598420677
186 0.12511966128749938
187 0.12511966128749938
188 0.12612835447993834
189 0.12612835447993834
190 0.12612835447993834
191 0.12612835447993834
192 0.12612835447993834
193 0.12612835447993834
194 0.12612835447993834
195 0.12612835447993834
196 0.12612835447993834
197 0.12612835447993834
198 0.12612835447993834
199 0.12612835447993834
200 0.12612835447993834
201 0.12654571517002042
202 0.1269850275285177
203 0.127423933956454
204 0.127423933956454
205 0.127423933956454
206 0.127423933956454
207 0.127423933956454
208 0.127423933956454
209 0.127423933956454
210 0.127423933956454
211 0.12833456256237472
212 0.12833456256237472
213 0.12833456256237472
214 0.12886945187396817
215 0.12939248214205296
216 0.1313010330423537
217 0.13165286400691667
218 0.13165286400691667
219 0.13165286400691667
220 0.13165286400691667
221 0.13165286400691667
222 0.13165286400691667
223 0.13165286400691667
224 0.13165286400691667
225 0.13165286400691667
226 0.13165286400691667
227 0.13165286400691667
228 0.13165286400691667
229 0.13165286400691667
230 0.13165286400691667
231 0.13165286400691667
232 0.13165286400691667
233 0.13165286400691667
234 0.13165286400691667
235 0.13165286400691667
236 0.13165286400691667
237 0.13165286400691667
238 0.13165286400691667
239 0.13255456087932418
240 0.13255456087932418
241 0.13255456087932418
242 0.13279486203351445
243 0.13303498366537564
244 0.13303498366537564
245 0.13303498366537564
246 0.13303498366537564
247 0.13303498366537564
248 0.13303498366537564
249 0.13303498366537564
250 0.13303498366537564
251 0.13303498366537564
252 0.13303498366537564
253 0.13303498366537564
254 0.13303498366537564
255 0.13303498366537564
256 0.13303498366537564
257 0.13303498366537564
258 0.13303498366537564
259 0.13303498366537564
260 0.13355123604067515
261 0.13624030697113554
262 0.13624030697113554
263 0.13651021581054737
264 0.13651021581054737
265 0.13651021581054737
266 0.13651021581054737
267 0.13677939868582428
268 0.13677939868582428
269 0.13677939868582428
270 0.1372338394544519
271 0.1372338394544519
272 0.1372338394544519
273 0.1372338394544519
274 0.1372338394544519
275 0.1372338394544519
276 0.1372338394544519
277 0.1372338394544519
278 0.1372338394544519
279 0.1372338394544519
280 0.1372338394544519
281 0.137595185441582
282 0.13974953039420718
283 0.13974953039420718
284 0.13974953039420718
285 0.13974953039420718
286 0.13974953039420718
287 0.13974953039420718
288 0.13974953039420718
289 0.13974953039420718
290 0.13974953039420718
291 0.13974953039420718
292 0.13974953039420718
293 0.13974953039420718
294 0.13974953039420718
295 0.13974953039420718
296 0.13974953039420718
297 0.13974953039420718
298 0.13974953039420718
299 0.13974953039420718
300 0.13974953039420718
301 0.13974953039420718
302 0.13974953039420718
303 0.13974953039420718
304 0.14001262758363034
305 0.14001262758363034
306 0.14001262758363034
307 0.14001262758363034
308 0.14001262758363034
309 0.14001262758363034
310 0.14001262758363034
311 0.14001262758363034
312 0.14001262758363034
313 0.14001262758363034
314 0.1403031585686425
315 0.1403031585686425
316 0.1403031585686425
317 0.14056434991371577
318 0.14056434991371577
319 0.14056434991371577
320 0.14096878218635567
321 0.14096878218635567
322 0.14096878218635567
323 0.14096878218635567
324 0.14096878218635567
325 0.14096878218635567
326 0.14096878218635567
327 0.14096878218635567
328 0.14096878218635567
329 0.14096878218635567
330 0.14096878218635567
331 0.14096878218635567
332 0.14096878218635567
333 0.1413196049391177
334 0.1413196049391177
335 0.1413196049391177
336 0.1413196049391177
337 0.1413196049391177
338 0.1413196049391177
339 0.1413196049391177
340 0.1413196049391177
341 0.1413196049391177
342 0.1413196049391177
343 0.1413196049391177
344 0.1413196049391177
345 0.1413196049391177
346 0.1419662294166121
347 0.1419662294166121
348 0.1419662294166121
349 0.1423825759814466
350 0.1423825759814466
351 0.1423825759814466
352 0.1423825759814466
353 0.1423825759814466
354 0.1423825759814466
355 0.1423825759814466
356 0.1423825759814466
357 0.14272925892405725
358 0.14272925892405725
359 0.14272925892405725
360 0.14272925892405725
361 0.14272925892405725
362 0.14272925892405725
363 0.14272925892405725
364 0.14272925892405725
365 0.14337004353084035
366 0.14337004353084035
367 0.14337004353084035
368 0.14337004353084035
369 0.14436507773715906
370 0.14436507773715906
371 0.14436507773715906
372 0.14436507773715906
373 0.14436507773715906
374 0.14436507773715906
375 0.14436507773715906
376 0.14436507773715906
377 0.14436507773715906
378 0.14436507773715906
379 0.14436507773715906
380 0.14436507773715906
381 0.14436507773715906
382 0.14436507773715906
383 0.14436507773715906
384 0.14436507773715906
385 0.14470737729192806
386 0.14470737729192806
387 0.14470737729192806
388 0.145025044247035
389 0.14539638313060613
390 0.14539638313060613
391 0.14586721046694348
392 0.14586721046694348
393 0.14721548845319865
394 0.14721548845319865
395 0.14721548845319865
396 0.14721548845319865
397 0.14755603749260376
398 0.14755603749260376
399 0.14755603749260376
400 0.14755603749260376
401 0.14755603749260376
402 0.14755603749260376
403 0.14755603749260376
404 0.14755603749260376
405 0.14796209592458262
406 0.14796209592458262
407 0.1483012391402635
408 0.1483012391402635
409 0.1483012391402635
410 0.1488240199462559
411 0.1488240199462559
412 0.14907387651557485
413 0.14907387651557485
414 0.14907387651557485
415 0.14907387651557485
416 0.14989300536510405
417 0.150142363758113
418 0.15039162346753865
419 0.15039162346753865
420 0.15039162346753865
421 0.1507288738707948
422 0.1507288738707948
423 0.1507288738707948
424 0.1507288738707948
425 0.1507288738707948
426 0.1507288738707948
427 0.1507288738707948
428 0.1507288738707948
429 0.1507288738707948
430 0.1507288738707948
431 0.1507288738707948
432 0.1507288738707948
433 0.1507288738707948
434 0.1507288738707948
435 0.1509765024561556
436 0.1509765024561556
437 0.1509765024561556
438 0.1509765024561556
439 0.1509765024561556
440 0.1509765024561556
441 0.1509765024561556
442 0.1509765024561556
443 0.1509765024561556
444 0.1509765024561556
445 0.1509765024561556
446 0.1509765024561556
447 0.1509765024561556
448 0.1509765024561556
449 0.1509765024561556
450 0.1509765024561556
451 0.1509765024561556
452 0.1509765024561556
453 0.1509765024561556
454 0.1509765024561556
455 0.1509765024561556
456 0.1509765024561556
457 0.1509765024561556
458 0.1509765024561556
459 0.1509765024561556
460 0.1509765024561556
461 0.1509765024561556
462 0.1509765024561556
463 0.1509765024561556
464 0.15143423872849482
465 0.15143423872849482
466 0.15190162287881492
467 0.15190162287881492
468 0.15190162287881492
469 0.15190162287881492
470 0.15190162287881492
471 0.15190162287881492
472 0.15190162287881492
473 0.15190162287881492
474 0.15190162287881492
475 0.15190162287881492
476 0.15190162287881492
477 0.15190162287881492
478 0.15190162287881492
479 0.15190162287881492
480 0.15190162287881492
481 0.15190162287881492
482 0.15251364656604768
483 0.15251364656604768
484 0.15251364656604768
485 0.15251364656604768
486 0.15251364656604768
487 0.15251364656604768
488 0.15251364656604768
489 0.15251364656604768
490 0.15290724816974152
491 0.15290724816974152
492 0.15290724816974152
493 0.15290724816974152
494 0.15290724816974152
495 0.15290724816974152
496 0.15290724816974152
497 0.15290724816974152
498 0.15290724816974152
499 0.15290724816974152
500 0.15317609270773155
501 0.15317609270773155
502 0.15317609270773155
503 0.15378393042905217
504 0.15378393042905217
505 0.15378393042905217
506 0.15378393042905217
507 0.15378393042905217
508 0.15378393042905217
509 0.15378393042905217
510 0.15378393042905217
511 0.15378393042905217
512 0.15378393042905217
513 0.15378393042905217
514 0.15378393042905217
515 0.15378393042905217
516 0.15378393042905217
517 0.15378393042905217
518 0.15378393042905217
519 0.15378393042905217
520 0.15378393042905217
521 0.15378393042905217
522 0.15378393042905217
523 0.15378393042905217
524 0.15378393042905217
525 0.154050685456203
526 0.154050685456203
527 0.154050685456203
528 0.154050685456203
529 0.154050685456203
530 0.154050685456203
531 0.154050685456203
532 0.154050685456203
533 0.154050685456203
534 0.1542902483419708
535 0.1542902483419708
536 0.1542902483419708
537 0.1542902483419708
538 0.1542902483419708
539 0.1542902483419708
540 0.1542902483419708
541 0.1542902483419708
542 0.1542902483419708
543 0.1542902483419708
544 0.1542902483419708
545 0.1542902483419708
546 0.1542902483419708
547 0.1545180132861708
548 0.1545180132861708
549 0.1545180132861708
550 0.15490442532971266
551 0.15490442532971266
552 0.15490442532971266
553 0.15490442532971266
554 0.15490442532971266
555 0.15490442532971266
556 0.15490442532971266
557 0.15490442532971266
558 0.15490442532971266
559 0.15490442532971266
560 0.15490442532971266
561 0.15490442532971266
562 0.15490442532971266
563 0.15490442532971266
564 0.15490442532971266
565 0.15490442532971266
566 0.15490442532971266
567 0.15490442532971266
568 0.15490442532971266
569 0.15490442532971266
570 0.15490442532971266
571 0.15490442532971266
572 0.15490442532971266
573 0.15490442532971266
574 0.15490442532971266
575 0.15490442532971266
576 0.15490442532971266
577 0.15490442532971266
578 0.15490442532971266
579 0.15490442532971266
580 0.15490442532971266
581 0.15490442532971266
582 0.15490442532971266
583 0.15490442532971266
584 0.15490442532971266
585 0.15514056567740256
586 0.15514056567740256
587 0.15514056567740256
588 0.15514056567740256
589 0.15514056567740256
590 0.15514056567740256
591 0.15514056567740256
592 0.15514056567740256
593 0.15514056567740256
594 0.15514056567740256
595 0.15514056567740256
596 0.15514056567740256
597 0.15514056567740256
598 0.15514056567740256
599 0.15514056567740256
600 0.15514056567740256
601 0.15514056567740256
602 0.15514056567740256
603 0.15514056567740256
604 0.15514056567740256
605 0.15514056567740256
606 0.15514056567740256
607 0.15514056567740256
608 0.15514056567740256
609 0.15514056567740256
610 0.15514056567740256
611 0.15514056567740256
612 0.15514056567740256
613 0.15514056567740256
614 0.15514056567740256
615 0.15514056567740256
616 0.15514056567740256
617 0.15514056567740256
618 0.15514056567740256
619 0.15514056567740256
620 0.15514056567740256
621 0.15514056567740256
622 0.15514056567740256
623 0.15514056567740256
624 0.15514056567740256
625 0.15514056567740256
626 0.15514056567740256
627 0.15514056567740256
628 0.15514056567740256
629 0.15534535102983177
630 0.15555008600487646
631 0.1558936276806476
632 0.1558936276806476
633 0.1558936276806476
634 0.1558936276806476
635 0.1558936276806476
636 0.1558936276806476
637 0.1558936276806476
638 0.1558936276806476
639 0.1558936276806476
640 0.1558936276806476
641 0.1558936276806476
642 0.1558936276806476
643 0.1558936276806476
644 0.1558936276806476
645 0.1558936276806476
646 0.1558936276806476
647 0.1558936276806476
648 0.1558936276806476
649 0.1558936276806476
650 0.1558936276806476
651 0.1558936276806476
652 0.1558936276806476
653 0.1558936276806476
654 0.1558936276806476
655 0.1558936276806476
656 0.1558936276806476
657 0.1558936276806476
658 0.1558936276806476
659 0.1558936276806476
660 0.1558936276806476
661 0.1558936276806476
662 0.1558936276806476
663 0.1558936276806476
664 0.1558936276806476
665 0.1558936276806476
666 0.1558936276806476
667 0.1558936276806476
668 0.1558936276806476
669 0.1558936276806476
670 0.1558936276806476
671 0.1558936276806476
672 0.1558936276806476
673 0.1558936276806476
674 0.1558936276806476
675 0.1558936276806476
676 0.1558936276806476
677 0.1558936276806476
678 0.1558936276806476
679 0.1558936276806476
680 0.1558936276806476
681 0.1558936276806476
682 0.1558936276806476
683 0.1558936276806476
684 0.1558936276806476
685 0.1558936276806476
686 0.1558936276806476
687 0.1558936276806476
688 0.1561650647638713
689 0.1561650647638713
690 0.1561650647638713
691 0.1561650647638713
692 0.1561650647638713
693 0.1561650647638713
694 0.1561650647638713
695 0.1561650647638713
696 0.1561650647638713
697 0.1561650647638713
698 0.1561650647638713
699 0.1561650647638713
700 0.1561650647638713
701 0.1561650647638713
702 0.1561650647638713
703 0.1561650647638713
704 0.1561650647638713
705 0.1561650647638713
706 0.1561650647638713
707 0.1561650647638713
708 0.1561650647638713
709 0.1561650647638713
710 0.1561650647638713
711 0.1561650647638713
712 0.1561650647638713
713 0.1561650647638713
714 0.1561650647638713
715 0.1561650647638713
716 0.1561650647638713
717 0.1561650647638713
718 0.1561650647638713
719 0.1561650647638713
720 0.1561650647638713
721 0.1561650647638713
722 0.1561650647638713
723 0.1561650647638713
724 0.1561650647638713
725 0.1561650647638713
726 0.1561650647638713
727 0.1561650647638713
728 0.1561650647638713
729 0.1561650647638713
730 0.156393287934929
731 0.156393287934929
732 0.156393287934929
733 0.156393287934929
734 0.156393287934929
735 0.156393287934929
736 0.156393287934929
737 0.156393287934929
738 0.156393287934929
739 0.156393287934929
740 0.156393287934929
741 0.156393287934929
742 0.156393287934929
743 0.156393287934929
744 0.156393287934929
745 0.156393287934929
746 0.156393287934929
747 0.156393287934929
748 0.156393287934929
749 0.156393287934929
750 0.156393287934929
751 0.156393287934929
752 0.156393287934929
753 0.15721847097205152
754 0.15721847097205152
755 0.15721847097205152
756 0.15721847097205152
757 0.15721847097205152
758 0.15721847097205152
759 0.15721847097205152
760 0.15721847097205152
761 0.15721847097205152
762 0.15721847097205152
763 0.15721847097205152
764 0.15721847097205152
765 0.15721847097205152
766 0.15721847097205152
767 0.15721847097205152
768 0.15721847097205152
769 0.15721847097205152
770 0.15721847097205152
771 0.15721847097205152
772 0.15721847097205152
773 0.15721847097205152
774 0.15721847097205152
775 0.15721847097205152
776 0.15721847097205152
777 0.15721847097205152
778 0.15721847097205152
779 0.15721847097205152
780 0.15721847097205152
781 0.15721847097205152
782 0.15721847097205152
783 0.15721847097205152
784 0.15721847097205152
785 0.15721847097205152
786 0.15721847097205152
787 0.15721847097205152
788 0.15721847097205152
789 0.15721847097205152
790 0.15721847097205152
791 0.15721847097205152
792 0.15721847097205152
793 0.15721847097205152
794 0.15721847097205152
795 0.15721847097205152
796 0.15721847097205152
797 0.15721847097205152
798 0.15721847097205152
799 0.15721847097205152
800 0.15721847097205152
801 0.15721847097205152
802 0.15721847097205152
803 0.15721847097205152
804 0.15721847097205152
805 0.15721847097205152
806 0.15744332158822358
807 0.15744332158822358
808 0.15744332158822358
809 0.15744332158822358
810 0.15744332158822358
811 0.15744332158822358
812 0.1578628927157078
813 0.1578628927157078
814 0.1578628927157078
815 0.1578628927157078
816 0.1582912928781748
817 0.1582912928781748
818 0.1582912928781748
819 0.1582912928781748
820 0.1582912928781748
821 0.1582912928781748
822 0.1582912928781748
823 0.1582912928781748
824 0.1582912928781748
825 0.1582912928781748
826 0.1582912928781748
827 0.1582912928781748
828 0.1582912928781748
829 0.1582912928781748
830 0.1582912928781748
831 0.1582912928781748
832 0.1582912928781748
833 0.1582912928781748
834 0.1582912928781748
835 0.1582912928781748
836 0.1582912928781748
837 0.1582912928781748
838 0.1582912928781748
839 0.1582912928781748
840 0.1582912928781748
841 0.1582912928781748
842 0.1582912928781748
843 0.1582912928781748
844 0.1582912928781748
845 0.1582912928781748
846 0.1582912928781748
847 0.1582912928781748
848 0.1582912928781748
849 0.1582912928781748
850 0.1582912928781748
851 0.15865274513020625
852 0.15865274513020625
853 0.15865274513020625
854 0.15865274513020625
855 0.15865274513020625
856 0.15865274513020625
857 0.15865274513020625
858 0.15865274513020625
859 0.15865274513020625
860 0.15865274513020625
861 0.15865274513020625
862 0.15865274513020625
863 0.15865274513020625
864 0.15865274513020625
865 0.15865274513020625
866 0.15865274513020625
867 0.15865274513020625
868 0.15865274513020625
869 0.15887509860002422
870 0.15887509860002422
871 0.15887509860002422
872 0.15887509860002422
873 0.15887509860002422
874 0.15887509860002422
875 0.15887509860002422
876 0.15887509860002422
877 0.15943315610970318
878 0.15943315610970318
879 0.15943315610970318
880 0.15943315610970318
881 0.15943315610970318
882 0.15965502339551688
883 0.15965502339551688
884 0.15965502339551688
885 0.15965502339551688
886 0.15965502339551688
887 0.15965502339551688
888 0.15965502339551688
889 0.15965502339551688
890 0.15965502339551688
891 0.15965502339551688
892 0.15965502339551688
893 0.15965502339551688
894 0.15965502339551688
895 0.15965502339551688
896 0.15965502339551688
897 0.15965502339551688
898 0.15965502339551688
899 0.15965502339551688
900 0.15965502339551688
901 0.15965502339551688
902 0.15965502339551688
903 0.15965502339551688
904 0.15965502339551688
905 0.15965502339551688
906 0.15965502339551688
907 0.15965502339551688
908 0.15965502339551688
909 0.15965502339551688
910 0.15965502339551688
911 0.15965502339551688
912 0.15965502339551688
913 0.15965502339551688
914 0.15965502339551688
915 0.15965502339551688
916 0.15965502339551688
917 0.15965502339551688
918 0.15965502339551688
919 0.15965502339551688
920 0.15965502339551688
921 0.15965502339551688
922 0.15965502339551688
923 0.15965502339551688
924 0.15965502339551688
925 0.15965502339551688
926 0.15965502339551688
927 0.15965502339551688
928 0.15965502339551688
929 0.15965502339551688
930 0.15965502339551688
931 0.15965502339551688
932 0.15965502339551688
933 0.15965502339551688
934 0.15965502339551688
935 0.15965502339551688
936 0.15965502339551688
937 0.15965502339551688
938 0.15965502339551688
939 0.15965502339551688
940 0.15965502339551688
941 0.15965502339551688
942 0.15965502339551688
943 0.15965502339551688
944 0.15965502339551688
945 0.15965502339551688
946 0.15965502339551688
947 0.15965502339551688
948 0.15965502339551688
949 0.15965502339551688
950 0.15965502339551688
951 0.15965502339551688
952 0.15965502339551688
953 0.15965502339551688
954 0.15965502339551688
955 0.15965502339551688
956 0.15965502339551688
957 0.15965502339551688
958 0.15965502339551688
959 0.15965502339551688
960 0.15965502339551688
961 0.15965502339551688
962 0.15965502339551688
963 0.15965502339551688
964 0.15965502339551688
965 0.15965502339551688
966 0.15965502339551688
967 0.15965502339551688
968 0.15965502339551688
969 0.15965502339551688
970 0.15965502339551688
971 0.15965502339551688
972 0.15965502339551688
973 0.15965502339551688
974 0.15965502339551688
975 0.15965502339551688
976 0.15965502339551688
977 0.16000923542378742
978 0.16000923542378742
979 0.16000923542378742
980 0.16000923542378742
981 0.16000923542378742
982 0.16000923542378742
983 0.16022761610398267
984 0.16022761610398267
985 0.16022761610398267
986 0.16022761610398267
987 0.16022761610398267
988 0.16022761610398267
989 0.16022761610398267
990 0.16022761610398267
991 0.16022761610398267
992 0.16022761610398267
993 0.16022761610398267
994 0.16022761610398267
995 0.16022761610398267
996 0.16022761610398267
997 0.16022761610398267
998 0.16022761610398267
999 0.16022761610398267
1000 0.16022761610398267

==> data/mean-ndcg-ue-vulnerability-1000-crash_class=libfuzzer_out_of_memory.dat <==
1 0.14285714285714285
2 0.132809017993908
3 0.1260249102471966
4 0.1048366525785467
5 0.09278551349645883
6 0.08418410059422193
7 0.08004051747925983
8 0.07450827833940274
9 0.07340057553391464
10 0.06971468205275477
11 0.06674211847429179
12 0.06459135026778941
13 0.06291295633093279
14 0.0618999217637134
15 0.06162694496226021
16 0.06138145009216533
17 0.06250605725898031
18 0.06460600334489322
19 0.07100210053289001
20 0.07335728615871728
21 0.07448147285168284
22 0.07432326206003824
23 0.07417606843109116
24 0.0772624407602991
25 0.0786601696379339
26 0.0793510314436694
27 0.08054038301552018
28 0.08054038301552018
29 0.08054038301552018
30 0.0832371890370682
31 0.0832371890370682
32 0.083944870162078
33 0.083944870162078
34 0.083944870162078
35 0.083944870162078
36 0.0847903865111882
37 0.08527631225154872
38 0.08527631225154872
39 0.08594708841419735
40 0.08676923218186768
41 0.08749802857234155
42 0.08749802857234155
43 0.08892877125758589
44 0.08964435876604218
45 0.09594896853457907
46 0.09674194855671629
47 0.09674194855671629
48 0.09674194855671629
49 0.09674194855671629
50 0.09836994038928967
51 0.09899617672927231
52 0.09968227240835595
53 0.09968227240835595
54 0.09996593879082813
55 0.09996593879082813
56 0.09996593879082813
57 0.10051852664322782
58 0.10051852664322782
59 0.10051852664322782
60 0.10051852664322782
61 0.10051852664322782
62 0.10051852664322782
63 0.10157477827132769
64 0.10157477827132769
65 0.1051687679146051
66 0.1051687679146051
67 0.1051687679146051
68 0.1051687679146051
69 0.1051687679146051
70 0.1051687679146051
71 0.10588105840447318
72 0.10648962240043781
73 0.10701864967101801
74 0.10816487744959415
75 0.1092620080831434
76 0.1092620080831434
77 0.11128880875739679
78 0.11185510740387376
79 0.11185510740387376
80 0.11185510740387376
81 0.11185510740387376
82 0.11452659462291638
83 0.11452659462291638
84 0.11452659462291638
85 0.11452659462291638
86 0.11644020201757994
87 0.11745731013475105
88 0.11745731013475105
89 0.11839610662613069
90 0.11933260343439515
91 0.12000779867592679
92 0.12000779867592679
93 0.12000779867592679
94 0.1207794854650077
95 0.1213762848353276
96 0.1213762848353276
97 0.12290919604019755
98 0.12290919604019755
99 0.12367228762952502
100 0.12367228762952502
101 0.12367228762952502
102 0.12367228762952502
103 0.12479157595907835
104 0.12544759575742756
105 0.12624814118334476
106 0.12656364031379463
107 0.12656364031379463
108 0.12847071752695138
109 0.12873434218845073
110 0.12873434218845073
111 0.12873434218845073
112 0.12873434218845073
113 0.12873434218845073
114 0.12925582749904405
115 0.12925582749904405
116 0.12925582749904405
117 0.12925582749904405
118 0.12949368402433664
119 0.12949368402433664
120 0.12949368402433664
121 0.1298822434000213
122 0.1298822434000213
123 0.13035461576617197
124 0.13082620231430078
125 0.13082620231430078
126 0.13082620231430078
127 0.13082620231430078
128 0.13159439962835437
129 0.13159439962835437
130 0.13159439962835437
131 0.13159439962835437
132 0.13159439962835437
133 0.1322177540570693
134 0.1322177540570693
135 0.1322177540570693
136 0.1322177540570693
137 0.1336862799371525
138 0.1336862799371525
139 0.1336862799371525
140 0.13404345967246903
141 0.13404345967246903
142 0.13475828241722268
143 0.13475828241722268
144 0.13475828241722268
145 0.13525479279465205
146 0.13525479279465205
147 0.13586575145783802
148 0.13647588792689008
149 0.13647588792689008
150 0.13647588792689008
151 0.1369291168202145
152 0.1369291168202145
153 0.1369291168202145
154 0.1369291168202145
155 0.13779900836198705
156 0.13779900836198705
157 0.13779900836198705
158 0.13910240886867525
159 0.13910240886867525
160 0.13910240886867525
161 0.14136477812380932
162 0.14136477812380932
163 0.14225773006319128
164 0.14270367446669036
165 0.14270367446669036
166 0.14270367446669036
167 0.14270367446669036
168 0.14270367446669036
169 0.14270367446669036
170 0.14270367446669036
171 0.14270367446669036
172 0.14270367446669036
173 0.14270367446669036
174 0.14270367446669036
175 0.1429235273294217
176 0.1429235273294217
177 0.1429235273294217
178 0.1429235273294217
179 0.1429235273294217
180 0.14427552065180443
181 0.14427552065180443
182 0.14427552065180443
183 0.14427552065180443
184 0.14427552065180443
185 0.14427552065180443
186 0.14427552065180443
187 0.14485856733734156
188 0.14509496992254003
189 0.14509496992254003
190 0.14509496992254003
191 0.14509496992254003
192 0.14509496992254003
193 0.14509496992254003
194 0.14554554994382476
195 0.14554554994382476
196 0.14554554994382476
197 0.14554554994382476
198 0.14554554994382476
199 0.14554554994382476
200 0.1457792084957653
201 0.1457792084957653
202 0.1457792084957653
203 0.1457792084957653
204 0.14643288664181037
205 0.14643288664181037
206 0.14643288664181037
207 0.14643288664181037
208 0.14685909879950526
209 0.14685909879950526
210 0.14685909879950526
211 0.14750867954293417
212 0.1479333845838608
213 0.1479333845838608
214 0.1481450439252765
215 0.1485686439020521
216 0.1493026143812693
217 0.1493026143812693
218 0.1502402038447031
219 0.1504454471184479
220 0.1504454471184479
221 0.15086689886315088
222 0.15086689886315088
223 0.15216564109524652
224 0.15216564109524652
225 0.15265318059504981
226 0.15338389467915062
227 0.1538396424936769
228 0.1538396424936769
229 0.1538396424936769
230 0.1538396424936769
231 0.1538396424936769
232 0.15416391038553778
233 0.15416391038553778
234 0.15416391038553778
235 0.15416391038553778
236 0.15416391038553778
237 0.15416391038553778
238 0.15416391038553778
239 0.15416391038553778
240 0.15540933542292826
241 0.15540933542292826
242 0.15630495488424576
243 0.15702606932369062
244 0.15702606932369062
245 0.15767191592576654
246 0.15767191592576654
247 0.15767191592576654
248 0.158348549674326
249 0.158348549674326
250 0.15955565340138822
251 0.15955565340138822
252 0.16003324944402986
253 0.16074913315127282
254 0.16246873642690385
255 0.16266837039462756
256 0.16366471658339432
257 0.16366471658339432
258 0.16366471658339432
259 0.16366471658339432
260 0.16366471658339432
261 0.16410908786879747
262 0.16410908786879747
263 0.16410908786879747
264 0.16410908786879747
265 0.16492469432136234
266 0.16492469432136234
267 0.16492469432136234
268 0.16492469432136234
269 0.16492469432136234
270 0.16492469432136234
271 0.16492469432136234
272 0.165365807583903
273 0.165365807583903
274 0.165365807583903
275 0.165365807583903
276 0.165365807583903
277 0.165365807583903
278 0.165365807583903
279 0.165365807583903
280 0.165365807583903
281 0.165365807583903
282 0.16580410989186323
283 0.16602347052143476
284 0.16602347052143476
285 0.16602347052143476
286 0.16664440482290904
287 0.16664440482290904
288 0.16664440482290904
289 0.16664440482290904
290 0.16664440482290904
291 0.16664440482290904
292 0.16664440482290904
293 0.16664440482290904
294 0.16664440482290904
295 0.16664440482290904
296 0.16664440482290904
297 0.16664440482290904
298 0.16664440482290904
299 0.16664440482290904
300 0.16664440482290904
301 0.1671969344720727
302 0.1675062938362498
303 0.1675062938362498
304 0.1675062938362498
305 0.1675062938362498
306 0.1675062938362498
307 0.16865929510250344
308 0.16865929510250344
309 0.16891629063181307
310 0.16891629063181307
311 0.16891629063181307
312 0.16891629063181307
313 0.16891629063181307
314 0.16891629063181307
315 0.16891629063181307
316 0.16919485647375546
317 0.16919485647375546
318 0.16940979515024057
319 0.16940979515024057
320 0.16961816035058294
321 0.16961816035058294
322 0.16961816035058294
323 0.16961816035058294
324 0.16961816035058294
325 0.16992360843982704
326 0.16992360843982704
327 0.16992360843982704
328 0.16992360843982704
329 0.16992360843982704
330 0.16992360843982704
331 0.16992360843982704
332 0.16992360843982704
333 0.16992360843982704
334 0.16992360843982704
335 0.1703779103861952
336 0.17105901535166632
337 0.17105901535166632
338 0.17105901535166632
339 0.17105901535166632
340 0.17105901535166632
341 0.17105901535166632
342 0.17105901535166632
343 0.17124377199324714
344 0.17166788532477406
345 0.17166788532477406
346 0.17218984131889198
347 0.17218984131889198
348 0.17218984131889198
349 0.1727110302860448
350 0.17309953922014318
351 0.17309953922014318
352 0.17309953922014318
353 0.17309953922014318
354 0.17309953922014318
355 0.17309953922014318
356 0.17328312987092379
357 0.17328312987092379
358 0.17422287113330642
359 0.17672489749845263
360 0.17672489749845263
361 0.17672489749845263
362 0.17672489749845263
363 0.17672489749845263
364 0.1771108309600365
365 0.1771108309600365
366 0.1771108309600365
367 0.1771108309600365
368 0.1771108309600365
369 0.1771108309600365
370 0.1771108309600365
371 0.1771108309600365
372 0.1771108309600365
373 0.1771108309600365
374 0.17749500444198651
375 0.1776769896202507
376 0.1776769896202507
377 0.1776769896202507
378 0.1776769896202507
379 0.1776769896202507
380 0.1776769896202507
381 0.1776769896202507
382 0.1776769896202507
383 0.1776769896202507
384 0.1776769896202507
385 0.1776769896202507
386 0.1776769896202507
387 0.1776769896202507
388 0.1776769896202507
389 0.1791107427758623
390 0.1791107427758623
391 0.1791107427758623
392 0.1791107427758623
393 0.1791107427758623
394 0.1791107427758623
395 0.1791107427758623
396 0.1791107427758623
397 0.1791107427758623
398 0.1791107427758623
399 0.1791107427758623
400 0.1791107427758623
401 0.1795625097667906
402 0.1795625097667906
403 0.1795625097667906
404 0.1795625097667906
405 0.18001602957393584
406 0.18001602957393584
407 0.18001602957393584
408 0.18001602957393584
409 0.18063657433976138
410 0.18063657433976138
411 0.18063657433976138
412 0.18063657433976138
413 0.18063657433976138
414 0.18063657433976138
415 0.18063657433976138
416 0.18063657433976138
417 0.18063657433976138
418 0.18063657433976138
419 0.18063657433976138
420 0.18063657433976138
421 0.18063657433976138
422 0.18063657433976138
423 0.18063657433976138
424 0.18063657433976138
425 0.18063657433976138
426 0.18063657433976138
427 0.18063657433976138
428 0.18063657433976138
429 0.18063657433976138
430 0.18063657433976138
431 0.18063657433976138
432 0.18063657433976138
433 0.18063657433976138
434 0.18063657433976138
435 0.18063657433976138
436 0.18063657433976138
437 0.18063657433976138
438 0.18063657433976138
439 0.18063657433976138
440 0.18063657433976138
441 0.18063657433976138
442 0.18063657433976138
443 0.18063657433976138
444 0.18063657433976138
445 0.1809263291479432
446 0.1809263291479432
447 0.1809263291479432
448 0.1809263291479432
449 0.1809263291479432
450 0.1809263291479432
451 0.1809263291479432
452 0.1809263291479432
453 0.1809263291479432
454 0.1809263291479432
455 0.1809263291479432
456 0.1809263291479432
457 0.18142464077149664
458 0.18142464077149664
459 0.18192259825776344
460 0.18570776543164547
461 0.18570776543164547
462 0.18589297173000294
463 0.18607326922021747
464 0.18607326922021747
465 0.18607326922021747
466 0.18607326922021747
467 0.18607326922021747
468 0.18607326922021747
469 0.18607326922021747
470 0.18633391427438423
471 0.18660692264527626
472 0.18660692264527626
473 0.18660692264527626
474 0.18660692264527626
475 0.18660692264527626
476 0.18660692264527626
477 0.18660692264527626
478 0.18660692264527626
479 0.18660692264527626
480 0.18660692264527626
481 0.18660692264527626
482 0.18660692264527626
483 0.18660692264527626
484 0.18660692264527626
485 0.18704725699094712
486 0.18704725699094712
487 0.1872474346013068
488 0.1872474346013068
489 0.1872474346013068
490 0.1872474346013068
491 0.1872474346013068
492 0.1872474346013068
493 0.1872474346013068
494 0.1872474346013068
495 0.1872474346013068
496 0.1872474346013068
497 0.1872474346013068
498 0.1872474346013068
499 0.1872474346013068
500 0.1872474346013068
501 0.187810665015088
502 0.187810665015088
503 0.187810665015088
504 0.187810665015088
505 0.18820806288426123
506 0.1884070129294007
507 0.1884070129294007
508 0.1884070129294007
509 0.1884070129294007
510 0.1884070129294007
511 0.1884070129294007
512 0.1884070129294007
513 0.1884070129294007
514 0.1884070129294007
515 0.18867612565282715
516 0.18867612565282715
517 0.18867612565282715
518 0.18907191107290805
519 0.18907191107290805
520 0.18946745315630154
521 0.18946745315630154
522 0.18946745315630154
523 0.18946745315630154
524 0.18946745315630154
525 0.18946745315630154
526 0.18946745315630154
527 0.18946745315630154
528 0.18946745315630154
529 0.18946745315630154
530 0.18946745315630154
531 0.18946745315630154
532 0.1902954207907328
533 0.1932102553939572
534 0.1932102553939572
535 0.1932102553939572
536 0.1932102553939572
537 0.1932102553939572
538 0.1932102553939572
539 0.1932102553939572
540 0.1932102553939572
541 0.1932102553939572
542 0.1932102553939572
543 0.1932102553939572
544 0.1932102553939572
545 0.1932102553939572
546 0.1932102553939572
547 0.1932102553939572
548 0.1932102553939572
549 0.1932102553939572
550 0.1932102553939572
551 0.19471951371804763
552 0.195281248178633
553 0.195281248178633
554 0.195281248178633
555 0.195281248178633
556 0.195281248178633
557 0.195281248178633
558 0.195281248178633
559 0.195281248178633
560 0.19547701708595322
561 0.19547701708595322
562 0.19547701708595322
563 0.19547701708595322
564 0.19547701708595322
565 0.19547701708595322
566 0.19547701708595322
567 0.19547701708595322
568 0.19547701708595322
569 0.19547701708595322
570 0.19547701708595322
571 0.19547701708595322
572 0.19547701708595322
573 0.19547701708595322
574 0.19547701708595322
575 0.19547701708595322
576 0.19547701708595322
577 0.19547701708595322
578 0.19547701708595322
579 0.19547701708595322
580 0.19547701708595322
581 0.19547701708595322
582 0.19547701708595322
583 0.19547701708595322
584 0.19547701708595322
585 0.19547701708595322
586 0.19547701708595322
587 0.19547701708595322
588 0.19547701708595322
589 0.19547701708595322
590 0.19547701708595322
591 0.19547701708595322
592 0.19547701708595322
593 0.19567103398894367
594 0.19567103398894367
595 0.19567103398894367
596 0.19567103398894367
597 0.19567103398894367
598 0.19567103398894367
599 0.19567103398894367
600 0.19567103398894367
601 0.19567103398894367
602 0.19567103398894367
603 0.19567103398894367
604 0.19586449508926754
605 0.19586449508926754
606 0.19586449508926754
607 0.19586449508926754
608 0.19586449508926754
609 0.19586449508926754
610 0.19586449508926754
611 0.19586449508926754
612 0.19586449508926754
613 0.19586449508926754
614 0.19586449508926754
615 0.19586449508926754
616 0.19586449508926754
617 0.19586449508926754
618 0.19586449508926754
619 0.19586449508926754
620 0.19586449508926754
621 0.19586449508926754
622 0.19586449508926754
623 0.1965720509039507
624 0.1965720509039507
625 0.1965720509039507
626 0.1965720509039507
627 0.1965720509039507
628 0.1965720509039507
629 0.1965720509039507
630 0.1965720509039507
631 0.1965720509039507
632 0.1965720509039507
633 0.1965720509039507
634 0.1965720509039507
635 0.1965720509039507
636 0.1965720509039507
637 0.1965720509039507
638 0.1965720509039507
639 0.1965720509039507
640 0.1965720509039507
641 0.19686080052422458
642 0.19686080052422458
643 0.19686080052422458
644 0.19686080052422458
645 0.19686080052422458
646 0.19686080052422458
647 0.19789106117417518
648 0.19789106117417518
649 0.19789106117417518
650 0.19789106117417518
651 0.19808228864699182
652 0.19808228864699182
653 0.19808228864699182
654 0.19808228864699182
655 0.19808228864699182
656 0.19808228864699182
657 0.19808228864699182
658 0.19808228864699182
659 0.19808228864699182
660 0.19808228864699182
661 0.19808228864699182
662 0.19808228864699182
663 0.19808228864699182
664 0.19808228864699182
665 0.19808228864699182
666 0.19808228864699182
667 0.19808228864699182
668 0.19825244581248366
669 0.19825244581248366
670 0.19825244581248366
671 0.19825244581248366
672 0.19825244581248366
673 0.19825244581248366
674 0.19825244581248366
675 0.19825244581248366
676 0.19825244581248366
677 0.19825244581248366
678 0.19825244581248366
679 0.19825244581248366
680 0.19825244581248366
681 0.19825244581248366
682 0.19825244581248366
683 0.19825244581248366
684 0.19825244581248366
685 0.19825244581248366
686 0.19825244581248366
687 0.19825244581248366
688 0.19825244581248366
689 0.19825244581248366
690 0.19825244581248366
691 0.19825244581248366
692 0.1984418903717457
693 0.1984418903717457
694 0.1984418903717457
695 0.1984418903717457
696 0.1984418903717457
697 0.1984418903717457
698 0.1984418903717457
699 0.1984418903717457
700 0.1984418903717457
701 0.19871159051039902
702 0.19871159051039902
703 0.19871159051039902
704 0.19871159051039902
705 0.19871159051039902
706 0.19871159051039902
707 0.19871159051039902
708 0.19871159051039902
709 0.19871159051039902
710 0.19871159051039902
711 0.19871159051039902
712 0.19871159051039902
713 0.19871159051039902
714 0.19871159051039902
715 0.2004342604043242
716 0.2004342604043242
717 0.2004342604043242
718 0.2004342604043242
719 0.2004342604043242
720 0.2004342604043242
721 0.2004342604043242
722 0.2004342604043242
723 0.2004342604043242
724 0.2004342604043242
725 0.2004342604043242
726 0.2004342604043242
727 0.2004342604043242
728 0.2004342604043242
729 0.2004342604043242
730 0.2004342604043242
731 0.20060660478503992
732 0.20060660478503992
733 0.20060660478503992
734 0.20060660478503992
735 0.20060660478503992
736 0.20060660478503992
737 0.20060660478503992
738 0.20060660478503992
739 0.20060660478503992
740 0.20060660478503992
741 0.20060660478503992
742 0.20060660478503992
743 0.20076209267575837
744 0.20076209267575837
745 0.20076209267575837
746 0.20076209267575837
747 0.20076209267575837
748 0.20076209267575837
749 0.20076209267575837
750 0.20076209267575837
751 0.20131505948755812
752 0.20247177024778965
753 0.20247177024778965
754 0.20247177024778965
755 0.20247177024778965
756 0.20247177024778965
757 0.20247177024778965
758 0.20247177024778965
759 0.20293100172228556
760 0.20293100172228556
761 0.20293100172228556
762 0.20293100172228556
763 0.20293100172228556
764 0.20293100172228556
765 0.20293100172228556
766 0.2031120434799655
767 0.20327446543800995
768 0.20327446543800995
769 0.20349628108828213
770 0.20349628108828213
771 0.20349628108828213
772 0.20349628108828213
773 0.20349628108828213
774 0.2038385349117279
775 0.2038385349117279
776 0.2038385349117279
777 0.20421025100907939
778 0.20421025100907939
779 0.20421025100907939
780 0.20421025100907939
781 0.20421025100907939
782 0.20421025100907939
783 0.20421025100907939
784 0.20421025100907939
785 0.20421025100907939
786 0.20421025100907939
787 0.20421025100907939
788 0.2046185999146731
789 0.2046185999146731
790 0.2046185999146731
791 0.2046185999146731
792 0.2046185999146731
793 0.2046185999146731
794 0.2046185999146731
795 0.2046185999146731
796 0.2046185999146731
797 0.2046185999146731
798 0.2046185999146731
799 0.2046185999146731
800 0.2046185999146731
801 0.2046185999146731
802 0.2046185999146731
803 0.2046185999146731
804 0.2046185999146731
805 0.2046185999146731
806 0.2046185999146731
807 0.2048826346240893
808 0.2048826346240893
809 0.2048826346240893
810 0.2048826346240893
811 0.20507348943298614
812 0.20507348943298614
813 0.20507348943298614
814 0.2054426290666802
815 0.2054426290666802
816 0.2054426290666802
817 0.20581156647444535
818 0.20581156647444535
819 0.20581156647444535
820 0.20581156647444535
821 0.20581156647444535
822 0.20581156647444535
823 0.20607483008086047
824 0.20607483008086047
825 0.20607483008086047
826 0.20607483008086047
827 0.20607483008086047
828 0.20607483008086047
829 0.20607483008086047
830 0.20607483008086047
831 0.20625912416555434
832 0.20625912416555434
833 0.20625912416555434
834 0.20625912416555434
835 0.20625912416555434
836 0.20625912416555434
837 0.20625912416555434
838 0.20625912416555434
839 0.20625912416555434
840 0.20625912416555434
841 0.20625912416555434
842 0.20625912416555434
843 0.20625912416555434
844 0.20625912416555434
845 0.20625912416555434
846 0.20625912416555434
847 0.20625912416555434
848 0.20625912416555434
849 0.20625912416555434
850 0.20625912416555434
851 0.20625912416555434
852 0.20625912416555434
853 0.20625912416555434
854 0.20625912416555434
855 0.20625912416555434
856 0.20625912416555434
857 0.20625912416555434
858 0.20625912416555434
859 0.20625912416555434
860 0.20625912416555434
861 0.20625912416555434
862 0.20625912416555434
863 0.20702794123061308
864 0.20702794123061308
865 0.20702794123061308
866 0.20702794123061308
867 0.20702794123061308
868 0.20702794123061308
869 0.20702794123061308
870 0.20702794123061308
871 0.20702794123061308
872 0.20702794123061308
873 0.20702794123061308
874 0.20702794123061308
875 0.20702794123061308
876 0.20702794123061308
877 0.20702794123061308
878 0.20702794123061308
879 0.20702794123061308
880 0.20702794123061308
881 0.20702794123061308
882 0.20702794123061308
883 0.20702794123061308
884 0.20702794123061308
885 0.20702794123061308
886 0.20702794123061308
887 0.20702794123061308
888 0.20702794123061308
889 0.20702794123061308
890 0.20702794123061308
891 0.20702794123061308
892 0.20702794123061308
893 0.20702794123061308
894 0.20702794123061308
895 0.20702794123061308
896 0.20702794123061308
897 0.20702794123061308
898 0.20702794123061308
899 0.20702794123061308
900 0.20702794123061308
901 0.20702794123061308
902 0.20702794123061308
903 0.20702794123061308
904 0.20720995861996303
905 0.20720995861996303
906 0.20720995861996303
907 0.20720995861996303
908 0.20720995861996303
909 0.20720995861996303
910 0.20720995861996303
911 0.20720995861996303
912 0.20720995861996303
913 0.20720995861996303
914 0.20720995861996303
915 0.20720995861996303
916 0.20720995861996303
917 0.20720995861996303
918 0.20720995861996303
919 0.20720995861996303
920 0.20720995861996303
921 0.20720995861996303
922 0.20720995861996303
923 0.20720995861996303
924 0.20720995861996303
925 0.20720995861996303
926 0.20720995861996303
927 0.20720995861996303
928 0.20720995861996303
929 0.20720995861996303
930 0.20720995861996303
931 0.20720995861996303
932 0.20720995861996303
933 0.20720995861996303
934 0.20720995861996303
935 0.20720995861996303
936 0.20720995861996303
937 0.20720995861996303
938 0.20720995861996303
939 0.20720995861996303
940 0.20720995861996303
941 0.20720995861996303
942 0.20720995861996303
943 0.20720995861996303
944 0.20720995861996303
945 0.20720995861996303
946 0.20720995861996303
947 0.20720995861996303
948 0.20720995861996303
949 0.20720995861996303
950 0.20720995861996303
951 0.20720995861996303
952 0.20720995861996303
953 0.20720995861996303
954 0.20720995861996303
955 0.20737126487453283
956 0.20737126487453283
957 0.20762875008104567
958 0.20762875008104567
959 0.20762875008104567
960 0.20762875008104567
961 0.20762875008104567
962 0.20762875008104567
963 0.20762875008104567
964 0.20762875008104567
965 0.20762875008104567
966 0.20762875008104567
967 0.20762875008104567
968 0.20762875008104567
969 0.20762875008104567
970 0.20762875008104567
971 0.20762875008104567
972 0.20762875008104567
973 0.20762875008104567
974 0.20762875008104567
975 0.20762875008104567
976 0.20762875008104567
977 0.20802436351521797
978 0.20802436351521797
979 0.20802436351521797
980 0.20802436351521797
981 0.20802436351521797
982 0.20802436351521797
983 0.20802436351521797
984 0.20802436351521797
985 0.20802436351521797
986 0.20802436351521797
987 0.20802436351521797
988 0.20802436351521797
989 0.20802436351521797
990 0.20802436351521797
991 0.20802436351521797
992 0.20802436351521797
993 0.20802436351521797
994 0.20802436351521797
995 0.20802436351521797
996 0.20802436351521797
997 0.20802436351521797
998 0.20802436351521797
999 0.20802436351521797
1000 0.20802436351521797

==> data/mean-ndcg-ue-vulnerability-1000-crash_class=libfuzzer_timeout.dat <==
1 0.02109704641350211
2 0.014567885109965543
3 0.01411980434647166
4 0.01174587642906916
5 0.010420875290006404
6 0.010384778478749083
7 0.010519854499343211
8 0.010348722458590691
9 0.012217406021441403
10 0.012366460133649346
11 0.012826192204541249
12 0.013428035420044613
13 0.013428035420044613
14 0.013724899568735358
15 0.013724899568735358
16 0.014440252038657198
17 0.014440252038657198
18 0.014828011293377262
19 0.015757750128161472
20 0.01677812976406257
21 0.01677812976406257
22 0.017473007501416896
23 0.017978929087694117
24 0.01809687274432347
25 0.018801356808157584
26 0.019009932378579734
27 0.019307612858106626
28 0.01954635725662454
29 0.020236590760600925
30 0.020686125740487192
31 0.020686125740487192
32 0.021079335846434677
33 0.0218092522569395
34 0.022379307882558635
35 0.022379307882558635
36 0.022624401435158332
37 0.022624401435158332
38 0.022895157691578516
39 0.0231350713863372
40 0.0231350713863372
41 0.025054186122341074
42 0.025054186122341074
43 0.025054186122341074
44 0.025054186122341074
45 0.025054186122341074
46 0.026381249736507666
47 0.026381249736507666
48 0.026381249736507666
49 0.02667310217769885
50 0.026877567760015375
51 0.026877567760015375
52 0.027100476482755622
53 0.027302012264342528
54 0.027473555538278037
55 0.027473555538278037
56 0.027672396206947718
57 0.027870385198659694
58 0.028067544152715052
59 0.028067544152715052
60 0.028159895802890807
61 0.02835468544203487
62 0.02835468544203487
63 0.02835468544203487
64 0.02854727011748165
65 0.028692022738981388
66 0.02919494569945516
67 0.02919494569945516
68 0.02919494569945516
69 0.02938417105378891
70 0.02938417105378891
71 0.02938417105378891
72 0.029590445629156754
73 0.029855714262275942
74 0.029855714262275942
75 0.030119349396194116
76 0.03030442283744852
77 0.030488948140731845
78 0.030488948140731845
79 0.030627346091645316
80 0.030627346091645316
81 0.030627346091645316
82 0.030627346091645316
83 0.03080878510256806
84 0.03080878510256806
85 0.03098926564530396
86 0.03137702700129179
87 0.03146181981468773
88 0.03146181981468773
89 0.0316404769305348
90 0.031724639601633804
91 0.03197713558738717
92 0.03197713558738717
93 0.03197713558738717
94 0.03215367154492366
95 0.03215367154492366
96 0.03249111305240945
97 0.03249111305240945
98 0.03266606453219261
99 0.03266606453219261
100 0.033000551435246335
101 0.033000551435246335
102 0.033148873172308205
103 0.033148873172308205
104 0.0333390365241137
105 0.03382869054856894
106 0.03382869054856894
107 0.033909774560657586
108 0.03406746364488393
109 0.034255744975829706
110 0.03462694908674723
111 0.03462694908674723
112 0.03462694908674723
113 0.03462694908674723
114 0.03536082468989722
115 0.03536082468989722
116 0.03536082468989722
117 0.03536082468989722
118 0.03536082468989722
119 0.03536082468989722
120 0.03536082468989722
121 0.03551481534573478
122 0.03568187524165595
123 0.03568187524165595
124 0.03568187524165595
125 0.03582401564363648
126 0.03582401564363648
127 0.03582401564363648
128 0.03582401564363648
129 0.03582401564363648
130 0.03582401564363648
131 0.036304809340304896
132 0.036620471336702945
133 0.036620471336702945
134 0.036620471336702945
135 0.03678411462862158
136 0.03678411462862158
137 0.03678411462862158
138 0.03678411462862158
139 0.03678411462862158
140 0.03693360144304032
141 0.03709581917344497
142 0.03729569088218687
143 0.03729569088218687
144 0.03729569088218687
145 0.03729569088218687
146 0.03729569088218687
147 0.03729569088218687
148 0.037472553830996756
149 0.037548321864936104
150 0.037548321864936104
151 0.037548321864936104
152 0.037548321864936104
153 0.037844404474725334
154 0.037844404474725334
155 0.037844404474725334
156 0.037844404474725334
157 0.037844404474725334
158 0.03806964713439726
159 0.03806964713439726
160 0.03806964713439726
161 0.038188851463342784
162 0.038188851463342784
163 0.038188851463342784
164 0.038188851463342784
165 0.038361976426859255
166 0.03853489822625822
167 0.03853489822625822
168 0.03853489822625822
169 0.03888406578660358
170 0.03888406578660358
171 0.039076767739162965
172 0.039076767739162965
173 0.039076767739162965
174 0.039076767739162965
175 0.039076767739162965
176 0.039076767739162965
177 0.039076767739162965
178 0.039149954118435804
179 0.039149954118435804
180 0.039149954118435804
181 0.039413690556051234
182 0.03948656645472575
183 0.03948656645472575
184 0.03948656645472575
185 0.03948656645472575
186 0.03948656645472575
187 0.03948656645472575
188 0.03961771186337867
189 0.03990194041872682
190 0.03990194041872682
191 0.03990194041872682
192 0.03990194041872682
193 0.03990194041872682
194 0.03990194041872682
195 0.03990194041872682
196 0.04006945481809436
197 0.04006945481809436
198 0.04022133026154265
199 0.04022133026154265
200 0.04022133026154265
201 0.04022133026154265
202 0.04036056340143107
203 0.04036056340143107
204 0.04036056340143107
205 0.04036056340143107
206 0.040617934216991385
207 0.04076855103799718
208 0.04076855103799718
209 0.04076855103799718
210 0.04076855103799718
211 0.0409337705740925
212 0.0409337705740925
213 0.0409337705740925
214 0.0409337705740925
215 0.0413169911411197
216 0.0413169911411197
217 0.0416138426982144
218 0.0416138426982144
219 0.04176289322323734
220 0.04191181852653284
221 0.04191181852653284
222 0.04203895172728921
223 0.04217565215895959
224 0.04217565215895959
225 0.04217565215895959
226 0.04217565215895959
227 0.042372190952451635
228 0.04262461060524105
229 0.04262461060524105
230 0.04262461060524105
231 0.04262461060524105
232 0.04262461060524105
233 0.04262461060524105
234 0.04262461060524105
235 0.04262461060524105
236 0.04262461060524105
237 0.04262461060524105
238 0.04262461060524105
239 0.04277129478363823
240 0.04277129478363823
241 0.04293253048050877
242 0.04361282591229466
243 0.04373787776193284
244 0.04373787776193284
245 0.04373787776193284
246 0.04373787776193284
247 0.04373787776193284
248 0.04386246986398517
249 0.04405572977386047
250 0.04446899394340249
251 0.04446899394340249
252 0.04460268674649234
253 0.04460268674649234
254 0.04460268674649234
255 0.04460268674649234
256 0.04460268674649234
257 0.044711901210925664
258 0.044711901210925664
259 0.044711901210925664
260 0.044711901210925664
261 0.04485627500407353
262 0.04485627500407353
263 0.04485627500407353
264 0.04485627500407353
265 0.04485627500407353
266 0.04485627500407353
267 0.04485627500407353
268 0.04485627500407353
269 0.04485627500407353
270 0.044999778389715
271 0.044999778389715
272 0.044999778389715
273 0.044999778389715
274 0.044999778389715
275 0.04519894929639977
276 0.04519894929639977
277 0.04535621160697054
278 0.04535621160697054
279 0.04535621160697054
280 0.045545464873560815
281 0.045545464873560815
282 0.04565289011696188
283 0.04577458142327045
284 0.04577458142327045
285 0.04577458142327045
286 0.04577458142327045
287 0.04577458142327045
288 0.04577458142327045
289 0.04577458142327045
290 0.045895750449249095
291 0.045895750449249095
292 0.045895750449249095
293 0.045895750449249095
294 0.045962507549681675
295 0.045962507549681675
296 0.045962507549681675
297 0.045962507549681675
298 0.045962507549681675
299 0.04609220645643749
300 0.04609220645643749
301 0.04609220645643749
302 0.04609220645643749
303 0.04609220645643749
304 0.046265611731395935
305 0.046265611731395935
306 0.046265611731395935
307 0.046265611731395935
308 0.046265611731395935
309 0.046265611731395935
310 0.046265611731395935
311 0.046419714501395155
312 0.046419714501395155
313 0.04653928035052568
314 0.04653928035052568
315 0.04671161820021762
316 0.04671161820021762
317 0.04671161820021762
318 0.04671161820021762
319 0.04671161820021762
320 0.04671161820021762
321 0.04671161820021762
322 0.046850761743751856
323 0.046955672730622365
324 0.04715307383251224
325 0.04715307383251224
326 0.04715307383251224
327 0.047280774956891654
328 0.04745191407922694
329 0.04745191407922694
330 0.04745191407922694
331 0.04745191407922694
332 0.04745191407922694
333 0.04745191407922694
334 0.04745191407922694
335 0.04745191407922694
336 0.04745191407922694
337 0.04745191407922694
338 0.048093332640426374
339 0.04821126667162893
340 0.04821126667162893
341 0.04831520551976241
342 0.04844192845738879
343 0.04844192845738879
344 0.04844192845738879
345 0.04844192845738879
346 0.04844192845738879
347 0.04856833801924053
348 0.04856833801924053
349 0.04856833801924053
350 0.04869456244086744
351 0.04869456244086744
352 0.04869456244086744
353 0.04869456244086744
354 0.04879784093915882
355 0.04886246229427149
356 0.04886246229427149
357 0.04886246229427149
358 0.04886246229427149
359 0.04909603990373003
360 0.04909603990373003
361 0.04909603990373003
362 0.04909603990373003
363 0.04909603990373003
364 0.04909603990373003
365 0.04909603990373003
366 0.04909603990373003
367 0.04909603990373003
368 0.04909603990373003
369 0.04909603990373003
370 0.049245631261494754
371 0.049245631261494754
372 0.049245631261494754
373 0.0493097145823376
374 0.0493097145823376
375 0.0493097145823376
376 0.0493097145823376
377 0.0493097145823376
378 0.0493097145823376
379 0.0493097145823376
380 0.0493097145823376
381 0.0493097145823376
382 0.0493097145823376
383 0.0493097145823376
384 0.0493097145823376
385 0.049373458093362126
386 0.049373458093362126
387 0.049373458093362126
388 0.049373458093362126
389 0.049373458093362126
390 0.04950814772415449
391 0.049571726578206896
392 0.0497377734228368
393 0.0497377734228368
394 0.0497377734228368
395 0.0497377734228368
396 0.0497377734228368
397 0.0497377734228368
398 0.0497377734228368
399 0.0497377734228368
400 0.05003695022476297
401 0.05003695022476297
402 0.05003695022476297
403 0.05093336594363403
404 0.05093336594363403
405 0.05093336594363403
406 0.05093336594363403
407 0.05093336594363403
408 0.05093336594363403
409 0.05093336594363403
410 0.05093336594363403
411 0.05093336594363403
412 0.05093336594363403
413 0.05093336594363403
414 0.05093336594363403
415 0.05093336594363403
416 0.05093336594363403
417 0.05093336594363403
418 0.05093336594363403
419 0.05093336594363403
420 0.05103373006036584
421 0.05103373006036584
422 0.05103373006036584
423 0.05103373006036584
424 0.05103373006036584
425 0.05103373006036584
426 0.05103373006036584
427 0.05103373006036584
428 0.05103373006036584
429 0.05103373006036584
430 0.05103373006036584
431 0.05122187333534347
432 0.05122187333534347
433 0.05163034807171441
434 0.05163034807171441
435 0.05163034807171441
436 0.05163034807171441
437 0.05163034807171441
438 0.05163034807171441
439 0.05163034807171441
440 0.05163034807171441
441 0.05163034807171441
442 0.05163034807171441
443 0.05163034807171441
444 0.05163034807171441
445 0.05163034807171441
446 0.0517515717092865
447 0.0517515717092865
448 0.0517515717092865
449 0.0517515717092865
450 0.05187261863799286
451 0.05187261863799286
452 0.05187261863799286
453 0.052017273531615546
454 0.052017273531615546
455 0.052017273531615546
456 0.052017273531615546
457 0.052017273531615546
458 0.052017273531615546
459 0.052017273531615546
460 0.052017273531615546
461 0.05207914982039419
462 0.05207914982039419
463 0.05207914982039419
464 0.05230260762345611
465 0.05241449080786498
466 0.05241449080786498
467 0.05241449080786498
468 0.05241449080786498
469 0.052575708966639274
470 0.052575708966639274
471 0.05276114625119121
472 0.05282278614488893
473 0.05282278614488893
474 0.05282278614488893
475 0.05282278614488893
476 0.05282278614488893
477 0.05282278614488893
478 0.05282278614488893
479 0.05282278614488893
480 0.05282278614488893
481 0.05282278614488893
482 0.05282278614488893
483 0.053062114579389134
484 0.053062114579389134
485 0.053062114579389134
486 0.053062114579389134
487 0.053062114579389134
488 0.053062114579389134
489 0.05318154078814167
490 0.05318154078814167
491 0.05318154078814167
492 0.05318154078814167
493 0.05318154078814167
494 0.05318154078814167
495 0.05340267498535123
496 0.05340267498535123
497 0.05340267498535123
498 0.05340267498535123
499 0.05340267498535123
500 0.05340267498535123
501 0.05340267498535123
502 0.05340267498535123
503 0.05340267498535123
504 0.05340267498535123
505 0.05340267498535123
506 0.05358598259506274
507 0.05358598259506274
508 0.05358598259506274
509 0.05358598259506274
510 0.05358598259506274
511 0.05358598259506274
512 0.05358598259506274
513 0.05358598259506274
514 0.05358598259506274
515 0.05358598259506274
516 0.05358598259506274
517 0.05358598259506274
518 0.05358598259506274
519 0.05358598259506274
520 0.05358598259506274
521 0.053646651523171995
522 0.053743537155313485
523 0.053743537155313485
524 0.053743537155313485
525 0.053743537155313485
526 0.053743537155313485
527 0.053743537155313485
528 0.053743537155313485
529 0.053743537155313485
530 0.053743537155313485
531 0.053743537155313485
532 0.053743537155313485
533 0.053743537155313485
534 0.053743537155313485
535 0.053743537155313485
536 0.053743537155313485
537 0.05385286389155729
538 0.05385286389155729
539 0.05385286389155729
540 0.05385286389155729
541 0.05385286389155729
542 0.05385286389155729
543 0.05385286389155729
544 0.05385286389155729
545 0.05441312862731378
546 0.0546308298456105
547 0.05484846801117189
548 0.05484846801117189
549 0.05484846801117189
550 0.05484846801117189
551 0.05484846801117189
552 0.05484846801117189
553 0.05484846801117189
554 0.05484846801117189
555 0.05484846801117189
556 0.05484846801117189
557 0.05484846801117189
558 0.05484846801117189
559 0.05484846801117189
560 0.05484846801117189
561 0.05484846801117189
562 0.05484846801117189
563 0.05484846801117189
564 0.05484846801117189
565 0.05484846801117189
566 0.055131299649693696
567 0.055131299649693696
568 0.05528766013705954
569 0.05528766013705954
570 0.05528766013705954
571 0.05528766013705954
572 0.05528766013705954
573 0.05528766013705954
574 0.05528766013705954
575 0.05528766013705954
576 0.05541410602606767
577 0.05541410602606767
578 0.05541410602606767
579 0.05541410602606767
580 0.05541410602606767
581 0.05541410602606767
582 0.05541410602606767
583 0.05541410602606767
584 0.05541410602606767
585 0.05541410602606767
586 0.05541410602606767
587 0.05541410602606767
588 0.05541410602606767
589 0.05541410602606767
590 0.05541410602606767
591 0.05541410602606767
592 0.05541410602606767
593 0.05541410602606767
594 0.05541410602606767
595 0.05541410602606767
596 0.05541410602606767
597 0.05541410602606767
598 0.05541410602606767
599 0.05541410602606767
600 0.05541410602606767
601 0.05541410602606767
602 0.05541410602606767
603 0.05541410602606767
604 0.05541410602606767
605 0.05541410602606767
606 0.05541410602606767
607 0.05541410602606767
608 0.055539487467648856
609 0.05567748050779559
610 0.05567748050779559
611 0.05567748050779559
612 0.05567748050779559
613 0.05567748050779559
614 0.05567748050779559
615 0.05567748050779559
616 0.05567748050779559
617 0.05567748050779559
618 0.05567748050779559
619 0.05567748050779559
620 0.05567748050779559
621 0.05567748050779559
622 0.05567748050779559
623 0.05567748050779559
624 0.05567748050779559
625 0.05591720925059333
626 0.05591720925059333
627 0.05591720925059333
628 0.05591720925059333
629 0.05591720925059333
630 0.05591720925059333
631 0.05591720925059333
632 0.05591720925059333
633 0.05603186652560164
634 0.05603186652560164
635 0.05603186652560164
636 0.05603186652560164
637 0.05603186652560164
638 0.05603186652560164
639 0.05603186652560164
640 0.05603186652560164
641 0.05603186652560164
642 0.056156194552864705
643 0.056156194552864705
644 0.056156194552864705
645 0.056156194552864705
646 0.056156194552864705
647 0.056156194552864705
648 0.056156194552864705
649 0.056156194552864705
650 0.056156194552864705
651 0.056156194552864705
652 0.05624976182746333
653 0.05624976182746333
654 0.05624976182746333
655 0.05624976182746333
656 0.05637367708216307
657 0.05637367708216307
658 0.05637367708216307
659 0.05637367708216307
660 0.056509963846518775
661 0.056509963846518775
662 0.056509963846518775
663 0.056509963846518775
664 0.05663364836303194
665 0.05675730429259388
666 0.05675730429259388
667 0.05675730429259388
668 0.05675730429259388
669 0.05675730429259388
670 0.05675730429259388
671 0.05675730429259388
672 0.05675730429259388
673 0.05675730429259388
674 0.05675730429259388
675 0.05675730429259388
676 0.05675730429259388
677 0.05675730429259388
678 0.05675730429259388
679 0.05675730429259388
680 0.05675730429259388
681 0.05688051032531983
682 0.05688051032531983
683 0.05688051032531983
684 0.05688051032531983
685 0.05688051032531983
686 0.05688051032531983
687 0.05688051032531983
688 0.05688051032531983
689 0.05688051032531983
690 0.05688051032531983
691 0.05688051032531983
692 0.05688051032531983
693 0.05688051032531983
694 0.05688051032531983
695 0.05688051032531983
696 0.057032024721200315
697 0.057032024721200315
698 0.057032024721200315
699 0.057032024721200315
700 0.057032024721200315
701 0.05738043712936292
702 0.05738043712936292
703 0.05738043712936292
704 0.05738043712936292
705 0.05738043712936292
706 0.05738043712936292
707 0.05738043712936292
708 0.05738043712936292
709 0.05738043712936292
710 0.05738043712936292
711 0.05764409213028757
712 0.057756699854397596
713 0.057756699854397596
714 0.057756699854397596
715 0.057756699854397596
716 0.057756699854397596
717 0.05784891703881845
718 0.05784891703881845
719 0.05784891703881845
720 0.05784891703881845
721 0.05784891703881845
722 0.05784891703881845
723 0.05784891703881845
724 0.05784891703881845
725 0.05784891703881845
726 0.05784891703881845
727 0.05784891703881845
728 0.05784891703881845
729 0.05784891703881845
730 0.05796109901767848
731 0.05796109901767848
732 0.05796109901767848
733 0.05796109901767848
734 0.05796109901767848
735 0.05796109901767848
736 0.05796109901767848
737 0.05796109901767848
738 0.05796109901767848
739 0.05796109901767848
740 0.05796109901767848
741 0.05796109901767848
742 0.05796109901767848
743 0.05807298192152597
744 0.05807298192152597
745 0.058280471433250255
746 0.058280471433250255
747 0.058280471433250255
748 0.058280471433250255
749 0.058280471433250255
750 0.058280471433250255
751 0.058280471433250255
752 0.058503831054840714
753 0.058503831054840714
754 0.058503831054840714
755 0.05859533071102371
756 0.05859533071102371
757 0.05859533071102371
758 0.05859533071102371
759 0.05859533071102371
760 0.05859533071102371
761 0.05859533071102371
762 0.05859533071102371
763 0.05859533071102371
764 0.05859533071102371
765 0.05859533071102371
766 0.05859533071102371
767 0.05859533071102371
768 0.05859533071102371
769 0.05859533071102371
770 0.05859533071102371
771 0.05859533071102371
772 0.05859533071102371
773 0.05859533071102371
774 0.05859533071102371
775 0.05859533071102371
776 0.05859533071102371
777 0.05859533071102371
778 0.05859533071102371
779 0.05859533071102371
780 0.05859533071102371
781 0.05859533071102371
782 0.05869850005879294
783 0.05869850005879294
784 0.05869850005879294
785 0.05869850005879294
786 0.058819060271732976
787 0.058819060271732976
788 0.058819060271732976
789 0.058819060271732976
790 0.058922072464155
791 0.058922072464155
792 0.058922072464155
793 0.058922072464155
794 0.058922072464155
795 0.05904242744282883
796 0.05904242744282883
797 0.05904242744282883
798 0.05904242744282883
799 0.05904242744282883
800 0.05904242744282883
801 0.05904242744282883
802 0.05904242744282883
803 0.05904242744282883
804 0.05921932131560437
805 0.05921932131560437
806 0.05921932131560437
807 0.05921932131560437
808 0.05921932131560437
809 0.05921932131560437
810 0.05921932131560437
811 0.05921932131560437
812 0.05921932131560437
813 0.059329703101072474
814 0.059500030032801424
815 0.059500030032801424
816 0.059500030032801424
817 0.059500030032801424
818 0.059500030032801424
819 0.059500030032801424
820 0.059500030032801424
821 0.059500030032801424
822 0.059500030032801424
823 0.059500030032801424
824 0.059500030032801424
825 0.059500030032801424
826 0.05961015147647542
827 0.05961015147647542
828 0.05961015147647542
829 0.05961015147647542
830 0.059729736079836636
831 0.059729736079836636
832 0.059849277937965246
833 0.059849277937965246
834 0.059849277937965246
835 0.059849277937965246
836 0.059849277937965246
837 0.059849277937965246
838 0.059849277937965246
839 0.059849277937965246
840 0.059849277937965246
841 0.059849277937965246
842 0.059849277937965246
843 0.059849277937965246
844 0.059849277937965246
845 0.059849277937965246
846 0.059849277937965246
847 0.059849277937965246
848 0.059849277937965246
849 0.059849277937965246
850 0.06018774995490036
851 0.06018774995490036
852 0.06052610424121989
853 0.06052610424121989
854 0.06052610424121989
855 0.06052610424121989
856 0.06052610424121989
857 0.06052610424121989
858 0.06052610424121989
859 0.06052610424121989
860 0.06052610424121989
861 0.06052610424121989
862 0.06063553160405781
863 0.06074494022489659
864 0.06074494022489659
865 0.06074494022489659
866 0.06074494022489659
867 0.06080104948118594
868 0.06080104948118594
869 0.06080104948118594
870 0.06080104948118594
871 0.06091978349685672
872 0.06091978349685672
873 0.06091978349685672
874 0.06091978349685672
875 0.06091978349685672
876 0.06091978349685672
877 0.06106613698737393
878 0.06106613698737393
879 0.06106613698737393
880 0.06106613698737393
881 0.06106613698737393
882 0.06106613698737393
883 0.06106613698737393
884 0.06106613698737393
885 0.06128588301225778
886 0.06128588301225778
887 0.06128588301225778
888 0.06128588301225778
889 0.06128588301225778
890 0.06128588301225778
891 0.06128588301225778
892 0.06139476003406482
893 0.06139476003406482
894 0.06139476003406482
895 0.06139476003406482
896 0.06139476003406482
897 0.06139476003406482
898 0.06139476003406482
899 0.06139476003406482
900 0.061512923096651274
901 0.061512923096651274
902 0.061512923096651274
903 0.06162160429198733
904 0.06162160429198733
905 0.06162160429198733
906 0.06162160429198733
907 0.06162160429198733
908 0.06162160429198733
909 0.06162160429198733
910 0.06162160429198733
911 0.06162160429198733
912 0.06162160429198733
913 0.06162160429198733
914 0.06162160429198733
915 0.06162160429198733
916 0.06162160429198733
917 0.06162160429198733
918 0.06162160429198733
919 0.06162160429198733
920 0.06162160429198733
921 0.06162160429198733
922 0.06162160429198733
923 0.06162160429198733
924 0.06162160429198733
925 0.06162160429198733
926 0.06162160429198733
927 0.06162160429198733
928 0.06162160429198733
929 0.06162160429198733
930 0.06162160429198733
931 0.06162160429198733
932 0.06162160429198733
933 0.06162160429198733
934 0.06162160429198733
935 0.06162160429198733
936 0.06162160429198733
937 0.06162160429198733
938 0.061739054210104755
939 0.061739054210104755
940 0.061739054210104755
941 0.061739054210104755
942 0.06183942278970053
943 0.06183942278970053
944 0.06183942278970053
945 0.06183942278970053
946 0.06183942278970053
947 0.06183942278970053
948 0.06183942278970053
949 0.06183942278970053
950 0.06183942278970053
951 0.06183942278970053
952 0.06183942278970053
953 0.06183942278970053
954 0.06183942278970053
955 0.06183942278970053
956 0.06183942278970053
957 0.06183942278970053
958 0.06183942278970053
959 0.06183942278970053
960 0.06183942278970053
961 0.06183942278970053
962 0.06183942278970053
963 0.06183942278970053
964 0.06183942278970053
965 0.06183942278970053
966 0.06183942278970053
967 0.06183942278970053
968 0.06183942278970053
969 0.06183942278970053
970 0.06183942278970053
971 0.06183942278970053
972 0.0619393345164492
973 0.0619393345164492
974 0.0619393345164492
975 0.0619393345164492
976 0.0619393345164492
977 0.0619393345164492
978 0.0619393345164492
979 0.062039142256164075
980 0.062039142256164075
981 0.062039142256164075
982 0.062039142256164075
983 0.062039142256164075
984 0.062039142256164075
985 0.062155760053195
986 0.062155760053195
987 0.062155760053195
988 0.062155760053195
989 0.062155760053195
990 0.062155760053195
991 0.062155760053195
992 0.062155760053195
993 0.062155760053195
994 0.062155760053195
995 0.062155760053195
996 0.062155760053195
997 0.062155760053195
998 0.062155760053195
999 0.062155760053195
1000 0.062155760053195

==> data/mean-ndcg-ue-vulnerability-1000-crash_class=msan_use_of_uninitialized_value.dat <==
1 0.13095238095238096
2 0.0941092564538532
3 0.07761417196631756
4 0.07457268389860709
5 0.07537968049061344
6 0.07332147901222076
7 0.07239218062884809
8 0.06974272003554266
9 0.07035931757991747
10 0.07359912902046871
11 0.07757248854090534
12 0.07722196584954129
13 0.07899529603519827
14 0.08083556250144956
15 0.08290239163880272
16 0.08403342655805487
17 0.087695495526363
18 0.09024817751927272
19 0.09112095901394698
20 0.10306261791621894
21 0.10685235064137442
22 0.10922425418438543
23 0.10992801137945832
24 0.11582365453682922
25 0.11659005298049108
26 0.12076349089305694
27 0.12076349089305694
28 0.12363343720543622
29 0.1267128566733597
30 0.1267128566733597
31 0.12786104134438103
32 0.12786104134438103
33 0.12968803898360234
34 0.13075637712996724
35 0.13075637712996724
36 0.13075637712996724
37 0.13214194167019608
38 0.1336964993632249
39 0.1336964993632249
40 0.1336964993632249
41 0.13444527232571712
42 0.1364806176826681
43 0.13708000925402283
44 0.1379262412026944
45 0.14000571063838638
46 0.14585229521110743
47 0.14687800923217642
48 0.14746082426402146
49 0.14746082426402146
50 0.14746082426402146
51 0.1480348742423389
52 0.14937193963287163
53 0.14937193963287163
54 0.14937193963287163
55 0.14937193963287163
56 0.14993295437661822
57 0.14993295437661822
58 0.14993295437661822
59 0.1504869408173069
60 0.1504869408173069
61 0.1504869408173069
62 0.1504869408173069
63 0.15141804940068537
64 0.15185311749289138
65 0.15185311749289138
66 0.1539985200603381
67 0.1539985200603381
68 0.1545342201823156
69 0.15482934425481187
70 0.15482934425481187
71 0.15482934425481187
72 0.1554929077974463
73 0.1563453761590885
74 0.15764180865840438
75 0.15903187008600422
76 0.15903187008600422
77 0.1663659328722936
78 0.16700644079169105
79 0.16700644079169105
80 0.16700644079169105
81 0.16735609575020807
82 0.16735609575020807
83 0.16735609575020807
84 0.16735609575020807
85 0.16735609575020807
86 0.1679827691788908
87 0.1679827691788908
88 0.16844777019909904
89 0.16844777019909904
90 0.1693532193869357
91 0.17006561877531126
92 0.17006561877531126
93 0.17006561877531126
94 0.17006561877531126
95 0.17006561877531126
96 0.17006561877531126
97 0.17006561877531126
98 0.1707666493298373
99 0.1707666493298373
100 0.17160571121826532
101 0.17160571121826532
102 0.17160571121826532
103 0.172143349020566
104 0.172143349020566
105 0.172143349020566
106 0.17352209390113862
107 0.17352209390113862
108 0.17352209390113862
109 0.17352209390113862
110 0.17396528470829975
111 0.17496946076084494
112 0.17496946076084494
113 0.1760330695131352
114 0.1763936844640206
115 0.17698243230310345
116 0.17698243230310345
117 0.17698243230310345
118 0.17698243230310345
119 0.17698243230310345
120 0.17869843513401656
121 0.17869843513401656
122 0.17869843513401656
123 0.17913144313632137
124 0.17913144313632137
125 0.17913144313632137
126 0.17939027567012658
127 0.17939027567012658
128 0.17939027567012658
129 0.17939027567012658
130 0.17939027567012658
131 0.17939027567012658
132 0.17939027567012658
133 0.17939027567012658
134 0.17939027567012658
135 0.17939027567012658
136 0.17939027567012658
137 0.17939027567012658
138 0.17939027567012658
139 0.17939027567012658
140 0.17939027567012658
141 0.17939027567012658
142 0.17939027567012658
143 0.17939027567012658
144 0.17939027567012658
145 0.17939027567012658
146 0.17939027567012658
147 0.1798441710115126
148 0.18009473989078392
149 0.18051129794555365
150 0.18051129794555365
151 0.18051129794555365
152 0.18051129794555365
153 0.1809256795480863
154 0.1812857806031312
155 0.18183998768327003
156 0.18183998768327003
157 0.18225227041132802
158 0.18225227041132802
159 0.18380207807568183
160 0.18380207807568183
161 0.18380207807568183
162 0.18380207807568183
163 0.18380207807568183
164 0.18380207807568183
165 0.18380207807568183
166 0.18380207807568183
167 0.18380207807568183
168 0.18380207807568183
169 0.18380207807568183
170 0.1846139633607972
171 0.1846139633607972
172 0.1846139633607972
173 0.18509796672405246
174 0.18509796672405246
175 0.18542890159747366
176 0.18542890159747366
177 0.18542890159747366
178 0.18542890159747366
179 0.18564763998342398
180 0.18564763998342398
181 0.18564763998342398
182 0.18564763998342398
183 0.18564763998342398
184 0.18564763998342398
185 0.18564763998342398
186 0.18564763998342398
187 0.18564763998342398
188 0.18564763998342398
189 0.18564763998342398
190 0.18564763998342398
191 0.18564763998342398
192 0.18564763998342398
193 0.18564763998342398
194 0.18564763998342398
195 0.18564763998342398
196 0.18691670880016573
197 0.18691670880016573
198 0.18771162787774112
199 0.18771162787774112
200 0.18771162787774112
201 0.1884411260788359
202 0.1884411260788359
203 0.1884411260788359
204 0.1884411260788359
205 0.1884411260788359
206 0.1884411260788359
207 0.1884411260788359
208 0.188865699170672
209 0.188865699170672
210 0.188865699170672
211 0.188865699170672
212 0.18977702545044803
213 0.19086012931403784
214 0.19086012931403784
215 0.19086012931403784
216 0.19086012931403784
217 0.19119742049630548
218 0.19119742049630548
219 0.19119742049630548
220 0.19250034951991923
221 0.1948853295503477
222 0.19530481157659857
223 0.19530481157659857
224 0.19530481157659857
225 0.19530481157659857
226 0.19530481157659857
227 0.19530481157659857
228 0.19530481157659857
229 0.19530481157659857
230 0.195661185842739
231 0.195661185842739
232 0.195661185842739
233 0.195661185842739
234 0.195661185842739
235 0.195661185842739
236 0.19632545897023446
237 0.19632545897023446
238 0.19750188218061707
239 0.19750188218061707
240 0.19801214098998346
241 0.19801214098998346
242 0.19883798697564173
243 0.19995631389381657
244 0.19995631389381657
245 0.19995631389381657
246 0.19995631389381657
247 0.19995631389381657
248 0.19995631389381657
249 0.19995631389381657
250 0.19995631389381657
251 0.19995631389381657
252 0.19995631389381657
253 0.19995631389381657
254 0.19995631389381657
255 0.19995631389381657
256 0.19995631389381657
257 0.19995631389381657
258 0.19995631389381657
259 0.19995631389381657
260 0.19995631389381657
261 0.20018148552552287
262 0.20018148552552287
263 0.20018148552552287
264 0.20018148552552287
265 0.20018148552552287
266 0.20018148552552287
267 0.20018148552552287
268 0.20018148552552287
269 0.20018148552552287
270 0.20018148552552287
271 0.20018148552552287
272 0.20048652199399983
273 0.20048652199399983
274 0.20048652199399983
275 0.20048652199399983
276 0.20048652199399983
277 0.20048652199399983
278 0.20048652199399983
279 0.20048652199399983
280 0.20048652199399983
281 0.20078980481041458
282 0.20078980481041458
283 0.20078980481041458
284 0.20078980481041458
285 0.20078980481041458
286 0.20078980481041458
287 0.20078980481041458
288 0.20101107886668096
289 0.20101107886668096
290 0.20101107886668096
291 0.20101107886668096
292 0.20101107886668096
293 0.20101107886668096
294 0.20101107886668096
295 0.20101107886668096
296 0.20101107886668096
297 0.20101107886668096
298 0.20101107886668096
299 0.20144885855535857
300 0.20144885855535857
301 0.20144885855535857
302 0.20144885855535857
303 0.20193839019646131
304 0.20225588035723704
305 0.20225588035723704
306 0.20269189685812827
307 0.20269189685812827
308 0.2033942374156512
309 0.2033942374156512
310 0.2033942374156512
311 0.2033942374156512
312 0.2038812835329042
313 0.2038812835329042
314 0.2038812835329042
315 0.2038812835329042
316 0.2043672556961375
317 0.2043672556961375
318 0.2043672556961375
319 0.2043672556961375
320 0.2043672556961375
321 0.2043672556961375
322 0.2054696709153127
323 0.2054696709153127
324 0.2054696709153127
325 0.2054696709153127
326 0.2054696709153127
327 0.2054696709153127
328 0.2054696709153127
329 0.2054696709153127
330 0.20602486803613046
331 0.20602486803613046
332 0.20602486803613046
333 0.20602486803613046
334 0.20602486803613046
335 0.20602486803613046
336 0.20678714888105101
337 0.2073403506717413
338 0.2073403506717413
339 0.2073403506717413
340 0.2073403506717413
341 0.2073403506717413
342 0.2073403506717413
343 0.20789188586352741
344 0.20837081881126757
345 0.20837081881126757
346 0.20837081881126757
347 0.20837081881126757
348 0.20837081881126757
349 0.2086338520680433
350 0.2086338520680433
351 0.2086338520680433
352 0.2086338520680433
353 0.2086338520680433
354 0.2086338520680433
355 0.2086338520680433
356 0.20883326205275182
357 0.20883326205275182
358 0.20883326205275182
359 0.20912396256658605
360 0.20931685143402573
361 0.20931685143402573
362 0.20931685143402573
363 0.2095156048036466
364 0.2095156048036466
365 0.2095156048036466
366 0.2095156048036466
367 0.2095156048036466
368 0.2095156048036466
369 0.2095156048036466
370 0.2095156048036466
371 0.2095156048036466
372 0.2097074284897275
373 0.2097074284897275
374 0.2097074284897275
375 0.2097074284897275
376 0.2097074284897275
377 0.2097074284897275
378 0.2101279733133367
379 0.2101279733133367
380 0.2103872503204064
381 0.2103872503204064
382 0.2103872503204064
383 0.2103872503204064
384 0.2103872503204064
385 0.2103872503204064
386 0.2103872503204064
387 0.2109276490003473
388 0.21121457290423656
389 0.21509509834656756
390 0.21509509834656756
391 0.21509509834656756
392 0.21509509834656756
393 0.21528516399316575
394 0.21528516399316575
395 0.21528516399316575
396 0.21528516399316575
397 0.216577245705979
398 0.216577245705979
399 0.216577245705979
400 0.216577245705979
401 0.216577245705979
402 0.216577245705979
403 0.216577245705979
404 0.216577245705979
405 0.216577245705979
406 0.21722169438771954
407 0.21722169438771954
408 0.21722169438771954
409 0.2190306583028208
410 0.2195658862708607
411 0.22085054914490485
412 0.22085054914490485
413 0.22085054914490485
414 0.22085054914490485
415 0.22085054914490485
416 0.22085054914490485
417 0.22085054914490485
418 0.22085054914490485
419 0.22085054914490485
420 0.22085054914490485
421 0.22085054914490485
422 0.22085054914490485
423 0.22085054914490485
424 0.22085054914490485
425 0.22085054914490485
426 0.22085054914490485
427 0.22138219692836666
428 0.22138219692836666
429 0.22138219692836666
430 0.22138219692836666
431 0.2219130297399107
432 0.2219130297399107
433 0.2219130297399107
434 0.2219130297399107
435 0.2219130297399107
436 0.2219130297399107
437 0.2219130297399107
438 0.2219130297399107
439 0.2222316775796346
440 0.2222316775796346
441 0.2222316775796346
442 0.2222316775796346
443 0.2222316775796346
444 0.22269062016107938
445 0.22269062016107938
446 0.22300844383905746
447 0.22300844383905746
448 0.22300844383905746
449 0.22335009319325255
450 0.22335009319325255
451 0.22335009319325255
452 0.22335009319325255
453 0.22335009319325255
454 0.22335009319325255
455 0.22335009319325255
456 0.22335009319325255
457 0.22335009319325255
458 0.22335009319325255
459 0.22335009319325255
460 0.22335009319325255
461 0.22335009319325255
462 0.22335009319325255
463 0.22335009319325255
464 0.22335009319325255
465 0.22335009319325255
466 0.22335009319325255
467 0.22335009319325255
468 0.2242601392678444
469 0.2242601392678444
470 0.22443417155466627
471 0.22443417155466627
472 0.22443417155466627
473 0.22493920517186425
474 0.22493920517186425
475 0.22493920517186425
476 0.2253929803595
477 0.2253929803595
478 0.2253929803595
479 0.22634443907082086
480 0.22634443907082086
481 0.22634443907082086
482 0.22634443907082086
483 0.22634443907082086
484 0.22653396866058917
485 0.22702064504507943
486 0.22702064504507943
487 0.22702064504507943
488 0.22702064504507943
489 0.22702064504507943
490 0.22702064504507943
491 0.22702064504507943
492 0.22702064504507943
493 0.22702064504507943
494 0.22702064504507943
495 0.2273860979772206
496 0.2273860979772206
497 0.2273860979772206
498 0.2273860979772206
499 0.2273860979772206
500 0.2273860979772206
501 0.2273860979772206
502 0.2273860979772206
503 0.2273860979772206
504 0.22758753125671516
505 0.22758753125671516
506 0.22758753125671516
507 0.22758753125671516
508 0.22758753125671516
509 0.22831517384260436
510 0.22831517384260436
511 0.22831517384260436
512 0.22831517384260436
513 0.22862588647416793
514 0.22907409133438744
515 0.22907409133438744
516 0.22907409133438744
517 0.22907409133438744
518 0.22907409133438744
519 0.22907409133438744
520 0.229384132113618
521 0.229384132113618
522 0.229384132113618
523 0.229384132113618
524 0.229384132113618
525 0.229384132113618
526 0.229384132113618
527 0.229384132113618
528 0.229384132113618
529 0.229384132113618
530 0.229384132113618
531 0.2295547876608041
532 0.2295547876608041
533 0.2295547876608041
534 0.2295547876608041
535 0.22991573020481115
536 0.22991573020481115
537 0.22991573020481115
538 0.22991573020481115
539 0.22991573020481115
540 0.22991573020481115
541 0.22991573020481115
542 0.22991573020481115
543 0.22991573020481115
544 0.22991573020481115
545 0.22991573020481115
546 0.22991573020481115
547 0.22991573020481115
548 0.22991573020481115
549 0.22991573020481115
550 0.22991573020481115
551 0.22991573020481115
552 0.22991573020481115
553 0.22991573020481115
554 0.22991573020481115
555 0.22991573020481115
556 0.22991573020481115
557 0.22991573020481115
558 0.22991573020481115
559 0.22991573020481115
560 0.22991573020481115
561 0.22991573020481115
562 0.22991573020481115
563 0.22991573020481115
564 0.22991573020481115
565 0.22991573020481115
566 0.22991573020481115
567 0.22991573020481115
568 0.22991573020481115
569 0.22991573020481115
570 0.22991573020481115
571 0.22991573020481115
572 0.22991573020481115
573 0.22991573020481115
574 0.22991573020481115
575 0.22991573020481115
576 0.22991573020481115
577 0.22991573020481115
578 0.22991573020481115
579 0.22991573020481115
580 0.22991573020481115
581 0.22991573020481115
582 0.22991573020481115
583 0.22991573020481115
584 0.22991573020481115
585 0.22991573020481115
586 0.22991573020481115
587 0.22991573020481115
588 0.22991573020481115
589 0.22991573020481115
590 0.22991573020481115
591 0.23027105393214672
592 0.23027105393214672
593 0.23027105393214672
594 0.23027105393214672
595 0.23027105393214672
596 0.23051211325883453
597 0.23086687656137728
598 0.23086687656137728
599 0.23086687656137728
600 0.23086687656137728
601 0.23105000657019037
602 0.23105000657019037
603 0.23105000657019037
604 0.23105000657019037
605 0.23105000657019037
606 0.23105000657019037
607 0.23105000657019037
608 0.23105000657019037
609 0.23105000657019037
610 0.23105000657019037
611 0.23105000657019037
612 0.23105000657019037
613 0.23105000657019037
614 0.23105000657019037
615 0.23105000657019037
616 0.23105000657019037
617 0.23105000657019037
618 0.23105000657019037
619 0.23105000657019037
620 0.23105000657019037
621 0.23105000657019037
622 0.23105000657019037
623 0.23105000657019037
624 0.23105000657019037
625 0.23105000657019037
626 0.23105000657019037
627 0.23105000657019037
628 0.23105000657019037
629 0.23105000657019037
630 0.23105000657019037
631 0.23105000657019037
632 0.23105000657019037
633 0.23105000657019037
634 0.23105000657019037
635 0.23105000657019037
636 0.23105000657019037
637 0.23105000657019037
638 0.23105000657019037
639 0.23105000657019037
640 0.23105000657019037
641 0.23105000657019037
642 0.23105000657019037
643 0.23105000657019037
644 0.23105000657019037
645 0.2314825135503963
646 0.2314825135503963
647 0.2314825135503963
648 0.2314825135503963
649 0.2314825135503963
650 0.2314825135503963
651 0.2314825135503963
652 0.2314825135503963
653 0.2314825135503963
654 0.2314825135503963
655 0.2314825135503963
656 0.2314825135503963
657 0.2314825135503963
658 0.2314825135503963
659 0.2314825135503963
660 0.2314825135503963
661 0.2314825135503963
662 0.2314825135503963
663 0.2314825135503963
664 0.2314825135503963
665 0.2314825135503963
666 0.2314825135503963
667 0.2314825135503963
668 0.2314825135503963
669 0.2314825135503963
670 0.2314825135503963
671 0.2314825135503963
672 0.2314825135503963
673 0.2314825135503963
674 0.2314825135503963
675 0.2314825135503963
676 0.2314825135503963
677 0.2314825135503963
678 0.2314825135503963
679 0.2314825135503963
680 0.2314825135503963
681 0.2314825135503963
682 0.2314825135503963
683 0.2314825135503963
684 0.2314825135503963
685 0.2314825135503963
686 0.2314825135503963
687 0.2314825135503963
688 0.2314825135503963
689 0.2314825135503963
690 0.2314825135503963
691 0.2314825135503963
692 0.2314825135503963
693 0.2314825135503963
694 0.2314825135503963
695 0.2314825135503963
696 0.2314825135503963
697 0.2314825135503963
698 0.2314825135503963
699 0.2314825135503963
700 0.2314825135503963
701 0.2314825135503963
702 0.2314825135503963
703 0.2314825135503963
704 0.2314825135503963
705 0.2314825135503963
706 0.2314825135503963
707 0.2314825135503963
708 0.2314825135503963
709 0.2314825135503963
710 0.2314825135503963
711 0.231908614761534
712 0.231908614761534
713 0.231908614761534
714 0.231908614761534
715 0.231908614761534
716 0.231908614761534
717 0.231908614761534
718 0.231908614761534
719 0.231908614761534
720 0.231908614761534
721 0.231908614761534
722 0.231908614761534
723 0.231908614761534
724 0.231908614761534
725 0.231908614761534
726 0.231908614761534
727 0.231908614761534
728 0.231908614761534
729 0.231908614761534
730 0.231908614761534
731 0.231908614761534
732 0.231908614761534
733 0.231908614761534
734 0.231908614761534
735 0.231908614761534
736 0.231908614761534
737 0.231908614761534
738 0.231908614761534
739 0.231908614761534
740 0.231908614761534
741 0.231908614761534
742 0.231908614761534
743 0.231908614761534
744 0.231908614761534
745 0.231908614761534
746 0.231908614761534
747 0.231908614761534
748 0.231908614761534
749 0.231908614761534
750 0.231908614761534
751 0.231908614761534
752 0.231908614761534
753 0.231908614761534
754 0.231908614761534
755 0.231908614761534
756 0.231908614761534
757 0.231908614761534
758 0.231908614761534
759 0.231908614761534
760 0.231908614761534
761 0.231908614761534
762 0.231908614761534
763 0.231908614761534
764 0.231908614761534
765 0.231908614761534
766 0.231908614761534
767 0.231908614761534
768 0.231908614761534
769 0.231908614761534
770 0.231908614761534
771 0.231908614761534
772 0.231908614761534
773 0.231908614761534
774 0.231908614761534
775 0.231908614761534
776 0.231908614761534
777 0.231908614761534
778 0.231908614761534
779 0.231908614761534
780 0.231908614761534
781 0.231908614761534
782 0.231908614761534
783 0.231908614761534
784 0.231908614761534
785 0.231908614761534
786 0.231908614761534
787 0.231908614761534
788 0.231908614761534
789 0.231908614761534
790 0.231908614761534
791 0.231908614761534
792 0.231908614761534
793 0.231908614761534
794 0.231908614761534
795 0.231908614761534
796 0.231908614761534
797 0.231908614761534
798 0.231908614761534
799 0.23219876439125578
800 0.23219876439125578
801 0.23219876439125578
802 0.23219876439125578
803 0.23219876439125578
804 0.23219876439125578
805 0.23219876439125578
806 0.23219876439125578
807 0.23219876439125578
808 0.23219876439125578
809 0.23219876439125578
810 0.23219876439125578
811 0.23248826920790458
812 0.23248826920790458
813 0.23248826920790458
814 0.23248826920790458
815 0.23248826920790458
816 0.23248826920790458
817 0.23248826920790458
818 0.23248826920790458
819 0.23248826920790458
820 0.23248826920790458
821 0.23248826920790458
822 0.23248826920790458
823 0.23248826920790458
824 0.23248826920790458
825 0.23248826920790458
826 0.23248826920790458
827 0.23248826920790458
828 0.23248826920790458
829 0.23248826920790458
830 0.23248826920790458
831 0.23248826920790458
832 0.23248826920790458
833 0.23248826920790458
834 0.23248826920790458
835 0.23248826920790458
836 0.23248826920790458
837 0.23248826920790458
838 0.23248826920790458
839 0.23248826920790458
840 0.23248826920790458
841 0.23248826920790458
842 0.23248826920790458
843 0.23264723622891292
844 0.23264723622891292
845 0.23264723622891292
846 0.23264723622891292
847 0.23264723622891292
848 0.23280606402083678
849 0.23280606402083678
850 0.23280606402083678
851 0.23280606402083678
852 0.23280606402083678
853 0.23280606402083678
854 0.23280606402083678
855 0.23280606402083678
856 0.23280606402083678
857 0.23280606402083678
858 0.23280606402083678
859 0.23280606402083678
860 0.23280606402083678
861 0.23280606402083678
862 0.23280606402083678
863 0.23280606402083678
864 0.23280606402083678
865 0.23280606402083678
866 0.23280606402083678
867 0.23321968900678497
868 0.23321968900678497
869 0.23321968900678497
870 0.23321968900678497
871 0.23321968900678497
872 0.23321968900678497
873 0.23321968900678497
874 0.23321968900678497
875 0.23321968900678497
876 0.23321968900678497
877 0.23321968900678497
878 0.23321968900678497
879 0.23321968900678497
880 0.23321968900678497
881 0.23321968900678497
882 0.23321968900678497
883 0.23321968900678497
884 0.23321968900678497
885 0.23321968900678497
886 0.23321968900678497
887 0.23321968900678497
888 0.23321968900678497
889 0.23321968900678497
890 0.23321968900678497
891 0.23321968900678497
892 0.23321968900678497
893 0.23321968900678497
894 0.23321968900678497
895 0.23321968900678497
896 0.23321968900678497
897 0.23321968900678497
898 0.23321968900678497
899 0.23321968900678497
900 0.23321968900678497
901 0.23321968900678497
902 0.23321968900678497
903 0.23321968900678497
904 0.23321968900678497
905 0.23321968900678497
906 0.23321968900678497
907 0.23321968900678497
908 0.23321968900678497
909 0.23338640335857627
910 0.23338640335857627
911 0.23338640335857627
912 0.23338640335857627
913 0.23338640335857627
914 0.23338640335857627
915 0.23338640335857627
916 0.23338640335857627
917 0.23338640335857627
918 0.23338640335857627
919 0.23338640335857627
920 0.23338640335857627
921 0.23338640335857627
922 0.23338640335857627
923 0.23338640335857627
924 0.23338640335857627
925 0.23338640335857627
926 0.23338640335857627
927 0.23338640335857627
928 0.23338640335857627
929 0.23338640335857627
930 0.23338640335857627
931 0.23338640335857627
932 0.23338640335857627
933 0.23338640335857627
934 0.23338640335857627
935 0.23338640335857627
936 0.23338640335857627
937 0.23338640335857627
938 0.23338640335857627
939 0.23338640335857627
940 0.23338640335857627
941 0.23338640335857627
942 0.23338640335857627
943 0.23338640335857627
944 0.23338640335857627
945 0.23338640335857627
946 0.23338640335857627
947 0.23338640335857627
948 0.23338640335857627
949 0.23338640335857627
950 0.23338640335857627
951 0.23338640335857627
952 0.23338640335857627
953 0.23338640335857627
954 0.23338640335857627
955 0.23338640335857627
956 0.23338640335857627
957 0.23338640335857627
958 0.23338640335857627
959 0.23338640335857627
960 0.23338640335857627
961 0.23338640335857627
962 0.23338640335857627
963 0.23338640335857627
964 0.23338640335857627
965 0.23338640335857627
966 0.23338640335857627
967 0.23338640335857627
968 0.23338640335857627
969 0.23338640335857627
970 0.23338640335857627
971 0.23338640335857627
972 0.23338640335857627
973 0.23338640335857627
974 0.23338640335857627
975 0.23338640335857627
976 0.23338640335857627
977 0.23338640335857627
978 0.23338640335857627
979 0.23338640335857627
980 0.23338640335857627
981 0.23338640335857627
982 0.23338640335857627
983 0.23338640335857627
984 0.23338640335857627
985 0.23338640335857627
986 0.23338640335857627
987 0.23338640335857627
988 0.23338640335857627
989 0.23338640335857627
990 0.23338640335857627
991 0.23338640335857627
992 0.23338640335857627
993 0.23338640335857627
994 0.23338640335857627
995 0.23368873489149505
996 0.23368873489149505
997 0.23368873489149505
998 0.23368873489149505
999 0.23368873489149505
1000 0.23368873489149505

==> data/mean-ndcg-ue-vulnerability-1000-crash_class=ubsan_runtime_error_signed_integer_overflow.dat <==
1 0.03636363636363636
2 0.029329948959371976
3 0.026714158654959214
4 0.029577666225510408
5 0.03240018207929399
6 0.03688038079675246
7 0.037518322797564244
8 0.03737472010261927
9 0.037311778611563075
10 0.03833764353291703
11 0.039327586815355496
12 0.04069240033281879
13 0.043345376086992835
14 0.043345376086992835
15 0.043345376086992835
16 0.04401839285525437
17 0.044869465606959785
18 0.04565480505225728
19 0.046704337361876964
20 0.05009320383063607
21 0.053449072200767625
22 0.05439217196993474
23 0.05628213834134919
24 0.06042166161906436
25 0.061006911339678865
26 0.06288234587194551
27 0.06477338766900469
28 0.06540177174519464
29 0.06907997482706053
30 0.0710120702190735
31 0.07319174109414343
32 0.07319174109414343
33 0.07319174109414343
34 0.07319174109414343
35 0.07319174109414343
36 0.07367142208529183
37 0.07529727161375498
38 0.07581774875397905
39 0.07581774875397905
40 0.07639324939134828
41 0.07905751133513825
42 0.07956447720506259
43 0.08012923830269607
44 0.08140696754003994
45 0.08241611081264585
46 0.08527337183439151
47 0.08527337183439151
48 0.08582251411938921
49 0.08582251411938921
50 0.08965053128704528
51 0.08965053128704528
52 0.09093362257440982
53 0.09190220195787846
54 0.09251605574336089
55 0.09298975350572061
56 0.09393300154404363
57 0.09435957782618669
58 0.09435957782618669
59 0.09589861244072108
60 0.09589861244072108
61 0.09589861244072108
62 0.09589861244072108
63 0.09589861244072108
64 0.09589861244072108
65 0.09589861244072108
66 0.09635210577809811
67 0.09672984592633979
68 0.09672984592633979
69 0.09672984592633979
70 0.09672984592633979
71 0.09717570726682033
72 0.0984682702047962
73 0.0984682702047962
74 0.0989099159113898
75 0.09940340348575143
76 0.10029286499087536
77 0.10454041695166387
78 0.1059266271509369
79 0.1059266271509369
80 0.1059266271509369
81 0.1059266271509369
82 0.10659582618609786
83 0.10715100974640361
84 0.10801661416973743
85 0.10887864935929589
86 0.11101775662720764
87 0.11149508571364002
88 0.11177074130735143
89 0.11177074130735143
90 0.11231607344236705
91 0.11317052464959466
92 0.11364203401073128
93 0.11364203401073128
94 0.11364203401073128
95 0.11405979356995523
96 0.1166183475006508
97 0.116996123066421
98 0.11753145548987723
99 0.11753145548987723
100 0.12189623473452146
101 0.12351841431984635
102 0.12435204401390174
103 0.1256567418652754
104 0.12643420111987244
105 0.12737532292196344
106 0.1282900421068578
107 0.12908691010913645
108 0.13031184681149982
109 0.1310488305018894
110 0.13125967780767697
111 0.1316267624951037
112 0.1316267624951037
113 0.1326278244061132
114 0.1326278244061132
115 0.1326278244061132
116 0.1326278244061132
117 0.1331434561946471
118 0.1331434561946471
119 0.1331434561946471
120 0.1331434561946471
121 0.1333883832569504
122 0.13389956829554892
123 0.13389956829554892
124 0.13484728461511547
125 0.1353116757926845
126 0.13610926012201147
127 0.13610926012201147
128 0.13610926012201147
129 0.13610926012201147
130 0.13661383798468332
131 0.13694026479685592
132 0.1386149612028793
133 0.1386149612028793
134 0.13905064792540484
135 0.13905064792540484
136 0.13905064792540484
137 0.14025295947471175
138 0.14057596806441341
139 0.14057596806441341
140 0.1408980442009338
141 0.1408980442009338
142 0.1408980442009338
143 0.1408980442009338
144 0.1408980442009338
145 0.1408980442009338
146 0.14128013534342593
147 0.14128013534342593
148 0.14177173067539853
149 0.1430697456861946
150 0.14570822087163754
151 0.14570822087163754
152 0.14570822087163754
153 0.14570822087163754
154 0.14570822087163754
155 0.14570822087163754
156 0.14570822087163754
157 0.14608486567063347
158 0.14646104166697146
159 0.14770812573748038
160 0.14770812573748038
161 0.14812819898041923
162 0.14973961253038143
163 0.14973961253038143
164 0.1517260749101918
165 0.1517260749101918
166 0.15284377854085232
167 0.1544906482554552
168 0.1544906482554552
169 0.15688602045622804
170 0.157559766866999
171 0.157559766866999
172 0.157559766866999
173 0.157559766866999
174 0.15792895933658813
175 0.15792895933658813
176 0.1581366554827008
177 0.1581366554827008
178 0.15861086672079197
179 0.1590433614852035
180 0.1590433614852035
181 0.15937619900587657
182 0.15970868643985273
183 0.15970868643985273
184 0.16017990271856442
185 0.16116864687847945
186 0.16116864687847945
187 0.16116864687847945
188 0.16116864687847945
189 0.16116864687847945
190 0.16173165714665724
191 0.16173165714665724
192 0.16173165714665724
193 0.16173165714665724
194 0.16173165714665724
195 0.16249783284404287
196 0.16249783284404287
197 0.16249783284404287
198 0.16249783284404287
199 0.16249783284404287
200 0.16249783284404287
201 0.16305490419760615
202 0.16305490419760615
203 0.16305490419760615
204 0.16305490419760615
205 0.16305490419760615
206 0.16360942131840425
207 0.16360942131840425
208 0.16360942131840425
209 0.16393335134474887
210 0.16393335134474887
211 0.16393335134474887
212 0.16448491312871225
213 0.16484026322406753
214 0.16484026322406753
215 0.1659405165121727
216 0.1659405165121727
217 0.16780156357526324
218 0.16825802746529356
219 0.1697359864980596
220 0.17005685283334174
221 0.17005685283334174
222 0.1708047416282311
223 0.1708047416282311
224 0.1708047416282311
225 0.1708047416282311
226 0.17115622875391293
227 0.17115622875391293
228 0.17115622875391293
229 0.17115622875391293
230 0.17115622875391293
231 0.17115622875391293
232 0.17115622875391293
233 0.17115622875391293
234 0.17115622875391293
235 0.17186336027742244
236 0.17186336027742244
237 0.17186336027742244
238 0.17186336027742244
239 0.17283107774352227
240 0.17327957504894193
241 0.1746873693804665
242 0.17586299093368415
243 0.17613242082790465
244 0.17613242082790465
245 0.17613242082790465
246 0.17613242082790465
247 0.17613242082790465
248 0.1768326801288881
249 0.1768326801288881
250 0.17752865539486362
251 0.17752865539486362
252 0.17822258885530537
253 0.17822258885530537
254 0.17848987472636757
255 0.17848987472636757
256 0.17848987472636757
257 0.17902239865816372
258 0.17971769598706933
259 0.17971769598706933
260 0.18006036704387823
261 0.18006036704387823
262 0.1804025686552481
263 0.18071320432484472
264 0.18071320432484472
265 0.18102342010855868
266 0.1814636934516371
267 0.1814636934516371
268 0.1816848519063814
269 0.18206280753296353
270 0.1825906585061072
271 0.1825906585061072
272 0.18293058357538894
273 0.1836189070262808
274 0.1836189070262808
275 0.1836189070262808
276 0.1836189070262808
277 0.18395773582269237
278 0.18395773582269237
279 0.18395773582269237
280 0.18395773582269237
281 0.18395773582269237
282 0.18395773582269237
283 0.18395773582269237
284 0.18395773582269237
285 0.18395773582269237
286 0.18395773582269237
287 0.18395773582269237
288 0.18395773582269237
289 0.18429403919740414
290 0.18429403919740414
291 0.18462993540763795
292 0.18462993540763795
293 0.1855830320014152
294 0.1855830320014152
295 0.1855830320014152
296 0.1855830320014152
297 0.1855830320014152
298 0.1855830320014152
299 0.1855830320014152
300 0.1855830320014152
301 0.18595357435717008
302 0.18595357435717008
303 0.18595357435717008
304 0.18662025133670457
305 0.18662025133670457
306 0.1869227019621857
307 0.1872554710518755
308 0.18764820907393617
309 0.18795014698972845
310 0.18834143752654542
311 0.18867345894918014
312 0.18897489080354687
313 0.18897489080354687
314 0.18897489080354687
315 0.18897489080354687
316 0.18897489080354687
317 0.18914722383019075
318 0.18914722383019075
319 0.18914722383019075
320 0.18942339011726808
321 0.18942339011726808
322 0.18942339011726808
323 0.1900830976733646
324 0.1900830976733646
325 0.1900830976733646
326 0.1900830976733646
327 0.1900830976733646
328 0.1900830976733646
329 0.1900830976733646
330 0.1900830976733646
331 0.19059248873612214
332 0.1919229132961782
333 0.1922510416432475
334 0.1922510416432475
335 0.19291522831636446
336 0.19291522831636446
337 0.19291522831636446
338 0.1935160998388757
339 0.1935160998388757
340 0.1935160998388757
341 0.1935160998388757
342 0.1935160998388757
343 0.1935160998388757
344 0.1946833249154706
345 0.1946833249154706
346 0.1946833249154706
347 0.1946833249154706
348 0.19504833547720268
349 0.19504833547720268
350 0.19504833547720268
351 0.19541281322611004
352 0.19541281322611004
353 0.1957376903139168
354 0.1957376903139168
355 0.1957376903139168
356 0.1957376903139168
357 0.1957376903139168
358 0.1957376903139168
359 0.19609717344029012
360 0.19675326577839342
361 0.19675326577839342
362 0.19675326577839342
363 0.19675326577839342
364 0.19675326577839342
365 0.1971347397724065
366 0.1971347397724065
367 0.1975148845119658
368 0.1975148845119658
369 0.1975148845119658
370 0.1975148845119658
371 0.1975148845119658
372 0.1975148845119658
373 0.1975148845119658
374 0.1975148845119658
375 0.1975148845119658
376 0.19792955325334713
377 0.19792955325334713
378 0.19792955325334713
379 0.19792955325334713
380 0.19792955325334713
381 0.19792955325334713
382 0.19792955325334713
383 0.19792955325334713
384 0.19792955325334713
385 0.19813730199574844
386 0.19813730199574844
387 0.19813730199574844
388 0.19813730199574844
389 0.19813730199574844
390 0.19813730199574844
391 0.2003687585559559
392 0.2003687585559559
393 0.2003687585559559
394 0.2003687585559559
395 0.2013575159858305
396 0.2013575159858305
397 0.2013575159858305
398 0.2013575159858305
399 0.2013575159858305
400 0.2013575159858305
401 0.2013575159858305
402 0.20156377216318397
403 0.20156377216318397
404 0.20156377216318397
405 0.20156377216318397
406 0.20156377216318397
407 0.2019729898163135
408 0.2019729898163135
409 0.2019729898163135
410 0.20264490151324913
411 0.20299985165499465
412 0.20299985165499465
413 0.20299985165499465
414 0.20299985165499465
415 0.20299985165499465
416 0.20299985165499465
417 0.20299985165499465
418 0.20299985165499465
419 0.20299985165499465
420 0.20299985165499465
421 0.20299985165499465
422 0.20299985165499465
423 0.20299985165499465
424 0.20299985165499465
425 0.20299985165499465
426 0.20299985165499465
427 0.20299985165499465
428 0.20299985165499465
429 0.20299985165499465
430 0.20299985165499465
431 0.20299985165499465
432 0.20299985165499465
433 0.20299985165499465
434 0.20299985165499465
435 0.20299985165499465
436 0.20299985165499465
437 0.20299985165499465
438 0.20299985165499465
439 0.20299985165499465
440 0.20299985165499465
441 0.20299985165499465
442 0.20299985165499465
443 0.20299985165499465
444 0.203589719269982
445 0.203589719269982
446 0.203589719269982
447 0.203589719269982
448 0.203589719269982
449 0.203589719269982
450 0.203589719269982
451 0.20393928979531206
452 0.2042887340051601
453 0.2042887340051601
454 0.2042887340051601
455 0.2042887340051601
456 0.2042887340051601
457 0.20465624652178532
458 0.20634778553329997
459 0.20663028833861363
460 0.2069411763773884
461 0.2069411763773884
462 0.20730709793597732
463 0.20730709793597732
464 0.20730709793597732
465 0.20730709793597732
466 0.20730709793597732
467 0.20730709793597732
468 0.20730709793597732
469 0.20730709793597732
470 0.20730709793597732
471 0.20730709793597732
472 0.20730709793597732
473 0.20730709793597732
474 0.2076164769226492
475 0.2076164769226492
476 0.20795955749365547
477 0.20826862076705943
478 0.20826862076705943
479 0.20826862076705943
480 0.20826862076705943
481 0.20866679799236806
482 0.20866679799236806
483 0.20866679799236806
484 0.20866679799236806
485 0.20866679799236806
486 0.20897492965105077
487 0.20897492965105077
488 0.20897492965105077
489 0.2093720487432201
490 0.2093720487432201
491 0.20973531547621643
492 0.20973531547621643
493 0.20973531547621643
494 0.2100144793988641
495 0.2100144793988641
496 0.2100144793988641
497 0.2103215028853169
498 0.2103215028853169
499 0.2106828976207943
500 0.2106828976207943
501 0.2106828976207943
502 0.2106828976207943
503 0.2106828976207943
504 0.2106828976207943
505 0.2106828976207943
506 0.2106828976207943
507 0.2106828976207943
508 0.21098884483183378
509 0.21098884483183378
510 0.21098884483183378
511 0.21098884483183378
512 0.21098884483183378
513 0.21098884483183378
514 0.21098884483183378
515 0.21098884483183378
516 0.21098884483183378
517 0.21098884483183378
518 0.21098884483183378
519 0.21098884483183378
520 0.21098884483183378
521 0.21098884483183378
522 0.21098884483183378
523 0.21098884483183378
524 0.21098884483183378
525 0.21098884483183378
526 0.21098884483183378
527 0.21098884483183378
528 0.2114603947164173
529 0.2114603947164173
530 0.2114603947164173
531 0.21176418767388738
532 0.21201804958792422
533 0.21232166103814262
534 0.21232166103814262
535 0.21259728988992982
536 0.21259728988992982
537 0.21259728988992982
538 0.21313379758677475
539 0.21313379758677475
540 0.21313379758677475
541 0.21313379758677475
542 0.21313379758677475
543 0.21360325427794333
544 0.21360325427794333
545 0.21360325427794333
546 0.21360325427794333
547 0.21446224001361575
548 0.21446224001361575
549 0.21446224001361575
550 0.21446224001361575
551 0.21446224001361575
552 0.21446224001361575
553 0.21446224001361575
554 0.21446224001361575
555 0.21446224001361575
556 0.21446224001361575
557 0.21446224001361575
558 0.21446224001361575
559 0.21446224001361575
560 0.21446224001361575
561 0.21446224001361575
562 0.21446224001361575
563 0.21446224001361575
564 0.21446224001361575
565 0.21463184644966357
566 0.21463184644966357
567 0.21463184644966357
568 0.21463184644966357
569 0.21463184644966357
570 0.21463184644966357
571 0.21463184644966357
572 0.21463184644966357
573 0.21498538929148686
574 0.21498538929148686
575 0.21498538929148686
576 0.21498538929148686
577 0.21498538929148686
578 0.21498538929148686
579 0.21498538929148686
580 0.21498538929148686
581 0.21498538929148686
582 0.21498538929148686
583 0.21498538929148686
584 0.21498538929148686
585 0.21498538929148686
586 0.21498538929148686
587 0.21498538929148686
588 0.21498538929148686
589 0.21498538929148686
590 0.21498538929148686
591 0.21498538929148686
592 0.21498538929148686
593 0.21498538929148686
594 0.21498538929148686
595 0.2152564414745791
596 0.2152564414745791
597 0.2152564414745791
598 0.2152564414745791
599 0.2152564414745791
600 0.2152564414745791
601 0.2152564414745791
602 0.2154497144716253
603 0.2154497144716253
604 0.2157201324113822
605 0.2157201324113822
606 0.2157201324113822
607 0.2157201324113822
608 0.21637217002568052
609 0.21637217002568052
610 0.21637217002568052
611 0.21637217002568052
612 0.21637217002568052
613 0.21637217002568052
614 0.21637217002568052
615 0.21637217002568052
616 0.21637217002568052
617 0.21637217002568052
618 0.21637217002568052
619 0.21637217002568052
620 0.21637217002568052
621 0.21637217002568052
622 0.21637217002568052
623 0.21637217002568052
624 0.21637217002568052
625 0.21653912263568023
626 0.21653912263568023
627 0.21653912263568023
628 0.21653912263568023
629 0.21678639951254144
630 0.21678639951254144
631 0.21678639951254144
632 0.21678639951254144
633 0.21703343382324117
634 0.21703343382324117
635 0.21703343382324117
636 0.21703343382324117
637 0.21703343382324117
638 0.21756969212103036
639 0.21756969212103036
640 0.21756969212103036
641 0.21756969212103036
642 0.21756969212103036
643 0.21756969212103036
644 0.21756969212103036
645 0.21756969212103036
646 0.21756969212103036
647 0.21756969212103036
648 0.21756969212103036
649 0.21756969212103036
650 0.21756969212103036
651 0.21756969212103036
652 0.21756969212103036
653 0.21756969212103036
654 0.21756969212103036
655 0.21756969212103036
656 0.21756969212103036
657 0.21756969212103036
658 0.21783654814626172
659 0.21783654814626172
660 0.21783654814626172
661 0.21783654814626172
662 0.21783654814626172
663 0.21783654814626172
664 0.21783654814626172
665 0.21783654814626172
666 0.21783654814626172
667 0.21783654814626172
668 0.21812964119561426
669 0.21812964119561426
670 0.21812964119561426
671 0.21812964119561426
672 0.21812964119561426
673 0.21812964119561426
674 0.21812964119561426
675 0.21812964119561426
676 0.21812964119561426
677 0.21812964119561426
678 0.21812964119561426
679 0.21812964119561426
680 0.21812964119561426
681 0.2186181837922427
682 0.21899509616226276
683 0.21899509616226276
684 0.21899509616226276
685 0.21958669317704754
686 0.22055133119512824
687 0.22055133119512824
688 0.22055133119512824
689 0.22055133119512824
690 0.22055133119512824
691 0.22055133119512824
692 0.22110125323084479
693 0.22110125323084479
694 0.22110125323084479
695 0.22110125323084479
696 0.22110125323084479
697 0.22110125323084479
698 0.22110125323084479
699 0.22110125323084479
700 0.22110125323084479
701 0.22110125323084479
702 0.2212527311398069
703 0.2212527311398069
704 0.22149576703381071
705 0.22149576703381071
706 0.22149576703381071
707 0.22149576703381071
708 0.22149576703381071
709 0.22149576703381071
710 0.22149576703381071
711 0.22173843733820683
712 0.22208118906681212
713 0.22208118906681212
714 0.22208118906681212
715 0.22208118906681212
716 0.22208118906681212
717 0.22208118906681212
718 0.22208118906681212
719 0.22208118906681212
720 0.22208118906681212
721 0.22208118906681212
722 0.22242233854940324
723 0.22242233854940324
724 0.22242233854940324
725 0.22242233854940324
726 0.22242233854940324
727 0.22242233854940324
728 0.22242233854940324
729 0.22242233854940324
730 0.22242233854940324
731 0.22274635829002093
732 0.22274635829002093
733 0.22274635829002093
734 0.22274635829002093
735 0.2230352135570419
736 0.2230352135570419
737 0.2233239501270759
738 0.2233239501270759
739 0.2233239501270759
740 0.2233239501270759
741 0.22406832496790827
742 0.22406832496790827
743 0.22406832496790827
744 0.22406832496790827
745 0.2250994685091528
746 0.2250994685091528
747 0.2250994685091528
748 0.2250994685091528
749 0.22594473656242145
750 0.22594473656242145
751 0.22620627327452472
752 0.22620627327452472
753 0.22620627327452472
754 0.22620627327452472
755 0.22620627327452472
756 0.22620627327452472
757 0.22620627327452472
758 0.22620627327452472
759 0.22620627327452472
760 0.22620627327452472
761 0.22620627327452472
762 0.22620627327452472
763 0.22620627327452472
764 0.2264671348819766
765 0.2264671348819766
766 0.2264671348819766
767 0.2264671348819766
768 0.2264671348819766
769 0.2264671348819766
770 0.2264671348819766
771 0.2264671348819766
772 0.2264671348819766
773 0.2264671348819766
774 0.2264671348819766
775 0.2264671348819766
776 0.2264671348819766
777 0.2264671348819766
778 0.2264671348819766
779 0.2264671348819766
780 0.2264671348819766
781 0.2264671348819766
782 0.2264671348819766
783 0.2264671348819766
784 0.2264671348819766
785 0.2264671348819766
786 0.2264671348819766
787 0.22665265374813157
788 0.22665265374813157
789 0.22665265374813157
790 0.22665265374813157
791 0.22665265374813157
792 0.22665265374813157
793 0.22665265374813157
794 0.22665265374813157
795 0.22665265374813157
796 0.22665265374813157
797 0.22665265374813157
798 0.22665265374813157
799 0.22665265374813157
800 0.22665265374813157
801 0.22665265374813157
802 0.22665265374813157
803 0.22665265374813157
804 0.22665265374813157
805 0.22665265374813157
806 0.22665265374813157
807 0.22665265374813157
808 0.22665265374813157
809 0.22665265374813157
810 0.22665265374813157
811 0.22665265374813157
812 0.22665265374813157
813 0.22665265374813157
814 0.22665265374813157
815 0.22665265374813157
816 0.22665265374813157
817 0.22665265374813157
818 0.22665265374813157
819 0.22665265374813157
820 0.22665265374813157
821 0.22665265374813157
822 0.22665265374813157
823 0.22665265374813157
824 0.22665265374813157
825 0.22665265374813157
826 0.22665265374813157
827 0.22665265374813157
828 0.22665265374813157
829 0.22665265374813157
830 0.22744158756917338
831 0.22744158756917338
832 0.22791560080118645
833 0.22791560080118645
834 0.22791560080118645
835 0.22791560080118645
836 0.22791560080118645
837 0.22791560080118645
838 0.22848950555208433
839 0.22848950555208433
840 0.22848950555208433
841 0.22848950555208433
842 0.22848950555208433
843 0.22848950555208433
844 0.22848950555208433
845 0.22942435013436563
846 0.2303590309056566
847 0.2303590309056566
848 0.2303590309056566
849 0.2303590309056566
850 0.2306927936628043
851 0.2306927936628043
852 0.2306927936628043
853 0.2306927936628043
854 0.2306927936628043
855 0.23092884426168017
856 0.2311648540518451
857 0.2311648540518451
858 0.2311648540518451
859 0.2311648540518451
860 0.2311648540518451
861 0.2311648540518451
862 0.23173283756932808
863 0.2319685634160444
864 0.2319685634160444
865 0.2319685634160444
866 0.2319685634160444
867 0.2319685634160444
868 0.2319685634160444
869 0.2319685634160444
870 0.2319685634160444
871 0.2319685634160444
872 0.2319685634160444
873 0.2319685634160444
874 0.2319685634160444
875 0.23253881270687699
876 0.23253881270687699
877 0.23253881270687699
878 0.23367873609043402
879 0.23367873609043402
880 0.23367873609043402
881 0.23367873609043402
882 0.23367873609043402
883 0.23367873609043402
884 0.234683915293266
885 0.234683915293266
886 0.234683915293266
887 0.234683915293266
888 0.234683915293266
889 0.234683915293266
890 0.234683915293266
891 0.234683915293266
892 0.234683915293266
893 0.234683915293266
894 0.234683915293266
895 0.234683915293266
896 0.234683915293266
897 0.234683915293266
898 0.234683915293266
899 0.234683915293266
900 0.234683915293266
901 0.234683915293266
902 0.234683915293266
903 0.23511834426374592
904 0.23511834426374592
905 0.23511834426374592
906 0.23511834426374592
907 0.23511834426374592
908 0.23511834426374592
909 0.23511834426374592
910 0.23511834426374592
911 0.23511834426374592
912 0.23511834426374592
913 0.23511834426374592
914 0.23511834426374592
915 0.23511834426374592
916 0.23511834426374592
917 0.23511834426374592
918 0.23640562444544566
919 0.23640562444544566
920 0.23640562444544566
921 0.23655108480964945
922 0.23655108480964945
923 0.23655108480964945
924 0.23655108480964945
925 0.23655108480964945
926 0.23655108480964945
927 0.23655108480964945
928 0.23691103176681058
929 0.23691103176681058
930 0.23727086549248871
931 0.23727086549248871
932 0.23727086549248871
933 0.23727086549248871
934 0.23727086549248871
935 0.23727086549248871
936 0.23727086549248871
937 0.23727086549248871
938 0.23727086549248871
939 0.23727086549248871
940 0.23727086549248871
941 0.23727086549248871
942 0.23727086549248871
943 0.23727086549248871
944 0.23727086549248871
945 0.23727086549248871
946 0.23752360343077816
947 0.23752360343077816
948 0.23752360343077816
949 0.23752360343077816
950 0.23752360343077816
951 0.23752360343077816
952 0.23752360343077816
953 0.23752360343077816
954 0.23777603152011997
955 0.23777603152011997
956 0.23795629858968578
957 0.23795629858968578
958 0.23795629858968578
959 0.23795629858968578
960 0.23795629858968578
961 0.23795629858968578
962 0.23795629858968578
963 0.23795629858968578
964 0.23795629858968578
965 0.23795629858968578
966 0.23795629858968578
967 0.23795629858968578
968 0.23795629858968578
969 0.23867167178864962
970 0.23867167178864962
971 0.23867167178864962
972 0.23867167178864962
973 0.23867167178864962
974 0.23867167178864962
975 0.23867167178864962
976 0.23867167178864962
977 0.23867167178864962
978 0.23867167178864962
979 0.23867167178864962
980 0.23867167178864962
981 0.23867167178864962
982 0.23867167178864962
983 0.23867167178864962
984 0.23867167178864962
985 0.23867167178864962
986 0.23867167178864962
987 0.23867167178864962
988 0.23867167178864962
989 0.23867167178864962
990 0.23867167178864962
991 0.23867167178864962
992 0.23867167178864962
993 0.23867167178864962
994 0.23867167178864962
995 0.23867167178864962
996 0.23867167178864962
997 0.23867167178864962
998 0.23867167178864962
999 0.23923099208192103
1000 0.23923099208192103

==> data/mean-ndcg-ue-vulnerability-1000-crash_class=ubsan_segv_on_unknown_address.dat <==
1 0.10714285714285714
2 0.07951051376896132
3 0.060854217465504824
4 0.05062294781132267
5 0.04398096001983485
6 0.04116509585491538
7 0.03739332565736058
8 0.03686490639691361
9 0.036529939661545774
10 0.03536669363500758
11 0.0366292320085431
12 0.03643274463148281
13 0.03643274463148281
14 0.03758886453488398
15 0.03758886453488398
16 0.03758886453488398
17 0.03758886453488398
18 0.03758886453488398
19 0.03758886453488398
20 0.03758886453488398
21 0.03915208445110679
22 0.04116504414684736
23 0.041701173674780316
24 0.041701173674780316
25 0.041701173674780316
26 0.041701173674780316
27 0.04251871475010902
28 0.044393104112245466
29 0.046234120898736
30 0.046234120898736
31 0.046234120898736
32 0.04701324521366275
33 0.047702467291565895
34 0.04818170264921361
35 0.04818170264921361
36 0.04818170264921361
37 0.04818170264921361
38 0.04818170264921361
39 0.04818170264921361
40 0.04818170264921361
41 0.048960077070589414
42 0.05063816472579231
43 0.05063816472579231
44 0.05174096775617134
45 0.05174096775617134
46 0.05271378764816614
47 0.05271378764816614
48 0.05271378764816614
49 0.05271378764816614
50 0.05271378764816614
51 0.053506153535944845
52 0.056277393858281954
53 0.056277393858281954
54 0.056277393858281954
55 0.056277393858281954
56 0.05705176710499584
57 0.05705176710499584
58 0.05705176710499584
59 0.05705176710499584
60 0.05858711547408583
61 0.05858711547408583
62 0.05917373543426472
63 0.05917373543426472
64 0.05917373543426472
65 0.06025188338399413
66 0.06025188338399413
67 0.061683362500839826
68 0.061683362500839826
69 0.061683362500839826
70 0.061683362500839826
71 0.061683362500839826
72 0.061683362500839826
73 0.061683362500839826
74 0.061683362500839826
75 0.061683362500839826
76 0.061683362500839826
77 0.06264693364969229
78 0.06264693364969229
79 0.06264693364969229
80 0.06264693364969229
81 0.06303358149454144
82 0.06303358149454144
83 0.06303358149454144
84 0.06303358149454144
85 0.06303358149454144
86 0.06303358149454144
87 0.06303358149454144
88 0.06303358149454144
89 0.06303358149454144
90 0.06410476961689354
91 0.06410476961689354
92 0.06410476961689354
93 0.06410476961689354
94 0.06410476961689354
95 0.06410476961689354
96 0.06516100664425668
97 0.06614619742068062
98 0.06614619742068062
99 0.06614619742068062
100 0.0670558159049715
101 0.0670558159049715
102 0.0670558159049715
103 0.0670558159049715
104 0.0670558159049715
105 0.0670558159049715
106 0.0670558159049715
107 0.0670558159049715
108 0.0670558159049715
109 0.0670558159049715
110 0.06839599702986042
111 0.06839599702986042
112 0.06839599702986042
113 0.06839599702986042
114 0.06839599702986042
115 0.06839599702986042
116 0.06839599702986042
117 0.06839599702986042
118 0.06839599702986042
119 0.06839599702986042
120 0.06839599702986042
121 0.07054284900266465
122 0.07054284900266465
123 0.07054284900266465
124 0.07054284900266465
125 0.07054284900266465
126 0.07054284900266465
127 0.07054284900266465
128 0.07054284900266465
129 0.07054284900266465
130 0.07054284900266465
131 0.07054284900266465
132 0.07054284900266465
133 0.07054284900266465
134 0.07054284900266465
135 0.07054284900266465
136 0.07054284900266465
137 0.07054284900266465
138 0.07054284900266465
139 0.07054284900266465
140 0.07103397113872485
141 0.07103397113872485
142 0.07103397113872485
143 0.07103397113872485
144 0.07194160813599625
145 0.07194160813599625
146 0.07194160813599625
147 0.07194160813599625
148 0.072282109091769
149 0.072282109091769
150 0.072282109091769
151 0.07262125897655228
152 0.07262125897655228
153 0.07262125897655228
154 0.07324203368110786
155 0.07324203368110786
156 0.07324203368110786
157 0.07324203368110786
158 0.07324203368110786
159 0.07324203368110786
160 0.07324203368110786
161 0.07324203368110786
162 0.07324203368110786
163 0.07324203368110786
164 0.07324203368110786
165 0.07397472325884721
166 0.07397472325884721
167 0.07397472325884721
168 0.07397472325884721
169 0.07397472325884721
170 0.07397472325884721
171 0.07491342832142575
172 0.07491342832142575
173 0.07491342832142575
174 0.07491342832142575
175 0.07491342832142575
176 0.07491342832142575
177 0.07715534273097231
178 0.07715534273097231
179 0.07715534273097231
180 0.07715534273097231
181 0.07715534273097231
182 0.07715534273097231
183 0.07715534273097231
184 0.07715534273097231
185 0.07831118466906553
186 0.07831118466906553
187 0.07831118466906553
188 0.07831118466906553
189 0.07831118466906553
190 0.07831118466906553
191 0.07831118466906553
192 0.07831118466906553
193 0.07831118466906553
194 0.07831118466906553
195 0.07831118466906553
196 0.07941062317314594
197 0.0805090090092925
198 0.08270368994931487
199 0.08270368994931487
200 0.08270368994931487
201 0.08270368994931487
202 0.08316112478955985
203 0.08361813695382558
204 0.08361813695382558
205 0.08361813695382558
206 0.08361813695382558
207 0.08361813695382558
208 0.08361813695382558
209 0.08361813695382558
210 0.08361813695382558
211 0.08452020011069608
212 0.08452020011069608
213 0.08542068477768917
214 0.08542068477768917
215 0.08542068477768917
216 0.08592705392926246
217 0.08592705392926246
218 0.08592705392926246
219 0.08592705392926246
220 0.08708701553472631
221 0.08708701553472631
222 0.08708701553472631
223 0.08708701553472631
224 0.08708701553472631
225 0.08708701553472631
226 0.08708701553472631
227 0.08708701553472631
228 0.08708701553472631
229 0.08708701553472631
230 0.08708701553472631
231 0.08708701553472631
232 0.08708701553472631
233 0.08708701553472631
234 0.08708701553472631
235 0.08708701553472631
236 0.08708701553472631
237 0.08708701553472631
238 0.08739813757245248
239 0.08827978279531155
240 0.08910334430997915
241 0.08910334430997915
242 0.08978520454633251
243 0.08978520454633251
244 0.08978520454633251
245 0.08978520454633251
246 0.08978520454633251
247 0.08978520454633251
248 0.0909200871799151
249 0.0909200871799151
250 0.0909200871799151
251 0.0909200871799151
252 0.0909200871799151
253 0.0909200871799151
254 0.0909200871799151
255 0.0909200871799151
256 0.0920485023211045
257 0.0920485023211045
258 0.0920485023211045
259 0.0920485023211045
260 0.0920485023211045
261 0.09253773463362104
262 0.09253773463362104
263 0.09253773463362104
264 0.09253773463362104
265 0.09253773463362104
266 0.09253773463362104
267 0.09253773463362104
268 0.09253773463362104
269 0.09253773463362104
270 0.09253773463362104
271 0.09253773463362104
272 0.09328611150093184
273 0.09389224715149642
274 0.09389224715149642
275 0.09389224715149642
276 0.09389224715149642
277 0.09428421042909271
278 0.09428421042909271
279 0.09428421042909271
280 0.09428421042909271
281 0.09502828488416007
282 0.09551083553211694
283 0.09551083553211694
284 0.09551083553211694
285 0.09551083553211694
286 0.09551083553211694
287 0.09551083553211694
288 0.09551083553211694
289 0.09551083553211694
290 0.09551083553211694
291 0.09625034248901042
292 0.09625034248901042
293 0.09625034248901042
294 0.09625034248901042
295 0.09625034248901042
296 0.09625034248901042
297 0.09625034248901042
298 0.09625034248901042
299 0.09625034248901042
300 0.09625034248901042
301 0.09625034248901042
302 0.09625034248901042
303 0.09625034248901042
304 0.09625034248901042
305 0.09625034248901042
306 0.09625034248901042
307 0.09625034248901042
308 0.09625034248901042
309 0.09625034248901042
310 0.09625034248901042
311 0.09625034248901042
312 0.09726119390022366
313 0.09726119390022366
314 0.09726119390022366
315 0.09726119390022366
316 0.09726119390022366
317 0.09726119390022366
318 0.09726119390022366
319 0.09826816934568017
320 0.09868928522928004
321 0.09868928522928004
322 0.09868928522928004
323 0.09868928522928004
324 0.09868928522928004
325 0.09868928522928004
326 0.09868928522928004
327 0.09868928522928004
328 0.09868928522928004
329 0.09868928522928004
330 0.09868928522928004
331 0.09868928522928004
332 0.09868928522928004
333 0.09868928522928004
334 0.09868928522928004
335 0.09933316155742011
336 0.09933316155742011
337 0.09933316155742011
338 0.09933316155742011
339 0.09933316155742011
340 0.09933316155742011
341 0.09933316155742011
342 0.09933316155742011
343 0.09933316155742011
344 0.100160053385417
345 0.100160053385417
346 0.100160053385417
347 0.100160053385417
348 0.100160053385417
349 0.100160053385417
350 0.10045077350979006
351 0.10045077350979006
352 0.10045077350979006
353 0.10045077350979006
354 0.10045077350979006
355 0.10045077350979006
356 0.10045077350979006
357 0.10050169172309278
358 0.10050169172309278
359 0.10148851723165328
360 0.10148851723165328
361 0.10148851723165328
362 0.102473953376348
363 0.102473953376348
364 0.10349772324916816
365 0.10477044436866835
366 0.10477044436866835
367 0.10673675312400066
368 0.10673675312400066
369 0.10673675312400066
370 0.10673675312400066
371 0.10673675312400066
372 0.10673675312400066
373 0.10673675312400066
374 0.10673675312400066
375 0.10719618024324731
376 0.10719618024324731
377 0.10860735920075827
378 0.1088943214088121
379 0.1088943214088121
380 0.1088943214088121
381 0.1088943214088121
382 0.1088943214088121
383 0.1088943214088121
384 0.1088943214088121
385 0.1088943214088121
386 0.1088943214088121
387 0.1088943214088121
388 0.1088943214088121
389 0.1088943214088121
390 0.1088943214088121
391 0.1088943214088121
392 0.1088943214088121
393 0.10970283804351347
394 0.10970283804351347
395 0.10970283804351347
396 0.10970283804351347
397 0.10970283804351347
398 0.10970283804351347
399 0.10970283804351347
400 0.11022516885509338
401 0.11022516885509338
402 0.11022516885509338
403 0.11022516885509338
404 0.11022516885509338
405 0.11217127474778169
406 0.11217127474778169
407 0.11217127474778169
408 0.11217127474778169
409 0.11217127474778169
410 0.11217127474778169
411 0.11217127474778169
412 0.11217127474778169
413 0.11217127474778169
414 0.11217127474778169
415 0.11217127474778169
416 0.11217127474778169
417 0.11217127474778169
418 0.1128665527663126
419 0.1128665527663126
420 0.1128665527663126
421 0.1128665527663126
422 0.1128665527663126
423 0.1128665527663126
424 0.1128665527663126
425 0.1128665527663126
426 0.1128665527663126
427 0.1128665527663126
428 0.1128665527663126
429 0.1128665527663126
430 0.1128665527663126
431 0.1128665527663126
432 0.1128665527663126
433 0.1128665527663126
434 0.1128665527663126
435 0.1128665527663126
436 0.1128665527663126
437 0.1128665527663126
438 0.1128665527663126
439 0.1128665527663126
440 0.1128665527663126
441 0.1128665527663126
442 0.1128665527663126
443 0.1128665527663126
444 0.1128665527663126
445 0.1128665527663126
446 0.1128665527663126
447 0.1128665527663126
448 0.1128665527663126
449 0.1128665527663126
450 0.1128665527663126
451 0.11381664428782431
452 0.11381664428782431
453 0.11381664428782431
454 0.11381664428782431
455 0.11381664428782431
456 0.11381664428782431
457 0.11381664428782431
458 0.11381664428782431
459 0.11381664428782431
460 0.11381664428782431
461 0.11381664428782431
462 0.11381664428782431
463 0.11381664428782431
464 0.11381664428782431
465 0.11381664428782431
466 0.11381664428782431
467 0.11449941578916488
468 0.11449941578916488
469 0.11449941578916488
470 0.11449941578916488
471 0.11449941578916488
472 0.11449941578916488
473 0.11449941578916488
474 0.11449941578916488
475 0.11449941578916488
476 0.11449941578916488
477 0.11449941578916488
478 0.11449941578916488
479 0.11482389653712587
480 0.11560629339147033
481 0.11560629339147033
482 0.11560629339147033
483 0.11560629339147033
484 0.11560629339147033
485 0.11560629339147033
486 0.11560629339147033
487 0.11560629339147033
488 0.11588144661493005
489 0.11588144661493005
490 0.11588144661493005
491 0.11588144661493005
492 0.11588144661493005
493 0.11588144661493005
494 0.11588144661493005
495 0.11588144661493005
496 0.11588144661493005
497 0.11588144661493005
498 0.11588144661493005
499 0.11588144661493005
500 0.11588144661493005
501 0.11588144661493005
502 0.11588144661493005
503 0.11681491168695812
504 0.11681491168695812
505 0.11681491168695812
506 0.11681491168695812
507 0.11681491168695812
508 0.11681491168695812
509 0.11681491168695812
510 0.11681491168695812
511 0.1168629095471101
512 0.1168629095471101
513 0.1168629095471101
514 0.1168629095471101
515 0.1168629095471101
516 0.1168629095471101
517 0.1168629095471101
518 0.1168629095471101
519 0.1168629095471101
520 0.1168629095471101
521 0.1168629095471101
522 0.1168629095471101
523 0.1168629095471101
524 0.1168629095471101
525 0.1168629095471101
526 0.1168629095471101
527 0.1168629095471101
528 0.1168629095471101
529 0.1168629095471101
530 0.1168629095471101
531 0.1168629095471101
532 0.1168629095471101
533 0.1168629095471101
534 0.1168629095471101
535 0.1168629095471101
536 0.1168629095471101
537 0.1168629095471101
538 0.1168629095471101
539 0.1168629095471101
540 0.1168629095471101
541 0.1168629095471101
542 0.1168629095471101
543 0.1168629095471101
544 0.1168629095471101
545 0.1168629095471101
546 0.1168629095471101
547 0.1168629095471101
548 0.1168629095471101
549 0.1168629095471101
550 0.1168629095471101
551 0.1168629095471101
552 0.1168629095471101
553 0.1168629095471101
554 0.1168629095471101
555 0.1168629095471101
556 0.1168629095471101
557 0.11740087981045311
558 0.11740087981045311
559 0.11740087981045311
560 0.11740087981045311
561 0.11740087981045311
562 0.11740087981045311
563 0.11740087981045311
564 0.11740087981045311
565 0.11740087981045311
566 0.11744810524651934
567 0.11744810524651934
568 0.11744810524651934
569 0.11744810524651934
570 0.11744810524651934
571 0.11744810524651934
572 0.11744810524651934
573 0.11744810524651934
574 0.11744810524651934
575 0.11744810524651934
576 0.11744810524651934
577 0.11744810524651934
578 0.11744810524651934
579 0.11744810524651934
580 0.11744810524651934
581 0.11744810524651934
582 0.11744810524651934
583 0.11744810524651934
584 0.11744810524651934
585 0.11744810524651934
586 0.11744810524651934
587 0.11744810524651934
588 0.11744810524651934
589 0.11744810524651934
590 0.11744810524651934
591 0.11744810524651934
592 0.11744810524651934
593 0.11744810524651934
594 0.11744810524651934
595 0.11744810524651934
596 0.11744810524651934
597 0.11744810524651934
598 0.11744810524651934
599 0.11744810524651934
600 0.11744810524651934
601 0.11744810524651934
602 0.11744810524651934
603 0.11744810524651934
604 0.11744810524651934
605 0.11744810524651934
606 0.11744810524651934
607 0.11744810524651934
608 0.11744810524651934
609 0.11744810524651934
610 0.11744810524651934
611 0.11744810524651934
612 0.11744810524651934
613 0.11744810524651934
614 0.11744810524651934
615 0.11744810524651934
616 0.11744810524651934
617 0.11744810524651934
618 0.11744810524651934
619 0.11744810524651934
620 0.11744810524651934
621 0.11744810524651934
622 0.11744810524651934
623 0.11814993280051642
624 0.11814993280051642
625 0.11814993280051642
626 0.11814993280051642
627 0.11814993280051642
628 0.11814993280051642
629 0.11814993280051642
630 0.11814993280051642
631 0.11814993280051642
632 0.11814993280051642
633 0.11814993280051642
634 0.11814993280051642
635 0.11814993280051642
636 0.11814993280051642
637 0.11814993280051642
638 0.11814993280051642
639 0.11814993280051642
640 0.11814993280051642
641 0.11911854227410558
642 0.11911854227410558
643 0.11911854227410558
644 0.11911854227410558
645 0.11911854227410558
646 0.11911854227410558
647 0.11911854227410558
648 0.11911854227410558
649 0.12012721537433436
650 0.12012721537433436
651 0.12012721537433436
652 0.12012721537433436
653 0.12012721537433436
654 0.12012721537433436
655 0.12012721537433436
656 0.12012721537433436
657 0.12012721537433436
658 0.12012721537433436
659 0.12012721537433436
660 0.12012721537433436
661 0.12012721537433436
662 0.12012721537433436
663 0.12017329312627677
664 0.12017329312627677
665 0.1205680825187979
666 0.1205680825187979
667 0.1205680825187979
668 0.12094166478125061
669 0.12094166478125061
670 0.12094166478125061
671 0.12094166478125061
672 0.12094166478125061
673 0.12094166478125061
674 0.12094166478125061
675 0.12094166478125061
676 0.12094166478125061
677 0.12094166478125061
678 0.12094166478125061
679 0.12094166478125061
680 0.12094166478125061
681 0.12094166478125061
682 0.12094166478125061
683 0.12094166478125061
684 0.12094166478125061
685 0.12094166478125061
686 0.12094166478125061
687 0.12094166478125061
688 0.12094166478125061
689 0.12094166478125061
690 0.12094166478125061
691 0.12094166478125061
692 0.12094166478125061
693 0.12094166478125061
694 0.12094166478125061
695 0.12094166478125061
696 0.12094166478125061
697 0.12094166478125061
698 0.12158261482493453
699 0.12158261482493453
700 0.12158261482493453
701 0.12158261482493453
702 0.12158261482493453
703 0.12158261482493453
704 0.12158261482493453
705 0.12158261482493453
706 0.12158261482493453
707 0.12158261482493453
708 0.12158261482493453
709 0.12158261482493453
710 0.12158261482493453
711 0.12158261482493453
712 0.12158261482493453
713 0.12158261482493453
714 0.12158261482493453
715 0.12158261482493453
716 0.12158261482493453
717 0.12158261482493453
718 0.12158261482493453
719 0.12209974313434716
720 0.12209974313434716
721 0.12209974313434716
722 0.12209974313434716
723 0.12209974313434716
724 0.12209974313434716
725 0.12209974313434716
726 0.12209974313434716
727 0.12209974313434716
728 0.12209974313434716
729 0.12209974313434716
730 0.12209974313434716
731 0.12209974313434716
732 0.12209974313434716
733 0.12209974313434716
734 0.12209974313434716
735 0.12209974313434716
736 0.12209974313434716
737 0.12209974313434716
738 0.12209974313434716
739 0.12209974313434716
740 0.12209974313434716
741 0.12209974313434716
742 0.12209974313434716
743 0.12209974313434716
744 0.12209974313434716
745 0.12209974313434716
746 0.12209974313434716
747 0.12209974313434716
748 0.12209974313434716
749 0.12209974313434716
750 0.12209974313434716
751 0.12209974313434716
752 0.12209974313434716
753 0.12209974313434716
754 0.12209974313434716
755 0.12209974313434716
756 0.12209974313434716
757 0.12209974313434716
758 0.12209974313434716
759 0.12209974313434716
760 0.12209974313434716
761 0.12209974313434716
762 0.12209974313434716
763 0.12209974313434716
764 0.12209974313434716
765 0.12209974313434716
766 0.12209974313434716
767 0.12209974313434716
768 0.12209974313434716
769 0.12209974313434716
770 0.12209974313434716
771 0.12209974313434716
772 0.12209974313434716
773 0.12209974313434716
774 0.12209974313434716
775 0.12209974313434716
776 0.12209974313434716
777 0.12209974313434716
778 0.12209974313434716
779 0.12209974313434716
780 0.12209974313434716
781 0.12209974313434716
782 0.12209974313434716
783 0.12209974313434716
784 0.12209974313434716
785 0.12209974313434716
786 0.12209974313434716
787 0.12209974313434716
788 0.12209974313434716
789 0.12209974313434716
790 0.12209974313434716
791 0.12209974313434716
792 0.12209974313434716
793 0.12209974313434716
794 0.12209974313434716
795 0.12209974313434716
796 0.12209974313434716
797 0.12209974313434716
798 0.12209974313434716
799 0.12209974313434716
800 0.12209974313434716
801 0.12209974313434716
802 0.12209974313434716
803 0.12209974313434716
804 0.12209974313434716
805 0.12209974313434716
806 0.12209974313434716
807 0.12209974313434716
808 0.12209974313434716
809 0.12209974313434716
810 0.12209974313434716
811 0.12209974313434716
812 0.12209974313434716
813 0.12209974313434716
814 0.12209974313434716
815 0.12209974313434716
816 0.12209974313434716
817 0.12209974313434716
818 0.12209974313434716
819 0.12209974313434716
820 0.12209974313434716
821 0.12209974313434716
822 0.12209974313434716
823 0.12209974313434716
824 0.12209974313434716
825 0.12209974313434716
826 0.12209974313434716
827 0.12209974313434716
828 0.12209974313434716
829 0.12209974313434716
830 0.12209974313434716
831 0.12209974313434716
832 0.12209974313434716
833 0.12209974313434716
834 0.12209974313434716
835 0.12209974313434716
836 0.12209974313434716
837 0.12209974313434716
838 0.12209974313434716
839 0.12209974313434716
840 0.12209974313434716
841 0.12209974313434716
842 0.12209974313434716
843 0.12209974313434716
844 0.12209974313434716
845 0.12209974313434716
846 0.12209974313434716
847 0.12209974313434716
848 0.12209974313434716
849 0.12209974313434716
850 0.12209974313434716
851 0.12209974313434716
852 0.12209974313434716
853 0.12209974313434716
854 0.12209974313434716
855 0.12209974313434716
856 0.12209974313434716
857 0.12209974313434716
858 0.12209974313434716
859 0.12209974313434716
860 0.12209974313434716
861 0.12209974313434716
862 0.12209974313434716
863 0.12209974313434716
864 0.12209974313434716
865 0.12209974313434716
866 0.12209974313434716
867 0.12209974313434716
868 0.12209974313434716
869 0.12209974313434716
870 0.12209974313434716
871 0.12209974313434716
872 0.12209974313434716
873 0.12209974313434716
874 0.12209974313434716
875 0.12209974313434716
876 0.12209974313434716
877 0.12209974313434716
878 0.12209974313434716
879 0.12209974313434716
880 0.12209974313434716
881 0.12209974313434716
882 0.12209974313434716
883 0.12209974313434716
884 0.12209974313434716
885 0.12209974313434716
886 0.12209974313434716
887 0.12209974313434716
888 0.12209974313434716
889 0.12209974313434716
890 0.12209974313434716
891 0.12209974313434716
892 0.12209974313434716
893 0.12209974313434716
894 0.12209974313434716
895 0.12209974313434716
896 0.12209974313434716
897 0.12209974313434716
898 0.12209974313434716
899 0.12209974313434716
900 0.12209974313434716
901 0.12209974313434716
902 0.12209974313434716
903 0.12209974313434716
904 0.12209974313434716
905 0.12209974313434716
906 0.12209974313434716
907 0.12209974313434716
908 0.12209974313434716
909 0.12259909658277943
910 0.12259909658277943
911 0.12259909658277943
912 0.12259909658277943
913 0.12259909658277943
914 0.12259909658277943
915 0.12259909658277943
916 0.12259909658277943
917 0.12259909658277943
918 0.12259909658277943
919 0.12259909658277943
920 0.12259909658277943
921 0.12259909658277943
922 0.12259909658277943
923 0.12259909658277943
924 0.12259909658277943
925 0.12259909658277943
926 0.12259909658277943
927 0.12259909658277943
928 0.12259909658277943
929 0.12259909658277943
930 0.12259909658277943
931 0.12259909658277943
932 0.12259909658277943
933 0.12259909658277943
934 0.12259909658277943
935 0.12259909658277943
936 0.12259909658277943
937 0.12259909658277943
938 0.12259909658277943
939 0.12259909658277943
940 0.12259909658277943
941 0.12259909658277943
942 0.12351333236549984
943 0.12351333236549984
944 0.12351333236549984
945 0.12351333236549984
946 0.12351333236549984
947 0.12351333236549984
948 0.12351333236549984
949 0.12351333236549984
950 0.12351333236549984
951 0.12351333236549984
952 0.12351333236549984
953 0.12351333236549984
954 0.12351333236549984
955 0.12351333236549984
956 0.12351333236549984
957 0.12351333236549984
958 0.12351333236549984
959 0.12351333236549984
960 0.12351333236549984
961 0.12351333236549984
962 0.12351333236549984
963 0.12351333236549984
964 0.12351333236549984
965 0.12351333236549984
966 0.12351333236549984
967 0.12351333236549984
968 0.12351333236549984
969 0.12351333236549984
970 0.12351333236549984
971 0.12351333236549984
972 0.12351333236549984
973 0.12351333236549984
974 0.12351333236549984
975 0.12351333236549984
976 0.12351333236549984
977 0.1252109553211887
978 0.1252109553211887
979 0.1252109553211887
980 0.1252109553211887
981 0.1252109553211887
982 0.1252109553211887
983 0.1252109553211887
984 0.1252109553211887
985 0.1252109553211887
986 0.1252109553211887
987 0.1252109553211887
988 0.1252109553211887
989 0.1252109553211887
990 0.1252109553211887
991 0.1252109553211887
992 0.1252109553211887
993 0.1252109553211887
994 0.1252109553211887
995 0.1252109553211887
996 0.1252109553211887
997 0.1252109553211887
998 0.1252109553211887
999 0.1252109553211887
1000 0.1252109553211887

==> data/mean-ndcg-ue-vulnerability-1000-nofilter.dat <==
1 0.1307834669956817
2 0.0897355442046013
3 0.07808878775521158
4 0.06912100579359276
5 0.06653565267942033
6 0.0640275605149467
7 0.06084012403957852
8 0.05885865904381726
9 0.059121617296986444
10 0.05866506756464175
11 0.06096615815333257
12 0.061900522374118784
13 0.06219020019274909
14 0.06278411355704251
15 0.06332470365389822
16 0.06431521261639336
17 0.06525887291572197
18 0.06644115493230991
19 0.06865659828496491
20 0.0720594322268476
21 0.07354927643687031
22 0.07448333678960362
23 0.07468210871713536
24 0.07579740121857444
25 0.07665653667694826
26 0.07720643835575948
27 0.078108880184565
28 0.07905388982983184
29 0.08038108816101049
30 0.08137382134399238
31 0.08225901449846944
32 0.08335181135725749
33 0.08360265569944798
34 0.08390973727505602
35 0.08436774454837973
36 0.08503478264878453
37 0.08545123383429458
38 0.08581311766804078
39 0.0863673292395799
40 0.08697996705044016
41 0.08764163840956313
42 0.08833035957734356
43 0.08881753789426586
44 0.08929983774217577
45 0.09005785522919882
46 0.09201343344534578
47 0.09205157952958294
48 0.09276738994222683
49 0.0930375514068032
50 0.09402209626855032
51 0.0946667419285856
52 0.09550354927870508
53 0.09576141478326723
54 0.09598802233804456
55 0.0965069571709285
56 0.0972141801702098
57 0.09753051030003122
58 0.0979041396617174
59 0.09851654836967201
60 0.09918911896913281
61 0.09937669743110047
62 0.09950379432744544
63 0.09986969234930003
64 0.10007037239552
65 0.10062212102407701
66 0.10110320604379666
67 0.1012251481881409
68 0.10141964895967472
69 0.10174124635897043
70 0.10195709104225305
71 0.10238544207985728
72 0.10305041116102452
73 0.10361957611094105
74 0.1039976468864135
75 0.10536177629005965
76 0.10556313618615216
77 0.1071890845763221
78 0.1076357059585605
79 0.10795418620253887
80 0.10812804097949985
81 0.10827648494085446
82 0.10893711927875514
83 0.10939288846601478
84 0.10982494487331484
85 0.11035226695160961
86 0.11107827715763172
87 0.11130947980678159
88 0.11147001528563956
89 0.1118085908683214
90 0.11206216731893733
91 0.11262012310858467
92 0.11304807638349977
93 0.11319333707415437
94 0.11346797140496265
95 0.11404227828784555
96 0.1144113612369905
97 0.11521766825708585
98 0.11547395819630456
99 0.11557857166954512
100 0.11640399072334254
101 0.1167612792131727
102 0.11699240391226458
103 0.11729095618080791
104 0.11740623756417794
105 0.11775716929926512
106 0.117951109876474
107 0.11806616714757072
108 0.11844307421353543
109 0.11881773088516187
110 0.12000238775079179
111 0.12025647256395172
112 0.12039177205405313
113 0.12074964861549949
114 0.12134026573994153
115 0.12141606290274151
116 0.12149068851485806
117 0.12153464141201988
118 0.12159361932112078
119 0.1217308685255858
120 0.12193320692338845
121 0.12278206100652418
122 0.12292804664859927
123 0.12317555848371722
124 0.12345050598051861
125 0.1236330730006521
126 0.12374118968776988
127 0.12379198317151341
128 0.12387754274959414
129 0.1239083574452051
130 0.1240137631785471
131 0.12420864809358709
132 0.12444333105984039
133 0.12473842427825944
134 0.12499106247849052
135 0.12516099661699112
136 0.12543269356568812
137 0.1256621191315519
138 0.1258091887046534
139 0.12595284743861027
140 0.12620568094938803
141 0.12622294518484448
142 0.12626332418563974
143 0.12650359576783987
144 0.12670464007091808
145 0.12680806240263737
146 0.1268815108855132
147 0.12745940063504566
148 0.12776270476935248
149 0.12784639267494674
150 0.12818202434680295
151 0.1282125060404798
152 0.12843769508661704
153 0.128569457411435
154 0.128727511555543
155 0.1289922847193365
156 0.12925840391884957
157 0.12949207122354178
158 0.12966958490388658
159 0.12995655634188
160 0.13017524821203585
161 0.1307615558874582
162 0.13094937933483136
163 0.13114543675162488
164 0.13125900569326723
165 0.1318296136483327
166 0.1321562246003177
167 0.13261114216171188
168 0.13262996591642331
169 0.13293763702210984
170 0.13313218932998638
171 0.13342355445871432
172 0.13352138089225557
173 0.13362905933560154
174 0.13380754833984226
175 0.13385837617470286
176 0.13392653926541886
177 0.13406744525547212
178 0.13411856088593738
179 0.13423859778124275
180 0.13456371263181144
181 0.13478304495423504
182 0.13487026276044767
183 0.13495334667134865
184 0.13507423466913906
185 0.13525936488526266
186 0.13546697123055998
187 0.13556691459618672
188 0.13564816565813123
189 0.13567091378951127
190 0.13573654089546283
191 0.13578910551989415
192 0.135852996735663
193 0.13587829348845962
194 0.1360689511293052
195 0.13619788811531514
196 0.13639814027646138
197 0.13653570635070184
198 0.13674235224818881
199 0.13677608341920697
200 0.1368397522529562
201 0.1369471501426864
202 0.13705492854183965
203 0.13717246613938958
204 0.13750091989673982
205 0.13773613611652533
206 0.13776578564744357
207 0.13780867322464302
208 0.137967256896751
209 0.13816824329387103
210 0.13836716858419998
211 0.13862491551557585
212 0.13893257613912602
213 0.13911204096587962
214 0.1393372863786465
215 0.13944310676029467
216 0.14026213993945505
217 0.14053311845468858
218 0.14083739003587034
219 0.14105523537165793
220 0.1417124421434416
221 0.14188784808206936
222 0.14212437623519644
223 0.14225399780064038
224 0.1423599182010056
225 0.1425830929399713
226 0.14266417147316598
227 0.14272952354629095
228 0.14281563514857984
229 0.1428407995898229
230 0.14308903703824433
231 0.1432070429437987
232 0.14329808247421322
233 0.14338621163794307
234 0.14342469963109164
235 0.14348079600084312
236 0.14360869973431176
237 0.14378215112696918
238 0.14392733909532343
239 0.14406064199603089
240 0.14450774131612307
241 0.14457726437991394
242 0.14545371465616871
243 0.1460379918927478
244 0.14610363789332054
245 0.14614413718640354
246 0.14614295600921834
247 0.14620384192643793
248 0.1466808557441173
249 0.1467971792320577
250 0.147028318330601
251 0.1472103743231169
252 0.14729953754797992
253 0.14737703744929972
254 0.14754981115361593
255 0.14759415389414987
256 0.1477753476505272
257 0.14783578411483048
258 0.14783578411483048
259 0.14785692152445126
260 0.1479188438556662
261 0.14866956073863852
262 0.1487478717221529
263 0.14894652027512215
264 0.14903046365371106
265 0.1491969674429683
266 0.149213811559684
267 0.14942636473309553
268 0.1494357636954426
269 0.14947695095993174
270 0.14959485354601784
271 0.14963079879963764
272 0.1499164446066408
273 0.15008649427049042
274 0.15025480829194612
275 0.15027640549789648
276 0.15034052499926212
277 0.15057496224954095
278 0.15071000498752685
279 0.15076540319616008
280 0.150869665912235
281 0.15117490623561633
282 0.1518653514273241
283 0.1518757713955394
284 0.15189656549202626
285 0.15194896726868012
286 0.15206432077081083
287 0.15206432077081083
288 0.15220982232707883
289 0.15246873214186682
290 0.152521560090925
291 0.15261998409252417
292 0.15267702691042098
293 0.15268575755623587
294 0.15283273675338926
295 0.15283273675338926
296 0.15285338022634165
297 0.15285338022634165
298 0.15285338022634165
299 0.1529892541237442
300 0.1530197350371945
301 0.1530871472879726
302 0.15317622191095476
303 0.15334874703328463
304 0.1535605242063145
305 0.15360159580857485
306 0.15364951408911362
307 0.15385658875930255
308 0.1540299777674833
309 0.1541189461088178
310 0.1541470136235337
311 0.1541616337741525
312 0.15426726754336523
313 0.15432232503247628
314 0.1544933454329917
315 0.1545509689237459
316 0.15465678570139
317 0.1547056133885858
318 0.1547158233072097
319 0.1547986461996529
320 0.15490109246720657
321 0.15516817244603962
322 0.15534674393895184
323 0.15541403134200352
324 0.15564197982952926
325 0.1558810665525628
326 0.15593131566891594
327 0.15605683752503138
328 0.15626652697043047
329 0.15633823627327575
330 0.15651147963850823
331 0.15665965012556543
332 0.1567721554931768
333 0.15697531704508122
334 0.15699470061937615
335 0.15765850137023307
336 0.15792761687522536
337 0.15801485184213893
338 0.15810572429040057
339 0.15822959324452074
340 0.1583097482330281
341 0.1583649592545049
342 0.1584145815839446
343 0.15878172582104275
344 0.15885525638026887
345 0.15894825990294126
346 0.1590644478342165
347 0.15920452436801452
348 0.15967590706282178
349 0.1599598034575329
350 0.16015082942847753
351 0.16021743654343976
352 0.16026005109662986
353 0.16026005109662986
354 0.16027716699581934
355 0.16033670716414822
356 0.16039003563609727
357 0.16044617923880172
358 0.16056166611330977
359 0.16079448871094065
360 0.16092211383297103
361 0.1609884042506825
362 0.1611976771744795
363 0.1612239354775849
364 0.16134528087789665
365 0.16155296103449765
366 0.16155296103449765
367 0.16162441333930475
368 0.16166158885451135
369 0.16177320614912727
370 0.16183164113302917
371 0.16183164113302917
372 0.16192939049012134
373 0.16206487807518033
374 0.16214211242856708
375 0.16229913800215615
376 0.1624953949351605
377 0.1625927960855639
378 0.16290223831393652
379 0.16297100380407714
380 0.16302719142310723
381 0.1631931603576069
382 0.16320806757173123
383 0.16324062573004716
384 0.16328647841463798
385 0.16341596617132273
386 0.16345269105335944
387 0.16352844249113901
388 0.16375464777504195
389 0.16442357616977435
390 0.16449939331645277
391 0.1646631673038654
392 0.16480978013832084
393 0.1650784265973162
394 0.16516606631529654
395 0.16526006525706724
396 0.16527488303370183
397 0.16541860989740334
398 0.16545003847473777
399 0.1654766377655908
400 0.16559517731394613
401 0.1656476240336454
402 0.165675982874458
403 0.16583451841321956
404 0.16590626092681282
405 0.1660433010329567
406 0.16609235864836935
407 0.16611035144081138
408 0.16615805868620626
409 0.16655490704287013
410 0.16677971017696475
411 0.16686297383967932
412 0.16698792176527885
413 0.16704332569749467
414 0.16705999821449538
415 0.1670840463091296
416 0.16712750410126997
417 0.16714073347930744
418 0.1671779770968573
419 0.1671779770968573
420 0.1671974286188413
421 0.1674707898296063
422 0.1674707898296063
423 0.1674707898296063
424 0.1676357752747598
425 0.16777374169170367
426 0.16789488396455665
427 0.1680775153714221
428 0.16830585158353456
429 0.1683879194155797
430 0.16860558954678895
431 0.16871057261815323
432 0.1687299340879896
433 0.16874774385078248
434 0.16876428720084008
435 0.16880125298283272
436 0.16880125298283272
437 0.16880125298283272
438 0.16880125298283272
439 0.1688547096566984
440 0.16888383364347023
441 0.16891704025338178
442 0.16891704025338178
443 0.16892769893729126
444 0.1689940153363721
445 0.16915458234045586
446 0.16920189546472672
447 0.16923272771896988
448 0.16928022270712162
449 0.169315631153454
450 0.169315631153454
451 0.16938862228098367
452 0.16940055076142255
453 0.1694596454714132
454 0.1694869200176568
455 0.1695311540265752
456 0.16958260964586835
457 0.17006254747177368
458 0.17014425437388497
459 0.1702731402623198
460 0.17046435939779053
461 0.17049158844207132
462 0.17050038602687917
463 0.17052339185241236
464 0.17055955414537907
465 0.17070448618412923
466 0.17076825499538276
467 0.17082931478840457
468 0.17090174456154408
469 0.17097907021269002
470 0.17110268870828643
471 0.1711688021149104
472 0.1711688021149104
473 0.1712062157215183
474 0.1712163996496122
475 0.17125365934526865
476 0.17131489850925974
477 0.1714152768322247
478 0.17158241357542714
479 0.1717567901518652
480 0.17180335961100832
481 0.17182852424125283
482 0.1718609943443386
483 0.17187618185194958
484 0.17188600324956868
485 0.17198245775432994
486 0.17201973106675386
487 0.17202923981197146
488 0.1721127418705292
489 0.17221197863779505
490 0.1722328606476147
491 0.1722328606476147
492 0.17229810424146386
493 0.1723284506274736
494 0.17234532762039617
495 0.17239459197260246
496 0.17241352355045045
497 0.17244040152245113
498 0.1724593208621926
499 0.17249186865087074
500 0.17251963817655816
501 0.17258148598837747
502 0.17260228694191815
503 0.17273384717103255
504 0.1727442854162377
505 0.17282147002729858
506 0.17286154485120267
507 0.17291395476232524
508 0.17294398298269278
509 0.17300041826669316
510 0.17304182248343308
511 0.17304348064516564
512 0.17307023079838313
513 0.17317931333379638
514 0.1732025392488232
515 0.17329945358093632
516 0.17348791879194095
517 0.17348958906886983
518 0.1735525089682573
519 0.17360778921060244
520 0.17373548532366434
521 0.17373548532366434
522 0.17373714794179718
523 0.17373714794179718
524 0.17376346968673295
525 0.17378764017444695
526 0.17382586090708063
527 0.17389353708213667
528 0.17390322247477508
529 0.1739148524333266
530 0.17396044025022692
531 0.17401732196848338
532 0.17410307925361315
533 0.17426366602847426
534 0.17430572229823166
535 0.17433441442280573
536 0.17433441442280573
537 0.17437281543078875
538 0.1743943935216959
539 0.17443934601160155
540 0.17450276351658245
541 0.17451610108986226
542 0.17455073012792513
543 0.17459314310851518
544 0.1746546539056909
545 0.174663221324171
546 0.174663221324171
547 0.1747780875665218
548 0.1747780875665218
549 0.1747780875665218
550 0.17483434659923602
551 0.1749060386972959
552 0.17494536504461639
553 0.17501721526642128
554 0.17510784895242226
555 0.17516308832513253
556 0.17521020379736946
557 0.17526294833019407
558 0.1752769631768195
559 0.1752769631768195
560 0.1753021410180708
561 0.17530381550371035
562 0.17531867546159124
563 0.1753372291157099
564 0.1753372291157099
565 0.1753372291157099
566 0.17535210330789064
567 0.17536528207514498
568 0.17548113203610077
569 0.17549697072750986
570 0.1755230412957114
571 0.17554365456161294
572 0.1756214427348702
573 0.1757206424792189
574 0.17575962145398233
575 0.1757991335354951
576 0.1757991335354951
577 0.1758471602155415
578 0.17586803597440973
579 0.17586803597440973
580 0.176008371776284
581 0.17602315426358126
582 0.17602315426358126
583 0.17604400223946964
584 0.1760718004442749
585 0.17611751917112276
586 0.17611751917112276
587 0.17611751917112276
588 0.17611751917112276
589 0.17614368298443706
590 0.17614368298443706
591 0.17616209581176348
592 0.17621510343533905
593 0.17622431953745518
594 0.17622431953745518
595 0.17627436006734756
596 0.1763264620630449
597 0.17634484584923465
598 0.17645191940726881
599 0.176510993107408
600 0.176510993107408
601 0.17652048287961053
602 0.1765518817787293
603 0.17656009351798213
604 0.17660147676767507
605 0.17662753131143752
606 0.1766413673468356
607 0.1766413673468356
608 0.1766413673468356
609 0.17667503667604434
610 0.17667503667604434
611 0.1767119649109107
612 0.1767119649109107
613 0.1767119649109107
614 0.1767288079262847
615 0.1767288079262847
616 0.1767288079262847
617 0.1767288079262847
618 0.1767288079262847
619 0.17677414370499667
620 0.17678793068471724
621 0.17678793068471724
622 0.17680619745846143
623 0.17699404306658897
624 0.17703100587876197
625 0.17703100587876197
626 0.1770569439248322
627 0.17707945468706274
628 0.1771458668877814
629 0.17719148698380263
630 0.17721321086764452
631 0.17731431328510872
632 0.17732404385523406
633 0.17737767069312624
634 0.17739948571116293
635 0.1774011028867387
636 0.1774011028867387
637 0.1774011028867387
638 0.1774011028867387
639 0.17742112839852514
640 0.17745459861038282
641 0.1776374176999927
642 0.17764746595439304
643 0.17768831645102007
644 0.17768831645102007
645 0.17776442229824999
646 0.17778688263174808
647 0.17795560924640172
648 0.17797559157233797
649 0.1780104377744433
650 0.1780104377744433
651 0.1780195213743242
652 0.17803404133862374
653 0.17803404133862374
654 0.1780608675096742
655 0.17809689731662082
656 0.17810479825440106
657 0.17812834489327461
658 0.17817830278637403
659 0.1782217616470272
660 0.1782217616470272
661 0.17823415058641479
662 0.1782651662791731
663 0.17828124074582255
664 0.17828124074582255
665 0.1783232537605885
666 0.1783232537605885
667 0.17837719078457345
668 0.17845086369388563
669 0.1784936745940129
670 0.17852273926097761
671 0.1785579517906973
672 0.17857033438041303
673 0.17857033438041303
674 0.17857033438041303
675 0.1785719614053954
676 0.17857355818639437
677 0.17858897532174567
678 0.17865312713159395
679 0.1786697106862795
680 0.1786697106862795
681 0.1786697106862795
682 0.17872892941498625
683 0.17872892941498625
684 0.17872892941498625
685 0.17877759103271515
686 0.17881278530982234
687 0.17881278530982234
688 0.17882718604341716
689 0.17882718604341716
690 0.17882718604341716
691 0.17883448393112278
692 0.17885307869170483
693 0.17885307869170483
694 0.17886378028174427
695 0.17886378028174427
696 0.1788817338876792
697 0.17888332321960027
698 0.1789054658491168
699 0.1789054658491168
700 0.1789262813593763
701 0.17898743381366317
702 0.17901461612384845
703 0.17901461612384845
704 0.1791115239759246
705 0.17912142904883302
706 0.17913577317757046
707 0.17916757018120463
708 0.17918728332184286
709 0.17920161819925473
710 0.1792115126271972
711 0.1793445756842291
712 0.17937085358833826
713 0.17937085358833826
714 0.17938434488768926
715 0.1794783206300872
716 0.17955860409514893
717 0.17956925270548463
718 0.17962385839003256
719 0.17965602780674997
720 0.17965602780674997
721 0.17965602780674997
722 0.1796719088578053
723 0.1796719088578053
724 0.1797469427333115
725 0.17979085469816933
726 0.17979085469816933
727 0.17979085469816933
728 0.17981669272237225
729 0.17981669272237225
730 0.17986426104158185
731 0.1798740303726872
732 0.179910038928575
733 0.179910038928575
734 0.18001504278130068
735 0.18003026821266813
736 0.180045490513038
737 0.18010080764229244
738 0.18011140977752746
739 0.18011140977752746
740 0.18011140977752746
741 0.18014936993023797
742 0.18018767119269347
743 0.1802056484302349
744 0.1802154729716547
745 0.18029588858151108
746 0.18030310210837483
747 0.18030310210837483
748 0.18030310210837483
749 0.18031731830592823
750 0.1803408608367331
751 0.1803791839085157
752 0.18044514282633972
753 0.18067157416185814
754 0.18067157416185814
755 0.18067157416185814
756 0.18070056049954425
757 0.1807021348756449
758 0.18072400255522578
759 0.18077616652054418
760 0.1808008349554029
761 0.18087411742751067
762 0.18087411742751067
763 0.18087411742751067
764 0.18088925424311217
765 0.1809370846651875
766 0.1809916167579055
767 0.1810612743585085
768 0.1810612743585085
769 0.18113082134413805
770 0.18114026323600438
771 0.18117044314938904
772 0.18117044314938904
773 0.1811798795286355
774 0.18120875778050166
775 0.1812412666483867
776 0.1812412666483867
777 0.1812690463950621
778 0.1812690463950621
779 0.18128165487467313
780 0.18128165487467313
781 0.18128165487467313
782 0.181306707405156
783 0.181306707405156
784 0.18133175034779256
785 0.1813418574736105
786 0.18134342298532732
787 0.1813689595134334
788 0.18139978022489867
789 0.1814295993550896
790 0.1814295993550896
791 0.18143547450192868
792 0.18143547450192868
793 0.18151860064834416
794 0.18151860064834416
795 0.1815787213688551
796 0.18159808928109758
797 0.18159964676755475
798 0.18159964676755475
799 0.1816146822819882
800 0.1816146822819882
801 0.18164015155958074
802 0.1816542226237732
803 0.1816542226237732
804 0.1816542226237732
805 0.18167870068522943
806 0.18172835068727639
807 0.18182727824519954
808 0.18183556800104567
809 0.18184646137517024
810 0.18186577893697553
811 0.18190797873059283
812 0.18194112588311137
813 0.18194112588311137
814 0.18199409949642983
815 0.18200346150054544
816 0.18202618970163872
817 0.18209778455648912
818 0.1821139083082535
819 0.1821139083082535
820 0.1821139083082535
821 0.1821139083082535
822 0.18220542490898256
823 0.18231264883059964
824 0.1824511921633327
825 0.1824511921633327
826 0.18248529794757734
827 0.1824961556878301
828 0.18251016003089468
829 0.1825226519597425
830 0.18258823223053555
831 0.18271109924137205
832 0.1827390878801
833 0.18275307970329316
834 0.18275307970329316
835 0.1827670665457738
836 0.1827670665457738
837 0.1827670665457738
838 0.1827670665457738
839 0.18278023502028742
840 0.1828050217250211
841 0.18284077743473948
842 0.18284077743473948
843 0.1828608648702546
844 0.18287577829299495
845 0.1829254879295731
846 0.18293794229018817
847 0.18293794229018817
848 0.1829569032807914
849 0.1829569032807914
850 0.18297840011304597
851 0.1830263819922169
852 0.1830263819922169
853 0.1830263819922169
854 0.18302792356194356
855 0.18302792356194356
856 0.1830294645983418
857 0.1830294645983418
858 0.1830294645983418
859 0.18304685983017696
860 0.18304685983017696
861 0.18311149184019665
862 0.18311149184019665
863 0.18325093234148535
864 0.18325093234148535
865 0.18325093234148535
866 0.18325093234148535
867 0.18328627552542912
868 0.18328627552542912
869 0.18333467898303688
870 0.18333467898303688
871 0.18333467898303688
872 0.18333467898303688
873 0.18335609117391669
874 0.18335609117391669
875 0.18335609117391669
876 0.18335609117391669
877 0.18345312295086222
878 0.18345312295086222
879 0.18349476602720127
880 0.18356159390018076
881 0.18357641308773592
882 0.18361728238534808
883 0.18364803887135273
884 0.18364803887135273
885 0.18366535776151138
886 0.1836949714537437
887 0.1836949714537437
888 0.18370421532059966
889 0.1837141375078665
890 0.1837141375078665
891 0.1837141375078665
892 0.18372444428091175
893 0.18372444428091175
894 0.18372444428091175
895 0.18372444428091175
896 0.18374035229590344
897 0.18374035229590344
898 0.1837604291038406
899 0.1837604291038406
900 0.18379825024593255
901 0.18379825024593255
902 0.18379825024593255
903 0.18379825024593255
904 0.18390770600610118
905 0.18393430488063064
906 0.18395018699813037
907 0.18396744352261724
908 0.18396744352261724
909 0.18399333358965161
910 0.18399333358965161
911 0.18401784567778276
912 0.18401784567778276
913 0.18401784567778276
914 0.18403911391430508
915 0.18409843100103596
916 0.18409843100103596
917 0.18409843100103596
918 0.18409843100103596
919 0.18411968225380432
920 0.18413198377943982
921 0.18413198377943982
922 0.18413198377943982
923 0.18424174178418404
924 0.18424174178418404
925 0.18424174178418404
926 0.18425403161765616
927 0.1842615332347673
928 0.1842615332347673
929 0.1842615332347673
930 0.1842615332347673
931 0.1842615332347673
932 0.1842615332347673
933 0.18427177236088432
934 0.18427177236088432
935 0.18430018197773146
936 0.18430018197773146
937 0.18430018197773146
938 0.18430018197773146
939 0.18431083850412605
940 0.18431083850412605
941 0.1843255152708754
942 0.18437441502207969
943 0.18437441502207969
944 0.18439020199670192
945 0.18439879219639457
946 0.18440901067086554
947 0.1844313285128275
948 0.1844313285128275
949 0.18443991342617538
950 0.18443991342617538
951 0.18444758040627
952 0.18444758040627
953 0.18444758040627
954 0.18446643783129166
955 0.1844863347961766
956 0.1844863347961766
957 0.1845228821333795
958 0.1845228821333795
959 0.18456320481553998
960 0.18456320481553998
961 0.18456320481553998
962 0.18456320481553998
963 0.18456320481553998
964 0.18458030845558746
965 0.18458030845558746
966 0.18458030845558746
967 0.18458030845558746
968 0.18461133660688409
969 0.18461133660688409
970 0.18461133660688409
971 0.18461133660688409
972 0.18461133660688409
973 0.18461989039467752
974 0.18461989039467752
975 0.1846540413481925
976 0.1846540413481925
977 0.1849899366576553
978 0.1849899366576553
979 0.1849899366576553
980 0.1850281786205796
981 0.1850418386860769
982 0.1850418386860769
983 0.18507719389923968
984 0.18507719389923968
985 0.18507719389923968
986 0.1850852445438535
987 0.1850852445438535
988 0.1850852445438535
989 0.1850852445438535
990 0.1850852445438535
991 0.1850852445438535
992 0.18509628736824604
993 0.18510785629113002
994 0.18510785629113002
995 0.1851405483755252
996 0.18515270863654074
997 0.18516179768914265
998 0.18516179768914265
999 0.18517463378822574
1000 0.18517463378822574

==> data/mean-ndcg-ue-vulnerability-1000-sanitizer=address.dat <==
1 0.14387031408308004
2 0.09879627879232782
3 0.0875012754223693
4 0.07670410103421252
5 0.07201674125168453
6 0.069759015904291
7 0.06604837774313647
8 0.06345817141835414
9 0.0638117385491635
10 0.06299932207815863
11 0.06479067909567694
12 0.0653373936363005
13 0.06546393733222004
14 0.0660090033083744
15 0.06650123337809304
16 0.06737689184324512
17 0.06814532371600902
18 0.06927664713605874
19 0.07188146955673866
20 0.0741763936893082
21 0.07497105007232018
22 0.07558930582431307
23 0.0755842615235008
24 0.07628697157787914
25 0.07727878442918948
26 0.07758020099736158
27 0.07848128683656087
28 0.07914351069607489
29 0.0803161089444079
30 0.08144858026974001
31 0.08240937168867944
32 0.08370221544104929
33 0.08381329323698877
34 0.08400111651371846
35 0.08447748999956618
36 0.08540924623297769
37 0.08569531648860014
38 0.08594645907737274
39 0.08662184188447813
40 0.08724401607171284
41 0.08788524595945421
42 0.08827473585367313
43 0.08879823390801253
44 0.0889683490577313
45 0.0897925401595944
46 0.09185412706226867
47 0.0918294814946685
48 0.09250774420417329
49 0.09282466051441135
50 0.09388783427156129
51 0.0945829376525881
52 0.09517264934281325
53 0.0954775749631209
54 0.09560394373139318
55 0.09628522213823766
56 0.09697895557481669
57 0.09735964979737884
58 0.0977117358082926
59 0.0982353363713336
60 0.09868872284128977
61 0.09896150766565683
62 0.0990545897314539
63 0.09937528001416672
64 0.0996308128565496
65 0.10040210772650736
66 0.10078952982030376
67 0.10085213452471399
68 0.10093255989243131
69 0.10131750394524652
70 0.1015790110191247
71 0.10217713018427226
72 0.102812924042694
73 0.10326213319130202
74 0.10353913844948691
75 0.10437981669215309
76 0.10467251967138197
77 0.10529751987926222
78 0.10544996354234998
79 0.10582025756922255
80 0.10610578805904385
81 0.10629788974650983
82 0.10718437042083154
83 0.10758850424885259
84 0.10798081846474088
85 0.10844836438626788
86 0.10902047959809527
87 0.10925641924759177
88 0.10943337787299645
89 0.10984860379660842
90 0.10991974766888153
91 0.1104985231266636
92 0.11091924879650118
93 0.11115781777274336
94 0.11145608954547848
95 0.11190278245294069
96 0.11226052992642206
97 0.1130277048937136
98 0.11323390348466822
99 0.11336379753681643
100 0.11412549580502632
101 0.11432439549348926
102 0.11457316157704747
103 0.11478646196480892
104 0.11485516675080082
105 0.11517233739954984
106 0.11529864824803902
107 0.11536434205468654
108 0.11573616063965407
109 0.11607340892385112
110 0.11734915644613218
111 0.11745911642949197
112 0.11760145536557301
113 0.11782438204162249
114 0.11822981808685643
115 0.11826358824855805
116 0.11829150906712185
117 0.11828486326962305
118 0.11834133348119696
119 0.11856674478863147
120 0.11861270003731532
121 0.11939731096476382
122 0.11956262165839165
123 0.11988818434312837
124 0.12011417774037238
125 0.12022780200524023
126 0.12031530641804702
127 0.12039872712437756
128 0.12050928080165996
129 0.12055988933416803
130 0.12063528980329445
131 0.12082369435380529
132 0.12109000079353428
133 0.12146996830763872
134 0.12167816061259862
135 0.12187363257697362
136 0.12202706859845344
137 0.12235678336388295
138 0.12245942169883242
139 0.12256812203597997
140 0.1227226906005579
141 0.12275104452728035
142 0.12281736100173726
143 0.12309854350372096
144 0.12333453076499114
145 0.12350438648912185
146 0.12356306998120073
147 0.12394870416709032
148 0.12418108277531621
149 0.12423554014842689
150 0.12464356152344128
151 0.12467438060338287
152 0.12489797345145809
153 0.12497608720105857
154 0.12510776727308434
155 0.1254183856839227
156 0.12574091156435102
157 0.125870537137735
158 0.12612399379269928
159 0.12630074947945114
160 0.12645013091419396
161 0.12723943561571208
162 0.1274182469487992
163 0.12768532262191118
164 0.1278181493792264
165 0.1280665267602499
166 0.12822656207289482
167 0.12835044869507917
168 0.12838136389911886
169 0.12866053817596645
170 0.12872371497432225
171 0.12898807086742659
172 0.12914873616506622
173 0.12918838927912948
174 0.12932783031679043
175 0.12934580791551245
176 0.12940479059135584
177 0.12944540639629443
178 0.12948344011690424
179 0.1296160999414982
180 0.13005478000783816
181 0.1303898017987052
182 0.13045893333710024
183 0.13059538624446637
184 0.1306742247658033
185 0.13078994852159806
186 0.13089950394051894
187 0.13098663732485358
188 0.1310321898647344
189 0.1310290490944584
190 0.13110540407846846
191 0.13110231865805302
192 0.131207250431874
193 0.13124879656792598
194 0.13153705418476286
195 0.1316663076828781
196 0.1317511450145695
197 0.13181593389294563
198 0.13193563414222362
199 0.13195750571958023
200 0.13206207226416727
201 0.13214000652051347
202 0.13225278420150938
203 0.13236450763852062
204 0.13255831321856518
205 0.1327317102436954
206 0.13272899521029935
207 0.13279943164661165
208 0.13286324855101997
209 0.13319333867232866
210 0.1333754353934999
211 0.133636690719971
212 0.1338806925961516
213 0.13399256301943974
214 0.13421379462808486
215 0.13430610331628434
216 0.13529864025670166
217 0.13539273700470703
218 0.1358530239779272
219 0.13616664206321202
220 0.13684695843555145
221 0.1369129790954578
222 0.13712881984330072
223 0.13729324005389132
224 0.1372941292246631
225 0.13757963113347255
226 0.1376964433912678
227 0.1378037744049817
228 0.13790609025143252
229 0.13794741908553085
230 0.13832478227249684
231 0.13837890544303982
232 0.1385284242665474
233 0.1385773663538907
234 0.13857498491770848
235 0.1386671148218292
236 0.13876037305418354
237 0.13904524104556928
238 0.13907816584478158
239 0.13913609469745597
240 0.13961072012180428
241 0.13972490136436252
242 0.14088962752549972
243 0.14164609855120033
244 0.14166898734116523
245 0.14173550137772808
246 0.14173356147071986
247 0.14183355749079374
248 0.14221825905047059
249 0.14240930299571025
250 0.1426492137317785
251 0.14278345448150095
252 0.14292989175354048
253 0.14302926044809158
254 0.14331301543765246
255 0.14338584176227812
256 0.1435683082171415
257 0.14366756607796788
258 0.14366756607796788
259 0.14366756607796788
260 0.1437242817766747
261 0.1445380322158588
262 0.14466664630327206
263 0.14486362329930857
264 0.144910927574292
265 0.14501721508243728
266 0.14504487902691163
267 0.1452518907190066
268 0.1452518907190066
269 0.14530277683041426
270 0.1453719945450958
271 0.1453719945450958
272 0.14570016010767384
273 0.14573869104160642
274 0.14591475896763215
275 0.14595022915085953
276 0.1459745817956889
277 0.14633737089311194
278 0.14645631770281642
279 0.14648374824548718
280 0.14662757097667542
281 0.14702936923730903
282 0.14779438724403027
283 0.14781150048463515
284 0.14784565168058772
285 0.14793171376767575
286 0.14802859713386324
287 0.14802859713386324
288 0.1482146626658315
289 0.1483942799176818
290 0.1484810419292556
291 0.14855243650286754
292 0.14858149671681678
293 0.14859583549783595
294 0.14864450100661114
295 0.14864450100661114
296 0.14864450100661114
297 0.14864450100661114
298 0.14864450100661114
299 0.14871795599574153
300 0.14876801634093195
301 0.1488111214908667
302 0.14889523470595023
303 0.1490322163044575
304 0.14920623218127513
305 0.14923995916570476
306 0.1492815499931399
307 0.1494394170794465
308 0.14959706976377798
309 0.14966813384951014
310 0.14971423054794433
311 0.14971423054794433
312 0.14978891422273333
313 0.14987933792065533
314 0.15013489861419582
315 0.1501926150842554
316 0.15028368466190264
317 0.15034111852742255
318 0.15035788679296389
319 0.15036384053352383
320 0.1504068770391288
321 0.15081693073570102
322 0.15092593270306162
323 0.15097231982355055
324 0.15122540117042513
325 0.1515706902829113
326 0.1516532169471549
327 0.15185936783749235
328 0.15211614534360698
329 0.1522339171570945
330 0.15232944021935088
331 0.15238621125977983
332 0.15257098451296922
333 0.15276352375494698
334 0.15279535837899158
335 0.15373424040142006
336 0.15407008218264098
337 0.15413312066652252
338 0.1542823650825632
339 0.15434999144149705
340 0.15440875511156626
341 0.1544994309634547
342 0.15452770685470735
343 0.15503155660085496
344 0.15506464345650603
345 0.15511982328493473
346 0.15525430244555552
347 0.15537691680762974
348 0.15592672250970505
349 0.15633431669175354
350 0.15658840031236498
351 0.1566165513038485
352 0.1566562594866921
353 0.1566562594866921
354 0.15668436979326364
355 0.15668436979326364
356 0.1567278972108479
357 0.156787008281744
358 0.15695712901555223
359 0.1572384192182296
360 0.15729594888183637
361 0.15740482098630476
362 0.15752149085013853
363 0.1575477010084827
364 0.15768890646038491
365 0.15776772845686063
366 0.15776772845686063
367 0.15777351457215313
368 0.15781124001463606
369 0.15788840527228173
370 0.15798437600065562
371 0.15798437600065562
372 0.15809270179120863
373 0.15831521990202982
374 0.15844206578535297
375 0.1585653950515514
376 0.1588518947636893
377 0.15893179470612423
378 0.15934533930815029
379 0.159458276349202
380 0.15947843770493067
381 0.15959385568834905
382 0.15961833855977306
383 0.15961833855977306
384 0.15962120967112517
385 0.1597294211023004
386 0.1597380357379295
387 0.15981645477696257
388 0.16010994669195694
389 0.16050490591043767
390 0.16055821598076056
391 0.16078616581122745
392 0.16102695548159457
393 0.16125633839975867
394 0.161308565868543
395 0.1614110021817838
396 0.16143533816549674
397 0.16153175069315123
398 0.16155755906390057
399 0.1616012444240553
400 0.1617213169329309
401 0.16177135029289716
402 0.16177135029289716
403 0.1619268606128767
404 0.1620446869700547
405 0.16212395653126893
406 0.1621496796369606
407 0.1621496796369606
408 0.16221328498529278
409 0.16239372987083894
410 0.16255504885123853
411 0.16258246396353904
412 0.16268510640162118
413 0.16268510640162118
414 0.16271248851920794
415 0.1627519839208311
416 0.1627519839208311
417 0.1627519839208311
418 0.1627519839208311
419 0.1627519839208311
420 0.16278393013880071
421 0.16320349952884122
422 0.16320349952884122
423 0.16320349952884122
424 0.16347446346662634
425 0.1637010526883751
426 0.1637941242452426
427 0.16400357579834018
428 0.16437858390354196
429 0.16451336805323308
430 0.16483903612534942
431 0.164934467434249
432 0.16496626575502385
433 0.1649955156288711
434 0.1650226856090569
435 0.16506181982817442
436 0.16506181982817442
437 0.16506181982817442
438 0.16506181982817442
439 0.16512249546120325
440 0.1651703272571071
441 0.16522486415139956
442 0.16522486415139956
443 0.1652423694468578
444 0.1653122252787409
445 0.165488575292834
446 0.1655392312051875
447 0.1655898685751248
448 0.1655898685751248
449 0.16561894511590736
450 0.16561894511590736
451 0.16563385612882725
452 0.16563385612882725
453 0.16573091035871065
454 0.1657757047249324
455 0.16584835247412863
456 0.16584835247412863
457 0.16611696818427607
458 0.16619068117649793
459 0.1663320246315393
460 0.16664607348523552
461 0.16669079312128326
462 0.16670524183959481
463 0.1667430254699791
464 0.16676253282304687
465 0.16690881443246924
466 0.16697282072032574
467 0.16700296717886878
468 0.16700574616251682
469 0.16708901634599616
470 0.16727722999267167
471 0.1673645128574931
472 0.1673645128574931
473 0.16736728705800713
474 0.16738401263798705
475 0.16742655138437626
476 0.1674885083945771
477 0.1675997249570651
478 0.1677803876845625
479 0.16796738968736832
480 0.16799948175365767
481 0.1680408108981626
482 0.1680408108981626
483 0.16806575410975064
484 0.16806575410975064
485 0.16815154217481565
486 0.1682127580202454
487 0.1682283747132522
488 0.1683155846491689
489 0.16845999877094717
490 0.16845999877094717
491 0.16845999877094717
492 0.16856715162366193
493 0.16861699102763536
494 0.16864470896636638
495 0.16864470896636638
496 0.16864470896636638
497 0.16868885201865932
498 0.16868885201865932
499 0.16874230689753186
500 0.1687644890362068
501 0.16886606482441258
502 0.16890022728205123
503 0.16897934778058551
504 0.16897934778058551
505 0.16901310395763786
506 0.16904792802369403
507 0.16910302042887354
508 0.16910577132363763
509 0.1691199959702288
510 0.1691227451351665
511 0.1691227451351665
512 0.16916667826420964
513 0.16931938639881294
514 0.16931938639881294
515 0.169478553706164
516 0.16975718369321754
517 0.1697599268734625
518 0.16986326340528327
519 0.16992564861703424
520 0.17010898395018315
521 0.17010898395018315
522 0.17011171455200005
523 0.17011171455200005
524 0.170154944084463
525 0.170171397405891
526 0.17023416924743012
527 0.1703453172512455
528 0.1703453172512455
529 0.17036441772015334
530 0.1704085245003263
531 0.17048742034564557
532 0.1705975178952089
533 0.17082491633943214
534 0.17085319208665006
535 0.17085319208665006
536 0.17085319208665006
537 0.17088234204228162
538 0.1708987314979786
539 0.17095764765130766
540 0.17102616741503637
541 0.17104807238594474
542 0.1710818197194237
543 0.17113700425713677
544 0.17123802654915485
545 0.17123802654915485
546 0.17123802654915485
547 0.17135004104907678
548 0.17135004104907678
549 0.17135004104907678
550 0.17140876896831203
551 0.17152651252551063
552 0.17159110017394677
553 0.17168297350206277
554 0.17180371426867347
555 0.171894436683226
556 0.17192496847820002
557 0.17198107035556723
558 0.1720040876467322
559 0.1720040876467322
560 0.17204543848834142
561 0.17204818858076468
562 0.17207259384087098
563 0.17207259384087098
564 0.17207259384087098
565 0.17207259384087098
566 0.17209434302132215
567 0.1721159871770661
568 0.1722802335412695
569 0.17230624622493124
570 0.1723490632371447
571 0.17236894983714304
572 0.17249670528683908
573 0.17262617365034666
574 0.1726901907912702
575 0.17275508348036053
576 0.17275508348036053
577 0.17283396012509739
578 0.17286824543930748
579 0.17286824543930748
580 0.17309872602171714
581 0.1731230040479672
582 0.1731230040479672
583 0.17313559541847146
584 0.17318124981562374
585 0.17323576044006048
586 0.17323576044006048
587 0.17323576044006048
588 0.17323576044006048
589 0.1732787305934368
590 0.1732787305934368
591 0.1732787305934368
592 0.17336578769355432
593 0.17338092376400038
594 0.17338092376400038
595 0.17340783629529236
596 0.17340783629529236
597 0.17340783629529236
598 0.17345781585641476
599 0.1735548355807569
600 0.1735548355807569
601 0.1735548355807569
602 0.17360640358022147
603 0.17360640358022147
604 0.17362149629017576
605 0.17366428698464279
606 0.17368701060508887
607 0.17368701060508887
608 0.17368701060508887
609 0.17372362565686164
610 0.17372362565686164
611 0.1737663506501916
612 0.1737663506501916
613 0.1737663506501916
614 0.1737663506501916
615 0.1737663506501916
616 0.1737663506501916
617 0.1737663506501916
618 0.1737663506501916
619 0.17379038985395134
620 0.17379038985395134
621 0.17379038985395134
622 0.17379038985395134
623 0.17396405798577266
624 0.1739854781377333
625 0.1739854781377333
626 0.17400947543932171
627 0.174046446002215
628 0.17415551811707314
629 0.17419120512884395
630 0.17420904424521055
631 0.17427989165443514
632 0.17427989165443514
633 0.17430384766247875
634 0.1743396755695076
635 0.17434233153871562
636 0.17434233153871562
637 0.17434233153871562
638 0.17434233153871562
639 0.17437522044915726
640 0.17437522044915726
641 0.17455392228184116
642 0.1745704250380549
643 0.17459070034443447
644 0.17459070034443447
645 0.17461620987091414
646 0.17465309761215064
647 0.17485444153897342
648 0.17488725952310985
649 0.17488725952310985
650 0.17488725952310985
651 0.174902177978436
652 0.17492602484989453
653 0.17492602484989453
654 0.17497008282686802
655 0.17502925640038428
656 0.17504223250995035
657 0.17508090434542548
658 0.17516295271899607
659 0.17518671199119903
660 0.17518671199119903
661 0.17520705897270591
662 0.17522828452212547
663 0.17525207009084884
664 0.17525207009084884
665 0.1752774599811093
666 0.1752774599811093
667 0.17534836064981818
668 0.17544816123674606
669 0.17549728045096505
670 0.17554501482295062
671 0.17560284614075775
672 0.17562318269387744
673 0.17562318269387744
674 0.17562318269387744
675 0.1756258548392639
676 0.1756284773134273
677 0.1756284773134273
678 0.1757137263253219
679 0.1757409623356008
680 0.1757409623356008
681 0.1757409623356008
682 0.17577844138582793
683 0.17577844138582793
684 0.17577844138582793
685 0.1758583608208214
686 0.17589089293547855
687 0.17589089293547855
688 0.17589089293547855
689 0.17589089293547855
690 0.17589089293547855
691 0.1759028786254186
692 0.17593341774082227
693 0.17593341774082227
694 0.17595099350318696
695 0.17595099350318696
696 0.17598047961789876
697 0.17598308985806493
698 0.17598308985806493
699 0.17598308985806493
700 0.17601727622293892
701 0.17606350260810827
702 0.17606350260810827
703 0.17606350260810827
704 0.17606350260810827
705 0.17607977021011892
706 0.17610332829794403
707 0.1761555501245813
708 0.17618792601209354
709 0.17621146890599895
710 0.1762277190252439
711 0.1762277190252439
712 0.17627087655570084
713 0.17627087655570084
714 0.17629303399870788
715 0.1764473751116025
716 0.1765178984061154
717 0.1765353871572341
718 0.17660410493506276
719 0.17662759778123474
720 0.17662759778123474
721 0.17662759778123474
722 0.1766536800342851
723 0.1766536800342851
724 0.1766536800342851
725 0.17668064541384068
726 0.17668064541384068
727 0.17668064541384068
728 0.17668064541384068
729 0.17668064541384068
730 0.1767388835625011
731 0.1767549282288859
732 0.17678185438673025
733 0.17678185438673025
734 0.1768289298569519
735 0.1768289298569519
736 0.1768539302104469
737 0.1768539302104469
738 0.17687134263315804
739 0.17687134263315804
740 0.17687134263315804
741 0.1768922066567629
742 0.176908348559114
743 0.17693787348520784
744 0.17695400882628332
745 0.17703910969803408
746 0.17705095683789845
747 0.17705095683789845
748 0.17705095683789845
749 0.17707430481787212
750 0.17708614240247617
751 0.17714908232077367
752 0.17725740998621714
753 0.1775107850826713
754 0.1775107850826713
755 0.1775107850826713
756 0.17755839081052247
757 0.1775609764879887
758 0.1775609764879887
759 0.17764664800549748
760 0.1776734220225244
761 0.17777401628528933
762 0.17777401628528933
763 0.17777401628528933
764 0.17779887624282734
765 0.17787743056317604
766 0.1779148235856497
767 0.177968793554889
768 0.177968793554889
769 0.17804621112784158
770 0.17806171802420964
771 0.17811128402177456
772 0.17811128402177456
773 0.17812678186448835
774 0.17817421007753298
775 0.17820090555617618
776 0.17820090555617618
777 0.17824652963860868
778 0.17824652963860868
779 0.17824652963860868
780 0.17824652963860868
781 0.17824652963860868
782 0.1782876746760076
783 0.1782876746760076
784 0.1782876746760076
785 0.17830427411972685
786 0.1783068452387674
787 0.1783256102121519
788 0.1783762286248015
789 0.17840453408363632
790 0.17840453408363632
791 0.17841418313432136
792 0.17841418313432136
793 0.17842679116882368
794 0.17842679116882368
795 0.17852553046765676
796 0.17855733936912088
797 0.17855989730787172
798 0.17855989730787172
799 0.17855989730787172
800 0.17855989730787172
801 0.1785786128636498
802 0.1786017224837673
803 0.1786017224837673
804 0.1786017224837673
805 0.17862232856461263
806 0.17866252267522162
807 0.1787961611707853
808 0.17880977585591865
809 0.17882766659498242
810 0.17882766659498242
811 0.1788723347417455
812 0.17889021561030558
813 0.17889021561030558
814 0.17891901373775687
815 0.17893438943043313
816 0.17893438943043313
817 0.17905197328019243
818 0.17907845413288753
819 0.17907845413288753
820 0.17907845413288753
821 0.17907845413288753
822 0.17918120367389934
823 0.1792614496813112
824 0.17946596979456492
825 0.17946596979456492
826 0.17952198344832435
827 0.17953981566407884
828 0.17956281570471477
829 0.17958333183101902
830 0.17967457564874764
831 0.17985686340166768
832 0.17990283055807899
833 0.17992581003669716
834 0.17992581003669716
835 0.1799487813352393
836 0.1799487813352393
837 0.1799487813352393
838 0.1799487813352393
839 0.17997040858669486
840 0.18001111704502645
841 0.1800698404548071
842 0.1800698404548071
843 0.1800698404548071
844 0.18009433352295517
845 0.18014962074505153
846 0.18017007517114778
847 0.18017007517114778
848 0.18018769850574376
849 0.18018769850574376
850 0.18018769850574376
851 0.18020351293207273
852 0.18020351293207273
853 0.18020351293207273
854 0.1802060447299723
855 0.1802060447299723
856 0.18020857565195972
857 0.18020857565195972
858 0.18020857565195972
859 0.18023714472065758
860 0.18023714472065758
861 0.18032289183476838
862 0.18032289183476838
863 0.18042953615311824
864 0.18042953615311824
865 0.18042953615311824
866 0.18042953615311824
867 0.18045237992449933
868 0.18045237992449933
869 0.18049212764728667
870 0.18049212764728667
871 0.18049212764728667
872 0.18049212764728667
873 0.18049212764728667
874 0.18049212764728667
875 0.18049212764728667
876 0.18049212764728667
877 0.1805624129102098
878 0.1805624129102098
879 0.1806308054398406
880 0.18072022452467368
881 0.1807445628256129
882 0.18079235263802357
883 0.18079235263802357
884 0.18079235263802357
885 0.18082079632692655
886 0.18082079632692655
887 0.18082079632692655
888 0.1808359779968085
889 0.18085227370659535
890 0.18085227370659535
891 0.18085227370659535
892 0.18085227370659535
893 0.18085227370659535
894 0.18085227370659535
895 0.18085227370659535
896 0.1808784002438815
897 0.1808784002438815
898 0.1808784002438815
899 0.1808784002438815
900 0.18094051581767182
901 0.18094051581767182
902 0.18094051581767182
903 0.18094051581767182
904 0.1810890654055271
905 0.18113275008193264
906 0.18113275008193264
907 0.18113275008193264
908 0.18113275008193264
909 0.18113275008193264
910 0.18113275008193264
911 0.1811554281190466
912 0.1811554281190466
913 0.1811554281190466
914 0.18119035801915065
915 0.18119035801915065
916 0.18119035801915065
917 0.18119035801915065
918 0.18119035801915065
919 0.18122526002597697
920 0.18124546344345935
921 0.18124546344345935
922 0.18124546344345935
923 0.18129073269336446
924 0.18129073269336446
925 0.18129073269336446
926 0.18131091690821582
927 0.1813232371932586
928 0.1813232371932586
929 0.1813232371932586
930 0.1813232371932586
931 0.1813232371932586
932 0.1813232371932586
933 0.1813232371932586
934 0.1813232371932586
935 0.18136989574331852
936 0.18136989574331852
937 0.18136989574331852
938 0.18136989574331852
939 0.18138739749538102
940 0.18138739749538102
941 0.18141150189143038
942 0.18143994089129822
943 0.18143994089129822
944 0.18146586863786635
945 0.18146586863786635
946 0.18146586863786635
947 0.181502522358049
948 0.181502522358049
949 0.181502522358049
950 0.181502522358049
951 0.181502522358049
952 0.181502522358049
953 0.181502522358049
954 0.1815334928605416
955 0.1815661706519078
956 0.1815661706519078
957 0.1815862581502882
958 0.1815862581502882
959 0.18165248212980403
960 0.18165248212980403
961 0.18165248212980403
962 0.18165248212980403
963 0.18165248212980403
964 0.18168057230256693
965 0.18168057230256693
966 0.18168057230256693
967 0.18168057230256693
968 0.18173153140413925
969 0.18173153140413925
970 0.18173153140413925
971 0.18173153140413925
972 0.18173153140413925
973 0.1817455797222884
974 0.1817455797222884
975 0.18177362364105626
976 0.18177362364105626
977 0.18195949590011198
978 0.18195949590011198
979 0.18195949590011198
980 0.1820223026092308
981 0.18204473722541228
982 0.18204473722541228
983 0.18208377477560483
984 0.18208377477560483
985 0.18208377477560483
986 0.18209699675627253
987 0.18209699675627253
988 0.18209699675627253
989 0.18209699675627253
990 0.18209699675627253
991 0.18209699675627253
992 0.1821151329450672
993 0.1821341331720124
994 0.1821341331720124
995 0.1821620946918092
996 0.18218206610326432
997 0.18218206610326432
998 0.18218206610326432
999 0.18218206610326432
1000 0.18218206610326432

==> data/mean-ndcg-ue-vulnerability-1000-sanitizer=memory.dat <==
1 0.09375
2 0.06957169954784116
3 0.060579920376422285
4 0.061168205900396184
5 0.06132538250149682
6 0.061085942333028255
7 0.061378188001823
8 0.05909204924514319
9 0.06095047346658078
10 0.06340649629662846
11 0.06739730946008246
12 0.06842647533920844
13 0.07024154589560641
14 0.07134546051985276
15 0.07325962414687186
16 0.0748104016158527
17 0.07805397136975685
18 0.07969376509012896
19 0.08127207317597575
20 0.09119721064022818
21 0.09602048481698715
22 0.09819260919454033
23 0.0986544498538069
24 0.10252346567583157
25 0.1033710653037938
26 0.10610988393391516
27 0.10644686957927758
28 0.1083302718467765
29 0.11035114087260128
30 0.11072179500896458
31 0.11147529119932231
32 0.11147529119932231
33 0.11326061468797798
34 0.11507288702308265
35 0.11617610571174215
36 0.11617610571174215
37 0.11708538244126733
38 0.11855284596969755
39 0.1188269591552704
40 0.1188269591552704
41 0.11931834141190593
42 0.12065403680240501
43 0.12104738752110655
44 0.12264054327952881
45 0.12400519509670166
46 0.12784201622254981
47 0.12851514104887632
48 0.12996430533440403
49 0.12996430533440403
50 0.12996430533440403
51 0.13062521591991538
52 0.13150266508245248
53 0.13150266508245248
54 0.1317010219618949
55 0.1321805063307106
56 0.13286348932816458
57 0.13286348932816458
58 0.13357751781417238
59 0.13394107141587433
60 0.13394107141587433
61 0.13394107141587433
62 0.13394107141587433
63 0.1348221130238658
64 0.135107626459376
65 0.13534897582122635
66 0.13675689625611326
67 0.13675689625611326
68 0.137108449461161
69 0.13730212463373667
70 0.1375393393736489
71 0.1375393393736489
72 0.13823652435683761
73 0.1394375211969251
74 0.14028830502460116
75 0.14286802993020647
76 0.14286802993020647
77 0.14799540615300236
78 0.14883607279721148
79 0.14967432627429325
80 0.14967432627429325
81 0.14990378734082005
82 0.14990378734082005
83 0.1501910530119923
84 0.1501910530119923
85 0.1504180605691291
86 0.15160749511372779
87 0.15193995027041632
88 0.15224510718992795
89 0.15224510718992795
90 0.15283930821944577
91 0.15353044211752373
92 0.15385884389104312
93 0.15385884389104312
94 0.15385884389104312
95 0.15385884389104312
96 0.15441530377125942
97 0.15441530377125942
98 0.15487535507266711
99 0.15487535507266711
100 0.155425989436948
101 0.15570119571662713
102 0.1559193682356524
103 0.15627219304341222
104 0.15627219304341222
105 0.15627219304341222
106 0.15717699437128801
107 0.15717699437128801
108 0.15717699437128801
109 0.15717699437128801
110 0.15785781875120006
111 0.15868527008798258
112 0.15868527008798258
113 0.15954566720577865
114 0.15994984310144345
115 0.16033620887084157
116 0.16033620887084157
117 0.16033620887084157
118 0.16064767052575593
119 0.16064767052575593
120 0.16217625307804032
121 0.16217625307804032
122 0.16217625307804032
123 0.16246041457955282
124 0.16246041457955282
125 0.16285695622657576
126 0.16302681507688543
127 0.16302681507688543
128 0.16302681507688543
129 0.16302681507688543
130 0.16302681507688543
131 0.16302681507688543
132 0.16302681507688543
133 0.16302681507688543
134 0.16302681507688543
135 0.16302681507688543
136 0.1633052182796712
137 0.1633052182796712
138 0.1633052182796712
139 0.1633052182796712
140 0.1633052182796712
141 0.1633052182796712
142 0.1633052182796712
143 0.1633052182796712
144 0.16363448169036637
145 0.16363448169036637
146 0.16363448169036637
147 0.16393235050815091
148 0.16409678633517272
149 0.16437015255861537
150 0.16437015255861537
151 0.16437015255861537
152 0.16437015255861537
153 0.164799900607439
154 0.1650362169248122
155 0.1653999153211533
156 0.1653999153211533
157 0.1660332590822221
158 0.1660332590822221
159 0.1670503203619543
160 0.1670503203619543
161 0.1670503203619543
162 0.1670503203619543
163 0.1670503203619543
164 0.1670503203619543
165 0.1670503203619543
166 0.1670503203619543
167 0.16845967555799607
168 0.16845967555799607
169 0.16845967555799607
170 0.16899247527635303
171 0.16899247527635303
172 0.16899247527635303
173 0.16968422005012734
174 0.16968422005012734
175 0.16990139606081
176 0.1703098059748191
177 0.1703098059748191
178 0.1703098059748191
179 0.17045335304059897
180 0.17082463212435814
181 0.17082463212435814
182 0.17111036351293143
183 0.17111036351293143
184 0.17111036351293143
185 0.17111036351293143
186 0.1714793279822362
187 0.1717223979084563
188 0.17191530506239874
189 0.17191530506239874
190 0.17191530506239874
191 0.17191530506239874
192 0.17191530506239874
193 0.17191530506239874
194 0.17191530506239874
195 0.17191530506239874
196 0.17291599696905527
197 0.17291599696905527
198 0.1734376626137141
199 0.17369618590566402
200 0.17369618590566402
201 0.17417491910013247
202 0.17417491910013247
203 0.17417491910013247
204 0.17469367358013302
205 0.17495076259722003
206 0.17495076259722003
207 0.17495076259722003
208 0.17522938868873747
209 0.17522938868873747
210 0.17522938868873747
211 0.17522938868873747
212 0.1762533505671464
213 0.1769641374776272
214 0.17714382685574065
215 0.17760027955148264
216 0.1777480299737069
217 0.1782458217501923
218 0.1782458217501923
219 0.1782458217501923
220 0.1791008689219388
221 0.18081313950934483
222 0.181088424589072
223 0.18127527540833702
224 0.18127527540833702
225 0.1815100901566473
226 0.1815100901566473
227 0.1815100901566473
228 0.1815100901566473
229 0.1815100901566473
230 0.18174396076880192
231 0.18204481175799694
232 0.18204481175799694
233 0.18204481175799694
234 0.18204481175799694
235 0.18204481175799694
236 0.1824807409979158
237 0.1824807409979158
238 0.18325276872972943
239 0.18325276872972943
240 0.18358762607337606
241 0.18358762607337606
242 0.18412958750146433
243 0.18486348954151657
244 0.18513406649959344
245 0.18513406649959344
246 0.18513406649959344
247 0.18513406649959344
248 0.18513406649959344
249 0.18513406649959344
250 0.18513406649959344
251 0.185277821323632
252 0.185277821323632
253 0.185277821323632
254 0.185277821323632
255 0.185277821323632
256 0.185277821323632
257 0.185277821323632
258 0.185277821323632
259 0.185277821323632
260 0.18545124985595915
261 0.18577232816843245
262 0.18577232816843245
263 0.18577232816843245
264 0.18620386040705258
265 0.18647045209618177
266 0.18647045209618177
267 0.18647045209618177
268 0.18647045209618177
269 0.18647045209618177
270 0.18647045209618177
271 0.18647045209618177
272 0.18667063227861982
273 0.18667063227861982
274 0.18720065698011532
275 0.18720065698011532
276 0.18720065698011532
277 0.18720065698011532
278 0.18720065698011532
279 0.18720065698011532
280 0.18720065698011532
281 0.18739968632838752
282 0.18739968632838752
283 0.18739968632838752
284 0.18739968632838752
285 0.18739968632838752
286 0.18757835470471804
287 0.18757835470471804
288 0.18772356580414282
289 0.18804210028985843
290 0.18804210028985843
291 0.18804210028985843
292 0.18804210028985843
293 0.18804210028985843
294 0.18920979384976808
295 0.18920979384976808
296 0.18920979384976808
297 0.18920979384976808
298 0.18920979384976808
299 0.18949708677046276
300 0.18949708677046276
301 0.18949708677046276
302 0.18949708677046276
303 0.18981834190993643
304 0.19020346325208917
305 0.19020346325208917
306 0.19048959908079904
307 0.1907755725172513
308 0.19123648350812575
309 0.19139108238122607
310 0.19139108238122607
311 0.19139108238122607
312 0.1917107063956733
313 0.1917107063956733
314 0.1917107063956733
315 0.1917107063956733
316 0.19202962562779521
317 0.1922051135627663
318 0.1922051135627663
319 0.1922051135627663
320 0.1922051135627663
321 0.1922051135627663
322 0.19292857355035004
323 0.19292857355035004
324 0.19310340084309924
325 0.19310340084309924
326 0.19310340084309924
327 0.19310340084309924
328 0.1937789257841681
329 0.1937789257841681
330 0.19450762200524147
331 0.19450762200524147
332 0.19450762200524147
333 0.19450762200524147
334 0.19450762200524147
335 0.19450762200524147
336 0.19500786880972054
337 0.19537090748486108
338 0.19537090748486108
339 0.19537090748486108
340 0.19537090748486108
341 0.19537090748486108
342 0.19537090748486108
343 0.1957328524544707
344 0.19604715220142516
345 0.19604715220142516
346 0.19604715220142516
347 0.19604715220142516
348 0.19714989280105885
349 0.19732250837581797
350 0.19747383066924987
351 0.19747383066924987
352 0.19747383066924987
353 0.19747383066924987
354 0.19747383066924987
355 0.19772719769269195
356 0.19785806049515695
357 0.19785806049515695
358 0.19785806049515695
359 0.19804883270736065
360 0.19817541602661795
361 0.19817541602661795
362 0.19817541602661795
363 0.19830584792543163
364 0.19830584792543163
365 0.19830584792543163
366 0.19830584792543163
367 0.19830584792543163
368 0.19830584792543163
369 0.19845582123428143
370 0.19845582123428143
371 0.19845582123428143
372 0.19858170552827206
373 0.19858170552827206
374 0.19858170552827206
375 0.1990102755169202
376 0.19928650420848176
377 0.19928650420848176
378 0.19971185301505207
379 0.19971185301505207
380 0.19988200355094154
381 0.19988200355094154
382 0.19988200355094154
383 0.19988200355094154
384 0.19988200355094154
385 0.19988200355094154
386 0.19988200355094154
387 0.2002366401846528
388 0.20042493399658015
389 0.20297152881810984
390 0.20297152881810984
391 0.20313314400653046
392 0.20313314400653046
393 0.20364854526394607
394 0.20364854526394607
395 0.20364854526394607
396 0.20364854526394607
397 0.20449647388797978
398 0.20449647388797978
399 0.20449647388797978
400 0.20449647388797978
401 0.20449647388797978
402 0.20449647388797978
403 0.20449647388797978
404 0.20449647388797978
405 0.20449647388797978
406 0.20491939333537204
407 0.20491939333537204
408 0.20491939333537204
409 0.20610652590465725
410 0.20680901261270954
411 0.207652072623801
412 0.20781994500631215
413 0.20781994500631215
414 0.20781994500631215
415 0.20781994500631215
416 0.20781994500631215
417 0.20798748267661502
418 0.20815495404388543
419 0.20815495404388543
420 0.20815495404388543
421 0.20838154415857316
422 0.20838154415857316
423 0.20838154415857316
424 0.20838154415857316
425 0.20838154415857316
426 0.20838154415857316
427 0.20873043801646998
428 0.20873043801646998
429 0.20873043801646998
430 0.20873043801646998
431 0.20907879704904578
432 0.20907879704904578
433 0.20907879704904578
434 0.20907879704904578
435 0.20907879704904578
436 0.20907879704904578
437 0.20907879704904578
438 0.20907879704904578
439 0.2092879096938646
440 0.2092879096938646
441 0.2092879096938646
442 0.2092879096938646
443 0.2092879096938646
444 0.20958909076293772
445 0.20958909076293772
446 0.20979766255161084
447 0.20979766255161084
448 0.20979766255161084
449 0.21002186994030134
450 0.21002186994030134
451 0.2101669327006088
452 0.2101669327006088
453 0.2101669327006088
454 0.2101669327006088
455 0.2101669327006088
456 0.2101669327006088
457 0.2101669327006088
458 0.2101669327006088
459 0.2101669327006088
460 0.2101669327006088
461 0.2101669327006088
462 0.2101669327006088
463 0.2101669327006088
464 0.21032405427829062
465 0.2105469867430566
466 0.21070399860605477
467 0.21070399860605477
468 0.21130121634250565
469 0.21130121634250565
470 0.21141542503073252
471 0.21141542503073252
472 0.21141542503073252
473 0.2117468533420187
474 0.2117468533420187
475 0.2117468533420187
476 0.21204464330890466
477 0.21204464330890466
478 0.21204464330890466
479 0.21266903808820897
480 0.21266903808820897
481 0.21266903808820897
482 0.21266903808820897
483 0.21266903808820897
484 0.2127934168814944
485 0.21311279825881613
486 0.21311279825881613
487 0.21311279825881613
488 0.21311279825881613
489 0.21311279825881613
490 0.21311279825881613
491 0.21311279825881613
492 0.21311279825881613
493 0.21311279825881613
494 0.21311279825881613
495 0.2133526267455338
496 0.2135923774306246
497 0.2135923774306246
498 0.2135923774306246
499 0.2135923774306246
500 0.21377300735458665
501 0.21377300735458665
502 0.21377300735458665
503 0.21377300735458665
504 0.21390519794425497
505 0.21390519794425497
506 0.21390519794425497
507 0.21390519794425497
508 0.21390519794425497
509 0.21438271339124473
510 0.21438271339124473
511 0.21438271339124473
512 0.21438271339124473
513 0.21458661855570835
514 0.21488075299522738
515 0.21488075299522738
516 0.21511898979066899
517 0.21511898979066899
518 0.21511898979066899
519 0.21511898979066899
520 0.21532245405203906
521 0.21532245405203906
522 0.21532245405203906
523 0.21532245405203906
524 0.21532245405203906
525 0.21532245405203906
526 0.21532245405203906
527 0.21532245405203906
528 0.21532245405203906
529 0.21532245405203906
530 0.21532245405203906
531 0.21543444675487997
532 0.21543444675487997
533 0.21543444675487997
534 0.21543444675487997
535 0.2157978056137437
536 0.2157978056137437
537 0.2157978056137437
538 0.2157978056137437
539 0.2157978056137437
540 0.2157978056137437
541 0.2157978056137437
542 0.2157978056137437
543 0.2157978056137437
544 0.2157978056137437
545 0.2157978056137437
546 0.2157978056137437
547 0.2157978056137437
548 0.2157978056137437
549 0.2157978056137437
550 0.2157978056137437
551 0.2157978056137437
552 0.2157978056137437
553 0.2157978056137437
554 0.2157978056137437
555 0.2157978056137437
556 0.2157978056137437
557 0.2157978056137437
558 0.2157978056137437
559 0.2157978056137437
560 0.2157978056137437
561 0.2157978056137437
562 0.2157978056137437
563 0.2157978056137437
564 0.2157978056137437
565 0.2157978056137437
566 0.2157978056137437
567 0.2157978056137437
568 0.21599844331093515
569 0.21599844331093515
570 0.21599844331093515
571 0.21599844331093515
572 0.21599844331093515
573 0.21599844331093515
574 0.21599844331093515
575 0.21599844331093515
576 0.21599844331093515
577 0.21599844331093515
578 0.21599844331093515
579 0.21599844331093515
580 0.21599844331093515
581 0.21599844331093515
582 0.21599844331093515
583 0.21599844331093515
584 0.21599844331093515
585 0.21599844331093515
586 0.21599844331093515
587 0.21599844331093515
588 0.21599844331093515
589 0.21599844331093515
590 0.21599844331093515
591 0.21623162450699912
592 0.21623162450699912
593 0.21623162450699912
594 0.21623162450699912
595 0.21623162450699912
596 0.21638981969013799
597 0.21662263310743168
598 0.21676130884399736
599 0.21676130884399736
600 0.21676130884399736
601 0.21688148791228096
602 0.21688148791228096
603 0.21688148791228096
604 0.21688148791228096
605 0.21688148791228096
606 0.21688148791228096
607 0.21688148791228096
608 0.21688148791228096
609 0.21688148791228096
610 0.21688148791228096
611 0.21701969963338796
612 0.21701969963338796
613 0.21701969963338796
614 0.21701969963338796
615 0.21701969963338796
616 0.21701969963338796
617 0.21701969963338796
618 0.21701969963338796
619 0.21717696473675913
620 0.21717696473675913
621 0.21717696473675913
622 0.21717696473675913
623 0.21717696473675913
624 0.21717696473675913
625 0.21717696473675913
626 0.21717696473675913
627 0.21717696473675913
628 0.21717696473675913
629 0.21717696473675913
630 0.21717696473675913
631 0.21717696473675913
632 0.21717696473675913
633 0.21717696473675913
634 0.21717696473675913
635 0.21717696473675913
636 0.21717696473675913
637 0.21717696473675913
638 0.21717696473675913
639 0.21717696473675913
640 0.21717696473675913
641 0.21717696473675913
642 0.21717696473675913
643 0.21717696473675913
644 0.21717696473675913
645 0.21746079744251928
646 0.21746079744251928
647 0.21746079744251928
648 0.21746079744251928
649 0.21746079744251928
650 0.21746079744251928
651 0.21746079744251928
652 0.21746079744251928
653 0.21746079744251928
654 0.21746079744251928
655 0.21746079744251928
656 0.21746079744251928
657 0.21746079744251928
658 0.21746079744251928
659 0.21746079744251928
660 0.21746079744251928
661 0.21746079744251928
662 0.21746079744251928
663 0.21746079744251928
664 0.21746079744251928
665 0.21746079744251928
666 0.21746079744251928
667 0.2175971486602063
668 0.2175971486602063
669 0.2175971486602063
670 0.2175971486602063
671 0.2175971486602063
672 0.2175971486602063
673 0.2175971486602063
674 0.2175971486602063
675 0.2175971486602063
676 0.2175971486602063
677 0.2175971486602063
678 0.2175971486602063
679 0.2175971486602063
680 0.2175971486602063
681 0.2175971486602063
682 0.21784822620817185
683 0.21784822620817185
684 0.21784822620817185
685 0.21784822620817185
686 0.21784822620817185
687 0.21784822620817185
688 0.21784822620817185
689 0.21784822620817185
690 0.21784822620817185
691 0.21784822620817185
692 0.21784822620817185
693 0.21784822620817185
694 0.21784822620817185
695 0.21784822620817185
696 0.21784822620817185
697 0.21784822620817185
698 0.21784822620817185
699 0.21784822620817185
700 0.21784822620817185
701 0.21784822620817185
702 0.21784822620817185
703 0.21784822620817185
704 0.21784822620817185
705 0.21784822620817185
706 0.21784822620817185
707 0.21784822620817185
708 0.21784822620817185
709 0.21784822620817185
710 0.21784822620817185
711 0.21812785512798094
712 0.21812785512798094
713 0.21812785512798094
714 0.21812785512798094
715 0.21812785512798094
716 0.21812785512798094
717 0.21812785512798094
718 0.21812785512798094
719 0.21812785512798094
720 0.21812785512798094
721 0.21812785512798094
722 0.21812785512798094
723 0.21812785512798094
724 0.21812785512798094
725 0.21812785512798094
726 0.21812785512798094
727 0.21812785512798094
728 0.21812785512798094
729 0.21812785512798094
730 0.21812785512798094
731 0.21812785512798094
732 0.21812785512798094
733 0.21812785512798094
734 0.21812785512798094
735 0.21812785512798094
736 0.21812785512798094
737 0.21812785512798094
738 0.21812785512798094
739 0.21812785512798094
740 0.21812785512798094
741 0.21812785512798094
742 0.21812785512798094
743 0.21812785512798094
744 0.21812785512798094
745 0.21812785512798094
746 0.21812785512798094
747 0.21812785512798094
748 0.21812785512798094
749 0.21812785512798094
750 0.21812785512798094
751 0.21812785512798094
752 0.21812785512798094
753 0.21828047559816532
754 0.21828047559816532
755 0.21828047559816532
756 0.21828047559816532
757 0.21828047559816532
758 0.21828047559816532
759 0.21828047559816532
760 0.21828047559816532
761 0.21828047559816532
762 0.21828047559816532
763 0.21828047559816532
764 0.21828047559816532
765 0.21828047559816532
766 0.21828047559816532
767 0.21828047559816532
768 0.21828047559816532
769 0.21828047559816532
770 0.21828047559816532
771 0.21828047559816532
772 0.21828047559816532
773 0.21828047559816532
774 0.21828047559816532
775 0.21828047559816532
776 0.21828047559816532
777 0.21828047559816532
778 0.21828047559816532
779 0.21828047559816532
780 0.21828047559816532
781 0.21828047559816532
782 0.21828047559816532
783 0.21828047559816532
784 0.21828047559816532
785 0.21828047559816532
786 0.21828047559816532
787 0.21828047559816532
788 0.21828047559816532
789 0.21828047559816532
790 0.21828047559816532
791 0.21828047559816532
792 0.21828047559816532
793 0.21828047559816532
794 0.21828047559816532
795 0.21828047559816532
796 0.21828047559816532
797 0.21828047559816532
798 0.21828047559816532
799 0.2184708862926703
800 0.2184708862926703
801 0.2184708862926703
802 0.2184708862926703
803 0.2184708862926703
804 0.2184708862926703
805 0.2184708862926703
806 0.2184708862926703
807 0.21869323298229582
808 0.21869323298229582
809 0.21869323298229582
810 0.21869323298229582
811 0.21888322051822157
812 0.21902724160958748
813 0.21902724160958748
814 0.21902724160958748
815 0.21902724160958748
816 0.21917115728916625
817 0.21917115728916625
818 0.21917115728916625
819 0.21917115728916625
820 0.21917115728916625
821 0.21917115728916625
822 0.21917115728916625
823 0.21917115728916625
824 0.21917115728916625
825 0.21917115728916625
826 0.21917115728916625
827 0.21917115728916625
828 0.21917115728916625
829 0.21917115728916625
830 0.21917115728916625
831 0.2193215433238066
832 0.2193215433238066
833 0.2193215433238066
834 0.2193215433238066
835 0.2193215433238066
836 0.2193215433238066
837 0.2193215433238066
838 0.2193215433238066
839 0.2193215433238066
840 0.2193215433238066
841 0.2193215433238066
842 0.2193215433238066
843 0.21942586543134335
844 0.21942586543134335
845 0.21942586543134335
846 0.21942586543134335
847 0.21942586543134335
848 0.2195300961697934
849 0.2195300961697934
850 0.2195300961697934
851 0.2195300961697934
852 0.2195300961697934
853 0.2195300961697934
854 0.2195300961697934
855 0.2195300961697934
856 0.2195300961697934
857 0.2195300961697934
858 0.2195300961697934
859 0.2195300961697934
860 0.2195300961697934
861 0.2195300961697934
862 0.2195300961697934
863 0.2195300961697934
864 0.2195300961697934
865 0.2195300961697934
866 0.2195300961697934
867 0.21980153756682191
868 0.21980153756682191
869 0.21980153756682191
870 0.21980153756682191
871 0.21980153756682191
872 0.21980153756682191
873 0.21980153756682191
874 0.21980153756682191
875 0.21980153756682191
876 0.21980153756682191
877 0.21980153756682191
878 0.21980153756682191
879 0.21980153756682191
880 0.21980153756682191
881 0.21980153756682191
882 0.21980153756682191
883 0.21980153756682191
884 0.21980153756682191
885 0.21980153756682191
886 0.21980153756682191
887 0.21980153756682191
888 0.21980153756682191
889 0.21980153756682191
890 0.21980153756682191
891 0.21980153756682191
892 0.21980153756682191
893 0.21980153756682191
894 0.21980153756682191
895 0.21980153756682191
896 0.21980153756682191
897 0.21980153756682191
898 0.21980153756682191
899 0.21980153756682191
900 0.21980153756682191
901 0.21980153756682191
902 0.21980153756682191
903 0.21980153756682191
904 0.21980153756682191
905 0.21980153756682191
906 0.21980153756682191
907 0.21980153756682191
908 0.21980153756682191
909 0.21991094386018495
910 0.21991094386018495
911 0.21991094386018495
912 0.21991094386018495
913 0.21991094386018495
914 0.21991094386018495
915 0.21991094386018495
916 0.21991094386018495
917 0.21991094386018495
918 0.21991094386018495
919 0.21991094386018495
920 0.21991094386018495
921 0.21991094386018495
922 0.21991094386018495
923 0.21991094386018495
924 0.21991094386018495
925 0.21991094386018495
926 0.21991094386018495
927 0.21991094386018495
928 0.21991094386018495
929 0.21991094386018495
930 0.21991094386018495
931 0.21991094386018495
932 0.21991094386018495
933 0.21991094386018495
934 0.21991094386018495
935 0.21991094386018495
936 0.21991094386018495
937 0.21991094386018495
938 0.21991094386018495
939 0.21991094386018495
940 0.21991094386018495
941 0.21991094386018495
942 0.21991094386018495
943 0.21991094386018495
944 0.21991094386018495
945 0.21991094386018495
946 0.21991094386018495
947 0.21991094386018495
948 0.21991094386018495
949 0.21991094386018495
950 0.21991094386018495
951 0.21991094386018495
952 0.21991094386018495
953 0.21991094386018495
954 0.21991094386018495
955 0.21991094386018495
956 0.21991094386018495
957 0.21991094386018495
958 0.21991094386018495
959 0.21991094386018495
960 0.21991094386018495
961 0.21991094386018495
962 0.21991094386018495
963 0.21991094386018495
964 0.21991094386018495
965 0.21991094386018495
966 0.21991094386018495
967 0.21991094386018495
968 0.21991094386018495
969 0.21991094386018495
970 0.21991094386018495
971 0.21991094386018495
972 0.21991094386018495
973 0.21991094386018495
974 0.21991094386018495
975 0.21991094386018495
976 0.21991094386018495
977 0.21991094386018495
978 0.21991094386018495
979 0.21991094386018495
980 0.21991094386018495
981 0.21991094386018495
982 0.21991094386018495
983 0.21991094386018495
984 0.21991094386018495
985 0.21991094386018495
986 0.21991094386018495
987 0.21991094386018495
988 0.21991094386018495
989 0.21991094386018495
990 0.21991094386018495
991 0.21991094386018495
992 0.21991094386018495
993 0.21991094386018495
994 0.21991094386018495
995 0.22010934892866285
996 0.22010934892866285
997 0.22010934892866285
998 0.22010934892866285
999 0.22010934892866285
1000 0.22010934892866285

==> data/mean-ndcg-ue-vulnerability-1000-sanitizer=undefined.dat <==
1 0.11462450592885376
2 0.07716247518875002
3 0.06415797687971905
4 0.056341249635168615
5 0.057162293315683635
6 0.053591949167125466
7 0.050544830378355415
8 0.049827843511332244
9 0.049510464598158936
10 0.04901128874540178
11 0.05187922230875223
12 0.05354575179051285
13 0.053767767768592274
14 0.05432795032422806
15 0.05461540590512221
16 0.05568821342897574
17 0.056391877773430465
18 0.057557825079936974
19 0.05917492095039996
20 0.06308892511150936
21 0.06509155854982737
22 0.06632843895345741
23 0.06685822633496853
24 0.06808170518070358
25 0.0686849592150938
26 0.06916583606076886
27 0.07021396317262199
28 0.07147319280779464
29 0.07292647895093744
30 0.07380400377713578
31 0.07457505014185595
32 0.07555407568435853
33 0.07568937901943894
34 0.07584832526654368
35 0.0761072920004915
36 0.07642670970479802
37 0.07697281367324316
38 0.07727103625771949
39 0.07765974700692617
40 0.07840875880258573
41 0.0791533802355665
42 0.08026211833318327
43 0.0807021866733102
44 0.08151242474368878
45 0.08198790754275453
46 0.08326081843470344
47 0.08326081843470344
48 0.08386435668780026
49 0.08411165972312312
50 0.08519188644759977
51 0.08573399518850547
52 0.08704250464203643
53 0.0872738058192136
54 0.08770308485368125
55 0.08791533303024422
56 0.08865500053272908
57 0.08892580279117124
58 0.08925534559020742
59 0.09010393432312264
60 0.09137418036240942
61 0.0914430065782182
62 0.0916686035545691
63 0.09199237046873068
64 0.09206459521131034
65 0.09226661847598604
66 0.09269594534302743
67 0.09296447770019975
68 0.09334176446398056
69 0.0935721581043759
70 0.09369352818930621
71 0.09389908829989078
72 0.09461281688578324
73 0.09525613577631135
74 0.09571176464443379
75 0.09778943173906104
76 0.0978635553577705
77 0.10055620946601154
78 0.10147697238040279
79 0.1015629008900854
80 0.1015629008900854
81 0.10160569195591852
82 0.10199290902347068
83 0.10259202317046869
84 0.10321089531503735
85 0.10393078523016627
86 0.10483975204475023
87 0.1050361014521868
88 0.10512801797838596
89 0.10540272752961583
90 0.10592598976822562
91 0.10640964553746182
92 0.10687687991591491
93 0.10687687991591491
94 0.10717487993676607
95 0.10814338894365952
96 0.10848718309300752
97 0.10957378781011795
98 0.10987624120067348
99 0.10995800604386052
100 0.11097722916017375
101 0.11166423359832185
102 0.11186422357919272
103 0.1123153385380763
104 0.1125506339899905
105 0.11305619310513094
106 0.11320222926763832
107 0.11344267995792813
108 0.11392485665865147
109 0.11446725667486471
110 0.11560168444969884
111 0.11599185679643402
112 0.11614765115126063
113 0.11664164017451309
114 0.11764063319314907
115 0.11771984511571058
116 0.11790445039104355
117 0.11805821926145993
118 0.11805821926145993
119 0.11805821926145993
120 0.11823010492488835
121 0.11941900113708473
122 0.119564220645371
123 0.1196502159866705
124 0.12009020493772803
125 0.12035312323692345
126 0.12048582750873776
127 0.12048582750873776
128 0.12054427730437227
129 0.12054427730437227
130 0.12073487499354137
131 0.12099169941236682
132 0.1212240642983036
133 0.12142825040628062
134 0.12183149293114032
135 0.12199460046013516
136 0.12249527988835789
137 0.12258711856184848
138 0.12285805876224827
139 0.12310624764560699
140 0.12361471394547316
141 0.12361471394547316
142 0.12361471394547316
143 0.12383596514169523
144 0.12393641508605732
145 0.12393641508605732
146 0.12405724390831
147 0.12508098132697126
148 0.125557761029607
149 0.12565048393693376
150 0.12592981564234818
151 0.1259673500169487
152 0.12625261741366453
153 0.1264136464797216
154 0.12660334815538513
155 0.1267536713417097
156 0.12697708276152764
157 0.12731258920136818
158 0.12738687370213705
159 0.12770414444197423
160 0.12811335401792578
161 0.12845201212358087
162 0.1287049271876813
163 0.12881205245104246
164 0.12891678613667884
165 0.130260278271246
166 0.13099443143248518
167 0.13185361681950283
168 0.13185361681950283
169 0.132294703481695
170 0.1326599513614204
171 0.1330777055257958
172 0.1330777055257958
173 0.13317032568793072
174 0.1334701327466319
175 0.13354295784742873
176 0.13354295784742873
177 0.13391513336205702
178 0.13400469690897882
179 0.13409416437142135
180 0.1341860818112895
181 0.13423523435489185
182 0.1343075142318432
183 0.1343075142318432
184 0.13454100400231514
185 0.13490834932517487
186 0.13526639524450532
187 0.13535511974013056
188 0.13547775906591142
189 0.13555676037268896
190 0.13561806307926894
191 0.13579247526534258
192 0.13579247526534258
193 0.13579247526534258
194 0.13584098468825312
195 0.13600192075877177
196 0.1362248174836463
197 0.13653914156148514
198 0.13683569423198438
199 0.13683569423198438
200 0.13683569423198438
201 0.13690662905282838
202 0.13703191998935904
203 0.13719053147809068
204 0.13773348969888274
205 0.1380837569603088
206 0.13818403685671277
207 0.13818403685671277
208 0.1384971054498389
209 0.1384971054498389
210 0.1387791774494971
211 0.1390952817351364
212 0.13934591592199047
213 0.13952282432483767
214 0.13976742309156479
215 0.13981090178394368
216 0.1404613104186921
217 0.1410199375639925
218 0.14109685651760384
219 0.14118299533012474
220 0.14174507809609044
221 0.14174507809609044
222 0.14201215483105645
223 0.14205942144146338
224 0.142397009104389
225 0.14249566440099937
226 0.14252755096990172
227 0.14252755096990172
228 0.14260383786093567
229 0.14260383786093567
230 0.14260383786093567
231 0.14280019967311075
232 0.14280019967311075
233 0.14298706041263315
234 0.1431150041169922
235 0.1431150041169922
236 0.1432325676227417
237 0.1432325676227417
238 0.14343816716860638
239 0.14375221504302765
240 0.14417401536723878
241 0.14417401536723878
242 0.14457277053318993
243 0.14478331803714564
244 0.1448805257063139
245 0.1448805257063139
246 0.1448805257063139
247 0.1448805257063139
248 0.14565827068468754
249 0.14565827068468754
250 0.1459307698590735
251 0.14621578275712752
252 0.14621578275712752
253 0.14627023026407895
254 0.14627023026407895
255 0.14627023026407895
256 0.1464947770785798
257 0.1464947770785798
258 0.1464947770785798
259 0.1465624919817325
260 0.14660636323101683
261 0.14734281058245316
262 0.14734281058245316
263 0.14759497067983493
264 0.14766245441647632
265 0.1479210969770258
266 0.1479210969770258
267 0.14819822771616092
268 0.14822833783071548
269 0.14826102550616516
270 0.148503717616155
271 0.1486188702962295
272 0.14884319713325617
273 0.14931280281173223
274 0.14937449218722793
275 0.14937449218722793
276 0.14953240058894174
277 0.1495757799240117
278 0.14977638027400525
279 0.1499003457889824
280 0.1499538177792486
281 0.15009758047564573
282 0.15081722253715657
283 0.15081722253715657
284 0.15081722253715657
285 0.15081722253715657
286 0.1509525873441853
287 0.1509525873441853
288 0.15101903857329885
289 0.15141753297650734
290 0.15141753297650734
291 0.15159357815918967
292 0.15171963344899783
293 0.15171963344899783
294 0.15180017820345643
295 0.15180017820345643
296 0.1518663107521833
297 0.1518663107521833
298 0.1518663107521833
299 0.15208563490152874
300 0.15208563490152874
301 0.15221751331165864
302 0.1523387983325414
303 0.15254303099601457
304 0.15278461517638373
305 0.15285040279225734
306 0.15285040279225734
307 0.15313350284428442
308 0.15326485418024077
309 0.15337214424531712
310 0.15337214424531712
311 0.1534189807357382
312 0.1535308536191926
313 0.1535308536191926
314 0.15358023240320656
315 0.15365225122250242
316 0.15373292644327632
317 0.15373292644327632
318 0.15373292644327632
319 0.153986641002007
320 0.1542308867898972
321 0.15428664498588834
322 0.15446308089461386
323 0.1545881575594839
324 0.15478051984296634
325 0.15487292937659003
326 0.15487292937659003
327 0.15487292937659003
328 0.15487292937659003
329 0.15487292937659003
330 0.15505726359852162
331 0.1554211990582378
332 0.1554211990582378
333 0.1556964730578525
334 0.1556964730578525
335 0.15599162021398316
336 0.15607211192258824
337 0.1561367758501728
338 0.1561367758501728
339 0.15640168564930532
340 0.15654384275209624
341 0.15654384275209624
342 0.15664765597611874
343 0.15674945864959386
344 0.15684097236968836
345 0.1570312811040613
346 0.1571411817069556
347 0.15735075420877254
348 0.15750945445300388
349 0.15758021691263976
350 0.1576582866988026
351 0.15781675528528408
352 0.15787581894981864
353 0.15787581894981864
354 0.15787581894981864
355 0.15800246644756674
356 0.1580552993589467
357 0.1581198569735899
358 0.1581579895018683
359 0.15830690878557374
360 0.15857152514914347
361 0.15857152514914347
362 0.1590143675480981
363 0.1590143675480981
364 0.1591276701427185
365 0.15963923580147094
366 0.15963923580147094
367 0.15985685099968952
368 0.15990235791356133
369 0.16007147439922023
370 0.16007147439922023
371 0.16007147439922023
372 0.16014147630226333
373 0.16014147630226333
374 0.16014147630226333
375 0.1602955385759849
376 0.1602955385759849
377 0.16045171648432605
378 0.16052877712217448
379 0.16052877712217448
380 0.1606264087501383
381 0.1609329662465613
382 0.1609329662465613
383 0.1610372681727079
384 0.16117855950633864
385 0.16138230450834673
386 0.16148315112576897
387 0.16148315112576897
388 0.1615876978395644
389 0.1623160457487835
390 0.16245494407952862
391 0.16249408322341632
392 0.16249408322341632
393 0.16277689667965015
394 0.16295578100999794
395 0.16305710046343996
396 0.16305710046343996
397 0.16311498033970248
398 0.16316532196406924
399 0.16316532196406924
400 0.16331085761945222
401 0.16338127897586693
402 0.1634721281477191
403 0.16367666850841603
404 0.16367666850841603
405 0.16396106170039376
406 0.16396106170039376
407 0.16401870264218932
408 0.164047467397093
409 0.16466651703197366
410 0.1648943149530849
411 0.1648943149530849
412 0.16505191344329892
413 0.16522940311547646
414 0.16522940311547646
415 0.16522940311547646
416 0.16536862264326208
417 0.16536862264326208
418 0.16544557040815877
419 0.16544557040815877
420 0.16544557040815877
421 0.16544557040815877
422 0.16544557040815877
423 0.16544557040815877
424 0.16544557040815877
425 0.16544557040815877
426 0.16565211190552323
427 0.16574036964032718
428 0.16574036964032718
429 0.16574036964032718
430 0.16580244255635737
431 0.16586449176708454
432 0.16586449176708454
433 0.16586449176708454
434 0.16586449176708454
435 0.16590657883890478
436 0.16590657883890478
437 0.16590657883890478
438 0.16590657883890478
439 0.16590657883890478
440 0.16590657883890478
441 0.16590657883890478
442 0.16590657883890478
443 0.16590657883890478
444 0.16590657883890478
445 0.16607697735611804
446 0.16607697735611804
447 0.16607697735611804
448 0.16622913027270697
449 0.16622913027270697
450 0.16622913027270697
451 0.16639718049929653
452 0.16643539407003055
453 0.16643539407003055
454 0.16643539407003055
455 0.16643539407003055
456 0.16660023509547364
457 0.167613783533966
458 0.16773175223949852
459 0.16786894203204206
460 0.16786894203204206
461 0.16786894203204206
462 0.16786894203204206
463 0.16786894203204206
464 0.16790699293614858
465 0.16802956117888387
466 0.16806927959482018
467 0.1682060846736865
468 0.16828162209489766
469 0.16836691302259219
470 0.16836691302259219
471 0.16840845777468444
472 0.16840845777468444
473 0.1684390634991102
474 0.1684390634991102
475 0.1684754512935232
476 0.1684754512935232
477 0.16858008076852418
478 0.16876311347344755
479 0.16879902438626532
480 0.16888561376144967
481 0.16888561376144967
482 0.1689896335976197
483 0.1689896335976197
484 0.1689896335976197
485 0.16905050141521197
486 0.16905050141521197
487 0.16905050141521197
488 0.1691478939649596
489 0.16918411147789023
490 0.16925100819314257
491 0.16925100819314257
492 0.16925100819314257
493 0.16925100819314257
494 0.16925100819314257
495 0.16934816129319497
496 0.16934816129319497
497 0.16934816129319497
498 0.16940877048236674
499 0.16940877048236674
500 0.16940877048236674
501 0.16940877048236674
502 0.16940877048236674
503 0.1696758993348193
504 0.1696758993348193
505 0.169857320101181
506 0.16991777452084725
507 0.1699782098212771
508 0.17006904107045429
509 0.17010129382137198
510 0.17022857210109882
511 0.1702338841172421
512 0.1702338841172421
513 0.1702338841172421
514 0.1702338841172421
515 0.1702338841172421
516 0.1702338841172421
517 0.1702338841172421
518 0.1702338841172421
519 0.17028928939163593
520 0.17028928939163593
521 0.17028928939163593
522 0.17028928939163593
523 0.17028928939163593
524 0.17028928939163593
525 0.1703346272025746
526 0.1703346272025746
527 0.1703346272025746
528 0.17036565491298347
529 0.17036565491298347
530 0.17042566372556192
531 0.17042566372556192
532 0.17048563660654276
533 0.17055652375595312
534 0.1706360989551084
535 0.1706360989551084
536 0.1706360989551084
537 0.17070225908896636
538 0.17073941658419864
539 0.17076850303242275
540 0.17083801048059227
541 0.17083801048059227
542 0.17088311928011046
543 0.17091134912756828
544 0.17091134912756828
545 0.17093879534368728
546 0.17093879534368728
547 0.17108828124769457
548 0.17108828124769457
549 0.17108828124769457
550 0.1711539560218934
551 0.1711539560218934
552 0.1711539560218934
553 0.17120492486516467
554 0.17125975899236395
555 0.17125975899236395
556 0.17135114100591478
557 0.17141067921687766
558 0.17141067921687766
559 0.17141067921687766
560 0.17141067921687766
561 0.17141067921687766
562 0.17141067921687766
563 0.1714701169111986
564 0.1714701169111986
565 0.1714701169111986
566 0.17147534344167234
567 0.17147534344167234
568 0.17147534344167234
569 0.17147534344167234
570 0.17147534344167234
571 0.17150258855990946
572 0.17150258855990946
573 0.1715678405575522
574 0.1715678405575522
575 0.1715678405575522
576 0.1715678405575522
577 0.1715678405575522
578 0.1715678405575522
579 0.1715678405575522
580 0.1715678405575522
581 0.1715678405575522
582 0.1715678405575522
583 0.17161006760543243
584 0.17161006760543243
585 0.17165020213092913
586 0.17165020213092913
587 0.17165020213092913
588 0.17165020213092913
589 0.17165020213092913
590 0.17165020213092913
591 0.17165020213092913
592 0.17165020213092913
593 0.17165020213092913
594 0.17165020213092913
595 0.17175801444430935
596 0.17188490841977105
597 0.17188490841977105
598 0.17209535489499847
599 0.17209535489499847
600 0.17209535489499847
601 0.17209535489499847
602 0.17209535489499847
603 0.17212166167232817
604 0.17222479555182874
605 0.17222479555182874
606 0.17222479555182874
607 0.17222479555182874
608 0.17222479555182874
609 0.17226123611812835
610 0.17226123611812835
611 0.17226123611812835
612 0.17226123611812835
613 0.17226123611812835
614 0.17231519368319015
615 0.17231519368319015
616 0.17231519368319015
617 0.17231519368319015
618 0.17231519368319015
619 0.17237375627202361
620 0.17241792365172126
621 0.17241792365172126
622 0.17247644230832088
623 0.17273946065746537
624 0.17281609114866556
625 0.17281609114866556
626 0.1728523762000729
627 0.1728523762000729
628 0.1728523762000729
629 0.17292891196100688
630 0.17296370881447298
631 0.1731494017508461
632 0.17318057418992353
633 0.17330564241973412
634 0.17330564241973412
635 0.17330564241973412
636 0.17330564241973412
637 0.17330564241973412
638 0.17330564241973412
639 0.17330564241973412
640 0.1734128661616734
641 0.173649963069576
642 0.173649963069576
643 0.17374128110838183
644 0.17374128110838183
645 0.17386353227317816
646 0.17386353227317816
647 0.17401131762214955
648 0.17401131762214955
649 0.17412294942770845
650 0.17412294942770845
651 0.17412294942770845
652 0.17412294942770845
653 0.17412294942770845
654 0.17412294942770845
655 0.17412294942770845
656 0.17412294942770845
657 0.17412294942770845
658 0.17412294942770845
659 0.1742158277112154
660 0.1742158277112154
661 0.1742158277112154
662 0.1742737858548599
663 0.17427888536890884
664 0.17427888536890884
665 0.1743639511302696
666 0.1743639511302696
667 0.1743639511302696
668 0.17440529620279402
669 0.1744466317851501
670 0.1744466317851501
671 0.1744466317851501
672 0.1744466317851501
673 0.1744466317851501
674 0.1744466317851501
675 0.1744466317851501
676 0.1744466317851501
677 0.17449602146183885
678 0.17453524934528575
679 0.17453524934528575
680 0.17453524934528575
681 0.17453524934528575
682 0.17458833987991007
683 0.17458833987991007
684 0.17458833987991007
685 0.17458833987991007
686 0.17463762985228962
687 0.17463762985228962
688 0.17468376342769917
689 0.17468376342769917
690 0.17468376342769917
691 0.17468376342769917
692 0.17468376342769917
693 0.17468376342769917
694 0.17468376342769917
695 0.17468376342769917
696 0.17468376342769917
697 0.17468376342769917
698 0.17475469861039936
699 0.17475469861039936
700 0.17475469861039936
701 0.17486043514446442
702 0.1749475152330223
703 0.1749475152330223
704 0.1752579650911558
705 0.1752579650911558
706 0.1752579650911558
707 0.1752579650911558
708 0.1752579650911558
709 0.1752579650911558
710 0.1752579650911558
711 0.17561350405106352
712 0.17561350405106352
713 0.17561350405106352
714 0.17561350405106352
715 0.17561350405106352
716 0.1757331344960849
717 0.1757331344960849
718 0.17577402652757754
719 0.17583125811913308
720 0.17583125811913308
721 0.17583125811913308
722 0.17583125811913308
723 0.17583125811913308
724 0.1760716334396776
725 0.1761597094582809
726 0.1761597094582809
727 0.1761597094582809
728 0.1762424830496503
729 0.1762424830496503
730 0.17628127196805138
731 0.17628127196805138
732 0.17634410546864776
733 0.17634410546864776
734 0.17658866625157196
735 0.17663744179356136
736 0.17663744179356136
737 0.17681465338747734
738 0.17681465338747734
739 0.17681465338747734
740 0.17681465338747734
741 0.17689556369626347
742 0.17698677770578877
743 0.17698677770578877
744 0.17698677770578877
745 0.17707839656578744
746 0.17707839656578744
747 0.17707839656578744
748 0.17707839656578744
749 0.17707839656578744
750 0.17713072610418767
751 0.17713072610418767
752 0.17713072610418767
753 0.17732327265456602
754 0.17732327265456602
755 0.17732327265456602
756 0.17732327265456602
757 0.17732327265456602
758 0.1773933270193894
759 0.1773933270193894
760 0.17742012855713715
761 0.17745867470325918
762 0.17745867470325918
763 0.17745867470325918
764 0.17745867470325918
765 0.17745867470325918
766 0.17756043282403872
767 0.17767831150178207
768 0.17767831150178207
769 0.17775009908913653
770 0.17775009908913653
771 0.17775009908913653
772 0.17775009908913653
773 0.17775009908913653
774 0.17775009908913653
775 0.1778021710998496
776 0.1778021710998496
777 0.1778021710998496
778 0.1778021710998496
779 0.17784256308690383
780 0.17784256308690383
781 0.17784256308690383
782 0.17784256308690383
783 0.17784256308690383
784 0.17792278958890745
785 0.17792278958890745
786 0.17792278958890745
787 0.17796799449667322
788 0.17796799449667322
789 0.1780083093626208
790 0.1780083093626208
791 0.1780083093626208
792 0.1780083093626208
793 0.17825001559441075
794 0.17825001559441075
795 0.17825001559441075
796 0.17825001559441075
797 0.17825001559441075
798 0.17825001559441075
799 0.17825001559441075
800 0.17825001559441075
801 0.17829510145493369
802 0.17829510145493369
803 0.17829510145493369
804 0.17829510145493369
805 0.17833332425300907
806 0.17841397853393226
807 0.17841397853393226
808 0.17841397853393226
809 0.17841397853393226
810 0.17847586345030844
811 0.17847586345030844
812 0.17851074174530607
813 0.17851074174530607
814 0.17862427232909026
815 0.17862427232909026
816 0.17866067787649356
817 0.17866067787649356
818 0.17866067787649356
819 0.17866067787649356
820 0.17866067787649356
821 0.17866067787649356
822 0.17875343402827856
823 0.1789404047152862
824 0.1789853007440981
825 0.1789853007440981
826 0.1789853007440981
827 0.1789853007440981
828 0.1789853007440981
829 0.1789853007440981
830 0.1790174113584408
831 0.1790174113584408
832 0.1790174113584408
833 0.1790174113584408
834 0.1790174113584408
835 0.1790174113584408
836 0.1790174113584408
837 0.1790174113584408
838 0.1790174113584408
839 0.1790174113584408
840 0.1790174113584408
841 0.1790174113584408
842 0.1790174113584408
843 0.17905537282722597
844 0.17905537282722597
845 0.17910677763490204
846 0.17910677763490204
847 0.17910677763490204
848 0.17910677763490204
849 0.17910677763490204
850 0.17917564396906138
851 0.17929850916145149
852 0.17929850916145149
853 0.17929850916145149
854 0.17929850916145149
855 0.17929850916145149
856 0.17929850916145149
857 0.17929850916145149
858 0.17929850916145149
859 0.17929850916145149
860 0.17929850916145149
861 0.17933830379902962
862 0.17933830379902962
863 0.17957698978791833
864 0.17957698978791833
865 0.17957698978791833
866 0.17957698978791833
867 0.17957698978791833
868 0.17957698978791833
869 0.17965452141319715
870 0.17965452141319715
871 0.17965452141319715
872 0.17965452141319715
873 0.1797231165938616
874 0.1797231165938616
875 0.1797231165938616
876 0.1797231165938616
877 0.17989686551861175
878 0.17989686551861175
879 0.17989686551861175
880 0.17993653220906508
881 0.17993653220906508
882 0.17997424087819547
883 0.18007277104383487
884 0.18007277104383487
885 0.18007277104383487
886 0.1801676402041285
887 0.1801676402041285
888 0.1801676402041285
889 0.1801676402041285
890 0.1801676402041285
891 0.1801676402041285
892 0.1802006585422834
893 0.1802006585422834
894 0.1802006585422834
895 0.1802006585422834
896 0.1802006585422834
897 0.1802006585422834
898 0.1802649757471573
899 0.1802649757471573
900 0.1802649757471573
901 0.1802649757471573
902 0.1802649757471573
903 0.1802649757471573
904 0.1803258637788177
905 0.1803258637788177
906 0.18037674305246806
907 0.18043202531767208
908 0.18043202531767208
909 0.18048728973093728
910 0.18048728973093728
911 0.18052157999225962
912 0.18052157999225962
913 0.18052157999225962
914 0.18052157999225962
915 0.1807116056791978
916 0.1807116056791978
917 0.1807116056791978
918 0.1807116056791978
919 0.1807116056791978
920 0.1807116056791978
921 0.1807116056791978
922 0.1807116056791978
923 0.18097491986108336
924 0.18097491986108336
925 0.18097491986108336
926 0.18097491986108336
927 0.18097491986108336
928 0.18097491986108336
929 0.18097491986108336
930 0.18097491986108336
931 0.18097491986108336
932 0.18097491986108336
933 0.18100772148842662
934 0.18100772148842662
935 0.18100772148842662
936 0.18100772148842662
937 0.18100772148842662
938 0.18100772148842662
939 0.18100772148842662
940 0.18100772148842662
941 0.18100772148842662
942 0.18110890173315455
943 0.18110890173315455
944 0.18110890173315455
945 0.18113642093019372
946 0.18116915639880515
947 0.18116915639880515
948 0.18116915639880515
949 0.18119665866073578
950 0.18119665866073578
951 0.1812212202708809
952 0.1812212202708809
953 0.1812212202708809
954 0.1812212202708809
955 0.1812212202708809
956 0.1812212202708809
957 0.1812991192287946
958 0.1812991192287946
959 0.1812991192287946
960 0.1812991192287946
961 0.1812991192287946
962 0.1812991192287946
963 0.1812991192287946
964 0.1812991192287946
965 0.1812991192287946
966 0.1812991192287946
967 0.1812991192287946
968 0.1812991192287946
969 0.1812991192287946
970 0.1812991192287946
971 0.1812991192287946
972 0.1812991192287946
973 0.1812991192287946
974 0.1812991192287946
975 0.1813538214972213
976 0.1813538214972213
977 0.18206732026589983
978 0.18206732026589983
979 0.18206732026589983
980 0.18206732026589983
981 0.18206732026589983
982 0.18206732026589983
983 0.1821044363498856
984 0.1821044363498856
985 0.1821044363498856
986 0.1821044363498856
987 0.1821044363498856
988 0.1821044363498856
989 0.1821044363498856
990 0.1821044363498856
991 0.1821044363498856
992 0.1821044363498856
993 0.1821044363498856
994 0.1821044363498856
995 0.1821044363498856
996 0.1821044363498856
997 0.18213355365080988
998 0.18213355365080988
999 0.1821746748298883
1000 0.1821746748298883

==> data/stats-mannwhitneyu-varghadelaneya-codet5p-complexity-ue.dat <==
rank	pvalue	effect_val
1	0.00021264830867408357	0.486119679210364
2	6.826054761630021e-13	0.4636137508891055
3	1.683937925774867e-16	0.45199896028414843
4	1.564420614735831e-14	0.45204767317909866
5	1.5585412822417424e-16	0.4445245754652177
6	5.713031883707551e-16	0.4431236991659058
7	1.100103672776521e-12	0.4484583320171972
8	7.502481339484075e-14	0.44523662098437344
9	9.83665404076933e-15	0.4422310734228915
10	2.437372370238601e-13	0.44417045555309875
11	1.3170646893020757e-13	0.4425604563180434
12	5.65250246935595e-14	0.4412143820255507
13	1.0951435590403651e-12	0.44346925626445927
14	1.0596040090535234e-12	0.4431187517625125
15	3.532513228014015e-13	0.44088442827616103
16	1.4975606830087373e-13	0.4397330152787234
17	4.2841489989272e-13	0.4405084256182637
18	9.814340881989637e-15	0.4358983970793575
19	3.071199435189191e-14	0.436573146788317
20	4.369466306008762e-14	0.43639922653056484
21	7.457119567771861e-11	0.44447300829907893
22	8.042145362314916e-11	0.4442225935734752
23	2.67724182584317e-10	0.4454238611743385
24	1.5305262391444194e-10	0.4445044052821523
25	3.2216382534509935e-08	0.45138928795828653
26	5.679510847621141e-08	0.45205338172147563
27	4.409668808152241e-08	0.45134114591757396
28	4.4630449498186336e-08	0.4512612263242962
29	1.6298428709021217e-07	0.453141049329037
30	4.4323583186803246e-08	0.4507927452798917
31	3.4522476448463216e-07	0.4539246419126509
32	4.0437480479021615e-06	0.4581181371427832
33	3.5853810875617926e-06	0.45776116295947583
34	1.6064732608819784e-05	0.4605564458767389
35	2.2376848168145154e-05	0.4611739198771826
36	2.2233389367502618e-05	0.4610405302703071
37	2.848793514311925e-05	0.46140492555870455
38	8.378888760923831e-05	0.46354867350600787
39	5.334426482951155e-05	0.46242618378994693
40	2.3190029089988038e-05	0.4605406522428292
41	2.0277670712205955e-05	0.46013648744253877
42	1.2484871656811868e-06	0.45445135008930065
43	2.0640493600733976e-07	0.45106922901568364
44	1.198365496610957e-07	0.45001904750306454
45	7.897991572830673e-08	0.4492411634618275
46	5.656082688960943e-08	0.4485770696986384
47	2.4483307934208324e-08	0.44712995420607304
48	4.4794527341794454e-08	0.4480534060779231
49	6.975132612662585e-08	0.44874375913604636
50	3.922409176788632e-08	0.4477424808031234
51	2.9704838696600265e-08	0.4472172949044409
52	2.0197890306958475e-08	0.4465511080090469
53	1.620213942239507e-08	0.44615512545283015
54	1.1201507503518686e-08	0.44544574392011693
55	1.2651578339783175e-08	0.4456307006931312
56	1.3824292643987178e-08	0.4457035797508107
57	3.291140854095448e-09	0.44329933198637106
58	5.16722240568585e-09	0.4439759845427895
59	3.473425316985221e-10	0.4396801161193633
60	1.2286893002010881e-10	0.4380691654605785
61	5.329739975798782e-11	0.4367426904969134
62	2.6540492922608122e-11	0.43571363059108914
63	7.248996212826134e-12	0.43380868999988964
64	4.782733045510831e-12	0.43321576273166695
65	1.9024932489931735e-12	0.4319005145680099
66	6.580922631305195e-13	0.43042067009914975
67	5.966484830854084e-13	0.43025607379394676
68	6.546273522307216e-13	0.4303230540245033
69	4.0144542827417923e-13	0.42965781855283885
70	1.362316333432303e-12	0.4311589749132397
71	5.1293127734917424e-11	0.4359790778116189
72	3.373783970509906e-11	0.43528739276027434
73	2.393175989291728e-11	0.4347715308141409
74	6.7007552831947765e-12	0.43292139222976045
75	1.6507195740453668e-11	0.434112765023837
76	1.7460022327226867e-11	0.43418164810185256
77	9.331155884317283e-13	0.4300475217124409
78	1.1648794773954408e-12	0.43031296893297066
79	4.952506985457598e-13	0.42913643834907433
80	9.105258365271061e-13	0.4299299257394751
81	1.7616375105639322e-12	0.43080295215366177
82	1.2740542429493906e-12	0.4303182969058559
83	2.8192282594601958e-12	0.431273716615017
84	3.961086669581076e-12	0.4317043309949875
85	6.086868169495732e-12	0.4322894565886284
86	2.254902846885115e-13	0.427674100076837
87	1.0475071542912484e-14	0.42360752477221963
88	3.377630238246502e-14	0.42503332837324426
89	3.474488969763371e-14	0.4250548305495309
90	4.788934657453324e-14	0.4254481491193051
91	4.5635389064591766e-14	0.42537146436670764
92	1.4351379886364382e-14	0.42386459946392985
93	2.375423180354493e-14	0.42446666039995573
94	1.7576347249975554e-14	0.4240545036403375
95	3.9114995325806376e-14	0.425054640264785
96	1.00040635937789e-13	0.426260284414804
97	1.367487564093292e-13	0.4266705383269632
98	1.8566141241726235e-13	0.4270695654391144
99	2.1217683832556536e-13	0.4272286434866863
100	2.5491497541473014e-14	0.42444972505757067
101	1.0356363054919669e-14	0.4232867046906332
102	1.2997509600228235e-14	0.4235647107043923
103	4.499214475662891e-15	0.4222184461271536
104	2.8128551372651835e-15	0.421621522879267
105	1.7958171376296372e-15	0.42105904117038817
106	1.7529476565397352e-15	0.4210154659635772
107	1.879832177363311e-15	0.4210921507161747
108	2.1491151505184916e-15	0.42121602608575526
109	1.5500026980193803e-15	0.42080501103461243
110	1.3489018101548121e-15	0.4206301393531308
111	1.1238340100476486e-15	0.4204023685122892
112	2.940150727894714e-16	0.41872595990091493
113	3.859279457674801e-16	0.4190481119757227
114	4.260593508286826e-16	0.41916723022665575
115	5.182275231916367e-16	0.41939462049800563
116	1.066465273985857e-15	0.4202408167630205
117	1.7476956359379946e-16	0.41800249729700517
118	1.501232154197787e-16	0.41776559278836034
119	2.3681696811835343e-16	0.4183010540633214
120	2.3412655012399543e-16	0.4182831672972069
121	1.0683177361727935e-16	0.417319565343972
122	4.2785602345380644e-16	0.41896267412481386
123	4.503242558264689e-16	0.4190123384434936
124	3.2081282373336333e-16	0.41858705203640834
125	5.0914108395327055e-16	0.41913678466731186
126	8.126335306563752e-16	0.41969736352873166
127	7.145550911089695e-16	0.41954056889811053
128	1.8706261009294108e-15	0.420705492112507
129	1.825458890562324e-15	0.4206560180785731
130	2.5649023699324608e-15	0.42106969711615855
131	4.526783003646136e-15	0.42177089640479803
132	4.849679897107979e-15	0.4218572856794364
133	7.939704496665337e-15	0.42245592149003613
134	1.2008004716832695e-14	0.4229626497683664
135	1.501572016561676e-14	0.4232334249617813
136	1.9496511619621832e-14	0.42356433013490047
137	1.2485728133069814e-14	0.4229908119107595
138	1.2903941292599597e-14	0.4230292494294312
139	1.3762756722667742e-14	0.42311145243965975
140	2.3732815608200223e-14	0.4237995220808322
141	2.6264548463456544e-14	0.42392320716566684
142	3.7540912819458305e-14	0.4243580078100471
143	2.152098132382448e-14	0.42363207150444065
144	2.86335518080461e-14	0.42398676227079723
145	3.545623619602822e-14	0.4242602014506548
146	3.3823350134258535e-15	0.4212341031366157
147	1.880895631661018e-15	0.4204729641530178
148	2.146756467758904e-15	0.42062690451245055
149	1.174979815366038e-15	0.41987147407122966
150	1.0043557687289735e-15	0.4196785253388876
151	9.321971511259467e-16	0.41958699837610997
152	9.062109285697623e-16	0.4195489414269301
153	7.928800230452028e-16	0.4193717863284977
154	5.159785846890982e-16	0.4188441267281185
155	7.748660986025766e-16	0.4193303042538916
156	5.339030478396626e-16	0.41886562890440515
157	4.898348964350734e-15	0.4215901258961936
158	7.209635085551887e-15	0.4220688823168766
159	8.870165446792024e-15	0.4223288112797753
160	1.4323646016519138e-14	0.4229249733886783
161	2.011614403767418e-14	0.42335825175509134
162	6.492417255234863e-14	0.42487653374262313
163	1.0154429484871176e-13	0.4254605176277886
164	7.746704918806827e-14	0.42509136522074364
165	1.266523576851241e-13	0.42573338595340837
166	1.2625475364713197e-13	0.4257234911466216
167	1.709239372930479e-13	0.4261215668350433
168	2.6898420460355923e-13	0.42672438891005277
169	3.0126100415759145e-13	0.42687166930337894
170	3.2708736624117914e-13	0.42697727733735313
171	1.1952025723388123e-13	0.42560304090246726
172	7.315020827241202e-14	0.42494503625114693
173	5.52939513630971e-14	0.42456332505087263
174	7.816593821760524e-14	0.4250106844884822
175	8.115267566947334e-14	0.4250574945359735
176	1.4533974533878986e-13	0.425823010068727
177	2.3165227502753837e-13	0.4264448606183265
178	2.0262006711656334e-13	0.4262597135605663
179	1.4095350214642254e-13	0.4257689692008916
180	1.2894719055703964e-13	0.42564509383131105
181	1.5973845799151632e-13	0.4259204358586276
182	1.7012924171004364e-13	0.42600473200106104
183	1.8286355210395133e-13	0.42610139665197794
184	1.470931308070225e-13	0.4258102609907518
185	1.2038262793632377e-13	0.42554062750581223
186	1.0538310897423926e-13	0.42535605130228976
187	1.217781619106046e-13	0.42554823889564825
188	1.2979273954662756e-13	0.4256331058923194
189	1.537742536227533e-13	0.42585421676705454
190	2.0553324334079575e-13	0.42623783081478783
191	1.1256938977828288e-13	0.4254182744141989
192	7.155354382997759e-14	0.42481316892223864
193	1.0234961240198093e-13	0.425281840251389
194	1.355329364024795e-13	0.42564319098385206
195	1.192050801286987e-13	0.4254721249972884
196	1.6729900448512778e-13	0.4259246221230374
197	1.7361376287386088e-13	0.42597181274002044
198	1.7544773148922673e-13	0.425985893811217
199	1.553385938487329e-13	0.4258180626653337
200	1.2162878057075407e-13	0.42548430322102604
201	1.4234401127669219e-13	0.42568923989235974
202	1.7393034725296534e-13	0.4259525939806846
203	1.6640353226944106e-13	0.4258909417230131
204	7.942315180090081e-14	0.42490184161382777
205	6.920241415330952e-14	0.4247126985764037
206	6.579476250343359e-14	0.4246460989153389
207	8.217890240489475e-14	0.424937424861311
208	9.394918944576845e-14	0.4251147702444893
209	1.3970264232825837e-13	0.4256334864618112
210	1.2233929276342012e-13	0.4254517645294772
211	1.4633390823522199e-13	0.4256861953364253
212	1.9579047464666644e-13	0.42606505226551117
213	1.1032773892262936e-13	0.42529801445479043
214	1.0312266652096945e-13	0.42520363322082433
215	8.270830421322593e-14	0.4249109752816309
216	5.10370315121956e-14	0.42426743227099895
217	8.429092192484983e-14	0.4249292426172373
218	3.674920154537938e-14	0.4238349150435695
219	5.020691003940968e-14	0.42423451300995835
220	7.839097860283624e-14	0.42481963860359917
221	5.5776100751346466e-14	0.4243682831863257
222	5.1092609215414484e-14	0.42425297063031064
223	4.85661071756537e-14	0.42418637096924583
224	6.20146401505153e-14	0.4245056687728651
225	7.14650676349861e-14	0.4246906255458794
226	4.998325543778465e-14	0.42421072741672095
227	7.781454505691969e-14	0.4247943307323946
228	9.186395703774629e-14	0.42500992334949866
229	1.2515584977962359e-13	0.4254171327057235
230	1.5964186964851548e-13	0.4257404264890067
231	1.40841483351396e-13	0.42556840907871357
232	1.5735731975660915e-13	0.4257168311805152
233	1.7628565682028526e-13	0.4258606864484151
234	2.099803666279981e-13	0.426093785262142
235	3.397225610342746e-13	0.42674037282870836
236	3.824381880936742e-13	0.4268952646118705
237	3.445374365135208e-13	0.4267533121914295
238	2.4121213461689945e-13	0.4262703695063367
239	2.0802484530837568e-13	0.42607076080788814
240	2.280172760754045e-13	0.4261944458927228
241	3.399954969406524e-13	0.42672914602870027
242	5.951561303914858e-13	0.4274937101377243
243	6.38731938385856e-13	0.427590755358133
244	6.609985849853842e-13	0.42763585284291117
245	6.930185111029897e-13	0.4276969342463449
246	6.755840779238243e-13	0.42765392989377166
247	7.433688280592953e-13	0.42778560693793405
248	6.79331744757506e-13	0.4276615412836076
249	8.011194132276284e-13	0.42788683842275255
250	1.2089524992369677e-12	0.4284531258265494
251	1.3350606560872186e-12	0.42859127255207236
252	1.5347082677208203e-12	0.42878574356238164
253	1.1581022166660478e-12	0.4283933764163369
254	1.3485235617255366e-12	0.42859564910122805
255	1.0183433418272126e-12	0.42820518480264236
256	1.437007801387914e-12	0.4286767104029812
257	1.6946695563673335e-12	0.4289035298200934
258	2.0156497424277258e-12	0.4291430983151808
259	2.355349365165284e-12	0.429360403494998
260	2.1210200596215947e-12	0.4292110299694669
261	1.0720703796434934e-12	0.4282373429246994
262	1.6255540364127888e-12	0.4288177113996927
263	1.440110910739949e-12	0.4286483579758422
264	1.4707348295014954e-12	0.42867594926399766
265	1.3999487203425068e-12	0.42860706618598204
266	1.4528148384658553e-12	0.4286588236368667
267	2.695318751902736e-12	0.4295253803696928
268	3.329160425871161e-12	0.42982450799024674
269	3.6957920649349026e-12	0.42997293009204834
270	3.5162498258262173e-12	0.42990214416657374
271	3.2839347940312356e-12	0.42980509894616503
272	3.889509572074983e-12	0.43004561886498194
273	3.969979632374022e-12	0.43007301986839147
274	3.55186308771325e-12	0.4299147029598031
275	4.45283246398988e-12	0.430236664749865
276	4.472570976403156e-12	0.4302412315837666
277	4.721157537323479e-12	0.43031848719060173
278	5.4511642497972806e-12	0.4305190473127798
279	4.937344333390379e-12	0.4303755726143716
280	3.3638950850223338e-12	0.4298235565665173
281	2.585809141989263e-12	0.42944584134590685
282	2.140674210062956e-12	0.4291794427016476
283	1.6408814562845219e-12	0.42880267890476664
284	1.7284909224437104e-12	0.42887384539973306
285	1.584135676804138e-12	0.4287516825928656
286	1.5947277713367282e-12	0.42875929398270163
287	1.9174133495760876e-12	0.42901770066763306
288	1.919466692917354e-12	0.42901579782017407
289	1.7310445318415814e-12	0.4288690882810856
290	1.91007907390881e-12	0.4290055224438955
291	2.3225050828409225e-12	0.4292806741864661
292	5.324176620538655e-12	0.43045663391612476
293	5.0423704262656044e-12	0.4303770948923388
294	5.747938159854718e-12	0.4305631933738285
295	7.56975522860147e-12	0.43095784393682396
296	1.1363127674038327e-11	0.4315433500999566
297	1.0535401920400117e-11	0.4314333655168267
298	1.0916415814535384e-11	0.43148341040499827
299	1.0623220991491826e-11	0.4314438311778512
300	1.1837189136801958e-11	0.43159967438474284
301	1.3644566640945153e-11	0.4318053721950601
302	1.4974046548020236e-11	0.4319381909476979
303	1.4757576225223182e-11	0.4319168790561572
304	1.1338514459444689e-11	0.4315275564660469
305	1.1634538247100587e-11	0.4315635202830219
306	1.0122465074732653e-11	0.4313610573133849
307	9.860568006899346e-12	0.431323000364205
308	9.816710611308725e-12	0.4313165306828444
309	1.0771161579186414e-11	0.43144820772700687
310	9.588369967257311e-12	0.43127771259468095
311	8.76964013706401e-12	0.4311467966895021
312	7.427644597985244e-12	0.4309051350622098
313	7.316827427205693e-12	0.4308834426011773
314	6.253818782741559e-12	0.430651104926434
315	6.518098903184595e-12	0.43070153038409736
316	6.999900822067676e-12	0.4308042841468831
317	7.198446306804422e-12	0.43084462451301375
318	7.358515313650729e-12	0.4308733575096446
319	5.725166971444091e-12	0.4305104844992143
320	5.1248828697691904e-12	0.43035007445842105
321	6.90825165590313e-12	0.43077631228923585
322	6.101267473844212e-12	0.43059744462809035
323	5.482020844519945e-12	0.4304436945534036
324	4.583813748411019e-12	0.43018585872270987
325	1.9294833495440885e-12	0.42895281356928133
326	1.5795720713164812e-12	0.42867043100636654
327	1.5102881525864433e-12	0.4286061147622525
328	1.4010172798904643e-12	0.42849955530454886
329	1.3332366864455854e-12	0.42842876937907426
330	1.340856084669467e-12	0.4284352390604348
331	2.186913213393666e-12	0.42912026414567284
332	2.3426331278106037e-12	0.4292173093660816
333	2.6180879666565178e-12	0.42937296228822736
334	2.6026399449741668e-12	0.4293645897594078
335	2.7462998624343123e-12	0.42943918137980036
336	2.79693703016287e-12	0.42946506010524266
337	4.080338095919259e-12	0.43000204365817096
338	5.447855546867641e-12	0.4304157226957564
339	4.4714333526506005e-12	0.4301299150074154
340	4.747239787225823e-12	0.43021554314307014
341	4.352513265844231e-12	0.43008995521077653
342	4.2789455872205385e-12	0.43006559876330136
343	4.147316116176271e-12	0.43001954985479374
344	4.462791512508211e-12	0.43012287447181713
345	4.4604164097994775e-12	0.4301221133328335
346	4.0538105826438314e-12	0.4299841568920564
347	4.20235365286786e-12	0.4300355337734493
348	3.595859032351809e-12	0.4298132811902387
349	3.797268016594243e-12	0.4298909173665657
350	5.097547785252641e-12	0.4303076409600855
351	9.08958374487597e-12	0.43113614074373174
352	5.4670516772136944e-12	0.4303997387771008
353	5.461258487033511e-12	0.4303982164991336
354	5.206700754231973e-12	0.4303297139906098
355	4.714409802911127e-12	0.43018738100067705
356	4.794014817193717e-12	0.43021135687866036
357	5.335319920938864e-12	0.4303647263838553
358	6.895834061327084e-12	0.4307338787909003
359	6.442622108956102e-12	0.4306358821467621
360	6.586560188863693e-12	0.4306649957128847
361	1.0113456936744177e-11	0.43128437256078744
362	1.5046518764745717e-11	0.4318563685069612
363	1.5132409134609067e-11	0.4318634090425595
364	1.9337571853330394e-11	0.43222380835129304
365	2.188004996544572e-11	0.43240476914464343
366	1.2932853058065609e-11	0.4316322130762916
367	1.2456648025011625e-11	0.43157741106947256
368	1.3263633772551642e-11	0.4316691283169961
369	1.4782196601119774e-11	0.431826493801855
370	1.2629614746484376e-11	0.4315962492593166
371	1.674639156193725e-11	0.43200954772741024
372	1.2609580523821402e-11	0.43159263384914454
373	1.3043857457292284e-11	0.4316421078830784
374	1.3794440691136192e-11	0.4317239303238152
375	1.314955962691507e-11	0.4316539055373242
376	9.914547819651806e-12	0.4312409876387223
377	9.305437837311978e-12	0.431148889821707
378	8.043629969698817e-12	0.4309376737537586
379	6.8814138336579945e-12	0.43071085433664646
380	6.597664298370164e-12	0.43064882150948325
381	3.616035075342349e-12	0.4297792202207227
382	3.1493804336935478e-12	0.4295813240849873
383	2.119430851751721e-12	0.42901808123712487
384	2.3285475626059975e-12	0.4291508999897627
385	1.923450603407761e-12	0.42887879280312646
386	2.1549799853917183e-12	0.4290376805659525
387	1.980625788850761e-12	0.4289187525997653
388	2.775860640304768e-12	0.429390658769596
389	2.361064302047376e-12	0.42916155593553307
390	2.668490832320855e-12	0.42933224135260484
391	2.4379945951900098e-12	0.4292043700033604
392	2.7176743743571395e-12	0.4293581200780472
393	2.822507580096632e-12	0.42941178037639083
394	3.43866201841749e-12	0.42969111838337126
395	3.2441286443307624e-12	0.4296070125256837
396	3.717841129240948e-12	0.42980110296650115
397	4.9751689012626345e-12	0.43021402086510296
398	6.188168370787167e-12	0.4305276101263453
399	5.638125955527717e-12	0.4303936496652321
400	4.2147176808119385e-12	0.42997045639035164
401	5.07127453727757e-12	0.4302330493396929
402	5.1980467359501925e-12	0.4302673005939548
403	5.0233847889817885e-12	0.4302170654210373
404	5.703212463032503e-12	0.4303982164991336
405	6.508044835995531e-12	0.4305871692518118
406	6.449908383383218e-12	0.43057422988909066
407	5.705599485072736e-12	0.4303976456448959
408	6.440659648071291e-12	0.43057099504841034
409	6.836299396640959e-12	0.43065700375355687
410	7.123190308736547e-12	0.43071637259427753
411	1.898099617489509e-11	0.4321364676529252
412	1.731733942369936e-11	0.43200136548333656
413	1.6761900378998537e-11	0.4319534137273699
414	2.151464735209968e-11	0.43232142442593946
415	1.7201268753085817e-11	0.4319914706765498
416	2.236944352341493e-11	0.4323779389954716
417	3.823589511760154e-11	0.43317332923333135
418	3.905145215072708e-11	0.43320491650115067
419	4.113554610558484e-11	0.4332806498300186
420	4.779669646581785e-11	0.4335059469691636
421	4.771208534845785e-11	0.433503282982721
422	5.3684719033294555e-11	0.43367872551844033
423	4.508720024415311e-11	0.43341613256909906
424	3.7131642004400585e-11	0.4331230940604139
425	4.412892507655829e-11	0.43337655334195196
426	3.6021546883149924e-11	0.43307247831800466
427	4.724575895256038e-11	0.43347702368778684
428	5.230064017316659e-11	0.43363001262349005
429	5.0408983775551344e-11	0.4335734980539579
430	4.4596991887036275e-11	0.43338930241992724
431	5.826944641652477e-11	0.4337830015591932
432	6.458776570785467e-11	0.4339377030576095
433	7.232295566760272e-11	0.4341081981899354
434	7.891237512663649e-11	0.4342387335256224
435	7.466409157211648e-11	0.43415462766793483
436	7.751336650899405e-11	0.43421057138322927
437	8.194043494214886e-11	0.43429505781040867
438	8.558224808124094e-11	0.4343612769019817
439	5.733575378545278e-11	0.4337527462845952
440	4.60533259055288e-11	0.4334216508267301
441	8.97739401833109e-11	0.43443130168847266
442	7.573016795321304e-11	0.434171372725574
443	6.813457190987784e-11	0.43401001126105127
444	8.595741596702308e-11	0.43436317974944066
445	8.903711693689596e-11	0.4344168400477843
446	1.0422875334070119e-10	0.4346546959801586
447	1.075182849654066e-10	0.4347022671666335
448	1.0420283795296334e-10	0.43465431541066685
449	1.0128618355619045e-10	0.43460902764114273
450	1.1600118299248643e-10	0.43481681858366494
451	1.181791166452514e-10	0.4348453612955499
452	1.4490109569728653e-10	0.4351589505567922
453	1.4984570156215678e-10	0.43521070800767686
454	1.5180916334287203e-10	0.4352289753432832
455	1.221949932927484e-10	0.43489483532948375
456	1.185964366231161e-10	0.4348480252819925
457	9.787208690358868e-11	0.4345538450648319
458	9.269790534913598e-11	0.43447088091561975
459	9.102579549984194e-11	0.4344430993427184
460	9.468274507597393e-11	0.4345032293224227
461	9.937962677869047e-11	0.43457629866484804
462	9.042394861509777e-11	0.4344320628274563
463	8.769085577715425e-11	0.434385252779965
464	8.28573529046622e-11	0.43429886350532665
465	8.658146163087346e-11	0.4343658437358833
466	7.942899413404805e-11	0.43423454726121263
467	9.481952882369749e-11	0.43450360989191444
468	8.402857929158504e-11	0.4343175114104248
469	8.013102260501845e-11	0.434245203206983
470	7.6436803971921e-11	0.4341725144340494
471	9.500833807562534e-11	0.43450303903767673
472	1.1261980629985902e-10	0.43476239714633774
473	1.2903305660477793e-10	0.4349713297973353
474	1.628673445549879e-10	0.4353286845501345
475	1.7413485482361117e-10	0.4354321994519038
476	1.5864452386761753e-10	0.43528720247552843
477	1.661989643866319e-10	0.4353591301094784
478	1.4910260517397157e-10	0.4351905378246115
479	1.55559990598147e-10	0.4352559957772009
480	2.0034919040294345e-10	0.4356479823537538
481	2.3832267361997616e-10	0.43591818669293103
482	2.712322678409196e-10	0.4361202690930763
483	3.36640301516209e-10	0.4364574536628101
484	5.328032126590278e-10	0.4371801551277362
485	6.102529035162968e-10	0.437396318599078
486	5.916550663554668e-10	0.437345322287177
487	5.867707105359001e-10	0.4373304800769968
488	5.587425079385216e-10	0.43725170219219445
489	5.303840393941567e-10	0.43716721576501505
490	6.522019054665914e-10	0.43749678894491295
491	6.75106745463233e-10	0.43755197152122377
492	6.61428831887782e-10	0.4375192425449291
493	5.721514444452282e-10	0.4372878562939153
494	6.853013481435191e-10	0.43757594739920713
495	7.232948239426253e-10	0.43766233667384546
496	7.825873661601708e-10	0.4377886857451227
497	8.527600293779641e-10	0.4379258810469162
498	9.855925826419127e-10	0.43815917014538897
499	9.384038476259817e-10	0.4380800116910948
500	9.772629237997412e-10	0.43814546964368417
501	1.032901256008944e-09	0.438234903474257
502	1.3338865975248403e-09	0.43864877279658826
503	1.2410706328427977e-09	0.4385315573931142
504	1.3689678141774472e-09	0.43869101601017796
505	1.466287884930687e-09	0.43880290344076683
506	1.6223828903338112e-09	0.43896807060020754
507	1.6714343029055892e-09	0.4390167834951578
508	1.6069698633569666e-09	0.4389524672510438
509	1.7048028525004024e-09	0.4390491319019607
510	1.5426049290007065e-09	0.4388849161662495
511	1.5606855818395571e-09	0.4389039446408394
512	1.7265657669380143e-09	0.43906758952231295
513	1.898963327410985e-09	0.4392236230139505
514	1.8476977888166299e-09	0.43917871581391826
515	2.090506161978843e-09	0.43938155935304707
516	2.4222064259677762e-09	0.4396243626888148
517	2.804588353598565e-09	0.43986469232288583
518	2.7911029448786114e-09	0.43985670036355806
519	4.221971933096471e-09	0.4405459117132059
520	4.5635140226138095e-09	0.4406764470488929
521	4.936162205264933e-09	0.44080698238457994
522	4.380321829600181e-09	0.4406054708386724
523	4.6251753857189945e-09	0.44069680751670415
524	5.409064859461881e-09	0.4409590198965536
525	5.717372658296978e-09	0.44105263999153616
526	6.495974621700547e-09	0.4412688034628779
527	6.567780371966047e-09	0.4412874513679761
528	6.960338221061282e-09	0.441386018866352
529	6.579576834180343e-09	0.44129049592391045
530	7.277366335399446e-09	0.44146175219522
531	7.89749883538549e-09	0.44160104062921834
532	8.410061415837399e-09	0.4417083612259057
533	8.235713984299061e-09	0.44167258769367657
534	7.995021680861989e-09	0.4416219719512673
535	7.839541373797119e-09	0.44158848183598903
536	8.21436500159817e-09	0.4416674500055373
537	8.117862388583827e-09	0.4416472798224719
538	9.741541743675992e-09	0.4419578245277799
539	1.0367666327772503e-08	0.44206476455497534
540	1.017836825943675e-08	0.44203241614817246
541	1.1973341896226088e-08	0.44231061244667746
542	1.3446768503722207e-08	0.44251117256885547
543	1.1481614458802342e-08	0.4422383042432357
544	1.1668174698716838e-08	0.44226608581613697
545	1.0100231827636624e-08	0.4420164322295169
546	1.0154097104816498e-08	0.44202556589732006
547	9.951323701025805e-09	0.4419909340735664
548	1.1122985900054187e-08	0.4421815993889576
549	1.2221783941520337e-08	0.44234334142297216
550	1.1976341964875596e-08	0.44230832902972667
551	1.2461184910773345e-08	0.4423754995450292
552	1.1931619650138454e-08	0.4423005273551448
553	7.864784266715404e-09	0.44158163158513664
554	7.875321802593113e-09	0.44158391500208743
555	8.196082688327583e-09	0.44165203694111943
556	8.433271779431788e-09	0.44170074983606966
557	7.57877533001621e-09	0.441518457049498
558	7.252301694097903e-09	0.4414434848596136
559	6.8610635917536725e-09	0.4413485327714098
560	6.176928356185766e-09	0.4411696651102643
561	6.799460953701037e-09	0.44133254885275425
562	6.826936638790398e-09	0.44133939910360664
563	6.953476074573735e-09	0.4413706058019341
564	5.876246823408271e-09	0.44108517868308494
565	5.574740132571761e-09	0.440996125422004
566	5.2751888855501505e-09	0.4409028858965133
567	5.766250708118016e-09	0.4410532108457738
568	5.253808938192806e-09	0.4408960356456609
569	4.335749830436923e-09	0.4405729321471236
570	4.617680157173106e-09	0.4406787304658437
571	4.669188790195906e-09	0.44069737837094186
572	4.645993674877576e-09	0.4406890058421223
573	5.086926268465853e-09	0.4408416142083336
574	4.981174230467468e-09	0.4408062212455963
575	5.194861542460938e-09	0.4408770071710709
576	4.774692730463077e-09	0.44073429361164634
577	4.639420247132083e-09	0.44068596128618787
578	5.157171425426894e-09	0.44086406780834975
579	5.311895945322236e-09	0.4409139224117754
580	5.062561905459692e-09	0.4408328611100223
581	5.305908396822446e-09	0.4409120195643164
582	5.181676042713019e-09	0.44087205976767757
583	5.257057558243576e-09	0.4408964162151527
584	5.129304199236587e-09	0.4408549341405466
585	5.414695763514759e-09	0.44094627081857835
586	5.592024339398304e-09	0.4410006922559056
587	5.669375492312105e-09	0.44102390699490535
588	5.6439004697168885e-09	0.44101629560506933
589	5.9839376635898735e-09	0.4411152436729371
590	6.580168677096502e-09	0.441276224567968
591	6.549251696428207e-09	0.44126823260864023
592	6.828413218977353e-09	0.4413384476798771
593	6.501591136042019e-09	0.44125453210693544
594	6.4478461836319765e-09	0.4412404510357389
595	6.601504119685822e-09	0.4412804108323778
596	6.638610971738078e-09	0.44128992506967274
597	6.652019034973454e-09	0.44129335019509897
598	6.1514707162164965e-09	0.4411593897339857
599	6.637729956697795e-09	0.44128840279170556
600	7.308539640210892e-09	0.4414520476731791
601	7.567839597573795e-09	0.44151141651389975
602	6.598233459947243e-09	0.4412769857069516
603	6.331405371047213e-09	0.4412069609204606
604	6.654686256730584e-09	0.44129144734764
605	6.273410061245977e-09	0.44119135757129685
606	5.801031363891213e-09	0.4410581582491672
607	5.6527990678100595e-09	0.44101439275761034
608	5.930329484651241e-09	0.4410954540593635
609	5.970474556342437e-09	0.4411068711441175
610	6.4024586049935295e-09	0.4412252282560669
611	6.509642397451655e-09	0.44125339039846007
612	7.094460227384389e-09	0.44139952908331087
613	8.385108642498227e-09	0.44168381449368466
614	8.646737410383617e-09	0.44173633308355287
615	8.055399688871799e-09	0.44161531198516085
616	7.659244675497778e-09	0.4415293032800143
617	7.90941527148521e-09	0.44158410528683334
618	7.400216966406228e-09	0.44147069557827723
619	7.517992655425155e-09	0.4414969548732114
620	7.815832914864876e-09	0.4415631739647844
621	7.815832914864876e-09	0.4415631739647844
622	7.46943768691074e-09	0.4414859183579492
623	5.778057765101336e-09	0.44105016628983945
624	5.778057765101336e-09	0.44105016628983945
625	5.781959689262095e-09	0.4410513079983148
626	5.792377356191395e-09	0.44105435255424924
627	5.8829908887396565e-09	0.44108061184918335
628	5.8829908887396565e-09	0.44108061184918335
629	5.877700489042439e-09	0.44107908957121617
630	6.2960792875902115e-09	0.44119554383570664
631	6.2960792875902115e-09	0.44119554383570664
632	6.388609862596626e-09	0.44122028085267356
633	6.754951636677601e-09	0.4413142815171479
634	6.455848480593958e-09	0.44123740647980453
635	6.646826471257298e-09	0.4412868805137384
636	7.196762200112857e-09	0.441421982683327
637	7.706095048731122e-09	0.44153843694781747
638	9.28831252740378e-09	0.44185697361245313
639	8.653629063074583e-09	0.4417351913750775
640	8.688359628569948e-09	0.4417420416259299
641	9.1442450643592e-09	0.44182957260904365
642	9.580738652750353e-09	0.4419094922023214
643	9.711281100987141e-09	0.44193270694132114
644	9.87853467836378e-09	0.44196201079218966
645	1.0760356174368945e-08	0.4421083397617863
646	1.1000928656811935e-08	0.4421463967109662
647	1.0988776872123191e-08	0.44214449386350724
648	1.0825064843947987e-08	0.4421180442838272
649	1.0825064843947987e-08	0.4421180442838272
650	1.0959930275564556e-08	0.4421393561753679
651	1.1071933244406336e-08	0.4421568623719907
652	1.1620597664917498e-08	0.44224020709069467
653	1.3022727055160466e-08	0.4424369615179547
654	1.6369070361860527e-08	0.442833895497901
655	2.048662521741762e-08	0.44322588207445385
656	2.0782268981478225e-08	0.4432509996609126
657	2.3445691544067673e-08	0.44346221572886096
658	2.4763253032246054e-08	0.4435584998102861
659	2.5064454822740467e-08	0.44357981170182686
660	2.719259337802662e-08	0.4437236669697268
661	2.719259337802662e-08	0.4437236669697268
662	2.8163466266521827e-08	0.4437856997968901
663	3.2565109942905906e-08	0.44404258420385434
664	3.015236868631441e-08	0.44390595975629854
665	3.43034470602889e-08	0.44413506259036145
666	3.263492932930972e-08	0.4440463898987723
667	3.453552626655469e-08	0.44414647967511545
668	3.36676331354226e-08	0.4441011919055914
669	3.368204323252921e-08	0.44410195304457495
670	3.1728555734086616e-08	0.44399577415636304
671	2.9168509951248784e-08	0.4438465909155779
672	2.5102928745933897e-08	0.44358133397979405
673	2.462518021075884e-08	0.4435474632950239
674	2.3194050264897615e-08	0.44344204554579564
675	2.331478199055826e-08	0.44345117921359883
676	4.375778731987063e-08	0.444569292380504
677	4.2575338223548e-08	0.444520198916062
678	4.310309784837967e-08	0.4445422719465863
679	4.007192619943478e-08	0.44441116575666156
680	4.1029548796491046e-08	0.44445340897025126
681	4.387428786916393e-08	0.44457290779067615
682	4.430468743777524e-08	0.44459041398729887
683	4.4351716023638825e-08	0.44459231683475786
684	4.51394948465897e-08	0.4446239041025772
685	4.8274979460622145e-08	0.44474454463147745
686	5.130045281076045e-08	0.4448533875061319
687	5.034475089177237e-08	0.44481951682136184
688	5.546514767032417e-08	0.4449930565096221
689	5.7765891942068414e-08	0.44506650642153933
690	5.8549051699437665e-08	0.44509086286901445
691	6.745999597301433e-08	0.44534660556750333
692	7.628787227708257e-08	0.4455688581507139
693	8.351822857926949e-08	0.4457321224626956
694	7.282794145994116e-08	0.44548208830658376
695	8.259880364701878e-08	0.4457108105711549
696	8.039339643534259e-08	0.445661336537221
697	8.456331106919665e-08	0.4457538149237282
698	8.34799056386719e-08	0.4457302196152366
699	8.635742941426344e-08	0.44579225244239984
700	8.472170706234792e-08	0.44575724004915435
701	8.472170706234792e-08	0.44575724004915435
702	8.754967613428952e-08	0.4458173700288586
703	8.927527488873498e-08	0.4458531435610877
704	8.927527488873498e-08	0.4458531435610877
705	9.240335780499957e-08	0.4459163180967263
706	1.0241881664144064e-07	0.44610393885618316
707	1.0607888344487551e-07	0.446168635669789
708	1.082986639274578e-07	0.4462063120494771
709	1.1477935477024134e-07	0.44631363264616436
710	1.1315981845450289e-07	0.44628737335123025
711	1.1346324813590231e-07	0.44629232075462366
712	1.1135566366606591e-07	0.4462576889308699
713	1.073421239603581e-07	0.44618994756132974
714	1.5408059348290372e-07	0.44685898872791224
715	1.4879719092671678e-07	0.4467939113448146
716	1.5508925157520727e-07	0.4468711669516498
717	1.6128702832735534e-07	0.4469438557245834
718	1.6963357871802596e-07	0.4470382369585495
719	1.7209901812202753e-07	0.4470652573924672
720	1.757373203998442e-07	0.4471044560501225
721	1.6676080564775354e-07	0.4470062691212384
722	1.6297035211039551e-07	0.4469632647686651
723	1.6939236492973815e-07	0.44703557297210694
724	1.7311596236501113e-07	0.4470762939077294
725	1.8109564303613188e-07	0.44716078033490875
726	1.8992975134302905e-07	0.4472502141654815
727	2.0246779546629387e-07	0.44737047412488995
728	1.978950274625557e-07	0.4473274697723167
729	2.0209988132673553e-07	0.4473670489994638
730	1.9511258214627978e-07	0.4473008299078908
731	3.2244385383393334e-07	0.44825377591535526
732	3.5440976742138747e-07	0.44843492699345155
733	3.5879206631128024e-07	0.44845852230194305
734	3.566651079102347e-07	0.4484471052171891
735	3.5518348364991034e-07	0.44843911325786134
736	3.469680031684132e-07	0.44839420605782904
737	3.5836570015291186e-07	0.4484562388849923
738	3.6968499533188765e-07	0.4485159882952047
739	3.6946550541511114e-07	0.4485148465867293
740	3.56877258264329e-07	0.4484482469256645
741	3.337257220926531e-07	0.44831961443743645
742	3.337257220926531e-07	0.44831961443743645
743	3.137717935579267e-07	0.4482016378949788
744	3.006146036094309e-07	0.44811981545424207
745	3.1577699966499255e-07	0.44821381611871636
746	3.1918887178521995e-07	0.4482343668712735
747	3.356538189588924e-07	0.44833065095269864
748	3.4252119521953725e-07	0.4483694690408621
749	3.4669275496453804e-07	0.44839268377986186
750	3.563118034719773e-07	0.4484452023697301
751	3.7291868869574856e-07	0.4485327333528439
752	3.787183522009565e-07	0.44856241777320416
753	3.737313672317549e-07	0.44853691961725367
754	3.883480972042869e-07	0.44861075009866264
755	4.0152952255577853e-07	0.44867506634277665
756	4.126936300831499e-07	0.4487279655021367
757	4.526157011205575e-07	0.4489064525937904
758	4.526157011205575e-07	0.4489064525937904
759	4.526157011205575e-07	0.4489064525937904
760	4.773555228162161e-07	0.4490095869260679
761	4.503967892456276e-07	0.4488969383564954
762	4.223223616248504e-07	0.44877249213267717
763	4.245749623947897e-07	0.44878276750895574
764	4.302149346181958e-07	0.4488082656649063
765	4.2107590363060165e-07	0.4487667835903002
766	4.144878418505161e-07	0.4487363380309563
767	4.2140794494453657e-07	0.4487683058682674
768	4.0639252471776463e-07	0.4486982810817764
769	4.5128309231828946e-07	0.44890074405141345
770	4.5128309231828946e-07	0.44890074405141345
771	4.4450172477204395e-07	0.4488714402005449
772	4.446766140620788e-07	0.4488722013395285
773	4.5332797871256765e-07	0.4489094971497248
774	4.464291617503058e-07	0.4488798127293645
775	4.67619013407785e-07	0.448969627129429
776	4.905459634807919e-07	0.449062486085428
777	5.006442486712976e-07	0.449102065312575
778	5.210638952531269e-07	0.4491793209194102
779	5.290973305631308e-07	0.44920862477027873
780	5.639795574228741e-07	0.449333070994097
781	5.639795574228741e-07	0.449333070994097
782	5.644196790996945e-07	0.44933459327206415
783	5.644196790996945e-07	0.44933459327206415
784	5.788195093837752e-07	0.44938330616701444
785	6.318956709625897e-07	0.44955494300781573
786	6.825323938777805e-07	0.4497052679570763
787	7.063207208027259e-07	0.44977262875712476
788	7.216442666833762e-07	0.4498148719707144
789	7.311893429800806e-07	0.44984075069615675
790	7.558788215269395e-07	0.44990620864874614
791	7.746222408420832e-07	0.4499545409742046
792	7.434353499204608e-07	0.44987347967245145
793	8.721706146902754e-07	0.4501878300726774
794	9.49809439630126e-07	0.45035718349652787
795	1.1503915624417458e-06	0.4507396558357858
796	1.170704589322079e-06	0.4507742876595395
797	1.1870363689044982e-06	0.4508020692324408
798	1.2106826472249776e-06	0.4508416484595879
799	1.2106826472249776e-06	0.4508416484595879
800	1.2189729837901081e-06	0.45085534896129265
801	1.238764663110227e-06	0.4508876973680956
802	1.3503729480603286e-06	0.45106085648686406
803	1.4652172736353533e-06	0.451225643076813
804	1.4997990159237235e-06	0.45127283369379606
805	1.4997990159237235e-06	0.45127283369379606
806	1.5242425538975136e-06	0.45130556267009075
807	1.538629507187818e-06	0.4513245911446807
808	1.538629507187818e-06	0.4513245911446807
809	1.5496508120008733e-06	0.45133905278536907
810	1.5412329855106142e-06	0.45132801627010694
811	1.5133950589195649e-06	0.4512911010294024
812	1.5742836528289866e-06	0.4513710206226802
813	1.5742836528289866e-06	0.4513710206226802
814	1.5742836528289866e-06	0.4513710206226802
815	1.5447108786531936e-06	0.4513325831040085
816	1.6638088207051726e-06	0.4514832886227609
817	1.7366579641899217e-06	0.45157043903638283
818	1.8532624009414124e-06	0.45170287721952884
819	1.832293835278783e-06	0.4516796624805291
820	1.7211391873322803e-06	0.4515521717007765
821	1.7727319744202106e-06	0.4516123016804807
822	1.7910377395145544e-06	0.45163323300252967
823	1.825468526520646e-06	0.45167205109069314
824	1.7279123539886673e-06	0.45156016366010426
825	1.7562464983325868e-06	0.45159327320589077
826	1.8636598120497314e-06	0.45171429430428284
827	1.918991365142564e-06	0.45177404371449525
828	1.9186339912645596e-06	0.45177366314500345
829	1.766167612596691e-06	0.45160430972115295
830	1.7530145018632485e-06	0.451589086941481
831	1.6975210505686426e-06	0.45152362898889153
832	1.4788328553150035e-06	0.45124391041241935
833	1.509460765739563e-06	0.4512853924870254
834	1.53203919956129e-06	0.45131545747687757
835	1.575214946220529e-06	0.4513717817616638
836	1.556402710389179e-06	0.45134742531418864
837	1.748805691821675e-06	0.4515837589685958
838	1.7302680930253798e-06	0.45156206650756325
839	1.7302680930253798e-06	0.45156206650756325
840	1.7439089555606957e-06	0.4515780504262188
841	1.8269271307148005e-06	0.45167281222967676
842	1.8099578541510885e-06	0.4516537837550868
843	1.8099578541510885e-06	0.4516537837550868
844	1.994880091400925e-06	0.451852060460314
845	1.955564024673842e-06	0.45181133952469155
846	1.9453992394426746e-06	0.45180068357892117
847	1.984149967488067e-06	0.4518410239450519
848	2.0820245105639193e-06	0.45193921087393596
849	2.4604086298894215e-06	0.4522805817080796
850	2.6382990810746754e-06	0.4524244369759796
851	2.5622686002139347e-06	0.45236354585729177
852	2.6592767037632677e-06	0.45244042089463515
853	2.7031277392161865e-06	0.4524742915794053
854	2.7426323480812875e-06	0.45250435656925736
855	2.6007528322860677e-06	0.4523943719861275
856	2.7424151821766047e-06	0.45250378571501965
857	2.861647037037527e-06	0.452592077837117
858	3.0248750276518518e-06	0.45270739039313207
859	2.9494555432553576e-06	0.45265487180326386
860	2.9891237313845293e-06	0.45268265337616514
861	2.9782051265625534e-06	0.4526750419863292
862	3.0753685760393233e-06	0.4527414513626481
863	2.7454996910825832e-06	0.4525053079929869
864	2.7454996910825832e-06	0.4525053079929869
865	2.885405291613955e-06	0.45260844232526437
866	2.9290693676767857e-06	0.4526396490235919
867	3.0510441537279766e-06	0.45272451602026303
868	3.008689230148984e-06	0.4526950218846486
869	2.9095832182900804e-06	0.45262537766764943
870	3.0396584104924853e-06	0.45271633377618936
871	3.351684709944523e-06	0.4529197481695559
872	3.3474149144987724e-06	0.45291708418311327
873	3.146764971564204e-06	0.45278807112539343
874	2.928049156899188e-06	0.4526381267456247
875	3.5310682681201428e-06	0.45302687848149725
876	3.5847084579854985e-06	0.4530584657493166
877	3.839387370895908e-06	0.4532021307324707
878	3.960766426458491e-06	0.4532675886850601
879	4.160996741081518e-06	0.4533707230173376
880	4.258953993489376e-06	0.45341981648177965
881	4.351654979350191e-06	0.45346491396655786
882	4.130681915966037e-06	0.4533549293834279
883	3.957533442954527e-06	0.4532647344138716
884	3.939679886565514e-06	0.45325522017657666
885	3.939679886565514e-06	0.45325522017657666
886	3.846685712624856e-06	0.4532049850036592
887	3.846685712624856e-06	0.4532049850036592
888	2.031014746426125e-06	0.45187755861626455
889	2.0126062934403062e-06	0.4518589107111664
890	2.0648649683204456e-06	0.4519114293010347
891	2.1943561832577416e-06	0.4520362560943447
892	2.004020976134298e-06	0.451850157612855
893	2.002531470967868e-06	0.45184863533488784
894	2.006630171424486e-06	0.4518528215992976
895	2.0176569632556363e-06	0.4518636678298139
896	2.0176569632556363e-06	0.4518636678298139
897	2.3069727799082393e-06	0.4521388195723845
898	2.250504948497782e-06	0.45208782326048347
899	2.0429288118012487e-06	0.4518891659857644
900	1.9617974252107116e-06	0.45180620183655223
901	1.9003330471426676e-06	0.45174112445345466
902	2.0761985056007764e-06	0.45192227553155095
903	2.0889536738537514e-06	0.45193483432478027
904	2.188869215002495e-06	0.4520307378367136
905	2.0704254625686733e-06	0.45191656698917393
906	2.102954235867709e-06	0.45194853482648506
907	2.102954235867709e-06	0.45194853482648506
908	2.0785120492956366e-06	0.4519245589485017
909	2.099445674363492e-06	0.45194510970105883
910	2.155064715425036e-06	0.4519987699994025
911	2.139144104958674e-06	0.45198354721973055
912	2.1367657776110215e-06	0.45198126380277975
913	2.2467602898910262e-06	0.45208439813505724
914	2.2467602898910262e-06	0.45208439813505724
915	2.1407310731585367e-06	0.45198506949769773
916	2.200250124639305e-06	0.452041393782484
917	2.274561370271145e-06	0.45210932543677007
918	2.348033715492066e-06	0.4521747833893595
919	2.4862471517531724e-06	0.45229275993181717
920	2.4734493469362196e-06	0.4522821039860468
921	2.0814000010293785e-06	0.4519270326501984
922	2.1093934632063277e-06	0.45195443365360793
923	2.2223396003257934e-06	0.4520611833960575
924	2.2223396003257934e-06	0.4520611833960575
925	2.207985480690992e-06	0.45204786346384457
926	2.2293438930300628e-06	0.45206765307741814
927	2.2604990546425126e-06	0.45209619578930305
928	2.2958891622809894e-06	0.4521281636266141
929	2.5085506281980364e-06	0.4523108369826776
930	2.5997604112724263e-06	0.4523846674640866
931	2.71102605749831e-06	0.45247143730821676
932	2.6700025422093497e-06	0.45243985004039744
933	2.6305423695490454e-06	0.45240902391156174
934	2.6519075520836346e-06	0.4524257689692009
935	2.6587404201452756e-06	0.45243109694208605
936	2.6587404201452756e-06	0.45243109694208605
937	2.6587404201452756e-06	0.45243109694208605
938	2.5859264476673082e-06	0.45237363094882443
939	2.3882345426136275e-06	0.4522090346436214
940	2.361488384482023e-06	0.4521858199046217
941	2.277256414441241e-06	0.4521106574299914
942	2.2751516199307636e-06	0.4521087545825324
943	2.333072999530575e-06	0.45216051203341706
944	2.333072999530575e-06	0.45216051203341706
945	2.328336045804929e-06	0.4521563257690073
946	2.328336045804929e-06	0.4521563257690073
947	2.4083561707470307e-06	0.45222596998600645
948	2.3796359985794925e-06	0.4522012329690395
949	2.292890108169037e-06	0.45212473850118795
950	2.352982524152075e-06	0.4521780182300398
951	2.4342641066868033e-06	0.4522480430165308
952	2.5168463364252984e-06	0.4523169260945464
953	2.5504387758560135e-06	0.4523443270979559
954	3.0105909965160425e-06	0.4526883619185421
955	2.982638214317617e-06	0.4526689528744604
956	3.1050262961985687e-06	0.4527526781626562
957	3.1050262961985687e-06	0.4527526781626562
958	3.143246222227115e-06	0.4527781763186067
959	3.19704638316706e-06	0.452813569281344
960	3.2428490910522242e-06	0.4528432537017043
961	3.2844893794896737e-06	0.4528698935661302
962	3.2844893794896737e-06	0.4528698935661302
963	3.241075870027501e-06	0.4528421119932289
964	3.0979144338952606e-06	0.4527475404745169
965	3.0781701024186403e-06	0.45273422054230394
966	3.0781701024186403e-06	0.45273422054230394
967	3.0781701024186403e-06	0.45273422054230394
968	3.1740566346068473e-06	0.45279815621692615
969	3.2307175070240637e-06	0.45283507145763063
970	3.3057680428796802e-06	0.4528830232135973
971	3.4047210739352903e-06	0.4529446754712687
972	3.3567275915804257e-06	0.4529149910509084
973	3.3390498543866124e-06	0.45290395453564625
974	3.02518497313204e-06	0.452698066440583
975	3.0152447735517366e-06	0.4526912161897306
976	3.0368216063051992e-06	0.4527060583999108
977	2.876927656327694e-06	0.4525932195455924
978	2.9121508631729955e-06	0.4526181468473052
979	2.9233699021215587e-06	0.45262613880663305
980	2.9233699021215587e-06	0.45262613880663305
981	2.8739983592271484e-06	0.4525907458438957
982	2.8903659684564615e-06	0.4526025434981415
983	2.864010595436973e-06	0.45258351502355154
984	2.8566725103705127e-06	0.4525781870506664
985	2.908953018475845e-06	0.4526158634303544
986	2.827500167757032e-06	0.4525568751591256
987	2.8629611913472347e-06	0.4525827538845679
988	2.8321692229431705e-06	0.4525603002845518
989	2.939469060102023e-06	0.452637555891387
990	2.8488302964131597e-06	0.45257247850828936
991	2.876105300641525e-06	0.45259226812186293
992	2.9507890453532184e-06	0.45264554785071476
993	2.9142846331655063e-06	0.45261966912527246
994	2.7852987319289978e-06	0.4525256684607981
995	2.7852987319289978e-06	0.4525256684607981
996	2.438799451549906e-06	0.4522493750097521
997	2.5949793336190325e-06	0.4523776269284883
998	2.5949793336190325e-06	0.4523776269284883
999	2.599279163892791e-06	0.45238105205391455

==> data/stats-mannwhitneyu-varghadelaneya-codet5p-cppcheck-oe.dat <==
rank	pvalue	effect_val
1	0.0002453749471408444	0.5098704503392967
2	1.4431696106761818e-05	0.5148391656242234
3	3.132567049037912e-09	0.523335760098126
4	5.741151893022668e-13	0.5318612778534054
5	2.2871023555484044e-12	0.5347749178826179
6	5.5501685061092086e-12	0.5370613793893458
7	6.597191522128868e-12	0.5400351493982626
8	2.4250249791285133e-09	0.5357718196663852
9	4.056274262710283e-08	0.5339863778956105
10	3.332625748651589e-10	0.5401407574322368
11	7.436546748926513e-11	0.5425531874407501
12	1.3061525629842403e-10	0.5424822112305296
13	4.885559319245688e-12	0.546713192555604
14	2.520415016953723e-11	0.5457075376735254
15	1.0021776772077973e-11	0.547670895681716
16	3.082780558079735e-11	0.5468157560336439
17	1.1167188107166859e-10	0.5461767798569135
18	7.870611241485996e-11	0.546771990542087
19	3.1177465534527417e-12	0.5506899534601568
20	2.926374546704405e-13	0.5536673388792457
21	1.4799704129999273e-16	0.5619957216377732
22	2.8923215640821577e-17	0.5639729704324145
23	1.4380975323711732e-18	0.5671452074313044
24	2.1540241763450772e-18	0.5671389280346897
25	2.8749394711867816e-23	0.5778835464966485
26	2.343625988748657e-24	0.5802525915830967
27	3.4780926241706377e-25	0.5822701807438687
28	4.5673486911773594e-18	0.5706000172778549
29	2.891881850926178e-19	0.5735855849410174
30	1.1562773108062215e-19	0.5746667828672182
31	4.287960856382527e-21	0.5782977963884717
32	3.121921518758458e-22	0.5814060977127393
33	5.162319606848594e-22	0.5813747007296659
34	1.3450089715270518e-21	0.5813119067635191
35	1.341586601175714e-21	0.5815488112721638
36	8.409695600817148e-22	0.5821942571302549
37	6.509807024588863e-22	0.5829468333002872
38	2.5028535470701723e-23	0.586386039797674
39	2.3892660639398293e-23	0.5867403499945388
40	2.2496919210363025e-23	0.5871452759338129
41	6.947079341518101e-24	0.5884026775347165
42	1.3194121101841714e-23	0.5879988933039179
43	9.193672332777535e-22	0.5846780439184804
44	1.6047056293291081e-21	0.5845031722369989
45	2.8879357349783977e-21	0.5840952017417904
46	2.2661167714049707e-21	0.5844921357217367
47	3.3101232571794425e-21	0.584253138080887
48	3.669197497451755e-21	0.584546366874318
49	8.924085460944e-21	0.584048772263791
50	8.924085460944e-21	0.584048772263791
51	4.906156008793602e-21	0.5846692908201692
52	4.85543329095214e-21	0.5847145785896932
53	4.70397711709213e-21	0.5848504418982654
54	5.374076301376869e-21	0.5849160901356008
55	5.686235777579141e-20	0.5829283756799349
56	2.6045431026903014e-20	0.5838219528466788
57	4.3608504082931435e-20	0.583433771965044
58	2.0461087887323612e-20	0.5842367735927396
59	4.11688306065091e-20	0.5836516479990989
60	8.033015101863942e-20	0.5831521505411127
61	4.4623469710108724e-20	0.5838737102975635
62	8.800271237393106e-20	0.5832952446700291
63	7.167484684978434e-20	0.5835759146702308
64	1.4003516027303994e-19	0.5829999227443932
65	9.75702969365946e-20	0.5833911481819625
66	6.789127064603171e-20	0.5837823736195318
67	4.662232198694624e-20	0.5842156519859448
68	4.381621305509395e-20	0.5844278194776227
69	7.252455137815339e-20	0.5839717069417016
70	9.620016317230567e-21	0.5861883339466845
71	2.679762886238282e-23	0.5923632642358678
72	8.235841583444774e-24	0.5935696695248704
73	1.1069920847122637e-23	0.5933885184467741
74	4.8070969828206434e-23	0.5922190283984761
75	7.09879925163606e-24	0.5941650704947898
76	9.903035485940599e-24	0.5938876353352684
77	3.1419841309763944e-23	0.5929166122769435
78	4.792332574960772e-23	0.5926477399309875
79	9.138109830920866e-23	0.5920951530288955
80	1.0056748898058936e-22	0.5921002907170347
81	5.708654527578708e-23	0.5927033030767902
82	6.260839543940322e-23	0.5927109144666262
83	6.107673513436014e-24	0.5952089726107943
84	3.431526355508546e-24	0.5958083695603775
85	4.5791830814142715e-24	0.5955950603602242
86	3.715663792710444e-24	0.5958277786044592
87	2.575741247142894e-24	0.5961919836081109
88	3.9449832871394725e-25	0.5980640049382697
89	3.274403223603837e-25	0.5982459171553496
90	2.188270327861614e-25	0.5986628310336153
91	2.0604926302487333e-25	0.5987697710608109
92	8.070302280334802e-25	0.5976723989312086
93	3.7741979731359576e-25	0.598441910443626
94	7.863792181739877e-25	0.5978607808296491
95	5.166168580705307e-25	0.5983201282062504
96	1.4771374484558142e-23	0.595531124685602
97	1.4771374484558142e-23	0.595531124685602
98	2.63244950511949e-23	0.595029534095411
99	2.1680755704401594e-23	0.5952485518379413
100	2.5028932378944116e-23	0.5951235347598853
101	2.8886849312785633e-23	0.5949985176818294
102	2.7478729872835593e-23	0.5950917572073202
103	4.2122748526956765e-23	0.5947178476816277
104	4.736482612895857e-23	0.5946392600815713
105	5.32396708908891e-23	0.5945606724815148
106	5.837695778594605e-23	0.5945277532204742
107	4.9509436296679305e-23	0.5946971066443247
108	2.111458942097155e-23	0.5955895421025932
109	2.793702106467334e-23	0.5953444553498747
110	3.212343990474259e-23	0.5952219119735154
111	1.930716922155919e-22	0.5936288480808452
112	4.873522930755387e-22	0.5928146196531413
113	5.574765964717375e-22	0.592692266561528
114	6.375423060137988e-22	0.5925699134699146
115	6.105785497868755e-22	0.5926536387581104
116	2.7400026976611086e-22	0.5935146772333054
117	2.990688075412176e-22	0.593479474555314
118	1.748707284875073e-22	0.594096567986266
119	1.2799870790025414e-22	0.5944215743322623
120	1.0947138581468541e-22	0.5945840775052604
121	1.4253419780576257e-22	0.5943466021423779
122	8.713111316697472e-23	0.594876354874962
123	7.269991812795339e-23	0.5950822429700252
124	6.217491815863891e-23	0.5952439850040397
125	5.91118886239872e-23	0.5953326576956289
126	7.295945945849794e-23	0.5951872801497617
127	1.076589950851512e-22	0.5948373465020526
128	8.570528031001972e-23	0.5951275307395493
129	1.1082319644343952e-22	0.5948957639190438
130	1.1991549943751985e-22	0.5948662697834293
131	1.3292324718952388e-22	0.5947937712952416
132	2.50504479355993e-22	0.5942172085151662
133	1.9614244682164004e-22	0.5945418342916707
134	1.2518808951932627e-22	0.5950110764750588
135	2.169093835324603e-22	0.5945699964340638
136	2.396308558889418e-22	0.5944984493696057
137	2.396308558889418e-22	0.5944984493696057
138	2.3398206260390454e-22	0.5945399314442117
139	3.822589183782647e-22	0.5940885760269382
140	4.028190682216291e-22	0.5940978999794873
141	3.8454222367533256e-22	0.5941789612812405
142	2.3223091303299925e-22	0.5947578074782667
143	1.738765930377419e-22	0.5950615019327221
144	1.2691440498726939e-22	0.5954066784617837
145	1.2377108958465665e-22	0.5954485411058816
146	9.257987955338724e-23	0.5957514744213536
147	7.222471252753123e-23	0.5960719139334483
148	7.925009465823392e-23	0.5960060754113671
149	8.921863650967456e-23	0.5958979936756962
150	1.0042350573308059e-22	0.5957899119400253
151	2.034805154496188e-22	0.5951414215259999
152	2.8896648040257505e-22	0.5948171763189872
153	1.8937598142523066e-22	0.5952618717701543
154	3.014405833124805e-22	0.5948318282444215
155	1.9803630424239977e-22	0.5952742402786377
156	1.932260367237259e-22	0.5953147709295143
157	1.1769707582923729e-22	0.5958782040621227
158	8.663099655432386e-23	0.5962127246454139
159	7.526947637476412e-23	0.5963592438997565
160	4.1700127171848914e-23	0.5969869932764788
161	3.6202850980716303e-23	0.5971333222460755
162	5.551568127593237e-23	0.5967611252830961
163	5.40509997762339e-23	0.596802987927194
164	5.40509997762339e-23	0.596802987927194
165	4.5751703282411304e-23	0.5969900378324132
166	3.9778487510079905e-23	0.5971350348087886
167	3.3646154542900105e-23	0.5973222749987537
168	2.5418646038149665e-23	0.5976118883820126
169	2.4715488432916066e-23	0.59765470244984
170	2.336347798104197e-23	0.5977403305854947
171	2.146480897993868e-23	0.5978687727889769
172	2.3986086095177306e-23	0.5977679218736501
173	2.3986086095177306e-23	0.5977679218736501
174	1.578848414138974e-23	0.5981983459688748
175	1.713532507858214e-23	0.5981412605451049
176	1.1277329289610646e-23	0.5985705429318541
177	1.095006496941411e-23	0.598614118138665
178	9.522818829539483e-24	0.5987570219828355
179	1.0629678136154666e-23	0.5986578836302219
180	1.0320170698840909e-23	0.598701458837033
181	6.790521244621559e-24	0.599129028661069
182	7.575783922954993e-24	0.5990306514474389
183	7.575783922954993e-24	0.5990306514474389
184	9.425173307743227e-24	0.598833897020179
185	1.1719308862645986e-23	0.5986371425929189
186	8.887256502157006e-24	0.5989202862948173
187	1.1041441977332347e-23	0.5987242930065408
188	1.5273932486340832e-23	0.5984303030741261
189	1.7883243000869762e-23	0.5983195573520127
190	3.565407914380779e-23	0.5977207312566671
191	3.468937427573154e-23	0.5977616424770354
192	3.85536230298464e-23	0.5976645972566268
193	4.0563999139691126e-23	0.597648993907463
194	2.3874287473687542e-23	0.598197775114637
195	2.6508830343131294e-23	0.5981018716027037
196	2.6508830343131294e-23	0.5981018716027037
197	2.6508830343131294e-23	0.5981018716027037
198	2.943015598005201e-23	0.5980059680907703
199	2.943015598005201e-23	0.5980059680907703
200	2.943015598005201e-23	0.5980059680907703
201	3.090271292592639e-23	0.5979918870195738
202	2.374436523321022e-23	0.5982643747757018
203	2.9215090595602416e-23	0.5980740900298024
204	3.239999764546519e-23	0.5979789476568527
205	3.983359964669538e-23	0.5977886629109532
206	3.983359964669538e-23	0.5977886629109532
207	3.876449905535607e-23	0.597828812992338
208	5.27599787111903e-23	0.5975439567277265
209	3.860498588431531e-23	0.5978921778127225
210	7.648072479061359e-23	0.5972728009648198
211	1.085924515267629e-22	0.5969740539137576
212	6.568938955020937e-23	0.5975000009514237
213	8.854890407579186e-23	0.5972214240834269
214	1.2501714351082961e-22	0.596926102157791
215	1.521928394785146e-22	0.5967411453847766
216	1.8066351291715722e-22	0.5965931038524669
217	1.8066351291715722e-22	0.5965931038524669
218	1.8066351291715722e-22	0.5965931038524669
219	1.1070051829686776e-22	0.5971083949443626
220	1.1897940343803775e-22	0.5970541637917813
221	2.514589316098855e-22	0.5963605758929778
222	7.893685741902004e-22	0.5952668191735477
223	1.8414119609349933e-21	0.594446501633975
224	3.802361025134939e-21	0.5937489177555078
225	4.489455593582696e-21	0.5935970705282799
226	4.832732898809499e-21	0.5935359891248462
227	5.2969594722856875e-21	0.593445413585798
228	5.109201630168661e-21	0.5935040212875351
229	4.4973526674911406e-21	0.5936528239588285
230	4.031301650923538e-21	0.5937721324945074
231	4.414790030168477e-21	0.5936825083791888
232	6.343005836595207e-21	0.5933240119179142
233	4.930599391833041e-21	0.5936181921350747
234	5.793330462948601e-21	0.5934695797485273
235	1.1390689621020306e-20	0.5928176642090758
236	1.4349136469919858e-20	0.5926072092801109
237	1.4349136469919858e-20	0.5926072092801109
238	1.8648282665330183e-20	0.5923434746222943
239	2.4213004345794734e-20	0.5920797399644776
240	2.4213004345794734e-20	0.5920797399644776
241	2.1535378280937542e-20	0.5922186478289843
242	2.3482643606334313e-20	0.5921311168458705
243	2.5603373492852023e-20	0.5920435858627567
244	2.3132858443971126e-20	0.5921564247170751
245	2.0898328001613248e-20	0.5922692635713935
246	2.0262897699280625e-20	0.5923206404527863
247	2.2078433717472918e-20	0.5922338706086562
248	2.4054232303757947e-20	0.592147100764526
249	2.1746648241843407e-20	0.5922591784798609
250	2.2970728532155622e-20	0.5922235952323777
251	8.851529529271699e-20	0.5908444113940984
252	9.622171415076882e-20	0.5907582124042059
253	1.0458891341876231e-19	0.5906720134143134
254	1.0080378606232754e-19	0.5907376616516488
255	1.1892989349187433e-19	0.5905664053803392
256	1.260873085044284e-19	0.5905237815972577
257	1.1340491569938186e-19	0.5906516529465022
258	1.414120071869848e-19	0.590440056309062
259	1.6437228144367495e-19	0.5902920147767522
260	1.6437228144367495e-19	0.5902920147767522
261	1.9317297572273744e-19	0.5901234224918853
262	1.9317297572273744e-19	0.5901234224918853
263	2.093848985985713e-19	0.5900391263494519
264	2.0710909367702623e-19	0.5900591062477712
265	2.6346134990640747e-19	0.5898067886747086
266	2.8541507467958107e-19	0.589722682817021
267	3.0916998709680793e-19	0.5896385769593335
268	3.626766316649855e-19	0.5894703652439583
269	3.927547691013443e-19	0.5893862593862708
270	3.927547691013443e-19	0.5893862593862708
271	4.252887718919141e-19	0.5893021535285833
272	4.604759528384574e-19	0.5892180476708957
273	4.604759528384574e-19	0.5892180476708957
274	4.604759528384574e-19	0.5892180476708957
275	4.9852921517731e-19	0.5891339418132081
276	4.9852921517731e-19	0.5891339418132081
277	4.9852921517731e-19	0.5891339418132081
278	4.520900577877367e-19	0.5892538212031248
279	4.13792798139667e-19	0.589355623542181
280	4.4778147746413175e-19	0.5892720885387311
281	4.845186554408062e-19	0.5891885535352812
282	5.242230279287308e-19	0.5891050185318314
283	5.242230279287308e-19	0.5891050185318314
284	6.079150708374347e-19	0.5889556450063003
285	6.079150708374347e-19	0.5889556450063003
286	5.57144723049752e-19	0.5890563056368812
287	5.57144723049752e-19	0.5890563056368812
288	5.471796728014738e-19	0.5890913180301266
289	5.471796728014738e-19	0.5890913180301266
290	5.015911461267062e-19	0.5891915980912157
291	5.015911461267062e-19	0.5891915980912157
292	4.2137619540190004e-19	0.5893921582133936
293	4.2137619540190004e-19	0.5893921582133936
294	3.861626048339555e-19	0.5894924382744827
295	3.823894374630575e-19	0.589510705610089
296	3.786425119619204e-19	0.5895289729456954
297	3.786425119619204e-19	0.5895289729456954
298	4.049672454450913e-19	0.5894656081253109
299	4.373081564558619e-19	0.5893841662540659
300	4.011101874714125e-19	0.5894834948914254
301	4.330638880571457e-19	0.5894022433049264
302	3.9347312263942232e-19	0.5895192684236545
303	4.58287441205092e-19	0.58935752638964
304	6.699801256455472e-19	0.5889531713046037
305	6.157077399919871e-19	0.5890507873792501
306	7.161526784600191e-19	0.5888894259147273
307	7.722667213757234e-19	0.588808745182466
308	7.722667213757234e-19	0.588808745182466
309	2.1825297232208226e-18	0.5876955794189541
310	2.91486143346875e-18	0.587387318130597
311	3.909598383106701e-18	0.5870661174795186
312	3.909598383106701e-18	0.5870661174795186
313	3.909598383106701e-18	0.5870661174795186
314	3.6151777250135676e-18	0.5871585958660258
315	2.857043688580345e-18	0.5874360310255473
316	2.857043688580345e-18	0.5874360310255473
317	3.3045839617193e-18	0.5872769529779753
318	3.2866820528523193e-18	0.5872895117712047
319	3.5336882921571835e-18	0.5872101630321646
320	3.7989601746196714e-18	0.5871308142931245
321	3.2531011861193137e-18	0.5873138682186798
322	3.2531011861193137e-18	0.5873138682186798
323	3.4963254881640645e-18	0.5872349000491315
324	3.4963254881640645e-18	0.5872349000491315
325	3.757443330613028e-18	0.5871559318795833
326	3.737964660477217e-18	0.5871681101033208
327	4.634915800011864e-18	0.5869317764489137
328	4.9786375733696186e-18	0.5868529985641113
329	4.6136717557530246e-18	0.5869431935336676
330	4.275138822078525e-18	0.587033388503224
331	3.961148207952916e-18	0.5871235834727804
332	3.961148207952916e-18	0.5871235834727804
333	4.231405180224508e-18	0.5870573643812074
334	4.231405180224508e-18	0.5870573643812074
335	4.210254913271146e-18	0.5870691620354531
336	4.210254913271146e-18	0.5870691620354531
337	4.210254913271146e-18	0.5870691620354531
338	4.210254913271146e-18	0.5870691620354531
339	4.210254913271146e-18	0.5870691620354531
340	4.518785826125587e-18	0.5869913355743802
341	4.189807105202046e-18	0.5870807694049529
342	4.496035255839559e-18	0.587003133228626
343	4.496035255839559e-18	0.587003133228626
344	4.474036261811742e-18	0.5870147405981259
345	5.1489496698854824e-18	0.5868598488149637
346	5.1489496698854824e-18	0.5868598488149637
347	5.5230616185199e-18	0.5867824029233826
348	6.35339452237405e-18	0.5866275111402205
349	6.35339452237405e-18	0.5866275111402205
350	5.085290128974059e-18	0.5868918166522747
351	3.775355478363736e-18	0.5872442240016806
352	3.775355478363736e-18	0.5872442240016806
353	3.775355478363736e-18	0.5872442240016806
354	3.775355478363736e-18	0.5872442240016806
355	3.775355478363736e-18	0.5872442240016806
356	3.775355478363736e-18	0.5872442240016806
357	4.335266704401444e-18	0.587091996204961
358	4.976789912563766e-18	0.5869397684082415
359	4.976789912563766e-18	0.5869397684082415
360	4.294072818509265e-18	0.5871144498049772
361	4.5757136141356334e-18	0.5870503238456091
362	3.651010358283907e-18	0.5873226213169912
363	3.651010358283907e-18	0.5873226213169912
364	3.651010358283907e-18	0.5873226213169912
365	3.3920934042410818e-18	0.5874093911611213
366	3.3920934042410818e-18	0.5874093911611213
367	3.3920934042410818e-18	0.5874093911611213
368	3.3920934042410818e-18	0.5874093911611213
369	3.1513170699062998e-18	0.5874961610052515
370	3.608086110559822e-18	0.5873473583339581
371	3.608086110559822e-18	0.5873473583339581
372	3.608086110559822e-18	0.5873473583339581
373	3.8603321924314104e-18	0.5872729569983114
374	3.8603321924314104e-18	0.5872729569983114
375	4.129930575463768e-18	0.5871985556626648
376	3.83995458465752e-18	0.5872845643678113
377	4.10740033472206e-18	0.5872103533169105
378	4.10740033472206e-18	0.5872103533169105
379	4.10740033472206e-18	0.5872103533169105
380	4.10740033472206e-18	0.5872103533169105
381	4.393174429180772e-18	0.5871361422660097
382	4.393174429180772e-18	0.5871361422660097
383	4.393174429180772e-18	0.5871361422660097
384	4.393174429180772e-18	0.5871361422660097
385	4.698512091943064e-18	0.5870619312151089
386	4.674998987880536e-18	0.587073158015117
387	4.674998987880536e-18	0.587073158015117
388	4.923189517423543e-18	0.5870328176489863
389	5.621461152115794e-18	0.5868859178251519
390	6.8554697103643255e-18	0.5866655680894004
391	8.355386704653934e-18	0.5864452183536488
392	8.923850569047337e-18	0.5863717684417316
393	8.923850569047337e-18	0.5863717684417316
394	8.892057341533973e-18	0.5863810923942807
395	8.297339147683075e-18	0.586463675974001
396	9.457476139624267e-18	0.5863175372891503
397	7.691091818059644e-18	0.5865641463198359
398	7.691091818059644e-18	0.5865641463198359
399	8.207645535839018e-18	0.5864916478316482
400	8.176260223517929e-18	0.5865011620689432
401	7.126605845846991e-18	0.5866648069504168
402	7.126605845846991e-18	0.5866648069504168
403	8.647412793034715e-18	0.5864490240485668
404	9.834476169162623e-18	0.5863051687806667
405	9.19062097291085e-18	0.586386039797674
406	9.19062097291085e-18	0.586386039797674
407	9.19062097291085e-18	0.586386039797674
408	8.58839091668834e-18	0.5864669108146813
409	8.58839091668834e-18	0.5864669108146813
410	9.155986773743403e-18	0.586395363750223
411	4.9711174264117595e-18	0.5871214903405755
412	4.9711174264117595e-18	0.5871214903405755
413	4.9711174264117595e-18	0.5871214903405755
414	5.29386573563733e-18	0.5870516558388303
415	5.29386573563733e-18	0.5870516558388303
416	4.946081178353012e-18	0.5871321462863458
417	4.316764711448754e-18	0.5872931271813767
418	4.59515310148439e-18	0.5872238635338694
419	4.2934092195353516e-18	0.587304163696639
420	4.2934092195353516e-18	0.587304163696639
421	4.2934092195353516e-18	0.587304163696639
422	3.747379652080543e-18	0.5874647640221781
423	3.747379652080543e-18	0.5874647640221781
424	3.747379652080543e-18	0.5874647640221781
425	3.65850264147962e-18	0.5875111935001776
426	3.65850264147962e-18	0.5875111935001776
427	3.1963898206594594e-18	0.5876702715477495
428	4.080722367840455e-18	0.5874000672085723
429	3.817220519560952e-18	0.5874788450933747
430	3.817220519560952e-18	0.5874788450933747
431	2.087809552420817e-18	0.588187846056596
432	1.9518476360550073e-18	0.5882666239413984
433	1.9518476360550073e-18	0.5882666239413984
434	1.810511365472929e-18	0.5883587217584137
435	1.810511365472929e-18	0.5883587217584137
436	2.0221936286211313e-18	0.5882420772091773
437	2.0221936286211313e-18	0.5882420772091773
438	2.0221936286211313e-18	0.5882420772091773
439	1.8916687295711206e-18	0.5883200939549962
440	1.8916687295711206e-18	0.5883200939549962
441	2.1280409530810557e-18	0.5881907003277845
442	2.1280409530810557e-18	0.5881907003277845
443	2.1280409530810557e-18	0.5881907003277845
444	2.1280409530810557e-18	0.5881907003277845
445	2.1280409530810557e-18	0.5881907003277845
446	1.7436079344710965e-18	0.5884236088567655
447	1.848509356624195e-18	0.5883594828973974
448	1.848509356624195e-18	0.5883594828973974
449	1.7298959440430264e-18	0.5884369287889784
450	1.7298959440430264e-18	0.5884369287889784
451	1.7298959440430264e-18	0.5884369287889784
452	2.0598931463743193e-18	0.5882451217651118
453	2.0598931463743193e-18	0.5882451217651118
454	1.8059963103223913e-18	0.5883988718397986
455	1.8059963103223913e-18	0.5883988718397986
456	1.8059963103223913e-18	0.5883988718397986
457	1.8059963103223913e-18	0.5883988718397986
458	1.9135499941798298e-18	0.5883353167346681
459	2.147932976424879e-18	0.5882082065244072
460	2.147932976424879e-18	0.5882082065244072
461	2.0123056780477873e-18	0.588284510707513
462	2.0123056780477873e-18	0.588284510707513
463	2.0123056780477873e-18	0.588284510707513
464	2.0123056780477873e-18	0.588284510707513
465	2.0123056780477873e-18	0.588284510707513
466	2.0123056780477873e-18	0.588284510707513
467	1.885137731701244e-18	0.5883608148906186
468	1.885137731701244e-18	0.5883608148906186
469	1.885137731701244e-18	0.5883608148906186
470	1.885137731701244e-18	0.5883608148906186
471	1.7659081909840243e-18	0.5884371190737243
472	1.855129579157644e-18	0.5883874547550445
473	1.855129579157644e-18	0.5883874547550445
474	1.72465565501475e-18	0.5884765080161255
475	1.72465565501475e-18	0.5884765080161255
476	1.72465565501475e-18	0.5884765080161255
477	1.72465565501475e-18	0.5884765080161255
478	1.6162350189012201e-18	0.5885522413449935
479	1.6162350189012201e-18	0.5885522413449935
480	1.6162350189012201e-18	0.5885522413449935
481	1.6162350189012201e-18	0.5885522413449935
482	1.7104765909843023e-18	0.5884900182330843
483	1.5025592400949333e-18	0.5886411043213285
484	1.3084600511702236e-18	0.5888058909112774
485	1.3084600511702236e-18	0.5888058909112774
486	1.2263146918545893e-18	0.5888812436706536
487	1.1492640239259184e-18	0.5889565964300298
488	1.1492640239259184e-18	0.5889565964300298
489	1.0769960354800678e-18	0.589031949189406
490	1.0769960354800678e-18	0.589031949189406
491	1.0769960354800678e-18	0.589031949189406
492	1.0769960354800678e-18	0.589031949189406
493	1.1385241316822328e-18	0.5889712483554641
494	1.1385241316822328e-18	0.5889712483554641
495	1.2721516747106161e-18	0.5888498466875802
496	1.34464439353096e-18	0.5887891458536383
497	1.4088069448627483e-18	0.588742335806147
498	1.4088069448627483e-18	0.588742335806147
499	1.5730350688065354e-18	0.588621314707755
500	1.5730350688065354e-18	0.588621314707755
501	1.5730350688065354e-18	0.588621314707755
502	1.6483501720550784e-18	0.5885741240907719
503	1.6483501720550784e-18	0.5885741240907719
504	1.6483501720550784e-18	0.5885741240907719
505	1.6483501720550784e-18	0.5885741240907719
506	1.6483501720550784e-18	0.5885741240907719
507	1.741278580223392e-18	0.5885138038263218
508	1.8393633394369417e-18	0.5884534835618717
509	1.8393633394369417e-18	0.5884534835618717
510	1.8393633394369417e-18	0.5884534835618717
511	1.8393633394369417e-18	0.5884534835618717
512	1.8250246514405206e-18	0.5884662326398469
513	1.8250246514405206e-18	0.5884662326398469
514	1.8250246514405206e-18	0.5884662326398469
515	2.530486183232445e-18	0.5881054527616215
516	3.1437032590318927e-18	0.5878649328428046
517	2.7683270649204214e-18	0.5880177314937619
518	3.251853888149731e-18	0.5878390541173623
519	3.2319362517763196e-18	0.5878497100631327
520	3.2319362517763196e-18	0.5878497100631327
521	2.8686346078310796e-18	0.5879897596361147
522	2.702406096919609e-18	0.5880597844226056
523	2.702406096919609e-18	0.5880597844226056
524	2.397947397715173e-18	0.5881998339955876
525	2.397947397715173e-18	0.5881998339955876
526	2.397947397715173e-18	0.5881998339955876
527	2.397947397715173e-18	0.5881998339955876
528	2.397947397715173e-18	0.5881998339955876
529	2.397947397715173e-18	0.5881998339955876
530	2.397947397715173e-18	0.5881998339955876
531	2.397947397715173e-18	0.5881998339955876
532	2.5278266283339396e-18	0.5881414165785965
533	2.6646288050443427e-18	0.5880829991616054
534	2.6646288050443427e-18	0.5880829991616054
535	2.6646288050443427e-18	0.5880829991616054
536	2.5108791762285423e-18	0.5881526433786046
537	2.5108791762285423e-18	0.5881526433786046
538	2.3495646702435156e-18	0.5882337046803577
539	2.3495646702435156e-18	0.5882337046803577
540	2.3495646702435156e-18	0.5882337046803577
541	2.0864041068080306e-18	0.5883726125448644
542	2.197683642353122e-18	0.5883151465516028
543	2.197683642353122e-18	0.5883151465516028
544	2.197683642353122e-18	0.5883151465516028
545	2.197683642353122e-18	0.5883151465516028
546	2.197683642353122e-18	0.5883151465516028
547	2.314804294479682e-18	0.5882576805583412
548	2.1820477151178367e-18	0.5883267539211026
549	2.0568097886760544e-18	0.5883958272838641
550	2.0568097886760544e-18	0.5883958272838641
551	1.938670213181384e-18	0.5884649006466256
552	1.938670213181384e-18	0.5884649006466256
553	1.938670213181384e-18	0.5884649006466256
554	1.938670213181384e-18	0.5884649006466256
555	1.938670213181384e-18	0.5884649006466256
556	1.938670213181384e-18	0.5884649006466256
557	1.938670213181384e-18	0.5884649006466256
558	1.938670213181384e-18	0.5884649006466256
559	1.938670213181384e-18	0.5884649006466256
560	1.8272318658522917e-18	0.5885339740093871
561	1.8272318658522917e-18	0.5885339740093871
562	1.8272318658522917e-18	0.5885339740093871
563	1.8272318658522917e-18	0.5885339740093871
564	1.8272318658522917e-18	0.5885339740093871
565	1.8272318658522917e-18	0.5885339740093871
566	1.8272318658522917e-18	0.5885339740093871
567	1.8272318658522917e-18	0.5885339740093871
568	1.8272318658522917e-18	0.5885339740093871
569	1.8272318658522917e-18	0.5885339740093871
570	1.8272318658522917e-18	0.5885339740093871
571	1.8272318658522917e-18	0.5885339740093871
572	1.9235081897598827e-18	0.5884772691551091
573	2.243323739522336e-18	0.588307154592275
574	2.243323739522336e-18	0.588307154592275
575	2.361149932549385e-18	0.5882504497379969
576	2.361149932549385e-18	0.5882504497379969
577	2.361149932549385e-18	0.5882504497379969
578	2.361149932549385e-18	0.5882504497379969
579	2.615383167432567e-18	0.5881370400294409
580	3.0480668264460498e-18	0.5879669254666068
581	3.736262718203706e-18	0.5877401060494946
582	3.736262718203706e-18	0.5877401060494946
583	3.736262718203706e-18	0.5877401060494946
584	3.736262718203706e-18	0.5877401060494946
585	3.736262718203706e-18	0.5877401060494946
586	3.736262718203706e-18	0.5877401060494946
587	3.736262718203706e-18	0.5877401060494946
588	3.736262718203706e-18	0.5877401060494946
589	3.736262718203706e-18	0.5877401060494946
590	3.736262718203706e-18	0.5877401060494946
591	3.736262718203706e-18	0.5877401060494946
592	3.5311876542931635e-18	0.5878065154258135
593	3.5311876542931635e-18	0.5878065154258135
594	3.5311876542931635e-18	0.5878065154258135
595	3.5311876542931635e-18	0.5878065154258135
596	3.5311876542931635e-18	0.5878065154258135
597	3.5311876542931635e-18	0.5878065154258135
598	3.5311876542931635e-18	0.5878065154258135
599	3.5311876542931635e-18	0.5878065154258135
600	3.5311876542931635e-18	0.5878065154258135
601	3.5311876542931635e-18	0.5878065154258135
602	3.5311876542931635e-18	0.5878065154258135
603	3.5311876542931635e-18	0.5878065154258135
604	4.323442734133438e-18	0.5875804571476849
605	4.323442734133438e-18	0.5875804571476849
606	4.3011708542564496e-18	0.5875895908154881
607	4.3011708542564496e-18	0.5875895908154881
608	4.523210264845808e-18	0.5875332665307018
609	4.523210264845808e-18	0.5875332665307018
610	4.523210264845808e-18	0.5875332665307018
611	5.0016885006254045e-18	0.5874206179611294
612	5.0016885006254045e-18	0.5874206179611294
613	4.7342227449545195e-18	0.5874855050594812
614	4.7342227449545195e-18	0.5874855050594812
615	4.7342227449545195e-18	0.5874855050594812
616	4.7342227449545195e-18	0.5874855050594812
617	4.7342227449545195e-18	0.5874855050594812
618	4.7342227449545195e-18	0.5874855050594812
619	4.480875435777691e-18	0.5875503921578328
620	4.710383942060182e-18	0.5874944484425384
621	4.710383942060182e-18	0.5874944484425384
622	4.710383942060182e-18	0.5874944484425384
623	4.710383942060182e-18	0.5874944484425384
624	4.710383942060182e-18	0.5874944484425384
625	4.710383942060182e-18	0.5874944484425384
626	4.710383942060182e-18	0.5874944484425384
627	4.710383942060182e-18	0.5874944484425384
628	4.710383942060182e-18	0.5874944484425384
629	4.951459257879575e-18	0.5874385047272439
630	4.951459257879575e-18	0.5874385047272439
631	4.951459257879575e-18	0.5874385047272439
632	4.951459257879575e-18	0.5874385047272439
633	4.688133794777895e-18	0.5875030112561038
634	4.927221110895474e-18	0.5874472578255553
635	4.927221110895474e-18	0.5874472578255553
636	4.927221110895474e-18	0.5874472578255553
637	4.927221110895474e-18	0.5874472578255553
638	4.903827697209919e-18	0.5874558206391208
639	5.152833123959106e-18	0.5874002574933181
640	5.414279412097972e-18	0.5873446943475155
641	5.414279412097972e-18	0.5873446943475155
642	5.414279412097972e-18	0.5873446943475155
643	5.414279412097972e-18	0.5873446943475155
644	5.688777837199743e-18	0.5872891312017129
645	5.3910724018750234e-18	0.5873526863068432
646	5.3910724018750234e-18	0.5873526863068432
647	5.3910724018750234e-18	0.5873526863068432
648	5.3910724018750234e-18	0.5873526863068432
649	5.3910724018750234e-18	0.5873526863068432
650	5.3910724018750234e-18	0.5873526863068432
651	5.3910724018750234e-18	0.5873526863068432
652	5.3910724018750234e-18	0.5873526863068432
653	5.3910724018750234e-18	0.5873526863068432
654	5.3910724018750234e-18	0.5873526863068432
655	5.3910724018750234e-18	0.5873526863068432
656	5.3910724018750234e-18	0.5873526863068432
657	5.1087442586723354e-18	0.5874162414119737
658	5.1087442586723354e-18	0.5874162414119737
659	5.1087442586723354e-18	0.5874162414119737
660	5.1087442586723354e-18	0.5874162414119737
661	5.366104342020347e-18	0.5873610588356628
662	5.366104342020347e-18	0.5873610588356628
663	5.085873677101755e-18	0.5874244236560474
664	5.085873677101755e-18	0.5874244236560474
665	5.085873677101755e-18	0.5874244236560474
666	5.085873677101755e-18	0.5874244236560474
667	4.8200875042328e-18	0.5874877884764319
668	4.8200875042328e-18	0.5874877884764319
669	4.8200875042328e-18	0.5874877884764319
670	4.8200875042328e-18	0.5874877884764319
671	4.8200875042328e-18	0.5874877884764319
672	4.8200875042328e-18	0.5874877884764319
673	4.8200875042328e-18	0.5874877884764319
674	4.8200875042328e-18	0.5874877884764319
675	4.8200875042328e-18	0.5874877884764319
676	4.8200875042328e-18	0.5874877884764319
677	4.8200875042328e-18	0.5874877884764319
678	4.8200875042328e-18	0.5874877884764319
679	4.568011310807e-18	0.5875511532968164
680	4.568011310807e-18	0.5875511532968164
681	4.328947411366937e-18	0.587614518117201
682	4.328947411366937e-18	0.587614518117201
683	4.7703888106952124e-18	0.5875056752425465
684	4.7703888106952124e-18	0.5875056752425465
685	4.7703888106952124e-18	0.5875056752425465
686	4.522315410549135e-18	0.5875686594934392
687	4.522315410549135e-18	0.5875686594934392
688	4.063724138802444e-18	0.5876946279952246
689	4.2639195048467774e-18	0.587640777412135
690	4.2639195048467774e-18	0.587640777412135
691	3.832423827770206e-18	0.5877663653444287
692	3.264705616176722e-18	0.5879547472428692
693	2.634928191043296e-18	0.5882059231074565
694	2.634928191043296e-18	0.5882059231074565
695	2.3666281439906986e-18	0.5883315110397501
696	2.3666281439906986e-18	0.5883315110397501
697	2.3666281439906986e-18	0.5883315110397501
698	2.3666281439906986e-18	0.5883315110397501
699	2.3666281439906986e-18	0.5883315110397501
700	2.3666281439906986e-18	0.5883315110397501
701	2.3666281439906986e-18	0.5883315110397501
702	2.3666281439906986e-18	0.5883315110397501
703	2.4793701741831134e-18	0.5882797535888654
704	2.4793701741831134e-18	0.5882797535888654
705	2.4793701741831134e-18	0.5882797535888654
706	2.1111054874052712e-18	0.5884675646330683
707	2.1111054874052712e-18	0.5884675646330683
708	2.0007795388961144e-18	0.5885301683144691
709	2.0007795388961144e-18	0.5885301683144691
710	2.0007795388961144e-18	0.5885301683144691
711	2.0948557354847875e-18	0.588479172002568
712	2.0948557354847875e-18	0.588479172002568
713	2.0948557354847875e-18	0.588479172002568
714	1.7839154931017915e-18	0.5886664121925331
715	1.7839154931017915e-18	0.5886664121925331
716	1.7839154931017915e-18	0.5886664121925331
717	1.690756033453136e-18	0.5887288255891882
718	1.690756033453136e-18	0.5887288255891882
719	1.690756033453136e-18	0.5887288255891882
720	1.690756033453136e-18	0.5887288255891882
721	1.690756033453136e-18	0.5887288255891882
722	1.690756033453136e-18	0.5887288255891882
723	1.690756033453136e-18	0.5887288255891882
724	1.690756033453136e-18	0.5887288255891882
725	1.690756033453136e-18	0.5887288255891882
726	1.690756033453136e-18	0.5887288255891882
727	1.690756033453136e-18	0.5887288255891882
728	1.690756033453136e-18	0.5887288255891882
729	1.690756033453136e-18	0.5887288255891882
730	1.7692052935255675e-18	0.5886785904162707
731	1.7692052935255675e-18	0.5886785904162707
732	1.7692052935255675e-18	0.5886785904162707
733	1.7692052935255675e-18	0.5886785904162707
734	1.7692052935255675e-18	0.5886785904162707
735	1.7692052935255675e-18	0.5886785904162707
736	1.7692052935255675e-18	0.5886785904162707
737	1.7692052935255675e-18	0.5886785904162707
738	1.7692052935255675e-18	0.5886785904162707
739	1.7692052935255675e-18	0.5886785904162707
740	1.7692052935255675e-18	0.5886785904162707
741	1.7692052935255675e-18	0.5886785904162707
742	1.7692052935255675e-18	0.5886785904162707
743	1.7692052935255675e-18	0.5886785904162707
744	1.7692052935255675e-18	0.5886785904162707
745	1.7692052935255675e-18	0.5886785904162707
746	1.7692052935255675e-18	0.5886785904162707
747	1.7692052935255675e-18	0.5886785904162707
748	1.7692052935255675e-18	0.5886785904162707
749	1.7692052935255675e-18	0.5886785904162707
750	1.7692052935255675e-18	0.5886785904162707
751	1.7692052935255675e-18	0.5886785904162707
752	1.7692052935255675e-18	0.5886785904162707
753	1.7692052935255675e-18	0.5886785904162707
754	1.7692052935255675e-18	0.5886785904162707
755	1.7692052935255675e-18	0.5886785904162707
756	1.8512366805423827e-18	0.5886283552433532
757	1.8512366805423827e-18	0.5886283552433532
758	1.8512366805423827e-18	0.5886283552433532
759	1.9370110869542492e-18	0.5885781200704359
760	1.9370110869542492e-18	0.5885781200704359
761	2.1204683456122117e-18	0.5884776497246009
762	2.321011959145812e-18	0.588377179378766
763	2.321011959145812e-18	0.588377179378766
764	2.321011959145812e-18	0.588377179378766
765	2.321011959145812e-18	0.588377179378766
766	2.321011959145812e-18	0.588377179378766
767	2.321011959145812e-18	0.588377179378766
768	2.321011959145812e-18	0.588377179378766
769	2.4281745864865547e-18	0.5883269442058485
770	2.4281745864865547e-18	0.5883269442058485
771	2.4281745864865547e-18	0.5883269442058485
772	2.4281745864865547e-18	0.5883269442058485
773	2.4281745864865547e-18	0.5883269442058485
774	2.4281745864865547e-18	0.5883269442058485
775	2.4281745864865547e-18	0.5883269442058485
776	2.4281745864865547e-18	0.5883269442058485
777	2.4281745864865547e-18	0.5883269442058485
778	2.3048400801339818e-18	0.5883878353245363
779	2.5035872861247912e-18	0.5882985917787095
780	2.5035872861247912e-18	0.5882985917787095
781	2.5035872861247912e-18	0.5882985917787095
782	2.6181192684775627e-18	0.5882487371752838
783	2.7378070644591633e-18	0.5881988825718582
784	2.6010499307863096e-18	0.5882588222668165
785	2.6010499307863096e-18	0.5882588222668165
786	2.347436839791231e-18	0.5883787016567332
787	2.347436839791231e-18	0.5883787016567332
788	2.347436839791231e-18	0.5883787016567332
789	3.648968957271586e-18	0.5878858641648536
790	3.648968957271586e-18	0.5878858641648536
791	3.648968957271586e-18	0.5878858641648536
792	3.648968957271586e-18	0.5878858641648536
793	3.1456258287953393e-18	0.5880599747073516
794	3.1456258287953393e-18	0.5880599747073516
795	3.1456258287953393e-18	0.5880599747073516
796	2.99357522928432e-18	0.5881180115548509
797	2.99357522928432e-18	0.5881180115548509
798	2.99357522928432e-18	0.5881180115548509
799	2.99357522928432e-18	0.5881180115548509
800	2.99357522928432e-18	0.5881180115548509
801	2.99357522928432e-18	0.5881180115548509
802	2.848778567557118e-18	0.5881760484023503
803	2.848778567557118e-18	0.5881760484023503
804	2.848778567557118e-18	0.5881760484023503
805	2.848778567557118e-18	0.5881760484023503
806	2.9746562491235796e-18	0.5881277160768917
807	2.9746562491235796e-18	0.5881277160768917
808	2.9746562491235796e-18	0.5881277160768917
809	2.9746562491235796e-18	0.5881277160768917
810	3.1060068823039936e-18	0.5880793837514333
811	3.1060068823039936e-18	0.5880793837514333
812	3.2430644993267454e-18	0.5880310514259749
813	3.2430644993267454e-18	0.5880310514259749
814	3.2430644993267454e-18	0.5880310514259749
815	3.2430644993267454e-18	0.5880310514259749
816	3.535286384373829e-18	0.5879343867750579
817	3.535286384373829e-18	0.5879343867750579
818	3.535286384373829e-18	0.5879343867750579
819	3.535286384373829e-18	0.5879343867750579
820	3.535286384373829e-18	0.5879343867750579
821	3.535286384373829e-18	0.5879343867750579
822	3.535286384373829e-18	0.5879343867750579
823	3.535286384373829e-18	0.5879343867750579
824	3.535286384373829e-18	0.5879343867750579
825	3.535286384373829e-18	0.5879343867750579
826	3.535286384373829e-18	0.5879343867750579
827	3.535286384373829e-18	0.5879343867750579
828	3.535286384373829e-18	0.5879343867750579
829	3.3673585589797446e-18	0.5879914721988277
830	3.3673585589797446e-18	0.5879914721988277
831	3.3673585589797446e-18	0.5879914721988277
832	3.3673585589797446e-18	0.5879914721988277
833	3.3673585589797446e-18	0.5879914721988277
834	3.3673585589797446e-18	0.5879914721988277
835	3.3673585589797446e-18	0.5879914721988277
836	3.3673585589797446e-18	0.5879914721988277
837	3.2073028177130075e-18	0.5880485576225976
838	3.3475870535876167e-18	0.5880006058666309
839	3.3475870535876167e-18	0.5880006058666309
840	3.3475870535876167e-18	0.5880006058666309
841	3.3475870535876167e-18	0.5880006058666309
842	3.3475870535876167e-18	0.5880006058666309
843	3.3475870535876167e-18	0.5880006058666309
844	3.188968731170267e-18	0.5880575010056549
845	3.188968731170267e-18	0.5880575010056549
846	3.188968731170267e-18	0.5880575010056549
847	3.188968731170267e-18	0.5880575010056549
848	3.037767743120637e-18	0.5881143961446789
849	2.3815780437892575e-18	0.5883988718397986
850	2.2682171074350905e-18	0.5884557669788224
851	2.3646401557986547e-18	0.588409337500823
852	2.3646401557986547e-18	0.588409337500823
853	2.3646401557986547e-18	0.588409337500823
854	2.3646401557986547e-18	0.588409337500823
855	2.3646401557986547e-18	0.588409337500823
856	2.2524369522454266e-18	0.588466042355101
857	2.2524369522454266e-18	0.588466042355101
858	2.2524369522454266e-18	0.588466042355101
859	2.2524369522454266e-18	0.588466042355101
860	2.2524369522454266e-18	0.588466042355101
861	2.2524369522454266e-18	0.588466042355101
862	2.2524369522454266e-18	0.588466042355101
863	2.2524369522454266e-18	0.588466042355101
864	2.2524369522454266e-18	0.588466042355101
865	2.3477871469597636e-18	0.5884198031618475
866	2.3477871469597636e-18	0.5884198031618475
867	2.3477871469597636e-18	0.5884198031618475
868	2.236732744506316e-18	0.5884763177313797
869	2.236732744506316e-18	0.5884763177313797
870	2.236732744506316e-18	0.5884763177313797
871	2.2207345836819463e-18	0.5884867833924041
872	2.3139505551056517e-18	0.5884409247686423
873	2.3139505551056517e-18	0.5884409247686423
874	2.6173303543632604e-18	0.588303348897357
875	2.1491117279704788e-18	0.5885353060026084
876	2.1491117279704788e-18	0.5885353060026084
877	2.049314286407717e-18	0.5885906788636651
878	2.049314286407717e-18	0.5885906788636651
879	1.8632342655628945e-18	0.5887014245857787
880	1.8632342655628945e-18	0.5887014245857787
881	1.7765473326117155e-18	0.5887567974468354
882	1.8484503328090926e-18	0.5887126513857868
883	1.8484503328090926e-18	0.5887126513857868
884	1.8484503328090926e-18	0.5887126513857868
885	1.8484503328090926e-18	0.5887126513857868
886	1.8484503328090926e-18	0.5887126513857868
887	1.8484503328090926e-18	0.5887126513857868
888	1.8484503328090926e-18	0.5887126513857868
889	1.8484503328090926e-18	0.5887126513857868
890	1.8484503328090926e-18	0.5887126513857868
891	1.8484503328090926e-18	0.5887126513857868
892	1.8484503328090926e-18	0.5887126513857868
893	1.8484503328090926e-18	0.5887126513857868
894	1.8484503328090926e-18	0.5887126513857868
895	1.762726700243225e-18	0.5887678339620975
896	1.762726700243225e-18	0.5887678339620975
897	1.762726700243225e-18	0.5887678339620975
898	1.762726700243225e-18	0.5887678339620975
899	1.762726700243225e-18	0.5887678339620975
900	1.762726700243225e-18	0.5887678339620975
901	1.762726700243225e-18	0.5887678339620975
902	1.762726700243225e-18	0.5887678339620975
903	1.762726700243225e-18	0.5887678339620975
904	1.762726700243225e-18	0.5887678339620975
905	1.762726700243225e-18	0.5887678339620975
906	1.762726700243225e-18	0.5887678339620975
907	1.762726700243225e-18	0.5887678339620975
908	1.762726700243225e-18	0.5887678339620975
909	1.762726700243225e-18	0.5887678339620975
910	1.762726700243225e-18	0.5887678339620975
911	1.762726700243225e-18	0.5887678339620975
912	1.762726700243225e-18	0.5887678339620975
913	1.762726700243225e-18	0.5887678339620975
914	1.762726700243225e-18	0.5887678339620975
915	1.762726700243225e-18	0.5887678339620975
916	1.762726700243225e-18	0.5887678339620975
917	1.6809269578007596e-18	0.5888230165384084
918	1.6809269578007596e-18	0.5888230165384084
919	1.6809269578007596e-18	0.5888230165384084
920	1.6809269578007596e-18	0.5888230165384084
921	1.6809269578007596e-18	0.5888230165384084
922	1.6809269578007596e-18	0.5888230165384084
923	1.6028739173497947e-18	0.5888781991147193
924	1.6028739173497947e-18	0.5888781991147193
925	1.6028739173497947e-18	0.5888781991147193
926	1.6028739173497947e-18	0.5888781991147193
927	1.6669718154515878e-18	0.5888346239079083
928	1.6669718154515878e-18	0.5888346239079083
929	1.6669718154515878e-18	0.5888346239079083
930	1.6669718154515878e-18	0.5888346239079083
931	1.6669718154515878e-18	0.5888346239079083
932	1.6669718154515878e-18	0.5888346239079083
933	1.7335918157924564e-18	0.5887910487010973
934	1.7335918157924564e-18	0.5887910487010973
935	1.7335918157924564e-18	0.5887910487010973
936	1.7335918157924564e-18	0.5887910487010973
937	1.7335918157924564e-18	0.5887910487010973
938	1.7335918157924564e-18	0.5887910487010973
939	1.7335918157924564e-18	0.5887910487010973
940	1.7335918157924564e-18	0.5887910487010973
941	1.7335918157924564e-18	0.5887910487010973
942	1.7335918157924564e-18	0.5887910487010973
943	1.7335918157924564e-18	0.5887910487010973
944	1.7335918157924564e-18	0.5887910487010973
945	1.7335918157924564e-18	0.5887910487010973
946	1.7335918157924564e-18	0.5887910487010973
947	1.7335918157924564e-18	0.5887910487010973
948	1.7335918157924564e-18	0.5887910487010973
949	1.7335918157924564e-18	0.5887910487010973
950	1.7335918157924564e-18	0.5887910487010973
951	1.7335918157924564e-18	0.5887910487010973
952	1.8028315240367988e-18	0.5887474734942864
953	1.8028315240367988e-18	0.5887474734942864
954	1.8028315240367988e-18	0.5887474734942864
955	1.8028315240367988e-18	0.5887474734942864
956	1.8028315240367988e-18	0.5887474734942864
957	1.8028315240367988e-18	0.5887474734942864
958	1.8028315240367988e-18	0.5887474734942864
959	1.8028315240367988e-18	0.5887474734942864
960	2.02730143781017e-18	0.5886167478738534
961	2.02730143781017e-18	0.5886167478738534
962	2.1920096708380017e-18	0.5885295974602315
963	2.2792353073382774e-18	0.5884860222534205
964	2.2792353073382774e-18	0.5884860222534205
965	2.369876010992378e-18	0.5884424470466095
966	2.369876010992378e-18	0.5884424470466095
967	2.369876010992378e-18	0.5884424470466095
968	2.464063281315617e-18	0.5883988718397986
969	2.464063281315617e-18	0.5883988718397986
970	2.464063281315617e-18	0.5883988718397986
971	3.111679115821224e-18	0.5881374205989327
972	3.111679115821224e-18	0.5881374205989327
973	3.111679115821224e-18	0.5881374205989327
974	3.111679115821224e-18	0.5881374205989327
975	3.111679115821224e-18	0.5881374205989327
976	3.111679115821224e-18	0.5881374205989327
977	3.2348166266464345e-18	0.5880938453921216
978	3.217297114720555e-18	0.5881020276361953
979	3.217297114720555e-18	0.5881020276361953
980	3.217297114720555e-18	0.5881020276361953
981	3.217297114720555e-18	0.5881020276361953
982	3.217297114720555e-18	0.5881020276361953
983	3.217297114720555e-18	0.5881020276361953
984	3.217297114720555e-18	0.5881020276361953
985	3.217297114720555e-18	0.5881020276361953
986	3.217297114720555e-18	0.5881020276361953
987	3.217297114720555e-18	0.5881020276361953
988	3.217297114720555e-18	0.5881020276361953
989	3.217297114720555e-18	0.5881020276361953
990	3.217297114720555e-18	0.5881020276361953
991	3.217297114720555e-18	0.5881020276361953
992	3.217297114720555e-18	0.5881020276361953
993	3.217297114720555e-18	0.5881020276361953
994	3.217297114720555e-18	0.5881020276361953
995	3.217297114720555e-18	0.5881020276361953
996	3.217297114720555e-18	0.5881020276361953
997	3.217297114720555e-18	0.5881020276361953
998	3.217297114720555e-18	0.5881020276361953
999	3.217297114720555e-18	0.5881020276361953

==> data/stats-mannwhitneyu-varghadelaneya-codet5p-cppcheck-ue.dat <==
rank	pvalue	effect_val
1	0.0002453749471408444	0.5098704503392967
2	1.3541750838385704e-05	0.514887307664936
3	2.9061733840501714e-09	0.5233848535625681
4	5.131697397303576e-13	0.5319297803619292
5	2.0373368252154128e-12	0.5348563597538629
6	4.829608952706206e-12	0.5371692708402708
7	7.897396335788767e-12	0.5398871078659527
8	2.4973595582357138e-09	0.5357449895172134
9	5.75114401914186e-08	0.5336042861258444
10	3.800096854357078e-10	0.5400125055135006
11	6.016565923749125e-11	0.5427630715154772
12	1.1292694991257922e-10	0.5426306333323312
13	2.3938453681867683e-12	0.5473953633696537
14	1.5127209527237344e-11	0.5462203550637245
15	5.518949062977312e-12	0.5482712440550288
16	1.7320582266778124e-11	0.5474132501357681
17	7.057962798148185e-11	0.5466743744674406
18	4.409122182195277e-11	0.5473970759323668
19	1.9366652927838773e-12	0.5511770824096595
20	1.7752788246938518e-13	0.5541624597880761
21	1.568317857638696e-17	0.5639798206832669
22	2.3578485874314452e-18	0.5661553461831353
23	5.381750510318034e-20	0.5699098545044776
24	1.0321828724079935e-19	0.5697250880162092
25	4.254794380095366e-25	0.5811122980650705
26	2.3487172661689938e-26	0.583711968263549
27	3.9999694024351756e-27	0.58559502610897
28	2.1559214008094683e-19	0.5733854053883312
29	4.428116019033805e-21	0.5772733033165489
30	1.2163903474423386e-21	0.5786496328836397
31	3.5338875927227025e-23	0.5823811167507281
32	4.653828773846322e-25	0.5868118970589971
33	5.357081974523215e-25	0.5871275794524442
34	2.5940871161295338e-24	0.5866621429639741
35	2.9130332684329475e-24	0.586815702753915
36	9.724341017256033e-25	0.587973966002205
37	1.083752517100906e-24	0.5884458721720357
38	2.2179827443486194e-26	0.5922662190154591
39	7.437699558501004e-26	0.5916129714827862
40	5.331113490194595e-26	0.5922595590493527
41	8.806073524774355e-27	0.5939854416946607
42	1.231546617326402e-26	0.5938737445488177
43	1.652093016619149e-24	0.5902663263360558
44	2.5274929735443153e-24	0.5902587149462198
45	3.338837696211207e-24	0.5901626211495405
46	2.3682709996060486e-24	0.5906446124109039
47	4.19822646329036e-24	0.5902688000377525
48	6.724856780544534e-24	0.5902727960174163
49	2.459608455529553e-23	0.5894869200168517
50	6.741741043384421e-23	0.5885804034873866
51	2.1665188981147763e-23	0.5896568442949398
52	2.595720666152095e-23	0.5895325883558675
53	2.9018632356478705e-23	0.5895443860101133
54	3.2329127542848403e-23	0.5896498037593415
55	2.471889330748901e-21	0.5859485751668512
56	1.1110571049123088e-21	0.5868387272081689
57	2.718107132922112e-21	0.5861126006178166
58	8.458730778062748e-22	0.5872815198118769
59	3.093163083476704e-21	0.5861561758246275
60	1.0783431923640473e-20	0.5851206462374426
61	4.157678601281754e-21	0.586183386543291
62	7.944512433726941e-21	0.5856557269429119
63	7.644339956524262e-21	0.5857719909226565
64	1.8203986613953332e-20	0.5850218884543208
65	1.0141123310147958e-20	0.5856231882513631
66	8.055416812861002e-21	0.5858777892413766
67	1.2580740828473065e-20	0.5855061631326349
68	1.2409758534328313e-20	0.5856724720005511
69	1.9801827901008003e-20	0.585260124956187
70	1.1089454175181652e-21	0.5882782313108983
71	4.615094079236099e-25	0.5960519340351289
72	8.842354592656684e-26	0.5976385282464385
73	2.164062246097512e-25	0.5969428472154301
74	2.76515394638924e-24	0.5948542818444377
75	1.8287542998077284e-25	0.5974739319412355
76	2.5300414185642627e-25	0.5972151446868122
77	2.2240993946363167e-24	0.5953610101227679
78	3.628544547898953e-24	0.5950438054513535
79	1.387894744157531e-23	0.5938640400267768
80	2.3813910933246813e-23	0.5934589238027569
81	5.758064834510196e-24	0.5948451481766345
82	4.263822039717597e-24	0.595218867417581
83	2.0708698074764816e-25	0.5982986260299638
84	6.495850125767037e-26	0.599403419264656
85	8.38139264406255e-26	0.5992315921391088
86	5.668503107767361e-26	0.5996209147292191
87	3.1252304026994625e-26	0.6001763559024996
88	2.159198548506014e-27	0.6026808837280283
89	1.024107293389178e-27	0.6033388883793487
90	8.039847122466193e-28	0.6036026230371653
91	9.70506564608257e-28	0.6034958732947157
92	6.0531954601843785e-27	0.6020548469140191
93	1.711233614024407e-27	0.6032363249013089
94	7.938935056545564e-27	0.6019886278224461
95	7.051285996847128e-27	0.6021711108937636
96	1.3990743776287581e-23	0.5955864975466587
97	9.516993899059957e-24	0.5959499414113267
98	1.5088726722502632e-23	0.5955615702449459
99	1.3320429465872173e-23	0.5957141786111573
100	2.1835863172878508e-23	0.5952573049362527
101	2.658887520398377e-23	0.5950814818310416
102	3.366820807888986e-23	0.5949020433156584
103	6.102561737973771e-23	0.5943663917559514
104	1.2878234738835895e-22	0.5936796541080003
105	1.7337457215548565e-22	0.5934244822637491
106	2.210547078955271e-22	0.5932429506161611
107	1.8738426596204134e-22	0.5934147777417083
108	6.589116501081478e-23	0.5945032064882532
109	1.0902127747819165e-22	0.5940385311387667
110	1.0026552006282262e-22	0.5941304386710361
111	1.642131412843889e-21	0.5915204930962792
112	4.52532082544635e-21	0.5905947578074783
113	4.883017599114171e-21	0.5905279678616675
114	6.169301433195234e-21	0.5903013387293012
115	4.91288404749742e-21	0.5905719236379703
116	1.7516744699659677e-21	0.5916795711438511
117	2.8105023234108484e-21	0.5912546653062576
118	1.0361400120132532e-21	0.5923430940528025
119	6.382561698956628e-22	0.5928446846429934
120	6.268368603807391e-22	0.5928724662158948
121	8.576657199374642e-22	0.592580569415685
122	2.4990032531261423e-22	0.5938497686708344
123	1.5603157193322786e-22	0.5943414644542386
124	8.700634628274081e-23	0.5949214523597401
125	8.635788002020426e-23	0.5949682624072314
126	9.177057111795696e-23	0.5949678818377396
127	1.5053963004138038e-22	0.5945132915797858
128	7.274741426500113e-23	0.5952911756210228
129	4.4957291070695204e-23	0.5957779240010337
130	4.7672324803792414e-23	0.5957691709027222
131	1.9602067805950617e-23	0.5966564686728514
132	5.042441354382083e-23	0.5957908633637548
133	4.1579985269329097e-23	0.5960627802656451
134	2.368978289189047e-23	0.5966353470660566
135	5.941577248646002e-23	0.5958449042315902
136	5.73601736633215e-23	0.5959065564892616
137	6.508694603745967e-23	0.5957832519739188
138	7.20555467972754e-23	0.5957020003874197
139	2.684682982525543e-22	0.5944432667932948
140	3.4509879073175238e-22	0.594255646033838
141	2.6055425633345355e-22	0.594569615864572
142	1.164048293492319e-22	0.59544397427198
143	6.505290307416925e-23	0.5960325249910471
144	3.616280033938707e-23	0.5966404847541958
145	3.0926513124074923e-23	0.5968100284627923
146	2.5470334790459747e-23	0.5970159165578555
147	2.5158923779081765e-23	0.5971053503884283
148	3.674588236559856e-23	0.5967622669915715
149	4.461640626029807e-23	0.5965813061982211
150	5.670213954988515e-23	0.5963552479200926
151	1.5237346479163035e-22	0.5954319863329884
152	2.5285000751151876e-22	0.594953991051289
153	1.9008045105509053e-22	0.5952620620549002
154	5.557634639088575e-22	0.5942234879117809
155	3.027726407135354e-22	0.5948554235529131
156	4.2255059477240623e-22	0.5945382188814987
157	2.1994510675473748e-23	0.5975274019548332
158	1.403826996332733e-23	0.5979956927144918
159	1.3047584487804943e-23	0.5980746608840402
160	6.519452227055557e-24	0.5987927955150647
161	4.719344299458408e-24	0.5991113321797004
162	3.0510653117348005e-24	0.5995773395224081
163	4.946392534375289e-24	0.5991303606542903
164	6.685609041437262e-24	0.5988405569862854
165	3.786237033162659e-24	0.5994106500850002
166	2.7400403181173264e-24	0.5997280450411605
167	1.9769446063322013e-24	0.6000633267634353
168	8.206860217047583e-25	0.6009135190081141
169	8.11777115741453e-25	0.6009397783030482
170	9.06699386374876e-25	0.6008668992453687
171	9.37801085813794e-25	0.6008821220250407
172	1.2667953477744697e-24	0.6006046868655193
173	1.3482014956022389e-24	0.6005455083095446
174	7.126765676845619e-25	0.601173067401521
175	9.083353568434781e-25	0.600966798736966
176	3.5589154252337737e-25	0.6018740764054146
177	2.2359451636897903e-25	0.602325431822688
178	1.7314359696230137e-25	0.6025722311381198
179	4.767171140364718e-25	0.6016299410764256
180	7.3589104950839315e-25	0.6012352905134302
181	6.557848743140774e-25	0.6013671578423384
182	1.1373337906941634e-24	0.6008528181741722
183	1.4824028259452808e-24	0.6006006908858554
184	2.887573601988518e-24	0.5999784597667642
185	3.680627922265269e-24	0.5997603934479634
186	2.9968988823703802e-24	0.5999725609396414
187	4.2907094315453586e-24	0.5996424169055057
188	7.381456246123973e-24	0.5991406360305689
189	1.592715943306376e-23	0.5984365824707408
190	4.8273484089840917e-23	0.5974259801852688
191	5.247237749781339e-23	0.5973574776767451
192	9.032864067564907e-23	0.5968262026661937
193	7.86554517833551e-23	0.596997839506995
194	3.492239323008236e-23	0.5978278615686085
195	3.71193551251024e-23	0.5977745818397566
196	2.793535534460016e-23	0.5980543004162289
197	2.9468513852263077e-23	0.5980017818263605
198	4.102013692664654e-23	0.5976828645922331
199	4.874250434683448e-23	0.5975125597446531
200	3.88853942161394e-23	0.5977355734668472
201	6.053153195648501e-23	0.5973319795207945
202	7.80084420122527e-23	0.5970937430189284
203	1.5662643125345552e-22	0.5964121430591165
204	1.9991249221338547e-22	0.5961742871267421
205	2.7495053168959924e-22	0.5958671675468605
206	3.0060249471844004e-22	0.5957773531467959
207	3.6497602214920607e-22	0.5955946797907324
208	8.539954805449423e-22	0.5947519086511437
209	5.522573266437123e-22	0.5952333290582694
210	2.337329142500738e-21	0.5938143757080971
211	5.679756931514741e-21	0.5929432521413693
212	1.7721657163905196e-21	0.5941726818846258
213	1.4491106928537202e-21	0.594397598454279
214	3.0078812066465338e-21	0.5936925934707215
215	4.483185550412365e-21	0.59329033151789
216	6.7576061087176874e-21	0.5928859764328537
217	4.543177865927871e-21	0.593299845755185
218	5.140828649330445e-21	0.593171213266957
219	3.296188755577306e-21	0.5936562490842546
220	3.408161694069503e-21	0.5936389331723778
221	9.306980812642314e-21	0.5926475496462417
222	5.653896406365049e-20	0.5907998847635578
223	2.2162349670236124e-19	0.5893710366065988
224	7.910709623638157e-19	0.5880243914598684
225	1.0643072295419751e-18	0.5877151787477818
226	1.1579466281888073e-18	0.5876362105782335
227	8.719689423974364e-19	0.5879562695208363
228	1.4335621333341774e-18	0.5874227110933343
229	9.899066690765358e-19	0.5878497100631327
230	1.1075943206022052e-18	0.5877296403884701
231	1.2690253257119409e-18	0.5875829308493816
232	2.1534620666021043e-18	0.5870105543337161
233	1.4990001662193066e-18	0.5874447841238586
234	1.6586507592273332e-18	0.5873504028898925
235	4.69107777308934e-18	0.5862338120009545
236	6.259379408359874e-18	0.5859371580820972
237	6.424543491291817e-18	0.5859074736617369
238	1.2819092567308972e-17	0.5851295896204999
239	1.6138988516555806e-17	0.5848772720474372
240	1.6385630577339037e-17	0.5848597658508145
241	9.455432853886886e-18	0.5855052117089055
242	7.25231498899212e-18	0.5858130924277708
243	6.644517137108308e-18	0.5859173684685237
244	5.611532668226146e-18	0.5861143131805296
245	7.003356458953068e-18	0.5858659915871308
246	7.046079976558803e-18	0.5858762669634094
247	5.4609101068733845e-18	0.5861712083195536
248	7.028485546804499e-18	0.5858876840481634
249	5.341802033808393e-18	0.5862048887195778
250	5.0389603712212436e-18	0.5862926099874374
251	2.472131765676839e-17	0.584529431531933
252	2.268161795111957e-17	0.58463351728794
253	3.388094745863654e-17	0.5841701739316748
254	3.8367066530371476e-17	0.5840485819790451
255	6.96660882397583e-17	0.5833555649344793
256	1.0061838808257584e-16	0.5829399830494348
257	7.04791220500666e-17	0.5833726905616102
258	1.1815465832672683e-16	0.5827869941137317
259	2.4864361861966985e-16	0.5819122551368319
260	3.4305934734967177e-16	0.5815244548246887
261	6.440891199229871e-16	0.5807675021055008
262	7.235779395827087e-16	0.5806255496850597
263	6.221340566786895e-16	0.5808133607292625
264	5.084342544639653e-16	0.581066058871817
265	1.4534966784068105e-15	0.5797907705047988
266	2.269202176868249e-15	0.5792427504366083
267	1.5793458898732867e-15	0.5796952475623572
268	2.806880662609337e-15	0.5789885300160866
269	4.655854079238352e-15	0.5783586875071595
270	5.5773554901908006e-15	0.5781314875205555
271	7.611477651579302e-15	0.5777421649304453
272	9.609305932253179e-15	0.5774498875607437
273	9.066709325231962e-15	0.5775237180421526
274	8.827986285627817e-15	0.5775575887269228
275	8.74061688957095e-15	0.5775735726455783
276	9.093457771667167e-15	0.5775233374726608
277	8.899296602993422e-15	0.5775507384760703
278	5.948313338003008e-15	0.5780705964018676
279	6.7455054608142696e-15	0.5779151337644678
280	8.036058972008273e-15	0.5776968771609211
281	7.916875577747468e-15	0.5777191404761914
282	9.848202090565906e-15	0.5774453207268421
283	1.1590254155187945e-14	0.5772379103538117
284	1.3902592633090092e-14	0.5770187023265355
285	1.2828715371676747e-14	0.5771214560893212
286	1.3240431931151641e-14	0.5770843505638708
287	1.1661552119201432e-14	0.5772464731673771
288	8.882804995058464e-15	0.5776059210523812
289	9.006066743008292e-15	0.5775884148557584
290	1.1632353991634e-14	0.5772658822114589
291	1.695601787067558e-14	0.5767837006653497
292	7.752095843780371e-15	0.5777884041236988
293	1.040462987584706e-14	0.5774144945980063
294	1.3530418243218159e-14	0.5770824477164118
295	1.1976043962665696e-14	0.577244760604664
296	8.429430057900292e-15	0.5776982091541425
297	9.366689813497817e-15	0.5775642486930292
298	1.0564527664501323e-14	0.5774205837098751
299	1.2327116879660258e-14	0.5772268738385495
300	1.2933521652470097e-14	0.5771686467063042
301	2.7385979359992006e-14	0.5762067573157825
302	3.03008447447213e-14	0.5760849750784068
303	3.29337318353831e-14	0.5759829824546048
304	1.4567144468464225e-13	0.5740428391854139
305	1.6144866863715045e-13	0.5739086884395547
306	2.4818417463607365e-13	0.57333859534084
307	2.668669873579279e-13	0.573243833537382
308	2.6453845720508086e-13	0.5732556311916278
309	1.996058190984838e-12	0.5705282799286508
310	3.57079077657446e-12	0.5697264200094305
311	6.015776309100464e-12	0.5689953460156848
312	6.573184576898251e-12	0.5688686163749157
313	6.800650217950111e-12	0.5688199034799655
314	6.307222287985208e-12	0.5689302686325872
315	4.864218880470067e-12	0.5693085547074352
316	8.174058695402212e-12	0.5685660636289356
317	1.2846685623538217e-11	0.567917953784402
318	2.0841283453406002e-11	0.5672171350652544
319	2.3444188924722748e-11	0.5670468302176743
320	2.8442486541861373e-11	0.5667646379395055
321	2.414406782584157e-11	0.5670108664006993
322	2.7283222881821822e-11	0.5668308570310785
323	3.0661070796404186e-11	0.5666609327529902
324	3.65526291615566e-11	0.5664006232205998
325	3.92796916644981e-11	0.5662961568951009
326	4.450010341978719e-11	0.5661151961017505
327	7.433239039975199e-11	0.5653532959791692
328	8.44701617027403e-11	0.5651626306637779
329	7.662145065547529e-11	0.5653121944740549
330	1.164706893580048e-10	0.564679878263431
331	9.833257916749232e-11	0.5649394266568378
332	9.992397005507314e-11	0.5649150702093627
333	1.2808867845218453e-10	0.5645440149548587
334	1.2403220992828107e-10	0.5645931084193008
335	1.7993828338620846e-10	0.5640277724392335
336	4.34325490364711e-10	0.562658483407741
337	5.777760481594768e-10	0.5622088405531805
338	4.951383901177496e-10	0.5624524050279319
339	4.775068598742974e-10	0.5625094904517017
340	5.913046957314857e-10	0.5621743990141728
341	4.998121041301077e-10	0.5624419393669075
342	4.871355015051725e-10	0.5624845631499888
343	5.777063916181458e-10	0.562215500519287
344	6.375870296118981e-10	0.5620636532920593
345	7.787728260828715e-10	0.561750064030817
346	7.635694462566108e-10	0.5617814610138904
347	8.497627155335442e-10	0.5616130590137693
348	1.026380497648846e-09	0.5613150731016908
349	1.052014157118602e-09	0.5612754938745438
350	8.136636220355096e-10	0.5616927883223013
351	4.230004502134614e-10	0.5627363098688138
352	4.319085391925573e-10	0.5627035808925192
353	5.399489082072218e-10	0.562351934682097
354	5.457036725348038e-10	0.5623351896244578
355	5.541812177016251e-10	0.5623108331769827
356	5.579304309511571e-10	0.5623001772312123
357	6.542801001953719e-10	0.5620520459225594
358	7.072334837456402e-10	0.5619325471021346
359	8.071560345702145e-10	0.5617220921731698
360	6.476584392008058e-10	0.5620764023700345
361	6.31480390169827e-10	0.5621226415632882
362	3.439606983150511e-10	0.5630892880724574
363	3.6919295251214447e-10	0.562978542350344
364	3.330779099418291e-10	0.5631395232453749
365	2.8871548400438237e-10	0.563364439815028
366	2.97816822565401e-10	0.5633161074895695
367	3.5930469180788124e-10	0.5630230689808844
368	4.16155914906971e-10	0.562792824438346
369	3.1466066055203084e-10	0.5632323822013738
370	3.679643793417957e-10	0.5629918622825568
371	2.525294560371565e-10	0.5635787004389108
372	2.678921733110113e-10	0.5634869831913872
373	4.0655102428413393e-10	0.5628375413536324
374	4.728315060877852e-10	0.5626000659907499
375	6.081210848363812e-10	0.5622044640040249
376	7.625803898852966e-10	0.5618467286817339
377	8.500101143031389e-10	0.5616754724104244
378	9.53699583145629e-10	0.5614912767763938
379	1.0167994243492726e-09	0.561388523013608
380	8.7651859698556e-10	0.5616263789459823
381	1.0260260294880305e-09	0.5613759642203786
382	1.0684460846797678e-09	0.561310886837281
383	1.137046054764689e-09	0.5612107970609379
384	1.2297980147003397e-09	0.5610844479896607
385	1.4012566276969435e-09	0.5608755153386631
386	1.674622154161494e-09	0.5605902785045598
387	1.6947324666536717e-09	0.5605708694604781
388	1.5212779888128646e-09	0.5607594416436644
389	1.7437691234687874e-09	0.5605413753248636
390	2.746133502114031e-09	0.5598032607955197
391	3.674395586444292e-09	0.5593271683612792
392	3.5523423784310063e-09	0.5593850149240326
393	3.3387753985193605e-09	0.5594877686868184
394	2.655336106200435e-09	0.5598694798870927
395	2.7361427942905902e-09	0.5598219087006178
396	3.0800890133858105e-09	0.5596301016767511
397	2.3871884865174087e-09	0.5600551977990905
398	2.0138771623262468e-09	0.5603337746670873
399	2.3320194560806214e-09	0.5600953478804753
400	2.7841160760347857e-09	0.5598074470599295
401	2.423517836242492e-09	0.560039213880435
402	4.480017129409069e-09	0.5590217613441105
403	7.406999226338976e-09	0.5581816541909644
404	8.495133727666886e-09	0.5579525513569015
405	8.340289111920048e-09	0.5579854706179421
406	8.204941263065571e-09	0.5580132521908434
407	8.58863645920109e-09	0.5579356160145165
408	8.749434163374225e-09	0.5579057413094102
409	8.263777253718782e-09	0.5580027865298189
410	9.142193575203842e-09	0.5578326719669848
411	3.3837445925653027e-09	0.5595174531071786
412	3.912734347368948e-09	0.5592761720493782
413	3.978581154212124e-09	0.5592483904764768
414	3.4836919881369084e-09	0.5594708333444333
415	4.066672082625328e-09	0.5592135683679772
416	3.1610836991235963e-09	0.5596335268021773
417	2.084858533337602e-09	0.5603219770128416
418	2.3898286858336343e-09	0.560099724429631
419	2.2633268915110454e-09	0.5601906805381709
420	1.8765593830374615e-09	0.5604974195485608
421	1.9573696001285845e-09	0.5604285364705452
422	2.006123384797729e-09	0.5603916212298408
423	2.0005302906532545e-09	0.5603961880637424
424	2.087014580329934e-09	0.560326924416235
425	1.6715363674020033e-09	0.5607025465046405
426	1.8484258424447303e-09	0.5605385210536752
427	1.3567702544707058e-09	0.5610446784777677
428	1.7050388008498714e-09	0.5606799026198784
429	1.4319468227250953e-09	0.5609653297387276
430	1.5467135140103172e-09	0.5608401223759257
431	9.227462205719472e-10	0.5616887923426374
432	9.186329335383533e-10	0.5616975454409487
433	7.386713646707543e-10	0.5620465276649284
434	7.993492455034298e-10	0.5619251259970445
435	8.343076835417372e-10	0.5618566234885207
436	1.1529026704825626e-09	0.5613428546745921
437	1.2303473484483808e-09	0.5612378174948557
438	1.474544163987775e-09	0.5609443984166786
439	1.548865804173854e-09	0.5608660011013681
440	1.7379607190133242e-09	0.5606783803419112
441	1.0807615093394415e-09	0.5614516975492466
442	1.204012205535696e-09	0.5612773967220027
443	1.3870277788759173e-09	0.5610482938879398
444	1.1556532339219401e-09	0.5613436158135757
445	1.1439974045808375e-09	0.5613599803017231
446	9.703183860834531e-10	0.5616298040714085
447	1.2021634531747266e-09	0.5612859595355683
448	1.3068552285699263e-09	0.5611508573659796
449	1.2499001673060193e-09	0.5612244975626427
450	1.1795774807945675e-09	0.5613181176576252
451	1.112067667286086e-09	0.5614132600305749
452	1.3066301760516999e-09	0.5611571367625943
453	1.381395505020272e-09	0.561066941793038
454	1.1498540429898037e-09	0.5613668305525755
455	1.225919220944432e-09	0.5612633156508062
456	1.1673266991124827e-09	0.5613424741051003
457	1.2413015321494125e-09	0.5612431454677408
458	1.631451998178462e-09	0.5608009237182705
459	2.0482056396024218e-09	0.5604321518807174
460	2.2199117201942405e-09	0.5603000942670631
461	2.2647492700660697e-09	0.5602686972839898
462	2.4872077000970016e-09	0.5601145666398112
463	2.571321776515076e-09	0.5600597646329921
464	2.6927577881349277e-09	0.5599836507346323
465	5.576854287435064e-09	0.5587703951947773
466	6.060291255222736e-09	0.5586303456217954
467	5.226315718822783e-09	0.5588809506321449
468	4.668967961639882e-09	0.5590700936695691
469	4.8296883183139905e-09	0.559013388815291
470	4.978817308231038e-09	0.55896239250339
471	5.202919881607007e-09	0.5588898940152023
472	7.722514984583286e-09	0.5582271322452345
473	7.126455167135121e-09	0.5583633761232984
474	5.775445902569098e-09	0.5587226337235566
475	5.704120032514216e-09	0.5587435650456055
476	6.226186618437437e-09	0.5585959040827876
477	6.306695753114198e-09	0.558574211621755
478	6.32321264367947e-09	0.5585711670658207
479	5.630619117608201e-09	0.5587667797846053
480	4.588902752096702e-09	0.5591102437509538
481	4.1705579623646944e-09	0.5592700829375093
482	3.829582618341665e-09	0.5594137479206635
483	3.655363396367381e-09	0.5594940480834331
484	2.0297196570609748e-09	0.5604711602536268
485	1.7468936048293905e-09	0.5607166275758371
486	1.476694614957918e-09	0.5609917793184076
487	1.2885119602237592e-09	0.56121441247111
488	1.385096077767565e-09	0.5610971970676359
489	1.2685867121184847e-09	0.5612410523355359
490	1.3051604522149994e-09	0.5611950034270283
491	1.4451613337977025e-09	0.5610296459828417
492	1.7753892672554886e-09	0.5606943642605668
493	1.9916640601951055e-09	0.5605076949248394
494	1.612753518089147e-09	0.5608524908844092
495	1.888945702364056e-09	0.5605971287554121
496	1.932073789839613e-09	0.560561545507929
497	2.0144365028928086e-09	0.560497229263815
498	1.962707943570187e-09	0.5605398530468965
499	2.408940562166453e-09	0.5602060936025888
500	2.6658181869229955e-09	0.560039023595689
501	2.5829167361436703e-09	0.5600911616160655
502	2.105036670246384e-09	0.5604317713112256
503	2.213607370353191e-09	0.5603491877315052
504	2.1123716039625983e-09	0.5604260627688485
505	2.0581997609830677e-09	0.56046868655193
506	1.8337017066361163e-09	0.5606578295893541
507	2.028319950284757e-09	0.5604939944231346
508	2.5511613483153484e-09	0.5601181820499832
509	2.344341556745447e-09	0.5602574704839817
510	2.3980605326615326e-09	0.5602201746737854
511	2.3270558897366564e-09	0.5602696487077192
512	2.1693737946299694e-09	0.5603876252501768
513	2.175917872962681e-09	0.5603826778467835
514	3.208716279974545e-09	0.5597414182531023
515	4.638891011780477e-09	0.559134409913683
516	4.404883140196867e-09	0.5592261271612066
517	4.354152529291414e-09	0.5592504836086817
518	5.5683567614289066e-09	0.5588411811202519
519	3.908726068981298e-09	0.5594369626596631
520	3.7360492403472865e-09	0.5595123154190393
521	3.0294942749175816e-09	0.559863200490478
522	2.6130850094993146e-09	0.56010904838218
523	2.356950307106278e-09	0.5602791629450141
524	2.9239365129982833e-09	0.559925613887133
525	3.3916513292574882e-09	0.5596793854259391
526	3.332383420297834e-09	0.5597086892768076
527	3.2733742393813633e-09	0.559738373697168
528	3.6986545079106847e-09	0.5595351495885473
529	3.5699619532262254e-09	0.5595941378597761
530	3.1984746559023918e-09	0.5597768112158397
531	2.8588070918268983e-09	0.5599629096973293
532	4.040602684006248e-09	0.5593888206189506
533	4.44139380809822e-09	0.5592318357035836
534	4.620433636220821e-09	0.5591656166120106
535	5.093543705512828e-09	0.559001971730537
536	5.8478612906525225e-09	0.5587705854795233
537	6.919947876385147e-09	0.5584859194996576
538	5.988298633846844e-09	0.5587340508083106
539	6.4183777782636966e-09	0.5586168354048365
540	5.7878210059124855e-09	0.5587915168015722
541	4.616867145675999e-09	0.5591739891408302
542	5.350567407159633e-09	0.5589273801101444
543	5.228557036831214e-09	0.558966198198308
544	5.476583326008533e-09	0.5588881814524891
545	5.697338341640916e-09	0.5588215817914244
546	6.574907960135261e-09	0.5585795395946402
547	6.93293397669752e-09	0.558490866903051
548	6.186753159788166e-09	0.5586847670591226
549	5.354327971238921e-09	0.5589296635270952
550	5.620813620856893e-09	0.5588478410863584
551	5.0788613163623645e-09	0.5590196682119056
552	5.0788613163623645e-09	0.5590196682119056
553	5.484776761593667e-09	0.558890274584694
554	5.47858484480607e-09	0.558892177432153
555	5.291169292538701e-09	0.5589507851338901
556	5.199815593332225e-09	0.5589800889847586
557	5.05935205372922e-09	0.5590261378932663
558	5.125054695755226e-09	0.5590044454322337
559	5.228123596785767e-09	0.5589709553169554
560	5.136099405254281e-09	0.559001971730537
561	4.4859111349521175e-09	0.5592291717171409
562	5.755621488626156e-09	0.5588101647066703
563	5.840630370605534e-09	0.5587854276897034
564	5.6923347656861e-09	0.5588288126117685
565	6.12646428782815e-09	0.5587047469574421
566	6.087947023809691e-09	0.5587154029032124
567	6.794241415025193e-09	0.5585296849912146
568	7.0490261055958735e-09	0.5584672715945596
569	7.262451462651693e-09	0.5584166558521503
570	6.950071044333753e-09	0.5584912474725429
571	7.596968974129314e-09	0.5583401613842986
572	8.671539736030759e-09	0.5581160059536291
573	1.2584561398862839e-08	0.5574806451870709
574	1.360921741361754e-08	0.5573455430174822
575	1.4701408739778396e-08	0.5572131048343362
576	1.3985507263375662e-08	0.5572994941089745
577	1.4792142570220044e-08	0.5572024488885658
578	1.3957832977157965e-08	0.5573029192344008
579	1.5746191533582415e-08	0.5570962700003539
580	2.1188827013845835e-08	0.5565821206169336
581	2.3127104573749783e-08	0.5564329373761484
582	2.6562798984315597e-08	0.5561893729013971
583	2.7008122107872665e-08	0.5561600690505286
584	2.9733593542785363e-08	0.5559903350571863
585	3.102739154162776e-08	0.5559149822978101
586	3.004234918818426e-08	0.5559720677215799
587	3.090090777796138e-08	0.5559222131181543
588	3.2542982256751684e-08	0.5558304958706307
589	3.20712765335803e-08	0.5558563745960731
590	2.7218802331325252e-08	0.5561463685488238
591	2.660873256044582e-08	0.5561863283454627
592	2.5811675297054165e-08	0.5562409400675359
593	2.6404000314719647e-08	0.5562009802708969
594	2.6702204127819123e-08	0.5561811906573234
595	2.619944733380403e-08	0.5562146807726017
596	2.5622656323047682e-08	0.5562538794302571
597	2.977989410522011e-08	0.5559886224944732
598	2.9543646304586787e-08	0.5560027035656697
599	2.696872206439385e-08	0.5561636844607006
600	2.6817765948221022e-08	0.5561735792674875
601	2.598519879124192e-08	0.5562291424132901
602	2.7108797801293373e-08	0.5561545507928976
603	2.8678439783924514e-08	0.5560552221555379
604	3.7364832896152166e-08	0.5555901662365597
605	4.9992181697283415e-08	0.5550695471717788
606	4.8620849876781714e-08	0.5551214949074094
607	4.703801128228938e-08	0.55518086374813
608	5.905516316782044e-08	0.5547725126834298
609	5.4504164548788447e-08	0.5549171290903133
610	5.755533908726451e-08	0.5548189421614292
611	6.31339197508596e-08	0.5546537750019884
612	5.548237886586508e-08	0.5548870641004612
613	5.134108725766255e-08	0.5550276845276809
614	5.7716908121461815e-08	0.5548168490292243
615	5.529629390106579e-08	0.5548941046360595
616	5.729235957339372e-08	0.5548301689614372
617	6.108318368543408e-08	0.5547144758359304
618	6.108318368543408e-08	0.5547144758359304
619	5.929663091748502e-08	0.5547690875580036
620	5.826294519600873e-08	0.5548018165342983
621	6.0032892237557e-08	0.5547477756664628
622	6.048982399862405e-08	0.554734075164758
623	6.534448081210765e-08	0.5545944061612679
624	7.633903825417698e-08	0.5543120235983531
625	7.377996708885193e-08	0.5543740564255163
626	7.444687385626238e-08	0.554357691937369
627	7.924833839170237e-08	0.554243901659321
628	8.919005853309771e-08	0.554028118757471
629	9.931059850464825e-08	0.5538321254691946
630	9.71108143804366e-08	0.5538732269743089
631	1.0179028722904898e-07	0.5537868376996705
632	1.0323404886466826e-07	0.5537609589742282
633	9.672896548423072e-08	0.5538814092183826
634	1.1337019007517448e-07	0.5535904638419022
635	1.2757735130069715e-07	0.5533723975231015
636	1.2180438914550285e-07	0.5534580256587562
637	1.1504372626377947e-07	0.5535634434079846
638	9.376311493554709e-08	0.5539413489133409
639	1.0283833099563762e-07	0.553772756628474
640	1.0889182660461963e-07	0.5536684805877211
641	1.088468209244348e-07	0.5536692417267046
642	1.213751137927239e-07	0.5534683010350349
643	1.217255985073748e-07	0.5534629730621496
644	1.3201258584256613e-07	0.5533137898213645
645	1.2494689792913422e-07	0.5534165435841502
646	1.3986097661204428e-07	0.5532076109331526
647	1.4255234467797636e-07	0.5531722179704153
648	1.4793472282481996e-07	0.5531033348923997
649	1.7982406492314622e-07	0.5527391298887481
650	1.951572361293693e-07	0.5525857603835531
651	1.7786016557788976e-07	0.5527596806413053
652	1.9678620324061058e-07	0.5525701570343894
653	1.778239968117545e-07	0.552760061210797
654	1.541736881096718e-07	0.5530264598550563
655	1.322142182046486e-07	0.5533118869739055
656	1.4046438487017166e-07	0.5531996189738249
657	1.2921765624890665e-07	0.5533552718959706
658	1.2839684342119962e-07	0.5533670695502163
659	1.3203571630491736e-07	0.5533153120993317
660	1.4241853117564982e-07	0.5531748819568578
661	1.4981756882968653e-07	0.5530816424313671
662	1.422846070706332e-07	0.5531775459433005
663	1.1879350730868907e-07	0.5535126373808295
664	1.144411574269824e-07	0.553581520458845
665	1.083685202709959e-07	0.55368199080468
666	1.1451202186107811e-07	0.5535803787503696
667	1.0650075468293128e-07	0.5537149100657206
668	1.0650075468293128e-07	0.5537149100657206
669	1.0335282014010978e-07	0.5537700926420314
670	1.0371717484759097e-07	0.5537636229606708
671	1.0279796691566527e-07	0.5537799874488182
672	1.0692005652125866e-07	0.5537076792453763
673	1.0951487124783504e-07	0.5536635331843277
674	1.0505656241054864e-07	0.5537400276521792
675	1.084786826103166e-07	0.5536810393809505
676	5.551158968740403e-08	0.5549015257411496
677	5.6827312152599414e-08	0.5548592825275599
678	5.58996352262989e-08	0.5548889669479202
679	4.850246248435555e-08	0.5551452805006468
680	4.544344719212745e-08	0.5552621153346291
681	4.0175047569925185e-08	0.5554834164941101
682	3.8628584418664955e-08	0.5555534412806011
683	4.147940888073497e-08	0.5554282339177993
684	4.0787118739028065e-08	0.5554582989076514
685	4.732262233315408e-08	0.555192280832884
686	4.350441936793299e-08	0.5553439377753658
687	4.346742426044297e-08	0.555345460053333
688	4.2056057333510254e-08	0.5554063511720209
689	4.40798758799789e-08	0.5553231967380627
690	4.353034965130803e-08	0.5553456503380789
691	3.930687594950222e-08	0.5555298459721096
692	3.2921842241881876e-08	0.5558480020672535
693	2.7044064090998646e-08	0.5561996482776757
694	3.299641737926677e-08	0.5558476214977617
695	2.7949521495930073e-08	0.5561433239928895
696	2.7769409239083672e-08	0.5561547410776434
697	2.6164364222157458e-08	0.5562597782573799
698	2.6643076373451605e-08	0.5562278104200689
699	2.568290500248734e-08	0.5562925072336746
700	2.5766256852492564e-08	0.5562867986912976
701	2.921726868570453e-08	0.5560649266775789
702	2.8221816988000284e-08	0.5561261983657585
703	2.9081525527527847e-08	0.556074060345382
704	2.9816435264108476e-08	0.5560299142843333
705	2.9503827265246245e-08	0.5560485621894315
706	2.5888612590080996e-08	0.5562820415726502
707	2.485260957581327e-08	0.5563539692066002
708	2.3995919257869168e-08	0.5564165728880011
709	2.220967016923764e-08	0.5565524361965732
710	2.153565405957398e-08	0.5566064770644087
711	2.636904022937512e-08	0.5562514057285604
712	2.8240458820034606e-08	0.5561303846301683
713	2.822829569744448e-08	0.5561311457691519
714	1.9576636850435734e-08	0.5567769721967346
715	1.9238531656556798e-08	0.5568074177560786
716	1.8146687226360555e-08	0.5569094103798806
717	1.638381319879435e-08	0.5570882780410261
718	1.4570780750291613e-08	0.5572918827191385
719	1.505514332261684e-08	0.5572351778648605
720	1.4728372877050462e-08	0.5572732348140405
721	1.8147974465140367e-08	0.5569101715188642
722	1.8977602080181897e-08	0.5568321547730455
723	1.7907983987375532e-08	0.556933386257864
724	1.7990253719988436e-08	0.5569253942985362
725	1.76440858473385e-08	0.5569592649833063
726	1.6786522900337445e-08	0.5570460348274364
727	1.572305260371538e-08	0.5571598251054843
728	1.652422483235844e-08	0.557073435830846
729	1.6574913511282868e-08	0.5570681078579608
730	1.735103291681818e-08	0.5569893299731584
731	1.053867378822845e-08	0.5578517004415748
732	1.0501372424350294e-08	0.5578577895534436
733	1.0094953325493293e-08	0.5579255309229838
734	1.0447976433663544e-08	0.557866542651755
735	1.1153303302012077e-08	0.5577542746516743
736	1.1153303302012077e-08	0.5577542746516743
737	1.1200283892676137e-08	0.5577470438313301
738	1.0452609068360365e-08	0.5578657815127713
739	1.0415603819730645e-08	0.5578718706246402
740	1.0415603819730645e-08	0.5578718706246402
741	1.0415603819730645e-08	0.5578718706246402
742	1.237910282466506e-08	0.5575746458515451
743	2.070959972539699e-08	0.5566803075458178
744	2.14234832942128e-08	0.5566209387050971
745	2.0246565224050865e-08	0.5567198867729648
746	2.1031597489956e-08	0.5566532871119
747	1.9515490864494568e-08	0.5567842030170789
748	2.001012381289906e-08	0.5567404375255219
749	2.0158679830892426e-08	0.5567274981628008
750	2.1377013859540515e-08	0.5566247444000151
751	2.1187509609932808e-08	0.5566403477491788
752	2.12705049147044e-08	0.5566334974983265
753	2.1215139719712745e-08	0.5566380643322281
754	1.9716193944896667e-08	0.5567663162509643
755	1.8703769521344976e-08	0.5568584140679796
756	2.106497303503588e-08	0.5566513842644409
757	1.887704456027235e-08	0.5568431912883076
758	2.1355196780023302e-08	0.5566274083864576
759	2.2468936559503352e-08	0.5565391162643603
760	2.0829631726293983e-08	0.5566719350169982
761	2.426224147523682e-08	0.5564059169422307
762	2.7160552650962803e-08	0.5562087819454788
763	2.7758300858186134e-08	0.5561703444268071
764	2.8362697597122282e-08	0.5561322874776273
765	3.0864082578950736e-08	0.5559827236673502
766	3.294452970128449e-08	0.5558670305418434
767	3.31179979961775e-08	0.5558577065892943
768	3.439780668208334e-08	0.5557903457892459
769	3.168133656169656e-08	0.5559372456130803
770	3.168133656169656e-08	0.5559372456130803
771	3.1289344593680853e-08	0.5559593186436047
772	3.2570337449913876e-08	0.5558881521486383
773	3.2949620173202685e-08	0.5558676013960812
774	3.367776628634452e-08	0.5558287833079176
775	3.28931610124278e-08	0.5558706459520155
776	3.0815894420124995e-08	0.5559863390775224
777	2.990260957862436e-08	0.5560396188063742
778	2.756730299407934e-08	0.5561842352132578
779	3.2717274020309596e-08	0.5558843464537203
780	3.194759357034827e-08	0.55592658966731
781	3.305565224643385e-08	0.5558660791181139
782	3.6507907912524474e-08	0.5556902560129028
783	3.904019946203545e-08	0.5555715183314616
784	3.6725508884470324e-08	0.5556813126298455
785	3.6985317853646106e-08	0.5556687538366162
786	3.425435469627854e-08	0.5558069005621392
787	3.334234327738703e-08	0.5558548523181058
788	3.2958732058365955e-08	0.555875403070663
789	5.525473581277694e-08	0.5549586111649194
790	5.48482176390196e-08	0.5549719310971324
791	5.2214905256155205e-08	0.5550606037887216
792	5.503369358579687e-08	0.5549658419852636
793	4.16205367346464e-08	0.5554699062771512
794	3.9244513614328835e-08	0.5555749434568877
795	3.203024759149519e-08	0.5559364844740967
796	3.0262634454132056e-08	0.5560379062436611
797	2.9619211746517814e-08	0.556075963192841
798	3.089306610151538e-08	0.5560013715724484
799	3.089306610151538e-08	0.5560013715724484
800	3.053689727604845e-08	0.5560219223250056
801	3.2137196441660205e-08	0.5559313467859575
802	3.169588924868998e-08	0.555956654657162
803	2.9444871885278025e-08	0.5560871899928491
804	2.821082161083767e-08	0.5561629233217171
805	2.880594103332476e-08	0.5561260080810126
806	3.039666629674659e-08	0.5560316268470464
807	3.115660118119698e-08	0.5559878613554896
808	3.186652877146703e-08	0.5559479015588507
809	3.423801000717367e-08	0.555820410779098
810	3.573461082939446e-08	0.5557450580197218
811	3.990294031848575e-08	0.5555483035924619
812	4.0278696626080726e-08	0.5555323196738062
813	4.1127981402268116e-08	0.5554950238636099
814	4.2362421560271966e-08	0.5554421247042499
815	4.227242659321783e-08	0.5554459303991679
816	4.315296507442019e-08	0.5554105374364307
817	3.9446258345320567e-08	0.5555711377619698
818	3.4628713802611915e-08	0.5558032851519671
819	3.46139090585825e-08	0.5558040462909507
820	3.568118755901863e-08	0.5557500054231153
821	3.474746420418162e-08	0.5557971960400984
822	3.423087391224422e-08	0.5558238359045242
823	3.572697969970275e-08	0.5557477220061645
824	3.7230744265544997e-08	0.5556742720942472
825	3.763022331224115e-08	0.5556552436196573
826	3.59107188114194e-08	0.5557385883383613
827	3.736610347038044e-08	0.5556678024128867
828	3.667054304451313e-08	0.555701292528165
829	3.37144379947065e-08	0.5558516174774256
830	3.431881193003218e-08	0.5558200302096062
831	3.489634758604574e-08	0.5557903457892459
832	3.6335128624736994e-08	0.555718418155296
833	3.580331401745341e-08	0.55574467745023
834	3.531679056133355e-08	0.5557690338977052
835	3.5075939568073836e-08	0.5557812121214427
836	3.556684793278044e-08	0.5557564751044758
837	3.0613124570444434e-08	0.5560236348877187
838	3.576468247964129e-08	0.5557481025756563
839	3.985955375782005e-08	0.5555547732738224
840	3.823660844096524e-08	0.5556289843247232
841	3.531641832068318e-08	0.5557705561756724
842	3.5810576582662284e-08	0.5557458191587055
843	3.7493340059333374e-08	0.5556639967179687
844	3.36165746172527e-08	0.5558590385825156
845	3.494428071963727e-08	0.5557901555045001
846	3.4138755545940816e-08	0.5558316375791061
847	3.3731941099898435e-08	0.5558529494706469
848	3.280884421589571e-08	0.5559029943588184
849	2.56045793803898e-08	0.5563454063930346
850	2.2839350083158518e-08	0.556547298508434
851	2.5375451384229135e-08	0.5563627223049115
852	2.4376001027350333e-08	0.5564335082303861
853	2.7101007053801062e-08	0.5562466486099128
854	2.8797383730775947e-08	0.5561393280132255
855	2.8797383730775947e-08	0.5561393280132255
856	3.0747457696656284e-08	0.5560240154572105
857	3.030827100989808e-08	0.556049513613161
858	2.9843094133306596e-08	0.5560769146165705
859	3.198558078731689e-08	0.5559539906707195
860	3.13135270535632e-08	0.5559916670504076
861	3.2566763285864776e-08	0.5559220228334084
862	3.118612318717249e-08	0.5559988978707517
863	2.9708727661213408e-08	0.5560849065758983
864	3.137405234807747e-08	0.5559882419249814
865	3.2471967825236494e-08	0.5559279216605313
866	3.1885596195133794e-08	0.5559602700673342
867	3.1531952851557247e-08	0.5559800596809077
868	3.0105833535577994e-08	0.556062833545374
869	3.076592474382932e-08	0.5560243960267023
870	2.7339869700913934e-08	0.5562333286776999
871	2.5329101250642628e-08	0.5563695725557639
872	2.6677345142644063e-08	0.5562788067319698
873	2.6978027271555607e-08	0.5562590171183963
874	3.341467909488878e-08	0.5558820630367695
875	2.627846444555775e-08	0.5563117259930105
876	2.99910031494833e-08	0.5560780563250459
877	2.7266865601968675e-08	0.5562472194641506
878	2.6588002288162895e-08	0.556291746094691
879	2.4046480688409613e-08	0.5564702331863447
880	2.216206229928436e-08	0.556613707884753
881	1.9049855132513175e-08	0.5568795356747744
882	2.0152912825355584e-08	0.5567817293153822
883	2.147661274942132e-08	0.556670222454285
884	2.1753186867017098e-08	0.5566477688542689
885	2.2919262998952137e-08	0.5565560516067454
886	2.320882665460631e-08	0.556533978576221
887	2.3742095274613348e-08	0.5564940187795822
888	2.3568128944893894e-08	0.5565069581423033
889	2.4000194217195112e-08	0.5564749903049921
890	2.4026153383877484e-08	0.5564730874575332
891	2.2413658005067892e-08	0.5565952502644007
892	2.2785665248662912e-08	0.5565663269830239
893	2.4000194217195112e-08	0.5564749903049921
894	2.3927653289601133e-08	0.5564803182778774
895	2.3843898036692212e-08	0.5564871685287298
896	2.3843898036692212e-08	0.5564871685287298
897	2.164397430463499e-08	0.5566572830915639
898	2.164397430463499e-08	0.5566572830915639
899	2.121629843721207e-08	0.5566922954848094
900	2.2118331041616995e-08	0.556619226142384
901	2.1110668058145126e-08	0.5567010485831208
902	1.96288119541827e-08	0.5568285393628734
903	1.9210572858593794e-08	0.5568662157425615
904	1.9239858814125896e-08	0.5568635517561189
905	2.086466883366256e-08	0.5567215993356779
906	2.113817448439469e-08	0.55669876516617
907	2.113817448439469e-08	0.55669876516617
908	2.113817448439469e-08	0.55669876516617
909	2.0425315088002932e-08	0.5567588951458742
910	2.01520094773864e-08	0.5567824904543657
911	1.9727236789838617e-08	0.556819786264562
912	2.03323432543224e-08	0.556766887105202
913	2.074721951997208e-08	0.5567314941424647
914	2.1331696018627404e-08	0.5566827812475144
915	2.1545621665426603e-08	0.5566652750508917
916	2.0688735864421123e-08	0.556736441545858
917	1.8203635113062294e-08	0.5569609775460194
918	1.7305389599948894e-08	0.5570492696681167
919	1.6385644821275596e-08	0.5571444120410665
920	1.7184922657556954e-08	0.5570614478918543
921	1.7479998667366024e-08	0.557031763471494
922	1.6722104711759952e-08	0.5571090190783292
923	1.5472040285218834e-08	0.5572448823869014
924	1.5472040285218834e-08	0.5572448823869014
925	1.578335654065088e-08	0.5572102505631477
926	1.6026962245485014e-08	0.5571836106987218
927	1.914316367025217e-08	0.5568743979866352
928	1.8874210845678924e-08	0.5568991350036021
929	1.7091639793204042e-08	0.5570722941223706
930	1.6972621084459082e-08	0.5570844723461081
931	1.5595458680036794e-08	0.5572317527394344
932	1.5891786678444964e-08	0.5571990237631397
933	1.6796613991866076e-08	0.5571033105359522
934	1.653804286015681e-08	0.55713033096987
935	1.559982991219913e-08	0.5572319430241802
936	1.5976428643456596e-08	0.5571904609495741
937	1.5616914789256386e-08	0.5572300401767213
938	1.6106261009581083e-08	0.5571763798783776
939	1.6106261009581083e-08	0.5571763798783776
940	1.571292647516931e-08	0.5572193842309509
941	1.558958770138425e-08	0.5572330847326556
942	1.6109784175950777e-08	0.5571759993088858
943	1.6523591083185198e-08	0.5571318532478371
944	1.9278061333548716e-08	0.5568627906171353
945	2.143882972702068e-08	0.5566766921356456
946	2.1923052686872156e-08	0.5566374934779903
947	2.109278930776932e-08	0.5567052348475305
948	2.2461634468762127e-08	0.5565948696949089
949	2.1235156875756474e-08	0.5566934371932848
950	2.0536988493960326e-08	0.5567520448950218
951	1.9779252510991577e-08	0.556817883417103
952	2.203383676070757e-08	0.5566293112339167
953	2.2414260586653158e-08	0.5565992462440645
954	1.6867463401358175e-08	0.5570966505698457
955	1.6867463401358175e-08	0.5570966505698457
956	1.605094586575263e-08	0.5571830398444841
957	1.605094586575263e-08	0.5571830398444841
958	1.5686373267440124e-08	0.557222999641123
959	1.5296307481396894e-08	0.5572667651326798
960	1.8193141809977378e-08	0.5569666860883964
961	1.7565520580613116e-08	0.557027957776576
962	2.1131452023943286e-08	0.5567059959865142
963	2.224195736838626e-08	0.5566167524406873
964	2.2184201868163997e-08	0.5566213192745889
965	2.2490054478219088e-08	0.5565979142508433
966	2.2490054478219088e-08	0.5565979142508433
967	2.2927667290617284e-08	0.5565640435660731
968	2.3547089231378664e-08	0.5565178043728196
969	2.3947625826931658e-08	0.5564881199524593
970	2.388041356986142e-08	0.5564930673558527
971	3.5441846463143273e-08	0.555797766894336
972	3.663467515539338e-08	0.5557387786231072
973	3.534353287887587e-08	0.5558027142977294
974	3.53359812611377e-08	0.5558030948672212
975	3.4670118232494957e-08	0.5558369655519914
976	3.341759850825163e-08	0.5559024235045807
977	3.563263885685405e-08	0.5557888235112788
978	3.656719851824412e-08	0.5557439163112465
979	3.441435367623295e-08	0.5558519980469173
980	3.441435367623295e-08	0.5558519980469173
981	3.339884488012076e-08	0.5559052777757693
982	3.25934579020234e-08	0.5559486626978343
983	3.4062850708069176e-08	0.5558702653825237
984	3.473222743724134e-08	0.55583563355877
985	3.4963156934767274e-08	0.5558238359045242
986	3.4963156934767274e-08	0.5558238359045242
987	3.577937518871132e-08	0.55578273439941
988	3.648922313469304e-08	0.5557477220061645
989	3.6676635604997555e-08	0.5557385883383613
990	3.6676635604997555e-08	0.5557385883383613
991	3.711756900169515e-08	0.5557172764468206
992	3.581760728151824e-08	0.555780831551951
993	3.561162367562348e-08	0.5557911069282295
994	3.6621877415674086e-08	0.5557412523248039
995	3.748360623144318e-08	0.5556997702501978
996	3.72286030878644e-08	0.5557119484739353
997	3.5112933301146385e-08	0.5558162245146883
998	3.5112933301146385e-08	0.5558162245146883
999	3.5588807655542624e-08	0.555792248636705

==> data/stats-mannwhitneyu-varghadelaneya-codet5p-linevul-oe.dat <==
rank	pvalue	effect_val
1	2.247472871468539e-09	0.5144972239358421
2	1.2088559137479646e-14	0.5234339470270102
3	1.2584119583976573e-17	0.5312472289783878
4	3.094834451953095e-23	0.5410929423007176
5	3.7470101428916715e-29	0.5505851065651662
6	2.5581657666048966e-32	0.5575137547328574
7	5.26697468872378e-36	0.5657504202438614
8	1.4152813900670696e-34	0.5654364504131272
9	2.859841117108339e-36	0.5685247718390755
10	1.0638535830087924e-40	0.5758446454443358
11	3.4759668465429883e-43	0.5801648703152371
12	1.0794012112303836e-40	0.57928118795528
13	3.186632828977286e-44	0.5850270261424602
14	1.7573615196795922e-43	0.5853893282986526
15	1.742450202212956e-42	0.5871397576761818
16	1.5050057759950262e-40	0.5858890160413847
17	5.605760888058622e-40	0.5866861188419574
18	2.1211263638722599e-35	0.5829997324596473
19	8.990411981928469e-37	0.5861282039669803
20	1.0791148435557119e-38	0.589662172267825
21	1.4544238543717517e-36	0.5910965386824152
22	5.96120599712682e-38	0.5936807958164757
23	7.997213260354201e-39	0.595994848611359
24	1.9174396664651996e-38	0.5960570717232682
25	1.4441660894354813e-42	0.6044531958513358
26	4.8705270037186295e-43	0.6059275220625648
27	1.0911031708368195e-43	0.6076638703688975
28	8.71997089142395e-41	0.60499036968901
29	1.7486648315762916e-40	0.6058751937574425
30	4.754039220476483e-41	0.6070682791142321
31	1.2055477015684732e-43	0.6116160845412292
32	1.2278717857910416e-46	0.6166063020024425
33	8.980310099943068e-48	0.61837119302066
34	2.3221612626994146e-49	0.6211641925209722
35	1.1765856995890293e-49	0.6218764283248739
36	1.3536450785526067e-49	0.6222977187522953
37	2.5391546119879984e-49	0.622960861091755
38	4.9513961698364416e-51	0.6263100629043313
39	7.754408755477139e-51	0.6266415389316882
40	1.2654365854564262e-51	0.6280770470547536
41	2.4866764664205636e-50	0.6272961184575823
42	1.7764035760063343e-48	0.6254111577647022
43	3.573335870873815e-48	0.6251430465577299
44	3.943473309387724e-47	0.6244450821097707
45	2.8143955882482296e-47	0.6247468737167673
46	2.000065536068135e-47	0.6252513185781468
47	3.873527805746157e-47	0.6250553252898703
48	5.132617468932624e-48	0.6267210779554742
49	3.464751902012921e-47	0.626219867934775
50	3.464751902012921e-47	0.626219867934775
51	2.2866591505667093e-46	0.6254492147138822
52	2.269755321658576e-46	0.6255154338054552
53	4.145385374934673e-46	0.6253913681511287
54	2.1312669209469123e-46	0.6260421419821048
55	1.533627774587296e-46	0.6263344193518064
56	4.175036105524369e-47	0.6273707100779748
57	7.543502197190363e-47	0.6271884172914032
58	7.179120196610355e-47	0.627455577074646
59	7.086810754018553e-47	0.6275223670204567
60	1.6842015085337134e-46	0.6272517821117878
61	3.780153372932726e-46	0.6271798544778378
62	5.0009140786244965e-46	0.6270902303625191
63	2.6564509070945018e-46	0.6275967683561035
64	6.2881646364496304e-46	0.6271990732371736
65	8.149330819977625e-46	0.6271752876439362
66	7.832127137130317e-45	0.6260739195346701
67	7.472735404148493e-45	0.6262645848500613
68	2.9510711243037664e-45	0.6270413271828229
69	6.852259868102217e-45	0.626585214646902
70	7.650918350070526e-46	0.6284756935974131
71	1.830843081306697e-50	0.6359814753994172
72	1.1066206983859572e-50	0.636625208694795
73	1.0354168062687892e-50	0.6367686833932032
74	1.6749968009658775e-50	0.6366297755286967
75	1.694212518052179e-51	0.6384003750892911
76	6.535772479771904e-51	0.6377067871904876
77	1.1179153272186071e-50	0.6374293520309662
78	1.0038176628875643e-50	0.6376434223701031
79	2.228510554974493e-50	0.6372289821935341
80	2.6063896423335166e-50	0.6373031932444349
81	1.732025817061326e-50	0.6377231516786349
82	9.17280909645619e-51	0.6382091389196621
83	3.9688265466220604e-53	0.6419425256342095
84	9.384456721652803e-53	0.6417096171052286
85	8.977250030721541e-53	0.6417834475866376
86	6.348650972593645e-53	0.6420629758783639
87	1.2497962297342215e-52	0.6418165571324241
88	9.831137794773583e-54	0.6436733556829111
89	1.2059989634361763e-53	0.6436193148150756
90	8.103423157391795e-54	0.643972483303465
91	5.712902277152945e-54	0.64425067960197
92	8.968059443571765e-54	0.6440700993781114
93	1.8875051465503161e-53	0.6439332846458097
94	4.787322590003501e-53	0.6435003868488884
95	2.4151952759108156e-53	0.6440465040696198
96	1.3436813835727216e-53	0.6444453408970251
97	7.293002965852311e-53	0.6435675573641909
98	7.293002965852311e-53	0.6435675573641909
99	7.500946188789587e-51	0.6412049819591032
100	3.713784224958457e-49	0.6390796916321522
101	6.872200130796701e-48	0.6374544696174249
102	1.9201782409361952e-47	0.6369557332984224
103	2.978841916479388e-47	0.6367064602812942
104	8.541448712284894e-47	0.6361451202808908
105	3.010378737912717e-46	0.6354593340566691
106	3.468971603912986e-46	0.6354545769380215
107	7.846811400538156e-46	0.6350186345851659
108	2.7026169232402274e-46	0.6358661628434021
109	4.121133932211915e-46	0.6356210760906836
110	5.086675164069749e-46	0.6354985327143243
111	2.7103491794372263e-45	0.6345181857034503
112	1.3668503497833515e-44	0.633595304685838
113	1.677876759570454e-44	0.6334729515942246
114	2.526113524261272e-44	0.6332282454109979
115	1.5709244692933686e-44	0.6335836973163381
116	4.610136478537886e-45	0.6345280805102371
117	6.444690357488232e-45	0.6343998285915009
118	3.4754915365922225e-45	0.6349786747885271
119	4.821299706953132e-45	0.6348534674257252
120	3.8091358041411955e-45	0.6350287196766986
121	4.648277390218514e-45	0.6349099819952573
122	4.015709788524983e-45	0.6351352791344023
123	4.543099664152546e-45	0.6351299511615172
124	7.885172062233485e-45	0.6348332972426598
125	8.910358504960942e-45	0.6348270178460451
126	5.613121558565175e-45	0.635171813805615
127	6.815863719660159e-45	0.6350551692563786
128	3.282657795039692e-45	0.6356273554872983
129	4.830493438301893e-45	0.6353955886667928
130	1.716144996235854e-44	0.6346959116561205
131	1.654968624226922e-44	0.6347503330934476
132	2.9235142078134257e-44	0.6344043954254025
133	2.4418647845096146e-44	0.6346736483408502
134	2.1888677007344384e-44	0.6348352000901188
135	2.8441167478719735e-44	0.6347691712832917
136	2.7419255366473377e-44	0.6348226412968895
137	3.9654557102799296e-44	0.634596583018761
138	4.597013345305293e-44	0.6345366433238027
139	9.5653623827852e-44	0.6340852879065291
140	4.969100553082332e-44	0.6345802185306135
141	4.620777821849855e-44	0.6346856362798419
142	2.1482560915229933e-44	0.6353375518192934
143	1.991565407558393e-44	0.6354441112769971
144	1.7762406192801647e-44	0.6356039504635527
145	2.919207781709745e-44	0.6353278472972526
146	1.896123169095005e-44	0.635652473073757
147	1.3086797041611455e-44	0.636027143738433
148	2.540567014467046e-44	0.6356473353856178
149	3.025926542371809e-44	0.6355392536499469
150	3.603232208406844e-44	0.635431171914276
151	4.289754010850371e-44	0.6353230901786051
152	6.076198515800549e-44	0.6351069267072633
153	5.430773448735586e-44	0.6352616282056796
154	9.113674442086624e-44	0.63493909556138
155	1.1499519119340206e-43	0.6348770627342167
156	1.5590474664181536e-43	0.634713798422235
157	5.335904043052934e-44	0.6355489581719878
158	3.3903325205575844e-44	0.635913734029877
159	1.2482988277186112e-43	0.6351250037581238
160	4.490577329210464e-44	0.6358994626739345
161	5.099005265370153e-44	0.6358465635145745
162	8.053191125071585e-44	0.635586253982184
163	9.137842557571067e-44	0.6355329742533322
164	3.3779657884034136e-43	0.6347063773171449
165	2.2684309080240427e-43	0.6350100717716005
166	1.858371007993051e-43	0.6351619189988282
167	2.3848433082347823e-43	0.635054598402141
168	1.603670089311577e-43	0.6353567705786293
169	2.1302919914843506e-43	0.6352018787954671
170	1.4343672258733513e-43	0.6355029092634801
171	2.4230556370591186e-43	0.6352445025785486
172	3.3251268023810156e-43	0.6350428007478952
173	3.3251268023810156e-43	0.6350428007478952
174	2.1694129937375202e-43	0.6353883578464485
175	1.7848586395982623e-43	0.635536970232996
176	9.928735208621875e-44	0.6359828073926385
177	2.8519909046784455e-43	0.6353352684023427
178	2.7473751270412364e-43	0.6353830298735634
179	2.7473751270412364e-43	0.6353830298735634
180	2.2660364909557233e-43	0.6355299296973977
181	1.2700738071186382e-43	0.6359706291689009
182	1.482225218666004e-43	0.6358722519552709
183	2.744814805154394e-43	0.6354787431007508
184	3.7313721097221224e-43	0.6352819886734908
185	3.7313721097221224e-43	0.6352819886734908
186	3.4638711785890762e-43	0.6353763699074569
187	4.699909129906744e-43	0.6351803766191805
188	6.372727557366556e-43	0.634984383330904
189	5.924542023496128e-43	0.635077242286903
190	4.06622116147707e-43	0.6353653333921947
191	3.3677671307382322e-43	0.6355093789448406
192	3.916539860981613e-43	0.635412333724432
193	2.6872841386267366e-43	0.6357000442602319
194	1.2624108274531409e-43	0.6362754653318319
195	1.7035923692469975e-43	0.6360836583079652
196	1.978532190789168e-43	0.6359877547960319
197	2.297474132379783e-43	0.6358918512840985
198	3.593804301605282e-43	0.6356041407482986
199	3.593804301605282e-43	0.6356041407482986
200	3.593804301605282e-43	0.6356041407482986
201	3.332900419670379e-43	0.6356973802737893
202	2.296474161205623e-43	0.635981665684163
203	2.662563130716483e-43	0.6358865233112134
204	2.662563130716483e-43	0.6358865233112134
205	3.577430293014615e-43	0.6356962385653139
206	5.565007134873567e-43	0.6354108114464647
207	5.362480608064721e-43	0.6354566700702264
208	6.209590573422798e-43	0.6353617179820227
209	2.976700814575596e-43	0.6359241996909015
210	2.4758028964576567e-43	0.6360648201181212
211	1.7118002087817432e-43	0.6363460609725605
212	8.166342671779308e-44	0.6369085426814394
213	9.439411622199992e-44	0.6368156837254404
214	6.51805415296174e-44	0.6370965440103881
215	6.51805415296174e-44	0.6370965440103881
216	5.414922173361881e-44	0.6372369741528618
217	6.255258636141485e-44	0.6371446860511005
218	1.2839295924203328e-43	0.6366832455422944
219	6.161782785945824e-44	0.637240399278288
220	6.820944702621224e-44	0.6371966337867312
221	5.678195661491251e-44	0.6373355416512377
222	7.544310486403426e-44	0.6371532488646661
223	8.694204905002874e-44	0.6370621024713803
224	7.244690128998686e-44	0.6372004394816491
225	8.011816014419147e-44	0.6371568642748382
226	7.692034857046325e-44	0.6372040548918212
227	1.5531211837063047e-43	0.6367511771965805
228	1.2469778812965657e-43	0.6369342311221358
229	8.701845828403017e-44	0.6372074800172474
230	7.267426700940429e-44	0.6373441044648032
231	8.352619542268685e-44	0.6372544803494846
232	8.352619542268685e-44	0.6372544803494846
233	5.369344513411312e-44	0.6376209687700869
234	8.94078085128496e-44	0.6373127074817297
235	8.240613285036245e-44	0.6374055664377287
236	7.592689416174083e-44	0.6374984253937277
237	7.592689416174083e-44	0.6374984253937277
238	1.962783462794569e-43	0.6368830445254888
239	1.962783462794569e-43	0.6368830445254888
240	1.962783462794569e-43	0.6368830445254888
241	1.5844665654501195e-43	0.6370611510476507
242	1.5844665654501195e-43	0.6370611510476507
243	1.5844665654501195e-43	0.6370611510476507
244	1.9929745604536538e-43	0.6369313768509473
245	1.91594648987088e-43	0.6369762840509796
246	1.3541626618712697e-43	0.637240399278288
247	1.3541626618712697e-43	0.637240399278288
248	1.3541626618712697e-43	0.637240399278288
249	1.9407674462767183e-43	0.6370253775154217
250	1.374466171756021e-43	0.6372879704647629
251	1.374466171756021e-43	0.6372879704647629
252	1.5691823609810555e-43	0.6372017714748704
253	1.5691823609810555e-43	0.6372017714748704
254	1.0678371320965472e-43	0.6375088910547522
255	1.0678371320965472e-43	0.6375088910547522
256	7.562002129583731e-44	0.6377707228651098
257	6.104503807934213e-44	0.6379473071093045
258	4.3208488273916725e-44	0.6382087583501703
259	4.1417358654649465e-44	0.638254997543424
260	4.1417358654649465e-44	0.638254997543424
261	4.1417358654649465e-44	0.638254997543424
262	4.1417358654649465e-44	0.638254997543424
263	4.1417358654649465e-44	0.638254997543424
264	5.865655297923845e-44	0.6380483483093771
265	7.600768005746948e-44	0.637880136594002
266	8.650654933494236e-44	0.6377960307363144
267	9.844370274151335e-44	0.6377119248786269
268	1.1201453810563838e-43	0.6376278190209393
269	1.1201453810563838e-43	0.6376278190209393
270	1.1201453810563838e-43	0.6376278190209393
271	1.449739699947254e-43	0.6374596073055642
272	2.132658082434488e-43	0.6372072897325015
273	2.132658082434488e-43	0.6372072897325015
274	2.132658082434488e-43	0.6372072897325015
275	2.132658082434488e-43	0.6372072897325015
276	2.132658082434488e-43	0.6372072897325015
277	2.132658082434488e-43	0.6372072897325015
278	1.7333489822915603e-43	0.6373789265733029
279	1.6657627107454782e-43	0.6374228823496055
280	1.6657627107454782e-43	0.6374228823496055
281	1.6657627107454782e-43	0.6374228823496055
282	1.892591071687063e-43	0.6373393473461557
283	2.442248522100326e-43	0.6371722773392561
284	3.4393423014517878e-43	0.6369650572509715
285	3.4393423014517878e-43	0.6369650572509715
286	4.262881953691026e-43	0.6368411818813909
287	5.4855059646909865e-43	0.6366748730134748
288	4.4853822330879625e-43	0.6368421333051204
289	5.084853205785871e-43	0.6367593594406542
290	9.150904857360659e-43	0.6363875430471666
291	1.0363792790643676e-42	0.6363049594674463
292	8.50780457964948e-43	0.6364693654879034
293	8.50780457964948e-43	0.6364693654879034
294	7.244178367919056e-43	0.6365926700032463
295	7.899161438209672e-43	0.6365519490676238
296	9.74007084645175e-43	0.6364294056912645
297	9.74007084645175e-43	0.6364294056912645
298	8.304535784420313e-43	0.6365517587828778
299	9.38790143588352e-43	0.6364703169116329
300	1.0229414786251559e-42	0.6364295959760105
301	1.0229414786251559e-42	0.6364295959760105
302	8.41546151255602e-43	0.6365919088642626
303	1.0732218452565196e-42	0.6364301668302481
304	1.0732218452565196e-42	0.6364301668302481
305	9.164642543244365e-43	0.636551378213386
306	9.164642543244365e-43	0.636551378213386
307	1.167838117845114e-42	0.6363900167488633
308	1.3180921240178608e-42	0.636309336016602
309	1.126588233861931e-42	0.6364299765455022
310	1.2258261847246982e-42	0.6363896361793715
311	1.3825975172514307e-42	0.636309336016602
312	1.3825975172514307e-42	0.636309336016602
313	1.3825975172514307e-42	0.636309336016602
314	1.5042376084780414e-42	0.6362688053657254
315	9.426233731282398e-43	0.6366278726812377
316	9.426233731282398e-43	0.6366278726812377
317	9.426233731282398e-43	0.6366278726812377
318	8.064278807686092e-43	0.6367475617864085
319	9.0844780218784e-43	0.6366682130473683
320	9.0844780218784e-43	0.6366682130473683
321	6.650947598805731e-43	0.6369072106882181
322	9.491600874780324e-43	0.6366703061795732
323	1.3532904044946308e-42	0.6364334016709284
324	1.3532904044946308e-42	0.6364334016709284
325	1.522831629523747e-42	0.6363544335013801
326	1.4694363596260348e-42	0.6363936321590354
327	1.8590468313061646e-42	0.6362360763894307
328	2.0907083270835086e-42	0.6361572985046283
329	2.2699674414804745e-42	0.6361171484232435
330	2.192146827870783e-42	0.6361555859419152
331	1.8835981458596737e-42	0.6362724207758974
332	2.1162895461290527e-42	0.6361942137453328
333	1.8188069833529726e-42	0.6363108582945691
334	2.576588731828223e-42	0.6360768080571129
335	2.2163748363703043e-42	0.6361928817521115
336	2.7932174174648725e-42	0.6360372288299657
337	2.7932174174648725e-42	0.6360372288299657
338	2.7932174174648725e-42	0.6360372288299657
339	3.135240012018889e-42	0.6359594023688928
340	3.5187933505149676e-42	0.63588157590782
341	3.030566760503592e-42	0.6359968884638351
342	3.030566760503592e-42	0.6359968884638351
343	3.030566760503592e-42	0.6359968884638351
344	5.201785584537763e-42	0.6356463839618882
345	5.201785584537763e-42	0.6356463839618882
346	5.831973821387206e-42	0.6355689380703071
347	5.831973821387206e-42	0.6355689380703071
348	1.2950088176491237e-41	0.6350268168292397
349	1.8202146371549202e-41	0.6347944791544964
350	1.3235236545466473e-41	0.6350532664089197
351	7.436294619328975e-42	0.6355008161312752
352	8.316614234735338e-42	0.6354247022329154
353	8.316614234735338e-42	0.6354247022329154
354	8.316614234735338e-42	0.6354247022329154
355	8.316614234735338e-42	0.6354247022329154
356	8.316614234735338e-42	0.6354247022329154
357	9.300274984900743e-42	0.6353485883345555
358	9.300274984900743e-42	0.6353485883345555
359	9.300274984900743e-42	0.6353485883345555
360	6.97558915640465e-42	0.6355716020567498
361	6.040160544387654e-42	0.6356831089178469
362	3.391709673015714e-42	0.6361291363622352
363	3.7874876830176765e-42	0.6360543544570967
364	3.7874876830176765e-42	0.6360543544570967
365	5.687642704712578e-42	0.6357917615077554
366	5.687642704712578e-42	0.6357917615077554
367	7.900501406504518e-42	0.6355679866465777
368	1.0965422358024226e-41	0.6353442117853999
369	1.1848980301828416e-41	0.6353042519887611
370	1.320989434593319e-41	0.6352298506531143
371	1.4725804944652787e-41	0.6351554493174676
372	1.6414214993267167e-41	0.635081047981821
373	1.6414214993267167e-41	0.635081047981821
374	2.272019064281376e-41	0.6348578439748809
375	2.272019064281376e-41	0.6348578439748809
376	1.9786609316608514e-41	0.63496554514106
377	2.4555055528396807e-41	0.6348171230392584
378	2.4555055528396807e-41	0.6348171230392584
379	2.4555055528396807e-41	0.6348171230392584
380	2.4555055528396807e-41	0.6348171230392584
381	2.4555055528396807e-41	0.6348171230392584
382	2.73506929643536e-41	0.6347429119883576
383	2.73506929643536e-41	0.6347429119883576
384	3.046194023404971e-41	0.6346687009374569
385	3.046194023404971e-41	0.6346687009374569
386	5.062182079377038e-41	0.6343303746592476
387	5.062182079377038e-41	0.6343303746592476
388	3.3728819002034256e-41	0.6346477696154079
389	5.158668540282231e-41	0.6343539699677392
390	5.735599301676107e-41	0.6342805200558219
391	5.735599301676107e-41	0.6342805200558219
392	5.735599301676107e-41	0.6342805200558219
393	7.088427091460796e-41	0.6341336202319876
394	6.203722159315117e-41	0.6342380865574864
395	5.428880753266887e-41	0.6343425528829851
396	5.428880753266887e-41	0.6343425528829851
397	4.490226521565057e-41	0.6345098131746307
398	7.569932491987469e-41	0.6341473207336923
399	7.569932491987469e-41	0.6341473207336923
400	6.636488386244141e-41	0.6342504550659698
401	5.099180820923329e-41	0.6344567237305249
402	6.272932174956379e-41	0.6343128684626248
403	6.272932174956379e-41	0.6343128684626248
404	6.272932174956379e-41	0.6343128684626248
405	5.5012473807227e-41	0.6344156222254105
406	5.5012473807227e-41	0.6344156222254105
407	5.5012473807227e-41	0.6344156222254105
408	4.82401325757496e-41	0.6345183759881963
409	4.82401325757496e-41	0.6345183759881963
410	4.82401325757496e-41	0.6345183759881963
411	1.4722605154953196e-41	0.6354431598532676
412	1.4722605154953196e-41	0.6354431598532676
413	1.4722605154953196e-41	0.6354431598532676
414	1.4722605154953196e-41	0.6354431598532676
415	1.4722605154953196e-41	0.6354431598532676
416	1.289729690192199e-41	0.6355459136160533
417	1.0948388254173515e-41	0.6356817769246256
418	1.0948388254173515e-41	0.6356817769246256
419	9.591164608750867e-42	0.6357843404026653
420	9.591164608750867e-42	0.6357843404026653
421	1.060425775001997e-41	0.6357152670399039
422	8.14079816489456e-42	0.6359200134264917
423	8.14079816489456e-42	0.6359200134264917
424	8.14079816489456e-42	0.6359200134264917
425	5.2969062540746245e-42	0.6362608134063976
426	5.2969062540746245e-42	0.6362608134063976
427	4.064109782189711e-42	0.6364651792234937
428	4.064109782189711e-42	0.6364651792234937
429	3.5593639382199655e-42	0.6365673621320416
430	3.5593639382199655e-42	0.6365673621320416
431	1.0742215109520479e-42	0.6374870083089736
432	1.0352442192076167e-42	0.6375235429801864
433	1.0352442192076167e-42	0.6375235429801864
434	7.927533732287652e-43	0.6377275282277907
435	7.927533732287652e-43	0.6377275282277907
436	6.936192429886571e-43	0.6378295208515927
437	6.936192429886571e-43	0.6378295208515927
438	6.936192429886571e-43	0.6378295208515927
439	6.068216660038862e-43	0.6379315134753949
440	6.676195449432002e-43	0.637866816661789
441	6.676195449432002e-43	0.637866816661789
442	7.344579375852978e-43	0.6378021198481832
443	8.079319274665696e-43	0.6377374230345774
444	8.079319274665696e-43	0.6377374230345774
445	8.886947227039187e-43	0.6376727262209716
446	5.969704591419472e-43	0.6379764206754271
447	6.561877928868684e-43	0.637912294716059
448	6.561877928868684e-43	0.637912294716059
449	6.317532724800471e-43	0.6379492099567635
450	6.317532724800471e-43	0.6379492099567635
451	6.317532724800471e-43	0.6379492099567635
452	6.317532724800471e-43	0.6379492099567635
453	6.941808891661718e-43	0.6378852742821413
454	5.330796365058231e-43	0.6380865955433029
455	6.429677309910612e-43	0.637959485333042
456	6.429677309910612e-43	0.637959485333042
457	6.429677309910612e-43	0.637959485333042
458	6.429677309910612e-43	0.637959485333042
459	6.429677309910612e-43	0.637959485333042
460	6.429677309910612e-43	0.637959485333042
461	5.637119036759601e-43	0.6380597653941311
462	5.637119036759601e-43	0.6380597653941311
463	5.637119036759601e-43	0.6380597653941311
464	5.637119036759601e-43	0.6380597653941311
465	6.189001862982573e-43	0.6379964005737466
466	6.189001862982573e-43	0.6379964005737466
467	5.9585251677409245e-43	0.6380331255297051
468	6.53962467436971e-43	0.6379699509940665
469	6.53962467436971e-43	0.6379699509940665
470	6.53962467436971e-43	0.6379699509940665
471	5.737778388855092e-43	0.6380696602009178
472	5.033768743990759e-43	0.6381693694077691
473	5.033768743990759e-43	0.6381693694077691
474	4.249251484803758e-43	0.638305993855325
475	4.249251484803758e-43	0.638305993855325
476	5.108130330716767e-43	0.638181167062015
477	6.72938996125161e-43	0.6379939268720498
478	5.9130398049809665e-43	0.6380924943704258
479	1.3446709244524724e-42	0.6375324863632437
480	1.3446709244524724e-42	0.6375324863632437
481	1.4727287864499036e-42	0.6374702632513346
482	1.4727287864499036e-42	0.6374702632513346
483	1.1438132200282992e-42	0.6376635925531684
484	7.823646426244383e-43	0.6379535865059192
485	8.559034531520182e-43	0.6378923148177396
486	7.542196064806e-43	0.6379887891839106
487	6.645561934892193e-43	0.6380852635500815
488	6.645561934892193e-43	0.6380852635500815
489	5.854993862098571e-43	0.6381817379162527
490	5.854993862098571e-43	0.6381817379162527
491	5.854993862098571e-43	0.6381817379162527
492	5.854993862098571e-43	0.6381817379162527
493	5.854993862098571e-43	0.6381817379162527
494	5.854993862098571e-43	0.6381817379162527
495	5.854993862098571e-43	0.6381817379162527
496	5.854993862098571e-43	0.6381817379162527
497	5.1580079932209514e-43	0.6382782122824237
498	5.1580079932209514e-43	0.6382782122824237
499	5.1580079932209514e-43	0.6382782122824237
500	5.1580079932209514e-43	0.6382782122824237
501	5.1580079932209514e-43	0.6382782122824237
502	4.543582309671984e-43	0.6383746866485946
503	4.543582309671984e-43	0.6383746866485946
504	4.543582309671984e-43	0.6383746866485946
505	4.543582309671984e-43	0.6383746866485946
506	4.965006331952091e-43	0.6383143663841446
507	5.927667519820319e-43	0.6381937258552444
508	7.729178861824728e-43	0.6380127650618939
509	7.729178861824728e-43	0.6380127650618939
510	7.729178861824728e-43	0.6380127650618939
511	7.729178861824728e-43	0.6380127650618939
512	6.820395263817967e-43	0.6381080977195895
513	7.448690800521904e-43	0.6380479677398854
514	7.448690800521904e-43	0.6380479677398854
515	7.448690800521904e-43	0.6380479677398854
516	7.448690800521904e-43	0.6380479677398854
517	5.120084199645305e-43	0.6383333948587345
518	5.120084199645305e-43	0.6383333948587345
519	4.517862492987132e-43	0.6384285372316842
520	4.929475582899649e-43	0.6383691683909636
521	3.839399070566284e-43	0.6385590725673713
522	3.387952549960907e-43	0.6386540246555751
523	3.387952549960907e-43	0.6386540246555751
524	2.637369478201344e-43	0.6388439288319827
525	2.637369478201344e-43	0.6388439288319827
526	2.637369478201344e-43	0.6388439288319827
527	2.637369478201344e-43	0.6388439288319827
528	3.1324377051604496e-43	0.6387270939980005
529	3.1324377051604496e-43	0.6387270939980005
530	3.1324377051604496e-43	0.6387270939980005
531	3.1324377051604496e-43	0.6387270939980005
532	3.4135081275116082e-43	0.6386686765810093
533	3.4135081275116082e-43	0.6386686765810093
534	3.4135081275116082e-43	0.6386686765810093
535	3.4135081275116082e-43	0.6386686765810093
536	3.014102161650826e-43	0.6387630578149754
537	3.2836469604687336e-43	0.6387048306827303
538	2.561072668811225e-43	0.6388932125811707
539	2.561072668811225e-43	0.6388932125811707
540	2.561072668811225e-43	0.6388932125811707
541	1.9968100669112904e-43	0.6390815944796112
542	1.9968100669112904e-43	0.6390815944796112
543	1.9968100669112904e-43	0.6390815944796112
544	1.9968100669112904e-43	0.6390815944796112
545	1.9968100669112904e-43	0.6390815944796112
546	2.1733433136256326e-43	0.6390241284863496
547	2.1733433136256326e-43	0.6390241284863496
548	1.9193821378588947e-43	0.6391181291508239
549	1.69495052148173e-43	0.6392121298152982
550	1.69495052148173e-43	0.6392121298152982
551	1.496632094645206e-43	0.6393061304797725
552	1.496632094645206e-43	0.6393061304797725
553	1.496632094645206e-43	0.6393061304797725
554	1.496632094645206e-43	0.6393061304797725
555	1.496632094645206e-43	0.6393061304797725
556	1.496632094645206e-43	0.6393061304797725
557	1.496632094645206e-43	0.6393061304797725
558	1.496632094645206e-43	0.6393061304797725
559	1.496632094645206e-43	0.6393061304797725
560	1.321403727469677e-43	0.6394001311442469
561	1.321403727469677e-43	0.6394001311442469
562	1.321403727469677e-43	0.6394001311442469
563	1.4368732001094232e-43	0.6393434262899689
564	1.4368732001094232e-43	0.6393434262899689
565	1.4368732001094232e-43	0.6393434262899689
566	1.4368732001094232e-43	0.6393434262899689
567	1.4368732001094232e-43	0.6393434262899689
568	1.4368732001094232e-43	0.6393434262899689
569	1.4368732001094232e-43	0.6393434262899689
570	1.4368732001094232e-43	0.6393434262899689
571	1.4368732001094232e-43	0.6393434262899689
572	1.4368732001094232e-43	0.6393434262899689
573	1.4368732001094232e-43	0.6393434262899689
574	1.5623477138993696e-43	0.6392867214356908
575	1.5623477138993696e-43	0.6392867214356908
576	1.5623477138993696e-43	0.6392867214356908
577	1.5623477138993696e-43	0.6392867214356908
578	1.5623477138993696e-43	0.6392867214356908
579	2.0077687816360873e-43	0.6391166068728567
580	2.0077687816360873e-43	0.6391166068728567
581	2.0077687816360873e-43	0.6391166068728567
582	2.0077687816360873e-43	0.6391166068728567
583	2.0077687816360873e-43	0.6391166068728567
584	2.0077687816360873e-43	0.6391166068728567
585	2.0077687816360873e-43	0.6391166068728567
586	2.0077687816360873e-43	0.6391166068728567
587	2.0077687816360873e-43	0.6391166068728567
588	2.1826221341315917e-43	0.6390599020185787
589	2.3725746248845274e-43	0.6390031971643007
590	2.3725746248845274e-43	0.6390031971643007
591	2.3725746248845274e-43	0.6390031971643007
592	2.0990620387152393e-43	0.6390958658355537
593	2.2811123661584557e-43	0.6390393512660215
594	2.2811123661584557e-43	0.6390393512660215
595	2.478818439297921e-43	0.6389828366964894
596	2.478818439297921e-43	0.6389828366964894
597	2.478818439297921e-43	0.6389828366964894
598	2.478818439297921e-43	0.6389828366964894
599	2.478818439297921e-43	0.6389828366964894
600	2.478818439297921e-43	0.6389828366964894
601	2.478818439297921e-43	0.6389828366964894
602	2.478818439297921e-43	0.6389828366964894
603	2.478818439297921e-43	0.6389828366964894
604	2.6935151248833972e-43	0.6389263221269572
605	2.6935151248833972e-43	0.6389263221269572
606	2.591497449023341e-43	0.6389619053744404
607	2.815026067194806e-43	0.6389055810896542
608	2.815026067194806e-43	0.6389055810896542
609	2.815026067194806e-43	0.6389055810896542
610	2.815026067194806e-43	0.6389055810896542
611	2.815026067194806e-43	0.6389055810896542
612	2.815026067194806e-43	0.6389055810896542
613	2.70892333616839e-43	0.6389409740523915
614	2.70892333616839e-43	0.6389409740523915
615	2.70892333616839e-43	0.6389409740523915
616	2.9416127204700387e-43	0.6388848400523511
617	3.468120095755725e-43	0.6387725720522704
618	3.468120095755725e-43	0.6387725720522704
619	3.075884628402583e-43	0.6388635281608104
620	3.075884628402583e-43	0.6388635281608104
621	3.075884628402583e-43	0.6388635281608104
622	3.075884628402583e-43	0.6388635281608104
623	3.075884628402583e-43	0.6388635281608104
624	3.075884628402583e-43	0.6388635281608104
625	3.075884628402583e-43	0.6388635281608104
626	3.075884628402583e-43	0.6388635281608104
627	3.075884628402583e-43	0.6388635281608104
628	3.075884628402583e-43	0.6388635281608104
629	3.075884628402583e-43	0.6388635281608104
630	3.3388215277552825e-43	0.638807584445516
631	3.3388215277552825e-43	0.638807584445516
632	3.3388215277552825e-43	0.638807584445516
633	2.961857997306606e-43	0.63889835026931
634	2.961857997306606e-43	0.63889835026931
635	2.961857997306606e-43	0.63889835026931
636	2.961857997306606e-43	0.63889835026931
637	2.961857997306606e-43	0.63889835026931
638	2.627241244023657e-43	0.638989116093104
639	2.627241244023657e-43	0.638989116093104
640	2.627241244023657e-43	0.638989116093104
641	2.850404102593795e-43	0.6389335529473014
642	2.850404102593795e-43	0.6389335529473014
643	3.0923623149393046e-43	0.6388779898014988
644	3.0923623149393046e-43	0.6388779898014988
645	2.744426372213356e-43	0.6389683750558011
646	2.744426372213356e-43	0.6389683750558011
647	2.976568435991028e-43	0.6389130021947442
648	3.22818026899024e-43	0.6388576293336875
649	3.22818026899024e-43	0.6388576293336875
650	3.22818026899024e-43	0.6388576293336875
651	3.22818026899024e-43	0.6388576293336875
652	3.22818026899024e-43	0.6388576293336875
653	4.116702021872959e-43	0.6386915107505173
654	4.463772639211234e-43	0.6386361378894605
655	4.463772639211234e-43	0.6386361378894605
656	4.463772639211234e-43	0.6386361378894605
657	3.9683357997822184e-43	0.6387253814352873
658	3.9683357997822184e-43	0.6387253814352873
659	4.301714480485074e-43	0.6386701988589766
660	4.662862702172631e-43	0.6386150162826657
661	5.054073800481367e-43	0.6385598337063548
662	5.4778288698187865e-43	0.6385046511300441
663	4.875271667009399e-43	0.6385931335368873
664	5.282583240508248e-43	0.6385381412453224
665	5.7236354740253816e-43	0.6384831489537574
666	5.7236354740253816e-43	0.6384831489537574
667	5.096677581512101e-43	0.6385712507911088
668	5.096677581512101e-43	0.6385712507911088
669	5.979681056674416e-43	0.6384616467774707
670	5.979681056674416e-43	0.6384616467774707
671	5.979681056674416e-43	0.6384616467774707
672	7.0142617862979944e-43	0.6383520427638326
673	7.0142617862979944e-43	0.6383520427638326
674	7.0142617862979944e-43	0.6383520427638326
675	7.596287959584909e-43	0.6382972407570136
676	7.596287959584909e-43	0.6382972407570136
677	7.596287959584909e-43	0.6382972407570136
678	8.226199060801774e-43	0.6382424387501946
679	7.337607674149957e-43	0.6383293988790706
680	7.337607674149957e-43	0.6383293988790706
681	7.670855911232372e-43	0.6383071355638004
682	7.670855911232372e-43	0.6383071355638004
683	8.301986297637381e-43	0.6382527141264731
684	8.984602332935144e-43	0.6381982926891459
685	8.984602332935144e-43	0.6381982926891459
686	8.022369988185355e-43	0.6382844916790383
687	8.022369988185355e-43	0.6382844916790383
688	6.3946033833620605e-43	0.6384568896588232
689	6.3946033833620605e-43	0.6384568896588232
690	7.47819167368964e-43	0.6383491884926442
691	5.9661144452558404e-43	0.6385208253334455
692	4.249070385377698e-43	0.6387782805946475
693	2.6996978235562397e-43	0.6391215542762501
694	4.958351937642696e-43	0.6387044501132384
695	3.969181040323341e-43	0.6388730423981054
696	4.614357744520135e-43	0.6387695274963361
697	4.614357744520135e-43	0.6387695274963361
698	5.3634393312955635e-43	0.6386660125945668
699	5.782027414202263e-43	0.6386142551436821
700	5.782027414202263e-43	0.6386142551436821
701	7.242250907723633e-43	0.6384589827910281
702	7.242250907723633e-43	0.6384589827910281
703	7.242250907723633e-43	0.6384589827910281
704	7.242250907723633e-43	0.6384589827910281
705	5.810777616631706e-42	0.6370097741662579
706	4.974638958343163e-42	0.6371385969392318
707	7.161795387797008e-42	0.636882663955997
708	7.502020936287545e-42	0.636856404661063
709	7.502020936287545e-42	0.636856404661063
710	7.502020936287545e-42	0.636856404661063
711	1.0021040067239052e-41	0.6366524194134586
712	1.0021040067239052e-41	0.6366524194134586
713	1.0021040067239052e-41	0.6366524194134586
714	7.479171585218494e-42	0.6368773359831119
715	8.034208222693634e-42	0.6368269105254485
716	9.269766089100834e-42	0.6367260596101217
717	8.414625710786017e-42	0.6368004609457685
718	8.414625710786017e-42	0.6368004609457685
719	8.414625710786017e-42	0.6368004609457685
720	8.414625710786017e-42	0.6368004609457685
721	8.414625710786017e-42	0.6368004609457685
722	8.414625710786017e-42	0.6368004609457685
723	8.414625710786017e-42	0.6368004609457685
724	9.035895819481632e-42	0.636750225772851
725	9.035895819481632e-42	0.636750225772851
726	9.035895819481632e-42	0.636750225772851
727	9.702640819728425e-42	0.6366999905999335
728	9.702640819728425e-42	0.6366999905999335
729	9.702640819728425e-42	0.6366999905999335
730	9.702640819728425e-42	0.6366999905999335
731	9.702640819728425e-42	0.6366999905999335
732	9.702640819728425e-42	0.6366999905999335
733	9.702640819728425e-42	0.6366999905999335
734	9.702640819728425e-42	0.6366999905999335
735	9.702640819728425e-42	0.6366999905999335
736	9.702640819728425e-42	0.6366999905999335
737	1.118599159698838e-41	0.6365995202540986
738	1.118599159698838e-41	0.6365995202540986
739	1.118599159698838e-41	0.6365995202540986
740	1.118599159698838e-41	0.6365995202540986
741	1.118599159698838e-41	0.6365995202540986
742	1.118599159698838e-41	0.6365995202540986
743	1.118599159698838e-41	0.6365995202540986
744	1.118599159698838e-41	0.6365995202540986
745	1.118599159698838e-41	0.6365995202540986
746	1.118599159698838e-41	0.6365995202540986
747	1.118599159698838e-41	0.6365995202540986
748	1.118599159698838e-41	0.6365995202540986
749	1.118599159698838e-41	0.6365995202540986
750	1.118599159698838e-41	0.6365995202540986
751	1.118599159698838e-41	0.6365995202540986
752	1.118599159698838e-41	0.6365995202540986
753	1.118599159698838e-41	0.6365995202540986
754	1.118599159698838e-41	0.6365995202540986
755	1.118599159698838e-41	0.6365995202540986
756	1.118599159698838e-41	0.6365995202540986
757	1.118599159698838e-41	0.6365995202540986
758	1.118599159698838e-41	0.6365995202540986
759	1.118599159698838e-41	0.6365995202540986
760	1.118599159698838e-41	0.6365995202540986
761	1.118599159698838e-41	0.6365995202540986
762	1.118599159698838e-41	0.6365995202540986
763	1.118599159698838e-41	0.6365995202540986
764	1.118599159698838e-41	0.6365995202540986
765	1.2009925959404992e-41	0.6365492850811811
766	1.2009925959404992e-41	0.6365492850811811
767	1.2009925959404992e-41	0.6365492850811811
768	1.289402708195754e-41	0.6364990499082637
769	1.289402708195754e-41	0.6364990499082637
770	1.289402708195754e-41	0.6364990499082637
771	1.289402708195754e-41	0.6364990499082637
772	1.289402708195754e-41	0.6364990499082637
773	1.3842650456491626e-41	0.6364488147353462
774	1.3842650456491626e-41	0.6364488147353462
775	1.3842650456491626e-41	0.6364488147353462
776	1.4860464113944444e-41	0.6363985795624288
777	1.4860464113944444e-41	0.6363985795624288
778	1.3519343443190546e-41	0.6364714586201083
779	1.229857511015498e-41	0.6365443376777877
780	1.229857511015498e-41	0.6365443376777877
781	1.229857511015498e-41	0.6365443376777877
782	1.229857511015498e-41	0.6365443376777877
783	1.229857511015498e-41	0.6365443376777877
784	1.1187420431735446e-41	0.6366172167354673
785	1.1187420431735446e-41	0.6366172167354673
786	9.255676194504407e-42	0.6367629748508263
787	9.255676194504407e-42	0.6367629748508263
788	9.255676194504407e-42	0.6367629748508263
789	9.255676194504407e-42	0.6367629748508263
790	9.255676194504407e-42	0.6367629748508263
791	9.255676194504407e-42	0.6367629748508263
792	1.0640997880864859e-41	0.6366644073524503
793	8.017780291400996e-42	0.6368819028170134
794	8.017780291400996e-42	0.6368819028170134
795	8.017780291400996e-42	0.6368819028170134
796	7.295086018995207e-42	0.6369544013052011
797	7.295086018995207e-42	0.6369544013052011
798	7.295086018995207e-42	0.6369544013052011
799	7.295086018995207e-42	0.6369544013052011
800	7.295086018995207e-42	0.6369544013052011
801	7.295086018995207e-42	0.6369544013052011
802	7.109733757547744e-42	0.6369783771831845
803	7.109733757547744e-42	0.6369783771831845
804	7.109733757547744e-42	0.6369783771831845
805	7.109733757547744e-42	0.6369783771831845
806	7.109733757547744e-42	0.6369783771831845
807	7.109733757547744e-42	0.6369783771831845
808	7.109733757547744e-42	0.6369783771831845
809	7.109733757547744e-42	0.6369783771831845
810	7.109733757547744e-42	0.6369783771831845
811	7.109733757547744e-42	0.6369783771831845
812	7.109733757547744e-42	0.6369783771831845
813	7.109733757547744e-42	0.6369783771831845
814	7.613700599169221e-42	0.636930044857726
815	7.613700599169221e-42	0.636930044857726
816	7.613700599169221e-42	0.636930044857726
817	7.613700599169221e-42	0.636930044857726
818	7.613700599169221e-42	0.636930044857726
819	8.15308103902326e-42	0.6368817125322676
820	8.730341859510159e-42	0.6368333802068091
821	8.730341859510159e-42	0.6368333802068091
822	8.730341859510159e-42	0.6368333802068091
823	8.730341859510159e-42	0.6368333802068091
824	8.730341859510159e-42	0.6368333802068091
825	8.730341859510159e-42	0.6368333802068091
826	8.730341859510159e-42	0.6368333802068091
827	8.730341859510159e-42	0.6368333802068091
828	8.730341859510159e-42	0.6368333802068091
829	7.951489037451972e-42	0.6369051175560132
830	7.951489037451972e-42	0.6369051175560132
831	1.0440453453921244e-41	0.6367125493931629
832	1.0440453453921244e-41	0.6367125493931629
833	1.0440453453921244e-41	0.6367125493931629
834	1.0440453453921244e-41	0.6367125493931629
835	1.0440453453921244e-41	0.6367125493931629
836	1.0440453453921244e-41	0.6367125493931629
837	9.519201707324448e-42	0.6367835256033834
838	9.519201707324448e-42	0.6367835256033834
839	9.519201707324448e-42	0.6367835256033834
840	9.519201707324448e-42	0.6367835256033834
841	1.0186538722988127e-41	0.6367355738474167
842	1.0186538722988127e-41	0.6367355738474167
843	1.0186538722988127e-41	0.6367355738474167
844	9.289802438472905e-42	0.6368063597728914
845	9.289802438472905e-42	0.6368063597728914
846	9.289802438472905e-42	0.6368063597728914
847	9.289802438472905e-42	0.6368063597728914
848	8.471560903059259e-42	0.636877145698366
849	5.33832216002607e-42	0.637231075325739
850	4.866585829921095e-42	0.6373018612512136
851	4.866585829921095e-42	0.6373018612512136
852	4.866585829921095e-42	0.6373018612512136
853	4.866585829921095e-42	0.6373018612512136
854	5.1978489727696414e-42	0.6372554317732141
855	5.551463774981548e-42	0.6372090022952146
856	5.0634592881998306e-42	0.6372794076511974
857	5.0634592881998306e-42	0.6372794076511974
858	5.772518887147896e-42	0.6371869292646902
859	5.772518887147896e-42	0.6371869292646902
860	5.772518887147896e-42	0.6371869292646902
861	5.772518887147896e-42	0.6371869292646902
862	5.772518887147896e-42	0.6371869292646902
863	5.772518887147896e-42	0.6371869292646902
864	5.772518887147896e-42	0.6371869292646902
865	5.772518887147896e-42	0.6371869292646902
866	6.163132016499738e-42	0.6371406900714367
867	6.163132016499738e-42	0.6371406900714367
868	5.625779543394846e-42	0.6372105245731818
869	5.625779543394846e-42	0.6372105245731818
870	5.625779543394846e-42	0.6372105245731818
871	5.1350133132954916e-42	0.6372803590749269
872	5.1350133132954916e-42	0.6372803590749269
873	5.1350133132954916e-42	0.6372803590749269
874	5.1350133132954916e-42	0.6372803590749269
875	3.250873056954534e-42	0.6376295315836524
876	3.250873056954534e-42	0.6376295315836524
877	2.966364769340903e-42	0.6376993660853976
878	2.966364769340903e-42	0.6376993660853976
879	2.4694852355878676e-42	0.6378390350888877
880	2.4694852355878676e-42	0.6378390350888877
881	2.253013377474846e-42	0.6379088695906328
882	2.253013377474846e-42	0.6379088695906328
883	2.39915559820613e-42	0.6378647235295841
884	2.39915559820613e-42	0.6378647235295841
885	2.39915559820613e-42	0.6378647235295841
886	2.720225648067035e-42	0.6377764314074867
887	2.720225648067035e-42	0.6377764314074867
888	2.720225648067035e-42	0.6377764314074867
889	2.720225648067035e-42	0.6377764314074867
890	2.720225648067035e-42	0.6377764314074867
891	2.8963886950744535e-42	0.6377322853464381
892	2.8963886950744535e-42	0.6377322853464381
893	2.8963886950744535e-42	0.6377322853464381
894	2.8963886950744535e-42	0.6377322853464381
895	2.6453086381788544e-42	0.6378013587091996
896	2.6453086381788544e-42	0.6378013587091996
897	2.6453086381788544e-42	0.6378013587091996
898	2.6453086381788544e-42	0.6378013587091996
899	2.6453086381788544e-42	0.6378013587091996
900	2.6453086381788544e-42	0.6378013587091996
901	2.6453086381788544e-42	0.6378013587091996
902	2.6453086381788544e-42	0.6378013587091996
903	2.6453086381788544e-42	0.6378013587091996
904	2.6453086381788544e-42	0.6378013587091996
905	2.6453086381788544e-42	0.6378013587091996
906	2.6453086381788544e-42	0.6378013587091996
907	2.6453086381788544e-42	0.6378013587091996
908	2.6453086381788544e-42	0.6378013587091996
909	2.6453086381788544e-42	0.6378013587091996
910	2.8158601648085356e-42	0.6377574029328968
911	2.997310338000849e-42	0.6377134471565941
912	3.190349409724609e-42	0.6376694913802913
913	3.395710957223613e-42	0.6376255356039885
914	3.395710957223613e-42	0.6376255356039885
915	3.395710957223613e-42	0.6376255356039885
916	3.395710957223613e-42	0.6376255356039885
917	3.1046433237590205e-42	0.6376938478277664
918	3.1046433237590205e-42	0.6376938478277664
919	3.1046433237590205e-42	0.6376938478277664
920	3.1046433237590205e-42	0.6376938478277664
921	3.1046433237590205e-42	0.6376938478277664
922	3.1046433237590205e-42	0.6376938478277664
923	3.213849105065057e-42	0.6376746290684305
924	3.213849105065057e-42	0.6376746290684305
925	3.213849105065057e-42	0.6376746290684305
926	3.213849105065057e-42	0.6376746290684305
927	3.213849105065057e-42	0.6376746290684305
928	3.213849105065057e-42	0.6376746290684305
929	3.4187703224793853e-42	0.6376310538616197
930	3.4187703224793853e-42	0.6376310538616197
931	3.4187703224793853e-42	0.6376310538616197
932	3.4187703224793853e-42	0.6376310538616197
933	3.4187703224793853e-42	0.6376310538616197
934	3.4187703224793853e-42	0.6376310538616197
935	3.4187703224793853e-42	0.6376310538616197
936	3.4187703224793853e-42	0.6376310538616197
937	3.4187703224793853e-42	0.6376310538616197
938	3.4187703224793853e-42	0.6376310538616197
939	3.4187703224793853e-42	0.6376310538616197
940	3.4187703224793853e-42	0.6376310538616197
941	3.4187703224793853e-42	0.6376310538616197
942	3.4187703224793853e-42	0.6376310538616197
943	3.4187703224793853e-42	0.6376310538616197
944	3.4187703224793853e-42	0.6376310538616197
945	3.4187703224793853e-42	0.6376310538616197
946	3.636641874655273e-42	0.6375874786548086
947	3.636641874655273e-42	0.6375874786548086
948	3.636641874655273e-42	0.6375874786548086
949	3.636641874655273e-42	0.6375874786548086
950	3.636641874655273e-42	0.6375874786548086
951	3.636641874655273e-42	0.6375874786548086
952	3.636641874655273e-42	0.6375874786548086
953	3.636641874655273e-42	0.6375874786548086
954	3.636641874655273e-42	0.6375874786548086
955	3.636641874655273e-42	0.6375874786548086
956	3.636641874655273e-42	0.6375874786548086
957	3.636641874655273e-42	0.6375874786548086
958	3.636641874655273e-42	0.6375874786548086
959	3.636641874655273e-42	0.6375874786548086
960	3.636641874655273e-42	0.6375874786548086
961	3.636641874655273e-42	0.6375874786548086
962	3.636641874655273e-42	0.6375874786548086
963	3.636641874655273e-42	0.6375874786548086
964	3.636641874655273e-42	0.6375874786548086
965	3.636641874655273e-42	0.6375874786548086
966	3.636641874655273e-42	0.6375874786548086
967	3.636641874655273e-42	0.6375874786548086
968	3.636641874655273e-42	0.6375874786548086
969	3.636641874655273e-42	0.6375874786548086
970	3.636641874655273e-42	0.6375874786548086
971	3.636641874655273e-42	0.6375874786548086
972	3.636641874655273e-42	0.6375874786548086
973	3.636641874655273e-42	0.6375874786548086
974	3.8682748887393345e-42	0.6375439034479977
975	3.8682748887393345e-42	0.6375439034479977
976	4.376324582158399e-42	0.6374567530343758
977	4.376324582158399e-42	0.6374567530343758
978	4.008583717257738e-42	0.6375237332649323
979	4.008583717257738e-42	0.6375237332649323
980	4.008583717257738e-42	0.6375237332649323
981	4.26248854221096e-42	0.6374803483428673
982	4.26248854221096e-42	0.6374803483428673
983	4.26248854221096e-42	0.6374803483428673
984	4.26248854221096e-42	0.6374803483428673
985	4.26248854221096e-42	0.6374803483428673
986	4.26248854221096e-42	0.6374803483428673
987	4.26248854221096e-42	0.6374803483428673
988	4.8191092574202644e-42	0.637393578498737
989	4.8191092574202644e-42	0.637393578498737
990	4.8191092574202644e-42	0.637393578498737
991	4.8191092574202644e-42	0.637393578498737
992	4.8191092574202644e-42	0.637393578498737
993	4.8191092574202644e-42	0.637393578498737
994	4.8191092574202644e-42	0.637393578498737
995	4.8191092574202644e-42	0.637393578498737
996	4.8191092574202644e-42	0.637393578498737
997	4.8191092574202644e-42	0.637393578498737
998	4.8191092574202644e-42	0.637393578498737
999	4.8191092574202644e-42	0.637393578498737

==> data/stats-mannwhitneyu-varghadelaneya-codet5p-linevul-ue.dat <==
rank	pvalue	effect_val
1	2.247472871468539e-09	0.5144972239358421
2	1.1589391769167859e-14	0.5234506920846493
3	1.2119856325786168e-17	0.5312635934665352
4	2.81701170607303e-23	0.5411325215278647
5	2.8220409261236763e-29	0.5506994676974518
6	1.9215707177391716e-32	0.5576319215600609
7	4.613419417310364e-36	0.5658075056676312
8	1.7262218084513447e-34	0.5653527251249315
9	4.027500132382933e-36	0.5683795845779541
10	1.5333095651877154e-40	0.5756926079323621
11	4.556957567044536e-43	0.5800537440236319
12	1.633763929281918e-40	0.5791004174466755
13	3.2805392300934307e-44	0.5850171313356733
14	2.4621063249950442e-43	0.5852420479053265
15	5.6772595903337356e-42	0.5865921181774831
16	8.09198300140178e-40	0.5850795447323284
17	3.953272338585296e-39	0.5857219460344849
18	3.6184599194286793e-34	0.5814707945263451
19	1.7753605679180974e-35	0.5845244841285396
20	1.75270846866461e-37	0.5881844209311698
21	9.006342240497218e-36	0.5900591062477712
22	7.425103670571523e-37	0.5922572756324018
23	1.5117622974573834e-37	0.5943323307864354
24	4.469982223108415e-37	0.5942548848948543
25	2.2168487407770163e-41	0.6029286344671894
26	4.099480882137967e-42	0.6047382424006933
27	1.5844824610337358e-42	0.6061659488491768
28	2.737738593038389e-39	0.6029625051519595
29	8.873395810161482e-39	0.6035232742981252
30	1.3209428880299639e-39	0.6050877954789106
31	1.802382902193461e-42	0.6100443325400997
32	2.9596743193941287e-46	0.6161130839410711
33	2.6681624322747497e-47	0.617765516674462
34	2.7735171649162133e-49	0.6210703821412438
35	1.9426411963546506e-49	0.6216033697145081
36	1.4111102803961893e-49	0.6222790708471971
37	1.5514423665491273e-48	0.6219445502639059
38	4.970658019729487e-50	0.6250233574525592
39	7.384745632969856e-50	0.6253761453714568
40	1.1333496285862631e-50	0.6268521841453989
41	3.850970109639356e-49	0.6257308361378133
42	1.329853291054923e-46	0.6228733301086412
43	1.0724058019580449e-45	0.6217611157688588
44	2.8596695791618937e-44	0.6204622320933492
45	1.945039312602382e-44	0.6207969429613863
46	3.639300965797652e-44	0.6207016103036906
47	2.177275520067899e-43	0.6197810127030291
48	9.205732114835121e-44	0.6207575540189851
49	2.0113227002960557e-42	0.6194227065265003
50	5.5108256709356624e-42	0.6187784023768849
51	1.3070275971118479e-40	0.6170799207349862
52	5.4515081338533144e-40	0.6161992829309636
53	1.1889326528132787e-38	0.6143714076618534
54	5.7792166693312365e-39	0.6150773640691404
55	7.681645056767635e-39	0.6149687114792317
56	5.8318089851688447e-39	0.6153726859947763
57	1.3494219919763552e-38	0.6149687114792317
58	1.5694387013388994e-38	0.6150802183403288
59	3.125580458368063e-38	0.6146644461705385
60	1.3297585519079814e-37	0.6139071128818587
61	5.6563104872335364e-37	0.6132864040407346
62	1.1337304431847328e-36	0.6128753889895918
63	6.647587813737478e-37	0.6133491980068815
64	3.866954423270383e-36	0.6122339391111647
65	8.65448331931934e-36	0.6117839156871125
66	7.313806974014267e-35	0.6105385020252005
67	9.981673680490005e-35	0.6104538253132753
68	5.46009742610787e-35	0.6110545542560799
69	1.581950042703932e-34	0.610350310411506
70	2.0175587031545946e-35	0.6122813200128937
71	2.0983325580356296e-40	0.6211314635446775
72	8.499788758201538e-40	0.6204747908865785
73	1.3963163141595911e-39	0.6202238053067372
74	6.362158639672376e-39	0.6193072036857394
75	7.926260827140858e-40	0.6210837020734568
76	3.898290981541881e-39	0.6200883225676567
77	6.34061725649748e-39	0.6197920492182912
78	4.437496525794449e-39	0.620170906147377
79	9.489619787584094e-39	0.6197028056724644
80	1.1574586833111526e-38	0.6197117490555216
81	5.4387473798579474e-39	0.6203899238899073
82	2.7134769162487413e-39	0.6209609684123516
83	1.4503493117946797e-41	0.6249508589643715
84	5.792793199348603e-41	0.62425346537065
85	3.666107237994412e-41	0.6246091075607361
86	3.8898835152274643e-41	0.6246302291675309
87	1.9665170408786205e-40	0.6236540684210666
88	1.1098162162357525e-41	0.6259176957582866
89	1.876346078975773e-41	0.625617806998749
90	1.4016194620040283e-41	0.6259178860430326
91	1.3453927743521613e-41	0.6260056073108922
92	4.002815967034479e-41	0.6253335215883753
93	9.49189597130748e-40	0.6233937588886762
94	3.3196168923464226e-39	0.6226204416813408
95	1.9628967767910734e-39	0.6231049066444008
96	4.997517860184871e-40	0.6241084683942746
97	6.652255615078976e-39	0.6224012336540646
98	5.6549416283377654e-39	0.6225173073490633
99	1.0314099719542724e-36	0.6191580204449543
100	1.2209490016184716e-34	0.615854106401902
101	3.8745637243464234e-33	0.6133870646713154
102	1.3975272941029212e-32	0.6125161313893336
103	7.657463051974577e-32	0.6111928912663488
104	4.180466365569276e-31	0.6099290199840846
105	5.409717930082657e-30	0.6079470140707959
106	6.367859777424163e-30	0.6078828881114277
107	1.2554311405127985e-29	0.6074026094127775
108	4.546299719604204e-30	0.6083584096914304
109	1.0076480161084374e-29	0.6077245712028394
110	1.2364264760048986e-29	0.6075675862874723
111	1.2289636510822139e-28	0.6057397110183621
112	1.0930015961943062e-27	0.6039934679052428
113	1.1409793615542428e-27	0.6039691114577677
114	3.491557401896831e-27	0.6030195905757293
115	2.2380651526001767e-27	0.6034340307522984
116	8.717091477359326e-28	0.6043435918376978
117	3.850257493936447e-27	0.6031229151927527
118	3.1903557377984324e-27	0.603411957721774
119	3.860149080414217e-27	0.6033179570572997
120	2.688900951370121e-27	0.6036479108066893
121	3.083643586089202e-27	0.6035398290710184
122	1.2037220794245612e-27	0.6044608072411718
123	3.1555506772901532e-27	0.6036764535185742
124	1.782946416004171e-26	0.6021998438903945
125	1.9237290007357394e-26	0.6021901393683536
126	1.2676537707228237e-26	0.6025859316398244
127	2.1255968999956204e-26	0.6021355276462804
128	1.914404329230488e-26	0.6022868040192705
129	2.957003781361043e-26	0.6019195544596846
130	1.1426291551547385e-25	0.6008198989131316
131	6.485979571609592e-26	0.6013566921813139
132	1.6632115411194704e-25	0.6005323786620775
133	2.107903972235834e-25	0.6004241066416607
134	1.6699558928085593e-25	0.6007021126554198
135	2.3029444363139574e-25	0.6004922285806927
136	2.038511933315843e-25	0.6006254279028224
137	3.451264748482974e-25	0.6001615136923195
138	4.895653295037902e-25	0.5998694266073638
139	9.90885156094093e-25	0.5992551874476003
140	5.437618988769272e-25	0.599844309020905
141	6.836368269891929e-25	0.5996724818953578
142	3.454007524748637e-25	0.6003972764924889
143	4.6066045614953845e-25	0.6001706473601226
144	5.947650916300017e-25	0.5999929214074525
145	1.1695846442732113e-24	0.5994104598002543
146	1.795766514453203e-24	0.5990272263220128
147	1.662327920091789e-24	0.5991866849390766
148	3.2459948582534038e-24	0.5986116444369683
149	5.881908231508313e-24	0.598056012978942
150	1.0633953771697616e-23	0.5974992398124401
151	1.3631457940934982e-23	0.5972701369783772
152	1.6220232131925512e-23	0.5971213343070838
153	1.7780696725380505e-23	0.5970878441918055
154	4.2054934342982e-23	0.5962812271539377
155	9.115756180052219e-23	0.5955967729229373
156	1.2215575637151817e-22	0.5953442650651287
157	5.896322457977205e-24	0.5983461972164387
158	8.842620634736296e-24	0.597993409297541
159	4.2723616596184523e-23	0.5965556177575247
160	2.1212955072445093e-23	0.5972794609309262
161	2.7498762439724814e-23	0.5970530220833059
162	2.2958114698100936e-23	0.5972707078326149
163	2.004074065349302e-23	0.5974278830327279
164	1.4920411503398944e-22	0.5955265578517004
165	6.581610058920382e-23	0.5963501102319533
166	6.618628929225863e-23	0.5963527742183958
167	9.107000172231621e-23	0.5960873269978662
168	3.727616877824309e-23	0.5969805235951182
169	9.204219475186761e-23	0.5961250033775543
170	7.166538483803938e-23	0.5963875963268955
171	2.0790182447788617e-22	0.5954118161499231
172	4.287184844307674e-22	0.5947037666104312
173	8.256402464454671e-22	0.5940438591116519
174	5.858549527489483e-22	0.5944204326237869
175	6.167355632003705e-22	0.5943762865627382
176	2.492992194452564e-22	0.595307730393916
177	7.631339457150128e-22	0.5942514597694282
178	1.2729223153132985e-21	0.5937475857622864
179	1.5023227787063872e-21	0.5935789934774195
180	1.1263207450263907e-21	0.5938792628064489
181	7.780926554625879e-22	0.5942761967863951
182	1.524208460621074e-21	0.5936008762231979
183	3.281774111598707e-21	0.5928450652124853
184	9.047859889093918e-21	0.5918112481880136
185	9.969315809292906e-21	0.5917103972726868
186	1.2950895296709687e-20	0.591465881374206
187	2.2802702105148348e-20	0.5908874157466717
188	2.838531657025682e-20	0.5906708717058381
189	2.787978602480516e-20	0.5907173011838375
190	2.3209666932561173e-20	0.5909239504178844
191	2.2706687504126604e-20	0.5909538251229906
192	5.382284832684288e-20	0.5900488308714927
193	3.0589451018530905e-20	0.5906604060448136
194	2.0233588981072436e-20	0.5911226076926034
195	6.019536960547116e-20	0.5899835632036492
196	8.928208852802319e-20	0.5895698841660638
197	1.0045511297530662e-19	0.589450385345639
198	1.6279431428907307e-19	0.5889518393113824
199	1.575842163336258e-19	0.5889868517046278
200	1.471838283040276e-19	0.589060301616545
201	1.4720615745404073e-19	0.5890861803419873
202	9.773647527225984e-20	0.5895386774677362
203	1.2124036821387041e-19	0.5893141414675749
204	1.477811790154311e-19	0.5891014031216593
205	1.8894954062650592e-19	0.5888494661180884
206	3.326188936782057e-19	0.5882561582803739
207	4.034846306752576e-19	0.5880586427141303
208	5.593641256150878e-19	0.5877083284969293
209	2.90899349793545e-19	0.5884458721720357
210	2.856414763847187e-19	0.5884719411822239
211	2.1139011260730378e-19	0.5888106480299249
212	1.0675743154617931e-19	0.5895717870135228
213	7.758556933710958e-20	0.5899200080985187
214	5.981326126493131e-20	0.5902103826207614
215	6.414549769458579e-20	0.5901357910003687
216	7.317213328528182e-20	0.5900014499697638
217	5.938761492711021e-20	0.5902305528038267
218	1.4339174642852778e-19	0.5893166151692716
219	2.182144902486757e-19	0.5888873327825224
220	2.656056699467314e-19	0.5886922909179755
221	2.8326785961126797e-19	0.5886283552433532
222	3.8922586946854782e-19	0.5882942152295538
223	4.919477419624897e-19	0.5880441810734419
224	3.2245438800318623e-19	0.5885113301246251
225	3.150359499825592e-19	0.5885545247619443
226	2.917799658760328e-19	0.5886498574196399
227	3.4400786639568116e-19	0.5884999130398711
228	4.007527149710185e-19	0.588350729799086
229	1.7647655834163006e-19	0.5892543920573625
230	1.4974965881957757e-19	0.5894378265524096
231	2.719532744600263e-19	0.5887967572434742
232	3.6674411694570986e-19	0.5884707994737485
233	2.7238129261362115e-19	0.5888296765045149
234	4.811359545060682e-19	0.5882422674939233
235	3.075750334745545e-19	0.5887541334603928
236	2.7301230467815025e-19	0.5889065515418582
237	4.2745666576670603e-19	0.588416758605913
238	1.3993387510639945e-18	0.5871464176422883
239	1.3931264354761598e-18	0.5871513650456817
240	1.9396803576372434e-18	0.5867825932081285
241	1.6758777678480893e-18	0.5869618414387658
242	8.9318685940268e-19	0.5876605670257086
243	6.8974120331964e-19	0.5879459941445578
244	1.1680810810201062e-18	0.5873848444289003
245	1.3185193172275553e-18	0.5872609690593198
246	9.33103132955728e-19	0.5876552390528235
247	8.837619669630164e-19	0.5877153690325276
248	7.989858007600572e-19	0.5878268758936247
249	9.247602602890691e-19	0.5876917737240361
250	8.317639180647796e-19	0.5878196450732806
251	1.2301031677603382e-18	0.5873857958526298
252	1.1937067133391584e-18	0.5874244236560474
253	1.1937067133391584e-18	0.5874244236560474
254	9.870263423044573e-19	0.5876563807612988
255	1.0757863158491848e-18	0.5875608578188573
256	5.588414383244947e-19	0.5882953569380291
257	3.9039754224450486e-19	0.5887052302806967
258	2.828791215767398e-19	0.5890682935758729
259	2.5950004559495974e-19	0.5891729501861175
260	3.1385167251048273e-19	0.5889651592435953
261	3.1221810756232206e-19	0.5889708677859723
262	2.7067984326540613e-19	0.5891269012776098
263	2.1186038116870507e-19	0.5893940610608527
264	4.918348053120224e-19	0.5884982004771581
265	5.620092643548341e-19	0.5883615760296023
266	4.89183813560962e-19	0.5885195123686988
267	3.540973497204542e-19	0.5888795311079406
268	3.606648208195224e-19	0.5888644986130145
269	3.2115852344152133e-19	0.5889916088232753
270	3.188226928744394e-19	0.588999600782603
271	4.49893560511159e-19	0.5886319706535253
272	6.137065699114753e-19	0.5883050614600701
273	5.859906150749548e-19	0.5883560577719711
274	6.413892255247479e-19	0.5882563485651198
275	5.238008086885426e-19	0.5884797428568058
276	5.290742144643794e-19	0.5884687063415436
277	5.665071051229519e-19	0.5883933535821675
278	4.629318446075953e-19	0.5886308289450499
279	6.574303804553846e-19	0.588254065148169
280	5.531436175311934e-19	0.5884447304635603
281	5.079229645140677e-19	0.5885387311280346
282	6.669078106053835e-19	0.5882432189176527
283	8.648238161051512e-19	0.5879654031886395
284	1.200137361343541e-18	0.587625744917209
285	1.473843422161899e-18	0.587396642083146
286	2.158817015264474e-18	0.5869886715879377
287	2.553890411801971e-18	0.5868094233573004
288	2.253915805134239e-18	0.5869641248557166
289	4.868392673662073e-18	0.5860996612550954
290	8.584153806059858e-18	0.5854863735190614
291	7.68030540415319e-18	0.5856180505632238
292	3.4296432511144816e-18	0.5865474012621967
293	3.4135079231666757e-18	0.586552729235082
294	3.548429512374411e-18	0.5865135305774267
295	3.0432381415881696e-18	0.5867007707673917
296	2.6095693071256278e-18	0.5868923875065125
297	3.019239220902164e-18	0.5867279814860553
298	3.669892181402204e-18	0.5865120082994595
299	6.822752349169034e-18	0.5858121410040412
300	8.100967484748085e-18	0.5856294676479777
301	6.65914391207347e-18	0.5858532425091556
302	6.1990988499382865e-18	0.5859481945973594
303	6.672125817080576e-18	0.585873222407475
304	6.210059034023934e-18	0.5859550448482118
305	5.2280360414443796e-18	0.5861554146856439
306	5.934470548569667e-18	0.586011178848252
307	8.046769142042938e-18	0.5856724720005511
308	1.2017629418169599e-17	0.5852169303188678
309	1.35974387987656e-17	0.5850791641628366
310	1.6872666066071765e-17	0.5848432110779213
311	2.131360770608719e-17	0.5845771930031538
312	2.337301073105392e-17	0.5844702529759582
313	2.1063059810809244e-17	0.5845908935048585
314	3.3521017899507644e-17	0.5840636144739711
315	2.6247103527048925e-17	0.584361029531812
316	3.228272760402729e-17	0.5841201290435033
317	3.102166835059967e-17	0.5841665585215028
318	2.7411015119278943e-17	0.5843147903385584
319	3.4091453828962604e-17	0.5840649464671924
320	3.3936091938484953e-17	0.5840702744400776
321	2.6663673179532324e-17	0.5843595072538448
322	7.808274261182335e-17	0.5831133324529493
323	1.2084914727632775e-16	0.582608507022078
324	1.2466430194582615e-16	0.5825715917813735
325	1.5710135708353092e-16	0.5823004360184667
326	1.4614004160010762e-16	0.582394626967687
327	1.8446750681594883e-16	0.5821248031980015
328	2.267891782452654e-16	0.5818816192927421
329	2.322253981005513e-16	0.5818650645198488
330	2.208723846706193e-16	0.5819329961741349
331	1.8433081045282273e-16	0.5821533459098864
332	1.9155673260049932e-16	0.5821112929810427
333	2.73051309705933e-16	0.5816901928383672
334	4.879413282404055e-16	0.5810009814887194
335	5.32915822332904e-16	0.5808978471564419
336	9.220756990058619e-16	0.580237178518679
337	6.249946468583929e-16	0.5807117486749522
338	4.939649296904547e-16	0.5809975563632932
339	6.652018717209161e-16	0.5806396307562562
340	9.585400877535399e-16	0.58019721872204
341	8.332938466953953e-16	0.5803722806882675
342	8.153242462857063e-16	0.5803989205526935
343	8.037241026123073e-16	0.5804164267493161
344	1.909020677783414e-15	0.5793786137451805
345	1.8257577815856316e-15	0.5794337963214914
346	1.8586776495514767e-15	0.5794153387011391
347	1.7803195711751036e-15	0.579468618429991
348	5.45389865293698e-15	0.5780972362662936
349	7.260317722272222e-15	0.5777469220490927
350	6.9965964831271834e-15	0.5778076228830347
351	3.244837122827379e-15	0.5787868281854333
352	3.982249836450634e-15	0.5785341300428788
353	5.9264265927323556e-15	0.5780344423001468
354	6.388763057799072e-15	0.5779396804966889
355	9.291585701594865e-15	0.5774654909099074
356	9.145131449342208e-15	0.5774856610929727
357	1.0692155339995347e-14	0.5772904289436799
358	8.758544228230988e-15	0.577543888225218
359	1.0599824172614928e-14	0.5773014654589421
360	9.232912690673597e-15	0.5774837582455138
361	5.669230574698213e-15	0.578104086517146
362	2.5502369891356384e-15	0.5791183042127901
363	2.8715369760255553e-15	0.5789738780906524
364	2.0579168780546117e-15	0.5793883182672215
365	2.041166633313738e-15	0.5794189541113113
366	2.290397682683722e-15	0.5792758599823948
367	3.823355912043218e-15	0.5786463980429595
368	5.548991507105104e-15	0.5781881923748335
369	6.0799205960181736e-15	0.5780827746256052
370	7.164080922221576e-15	0.5778785990932551
371	5.837713487349368e-15	0.5781406211883586
372	6.649281282480962e-15	0.5779794500085819
373	7.948892412884389e-15	0.5777533917304533
374	1.0429186579720671e-14	0.5774179197234326
375	1.0611474622349996e-14	0.5773958466929082
376	1.0041974713330339e-14	0.5774692966048254
377	1.3778066655170267e-14	0.5770719820553873
378	1.532469951435072e-14	0.5769357381773234
379	1.2908773377729143e-14	0.5771553267740913
380	1.055194651066637e-14	0.5774125917505474
381	1.1530109448621912e-14	0.5772995626114831
382	1.3783463804729474e-14	0.5770746460418299
383	1.4060832756073889e-14	0.5770491478858794
384	1.554733471265065e-14	0.5769235599535858
385	1.6473335034030677e-14	0.5768493489026849
386	3.064531645764947e-14	0.5760703231529726
387	2.948916312810098e-14	0.5761201777563982
388	2.1275453160704948e-14	0.5765513629906064
389	3.915556523203297e-14	0.5757730983798777
390	2.633448980747097e-14	0.576291053458216
391	2.552595375691327e-14	0.5763313938243466
392	2.5160500307700117e-14	0.5763500417294448
393	3.557090750074076e-14	0.5759070588409908
394	5.275542883855916e-14	0.575395763728759
395	4.59614481005259e-14	0.5755790079390601
396	8.109096125967438e-14	0.5748338528741179
397	7.48772668700046e-14	0.5749535419792886
398	3.4806119283309464e-13	0.5729165437744349
399	3.751831269143388e-13	0.5728149317201247
400	3.7311693173764193e-13	0.5728252070964032
401	3.6932453732203685e-13	0.572844616140485
402	9.808414962464169e-13	0.5715149063361395
403	9.730243583014095e-13	0.5715259428514017
404	9.465348629520794e-13	0.5715639998005816
405	9.599889401137124e-13	0.5715472547429424
406	1.0116486484453038e-12	0.5714749465395006
407	1.2750334039217067e-12	0.5711548875968977
408	1.5023742800835393e-12	0.5709297807424987
409	1.7318183234085722e-12	0.5707318846067633
410	1.7484405706762396e-12	0.5707185646745503
411	5.660850122069703e-13	0.5722990697739911
412	6.404438107521114e-13	0.5721302872043784
413	6.964824917932796e-13	0.5720153552178551
414	5.652182775886401e-13	0.572301162906196
415	5.819923675606985e-13	0.5722612031095572
416	4.1116159748685607e-13	0.5727372955437977
417	2.1658121624428372e-13	0.573611083096968
418	1.9767821797720222e-13	0.5737336264733273
419	1.651509461234131e-13	0.5739770006633327
420	1.584690117218616e-13	0.5740321832396434
421	1.8195429550222966e-13	0.5738500807378177
422	1.7357263586572456e-13	0.5739185832463415
423	1.7199974046846912e-13	0.573930761470079
424	1.8409417562784444e-13	0.5738398053615391
425	1.2031897001313026e-13	0.5744207446907702
426	1.3317504930560865e-13	0.5742856425211815
427	9.180254174154397e-14	0.5747849496944217
428	8.671970194988623e-14	0.5748603024537979
429	7.529040852457977e-14	0.5750496357759679
430	8.419893192007078e-14	0.5749019748131499
431	4.779270080464754e-14	0.5756709154713296
432	4.657714935576214e-14	0.575709923844239
433	4.4021680608437857e-14	0.575783754325648
434	4.0608362420734175e-14	0.5758945000477614
435	6.18844715281097e-14	0.5753422937151612
436	5.520899349051552e-14	0.5754949020813727
437	6.083424700827004e-14	0.57536741130162
438	6.125821756540152e-14	0.5753582776338168
439	7.079847976792665e-14	0.5751702763048682
440	7.78406477270502e-14	0.5750477329285089
441	3.721435132560289e-14	0.5760162822851371
442	5.1310316284376005e-14	0.5755987975526338
443	6.043481891086461e-14	0.57538643977621
444	4.9868532923537175e-14	0.5756387573492726
445	6.222264278404282e-14	0.5753506662439808
446	4.337626600558479e-14	0.5758317060816146
447	4.850205262855692e-14	0.5756880410984606
448	5.842588636870983e-14	0.5754437154847256
449	5.365385824438655e-14	0.5755607406034539
450	4.544484225287752e-14	0.5757784263527628
451	4.6338521710529733e-14	0.5757529281968122
452	3.6720029566958884e-14	0.5760570032207596
453	4.058963261785649e-14	0.5759287513020234
454	3.220855286176531e-14	0.5762354903124133
455	4.952922060762435e-14	0.5756783365764196
456	4.924253111762216e-14	0.5756859479662557
457	5.794657185354845e-14	0.5754722581966105
458	5.77289104772422e-14	0.5754772056000039
459	5.706421250461454e-14	0.575492428379676
460	6.078030625360157e-14	0.5754094642304638
461	5.5324393885444966e-14	0.5755356230169951
462	5.739708532964873e-14	0.5754872906915366
463	5.621282290395092e-14	0.5755146916949462
464	5.375987805691646e-14	0.5755732993966832
465	5.639340855817423e-14	0.5755129791322331
466	5.481509956289018e-14	0.5755502749424294
467	5.98943615049583e-14	0.5754387680813322
468	6.22341678295401e-14	0.5753908163253656
469	6.755527024070807e-14	0.5752827345896947
470	8.00796169530268e-14	0.5750581985895333
471	7.161973598964738e-14	0.5752081429693021
472	5.940293304058023e-14	0.5754570354169386
473	5.607820351706601e-14	0.5755327687458066
474	4.472768587836792e-14	0.575836843769754
475	4.1712385243485073e-14	0.5759281804477857
476	6.0045975377003e-14	0.5754551325694797
477	6.927718489036427e-14	0.5752739814913833
478	1.2464079236931748e-13	0.5744976197281135
479	1.6593389516309898e-12	0.5709870564510144
480	1.3629339586619799e-12	0.5712614470546015
481	1.2233882116556488e-12	0.571413865136067
482	1.114481970675647e-12	0.5715432587632785
483	8.278633146399e-13	0.5719588406483229
484	5.278907904946546e-13	0.5725835454691108
485	5.136710651344906e-13	0.572623124696258
486	4.172350870643169e-13	0.5729091226693449
487	4.0374235673208954e-13	0.572956123001582
488	4.169289179457917e-13	0.5729123575100251
489	4.020935684162153e-13	0.5729639246761639
490	3.4801447808476427e-13	0.5731602985339321
491	3.649909430880993e-13	0.5730956017203264
492	3.671436661815431e-13	0.5730876097609986
493	5.143934126313718e-13	0.5726278818149054
494	4.398137429630553e-13	0.5728417618692965
495	6.104310833441975e-13	0.5723934510079574
496	5.860264026928072e-13	0.5724493947232517
497	4.786398369793732e-13	0.5727285424454863
498	4.4429661024076845e-13	0.5728301544997966
499	4.717529677295371e-13	0.5727483320590598
500	5.017109536474803e-13	0.5726642262013723
501	4.97121774178038e-13	0.5726767849946016
502	3.6200851418915e-13	0.5731112050694901
503	7.464847542460428e-13	0.5721213438213211
504	6.887508819485035e-13	0.5722320895434346
505	7.078824863227095e-13	0.5721944131637465
506	7.712793149943939e-13	0.5720785297534937
507	9.509124780219027e-13	0.5717938637736282
508	1.0572021623913875e-12	0.5716536239159002
509	1.0659462469314814e-12	0.5716422068311463
510	1.2541026143136316e-12	0.5714165291225095
511	1.2966739192926042e-12	0.57137009964451
512	1.1555204551684353e-12	0.5715324125327623
513	1.284213296788113e-12	0.5713877961258786
514	1.265378604370858e-12	0.5714083468784359
515	1.062365361422539e-12	0.5716511502142035
516	8.591004283052619e-13	0.5719449498618723
517	6.139665153810227e-13	0.5724138114757685
518	6.52748818922242e-13	0.572329705618081
519	3.927710314162965e-13	0.5730265283575648
520	3.725117626699625e-13	0.5731007394084656
521	2.935372089967575e-13	0.5734284097409045
522	2.9371372439575486e-13	0.5734297417341258
523	3.266856811490415e-13	0.573285505896734
524	2.549033917356383e-13	0.5736257350224022
525	3.2533385589443905e-13	0.5732954007035208
526	4.0550657292888086e-13	0.572995892513475
527	4.0437533550666883e-13	0.572999698208393
528	1.2236902649409738e-12	0.57148008422764
529	1.3774882728298208e-12	0.571315297637691
530	1.1978357506447484e-12	0.5715097686480002
531	1.025343008746807e-12	0.5717255515498503
532	1.1053965354783721e-12	0.5716233686413023
533	1.1850855771183938e-12	0.5715267039903853
534	1.2070288036147907e-12	0.5715012058344348
535	1.1899639743311253e-12	0.5715209954480083
536	1.1210911615735978e-12	0.5716058624446795
537	1.2202522371974434e-12	0.5714901693191726
538	8.614043937161505e-13	0.5719769176991834
539	8.27433758809983e-13	0.572032480844986
540	7.882275103435064e-13	0.5720994610755427
541	6.631522432396366e-13	0.5723415032723268
542	5.854055601193755e-13	0.5725127595436363
543	6.092567239703137e-13	0.5724579575368173
544	6.251649437576954e-13	0.5724225645740799
545	6.593085356029239e-13	0.5723494952316546
546	6.976660014245836e-13	0.5722737619027866
547	7.330520323699896e-13	0.5722056399637545
548	6.906343212010782e-13	0.5722897458214421
549	5.595398441424779e-13	0.5725808814826683
550	6.663026519972117e-13	0.572341122702835
551	5.415561142926841e-13	0.5726276915301596
552	5.415561142926841e-13	0.5726276915301596
553	5.753458504024502e-13	0.5725447273809474
554	6.054696428078706e-13	0.5724747025944564
555	6.315179292166384e-13	0.572416856031703
556	8.096417401428724e-13	0.5720747240585757
557	8.731385950535208e-13	0.5719704480178228
558	9.906274130612304e-13	0.5717957666210871
559	9.936254489848782e-13	0.5717915803566773
560	9.097692514031296e-13	0.5719156460110038
561	7.955455273470905e-13	0.5721009833535099
562	8.408738325848694e-13	0.5720244888856583
563	9.967888471853818e-13	0.5717911997871855
564	1.0811499638190559e-12	0.571678551217613
565	1.1176184999697217e-12	0.5716325023091053
566	1.0867981391366381e-12	0.5716713203972689
567	9.352156594968932e-13	0.5718794919092829
568	9.033555669318461e-13	0.5719274436652495
569	9.143583682625586e-13	0.5719106986076103
570	8.69204103073727e-13	0.5719807233941014
571	9.40890507575358e-13	0.5718711193804633
572	9.40890507575358e-13	0.5718711193804633
573	8.476885895347817e-13	0.5720153552178551
574	9.365724488810883e-13	0.5718794919092829
575	1.0026276967822725e-12	0.5717851106753168
576	9.479718227633393e-13	0.5718627468516437
577	1.0641613252721688e-12	0.5717025270955964
578	9.573997716835042e-13	0.5718490463499389
579	1.3080440608000567e-12	0.5714216668106488
580	1.3985515043406296e-12	0.5713284272851581
581	1.2913505918249858e-12	0.5714395535767633
582	1.3811022233681202e-12	0.5713459334817808
583	1.398169882101472e-12	0.5713288078546499
584	1.3974069441119227e-12	0.5713295689936334
585	1.6424803329503779e-12	0.5711038912849967
586	1.5784906439766235e-12	0.5711594544307993
587	1.5626665089672007e-12	0.5711735355019959
588	1.8020878436493126e-12	0.5709760199357523
589	1.839732051999451e-12	0.5709489995018345
590	1.508837893461032e-12	0.5712264346613559
591	1.5404055763496732e-12	0.5711975113799792
592	1.4522000937753458e-12	0.5712818075224126
593	1.5279807769455263e-12	0.5712127341596511
594	1.505254289655376e-12	0.5712336654817001
595	1.6555668464734487e-12	0.5711025592917754
596	1.5546866544284027e-12	0.5711904708443809
597	1.4463727729151607e-12	0.5712913217597076
598	1.4444019926701362e-12	0.5712932246071667
599	1.3286756071319171e-12	0.5714096788716572
600	1.1658673191373209e-12	0.571591591088737
601	1.2378727905830833e-12	0.5715082463700331
602	1.3710591865045485e-12	0.5713659133801002
603	1.4089906933833864e-12	0.5713278564309203
604	1.543969828614106e-12	0.5712020782138808
605	1.5334922721871288e-12	0.5712115924511758
606	1.4494459505114989e-12	0.5712941760308962
607	1.592738242660889e-12	0.5711644018341927
608	1.5223499647593845e-12	0.5712275763698313
609	1.3669017653223435e-12	0.5713779013190919
610	1.3279088514975266e-12	0.5714182416852226
611	1.3721350454537043e-12	0.5713725733462067
612	1.2470167415590264e-12	0.5715057726683364
613	1.0568093387711095e-12	0.5717396326210468
614	9.67412432437967e-13	0.5718621759974061
615	1.3686221813406473e-12	0.5713799944512968
616	1.4306748030736987e-12	0.5713200547563385
617	1.7863896744093654e-12	0.5710133157459485
618	1.8295808211571495e-12	0.5709798256306703
619	1.7197168887585384e-12	0.5710684983222594
620	1.6510051708900129e-12	0.5711255837460292
621	1.892679037618899e-12	0.5709341572916544
622	1.874286219738731e-12	0.5709478577933591
623	1.9164388141915637e-12	0.5709166510950316
624	2.045782367811882e-12	0.5708249338475081
625	2.0128019386835504e-12	0.570847768017016
626	2.0117116209426676e-12	0.5708485291559996
627	2.2429292641430044e-12	0.5706955402202964
628	2.46066776524396e-12	0.5705650048846094
629	2.4666515746808083e-12	0.5705615797591832
630	2.5456979169365315e-12	0.5705189559761018
631	2.993687689808048e-12	0.5702898531420388
632	3.0350122323860533e-12	0.570270444097957
633	2.9169170929277762e-12	0.5703284809454564
634	3.0036778405279915e-12	0.5702869988708503
635	2.8973670039007997e-12	0.5703379951827514
636	2.6538989960605225e-12	0.5704620608370778
637	2.609217946523543e-12	0.5704860367150612
638	1.9610097900136515e-12	0.5708900112306057
639	1.9530532481221133e-12	0.5708957197729827
640	1.900297608598481e-12	0.5709341572916544
641	1.9860966534080692e-12	0.5708740273119501
642	1.8062448829243264e-12	0.5710072266340798
643	1.7871755777413789e-12	0.5710239716917189
644	1.7298709960879165e-12	0.5710696400307348
645	1.5121193410961086e-12	0.5712597344918884
646	1.580729923701531e-12	0.5711977016647252
647	2.016807469715258e-12	0.5708580433932946
648	2.0285053081050787e-12	0.5708517639966799
649	2.085870557363041e-12	0.5708125653390246
650	2.0039312549354004e-12	0.5708688896238109
651	2.0028459784284066e-12	0.5708696507627945
652	2.0033885941789947e-12	0.5708692701933027
653	2.2317806728928123e-12	0.570722941223706
654	1.9808807607237508e-12	0.5708924849323024
655	1.8405640659222913e-12	0.5709956192645799
656	1.97338160626964e-12	0.5708978129051876
657	1.6530357234317513e-12	0.5711480373460454
658	1.5587166431840872e-12	0.5712302403562739
659	1.774394786027467e-12	0.5710506115561449
660	1.8967395698929982e-12	0.5709588943086213
661	2.102785352497602e-12	0.5708158001797049
662	2.1690683729823813e-12	0.570773937535607
663	1.868530075087397e-12	0.5709853438883014
664	2.2113603071602048e-12	0.5707503422271155
665	2.089947001484832e-12	0.5708315938136146
666	2.089947001484832e-12	0.5708315938136146
667	1.8928135146592842e-12	0.570972594810326
668	1.964939004813319e-12	0.5709200762204578
669	2.3251201364802565e-12	0.5706867871219851
670	2.5546622720634495e-12	0.5705539683693472
671	2.6265556321571673e-12	0.570514769711692
672	4.616553772516168e-12	0.5697170960568815
673	5.267836872244272e-12	0.5695283335889492
674	4.884650341817161e-12	0.5696364153246201
675	5.28681897458165e-12	0.569524908463523
676	2.5108684104014465e-12	0.5705836527897076
677	2.5108684104014465e-12	0.5705836527897076
678	2.9857224955846995e-12	0.570340468884448
679	2.4884102284813173e-12	0.5705998269931091
680	2.4085122095469905e-12	0.5706458759016166
681	2.5155040715348967e-12	0.5705897419015764
682	2.5366099978451913e-12	0.5705779442473305
683	2.699101719258554e-12	0.570491935542184
684	2.7850648428633864e-12	0.5704493117591025
685	2.5884251238161576e-12	0.5705528266608718
686	2.179076624679557e-12	0.5707973425593527
687	2.3124959649689324e-12	0.5707136172711569
688	1.9324109577736103e-12	0.5709697405391376
689	1.8629974270758705e-12	0.5710211174205304
690	2.2116757888791687e-12	0.5707832614881561
691	1.8008728263598641e-12	0.5710755388578577
692	1.426981491262314e-12	0.5714064440309768
693	1.0277185630378192e-12	0.5718703582414797
694	4.660022244503662e-12	0.5697536307280942
695	4.10523784423993e-12	0.5699378263621249
696	5.01986584050053e-12	0.569653540951751
697	4.999893435734951e-12	0.569659249494128
698	5.636177368711011e-12	0.5694906572092611
699	5.8742420758917e-12	0.5694328106465076
700	5.53119902582161e-12	0.569519199921146
701	6.8848598766784066e-12	0.5692090357853299
702	6.631385920489658e-12	0.5692630766531653
703	6.4515676387819385e-12	0.5693026558803124
704	6.64366395392286e-12	0.5692604126667228
705	4.315550625555856e-11	0.5665530413020652
706	3.931349696622279e-11	0.566699370271662
707	6.723670485552025e-11	0.5658988423456629
708	8.260489453534882e-11	0.5655905810573058
709	7.896288555688602e-11	0.5656590835658296
710	7.902227896162521e-11	0.5656579418573542
711	1.0220650038955107e-10	0.5652712832536865
712	1.0207924122019396e-10	0.5652731861011455
713	1.0197754542790038e-10	0.5652747083791126
714	7.172081479687719e-11	0.5658139753489917
715	7.400390299590896e-11	0.5657677361557382
716	8.505789243403499e-11	0.5655588035047405
717	7.494600950332897e-11	0.5657523230913203
718	6.661691363735322e-11	0.565930810182974
719	6.499452044244346e-11	0.5659681059931703
720	6.869205000194478e-11	0.5658843807049745
721	7.286891724041258e-11	0.5657949468744018
722	8.161249270632379e-11	0.5656229294641086
723	8.261985198692676e-11	0.5656042815590105
724	8.419113605767143e-11	0.565576880555601
725	7.920151360419738e-11	0.5656697395115999
726	7.453882952705795e-11	0.5657618373286153
727	7.802487657454495e-11	0.5656937153895832
728	7.802487657454495e-11	0.5656937153895832
729	7.639899461972073e-11	0.5657256832268944
730	7.845626377347339e-11	0.5656853428607637
731	4.40921727043022e-11	0.5665549441495242
732	4.257414955664729e-11	0.5666074627393924
733	4.185569796651148e-11	0.566632960895343
734	4.328268021985706e-11	0.5665827257224255
735	4.2812680152127686e-11	0.5665990902105729
736	4.36357203883554e-11	0.566570547498688
737	4.91148383272882e-11	0.5663954855324604
738	4.691384892048194e-11	0.5664643686104761
739	4.5323850933538595e-11	0.5665161260613607
740	4.5323850933538595e-11	0.5665161260613607
741	4.5323850933538595e-11	0.5665161260613607
742	4.6925739830476606e-11	0.5664639880409843
743	4.6925739830476606e-11	0.5664639880409843
744	5.032288898060689e-11	0.5663589508612478
745	4.9226877005400295e-11	0.5663920604070343
746	4.816642724014748e-11	0.566424789383329
747	5.7781471414919905e-11	0.5661507793492337
748	5.73023700995523e-11	0.5661633381424631
749	5.704268240205748e-11	0.5661701883933156
750	5.746163740412724e-11	0.5661591518780533
751	5.3946623408507004e-11	0.566254294251003
752	5.3350137624189854e-11	0.5662710393086422
753	5.326930017823027e-11	0.566273322725593
754	6.93355918988226e-11	0.5658752470371714
755	6.623457548819191e-11	0.5659445106846788
756	6.737698970585342e-11	0.5659186319592364
757	1.220026543831734e-10	0.5650140182772304
758	1.2849272737783663e-10	0.5649344792534444
759	1.5656249061768456e-10	0.5646304042294971
760	1.4606744807757e-10	0.5647373442566926
761	1.4214910469850553e-10	0.5647792069007904
762	1.4214910469850553e-10	0.5647792069007904
763	1.4081951720495122e-10	0.5647936685414788
764	3.650543625838301e-10	0.5633117309404139
765	4.007558898668758e-10	0.5631659728250549
766	4.786036578737561e-10	0.562885493109599
767	4.786036578737561e-10	0.562885493109599
768	4.946302815209426e-10	0.562834496797698
769	4.46901567027778e-10	0.5629950971232371
770	4.669076882123167e-10	0.5629258334757298
771	4.806894332568973e-10	0.5628797845672221
772	5.015672415419286e-10	0.5628124237671737
773	5.329630823656579e-10	0.562717281394224
774	5.458902114452246e-10	0.562679224445044
775	5.133910985260052e-10	0.5627766502349446
776	5.078853884425625e-10	0.5627949175705509
777	4.972686172423391e-10	0.5628284076858292
778	4.5391970357751973e-10	0.5629739755164423
779	4.2417211338819955e-10	0.5630822475368591
780	4.0969641505104986e-10	0.5631370495436782
781	4.261189962533412e-10	0.5630750167165149
782	4.3274130553984047e-10	0.5630506602690398
783	4.3274130553984047e-10	0.5630506602690398
784	4.2025933513584833e-10	0.5630980411707688
785	3.777297814964548e-10	0.5632662528861438
786	3.2881327153504814e-10	0.5634866026218954
787	3.2093388398543484e-10	0.5635246595710753
788	3.099858100813774e-10	0.5635790810084026
789	3.0721301016951173e-10	0.5635931620795992
790	3.1522213386538564e-10	0.5635528217134684
791	3.2038931567105954e-10	0.563527323557518
792	3.680984913142804e-10	0.5633115406556679
793	2.7878815122002823e-10	0.5637509081339498
794	2.6852716333572185e-10	0.5638095158356868
795	2.0776179904768546e-10	0.5642091138020757
796	2.0226058316602478e-10	0.5642519278699031
797	1.9765046869250563e-10	0.5642877014021321
798	2.2450415827132864e-10	0.5640898052663967
799	2.2450415827132864e-10	0.5640898052663967
800	2.2566037523774418e-10	0.564081813307069
801	2.4182078791671404e-10	0.5639741121408899
802	2.2880127591147597e-10	0.5640625945477331
803	2.194275492210891e-10	0.5641276719308307
804	2.398511862373347e-10	0.563989144635816
805	2.398511862373347e-10	0.563989144635816
806	2.433319659975391e-10	0.5639666910357998
807	2.5996407644892664e-10	0.5638635567035223
808	2.661830201179687e-10	0.5638266414628178
809	2.614894415027029e-10	0.5638544230357191
810	2.6302354654135647e-10	0.5638452893679159
811	2.7601983139978245e-10	0.5637699366085398
812	2.629594560888238e-10	0.5638456699374077
813	2.774344631240461e-10	0.5637619446492119
814	3.03919183754967e-10	0.5636203727982627
815	3.489692889298637e-10	0.5634034481879374
816	3.26316944939668e-10	0.5635088659371656
817	3.0141943003336337e-10	0.563633312160984
818	2.595832780581683e-10	0.5638669818289485
819	2.552200469574132e-10	0.5638945731171039
820	2.9172109168386246e-10	0.5636867821745817
821	2.7611532426515036e-10	0.5637727908797282
822	2.682289007443798e-10	0.5638180786492524
823	2.971600728520273e-10	0.563657858893205
824	3.087862367678571e-10	0.5635977289135008
825	2.996252427590898e-10	0.5636449195304838
826	2.937849242596783e-10	0.5636757456593195
827	2.9457148132758753e-10	0.5636715593949098
828	2.858921969260011e-10	0.5637183694424011
829	2.6924064397345616e-10	0.5638133215306048
830	2.5506008776767014e-10	0.5638978079577842
831	3.1393547834883514e-10	0.5635773684456895
832	3.3355672104944394e-10	0.5634822260727398
833	3.324269695038174e-10	0.563487554045625
834	3.355021656217047e-10	0.5634730924049366
835	3.22269551261321e-10	0.5635362669405752
836	3.400023552973352e-10	0.5634521610828876
837	2.98502597060734e-10	0.5636574783237132
838	3.038429447988384e-10	0.5636296967508119
839	3.383093730577143e-10	0.5634611044659449
840	3.5363597540482544e-10	0.5633914602489457
841	3.5277101630388106e-10	0.5633964076523391
842	3.573240882063662e-10	0.5633762374692738
843	3.7812160027641205e-10	0.5632871842081928
844	3.350271389272929e-10	0.5634786106625677
845	3.439068538061741e-10	0.5634375091574534
846	3.8196515326886054e-10	0.5632723419980127
847	3.60438043815914e-10	0.5633636786760444
848	3.332351285205572e-10	0.5634881248998627
849	2.42565811432366e-10	0.5639904766290372
850	2.143345735662824e-10	0.5641841865003628
851	2.1136406147639166e-10	0.5642058789613954
852	2.043378560093646e-10	0.5642583975512636
853	2.0797474527957203e-10	0.5642309965478541
854	2.173900585395217e-10	0.5641632551783139
855	2.4587197753169117e-10	0.5639725898629226
856	2.2390098521651653e-10	0.5641194896867571
857	2.0446197839803166e-10	0.5642606809682145
858	2.143381164144754e-10	0.564189514473248
859	2.1857585360892799e-10	0.5641590689139041
860	2.22786402329038e-10	0.5641293844935438
861	2.25692514316962e-10	0.5641092143104784
862	2.2202487335829854e-10	0.564134712466429
863	2.1219749329504154e-10	0.5642051178224118
864	2.164998338899712e-10	0.5641739111240843
865	2.0259674715960827e-10	0.5642770454563618
866	2.1456309762734011e-10	0.5641889436190104
867	1.9178049343769091e-10	0.5643632444462543
868	1.9492501768441328e-10	0.564339078283525
869	1.9492501768441328e-10	0.564339078283525
870	1.7121082865270455e-10	0.5645400189751949
871	1.4955722076309944e-10	0.564749903049922
872	1.5280242373515316e-10	0.5647167935041355
873	1.5302874993622616e-10	0.5647145100871847
874	1.5712034838608553e-10	0.5646737891515622
875	1.1599883848592963e-10	0.5651458856061388
876	1.1329490215539958e-10	0.5651820397078596
877	1.0042906033800405e-10	0.5653675673351116
878	1.1002902303560664e-10	0.5652278983316215
879	9.649281099566133e-11	0.5654307418707503
880	8.984931739610361e-11	0.5655395847454048
881	7.448461589063119e-11	0.5658259632879834
882	7.431677089446748e-11	0.5658293884134096
883	8.284161928752187e-11	0.5656653629624443
884	8.284161928752187e-11	0.5656653629624443
885	8.284161928752187e-11	0.5656653629624443
886	9.67671937587042e-11	0.5654305515860043
887	9.990234420138046e-11	0.5653818386910541
888	1.0489640000525334e-10	0.5653072470706615
889	1.0872020328330628e-10	0.5652524450638424
890	1.0447973712158308e-10	0.5653133361825302
891	1.0004420510724697e-10	0.5653806969825786
892	1.0004420510724697e-10	0.5653806969825786
893	1.0416042377750909e-10	0.5653190447249072
894	1.0395332340999188e-10	0.5653220892808416
895	9.763644794748961e-11	0.5654189442165045
896	1.079360695765571e-10	0.5652655747113096
897	8.858683356530451e-11	0.5655673663183061
898	8.858683356530451e-11	0.5655673663183061
899	9.293452517406119e-11	0.5654942969758806
900	1.0211222667879542e-10	0.5653504417079807
901	9.773379458661236e-11	0.5654174219385373
902	9.205780507527671e-11	0.565508758616569
903	9.50199685078913e-11	0.5654604262911105
904	9.6764594240809e-11	0.5654326447182092
905	9.86633222282524e-11	0.5654029602978489
906	1.0165577317885824e-10	0.565357291958833
907	1.0346789530090017e-10	0.5653302715249153
908	1.051283941976379e-10	0.5653059150774402
909	1.1103745944641268e-10	0.5652221897892444
910	1.1054682020793933e-10	0.5652299914638264
911	1.17280440893851e-10	0.5651403673485077
912	1.192503805649999e-10	0.5651158206162866
913	1.1673743701048996e-10	0.5651495010163108
914	1.1839990953650344e-10	0.5651278085552783
915	1.195210581621148e-10	0.5651133469145899
916	1.1458469853497572e-10	0.5651780437281957
917	1.0029361502152399e-10	0.5653829803995295
918	9.692920180188129e-11	0.5654351184199059
919	9.318595876284154e-11	0.5654952483996102
920	8.992018010824852e-11	0.5655496698369373
921	9.242217656072085e-11	0.5655078071928396
922	9.473208188808933e-11	0.5654701308131515
923	1.0211679178219895e-10	0.5653584336673084
924	1.0211679178219895e-10	0.5653584336673084
925	9.923491351986145e-11	0.5654021991588654
926	1.0544691875375234e-10	0.5653093402028664
927	1.307823526066365e-10	0.564979005883985
928	1.3385948414480696e-10	0.5649432323517558
929	1.2793562591014683e-10	0.5650138279924846
930	1.2680025738277287e-10	0.5650275284941892
931	1.2561249770056127e-10	0.5650419901348777
932	1.502300723537452e-10	0.5647664578228152
933	1.4703942448852948e-10	0.5647995673686017
934	1.4794943378118662e-10	0.5647900531313067
935	1.600950279270381e-10	0.5646682708939311
936	1.7283019604751542e-10	0.5645499137819816
937	1.7143327474169024e-10	0.564562472575211
938	1.753986019919202e-10	0.5645270796124737
939	1.9001895780041733e-10	0.5644030139581473
940	1.8454910154000606e-10	0.5644483017276714
941	1.9440368053951741e-10	0.5643676209954099
942	2.0213016998440417e-10	0.564307110446214
943	2.102078338122138e-10	0.564246219327526
944	2.4322622899348286e-10	0.5640190193409221
945	2.465113621507564e-10	0.5639980880188732
946	2.718107734023669e-10	0.5638464310763913
947	2.6957106984874867e-10	0.5638593704391125
948	2.7493678254814276e-10	0.5638285443102768
949	2.605371549378435e-10	0.5639126501679643
950	2.6656954940180464e-10	0.5638768766357353
951	2.5895537061035807e-10	0.5639221644052593
952	2.492948035886586e-10	0.56398153324598
953	2.5631906267882364e-10	0.5639381483239149
954	2.081621137133302e-10	0.5642623935309276
955	2.2183420644644425e-10	0.5641634454630599
956	2.1924577826215995e-10	0.5641817127986661
957	2.1924577826215995e-10	0.5641817127986661
958	2.1384294477753326e-10	0.5642205308868297
959	2.1243469253127673e-10	0.5642308062631083
960	2.2129250067566999e-10	0.5641672511579778
961	2.1812264011185327e-10	0.564189704757994
962	2.309616226935638e-10	0.564100651496913
963	2.375390331378738e-10	0.5640568860053561
964	2.3632443903773727e-10	0.564064877964684
965	2.3517332356449143e-10	0.5640724893545199
966	2.356331110538108e-10	0.5640694447985855
967	2.6136340806798305e-10	0.5639077027645709
968	2.6482301482109713e-10	0.5638871520120138
969	2.645652212610242e-10	0.563888674289981
970	2.8919772804177353e-10	0.5637493858559826
971	2.986199500246182e-10	0.5636991506830652
972	2.986199500246182e-10	0.5636991506830652
973	2.8969001806553665e-10	0.56374672186954
974	3.0462503370732884e-10	0.5636688954084671
975	3.006584746934685e-10	0.5636894461610242
976	3.3547898437023317e-10	0.5635193315981901
977	3.735021961737201e-10	0.5633503587438314
978	3.566115408983212e-10	0.5634241892252404
979	3.529229775895411e-10	0.5634405537133877
980	3.529229775895411e-10	0.5634405537133877
981	4.0807468005598806e-10	0.5632125925878002
982	4.171202255900574e-10	0.5631779607640466
983	4.249267754181477e-10	0.5631486569131781
984	4.4888799345153687e-10	0.5630618870690478
985	4.8139258069923e-10	0.5629511413469344
986	4.879061529473606e-10	0.5629298294553936
987	5.171808558677589e-10	0.5628373510688865
988	5.767947329497074e-10	0.5626657142280852
989	5.596788960466986e-10	0.5627136659840518
990	6.258675438331248e-10	0.5625355594618899
991	6.40054188541278e-10	0.5624997859296609
992	6.35795890652752e-10	0.5625104418754312
993	6.402067841101456e-10	0.5624994053601691
994	7.365357341092382e-10	0.5622752499294995
995	7.365357341092382e-10	0.5622752499294995
996	7.388138518554919e-10	0.5622703025261061
997	6.993388859338211e-10	0.5623582140787117
998	6.993388859338211e-10	0.5623582140787117
999	7.028407662939866e-10	0.5623502221193839

==> data/stats-mannwhitneyu-varghadelaneya-codet5p-random-ue.dat <==
rank	pvalue	effect_val
1	4.4727514168650764e-08	0.513571869216533
2	2.78172880466496e-09	0.5192349335392468
3	1.3952354315635587e-08	0.5225936495891181
4	1.6971637716655142e-12	0.5313998373445992
5	1.441726684709999e-17	0.5408929530327773
6	3.7333413364777193e-22	0.5491161083268224
7	1.1892656891569728e-26	0.5579266726314591
8	5.383424729788785e-25	0.5569771517494209
9	1.7891390966873734e-23	0.5569495604612654
10	4.0280775502641033e-25	0.5617694730748988
11	3.3061764390578374e-25	0.5637646086356546
12	8.63056021754599e-25	0.5640102662426107
13	2.0930759011011767e-27	0.5692423356158622
14	1.642472139023619e-28	0.5711815274613237
15	3.8707793631555335e-30	0.5749514488470837
16	1.0602395565710355e-29	0.5748266220537737
17	7.802883658860466e-30	0.5760621409088988
18	4.823638983064625e-30	0.5767819881026366
19	1.9565010366875325e-31	0.5799051316370843
20	1.167719239749104e-33	0.5838872205145224
21	1.2662850545601383e-39	0.593691642046992
22	3.213302339877706e-40	0.5954306543397672
23	6.730263668999709e-41	0.5975833456701277
24	1.2415693206154804e-38	0.5956999072552148
25	3.8283282241432936e-46	0.6076475058807501
26	1.0434561257145649e-47	0.6102696296792446
27	2.1822917115759283e-48	0.6120739096398633
28	7.447138098646777e-49	0.6130462646914095
29	1.2692319687943103e-50	0.616283579073397
30	1.218218198452003e-51	0.6179991863424266
31	2.2787695967122996e-54	0.6225167364948256
32	4.84608294852305e-57	0.6271132548167729
33	1.10720631891996e-56	0.6273878357051058
34	1.9350771243820498e-58	0.6303899581411616
35	3.855305368081866e-58	0.630523538032783
36	1.554628784919695e-58	0.6315014113419604
37	1.9334980675784594e-60	0.6343096336219446
38	2.8598481422975556e-63	0.6387019764115418
39	1.1337462218190822e-63	0.6397141009749809
40	3.867881608988955e-65	0.641780783600195
41	7.29991661969758e-66	0.6431441738045647
42	2.9645366431167024e-62	0.6398452071649057
43	6.114527638140055e-59	0.6366276823964918
44	1.0404804207569654e-59	0.6378776628923053
45	7.74982864819421e-58	0.6361959263080459
46	4.094447447474647e-58	0.6368522183966532
47	4.3040014526761563e-57	0.6359186814332703
48	1.5527992465306966e-57	0.6370445962747575
49	3.052070844847643e-58	0.6382957184790464
50	2.1816220727459746e-56	0.6363041983284627
51	3.8567747254449617e-56	0.6362908783962498
52	3.6533230164171615e-53	0.6330375800956067
53	4.337586245919698e-52	0.632018795566061
54	2.2010700567137962e-52	0.6327129543191021
55	1.2259658829298303e-52	0.6331140745634583
56	1.5710339914522733e-53	0.6345164731407372
57	6.8129164276577185e-53	0.6339884329708663
58	6.169029685377398e-53	0.63434464601519
59	1.8830145358441522e-51	0.6326724236682256
60	3.2427708134296293e-51	0.632613054827505
61	7.798312945837868e-52	0.6337279331537299
62	2.5984134770526242e-51	0.6331850507736787
63	1.4774888801061986e-51	0.6336398313163785
64	7.684786231972977e-51	0.6328606152819202
65	7.87315325315458e-49	0.6305585504260285
66	2.0266204438448126e-48	0.630164090147779
67	1.0142478114955822e-48	0.6307294261278462
68	3.712053322258726e-49	0.6315695332809923
69	1.5015678928412774e-47	0.6296594550016535
70	2.7536600061649835e-49	0.6325504511461041
71	7.378854896867539e-55	0.641212973918431
72	3.313204494172417e-55	0.6420416639868232
73	5.8683155477074465e-55	0.6417946743866456
74	3.116605156727688e-54	0.6410166000606627
75	1.6065299642541596e-55	0.6431224813435321
76	2.6208992571923244e-55	0.6428661677908055
77	3.2708749263181744e-55	0.6427647460212411
78	5.038413911531197e-54	0.6415400733966322
79	1.2917583663511556e-53	0.6410110818030317
80	8.327186062785646e-54	0.6414009752473797
81	3.8436927098130714e-54	0.6420905671665194
82	8.128773674626201e-55	0.6431072585638602
83	2.2560852432230434e-57	0.6470667035565361
84	2.6974833356643896e-57	0.6471945749057805
85	1.860696449104921e-57	0.6474847591432772
86	1.6671824138370597e-57	0.647598739706071
87	1.853532644052092e-57	0.6476388897874558
88	2.6622113604311956e-59	0.6503437874504165
89	1.888801682414646e-59	0.6506143723590856
90	1.1706414513815194e-59	0.6510114966237778
91	8.831318304852325e-60	0.6512213806985049
92	1.1921200628083406e-59	0.6511262383255552
93	4.670637605280921e-60	0.6518809076277924
94	1.0720030615703108e-59	0.6515324962580504
95	5.527258021605665e-60	0.6520553987397821
96	2.0386566310636764e-60	0.6526938040622748
97	3.228344802574806e-60	0.6524820171400888
98	9.125639009797417e-60	0.6519880379397338
99	7.438759074938069e-60	0.6521524439601909
100	5.264452774205527e-58	0.6499889063993141
101	2.1455022323898056e-57	0.6492644923716748
102	1.5733968035254488e-57	0.6495141459582949
103	5.23842972466879e-57	0.648879926900212
104	1.1482605818479542e-56	0.6484873694694214
105	1.0268828868844049e-56	0.648598115191535
106	4.6745613696826194e-57	0.649105033754611
107	1.2605953091314869e-56	0.6486120059779856
108	3.2419752267628763e-57	0.6495657131244337
109	1.9952340324142044e-56	0.6486066780051004
110	6.035538748866476e-56	0.6480166050080662
111	4.357154456614124e-56	0.6482099343099
112	8.059972190970414e-56	0.6478881628045841
113	6.332476254191807e-55	0.6467645313800477
114	1.1317116800697665e-54	0.6464370513323547
115	1.0178868672983094e-54	0.646606785325697
116	1.5636130188750015e-55	0.6478778874283054
117	1.5543764378065422e-55	0.6479235557673213
118	1.4386745894228554e-56	0.64946657477182
119	1.1933996239547894e-56	0.649661426351621
120	1.4262450970388774e-56	0.6496393533210968
121	2.5347855805008433e-56	0.6493392742768134
122	4.4978691850599686e-57	0.6504891649962837
123	3.953310082214742e-57	0.6506275020065526
124	4.3074251967879744e-57	0.6506385385218147
125	5.752148301510145e-56	0.6493191040937479
126	6.324490985747107e-56	0.6493621084463213
127	3.34768690805715e-54	0.6471393923294697
128	3.4256244207618716e-53	0.6460549595625886
129	2.620167220389073e-53	0.6462389649118734
130	2.0241070991295837e-53	0.6464353387696417
131	5.0715907822899686e-54	0.6473041789194186
132	3.6362081060895165e-53	0.6460926359422767
133	9.824549646583287e-54	0.6470101889870039
134	9.35947933617311e-53	0.6458724764912711
135	1.098703626811325e-52	0.6458445046336239
136	4.639628766387243e-52	0.6450161951347235
137	1.6823092996543774e-51	0.6442421167884045
138	4.306495757397289e-51	0.6437182628829433
139	2.52541404096214e-50	0.6426629436821849
140	1.9888110955448542e-49	0.6415748955051318
141	7.773232503454993e-50	0.6422131105428786
142	2.0120975677351202e-49	0.6417979092273259
143	8.222911211570172e-50	0.6424077718379337
144	2.3204012052957725e-49	0.6418192211188667
145	2.5569206194794e-49	0.6417885852747769
146	1.245324549329249e-48	0.6409022389283772
147	5.9513756142621015e-49	0.641478040569469
148	1.3653189524316172e-48	0.6409985230098023
149	2.5941920506041684e-46	0.637808208960052
150	1.6871220787427523e-45	0.6366174070202132
151	1.053898073054836e-43	0.6339665502250879
152	1.0858091556209027e-42	0.6324758595257115
153	4.725856630818674e-42	0.6315586870504761
154	8.588160663206215e-42	0.6311478622840792
155	1.0462351394497976e-41	0.6310862100264077
156	8.381391744037375e-42	0.6312702153756925
157	6.311702102915829e-44	0.6347977139951766
158	2.627919496410118e-44	0.635457621493956
159	2.2418388749240512e-44	0.63559386537202
160	9.811731453329183e-45	0.6362427363555372
161	2.2670598471977624e-44	0.6357171698873628
162	6.759391550700674e-45	0.6366037065185084
163	7.035048312348498e-45	0.6366021842405413
164	2.0103110522000726e-44	0.6359165883010655
165	1.3109199667707515e-44	0.636250538030119
166	6.043841774409972e-44	0.63527970525654
167	7.107151485094733e-44	0.6352169112903931
168	2.100792671528769e-44	0.6360889862808504
169	3.4374310543689852e-43	0.6342365642795191
170	2.1621920524460154e-43	0.6345866882119742
171	1.0203436707333632e-43	0.6351615384293364
172	5.460676918590012e-43	0.6340552229166769
173	4.57273592178415e-43	0.6341804302794788
174	2.352263888224887e-43	0.6346843042866206
175	5.185196433360896e-43	0.6341749120218477
176	5.904794752226002e-43	0.6341301951065613
177	7.090369305250294e-43	0.6340242065030953
178	3.499675551435788e-42	0.6329243606717965
179	3.014182686167553e-42	0.6330309201295001
180	4.212635393100943e-42	0.6328149469429043
181	2.1106729435829367e-42	0.6333424162585376
182	7.315953373918366e-42	0.632533515803719
183	8.015226922689548e-42	0.6324905114511458
184	1.889232147522446e-41	0.6318736083049397
185	4.110082382274253e-41	0.6313118877350445
186	1.2473753162783895e-40	0.6305933725345281
187	1.9069475653334436e-40	0.6303052814292364
188	3.3152034779295147e-40	0.6299220479509948
189	3.471558944303325e-38	0.6266008179960657
190	2.497968772064582e-38	0.6268795851488084
191	1.561115707629047e-37	0.6255734706529545
192	4.916844680804801e-37	0.6247267035337019
193	7.937831997900785e-37	0.6244275759131479
194	2.0858818399202256e-36	0.6237781340753931
195	4.293186690104653e-36	0.6232460979258582
196	2.7698416886851446e-36	0.6235962218583132
197	2.8106706730524402e-36	0.6235943190108543
198	1.6715356635275803e-35	0.6222672731929514
199	1.919098985809888e-35	0.6221679445555919
200	2.3550781290308714e-35	0.6220252309961672
201	1.6983738876897276e-35	0.6223098969760329
202	1.0962740995149081e-35	0.6226718185627337
203	1.9731091058409563e-35	0.6222193214369848
204	1.9569539980604313e-35	0.6222257911183453
205	1.704058477565851e-35	0.6223346339929998
206	1.7849968043012503e-35	0.6223072329895902
207	3.2218468562296226e-35	0.6218509301689233
208	4.1294420035743513e-35	0.6216728236467615
209	1.5312166562275937e-35	0.6224910480541291
210	1.249713347599602e-35	0.6226596403389961
211	8.597618201401803e-36	0.6229709461832876
212	3.1727135110559425e-36	0.623812385329655
213	2.1627101495896217e-36	0.6241105615264795
214	1.8009517571401273e-36	0.6242795343808382
215	1.9678663060541705e-36	0.6242195946858798
216	3.324943602138375e-36	0.6238291303872942
217	3.9132228381476014e-36	0.6237284697567134
218	4.883310659802988e-36	0.6235642540210021
219	2.3857798175697195e-36	0.6241579424282084
220	2.0519605145186384e-36	0.6242926640283052
221	1.877741341901135e-36	0.6243790533029436
222	2.0576836331699867e-36	0.6243078868079772
223	1.952723743863962e-36	0.6243486077435997
224	9.743193080068135e-37	0.624896818096536
225	6.941808884395796e-37	0.6251677835746968
226	1.3772421528930258e-36	0.6246631484285715
227	4.195566106238662e-36	0.6238125756144008
228	1.1365216534754863e-35	0.6230649468477619
229	6.212284120468533e-36	0.6235646345904939
230	2.227325894975381e-35	0.6226175874101523
231	3.239169038246881e-35	0.6223293060201146
232	3.077686919858427e-35	0.6223698366709912
233	2.0700780119639764e-35	0.6227247177220937
234	2.5615620251214387e-35	0.6225643076813004
235	1.0245644861148642e-35	0.6233041347733576
236	1.4086384788984027e-35	0.623085687885065
237	4.454659032805188e-35	0.6221978192606981
238	9.622299713328994e-35	0.6215839606704264
239	2.115533955652862e-34	0.6209921751106792
240	2.736135230232919e-34	0.6207931372664683
241	2.2148092375136624e-34	0.6210020699174659
242	1.2233424382462582e-34	0.6214861543110342
243	1.6890906640357376e-34	0.6212429704057746
244	9.587617716446475e-34	0.6199168760116013
245	1.2845579942780612e-33	0.619686441184317
246	7.355095615218744e-34	0.6201545416592297
247	1.0217898074424654e-33	0.6199246776861832
248	1.3719717022416016e-33	0.6196921497266941
249	9.349648457749051e-34	0.6200116378150592
250	5.67513837930282e-34	0.6204462481746935
251	6.5756080743406265e-34	0.6203341704593588
252	9.149093045597424e-34	0.6200805208930749
253	1.6655374290825347e-33	0.6195996713401869
254	1.0764385592368222e-33	0.6199844270963956
255	2.2075386129249998e-33	0.619419661970566
256	1.7501353709462134e-33	0.6196308780385144
257	9.244395269562512e-34	0.6201655781744919
258	6.549766240417383e-34	0.6204669892119966
259	6.425411075214109e-34	0.6204896330967586
260	6.793883025080934e-34	0.6204443453272346
261	1.1893603589742446e-33	0.6199956538964037
262	1.1683860246029746e-33	0.6200241966082886
263	2.9199076819064925e-33	0.619288936350133
264	4.0315104088326454e-33	0.6190377604855458
265	5.548780089026006e-33	0.6187884874684175
266	6.282156306176693e-33	0.6186861142751235
267	3.12384426786463e-33	0.6192611547772318
268	2.626420057243207e-33	0.6194034877671646
269	2.5986448084685822e-33	0.6194190911163283
270	1.0800667196011135e-32	0.6182789049188987
271	1.3580917790958924e-32	0.6180890007424911
272	2.4761049688402707e-32	0.6176030135014638
273	3.8456111442656055e-32	0.617248893589345
274	4.7278192684136613e-32	0.6170761150400683
275	5.995519550094456e-32	0.6168770771958574
276	4.89844213202248e-32	0.617046430619708
277	4.4261671237883103e-32	0.6171312976163791
278	2.540792938130899e-32	0.6176081511896031
279	2.8257099028513334e-32	0.6175261384641205
280	3.294754017984078e-32	0.6174045465114907
281	3.603376069426525e-32	0.6173428942538193
282	4.947398690623736e-32	0.6170776373180354
283	4.606743259692071e-32	0.6171373867282479
284	4.237830975239835e-32	0.6172203508774601
285	7.480296113065782e-32	0.6167503475550884
286	7.531465586441388e-32	0.616751108694072
287	9.466972278206401e-32	0.6165652004973282
288	4.771379214515186e-32	0.6171535609316493
289	4.6897248655175124e-32	0.6171680225723377
290	4.642000594188727e-32	0.6171830550672638
291	4.558404905626307e-32	0.6171982778469357
292	1.4282946590169321e-32	0.6181793859967933
293	1.3844930546863955e-32	0.6182052647222357
294	1.6574011885325665e-32	0.6180686402746798
295	1.815782318262321e-32	0.6180184051017624
296	1.1174568014049609e-32	0.6184347481257904
297	1.1407544308136309e-32	0.6184176224986595
298	1.1563252820272124e-32	0.6184191447766266
299	1.5843234837319208e-32	0.6181637826476296
300	1.5518111176439176e-32	0.6181873779561211
301	1.1720359076365741e-32	0.6184206670545939
302	8.339720532563104e-33	0.618715608410738
303	6.461519322054526e-33	0.6189268244786864
304	6.182250730175656e-33	0.6189633591498991
305	2.4505998922539865e-32	0.6178692218609771
306	2.3899321294234413e-32	0.6178901531830261
307	3.485968318025708e-32	0.6175807501861936
308	6.250144268540224e-32	0.6170909572502484
309	1.134732055464641e-31	0.6166068728566803
310	1.4065949287440592e-31	0.6164375194328297
311	2.3607517428377953e-31	0.6160048119206543
312	1.0327008722975408e-30	0.6147512160146686
313	1.294040200406418e-30	0.6145693037975888
314	1.0003345891063773e-30	0.6148022123265697
315	5.702896404941152e-31	0.6153011389303181
316	9.108492896271455e-31	0.6149061077978308
317	1.4730511539297952e-30	0.614498898441606
318	1.5168502136245543e-30	0.6144794893975243
319	1.7642315223962764e-30	0.614349334631329
320	1.8020155012309565e-30	0.6143310672957226
321	1.0573087871511113e-30	0.6148014511875861
322	1.6570918209291062e-30	0.6144206914110413
323	3.948837171371263e-30	0.6136814351732219
324	1.432069563559924e-29	0.6125697916876773
325	3.01730075372208e-29	0.6119262486770453
326	3.1678343980672843e-29	0.61189447112448
327	3.4216161773071307e-29	0.6118320577278251
328	3.4497770858873406e-29	0.6118248269074809
329	4.514153393920197e-29	0.6115928698022295
330	4.579583709270898e-29	0.6115911572395164
331	4.7974304637341557e-29	0.6115719384801805
332	5.210308654234566e-29	0.6114988691377551
333	4.564071086027092e-29	0.6116269307717455
334	7.201818150683212e-29	0.611222765971455
335	8.732404543699044e-29	0.6110623559306617
336	3.4591912321906748e-28	0.6098529060857248
337	3.183300861186435e-28	0.6099381536518877
338	2.9098430346173314e-28	0.6100188343841492
339	2.5840816690094455e-28	0.6101253938418528
340	2.2635603805251178e-28	0.610244131523294
341	2.8541245768073533e-28	0.6100519439299357
342	2.4334285830379203e-28	0.610195038058852
343	6.644079056676007e-28	0.6093113556988949
344	8.746553627516583e-28	0.609072738627537
345	2.3334513527776885e-27	0.6081949550947028
346	4.043241391065612e-27	0.6076914616570528
347	3.7821286061230935e-27	0.6077527333452325
348	4.9544112487871995e-27	0.6075097397247189
349	6.0736479730153755e-27	0.6073272566534013
350	7.369585815126651e-27	0.6071786442668539
351	2.61395794316011e-27	0.6081509993184
352	2.9500122244179514e-27	0.6080402535962866
353	5.360266877909296e-27	0.607511262002686
354	6.846279476609468e-27	0.6072905316974426
355	1.2721149219873092e-26	0.6067364225173835
356	1.4507214315265156e-26	0.6066192071139094
357	2.78309725945559e-26	0.6060217130117851
358	1.2725192691512033e-25	0.6046059945022931
359	1.7465427760467338e-25	0.6043057251732638
360	1.1330217530483887e-25	0.6047251127532262
361	1.1206178324521997e-25	0.6047447120820538
362	4.074154081839266e-26	0.6057206825437722
363	3.8272887192646016e-26	0.6057792902455091
364	3.1819659255780375e-26	0.6059568259134334
365	2.62483057483009e-26	0.6061414021169559
366	3.390304597912615e-26	0.6059020239066143
367	4.7673051006208455e-26	0.6055823455335032
368	4.5263044139280703e-26	0.6056310584284536
369	3.1968399730804547e-26	0.6059661498659824
370	2.851548046363021e-26	0.606073089893178
371	1.718244637686428e-26	0.6065457572019922
372	2.0223893972522817e-26	0.6063939099747644
373	1.954213552318016e-26	0.6064258778120756
374	1.8695122504171324e-26	0.6064717364358373
375	1.995291110602741e-26	0.606415602435797
376	3.5827633907204753e-26	0.6058909873913522
377	4.010668132414292e-26	0.605785189072632
378	4.6370814937338563e-26	0.605648945194568
379	4.996845586781543e-26	0.6055787301233312
380	5.032816814765052e-26	0.6055764467063803
381	5.99381527657397e-26	0.6054120406859232
382	7.701845373569703e-26	0.6051757070315161
383	1.4923902306154687e-25	0.6045496702175068
384	9.094319149752074e-25	0.6028245487111824
385	1.3686503815648488e-24	0.6024337038431049
386	1.3411250441887506e-24	0.6024576797210882
387	2.259570386885745e-24	0.6019555182766596
388	1.468459680361057e-24	0.6023868937956136
389	2.5575631037481197e-24	0.6018476268257346
390	2.2262555168617004e-24	0.6019827289953232
391	2.2472470052023848e-24	0.60197359532752
392	3.749107491656778e-24	0.6014784744186896
393	3.2752873528932216e-24	0.6016105320323438
394	2.1218817904869013e-24	0.602037911571634
395	4.622434416631888e-24	0.6013026513134785
396	6.0610729837211444e-24	0.6010408195031208
397	4.28251211644513e-24	0.6013939879915102
398	3.2949581720272074e-24	0.6016504918289827
399	3.9163357285573874e-24	0.601481518974624
400	7.956433257914264e-24	0.6008056275571891
401	1.3921981288130993e-23	0.6002686440042608
402	1.4912112206296556e-23	0.6002005220652289
403	1.678163109072515e-23	0.6000833066617548
404	2.3752638174766823e-23	0.5997377495632014
405	2.1958020054605394e-23	0.5998199525734299
406	4.0312029598492945e-23	0.5992289281526662
407	5.367521930041363e-23	0.5989455941660219
408	5.171245827673686e-23	0.5989868859558821
409	5.1341467012945514e-23	0.5989941167762263
410	5.368888748403807e-23	0.598949209576194
411	1.4494667374649236e-23	0.6002988992788588
412	1.64679944634049e-23	0.6001721696380898
413	1.2809075738450653e-22	0.5981209000772937
414	1.3954301242430339e-22	0.5980377456433356
415	1.636910374389628e-22	0.5978756230398292
416	1.4498033817820794e-22	0.5980063486602621
417	5.421623195740238e-23	0.5990076269931851
418	5.539847911545207e-23	0.5989859345321527
419	3.9675171948070557e-23	0.5993248316645996
420	5.411134690504356e-23	0.5990243720508243
421	5.737941304246819e-23	0.5989653837795954
422	4.143080749515544e-23	0.5992999043628867
423	4.880593949799541e-23	0.5991391137526016
424	8.162241237502913e-23	0.5986283894946075
425	8.262942554695501e-23	0.5986447539827549
426	8.782683198696953e-23	0.5985831017250834
427	6.184082237647365e-23	0.5989442621728006
428	5.196943334406842e-23	0.5991193241390281
429	3.5732791316458585e-23	0.5994989422070975
430	3.479523800165754e-23	0.5995255820715235
431	1.3384611213192295e-23	0.6005103056315532
432	1.3731512153387106e-23	0.6004884228857748
433	1.2443016249056449e-23	0.600586229245167
434	6.689776114466887e-23	0.598920857149055
435	6.39605060048987e-23	0.598966144918579
436	6.205792350542889e-23	0.5990000156033491
437	7.813603837953383e-23	0.59876748764386
438	6.34314920487012e-23	0.5989779425728248
439	5.0641336196483116e-23	0.5992081871153632
440	7.199691112323903e-23	0.598860346599859
441	3.028159400274712e-23	0.5997379398479472
442	4.458906173002164e-23	0.5993531840917385
443	5.682164564407651e-23	0.5991092390474955
444	5.688303467169763e-23	0.5991115224644462
445	6.234876415883878e-23	0.5990190440779392
446	5.4783631107516e-23	0.5991594742204129
447	1.239764800388305e-22	0.5983401081045698
448	1.1759443432302685e-22	0.5983937684029135
449	1.1075935353567992e-22	0.5984611292029619
450	1.0418784406443574e-22	0.5985231620301251
451	1.4773371782924853e-22	0.5981684712637685
452	2.5979816110853234e-22	0.5975957141786111
453	2.392035655964808e-22	0.5976802006057905
454	1.6146616288394043e-22	0.5980877905315072
455	1.992259839464429e-22	0.5978735299076243
456	2.1281290484145044e-22	0.597806169107576
457	2.437024518380147e-22	0.5976676418125612
458	2.530334754302315e-22	0.5976292042938894
459	3.5711085374283647e-22	0.5972825054868607
460	3.3146636677649315e-22	0.5973589999547122
461	3.1462478674560098e-22	0.5974157048089903
462	5.5416617173856275e-22	0.596833433486538
463	6.433580814143306e-22	0.5966825376830397
464	7.580612525024371e-22	0.5965160385303776
465	9.476320117124516e-22	0.5962878871200442
466	1.0167482904469153e-21	0.5962148177776188
467	9.255634407087586e-22	0.5963154784081997
468	8.667142348764775e-22	0.5963836003472316
469	1.1562268548608177e-21	0.596087517282612
470	1.0848658456922165e-21	0.5961537363741851
471	9.630251033975464e-22	0.5962837008556344
472	7.607208289446248e-22	0.5965312613100496
473	8.07483013441825e-22	0.596475698164247
474	4.999868321302318e-22	0.5969772887544379
475	4.643889196904761e-22	0.5970534026527977
476	5.460820640957678e-22	0.596886332645898
477	6.252021251507164e-22	0.5967497081983422
478	5.693680613084055e-22	0.5968494174051935
479	4.845882747491244e-22	0.5970157262731096
480	3.186287951555635e-22	0.5974469115073178
481	2.9529379963518083e-22	0.5975249282531365
482	2.6181643463921407e-22	0.5976482327684794
483	1.785096055514397e-22	0.5980459278874093
484	6.833921951227605e-23	0.5990300805932013
485	5.36245743193298e-23	0.599274786776428
486	4.641567751282902e-23	0.5994264437189099
487	4.066959006532877e-23	0.599562497312228
488	4.9851112606596843e-23	0.599363840037509
489	4.9824808564952923e-23	0.599367455447681
490	4.127310183244322e-23	0.5995569790545969
491	4.763688549597501e-23	0.5994188323290739
492	5.1843174483532475e-23	0.5993335847629109
493	1.3939389887304394e-22	0.5983498126266107
494	1.242587815964409e-22	0.5984727365724618
495	1.3301308991999e-22	0.5984034729249543
496	1.3934036281993992e-22	0.5983591365791598
497	1.24299916570937e-22	0.5984812993860272
498	1.4556814713814437e-22	0.598326407602865
499	1.8398140653218338e-22	0.5980904545179497
500	2.035710308214576e-22	0.5979899841721148
501	2.0547425971778834e-22	0.5979804699348199
502	1.677386948556986e-22	0.5981964431214157
503	1.8660866077576447e-22	0.5980876002467612
504	1.8871216382780117e-22	0.5980790374331958
505	1.8351234629208104e-22	0.5981075801450807
506	1.9978114789419018e-22	0.5980236645721391
507	1.9911291194603535e-22	0.5980270896975652
508	1.7852591186301681e-22	0.5981385965586623
509	3.14491659903025e-22	0.5975785885514802
510	4.102809056117396e-22	0.5973106676292538
511	5.293774599614797e-22	0.5970505483816092
512	4.2070229558315584e-22	0.597293161432631
513	4.915881426949444e-22	0.5971325611070919
514	5.627623821807975e-22	0.5969928921036016
515	6.547295415589298e-22	0.5968418060153575
516	4.988365203881582e-22	0.5971257108562396
517	3.2776774087440344e-22	0.5975666006124886
518	3.1294296281499457e-22	0.5976141717989634
519	1.528155790779529e-22	0.5983507640503403
520	1.519627632615046e-22	0.5983564725927172
521	1.0636231121734373e-22	0.5987252444302703
522	9.889670357687238e-23	0.5988019291828678
523	9.12391028641161e-23	0.5988837516236046
524	6.608852772719368e-23	0.5992159887899451
525	8.760673895687342e-23	0.598935889643981
526	9.999754989071147e-23	0.5988150588303349
527	1.850961923071471e-22	0.5981874997383585
528	1.6720224357086824e-22	0.5982913952096196
529	1.5693613471400703e-22	0.5983560920232254
530	1.2030217243029824e-22	0.5986270575013862
531	9.882551357761302e-23	0.5988297107557692
532	1.0451632864113958e-22	0.5987754796031878
533	1.161040510570511e-22	0.5986685395759923
534	1.1226061519841564e-22	0.5987027908302542
535	1.1878281955860482e-22	0.5986453248369926
536	1.1221617277556466e-22	0.5987084993726312
537	1.251608832578576e-22	0.5985973730810259
538	9.180581035519549e-23	0.5989178125931206
539	8.259251376058877e-23	0.5990251331898079
540	8.340217271101773e-23	0.5990152383830212
541	7.803735159910919e-23	0.5990879271559547
542	7.30160896229701e-23	0.5991579519424457
543	6.515642932323803e-23	0.5992732644984607
544	7.249677789259956e-23	0.5991651827627898
545	8.117106275841969e-23	0.5990506313457584
546	1.0301600897936025e-22	0.5988112531354169
547	1.1151435136991114e-22	0.5987332363895981
548	1.3187868544297637e-22	0.598565024674223
549	1.071434999915085e-22	0.5987790950133599
550	1.6621721695627955e-22	0.5983391566808404
551	1.5927920489992765e-22	0.5983903432774873
552	2.0026514792811714e-22	0.5981612404434243
553	2.6222760091489357e-22	0.5978923680974684
554	2.6634162172054416e-22	0.5978763841788128
555	2.529649861308601e-22	0.5979292833381729
556	2.447545350885166e-22	0.5979656277246397
557	2.216653202451021e-22	0.59806723977895
558	2.5428445202284266e-22	0.5979264290669845
559	2.794871320964041e-22	0.5978293838465757
560	2.7228188631487614e-22	0.5978611613991409
561	2.6063190410483526e-22	0.5979060685991732
562	2.5870682598899227e-22	0.5979136799890091
563	2.549933112272039e-22	0.5979285221991893
564	2.553717435427143e-22	0.5979269999212221
565	3.182041443921603e-22	0.5977009416430936
566	2.988042959108146e-22	0.5977656384566994
567	2.8629321818170035e-22	0.5978120679346989
568	2.6584899630031737e-22	0.5978881818330586
569	3.091429389568979e-22	0.5977355734668472
570	3.025787444465849e-22	0.5977576464973716
571	3.5934237225430547e-22	0.597580681683685
572	3.7465715160687334e-22	0.5975376773311118
573	3.320172364449583e-22	0.5976621235549301
574	3.320172364449583e-22	0.5976621235549301
575	4.189842087975143e-22	0.5974223647750967
576	3.9004129747437348e-22	0.5974961952565058
577	3.9004129747437348e-22	0.5974961952565058
578	3.255739095762527e-22	0.5976822937379954
579	3.3914086807142814e-22	0.5976427145108483
580	3.3133362648440734e-22	0.5976666903888317
581	3.8605830538453287e-22	0.5975140820226202
582	4.1685356112702214e-22	0.5974349235683261
583	1.0292910979024908e-21	0.5965097591337629
584	1.2409313276015933e-21	0.5963194743878635
585	1.5878881315022843e-21	0.5960641122588664
586	1.975296027888367e-21	0.595837673411246
587	2.2653642716573037e-21	0.5956938181433461
588	2.326896674764911e-21	0.595665656000953
589	2.143977805043703e-21	0.5957516647060995
590	1.6024641692857304e-21	0.5960568814385222
591	1.6612477179169487e-21	0.596021488475785
592	1.5734327718762317e-21	0.5960806670317597
593	1.5100799222380185e-21	0.596123671384333
594	1.6844526644984786e-21	0.5960115936689981
595	1.795648843191687e-21	0.5959446134384415
596	2.675376713768213e-21	0.5955372137974708
597	3.2802068405823995e-21	0.5953246657363012
598	3.825083594060955e-21	0.5951646362649997
599	3.840264116541164e-21	0.5951604500005899
600	3.4344364941246105e-21	0.5952784265430475
601	3.22438817213918e-21	0.5953450262041123
602	4.864993147128942e-21	0.5949146021088878
603	1.0320433671210364e-20	0.5941209244337411
604	1.2848633116735491e-20	0.593886493626793
605	1.812303233644654e-20	0.5935173412197481
606	1.706881236457925e-20	0.5935839408808129
607	1.7269440750161394e-20	0.5935713820875835
608	1.737798887995764e-20	0.5935668152536819
609	1.5792880624792168e-20	0.5936695690164676
610	1.6182011057624102e-20	0.5936455931384843
611	1.7841397350445756e-20	0.5935428393756986
612	1.5169301461172833e-20	0.5937171402029425
613	1.1245066814541831e-20	0.5940400534167338
614	1.0491136224896311e-20	0.5941142644676347
615	1.1138206759803599e-20	0.5940524219252173
616	1.0934015277319055e-20	0.5940722115387909
617	1.143937172026101e-20	0.5940238792133324
618	1.2587288907109338e-20	0.5939215060200385
619	1.1889958722280723e-20	0.5939846805556771
620	1.1605926087484027e-20	0.5940105592811195
621	1.1605926087484027e-20	0.5940105592811195
622	1.385020532070527e-20	0.5938233190911544
623	1.340044498896509e-20	0.5938587120538916
624	1.340044498896509e-20	0.5938587120538916
625	1.427938054607696e-20	0.5937905901148597
626	1.5868477236193772e-20	0.5936794638232544
627	1.792776476226653e-20	0.5935504507655346
628	1.792776476226653e-20	0.5935504507655346
629	1.9707017877227153e-20	0.5934507415586833
630	1.8173990384630503e-20	0.5935378919723052
631	2.1794525651046998e-20	0.5933422792535206
632	2.893573836997935e-20	0.5930363013821143
633	3.1924872450776444e-20	0.5929341184735663
634	3.923145034404868e-20	0.5927128173140852
635	5.499545753285882e-20	0.5923455677544992
636	5.942827988639584e-20	0.5922610813273198
637	7.46353386271043e-20	0.592018468276298
638	5.001829623712916e-20	0.5924570746155963
639	4.811356286821537e-20	0.592499317829186
640	5.567732380160221e-20	0.5923444260460238
641	5.1342027084235014e-20	0.5924327181681212
642	4.590499637434989e-20	0.5925545004054968
643	4.7027018070981115e-20	0.5925282411105627
644	1.1478510231793877e-19	0.591554744350541
645	1.2712407170553916e-19	0.5914464723301243
646	1.9385828608327015e-19	0.5909810358416542
647	2.0384508437197198e-19	0.5909254726958515
648	1.972906310110811e-19	0.5909616267975725
649	2.273122131324558e-19	0.5908048321669512
650	2.4230408347141505e-19	0.5907340462414766
651	2.173819666586251e-19	0.5908543062008851
652	2.0119789233629079e-19	0.5909399343365399
653	1.797159433129556e-19	0.59106476112985
654	2.0475861420379273e-19	0.5909205252924581
655	2.0520847596535759e-19	0.5909220475704253
656	2.1770897606027883e-19	0.5908565896178359
657	1.7113913307754291e-19	0.5911247008248083
658	1.6017678647261556e-19	0.5911977701672336
659	1.615081812017686e-19	0.5911886364994304
660	1.805270728689989e-19	0.5910657125535794
661	2.438908312475898e-19	0.5907327142482554
662	2.150809824611707e-19	0.5908720026822538
663	1.5872856634142242e-19	0.5912097581062253
664	1.573112721420689e-19	0.591219652913012
665	1.5999284686457615e-19	0.591201005007914
666	1.6732808824159878e-19	0.5911515309739801
667	1.432958994168529e-19	0.5913244998080027
668	1.432958994168529e-19	0.5913244998080027
669	1.5306300614959565e-19	0.5912518110350691
670	1.5561925667921858e-19	0.5912335436994628
671	1.6678967179674921e-19	0.5911570492316112
672	1.6678967179674921e-19	0.5911570492316112
673	1.6461878730065388e-19	0.5911715108722995
674	1.6847328668888029e-19	0.591147915563808
675	1.6812521415245012e-19	0.5911501989807588
676	6.648046023390258e-20	0.5921689835103044
677	6.783760219474588e-20	0.5921469104797802
678	6.267718467844443e-20	0.5922332997544185
679	6.327403951590805e-20	0.5922249272255989
680	6.554141631569996e-20	0.5921864897069272
681	5.197025295449424e-20	0.5924414712664325
682	5.687668268940605e-20	0.5923470900324663
683	5.386141730179984e-20	0.592406458873187
684	5.468595407794972e-20	0.5923899041002938
685	5.649336152446074e-20	0.5923564139850155
686	4.4194028117850297e-20	0.5926256669004631
687	4.530605365398349e-20	0.5925986464665455
688	3.9760920942188575e-20	0.5927444045819045
689	4.3151246278556255e-20	0.5926574444530284
690	4.42063063500913e-20	0.5926311851580943
691	3.257365847028497e-20	0.5929664668803691
692	2.4078601597944015e-20	0.5932990846162014
693	1.855094005606155e-20	0.5935879368604767
694	1.892173443485317e-20	0.593566624968936
695	1.3671646880698672e-20	0.5939197934573254
696	1.3570201183818983e-20	0.5939277854166531
697	1.3512437650283185e-20	0.5939342550980138
698	1.4546317023354093e-20	0.5938569994911786
699	1.428068626535423e-20	0.5938767891047522
700	1.3603598096770175e-20	0.5939289271251286
701	1.453601069685363e-20	0.5938577606301622
702	1.550923022786522e-20	0.593790019260622
703	1.6297286390510577e-20	0.5937367395317701
704	1.9801646672957953e-20	0.5935289485892479
705	2.0483541818915066e-20	0.5934943167654942
706	1.6204936161968927e-20	0.593752152596188
707	4.604134083226719e-20	0.5926226223445288
708	5.278774214101015e-20	0.5924755322359485
709	6.336894814980977e-20	0.5922780166697049
710	6.443762101502079e-20	0.5922597493340985
711	8.624083101790235e-20	0.5919408320999711
712	1.0439036773603557e-19	0.5917330411574488
713	1.2838645916366527e-19	0.5915054606013531
714	7.340632872784851e-20	0.592124456879764
715	8.909339361889601e-20	0.5919176173609713
716	8.756441035329073e-20	0.5919383583982744
717	7.246084924069112e-20	0.5921474813340178
718	5.83882293493812e-20	0.5923834344189332
719	6.315166158334875e-20	0.5922978062832784
720	6.716709154619618e-20	0.59223044548323
721	6.323972959757499e-20	0.5922962840053112
722	6.195294881827056e-20	0.5923187376053274
723	5.947726414851729e-20	0.5923632642358678
724	5.605342803842143e-20	0.5924279610494736
725	5.731890882213856e-20	0.5924036046019985
726	5.227414077119135e-20	0.5925040749478334
727	4.7138475475717135e-20	0.5926167235174059
728	5.07275439420225e-20	0.5925368039241281
729	5.427533489811991e-20	0.5924648762901782
730	5.427533489811991e-20	0.5924648762901782
731	2.8306107432032657e-20	0.5931738772533995
732	2.925709362362846e-20	0.5931381037211705
733	2.980714254655089e-20	0.593117933538105
734	3.419354009572038e-20	0.5929691308668117
735	4.388405706080116e-20	0.5927015905140771
736	4.611846487816535e-20	0.5926475496462417
737	4.428501302737003e-20	0.5926916957072903
738	4.066036850602193e-20	0.5927845546632893
739	4.026366266613371e-20	0.5927952106090596
740	4.695747755499402e-20	0.5926296628801271
741	4.900281952272442e-20	0.5925832334021276
742	5.234657282691611e-20	0.5925113057681777
743	6.134971105282527e-20	0.5923381466494091
744	6.491157125618761e-20	0.5922764943917377
745	6.19944117690942e-20	0.5923267295646552
746	7.859851854719563e-20	0.5920671811712482
747	8.190243919717981e-20	0.5920237962491832
748	8.544645632544772e-20	0.5919773667711837
749	8.49587371372838e-20	0.5919853587305115
750	8.578854134587759e-20	0.5919747027847412
751	8.614661917047091e-20	0.5919701359508396
752	1.0825257290979255e-19	0.5917227657811702
753	1.1090731877272898e-19	0.5916961259167444
754	1.0399087444650354e-19	0.591766911842219
755	1.0485877962723777e-19	0.5917577781744158
756	1.3108328360289895e-19	0.5915138331301727
757	1.0947553587116922e-19	0.5917121098353999
758	1.0947553587116922e-19	0.5917121098353999
759	1.143145241460428e-19	0.591664538648925
760	1.0981707444592665e-19	0.5917086847099737
761	1.1719710033069538e-19	0.5916371376455155
762	1.3022587742387958e-19	0.5915210639505168
763	1.5610978547395807e-19	0.5913227872452896
764	1.7376101263481798e-19	0.5912044301333401
765	1.761698665687423e-19	0.5911892073536682
766	1.761698665687423e-19	0.5911892073536682
767	2.197036380906548e-19	0.5909513514212938
768	2.4494076143606337e-19	0.5908307108923936
769	2.5630431654469464e-19	0.5907819979974434
770	2.8965512935869834e-19	0.5906476569668383
771	2.907471495019915e-19	0.5906434707024285
772	3.186776742039334e-19	0.5905430003565936
773	3.3167293923265725e-19	0.5904984737260531
774	3.4190756250370766e-19	0.590464603041283
775	3.523662948705826e-19	0.5904326352039719
776	3.256418325824339e-19	0.5905205467565775
777	3.161046203237087e-19	0.590553656302364
778	2.7159204117699415e-19	0.5907241514346899
779	2.959196112289631e-19	0.5906335758956418
780	2.6962158688355404e-19	0.5907370907974111
781	3.1437765822739013e-19	0.5905662150955934
782	3.134122514271597e-19	0.5905696402210195
783	3.7649243865832357e-19	0.5903667966818907
784	3.6143940170959096e-19	0.590415509576841
785	3.092190920691162e-19	0.5905894298345931
786	2.5594249350339507e-19	0.5908029293194923
787	3.0658497907024447e-19	0.5906037011905355
788	2.9295655852743974e-19	0.5906543169329448
789	2.7782764577491244e-19	0.5907133052041736
790	2.6158333111013416e-19	0.5907802854347303
791	2.350604731838661e-19	0.5908990231161715
792	2.2558278491681736e-19	0.5909446914551874
793	1.5816430288992432e-19	0.5913456214147975
794	1.356208486602996e-19	0.5915153554081398
795	1.0368367736036654e-19	0.5918125801812348
796	1.0136579378819972e-19	0.5918405520388821
797	1.1241564366159905e-19	0.5917267617608342
798	1.1971595552970873e-19	0.5916574981133267
799	1.2890090554825332e-19	0.5915760562420818
800	1.5744411595183972e-19	0.5913553259368384
801	1.6601893823361401e-19	0.5912967182351013
802	1.3221653251501487e-19	0.5915496066624018
803	1.6193433970652462e-19	0.5913319209130927
804	1.7672575122770283e-19	0.591236778540143
805	1.8072086641110753e-19	0.5912120415231761
806	1.8852661199405827e-19	0.5911652314756848
807	2.0117459165921297e-19	0.5910933038417349
808	2.1028513870076625e-19	0.5910442103772928
809	2.237591401640073e-19	0.5909753272992772
810	2.1289958109445955e-19	0.591030509875588
811	2.1628704287968488e-19	0.5910130036789653
812	2.6384304553631744e-19	0.5907953179296563
813	2.755631880542543e-19	0.5907469856041978
814	2.8282129750861114e-19	0.5907180623228211
815	2.968922525487647e-19	0.5906640214549856
816	2.658374328923251e-19	0.5907869454008368
817	3.524931406423422e-19	0.5904771618345124
818	2.8984478792996185e-19	0.5906952281533132
819	3.2377611879227704e-19	0.5905719236379703
820	4.2164608175234793e-19	0.5902800268377606
821	4.0614816814231666e-19	0.5903218894818585
822	5.677018394366491e-19	0.5899512147968463
823	5.866827962123538e-19	0.5899142995561418
824	5.866827962123538e-19	0.5899142995561418
825	5.839050552453724e-19	0.589919627529027
826	8.524611602399662e-19	0.5894952925456712
827	8.003136293834695e-19	0.5895664590406375
828	1.429271697160483e-18	0.5889134017927107
829	1.3259120704043791e-18	0.5889999813520949
830	1.2553106412149148e-18	0.5890620141792582
831	1.3456330522175239e-18	0.5889832362944557
832	1.3762204059228424e-18	0.5889577381385052
833	1.3192544650516581e-18	0.5890056898944719
834	1.56157516064307e-18	0.588814263440097
835	1.81541928153971e-18	0.5886443391620089
836	2.34342542057816e-18	0.5883532035007827
837	2.098326928270024e-18	0.5884806942805353
838	2.240071677152134e-18	0.5884061026601427
839	2.6742339682853653e-18	0.5882036396905057
840	2.5364304211461e-18	0.5882641502397017
841	2.3666961877329094e-18	0.5883433086939959
842	2.686394560113052e-18	0.5881998339955876
843	2.694447949073574e-18	0.5881964088701614
844	2.6187636819335126e-18	0.5882331338261201
845	2.6591452886201615e-18	0.5882156276294973
846	2.961521302465379e-18	0.5880923231141545
847	2.712742110538309e-18	0.5881927934599894
848	1.0842739563076865e-17	0.5866126689300403
849	1.0122022768859066e-17	0.5867028638995966
850	9.13190265344447e-18	0.5868238849979887
851	8.539070448627182e-18	0.5869019017438075
852	8.411355024519843e-18	0.5869194079404302
853	8.963105826805217e-18	0.5868455774590212
854	1.0309842132698559e-17	0.5866826937165313
855	1.0493353915626722e-17	0.5866621429639741
856	9.04046189291984e-18	0.5868368243607098
857	8.237486783779866e-18	0.5869449060963807
858	7.780740732815815e-18	0.5870111251879537
859	7.780740732815815e-18	0.5870111251879537
860	7.378008962954362e-18	0.5870727774456251
861	7.438788662240786e-18	0.5870632632083302
862	6.476005509384264e-18	0.5872238635338694
863	5.9805208795700795e-18	0.5873159613508847
864	6.7431584719756885e-18	0.587177053486378
865	6.2582918484153805e-18	0.5872634427610164
866	6.121877098350054e-18	0.5872889409169669
867	5.343499750336849e-18	0.5874461161170799
868	4.698935193370516e-18	0.587595679927357
869	7.861487609877861e-18	0.5870016109506588
870	8.150155860667526e-18	0.586959748306561
871	6.7016915334391064e-18	0.5871878997168943
872	6.3897874159291994e-18	0.5872430822932052
873	6.156691247324305e-18	0.5872860866457785
874	6.156691247324305e-18	0.5872860866457785
875	4.08666971244796e-18	0.5877675070529041
876	3.961581844607339e-18	0.5878032805851332
877	3.611330470661127e-18	0.5879121234597877
878	3.8321283612520384e-18	0.5878462849377065
879	3.329223430903037e-18	0.5880103103886718
880	2.9048462971022267e-18	0.5881667244498012
881	2.1064369778883273e-18	0.5885354962873544
882	2.3646729363274232e-18	0.5884045803821755
883	2.3646729363274232e-18	0.5884045803821755
884	2.5647447234911594e-18	0.5883128631346519
885	2.7475118422248686e-18	0.588235226958325
886	3.0494512788753334e-18	0.5881157281379001
887	3.289002534548934e-18	0.58802895829377
888	4.367465859460247e-18	0.5877028102392983
889	4.6802644367703626e-18	0.5876230809307664
890	5.464724281548531e-18	0.5874442132696209
891	5.3392729739410476e-18	0.5874710434187927
892	6.862477591585531e-18	0.5871806688965502
893	7.105516951381441e-18	0.5871403285304195
894	7.082230417346293e-18	0.5871441342253375
895	8.231431846952366e-18	0.5869707848218231
896	8.86663028812642e-18	0.5868843955471847
897	7.126629494800262e-18	0.5871391868219441
898	7.386157750317409e-18	0.587097704747338
899	7.275513605232319e-18	0.5871152109439608
900	7.275513605232319e-18	0.5871152109439608
901	7.301822227519847e-18	0.587111024679551
902	6.175533644596394e-18	0.5873051151203684
903	6.032996774065613e-18	0.5873321355542862
904	6.3286864766265696e-18	0.5872779044017048
905	6.3286864766265696e-18	0.5872779044017048
906	6.252169604477219e-18	0.5872919854729014
907	6.461104414665647e-18	0.5872539285237215
908	6.461104414665647e-18	0.5872539285237215
909	6.1725051722491946e-18	0.5873068276830815
910	5.80423003929222e-18	0.5873779941780479
911	5.63851370471736e-18	0.5874114842933262
912	5.347328172685405e-18	0.5874727559815058
913	4.750425218042437e-18	0.5876093804290616
914	5.180819820306127e-18	0.5875092906527185
915	5.722663014431161e-18	0.5873943586661953
916	5.4720601399524155e-18	0.5874461161170799
917	4.84141173586761e-18	0.5875886393917586
918	4.357538904972633e-18	0.5877100410596425
919	3.885316643195011e-18	0.5878420986732967
920	3.972377755601743e-18	0.5878166005173462
921	4.545674481475956e-18	0.5876613281646922
922	4.336001307831996e-18	0.5877157496020194
923	4.177786691253682e-18	0.5877597053783222
924	4.590154931994209e-18	0.5876512430731595
925	5.7084919986991246e-18	0.58740063806281
926	5.578445879860136e-18	0.5874272779272358
927	5.449529905602695e-18	0.5874542983611536
928	5.424459184151677e-18	0.5874596263340388
929	5.419101717522736e-18	0.5874607680425141
930	5.164588810299926e-18	0.5875163311883168
931	4.399460724102923e-18	0.5877012879613311
932	4.3359857624580885e-18	0.5877180330189702
933	4.455017604100564e-18	0.5876868263206427
934	5.009438001879036e-18	0.5875526755747836
935	4.50750982316408e-18	0.5876744578121593
936	4.821417260950658e-18	0.5875968216358323
937	5.126381454897641e-18	0.5875260357103577
938	6.1247397185158214e-18	0.5873214796085158
939	6.1247397185158214e-18	0.5873214796085158
940	7.069055625366484e-18	0.5871565027338209
941	9.178201597890815e-18	0.586855472265808
942	1.0722894814884933e-17	0.5866743211877117
943	1.1622843724828021e-17	0.5865803205232374
944	1.2153730276631269e-17	0.586528182502861
945	1.4292995023245996e-17	0.586338658895945
946	1.7224560435956064e-17	0.586121163431382
947	1.776932563252448e-17	0.5860846287601693
948	1.776932563252448e-17	0.5860846287601693
949	1.7129824082965164e-17	0.5861276331127425
950	1.889198627570779e-17	0.5860127011262193
951	1.964081498080937e-17	0.5859670327872034
952	1.952032848460631e-17	0.5859742636075476
953	1.9206732544254408e-17	0.5859932920821376
954	1.5871727856864024e-17	0.5862170669433153
955	1.5871727856864024e-17	0.5862170669433153
956	1.4128349661028804e-17	0.5863533108213793
957	1.5550243908365063e-17	0.5862410428212986
958	1.6555978722506433e-17	0.5861675929093815
959	1.6257727340530163e-17	0.5861889048009222
960	1.689796818077924e-17	0.5861436170313982
961	1.6919915611399788e-17	0.5861420947534309
962	1.7637280347238638e-17	0.5860933818584807
963	1.9432015905154065e-17	0.5859795915804328
964	2.0313436733276218e-17	0.5859274535600564
965	1.9194292645163445e-17	0.5859940532211212
966	2.7045926069323218e-17	0.5855902689903225
967	3.2242488981469055e-17	0.585384761464751
968	3.103120453416197e-17	0.5854300492342751
969	3.521855895268656e-17	0.5852823882714572
970	4.3494254185498056e-17	0.5850352083865338
971	5.770015344434449e-17	0.5847029712201933
972	6.048982670776345e-17	0.584646646935407
973	5.853466190618581e-17	0.5846858455930624
974	5.997489378354288e-17	0.5846578737354151
975	5.759338698767177e-17	0.5847062060608736
976	5.798408037550522e-17	0.5846991655252753
977	5.901057770651644e-17	0.5846782342032264
978	5.753878136027427e-17	0.5847103923252834
979	5.33624503062311e-17	0.5848002067253479
980	5.639337396077831e-17	0.5847343682032667
981	5.715445219363931e-17	0.5847183842846112
982	6.098395756674388e-17	0.584643031525235
983	6.098395756674388e-17	0.584643031525235
984	8.017914937219688e-17	0.5843187863182223
985	7.772112512148993e-17	0.5843560821284186
986	8.159207498439917e-17	0.5842978549961734
987	7.967136365854639e-17	0.5843263977080583
988	8.383983649890727e-17	0.5842662677283541
989	7.955988502526177e-17	0.5843290616945009
990	8.34150617646968e-17	0.5842723568402228
991	9.524099828581923e-17	0.5841132787926508
992	1.145757300883875e-16	0.5838910262094403
993	1.237956772300852e-16	0.5837977866839495
994	1.289404138221187e-16	0.5837486932195075
995	1.4489502838783788e-16	0.5836078825075419
996	2.2041489010170653e-16	0.583100583374974
997	2.339222736503507e-16	0.5830282751715322
998	2.339222736503507e-16	0.5830282751715322
999	2.425666651887557e-16	0.5829841291104835

==> data/stats-mannwhitneyu-varghadelaneya-codet5p-rats-ue.dat <==
rank	pvalue	effect_val
1	0.001103668793332024	0.5089450956199877
2	5.6926611888031354e-06	0.5154079267297169
3	3.3266942041909225e-10	0.5244734725938589
4	1.4035408151220377e-14	0.5335913467631233
5	3.6356337212753605e-15	0.5382293471596766
6	1.9000465488120357e-18	0.5452752107308418
7	7.018074175962041e-25	0.5561265789352503
8	1.567347319841654e-23	0.5553679136533491
9	5.53842370022932e-24	0.5572148173970493
10	1.869909108249395e-28	0.5649302929890346
11	8.513096394176378e-26	0.564134902751175
12	1.3439554026013298e-26	0.5657407157218204
13	1.564475157353199e-29	0.5711944668240448
14	2.3438551292772738e-27	0.5696348930466528
15	3.0827947674591816e-30	0.5747925610842577
16	1.2196775529583522e-27	0.572240842641746
17	1.3866211914614633e-28	0.5743558575924185
18	6.322008047232897e-26	0.5716939642820309
19	2.8163245511651725e-26	0.5735747387105011
20	8.122022249211591e-26	0.5743653718297135
21	1.0921349715521616e-30	0.5835894248871897
22	2.32068866502668e-30	0.584215271416453
23	6.787479885527323e-32	0.5873955003746707
24	1.4274479705410486e-31	0.5874158608424819
25	4.555346285722343e-38	0.5989006869659896
26	2.040749264338869e-37	0.5990763197864548
27	1.1377392001860494e-37	0.6002945227297032
28	2.2154209567838153e-30	0.5914105085131492
29	6.083980887401091e-32	0.5946276527120714
30	7.813175763503917e-31	0.5935399851045101
31	1.6216069489264688e-33	0.5986007982064521
32	6.17835157019128e-36	0.6033130096539063
33	9.11482374230256e-35	0.6022125929683697
34	2.2686242147637255e-35	0.6039422813085958
35	2.1043425204543606e-35	0.6043194256749685
36	5.006463080424421e-35	0.6042785144546001
37	1.2726135744193608e-34	0.6043251342173455
38	6.6402912366301715e-37	0.6085998810339769
39	9.948320329942094e-38	0.610174297021549
40	2.157063629198966e-35	0.607359985629696
41	4.683077568963489e-36	0.6087863600849583
42	1.4070236772819936e-34	0.6067535481445144
43	1.7266193251417124e-31	0.6022112609751484
44	1.2607646463013078e-31	0.6027998116942155
45	1.0587477515110524e-28	0.5982177550129565
46	8.370125947965166e-29	0.5986106930132389
47	6.3776451898024436e-27	0.5954609096143652
48	1.111382329354531e-27	0.5971679540698291
49	2.029239757136396e-27	0.5970421758527896
50	6.772719923761453e-27	0.5961560197911359
51	1.4788893684377184e-26	0.5956521457839941
52	1.4219158388604782e-24	0.5920795496797318
53	1.0955583517661657e-22	0.5885613750127967
54	8.100692255099054e-23	0.5889803820232673
55	7.553656216904979e-22	0.5871487010592391
56	4.491679826124683e-22	0.5878051834325921
57	1.0507672924223337e-21	0.5871114052490428
58	2.220352830515363e-20	0.5845619702234818
59	1.1256789116989526e-19	0.5830385505478107
60	1.4911640407939479e-19	0.5828800433544765
61	1.2882571475677084e-19	0.5831624259173913
62	8.485338670179175e-19	0.5813566236788055
63	1.4849084074748433e-17	0.5785910251819026
64	2.0509771920865412e-17	0.5782732496562506
65	1.8184386539195073e-17	0.5784429836495929
66	8.239136766445381e-17	0.5769157582790039
67	3.48234994658398e-17	0.577892109310214
68	1.3490391374477803e-17	0.578991764856767
69	2.637413719284412e-17	0.5783248168223893
70	2.28892915083743e-18	0.5811233345803327
71	3.2588191027030236e-21	0.5883075351617668
72	1.128120236746396e-21	0.5894623732846306
73	5.41615549374933e-21	0.5880519827480238
74	8.40581300451093e-21	0.5876969114121754
75	7.383093491229947e-22	0.5902233219834825
76	1.9462848906898463e-21	0.5893466801591237
77	7.816387456195352e-21	0.5880921328294086
78	2.409833127307946e-17	0.5803170981119568
79	8.424334208959381e-17	0.5789759712228573
80	8.244159697961749e-17	0.579073016443266
81	7.951898958278453e-17	0.5792469367010181
82	3.2644652853848335e-17	0.5802841788509161
83	9.83725873093773e-19	0.5843045149622799
84	3.6050554076374487e-19	0.5854523125495454
85	3.257327628497704e-19	0.5856216659733959
86	4.602340814547103e-19	0.5853183520884322
87	1.3904093917592973e-18	0.5842099434435678
88	5.299471784625875e-19	0.5854100693359557
89	6.682247961113497e-19	0.5852121732002202
90	5.148255665476827e-19	0.5855194830648479
91	3.6922909812326216e-19	0.5859019554041058
92	6.414819835102898e-19	0.585343279390145
93	3.348973600727166e-19	0.5861025155262838
94	4.541312325915766e-19	0.5858172786921806
95	1.0798867304356489e-18	0.58499315545769
96	1.0290711841400381e-18	0.5851006663391232
97	9.304699289646669e-19	0.5852091286442859
98	3.461702771012352e-18	0.5838558235314489
99	6.920535304936101e-18	0.5831734624326534
100	1.1041661579054823e-17	0.5826813860797575
101	1.4915701268030348e-17	0.5823546671710481
102	1.1944424524824312e-17	0.5826284869203975
103	8.105687264045538e-17	0.5805583791697572
104	9.574966362699812e-17	0.5803838880577674
105	8.64377257816029e-17	0.5805094759900611
106	7.154802388867005e-17	0.580742384519042
107	2.4781626914489843e-16	0.579381468016369
108	8.473839779356156e-16	0.5780603210255891
109	1.9060510689613807e-15	0.577121836658813
110	3.7485534524514696e-15	0.5763338675260433
111	4.858822703521669e-15	0.5760252256681944
112	1.7592680035442802e-14	0.5744886763450563
113	1.9222938601363133e-14	0.5743781209076887
114	2.4468139043448827e-14	0.5740763293006922
115	4.376282976320963e-14	0.5733928264934213
116	2.0273959933517815e-14	0.5744028579246556
117	5.692771671878003e-14	0.5731477397407028
118	2.1865339460604115e-14	0.5744043802026229
119	1.8455631351408574e-14	0.5746370984468578
120	3.485615844851411e-14	0.5738508418768012
121	2.878812239921985e-13	0.5711777217664057
122	9.338292349345227e-14	0.5726725987301918
123	1.1930646649768734e-13	0.5723694751299739
124	8.297374993227329e-14	0.5728503246828619
125	8.826979098359755e-14	0.5728027534963871
126	6.741576883545023e-14	0.5731679099237681
127	1.9438579847217582e-13	0.5718484754957013
128	6.103939955911444e-14	0.5733709437476429
129	5.295268928195398e-14	0.5735652244732062
130	4.7036441546040605e-14	0.5737414281479091
131	2.2021502933350465e-14	0.5747158763316602
132	4.203604542265259e-14	0.5739280974836365
133	2.0634432872949485e-13	0.5719978490212323
134	4.49308252696694e-13	0.5710102711900141
135	7.667284493334682e-13	0.5703182055691778
136	7.102922078308064e-13	0.5704319958472257
137	8.938999133653378e-13	0.5701283013927702
138	1.8205341942802804e-12	0.5691848696226006
139	3.2703486470146435e-12	0.5683959490661015
140	2.0824059357945518e-12	0.569038540653004
141	1.5598335683622777e-12	0.5694495557041468
142	9.779115571578728e-13	0.5701262082605653
143	9.482890704849476e-13	0.5701890022267121
144	6.109381839432469e-13	0.5708022899627461
145	4.69300039045975e-13	0.5711605961392747
146	5.011334228790757e-13	0.5710993244510951
147	3.3049404208070616e-13	0.5716855917532113
148	8.888258112176772e-13	0.5704009794336441
149	1.914633379160992e-12	0.5693802920566394
150	2.3967482416261215e-12	0.5690762170326921
151	3.236492488003884e-12	0.5686754773578278
152	3.8307583048978135e-12	0.5684509413576664
153	3.5842390407558705e-12	0.5685628287882554
154	7.220175617121064e-12	0.567596372563832
155	7.488567805807834e-12	0.5675684007061848
156	4.214950031325184e-11	0.5651430313349503
157	4.411489923970082e-12	0.5684184026661177
158	4.009230374494905e-12	0.5685702498933454
159	4.596977695583309e-12	0.5683833902728721
160	3.6180475130252016e-12	0.5687540649578843
161	3.787869506715959e-12	0.5686945058324178
162	7.0372591782215076e-12	0.5678635323470748
163	9.213301120890486e-12	0.5674985662044396
164	8.950829581473721e-12	0.5675396677095539
165	9.459044687433419e-12	0.5674696429230629
166	1.015073826404614e-11	0.5673733588416379
167	6.702068766697882e-12	0.5679712335132538
168	2.6924875441868806e-12	0.5692577486802801
169	2.8901186413993902e-12	0.5691679342802156
170	2.5651101858164066e-12	0.5693466116566152
171	3.0083824346506604e-12	0.5691548046327486
172	3.877853259192275e-12	0.5688044904155476
173	4.391340542899749e-12	0.5686343758527135
174	5.106692016418414e-12	0.5684471356627484
175	5.988451162189359e-12	0.568226595642251
176	3.2697816657044383e-12	0.5690887758259214
177	1.874390015386342e-12	0.5698657084434289
178	1.8679205765687185e-12	0.5698746518264862
179	1.9639170634985143e-12	0.5698053881789787
180	1.5183997783204285e-12	0.570164455494491
181	1.205666110899676e-12	0.5704978343693069
182	1.0009315272938e-12	0.5707524353593204
183	9.989809767754372e-13	0.570755099345763
184	1.0948148069966997e-12	0.5706298919829611
185	9.559328317547118e-13	0.5708152293254672
186	1.1074549050582433e-12	0.5706266571422809
187	1.4711485665200976e-12	0.5702493224911622
188	5.7249857777554604e-12	0.5683668354999789
189	9.920488275824778e-12	0.5676091216418072
190	1.7189402288056535e-11	0.5668495049361766
191	3.206744632625571e-11	0.5659641100135064
192	5.5850228155397144e-11	0.5651569221214009
193	3.8885428286593446e-11	0.5656992336472144
194	3.768813476855268e-11	0.5657633596065825
195	5.1693317053580967e-11	0.565296781409637
196	6.069396124755453e-11	0.5650692008535413
197	5.364167402831122e-11	0.5652526353485883
198	4.7821710446535955e-11	0.5654227499114225
199	5.5432175736061735e-11	0.565203922453638
200	7.736788237731645e-11	0.5647072792668405
201	7.142907094694812e-11	0.5648336283381177
202	1.2933431971536148e-10	0.5639657396120703
203	1.5153627850152135e-10	0.5637256002627452
204	1.8314110885638866e-10	0.5634373188727075
205	1.7017586455221408e-10	0.5635492063032964
206	1.740899780180027e-10	0.5635145744795427
207	1.7467069555495594e-10	0.5635162870422558
208	1.8637587056824862e-10	0.5634207640998142
209	1.216619526550386e-10	0.5640854287172411
210	2.0541440758950221e-10	0.5633022167031189
211	1.66204031557219e-10	0.5636321704525086
212	7.773761414176105e-11	0.5647929074024952
213	7.626545496278604e-11	0.5648248752398064
214	7.43505474415948e-11	0.5648762521211992
215	6.85028658381548e-11	0.5650020303382387
216	8.933215233871263e-11	0.5646174648667759
217	7.269812512579004e-11	0.5649329569754773
218	6.14196373662468e-11	0.5651847036943022
219	4.138929386457645e-11	0.5657837200743937
220	3.2764420142576176e-11	0.566131560589898
221	2.993545983719081e-11	0.5662708490238963
222	3.9606511722443315e-11	0.5658651619456387
223	4.220717751111802e-11	0.5657711612811643
224	2.948802510796102e-11	0.5663028168612074
225	3.0329845875060264e-11	0.5662647599120275
226	4.1727833742805253e-11	0.5657978011455903
227	3.5149549477698866e-11	0.5660543049830628
228	2.713074440765195e-11	0.5664413441562223
229	1.5132225976499795e-11	0.5672983866517534
230	3.9578101292202323e-11	0.5659144456948266
231	3.767789217169727e-11	0.5659871344677603
232	3.3755611810790586e-11	0.5661492570712666
233	1.715971841938285e-11	0.5671516771126649
234	1.3942865103190072e-11	0.5674589869772926
235	1.1925205413839563e-11	0.5677038834452651
236	1.0216963187230155e-11	0.5679360308352626
237	2.0535758774673056e-11	0.5669374164887822
238	2.7593107602160808e-11	0.5665050895460986
239	4.11571642242499e-11	0.5659186319592364
240	4.670820226254189e-11	0.565734055755714
241	2.830398393026237e-11	0.5664799719596398
242	1.8180337478579182e-11	0.5671303652211241
243	2.8836517468783025e-11	0.5664586600680991
244	2.8757944470931877e-11	0.5664657006036974
245	2.3470461299649394e-11	0.5667667310717104
246	1.753888438441016e-11	0.5671979163059185
247	2.158349524692691e-11	0.5668953635599383
248	1.9294182492722927e-11	0.5670590084414119
249	1.4410690508552566e-11	0.5674861976959562
250	1.0105470078490842e-11	0.5680077681844666
251	1.034205441075918e-11	0.5679775129098685
252	1.061051327621616e-11	0.5679466867810329
253	1.1498515674424125e-11	0.5678338479267145
254	8.461259763946647e-12	0.568287106191447
255	8.737271310714523e-12	0.5682410572829393
256	6.043037946902978e-12	0.5687742351409496
257	3.9488304525367296e-12	0.5693839074668114
258	1.4087334018998239e-11	0.5675904737367091
259	1.3008220146489663e-11	0.5677088308486585
260	1.6286981739182905e-11	0.5673826827941869
261	3.297633061044582e-11	0.5663800724680427
262	2.2455275834875194e-11	0.5669452181633641
263	1.8851812230413516e-11	0.5672009608618529
264	2.4758972956127754e-11	0.5668186788073408
265	2.964403207006133e-11	0.5665538024410488
266	2.9167208906548145e-11	0.5665804423054748
267	2.2047014770924104e-11	0.5669943116278061
268	2.3633360118527503e-11	0.5669006915328235
269	2.8485700795943386e-11	0.5666316289021217
270	3.237565370574616e-11	0.5664455304206321
271	6.81157022383859e-11	0.5653407371859398
272	6.612416684036799e-11	0.5653852638164802
273	6.304276397914409e-11	0.5654568108809385
274	6.420591393820803e-11	0.565429409877529
275	5.674396438236137e-11	0.5656143666505432
276	5.090601477217874e-11	0.5657764892540496
277	4.986447365185953e-11	0.5658073153828853
278	3.866303479611951e-11	0.5661909294306186
279	4.501276046798607e-11	0.5659703894101211
280	6.442819157796695e-11	0.5654374018368568
281	6.49370466430809e-11	0.5654256041826109
282	9.157154073193538e-11	0.5649133576466496
283	1.0159532619552647e-10	0.5647561824465367
284	1.141101515294519e-10	0.564585116459973
285	2.2465854319826043e-10	0.5635507285812635
286	2.7683625704229566e-10	0.5632327627708655
287	3.0361136061894876e-10	0.5630894783572032
288	2.1980050416770677e-10	0.5635969677745172
289	3.136621968000629e-10	0.5630487574215808
290	3.313617218029142e-10	0.5629657932723686
291	2.8693712997117796e-10	0.5631895681335464
292	1.380695923374455e-10	0.564320240093681
293	1.423362561874724e-10	0.5642787580190749
294	1.3809087694547165e-10	0.5643274709140251
295	1.2649294082022688e-10	0.5644686621954825
296	8.317223445292182e-11	0.5651068772332294
297	9.208130619965068e-11	0.5649531271585426
298	1.0085188405504571e-10	0.5648203084059048
299	1.1723130191255768e-10	0.5645942501277762
300	1.2066536080660568e-10	0.5645527680531701
301	2.279696363404296e-10	0.5635941135033287
302	2.4502414095820973e-10	0.5634896471778299
303	2.568204746553863e-10	0.5634215252387978
304	2.7425626237264064e-10	0.5633220063166924
305	3.29881825141961e-10	0.5630394334690317
306	3.401843392700205e-10	0.562991481713065
307	3.837868394864589e-10	0.5628030998146246
308	5.354095675353146e-10	0.5622824807498437
309	6.225413052475935e-10	0.5620488110818791
310	5.549851849303132e-10	0.562232626146418
311	6.189471324169433e-10	0.5620602281666331
312	6.62338846173994e-10	0.5619529075699459
313	6.343118898972212e-10	0.5620214100784696
314	4.943651301573814e-10	0.5624172023499405
315	4.2846736968103527e-10	0.5626487788857002
316	4.367556799592492e-10	0.562618713895848
317	5.064882467532883e-10	0.5623858053668671
318	5.022089832180676e-10	0.5624014087160308
319	5.87640550450176e-10	0.5621557511090747
320	6.51849579073391e-10	0.5619938187903142
321	5.938915760043803e-10	0.562145666017542
322	6.558681760821947e-10	0.5619884908174291
323	6.636274504964772e-10	0.5619698429123309
324	6.982426507011779e-10	0.5618891621800695
325	8.314454557077076e-10	0.5616113464510563
326	8.849383749354083e-10	0.5615162040781065
327	1.6322563255191073e-09	0.5605309096638391
328	1.5224629602311503e-09	0.5606437485181576
329	1.354727982498381e-09	0.5608346041182947
330	1.2208336288062184e-09	0.5610045283963829
331	9.540891313403782e-10	0.5614024138000587
332	9.549971462781091e-10	0.5614008915220915
333	9.14702540738359e-10	0.5614741511492628
334	1.065585131353968e-09	0.5612317283829868
335	1.0226388747045989e-09	0.5612998503220189
336	1.0033982769819956e-09	0.5613302958813627
337	7.448637026906331e-10	0.5618060077461114
338	7.581901977367815e-10	0.5617799387359232
339	7.150176243497015e-10	0.5618731782614139
340	6.92429284486051e-10	0.561924174573315
341	6.238407502688561e-10	0.5620939085666573
342	7.030409332179884e-10	0.5619085712241513
343	8.60036451337729e-10	0.5615896539900238
344	7.755222054304623e-10	0.5617567239969234
345	1.0256534013170305e-09	0.5613141216779614
346	9.762329658183276e-10	0.5613932801322555
347	1.095530371300882e-09	0.5612083233592412
348	1.0978684506608222e-09	0.561204898233815
349	1.2174276865357736e-09	0.5610406824981038
350	9.704087636484178e-10	0.5614132600305749
351	4.6264424978844693e-10	0.5625975922890531
352	6.204065458128854e-10	0.5621363420649929
353	5.970094998165728e-10	0.5621972331836808
354	6.484850443173111e-10	0.5620682201259609
355	7.149953064695369e-10	0.5619131380580529
356	7.143111980644775e-10	0.56191466033602
357	6.771657170613357e-10	0.5619995273326912
358	5.978614460060629e-10	0.5621970428989348
359	6.165339449671061e-10	0.5621483300039846
360	5.764348070643342e-10	0.5622609785735571
361	4.3366115498893476e-10	0.5627117631365929
362	2.0516942754605683e-10	0.5638858200187925
363	2.17501823962838e-10	0.5637956250492362
364	1.7784311132500148e-10	0.5641061697545441
365	1.5658789588477227e-10	0.5643038756055336
366	1.339354661220225e-10	0.5645432538158751
367	1.460746795800992e-10	0.5644146213276471
368	1.5740324971224477e-10	0.5643000699106157
369	1.2658701055820776e-10	0.5646399184667921
370	1.318311315886928e-10	0.5645778856396289
371	8.625797265896688e-11	0.5652233314977199
372	1.4439904539032187e-10	0.564452868561573
373	1.4756425120872896e-10	0.5644216618632454
374	1.4390341789898252e-10	0.564462192514122
375	1.583255448305324e-10	0.5643156732597794
376	1.8034593822684572e-10	0.5641173965545522
377	1.6267086814133268e-10	0.5642760940326323
378	1.7490274349641393e-10	0.5641645871715353
379	1.508265726225129e-10	0.564392167727631
380	1.3812706610482678e-10	0.5645289824599327
381	2.0522051717428308e-10	0.5639200712730544
382	2.3014727161119609e-10	0.5637427258898762
383	2.6470640616693194e-10	0.5635296069744687
384	2.4122269317698283e-10	0.5636738428118605
385	2.2015677148460068e-10	0.5638154146628097
386	2.6756322815499057e-10	0.5635168578964935
387	3.1560965368122944e-10	0.5632595929200374
388	1.790047632706179e-10	0.5641447975579617
389	2.0971032417122194e-10	0.5639004719442268
390	1.3019720363840858e-10	0.5646334487854315
391	1.4104878257718505e-10	0.5645109054090722
392	1.5304800257035052e-10	0.5643856980462704
393	1.5229797198946544e-10	0.5643952122835654
394	1.1091205479269396e-10	0.5648821509483221
395	1.3776600927321992e-10	0.564554861185375
396	1.1921679767258511e-10	0.5647759720601102
397	1.0360777443492344e-10	0.564995750941624
398	1.0248101949801534e-10	0.5650163016941812
399	1.0507588265386817e-10	0.5649782447450014
400	1.2263074082895547e-10	0.5647445750770368
401	1.1436751811495124e-10	0.5648549402296584
402	1.1174383235545363e-10	0.5648903331923958
403	1.3668795299246994e-10	0.5645843553209895
404	1.3298493249397088e-10	0.5646264082498332
405	1.3172016278332232e-10	0.5646448658701855
406	1.40023395350858e-10	0.5645512457752029
407	1.6474653251851311e-10	0.5643015921885828
408	1.410005514349236e-10	0.5645424926768916
409	1.7126797300080767e-10	0.5642437456258294
410	1.6663138661605244e-10	0.564285988839419
411	6.006123294858608e-11	0.5658554574235978
412	1.3851321279736258e-10	0.5645959626904893
413	1.72115514649241e-10	0.5642622032461817
414	2.413904878303004e-10	0.5637427258898762
415	2.765075941322954e-10	0.5635315098219278
416	2.910060011839303e-10	0.56345901133374
417	1.5699292906730125e-10	0.5644182367378192
418	1.4874145103708647e-10	0.5645012008870314
419	1.2385637967535842e-10	0.5647835834499462
420	1.251886253284182e-10	0.5647672189617988
421	1.532644954543155e-10	0.5644587673886958
422	1.2406132151293135e-10	0.5647864377211347
423	1.4197842001541974e-10	0.5645797884870878
424	1.6394944632126688e-10	0.5643586776123527
425	1.0996493418885439e-10	0.5649795767382226
426	1.544525900975519e-10	0.5644610508056466
427	1.2724152645404862e-10	0.5647636035516267
428	1.940658129363165e-10	0.5641194896867571
429	1.579470381095706e-10	0.5644405000530894
430	1.5876958294298615e-10	0.5644325080937617
431	9.83845025194404e-11	0.5651803271451465
432	1.4550147132267464e-10	0.5645952015515057
433	1.2254967144289427e-10	0.5648600779177978
434	1.2518597357310933e-10	0.5648307740669293
435	2.0788928568689467e-10	0.5640624042629873
436	2.3719684664213495e-10	0.5638608927170797
437	2.333142834760188e-10	0.5638881034357434
438	2.1558251599470173e-10	0.5640123593748156
439	1.8170100203526258e-10	0.564278567734329
440	2.3934340138382645e-10	0.5638515687645306
441	1.4217245682479224e-10	0.5646564732396854
442	1.4635237524587088e-10	0.5646119466091448
443	1.6164972871966466e-10	0.5644589576734417
444	1.4631614621597466e-10	0.5646123271786366
445	1.4696962161588094e-10	0.5646054769277843
446	1.0739965857266476e-10	0.5650907030298279
447	1.069987715332777e-10	0.5650964115722049
448	1.0659934741640028e-10	0.5651021201145818
449	9.531056267215544e-11	0.5652743278096208
450	9.841111069449843e-11	0.5652271371926378
451	9.439134416941942e-11	0.5652922145757354
452	8.621610159089187e-11	0.5654299807317666
453	8.505750011650896e-11	0.5654505314843238
454	7.069368598568866e-11	0.5657355780336811
455	8.239859073495063e-11	0.5655034306436838
456	7.793454122887046e-11	0.5655879170708632
457	1.0199852727501176e-10	0.5651803271451465
458	1.348721311955732e-10	0.5647559921617907
459	1.3117678312738376e-10	0.5647986159448722
460	1.494357879693232e-10	0.564598436392186
461	1.415675359544599e-10	0.5646831131041112
462	1.9981926910287674e-10	0.5641545020800025
463	1.9023097253155075e-10	0.5642306159783623
464	2.0846324734911744e-10	0.5640903761206344
465	2.4338192583961297e-10	0.5638498562018175
466	2.778284313621285e-10	0.5636435875372625
467	2.2714177380621837e-10	0.563958699076472
468	2.9098783204399415e-10	0.5635728016117879
469	3.363688648111401e-10	0.5633459821946758
470	4.281780646981067e-10	0.5629665544113522
471	3.664184747218088e-10	0.563213163442038
472	4.5747799461426233e-10	0.5628664646350091
473	4.527617446768725e-10	0.5628828291231565
474	3.4297741426993313e-10	0.563322767455676
475	3.138061917927906e-10	0.5634620558896745
476	3.7117808304397847e-10	0.5631987018013496
477	4.069138088750874e-10	0.563054085394466
478	4.0546955371712614e-10	0.5630611259300643
479	4.734076554439642e-10	0.5628181323095507
480	3.486467564792572e-10	0.5632999332861681
481	3.118749282342711e-10	0.5634746146829038
482	3.332039767746611e-10	0.5633724317743558
483	3.0131172448766956e-10	0.5635328418151491
484	1.8520395015092751e-10	0.5642983573479026
485	2.553489171886083e-10	0.5638081838424656
486	2.2352656190095494e-10	0.5640180679171927
487	1.99685056562812e-10	0.5641944618766415
488	2.2624641745537726e-10	0.5640034159917584
489	2.3175101014026132e-10	0.5639687841680047
490	1.9838923361564785e-10	0.5642100652258052
491	2.135977083222822e-10	0.5640955138087738
492	2.9300744403091154e-10	0.5636030568863859
493	3.4271236781251514e-10	0.5633575895641756
494	3.479911398769045e-10	0.5633349456794136
495	3.887958802533186e-10	0.5631619768453909
496	3.8282557961067144e-10	0.5631863332928662
497	3.5407882308481003e-10	0.5633103989471926
498	3.2787928060784153e-10	0.5634310394760929
499	4.197346795850163e-10	0.5630440003029333
500	4.68883366281803e-10	0.5628691286214517
501	4.997364520945718e-10	0.562768277706125
502	4.889179857965695e-10	0.5628055735163213
503	5.29748493912711e-10	0.5626797952992817
504	5.192930083005777e-10	0.5627127145603223
505	5.507270726509867e-10	0.5626194750348317
506	5.670545470163912e-10	0.5625743775500535
507	5.588276753918072e-10	0.5625975922890531
508	5.229116613307926e-10	0.5627030100382815
509	4.706129166982088e-10	0.5628698897604353
510	5.069031700052514e-10	0.5627522937874695
511	6.475698421618807e-10	0.5623669671770231
512	5.184902487966581e-10	0.5627216579433796
513	5.71908974345858e-10	0.5625660050212339
514	6.68251693654241e-10	0.5623193959905481
515	6.28333196844233e-10	0.5624175829194323
516	4.1086033341667085e-10	0.5630908103504246
517	6.954198441511926e-10	0.5622621202820325
518	7.882830630021504e-10	0.5620628921530757
519	6.300012121192377e-10	0.5624259554482519
520	6.028987582335733e-10	0.5624959802347429
521	4.763563959928744e-10	0.562872363462132
522	4.175355025323441e-10	0.5630818669673673
523	4.1084040123291516e-10	0.5631073651233178
524	4.053753466998049e-10	0.5631309604318093
525	4.3348758467056024e-10	0.5630251621130893
526	3.75397193209437e-10	0.5632519815302014
527	4.539456561045722e-10	0.5629547567571065
528	7.601991292904281e-10	0.5621369129192306
529	8.059460196686852e-10	0.562043292824248
530	7.36531348910471e-10	0.5621875286616399
531	6.511183546535697e-10	0.5623856150821211
532	6.518956389901159e-10	0.5623837122346622
533	7.763190252214591e-10	0.5621057062209031
534	1.0804830565330139e-09	0.5615763340578108
535	1.4271301258717126e-09	0.561125359210029
536	1.2911365025169444e-09	0.5612891943762485
537	1.4087676111058338e-09	0.5611499059422501
538	1.26452449320753e-09	0.561329915311871
539	1.2785473592438063e-09	0.5613120285457565
540	1.3012403817106633e-09	0.5612846275423469
541	1.0842913636249617e-09	0.5615822328849337
542	9.8947578349498e-10	0.5617298938477516
543	1.0385156491219783e-09	0.5616530188104083
544	1.136832604918909e-09	0.5615068801255575
545	1.1584289533557456e-09	0.5614764345662135
546	1.3036489293465409e-09	0.5612872915287895
547	1.2893442548082912e-09	0.5613063200033794
548	1.1518690337113103e-09	0.5614901350679183
549	9.617941535074939e-10	0.56178241243762
550	9.84780405530823e-10	0.56174435548844
551	8.273716297278905e-10	0.5620255963428794
552	8.273716297278905e-10	0.5620255963428794
553	8.589433891830924e-10	0.5619654663631752
554	9.304788439579949e-10	0.5618368338749471
555	8.797377352375526e-10	0.5619270288445035
556	1.041157479702127e-09	0.5616556827968509
557	1.1038060819053808e-09	0.5615613015628848
558	1.1453507510424823e-09	0.5615015521526723
559	1.1920545357198674e-09	0.5614368553390665
560	1.1380785572806926e-09	0.5615129692374262
561	9.644975185791445e-10	0.5617801290206691
562	1.0103971689667438e-09	0.5617062985392601
563	1.0732603359348915e-09	0.5616088727493596
564	1.1670565741102329e-09	0.5614733900102792
565	1.6288330467615234e-09	0.5609314590539576
566	2.536645605123449e-09	0.5602041907551298
567	2.950486711742138e-09	0.5599541565990179
568	3.0162148175052516e-09	0.5599176219278053
569	4.155774921043267e-09	0.5593848246392867
570	4.05119119187285e-09	0.5594274484223682
571	4.420823426364516e-09	0.5592813097375174
572	5.42653378445111e-09	0.5589368943474394
573	5.029556349314805e-09	0.5590647656966838
574	5.1972783329666716e-09	0.559009583120373
575	5.380152446606339e-09	0.5589513559881277
576	5.722127855312266e-09	0.5588474605168666
577	6.2251407431041175e-09	0.5587051275269339
578	5.478250059397525e-09	0.5589209104287839
579	6.054821734180334e-09	0.5587530792829005
580	6.9406710505454885e-09	0.5585239764488376
581	7.129549944596124e-09	0.5584794498182971
582	7.398058796993728e-09	0.5584166558521503
583	7.286230054267354e-09	0.5584425345775926
584	8.369198448165484e-09	0.5582077232011526
585	8.44046878958708e-09	0.5581932615604643
586	8.6347034684346e-09	0.5581544434723008
587	9.622927659428248e-09	0.5579702478382701
588	1.0442290959668144e-08	0.5578301982652881
589	1.1069009310987937e-08	0.557730108488945
590	1.1211229819523913e-08	0.557709177166896
591	1.2185751373048102e-08	0.5575657024684879
592	1.1500567001826197e-08	0.5576663630990687
593	1.1548997943027522e-08	0.5576591322787245
594	1.1687728375443064e-08	0.5576385815261674
595	1.4473868852893377e-08	0.5572694291191225
596	1.4442096720555315e-08	0.5572732348140405
597	1.476329829472806e-08	0.55723612928859
598	1.8757685534202313e-08	0.5568207376882915
599	1.9261578833557426e-08	0.5567754499187675
600	1.748655389037227e-08	0.5569440422036344
601	1.6293562210257694e-08	0.5570669661494854
602	1.67932617937307e-08	0.5570144475596172
603	1.816393856768103e-08	0.5568778231120614
604	2.4269636589985723e-08	0.5563714754032228
605	8.78530856063173e-08	0.5540652242829215
606	8.327319425352752e-08	0.5541639820660432
607	8.263330171763121e-08	0.5541780631372398
608	7.985388996639915e-08	0.5542404765338949
609	8.152827647536984e-08	0.5542035612931904
610	8.061492067830287e-08	0.5542241120457475
611	8.649671161926602e-08	0.5540973824049784
612	8.051190074746804e-08	0.5542282983101573
613	7.292378650209472e-08	0.5544104008119831
614	7.222364992293481e-08	0.5544288584323354
615	7.000419885014035e-08	0.5544855632866134
616	7.529442825153848e-08	0.5543531251034673
617	7.390574754658328e-08	0.5543869957882375
618	7.591088438717155e-08	0.5543382828932871
619	7.467355615023743e-08	0.5543691090221229
620	7.445521103348815e-08	0.5543744369950081
621	7.445521103348815e-08	0.5543744369950081
622	7.450194715547911e-08	0.5543732952865327
623	7.377300160835432e-08	0.5543911820526473
624	8.614852897008293e-08	0.5541084189202407
625	8.488407533278244e-08	0.5541354393541583
626	7.864575514268431e-08	0.5542747277881568
627	7.933842242662945e-08	0.5542587438695012
628	7.933842242662945e-08	0.5542587438695012
629	7.821989981519469e-08	0.5542846225949435
630	7.602848737083673e-08	0.5543363800458282
631	7.602848737083673e-08	0.5543363800458282
632	7.902434446630382e-08	0.5542659746898454
633	7.70908201000683e-08	0.5543120235983531
634	7.70908201000683e-08	0.5543120235983531
635	7.51026603225902e-08	0.5543595947848279
636	6.947528622727518e-08	0.5545011666357771
637	7.704251295485111e-08	0.5543131653068284
638	6.311155500150341e-08	0.5546762286020046
639	6.315137492302811e-08	0.5546750868935292
640	6.516541313120337e-08	0.5546191431782348
641	6.289161653172264e-08	0.5546834594223488
642	6.739138617642597e-08	0.5545582520595469
643	7.063188564976227e-08	0.554473004493384
644	7.148026762602133e-08	0.5544513120323514
645	7.033476012713574e-08	0.5544815673069494
646	6.89770350419094e-08	0.5545169602696868
647	7.020224422833122e-08	0.5544849924323757
648	6.428008362692695e-08	0.5546448316189312
649	6.428008362692695e-08	0.5546448316189312
650	6.94558777790438e-08	0.5545044014764574
651	6.235023841876765e-08	0.5547000141952421
652	6.590701198388455e-08	0.5545995438494071
653	5.854638289973628e-08	0.5548138044732899
654	5.08644529838961e-08	0.555067263754828
655	4.489211237762421e-08	0.5552914191854975
656	4.455001609910741e-08	0.5553051196872023
657	4.1644032592962056e-08	0.555426711639832
658	3.986405380986178e-08	0.5555047283856509
659	3.965209741436442e-08	0.5555142426229458
660	3.608028499869913e-08	0.555682454338321
661	3.608028499869913e-08	0.555682454338321
662	3.3396416844865294e-08	0.5558198399248604
663	2.75148985301953e-08	0.5561636844607006
664	2.6863983606844052e-08	0.5562059276742903
665	2.4285393476189232e-08	0.5563836536269604
666	2.6363894165322484e-08	0.5562399886438064
667	2.442964645475854e-08	0.556375090813395
668	2.5300644966356757e-08	0.5563134385557236
669	2.4282082912585924e-08	0.5563857467591653
670	2.473273775092998e-08	0.5563533983523624
671	2.4866820966454894e-08	0.5563438841150674
672	2.4866820966454894e-08	0.5563438841150674
673	2.598762381660656e-08	0.5562662479387405
674	2.398435399190157e-08	0.5564074392201979
675	2.5956312931624875e-08	0.5562692924946748
676	1.3163040477306382e-08	0.5574540053226449
677	1.416826745042895e-08	0.5573276562513677
678	1.3060391489644642e-08	0.5574684669633333
679	1.1715285581680657e-08	0.5576578002855033
680	1.2608574113025655e-08	0.5575329734921932
681	1.1262710507363984e-08	0.5577283959262319
682	1.1746988446794374e-08	0.5576568488617737
683	1.1406666539284025e-08	0.557707464604183
684	1.1684855939391966e-08	0.5576659825295769
685	1.1491253628768624e-08	0.5576956669499372
686	1.0134943423053755e-08	0.5579124012755167
687	1.0493792355312338e-08	0.5578536032890338
688	9.190509987821015e-09	0.5580827061230967
689	9.145636720615357e-09	0.5580910786519163
690	9.092879233622535e-09	0.558100973458703
691	7.518377866119759e-09	0.5584271215131748
692	8.141198196085514e-09	0.5582969667469795
693	6.813584975786019e-09	0.5586033251878777
694	8.392511464585616e-09	0.5582486344215211
695	7.298123758705558e-09	0.5584883932013543
696	7.3275866368103074e-09	0.558481542950502
697	6.944086946096668e-09	0.5585728796285337
698	7.490036048591459e-09	0.5584442471403057
699	8.851828947761444e-09	0.5581611034384073
700	8.481195887613542e-09	0.5582341727808326
701	9.647348514458704e-09	0.5580138230450811
702	9.262873301738783e-09	0.5580834672620804
703	9.17063641141643e-09	0.5581005928892113
704	9.630221302343585e-09	0.5580168676010155
705	9.051055410283565e-09	0.5581230464892274
706	7.380055907943612e-09	0.5584737412759201
707	8.151152769947495e-09	0.5583053392757991
708	8.066532093017979e-09	0.5583239871808973
709	7.58590121520874e-09	0.558428643791142
710	8.31031594739769e-09	0.5582748937164552
711	8.275176047642514e-09	0.5582821245367994
712	9.43298393823858e-09	0.5580591108146052
713	1.1253788821119134e-08	0.5577569386381168
714	7.77727209589867e-09	0.5583921091199292
715	8.025466161721349e-09	0.5583394002453151
716	7.785406078216521e-09	0.5583911576961997
717	1.3863232217166791e-08	0.5574018673022685
718	1.3454787731097672e-08	0.5574536247531531
719	1.3176438175159737e-08	0.557489778854874
720	1.466858229883141e-08	0.5573048220818597
721	1.5607541209933145e-08	0.5571971209156806
722	1.533298911649107e-08	0.5572279470445164
723	1.4646067012181034e-08	0.5573074860683023
724	1.4791396038495259e-08	0.5572903604411714
725	1.4652496523393181e-08	0.5573067249293188
726	1.3742229851751952e-08	0.557417851220924
727	1.333432192413761e-08	0.5574699892413004
728	1.413738382355395e-08	0.557368757756482
729	1.4365865686262526e-08	0.5573409761835806
730	1.4934849477764572e-08	0.5572736153835323
731	9.469451322262357e-09	0.5580591108146052
732	9.617839258992705e-09	0.5580324709501793
733	1.2306852272266677e-08	0.5576085165363153
734	1.2731802007448625e-08	0.5575499088345782
735	1.2479002890016573e-08	0.557584540658332
736	1.2539668389651691e-08	0.5575761681295124
737	1.2608954311441161e-08	0.5575666538922174
738	1.2487258634845735e-08	0.5575833989498565
739	1.2033013415747415e-08	0.5576473346244788
740	1.3058398476252766e-08	0.5575061433430214
741	1.3058398476252766e-08	0.5575061433430214
742	1.3058398476252766e-08	0.5575061433430214
743	1.3058398476252766e-08	0.5575061433430214
744	1.3571064654730951e-08	0.5574395436819566
745	1.3130467302491102e-08	0.5574966291057264
746	1.4324916292776977e-08	0.557345923586974
747	1.386359614868239e-08	0.5574026284412521
748	1.3775502299785705e-08	0.5574136649565142
749	1.3927729641468674e-08	0.5573946364819243
750	1.4432255028059273e-08	0.5573329842242528
751	1.4356405745372087e-08	0.557342117892056
752	1.6452957077344214e-08	0.5571054036681571
753	1.700142849032928e-08	0.5570483182443873
754	1.7403479474049755e-08	0.5570075973087648
755	1.6768941308955926e-08	0.5570722941223706
756	1.709828539069921e-08	0.5570384234376005
757	1.52793148675102e-08	0.5572340361563851
758	1.648968092839596e-08	0.5571031202512063
759	1.6813689521565227e-08	0.5570692495664362
760	1.557407714342059e-08	0.5572024488885658
761	1.504400519201007e-08	0.55726257886827
762	1.504400519201007e-08	0.55726257886827
763	1.578354167857489e-08	0.557179234149566
764	1.590147733503791e-08	0.557166294786845
765	1.8821738224807366e-08	0.5568724951391761
766	2.2634638649960562e-08	0.5565493916406389
767	2.6050607690097492e-08	0.5563020214709696
768	2.8195045986725912e-08	0.5561623524674794
769	2.562121085544977e-08	0.5563313253218382
770	2.6527005285380903e-08	0.5562700536336584
771	2.611251736656128e-08	0.5562978352065598
772	2.810444837397732e-08	0.55616882214884
773	2.8195358451779704e-08	0.556163113606463
774	2.811655326436576e-08	0.5561680610098564
775	2.8256124812250345e-08	0.556159307911545
776	2.697143942189039e-08	0.5562415109217735
777	2.6427382196049347e-08	0.5562774747387486
778	2.429287778263903e-08	0.5564266579795337
779	2.3645035469416725e-08	0.5564749903049921
780	2.2593843348816866e-08	0.55655490989827
781	2.7491622750615787e-08	0.5562108750776837
782	2.7574663136945172e-08	0.5562055471047985
783	2.878166962889255e-08	0.5561298137759306
784	3.019850730663998e-08	0.5560462787724807
785	2.936012900343634e-08	0.5560961333759064
786	2.7094795042752542e-08	0.5562396080743146
787	2.9664583605670853e-08	0.5560793883182672
788	3.522938651835819e-08	0.5557756938638116
789	4.4401138089571424e-08	0.5553639176736853
790	4.2220406689870696e-08	0.5554541126432416
791	3.937289814002484e-08	0.5555789394365517
792	3.99304804441963e-08	0.5555538218500929
793	3.499076006836597e-08	0.5557914874977213
794	3.145035999103575e-08	0.5559810111046372
795	2.513109264410691e-08	0.5563775645150917
796	2.381139231182829e-08	0.5564732777422791
797	2.330167233417961e-08	0.556511334691459
798	2.377536243209583e-08	0.5564759417287217
799	2.4321409285285598e-08	0.5564359819320828
800	2.5554861675048755e-08	0.5563488315184608
801	2.5748650701760373e-08	0.5563355115862479
802	2.4989698397113445e-08	0.5563889815998456
803	2.3916539638189556e-08	0.5564669983456644
804	2.3243099917944223e-08	0.5565172335185818
805	2.3243099917944223e-08	0.5565172335185818
806	2.470439319996348e-08	0.5564106740608782
807	2.470439319996348e-08	0.5564106740608782
808	2.887124383551686e-08	0.5561355223183075
809	3.0846599496558487e-08	0.5560183069148334
810	3.161048219542895e-08	0.5559749219927684
811	3.365100110064151e-08	0.5558645568401467
812	3.299446834082999e-08	0.5558995692333922
813	3.46513739516243e-08	0.5558131799587539
814	4.0089536725225237e-08	0.5555532509958552
815	4.084772953786047e-08	0.5555197608805769
816	3.794447206340829e-08	0.5556514379247394
817	3.793637847515651e-08	0.5556518184942312
818	3.3384664781778604e-08	0.5558793990503269
819	3.297957221643066e-08	0.5559010915113595
820	3.364301113742614e-08	0.5558656985486221
821	3.379374976463444e-08	0.555858467728278
822	3.4435272190822234e-08	0.5558257387519833
823	3.8562395587011595e-08	0.5556240369213298
824	4.3580800409299774e-08	0.555405970602529
825	5.438324385659879e-08	0.5550078949141074
826	6.425971371427262e-08	0.5547061033071108
827	6.758859860933962e-08	0.5546151471985709
828	6.582659760543486e-08	0.5546630989545376
829	6.426158507655959e-08	0.5547074353003322
830	6.405957826293374e-08	0.5547131438427091
831	7.000349673104928e-08	0.5545527338019158
832	6.933257576675487e-08	0.5545702399985386
833	6.680860697025463e-08	0.554637600798587
834	6.776755670196739e-08	0.5546117220731447
835	7.069549679914596e-08	0.5545348470358014
836	7.339216601883659e-08	0.5544667250967693
837	6.299406254420424e-08	0.5547449213952743
838	7.296073312627163e-08	0.5544781421815232
839	7.296073312627163e-08	0.5544781421815232
840	6.943132866439039e-08	0.5545683371510797
841	6.707240278181673e-08	0.5546311311172264
842	7.291175895157663e-08	0.5544800450289823
843	7.291175895157663e-08	0.5544800450289823
844	6.602713065876294e-08	0.5546610058223327
845	6.452098571113201e-08	0.5547028684664306
846	7.323683002783692e-08	0.5544726239238922
847	7.314503843934506e-08	0.554474907340843
848	6.897275621433839e-08	0.5545824182222762
849	5.966530631459146e-08	0.5548486265817896
850	5.717258291500892e-08	0.5549264530428624
851	5.650208076848101e-08	0.5549477649344031
852	6.39892488965257e-08	0.5547232289342418
853	7.705284569702891e-08	0.5543860443645079
854	7.882002224047216e-08	0.5543453234288854
855	8.632808387221037e-08	0.5541790145609693
856	9.401603464636206e-08	0.5540239324930613
857	9.302694224072371e-08	0.554043341537143
858	8.898873546171605e-08	0.5541253542626257
859	9.861168513204876e-08	0.5539375432184229
860	9.53971733873467e-08	0.5539984343371107
861	1.0459908897736887e-07	0.5538290809132602
862	9.27063312366005e-08	0.554050952926979
863	8.76707758756247e-08	0.5541533261202729
864	9.138861208221398e-08	0.5540772122219131
865	8.689078699786217e-08	0.5541696906084203
866	8.904747436803685e-08	0.554124783408388
867	8.331568023907749e-08	0.5542465656457636
868	8.364881681458133e-08	0.5542399056796572
869	8.590599524690224e-08	0.5541911927847069
870	7.763647265518282e-08	0.5543761495577212
871	6.951442747347838e-08	0.5545780416731205
872	7.21970341837914e-08	0.5545091585951049
873	7.280326303564558e-08	0.5544939358154329
874	7.644972559537078e-08	0.5544048825543519
875	5.71699546068121e-08	0.5549355867106656
876	5.600182557314968e-08	0.5549728825208619
877	5.4090541215112627e-08	0.5550368181954841
878	5.1093354315072884e-08	0.5551395719582698
879	4.7995415286475024e-08	0.5552533622363177
880	4.419642907469304e-08	0.5554014037686275
881	3.895713779899904e-08	0.5556278426162478
882	3.977886019918458e-08	0.5555905468060515
883	4.031595921497805e-08	0.5555665709280682
884	4.257171058134194e-08	0.5554691451381677
885	4.3338193255513794e-08	0.5554371773008565
886	4.3338193255513794e-08	0.5554371773008565
887	4.3338193255513794e-08	0.5554371773008565
888	4.300807625047619e-08	0.5554508778025613
889	4.3893855028475996e-08	0.5554143431313486
890	4.20859298756199e-08	0.5554896958907248
891	4.005079945952476e-08	0.5555783685823139
892	4.005079945952476e-08	0.5555783685823139
893	4.2722427456872165e-08	0.5554634365957907
894	4.2604583968092616e-08	0.5554683839991841
895	4.067587905164844e-08	0.5555519190026339
896	4.315226940289613e-08	0.5554461206839139
897	3.6115333490249554e-08	0.5557648476332954
898	3.6115333490249554e-08	0.5557648476332954
899	3.684738325593348e-08	0.5557290741010663
900	3.684738325593348e-08	0.5557290741010663
901	3.5473110837570416e-08	0.5557968154706066
902	3.211344161693303e-08	0.555973780284293
903	3.201723555269434e-08	0.5559791082571782
904	3.0053850469695946e-08	0.5560913762572589
905	3.0053850469695946e-08	0.5560913762572589
906	3.002804816769649e-08	0.556092898535226
907	3.1723490425180784e-08	0.5559954727453256
908	3.1723490425180784e-08	0.5559954727453256
909	3.092413159624158e-08	0.5560407605148496
910	2.9944339028144277e-08	0.5560978459386194
911	2.9113345519308056e-08	0.5561477005420451
912	2.9389930804873756e-08	0.5561309554844059
913	2.8420657455017526e-08	0.5561903243251266
914	2.8420657455017526e-08	0.5561903243251266
915	2.8727894307243007e-08	0.5561712958505367
916	2.774994413349916e-08	0.5562325675387163
917	2.418600083696283e-08	0.5564757514439758
918	2.518281954797376e-08	0.5564045849490094
919	2.309221524141409e-08	0.5565571933152208
920	2.2383397237501878e-08	0.5566119953220399
921	2.4196456568648816e-08	0.5564749903049921
922	2.347504868455288e-08	0.5565282700338441
923	2.3346611536492192e-08	0.5565385454101226
924	2.3820928687501365e-08	0.5565031524473854
925	2.3728401343893105e-08	0.5565100026982377
926	2.4058981286269056e-08	0.5564856462507626
927	2.535534083085837e-08	0.5563931678642554
928	2.603149828289904e-08	0.5563467383862559
929	2.3065436731766482e-08	0.5565598573016634
930	2.366691041239235e-08	0.5565145695321393
931	2.137185766817017e-08	0.5566938177627766
932	2.260573217534114e-08	0.5565952502644007
933	2.275304361228332e-08	0.5565838331796467
934	2.4958938747575542e-08	0.5564209494371568
935	2.4309845454245963e-08	0.5564673789151562
936	2.5083179114498103e-08	0.5564121963388454
937	2.5360813337225562e-08	0.5563927872947636
938	2.689264214869714e-08	0.5562892723929943
939	2.9265522981348125e-08	0.5561397085827173
940	2.959432106210786e-08	0.5561199189691438
941	3.087940181654478e-08	0.5560445662097676
942	3.087940181654478e-08	0.5560445662097676
943	3.666260351205848e-08	0.5557404911858203
944	3.7317704888493366e-08	0.555708903918001
945	3.7317704888493366e-08	0.555708903918001
946	3.88769194681953e-08	0.5556358345755756
947	3.7032182221828925e-08	0.5557226044197058
948	3.7032182221828925e-08	0.5557226044197058
949	3.7493240737208476e-08	0.5557005313891814
950	3.6631315701446245e-08	0.5557420134637875
951	3.545380435233394e-08	0.5558002405960327
952	3.4028000428721516e-08	0.5558733099384581
953	3.302357855926298e-08	0.55592658966731
954	2.469224071806988e-08	0.5564411196202221
955	2.530749261289778e-08	0.556397734698157
956	2.349482034268793e-08	0.5565286506033359
957	2.5416954681628844e-08	0.556390123308321
958	2.5198488102623503e-08	0.556405346087993
959	2.4649614542717093e-08	0.5564441641761565
960	2.5269289081941463e-08	0.5564003986845996
961	2.4321674463350815e-08	0.556467759484648
962	2.4321674463350815e-08	0.556467759484648
963	2.7681356956347422e-08	0.5562394177895686
964	2.902270967992237e-08	0.5561556925013729
965	2.9110170156772446e-08	0.5561503645284878
966	3.478582384288011e-08	0.5558341112808028
967	4.349116768841425e-08	0.5554375578703483
968	4.246875750483409e-08	0.5554801816534298
969	4.162868461913229e-08	0.5555159551856589
970	4.179717678812763e-08	0.5555087243653147
971	4.691187909833354e-08	0.5553016945617761
972	5.285372262378829e-08	0.5550870533684016
973	5.153137538841556e-08	0.5551327217074175
974	5.247575507255241e-08	0.5550999927311226
975	5.345945301699099e-08	0.5550665026158444
976	5.15858272147212e-08	0.5551308188599584
977	5.2331931480276326e-08	0.5551049401345161
978	5.039591403163393e-08	0.5551734426430399
979	4.717651117500379e-08	0.5552921803244811
980	4.717651117500379e-08	0.5552921803244811
981	4.577815603828008e-08	0.5553462211923166
982	4.3653622055948035e-08	0.5554314687584796
983	4.3653622055948035e-08	0.5554314687584796
984	4.5285805148492334e-08	0.5553656302363984
985	4.396049613147553e-08	0.5554189099652502
986	4.481759992659692e-08	0.5553842781414965
987	4.413812887392643e-08	0.555411679144906
988	4.656188748901117e-08	0.5553169173414481
989	4.758418842987285e-08	0.5552784798227764
990	4.95991750857972e-08	0.5552038882023838
991	4.86124054765263e-08	0.5552400423041047
992	4.8366143265943716e-08	0.5552491759719079
993	4.8100723868078695e-08	0.5552590707786946
994	4.8100723868078695e-08	0.5552590707786946
995	4.8100723868078695e-08	0.5552590707786946
996	4.8212843929049754e-08	0.5552548845142848
997	4.4529871182423114e-08	0.5553975980737095
998	4.628714613304001e-08	0.5553287149956938
999	4.7842092262203154e-08	0.5552693461549733

==> data/stats-mannwhitneyu-varghadelaneya-codet5p-reveal-oe.dat <==
rank	pvalue	effect_val
1	0.5705903678957274	0.49814929056138185
2	0.8043413625045657	0.49900557191792944
3	0.5024793372657917	0.5030689123818665
4	0.1288597427818328	0.5077061516394363
5	0.013525088019581128	0.5134384796096575
6	0.00716154653433689	0.5156124828315588
7	0.0019293714657328412	0.5191837469425998
8	0.008126047516054762	0.516668182601809
9	0.0101960712484358	0.5165498254898595
10	0.007766252652783889	0.5178709724806395
11	0.006145156106074138	0.5188197322236942
12	0.038885297566266956	0.5144839040036291
13	0.041755043242826986	0.5146764721664794
14	0.054133796561696534	0.5140158035287165
15	0.029888470237396086	0.5160792513132502
16	0.06529532697261173	0.5137610122539571
17	0.06205422200910646	0.5140766946474042
18	0.08252878514985261	0.5131869231755783
19	0.056261657648442154	0.5146894115292006
20	0.03239660313546169	0.5166394496051782
21	0.003992144694227551	0.522824845555386
22	0.0040623393776248636	0.5229983852436463
23	0.004135332761347828	0.5232153098539717
24	0.009462747524967561	0.5211602345982576
25	0.0005538740042592237	0.5287143487257201
26	0.0016295249758688057	0.5264828795105572
27	0.0020905981856438557	0.526078143856029
28	0.0024552247209248283	0.525760368330377
29	0.0019220134508184858	0.5265881069750395
30	0.0011765172589807697	0.5278715775861315
31	0.0003199817846512676	0.53114085980543
32	0.00015086538116089544	0.5331023149661617
33	8.616885144380688e-05	0.5343673279569012
34	2.4322378883107236e-05	0.5370815495724112
35	2.8908303362233064e-05	0.5368450256332581
36	1.9312705877534298e-05	0.5377169103389694
37	5.098187622143378e-05	0.5360513479581115
38	9.873410537606382e-06	0.5395348908012929
39	5.926720770868529e-06	0.5405894488630677
40	3.177738452093194e-06	0.5418438059080369
41	2.4911614851697953e-06	0.5424161824237025
42	2.2322694078633924e-06	0.5426437629797982
43	8.274199594288838e-06	0.5403129651272758
44	6.6332735877843285e-06	0.5408375801717206
45	5.462576136952205e-06	0.5412261416228472
46	1.0883179700197882e-05	0.540030582564361
47	1.2822716074251707e-05	0.5397512445573805
48	8.570438526310943e-06	0.5406695587410913
49	8.230162487003569e-06	0.5408547057988515
50	1.9167315686663216e-05	0.5392334797637881
51	0.0001239927046684067	0.5354161774762991
52	0.00015403239566071471	0.5349515021268126
53	0.00016403253216973045	0.534848367794535
54	0.00015014905301567315	0.5351052522014994
55	0.005372269400072668	0.5260332366559968
56	0.006994525737154461	0.5252873204520709
57	0.00736562043900933	0.5251442263231545
58	0.006995632117765858	0.5253318470826114
59	0.009014147502730215	0.5245535824718826
60	0.013968955666197392	0.5231606981318986
61	0.012742243586507954	0.5235032106745175
62	0.01536734746557101	0.5228874492367869
63	0.01686811258220778	0.5225909856026756
64	0.016877857284385272	0.5225951718670854
65	0.018488890053446033	0.522294902538056
66	0.020229142505084403	0.5219946332090266
67	0.02411474810642058	0.5213906694255418
68	0.02526439329303176	0.5212510004220515
69	0.026348254231021405	0.5210989629100778
70	0.015870801578981537	0.5229530974741222
71	0.0033481044987312236	0.5280485423998179
72	0.002335720874620442	0.5291247929226253
73	0.002447150070464956	0.5290075775191512
74	0.0023192742412499866	0.529172744678592
75	0.0025097225393742643	0.529025083715774
76	0.0030460552893920184	0.5284702133967312
77	0.0031954509494804095	0.5283314958169705
78	0.0030323241131379242	0.5285027520882799
79	0.0033349264188492424	0.5282264586372339
80	0.0031664077009048025	0.528396573200068
81	0.0031468384093540696	0.5284399581221331
82	0.002717261062986498	0.5288829410105871
83	0.0011412766757622577	0.5314045944632467
84	0.0009710648410536632	0.5318616584228972
85	0.0011801372269569688	0.5313486507479522
86	0.001425561014416732	0.5308501047136956
87	0.0014878395874530104	0.5307460189576887
88	0.0009802088709833707	0.531943480863634
89	0.00093068977566589	0.5320875264162799
90	0.00079573711782781	0.5325196630742175
91	0.0008297940391416633	0.5324229984233007
92	0.0009561891327331633	0.532054987724731
93	0.0008137852986982629	0.532513193392857
94	0.001029912772994649	0.5318951485381755
95	0.0011710859412416893	0.5315741381718431
96	0.0012194418539947488	0.5314765220971966
97	0.0013995017816377936	0.5311003291545534
98	0.0017545475226764154	0.5304733409168148
99	0.0019091780113998488	0.5302472826386861
100	0.0020853902549952167	0.5299972484825743
101	0.0020853902549952167	0.5299972484825743
102	0.001986996469740649	0.5301454802996299
103	0.0029325305508495817	0.5290237517225527
104	0.0028056394730755748	0.5291584733226495
105	0.0028008087818105535	0.529168748698928
106	0.0029121298032846314	0.5290650435124128
107	0.0027868161827453697	0.529199003973526
108	0.0023252710803834866	0.529755396570536
109	0.0023252710803834866	0.529755396570536
110	0.002753393894825667	0.529265223065099
111	0.002753393894825667	0.529265223065099
112	0.0026354563893519656	0.5293980418177369
113	0.0032451573419270195	0.5287862763596701
114	0.003381457453829014	0.5286639232680568
115	0.003512469785451625	0.5285602180815416
116	0.0028347465292985086	0.5292248826989684
117	0.0028247922674954546	0.5292450528820337
118	0.0026823204685895758	0.5294260136753841
119	0.0025654059739667967	0.5295658729636202
120	0.002560466781890564	0.5295763386246447
121	0.002560466781890564	0.5295763386246447
122	0.002341263254912101	0.5298556766316251
123	0.002331551143914817	0.5298773690926576
124	0.0023266931700146455	0.5298882153231739
125	0.0021358136082581954	0.5301447191606464
126	0.0021263115510503972	0.5301671727606625
127	0.0027056516200711206	0.5294673054652443
128	0.0023823003929017788	0.5298575794790841
129	0.0024790826423087245	0.5297416960688314
130	0.002469155620047915	0.5297626273908803
131	0.002464189556241089	0.5297730930519047
132	0.002464189556241089	0.5297730930519047
133	0.001998185655485566	0.5304019841371025
134	0.0017590298032087832	0.530779318788221
135	0.001676705659679259	0.530929072883244
136	0.0018113318051946692	0.5307148122593611
137	0.001960643876746182	0.5304887539812326
138	0.0022004985330372354	0.5301610836487938
139	0.0022878655196795516	0.5300482447944753
140	0.0020217822365181325	0.5304187291947416
141	0.002012298387845853	0.5304411827947577
142	0.0016302186613047303	0.5310679807477505
143	0.0014987242454644679	0.5313138286394526
144	0.0013197579875607237	0.5316826004770058
145	0.0014235415881109332	0.5314761415277048
146	0.0013606817671170622	0.5316112436972935
147	0.0010999248735383946	0.5322220577316308
148	0.0010961926388649607	0.5322359485180814
149	0.0010961926388649607	0.5322359485180814
150	0.0011401986816487043	0.5321278667824105
151	0.0011401986816487043	0.5321278667824105
152	0.0012821534218601706	0.5318036215753978
153	0.0011747270194151552	0.5320591739891408
154	0.0011747270194151552	0.5320591739891408
155	0.0010342574158238589	0.532422237284317
156	0.0009910110136594045	0.532543258382709
157	0.0007648553272117416	0.5332693849730614
158	0.0006980001597622061	0.5335268402342633
159	0.0006680641380854201	0.5336476710479096
160	0.0005355218826842398	0.5342518251161403
161	0.0005121511608528986	0.5343726559297864
162	0.000489736108169184	0.5344934867434326
163	0.0004873567914216707	0.5345108026553095
164	0.0004873567914216707	0.5345108026553095
165	0.0007151744364255919	0.5335121883088291
166	0.000830486353823777	0.5331158251831205
167	0.0009235039040433924	0.5328368677456319
168	0.0008501081232674896	0.5330697762746128
169	0.0008468897851483479	0.5330842379153012
170	0.0007792989251213674	0.5333167658747904
171	0.0007139130709924532	0.5335641360444596
172	0.0007991941733234749	0.5332615832984795
173	0.0008296505796744368	0.5331607323831528
174	0.0007328629472652026	0.533506670051198
175	0.0007298926238414233	0.5335217025461241
176	0.0006441697941562768	0.5338670693599316
177	0.0006912460841062509	0.5336836348648845
178	0.0006883744470924814	0.5336988576445565
179	0.0007144133121976014	0.5335997192919428
180	0.0007114941982103604	0.5336147517868689
181	0.000677206337824592	0.5337587973395148
182	0.000677206337824592	0.5337587973395148
183	0.0008134557489294416	0.5332669112713647
184	0.001010234444865701	0.5326766479895846
185	0.0013410033237751418	0.5318896302805444
186	0.0013334125326705212	0.5319128450195442
187	0.001756942882138905	0.5311288718664384
188	0.001756942882138905	0.5311288718664384
189	0.001633269371022261	0.5313450353377802
190	0.0016252792104082274	0.5313659666598292
191	0.0015669774337350286	0.5314736678260082
192	0.0016211821348798853	0.5313766226055995
193	0.0016688556227224974	0.5313005087072397
194	0.0015446934767899525	0.5315349395141878
195	0.0015446934767899525	0.5315349395141878
196	0.001766035741334425	0.5311513254664545
197	0.001766035741334425	0.5311513254664545
198	0.0018257309820731843	0.5310554219545212
199	0.0018872670091533983	0.5309595184425878
200	0.0018872670091533983	0.5309595184425878
201	0.0017584149700429488	0.5311703539410445
202	0.0016377128882293075	0.5313811894395011
203	0.0016377128882293075	0.5313811894395011
204	0.0016929497351648106	0.5312860470665514
205	0.0016929497351648106	0.5312860470665514
206	0.0018085743131263882	0.5310957623206519
207	0.001991141856845891	0.5308200397238435
208	0.001991141856845891	0.5308200397238435
209	0.0017900878295880936	0.5311414306596678
210	0.0018451797599628118	0.5310569442324884
211	0.0017783078562612737	0.5311699733715527
212	0.0018201646195622535	0.5311151713647336
213	0.0018201646195622535	0.5311151713647336
214	0.0018120778657666101	0.5311341998393235
215	0.0018120778657666101	0.5311341998393235
216	0.0017511001087858024	0.5312361924631257
217	0.0017511001087858024	0.5312361924631257
218	0.0017511001087858024	0.5312361924631257
219	0.0015256186895421264	0.5316441629583342
220	0.0014735991159682885	0.5317461555821362
221	0.0014232215950934625	0.5318481482059383
222	0.0014232215950934625	0.5318481482059383
223	0.0014232215950934625	0.5318481482059383
224	0.0013744391252606934	0.5319501408297405
225	0.0013272058815584603	0.5320521334535425
226	0.001281477191956202	0.5321541260773447
227	0.001281477191956202	0.5321541260773447
228	0.0012335618334753948	0.5322675357859007
229	0.0012660950577058079	0.5322005555553442
230	0.0012623487104686524	0.5322119726400981
231	0.0013031416356889885	0.5321223485247795
232	0.0013031416356889885	0.5321223485247795
233	0.0011336180242698397	0.5325257521860863
234	0.001130003694949839	0.5325377401250779
235	0.0010534978275296648	0.5327390613862396
236	0.0010464640024247678	0.5327637984032065
237	0.0010464640024247678	0.5327637984032065
238	0.0010464640024247678	0.5327637984032065
239	0.0010464640024247678	0.5327637984032065
240	0.0010464640024247678	0.5327637984032065
241	0.001072868621975255	0.5327006238675679
242	0.001072868621975255	0.5327006238675679
243	0.001072868621975255	0.5327006238675679
244	0.001036175964595583	0.5328003330744192
245	0.0010656740384559166	0.5327253608845348
246	0.0010259478492316784	0.5328368677456319
247	0.0010585088127589863	0.5327500979015017
248	0.0010585088127589863	0.5327500979015017
249	0.0010225518528526876	0.5328490459693694
250	0.00095401102381398	0.533046942105105
251	0.0009842489644679715	0.5329607431152125
252	0.001015368488482007	0.53287454412532
253	0.001015368488482007	0.53287454412532
254	0.0009152193352322862	0.5331702466204478
255	0.0009152193352322862	0.5331702466204478
256	0.0008536334678540731	0.5333673816171997
257	0.0007959158190668273	0.5335645166139514
258	0.0007418433932478973	0.5337616516107033
259	0.0007621907183126596	0.5336912462547205
260	0.0007621907183126596	0.5336912462547205
261	0.0007621907183126596	0.5336912462547205
262	0.0007621907183126596	0.5336912462547205
263	0.0007621907183126596	0.5336912462547205
264	0.0007591332605627205	0.5337051370411712
265	0.0007591332605627205	0.5337051370411712
266	0.0007591332605627205	0.5337051370411712
267	0.0007829885012889033	0.5336210311834836
268	0.0007829885012889033	0.5336210311834836
269	0.0007829885012889033	0.5336210311834836
270	0.0007829885012889033	0.5336210311834836
271	0.0008075350985613965	0.533536925325796
272	0.0008327911695846514	0.5334528194681085
273	0.0008327911695846514	0.5334528194681085
274	0.0008587752467206499	0.5333687136104209
275	0.0008587752467206499	0.5333687136104209
276	0.0008855062852605382	0.5332846077527333
277	0.000913003671293508	0.5332005018950458
278	0.0008526162070452093	0.5333942117663715
279	0.0008238338072430452	0.5334910667020343
280	0.0008238338072430452	0.5334910667020343
281	0.0008238338072430452	0.5334910667020343
282	0.0008238338072430452	0.5334910667020343
283	0.0008493732777637622	0.5334075316985843
284	0.0008207494937238361	0.5335041963495013
285	0.0008207494937238361	0.5335041963495013
286	0.0008176169166552864	0.5335175162817143
287	0.0008176169166552864	0.5335175162817143
288	0.0007870190411570738	0.5336273105800983
289	0.0007870190411570738	0.5336273105800983
290	0.0007604614839172099	0.5337235946615234
291	0.0007604614839172099	0.5337235946615234
292	0.0007098284005371516	0.5339161628243736
293	0.0007542080112569677	0.5337517568039165
294	0.0016585800974362114	0.53154597602945
295	0.001608737680888675	0.5316365515684981
296	0.0017472230242044924	0.5313998373445992
297	0.001796942982008429	0.5313182051886083
298	0.001743844426605429	0.5314078293039269
299	0.001743844426605429	0.5314078293039269
300	0.0016921942392422245	0.5314974534192456
301	0.002294207472595527	0.5306036859677559
302	0.0023512013736794084	0.5305349931744862
303	0.0023512013736794084	0.5305349931744862
304	0.004539084568946393	0.5285132177493044
305	0.004425370932882871	0.528595420759533
306	0.004425370932882871	0.528595420759533
307	0.004539582665513114	0.5285147400272716
308	0.0046564470932268336	0.5284340592950102
309	0.004540606943459903	0.528515881735747
310	0.004427387657937346	0.5285977041764838
311	0.004427387657937346	0.5285977041764838
312	0.004427387657937346	0.5285977041764838
313	0.004427387657937346	0.5285977041764838
314	0.004316736993439838	0.5286795266172205
315	0.004103126701053182	0.5288448840614072
316	0.004103126701053182	0.5288448840614072
317	0.004103126701053182	0.5288448840614072
318	0.004102813736516475	0.5288469771936121
319	0.0043148798963731656	0.5286882797155319
320	0.0043148798963731656	0.5286882797155319
321	0.004315166074636034	0.5286917048409581
322	0.004315166074636034	0.5286917048409581
323	0.004424322683040473	0.5286127366714098
324	0.004424322683040473	0.5286127366714098
325	0.004424322683040473	0.5286127366714098
326	0.004424700942539324	0.5286142589493771
327	0.004536070323276458	0.5285354810645746
328	0.004536070323276458	0.5285354810645746
329	0.004425330204086483	0.5286155909425984
330	0.004536780950344961	0.5285385256205091
331	0.004426552826960028	0.5286182549290409
332	0.004426552826960028	0.5286182549290409
333	0.004766066556188695	0.5283851561153141
334	0.004766066556188695	0.5283851561153141
335	0.005005603315665602	0.5282300740474061
336	0.005005603315665602	0.5282300740474061
337	0.005005603315665602	0.5282300740474061
338	0.005005603315665602	0.5282300740474061
339	0.005005603315665602	0.5282300740474061
340	0.005005603315665602	0.5282300740474061
341	0.004887102703733438	0.5283084713627166
342	0.004887102703733438	0.5283084713627166
343	0.004887102703733438	0.5283084713627166
344	0.004771149385411429	0.5283868686780272
345	0.004771149385411429	0.5283868686780272
346	0.004771149385411429	0.5283868686780272
347	0.004888233369073086	0.5283094227864461
348	0.004888233369073086	0.5283094227864461
349	0.004888233369073086	0.5283094227864461
350	0.004775278096322418	0.5283891520949779
351	0.004338743538406966	0.5287004579392695
352	0.004338743538406966	0.5287004579392695
353	0.0044442900034240606	0.5286243440409097
354	0.004662363357918778	0.5284721162441901
355	0.004662363357918778	0.5284721162441901
356	0.0047749789854379275	0.5283960023458304
357	0.004890040871470491	0.5283198884474706
358	0.004890040871470491	0.5283198884474706
359	0.004890040871470491	0.5283198884474706
360	0.0046649254905530655	0.5284736385221573
361	0.004555928731503507	0.5285505135595007
362	0.004142662991557111	0.5288580137088742
363	0.004142662991557111	0.5288580137088742
364	0.004142662991557111	0.5288580137088742
365	0.004044815401595561	0.5289348887462176
366	0.004044815401595561	0.5289348887462176
367	0.0041418188304158075	0.528860297125825
368	0.0041418188304158075	0.528860297125825
369	0.0040442316689545755	0.5289369818784225
370	0.0040442316689545755	0.5289369818784225
371	0.0040442316689545755	0.5289369818784225
372	0.0040442316689545755	0.5289369818784225
373	0.0040442316689545755	0.5289369818784225
374	0.0040442316689545755	0.5289369818784225
375	0.0040442316689545755	0.5289369818784225
376	0.003948738948860594	0.52901366663102
377	0.004139604392826534	0.5288652445292185
378	0.004139604392826534	0.5288652445292185
379	0.004139604392826534	0.5288652445292185
380	0.004139604392826534	0.5288652445292185
381	0.004139604392826534	0.5288652445292185
382	0.004139604392826534	0.5288652445292185
383	0.004139604392826534	0.5288652445292185
384	0.004139604392826534	0.5288652445292185
385	0.004139604392826534	0.5288652445292185
386	0.004042548957417435	0.5289415487123241
387	0.004042548957417435	0.5289415487123241
388	0.0037636632488686254	0.5291704612616411
389	0.0037636632488686254	0.5291704612616411
390	0.0037636632488686254	0.5291704612616411
391	0.0037636632488686254	0.5291704612616411
392	0.0037636632488686254	0.5291704612616411
393	0.003853101883698373	0.529097011349724
394	0.0037624072282853504	0.5291731252480837
395	0.003760915284607977	0.5291759795192722
396	0.003760915284607977	0.5291759795192722
397	0.0035010960862507834	0.5294037503601139
398	0.0035837389633966888	0.5293312518719262
399	0.0035837389633966888	0.5293312518719262
400	0.00349926525357373	0.5294069852007942
401	0.0033357370151806923	0.5295584518585301
402	0.0033357370151806923	0.5295584518585301
403	0.0033357370151806923	0.5295584518585301
404	0.0033357370151806923	0.5295584518585301
405	0.0036570663632801296	0.5292745470176482
406	0.0036570663632801296	0.5292745470176482
407	0.0036570663632801296	0.5292745470176482
408	0.0037403077922593896	0.5292058542243785
409	0.00448510685571938	0.5286334777087128
410	0.0046910996514828085	0.5284903835797965
411	0.003832699295737991	0.5291428699734857
412	0.003832699295737991	0.5291428699734857
413	0.003832699295737991	0.5291428699734857
414	0.003832699295737991	0.5291428699734857
415	0.003832699295737991	0.5291428699734857
416	0.0037467244744248127	0.5292153684616734
417	0.003580018262099485	0.5293603654380488
418	0.003580018262099485	0.5293603654380488
419	0.0034992236896899966	0.5294328639262365
420	0.0034992236896899966	0.5294328639262365
421	0.0039081878962913584	0.529087497112429
422	0.0037371887779586925	0.5292305912413454
423	0.0037371887779586925	0.5292305912413454
424	0.003820077350749769	0.5291618984480757
425	0.0034926692576746237	0.5294473255669249
426	0.0034926692576746237	0.5294473255669249
427	0.0033387409085680517	0.5295900391263495
428	0.0034122967099277563	0.5295224880415551
429	0.003336378415561733	0.5295936545365215
430	0.003336378415561733	0.5295936545365215
431	0.0027192854000546783	0.5302341529912191
432	0.0026575919456563652	0.5303053194861855
433	0.0028960350792581863	0.5300434876758279
434	0.002828086355798474	0.5301188404352041
435	0.002888956313695892	0.5300537630521064
436	0.002824791258011774	0.5301237878385975
437	0.002824791258011774	0.5301237878385975
438	0.002824791258011774	0.5301237878385975
439	0.0027619311264961786	0.5301938126250885
440	0.0027619311264961786	0.5301938126250885
441	0.002821144850020126	0.5301291158114826
442	0.0030057810186747023	0.5299350253706652
443	0.0030057810186747023	0.5299350253706652
444	0.003134902314584189	0.5298056317434535
445	0.0032690413134179	0.5296762381162419
446	0.0030623143573444444	0.5298817456418133
447	0.0030623143573444444	0.5298817456418133
448	0.0030623143573444444	0.5298817456418133
449	0.0029961029594258214	0.5299502481503371
450	0.0029961029594258214	0.5299502481503371
451	0.0029961029594258214	0.5299502481503371
452	0.0029961029594258214	0.5299502481503371
453	0.0029961029594258214	0.5299502481503371
454	0.0030526116026796278	0.5298954461435181
455	0.0030526116026796278	0.5298954461435181
456	0.0030526116026796278	0.5298954461435181
457	0.0030526116026796278	0.5298954461435181
458	0.0030526116026796278	0.5298954461435181
459	0.0030526116026796278	0.5298954461435181
460	0.0031162756610457905	0.5298318910383877
461	0.003049743165032452	0.5298996324079279
462	0.0031131560445414306	0.5298362675875433
463	0.0033106462159700183	0.5296461731263898
464	0.0038940854673314733	0.5291392545633137
465	0.003973211272590866	0.5290758897429291
466	0.004053788726334832	0.5290125249225446
467	0.00413513214753098	0.5289508726648732
468	0.004218411209505668	0.5288876981292345
469	0.004566895673422668	0.5286349999866801
470	0.004657980935797136	0.5285718254510414
471	0.004659050374790732	0.5285722060205332
472	0.004660110168048764	0.528572586590025
473	0.004660110168048764	0.528572586590025
474	0.004571613623425795	0.5286361416951555
475	0.004571613623425795	0.5286361416951555
476	0.0046616518610346535	0.5285737282985005
477	0.0046616518610346535	0.5285737282985005
478	0.00457263471449427	0.5286365222646473
479	0.00457263471449427	0.5286365222646473
480	0.00457263471449427	0.5286365222646473
481	0.00457263471449427	0.5286365222646473
482	0.00457263471449427	0.5286365222646473
483	0.0043992069860869665	0.5287621101969409
484	0.004150233399596089	0.5289504920953814
485	0.004150233399596089	0.5289504920953814
486	0.004070129479832201	0.5290132860615282
487	0.004069333115055724	0.5290149986242413
488	0.004069333115055724	0.5290149986242413
489	0.003990886906461494	0.5290776023056422
490	0.003990886906461494	0.5290776023056422
491	0.003990886906461494	0.5290776023056422
492	0.004068285783855318	0.5290169014717003
493	0.00414703953094234	0.5289562006377584
494	0.00414703953094234	0.5289562006377584
495	0.00414703953094234	0.5289562006377584
496	0.00414703953094234	0.5289562006377584
497	0.004067715299706457	0.5290184237496675
498	0.004067715299706457	0.5290184237496675
499	0.004067715299706457	0.5290184237496675
500	0.0042260612230472	0.5288974026512754
501	0.0042260612230472	0.5288974026512754
502	0.004145855496600527	0.5289592451936928
503	0.004145855496600527	0.5289592451936928
504	0.004145855496600527	0.5289592451936928
505	0.004145855496600527	0.5289592451936928
506	0.004145855496600527	0.5289592451936928
507	0.00430641730573816	0.5288386046647925
508	0.00430641730573816	0.5288386046647925
509	0.00430641730573816	0.5288386046647925
510	0.00430641730573816	0.5288386046647925
511	0.00430641730573816	0.5288386046647925
512	0.004225326743964759	0.528900066637718
513	0.00430603193203124	0.5288399366580138
514	0.00430603193203124	0.5288399366580138
515	0.004471633153299697	0.5287196766986053
516	0.004642962498758817	0.5285994167391969
517	0.0044743013200225145	0.5287208184070807
518	0.0044743013200225145	0.5287208184070807
519	0.004391896426580698	0.5287811386715309
520	0.004391896426580698	0.5287811386715309
521	0.004231202314458053	0.5289017792004311
522	0.004152872758156971	0.5289620994648813
523	0.004230518600514396	0.5289033014783983
524	0.004075683627278096	0.5290235614378067
525	0.004075683627278096	0.5290235614378067
526	0.004075683627278096	0.5290235614378067
527	0.004075683627278096	0.5290235614378067
528	0.004075683627278096	0.5290235614378067
529	0.004075683627278096	0.5290235614378067
530	0.004151517123456311	0.5289651440208156
531	0.004151517123456311	0.5289651440208156
532	0.004151517123456311	0.5289651440208156
533	0.004151517123456311	0.5289651440208156
534	0.004151517123456311	0.5289651440208156
535	0.004151517123456311	0.5289651440208156
536	0.004075011625905876	0.529025083715774
537	0.004075011625905876	0.529025083715774
538	0.003998879612418698	0.5290867359734454
539	0.003998879612418698	0.5290867359734454
540	0.003998879612418698	0.5290867359734454
541	0.0038526936543181807	0.5292062347938702
542	0.0038526936543181807	0.5292062347938702
543	0.0038526936543181807	0.5292062347938702
544	0.0038526936543181807	0.5292062347938702
545	0.0038526936543181807	0.5292062347938702
546	0.0038526936543181807	0.5292062347938702
547	0.003923561724653066	0.5291487688006086
548	0.0038513432360579867	0.5292083279260751
549	0.0037803348975703178	0.5292678870515417
550	0.0037803348975703178	0.5292678870515417
551	0.003710518800384353	0.5293274461770082
552	0.003710518800384353	0.5293274461770082
553	0.003710518800384353	0.5293274461770082
554	0.003710518800384353	0.5293274461770082
555	0.003710518800384353	0.5293274461770082
556	0.0037783184567352014	0.5292705510379843
557	0.004060877635255127	0.5290429704818885
558	0.004060877635255127	0.5290429704818885
559	0.004060877635255127	0.5290429704818885
560	0.004284145109581274	0.5288739976275297
561	0.004284145109581274	0.5288739976275297
562	0.004284145109581274	0.5288739976275297
563	0.004284145109581274	0.5288739976275297
564	0.004284145109581274	0.5288739976275297
565	0.004284145109581274	0.5288739976275297
566	0.004284145109581274	0.5288739976275297
567	0.004284145109581274	0.5288739976275297
568	0.004284145109581274	0.5288739976275297
569	0.004284145109581274	0.5288739976275297
570	0.004284145109581274	0.5288739976275297
571	0.004284145109581274	0.5288739976275297
572	0.004284145109581274	0.5288739976275297
573	0.004284145109581274	0.5288739976275297
574	0.004284145109581274	0.5288739976275297
575	0.004284145109581274	0.5288739976275297
576	0.004284145109581274	0.5288739976275297
577	0.004284145109581274	0.5288739976275297
578	0.004284145109581274	0.5288739976275297
579	0.004284145109581274	0.5288739976275297
580	0.004284145109581274	0.5288739976275297
581	0.004284145109581274	0.5288739976275297
582	0.004284145109581274	0.5288739976275297
583	0.004284145109581274	0.5288739976275297
584	0.004284145109581274	0.5288739976275297
585	0.004284145109581274	0.5288739976275297
586	0.004284145109581274	0.5288739976275297
587	0.004284145109581274	0.5288739976275297
588	0.004518719988309306	0.5287038830646956
589	0.004518719988309306	0.5287038830646956
590	0.004518719988309306	0.5287038830646956
591	0.004518719988309306	0.5287038830646956
592	0.00443974446292754	0.5287611587732114
593	0.0046811301051440804	0.5285916150646149
594	0.0046811301051440804	0.5285916150646149
595	0.0046811301051440804	0.5285916150646149
596	0.004848565793927809	0.5284785859255507
597	0.004848565793927809	0.5284785859255507
598	0.004848565793927809	0.5284785859255507
599	0.004848565793927809	0.5284785859255507
600	0.004848565793927809	0.5284785859255507
601	0.004848565793927809	0.5284785859255507
602	0.004848565793927809	0.5284785859255507
603	0.004848565793927809	0.5284785859255507
604	0.004848565793927809	0.5284785859255507
605	0.004848565793927809	0.5284785859255507
606	0.004765771079787314	0.5285349102103369
607	0.004765771079787314	0.5285349102103369
608	0.004765771079787314	0.5285349102103369
609	0.004765771079787314	0.5285349102103369
610	0.004765771079787314	0.5285349102103369
611	0.004849886222034354	0.5284785859255507
612	0.004849886222034354	0.5284785859255507
613	0.0048514822043574215	0.5284783956408048
614	0.0048514822043574215	0.5284783956408048
615	0.004936662780958536	0.5284222616407644
616	0.004936662780958536	0.5284222616407644
617	0.004936662780958536	0.5284222616407644
618	0.004936662780958536	0.5284222616407644
619	0.004853354000849396	0.528478015071313
620	0.004853354000849396	0.528478015071313
621	0.004853354000849396	0.528478015071313
622	0.004853354000849396	0.528478015071313
623	0.004853354000849396	0.528478015071313
624	0.004938268248201306	0.5284220713560186
625	0.004938268248201306	0.5284220713560186
626	0.004938268248201306	0.5284220713560186
627	0.004938268248201306	0.5284220713560186
628	0.005024519011619257	0.5283661276407241
629	0.005024519011619257	0.5283661276407241
630	0.005024519011619257	0.5283661276407241
631	0.005024519011619257	0.5283661276407241
632	0.005667255256988206	0.5279745216336631
633	0.005575752280144976	0.5280285625014985
634	0.005575752280144976	0.5280285625014985
635	0.005575752280144976	0.5280285625014985
636	0.005671617835766115	0.5279728090709499
637	0.005671617835766115	0.5279728090709499
638	0.005580371529654695	0.5280266596540395
639	0.005580371529654695	0.5280266596540395
640	0.005580371529654695	0.5280266596540395
641	0.005675973323207387	0.5279710965082368
642	0.0057730446159813455	0.5279155333624342
643	0.0057730446159813455	0.5279155333624342
644	0.0057730446159813455	0.5279155333624342
645	0.005680977213880263	0.5279690033760319
646	0.005680977213880263	0.5279690033760319
647	0.005777784935239449	0.5279136305149752
648	0.005876072268131403	0.5278582576539185
649	0.0060771640356127084	0.527747511931805
650	0.0060771640356127084	0.527747511931805
651	0.0060771640356127084	0.527747511931805
652	0.0060771640356127084	0.527747511931805
653	0.0060771640356127084	0.527747511931805
654	0.0060771640356127084	0.527747511931805
655	0.0060771640356127084	0.527747511931805
656	0.0060771640356127084	0.527747511931805
657	0.005982095570699524	0.5278002208064192
658	0.005982095570699524	0.5278002208064192
659	0.005982095570699524	0.5278002208064192
660	0.006289834464985671	0.5276346730774866
661	0.00639552592351759	0.5275794905011758
662	0.006502807035713941	0.5275243079248649
663	0.006510964872479488	0.5275208827994388
664	0.006729844742470588	0.5274108982163088
665	0.006729844742470588	0.5274108982163088
666	0.006729844742470588	0.5274108982163088
667	0.006628616919576475	0.5274620848129558
668	0.006628616919576475	0.5274620848129558
669	0.0067386115824765525	0.5274072828061368
670	0.0067386115824765525	0.5274072828061368
671	0.0067386115824765525	0.5274072828061368
672	0.0067386115824765525	0.5274072828061368
673	0.0067386115824765525	0.5274072828061368
674	0.0067386115824765525	0.5274072828061368
675	0.0067386115824765525	0.5274072828061368
676	0.0067386115824765525	0.5274072828061368
677	0.0067386115824765525	0.5274072828061368
678	0.0067386115824765525	0.5274072828061368
679	0.006637639364300397	0.5274582791180378
680	0.006637639364300397	0.5274582791180378
681	0.006756141949355767	0.5274000519857925
682	0.006756141949355767	0.5274000519857925
683	0.006756141949355767	0.5274000519857925
684	0.006756141949355767	0.5274000519857925
685	0.006756141949355767	0.5274000519857925
686	0.006655683672423494	0.5274506677282018
687	0.006655683672423494	0.5274506677282018
688	0.006458786459812936	0.5275518992130204
689	0.006458786459812936	0.5275518992130204
690	0.006458786459812936	0.5275518992130204
691	0.006369882087654627	0.5275992801147493
692	0.0060889393695381265	0.5277505564877394
693	0.005731718357866834	0.5279522583183928
694	0.005731718357866834	0.5279522583183928
695	0.005560292212337864	0.5280531092337195
696	0.005560292212337864	0.5280531092337195
697	0.005560292212337864	0.5280531092337195
698	0.005560292212337864	0.5280531092337195
699	0.005560292212337864	0.5280531092337195
700	0.005560292212337864	0.5280531092337195
701	0.005560292212337864	0.5280531092337195
702	0.005560292212337864	0.5280531092337195
703	0.005560292212337864	0.5280531092337195
704	0.005560292212337864	0.5280531092337195
705	0.005560292212337864	0.5280531092337195
706	0.005311818025526369	0.5282043856067096
707	0.005311818025526369	0.5282043856067096
708	0.005231249247884777	0.528254811064373
709	0.005231249247884777	0.528254811064373
710	0.005231249247884777	0.528254811064373
711	0.005231249247884777	0.528254811064373
712	0.005231249247884777	0.528254811064373
713	0.005231249247884777	0.528254811064373
714	0.004996123318049715	0.5284060874373631
715	0.004996123318049715	0.5284060874373631
716	0.004996123318049715	0.5284060874373631
717	0.004919897728597764	0.5284565128950264
718	0.004919897728597764	0.5284565128950264
719	0.004919897728597764	0.5284565128950264
720	0.004919897728597764	0.5284565128950264
721	0.004919897728597764	0.5284565128950264
722	0.004919897728597764	0.5284565128950264
723	0.004919897728597764	0.5284565128950264
724	0.004919897728597764	0.5284565128950264
725	0.004919897728597764	0.5284565128950264
726	0.004919897728597764	0.5284565128950264
727	0.004919897728597764	0.5284565128950264
728	0.004919897728597764	0.5284565128950264
729	0.004919897728597764	0.5284565128950264
730	0.004919897728597764	0.5284565128950264
731	0.004919897728597764	0.5284565128950264
732	0.004919897728597764	0.5284565128950264
733	0.004919897728597764	0.5284565128950264
734	0.004919897728597764	0.5284565128950264
735	0.004919897728597764	0.5284565128950264
736	0.004996909289353073	0.5284062777221089
737	0.004996909289353073	0.5284062777221089
738	0.004996909289353073	0.5284062777221089
739	0.004996909289353073	0.5284062777221089
740	0.004996909289353073	0.5284062777221089
741	0.004996909289353073	0.5284062777221089
742	0.004996909289353073	0.5284062777221089
743	0.004996909289353073	0.5284062777221089
744	0.004996909289353073	0.5284062777221089
745	0.004996909289353073	0.5284062777221089
746	0.004996909289353073	0.5284062777221089
747	0.004996909289353073	0.5284062777221089
748	0.004996909289353073	0.5284062777221089
749	0.004996909289353073	0.5284062777221089
750	0.004996909289353073	0.5284062777221089
751	0.004996909289353073	0.5284062777221089
752	0.004996909289353073	0.5284062777221089
753	0.004996909289353073	0.5284062777221089
754	0.004996909289353073	0.5284062777221089
755	0.004996909289353073	0.5284062777221089
756	0.004996909289353073	0.5284062777221089
757	0.004996909289353073	0.5284062777221089
758	0.004996909289353073	0.5284062777221089
759	0.004996909289353073	0.5284062777221089
760	0.004996909289353073	0.5284062777221089
761	0.004996909289353073	0.5284062777221089
762	0.004996909289353073	0.5284062777221089
763	0.004996909289353073	0.5284062777221089
764	0.004996909289353073	0.5284062777221089
765	0.004996909289353073	0.5284062777221089
766	0.004996909289353073	0.5284062777221089
767	0.004996909289353073	0.5284062777221089
768	0.004996909289353073	0.5284062777221089
769	0.004996909289353073	0.5284062777221089
770	0.005075005238948498	0.5283560425491914
771	0.005075005238948498	0.5283560425491914
772	0.005075005238948498	0.5283560425491914
773	0.005154198826054603	0.528305807376274
774	0.005154198826054603	0.528305807376274
775	0.005154198826054603	0.528305807376274
776	0.005234503429645348	0.5282555722033565
777	0.005234503429645348	0.5282555722033565
778	0.005156186819253134	0.5283052365220363
779	0.005078930450741196	0.528354900840716
780	0.005318136275063504	0.528205337030439
781	0.005318136275063504	0.528205337030439
782	0.00548319045696032	0.5281056278235877
783	0.00548319045696032	0.5281056278235877
784	0.005403072253907098	0.5281543407185381
785	0.005403072253907098	0.5281543407185381
786	0.005245998305890974	0.5282517665084385
787	0.005245998305890974	0.5282517665084385
788	0.0054071235415140695	0.5281531990100626
789	0.0054071235415140695	0.5281531990100626
790	0.0054071235415140695	0.5281531990100626
791	0.0054071235415140695	0.5281531990100626
792	0.0054071235415140695	0.5281531990100626
793	0.005174702748207934	0.528298195986438
794	0.005174702748207934	0.528298195986438
795	0.005174702748207934	0.528298195986438
796	0.005099258632326527	0.5283465283118964
797	0.0052538386494301245	0.5282494830914878
798	0.0052538386494301245	0.5282494830914878
799	0.0052538386494301245	0.5282494830914878
800	0.0052538386494301245	0.5282494830914878
801	0.0052538386494301245	0.5282494830914878
802	0.005177949978109785	0.5282974348474544
803	0.0052554744625856525	0.528249102521996
804	0.0052554744625856525	0.528249102521996
805	0.0052554744625856525	0.528249102521996
806	0.0052554744625856525	0.528249102521996
807	0.0052554744625856525	0.528249102521996
808	0.005413665126385202	0.528152437871079
809	0.0056589894794299295	0.5280074408947036
810	0.0056589894794299295	0.5280074408947036
811	0.0056589894794299295	0.5280074408947036
812	0.0056589894794299295	0.5280074408947036
813	0.0056589894794299295	0.5280074408947036
814	0.0056589894794299295	0.5280074408947036
815	0.0056589894794299295	0.5280074408947036
816	0.0056589894794299295	0.5280074408947036
817	0.0056589894794299295	0.5280074408947036
818	0.0056589894794299295	0.5280074408947036
819	0.0057429577356058305	0.5279591085692452
820	0.0057429577356058305	0.5279591085692452
821	0.0057429577356058305	0.5279591085692452
822	0.0057429577356058305	0.5279591085692452
823	0.0057429577356058305	0.5279591085692452
824	0.0057429577356058305	0.5279591085692452
825	0.0057429577356058305	0.5279591085692452
826	0.0057429577356058305	0.5279591085692452
827	0.0057429577356058305	0.5279591085692452
828	0.005828043854753652	0.5279107762437867
829	0.005747330703863224	0.5279572057217862
830	0.005747330703863224	0.5279572057217862
831	0.005747330703863224	0.5279572057217862
832	0.005747330703863224	0.5279572057217862
833	0.005747330703863224	0.5279572057217862
834	0.005747330703863224	0.5279572057217862
835	0.005747330703863224	0.5279572057217862
836	0.005747330703863224	0.5279572057217862
837	0.005667626548645196	0.5280036351997857
838	0.005667626548645196	0.5280036351997857
839	0.005667626548645196	0.5280036351997857
840	0.005667626548645196	0.5280036351997857
841	0.005667626548645196	0.5280036351997857
842	0.005667626548645196	0.5280036351997857
843	0.005667626548645196	0.5280036351997857
844	0.005588920408580018	0.5280500646777851
845	0.005588920408580018	0.5280500646777851
846	0.005670955739494337	0.5280023032065644
847	0.005670955739494337	0.5280023032065644
848	0.005592528171689925	0.5280485423998179
849	0.005214871667685397	0.5282797383660858
850	0.0051421633525797535	0.5283259775593393
851	0.0051421633525797535	0.5283259775593393
852	0.0051421633525797535	0.5283259775593393
853	0.005216118622284867	0.5282795480813399
854	0.005216118622284867	0.5282795480813399
855	0.005216118622284867	0.5282795480813399
856	0.005143691552612321	0.5283255969898476
857	0.005143691552612321	0.5283255969898476
858	0.005143691552612321	0.5283255969898476
859	0.005143691552612321	0.5283255969898476
860	0.005143691552612321	0.5283255969898476
861	0.005143691552612321	0.5283255969898476
862	0.005143691552612321	0.5283255969898476
863	0.005143691552612321	0.5283255969898476
864	0.005143691552612321	0.5283255969898476
865	0.005143691552612321	0.5283255969898476
866	0.005143691552612321	0.5283255969898476
867	0.005143691552612321	0.5283255969898476
868	0.005072174144824263	0.5283716458983552
869	0.005072174144824263	0.5283716458983552
870	0.005072174144824263	0.5283716458983552
871	0.005001556416365797	0.5284176948068628
872	0.005001556416365797	0.5284176948068628
873	0.005001556416365797	0.5284176948068628
874	0.005001556416365797	0.5284176948068628
875	0.004661619714259593	0.5286479393494012
876	0.004661619714259593	0.5286479393494012
877	0.004596195385698584	0.5286939882579089
878	0.004596195385698584	0.5286939882579089
879	0.004467834247509637	0.5287860860749243
880	0.004467834247509637	0.5287860860749243
881	0.004404878958593037	0.528832134983432
882	0.004404878958593037	0.528832134983432
883	0.004404878958593037	0.528832134983432
884	0.004527867298962046	0.5287438428613346
885	0.004527867298962046	0.5287438428613346
886	0.004527867298962046	0.5287438428613346
887	0.004527867298962046	0.5287438428613346
888	0.004527867298962046	0.5287438428613346
889	0.004527867298962046	0.5287438428613346
890	0.004527867298962046	0.5287438428613346
891	0.004527867298962046	0.5287438428613346
892	0.004527867298962046	0.5287438428613346
893	0.004527867298962046	0.5287438428613346
894	0.004527867298962046	0.5287438428613346
895	0.004464668297461874	0.5287895112003504
896	0.004464668297461874	0.5287895112003504
897	0.004464668297461874	0.5287895112003504
898	0.004464668297461874	0.5287895112003504
899	0.004464668297461874	0.5287895112003504
900	0.004464668297461874	0.5287895112003504
901	0.004464668297461874	0.5287895112003504
902	0.004464668297461874	0.5287895112003504
903	0.004464668297461874	0.5287895112003504
904	0.004526256898055635	0.5287455554240477
905	0.0046517395849896255	0.5286576438714421
906	0.004715650329089993	0.5286136880951393
907	0.004715650329089993	0.5286136880951393
908	0.004715650329089993	0.5286136880951393
909	0.004780351897066484	0.5285697323188365
910	0.004780351897066484	0.5285697323188365
911	0.0048458527994276746	0.5285257765425337
912	0.004912161620810589	0.528481820766231
913	0.004912161620810589	0.528481820766231
914	0.004912161620810589	0.528481820766231
915	0.004912161620810589	0.528481820766231
916	0.004912161620810589	0.528481820766231
917	0.0048460938771146675	0.5285261571120256
918	0.0048460938771146675	0.5285261571120256
919	0.0048460938771146675	0.5285261571120256
920	0.0048460938771146675	0.5285261571120256
921	0.0048460938771146675	0.5285261571120256
922	0.0048460938771146675	0.5285261571120256
923	0.004780830640709658	0.5285704934578201
924	0.004780830640709658	0.5285704934578201
925	0.004780830640709658	0.5285704934578201
926	0.004780830640709658	0.5285704934578201
927	0.004780830640709658	0.5285704934578201
928	0.004780830640709658	0.5285704934578201
929	0.004780830640709658	0.5285704934578201
930	0.004780830640709658	0.5285704934578201
931	0.004780830640709658	0.5285704934578201
932	0.004780830640709658	0.5285704934578201
933	0.004780830640709658	0.5285704934578201
934	0.004780830640709658	0.5285704934578201
935	0.004780830640709658	0.5285704934578201
936	0.004780830640709658	0.5285704934578201
937	0.004780830640709658	0.5285704934578201
938	0.004845760911583724	0.5285269182510092
939	0.004845760911583724	0.5285269182510092
940	0.004845760911583724	0.5285269182510092
941	0.004845760911583724	0.5285269182510092
942	0.004845760911583724	0.5285269182510092
943	0.004845760911583724	0.5285269182510092
944	0.004845760911583724	0.5285269182510092
945	0.004845760911583724	0.5285269182510092
946	0.004845760911583724	0.5285269182510092
947	0.004845760911583724	0.5285269182510092
948	0.004845760911583724	0.5285269182510092
949	0.004845760911583724	0.5285269182510092
950	0.004845760911583724	0.5285269182510092
951	0.004845760911583724	0.5285269182510092
952	0.004845760911583724	0.5285269182510092
953	0.004845760911583724	0.5285269182510092
954	0.004845760911583724	0.5285269182510092
955	0.004845760911583724	0.5285269182510092
956	0.004845760911583724	0.5285269182510092
957	0.004845760911583724	0.5285269182510092
958	0.004845760911583724	0.5285269182510092
959	0.00497801136988385	0.5284397678373872
960	0.00497801136988385	0.5284397678373872
961	0.00497801136988385	0.5284397678373872
962	0.00497801136988385	0.5284397678373872
963	0.00497801136988385	0.5284397678373872
964	0.00497801136988385	0.5284397678373872
965	0.00497801136988385	0.5284397678373872
966	0.00497801136988385	0.5284397678373872
967	0.00497801136988385	0.5284397678373872
968	0.00497801136988385	0.5284397678373872
969	0.00497801136988385	0.5284397678373872
970	0.00497801136988385	0.5284397678373872
971	0.00497801136988385	0.5284397678373872
972	0.00497801136988385	0.5284397678373872
973	0.00497801136988385	0.5284397678373872
974	0.00497801136988385	0.5284397678373872
975	0.00497801136988385	0.5284397678373872
976	0.00497801136988385	0.5284397678373872
977	0.00497801136988385	0.5284397678373872
978	0.004911997236470625	0.5284835333289442
979	0.005045275563383578	0.5283967634848139
980	0.005113128679493811	0.5283533785627489
981	0.005113128679493811	0.5283533785627489
982	0.005113128679493811	0.5283533785627489
983	0.005113128679493811	0.5283533785627489
984	0.005181802455617754	0.5283099936406838
985	0.005181802455617754	0.5283099936406838
986	0.005181802455617754	0.5283099936406838
987	0.005181802455617754	0.5283099936406838
988	0.005181802455617754	0.5283099936406838
989	0.005181802455617754	0.5283099936406838
990	0.005181802455617754	0.5283099936406838
991	0.005251305501655506	0.5282666087186187
992	0.005251305501655506	0.5282666087186187
993	0.005251305501655506	0.5282666087186187
994	0.005251305501655506	0.5282666087186187
995	0.005251305501655506	0.5282666087186187
996	0.005251305501655506	0.5282666087186187
997	0.005251305501655506	0.5282666087186187
998	0.005251305501655506	0.5282666087186187
999	0.005251305501655506	0.5282666087186187

==> data/stats-mannwhitneyu-varghadelaneya-codet5p-reveal-ue.dat <==
rank	pvalue	effect_val
1	0.5705903678957274	0.49814929056138185
2	0.8270260999866412	0.49912278732140347
3	0.5048922656003927	0.5030517867547355
4	0.12665160247852397	0.5077514394089604
5	0.012648502131581536	0.5135693955148363
6	0.005802471236738751	0.516017218486087
7	0.0016123474417298425	0.5195117978445305
8	0.007645773897434619	0.5167990985069878
9	0.009001092779956879	0.5168278315036187
10	0.007679080660833458	0.5178981831993031
11	0.006914151299116733	0.5185537141489267
12	0.045224353361317714	0.5140445365253472
13	0.04059437379806545	0.5147621003021341
14	0.05379330111085107	0.5140369251355112
15	0.026847533618775316	0.5163928405744925
16	0.06498761532672889	0.5137779475963421
17	0.06181862790975621	0.5140905854338549
18	0.08539637500894343	0.513066472931424
19	0.06304122783171638	0.5143050363424836
20	0.03257102232515872	0.5166240365407603
21	0.0019395403455370786	0.524575465217661
22	0.0022423820144731764	0.5244635777870721
23	0.0021637451766790845	0.5248293050686909
24	0.006325756104699253	0.5222671209651547
25	0.0006456822012510231	0.5283706944746257
26	0.003346972962948447	0.5246637573397583
27	0.005626010826458776	0.5234676274270343
28	0.006168838465008462	0.5232944683082659
29	0.003961281708150123	0.5246974377397826
30	0.0019342330402978732	0.5266333947445636
31	0.0004963185685671632	0.5301407231809825
32	0.0001435191259991436	0.5332128704035293
33	6.438706068021594e-05	0.5349787128454763
34	1.1141224418639324e-05	0.5386019246921478
35	1.1360810902110967e-05	0.5386768968820322
36	4.890919272414071e-06	0.540339034137464
37	2.233558495007597e-05	0.537736699952543
38	3.338996137678784e-06	0.5415848283688678
39	1.4747488546471332e-06	0.5431523941055875
40	7.308205977912878e-07	0.5444874318828181
41	3.8485065413957726e-07	0.545729230134558
42	3.3197742319575165e-07	0.5460102807042515
43	2.509551641340087e-06	0.5425710742068647
44	2.1525229832452726e-06	0.542956400817311
45	1.5668663775865888e-06	0.5435535143499436
46	5.580786475573676e-06	0.5413332719347886
47	7.465187424931858e-06	0.5408187419818765
48	7.812085175085795e-06	0.5408537543751221
49	7.3600229458381064e-06	0.5410763875278244
50	2.3692315872162444e-05	0.5388003916821209
51	0.00035624606414380084	0.5329495163152044
52	0.0004927136665883416	0.5321849522061803
53	0.0005619382047228778	0.5318966708161427
54	0.0006644456100607791	0.5315237127141798
55	0.02805984113187722	0.5205418091740843
56	0.043208345442997446	0.5189561663865041
57	0.05004361276965898	0.5183875955657565
58	0.04681681132869914	0.5186730226846057
59	0.06868289270939618	0.5171176351716236
60	0.11405909862001037	0.5148903522208703
61	0.11419551303637479	0.5149057652852882
62	0.15948439720348284	0.513286251812938
63	0.20643636566329904	0.5119453152085844
64	0.20334714125405795	0.5120303724900015
65	0.23676244295300697	0.5111982572961832
66	0.2626762686129299	0.5106102774313538
67	0.2910764562997833	0.5100143056071967
68	0.2973654430868231	0.5098989930511817
69	0.29428204389909196	0.5099636898647875
70	0.18372371128676035	0.5126522230396009
71	0.0435055103575608	0.5193021040545494
72	0.03185147783986742	0.5205378131944204
73	0.042166293057728	0.5194547124207607
74	0.0404527156560227	0.5196265395463079
75	0.049825130151705935	0.5188393315525218
76	0.06413726756106061	0.517788579185665
77	0.06698571398785262	0.5176036224126508
78	0.059255532505405176	0.5181377516943905
79	0.06145297827258576	0.517987236460384
80	0.05859579291864447	0.518199213667316
81	0.046088623194524295	0.5192107673765176
82	0.035297726709001664	0.5202801676484725
83	0.014055208947871675	0.5237092890543267
84	0.009513974124017336	0.5250466102485081
85	0.00911493139702642	0.5252043563028588
86	0.01178291658627386	0.5243629171564913
87	0.013700649804254334	0.5238569500171446
88	0.008810193131643483	0.5253860782351927
89	0.008133454914760014	0.5256517157404683
90	0.007002989716830849	0.5261462657950611
91	0.007247430152871167	0.5260480788661769
92	0.009341260782827215	0.525226619618129
93	0.007674408147611681	0.5258920453745394
94	0.009961162963712784	0.5250454685400326
95	0.012539683366699285	0.5242873741123693
96	0.009888404353560394	0.5251076916519418
97	0.011856431175505682	0.5244982096108258
98	0.015651314183036745	0.5235408870542057
99	0.018207718730910146	0.5230120857453511
100	0.01860627945766455	0.5229378746944503
101	0.018313272258094943	0.5229953406877119
102	0.018881036326751154	0.5228908743622132
103	0.0625262630927218	0.5181737155113655
104	0.06395205648555441	0.5180774314299403
105	0.06431295516427601	0.5180561195383997
106	0.06408450470611454	0.5180795245621452
107	0.05937918660784646	0.5184110005895022
108	0.05092289720507088	0.5190760457764207
109	0.0520519192744714	0.5189839479594054
110	0.06288981377794488	0.5181817074706933
111	0.06042708870264125	0.5183546763047159
112	0.06233320369186012	0.5182218575520781
113	0.0748293682307495	0.5174236130430299
114	0.08129728932014996	0.517050464656321
115	0.08627069430986276	0.516785588290029
116	0.07795031508868634	0.5172584458835892
117	0.0827440026725169	0.5169926180935676
118	0.07165994767093452	0.5176576632804862
119	0.06986083691733666	0.5177750689687062
120	0.06807161793728471	0.5178928552264179
121	0.06769443422432193	0.517917401958639
122	0.04930572435439491	0.5192887841223364
123	0.04806466524312764	0.5194014326919089
124	0.04551488969570656	0.5196309160954635
125	0.0385699364840325	0.5203102326383247
126	0.03758250664021552	0.5204209783604381
127	0.05826819932220684	0.5186058521693032
128	0.04473735318958598	0.5197279613158723
129	0.04282513078248657	0.5199093026787145
130	0.049226423896779274	0.5193373067325407
131	0.0411568038022524	0.5200809395195158
132	0.0455486383793279	0.51966402564125
133	0.03851732546018107	0.5203576135400536
134	0.03099609570338588	0.5212262634050846
135	0.03206280697917203	0.5211012463270287
136	0.036051312475403934	0.5206418989504275
137	0.03834785333536134	0.5203964316282171
138	0.04545210136798973	0.519707600848061
139	0.04728585341178755	0.5195443365360793
140	0.041045757950314794	0.5201332678246382
141	0.0401301152123309	0.5202310741840305
142	0.03083377510483552	0.5212943853441167
143	0.030116504243214572	0.5213895277170664
144	0.027391980213324094	0.5217622955342834
145	0.031662840144763754	0.5212034292355767
146	0.04123468928236923	0.5201469683263429
147	0.035396578430616214	0.5207722440013686
148	0.03223951085928407	0.5211467243812986
149	0.03152601051451917	0.521235016503396
150	0.034014853118973516	0.5209355083133502
151	0.03711995677724441	0.5205853843808953
152	0.040347586592735595	0.52025105408235
153	0.03819534386594991	0.5204795860621751
154	0.03817382990657515	0.520481869479126
155	0.0362120256909522	0.5206989843741973
156	0.031215281653605844	0.5212911505034363
157	0.013605100275971057	0.5243962169870238
158	0.012293355785098489	0.5247594705669458
159	0.011887975862217133	0.524878208248387
160	0.009061910434380297	0.5258187857473681
161	0.008877539918209153	0.5258899522423345
162	0.0052982126604897125	0.5275893853079625
163	0.0050172801513857735	0.5277671112606326
164	0.005563693734313255	0.5274358255180217
165	0.006462818491363981	0.5269736238702319
166	0.008412578367695512	0.5261089699848648
167	0.008820290904912749	0.5259605478830631
168	0.006692843558843746	0.5268838094701673
169	0.006826592640626847	0.5268219669277501
170	0.005964524338259329	0.5272668526636629
171	0.005139481394580459	0.5277537913284197
172	0.007151506503928019	0.5266828687784976
173	0.007275067738098038	0.5266276862021867
174	0.006069726509196097	0.5272278442907535
175	0.006722941456594642	0.5268963682633967
176	0.005587748603854442	0.5275043280265455
177	0.0056130226804545725	0.5274961457824718
178	0.006201749609334161	0.5271751354161394
179	0.007067974472196956	0.5267468044531197
180	0.006986409466804579	0.5267882865277258
181	0.007112538929756591	0.5267367193615871
182	0.007566159070388762	0.5265312118360157
183	0.011097517038866656	0.5252348018622026
184	0.01634521459862282	0.5238666545391856
185	0.024476144283787967	0.5223702552974322
186	0.027440567082038028	0.5219337420903388
187	0.0526896409109653	0.5192790796002955
188	0.05268029971768838	0.519279840739279
189	0.04923166497511147	0.5195709764005052
190	0.04843184845187181	0.5196446165971683
191	0.05334150635662195	0.5192334112612796
192	0.05921564904145105	0.5187809141355307
193	0.058209160529166346	0.5188608337288084
194	0.05464504610352405	0.5191413134442643
195	0.05629129181247306	0.5190126809560363
196	0.05923119978658037	0.5187944243524896
197	0.058118789209191064	0.5188773885017017
198	0.06074104406166239	0.5186848203388514
199	0.062175309560654486	0.5185828277150494
200	0.05996545474661005	0.5187422863321131
201	0.055829498471057365	0.5190562561628472
202	0.05306216817629108	0.5192779378918201
203	0.053179563839350394	0.5192684236545251
204	0.05976321908076842	0.5187618856609407
205	0.05725958932536001	0.5189491258509058
206	0.0653485660527063	0.5183683768064207
207	0.07308139406764387	0.5178690696331805
208	0.07278549351042862	0.5178875272535327
209	0.0689911849635854	0.5181343265689643
210	0.06940025407655004	0.518110350690981
211	0.06995814837515868	0.5180768605757027
212	0.08211300351009827	0.5173499728463667
213	0.08125736375030121	0.517398685741317
214	0.09316477376313669	0.5167581872866195
215	0.08745471703677161	0.517058076046157
216	0.08868433938681224	0.5169929986630594
217	0.07737466899266189	0.5176293108533472
218	0.07538777279502924	0.517748809673772
219	0.06725208232469342	0.5182701898775366
220	0.060552913345312966	0.5187379097829574
221	0.06357052788456177	0.5185234588743287
222	0.06587876399355011	0.5183643808267567
223	0.06828737729063275	0.51820320964698
224	0.06274673763740753	0.5185822568608116
225	0.0629638317726728	0.5185677952201233
226	0.06673071274459842	0.5183093885351918
227	0.05897734850309181	0.5188574086033823
228	0.05472409997096016	0.5191866012137883
229	0.048106125640287385	0.5197441355192738
230	0.04841402280430268	0.5197188276480691
231	0.055189029793462935	0.519156916793428
232	0.05539243628882816	0.5191409328747725
233	0.04628475123864469	0.5199138695126161
234	0.04489963691357775	0.5200436437093195
235	0.03745159468205785	0.5207971713030813
236	0.038384180186724876	0.5207001260826727
237	0.03861973543062098	0.520675008496214
238	0.03955601551501175	0.520576440997838
239	0.03860542448521635	0.5206765307741811
240	0.04969612798941332	0.5196189281564719
241	0.04703725423758269	0.519857164658338
242	0.04004383929223852	0.5205303920893303
243	0.03944995762378351	0.5205920443470018
244	0.03891890799922015	0.5206487492012798
245	0.036915896139341375	0.5208679572285559
246	0.037178708447535944	0.5208416979336218
247	0.03406504190280673	0.5211977206931997
248	0.0336669656320849	0.5212451015949287
249	0.0327968280853707	0.5213512804831406
250	0.028996712569221077	0.5218429762665447
251	0.029870989561433886	0.5217265220020543
252	0.02883176523355311	0.5218673327140199
253	0.032498216367508555	0.5213916208492713
254	0.027121318117160027	0.5221101360497876
255	0.03392250431832884	0.521221886855929
256	0.029792293670486095	0.5217425059207099
257	0.026248555667743662	0.5222414325244582
258	0.023508407238578822	0.5226691926332402
259	0.023645109033447888	0.5226497835891585
260	0.025869071054526058	0.5223027042126379
261	0.02651979279397437	0.522206039561721
262	0.022214118082435223	0.5228884006605165
263	0.022168631194200015	0.5228962023350983
264	0.022273007910462397	0.5228802184164427
265	0.023155909251681893	0.5227317963146412
266	0.021288641529471092	0.5230518552572441
267	0.017786193202731268	0.523725653542474
268	0.017145470216185097	0.5238611362815544
269	0.01704830979808172	0.5238820676036033
270	0.017643134821735927	0.5237555282475802
271	0.018996845999765623	0.5234818987829768
272	0.02004517749652108	0.5232817192302905
273	0.01928651081206461	0.5234263356371742
274	0.020301410288017737	0.5232349091827994
275	0.019115475927208293	0.523460586891436
276	0.019958087149144658	0.5232999865658969
277	0.021583379193577678	0.5230054257792446
278	0.020056360468234953	0.5232843832167332
279	0.023910963519601584	0.5226170546128638
280	0.023691765208486662	0.522652447575601
281	0.023887309802588283	0.5226208603077818
282	0.023887309802588283	0.5226208603077818
283	0.029679142178710156	0.5217746640427668
284	0.029114363423655625	0.5218515390801103
285	0.02908772635496477	0.5218551544902823
286	0.03205817434192358	0.5214702084493278
287	0.03197296437570268	0.5214808643950981
288	0.028871353391736413	0.5218890251750524
289	0.0292887867186036	0.5218323203207744
290	0.029800793344119274	0.5217645789512342
291	0.027655852973525283	0.5220591397378865
292	0.020073714522278945	0.5232914237523315
293	0.020795442323462372	0.5231601272776608
294	0.052854611180503476	0.5194189388885315
295	0.0505957348450062	0.5196080819259556
296	0.04749208410577921	0.5198824725295427
297	0.05264880185491486	0.51944082163431
298	0.051991860015972904	0.519495813925875
299	0.052822003995706114	0.5194273114173511
300	0.052925862144592384	0.5194195097427693
301	0.08348559231605072	0.5173724264463829
302	0.09017185388067785	0.517010885429174
303	0.08508064770735818	0.5172864177412363
304	0.1598706616021025	0.5141217921321825
305	0.15661212719069728	0.5142332989932795
306	0.15711136751565202	0.5142161733661486
307	0.16516262466588205	0.5139459690269713
308	0.17322094642027808	0.5136852789250891
309	0.16796455067443905	0.5138550129184314
310	0.16557349472413085	0.5139337908032338
311	0.16526173018330437	0.5139440661795124
312	0.17443550935442942	0.513647602545401
313	0.17405132751334362	0.5136597807691385
314	0.1674555360725165	0.5138725191150542
315	0.1761089678967689	0.5135969868029917
316	0.17327071047347276	0.5136868012030563
317	0.18631593963780646	0.5132826364027658
318	0.18624957928918062	0.5132854906739543
319	0.19347909210977832	0.5130712300500715
320	0.1926632367677682	0.5130952059280549
321	0.1864470499854598	0.5132820655485282
322	0.19215127933441323	0.5131119509856941
323	0.2048817365006027	0.5127456528498375
324	0.20995704991998954	0.5126040809988883
325	0.2128759296300824	0.5125237808361188
326	0.22657707607753508	0.5121578632697541
327	0.22064383698544943	0.512315038469867
328	0.2205012250139211	0.512318844164785
329	0.22059404812236083	0.5123167510325801
330	0.22150110799116118	0.5122937265783264
331	0.20708505274585687	0.5126870451481005
332	0.2087657820466967	0.5126402351006093
333	0.21006482360342105	0.5126061741310932
334	0.20447626796318108	0.5127622076227308
335	0.2128653469255437	0.5125306310869712
336	0.21261534558236084	0.5125374813378235
337	0.1926499712403389	0.513104529880604
338	0.18591638922671283	0.5133054705722737
339	0.1818962482022627	0.513428013948633
340	0.1792236294963485	0.5135105975283534
341	0.16967085822695294	0.5138139114133171
342	0.1651202743943001	0.5139627140846105
343	0.16164617785554003	0.5140784072101173
344	0.16102485945365363	0.5140997191016581
345	0.16101355654628946	0.5141000996711499
346	0.166658888608873	0.513912478911693
347	0.1749834586635043	0.5136447482742125
348	0.17575470462543996	0.5136203918267374
349	0.17933021041564468	0.5135085043961485
350	0.17501754357116928	0.513645699697942
351	0.14377331685066244	0.5147101525665035
352	0.14429233141735617	0.5146911240919136
353	0.1449496520907637	0.514667528783422
354	0.15415834974973505	0.514340239020475
355	0.15707603361901448	0.5142393881051484
356	0.1611299420902843	0.5141020025186089
357	0.1605775884735512	0.5141210309931988
358	0.1604085383402294	0.5141267395355759
359	0.16311811288879918	0.5140357834270359
360	0.15897309164522522	0.5141762135695097
361	0.1404959836198271	0.5148349793598136
362	0.1200204726657337	0.5156493980722633
363	0.11813136919142393	0.5157296982350329
364	0.11370476618213025	0.5159218858283913
365	0.11153838580860889	0.5160185504793082
366	0.11028535840481077	0.5160748747640945
367	0.11555875363039127	0.5158415856656218
368	0.11891938613984249	0.5156969692587382
369	0.10896743439742745	0.5161355755980365
370	0.10646917415325495	0.5162505075845597
371	0.09545300348278271	0.5167844465815535
372	0.0945846308754488	0.5168285926426023
373	0.09781266834635079	0.5166660894696041
374	0.09448025685229525	0.5168339206154874
375	0.09437969792267203	0.5168390583036268
376	0.09413235796235002	0.5168521879510938
377	0.10508385113113183	0.5163165363913867
378	0.10932743334540232	0.5161205431031104
379	0.10109785244046844	0.5165064405677945
380	0.09517694707735477	0.5167998596459714
381	0.10001703900544799	0.5165589591576627
382	0.10065030699278502	0.5165281330288269
383	0.10987252761022105	0.5160958060861435
384	0.10565285201660972	0.5162898965269609
385	0.10773392505103921	0.5161934221607899
386	0.10290553798882067	0.5164200512931562
387	0.10527213271807011	0.5163081638625672
388	0.09627929590500556	0.5167460090628819
389	0.09956823081917682	0.5165827447509002
390	0.0906666300929371	0.5170352418766491
391	0.09183311979381713	0.5169739701884695
392	0.09545764956911137	0.516787491137488
393	0.09931368337894408	0.5165956841136213
394	0.09143664895052296	0.5169956626495019
395	0.09288951921597785	0.5169208807443635
396	0.0879780323239926	0.5171808097072621
397	0.08214891422677867	0.5175063869074961
398	0.0792354750395658	0.5176759306160925
399	0.07949106799167553	0.5176608981211664
400	0.08241205120651335	0.5174923058362996
401	0.08003520619444109	0.5176304525618226
402	0.07659845695673942	0.5178348183789185
403	0.07432577679104936	0.517974106812917
404	0.07006248618759064	0.5182450722910779
405	0.08769568634667486	0.5172021215988029
406	0.09386744779743428	0.516876354113823
407	0.09500642631431296	0.5168181269815778
408	0.09718017933633269	0.516709854961161
409	0.12183325701163003	0.5155892680925591
410	0.12864299181203193	0.5153114523635458
411	0.09107717350422147	0.5170310556122393
412	0.10752237589844442	0.516221584303183
413	0.10870735705862836	0.5161671628658557
414	0.10000903033994588	0.5165781779169986
415	0.10000903033994588	0.5165781779169986
416	0.09247040521456759	0.5169585571240516
417	0.07245939963609857	0.5181055935723335
418	0.07061226630951663	0.518223950684283
419	0.06698709556210503	0.518464280318354
420	0.06580002239921412	0.5185451513353613
421	0.07474797137651694	0.5179649731451138
422	0.06902816356051776	0.5183310809962244
423	0.06819608814283003	0.5183862635725353
424	0.0721805598398373	0.518127286033366
425	0.06384098135218054	0.5186867231863105
426	0.06511661707778639	0.5185976699252295
427	0.05934093634055165	0.5190140129492575
428	0.0597527290860284	0.5189837576746595
429	0.05694383583075367	0.5191972571595587
430	0.05589952516086347	0.5192786990308037
431	0.04647312310603471	0.5200820812279912
432	0.04538982772418214	0.5201829321433179
433	0.04648568172330128	0.5200832229364666
434	0.0522416895024274	0.5195820129157674
435	0.05331742842873691	0.5194937207936701
436	0.055461073699517985	0.5193217033833769
437	0.05408109539125225	0.5194320685359987
438	0.05170108984717712	0.5196280618242751
439	0.050373973304624876	0.5197410909633393
440	0.05035622756294051	0.5197426132413066
441	0.04089380285239387	0.5206276275944849
442	0.04629649088964067	0.520105105682245
443	0.04764352326820864	0.5199825623058858
444	0.0486873479435736	0.5198904644888704
445	0.052132169081892776	0.5195959037022181
446	0.04925784429665866	0.5198425127329038
447	0.04876796135608981	0.519885517085477
448	0.04928832636039481	0.5198398487464612
449	0.04978312379458945	0.5197972249633797
450	0.04688729137356617	0.5200544899398357
451	0.04603352164979945	0.5201328872551464
452	0.04295341384281386	0.5204263063333233
453	0.0413350786863097	0.520587667797846
454	0.040991925895858865	0.5206247733232965
455	0.04175091658813663	0.520547898285953
456	0.04052444186531596	0.5206727250792631
457	0.04137746240980868	0.5205855746656411
458	0.042830368604705744	0.5204405776892658
459	0.04350419206005127	0.5203747391671846
460	0.0430597040661267	0.5204185046587414
461	0.04307966086764618	0.5204169823807743
462	0.04607881020209171	0.5201321261161628
463	0.05108659604331121	0.5196900946514383
464	0.061371216056521655	0.518886331884759
465	0.06557019890116728	0.5185892973964099
466	0.06869078538285045	0.5183786521826992
467	0.068426898135105	0.5183973000877974
468	0.06865572741461438	0.5183824578776173
469	0.0826316114953164	0.5175250348125943
470	0.08408839320517225	0.5174428318023657
471	0.07987701805049345	0.5176854448533875
472	0.07645663577656368	0.5178903815247212
473	0.07588869662893444	0.517925013348475
474	0.07231797254416757	0.5181487882096527
475	0.07180506522528642	0.5181815171859474
476	0.07400818987050856	0.5180426093214408
477	0.0728093109337702	0.518117962080817
478	0.07171494252456327	0.5181879868673079
479	0.07266756482017218	0.518127286033366
480	0.06953577005599619	0.5183293684335113
481	0.07251157557530934	0.5181371808401528
482	0.06819127915393454	0.5184184216945922
483	0.07448011710738546	0.5180142568943018
484	0.06005519263891716	0.518992320488225
485	0.05659021885497002	0.5192556745765499
486	0.055755078886196935	0.5193215130986311
487	0.061014929405846616	0.5189226762712258
488	0.07156505117347521	0.5182003553757915
489	0.07354001449673839	0.5180753382977354
490	0.07074121300468787	0.5182538253893891
491	0.0754577762168382	0.5179562200468024
492	0.07808469095561398	0.5177973322839764
493	0.07939465764152426	0.5177198863923953
494	0.07329641605465988	0.5180913222163911
495	0.07425069371352769	0.5180315728061786
496	0.07096338817020455	0.5182401248876845
497	0.06739129285914604	0.5184762682573456
498	0.06583740070239841	0.5185820665760658
499	0.06705901125914136	0.5184987218573618
500	0.07148394765826377	0.5182075861961356
501	0.07018473372432799	0.5182916920538232
502	0.06599361115951105	0.5185723620540249
503	0.06731895907371345	0.5184821670844686
504	0.06486462685866844	0.5186503787998437
505	0.06476626215173822	0.518657229050696
506	0.06282467642547983	0.5187942340677436
507	0.06847588034973687	0.5184052920471252
508	0.06965042566130358	0.5183276558707982
509	0.06745873062815254	0.5184734139861572
510	0.06745873062815254	0.5184734139861572
511	0.06735713895915527	0.5184802642370095
512	0.06763048117529373	0.5184621871861491
513	0.06674610415679345	0.5185223171658533
514	0.06867766748439966	0.5183925429691499
515	0.0692858467139078	0.5183529637420028
516	0.06366333136857379	0.5187373389287198
517	0.06003221015820616	0.519001644440774
518	0.0605158334288436	0.518965870908545
519	0.05103769679988367	0.5197154025226429
520	0.05289271753356233	0.519560130169989
521	0.04981757975918664	0.5198208202718713
522	0.04685884864510899	0.520084364644942
523	0.049856257682219726	0.5198181562854286
524	0.04724468213803925	0.5200503036754259
525	0.04629577709656366	0.5201370735195562
526	0.04936120810178522	0.5198619217769855
527	0.04936991848657231	0.5198611606380019
528	0.0507981267496142	0.5197378561226591
529	0.0500797546836387	0.5197995083803305
530	0.04928024990364365	0.5198693428820756
531	0.04617381016863612	0.520148680889056
532	0.045150088993165825	0.5202442038314975
533	0.04485998805743341	0.5202716048349071
534	0.04614499744391153	0.5201513448754986
535	0.05071517219217346	0.5197452772277491
536	0.05089088802384369	0.5197306253023148
537	0.04997751338818102	0.5198090226176255
538	0.04621956331976611	0.5201458266178675
539	0.046351572637229915	0.5201336483941299
540	0.045017446976096956	0.5202580946179481
541	0.041181025912371105	0.5206348584148291
542	0.040808710952834885	0.5206729153640091
543	0.03996502196440426	0.5207602560623769
544	0.040371214743388006	0.5207180128487872
545	0.04067907867250419	0.5206862352962219
546	0.04192670521143641	0.520559505655453
547	0.042737371386851734	0.5204792054926833
548	0.04069136914070232	0.5206856644419843
549	0.037809003656285665	0.5209918325981365
550	0.03829126774504133	0.5209393140082682
551	0.03535753918358305	0.5212683163339284
552	0.03573679006436667	0.5212245508423715
553	0.03573679006436667	0.5212245508423715
554	0.03567720100155574	0.521231401093224
555	0.03720631606246364	0.5210586225439472
556	0.03680503305823777	0.5211037200287254
557	0.03881225224566841	0.5208852731404328
558	0.03993820589107699	0.5207661548894997
559	0.03976012974592721	0.5207848027945979
560	0.0418297998041841	0.5205739672961412
561	0.04223661057298145	0.5205332463605188
562	0.04779875299580052	0.5200072993228527
563	0.049379616927890405	0.5198672497498708
564	0.05125520097832441	0.5197058882853479
565	0.05405320260937219	0.5194741214648424
566	0.055415351768050465	0.5193648980206962
567	0.05254455384349625	0.519597806549677
568	0.05345243982241842	0.5195230246445386
569	0.05738364263486655	0.5192109576612635
570	0.05613616041409459	0.5193080028816722
571	0.055211853300903814	0.5193810722240976
572	0.055643530570944885	0.5193468209698356
573	0.05458851449323006	0.5194309268275232
574	0.05550893068126458	0.5193574769156061
575	0.05473074320534986	0.5194195097427693
576	0.055894223295625156	0.5193270313562621
577	0.05958015120115894	0.5190442682238555
578	0.05865911983979034	0.519113531871363
579	0.06132246771801559	0.5189156357356275
580	0.062093278258925466	0.5188596920203331
581	0.06160469677878244	0.5188950849830704
582	0.06303735403810296	0.5187919506507929
583	0.06478077305399381	0.5186690267049419
584	0.06602413270385901	0.5185830179997952
585	0.06569213513644911	0.5186058521693032
586	0.06670345884315308	0.5185365885217957
587	0.06871299217467183	0.5184014863522072
588	0.07450315299975875	0.5180304310977032
589	0.07354093128141086	0.5180905610774075
590	0.06912261801831829	0.518375227057273
591	0.06903629629215345	0.51838093559965
592	0.06779891585025687	0.5184637094641162
593	0.07453984368061191	0.5180292893892279
594	0.07582265781542324	0.5179501309349337
595	0.07835936257833166	0.5177967614297387
596	0.0806079997142002	0.5176647038160844
597	0.07996388270478237	0.5177023801957725
598	0.07875222637775388	0.5177739272602307
599	0.07732809785697248	0.5178591748263938
600	0.08136807720183664	0.5176205577550358
601	0.0800352442472241	0.5176981939313627
602	0.0813845222056813	0.5176196063313063
603	0.08207764243946841	0.5175796465346674
604	0.08274886782800431	0.5175412090159958
605	0.081832855823031	0.517593727605864
606	0.07944144285268148	0.5177333966093541
607	0.07913230993192584	0.5177516639449605
608	0.07840203936877056	0.5177950488670255
609	0.07600110683286541	0.517940045843401
610	0.0742873710936979	0.5180458441621211
611	0.07504618426875594	0.5179990341146298
612	0.07382887604716784	0.5180747674434978
613	0.07142184766183333	0.5182281369486927
614	0.07069751795635106	0.518274946996184
615	0.07160082058183533	0.5182169101486847
616	0.07438772646124707	0.5180407064739818
617	0.07714920962575628	0.5178713530501313
618	0.07714920962575628	0.5178713530501313
619	0.0758371737033353	0.517951462928155
620	0.07393173244008883	0.5180694394706126
621	0.07590551548986466	0.5179472766637452
622	0.07558288741583542	0.5179670662773187
623	0.07678599111456205	0.5178936163654015
624	0.07867880743257955	0.5177802066568454
625	0.08016842614164461	0.5176922951042399
626	0.08168087865688808	0.5176043835516343
627	0.08172706947319432	0.5176017195651917
628	0.08444731943258224	0.5174472083515214
629	0.08495687380716672	0.5174186656396365
630	0.08290008938225388	0.5175347393346351
631	0.08376503000683748	0.5174856458701931
632	0.11303337089867359	0.5160257812996524
633	0.1098664331333789	0.516168494859077
634	0.1103860036434906	0.5161448995505855
635	0.11062128368096225	0.5161342436048151
636	0.1116520909123651	0.5160880044115616
637	0.11133898874528343	0.5161020854827582
638	0.10229682420451519	0.5165231856254336
639	0.10117935434048135	0.5165772264932691
640	0.10416771040284509	0.5164337517948608
641	0.10489645430152966	0.5163995005405989
642	0.10658934005008174	0.5163203420863048
643	0.10460350920796864	0.5164135816117955
644	0.10383344481668937	0.5164501162830082
645	0.0996948200790784	0.5166504861204404
646	0.10185810570006297	0.5165450683712121
647	0.1092382114477176	0.5161985598489292
648	0.13437959119619422	0.5151411475159658
649	0.14259579416098506	0.5148294611021825
650	0.14426340147137187	0.5147678088445111
651	0.13963749482161214	0.514940206824296
652	0.13784138808250399	0.515008328763328
653	0.1336287629703331	0.5151708319363262
654	0.12351015354960494	0.515578041292551
655	0.11738835161440221	0.515837209116466
656	0.11898280740214699	0.5157687066079423
657	0.113656703792773	0.5160006637131938
658	0.11323639972879143	0.5160193116182918
659	0.11411270057248092	0.5159804935301283
660	0.11779295970003427	0.5158206543435728
661	0.12086816623811585	0.5156897384383939
662	0.12199526357354398	0.515642547821411
663	0.1216020953797863	0.515659483163796
664	0.12836605029830286	0.5153816674347828
665	0.12586283669725173	0.5154832794890931
666	0.12586283669725173	0.5154832794890931
667	0.12517639645959142	0.5155116319162321
668	0.12517639645959142	0.5155116319162321
669	0.12813579465858685	0.5153913719568236
670	0.1285797817900513	0.5153734851907091
671	0.13266840669875254	0.515210982017711
672	0.13353314671735825	0.5151771113329409
673	0.13420655944336587	0.5151508520380067
674	0.13114394085065645	0.5152711119974152
675	0.13065477700469527	0.5152905210414969
676	0.10632250028539772	0.5163367065744522
677	0.10763250171108718	0.5162758154557643
678	0.10534023156570761	0.5163827554829599
679	0.10046318477467919	0.5166168057204161
680	0.10047876314760615	0.5166160445814325
681	0.10117216396266185	0.516582935035646
682	0.10221022300567095	0.5165326998627285
683	0.10217864264613334	0.5165342221406958
684	0.1020445126119327	0.5165406918220563
685	0.10198144113629318	0.5165437363779908
686	0.09796770525746326	0.5167408713747426
687	0.0987487986901882	0.5167020532865791
688	0.09441128752961389	0.5169212613138553
689	0.09300431945340419	0.5169939500867888
690	0.09340038389531662	0.5169733993342317
691	0.08949509325805666	0.5171798582835326
692	0.08883883617883744	0.5172158221005076
693	0.08698711699210956	0.5173174341548179
694	0.09154821314408078	0.5170723474020994
695	0.08862384023996023	0.5172287614632288
696	0.09619522159534671	0.5168329691917579
697	0.10319722527299542	0.5164885538016799
698	0.10425957257661071	0.5164379380592706
699	0.10348392480031947	0.5164748532999751
700	0.10163950873105261	0.5165635259915643
701	0.10563819101901552	0.516372860676173
702	0.10574358699143725	0.5163679132727796
703	0.10567061166912943	0.5163713383982058
704	0.10567061166912943	0.5163713383982058
705	0.1077043829244419	0.5162765765947479
706	0.10519432723201903	0.5163943628524597
707	0.102840928532714	0.5165062502830485
708	0.10454206320161845	0.5164253792660413
709	0.10149972210701813	0.5165711373814003
710	0.10217664656652611	0.5165384084051056
711	0.10311924083729727	0.5164931206355815
712	0.10436536892642975	0.5164337517948608
713	0.10595605973027734	0.5163587796049764
714	0.09418461862645852	0.516937054947765
715	0.09359453340544434	0.5169675005071088
716	0.09202336573241411	0.5170493229478457
717	0.08878979110991055	0.5172215306428847
718	0.08455088921220036	0.5174548197413573
719	0.08411793027001703	0.5174791761888325
720	0.08762533594209271	0.5172847051785232
721	0.08663212670339336	0.5173391266158505
722	0.08600483124146871	0.5173737584396042
723	0.08503331074561533	0.5174277993074397
724	0.08484279483816656	0.51743845525321
725	0.08314364484326951	0.5175343587651433
726	0.08107169228976215	0.5176534770160764
727	0.07919601802534044	0.5177634615992063
728	0.07919601802534044	0.5177634615992063
729	0.0786127671261869	0.51779809342296
730	0.08058801449985822	0.5176816391584695
731	0.06565964159006418	0.5186273543455898
732	0.06364011613972843	0.5187685456270472
733	0.0627851391374589	0.518829436745735
734	0.0627851391374589	0.518829436745735
735	0.06232952720783827	0.5188621657220298
736	0.06343410025978617	0.5187833878372274
737	0.06216919484276648	0.5188739633762756
738	0.06087341712502672	0.5189683446102417
739	0.060971892553873426	0.5189611137898975
740	0.060971892553873426	0.5189611137898975
741	0.060971892553873426	0.5189611137898975
742	0.060971892553873426	0.5189611137898975
743	0.060971892553873426	0.5189611137898975
744	0.060971892553873426	0.5189611137898975
745	0.05898690381334608	0.5191087747527154
746	0.058434010597361835	0.5191506373968133
747	0.05765234352424702	0.5192103868070258
748	0.05688428465527827	0.5192697556477464
749	0.0561538139835548	0.5193268410715163
750	0.0554791047894445	0.5193801208003681
751	0.05431462171743143	0.5194733603258588
752	0.053635094746278915	0.5195285429021697
753	0.05351400221216247	0.5195384377089565
754	0.05251680327676728	0.519620640719185
755	0.05167963537005249	0.519690665505676
756	0.05177461361914892	0.5196826735463482
757	0.04891894162753555	0.5199285214380504
758	0.04891894162753555	0.5199285214380504
759	0.0492175124599728	0.5199022621431162
760	0.0482793855450919	0.5199852262923284
761	0.048134434963382836	0.5199981656550495
762	0.04891462571570576	0.5199289020075422
763	0.048785296910805256	0.5199403190922961
764	0.04896643775841035	0.5199243351736406
765	0.05049357767769179	0.5197915164210027
766	0.05049357767769179	0.5197915164210027
767	0.05116657975986893	0.5197340504277411
768	0.050813548441676334	0.5197641154175932
769	0.04886717183734854	0.519933088271952
770	0.05225459442134896	0.5196427137497094
771	0.05404491031999516	0.5194954333563832
772	0.055534877751049885	0.5193759345359583
773	0.057797254922031534	0.5191997308612554
774	0.05812047960801252	0.5191749938442884
775	0.05668991686049856	0.5192853589969102
776	0.05540181809602966	0.5193869710512204
777	0.05434704654850448	0.5194714574783998
778	0.053004291017170205	0.5195812517767838
779	0.05136932091158904	0.5197180665090855
780	0.05782037732067123	0.5191993502917636
781	0.058133715595825926	0.5191753744137803
782	0.06127861849834379	0.5189409436068322
783	0.061727808491316746	0.5189082146305374
784	0.06049436687388532	0.5189987901695856
785	0.05824244600675334	0.5191677630239443
786	0.055935935195867426	0.5193470112545816
787	0.05454582648534062	0.519457756976695
788	0.05609632501144294	0.519334833030844
789	0.056173787840977756	0.5193287439189752
790	0.05546543780541153	0.5193846876342697
791	0.05414618200459456	0.5194904859529897
792	0.05343135733545651	0.519548713085235
793	0.048186665613870666	0.5199977850855577
794	0.045812952329898404	0.5202143291263913
795	0.04113971663971757	0.5206698708080746
796	0.04103402263278071	0.5206809073233368
797	0.042198296874748555	0.5205636919198627
798	0.04285402175885123	0.5204986145367652
799	0.0435261610428501	0.5204327760146839
800	0.044314281307696345	0.5203566621163241
801	0.047264496220811435	0.5200815103737535
802	0.045957793630937493	0.520201770333162
803	0.045248420121418914	0.5202683699942268
804	0.045074943300659746	0.5202847344823741
805	0.04551172073586075	0.5202436329772598
806	0.0451999514614095	0.5202729368281284
807	0.046169460930288966	0.5201823612890802
808	0.047919606204894924	0.5200232832415083
809	0.050347583566819995	0.5198105448955926
810	0.05259406845111899	0.519620640719185
811	0.05226940386817575	0.5196476611531027
812	0.051458315444386955	0.5197157830921347
813	0.051458315444386955	0.5197157830921347
814	0.052461255886389245	0.5196316772344471
815	0.05452565226778794	0.5194627043800885
816	0.053578192138681785	0.5195395794174318
817	0.05187386214705264	0.5196807706988892
818	0.05003897231565318	0.5198371847600186
819	0.050292686446993314	0.519815492298986
820	0.050292686446993314	0.519815492298986
821	0.0490991655097209	0.5199193877702472
822	0.0484535649503587	0.519976473194017
823	0.04880991056817772	0.5199448859261977
824	0.04967762150880205	0.5198687720278379
825	0.05274815409598774	0.5196080819259556
826	0.05213987111236607	0.5196586976683649
827	0.05113761471259533	0.5197431840955442
828	0.0513105746847198	0.5197287224548559
829	0.05011693049663412	0.5198310956481498
830	0.05369792356786171	0.5195304457496287
831	0.05388478165621979	0.5195152229699567
832	0.05381931967857812	0.5195205509428419
833	0.053335106214027615	0.519560130169989
834	0.053437231400183034	0.5195517576411695
835	0.0526156125611455	0.5196194990107096
836	0.0526156125611455	0.5196194990107096
837	0.04958029380824026	0.5198779056956411
838	0.04987774800022604	0.5198520269701987
839	0.051513577538674166	0.5197119773972168
840	0.05049486697022811	0.5197987472413469
841	0.049089286108869104	0.5199209100482144
842	0.049510521237792184	0.5198839948075098
843	0.050370933931322505	0.5198094031871172
844	0.047799441817977684	0.5200358420347376
845	0.04713062677522413	0.5200963525839336
846	0.0480371803975659	0.5200147204279428
847	0.04698893127134942	0.5201094822314007
848	0.04643724090622641	0.5201602882585559
849	0.0423880734585311	0.5205490399944285
850	0.041060455769763554	0.5206831907402876
851	0.04042453338134786	0.520748648692877
852	0.03961250160338702	0.5208335156895482
853	0.04058850984905021	0.5207319036352378
854	0.040151951510842006	0.5207771914047619
855	0.04061800210289889	0.5207288590793034
856	0.03929282106088045	0.5208677669438101
857	0.03777313648549779	0.5210317923947754
858	0.03667067374494911	0.5211543357711347
859	0.03667067374494911	0.5211543357711347
860	0.03625516866785399	0.5212013361033718
861	0.0367298779851603	0.5211476758050282
862	0.03482022574033823	0.5213672644017961
863	0.03524618061064811	0.5213174097983705
864	0.03524618061064811	0.5213174097983705
865	0.034662032659778984	0.5213859123068942
866	0.03443390348392355	0.521412932740812
867	0.03359686754335184	0.521513403086647
868	0.03298547216815509	0.5215883752765313
869	0.03298547216815509	0.5215883752765313
870	0.031707008013362445	0.5217485950325786
871	0.030806375232792196	0.5218650492970691
872	0.03129903906897523	0.5218011136224469
873	0.03105186855585903	0.521833081459758
874	0.03105186855585903	0.521833081459758
875	0.02752471952136685	0.5223160241448508
876	0.027551164214764088	0.5223122184499328
877	0.026292535617326456	0.5224971752229471
878	0.02589371854534043	0.5225573052026513
879	0.02554766450755634	0.5226105849315033
880	0.025266469109034566	0.5226539698535683
881	0.023633988925532343	0.5229146599554505
882	0.02383862748025569	0.5228811698401722
883	0.023897043049259884	0.5228716556028773
884	0.02515564648852621	0.5226718566196829
885	0.02517766373653579	0.5226684314942567
886	0.02517766373653579	0.5226684314942567
887	0.02517766373653579	0.5226684314942567
888	0.02536671633821503	0.5226391276433882
889	0.02536671633821503	0.5226391276433882
890	0.024926682876646893	0.5227076301519119
891	0.024222173378900844	0.5228195175825008
892	0.024364532325147927	0.5227966834129929
893	0.024383568199229235	0.5227936388570584
894	0.02530028577955097	0.5226494030196667
895	0.024843310418482447	0.5227209500841249
896	0.02506429486820882	0.5226863182603712
897	0.022866127961335334	0.5230432924436785
898	0.02320598022102067	0.5229862070199087
899	0.024155015742563114	0.522830554097763
900	0.024155015742563114	0.522830554097763
901	0.023826442067669193	0.5228838338266149
902	0.022926980350841068	0.5230330170674
903	0.022673236116854335	0.5230760214199732
904	0.0232563981955333	0.5229780247758351
905	0.02439270204003208	0.5227930680028208
906	0.024904623625127683	0.5227121969858135
907	0.02513828802004389	0.5226756623146008
908	0.025559205744233017	0.5226105849315033
909	0.025998958672512	0.5225437949856925
910	0.02558666540295031	0.5226065889518393
911	0.02616058485690177	0.5225196288229632
912	0.026817856797744802	0.5224220127483168
913	0.029534565569454246	0.5220383987005836
914	0.02985622255540386	0.5219950137785184
915	0.029833552298121728	0.5219980583344528
916	0.030178025599745997	0.5219520094259452
917	0.029010765038084647	0.5221101360497876
918	0.028732605196072864	0.5221485735684593
919	0.028102347079363068	0.5222368656905567
920	0.02793327038723096	0.52226084156854
921	0.028126572750844795	0.5222334405651304
922	0.027587152028778428	0.5223103156024739
923	0.027025588204240676	0.5223919477584648
924	0.027025588204240676	0.5223919477584648
925	0.026939854579320015	0.5224045065516941
926	0.02656335988322413	0.5224600696974967
927	0.02646611675433225	0.5224745313381851
928	0.026578742254121525	0.522457786280546
929	0.025909153455187968	0.5225582566263809
930	0.02544373165842582	0.5226294231213473
931	0.024225188904405896	0.5228212301452139
932	0.025627037206280602	0.5226012609789541
933	0.025696693343102067	0.5225906050331838
934	0.02606255950673197	0.5225350418873811
935	0.025987016087771545	0.522546458972135
936	0.025987016087771545	0.522546458972135
937	0.0257116409451784	0.5225883216162329
938	0.026800209320181706	0.5224252475889971
939	0.02715868674884806	0.5223727289991289
940	0.02756095937352145	0.5223145018668837
941	0.028980621258473782	0.5221147028836892
942	0.029537769092347402	0.5220385889853294
943	0.029936073381476715	0.5219849286869858
944	0.030376367422578356	0.5219263209852487
945	0.030575439765237144	0.5219000616903147
946	0.030575439765237144	0.5219000616903147
947	0.029884970303780584	0.5219917789378382
948	0.030694259028197654	0.5218844583411508
949	0.029990096995939828	0.5219776978666416
950	0.030313129644380096	0.5219346935140683
951	0.029613685342806995	0.5220283136090509
952	0.02948725130427943	0.5220454392361819
953	0.029046997801626322	0.522105569215886
954	0.025819129925597945	0.5225721474128315
955	0.026110644709090115	0.5225280013517828
956	0.025303458037295595	0.5226513058671257
957	0.02669964396760397	0.5224400897991773
958	0.026898510543603784	0.5224107859483088
959	0.027890993717448596	0.5222676918193924
960	0.028286346664846244	0.522211748104098
961	0.028094795019629734	0.5222387685380157
962	0.028094795019629734	0.5222387685380157
963	0.028094795019629734	0.5222387685380157
964	0.028326958995744004	0.522206039561721
965	0.02792844000904925	0.5222623638465071
966	0.02792844000904925	0.5222623638465071
967	0.0281270912192443	0.522234201704114
968	0.027773587039438004	0.5222844368770315
969	0.02804641064933754	0.522245618788868
970	0.028108247883225575	0.5222368656905567
971	0.028259299658259303	0.522215553799016
972	0.02971257292774721	0.5220153742463297
973	0.030212979014272397	0.5219483940157731
974	0.030517840654255005	0.5219080536496424
975	0.030593020304218822	0.5218981588428556
976	0.030694474815520484	0.5218848389106426
977	0.030723514831519513	0.5218810332157247
978	0.03014584855580804	0.5219575276835763
979	0.030536896704610933	0.5219061508021834
980	0.03180604599230574	0.5217421253512181
981	0.032227394954139565	0.5216888456223662
982	0.03252517728419141	0.5216515498121699
983	0.03288069738808629	0.5216074037511212
984	0.03468447063665348	0.5213897180018122
985	0.034376242417603696	0.521426252673025
986	0.03540302070847085	0.5213056121441247
987	0.03515449749487598	0.5213345354255015
988	0.03558380670802241	0.5212846808220758
989	0.03590788665411452	0.5212473850118795
990	0.03590788665411452	0.5212473850118795
991	0.03810253168041077	0.521002298259161
992	0.03764398930437588	0.5210525334320785
993	0.03821440602794606	0.5209901200354234
994	0.03911235454173479	0.5208934553845065
995	0.03959686090814312	0.5208420785031136
996	0.0399699387700397	0.5208028798454584
997	0.03944558262112514	0.5208580624217691
998	0.04040100937831328	0.5207579726454261
999	0.04009738976635012	0.5207895599132454

==> data/stats-mannwhitneyu-varghadelaneya-codet5p-vulnerability-ue.dat <==
rank	pvalue	effect_val
1	1.1417563783938993e-23	0.45157310302282544
2	8.699843977612083e-19	0.4532578841630192
3	2.648751312597118e-18	0.4490400324854118
4	4.500601609603911e-14	0.45337376757327197
5	1.4175898664236111e-14	0.4490668626345836
6	1.381055073592751e-13	0.4489163474005772
7	2.5076212314956153e-10	0.45492515910659026
8	9.873332457838205e-11	0.45350011664454926
9	3.0658504443908234e-12	0.44859762045119556
10	3.556061978959064e-10	0.45286323360002373
11	1.2143763553355004e-12	0.4450149392554006
12	3.9959461465866027e-14	0.44071012744891713
13	1.834434499454713e-12	0.44399215874619097
14	1.261350776591874e-12	0.443178310887979
15	1.0891718609806649e-11	0.44495271614349147
16	2.0827882449232237e-13	0.43992177774665564
17	3.969793780882498e-14	0.4374488371889463
18	5.129922080169964e-15	0.4348765679938774
19	4.024303571687871e-16	0.43144287975412166
20	1.0468882671992146e-18	0.4245252681016927
21	3.717060568141442e-16	0.4293961770272271
22	4.2307171635375466e-16	0.42914538173213157
23	8.801477693684163e-15	0.4320986009884912
24	1.4682158945770465e-15	0.4298774071496068
25	9.937872698455702e-13	0.43650388314080957
26	5.821159143792653e-12	0.43854259390837635
27	4.583776179528288e-12	0.437916937663859
28	2.990972341168795e-13	0.43415025111877914
29	3.9303641531362386e-13	0.43415272482047584
30	2.408135519980933e-13	0.43334610778260807
31	1.8561537477907953e-12	0.435509455058739
32	4.138381103951143e-11	0.4392734776173762
33	7.271475922010598e-11	0.4399105509466476
34	5.66803445132324e-10	0.442654076413026
35	7.130260182350606e-10	0.4429027785759166
36	7.61714316944764e-10	0.44287689985047424
37	1.2772359491215424e-09	0.44346012259665607
38	5.6068703089603084e-09	0.44547790204217397
39	4.9036076960721555e-09	0.44512834896395664
40	4.677424752239626e-09	0.4449652749367208
41	5.01204701143576e-09	0.44492988197398353
42	2.8083785824106447e-09	0.44396532859701915
43	2.2335744294111527e-09	0.44358076312555633
44	2.1270698573019796e-09	0.4433880046779602
45	2.66686878699566e-10	0.44012975897392376
46	2.3030914855008514e-13	0.4300381977598918
47	3.313264205533458e-13	0.4304878406144523
48	4.081678698212327e-13	0.43063093474336867
49	1.2001502985382855e-12	0.43197662846636964
50	4.7523332809722075e-14	0.4276609704293699
51	3.1991488793519086e-14	0.4271007721374419
52	4.17409631755172e-15	0.4245226041152501
53	5.826910749403173e-15	0.42489251766127867
54	1.3998148174274215e-14	0.4259137758925211
55	8.115548158680484e-15	0.42518860072589826
56	5.62274902509846e-15	0.4246525685966995
57	4.072029587640283e-15	0.4242050188743439
58	5.942666921740256e-15	0.4246162242102327
59	1.474250174359211e-15	0.42286427255473635
60	9.81070722449971e-16	0.42233185583570965
61	2.1938457778330783e-15	0.42323038040584693
62	2.401824995126249e-15	0.4233316118906654
63	1.1015058682394315e-15	0.4223208193204475
64	9.408996118488411e-16	0.42212558717115467
65	2.52258164167931e-16	0.42047467671573097
66	1.6368019532465627e-16	0.4199325554746634
67	1.8511868455069868e-16	0.4200296006950721
68	3.3849073871647555e-16	0.42068969847859733
69	1.464240226651848e-16	0.4196888007151662
70	5.266786699794324e-16	0.4210495269330932
71	2.294672022977405e-14	0.4253676586717896
72	1.320922850491871e-14	0.42458634950512647
73	7.372782558474452e-15	0.4238354858978072
74	6.8085232202611586e-15	0.42371808020958723
75	1.2056982906165784e-15	0.4214460803435477
76	1.1951263448384778e-15	0.4214169667774251
77	2.0017593992030434e-17	0.4165161831467845
78	1.7971897418687857e-17	0.4163489228551389
79	1.4176575209571956e-17	0.416072439119347
80	1.3472824836531218e-17	0.41595826827180726
81	3.9854640165320445e-17	0.41717019181844095
82	6.0509578909844805e-18	0.4149111313151226
83	1.5411755673592897e-17	0.41580851417678444
84	1.8630913550448238e-17	0.4159862401294545
85	1.4077103787875908e-17	0.41565419324785996
86	4.536650693697845e-18	0.4143301919858915
87	4.862036510441392e-18	0.41439146367407115
88	3.1229153261575454e-17	0.41645529202809667
89	3.393891439369877e-17	0.41654624813663665
90	2.3417764666882712e-17	0.41608043107867476
91	1.1093520037089691e-17	0.41519693900346355
92	3.064576062300883e-18	0.4137136694091773
93	6.159850365328211e-18	0.414474998677521
94	5.378444270634754e-18	0.41430564525367053
95	3.422502683415809e-18	0.41375895717870137
96	3.6868742038139495e-18	0.41380671864992213
97	2.4655634012982754e-19	0.4107505553460309
98	3.4842426952134905e-19	0.4111286511361331
99	3.744622693587161e-19	0.41118706855312426
100	3.4493179845002855e-20	0.40854553571054797
101	1.876210151776809e-20	0.40788753105922765
102	1.6606357480181042e-20	0.40773758667945886
103	8.199001847525575e-21	0.4069880550653609
104	6.451402596007747e-21	0.40673136094314255
105	1.6887196440571191e-21	0.40529014427770005
106	1.3091911421518218e-21	0.40500681029105573
107	1.3839624474637005e-21	0.40505381062329293
108	9.695514986799288e-22	0.4046365161755354
109	6.357185311728723e-22	0.4041984806904748
110	9.984509466610999e-23	0.402296013800972
111	4.9710201910873733e-23	0.4015875836919884
112	4.423766833035138e-23	0.40146104433596524
113	5.1492601274884056e-23	0.4016125109937012
114	9.301545648760016e-24	0.39990318312128637
115	1.438414185962685e-23	0.40032180956226515
116	4.820538625316287e-23	0.40149110932581733
117	5.802585664820245e-23	0.40166141417339735
118	2.465697808420578e-22	0.4030896914761187
119	2.6472723289476984e-22	0.40313783351683125
120	3.3489557939788615e-22	0.4033722643237794
121	2.528415373397931e-23	0.40075527821342416
122	9.430392973155365e-23	0.4020419836651963
123	9.963667405175507e-23	0.40207851833640895
124	1.0213687428160869e-22	0.40209412168557274
125	1.449128406948511e-22	0.40243777593666713
126	1.7289798978094779e-22	0.4025979956927145
127	2.0170980087357396e-22	0.40275421946909795
128	4.908485887826603e-22	0.403637901829055
129	1.3437919200841383e-21	0.4046701965755596
130	1.6436200801968734e-21	0.40486124246044264
131	3.816774698819259e-21	0.4057348397288671
132	2.4765776792767074e-21	0.40528310374210175
133	3.5675040020405766e-21	0.40563398881354035
134	5.794991692505357e-21	0.40613025143084613
135	8.374859968927746e-21	0.40650168725484187
136	5.041732136201664e-21	0.40595024206122526
137	3.0830169729595054e-21	0.40542638815576404
138	3.2147410021733298e-21	0.40546596738291113
139	2.6133642293708672e-21	0.40524542736241365
140	4.015918593859705e-21	0.40567832515933494
141	6.554358729243585e-21	0.4061852437224111
142	1.7260179109496426e-20	0.40718766376380944
143	2.0938866176181415e-20	0.40738594046903664
144	2.298823614836772e-20	0.40747004632672423
145	2.9512130041285226e-20	0.4077337809845409
146	2.9719523398988883e-20	0.4077257890252131
147	1.2076886578918796e-20	0.4067410654651834
148	6.45635374931672e-21	0.40606251006130595
149	8.089069598205338e-21	0.40630074656317205
150	4.30768354761606e-21	0.4056286608406552
151	5.455293662981652e-21	0.40587717271879986
152	5.400392563818734e-21	0.4058665167730295
153	6.93199736578849e-21	0.4061184537766004
154	4.41866141357535e-21	0.40563627223049115
155	3.586625715688533e-21	0.40539822601337094
156	3.738378963138408e-21	0.40543418983034596
157	5.640637013348551e-20	0.40830463522223925
158	3.8095550449258594e-20	0.40784509756089204
159	3.5138763805538407e-20	0.4077545220218439
160	4.8780436530543964e-20	0.408087520327168
161	3.008481459641614e-20	0.40756290528272315
162	6.701839795505422e-20	0.40841442952062323
163	1.152815904836702e-19	0.409001648246469
164	1.2673377519497122e-19	0.4091051631482383
165	6.728261865227496e-20	0.4084051055680742
166	5.602618505116095e-20	0.4081997883272487
167	4.995259050270737e-20	0.4080654472966436
168	1.5475290536794733e-19	0.40929050049074434
169	6.456882314294375e-20	0.40831376889004245
170	5.322093331872947e-20	0.40809760541870066
171	5.22160359387308e-20	0.40806392501867644
172	4.929158485985521e-20	0.4080015116220214
173	4.952607501186159e-20	0.40800664931016073
174	6.166596813993094e-20	0.40823461043574827
175	6.09872879379595e-20	0.4082193876560763
176	1.0581631425643081e-19	0.40880984122260233
177	9.666877289682444e-20	0.40869224524963643
178	1.1829322949847406e-19	0.40890974071419955
179	8.162678073269115e-20	0.40849225598169614
180	4.93439367084316e-20	0.4079423330660467
181	3.126409735044784e-20	0.4074276128283887
182	3.3039703398339326e-20	0.4074871719538552
183	2.876969353282593e-20	0.4073318996012012
184	2.052337861913235e-20	0.4069657917500907
185	1.519248212951629e-20	0.40664059511934847
186	1.5754483368317222e-20	0.4066733240956432
187	1.6438520948920005e-20	0.4067188021499132
188	1.5861384928984213e-20	0.406677510360053
189	2.1343270136878714e-20	0.4069895773433281
190	2.6873610232062105e-20	0.4072312389706204
191	3.035579522266395e-20	0.40735949088935663
192	2.6233914996632372e-20	0.4072023156892437
193	4.665904742874956e-20	0.4078180771269744
194	6.589257566570513e-20	0.4081780958662161
195	6.300617994069191e-20	0.4081293829712659
196	5.3197676963750854e-20	0.40793396053722714
197	4.2344624794423274e-20	0.4076808818251808
198	2.4502356460126962e-20	0.40708186544508934
199	2.743218077172398e-20	0.4072034573977191
200	2.6578700306262132e-20	0.4071665421570146
201	2.5090810307457496e-20	0.4070930922450974
202	2.8806681429490316e-20	0.4072361863740138
203	2.2835569074831996e-20	0.40698044367552494
204	1.4613744359489404e-20	0.40650168725484187
205	1.0278076023001378e-20	0.40612587488169044
206	1.1082092590590746e-20	0.40620617504446005
207	1.4465615249305e-20	0.4064851324819486
208	1.3023744526156412e-20	0.40637286448186793
209	1.2434459147482082e-20	0.40630379111910647
210	1.681905315880259e-20	0.4066242306312011
211	1.7202297551727195e-20	0.40664287853629927
212	2.1421354937672722e-20	0.40686475055001803
213	3.038669487572504e-20	0.4072386600757105
214	2.997790170726565e-20	0.40721868017739105
215	4.296801500043869e-20	0.40760800276750137
216	2.1887405238006336e-20	0.4068691270991738
217	2.4858265106484762e-20	0.4070034681297788
218	1.3386353448462798e-20	0.4063258641496308
219	1.8099823991757493e-20	0.40663869227188953
220	1.6059352143949207e-20	0.40650777636671065
221	1.4746280144847168e-20	0.40641377570223636
222	1.1874009316396817e-20	0.4061820088817308
223	9.482528601220392e-21	0.405939395830709
224	8.504852062934008e-21	0.40581057305773505
225	7.761500648707605e-21	0.4057106735661378
226	8.146104276222435e-21	0.405759576745834
227	1.3535171506787822e-20	0.4063015077021557
228	1.6966465519752548e-20	0.4065386024955464
229	3.765447165256655e-20	0.40739298100463495
230	2.4782872712420955e-20	0.40693610732973035
231	2.6727218955494745e-20	0.4070175492009753
232	2.5610038158330752e-20	0.40697150029246765
233	4.513654263918786e-20	0.40757470293696896
234	6.32341925392165e-20	0.4079389079406205
235	1.3766994935462982e-19	0.40878567505987307
236	1.4786521032118918e-19	0.4088595055412821
237	1.1289940046412903e-19	0.40856304190717074
238	8.300839340573101e-20	0.4082262379069287
239	6.839191184898787e-20	0.4080123578525377
240	2.6752103577498358e-20	0.406991670475533
241	5.3681225807715025e-20	0.4077413923743769
242	3.564326305111478e-21	0.404809485009558
243	1.029979682536521e-21	0.4035029899442123
244	1.0282116193500174e-21	0.4034988036798025
245	1.3755203846306231e-21	0.40380002443256136
246	2.0069980817722917e-21	0.40419086930063886
247	2.7543632307581218e-21	0.4045212036195203
248	1.1368223783914223e-21	0.40359394605275223
249	1.1398156859753522e-21	0.40359432662224404
250	1.133186710369166e-21	0.403581196974777
251	8.421006563488414e-22	0.4032697008457396
252	9.037190613232326e-22	0.40334315075765675
253	7.2519373992805965e-22	0.40311442849308565
254	1.1868979207306445e-21	0.4036202053476864
255	1.0400662160659158e-21	0.40347787235775356
256	1.3415790988919213e-21	0.40373665961217686
257	1.7480962857208074e-21	0.4040068639513541
258	2.635162918024442e-21	0.40443348235166066
259	3.501923792096552e-21	0.4047310876942474
260	3.561739433267574e-21	0.40474897446036195
261	2.8284175826658753e-21	0.4045057905551025
262	5.119689814542936e-21	0.4051329690775871
263	3.540774003700504e-21	0.40473831851459163
264	3.958630752170203e-21	0.4048540116400985
265	3.423802698007489e-21	0.40470064213490353
266	4.528519591327178e-21	0.40499634463003126
267	4.683203689988336e-21	0.40502755132835877
268	6.297834211695799e-21	0.4053419017285847
269	7.785610204219612e-21	0.40556757943722144
270	6.59002332199353e-21	0.4053879506370924
271	6.243273486269096e-21	0.4053304846438307
272	4.042757543610434e-21	0.4048675218570573
273	3.2690364615980747e-21	0.40464089272469106
274	2.730231775880881e-21	0.40445098854828343
275	3.6252601484318586e-21	0.4047501161688374
276	4.051777181745294e-21	0.4048677121418032
277	2.515162312118806e-21	0.4043645992736451
278	2.712917552134599e-21	0.40443995203302124
279	2.5885734160762674e-21	0.4043883848668825
280	2.3133120542961677e-21	0.40426793462272814
281	1.0135128499519066e-21	0.4033952887780332
282	8.967710587363056e-22	0.4032677979982806
283	9.149809066063145e-22	0.40328872932032955
284	1.1564434525931426e-21	0.40353077151711364
285	1.1384552575931363e-21	0.4035144070289663
286	8.790437566620594e-22	0.403240587279617
287	1.1831799651174624e-21	0.40355037084594125
288	1.5177035589538222e-21	0.40380649411392194
289	9.52692604472109e-22	0.40332012630340297
290	1.0278838404949496e-21	0.4033971916254922
291	9.722366359223425e-22	0.403337061645788
292	2.708414923769498e-21	0.40440646191774293
293	3.495128520613375e-21	0.4046755245484448
294	2.4747037728945103e-21	0.40430523043292443
295	4.873268654318978e-21	0.4050191787995392
296	1.088883244887142e-20	0.4058735573086278
297	1.1246975189220125e-20	0.40590818913238147
298	1.484710092149351e-20	0.40620389162750925
299	1.3030231713832502e-20	0.4060638420545272
300	1.4474172322525305e-20	0.4061745877766407
301	1.6748657690481926e-20	0.40633138240726185
302	2.0143025906881426e-20	0.40652604370231704
303	2.007200204780591e-20	0.40652223800739906
304	1.7982589525464077e-20	0.40640388089544954
305	1.7718573285911694e-20	0.406385994129335
306	1.5979867745426575e-20	0.40627296499027077
307	1.1501259387082877e-20	0.4059201770713732
308	8.279658653509166e-21	0.4055689114304427
309	8.932014578315325e-21	0.40564787959999105
310	1.0346036565423175e-20	0.4058029616678991
311	1.0778078632244032e-20	0.40584672715945597
312	8.520448124168665e-21	0.4055955512948687
313	8.28668800823457e-21	0.40556586687450835
314	7.998160963015108e-21	0.40552609736261536
315	9.754300259108246e-21	0.4057321757424245
316	9.585591367958966e-21	0.40571352783732634
317	9.443282754767173e-21	0.40569754391867074
318	1.0995264382658787e-20	0.4058583345289558
319	8.104776418724043e-21	0.40553047391177105
320	7.20925127916496e-21	0.405405647118461
321	9.710283369402779e-21	0.4057196169491951
322	5.971413657761954e-21	0.405201281301365
323	5.294341528090839e-21	0.40507340995212054
324	3.0271356163432735e-21	0.40448162439237323
325	1.928734588478354e-21	0.4040070542361
326	2.2141302485432764e-21	0.4041501483650164
327	2.5347010598800636e-21	0.40429248135494916
328	2.1470639973946293e-21	0.40411779995821345
329	2.475953276013369e-21	0.40426584149052325
330	2.7227521157499343e-21	0.4043640284194074
331	3.3689146192732395e-21	0.4045849490093966
332	3.1268050243967357e-21	0.40450617112459425
333	2.685334606802696e-21	0.4043398622566781
334	3.2897991006182385e-21	0.4045541228805609
335	5.8273560161105955e-22	0.40273842583518826
336	2.714505211834436e-22	0.4019491247091973
337	4.0393164270468684e-22	0.40235899805186476
338	5.141640782014421e-22	0.40260865163848486
339	4.362379771450599e-22	0.40243853707565075
340	4.276537970144795e-22	0.4024179863230936
341	4.976312549012025e-22	0.40257287810625575
342	4.777469150028948e-22	0.40252682919774807
343	3.5968245186063286e-22	0.40223341011957114
344	3.549422802462493e-22	0.40221780677040736
345	3.3546547496778225e-22	0.4021595796381621
346	2.579198587017886e-22	0.40188690159728824
347	2.1551936366616647e-22	0.4017023253937657
348	1.1958445436295617e-22	0.4010974101865514
349	8.306485366350303e-23	0.4007261646473015
350	5.276301819318279e-23	0.40024854993509384
351	1.0075341150810745e-22	0.40089818205759464
352	9.194088335325604e-23	0.40080494253210386
353	1.0109258609077673e-22	0.4009016071830208
354	9.955655540621841e-23	0.4008860038338571
355	9.269998311295402e-23	0.40081331506092344
356	9.013731892948765e-23	0.40078477234903853
357	8.707925189859326e-23	0.40074595426087506
358	1.1600136202843573e-22	0.4010382316305766
359	9.507436456484499e-23	0.4008353880914478
360	8.557552534261422e-23	0.4007227395218753
361	1.6371443178306351e-22	0.40138321787489234
362	2.0828004492444887e-22	0.4016229766547257
363	2.2083642352645575e-22	0.4016831066344299
364	2.5942379959063476e-22	0.40184694180064934
365	2.1151182046568823e-22	0.40163172975303707
366	2.8404780891977047e-22	0.4019350436380008
367	2.6293485558033317e-22	0.4018555046142148
368	2.6157744345899602e-22	0.4018501766413296
369	4.0911906840428164e-22	0.4023099045874227
370	4.0552139794210864e-22	0.4023007709196195
371	7.315527484712016e-22	0.40291272666243216
372	6.889453360279242e-22	0.4028503132657772
373	4.00645524754383e-22	0.4022813618755378
374	3.742641653726794e-22	0.4022092439568419
375	3.017582485527416e-22	0.40198699137363136
376	2.2835324616969033e-22	0.40169490428867566
377	2.004731541672013e-22	0.40155942154959523
378	1.1552001759544962e-22	0.40099503699325745
379	1.4103857618599003e-22	0.4011990222408617
380	1.695245169180997e-22	0.40138740413930213
381	1.2874751079786951e-22	0.40110578271537095
382	1.4098612179637442e-22	0.40119864167136987
383	1.4177498741720255e-22	0.40120435021374684
384	1.594474534508667e-22	0.4013246101731553
385	1.22456302800777e-22	0.4010528835560109
386	1.4074691212153134e-22	0.4011935039832306
387	1.3846180755110608e-22	0.40117675892559146
388	1.6162995575656411e-22	0.40132841586807333
389	4.5739051737260443e-23	0.40004323269426834
390	7.892007195225864e-23	0.400596580735344
391	7.122676600740836e-23	0.4004923046945911
392	5.167372309187004e-23	0.4001667274943571
393	3.1847013528423904e-23	0.3996742705719693
394	3.3782574547600206e-23	0.39973040457200965
395	3.200654047326601e-23	0.3996742705719693
396	4.032903704783309e-23	0.39990755967044206
397	4.5037987199456945e-23	0.40001259685017854
398	6.600513741847657e-23	0.40040001659282987
399	6.590626823006335e-23	0.40039849431486263
400	5.356051026256089e-23	0.40018480454521754
401	6.178160235474563e-23	0.40032637639616675
402	7.081027062732014e-23	0.40046490369118154
403	5.522551101540392e-23	0.4002125861181189
404	6.036169148148875e-23	0.40030278108767525
405	3.2693170452860163e-23	0.3996712260160349
406	3.278581621531027e-23	0.3996740802872234
407	3.131055033562192e-23	0.3996276508092239
408	3.520381513690305e-23	0.3997442953584603
409	2.1875428977856854e-23	0.39926515836828547
410	1.401522738104969e-23	0.39881722807643816
411	4.5166740954272e-23	0.39998062901286746
412	3.467554625304899e-23	0.3997134692296246
413	3.1424355513675423e-23	0.3996141405922651
414	4.407599906193774e-23	0.39995589199590054
415	4.187749129671576e-23	0.39990413454501583
416	5.346643597648133e-23	0.4001484601587508
417	1.4211170814013813e-22	0.4011413659628541
418	1.4499280574186882e-22	0.4011619167154113
419	1.86716628111674e-22	0.40141975254610507
420	2.3101938304333456e-22	0.4016385800038894
421	2.2008989122875837e-22	0.40158872540046375
422	2.8704458207956874e-22	0.4018593103091328
423	3.195675072620553e-22	0.40197005603124625
424	2.6878891662194425e-22	0.40179156893959256
425	4.120164209596703e-22	0.40222694043821056
426	3.613118115799436e-22	0.4020910771296383
427	4.385981742637854e-22	0.40228878298062787
428	3.6130551050377357e-22	0.4020867005804826
429	4.483082078310841e-22	0.4023085725942014
430	3.663692092706903e-22	0.4020996399432038
431	5.110649914492204e-22	0.40243187710954426
432	5.559401864266622e-22	0.40251788581469083
433	7.4524750309351e-22	0.40282272197762176
434	9.010124690853472e-22	0.4030179541269146
435	9.016696562366053e-22	0.40301871526589816
436	9.846222595525342e-22	0.40310929080494634
437	1.0910668572177154e-21	0.4032166114016336
438	1.3194865777017706e-21	0.4034156492458445
439	1.406522218123844e-21	0.40347996548995846
440	1.367268583274151e-21	0.4034502810695982
441	4.285445822187482e-21	0.4046555446501253
442	4.285445822187482e-21	0.4046555446501253
443	4.254827437296642e-21	0.40464793326028936
444	5.168235104439404e-21	0.40485458249433615
445	4.103479257187994e-21	0.40460949574161764
446	4.9009813772535485e-21	0.40479293023666474
447	5.691312185869366e-21	0.4049520082842367
448	5.427059626825413e-21	0.40490139254182744
449	5.823741257027287e-21	0.4049752230232364
450	7.594104652777402e-21	0.4052583667251348
451	7.076712512935987e-21	0.4051830139657586
452	8.84377944183329e-21	0.4054212504676248
453	9.381421099258871e-21	0.40548442500326337
454	1.1338425869799647e-20	0.40568498512544143
455	1.0215126883440065e-20	0.4055730976948525
456	1.0951046076639693e-20	0.4056476893152451
457	4.365710630505123e-21	0.4046662005958957
458	3.6949766107053374e-21	0.4044892357822092
459	3.0529898833085172e-21	0.404287153382064
460	2.0445253887711548e-21	0.4038639601071836
461	2.0536874008934018e-21	0.4038673852326098
462	2.1346250756329172e-21	0.40390810616823225
463	2.192438501989873e-21	0.4039362683106254
464	2.288673489364044e-21	0.40398155608014946
465	1.9042509080143303e-21	0.4037878462088238
466	1.9298991067808033e-21	0.4038019272800204
467	2.089885903999557e-21	0.40388451085974075
468	2.038429157929149e-21	0.4038582515648066
469	1.704889900713211e-21	0.40367025023585795
470	1.2558337378153873e-21	0.40334943015427144
471	1.4348868428954948e-21	0.40348662545606495
472	1.997600561854753e-21	0.40383313397834786
473	2.240740501601904e-21	0.40395415507673993
474	3.0053190500449732e-21	0.40426165522611346
475	3.3621472239879448e-21	0.40438039290755473
476	2.9411243498774236e-21	0.4042388210566055
477	2.6532937111524924e-21	0.40412997818195107
478	1.992124396353756e-21	0.40382647401224137
479	1.3311231746138119e-21	0.4033990944729512
480	1.6822123942422991e-21	0.40364361037143204
481	1.969955089815943e-21	0.40380972895460227
482	2.2884776581291907e-21	0.40396766529369876
483	3.0000989987525546e-21	0.404251189565089
484	5.77973624570595e-21	0.40494363575541714
485	5.883885864452851e-21	0.40496266423000704
486	6.783385720685846e-21	0.40511317946401354
487	7.97602777707988e-21	0.40528500658956074
488	6.37473261273224e-21	0.40504334496226846
489	5.659272028565009e-21	0.4049152833282781
490	7.674507797981227e-21	0.4052402896742744
491	8.557442755962736e-21	0.40535674393876486
492	7.998074994418919e-21	0.405284435735323
493	7.792912182908168e-21	0.40525665416242174
494	1.0883654635832512e-20	0.40561438948471273
495	1.0937835447162913e-20	0.4056197174575979
496	1.2439651941480942e-20	0.4057578641831209
497	1.4420543693958413e-20	0.4059156102374716
498	1.841858143312442e-20	0.4061793448952882
499	1.771142372685567e-20	0.40613710168169853
500	1.889879254623994e-20	0.4062071264681895
501	1.7487892492021358e-20	0.4061234011799938
502	2.6376940733605347e-20	0.4065665743531936
503	2.02681945986085e-20	0.4062815278038362
504	2.357144941678855e-20	0.40644479211581797
505	2.360462754857584e-20	0.40644631439378515
506	2.483028251982952e-20	0.4065011164006042
507	2.4329226658356557e-20	0.40647904337007984
508	2.801878002267795e-20	0.40663203230578304
509	2.928525527136751e-20	0.40667998406174966
510	2.613717586345579e-20	0.40655667954640684
511	2.712840442169367e-20	0.4065970199125375
512	3.228872692535125e-20	0.4067848309567403
513	2.950687312446583e-20	0.40668702459734796
514	2.926978481833617e-20	0.40667827149903657
515	3.0113211747671365e-20	0.40670909762787233
516	3.3971066154284494e-20	0.4068400135330511
517	4.7206764973453227e-20	0.4071948945841536
518	4.3216952908688625e-20	0.4070986105027285
519	7.483352686488406e-20	0.40769553375061507
520	7.377636062197679e-20	0.40767993040145134
521	9.841609704386421e-20	0.4079942808016772
522	1.1686860496183962e-19	0.4081824724153718
523	1.283218254154954e-19	0.4082856067476493
524	1.54532240676005e-19	0.40848883085626997
525	1.671069944173782e-19	0.4085754104156542
526	2.0420533061613466e-19	0.4087976629988648
527	1.7960927597746042e-19	0.40865533000893195
528	1.9079594150855698e-19	0.4087223102394886
529	1.9704987921311859e-19	0.4087580837717177
530	2.256969385571671e-19	0.40890878929047003
531	2.580987913218314e-19	0.4090579725312552
532	2.4326837336457557e-19	0.408992134009174
533	1.7582495584410624e-19	0.40863173470044045
534	1.6505184159891554e-19	0.40856170991394947
535	1.6118236459295284e-19	0.4085354506190153
536	1.764480011084453e-19	0.4086345889716289
537	1.7237384395806746e-19	0.4086087102461866
538	2.365225133207284e-19	0.4089576924701662
539	2.4308763009337924e-19	0.4089881380295101
540	2.440043014235076e-19	0.4089923242939199
541	3.0484436067896656e-19	0.40923817218562203
542	3.6087998437418433e-19	0.4094265540840625
543	3.512989395744655e-19	0.40939648909421034
544	3.252559234399869e-19	0.4093104803890638
545	3.31412551558182e-19	0.40933141171111276
546	3.579423155936827e-19	0.4094174204162593
547	2.59556754311099e-19	0.4090558793990503
548	3.0368527029595343e-19	0.40922979965680245
549	3.794623828002591e-19	0.4094775503959635
550	3.361343353231886e-19	0.4093420676568831
551	4.295619560067546e-19	0.40961531655199473
552	4.2708752296457494e-19	0.40960884687063415
553	3.535993753203002e-19	0.40939763080268576
554	2.72098099637768e-19	0.40910535343298415
555	2.5186827258572653e-19	0.40901934472783763
556	2.56387087545441e-19	0.40903913434141115
557	2.5691361641365835e-19	0.409041417758362
558	2.5307707685604537e-19	0.40902467270072285
559	2.6009530018222676e-19	0.40905511826006674
560	2.727184224712008e-19	0.4091068757109514
561	3.177829346007834e-19	0.4092773708432773
562	3.178913313919474e-19	0.4092777514127691
563	3.195216737029034e-19	0.4092834599551461
564	3.2813354851730766e-19	0.40931314437550637
565	3.2813354851730766e-19	0.40931314437550637
566	3.4829830964362283e-19	0.4093797440365712
567	4.073283887774003e-19	0.4095548060027987
568	3.7989114682014955e-19	0.40947678925697995
569	3.7019018123731367e-19	0.40944786597560323
570	4.117843869279293e-19	0.40956698422653626
571	4.2213066199174977e-19	0.4095947657994376
572	3.6122571852429398e-19	0.4094204649721937
573	3.4557978830645643e-19	0.40937099093825985
574	3.280217042372131e-19	0.4093127638060146
575	3.4148307694628607e-19	0.40935767100604686
576	3.63199100883668e-19	0.4094265540840625
577	3.1551502124887793e-19	0.40926937888394954
578	3.439353094750831e-19	0.40936566296537463
579	3.63199100883668e-19	0.4094265540840625
580	2.737453136092999e-19	0.4091110619753612
581	3.000812234900548e-19	0.40921343516865505
582	3.000812234900548e-19	0.40921343516865505
583	2.9319645508811294e-19	0.40918755644321275
584	2.7779630049828463e-19	0.4091274264635085
585	2.692922095850789e-19	0.40909279463975484
586	2.8123332762520146e-19	0.40914112696521326
587	2.8519891421358097e-19	0.40915673031437705
588	2.8519891421358097e-19	0.40915673031437705
589	2.9520502352979944e-19	0.4091951678330487
590	3.92905450600269e-19	0.40951446563666805
591	4.01279098571043e-19	0.40953806094515954
592	3.807509569171146e-19	0.4094783115349471
593	3.9192324475604383e-19	0.40951065994175007
594	4.0054847671110456e-19	0.4095350163892252
595	3.7649878565699446e-19	0.40946575274171776
596	3.777823438473285e-19	0.40946955843663574
597	3.9473297717129267e-19	0.40951865190107783
598	3.2775880191586564e-19	0.4093108609585556
599	3.2708905085052515e-19	0.4093085775416048
600	3.967521034342751e-19	0.4095243604434548
601	4.337109107753123e-19	0.4096240696503061
602	4.326806011545021e-19	0.4096214056638635
603	4.2481335340177955e-19	0.4096008549113064
604	3.9501925916400195e-19	0.40951846161633193
605	3.8533001581733794e-19	0.4094906800434306
606	4.239836672752974e-19	0.4095966686468966
607	4.414776339555166e-19	0.40964195641642065
608	4.686659785120888e-19	0.4097089366469773
609	5.208116168393944e-19	0.40982729375892674
610	5.726387299968331e-19	0.40993385321663045
611	5.415117329336602e-19	0.4098710592504836
612	6.549603192959707e-19	0.4100849393048746
613	8.278902506139325e-19	0.41034810310845354
614	8.97010503239757e-19	0.4104386786475017
615	9.406169449025819e-19	0.41049233894584536
616	9.936412404665158e-19	0.4105543717730086
617	1.047501115502533e-18	0.410614121183221
618	1.047501115502533e-18	0.410614121183221
619	1.0111937219279229e-18	0.4105732099628526
620	1.0764304477232997e-18	0.41064399588832723
621	1.0764304477232997e-18	0.41064399588832723
622	1.039807624307709e-18	0.4106047972306719
623	6.763720355313677e-19	0.4101191905591365
624	6.264065970749451e-19	0.41003280128449815
625	6.549996266705264e-19	0.4100830364574156
626	6.768293060706286e-19	0.4101199516981201
627	6.654886295326822e-19	0.41010092322353014
628	5.492294369145342e-19	0.4098839986132048
629	5.121917478166649e-19	0.40980560129789423
630	5.347229400714694e-19	0.40985393362335265
631	4.099247042312143e-19	0.4095559477112741
632	4.149723231839471e-19	0.40956964821297887
633	4.0158888115917186e-19	0.40953197183329076
634	3.776074742857327e-19	0.40946308875527515
635	3.9227434298164306e-19	0.40950571253835666
636	4.404836834283861e-19	0.40963548673506006
637	4.885348099581914e-19	0.4097515604300588
638	6.9788643599093705e-19	0.4101515389659394
639	7.133762971986474e-19	0.41017627598290635
640	7.272388627271698e-19	0.41019796844393885
641	5.063587000487128e-19	0.4097888562402551
642	5.624474411951649e-19	0.4099068327827127
643	5.759383495971176e-19	0.40993347264713864
644	6.024576303968999e-19	0.4099840883895479
645	5.974884049890349e-19	0.4099738130132693
646	6.076831401007598e-19	0.40999284148785925
647	4.136742150128274e-19	0.4095612756841593
648	4.38423429755894e-19	0.4096263530672569
649	3.99302464617594e-19	0.4095216964570122
650	4.170626692266633e-19	0.4095704093519625
651	4.571245355804234e-19	0.40967316311474816
652	4.870760557159494e-19	0.4097443296097146
653	5.650298012139758e-19	0.4099110190471225
654	7.967594831346994e-19	0.410298058220282
655	1.003808833591554e-18	0.410559128891656
656	1.0051599003408263e-18	0.41056065116962326
657	1.2048449175219936e-18	0.4107650169867193
658	1.1808309596264195e-18	0.4107421828172113
659	1.1623507364432068e-18	0.4107242960510968
660	1.2879960459205153e-18	0.41084075031558726
661	1.2396923559435051e-18	0.4107973653935222
662	1.2665855592009659e-18	0.4108217218409973
663	1.4927331202410985e-18	0.4110074397529952
664	1.623444448270137e-18	0.4111029626954367
665	1.879775642124984e-18	0.4112700327023364
666	1.879775642124984e-18	0.4112700327023364
667	1.7966391139119534e-18	0.4112175141124682
668	1.4647578240250188e-18	0.41098498615297907
669	1.4066115130282896e-18	0.4109389372444714
670	1.3593708106005864e-18	0.41090011915630786
671	1.2593655202369871e-18	0.4108133493121777
672	1.2141584266459009e-18	0.41077186723757164
673	1.2388410128938195e-18	0.4107947014070796
674	1.3832551486430588e-18	0.41091990876988144
675	1.4222396212788909e-18	0.41095149603770076
676	3.4327847497352852e-18	0.41195772177401707
677	3.315466183297902e-18	0.41191776197737817
678	2.524019812679675e-18	0.4116003670212179
679	2.8638897807437447e-18	0.4117442222891179
680	3.07150963378652e-18	0.41182452245188744
681	3.53275550298244e-18	0.411984361638443
682	3.1799938801484126e-18	0.41186257940106735
683	3.3210483715353664e-18	0.411912434004493
684	3.465981061329607e-18	0.41196152746893505
685	3.1708475429537386e-18	0.41185572915021496
686	3.2696349155212098e-18	0.41188921926549327
687	3.3752622130325104e-18	0.41192575393670594
688	3.950258402587596e-18	0.41210500216734325
689	4.3344057113284504e-18	0.41221194219453877
690	4.443025248247997e-18	0.4122404849064237
691	5.425965582126576e-18	0.4124695877404866
692	6.292544029700857e-18	0.4126385605948453
693	7.820413329818005e-18	0.4128874530424818
694	7.319907658672269e-18	0.41280981686615487
695	8.762179357124121e-18	0.41301722723918527
696	8.561036923537358e-18	0.41299020680526755
697	9.25991151637712e-18	0.4130815434832993
698	8.973850623878225e-18	0.4130450088120866
699	9.409372114918138e-18	0.41310019138839743
700	9.652214626774445e-18	0.4131298758087577
701	9.366427812254862e-18	0.41309486341551227
702	9.601901689109295e-18	0.413123786696889
703	9.992172392927108e-18	0.4131702161748884
704	8.326219193686069e-18	0.41295785839846466
705	8.91827723743086e-18	0.4130377779917424
706	1.0876232468351197e-17	0.41326669054105947
707	9.709123442507733e-18	0.4131327300799462
708	9.516260973410112e-18	0.413108563917217
709	1.0265121250959093e-17	0.41319685603931433
710	1.0420367594629335e-17	0.4132143622359371
711	8.014947807417598e-18	0.41290876493402257
712	7.007637295719996e-18	0.4127512091644178
713	7.046815688491643e-18	0.4127576788457784
714	1.182236655039303e-17	0.4133578369343453
715	1.1946230376524179e-17	0.41337001515808286
716	1.1985199891888181e-17	0.41337382085300084
717	1.2965398399911877e-17	0.4134649672462867
718	1.15689915419572e-17	0.4133294845072063
719	1.1441533987728901e-17	0.4133165451444851
720	1.203798047002924e-17	0.41337591398520573
721	1.2319502013808308e-17	0.41340293441912346
722	1.2665090103075667e-17	0.41343528282592634
723	1.3769233746338719e-17	0.4135330891853187
724	1.2493149691083363e-17	0.4134192989072708
725	1.239997010663175e-17	0.4134105458089594
726	1.3380865100437861e-17	0.4134995990700404
727	1.466513177912143e-17	0.4136069196667277
728	1.3895122604677018e-17	0.41354374513108905
729	1.4340083677746873e-17	0.41358066037179353
730	1.2885398542337067e-17	0.4134554530089917
731	2.961492517405152e-17	0.41443427774189856
732	3.180665259040458e-17	0.4145187641690779
733	3.365729064884787e-17	0.41458574439963447
734	2.7351203658054874e-17	0.4143402770774242
735	2.721060117620978e-17	0.41433418796555543
736	2.6706869088466734e-17	0.41431211493503106
737	2.4910537282240678e-17	0.4142299119248025
738	2.566021432615598e-17	0.41426416317906445
739	2.6322008144265796e-17	0.41429422816891653
740	2.6322008144265796e-17	0.41429422816891653
741	2.4065046926182276e-17	0.41418842985019644
742	2.231413714241765e-17	0.4140993765891155
743	2.0595288034101317e-17	0.4140042342161657
744	2.0515532747533343e-17	0.4139996673822642
745	1.7364698670760452e-17	0.41380215181602054
746	1.7763038581814485e-17	0.41382879168044645
747	2.0428677288266803e-17	0.4139931977009036
748	2.1568713364694156e-17	0.4140571333755258
749	2.2530108426467785e-17	0.41410851025691864
750	2.3269394952535165e-17	0.41414656720609855
751	2.6000032788690712e-17	0.4142774831112774
752	2.6601793916838378e-17	0.4143045035451951
753	1.3231739944922329e-17	0.41348057059545046
754	1.442662522019573e-17	0.41358180208026896
755	1.534968058744293e-17	0.41365449085320255
756	1.5014559478940743e-17	0.41362861212776025
757	1.792875906959451e-17	0.4138367836397742
758	1.7464408729923468e-17	0.4138059575109385
759	1.5464692387341963e-17	0.41366324395151394
760	1.5799468423725403e-17	0.41368836153797267
761	1.3807463187141281e-17	0.4135304251988761
762	1.3807463187141281e-17	0.4135304251988761
763	1.3938217299011857e-17	0.4135414617141383
764	1.3735841895510805e-17	0.41352433608700734
765	1.231370270803365e-17	0.41339646473776287
766	1.0840921019582461e-17	0.4132476620664695
767	9.280944217802027e-18	0.4130665109883732
768	9.683526706561117e-18	0.41311598502230706
769	9.63620928756903e-18	0.4131102764799301
770	9.458475090895825e-18	0.4130885840188976
771	8.527240551624005e-18	0.4129671823510137
772	8.541197539263828e-18	0.4129690851984727
773	8.935435858269146e-18	0.41302160378834096
774	8.366975323470733e-18	0.41294510932048933
775	8.315123928460981e-18	0.4129378785001452
776	9.541980796591782e-18	0.41309809825619254
777	9.387405980570707e-18	0.4130790697816026
778	1.0127467382390616e-17	0.41316679104946225
779	1.0825721810884356e-17	0.41324385637155153
780	1.1910274505736518e-17	0.4133553632326486
781	1.1910274505736518e-17	0.4133553632326486
782	1.141644233645366e-17	0.41330588919871475
783	1.141644233645366e-17	0.41330588919871475
784	1.1060294850062849e-17	0.41326745168004303
785	1.220966679803927e-17	0.41338295452080404
786	1.3609752233667036e-17	0.41350854245309765
787	1.436406185236142e-17	0.4135717169887363
788	1.4068478370165625e-17	0.4135473605412612
789	1.3787858437160574e-17	0.4135237652327696
790	1.4448293212722034e-17	0.41357856723958863
791	1.512518828628971e-17	0.41363222753793233
792	1.5983014796532246e-17	0.41369692435153815
793	1.8298642783260665e-17	0.4138537189821593
794	2.1594230157938106e-17	0.4140485705619603
795	2.536751212495377e-17	0.414238474738368
796	2.6053646825066946e-17	0.4142693008672037
797	2.6665145707062867e-17	0.41429670187061324
798	2.756461837222756e-17	0.4143359005282685
799	2.6459755685372527e-17	0.41428756820281004
800	2.6846151714673503e-17	0.414304693829941
801	2.6129320934662508e-17	0.4142727259926299
802	2.887054014026871e-17	0.41438994139610397
803	3.289647871499057e-17	0.41454445260977435
804	3.4046656057906815e-17	0.4145851735453968
805	3.273833305608728e-17	0.4145387440673973
806	3.0562138524596026e-17	0.4144573021961524
807	2.5668505436170625e-17	0.41425103353159737
808	2.5144342568357165e-17	0.4142266770841222
809	2.5111935316427143e-17	0.414225154806155
810	2.5144342568357165e-17	0.4142266770841222
811	2.2575559238309328e-17	0.4140995668738614
812	2.3779738645217796e-17	0.414160838562041
813	2.3779738645217796e-17	0.414160838562041
814	2.065634418705464e-17	0.4139949102636167
815	2.0736627568347053e-17	0.4139994770975183
816	2.350509725581266e-17	0.41414713806033626
817	2.1914681129455404e-17	0.41406455448061585
818	2.5693338316374125e-17	0.41425217524007274
819	2.7209984861417285e-17	0.414319916609613
820	2.7209984861417285e-17	0.414319916609613
821	2.871303613034158e-17	0.4143834717147434
822	2.382583507107087e-17	0.4141631219789918
823	2.2056721698722652e-17	0.41407216587045187
824	1.585959266052108e-17	0.4136843655583088
825	1.7010197031690233e-17	0.41376656856853733
826	1.7851520138319226e-17	0.4138232734228154
827	1.8178226781809374e-17	0.4138445853143561
828	1.9200370091846306e-17	0.41390890155847015
829	2.0715123229312582e-17	0.4139975742500593
830	1.867206828705424e-17	0.41387541144319184
831	1.3433578791740749e-17	0.41348913340901594
832	1.3516813236113043e-17	0.4134963642293601
833	1.3800943745848704e-17	0.4135207206768352
834	1.4113876066704207e-17	0.41354697997176937
835	1.4613047780386352e-17	0.41358770090739183
836	1.4613047780386352e-17	0.41358770090739183
837	1.763642204554474e-17	0.4138076700736516
838	1.763642204554474e-17	0.4138076700736516
839	1.7118465324757084e-17	0.4137726576804061
840	1.665867318346453e-17	0.413740689843095
841	1.722418995522416e-17	0.4137798885007503
842	1.7596474625015383e-17	0.41380500608720905
843	1.6832377102811046e-17	0.41375286806683254
844	1.8796717976056304e-17	0.4138818811245524
845	1.841726731608105e-17	0.41385790524656907
846	1.8197948772931516e-17	0.4138438241753725
847	1.947783078663438e-17	0.41392374376865027
848	2.0071100665316103e-17	0.413958375592404
849	2.5865706619693585e-17	0.41425407808753173
850	2.662166682699681e-17	0.4142868070638265
851	2.320780075374746e-17	0.4141235427518447
852	2.4946792865030024e-17	0.41420879031800767
853	2.5697711169548824e-17	0.41424380271125316
854	2.6190969265991818e-17	0.41426625631126934
855	2.6190969265991818e-17	0.41426625631126934
856	2.7261269443206126e-17	0.41431230521977697
857	3.1629700241750375e-17	0.41448812832498805
858	3.5154674779596766e-17	0.4146133356877899
859	3.33837739183764e-17	0.4145520639996103
860	3.495217415744378e-17	0.41460648543693757
861	3.082669820199469e-17	0.41445768276564415
862	3.563169023504541e-17	0.41462931960644545
863	2.803569211389916e-17	0.41434541476556347
864	2.803569211389916e-17	0.41434541476556347
865	3.0658668969641723e-17	0.41445121308428357
866	3.1356406956560846e-17	0.41447785294870954
867	3.3491157665278357e-17	0.4145558696945283
868	3.606473367572123e-17	0.41464302010815024
869	3.2366420293455074e-17	0.414514768189414
870	3.747984606605229e-17	0.4146886884471661
871	4.334184940249672e-17	0.4148607058574592
872	4.50814083184602e-17	0.41490751590495045
873	4.3175723949463116e-17	0.4148561390235576
874	4.3175723949463116e-17	0.4148561390235576
875	5.926838986447466e-17	0.41523061940348777
876	6.083709874180525e-17	0.4152618261018153
877	5.41648686074875e-17	0.41512253766781687
878	5.700046327048253e-17	0.4151834287865047
879	5.720335239171645e-17	0.4151864733424391
880	5.2299065723377835e-17	0.4150795333152436
881	5.976687413388843e-17	0.4152382307933237
882	5.577267970206467e-17	0.4151556472136034
883	5.169430954244889e-17	0.41506507167455525
884	5.169430954244889e-17	0.41506507167455525
885	5.0117798601202033e-17	0.4150281564338507
886	4.650721812748109e-17	0.41493910317276983
887	4.650721812748109e-17	0.41493910317276983
888	4.7165958611854917e-17	0.41495584823040893
889	4.5930926531496005e-17	0.4149242609625896
890	4.731695112057399e-17	0.41495965392532697
891	5.279484812933864e-17	0.415090189261014
892	5.262662649720432e-17	0.41508638356609595
893	5.262662649720432e-17	0.41508638356609595
894	5.3014329368308716e-17	0.41509513666440734
895	5.556946434879758e-17	0.41515069981021
896	5.341429838276207e-17	0.4151035091932269
897	6.508156388373292e-17	0.4153394622781422
898	6.194833787144128e-17	0.4152804740069134
899	6.405414012155721e-17	0.4153204338035523
900	5.951135008371017e-17	0.41523252225094676
901	6.310295528956444e-17	0.41530254703743774
902	7.214449034763008e-17	0.4154627667934851
903	7.388423931710856e-17	0.41549130950537005
904	6.268247354470333e-17	0.41529455507811
905	5.87951219852485e-17	0.4152180606102584
906	5.779192737361562e-17	0.41519750985770126
907	5.556946539428337e-17	0.41515069981021
908	5.556946539428337e-17	0.41515069981021
909	5.562265523795753e-17	0.4151518415186854
910	5.84215815548985e-17	0.41521044922042244
911	5.775509805305298e-17	0.41519674871871765
912	5.970125702350555e-17	0.41523632794586474
913	6.73351698681864e-17	0.41538018321376474
914	6.187033755758814e-17	0.41527838087470853
915	5.4325982447226687e-17	0.4151231085220546
916	5.655345058839536e-17	0.41517106027802125
917	6.640089179365296e-17	0.4153622964476502
918	7.22149595208032e-17	0.4154627667934851
919	7.584803068244578e-17	0.41552099392573033
920	7.674435330590619e-17	0.4155350749969269
921	7.674435330590619e-17	0.4155350749969269
922	8.323862998614362e-17	0.41563250078682745
923	5.899445529044216e-17	0.415216918901783
924	5.899445529044216e-17	0.415216918901783
925	6.063306184150256e-17	0.4152496478780777
926	6.024803005669018e-17	0.41524203648824176
927	5.992264982004722e-17	0.4152355668068812
928	6.14104205133707e-17	0.41526487065774964
929	7.003406281509007e-17	0.41542204585786263
930	7.477136609246956e-17	0.4155004431731732
931	8.435373424338965e-17	0.4156450595800568
932	8.499803740292677e-17	0.41565419324785996
933	8.62738875998923e-17	0.4156720800139745
934	8.812536356326794e-17	0.41569757816992503
935	8.72085973981899e-17	0.41568501937669566
936	8.72085973981899e-17	0.41568501937669566
937	9.033021485724851e-17	0.41572726259028536
938	9.033021485724851e-17	0.41572726259028536
939	8.837703580651257e-17	0.4157010032953512
940	9.119264303946489e-17	0.4157386796750393
941	9.145295123024156e-17	0.41574210480046553
942	8.161696133520252e-17	0.4156054803529097
943	8.448756566250181e-17	0.41564696242751575
944	8.17465098927324e-17	0.4156073832003687
945	8.017977789784937e-17	0.415584168461369
946	7.974844918678458e-17	0.4155776987800084
947	7.921878953544815e-17	0.4155697068206806
948	7.921878953544815e-17	0.4155697068206806
949	8.205825436952506e-17	0.4156119500342703
950	8.451435706228524e-17	0.41564734299700756
951	8.871370162891272e-17	0.4157055701292528
952	9.436514987972822e-17	0.4157797811801536
953	9.870253625540549e-17	0.415833822047989
954	1.2655337653826283e-16	0.4161333302380348
955	1.2200752714935558e-16	0.41608918417698615
956	1.3360278763609096e-16	0.4161987881906242
957	1.2667313025461127e-16	0.4161344719465102
958	1.3077069758029088e-16	0.4161729094651819
959	1.2078209050302554e-16	0.4160770059532486
960	1.2445604028486993e-16	0.41611316005496946
961	1.3184649678465913e-16	0.41618280427196863
962	1.3184649678465913e-16	0.41618280427196863
963	1.3184649678465913e-16	0.41618280427196863
964	1.2901045405874452e-16	0.4161565449770345
965	1.3305672314738391e-16	0.4161938407872308
966	1.3305672314738391e-16	0.4161938407872308
967	1.3305672314738391e-16	0.4161938407872308
968	1.2966268228099913e-16	0.4161626340889033
969	1.349138742621942e-16	0.41621058584487
970	1.398893432116525e-16	0.41625435133642685
971	1.457777208899527e-16	0.4163042059398525
972	1.457777208899527e-16	0.4163042059398525
973	1.4771683157746426e-16	0.41632018985850805
974	1.502001326577262e-16	0.41634036004157343
975	1.457777208899527e-16	0.4163042059398525
976	1.4996411141555516e-16	0.41633845719411444
977	6.495899188902196e-17	0.41533147031881446
978	6.827385358740813e-17	0.4153904585900433
979	7.363849132037385e-17	0.41548103412909143
980	6.61251293154933e-17	0.41535164050187984
981	6.716385238849381e-17	0.415370288406978
982	7.159577388590093e-17	0.41544678287482956
983	6.656834189719382e-17	0.4153596324612076
984	6.656834189719382e-17	0.4153596324612076
985	6.839242293186202e-17	0.4153919808680105
986	6.709979721693921e-17	0.41536914669850256
987	6.81752925912894e-17	0.4153881751730925
988	6.966529445575573e-17	0.41541405389853486
989	7.29737678682857e-17	0.4154696170443375
990	7.29737678682857e-17	0.4154696170443375
991	7.393040710411738e-17	0.4154852203935012
992	7.631585167330134e-17	0.41552327734268113
993	7.46382124392456e-17	0.4154966374782552
994	7.46382124392456e-17	0.4154966374782552
995	7.002052410273461e-17	0.41542014301040364
996	7.004278517380905e-17	0.41542052357989545
997	7.675322129431932e-17	0.4155301275935335
998	7.675322129431932e-17	0.4155301275935335
999	7.855248174412597e-17	0.41555790916643487

==> data/stats-mannwhitneyu-varghadelaneya-complexity-codet5p-oe.dat <==
rank	pvalue	effect_val
1	0.00021264830867408357	0.5138803207896361
2	5.670619197682482e-13	0.5365118370431882
3	1.3961069265272856e-16	0.548127008217637
4	1.7887623763969793e-14	0.5478379656886158
5	2.0719823659509962e-16	0.555235665754949
6	3.223477227184733e-16	0.5573518224140969
7	6.726426897460323e-13	0.5520194729797564
8	7.547622974961076e-14	0.5547443505410367
9	1.0216447826247884e-14	0.5577188816889369
10	4.807385472996617e-13	0.5551173086429996
11	4.4342063724679343e-13	0.556163113606463
12	1.7475617103079326e-13	0.5576062331193645
13	1.5451411213160733e-12	0.5561398988674633
14	1.6935526795227965e-12	0.556350353796428
15	5.471012905204581e-13	0.5586206410997545
16	2.5980417518137344e-13	0.5596533164157509
17	6.174745586190691e-13	0.5590708548085526
18	3.595834901777888e-14	0.5627071963026913
19	1.852068149892709e-13	0.5614414221729681
20	4.2086310366160395e-13	0.5610540024303168
21	9.256534441747854e-11	0.5552383297413916
22	1.3278579975587834e-10	0.5551154057955405
23	2.978538423804427e-10	0.5544227693204665
24	2.2514369513445092e-10	0.5549719310971324
25	2.6503664444709555e-08	0.5489014671334478
26	3.9747539133195066e-08	0.5484969217636656
27	2.5277008827900377e-08	0.5495183702796539
28	2.8846869950877315e-08	0.5494137136694092
29	9.613980986334665e-08	0.547714470888527
30	3.46868240126181e-08	0.5495870630729236
31	2.144329009136318e-07	0.5468753151591104
32	1.4280660966454054e-06	0.5437995525263916
33	1.1971877866520971e-06	0.5442545233538372
34	3.5199316093759485e-06	0.5424015304982682
35	4.286596809681048e-06	0.5420898440844849
36	2.7646928143499906e-06	0.5430521140444985
37	3.407777611724525e-06	0.5428233917799273
38	9.251202898779712e-06	0.5410839989176603
39	5.225439848862565e-06	0.5423560524439982
40	4.87826413730402e-06	0.5426057060306183
41	3.5322550020822364e-06	0.5433668450142162
42	3.6510989639831006e-07	0.5477814511190836
43	7.52040454467408e-08	0.550663123310985
44	6.711546292310574e-08	0.5509633926400144
45	4.148408529284734e-08	0.5518367996236929
46	2.7771028591586015e-08	0.5526034568649218
47	2.06380405301665e-08	0.5531421529805631
48	4.234181372332845e-08	0.5520324123424776
49	6.554429166158544e-08	0.5513536666538541
50	4.541459798728712e-08	0.5520021570678795
51	3.4019491124236204e-08	0.5525473228648815
52	2.8139707359067247e-08	0.5528905965464841
53	3.047367675492419e-08	0.5527908873396328
54	1.7059471973680607e-08	0.5538574333403993
55	2.033660704907882e-08	0.5535807593198614
56	2.165126598902067e-08	0.5535480303435667
57	7.719906362244023e-09	0.5553313789821365
58	9.078763726387509e-09	0.5551076041209587
59	1.7980772259901271e-09	0.5578022264076409
60	1.0783865954352842e-09	0.5586647871608031
61	6.253784723256327e-10	0.5596078383614809
62	4.6120920815766084e-10	0.560101436992344
63	2.2326068804474799e-10	0.5612720687491175
64	1.9978827624906742e-10	0.5614562643831482
65	1.1824905257971423e-10	0.5622876184379829
66	6.958247807269804e-11	0.5631189724928177
67	7.403074562341331e-11	0.5630607453605725
68	8.482585979644294e-11	0.5629127038282626
69	6.280307379668632e-11	0.5633688163641837
70	1.1731457932789196e-10	0.5625656244517421
71	1.3015642515908775e-09	0.5591376447543633
72	1.1194125417124855e-09	0.559452375724081
73	1.0990404538290258e-09	0.5595018497580149
74	6.964446677884463e-10	0.5602572801992357
75	1.2529909923834187e-09	0.5594133673511716
76	1.0563775554548482e-09	0.559690802510693
77	3.136840382137513e-10	0.561632848627343
78	3.0321522997251957e-10	0.5617144807833337
79	1.952314170007326e-10	0.5624052144109488
80	2.2466607056729306e-10	0.5622134073870821
81	3.040885273457746e-10	0.5617742301935462
82	2.4698002425830464e-10	0.5621289209599029
83	5.146426529194891e-10	0.5611234563625701
84	4.934456291721039e-10	0.5612246878473885
85	4.4949999481403354e-10	0.5613820533322474
86	6.866721023786279e-11	0.5643341308801316
87	1.386201765531761e-11	0.5667602613903497
88	2.7728765367814052e-11	0.565813404494754
89	2.5054322654153832e-11	0.5659736242508013
90	2.8372670747244965e-11	0.5658101696540737
91	2.995547061639336e-11	0.5657439505625007
92	2.0980315743185445e-11	0.5662862620883142
93	2.296812728696886e-11	0.5661888362984137
94	1.6100951244471855e-11	0.5667269615598174
95	1.9447543877996904e-11	0.5664752148409924
96	2.0486167710273996e-11	0.5664122305900996
97	2.0486167710273996e-11	0.5664122305900996
98	1.8837709911935938e-11	0.5665376282376474
99	1.824061021355477e-11	0.5666004222037941
100	1.303346757449911e-11	0.567100490516018
101	9.291834239878986e-12	0.5676005588282418
102	1.0631876325152248e-11	0.5674163631942111
103	8.248757287186771e-12	0.5677902727199036
104	7.444857184186323e-12	0.5679480187742542
105	7.313382289099782e-12	0.5679813186047866
106	7.680856342183539e-12	0.567923662326779
107	7.545933264591491e-12	0.5679567718725655
108	8.731783689747957e-12	0.5677843738927806
109	7.39054578632985e-12	0.5680294606454992
110	6.797903106597404e-12	0.5681520040218584
111	6.251936343285127e-12	0.5682745473982176
112	2.637571720441561e-12	0.5695332809923426
113	2.422380056734234e-12	0.5696556340839559
114	2.422380056734234e-12	0.5696556340839559
115	2.7597358145266686e-12	0.5694817138262038
116	3.7429669687081016e-12	0.5690819255750691
117	1.6912838415900784e-12	0.5702375248369165
118	1.373837189076511e-12	0.5705726162744454
119	1.5583553802087147e-12	0.5704059268370375
120	1.6594943633537422e-12	0.5703225821183335
121	9.24142068332983e-13	0.5711537458884224
122	1.1859732726787431e-12	0.5708256949864917
123	1.2358529147809967e-12	0.570779646077984
124	1.0252907466497721e-12	0.5710506115561449
125	1.1598988934771915e-12	0.5708881083831467
126	1.3117486252059671e-12	0.5707256052101486
127	1.3117486252059671e-12	0.5707256052101486
128	1.67604103767805e-12	0.5704005988641523
129	1.1154620369582865e-12	0.5709800159154161
130	1.2596521913971567e-12	0.570819415589877
131	1.233978462172286e-12	0.5708546182678684
132	1.233978462172286e-12	0.5708546182678684
133	1.5392947201020284e-12	0.5705693814337651
134	1.570350343758644e-12	0.570558344918503
135	1.7346194897559823e-12	0.5704335181251929
136	1.84090306874653e-12	0.5703541693861528
137	1.7010379875839484e-12	0.5704671985252171
138	1.8050311689996725e-12	0.5703880400709229
139	1.8050311689996725e-12	0.5703880400709229
140	2.155737835506628e-12	0.5701505647080404
141	2.425695824472017e-12	0.569992247799452
142	2.9550670799897435e-12	0.5697410719348648
143	3.3203717353023763e-12	0.56958351616526
144	3.663117695782363e-12	0.5694575476634746
145	3.881414987198435e-12	0.569378960063418
146	2.3770512099649178e-12	0.5700986169724098
147	2.3358859724771566e-12	0.5701501841385486
148	2.126464297145681e-12	0.5702904239962765
149	1.695898703669588e-12	0.5706146692032892
150	1.695898703669588e-12	0.5706146692032892
151	1.695898703669588e-12	0.5706146692032892
152	1.5723696312804163e-12	0.5707227509389601
153	1.7255091078393234e-12	0.5706053452507401
154	1.6005083210083374e-12	0.5707128561321733
155	1.8922846298105605e-12	0.5704885104167579
156	1.7231939923018894e-12	0.5706276085660104
157	2.401600861193398e-12	0.5701812005521302
158	2.8326290605089606e-12	0.5699579965451902
159	2.9924555353146577e-12	0.5698835952095435
160	3.933520657124927e-12	0.56951158853131
161	4.153795338041749e-12	0.5694371871956634
162	4.084515412399917e-12	0.5694664910465319
163	4.016311690111902e-12	0.5694957948974003
164	3.0204260152659575e-12	0.569909093365494
165	3.1324461080649987e-12	0.5698658987281748
166	3.0784717825780037e-12	0.569895773433281
167	3.4265363439629854e-12	0.569750015317922
168	3.812977889701255e-12	0.569604257202563
169	3.7493143472819855e-12	0.5696333707686857
170	4.17002186456311e-12	0.5694879932228185
171	3.2170027983011606e-12	0.5698784575214042
172	2.609444369762711e-12	0.5701810102673843
173	1.8375210932455047e-12	0.5706852648440179
174	2.147021115714861e-12	0.5704751904845449
175	2.261098710701254e-12	0.5704051656980539
176	2.6400674890186683e-12	0.5701950913385809
177	2.779684859338078e-12	0.5701250665520898
178	2.7320831741019343e-12	0.5701543704029584
179	2.3811156455887716e-12	0.5703526471081857
180	2.339539792557279e-12	0.5703823315285459
181	2.5457460320336487e-12	0.5702734886538915
182	2.5457460320336487e-12	0.5702734886538915
183	2.5457460320336487e-12	0.5702734886538915
184	2.5457460320336487e-12	0.5702734886538915
185	2.3777605486148587e-12	0.5703718658675214
186	2.4581076973247398e-12	0.5703324769251203
187	2.4581076973247398e-12	0.5703324769251203
188	2.4581076973247398e-12	0.5703324769251203
189	2.7195864265287753e-12	0.5701950913385809
190	3.0081977202809475e-12	0.5700577057520415
191	2.258859949247317e-12	0.5704751904845449
192	1.973468083492401e-12	0.5706692809253623
193	2.179916205135951e-12	0.5705345593252655
194	2.485793536791278e-12	0.5703617807759888
195	2.485793536791278e-12	0.5703617807759888
196	2.485793536791278e-12	0.5703617807759888
197	2.3256966147913668e-12	0.5704576842879221
198	2.3256966147913668e-12	0.5704576842879221
199	2.0352542517888494e-12	0.5706494913117888
200	1.6651025906057063e-12	0.5709372018475888
201	1.8361387593821692e-12	0.5708051442339346
202	2.024318665603428e-12	0.5706730866202803
203	1.894455556097368e-12	0.5707682289932301
204	1.6587720758977371e-12	0.5709585137391295
205	1.358213689525322e-12	0.5712439408579787
206	1.358213689525322e-12	0.5712439408579787
207	1.4253339572451631e-12	0.571179053759627
208	1.4253339572451631e-12	0.571179053759627
209	1.7277878348056938e-12	0.5709195053662202
210	1.6973123979043997e-12	0.5709488092170887
211	1.8676865243885743e-12	0.570819415589877
212	2.117619009324836e-12	0.5706542484304362
213	2.117619009324836e-12	0.5706542484304362
214	2.3284116660731213e-12	0.5705252353727165
215	2.3284116660731213e-12	0.5705252353727165
216	2.1469516390777715e-12	0.5706456856168708
217	2.1469516390777715e-12	0.5706456856168708
218	2.0133725662643966e-12	0.570737973718632
219	2.4298841220716903e-12	0.5704822310201432
220	2.546524544278646e-12	0.5704182953455209
221	2.6686337705073493e-12	0.5703543596708988
222	2.6686337705073493e-12	0.5703543596708988
223	2.6686337705073493e-12	0.5703543596708988
224	2.7964619315354315e-12	0.5702904239962765
225	2.9302703022927944e-12	0.5702264883216543
226	2.542922419221512e-12	0.5704348501184142
227	2.542922419221512e-12	0.5704348501184142
228	2.7900597362558087e-12	0.5703081204776451
229	3.060629824076786e-12	0.5701813908368761
230	3.2053712545641516e-12	0.5701180260164916
231	2.831895852295013e-12	0.5702972742471288
232	2.831895852295013e-12	0.5702972742471288
233	3.4029531461305367e-12	0.570045337243558
234	3.5624557857077037e-12	0.5699823529926653
235	3.90368899955789e-12	0.5698563844908798
236	4.025134628115206e-12	0.5698187081111917
237	4.025134628115206e-12	0.5698187081111917
238	4.025134628115206e-12	0.5698187081111917
239	4.025134628115206e-12	0.5698187081111917
240	4.025134628115206e-12	0.5698187081111917
241	4.150129699958112e-12	0.5697810317315036
242	4.150129699958112e-12	0.5697810317315036
243	4.150129699958112e-12	0.5697810317315036
244	4.342511057924895e-12	0.5697184280501028
245	4.279343150029767e-12	0.5697431650670697
246	4.155544707940727e-12	0.5697926391010035
247	4.155544707940727e-12	0.5697926391010035
248	4.155544707940727e-12	0.5697926391010035
249	4.346287234928239e-12	0.5697306062738403
250	4.7537915934331935e-12	0.5696065406195139
251	4.7537915934331935e-12	0.5696065406195139
252	4.7537915934331935e-12	0.5696065406195139
253	4.7537915934331935e-12	0.5696065406195139
254	4.831198937737971e-12	0.5695928401178091
255	4.831198937737971e-12	0.5695928401178091
256	4.695979534500818e-12	0.5696407918737758
257	5.12956686356123e-12	0.5695182484974165
258	5.602197426472777e-12	0.5693957051210572
259	5.8542128181727816e-12	0.5693344334328776
260	5.526860604015191e-12	0.569418729575311
261	2.9220755467019068e-12	0.5703459871420792
262	2.9220755467019068e-12	0.5703459871420792
263	2.9220755467019068e-12	0.5703459871420792
264	3.0502040118247762e-12	0.5702869988708503
265	3.0502040118247762e-12	0.5702869988708503
266	3.0502040118247762e-12	0.5702869988708503
267	2.877875987553668e-12	0.5703711047285379
268	2.877875987553668e-12	0.5703711047285379
269	2.877875987553668e-12	0.5703711047285379
270	2.877875987553668e-12	0.5703711047285379
271	2.877875987553668e-12	0.5703711047285379
272	2.877875987553668e-12	0.5703711047285379
273	2.715104878318742e-12	0.5704552105862254
274	2.715104878318742e-12	0.5704552105862254
275	2.715104878318742e-12	0.5704552105862254
276	2.5613709916053565e-12	0.570539316443913
277	2.5613709916053565e-12	0.570539316443913
278	2.6312226922513688e-12	0.5705065874676183
279	2.7452806877844506e-12	0.570448360335373
280	2.3072228134206015e-12	0.5706989653457226
281	1.937927792125761e-12	0.5709495703560722
282	1.937927792125761e-12	0.5709495703560722
283	1.7246251579245017e-12	0.5711166403629719
284	1.797999260483613e-12	0.5710599355086939
285	1.797999260483613e-12	0.5710599355086939
286	1.8744231883123623e-12	0.5710032306544159
287	1.8744231883123623e-12	0.5710032306544159
288	2.036920201629945e-12	0.5708898209458598
289	1.9227398897583395e-12	0.570972594810326
290	2.0040502198164257e-12	0.570916080240794
291	2.0040502198164257e-12	0.570916080240794
292	2.176883635892251e-12	0.5708030511017297
293	2.055823111360377e-12	0.5708852541119582
294	2.142318349650948e-12	0.570828929827172
295	2.2323685503497032e-12	0.5707726055423857
296	2.1974894801053206e-12	0.5707981036983363
297	2.1974894801053206e-12	0.5707981036983363
298	2.2894733326395924e-12	0.5707419696982959
299	2.2894733326395924e-12	0.5707419696982959
300	2.3852182817271053e-12	0.5706858356982556
301	2.254283592976228e-12	0.5707670872847547
302	2.4460420784101453e-12	0.5706551998541658
303	2.4460420784101453e-12	0.5706551998541658
304	2.066351536610835e-12	0.5708978129051876
305	2.1517177685475025e-12	0.5708424400441309
306	2.1517177685475025e-12	0.5708424400441309
307	2.1517177685475025e-12	0.5708424400441309
308	2.1517177685475025e-12	0.5708424400441309
309	2.1182222035562145e-12	0.5708677479153355
310	2.2053625277348975e-12	0.5708125653390246
311	2.0854962510131264e-12	0.5708928655017942
312	1.9720256903128995e-12	0.5709731656645638
313	1.9720256903128995e-12	0.5709731656645638
314	1.7351089593411045e-12	0.5711592641460534
315	1.6526876114034684e-12	0.5712369003223804
316	1.6526876114034684e-12	0.5712369003223804
317	1.6526876114034684e-12	0.5712369003223804
318	1.6260401326514228e-12	0.5712627790478227
319	1.5381743602466338e-12	0.5713421277868628
320	1.4549704424361172e-12	0.5714214765259029
321	1.5730950319589513e-12	0.571315297637691
322	1.5730950319589513e-12	0.571315297637691
323	1.5730950319589513e-12	0.571315297637691
324	1.4884325096749262e-12	0.5713942658072393
325	1.1922603303060698e-12	0.5717101384854324
326	1.2390411789094852e-12	0.5716580004650559
327	1.172217019088171e-12	0.5717367783498583
328	1.108932031569535e-12	0.5718155562346606
329	1.1521765923585149e-12	0.571763798783776
330	1.1970691078485049e-12	0.5717120413328913
331	1.2436708773341724e-12	0.5716602838820067
332	1.2436708773341724e-12	0.5716602838820067
333	1.292045422928619e-12	0.571608526431122
334	1.292045422928619e-12	0.571608526431122
335	1.3422585680236996e-12	0.5715567689802374
336	1.3422585680236996e-12	0.5715567689802374
337	1.3422585680236996e-12	0.5715567689802374
338	1.3422585680236996e-12	0.5715567689802374
339	1.20311440194367e-12	0.5717124219023831
340	1.20311440194367e-12	0.5717124219023831
341	1.2495814340250238e-12	0.5716610450209904
342	1.2495814340250238e-12	0.5716610450209904
343	1.1831443438983469e-12	0.5717386811973173
344	1.2286778929890162e-12	0.5716874946006704
345	1.2286778929890162e-12	0.5716874946006704
346	1.1634867251350795e-12	0.5717649404922515
347	1.1634867251350795e-12	0.5717649404922515
348	1.1634867251350795e-12	0.5717649404922515
349	1.1634867251350795e-12	0.5717649404922515
350	1.302416142114044e-12	0.5716119515565482
351	1.5131381014201512e-12	0.571407966308944
352	1.3598667679202852e-12	0.5715601941056636
353	1.3598667679202852e-12	0.5715601941056636
354	1.3598667679202852e-12	0.5715601941056636
355	1.3598667679202852e-12	0.5715601941056636
356	1.3598667679202852e-12	0.5715601941056636
357	1.3598667679202852e-12	0.5715601941056636
358	1.3598667679202852e-12	0.5715601941056636
359	1.3598667679202852e-12	0.5715601941056636
360	1.4648884538291977e-12	0.5714589626208451
361	1.5203330816181245e-12	0.5714083468784359
362	1.5864652303829405e-12	0.571356969997043
363	1.5054809347438957e-12	0.5714317519021814
364	1.5054809347438957e-12	0.5714317519021814
365	1.5617483997366395e-12	0.5713817070140099
366	1.5617483997366395e-12	0.5713817070140099
367	1.5617483997366395e-12	0.5713817070140099
368	1.5617483997366395e-12	0.5713817070140099
369	1.6200705423517876e-12	0.5713316621258383
370	1.6200705423517876e-12	0.5713316621258383
371	1.6200705423517876e-12	0.5713316621258383
372	1.5378106219744753e-12	0.571406063461485
373	1.5378106219744753e-12	0.571406063461485
374	1.5378106219744753e-12	0.571406063461485
375	1.5378106219744753e-12	0.571406063461485
376	1.5950282109484997e-12	0.5713562088580594
377	1.5950282109484997e-12	0.5713562088580594
378	1.5950282109484997e-12	0.5713562088580594
379	1.514216678344584e-12	0.5714304199089602
380	1.4374244867366619e-12	0.5715046309598609
381	1.0507304615982741e-12	0.5719498972652657
382	9.970793555662771e-13	0.5720241083161665
383	8.977150325817298e-13	0.5721725304179681
384	8.977150325817298e-13	0.5721725304179681
385	8.080840636621389e-13	0.5723209525197697
386	8.369925282143351e-13	0.5722735716180407
387	8.369925282143351e-13	0.5722735716180407
388	8.82440690709274e-13	0.5722054496790087
389	8.82440690709274e-13	0.5722054496790087
390	7.951600770142971e-13	0.5723523495028431
391	7.951600770142971e-13	0.5723523495028431
392	7.951600770142971e-13	0.5723523495028431
393	7.951600770142971e-13	0.5723523495028431
394	8.232550917675222e-13	0.5723055394553518
395	8.523202524577618e-13	0.5722587294078605
396	8.523202524577618e-13	0.5722587294078605
397	9.456690535702878e-13	0.5721182992653867
398	9.456690535702878e-13	0.5721182992653867
399	9.456690535702878e-13	0.5721182992653867
400	7.971629741357937e-13	0.5723614831706463
401	8.53466761313102e-13	0.5722693853536309
402	8.110237375578216e-13	0.5723413129875808
403	7.706534610876847e-13	0.5724132406215309
404	7.322566276366373e-13	0.5724851682554809
405	7.57400794766646e-13	0.5724396902012109
406	7.57400794766646e-13	0.5724396902012109
407	7.57400794766646e-13	0.5724396902012109
408	7.833887818644021e-13	0.572394212146941
409	7.833887818644021e-13	0.572394212146941
410	7.833887818644021e-13	0.572394212146941
411	1.060118304905193e-12	0.5719849096585112
412	1.060118304905193e-12	0.5719849096585112
413	1.060118304905193e-12	0.5719849096585112
414	1.060118304905193e-12	0.5719849096585112
415	1.060118304905193e-12	0.5719849096585112
416	1.0962202643139634e-12	0.5719394316042412
417	1.1720672126201838e-12	0.5718484754957013
418	1.1720672126201838e-12	0.5718484754957013
419	1.154160754883969e-12	0.5718722610889387
420	1.154160754883969e-12	0.5718722610889387
421	1.154160754883969e-12	0.5718722610889387
422	1.233566360791779e-12	0.5717816855498905
423	1.233566360791779e-12	0.5717816855498905
424	1.1197269142732916e-12	0.5719190711364299
425	1.2172868257025469e-12	0.5718081351295706
426	1.2172868257025469e-12	0.5718081351295706
427	1.2998092212018415e-12	0.5717187012989978
428	1.2998092212018415e-12	0.5717187012989978
429	1.3430970579776587e-12	0.5716739843837115
430	1.3430970579776587e-12	0.5716739843837115
431	1.8017381796426807e-12	0.5712715321461341
432	1.8612990191263254e-12	0.5712268152308477
433	1.7780443861290993e-12	0.5712922731834371
434	1.8969934390034783e-12	0.5712032199223562
435	1.8969934390034783e-12	0.5712032199223562
436	1.9593505406407523e-12	0.5711586932918158
437	1.9593505406407523e-12	0.5711586932918158
438	1.9593505406407523e-12	0.5711586932918158
439	2.0237099188195367e-12	0.5711141666612752
440	1.9343553840567347e-12	0.5711788634748811
441	1.8488719036785657e-12	0.5712435602884869
442	1.767095112985853e-12	0.5713082571020927
443	1.6888674787402175e-12	0.5713729539156985
444	1.6888674787402175e-12	0.5713729539156985
445	1.6888674787402175e-12	0.5713729539156985
446	1.858109807628226e-12	0.571241657441028
447	1.858109807628226e-12	0.571241657441028
448	1.858109807628226e-12	0.571241657441028
449	1.8340647072885047e-12	0.5712620179088391
450	1.8340647072885047e-12	0.5712620179088391
451	1.8340647072885047e-12	0.5712620179088391
452	1.8340647072885047e-12	0.5712620179088391
453	1.8340647072885047e-12	0.5712620179088391
454	1.9538914719643933e-12	0.5711748674952172
455	1.9538914719643933e-12	0.5711748674952172
456	1.869039442378369e-12	0.5712384226003476
457	1.869039442378369e-12	0.5712384226003476
458	1.869039442378369e-12	0.5712384226003476
459	1.869039442378369e-12	0.5712384226003476
460	1.869039442378369e-12	0.5712384226003476
461	1.9288509707257853e-12	0.5711950376782825
462	1.9288509707257853e-12	0.5711950376782825
463	1.9288509707257853e-12	0.5711950376782825
464	1.9288509707257853e-12	0.5711950376782825
465	1.9288509707257853e-12	0.5711950376782825
466	1.9288509707257853e-12	0.5711950376782825
467	1.990532149028957e-12	0.5711516527562175
468	1.8223494581234075e-12	0.5712780018274947
469	1.8223494581234075e-12	0.5712780018274947
470	1.743563894747408e-12	0.5713411763631333
471	1.7986805690475553e-12	0.571298362295306
472	1.8554991879603085e-12	0.5712555482274786
473	1.8554991879603085e-12	0.5712555482274786
474	1.9744488805656537e-12	0.5711699200918238
475	1.9744488805656537e-12	0.5711699200918238
476	1.89021593052932e-12	0.5712323334884788
477	1.89021593052932e-12	0.5712323334884788
478	1.9495816392997523e-12	0.5711897097053974
479	1.9495816392997523e-12	0.5711897097053974
480	1.9495816392997523e-12	0.5711897097053974
481	1.9495816392997523e-12	0.5711897097053974
482	1.9495816392997523e-12	0.5711897097053974
483	2.0738311547816138e-12	0.5711044621392344
484	2.178898594654432e-12	0.5710384333324072
485	2.178898594654432e-12	0.5710384333324072
486	2.1528701685529902e-12	0.5710572715222513
487	2.1271274800350377e-12	0.5710761097120953
488	2.038657513625745e-12	0.5711370008307832
489	2.0139581500521097e-12	0.5711560293053731
490	2.0139581500521097e-12	0.5711560293053731
491	2.0139581500521097e-12	0.5711560293053731
492	2.0139581500521097e-12	0.5711560293053731
493	2.0139581500521097e-12	0.5711560293053731
494	2.0139581500521097e-12	0.5711560293053731
495	2.0139581500521097e-12	0.5711560293053731
496	2.0139581500521097e-12	0.5711560293053731
497	2.075648810396946e-12	0.5711143569460212
498	2.075648810396946e-12	0.5711143569460212
499	2.075648810396946e-12	0.5711143569460212
500	2.075648810396946e-12	0.5711143569460212
501	2.075648810396946e-12	0.5711143569460212
502	2.139185161368618e-12	0.5710726845866692
503	2.139185161368618e-12	0.5710726845866692
504	2.139185161368618e-12	0.5710726845866692
505	2.139185161368618e-12	0.5710726845866692
506	2.139185161368618e-12	0.5710726845866692
507	2.139185161368618e-12	0.5710726845866692
508	2.139185161368618e-12	0.5710726845866692
509	2.139185161368618e-12	0.5710726845866692
510	2.051033258683688e-12	0.5711330048511193
511	2.051033258683688e-12	0.5711330048511193
512	2.0264126548969896e-12	0.5711518430409633
513	2.0264126548969896e-12	0.5711518430409633
514	2.0264126548969896e-12	0.5711518430409633
515	2.0264126548969896e-12	0.5711518430409633
516	2.0264126548969896e-12	0.5711518430409633
517	2.216347764866095e-12	0.5710279676713828
518	2.216347764866095e-12	0.5710279676713828
519	2.283444138746275e-12	0.5709866758815226
520	2.283444138746275e-12	0.5709866758815226
521	2.4236455976575065e-12	0.5709040923018023
522	2.4968667521250353e-12	0.570862800511942
523	2.4968667521250353e-12	0.570862800511942
524	2.649852365473279e-12	0.5707802169322217
525	2.649852365473279e-12	0.5707802169322217
526	2.649852365473279e-12	0.5707802169322217
527	2.649852365473279e-12	0.5707802169322217
528	2.649852365473279e-12	0.5707802169322217
529	2.649852365473279e-12	0.5707802169322217
530	2.649852365473279e-12	0.5707802169322217
531	2.649852365473279e-12	0.5707802169322217
532	2.649852365473279e-12	0.5707802169322217
533	2.649852365473279e-12	0.5707802169322217
534	2.649852365473279e-12	0.5707802169322217
535	2.649852365473279e-12	0.5707802169322217
536	2.7297429473741476e-12	0.5707389251423616
537	2.7297429473741476e-12	0.5707389251423616
538	2.8966482837072973e-12	0.5706563415626411
539	2.8966482837072973e-12	0.5706563415626411
540	2.7827197064075538e-12	0.5707141881253947
541	2.9519604444137364e-12	0.570631985115166
542	2.9519604444137364e-12	0.570631985115166
543	2.9519604444137364e-12	0.570631985115166
544	2.9519604444137364e-12	0.570631985115166
545	2.725740650751145e-12	0.5707469171016893
546	2.725740650751145e-12	0.5707469171016893
547	2.725740650751145e-12	0.5707469171016893
548	2.8066849798698687e-12	0.5707061961660669
549	2.889976670935604e-12	0.5706654752304443
550	2.889976670935604e-12	0.5706654752304443
551	2.860194374331083e-12	0.5706818397185917
552	2.860194374331083e-12	0.5706818397185917
553	2.2558542582546756e-12	0.5710232105527353
554	2.2558542582546756e-12	0.5710232105527353
555	2.2558542582546756e-12	0.5710232105527353
556	2.2558542582546756e-12	0.5710232105527353
557	2.2558542582546756e-12	0.5710232105527353
558	2.2558542582546756e-12	0.5710232105527353
559	2.1681154681382073e-12	0.5710801056917593
560	2.2303286415404448e-12	0.5710409070341039
561	2.2303286415404448e-12	0.5710409070341039
562	2.2303286415404448e-12	0.5710409070341039
563	2.2303286415404448e-12	0.5710409070341039
564	2.2303286415404448e-12	0.5710409070341039
565	2.2303286415404448e-12	0.5710409070341039
566	2.2303286415404448e-12	0.5710409070341039
567	2.2303286415404448e-12	0.5710409070341039
568	2.2303286415404448e-12	0.5710409070341039
569	2.2303286415404448e-12	0.5710409070341039
570	2.2303286415404448e-12	0.5710409070341039
571	2.2303286415404448e-12	0.5710409070341039
572	2.2303286415404448e-12	0.5710409070341039
573	2.2303286415404448e-12	0.5710409070341039
574	2.2303286415404448e-12	0.5710409070341039
575	2.2303286415404448e-12	0.5710409070341039
576	2.1438452898655254e-12	0.571097611888382
577	2.1438452898655254e-12	0.571097611888382
578	2.1438452898655254e-12	0.571097611888382
579	2.1438452898655254e-12	0.571097611888382
580	2.1438452898655254e-12	0.571097611888382
581	2.1438452898655254e-12	0.571097611888382
582	2.1438452898655254e-12	0.571097611888382
583	2.1438452898655254e-12	0.571097611888382
584	2.1438452898655254e-12	0.571097611888382
585	2.1438452898655254e-12	0.571097611888382
586	2.1438452898655254e-12	0.571097611888382
587	2.1438452898655254e-12	0.571097611888382
588	2.1438452898655254e-12	0.571097611888382
589	2.1438452898655254e-12	0.571097611888382
590	2.1438452898655254e-12	0.571097611888382
591	2.1438452898655254e-12	0.571097611888382
592	2.205067705886692e-12	0.5710586035154727
593	2.1198236940895803e-12	0.5711151180850047
594	2.1198236940895803e-12	0.5711151180850047
595	2.1198236940895803e-12	0.5711151180850047
596	2.1198236940895803e-12	0.5711151180850047
597	2.1198236940895803e-12	0.5711151180850047
598	1.9589114862739602e-12	0.571228147224069
599	1.9589114862739602e-12	0.571228147224069
600	1.9589114862739602e-12	0.571228147224069
601	1.9589114862739602e-12	0.571228147224069
602	1.8099884287995265e-12	0.5713411763631333
603	1.8099884287995265e-12	0.5713411763631333
604	1.8099884287995265e-12	0.5713411763631333
605	1.8099884287995265e-12	0.5713411763631333
606	1.8605651095226046e-12	0.5713031194139534
607	1.8605651095226046e-12	0.5713031194139534
608	1.8605651095226046e-12	0.5713031194139534
609	1.8605651095226046e-12	0.5713031194139534
610	1.8605651095226046e-12	0.5713031194139534
611	1.8605651095226046e-12	0.5713031194139534
612	1.8605651095226046e-12	0.5713031194139534
613	1.9125220183892044e-12	0.5712650624647735
614	1.9125220183892044e-12	0.5712650624647735
615	1.9125220183892044e-12	0.5712650624647735
616	1.9125220183892044e-12	0.5712650624647735
617	1.9125220183892044e-12	0.5712650624647735
618	1.9125220183892044e-12	0.5712650624647735
619	1.965895903949534e-12	0.5712270055155937
620	1.965895903949534e-12	0.5712270055155937
621	1.965895903949534e-12	0.5712270055155937
622	1.965895903949534e-12	0.5712270055155937
623	1.965895903949534e-12	0.5712270055155937
624	1.965895903949534e-12	0.5712270055155937
625	1.965895903949534e-12	0.5712270055155937
626	1.965895903949534e-12	0.5712270055155937
627	1.965895903949534e-12	0.5712270055155937
628	1.965895903949534e-12	0.5712270055155937
629	1.965895903949534e-12	0.5712270055155937
630	1.965895903949534e-12	0.5712270055155937
631	1.965895903949534e-12	0.5712270055155937
632	1.965895903949534e-12	0.5712270055155937
633	2.020724468253531e-12	0.5711889485664138
634	2.020724468253531e-12	0.5711889485664138
635	2.020724468253531e-12	0.5711889485664138
636	2.020724468253531e-12	0.5711889485664138
637	2.020724468253531e-12	0.5711889485664138
638	2.077046390928711e-12	0.5711508916172339
639	1.9979732700686736e-12	0.5712064547630364
640	1.9979732700686736e-12	0.5712064547630364
641	1.9979732700686736e-12	0.5712064547630364
642	1.9979732700686736e-12	0.5712064547630364
643	1.9979732700686736e-12	0.5712064547630364
644	1.9979732700686736e-12	0.5712064547630364
645	2.053386607762242e-12	0.5711685880986025
646	2.053386607762242e-12	0.5711685880986025
647	2.053386607762242e-12	0.5711685880986025
648	1.9754569966922316e-12	0.5712239609596592
649	1.9754569966922316e-12	0.5712239609596592
650	1.9754569966922316e-12	0.5712239609596592
651	1.9754569966922316e-12	0.5712239609596592
652	1.9754569966922316e-12	0.5712239609596592
653	1.9754569966922316e-12	0.5712239609596592
654	1.9754569966922316e-12	0.5712239609596592
655	1.9754569966922316e-12	0.5712239609596592
656	1.9754569966922316e-12	0.5712239609596592
657	2.0299744597267254e-12	0.5711862845799711
658	2.0299744597267254e-12	0.5711862845799711
659	2.0299744597267254e-12	0.5711862845799711
660	2.0299744597267254e-12	0.5711862845799711
661	2.0299744597267254e-12	0.5711862845799711
662	2.0299744597267254e-12	0.5711862845799711
663	2.085961206920135e-12	0.571148608200283
664	2.085961206920135e-12	0.571148608200283
665	2.085961206920135e-12	0.571148608200283
666	2.085961206920135e-12	0.571148608200283
667	2.1434558697556893e-12	0.5711109318205949
668	2.1434558697556893e-12	0.5711109318205949
669	2.1434558697556893e-12	0.5711109318205949
670	2.1434558697556893e-12	0.5711109318205949
671	2.1434558697556893e-12	0.5711109318205949
672	2.1434558697556893e-12	0.5711109318205949
673	2.1434558697556893e-12	0.5711109318205949
674	2.1434558697556893e-12	0.5711109318205949
675	2.1434558697556893e-12	0.5711109318205949
676	2.1434558697556893e-12	0.5711109318205949
677	2.1434558697556893e-12	0.5711109318205949
678	2.1434558697556893e-12	0.5711109318205949
679	2.2024980695112233e-12	0.5710732554409069
680	2.2024980695112233e-12	0.5710732554409069
681	2.2631284419390423e-12	0.5710355790612188
682	2.2631284419390423e-12	0.5710355790612188
683	2.2631284419390423e-12	0.5710355790612188
684	2.2631284419390423e-12	0.5710355790612188
685	2.2631284419390423e-12	0.5710355790612188
686	2.3253886625440103e-12	0.5709979026815307
687	2.3253886625440103e-12	0.5709979026815307
688	2.4549706941773658e-12	0.5709225499221545
689	2.4549706941773658e-12	0.5709225499221545
690	2.4549706941773658e-12	0.5709225499221545
691	2.5915993727896474e-12	0.5708471971627783
692	2.8105772274289572e-12	0.570734168023714
693	3.1308618153432384e-12	0.5705834625049617
694	3.1308618153432384e-12	0.5705834625049617
695	3.3041104263007274e-12	0.5705081097455855
696	3.3041104263007274e-12	0.5705081097455855
697	3.3041104263007274e-12	0.5705081097455855
698	3.3041104263007274e-12	0.5705081097455855
699	3.3041104263007274e-12	0.5705081097455855
700	3.3041104263007274e-12	0.5705081097455855
701	3.3041104263007274e-12	0.5705081097455855
702	3.3041104263007274e-12	0.5705081097455855
703	3.3041104263007274e-12	0.5705081097455855
704	3.3041104263007274e-12	0.5705081097455855
705	3.3041104263007274e-12	0.5705081097455855
706	3.58167536769864e-12	0.5703950806065212
707	3.58167536769864e-12	0.5703950806065212
708	3.6791626157188245e-12	0.5703574042268331
709	3.6791626157188245e-12	0.5703574042268331
710	3.6791626157188245e-12	0.5703574042268331
711	3.6791626157188245e-12	0.5703574042268331
712	3.6791626157188245e-12	0.5703574042268331
713	3.6791626157188245e-12	0.5703574042268331
714	3.987438120901812e-12	0.5702443750877688
715	3.987438120901812e-12	0.5702443750877688
716	3.987438120901812e-12	0.5702443750877688
717	4.095697414587681e-12	0.5702066987080807
718	4.095697414587681e-12	0.5702066987080807
719	4.095697414587681e-12	0.5702066987080807
720	4.095697414587681e-12	0.5702066987080807
721	4.095697414587681e-12	0.5702066987080807
722	4.095697414587681e-12	0.5702066987080807
723	4.095697414587681e-12	0.5702066987080807
724	4.095697414587681e-12	0.5702066987080807
725	4.095697414587681e-12	0.5702066987080807
726	4.095697414587681e-12	0.5702066987080807
727	4.095697414587681e-12	0.5702066987080807
728	4.095697414587681e-12	0.5702066987080807
729	4.095697414587681e-12	0.5702066987080807
730	4.095697414587681e-12	0.5702066987080807
731	4.095697414587681e-12	0.5702066987080807
732	4.095697414587681e-12	0.5702066987080807
733	4.095697414587681e-12	0.5702066987080807
734	4.095697414587681e-12	0.5702066987080807
735	4.095697414587681e-12	0.5702066987080807
736	4.095697414587681e-12	0.5702066987080807
737	4.095697414587681e-12	0.5702066987080807
738	4.095697414587681e-12	0.5702066987080807
739	4.095697414587681e-12	0.5702066987080807
740	4.095697414587681e-12	0.5702066987080807
741	4.095697414587681e-12	0.5702066987080807
742	4.095697414587681e-12	0.5702066987080807
743	4.095697414587681e-12	0.5702066987080807
744	4.095697414587681e-12	0.5702066987080807
745	4.095697414587681e-12	0.5702066987080807
746	4.095697414587681e-12	0.5702066987080807
747	4.095697414587681e-12	0.5702066987080807
748	4.095697414587681e-12	0.5702066987080807
749	4.095697414587681e-12	0.5702066987080807
750	4.095697414587681e-12	0.5702066987080807
751	4.095697414587681e-12	0.5702066987080807
752	4.095697414587681e-12	0.5702066987080807
753	4.095697414587681e-12	0.5702066987080807
754	4.095697414587681e-12	0.5702066987080807
755	4.095697414587681e-12	0.5702066987080807
756	4.095697414587681e-12	0.5702066987080807
757	4.095697414587681e-12	0.5702066987080807
758	4.095697414587681e-12	0.5702066987080807
759	4.095697414587681e-12	0.5702066987080807
760	4.095697414587681e-12	0.5702066987080807
761	4.095697414587681e-12	0.5702066987080807
762	4.095697414587681e-12	0.5702066987080807
763	4.095697414587681e-12	0.5702066987080807
764	4.095697414587681e-12	0.5702066987080807
765	4.095697414587681e-12	0.5702066987080807
766	4.095697414587681e-12	0.5702066987080807
767	4.095697414587681e-12	0.5702066987080807
768	4.095697414587681e-12	0.5702066987080807
769	4.095697414587681e-12	0.5702066987080807
770	4.095697414587681e-12	0.5702066987080807
771	4.095697414587681e-12	0.5702066987080807
772	4.095697414587681e-12	0.5702066987080807
773	4.095697414587681e-12	0.5702066987080807
774	4.095697414587681e-12	0.5702066987080807
775	4.095697414587681e-12	0.5702066987080807
776	4.095697414587681e-12	0.5702066987080807
777	4.095697414587681e-12	0.5702066987080807
778	4.2068262040712545e-12	0.5701690223283926
779	4.320898663980249e-12	0.5701313459487045
780	4.320898663980249e-12	0.5701313459487045
781	4.320898663980249e-12	0.5701313459487045
782	4.320898663980249e-12	0.5701313459487045
783	4.320898663980249e-12	0.5701313459487045
784	4.437990836562453e-12	0.5700936695690164
785	4.437990836562453e-12	0.5700936695690164
786	4.681548082200019e-12	0.5700183168096403
787	4.681548082200019e-12	0.5700183168096403
788	4.681548082200019e-12	0.5700183168096403
789	4.681548082200019e-12	0.5700183168096403
790	4.681548082200019e-12	0.5700183168096403
791	4.681548082200019e-12	0.5700183168096403
792	4.681548082200019e-12	0.5700183168096403
793	5.071545348313742e-12	0.569905287670576
794	5.071545348313742e-12	0.569905287670576
795	5.071545348313742e-12	0.569905287670576
796	5.2084631704937006e-12	0.5698676112908879
797	5.2084631704937006e-12	0.5698676112908879
798	5.2084631704937006e-12	0.5698676112908879
799	5.2084631704937006e-12	0.5698676112908879
800	5.2084631704937006e-12	0.5698676112908879
801	5.2084631704937006e-12	0.5698676112908879
802	5.348989276814418e-12	0.5698299349111998
803	5.348989276814418e-12	0.5698299349111998
804	5.348989276814418e-12	0.5698299349111998
805	5.348989276814418e-12	0.5698299349111998
806	5.348989276814418e-12	0.5698299349111998
807	5.348989276814418e-12	0.5698299349111998
808	5.348989276814418e-12	0.5698299349111998
809	5.348989276814418e-12	0.5698299349111998
810	5.348989276814418e-12	0.5698299349111998
811	5.348989276814418e-12	0.5698299349111998
812	5.348989276814418e-12	0.5698299349111998
813	5.348989276814418e-12	0.5698299349111998
814	5.348989276814418e-12	0.5698299349111998
815	5.348989276814418e-12	0.5698299349111998
816	5.348989276814418e-12	0.5698299349111998
817	5.348989276814418e-12	0.5698299349111998
818	5.348989276814418e-12	0.5698299349111998
819	5.348989276814418e-12	0.5698299349111998
820	5.348989276814418e-12	0.5698299349111998
821	5.348989276814418e-12	0.5698299349111998
822	5.348989276814418e-12	0.5698299349111998
823	5.348989276814418e-12	0.5698299349111998
824	5.348989276814418e-12	0.5698299349111998
825	5.348989276814418e-12	0.5698299349111998
826	5.348989276814418e-12	0.5698299349111998
827	5.348989276814418e-12	0.5698299349111998
828	5.348989276814418e-12	0.5698299349111998
829	5.493216391734701e-12	0.5697922585315117
830	5.493216391734701e-12	0.5697922585315117
831	5.493216391734701e-12	0.5697922585315117
832	5.493216391734701e-12	0.5697922585315117
833	5.493216391734701e-12	0.5697922585315117
834	5.493216391734701e-12	0.5697922585315117
835	5.493216391734701e-12	0.5697922585315117
836	5.493216391734701e-12	0.5697922585315117
837	5.641239560334218e-12	0.5697545821518236
838	5.641239560334218e-12	0.5697545821518236
839	5.641239560334218e-12	0.5697545821518236
840	5.641239560334218e-12	0.5697545821518236
841	5.641239560334218e-12	0.5697545821518236
842	5.641239560334218e-12	0.5697545821518236
843	5.641239560334218e-12	0.5697545821518236
844	5.793156204795608e-12	0.5697169057721355
845	5.793156204795608e-12	0.5697169057721355
846	5.793156204795608e-12	0.5697169057721355
847	5.793156204795608e-12	0.5697169057721355
848	5.9490661822209055e-12	0.5696792293924474
849	6.792188505805459e-12	0.569490847494007
850	6.974299456403606e-12	0.5694531711143189
851	6.756801629232764e-12	0.5694996005923183
852	6.756801629232764e-12	0.5694996005923183
853	6.756801629232764e-12	0.5694996005923183
854	6.756801629232764e-12	0.5694996005923183
855	6.756801629232764e-12	0.5694996005923183
856	6.937041769920712e-12	0.5694621144973762
857	6.937041769920712e-12	0.5694621144973762
858	6.937041769920712e-12	0.5694621144973762
859	6.937041769920712e-12	0.5694621144973762
860	6.937041769920712e-12	0.5694621144973762
861	6.937041769920712e-12	0.5694621144973762
862	6.721546243624987e-12	0.5695083536906297
863	6.51260650047728e-12	0.5695545928838833
864	6.51260650047728e-12	0.5695545928838833
865	6.51260650047728e-12	0.5695545928838833
866	6.51260650047728e-12	0.5695545928838833
867	6.51260650047728e-12	0.5695545928838833
868	6.684662734314343e-12	0.5695174873584329
869	6.684662734314343e-12	0.5695174873584329
870	6.684662734314343e-12	0.5695174873584329
871	6.861155509405194e-12	0.5694803818329826
872	6.861155509405194e-12	0.5694803818329826
873	6.861155509405194e-12	0.5694803818329826
874	6.861155509405194e-12	0.5694803818329826
875	7.814167452356898e-12	0.5692948542057306
876	7.814167452356898e-12	0.5692948542057306
877	8.019719528455098e-12	0.5692577486802801
878	8.019719528455098e-12	0.5692577486802801
879	8.446786527569308e-12	0.5691835376293793
880	8.446786527569308e-12	0.5691835376293793
881	8.668568831338125e-12	0.569146432103929
882	8.668568831338125e-12	0.569146432103929
883	8.668568831338125e-12	0.569146432103929
884	8.668568831338125e-12	0.569146432103929
885	8.668568831338125e-12	0.569146432103929
886	8.668568831338125e-12	0.569146432103929
887	8.668568831338125e-12	0.569146432103929
888	7.238590024892712e-12	0.569411308470221
889	7.238590024892712e-12	0.569411308470221
890	7.238590024892712e-12	0.569411308470221
891	7.238590024892712e-12	0.569411308470221
892	7.238590024892712e-12	0.569411308470221
893	7.238590024892712e-12	0.569411308470221
894	7.238590024892712e-12	0.569411308470221
895	7.423302944246216e-12	0.569375344653246
896	7.423302944246216e-12	0.569375344653246
897	7.423302944246216e-12	0.569375344653246
898	7.423302944246216e-12	0.569375344653246
899	7.423302944246216e-12	0.569375344653246
900	7.423302944246216e-12	0.569375344653246
901	7.423302944246216e-12	0.569375344653246
902	7.423302944246216e-12	0.569375344653246
903	7.423302944246216e-12	0.569375344653246
904	7.423302944246216e-12	0.569375344653246
905	7.423302944246216e-12	0.569375344653246
906	7.423302944246216e-12	0.569375344653246
907	7.423302944246216e-12	0.569375344653246
908	7.423302944246216e-12	0.569375344653246
909	7.423302944246216e-12	0.569375344653246
910	7.423302944246216e-12	0.569375344653246
911	7.423302944246216e-12	0.569375344653246
912	7.423302944246216e-12	0.569375344653246
913	7.423302944246216e-12	0.569375344653246
914	7.423302944246216e-12	0.569375344653246
915	7.423302944246216e-12	0.569375344653246
916	7.423302944246216e-12	0.569375344653246
917	7.612615815089992e-12	0.569339380836271
918	7.612615815089992e-12	0.569339380836271
919	7.612615815089992e-12	0.569339380836271
920	7.612615815089992e-12	0.569339380836271
921	7.612615815089992e-12	0.569339380836271
922	7.612615815089992e-12	0.569339380836271
923	7.806640312936547e-12	0.569303417019296
924	7.806640312936547e-12	0.569303417019296
925	7.806640312936547e-12	0.569303417019296
926	7.806640312936547e-12	0.569303417019296
927	7.806640312936547e-12	0.569303417019296
928	7.806640312936547e-12	0.569303417019296
929	7.806640312936547e-12	0.569303417019296
930	7.806640312936547e-12	0.569303417019296
931	7.806640312936547e-12	0.569303417019296
932	7.806640312936547e-12	0.569303417019296
933	7.806640312936547e-12	0.569303417019296
934	7.806640312936547e-12	0.569303417019296
935	7.806640312936547e-12	0.569303417019296
936	7.806640312936547e-12	0.569303417019296
937	7.806640312936547e-12	0.569303417019296
938	7.806640312936547e-12	0.569303417019296
939	7.578342476090558e-12	0.569346992226107
940	7.578342476090558e-12	0.569346992226107
941	7.35658105427246e-12	0.5693905674329179
942	7.35658105427246e-12	0.5693905674329179
943	7.35658105427246e-12	0.5693905674329179
944	7.35658105427246e-12	0.5693905674329179
945	7.35658105427246e-12	0.5693905674329179
946	7.35658105427246e-12	0.5693905674329179
947	7.35658105427246e-12	0.5693905674329179
948	7.35658105427246e-12	0.5693905674329179
949	7.35658105427246e-12	0.5693905674329179
950	7.35658105427246e-12	0.5693905674329179
951	7.35658105427246e-12	0.5693905674329179
952	7.35658105427246e-12	0.5693905674329179
953	7.35658105427246e-12	0.5693905674329179
954	7.35658105427246e-12	0.5693905674329179
955	7.35658105427246e-12	0.5693905674329179
956	7.35658105427246e-12	0.5693905674329179
957	7.35658105427246e-12	0.5693905674329179
958	7.35658105427246e-12	0.5693905674329179
959	7.35658105427246e-12	0.5693905674329179
960	7.35658105427246e-12	0.5693905674329179
961	7.35658105427246e-12	0.5693905674329179
962	7.35658105427246e-12	0.5693905674329179
963	7.35658105427246e-12	0.5693905674329179
964	7.141173076580333e-12	0.5694341426397289
965	7.141173076580333e-12	0.5694341426397289
966	7.141173076580333e-12	0.5694341426397289
967	7.141173076580333e-12	0.5694341426397289
968	7.141173076580333e-12	0.5694341426397289
969	7.141173076580333e-12	0.5694341426397289
970	7.141173076580333e-12	0.5694341426397289
971	7.141173076580333e-12	0.5694341426397289
972	7.141173076580333e-12	0.5694341426397289
973	7.141173076580333e-12	0.5694341426397289
974	7.141173076580333e-12	0.5694341426397289
975	7.141173076580333e-12	0.5694341426397289
976	7.141173076580333e-12	0.5694341426397289
977	6.931940571893067e-12	0.5694777178465399
978	7.105152824650297e-12	0.5694425151685485
979	7.105152824650297e-12	0.5694425151685485
980	7.105152824650297e-12	0.5694425151685485
981	7.105152824650297e-12	0.5694425151685485
982	7.105152824650297e-12	0.5694425151685485
983	7.105152824650297e-12	0.5694425151685485
984	7.105152824650297e-12	0.5694425151685485
985	7.105152824650297e-12	0.5694425151685485
986	7.105152824650297e-12	0.5694425151685485
987	7.105152824650297e-12	0.5694425151685485
988	7.105152824650297e-12	0.5694425151685485
989	7.105152824650297e-12	0.5694425151685485
990	7.105152824650297e-12	0.5694425151685485
991	7.105152824650297e-12	0.5694425151685485
992	7.105152824650297e-12	0.5694425151685485
993	7.105152824650297e-12	0.5694425151685485
994	7.105152824650297e-12	0.5694425151685485
995	7.105152824650297e-12	0.5694425151685485
996	6.310783158602003e-12	0.5696160548568088
997	6.310783158602003e-12	0.5696160548568088
998	6.310783158602003e-12	0.5696160548568088
999	6.310783158602003e-12	0.5696160548568088

==> data/stats-mannwhitneyu-varghadelaneya-complexity-codet5p-ue.dat <==
rank	pvalue	effect_val
1	0.00021264830867408357	0.5138803207896361
2	6.826054761630021e-13	0.5363862491108945
3	1.683937925774867e-16	0.5480010397158516
4	1.564420614735831e-14	0.5479523268209013
5	1.5585412822417424e-16	0.5554754245347824
6	5.713031883707551e-16	0.5568763008340941
7	1.100103672776521e-12	0.5515416679828028
8	7.502481339484075e-14	0.5547633790156266
9	9.83665404076933e-15	0.5577689265771085
10	2.437372370238601e-13	0.5558295444469012
11	1.3170646893020757e-13	0.5574395436819566
12	5.65250246935595e-14	0.5587856179744494
13	1.0951435590403651e-12	0.5565307437355408
14	1.0596040090535234e-12	0.5568812482374875
15	3.532513228014015e-13	0.559115571723839
16	1.4975606830087373e-13	0.5602669847212766
17	4.2841489989272e-13	0.5594915743817364
18	9.814340881989637e-15	0.5641016029206425
19	3.071199435189191e-14	0.5634268532116831
20	4.369466306008762e-14	0.5636007734694352
21	7.457119567771861e-11	0.5555269917009211
22	8.042145362314916e-11	0.5557774064265247
23	2.67724182584317e-10	0.5545761388256615
24	1.5305262391444194e-10	0.5554955947178477
25	3.2216382534509935e-08	0.5486107120417134
26	5.679510847621141e-08	0.5479466182785243
27	4.409668808152241e-08	0.548658854082426
28	4.4630449498186336e-08	0.5487387736757038
29	1.6298428709021217e-07	0.546858950670963
30	4.4323583186803246e-08	0.5492072547201082
31	3.4522476448463216e-07	0.5460753580873491
32	4.0437480479021615e-06	0.5418818628572168
33	3.5853810875617926e-06	0.5422388370405242
34	1.6064732608819784e-05	0.5394435541232612
35	2.2376848168145154e-05	0.5388260801228174
36	2.2233389367502618e-05	0.5389594697296929
37	2.848793514311925e-05	0.5385950744412954
38	8.378888760923831e-05	0.5364513264939922
39	5.334426482951155e-05	0.5375738162100531
40	2.3190029089988038e-05	0.5394593477571707
41	2.0277670712205955e-05	0.5398635125574612
42	1.2484871656811868e-06	0.5455486499106994
43	2.0640493600733976e-07	0.5489307709843163
44	1.198365496610957e-07	0.5499809524969355
45	7.897991572830673e-08	0.5507588365381725
46	5.656082688960943e-08	0.5514229303013616
47	2.4483307934208324e-08	0.552870045793927
48	4.4794527341794454e-08	0.5519465939220769
49	6.975132612662585e-08	0.5512562408639536
50	3.922409176788632e-08	0.5522575191968766
51	2.9704838696600265e-08	0.552782705095559
52	2.0197890306958475e-08	0.5534488919909532
53	1.620213942239507e-08	0.5538448745471699
54	1.1201507503518686e-08	0.5545542560798831
55	1.2651578339783175e-08	0.5543692993068687
56	1.3824292643987178e-08	0.5542964202491893
57	3.291140854095448e-09	0.5567006680136289
58	5.16722240568585e-09	0.5560240154572105
59	3.473425316985221e-10	0.5603198838806367
60	1.2286893002010881e-10	0.5619308345394215
61	5.329739975798782e-11	0.5632573095030866
62	2.6540492922608122e-11	0.5642863694089109
63	7.248996212826134e-12	0.5661913100001104
64	4.782733045510831e-12	0.566784237268333
65	1.9024932489931735e-12	0.5680994854319902
66	6.580922631305195e-13	0.5695793299008503
67	5.966484830854084e-13	0.5697439262060533
68	6.546273522307216e-13	0.5696769459754967
69	4.0144542827417923e-13	0.5703421814471612
70	1.362316333432303e-12	0.5688410250867604
71	5.1293127734917424e-11	0.5640209221883812
72	3.373783970509906e-11	0.5647126072397257
73	2.393175989291728e-11	0.5652284691858591
74	6.7007552831947765e-12	0.5670786077702396
75	1.6507195740453668e-11	0.565887234976163
76	1.7460022327226867e-11	0.5658183518981474
77	9.331155884317283e-13	0.5699524782875591
78	1.1648794773954408e-12	0.5696870310670293
79	4.952506985457598e-13	0.5708635616509257
80	9.105258365271061e-13	0.5700700742605249
81	1.7616375105639322e-12	0.5691970478463382
82	1.2740542429493906e-12	0.5696817030941441
83	2.8192282594601958e-12	0.568726283384983
84	3.961086669581076e-12	0.5682956690050125
85	6.086868169495732e-12	0.5677105434113716
86	2.254902846885115e-13	0.5723258999231631
87	1.0475071542912484e-14	0.5763924752277804
88	3.377630238246502e-14	0.5749666716267557
89	3.474488969763371e-14	0.574945169450469
90	4.788934657453324e-14	0.5745518508806949
91	4.5635389064591766e-14	0.5746285356332924
92	1.4351379886364382e-14	0.5761354005360702
93	2.375423180354493e-14	0.5755333396000443
94	1.7576347249975554e-14	0.5759454963596625
95	3.9114995325806376e-14	0.574945359735215
96	1.00040635937789e-13	0.573739715585196
97	1.367487564093292e-13	0.5733294616730368
98	1.8566141241726235e-13	0.5729304345608857
99	2.1217683832556536e-13	0.5727713565133137
100	2.5491497541473014e-14	0.5755502749424294
101	1.0356363054919669e-14	0.5767132953093669
102	1.2997509600228235e-14	0.5764352892956077
103	4.499214475662891e-15	0.5777815538728464
104	2.8128551372651835e-15	0.578378477120733
105	1.7958171376296372e-15	0.5789409588296118
106	1.7529476565397352e-15	0.5789845340364228
107	1.879832177363311e-15	0.5789078492838253
108	2.1491151505184916e-15	0.5787839739142447
109	1.5500026980193803e-15	0.5791949889653876
110	1.3489018101548121e-15	0.5793698606468691
111	1.1238340100476486e-15	0.5795976314877108
112	2.940150727894714e-16	0.5812740400990851
113	3.859279457674801e-16	0.5809518880242773
114	4.260593508286826e-16	0.5808327697733442
115	5.182275231916367e-16	0.5806053795019943
116	1.066465273985857e-15	0.5797591832369795
117	1.7476956359379946e-16	0.5819975027029948
118	1.501232154197787e-16	0.5822344072116397
119	2.3681696811835343e-16	0.5816989459366786
120	2.3412655012399543e-16	0.5817168327027931
121	1.0683177361727935e-16	0.5826804346560279
122	4.2785602345380644e-16	0.5810373258751862
123	4.503242558264689e-16	0.5809876615565064
124	3.2081282373336333e-16	0.5814129479635917
125	5.0914108395327055e-16	0.5808632153326881
126	8.126335306563752e-16	0.5803026364712683
127	7.145550911089695e-16	0.5804594311018895
128	1.8706261009294108e-15	0.579294507887493
129	1.825458890562324e-15	0.5793439819214269
130	2.5649023699324608e-15	0.5789303028838414
131	4.526783003646136e-15	0.578229103595202
132	4.849679897107979e-15	0.5781427143205635
133	7.939704496665337e-15	0.5775440785099639
134	1.2008004716832695e-14	0.5770373502316336
135	1.501572016561676e-14	0.5767665750382187
136	1.9496511619621832e-14	0.5764356698650995
137	1.2485728133069814e-14	0.5770091880892405
138	1.2903941292599597e-14	0.5769707505705688
139	1.3762756722667742e-14	0.5768885475603402
140	2.3732815608200223e-14	0.5762004779191678
141	2.6264548463456544e-14	0.5760767928343331
142	3.7540912819458305e-14	0.5756419921899529
143	2.152098132382448e-14	0.5763679284955593
144	2.86335518080461e-14	0.5760132377292028
145	3.545623619602822e-14	0.5757397985493452
146	3.3823350134258535e-15	0.5787658968633843
147	1.880895631661018e-15	0.5795270358469822
148	2.146756467758904e-15	0.5793730954875494
149	1.174979815366038e-15	0.5801285259287703
150	1.0043557687289735e-15	0.5803214746611124
151	9.321971511259467e-16	0.58041300162389
152	9.062109285697623e-16	0.5804510585730699
153	7.928800230452028e-16	0.5806282136715023
154	5.159785846890982e-16	0.5811558732718816
155	7.748660986025766e-16	0.5806696957461084
156	5.339030478396626e-16	0.5811343710955948
157	4.898348964350734e-15	0.5784098741038064
158	7.209635085551887e-15	0.5779311176831234
159	8.870165446792024e-15	0.5776711887202247
160	1.4323646016519138e-14	0.5770750266113217
161	2.011614403767418e-14	0.5766417482449087
162	6.492417255234863e-14	0.5751234662573769
163	1.0154429484871176e-13	0.5745394823722114
164	7.746704918806827e-14	0.5749086347792564
165	1.266523576851241e-13	0.5742666140465916
166	1.2625475364713197e-13	0.5742765088533783
167	1.709239372930479e-13	0.5738784331649567
168	2.6898420460355923e-13	0.5732756110899472
169	3.0126100415759145e-13	0.5731283306966211
170	3.2708736624117914e-13	0.5730227226626469
171	1.1952025723388123e-13	0.5743969590975327
172	7.315020827241202e-14	0.5750549637488531
173	5.52939513630971e-14	0.5754366749491273
174	7.816593821760524e-14	0.5749893155115178
175	8.115267566947334e-14	0.5749425054640265
176	1.4533974533878986e-13	0.574176989931273
177	2.3165227502753837e-13	0.5735551393816736
178	2.0262006711656334e-13	0.5737402864394336
179	1.4095350214642254e-13	0.5742310307991084
180	1.2894719055703964e-13	0.574354906168689
181	1.5973845799151632e-13	0.5740795641413724
182	1.7012924171004364e-13	0.573995267998939
183	1.8286355210395133e-13	0.573898603348022
184	1.470931308070225e-13	0.5741897390092482
185	1.2038262793632377e-13	0.5744593724941878
186	1.0538310897423926e-13	0.5746439486977102
187	1.217781619106046e-13	0.5744517611043518
188	1.2979273954662756e-13	0.5743668941076806
189	1.537742536227533e-13	0.5741457832329454
190	2.0553324334079575e-13	0.5737621691852122
191	1.1256938977828288e-13	0.5745817255858011
192	7.155354382997759e-14	0.5751868310777614
193	1.0234961240198093e-13	0.5747181597486111
194	1.355329364024795e-13	0.5743568090161479
195	1.192050801286987e-13	0.5745278750027115
196	1.6729900448512778e-13	0.5740753778769626
197	1.7361376287386088e-13	0.5740281872599796
198	1.7544773148922673e-13	0.574014106188783
199	1.553385938487329e-13	0.5741819373346664
200	1.2162878057075407e-13	0.574515696778974
201	1.4234401127669219e-13	0.5743107601076403
202	1.7393034725296534e-13	0.5740474060193155
203	1.6640353226944106e-13	0.5741090582769869
204	7.942315180090081e-14	0.5750981583861723
205	6.920241415330952e-14	0.5752873014235963
206	6.579476250343359e-14	0.5753539010846611
207	8.217890240489475e-14	0.5750625751386891
208	9.394918944576845e-14	0.5748852297555107
209	1.3970264232825837e-13	0.5743665135381888
210	1.2233929276342012e-13	0.5745482354705228
211	1.4633390823522199e-13	0.5743138046635746
212	1.9579047464666644e-13	0.5739349477344888
213	1.1032773892262936e-13	0.5747019855452096
214	1.0312266652096945e-13	0.5747963667791757
215	8.270830421322593e-14	0.5750890247183691
216	5.10370315121956e-14	0.575732567729001
217	8.429092192484983e-14	0.5750707573827627
218	3.674920154537938e-14	0.5761650849564305
219	5.020691003940968e-14	0.5757654869900416
220	7.839097860283624e-14	0.5751803613964008
221	5.5776100751346466e-14	0.5756317168136743
222	5.1092609215414484e-14	0.5757470293696894
223	4.85661071756537e-14	0.5758136290307542
224	6.20146401505153e-14	0.5754943312271349
225	7.14650676349861e-14	0.5753093744541207
226	4.998325543778465e-14	0.575789272583279
227	7.781454505691969e-14	0.5752056692676054
228	9.186395703774629e-14	0.5749900766505014
229	1.2515584977962359e-13	0.5745828672942765
230	1.5964186964851548e-13	0.5742595735109933
231	1.40841483351396e-13	0.5744315909212865
232	1.5735731975660915e-13	0.5742831688194848
233	1.7628565682028526e-13	0.5741393135515849
234	2.099803666279981e-13	0.573906214737858
235	3.397225610342746e-13	0.5732596271712916
236	3.824381880936742e-13	0.5731047353881296
237	3.445374365135208e-13	0.5732466878085705
238	2.4121213461689945e-13	0.5737296304936633
239	2.0802484530837568e-13	0.5739292391921118
240	2.280172760754045e-13	0.5738055541072772
241	3.399954969406524e-13	0.5732708539712997
242	5.951561303914858e-13	0.5725062898622757
243	6.38731938385856e-13	0.5724092446418669
244	6.609985849853842e-13	0.5723641471570888
245	6.930185111029897e-13	0.5723030657536551
246	6.755840779238243e-13	0.5723460701062284
247	7.433688280592953e-13	0.5722143930620659
248	6.79331744757506e-13	0.5723384587163924
249	8.011194132276284e-13	0.5721131615772475
250	1.2089524992369677e-12	0.5715468741734506
251	1.3350606560872186e-12	0.5714087274479276
252	1.5347082677208203e-12	0.5712142564376184
253	1.1581022166660478e-12	0.5716066235836631
254	1.3485235617255366e-12	0.571404350898772
255	1.0183433418272126e-12	0.5717948151973576
256	1.437007801387914e-12	0.5713232895970187
257	1.6946695563673335e-12	0.5710964701799066
258	2.0156497424277258e-12	0.5708569016848192
259	2.355349365165284e-12	0.570639596505002
260	2.1210200596215947e-12	0.5707889700305331
261	1.0720703796434934e-12	0.5717626570753006
262	1.6255540364127888e-12	0.5711822886003073
263	1.440110910739949e-12	0.5713516420241578
264	1.4707348295014954e-12	0.5713240507360023
265	1.3999487203425068e-12	0.571392933814018
266	1.4528148384658553e-12	0.5713411763631333
267	2.695318751902736e-12	0.5704746196303072
268	3.329160425871161e-12	0.5701754920097533
269	3.6957920649349026e-12	0.5700270699079517
270	3.5162498258262173e-12	0.5700978558334262
271	3.2839347940312356e-12	0.570194901053835
272	3.889509572074983e-12	0.5699543811350181
273	3.969979632374022e-12	0.5699269801316086
274	3.55186308771325e-12	0.5700852970401968
275	4.45283246398988e-12	0.569763335250135
276	4.472570976403156e-12	0.5697587684162334
277	4.721157537323479e-12	0.5696815128093983
278	5.4511642497972806e-12	0.5694809526872202
279	4.937344333390379e-12	0.5696244273856284
280	3.3638950850223338e-12	0.5701764434334827
281	2.585809141989263e-12	0.5705541586540932
282	2.140674210062956e-12	0.5708205572983525
283	1.6408814562845219e-12	0.5711973210952334
284	1.7284909224437104e-12	0.5711261546002669
285	1.584135676804138e-12	0.5712483174071343
286	1.5947277713367282e-12	0.5712407060172984
287	1.9174133495760876e-12	0.570982299332367
288	1.919466692917354e-12	0.5709842021798259
289	1.7310445318415814e-12	0.5711309117189144
290	1.91007907390881e-12	0.5709944775561046
291	2.3225050828409225e-12	0.5707193258135339
292	5.324176620538655e-12	0.5695433660838752
293	5.0423704262656044e-12	0.5696229051076612
294	5.747938159854718e-12	0.5694368066261716
295	7.56975522860147e-12	0.5690421560631761
296	1.1363127674038327e-11	0.5684566499000434
297	1.0535401920400117e-11	0.5685666344831733
298	1.0916415814535384e-11	0.5685165895950017
299	1.0623220991491826e-11	0.5685561688221489
300	1.1837189136801958e-11	0.5684003256152572
301	1.3644566640945153e-11	0.5681946278049399
302	1.4974046548020236e-11	0.5680618090523021
303	1.4757576225223182e-11	0.5680831209438428
304	1.1338514459444689e-11	0.5684724435339531
305	1.1634538247100587e-11	0.5684364797169781
306	1.0122465074732653e-11	0.5686389426866151
307	9.860568006899346e-12	0.568676999635795
308	9.816710611308725e-12	0.5686834693171556
309	1.0771161579186414e-11	0.5685517922729931
310	9.588369967257311e-12	0.568722287405319
311	8.76964013706401e-12	0.5688532033104979
312	7.427644597985244e-12	0.5690948649377903
313	7.316827427205693e-12	0.5691165573988227
314	6.253818782741559e-12	0.569348895073566
315	6.518098903184595e-12	0.5692984696159027
316	6.999900822067676e-12	0.5691957158531169
317	7.198446306804422e-12	0.5691553754869862
318	7.358515313650729e-12	0.5691266424903554
319	5.725166971444091e-12	0.5694895155007857
320	5.1248828697691904e-12	0.5696499255415789
321	6.90825165590313e-12	0.5692236877107641
322	6.101267473844212e-12	0.5694025553719096
323	5.482020844519945e-12	0.5695563054465964
324	4.583813748411019e-12	0.5698141412772901
325	1.9294833495440885e-12	0.5710471864307186
326	1.5795720713164812e-12	0.5713295689936334
327	1.5102881525864433e-12	0.5713938852377475
328	1.4010172798904643e-12	0.5715004446954511
329	1.3332366864455854e-12	0.5715712306209257
330	1.340856084669467e-12	0.5715647609395652
331	2.186913213393666e-12	0.5708797358543272
332	2.3426331278106037e-12	0.5707826906339184
333	2.6180879666565178e-12	0.5706270377117726
334	2.6026399449741668e-12	0.5706354102405922
335	2.7462998624343123e-12	0.5705608186201996
336	2.79693703016287e-12	0.5705349398947573
337	4.080338095919259e-12	0.569997956341829
338	5.447855546867641e-12	0.5695842773042437
339	4.4714333526506005e-12	0.5698700849925846
340	4.747239787225823e-12	0.5697844568569298
341	4.352513265844231e-12	0.5699100447892235
342	4.2789455872205385e-12	0.5699344012366986
343	4.147316116176271e-12	0.5699804501452063
344	4.462791512508211e-12	0.5698771255281829
345	4.4604164097994775e-12	0.5698778866671664
346	4.0538105826438314e-12	0.5700158431079436
347	4.20235365286786e-12	0.5699644662265507
348	3.595859032351809e-12	0.5701867188097614
349	3.797268016594243e-12	0.5701090826334343
350	5.097547785252641e-12	0.5696923590399146
351	9.08958374487597e-12	0.5688638592562683
352	5.4670516772136944e-12	0.5696002612228992
353	5.461258487033511e-12	0.5696017835008663
354	5.206700754231973e-12	0.5696702860093902
355	4.714409802911127e-12	0.569812618999323
356	4.794014817193717e-12	0.5697886431213396
357	5.335319920938864e-12	0.5696352736161446
358	6.895834061327084e-12	0.5692661212090997
359	6.442622108956102e-12	0.5693641178532379
360	6.586560188863693e-12	0.5693350042871154
361	1.0113456936744177e-11	0.5687156274392126
362	1.5046518764745717e-11	0.5681436314930388
363	1.5132409134609067e-11	0.5681365909574405
364	1.9337571853330394e-11	0.567776191648707
365	2.188004996544572e-11	0.5675952308553566
366	1.2932853058065609e-11	0.5683677869237084
367	1.2456648025011625e-11	0.5684225889305274
368	1.3263633772551642e-11	0.5683308716830039
369	1.4782196601119774e-11	0.568173506198145
370	1.2629614746484376e-11	0.5684037507406834
371	1.674639156193725e-11	0.5679904522725897
372	1.2609580523821402e-11	0.5684073661508555
373	1.3043857457292284e-11	0.5683578921169216
374	1.3794440691136192e-11	0.5682760696761848
375	1.314955962691507e-11	0.5683460944626758
376	9.914547819651806e-12	0.5687590123612777
377	9.305437837311978e-12	0.568851110178293
378	8.043629969698817e-12	0.5690623262462414
379	6.8814138336579945e-12	0.5692891456633535
380	6.597664298370164e-12	0.5693511784905168
381	3.616035075342349e-12	0.5702207797792773
382	3.1493804336935478e-12	0.5704186759150127
383	2.119430851751721e-12	0.5709819187628752
384	2.3285475626059975e-12	0.5708491000102374
385	1.923450603407761e-12	0.5711212071968735
386	2.1549799853917183e-12	0.5709623194340475
387	1.980625788850761e-12	0.5710812474002347
388	2.775860640304768e-12	0.570609341230404
389	2.361064302047376e-12	0.5708384440644669
390	2.668490832320855e-12	0.5706677586473952
391	2.4379945951900098e-12	0.5707956299966396
392	2.7176743743571395e-12	0.5706418799219528
393	2.822507580096632e-12	0.5705882196236092
394	3.43866201841749e-12	0.5703088816166287
395	3.2441286443307624e-12	0.5703929874743163
396	3.717841129240948e-12	0.5701988970334989
397	4.9751689012626345e-12	0.569785979134897
398	6.188168370787167e-12	0.5694723898736548
399	5.638125955527717e-12	0.5696063503347679
400	4.2147176808119385e-12	0.5700295436096483
401	5.07127453727757e-12	0.5697669506603071
402	5.1980467359501925e-12	0.5697326994060452
403	5.0233847889817885e-12	0.5697829345789627
404	5.703212463032503e-12	0.5696017835008663
405	6.508044835995531e-12	0.5694128307481882
406	6.449908383383218e-12	0.5694257701109093
407	5.705599485072736e-12	0.5696023543551041
408	6.440659648071291e-12	0.5694290049515897
409	6.836299396640959e-12	0.5693429962464431
410	7.123190308736547e-12	0.5692836274057225
411	1.898099617489509e-11	0.5678635323470748
412	1.731733942369936e-11	0.5679986345166634
413	1.6761900378998537e-11	0.56804658627263
414	2.151464735209968e-11	0.5676785755740605
415	1.7201268753085817e-11	0.5680085293234503
416	2.236944352341493e-11	0.5676220610045284
417	3.823589511760154e-11	0.5668266707666687
418	3.905145215072708e-11	0.5667950834988493
419	4.113554610558484e-11	0.5667193501699813
420	4.779669646581785e-11	0.5664940530308364
421	4.771208534845785e-11	0.566496717017279
422	5.3684719033294555e-11	0.5663212744815597
423	4.508720024415311e-11	0.566583867430901
424	3.7131642004400585e-11	0.5668769059395862
425	4.412892507655829e-11	0.566623446658048
426	3.6021546883149924e-11	0.5669275216819953
427	4.724575895256038e-11	0.5665229763122132
428	5.230064017316659e-11	0.56636998737651
429	5.0408983775551344e-11	0.566426501946042
430	4.4596991887036275e-11	0.5666106975800728
431	5.826944641652477e-11	0.5662169984408068
432	6.458776570785467e-11	0.5660622969423905
433	7.232295566760272e-11	0.5658918018100646
434	7.891237512663649e-11	0.5657612664743776
435	7.466409157211648e-11	0.5658453723320651
436	7.751336650899405e-11	0.5657894286167707
437	8.194043494214886e-11	0.5657049421895913
438	8.558224808124094e-11	0.5656387230980183
439	5.733575378545278e-11	0.5662472537154049
440	4.60533259055288e-11	0.5665783491732699
441	8.97739401833109e-11	0.5655686983115273
442	7.573016795321304e-11	0.565828627274426
443	6.813457190987784e-11	0.5659899887389488
444	8.595741596702308e-11	0.5656368202505593
445	8.903711693689596e-11	0.5655831599522156
446	1.0422875334070119e-10	0.5653453040198414
447	1.075182849654066e-10	0.5652977328333665
448	1.0420283795296334e-10	0.5653456845893332
449	1.0128618355619045e-10	0.5653909723588573
450	1.1600118299248643e-10	0.5651831814163351
451	1.181791166452514e-10	0.5651546387044502
452	1.4490109569728653e-10	0.5648410494432078
453	1.4984570156215678e-10	0.5647892919923232
454	1.5180916334287203e-10	0.5647710246567168
455	1.221949932927484e-10	0.5651051646705163
456	1.185964366231161e-10	0.5651519747180075
457	9.787208690358868e-11	0.5654461549351681
458	9.269790534913598e-11	0.5655291190843803
459	9.102579549984194e-11	0.5655569006572816
460	9.468274507597393e-11	0.5654967706775773
461	9.937962677869047e-11	0.565423701335152
462	9.042394861509777e-11	0.5655679371725437
463	8.769085577715425e-11	0.565614747220035
464	8.28573529046622e-11	0.5657011364946734
465	8.658146163087346e-11	0.5656341562641167
466	7.942899413404805e-11	0.5657654527387874
467	9.481952882369749e-11	0.5654963901080855
468	8.402857929158504e-11	0.5656824885895753
469	8.013102260501845e-11	0.565754796793017
470	7.6436803971921e-11	0.5658274855659506
471	9.500833807562534e-11	0.5654969609623233
472	1.1261980629985902e-10	0.5652376028536623
473	1.2903305660477793e-10	0.5650286702026647
474	1.628673445549879e-10	0.5646713154498655
475	1.7413485482361117e-10	0.5645678005480962
476	1.5864452386761753e-10	0.5647127975244716
477	1.661989643866319e-10	0.5646408698905215
478	1.4910260517397157e-10	0.5648094621753885
479	1.55559990598147e-10	0.5647440042227991
480	2.0034919040294345e-10	0.5643520176462462
481	2.3832267361997616e-10	0.564081813307069
482	2.712322678409196e-10	0.5638797309069238
483	3.36640301516209e-10	0.5635425463371899
484	5.328032126590278e-10	0.5628198448722638
485	6.102529035162968e-10	0.562603681400922
486	5.916550663554668e-10	0.5626546777128231
487	5.867707105359001e-10	0.5626695199230032
488	5.587425079385216e-10	0.5627482978078056
489	5.303840393941567e-10	0.562832784234985
490	6.522019054665914e-10	0.562503211055087
491	6.75106745463233e-10	0.5624480284787762
492	6.61428831887782e-10	0.5624807574550709
493	5.721514444452282e-10	0.5627121437060847
494	6.853013481435191e-10	0.5624240526007929
495	7.232948239426253e-10	0.5623376633261545
496	7.825873661601708e-10	0.5622113142548772
497	8.527600293779641e-10	0.5620741189530838
498	9.855925826419127e-10	0.561840829854611
499	9.384038476259817e-10	0.5619199883089052
500	9.772629237997412e-10	0.5618545303563158
501	1.032901256008944e-09	0.561765096525743
502	1.3338865975248403e-09	0.5613512272034117
503	1.2410706328427977e-09	0.5614684426068858
504	1.3689678141774472e-09	0.5613089839898221
505	1.466287884930687e-09	0.5611970965592332
506	1.6223828903338112e-09	0.5610319293997924
507	1.6714343029055892e-09	0.5609832165048422
508	1.6069698633569666e-09	0.5610475327489561
509	1.7048028525004024e-09	0.5609508680980393
510	1.5426049290007065e-09	0.5611150838337505
511	1.5606855818395571e-09	0.5610960553591605
512	1.7265657669380143e-09	0.560932410477687
513	1.898963327410985e-09	0.5607763769860494
514	1.8476977888166299e-09	0.5608212841860818
515	2.090506161978843e-09	0.5606184406469529
516	2.4222064259677762e-09	0.5603756373111852
517	2.804588353598565e-09	0.5601353076771142
518	2.7911029448786114e-09	0.5601432996364419
519	4.221971933096471e-09	0.5594540882867941
520	4.5635140226138095e-09	0.5593235529511071
521	4.936162205264933e-09	0.5591930176154201
522	4.380321829600181e-09	0.5593945291613276
523	4.6251753857189945e-09	0.5593031924832959
524	5.409064859461881e-09	0.5590409801034464
525	5.717372658296978e-09	0.5589473600084639
526	6.495974621700547e-09	0.5587311965371221
527	6.567780371966047e-09	0.5587125486320239
528	6.960338221061282e-09	0.558613981133648
529	6.579576834180343e-09	0.5587095040760895
530	7.277366335399446e-09	0.55853824780478
531	7.89749883538549e-09	0.5583989593707817
532	8.410061415837399e-09	0.5582916387740944
533	8.235713984299061e-09	0.5583274123063234
534	7.995021680861989e-09	0.5583780280487327
535	7.839541373797119e-09	0.558411518164011
536	8.21436500159817e-09	0.5583325499944627
537	8.117862388583827e-09	0.558352720177528
538	9.741541743675992e-09	0.5580421754722201
539	1.0367666327772503e-08	0.5579352354450247
540	1.017836825943675e-08	0.5579675838518275
541	1.1973341896226088e-08	0.5576893875533225
542	1.3446768503722207e-08	0.5574888274311445
543	1.1481614458802342e-08	0.5577616957567644
544	1.1668174698716838e-08	0.557733914183863
545	1.0100231827636624e-08	0.5579835677704831
546	1.0154097104816498e-08	0.5579744341026799
547	9.951323701025805e-09	0.5580090659264336
548	1.1122985900054187e-08	0.5578184006110424
549	1.2221783941520337e-08	0.5576566585770278
550	1.1976341964875596e-08	0.5576916709702733
551	1.2461184910773345e-08	0.5576245004549708
552	1.1931619650138454e-08	0.5576994726448552
553	7.864784266715404e-09	0.5584183684148634
554	7.875321802593113e-09	0.5584160849979126
555	8.196082688327583e-09	0.5583479630588806
556	8.433271779431788e-09	0.5582992501639303
557	7.57877533001621e-09	0.558481542950502
558	7.252301694097903e-09	0.5585565151403864
559	6.8610635917536725e-09	0.5586514672285902
560	6.176928356185766e-09	0.5588303348897357
561	6.799460953701037e-09	0.5586674511472458
562	6.826936638790398e-09	0.5586606008963934
563	6.953476074573735e-09	0.5586293941980659
564	5.876246823408271e-09	0.5589148213169151
565	5.574740132571761e-09	0.559003874577996
566	5.2751888855501505e-09	0.5590971141034867
567	5.766250708118016e-09	0.5589467891542261
568	5.253808938192806e-09	0.5591039643543392
569	4.335749830436923e-09	0.5594270678528764
570	4.617680157173106e-09	0.5593212695341563
571	4.669188790195906e-09	0.5593026216290582
572	4.645993674877576e-09	0.5593109941578778
573	5.086926268465853e-09	0.5591583857916663
574	4.981174230467468e-09	0.5591937787544037
575	5.194861542460938e-09	0.5591229928289291
576	4.774692730463077e-09	0.5592657063883537
577	4.639420247132083e-09	0.5593140387138121
578	5.157171425426894e-09	0.5591359321916503
579	5.311895945322236e-09	0.5590860775882246
580	5.062561905459692e-09	0.5591671388899777
581	5.305908396822446e-09	0.5590879804356835
582	5.181676042713019e-09	0.5591279402323225
583	5.257057558243576e-09	0.5591035837848474
584	5.129304199236587e-09	0.5591450658594534
585	5.414695763514759e-09	0.5590537291814217
586	5.592024339398304e-09	0.5589993077440945
587	5.669375492312105e-09	0.5589760930050947
588	5.6439004697168885e-09	0.5589837043949306
589	5.9839376635898735e-09	0.5588847563270629
590	6.580168677096502e-09	0.558723775432032
591	6.549251696428207e-09	0.5587317673913598
592	6.828413218977353e-09	0.5586615523201228
593	6.501591136042019e-09	0.5587454678930646
594	6.4478461836319765e-09	0.558759548964261
595	6.601504119685822e-09	0.5587195891676222
596	6.638610971738078e-09	0.5587100749303272
597	6.652019034973454e-09	0.558706649804901
598	6.1514707162164965e-09	0.5588406102660143
599	6.637729956697795e-09	0.5587115972082944
600	7.308539640210892e-09	0.5585479523268209
601	7.567839597573795e-09	0.5584885834861003
602	6.598233459947243e-09	0.5587230142930484
603	6.331405371047213e-09	0.5587930390795394
604	6.654686256730584e-09	0.5587085526523601
605	6.273410061245977e-09	0.5588086424287032
606	5.801031363891213e-09	0.5589418417508327
607	5.6527990678100595e-09	0.5589856072423897
608	5.930329484651241e-09	0.5589045459406365
609	5.970474556342437e-09	0.5588931288558825
610	6.4024586049935295e-09	0.5587747717439331
611	6.509642397451655e-09	0.5587466096015399
612	7.094460227384389e-09	0.5586004709166892
613	8.385108642498227e-09	0.5583161855063153
614	8.646737410383617e-09	0.5582636669164471
615	8.055399688871799e-09	0.5583846880148392
616	7.659244675497778e-09	0.5584706967199857
617	7.90941527148521e-09	0.5584158947131667
618	7.400216966406228e-09	0.5585293044217228
619	7.517992655425155e-09	0.5585030451267886
620	7.815832914864876e-09	0.5584368260352156
621	7.815832914864876e-09	0.5584368260352156
622	7.46943768691074e-09	0.5585140816420509
623	5.778057765101336e-09	0.5589498337101606
624	5.778057765101336e-09	0.5589498337101606
625	5.781959689262095e-09	0.5589486920016852
626	5.792377356191395e-09	0.5589456474457508
627	5.8829908887396565e-09	0.5589193881508167
628	5.8829908887396565e-09	0.5589193881508167
629	5.877700489042439e-09	0.5589209104287839
630	6.2960792875902115e-09	0.5588044561642934
631	6.2960792875902115e-09	0.5588044561642934
632	6.388609862596626e-09	0.5587797191473265
633	6.754951636677601e-09	0.5586857184828521
634	6.455848480593958e-09	0.5587625935201955
635	6.646826471257298e-09	0.5587131194862617
636	7.196762200112857e-09	0.558578017316673
637	7.706095048731122e-09	0.5584615630521825
638	9.28831252740378e-09	0.5581430263875469
639	8.653629063074583e-09	0.5582648086249224
640	8.688359628569948e-09	0.5582579583740701
641	9.1442450643592e-09	0.5581704273909563
642	9.580738652750353e-09	0.5580905077976785
643	9.711281100987141e-09	0.5580672930586789
644	9.87853467836378e-09	0.5580379892078103
645	1.0760356174368945e-08	0.5578916602382137
646	1.1000928656811935e-08	0.5578536032890338
647	1.0988776872123191e-08	0.5578555061364928
648	1.0825064843947987e-08	0.5578819557161728
649	1.0825064843947987e-08	0.5578819557161728
650	1.0959930275564556e-08	0.5578606438246321
651	1.1071933244406336e-08	0.5578431376280093
652	1.1620597664917498e-08	0.5577597929093053
653	1.3022727055160466e-08	0.5575630384820454
654	1.6369070361860527e-08	0.557166104502099
655	2.048662521741762e-08	0.5567741179255461
656	2.0782268981478225e-08	0.5567490003390874
657	2.3445691544067673e-08	0.556537784271139
658	2.4763253032246054e-08	0.5564415001897138
659	2.5064454822740467e-08	0.5564201882981732
660	2.719259337802662e-08	0.5562763330302731
661	2.719259337802662e-08	0.5562763330302731
662	2.8163466266521827e-08	0.5562143002031099
663	3.2565109942905906e-08	0.5559574157961457
664	3.015236868631441e-08	0.5560940402437015
665	3.43034470602889e-08	0.5558649374096385
666	3.263492932930972e-08	0.5559536101012277
667	3.453552626655469e-08	0.5558535203248846
668	3.36676331354226e-08	0.5558988080944086
669	3.368204323252921e-08	0.555898046955425
670	3.1728555734086616e-08	0.556004225843637
671	2.9168509951248784e-08	0.5561534090844221
672	2.5102928745933897e-08	0.556418666020206
673	2.462518021075884e-08	0.5564525367049761
674	2.3194050264897615e-08	0.5565579544542043
675	2.331478199055826e-08	0.5565488207864012
676	4.375778731987063e-08	0.555430707619496
677	4.2575338223548e-08	0.555479801083938
678	4.310309784837967e-08	0.5554577280534136
679	4.007192619943478e-08	0.5555888342433384
680	4.1029548796491046e-08	0.5555465910297488
681	4.387428786916393e-08	0.5554270922093238
682	4.430468743777524e-08	0.5554095860127011
683	4.4351716023638825e-08	0.5554076831652421
684	4.51394948465897e-08	0.5553760958974229
685	4.8274979460622145e-08	0.5552554553685226
686	5.130045281076045e-08	0.5551466124938681
687	5.034475089177237e-08	0.5551804831786382
688	5.546514767032417e-08	0.5550069434903778
689	5.7765891942068414e-08	0.5549334935784607
690	5.8549051699437665e-08	0.5549091371309856
691	6.745999597301433e-08	0.5546533944324967
692	7.628787227708257e-08	0.5544311418492861
693	8.351822857926949e-08	0.5542678775373043
694	7.282794145994116e-08	0.5545179116934162
695	8.259880364701878e-08	0.5542891894288451
696	8.039339643534259e-08	0.5543386634627789
697	8.456331106919665e-08	0.5542461850762719
698	8.34799056386719e-08	0.5542697803847634
699	8.635742941426344e-08	0.5542077475576002
700	8.472170706234792e-08	0.5542427599508456
701	8.472170706234792e-08	0.5542427599508456
702	8.754967613428952e-08	0.5541826299711414
703	8.927527488873498e-08	0.5541468564389123
704	8.927527488873498e-08	0.5541468564389123
705	9.240335780499957e-08	0.5540836819032737
706	1.0241881664144064e-07	0.5538960611438168
707	1.0607888344487551e-07	0.553831364330211
708	1.082986639274578e-07	0.553793687950523
709	1.1477935477024134e-07	0.5536863673538356
710	1.1315981845450289e-07	0.5537126266487697
711	1.1346324813590231e-07	0.5537076792453763
712	1.1135566366606591e-07	0.5537423110691301
713	1.073421239603581e-07	0.5538100524386703
714	1.5408059348290372e-07	0.5531410112720878
715	1.4879719092671678e-07	0.5532060886551854
716	1.5508925157520727e-07	0.5531288330483503
717	1.6128702832735534e-07	0.5530561442754166
718	1.6963357871802596e-07	0.5529617630414505
719	1.7209901812202753e-07	0.5529347426075327
720	1.757373203998442e-07	0.5528955439498775
721	1.6676080564775354e-07	0.5529937308787616
722	1.6297035211039551e-07	0.5530367352313349
723	1.6939236492973815e-07	0.5529644270278931
724	1.7311596236501113e-07	0.5529237060922706
725	1.8109564303613188e-07	0.5528392196650912
726	1.8992975134302905e-07	0.5527497858345185
727	2.0246779546629387e-07	0.55262952587511
728	1.978950274625557e-07	0.5526725302276834
729	2.0209988132673553e-07	0.5526329510005362
730	1.9511258214627978e-07	0.5526991700921092
731	3.2244385383393334e-07	0.5517462240846447
732	3.5440976742138747e-07	0.5515650730065484
733	3.5879206631128024e-07	0.551541477698057
734	3.566651079102347e-07	0.5515528947828109
735	3.5518348364991034e-07	0.5515608867421387
736	3.469680031684132e-07	0.5516057939421709
737	3.5836570015291186e-07	0.5515437611150077
738	3.6968499533188765e-07	0.5514840117047953
739	3.6946550541511114e-07	0.5514851534132706
740	3.56877258264329e-07	0.5515517530743355
741	3.337257220926531e-07	0.5516803855625635
742	3.337257220926531e-07	0.5516803855625635
743	3.137717935579267e-07	0.5517983621050212
744	3.006146036094309e-07	0.5518801845457579
745	3.1577699966499255e-07	0.5517861838812836
746	3.1918887178521995e-07	0.5517656331287265
747	3.356538189588924e-07	0.5516693490473014
748	3.4252119521953725e-07	0.5516305309591378
749	3.4669275496453804e-07	0.5516073162201381
750	3.563118034719773e-07	0.5515547976302699
751	3.7291868869574856e-07	0.5514672666471562
752	3.787183522009565e-07	0.5514375822267958
753	3.737313672317549e-07	0.5514630803827464
754	3.883480972042869e-07	0.5513892499013373
755	4.0152952255577853e-07	0.5513249336572233
756	4.126936300831499e-07	0.5512720344978633
757	4.526157011205575e-07	0.5510935474062096
758	4.526157011205575e-07	0.5510935474062096
759	4.526157011205575e-07	0.5510935474062096
760	4.773555228162161e-07	0.550990413073932
761	4.503967892456276e-07	0.5511030616435045
762	4.223223616248504e-07	0.5512275078673228
763	4.245749623947897e-07	0.5512172324910443
764	4.302149346181958e-07	0.5511917343350937
765	4.2107590363060165e-07	0.5512332164096998
766	4.144878418505161e-07	0.5512636619690438
767	4.2140794494453657e-07	0.5512316941317326
768	4.0639252471776463e-07	0.5513017189182237
769	4.5128309231828946e-07	0.5510992559485866
770	4.5128309231828946e-07	0.5510992559485866
771	4.4450172477204395e-07	0.5511285597994551
772	4.446766140620788e-07	0.5511277986604715
773	4.5332797871256765e-07	0.5510905028502752
774	4.464291617503058e-07	0.5511201872706355
775	4.67619013407785e-07	0.551030372870571
776	4.905459634807919e-07	0.550937513914572
777	5.006442486712976e-07	0.550897934687425
778	5.210638952531269e-07	0.5508206790805897
779	5.290973305631308e-07	0.5507913752297212
780	5.639795574228741e-07	0.550666929005903
781	5.639795574228741e-07	0.550666929005903
782	5.644196790996945e-07	0.5506654067279358
783	5.644196790996945e-07	0.5506654067279358
784	5.788195093837752e-07	0.5506166938329855
785	6.318956709625897e-07	0.5504450569921843
786	6.825323938777805e-07	0.5502947320429237
787	7.063207208027259e-07	0.5502273712428752
788	7.216442666833762e-07	0.5501851280292855
789	7.311893429800806e-07	0.5501592493038433
790	7.558788215269395e-07	0.5500937913512538
791	7.746222408420832e-07	0.5500454590257954
792	7.434353499204608e-07	0.5501265203275485
793	8.721706146902754e-07	0.5498121699273226
794	9.49809439630126e-07	0.5496428165034721
795	1.1503915624417458e-06	0.5492603441642142
796	1.170704589322079e-06	0.5492257123404605
797	1.1870363689044982e-06	0.5491979307675592
798	1.2106826472249776e-06	0.5491583515404121
799	1.2106826472249776e-06	0.5491583515404121
800	1.2189729837901081e-06	0.5491446510387074
801	1.238764663110227e-06	0.5491123026319045
802	1.3503729480603286e-06	0.5489391435131359
803	1.4652172736353533e-06	0.548774356923187
804	1.4997990159237235e-06	0.5487271663062039
805	1.4997990159237235e-06	0.5487271663062039
806	1.5242425538975136e-06	0.5486944373299092
807	1.538629507187818e-06	0.5486754088553193
808	1.538629507187818e-06	0.5486754088553193
809	1.5496508120008733e-06	0.5486609472146309
810	1.5412329855106142e-06	0.5486719837298931
811	1.5133950589195649e-06	0.5487088989705976
812	1.5742836528289866e-06	0.5486289793773198
813	1.5742836528289866e-06	0.5486289793773198
814	1.5742836528289866e-06	0.5486289793773198
815	1.5447108786531936e-06	0.5486674168959915
816	1.6638088207051726e-06	0.5485167113772391
817	1.7366579641899217e-06	0.5484295609636172
818	1.8532624009414124e-06	0.5482971227804712
819	1.832293835278783e-06	0.5483203375194708
820	1.7211391873322803e-06	0.5484478282992236
821	1.7727319744202106e-06	0.5483876983195193
822	1.7910377395145544e-06	0.5483667669974703
823	1.825468526520646e-06	0.5483279489093069
824	1.7279123539886673e-06	0.5484398363398958
825	1.7562464983325868e-06	0.5484067267941093
826	1.8636598120497314e-06	0.5482857056957172
827	1.918991365142564e-06	0.5482259562855047
828	1.9186339912645596e-06	0.5482263368549966
829	1.766167612596691e-06	0.548395690278847
830	1.7530145018632485e-06	0.5484109130585191
831	1.6975210505686426e-06	0.5484763710111085
832	1.4788328553150035e-06	0.5487560895875806
833	1.509460765739563e-06	0.5487146075129745
834	1.53203919956129e-06	0.5486845425231225
835	1.575214946220529e-06	0.5486282182383362
836	1.556402710389179e-06	0.5486525746858113
837	1.748805691821675e-06	0.5484162410314042
838	1.7302680930253798e-06	0.5484379334924367
839	1.7302680930253798e-06	0.5484379334924367
840	1.7439089555606957e-06	0.5484219495737812
841	1.8269271307148005e-06	0.5483271877703233
842	1.8099578541510885e-06	0.5483462162449132
843	1.8099578541510885e-06	0.5483462162449132
844	1.994880091400925e-06	0.548147939539686
845	1.955564024673842e-06	0.5481886604753085
846	1.9453992394426746e-06	0.5481993164210788
847	1.984149967488067e-06	0.5481589760549481
848	2.0820245105639193e-06	0.548060789126064
849	2.4604086298894215e-06	0.5477194182919204
850	2.6382990810746754e-06	0.5475755630240204
851	2.5622686002139347e-06	0.5476364541427082
852	2.6592767037632677e-06	0.5475595791053649
853	2.7031277392161865e-06	0.5475257084205948
854	2.7426323480812875e-06	0.5474956434307426
855	2.6007528322860677e-06	0.5476056280138725
856	2.7424151821766047e-06	0.5474962142849803
857	2.861647037037527e-06	0.547407922162883
858	3.0248750276518518e-06	0.5472926096068679
859	2.9494555432553576e-06	0.5473451281967362
860	2.9891237313845293e-06	0.5473173466238348
861	2.9782051265625534e-06	0.5473249580136708
862	3.0753685760393233e-06	0.5472585486373519
863	2.7454996910825832e-06	0.5474946920070132
864	2.7454996910825832e-06	0.5474946920070132
865	2.885405291613955e-06	0.5473915576747357
866	2.9290693676767857e-06	0.5473603509764081
867	3.0510441537279766e-06	0.5472754839797369
868	3.008689230148984e-06	0.5473049781153514
869	2.9095832182900804e-06	0.5473746223323506
870	3.0396584104924853e-06	0.5472836662238106
871	3.351684709944523e-06	0.5470802518304441
872	3.3474149144987724e-06	0.5470829158168867
873	3.146764971564204e-06	0.5472119288746066
874	2.928049156899188e-06	0.5473618732543754
875	3.5310682681201428e-06	0.5469731215185027
876	3.5847084579854985e-06	0.5469415342506834
877	3.839387370895908e-06	0.5467978692675293
878	3.960766426458491e-06	0.5467324113149399
879	4.160996741081518e-06	0.5466292769826624
880	4.258953993489376e-06	0.5465801835182204
881	4.351654979350191e-06	0.5465350860334421
882	4.130681915966037e-06	0.5466450706165721
883	3.957533442954527e-06	0.5467352655861284
884	3.939679886565514e-06	0.5467447798234234
885	3.939679886565514e-06	0.5467447798234234
886	3.846685712624856e-06	0.5467950149963409
887	3.846685712624856e-06	0.5467950149963409
888	2.031014746426125e-06	0.5481224413837354
889	2.0126062934403062e-06	0.5481410892888336
890	2.0648649683204456e-06	0.5480885706989653
891	2.1943561832577416e-06	0.5479637439056553
892	2.004020976134298e-06	0.5481498423871449
893	2.002531470967868e-06	0.5481513646651122
894	2.006630171424486e-06	0.5481471784007024
895	2.0176569632556363e-06	0.5481363321701861
896	2.0176569632556363e-06	0.5481363321701861
897	2.3069727799082393e-06	0.5478611804276154
898	2.250504948497782e-06	0.5479121767395165
899	2.0429288118012487e-06	0.5481108340142355
900	1.9617974252107116e-06	0.5481937981634477
901	1.9003330471426676e-06	0.5482588755465454
902	2.0761985056007764e-06	0.548077724468449
903	2.0889536738537514e-06	0.5480651656752197
904	2.188869215002495e-06	0.5479692621632863
905	2.0704254625686733e-06	0.5480834330108261
906	2.102954235867709e-06	0.548051465173515
907	2.102954235867709e-06	0.548051465173515
908	2.0785120492956366e-06	0.5480754410514983
909	2.099445674363492e-06	0.5480548902989412
910	2.155064715425036e-06	0.5480012300005975
911	2.139144104958674e-06	0.5480164527802694
912	2.1367657776110215e-06	0.5480187361972202
913	2.2467602898910262e-06	0.5479156018649427
914	2.2467602898910262e-06	0.5479156018649427
915	2.1407310731585367e-06	0.5480149305023022
916	2.200250124639305e-06	0.547958606217516
917	2.274561370271145e-06	0.5478906745632299
918	2.348033715492066e-06	0.5478252166106405
919	2.4862471517531724e-06	0.5477072400681828
920	2.4734493469362196e-06	0.5477178960139532
921	2.0814000010293785e-06	0.5480729673498016
922	2.1093934632063277e-06	0.5480455663463921
923	2.2223396003257934e-06	0.5479388166039425
924	2.2223396003257934e-06	0.5479388166039425
925	2.207985480690992e-06	0.5479521365361555
926	2.2293438930300628e-06	0.5479323469225819
927	2.2604990546425126e-06	0.547903804210697
928	2.2958891622809894e-06	0.5478718363733859
929	2.5085506281980364e-06	0.5476891630173224
930	2.5997604112724263e-06	0.5476153325359134
931	2.71102605749831e-06	0.5475285626917832
932	2.6700025422093497e-06	0.5475601499596026
933	2.6305423695490454e-06	0.5475909760884383
934	2.6519075520836346e-06	0.5475742310307992
935	2.6587404201452756e-06	0.547568903057914
936	2.6587404201452756e-06	0.547568903057914
937	2.6587404201452756e-06	0.547568903057914
938	2.5859264476673082e-06	0.5476263690511756
939	2.3882345426136275e-06	0.5477909653563786
940	2.361488384482023e-06	0.5478141800953783
941	2.277256414441241e-06	0.5478893425700087
942	2.2751516199307636e-06	0.5478912454174676
943	2.333072999530575e-06	0.547839487966583
944	2.333072999530575e-06	0.547839487966583
945	2.328336045804929e-06	0.5478436742309928
946	2.328336045804929e-06	0.5478436742309928
947	2.4083561707470307e-06	0.5477740300139935
948	2.3796359985794925e-06	0.5477987670309604
949	2.292890108169037e-06	0.547875261498812
950	2.352982524152075e-06	0.5478219817699602
951	2.4342641066868033e-06	0.5477519569834692
952	2.5168463364252984e-06	0.5476830739054536
953	2.5504387758560135e-06	0.5476556729020441
954	3.0105909965160425e-06	0.5473116380814579
955	2.982638214317617e-06	0.5473310471255396
956	3.1050262961985687e-06	0.5472473218373438
957	3.1050262961985687e-06	0.5472473218373438
958	3.143246222227115e-06	0.5472218236813933
959	3.19704638316706e-06	0.547186430718656
960	3.2428490910522242e-06	0.5471567462982957
961	3.2844893794896737e-06	0.5471301064338697
962	3.2844893794896737e-06	0.5471301064338697
963	3.241075870027501e-06	0.5471578880067711
964	3.0979144338952606e-06	0.5472524595254831
965	3.0781701024186403e-06	0.547265779457696
966	3.0781701024186403e-06	0.547265779457696
967	3.0781701024186403e-06	0.547265779457696
968	3.1740566346068473e-06	0.5472018437830739
969	3.2307175070240637e-06	0.5471649285423694
970	3.3057680428796802e-06	0.5471169767864027
971	3.4047210739352903e-06	0.5470553245287313
972	3.3567275915804257e-06	0.5470850089490916
973	3.3390498543866124e-06	0.5470960454643538
974	3.02518497313204e-06	0.547301933559417
975	3.0152447735517366e-06	0.5473087838102694
976	3.0368216063051992e-06	0.5472939416000893
977	2.876927656327694e-06	0.5474067804544076
978	2.9121508631729955e-06	0.5473818531526947
979	2.9233699021215587e-06	0.547373861193367
980	2.9233699021215587e-06	0.547373861193367
981	2.8739983592271484e-06	0.5474092541561043
982	2.8903659684564615e-06	0.5473974565018586
983	2.864010595436973e-06	0.5474164849764485
984	2.8566725103705127e-06	0.5474218129493337
985	2.908953018475845e-06	0.5473841365696456
986	2.827500167757032e-06	0.5474431248408744
987	2.8629611913472347e-06	0.5474172461154321
988	2.8321692229431705e-06	0.5474396997154481
989	2.939469060102023e-06	0.547362444108613
990	2.8488302964131597e-06	0.5474275214917106
991	2.876105300641525e-06	0.5474077318781371
992	2.9507890453532184e-06	0.5473544521492852
993	2.9142846331655063e-06	0.5473803308747276
994	2.7852987319289978e-06	0.5474743315392019
995	2.7852987319289978e-06	0.5474743315392019
996	2.438799451549906e-06	0.547750624990248
997	2.5949793336190325e-06	0.5476223730715116
998	2.5949793336190325e-06	0.5476223730715116
999	2.599279163892791e-06	0.5476189479460855

==> data/stats-mannwhitneyu-varghadelaneya-complexity-cppcheck-ue.dat <==
rank	pvalue	effect_val
1	1.4700889062124816e-12	0.5237507711289328
2	1.8377018458051582e-28	0.5517056934337682
3	2.619038933749843e-41	0.571527274844623
4	4.922948609784678e-45	0.5790197367144142
5	2.803278961777277e-48	0.5895799692575965
6	1.181773405822622e-47	0.5937239904537949
7	1.6678377607872203e-41	0.590142831535967
8	5.162904860070686e-39	0.5895706453050473
9	7.595177328776766e-38	0.5906921835973789
10	2.3347839220503595e-39	0.593806954603007
11	3.6067516902669466e-41	0.5977030347752985
12	1.1443003830223749e-41	0.5993986621460086
13	2.2674824478898353e-42	0.6014352797813705
14	5.24313604933621e-41	0.6006809910486249
15	8.817538336402038e-43	0.6049743857703545
16	1.0957444419375536e-42	0.6055264018182088
17	9.582261095098861e-41	0.6040022210035542
18	3.8684392288900163e-44	0.6095018307295403
19	1.950877630646512e-45	0.6116729796802531
20	9.186362733824694e-47	0.6141398311260937
21	9.523620344411648e-47	0.6145276314382369
22	8.266425368430855e-48	0.6165484554396891
23	4.764507932943906e-49	0.6186914422480088
24	4.239562128900707e-49	0.6193306087094851
25	2.0178117209033844e-50	0.6216047017077295
26	1.9225857413119084e-51	0.6233140295801443
27	4.439229167947997e-53	0.6262503134941189
28	2.0217056704467262e-42	0.61492285285547
29	5.29698709796208e-43	0.6160255529579574
30	2.3789095357456812e-45	0.6199634957743466
31	8.659552530408339e-45	0.6196086147232441
32	8.403499887764121e-44	0.6187392037192295
33	5.929136621399642e-44	0.619554003001171
34	2.8899155456840766e-41	0.6163471341785274
35	7.289459423207961e-41	0.6160010062257363
36	9.56239171471562e-42	0.6177628526880194
37	1.947868448866849e-41	0.6179365826610256
38	8.796142015536567e-42	0.6188900995227278
39	4.127290600052771e-42	0.6199844270963956
40	4.396788395557882e-43	0.6219074447384555
41	1.4579419758977705e-44	0.6244981715538767
42	1.1459763866852618e-48	0.6312890535655366
43	1.7136920796079605e-48	0.6321240230305434
44	9.128336587250986e-49	0.6329926728955744
45	2.40355584801513e-49	0.6341279116896106
46	3.962215081524782e-50	0.6355687477855613
47	1.095680090624598e-50	0.636583726620189
48	2.0470468210686752e-49	0.6351261454665991
49	6.493943571655725e-48	0.6333231974992017
50	4.975782679720059e-48	0.6335873127265101
51	3.8838097394718515e-49	0.6353238513175887
52	1.8500352887205902e-49	0.6358806244840904
53	1.562827473188656e-49	0.6361061119079814
54	4.2418978047288173e-50	0.6373193674478363
55	2.647000203458773e-47	0.6336312685028129
56	8.82068101510297e-48	0.6344883109983441
57	6.09386733800987e-49	0.6365803014947629
58	3.0924831153540233e-49	0.6370508756713722
59	9.990556947469851e-52	0.6411204955319239
60	4.72591409928658e-52	0.6419101772274066
61	1.1055692148670482e-53	0.644502426320795
62	5.166952400847707e-54	0.6451573864161809
63	1.4257643192720265e-55	0.6475700067094401
64	2.2311496210298593e-55	0.647452981590712
65	8.532461998738143e-57	0.6495417372464504
66	5.0572830430700085e-58	0.6513522966036837
67	9.259857682512299e-58	0.6510623026509329
68	1.5088921717376148e-57	0.6509450872474588
69	9.023442803594619e-58	0.6513732279257326
70	2.141174614865995e-58	0.652362518319664
71	6.533485589730304e-59	0.653242394984703
72	2.4253362548669083e-60	0.655337620321802
73	4.4523087069519806e-60	0.6551104203351981
74	5.980176264382141e-60	0.65530336906754
75	1.7693665695459826e-60	0.6560882936443753
76	1.6862724594675613e-60	0.6561956142410627
77	3.587659335396371e-62	0.6588219243039669
78	8.772509587269913e-62	0.6584841688799954
79	5.792545767043926e-62	0.6588944227921546
80	5.092924718928863e-61	0.6577361595438647
81	4.878773141224118e-61	0.6577797347506756
82	1.4199446270255769e-61	0.6586603725546983
83	2.720638354747811e-62	0.6598507939250453
84	1.1259235454989592e-62	0.6604480977424237
85	3.4767284600355783e-62	0.6598917051454137
86	2.8575435853330893e-66	0.6656729362953311
87	4.6988122173982436e-70	0.670834219743108
88	3.5648789144666145e-70	0.6710203182245976
89	1.1119721791459544e-70	0.6716884079674507
90	1.649419450943205e-70	0.6715104917300346
91	2.515336392837479e-70	0.6713348589095695
92	2.3031221479112768e-70	0.6716465453233528
93	9.794563102273057e-71	0.6721806746050926
94	2.7943913662723464e-70	0.6717991536895641
95	1.3442157550914656e-69	0.6709912046584751
96	8.315578148471752e-64	0.6639303085923838
97	8.460054762484184e-64	0.6639204137855971
98	2.623672040648103e-63	0.6633457538529807
99	2.608763048350991e-63	0.6633948473174227
100	9.723509378403015e-65	0.6653593470340887
101	1.692686068476277e-65	0.6664310307229945
102	5.456945891991716e-65	0.6657954796716903
103	1.4258456721498604e-65	0.6666498581807789
104	1.493906479391824e-65	0.6666835385808031
105	1.081892433552302e-65	0.6669116899911365
106	2.1480139524234485e-65	0.6665813556722551
107	1.6967431658649223e-65	0.6667303486282944
108	5.713311166446929e-66	0.6674075720389505
109	5.323497783433043e-66	0.6675065201068182
110	2.9032403109909135e-66	0.6678792879240353
111	1.3776592627910976e-64	0.6658811078073451
112	2.176843746840937e-65	0.6672035867913463
113	2.8781048752393012e-65	0.6670715291776921
114	4.9526503289652706e-65	0.666774494689343
115	6.505567625863828e-65	0.6666454816316232
116	7.333565233634314e-65	0.6666039995570171
117	1.979187301888257e-66	0.6688558292399913
118	2.1371605232441763e-67	0.6702494747189589
119	2.494176411236703e-67	0.670162324305337
120	3.0409563014225436e-67	0.6700504368747481
121	6.047054963909709e-68	0.6710798773500641
122	1.2758967440622084e-67	0.6706728582785852
123	6.25489313010672e-68	0.6711004281026214
124	1.0079495689973522e-68	0.6721633586932156
125	2.685455387874061e-68	0.6716408367809757
126	8.173376518414909e-68	0.6710673185568348
127	1.3545339613500827e-67	0.6708212803803868
128	3.247723037023408e-67	0.6703655484139577
129	6.11712433553876e-68	0.6713970820214785
130	1.4880999695679794e-67	0.6709335483804675
131	1.1021388453820098e-67	0.671140768468752
132	4.083201826597201e-67	0.6704620227801287
133	8.361972603959087e-67	0.6701164656815752
134	7.9591376077157e-67	0.6701689842714434
135	5.50802446227083e-66	0.6691736047656434
136	9.521728622970602e-66	0.6688836108128926
137	4.3341702662678256e-66	0.669346573599666
138	6.385384426493521e-66	0.669136499240193
139	6.0185773210653135e-65	0.6678926078562483
140	3.8661588603532265e-64	0.6668608839639814
141	4.6083288780243665e-64	0.6667817255096872
142	4.036074879035561e-64	0.6669160665402922
143	8.972164965294502e-65	0.667788902669733
144	7.53044438015207e-65	0.6679131586088054
145	8.423579935884042e-65	0.6678596885952076
146	1.2965494170374972e-67	0.6716610069640412
147	3.101180326608619e-68	0.6725616246663833
148	7.893640501263322e-68	0.6720786819812905
149	2.4126237949645343e-68	0.6727937720563806
150	2.8182111983249365e-68	0.6727172775885291
151	1.2197081953074309e-67	0.671954616326964
152	2.2586528174453235e-67	0.6716484481708118
153	1.7788894768145576e-67	0.6717951577099003
154	4.067459275053845e-67	0.6713786244011264
155	4.456873131710806e-67	0.6713264863807499
156	3.701846636910946e-67	0.6714646331062729
157	7.105282519677982e-67	0.6711245942653505
158	1.0073584788729033e-66	0.6709356415126724
159	1.4597531106265153e-66	0.6707232837362486
160	2.0526095290863996e-66	0.6705385172479802
161	2.5557240245307373e-66	0.6704127390309407
162	1.2255914326583825e-65	0.6695733930167782
163	4.246970127207684e-65	0.668875238284073
164	2.7443505827502353e-65	0.6691694185012336
165	2.6949752545294323e-65	0.6692004349148153
166	1.5233985641408617e-65	0.6695406640404835
167	2.3049556769253373e-65	0.6693113709216746
168	1.7898550942438937e-65	0.6694576998912714
169	1.869989182297421e-65	0.669452752487878
170	2.7803564667578803e-65	0.6692434392673885
171	1.4303359588273517e-66	0.6710450552415645
172	6.234605738311724e-67	0.6715611074724439
173	2.3610307822185485e-67	0.6721660226796583
174	2.452491424618973e-67	0.6721443302186257
175	4.281827551047603e-67	0.6718457734523096
176	4.842631037099642e-67	0.6717753680963268
177	6.066785886354071e-67	0.6716562498453936
178	3.325833529142288e-67	0.6720099891880207
179	4.6792203936071224e-67	0.6718442511743423
180	7.398109073103757e-67	0.6716014478385746
181	1.1841852571317814e-66	0.67134132859093
182	3.5503087313988016e-66	0.6707194780413306
183	7.176871593767036e-66	0.6703134103935812
184	1.368286811830553e-65	0.6699594807662081
185	1.1688387404863376e-65	0.6700793601561248
186	6.977240022689727e-66	0.6703872408749901
187	1.2660009241190529e-65	0.6700616636747562
188	3.1445436289976098e-65	0.669562356501516
189	1.8776464645241612e-64	0.6685584141821505
190	2.198067700350681e-63	0.6671961656862562
191	5.855102002776844e-64	0.6680288517343123
192	4.4483841487810265e-64	0.6682170433480068
193	9.241876109841826e-64	0.6678140202561917
194	5.985518985625939e-64	0.6680783257682461
195	4.7982853948861e-64	0.6682170433480068
196	6.484883484449935e-64	0.6680400785343203
197	6.574491430494938e-64	0.668040839673304
198	1.172160666347119e-63	0.667709363645947
199	1.00708188738447e-63	0.6678163036731426
200	2.9775747213779484e-64	0.6685586044668963
201	9.13305850059962e-64	0.6679260979715266
202	2.553318149305449e-63	0.667319660486345
203	5.706841918397062e-63	0.6668694467775469
204	1.8504876103164476e-63	0.6675613221136373
205	1.7827312384564553e-63	0.6676258286424972
206	1.629955433341472e-63	0.6676787278018572
207	3.4234666264904034e-63	0.6672484939913785
208	1.7304220148110987e-62	0.6663117221873156
209	3.0093227529748204e-62	0.665998513495565
210	1.9869792139776345e-61	0.6649418623015854
211	1.2241666380290198e-60	0.6638933933516793
212	5.301415128376236e-61	0.664406971880862
213	9.489537345515966e-62	0.6654655259223007
214	2.1655698792864317e-61	0.6650172150609616
215	2.6411732801778015e-61	0.6649133195897005
216	1.6552639262896174e-61	0.6652331882475574
217	2.030621842420232e-61	0.6651102643017064
218	5.753798200623321e-62	0.6658750186954763
219	6.5832426200514e-62	0.665794337963215
220	1.673308394907953e-61	0.6652497430204507
221	4.5660178034855264e-61	0.6647131400370142
222	5.295025251577388e-60	0.663314927724145
223	3.372516179872305e-59	0.6622466691606654
224	4.165246336817642e-58	0.6607582618782398
225	8.5963938471782e-58	0.6603287892067448
226	4.135275494686034e-58	0.6608172501494687
227	3.920900615069041e-58	0.6608570196613617
228	1.354469038848031e-57	0.6600996863726818
229	1.6247054557756747e-57	0.6599929366302322
230	3.0519092523768954e-57	0.6595992374909663
231	2.0853821690115422e-57	0.65985707332166
232	6.192258126260923e-57	0.6592023035110199
233	6.668967396601036e-57	0.6591688133957416
234	1.0245844063606026e-56	0.6589185889548839
235	1.6741202604290796e-55	0.6572161113333215
236	3.582595553487299e-55	0.6567687518957118
237	3.2408514683896393e-55	0.656832687570334
238	4.696964819348404e-55	0.6566142406820414
239	4.981951980388656e-55	0.6565948316379597
240	6.0277030966914125e-55	0.656473049400584
241	5.487299360553362e-55	0.6565451673192799
242	9.765632651723639e-55	0.6561822943088497
243	7.546584029863678e-55	0.6563533602954132
244	5.989392978612128e-55	0.6565012115429771
245	9.158477918760545e-55	0.6562353837529555
246	7.59269576057179e-55	0.6563792390208556
247	5.233671779042827e-55	0.6566231840650987
248	5.934083794924108e-55	0.656548782729452
249	5.520172045500636e-55	0.6565950219227056
250	1.3668785941991675e-54	0.6560317790748431
251	1.536339478416752e-53	0.6545620196975157
252	1.914936620580002e-53	0.6544246341109763
253	1.9302621659889702e-53	0.6544250146804682
254	3.8143931305386543e-53	0.6540096230801696
255	3.398945943479415e-53	0.6540956317853162
256	8.568970732686634e-53	0.6535194495747326
257	9.162655545332752e-53	0.6534810120560609
258	3.1724660561262044e-52	0.6526932332080372
259	1.6733468652434007e-51	0.6516116547123446
260	2.501260505036803e-51	0.6513503937562247
261	1.2881188569969373e-51	0.6518563608955714
262	3.407007993191246e-51	0.6512112956069722
263	1.6008761898536382e-51	0.6517174530310648
264	1.4986475860460234e-51	0.651766165926015
265	8.155012249417516e-51	0.6506549030099622
266	2.2905825997293017e-50	0.6499691167857405
267	2.7782681240709105e-50	0.6498494276805697
268	1.0408109059136094e-49	0.6489703121545143
269	2.7164457663765528e-49	0.6483261982896446
270	3.4133456764155164e-49	0.6481713065064825
271	5.759616443445865e-49	0.6478206117197898
272	1.1065915408442124e-48	0.6473804831025243
273	8.389618645277397e-49	0.647574002689104
274	6.273915753800771e-49	0.6477718988248394
275	9.043385474518213e-49	0.6475275732111045
276	8.38379533853524e-49	0.6475838974958907
277	8.021939933960734e-49	0.6476139624857429
278	6.3781146769811314e-49	0.6477795102146755
279	7.922396297802315e-49	0.6476318492518575
280	3.815528287282136e-49	0.648147520913245
281	1.3750877561760585e-49	0.6488576635849418
282	1.3161229560224314e-49	0.6488919148392037
283	9.240486429819777e-50	0.6491400461478566
284	1.4122522305988996e-49	0.6488671778222368
285	1.1434839287703389e-49	0.6490098913816613
286	1.359997507446146e-49	0.6488926759781872
287	1.4558188969872536e-49	0.6488466270696795
288	8.751513426535243e-50	0.6491996052733231
289	7.205597021960724e-50	0.6493352782971494
290	1.4168648310113067e-49	0.6488785949069907
291	4.065505719747013e-49	0.6481638854013924
292	4.365094133450487e-49	0.6481155530759339
293	5.248250568446156e-49	0.6479947222622877
294	1.1467166101592933e-48	0.6474619249737692
295	1.1014482280788053e-48	0.6474938928110804
296	1.0295384659428677e-48	0.6475488851026453
297	1.0728968384625858e-48	0.6475207229602522
298	1.354411347729797e-48	0.6473703980109916
299	1.6329694828234197e-48	0.6472469032109028
300	2.4609456988497008e-48	0.6469660429259553
301	1.4997234653886007e-47	0.6457307143555759
302	2.365107192705908e-47	0.6454197890807762
303	2.7409712338402e-47	0.6453261689857938
304	1.9990371013017503e-46	0.6439757181441452
305	2.7423405137408e-46	0.6437542266999183
306	4.337753034835155e-46	0.643440637438676
307	4.326778678705659e-46	0.6434465362657988
308	4.159049185144842e-46	0.6434743178387001
309	1.5230296122971774e-44	0.6409853933623353
310	3.640328084183173e-44	0.6403797170161373
311	8.466428354749504e-44	0.6397905954428326
312	7.41623612953494e-44	0.6398899240801921
313	7.128549198024921e-44	0.639918466792077
314	4.937205172979877e-44	0.6401943796736312
315	4.249322394864051e-44	0.6403134979245643
316	1.2488690249696618e-43	0.6395356138833272
317	2.8802569022553185e-43	0.6389369780727276
318	6.61964933766924e-43	0.638338151977382
319	5.829795987427591e-43	0.6384380514689793
320	6.4146182120748534e-43	0.6383754477875783
321	9.490539382129667e-43	0.6380892595297455
322	9.786408592010485e-43	0.6380668059297294
323	8.836646867345612e-43	0.638145012960294
324	7.959884068863123e-43	0.6382249325535718
325	1.1656619038690504e-43	0.6396395093545884
326	8.937253180550508e-44	0.639835122073373
327	1.939653382793907e-43	0.639288053428912
328	2.101359879141175e-43	0.6392368668322651
329	1.663862187642222e-43	0.6394062202561157
330	4.677695642876384e-43	0.6386547857945587
331	5.571318405107023e-43	0.6385272950148061
332	6.235576398879278e-43	0.6384450920045774
333	1.138688809956283e-42	0.6380116233534185
334	8.81644646050021e-43	0.6381988635433836
335	2.272209484970386e-42	0.6375081299157686
336	1.5204983018131662e-41	0.6361038284910305
337	5.04314422682612e-41	0.6352106318937785
338	5.032882794608739e-41	0.6352121541717457
339	2.85079528071459e-41	0.635642958836462
340	5.089861993491097e-41	0.6352136764497129
341	4.051212357753051e-41	0.6353841715820387
342	4.098292110647501e-41	0.6353788436091536
343	4.608209307189828e-41	0.6352945474667202
344	6.65113384097006e-41	0.6350233917038134
345	8.741869203945404e-41	0.6348251149985862
346	7.202267322805681e-41	0.6349735371003877
347	8.92568309968477e-41	0.634815981330783
348	9.205836530186164e-41	0.6347992362731438
349	1.0546171421975619e-40	0.6346972436493418
350	1.1659480231415795e-40	0.6346218908899656
351	1.528707421834867e-40	0.6344182862118531
352	5.701233883571728e-41	0.6351645829852708
353	9.045230101910614e-41	0.6348188356019715
354	8.567174305505602e-41	0.634859556537594
355	7.379142345868785e-41	0.6349714439681828
356	7.311978397031092e-41	0.6349782942190353
357	1.1122678562845605e-40	0.6346700329306781
358	1.581814637740494e-40	0.6344116262457467
359	1.7519206117260133e-40	0.6343347512084032
360	1.379827784546411e-40	0.6345143800085323
361	1.993321720469248e-40	0.6342437950998634
362	1.6182530898337932e-40	0.6344101039677794
363	1.691140462483115e-40	0.6343800389779274
364	1.7005707193245986e-40	0.6343758527135176
365	1.7502801759116881e-40	0.634354160252485
366	6.945515797048434e-41	0.6350483190055263
367	9.344514030067134e-41	0.6348258761375698
368	1.2943820419979578e-40	0.6345811699543431
369	9.511866983524954e-41	0.6348125562053568
370	1.0576404389409132e-40	0.6347391062934397
371	1.0469738213242203e-40	0.6347467176832756
372	5.696322670790164e-41	0.6352060650598769
373	1.536093337814638e-40	0.6344647156898526
374	2.399521820565812e-40	0.6341286728285942
375	3.3685219064437143e-40	0.6338755941165479
376	3.2930475597099486e-40	0.6338927197436788
377	3.641835353742535e-40	0.6338196504012534
378	3.5872575266327842e-40	0.6338310674860074
379	2.5834717079153694e-40	0.6340820530658489
380	1.8622739903188463e-40	0.6343318969372148
381	6.559466308399536e-41	0.6351368014123695
382	5.341312501998365e-41	0.6352935960429906
383	2.894953804648009e-41	0.6357571296840017
384	3.649074916632622e-41	0.635584351134725
385	3.449702661201142e-41	0.6356351571618801
386	5.824887049229555e-41	0.6352464054260076
387	5.302020773074899e-41	0.6353168107819904
388	9.040956770093966e-41	0.6349312938867981
389	7.566739921037754e-41	0.6350705823207965
390	2.251235149202382e-40	0.6342645361371664
391	2.844300987171995e-40	0.6340963244217912
392	3.081809835856222e-40	0.6340384778590378
393	3.0051992085476214e-40	0.6340575063336278
394	3.0467098845931945e-40	0.6340498949437918
395	3.2007769952746945e-40	0.6340125991335955
396	4.878652225061489e-40	0.6336990098723532
397	4.922943744924632e-40	0.6336921596215008
398	5.470184710304594e-40	0.633612240028223
399	6.226427469510022e-40	0.6335167170857815
400	5.384779490281474e-40	0.6336404021706161
401	6.067561965875435e-40	0.633549826631568
402	2.3868383706883742e-39	0.632508969071498
403	6.056579675584188e-39	0.6318052960811618
404	1.0192262888634064e-38	0.6314121677961335
405	1.3986063838899743e-38	0.6311678421823985
406	1.2894371019416918e-38	0.6312306361485454
407	1.2028887449922377e-38	0.631284296446889
408	1.8486550684419076e-38	0.6309520592805486
409	1.9171414378567325e-38	0.6309238971381554
410	2.707790755455895e-38	0.6306588304871176
411	3.7308418838832484e-38	0.630409938039481
412	4.270410360975894e-38	0.6303049008597446
413	4.120579388156178e-38	0.6303326824326458
414	4.4980394791662844e-38	0.6302670341953105
415	3.7293403029414e-38	0.6304127923106695
416	4.2271191463080443e-38	0.630315366520769
417	5.768348986797056e-38	0.6300733243239849
418	7.202982293143493e-38	0.6299026389069131
419	7.702852752880475e-38	0.6298527843034875
420	7.379362985056614e-38	0.6298862744187658
421	8.230728725693582e-38	0.6298010268526028
422	1.1634527793834026e-37	0.6295304419439337
423	7.415432511421727e-38	0.6298824687238478
424	5.706543736437914e-38	0.6300917819443371
425	5.769861392964039e-38	0.6300955876392551
426	4.6720286066813783e-38	0.6302599936597123
427	3.894793797138155e-38	0.6304015655106614
428	7.057011638294723e-38	0.629948307245929
429	5.023168373293582e-38	0.6302133738969669
430	4.702458678538365e-38	0.6302647507783598
431	4.196103478880232e-38	0.6303534234699489
432	5.256658897406101e-38	0.6301779809342296
433	4.0417659617337906e-38	0.6303850107377682
434	6.037793766421505e-38	0.6300748466019521
435	5.608735597138652e-38	0.6301323125952137
436	1.052703454256731e-37	0.6296478476321536
437	1.301860389623431e-37	0.6294815387642376
438	2.3039218454705348e-37	0.6290336084723902
439	1.3132958943337458e-37	0.6294746885133852
440	1.0365763988515617e-37	0.6296623092728421
441	1.2132343423176772e-37	0.6295462355778434
442	1.0807711228293458e-37	0.6296390945338424
443	1.1671556834654038e-37	0.6295812479710889
444	1.2432726758349035e-37	0.6295317739371551
445	1.3747828982253772e-37	0.6294529960523527
446	1.5252848189513323e-37	0.6293715541811077
447	2.1573099945072727e-37	0.6291017304114223
448	2.511437996731084e-37	0.6289822315909974
449	2.368138199510592e-37	0.6290307542012018
450	2.799616555837511e-37	0.6288990771570393
451	2.5936613020395896e-37	0.6289592071367436
452	5.28734455279531e-37	0.6284045271024467
453	6.366934401884841e-37	0.6282576272786122
454	4.744162916496187e-37	0.6284901552381014
455	3.4272767563683123e-37	0.6287466590755739
456	3.3747258832633836e-37	0.6287611207162622
457	2.510539326249224e-37	0.6289940292452432
458	3.6386934700692786e-37	0.6287040352924924
459	5.374192005551647e-37	0.6284007214075287
460	7.238492469221858e-37	0.6281651488921052
461	8.45768922447418e-37	0.6280418443767622
462	8.39295285720565e-37	0.6280479334886311
463	8.58453146832917e-37	0.6280300467225165
464	8.049472706856843e-37	0.6280810430344176
465	4.468242550666835e-36	0.6267159402673348
466	4.400793326601133e-36	0.6267281184910725
467	4.867237007235399e-36	0.626647437758811
468	3.040008902471732e-36	0.6270283878201017
469	3.080832351209213e-36	0.6270177318743314
470	3.161571208885829e-36	0.6269992742539792
471	5.4236135835954853e-36	0.6265673278807874
472	1.6256314538371867e-35	0.6256885929242236
473	1.738152547209133e-35	0.6256345520563882
474	1.8948110687337602e-35	0.6255670009715939
475	2.1025774487533921e-35	0.6254828951139063
476	2.091390426515225e-35	0.625489364795267
477	2.4889741089394943e-35	0.6253485540833014
478	1.9783900637393066e-35	0.6255342719952992
479	1.7096091156340913e-35	0.6256522485377569
480	2.018847843730137e-35	0.6255179075071519
481	2.462205527434637e-35	0.6253573071816128
482	2.5334065217526363e-35	0.6253363758595638
483	3.8149283932607563e-35	0.6250045192627152
484	3.4461134285941307e-35	0.6250912891068453
485	3.3567527195123866e-35	0.6251126009983861
486	2.245884976314403e-35	0.6254402713308249
487	1.6928442432086898e-35	0.625670896442855
488	1.7312117181454304e-35	0.6256549125241995
489	1.369904939564071e-35	0.6258459584090825
490	2.0895641927311943e-35	0.6255049681444307
491	2.5578803420769514e-35	0.6253413232629572
492	3.5431229642678726e-35	0.6250772080356487
493	3.057733537885778e-35	0.6251987999882784
494	2.7011902546085226e-35	0.6252992703341134
495	3.639018249869678e-35	0.6250617949712308
496	4.459587159994572e-35	0.624898720943995
497	5.216175373108267e-35	0.6247754164286522
498	5.962540048124547e-35	0.6246665735539977
499	7.51938634979339e-35	0.6244816167809834
500	9.542669950804602e-35	0.6242871457706741
501	9.726717081721543e-35	0.6242715424215104
502	1.0516566909271263e-34	0.6242117930112979
503	9.761342000123038e-35	0.6242726841299858
504	1.1120827378496586e-34	0.624166124672282
505	1.1830920521142338e-34	0.6241155089298729
506	1.1830920521142338e-34	0.6241155089298729
507	1.4545692113453653e-34	0.6239484389229731
508	1.9638994158707937e-34	0.6237043035939841
509	1.8809893959947375e-34	0.6237396965567215
510	1.632145877020809e-34	0.6238580536686709
511	1.5755510429320013e-34	0.6238869769500476
512	1.7319936372932088e-34	0.6238133367533845
513	2.0007866707365623e-34	0.623694979641435
514	4.265972582756793e-34	0.6230719873833602
515	1.000316496795194e-33	0.6223785897693026
516	1.3012823874967044e-33	0.6221677542708459
517	1.7812482517049235e-33	0.621908396162185
518	2.5210505164596973e-33	0.6216243010365571
519	2.4657599572523707e-33	0.6216446615043684
520	2.5088436963638035e-33	0.62163019986368
521	1.9826515995145384e-33	0.6218265737214482
522	1.4130540629181526e-33	0.6221085757148712
523	1.3735252201936781e-33	0.6221321710233628
524	3.6790812871785105e-33	0.6213101409210771
525	6.096984490037902e-33	0.620886567076705
526	8.756487913571079e-33	0.6205821114832658
527	8.936380886755209e-33	0.6205649858561348
528	1.404410561294618e-32	0.6201836552253523
529	1.1721833854851257e-32	0.6203362635915637
530	1.2804900062918868e-32	0.6202616719711711
531	1.2530806545027756e-32	0.6202799393067775
532	2.7144838318303884e-32	0.6196274529130882
533	2.957444828683401e-32	0.6195564767028677
534	2.925807144079186e-32	0.6195656103706709
535	3.420853907534042e-32	0.6194327916180331
536	5.051660031203756e-32	0.6191009350211845
537	6.902455693341467e-32	0.6188345363769252
538	8.292620158247345e-32	0.618679454309017
539	1.032902039577158e-31	0.6184914529800685
540	8.282182572972316e-32	0.6186823085802056
541	7.971265051978666e-32	0.6187150375565003
542	1.208560587839384e-31	0.6183603467901437
543	9.144202367144125e-32	0.6185993444309934
544	1.0588223196296412e-31	0.6184737564986997
545	7.970960911266824e-32	0.6187203655293855
546	1.08849236426981e-31	0.6184535863156344
547	1.1048485020561876e-31	0.6184425498003723
548	1.1206546836651422e-31	0.6184303715766347
549	1.117178008003317e-31	0.6184330355630773
550	1.1819532199488887e-31	0.6183847032376188
551	1.1377342310481003e-31	0.6184191447766266
552	1.0457124341279496e-31	0.6184914529800685
553	5.054802479506012e-32	0.6191231983364547
554	5.054802479506012e-32	0.6191231983364547
555	5.257270532526257e-32	0.6190897082211764
556	5.566403028646501e-32	0.619040995326226
557	4.296743647776303e-32	0.6192617256314694
558	4.09612898481995e-32	0.6193024465670919
559	3.889110730840373e-32	0.6193483051908537
560	3.4620803279236485e-32	0.6194472532587214
561	3.3105553963258596e-32	0.6194853102079013
562	5.629153492817915e-32	0.6190331936516442
563	5.909522215611586e-32	0.6189917115770381
564	3.7132140189036125e-32	0.6193876941332549
565	3.946113546662961e-32	0.6193359366823702
566	3.7000139882766646e-32	0.6193907386891893
567	5.282538233054024e-32	0.6190874248042255
568	4.8660456574067386e-32	0.6191574495907165
569	3.6409042155803093e-32	0.619404439190894
570	3.8468261082425407e-32	0.6193576291434028
571	4.944883106591026e-32	0.6191437490890118
572	6.335091762387994e-32	0.6189340552990306
573	1.4606932770050545e-31	0.618223532057842
574	1.5987881839282859e-31	0.618145895881515
575	1.9452236832265726e-31	0.6179788258746153
576	1.4598821397937893e-31	0.61822733775276
577	1.4978705366224817e-31	0.6182052647222357
578	1.7015376731447872e-31	0.6180956607085976
579	2.208227661651477e-31	0.6178745498338624
580	3.205946850417676e-31	0.6175577257319398
581	3.970246376586718e-31	0.6173792386402861
582	5.240641068725934e-31	0.6171387187214692
583	5.624183863427844e-31	0.6170774470332896
584	6.386646486930035e-31	0.6169670818806678
585	7.890740737167462e-31	0.616783266816129
586	7.890740737167462e-31	0.616783266816129
587	8.702903902860296e-31	0.616698019249966
588	9.652648193291782e-31	0.6166078242804097
589	1.0552077253470626e-30	0.6165301881040827
590	8.926386347497542e-31	0.6166759462194417
591	8.507267149098841e-31	0.6167178088635396
592	8.934193407155743e-31	0.6166751850804582
593	8.476290151575866e-31	0.6167225659821871
594	8.629614928183902e-31	0.6167069626330233
595	8.91724539438426e-31	0.6166784199211384
596	9.046798624450822e-31	0.616665861127909
597	1.2883811290428322e-30	0.6163575998395519
598	1.0346364563501867e-30	0.6165520708498612
599	1.0346364563501867e-30	0.6165520708498612
600	1.172692329018934e-30	0.6164428474057149
601	1.1670786776223925e-30	0.6164470336701247
602	9.556628513790626e-31	0.6166243790533029
603	9.853355229840776e-31	0.6165977391888771
604	1.6932897441377088e-30	0.6161311609919315
605	2.60858924410059e-30	0.6157524943475916
606	2.2460050199848693e-30	0.6158853131002294
607	2.0807606113293455e-30	0.615952293330786
608	3.524787023839864e-30	0.6154910431067258
609	2.9528426624617453e-30	0.6156466960288716
610	3.805222866266047e-30	0.6154236823066773
611	4.5838460711537185e-30	0.6152627014116464
612	4.1990771092269386e-30	0.6153399570184817
613	5.239953251471108e-30	0.6151447248691888
614	7.090440897559747e-30	0.6148775650859459
615	5.999504359477003e-30	0.6150252260487639
616	5.879236777937164e-30	0.6150431128148784
617	7.170243851220934e-30	0.6148676702791591
618	6.0828089674829314e-30	0.6150130478250263
619	6.127522088478543e-30	0.6150065781436658
620	6.271466508356012e-30	0.6149875496690758
621	6.621155508077813e-30	0.6149395979131091
622	5.996690029713798e-30	0.6150271288962229
623	4.3937698889796605e-30	0.6153015194998099
624	6.077320277081075e-30	0.6150153312419772
625	5.714128276484529e-30	0.6150697526793043
626	5.733865448859002e-30	0.6150667081233699
627	6.555910576817e-30	0.6149483510114205
628	8.431829998710193e-30	0.6147257178587181
629	9.892056068973432e-30	0.6145856682857361
630	1.1193028933073261e-29	0.6144760642720981
631	1.2411167153079499e-29	0.6143843470245746
632	1.3446228324612576e-29	0.6143131805296081
633	1.3802055820506535e-29	0.6142899657906083
634	1.6853153395533807e-29	0.6141137621159055
635	2.3036348724706107e-29	0.6138351852479087
636	2.5086622210331612e-29	0.6137590713495489
637	2.5366123882242594e-29	0.6137491765427621
638	2.5374974508474543e-29	0.6137503182512375
639	2.533817962496356e-29	0.6137545045156473
640	2.9691069821044046e-29	0.6136142646579195
641	3.178271688155699e-29	0.6135533735392316
642	4.5487178818661335e-29	0.6132321728881533
643	4.4797804224507747e-29	0.613245873389858
644	5.210172911951803e-29	0.6131117226439989
645	5.83643962287484e-29	0.6130097300201969
646	7.579767540680324e-29	0.6127745380742651
647	7.823755578844287e-29	0.6127459953623802
648	8.323788314081923e-29	0.6126915739250529
649	1.2464785676504333e-28	0.6123269883519096
650	1.4829028331207487e-28	0.6121698131517966
651	1.2967658313612671e-28	0.6122912148196804
652	1.7973701863134522e-28	0.6119955123245527
653	1.8846275111831798e-28	0.6119525079719794
654	2.0486290930941477e-28	0.6118767746431114
655	2.2577713504937004e-28	0.6117884825210141
656	2.6183848953833374e-28	0.6116537609209173
657	2.871906306929539e-28	0.6115696550632297
658	3.1196411129415594e-28	0.6114943023038535
659	3.2608618980629403e-28	0.6114539619377228
660	4.540895798640176e-28	0.6111517897612345
661	4.907846816219286e-28	0.6110821455442353
662	4.672581504388833e-28	0.6111270527442676
663	4.8167724100263e-28	0.6110992711713663
664	3.6999377631660736e-28	0.6113401716596749
665	4.0200937943349836e-28	0.611264438330807
666	3.920774480691122e-28	0.6112872725003149
667	3.920774480691122e-28	0.6112872725003149
668	3.741846114680209e-28	0.6113298962833964
669	3.416479887900386e-28	0.6114128604326086
670	3.012884850640209e-28	0.61152741184964
671	2.438249900485397e-28	0.6117199800124903
672	1.897854160390617e-28	0.611947560568586
673	1.9082299395604241e-28	0.6119426131651926
674	1.5593763768493425e-28	0.6121256670907479
675	1.6538099373496927e-28	0.6120723873618961
676	1.737794340353495e-28	0.6120274801618638
677	1.705994613832637e-28	0.612044225219503
678	1.7138900086208435e-28	0.6120400389550932
679	1.0809873450910263e-28	0.6124571431181048
680	1.025955211202191e-28	0.6125043337350878
681	9.630872294964286e-29	0.6125614191588578
682	9.45780666476974e-29	0.612577783647005
683	1.0603910358544715e-28	0.6124773133011702
684	1.0793218556181688e-28	0.6124613293825146
685	1.5886758010438372e-28	0.6121115860195514
686	1.525244515434217e-28	0.6121485012602559
687	1.4034609441598587e-28	0.6122238540196321
688	1.6947977439974509e-28	0.6120529783178144
689	1.9923978130165203e-28	0.6119076007719472
690	2.0016069162986726e-28	0.6119034145075374
691	2.3608291264621564e-28	0.6117534701277686
692	2.3608291264621564e-28	0.6117534701277686
693	2.1422250913275076e-28	0.611841762249866
694	2.1985976197871163e-28	0.6118181669413744
695	2.237619068002177e-28	0.6118021830227188
696	2.0543080400171665e-28	0.6118798191990459
697	2.0543080400171665e-28	0.6118798191990459
698	2.052586711700986e-28	0.6118805803380294
699	2.052586711700986e-28	0.6118805803380294
700	2.012544876663188e-28	0.611898467104144
701	2.7002159895864123e-28	0.6116313073209011
702	2.7002159895864123e-28	0.6116313073209011
703	2.9132195355597936e-28	0.611563565951361
704	3.0451618240493986e-28	0.6115232255852303
705	3.2774509721522894e-28	0.6114562453546737
706	3.609193940291011e-28	0.6113683338020681
707	3.789716509315621e-28	0.6113238071715277
708	3.789716509315621e-28	0.6113238071715277
709	3.789716509315621e-28	0.6113238071715277
710	3.558352656642079e-28	0.6113812731647893
711	5.20661714637201e-28	0.6110349549272522
712	5.767406904983601e-28	0.6109413348322696
713	5.2676147649878145e-28	0.6110242989814819
714	5.405214769556575e-28	0.6110007036729903
715	4.849011060171636e-28	0.6111000323103498
716	4.674586500628117e-28	0.6111335224256281
717	4.351438079409695e-28	0.6111989803782176
718	4.156494168668858e-28	0.6112408430223154
719	4.5592434771140395e-28	0.6111563565951361
720	4.461565958908166e-28	0.6111761462087096
721	6.049726036209211e-28	0.6108975693407128
722	6.166453993579289e-28	0.61088006314409
723	6.009640914657823e-28	0.6109036584525817
724	6.4039929152312605e-28	0.6108454313203364
725	6.8353375144168055e-28	0.610785681910124
726	6.938236680978262e-28	0.6107719814084192
727	6.938236680978262e-28	0.6107719814084192
728	7.334934103640263e-28	0.6107209850965182
729	7.677331450853196e-28	0.6106791224524203
730	7.672718042881507e-28	0.6106810252998792
731	7.126610302880352e-28	0.6107487666694195
732	8.178550777581508e-28	0.6106224175981422
733	7.7526713998515635e-28	0.6106715110625842
734	8.181941186631042e-28	0.6106220370286504
735	9.12756159248977e-28	0.6105215666828155
736	8.535187166637259e-28	0.610583218940487
737	9.380430189357917e-28	0.6104964490963568
738	8.992495506501629e-28	0.6105352671845202
739	9.326217380445264e-28	0.6105017770692419
740	8.84841004328021e-28	0.6105501093947004
741	7.736615225189103e-28	0.6106734139100433
742	1.1045751979780097e-27	0.6103461241470962
743	2.879882844824992e-27	0.6094605389396801
744	2.934732916263615e-27	0.6094430327430573
745	2.875751361678534e-27	0.6094618709329014
746	3.1809415491506e-27	0.6093682508379189
747	3.0682452704137797e-27	0.6094017409531972
748	3.483812734393311e-27	0.6092837644107395
749	3.386735428285624e-27	0.6093100237056737
750	3.827768387319386e-27	0.6091962334276257
751	4.0633639671364986e-27	0.6091406702818232
752	4.2036513651754e-27	0.6091090830140038
753	4.0023318886743766e-27	0.6091547513530197
754	3.92129799497794e-27	0.6091737798276097
755	3.6532723125510436e-27	0.6092396183496909
756	4.786009406287599e-27	0.608989584193579
757	4.884744405748949e-27	0.6089705557189891
758	6.3290238310789245e-27	0.6087288940916967
759	6.82845813022646e-27	0.6086592498746974
760	6.82845813022646e-27	0.6086592498746974
761	7.94087451050292e-27	0.6085207225796827
762	8.149631704125301e-27	0.6084990301186501
763	8.56397903391771e-27	0.6084526006406507
764	9.146621564407583e-27	0.6083909483829792
765	1.0466286324012154e-26	0.608264599311702
766	1.158306618435899e-26	0.6081694569387522
767	1.2120960766616055e-26	0.6081268331556708
768	1.1772398460353076e-26	0.6081542341590803
769	1.2799078651397896e-26	0.6080769785522452
770	1.2799078651397896e-26	0.6080769785522452
771	1.2157242410609401e-26	0.6081253108777036
772	1.316176230288464e-26	0.608050719257311
773	1.4213963667927548e-26	0.6079784110538692
774	1.4236988918720218e-26	0.6079768887759021
775	1.50726900383726e-26	0.6079232284775584
776	1.497546441801604e-26	0.6079293175894271
777	1.5555700409505697e-26	0.6078935440571981
778	1.52505092232899e-26	0.6079121919622962
779	2.180117094538714e-26	0.6075791936569721
780	2.4063443652721893e-26	0.6074859541314814
781	2.5510402621268136e-26	0.6074307715551706
782	2.99802264826308e-26	0.6072793048974346
783	3.3219114212024365e-26	0.6071834013855013
784	3.327252993123153e-26	0.6071818791075341
785	4.2160057468826515e-26	0.6069573431073727
786	4.482588591280389e-26	0.6068991159751275
787	4.489777704650749e-26	0.6068975936971603
788	4.682634282423189e-26	0.6068576339005214
789	1.0948569398332052e-25	0.606059579676219
790	1.2043866476660935e-25	0.6059682429981873
791	1.2295131155861185e-25	0.6059484533846138
792	1.2159196020153894e-25	0.6059591093303842
793	1.1338212258180666e-25	0.6060260895609408
794	1.182584023545776e-25	0.6059857491948101
795	1.264159415148195e-25	0.6059218135201879
796	1.1821144239652827e-25	0.6059861297643019
797	1.1821144239652827e-25	0.6059861297643019
798	1.3379724160753523e-25	0.6058673920828607
799	1.3379724160753523e-25	0.6058673920828607
800	1.3379724160753523e-25	0.6058673920828607
801	1.5778723639370766e-25	0.6057090751742723
802	1.9065201235052925e-25	0.6055271629571924
803	2.0238103551288742e-25	0.6054696969639308
804	2.0238103551288742e-25	0.6054696969639308
805	2.094606297149552e-25	0.6054365874181442
806	2.3285619627277858e-25	0.6053357365028176
807	2.5578499384427676e-25	0.6052451609637695
808	2.6659898143263297e-25	0.6052052011671305
809	3.047007333259725e-25	0.6050761881094107
810	3.2721387966393666e-25	0.6050084467398704
811	3.928655368248024e-25	0.604831481926184
812	4.259810410935731e-25	0.6047542263193488
813	4.442540388146584e-25	0.6047135053837263
814	4.7582797387557e-25	0.6046469057226616
815	4.591415872265539e-25	0.6046815375464152
816	5.273092369435298e-25	0.604549479932761
817	5.118353565092842e-25	0.6045784032141377
818	4.767713969884135e-25	0.6046472862921533
819	4.514692615511558e-25	0.6047001854515134
820	4.186942716418538e-25	0.6047732547939387
821	4.432185642318495e-25	0.6047180722176279
822	4.500542172969447e-25	0.6047032300074477
823	5.096333301070499e-25	0.6045825894785475
824	4.582511759547449e-25	0.604685723810825
825	4.844994679855172e-25	0.6046316829429895
826	5.238082522996478e-25	0.6045559496141215
827	6.276727572086935e-25	0.6043801265089105
828	6.028785851645266e-25	0.6044193251665657
829	4.329025687754044e-25	0.6047409063871358
830	4.525334543614472e-25	0.6046979020345625
831	4.418291643648139e-25	0.6047211167735623
832	3.2568825122054643e-25	0.6050164386991983
833	3.422421012686406e-25	0.6049684869432316
834	3.422421012686406e-25	0.6049684869432316
835	3.5878187344852452e-25	0.6049228186042157
836	3.5457413306114436e-25	0.6049342356889696
837	3.659050042926748e-25	0.6049037901296258
838	4.697192838777728e-25	0.6046628896413171
839	5.779231195622019e-25	0.6044615683801554
840	5.736399165965133e-25	0.6044687992004996
841	5.542085692597023e-25	0.6045022893157779
842	5.638413070882406e-25	0.6044855442581387
843	6.152721971794908e-25	0.6044006772614676
844	6.415739818494563e-25	0.6043599563258452
845	6.358279255864989e-25	0.6043687094241565
846	6.193784349266937e-25	0.604394207580107
847	6.279181475088043e-25	0.6043808876478941
848	6.771468410319844e-25	0.6043074377359768
849	6.771468410319844e-25	0.6043074377359768
850	6.779414826723853e-25	0.6043062960275015
851	7.778748326491218e-25	0.604174618983339
852	7.778748326491218e-25	0.604174618983339
853	9.336834972095812e-25	0.6039965124611771
854	1.1164401177604481e-24	0.6038218310644414
855	9.749584177141245e-25	0.6039542692475874
856	1.2448929662746787e-24	0.6037152716067378
857	1.2812204284173725e-24	0.6036871094643447
858	1.4706340520266145e-24	0.603552007294756
859	1.6054099905216199e-24	0.6034659985896095
860	1.6100864464292174e-24	0.603463144318421
861	1.7171170513046105e-24	0.6033999697827823
862	1.714413833446061e-24	0.603402633769225
863	1.1883157552092774e-24	0.6037630330779585
864	1.3111251951445252e-24	0.6036667489965334
865	1.5104191312735092e-24	0.6035291731252481
866	1.5104191312735092e-24	0.6035291731252481
867	1.5358309230282853e-24	0.6035128086371008
868	1.4200205887250962e-24	0.6035896836744441
869	1.4123225915984317e-24	0.6035950116473293
870	1.271692549854351e-24	0.603697765410115
871	1.3988988982795729e-24	0.6036054773083538
872	1.5062017214912006e-24	0.6035341205286415
873	1.2970491023945968e-24	0.603680639782984
874	1.5381532041091192e-24	0.6035168046167646
875	1.6172859122561252e-24	0.603468662576052
876	2.3244246495002357e-24	0.6031120689622365
877	2.3615449223037176e-24	0.6030964656130727
878	2.604956337815998e-24	0.6029998009621558
879	2.4764655771879e-24	0.6030496555655814
880	2.318145065205459e-24	0.603114732948679
881	1.8673393835778944e-24	0.6033274712945946
882	1.8467188811687715e-24	0.6033394592335863
883	1.924093028686197e-24	0.6032991188674557
884	1.9662576946449876e-24	0.6032778069759149
885	2.2142031830474996e-24	0.6031609721419326
886	2.1409523240068107e-24	0.6031940816877192
887	2.2270812056839407e-24	0.6031552635995556
888	4.475208506036433e-25	0.6047296795871278
889	4.60522184102481e-25	0.6047018980142265
890	4.842287469791237e-25	0.6046531851192762
891	4.842287469791237e-25	0.6046531851192762
892	4.207785899760463e-25	0.6047894289973402
893	4.643311460656373e-25	0.6046939060548987
894	4.643311460656373e-25	0.6046939060548987
895	4.705643066450006e-25	0.6046809666921775
896	4.705643066450006e-25	0.6046809666921775
897	5.775800257109461e-25	0.6044819288479667
898	5.439951695010329e-25	0.6045401559802119
899	4.191299483344355e-25	0.6047932346922582
900	4.1178990150124897e-25	0.6048103603193892
901	3.5705499297864185e-25	0.6049485070449121
902	3.83079426035191e-25	0.6048803851058802
903	3.7859027376752284e-25	0.6048918021906341
904	4.1033725029922747e-25	0.6048137854448153
905	4.161785003004211e-25	0.6048000849431105
906	4.383100751722506e-25	0.6047498497701931
907	4.383100751722506e-25	0.6047498497701931
908	4.20283326714382e-25	0.6047905707058157
909	4.15362318874162e-25	0.6048019877905696
910	4.377943683279218e-25	0.6047509914786685
911	4.169962788787368e-25	0.6047981820956516
912	4.408976778874846e-25	0.6047441412278162
913	5.161751830191445e-25	0.604591152292113
914	5.46129896935041e-25	0.604536350285294
915	4.992638095817172e-25	0.6046235006989159
916	4.992638095817172e-25	0.6046235006989159
917	4.242616994809799e-25	0.6047814370380125
918	4.302993236256036e-25	0.6047677365363077
919	4.4524402177215515e-25	0.6047346269905212
920	4.733405301127578e-25	0.6046752581498005
921	3.154424104803151e-25	0.6050683864348289
922	2.8892556795670454e-25	0.6051532534315
923	2.8892556795670454e-25	0.6051532534315
924	2.8892556795670454e-25	0.6051532534315
925	3.05542887219739e-25	0.6050992125636645
926	3.3462147890304124e-25	0.6050113010110589
927	4.743218202142701e-25	0.604674306726071
928	4.743218202142701e-25	0.604674306726071
929	4.898194077918732e-25	0.6046431000277435
930	5.076058270599619e-25	0.6046084682039898
931	5.099985495290212e-25	0.6046039013700882
932	5.044328302038065e-25	0.6046145573158586
933	5.215720496756284e-25	0.6045831603327851
934	5.1770368430727445e-25	0.6045903911531294
935	5.0270945710532635e-25	0.6046189338650143
936	5.22185456846461e-25	0.6045820186243098
937	5.106520204055528e-25	0.6046037110853424
938	5.110524010996843e-25	0.6046029499463588
939	4.26652646150944e-25	0.6047791536210616
940	3.9303753507825526e-25	0.6048586926448476
941	3.590374118402603e-25	0.6049473653364368
942	3.749007794555922e-25	0.6049055026923389
943	4.176627557413109e-25	0.6048008460820942
944	5.5693697011433755e-25	0.6045215080751137
945	6.512943325823121e-25	0.6043692802783942
946	6.748809568998814e-25	0.6043346484546405
947	6.8954492903822985e-25	0.6043137171325915
948	7.635512429006254e-25	0.604214388495232
949	6.329651567130743e-25	0.6043970618512955
950	6.356940211763357e-25	0.6043928755868857
951	6.644107341982925e-25	0.6043498712343125
952	8.169589439900087e-25	0.6041495013968803
953	8.808321358390284e-25	0.6040760514849631
954	8.46812472322829e-25	0.6041144890036348
955	8.333769701628727e-25	0.6041300923527986
956	8.431869028274924e-25	0.6041186752680446
957	8.431869028274924e-25	0.6041186752680446
958	8.431869028274924e-25	0.6041186752680446
959	8.431869028274924e-25	0.6041186752680446
960	1.1436863271512539e-24	0.6038239241966463
961	1.0940719170844562e-24	0.6038673091187114
962	1.4678501224703135e-24	0.6035815014303705
963	1.5474581514631216e-24	0.6035306954032152
964	1.34992829334861e-24	0.603665607288058
965	1.3644833778771522e-24	0.6036560930507631
966	1.3644833778771522e-24	0.6036560930507631
967	1.3988135097842545e-24	0.603631736603288
968	1.5056214549939194e-24	0.6035605701083215
969	1.5816416758963476e-24	0.603512237782863
970	1.6403459897107294e-24	0.603476464250634
971	3.1401346224095715e-24	0.6028428160467887
972	3.20861094306849e-24	0.602821504155248
973	3.0249323751478377e-24	0.6028797312874932
974	2.349384702297525e-24	0.6031290043046216
975	2.2533622403793594e-24	0.6031701058097358
976	2.1788466959902534e-24	0.6032032153555223
977	2.0905607205957503e-24	0.6032458391386037
978	2.2153795146566125e-24	0.6031897051385634
979	1.9765259540826988e-24	0.6033019731386441
980	1.9765259540826988e-24	0.6033019731386441
981	1.868659645016351e-24	0.603357155714955
982	1.869383200395297e-24	0.6033567751454632
983	1.9895695636113524e-24	0.6032955034572836
984	2.077661237645773e-24	0.603252879674202
985	2.1847649719338333e-24	0.6032034056402682
986	2.045765037341381e-24	0.603268102453874
987	2.2162359573835775e-24	0.6031893245690716
988	2.1932267216669755e-24	0.6031995999453502
989	2.390589889647603e-24	0.603114732948679
990	2.2498942889337298e-24	0.6031744823588915
991	2.3868993491388945e-24	0.6031162552266462
992	2.3868993491388945e-24	0.6031162552266462
993	2.337625989614322e-24	0.6031368059792034
994	2.153736754941339e-24	0.6032174867114648
995	2.2664748911165745e-24	0.6031672515385473
996	1.677184171783107e-24	0.6034671402980849
997	1.8136915868007774e-24	0.6033902652607415
998	1.8136915868007774e-24	0.6033902652607415
999	1.8087820330523425e-24	0.603392929247184

==> data/stats-mannwhitneyu-varghadelaneya-complexity-linevul-ue.dat <==
rank	pvalue	effect_val
1	2.206382402719472e-19	0.5283775447254782
2	1.789568424473837e-42	0.5603803944298327
3	1.4147950379917764e-54	0.5797785922810612
4	6.659679977180023e-60	0.5883705194126595
5	8.471876741323475e-73	0.6051108199331644
6	1.6806559765750473e-77	0.6134785916340931
7	2.0139534186572882e-75	0.6145198297636549
8	2.974724792603259e-76	0.617390846009786
9	1.0835587574696296e-80	0.6234487511802411
10	1.2259678695166135e-82	0.6269223992166357
11	2.43071743621435e-86	0.6321253550237647
12	9.618004123157837e-85	0.6330929529566633
13	1.2450745015918089e-86	0.6362370278131602
14	1.090286880604813e-85	0.636714261955876
15	1.1958832595201774e-85	0.6404147294093828
16	4.177779049485998e-84	0.6404055957415796
17	2.9464676483908033e-82	0.6401441445007138
18	5.988923199353533e-80	0.6412215367319964
19	4.20227776487907e-80	0.642500059939695
20	6.100518438898265e-82	0.6452938205789909
21	9.692551781819948e-72	0.6384515616859381
22	5.647305898111866e-73	0.6404723856873903
23	2.091154278530901e-72	0.6409956687386138
24	2.4001781039394016e-72	0.6417046697018352
25	3.9149769027021884e-70	0.6410514221691623
26	2.7580488077815428e-70	0.6420378582919052
27	2.016063241628192e-71	0.644464559656361
28	2.12358419993693e-67	0.6414578703864036
29	6.5552483107574725e-65	0.6397260889139726
30	7.082453794852297e-68	0.6439049322186706
31	6.141812167332525e-68	0.6444057616698781
32	3.2348311193864786e-68	0.6450441669923708
33	1.0171215794437029e-69	0.6471076147769045
34	1.9165151256803142e-69	0.6471401534684533
35	4.009413857334675e-69	0.6470716509599295
36	9.48914744187657e-70	0.6485425520457323
37	2.4024535913760993e-68	0.6480293540860415
38	8.779995643642866e-68	0.6481844361539495
39	9.768935860247666e-69	0.6501928916469183
40	1.6636395145833616e-70	0.6526751561571768
41	1.4877681190330122e-69	0.6527647802724954
42	3.5644764669439875e-72	0.6573803270690326
43	1.4680635712892966e-74	0.6608528333969519
44	1.9229204780246714e-73	0.6604473366034401
45	1.2688535817124428e-74	0.6620658986520609
46	4.424346483099208e-75	0.6630586141714184
47	3.6109147699033153e-75	0.6634875159886757
48	2.552204807810516e-74	0.6627547294322169
49	7.403136397106593e-72	0.6604916729492347
50	1.8977324295638573e-72	0.6613074236549057
51	2.074940146898896e-71	0.6606288682510282
52	3.1814625921795235e-71	0.6605493292272422
53	7.013462991340145e-70	0.6592194291381509
54	5.229166665436282e-71	0.6609959275258682
55	1.7147344058371857e-70	0.6604269761356288
56	1.2822926561719596e-70	0.660801646800305
57	2.6583943059801106e-72	0.6633084580427844
58	9.738046636607254e-72	0.6628441632627897
59	3.537734752341659e-75	0.6674132805813275
60	1.4037353780746139e-75	0.6683116148667189
61	5.173430433092869e-76	0.6694236389217553
62	2.5353664434176902e-76	0.6699598613357
63	2.742149030180147e-78	0.6725250899951706
64	1.055620859493821e-77	0.6720432890185531
65	2.563269257892212e-78	0.6730380976701156
66	2.4112869096533183e-78	0.6735674698332078
67	4.0884305904475817e-78	0.6734515864229551
68	2.796816865697968e-78	0.673782872165566
69	2.8253845476431377e-78	0.6739491810334821
70	6.458380476610297e-78	0.6738498523961226
71	3.757569274137549e-79	0.6753968673802853
72	1.106697768839952e-78	0.6752511092649263
73	1.0182691743089734e-78	0.6754018147836786
74	2.4988781631239278e-79	0.6763960525810033
75	3.464905026442644e-79	0.6764223118759374
76	1.6696437200385036e-78	0.675826720621272
77	1.4014197832650084e-81	0.6797473475257845
78	1.0287441472914033e-81	0.6800561796683794
79	2.3270004945570567e-82	0.6809916194792212
80	1.1080376015822512e-81	0.6803566392821546
81	4.618985193872178e-81	0.6797311733223831
82	8.700050349987991e-82	0.6807052409366424
83	3.362782740973672e-83	0.6824745085040156
84	3.359163587488886e-82	0.6816496241305414
85	3.769194831874759e-82	0.68166732061191
86	1.1800995605581407e-86	0.6873201095583453
87	1.3068146357047446e-89	0.6911722339543339
88	1.7080489545706354e-89	0.6911415981102441
89	2.366231148034892e-89	0.6910826098390153
90	4.113991712071007e-89	0.6908911833846405
91	4.5790143176109484e-89	0.6908875679744684
92	1.3820047819508492e-89	0.6916449012631483
93	2.034474702259378e-87	0.6895359754243445
94	2.6389501280162186e-87	0.6896364457701794
95	8.19498896022889e-87	0.6891561670715292
96	7.2738308721232485e-87	0.689236086664807
97	3.986702779105083e-85	0.6874428432194505
98	4.3486447260522546e-85	0.6874221021821474
99	4.662657328251919e-82	0.6844806805800336
100	4.277754300930637e-81	0.6837939429320824
101	6.1662513298813555e-80	0.6827761098262662
102	7.584606638488314e-79	0.6816286928084925
103	9.425505237786074e-79	0.6816115671813615
104	4.2664285764583893e-78	0.6809840080893851
105	9.424960218453337e-77	0.6795266172205412
106	1.2698710347303306e-76	0.6794434627865831
107	3.4735275498342786e-76	0.6790252169150961
108	1.62762968871147e-76	0.6795100624476479
109	2.020202982267878e-76	0.6794676289493123
110	1.7107877111165575e-76	0.6795896014714339
111	2.67777679560838e-75	0.6783015640264405
112	1.4589717436164737e-75	0.6789597589625067
113	1.86296157212171e-75	0.6788640457353192
114	1.1643291813530157e-74	0.6779270836465103
115	1.2365995660446106e-74	0.6778951158091993
116	1.9986075132169778e-74	0.6776728632259886
117	1.9487303593381717e-75	0.6791509951321356
118	9.264403511286878e-76	0.679719946522375
119	3.1970777237917893e-75	0.67912759010839
120	2.197725371255658e-75	0.679326247383109
121	2.3247811606296576e-76	0.6806382607060858
122	9.332983275408792e-76	0.6799669361225525
123	4.863466958128383e-75	0.6791530882643405
124	3.4815021164545153e-74	0.6782094662094251
125	1.1292520295698055e-73	0.6776235794768006
126	2.1872050088462017e-73	0.6772681275714605
127	4.074135810279333e-73	0.6769478783441116
128	3.0358643221566735e-72	0.6758761946552059
129	2.6452345077166704e-72	0.6760535400383842
130	3.798714344713665e-71	0.6747306804848912
131	4.037589280097593e-71	0.6747257330814977
132	1.6590265715007297e-70	0.6739921853860554
133	9.584717285028064e-70	0.6731077418871148
134	1.490248668824358e-69	0.6729321090666496
135	5.048962050490593e-69	0.6723355663882546
136	7.547850279710714e-69	0.672124921174544
137	6.941311967553823e-69	0.672212071588166
138	1.505482717393181e-68	0.6718063845099083
139	5.2206984634101654e-68	0.6711624609297846
140	9.057060778795462e-68	0.6708526773634602
141	2.329152286787035e-67	0.6703465199393677
142	2.652674300500464e-67	0.670338337695294
143	2.7577816793048525e-67	0.6703423336749579
144	8.832216751064057e-67	0.669734564196555
145	3.5929043043701056e-66	0.6689871257146619
146	3.814154214607469e-68	0.6716629098115001
147	1.104321863034231e-68	0.672459822327327
148	2.7371239770710054e-68	0.6720377707609221
149	1.782897236374481e-68	0.6723281452831646
150	3.5830576203819176e-68	0.6719479563608575
151	4.708361436034373e-68	0.6718063845099083
152	5.087938305299102e-68	0.6717993439743101
153	6.504696068679606e-68	0.6717093392894996
154	1.0045669967527837e-67	0.6715120140080019
155	8.845704719925969e-67	0.6703370057020727
156	6.583672337968398e-67	0.6705640154039307
157	5.144920655542669e-67	0.6707160529159044
158	2.5451116196768454e-66	0.669815815783054
159	3.387333193216458e-65	0.6684318748261273
160	5.371665067375012e-65	0.6681654761818681
161	1.5310850305923518e-64	0.6675813020119568
162	7.853299648001751e-64	0.6666854414282621
163	1.1869136249941096e-63	0.666477269916248
164	1.1365974220409317e-62	0.6652805691492863
165	8.567776139086056e-63	0.6654579145324646
166	9.201757605843996e-63	0.6654265175493912
167	3.063591982465265e-62	0.6647582375217924
168	2.4384870236625922e-62	0.664893339691381
169	1.0155666064764685e-61	0.6640888157857181
170	8.91298528943463e-62	0.664166451962045
171	3.5504959618827302e-62	0.6648474810676193
172	3.124673937026706e-62	0.6649742107083882
173	3.556191545795325e-62	0.6649479514134541
174	5.648808380076352e-62	0.6646830750471621
175	7.383007614133107e-62	0.6645238067148442
176	7.182759154351729e-62	0.6645401712029916
177	8.437436264261838e-61	0.663146335439278
178	1.8378828129304949e-60	0.6626974537237013
179	7.339166215067664e-61	0.6632690691003832
180	4.051797147932599e-61	0.6636351769514938
181	4.099676776467627e-61	0.6636378409379363
182	1.2946843779019563e-60	0.6629568118323622
183	4.891314942322235e-60	0.6621930088623218
184	1.889295315908997e-59	0.6613922906515768
185	1.4737843775106882e-59	0.66155270069237
186	1.813803061263438e-59	0.6614547040482319
187	5.127489109885483e-59	0.6608400843189766
188	8.31646018724086e-59	0.660563029728947
189	1.3710126256822482e-58	0.660275319193147
190	2.2433933163881408e-58	0.6599731470166587
191	5.301517913466189e-59	0.6609026880003775
192	7.76792553756585e-59	0.6606964193358225
193	7.600681984680706e-59	0.6607097392680354
194	9.07867386523895e-59	0.6606100300611841
195	4.192747858311461e-58	0.6596882907520472
196	1.4775346255543223e-57	0.6589193500938675
197	1.7412242642861988e-57	0.6588354345209257
198	3.603174240579751e-57	0.6584107189680782
199	2.2067890442591753e-57	0.6587326807581401
200	9.050416028121614e-58	0.6593109561009285
201	1.4309495044688508e-57	0.6590449380261612
202	1.3227100055998665e-57	0.6590936509211114
203	1.3963924023958918e-57	0.6590774767177099
204	4.709754598383946e-58	0.6597666880673577
205	3.8352394375517614e-58	0.659936612345446
206	7.929670540980376e-58	0.6595137996400574
207	1.71764869710255e-57	0.6590436060329399
208	3.7105013730171554e-57	0.6585736027105682
209	4.352559904303978e-57	0.6584742740732086
210	3.288588636365531e-57	0.658657137714018
211	3.5110897789237194e-57	0.6586164167783956
212	3.2439449662935575e-57	0.6586740730564031
213	7.298208809813948e-58	0.6596076100197859
214	4.669516048234549e-58	0.65988352290134
215	4.109948553454526e-58	0.6599623007861424
216	1.9137764365122653e-58	0.6604501908746286
217	2.9075337770899345e-58	0.6602011081422462
218	2.7079566382043637e-58	0.6602952990914664
219	1.2769039495914104e-57	0.659336644541625
220	3.728444535465073e-57	0.658687392988616
221	2.5283790930253306e-57	0.6589290546159083
222	3.7931885955127073e-57	0.658693101530993
223	4.698826863863161e-57	0.6585678941681912
224	3.952958984629621e-57	0.6586755953343703
225	5.370421340959222e-57	0.6585009139376345
226	2.1142614752432093e-57	0.6591138211041767
227	3.6355941646367693e-57	0.6588167866158277
228	7.403851276740444e-57	0.6583810345477179
229	4.0039437471782345e-57	0.6587646485954513
230	5.157969097171236e-57	0.6586067122563546
231	8.167268453182473e-57	0.6583435484527758
232	1.8224530161101762e-56	0.6578410064388552
233	2.2323027029496725e-56	0.6577294995777582
234	6.769822507724638e-56	0.6570705435027083
235	9.306199922439435e-56	0.6568852061602022
236	1.0580951775844323e-55	0.6568271693127029
237	1.8559087685067183e-55	0.6564717174073628
238	6.0801834820570124e-55	0.6557712792577068
239	4.9376609653102425e-55	0.6559037174408529
240	1.1266701282529334e-54	0.6553781509726786
241	2.0815924247980765e-54	0.6550008163215599
242	1.9672188285204928e-54	0.6550369704232808
243	1.395277706823182e-54	0.6552565590200488
244	3.424515611908546e-54	0.6547041624027027
245	4.055760711600857e-54	0.6546103520229742
246	2.227259606819144e-54	0.6550091888503795
247	2.0918537186132424e-54	0.6550493389317642
248	1.4395861222655906e-54	0.655288336572614
249	2.294723378143018e-54	0.6550192739419122
250	4.915811363918571e-54	0.6545306227144423
251	1.0910305412797322e-53	0.6540176150394974
252	1.2533336642853506e-53	0.6539354120292689
253	7.308493862674192e-54	0.6542828719752812
254	7.568984715647728e-54	0.6542819205515518
255	4.8877692443739176e-54	0.6545631614059911
256	2.876281788822734e-54	0.6549178521723478
257	2.5570440580928063e-54	0.6550004357520681
258	2.5578034800537132e-54	0.6550002454673223
259	2.947340301014631e-54	0.6549165201791265
260	3.21546333299449e-54	0.6548678072841762
261	3.5557081580955164e-55	0.6563524088716838
262	5.603526714961964e-55	0.6560627954884248
263	2.59368978028066e-55	0.6565529689938618
264	1.1537727723221676e-54	0.6556297074067576
265	1.2543192792722867e-54	0.6555901281796106
266	1.0276432625197394e-54	0.6557244692102155
267	1.392999956029874e-54	0.655543698701611
268	1.891245947818238e-54	0.6553547459489328
269	1.9138445994276185e-54	0.6553471345590969
270	1.7177252833966516e-54	0.6554163982066044
271	2.483327011304716e-54	0.6551937650539019
272	5.0218697593566444e-54	0.6547616283959643
273	4.1722187757472046e-54	0.6548875968977497
274	4.231903286479021e-54	0.6548784632299466
275	4.5865344910985843e-54	0.6548267057790619
276	4.373648645974748e-54	0.6548640015892582
277	5.1340589537311447e-54	0.6547608672569807
278	5.313830419682796e-54	0.6547521141586693
279	9.265275127818857e-54	0.6544004679482471
280	2.5731930885908076e-54	0.655244951650549
281	1.0099528772182397e-54	0.6558641382137058
282	1.1446158742078127e-54	0.6557906883017885
283	8.203776033750596e-55	0.6560300665121301
284	1.556099074783319e-54	0.6556464524643968
285	1.9153702024339904e-54	0.6555132531422672
286	3.9640282970622674e-54	0.6550653228504199
287	7.053943320696659e-54	0.6547068263891452
288	7.597129289488879e-54	0.6546653443145392
289	2.683298780500213e-53	0.6538615815478599
290	7.577038661180431e-53	0.6532241276490967
291	8.629364159625386e-53	0.6531455400490402
292	1.0465649757000872e-52	0.6530258509438694
293	7.5142352841359325e-53	0.65324810352708
294	1.1597694459015796e-52	0.6529649598251817
295	1.4058009547806149e-52	0.6528515501166255
296	2.065652239622105e-52	0.6526241598452757
297	2.333747620759579e-52	0.6525442402519979
298	4.493948176420104e-52	0.652114387011011
299	1.3555120304512536e-51	0.6513933981087979
300	2.3633754783188513e-51	0.6510379462034578
301	2.1060858707643738e-51	0.6511201492136863
302	2.662409607173393e-51	0.6509709659729012
303	2.5166917366771296e-51	0.6510200594373432
304	1.0657380174213522e-51	0.6516055656004759
305	9.321864808209043e-52	0.6516938577225733
306	8.988907391344018e-52	0.6517178336005566
307	1.5182131061013058e-51	0.6513836935867571
308	2.9011699534008153e-51	0.6509610711661145
309	4.61833258640892e-51	0.6506585184201342
310	6.261382677390718e-51	0.650467853104743
311	6.833200611574262e-51	0.6504212333419976
312	5.350117965513215e-51	0.6505896353421187
313	4.390511006028728e-51	0.6507209318167892
314	6.254517568484526e-51	0.6505142825827425
315	5.21811538793199e-51	0.6506516681692819
316	8.398470407367338e-51	0.6503350343521052
317	8.331551152471526e-51	0.6503403623249904
318	7.071934424251577e-51	0.6504551040267678
319	6.62525947364702e-51	0.6505097157488409
320	5.021432616872131e-51	0.6506996199252486
321	7.200716167057904e-51	0.6504598611454152
322	4.764370672642662e-50	0.6492133057750279
323	7.459025712037718e-50	0.6489284495104164
324	5.320756982570663e-50	0.6491609774699055
325	1.0697737007043832e-50	0.6502619650096798
326	6.740848553570092e-51	0.6505751737014303
327	8.081567997165412e-51	0.6504705170911855
328	9.429162185685591e-51	0.6503784192741703
329	9.931715753526093e-51	0.650354443396187
330	8.880570718519435e-51	0.6504343629894647
331	1.3450239510295004e-50	0.6501573083994351
332	1.4156983019700808e-50	0.6501283851180584
333	3.326973422134278e-50	0.6495563891718846
334	9.233834611549553e-50	0.6488858257273349
335	1.356040172741588e-49	0.6486266579034199
336	3.4662139342968095e-49	0.6480021433673778
337	3.4045004213851295e-49	0.6480143215911154
338	3.707721378951152e-49	0.647956475028362
339	4.0364895983467984e-49	0.6479142318147723
340	8.983615063596084e-49	0.6473755356991309
341	7.362178823868847e-49	0.6475110184382113
342	6.599349220263106e-49	0.647585419773858
343	5.674671461654216e-49	0.6476931209400371
344	2.6503944707217613e-48	0.6466720529935406
345	2.416692890018075e-48	0.6467352275291792
346	1.9003726487830692e-48	0.6469095283564231
347	1.8982576675387045e-48	0.6469102894954067
348	8.380527076053803e-48	0.6459259465048688
349	1.3927541122716133e-47	0.6455902842131022
350	2.7543675757535695e-47	0.6451237060161568
351	3.4388482561162786e-47	0.6449699559414699
352	1.7917751833596206e-47	0.6454353924299401
353	4.122543843229473e-47	0.6448584490803728
354	4.374127167954394e-47	0.6448173475752585
355	6.911118541219948e-47	0.6444995720496065
356	6.272980806116715e-47	0.6445669328496548
357	9.6966281585397e-47	0.6442685663680845
358	1.0467219596170266e-46	0.6442152866392327
359	1.4077516213291309e-46	0.6440086374051859
360	1.4325327216522068e-46	0.6439964591814483
361	1.343979127649103e-46	0.6440409858119888
362	8.863657336378197e-47	0.6443404940020345
363	9.280022696515535e-47	0.6443178501172725
364	7.62649898852733e-47	0.6444544745648283
365	8.913546939062574e-47	0.6443690367139194
366	3.469624102483526e-47	0.645024757948289
367	7.169296010398791e-47	0.6445343941581061
368	1.2911770960098802e-46	0.6441380310323975
369	1.6063050081107291e-46	0.6439945563339893
370	1.6317011112552066e-46	0.6439880866526287
371	1.744989676309297e-46	0.6439456531542931
372	1.211567246471348e-46	0.6442093878121098
373	1.843059783060028e-46	0.6439163493034246
374	2.9510511937764744e-46	0.6436000960557398
375	2.8978543109780744e-46	0.643612845133715
376	1.6159587051389446e-46	0.6440215767679071
377	2.4171430258286954e-46	0.6437487084422873
378	2.2049794145567887e-46	0.6438130246864012
379	1.1153552437642884e-46	0.6442936839545432
380	6.673428654298681e-47	0.6446559861107358
381	1.8331144698228392e-47	0.6455788671283482
382	1.78176257618228e-47	0.6456072195554872
383	7.950274832907971e-48	0.6461731263897922
384	1.1447717739126796e-47	0.6459259465048688
385	7.651055946880483e-48	0.6462125153321934
386	2.458872537255444e-47	0.6454312061655303
387	1.9500557218772884e-47	0.6455918064910694
388	2.3871058771691747e-47	0.6454559431824971
389	4.814975035392731e-47	0.6449855592906337
390	2.2270728538255756e-47	0.6455331987893324
391	1.7477706227895968e-47	0.6457010299352157
392	2.0838587231397451e-47	0.64557924769784
393	3.8198737361675173e-47	0.6451670909382218
394	1.2437075849131769e-46	0.6443446802664443
395	1.0243783433396015e-46	0.6444801630055247
396	3.793967130407854e-46	0.6435633710997811
397	6.8282722373655186e-46	0.6431580645910153
398	1.1842564653266106e-44	0.6411536050777104
399	1.161147138084502e-44	0.641167686148907
400	6.466250604999532e-45	0.64160096451532
401	1.1333083125526702e-44	0.6412006054099475
402	6.285590742142145e-44	0.639982783036191
403	5.990698546989397e-44	0.6400212205548628
404	6.875650559552496e-44	0.6399256976124212
405	1.0023756690589071e-43	0.639653590425785
406	1.0493727075271732e-43	0.6396204808799985
407	1.3767557393050178e-43	0.6394241070222302
408	2.5527435274803704e-43	0.6389765572998747
409	3.5432273760632927e-43	0.6387383207980085
410	3.878890106740999e-43	0.6386724822759273
411	5.459340767017461e-43	0.6384235898282908
412	5.972191632586151e-43	0.6383581318757015
413	6.418093487267492e-43	0.6383056132858331
414	7.38081284134243e-43	0.6382036206620311
415	5.21414347490559e-43	0.6384570799435692
416	5.154575703001404e-43	0.6384654524723887
417	4.419078372905092e-43	0.6385813358826415
418	3.9286232582686095e-43	0.6386669640182963
419	3.1032361701293102e-43	0.6388422162692696
420	4.001889653878077e-43	0.6386572594962554
421	4.646741847552098e-43	0.6385522223165189
422	5.84402554417135e-43	0.6383851523096191
423	3.93713475439376e-43	0.6386728628454191
424	2.8335103386559762e-43	0.6389194718761049
425	2.2724232797611237e-43	0.6390871127372423
426	1.8287224120806237e-43	0.639244668506847
427	1.7143458402566269e-43	0.6392914785543383
428	1.8872394692510712e-43	0.639221834337339
429	1.4452627294479306e-43	0.639415163639173
430	1.4798539697882054e-43	0.639398038012042
431	1.726119432810785e-43	0.6392865311509449
432	2.13407649547383e-43	0.6391363964864303
433	2.1337234072980777e-43	0.6391402021813481
434	2.5715807640725106e-43	0.6390047194422678
435	5.427172170606331e-43	0.6384612662079789
436	5.010481417844049e-43	0.6385194933402242
437	6.4134223593494224e-43	0.6383394839706032
438	7.302521807900503e-43	0.6382447221671453
439	4.955837003518038e-43	0.638527485299552
440	3.619330026425759e-43	0.6387636286692132
441	2.9473676779076948e-43	0.6389166176049164
442	3.803039254300607e-43	0.6387385110827545
443	4.239828938973373e-43	0.6386665834488044
444	4.6095053953592195e-43	0.6386056923301167
445	7.532768578550402e-43	0.63825100156376
446	6.422217824251329e-43	0.6383674558282505
447	7.904207090493682e-43	0.6382194142959408
448	1.040431362305433e-42	0.6380184736042709
449	8.273633703743604e-43	0.6381931550010066
450	7.98161147423741e-43	0.6382194142959408
451	8.382041499789311e-43	0.6381836407637116
452	8.382041499789311e-43	0.6381836407637116
453	1.0540404864372708e-42	0.6380196153127463
454	8.744507234356076e-43	0.6381562397603021
455	1.0736975205679061e-42	0.6380131456313858
456	1.0075496845547368e-42	0.6380631905195573
457	8.43286951062618e-43	0.6381933452857524
458	7.442056824028647e-43	0.6382846819637842
459	7.138236972988553e-43	0.6383151275231281
460	8.704954376381786e-43	0.6381701305467528
461	8.704954376381786e-43	0.6381701305467528
462	7.646402939496091e-43	0.6382648923502107
463	6.886123403171101e-43	0.6383413868180623
464	5.773456035197611e-43	0.6384700193062903
465	6.465984736583543e-43	0.6383908608519961
466	5.070609890297902e-43	0.6385682062351744
467	8.702254805265135e-43	0.6381773613670969
468	6.775357308380226e-43	0.6383706906689308
469	7.175052927713357e-43	0.6383288280248329
470	8.503070686375201e-43	0.6382081874959327
471	1.0994452957354327e-42	0.638020186166984
472	1.2097677585705667e-42	0.637950161380493
473	1.3933287017055749e-42	0.6378466464787237
474	1.7151972441897678e-42	0.6376976535226844
475	1.6686931562450263e-42	0.6377178237057497
476	2.342359193479306e-42	0.637479016349646
477	3.0270430511240495e-42	0.6373005292579923
478	7.674258790593846e-42	0.636613981894787
479	5.212808198570047e-40	0.6334860812416917
480	5.9580419686091364e-40	0.6333848497568731
481	6.74915800673594e-40	0.6332935130788414
482	7.386965753167919e-40	0.6332250105703177
483	7.559357406095614e-40	0.6332075043736949
484	1.0014678269328079e-39	0.6329970494447301
485	1.2068494266521937e-39	0.6328583318649694
486	7.96378286214606e-40	0.6331774393838427
487	7.494157847777903e-40	0.6332267231330307
488	6.798438224334018e-40	0.63330378845512
489	5.983949134929491e-40	0.6334036879467172
490	6.500643292718686e-40	0.6333408939805705
491	7.39143518055466e-40	0.6332434681906699
492	7.0157819379829264e-40	0.6332830474178169
493	9.741672280988646e-40	0.6330337744006886
494	1.0464576015591998e-39	0.6329793529633614
495	2.0406859668015757e-39	0.6324705315528263
496	2.2090073928380556e-39	0.6324100210036303
497	1.895494550246776e-39	0.6325268558376125
498	2.0859458964189222e-39	0.6324537864951871
499	2.0590821534604852e-39	0.632463681301974
500	2.6258093957190198e-39	0.632277963389976
501	2.8111228578034205e-39	0.6322258253695996
502	2.8041365015887977e-39	0.6322277282170585
503	7.67887486395703e-39	0.6314551721487067
504	8.385687227464627e-39	0.6313874307791666
505	9.479509481372887e-39	0.6312930495452005
506	1.2751915915579953e-38	0.6310675621213095
507	1.9615846085155464e-38	0.6307410334973461
508	2.067998116334254e-38	0.6307092559447809
509	2.3442566988232662e-38	0.6306122107243721
510	2.400699512630387e-38	0.6305967976599542
511	2.719760943129298e-38	0.6305001330090374
512	2.743070892586555e-38	0.6304965175988653
513	3.6253089783591956e-38	0.630283208398712
514	3.398095196026736e-38	0.6303334435716295
515	3.189734676924627e-38	0.6303825370360715
516	3.0729789241689493e-38	0.6304114603174482
517	2.6456368805646036e-38	0.6305275340124469
518	2.8576662114383625e-38	0.6304677846022345
519	2.552450651507848e-38	0.6305553155853483
520	2.635696503337658e-38	0.6305334328395698
521	2.0951501322623042e-38	0.6307111587922398
522	1.7140307634603425e-38	0.6308664311448938
523	2.3506001274485455e-38	0.6306221055311589
524	2.3610205133320786e-38	0.6306186804057328
525	4.042623303016277e-38	0.6302015762427211
526	7.435253416458238e-38	0.6297273866559396
527	7.765359787703033e-38	0.6296935159711696
528	5.865275823753956e-37	0.6281130108717287
529	6.329396283394123e-37	0.6280528808920245
530	5.862448806774787e-37	0.6281133914412205
531	5.403628993281751e-37	0.6281777076853345
532	6.709737341704265e-37	0.6280096862547053
533	7.108944903881764e-37	0.6279640179156893
534	6.896503271282555e-37	0.6279879937936728
535	6.523283433706172e-37	0.6280319495699755
536	6.874947160703226e-37	0.6279904674953694
537	7.504941397687017e-37	0.6279240581190505
538	6.865339569696653e-37	0.6279944634750333
539	7.34411226877647e-37	0.6279411837461815
540	6.596524299364056e-37	0.6280289050140411
541	7.429712367322957e-37	0.6279349043495668
542	7.490761238292717e-37	0.6279284346682061
543	5.405774975553055e-37	0.6281860802141541
544	5.664653101685455e-37	0.6281491649734496
545	4.2407821268121434e-37	0.6283832152109059
546	4.714989085293422e-37	0.6283025344786446
547	4.710439580245852e-37	0.6283032956176281
548	5.552758224283384e-37	0.6281735214209248
549	5.293870958087602e-37	0.6282111978006129
550	6.7397726298942025e-37	0.6280205324852215
551	5.4139411126301374e-37	0.6281963555904326
552	5.014294346334268e-37	0.6282568661396286
553	1.873677938825207e-37	0.6290480701130786
554	2.041694507057903e-37	0.6289807093130302
555	2.343108670236029e-37	0.6288726275773593
556	4.674668548174429e-37	0.6283291743430705
557	4.177552375827656e-37	0.6284178470346596
558	4.791473170372972e-37	0.6283097652989887
559	4.196519831792774e-37	0.628417085895676
560	3.3020522363279827e-37	0.6286058483636083
561	3.1340010786169797e-37	0.6286469498687226
562	3.5401932563959595e-37	0.6285510463567893
563	4.804690459463831e-37	0.6283131904244149
564	3.871955762829257e-37	0.628483304987249
565	3.6626997539227173e-37	0.628527070478806
566	3.1044190650136503e-37	0.6286572252450011
567	2.9222075478254156e-37	0.628704796431476
568	2.412273930310508e-37	0.6288555019502283
569	1.683933997835472e-37	0.6291375039436513
570	1.6913093840127221e-37	0.6291340788182251
571	2.084767441228905e-37	0.6289700533672599
572	2.0817364715316552e-37	0.6289711950757353
573	2.141119096312714e-37	0.6289491220452109
574	2.3356032789951808e-37	0.6288836640926214
575	2.715352613871158e-37	0.628765306980672
576	2.0414275295207023e-37	0.6289921263977842
577	2.313439656965095e-37	0.6288939394689
578	2.486639568314888e-37	0.628837234614622
579	4.276897468325044e-37	0.6284187984583891
580	4.475449167578174e-37	0.6283830249261599
581	4.3204811392641e-37	0.6284108064990613
582	4.692208175547588e-37	0.6283457291159638
583	4.976683675731835e-37	0.6282992996379643
584	4.671874116080394e-37	0.6283491542413899
585	6.863340963593026e-37	0.6280454597869344
586	6.863340963593026e-37	0.6280454597869344
587	6.863340963593026e-37	0.6280454597869344
588	8.850926951941662e-37	0.6278469927969612
589	9.803204442563352e-37	0.6277687857663965
590	8.769033475148477e-37	0.6278570778884939
591	8.986649564531995e-37	0.6278376688444122
592	9.433579316527903e-37	0.6277992313257404
593	8.848469077916463e-37	0.6278553653257808
594	8.52284128113368e-37	0.6278850497461411
595	1.0304520073451595e-36	0.6277373887833231
596	9.492005132659234e-37	0.6278024661664208
597	8.457944043376402e-37	0.6278938028444525
598	6.583140402879054e-37	0.6280974075225649
599	6.583140402879054e-37	0.6280974075225649
600	6.285735612917345e-37	0.6281339421937776
601	7.0387076525128075e-37	0.6280445083632049
602	5.847809191085421e-37	0.6281963555904326
603	5.651126427906965e-37	0.6282233760243503
604	7.3328517248016945e-37	0.6280201519157298
605	6.4361824940014015e-37	0.6281232862480073
606	5.124562014838673e-37	0.6283059596040708
607	5.842344652377116e-37	0.628205108688744
608	5.842344652377116e-37	0.628205108688744
609	4.917543842211141e-37	0.6283411622820622
610	5.360816941844566e-37	0.6282730403430301
611	6.035488762559111e-37	0.6281794202480475
612	6.1647635882395715e-37	0.6281626751904085
613	6.735682814655439e-37	0.62809531439036
614	6.090832146284932e-37	0.628174853414146
615	9.777154818171461e-37	0.6278003730342159
616	9.21143934496811e-37	0.6278502276376415
617	1.374261000140444e-36	0.6275381606543664
618	1.257033932455654e-36	0.627608946579841
619	1.2432466603408992e-36	0.6276176996781524
620	1.2642875337910853e-36	0.6276043797459394
621	1.5647649735535692e-36	0.6274350263220889
622	1.383512105709551e-36	0.6275328326814812
623	8.300292682863533e-37	0.6279379489055011
624	9.364308353327017e-37	0.6278424259630596
625	9.093873353578795e-37	0.6278656407020594
626	8.671396907314086e-37	0.6279033170817474
627	1.0872415849650715e-36	0.6277240688511102
628	1.2724976396322459e-36	0.6275992420578002
629	1.234040189630587e-36	0.6276235985052753
630	1.4740698863017064e-36	0.6274850712102604
631	1.9244084214502976e-36	0.6272730940033284
632	2.06058635672358e-36	0.6272186725660012
633	2.3165157841918588e-36	0.6271254330405105
634	2.257521508998071e-36	0.6271459837930676
635	2.257521508998071e-36	0.6271459837930676
636	2.2999764902817565e-36	0.6271311415828875
637	2.5657610065803926e-36	0.6270439911692656
638	2.3143037342840167e-36	0.6271261941794941
639	1.9431798709818352e-36	0.6272679563151892
640	1.9339098570645494e-36	0.6272717620101071
641	2.2624497860419653e-36	0.6271494089184938
642	2.1231434389865852e-36	0.6272000246609031
643	2.0851857787955672e-36	0.6272169600032881
644	1.9992896757668755e-36	0.6272504501185664
645	2.0871799990603685e-36	0.6272161988643046
646	2.324066873752563e-36	0.6271305707286497
647	3.404441398755362e-36	0.6268285888369073
648	3.132561206729614e-36	0.6269001359013655
649	3.263643815876697e-36	0.6268674069250708
650	3.135549379532576e-36	0.6268993747623819
651	3.388853938470573e-36	0.6268373419352187
652	3.702822541365159e-36	0.6267665560097441
653	5.1119760413301605e-36	0.6265161412841405
654	6.29278686398977e-36	0.6263521158331751
655	8.060397985147041e-36	0.626153458558456
656	9.357384396406817e-36	0.6260335791685394
657	9.357384396406817e-36	0.6260335791685394
658	9.459830799252331e-36	0.626024826070228
659	1.1907991684882416e-35	0.6258421527141645
660	1.5026939134327847e-35	0.6256571959411503
661	1.7645215169588266e-35	0.6255300857308894
662	1.9734782455265315e-35	0.6254421741782838
663	2.2295133048610275e-35	0.625343606679908
664	2.3919596911274655e-35	0.6252891852425807
665	2.6570124607344966e-35	0.6252066016628604
666	2.3389685884761212e-35	0.6253097359951378
667	2.3389685884761212e-35	0.6253097359951378
668	2.3688791050034897e-35	0.6252994606188593
669	2.9879555562362577e-35	0.6251164066933039
670	2.947513713337031e-35	0.6251274432085662
671	2.6330373743822155e-35	0.6252187798865979
672	4.916649755565003e-35	0.624717189296407
673	5.819127329931371e-35	0.6245801842793594
674	4.5084534262202935e-35	0.6247875946523898
675	5.057402152605004e-35	0.6246966385438498
676	5.057402152605004e-35	0.6246966385438498
677	4.749744600702927e-35	0.6247476348557508
678	6.650328022526995e-35	0.6244762888080982
679	4.158313222102363e-35	0.6248580000083725
680	4.2231492683171544e-35	0.6248454412151432
681	5.269358790087338e-35	0.6246703792489157
682	5.452522426196338e-35	0.6246425976760144
683	6.100984111782889e-35	0.6245535444149334
684	6.634063489040053e-35	0.6244877058928522
685	6.538625122979815e-35	0.6244995035470979
686	5.790041983185017e-35	0.6245984516149656
687	6.245798691333368e-35	0.6245367993572942
688	6.499009714530351e-35	0.6245044509504913
689	6.977497156505454e-35	0.6244466043877379
690	9.234134128735464e-35	0.6242228295265602
691	9.843294042526706e-35	0.6241706915061837
692	1.03515112241774e-34	0.6241295900010694
693	8.933327022360103e-35	0.6242498499604778
694	7.869831550097325e-34	0.6224802018236129
695	9.196565555367306e-34	0.622351188765893
696	1.1673679142227725e-33	0.6221578594640592
697	1.2718611064088975e-33	0.6220866929690928
698	1.4489645036709476e-33	0.6219827974978317
699	1.6341382431908018e-33	0.6218849911384394
700	1.4270767222474065e-33	0.6219976397080118
701	1.936381111336327e-33	0.6217502695383426
702	1.936381111336327e-33	0.6217502695383426
703	1.936381111336327e-33	0.6217502695383426
704	2.0445761250911026e-33	0.6217049817688185
705	3.0161924799915753e-32	0.6194988204248602
706	3.5189383118554634e-32	0.6193717102145994
707	9.005811114291669e-32	0.6185797451021657
708	1.3094332398371192e-31	0.6182627307154973
709	1.376717935810752e-31	0.618219726362924
710	1.362146090835194e-31	0.6182288600307272
711	1.9814451773039632e-31	0.6179141290610095
712	1.8682563451056548e-31	0.6179647448034187
713	1.6867165436497299e-31	0.6180526563560242
714	2.064611575798401e-31	0.6178787360982722
715	2.0580507855483897e-31	0.6178833029321738
716	2.6748075348956166e-31	0.6176610503489632
717	2.5090135732281256e-31	0.617716232925274
718	2.3245046833000763e-31	0.6177820714473552
719	2.2717257518632545e-31	0.6178018610609288
720	2.527910873304817e-31	0.6177097632439135
721	2.513447340362822e-31	0.6177147106473069
722	2.9629823529661777e-31	0.6175727582268659
723	3.279065265220263e-31	0.6174852272437521
724	3.5180590243217207e-31	0.6174262389725232
725	3.5180590243217207e-31	0.6174262389725232
726	3.476480738403537e-31	0.6174365143488019
727	4.099748014088088e-31	0.6172957036368363
728	3.883813527119798e-31	0.6173425136843275
729	3.883813527119798e-31	0.6173425136843275
730	3.8001342148529475e-31	0.6173613518741715
731	3.487545752839397e-31	0.6174355629250723
732	3.8778372235985953e-31	0.6173438456775489
733	3.79512065859204e-31	0.6173624935826469
734	3.9640868175380425e-31	0.6173248172029588
735	3.905232466236125e-31	0.61733775656568
736	3.821935759060072e-31	0.6173564044707782
737	5.00478951283593e-31	0.6171265404977316
738	5.07338762271712e-31	0.6171147428434859
739	4.965381779417093e-31	0.617133390748584
740	4.700084733037139e-31	0.6171809619350589
741	4.133919397422709e-31	0.6172920882266641
742	4.427406065563582e-31	0.6172327193859435
743	3.8461929651321313e-31	0.6173545016233192
744	3.999777854289603e-31	0.617320630938549
745	4.340686054371144e-31	0.6172498450130744
746	4.289465652305427e-31	0.6172601203893531
747	6.426887586777794e-31	0.6169096158874062
748	6.5635403700443145e-31	0.6168913485518
749	6.656240759467924e-31	0.6168791703280623
750	7.012516664355866e-31	0.6168338825585382
751	7.012516664355866e-31	0.6168338825585382
752	7.208731879780321e-31	0.6168099066805549
753	6.866586197199657e-31	0.6168521498941446
754	1.0869376159825541e-30	0.6164525519277557
755	1.035952873392179e-30	0.6164944145718536
756	1.12361069904779e-30	0.616423628646379
757	3.5432631795212715e-30	0.6154181640490463
758	3.9191087456484025e-30	0.6153294913574572
759	5.187624802887492e-30	0.6150825017572796
760	5.187624802887492e-30	0.6150825017572796
761	4.408165768071333e-30	0.6152259764556878
762	3.9531568771236814e-30	0.6153218799676211
763	3.944617432276775e-30	0.6153237828150802
764	1.7603391502380238e-29	0.6140001621226036
765	1.940147392904936e-29	0.6139152951259323
766	2.53875851210664e-29	0.6136755363460991
767	2.660650727360416e-29	0.6136336737020012
768	2.5016864071813302e-29	0.6136903785562792
769	2.636380248869678e-29	0.6136435685087879
770	2.8188073117968667e-29	0.6135838190985755
771	2.8477768137127855e-29	0.6135746854307723
772	3.0564000495287206e-29	0.6135115108951337
773	3.51344051741926e-29	0.6133885869492827
774	3.5950601613683317e-29	0.6133680361967255
775	3.6536212494837693e-29	0.6133535745560371
776	3.911514728624593e-29	0.6132942057153166
777	3.965066000620491e-29	0.6132820274915789
778	3.885008828526187e-29	0.6133002948271853
779	3.777542845183411e-29	0.613325412413644
780	4.091705631085814e-29	0.6132538653491858
781	4.399905160556235e-29	0.6131887879660882
782	4.5906994942345847e-29	0.6131507310169083
783	4.5906994942345847e-29	0.6131507310169083
784	4.8737429304829476e-29	0.6130970707185647
785	4.8737429304829476e-29	0.6130970707185647
786	4.8737429304829476e-29	0.6130970707185647
787	4.8840916526879535e-29	0.6130951678711056
788	4.859291260371109e-29	0.6130997347050072
789	4.9550434973648415e-29	0.6130822285083846
790	5.541903828426082e-29	0.6129817581625496
791	6.07553392146015e-29	0.6128991745828293
792	6.994628474439731e-29	0.6127758700674864
793	7.095949822874932e-29	0.6127629307047653
794	7.774523699719645e-29	0.6126807276945366
795	8.052063507515873e-29	0.6126491404267174
796	7.933849929876245e-29	0.6126624603589303
797	7.933849929876245e-29	0.6126624603589303
798	1.0130855272734058e-28	0.6124421106231788
799	1.0130855272734058e-28	0.6124421106231788
800	1.0359854733186704e-28	0.6124219404401134
801	1.1667460884755613e-28	0.6123146198434261
802	1.3201661464442875e-28	0.6122046352602962
803	1.4561375906407982e-28	0.612115962568707
804	1.751898621095113e-28	0.6119485119923156
805	1.751898621095113e-28	0.6119485119923156
806	1.8432004408984858e-28	0.6119024630838079
807	2.0530770999696586e-28	0.6118046567244155
808	2.142798729243597e-28	0.6117658386362521
809	2.142798729243597e-28	0.6117658386362521
810	2.173561884175999e-28	0.6117528992735309
811	2.316536603001369e-28	0.6116950527107775
812	2.316536603001369e-28	0.6116950527107775
813	2.544404051788531e-28	0.6116098051446145
814	2.9436595701373582e-28	0.6114788892394357
815	3.6140200610177833e-28	0.6112920296189625
816	3.763361912515774e-28	0.6112551143782579
817	3.7274065521614356e-28	0.6112638674765692
818	3.467661050681896e-28	0.6113297059986504
819	3.143768767517965e-28	0.6114206621071905
820	3.4888592447285165e-28	0.6113274225816997
821	3.4772224779268937e-28	0.6113304671376341
822	3.47867496561799e-28	0.6113300865681424
823	4.558432357730001e-28	0.6110834775374566
824	4.162438927183937e-28	0.6111664416866688
825	4.115832217435868e-28	0.6111767170629473
826	4.533804120787436e-28	0.61108842494085
827	5.037703395929892e-28	0.6109921408594249
828	4.832216849321883e-28	0.6110301978086048
829	3.639138765159612e-28	0.611288985063028
830	3.339153518028052e-28	0.6113673823783385
831	4.232413071180795e-28	0.6111576885883574
832	3.219975152683971e-28	0.6114069616054857
833	3.3363816748303273e-28	0.6113746131986828
834	3.496160320418943e-28	0.6113319894156013
835	3.496160320418943e-28	0.6113319894156013
836	3.715888728605162e-28	0.6112764262697986
837	3.9923761730878377e-28	0.6112109683172092
838	3.9923761730878377e-28	0.6112109683172092
839	4.794048712364443e-28	0.6110438983103095
840	5.368869872846234e-28	0.6109403834085402
841	5.898575416413064e-28	0.6108558969813609
842	5.844859526699885e-28	0.6108642695101805
843	6.439281096859936e-28	0.6107755968185913
844	6.731981485640325e-28	0.6107348758829688
845	6.718014562878975e-28	0.6107367787304278
846	7.9018560518740595e-28	0.6105879760591344
847	7.688425262075373e-28	0.6106130936455931
848	7.688425262075373e-28	0.6106130936455931
849	7.688425262075373e-28	0.6106130936455931
850	7.688425262075373e-28	0.6106130936455931
851	6.9109570176418625e-28	0.6107124222829526
852	7.009221726101146e-28	0.6106994829202315
853	7.587555701755099e-28	0.6106267941472979
854	8.42237073847977e-28	0.6105326031980777
855	8.942752610329653e-28	0.6104791331844799
856	8.942752610329653e-28	0.6104791331844799
857	8.508846943600146e-28	0.6105248015234958
858	1.0270375112255358e-27	0.6103550675301535
859	1.0257629941536861e-27	0.6103562092386289
860	1.11518315744332e-27	0.6102793342012854
861	1.1207320844746375e-27	0.6102747673673838
862	1.2113690241935629e-27	0.6102047425808929
863	8.23266498989441e-28	0.6105613361947084
864	8.542108315190869e-28	0.6105274655099384
865	8.542108315190869e-28	0.6105274655099384
866	9.53172711827761e-28	0.6104283271573248
867	8.484115568712054e-28	0.6105352671845202
868	8.905661660750577e-28	0.6104907405539798
869	8.414063899411189e-28	0.6105428785743563
870	7.597949147519928e-28	0.6106364986693388
871	7.750773073298898e-28	0.6106182313337324
872	7.909925474989518e-28	0.6105995834286343
873	6.727801649577095e-28	0.6107480055304358
874	5.89499750560674e-28	0.6108690266288279
875	6.451376129132155e-28	0.6107864430491076
876	6.451376129132155e-28	0.6107864430491076
877	6.451376129132155e-28	0.6107864430491076
878	8.372308580344104e-28	0.6105474454082578
879	7.942801622789892e-28	0.6105957777337163
880	7.432676157394409e-28	0.6106566688524041
881	5.959065629137507e-28	0.6108591318220411
882	5.319427640970713e-28	0.6109630272933022
883	5.717709593454566e-28	0.6108985207644423
884	5.698718408438418e-28	0.6109015653203768
885	5.698718408438418e-28	0.6109015653203768
886	6.771632110054716e-28	0.6107466735372146
887	7.085142109716567e-28	0.6107051914626085
888	1.5549882440836376e-28	0.6120961729551335
889	1.6533471064429286e-28	0.6120406098093308
890	1.6533471064429286e-28	0.6120406098093308
891	1.7231489927550356e-28	0.6120046459923558
892	1.4559833251781148e-28	0.6121572543585673
893	1.5313056259822726e-28	0.6121115860195514
894	1.5313056259822726e-28	0.6121115860195514
895	1.4529259562213583e-28	0.6121591572060262
896	1.7130500716332457e-28	0.612009973965241
897	1.7130500716332457e-28	0.612009973965241
898	1.6227152598378053e-28	0.6120590674296831
899	1.3930987736385382e-28	0.6121972141552061
900	1.4437920275540236e-28	0.6121648657484032
901	1.2048490926790396e-28	0.6123285106298768
902	1.3211850160352105e-28	0.6122451659111728
903	1.4007359010551793e-28	0.6121922667518127
904	1.599703614679668e-28	0.6120720067924043
905	1.485660752529657e-28	0.6121389870229609
906	1.5790046852372583e-28	0.6120838044466501
907	1.6213526061692059e-28	0.6120598285686667
908	1.6077881734487912e-28	0.6120674399585027
909	1.779011507482021e-28	0.6119757227109792
910	1.8886054999392605e-28	0.611923013836365
911	2.018374613042421e-28	0.611864215849882
912	2.071029849359701e-28	0.6118423331041036
913	2.235558704423029e-28	0.6117744014498175
914	2.2867066691837995e-28	0.6117538506972604
915	2.0705185452229494e-28	0.6118440456668167
916	2.0705185452229494e-28	0.6118440456668167
917	1.8364738121135547e-28	0.6119528885414712
918	1.9418543586463358e-28	0.611902272799062
919	2.0601286829320845e-28	0.6118486125007183
920	1.9442992755081464e-28	0.6119011310905866
921	1.4454780747842716e-28	0.6121698131517966
922	1.526017932396647e-28	0.6121207196873546
923	1.9498384233969875e-28	0.6119015116600783
924	1.9498384233969875e-28	0.6119015116600783
925	1.8455787995842922e-28	0.611951366263504
926	2.1230547725971775e-28	0.6118242560532432
927	3.1005545633868954e-28	0.6114798406631652
928	3.352457079211121e-28	0.6114086741681988
929	3.7591930728207146e-28	0.6113057301206671
930	3.924220302937176e-28	0.6112665314630119
931	4.5995614358735765e-28	0.6111215344866365
932	5.7945012100279315e-28	0.6109103184186881
933	5.37882833247756e-28	0.6109784403577201
934	5.482736812701549e-28	0.6109609341610973
935	6.407542861751843e-28	0.6108182206016728
936	7.239419766635546e-28	0.6107063331710839
937	7.236416160364896e-28	0.6107067137405757
938	7.117280174581284e-28	0.6107219365202476
939	6.517104864894229e-28	0.6108041395304762
940	5.994967017695742e-28	0.6108806339983278
941	5.937454491578695e-28	0.6108909093746063
942	6.220333029736255e-28	0.6108482855915249
943	7.223260979951792e-28	0.6107112805744772
944	9.590981031222878e-28	0.6104509710420868
945	9.807801188334445e-28	0.6104304202895297
946	1.1346524214409477e-27	0.6102977918216377
947	1.1894008413913245e-27	0.6102544068995727
948	1.2062308254593838e-27	0.6102414675368515
949	1.0113996217791882e-27	0.6104035901403578
950	1.121128700903772e-27	0.6103088283368999
951	1.1723191197492799e-27	0.6102677268317857
952	1.1723191197492799e-27	0.6102677268317857
953	1.2838750928220612e-27	0.6101840015435899
954	1.2998813269005041e-27	0.6101725844588359
955	1.3966972875877858e-27	0.6101063653672629
956	1.496333517469226e-27	0.6100428102621325
957	1.496333517469226e-27	0.6100428102621325
958	1.496333517469226e-27	0.6100428102621325
959	1.5294044872771525e-27	0.6100226400790671
960	1.6947401693665144e-27	0.6099278782756092
961	1.7271688295744853e-27	0.6099103720789865
962	1.862386197568347e-27	0.6098407278619873
963	1.8933120848692743e-27	0.6098255050823153
964	1.6385899468317574e-27	0.609960416967158
965	1.5926380509404723e-27	0.6099866762620921
966	1.6051624161370272e-27	0.609979445441748
967	1.8950607535741164e-27	0.609826075936553
968	2.081482259346911e-27	0.6097393060924228
969	2.1742371069251762e-27	0.6096989657262921
970	2.6233719168266374e-27	0.60952504546854
971	2.8571688915885326e-27	0.6094458870142458
972	2.7592295294872842e-27	0.6094782354210487
973	2.591255175490571e-27	0.609536462553294
974	2.1686331622129956e-27	0.6097027714212101
975	2.0967148282379855e-27	0.6097339781195377
976	2.4922236166717586e-27	0.6095768029194247
977	2.6113261675633644e-27	0.6095349402753268
978	2.5467305555452155e-27	0.6095581550143265
979	2.5383773966251822e-27	0.6095611995702609
980	2.5383773966251822e-27	0.6095611995702609
981	3.112795987896062e-27	0.6093733885260582
982	3.419067672302821e-27	0.6092862381124362
983	3.4514328835305496e-27	0.6092774850141248
984	3.796927656078159e-27	0.6091888123225357
985	4.475480017338589e-27	0.6090358233868325
986	4.3563502732736885e-27	0.6090609409732912
987	4.926484145479812e-27	0.6089463895562598
988	5.550650700471398e-27	0.6088379272510971
989	5.639667871939675e-27	0.6088230850409169
990	6.352690934212962e-27	0.6087119587493116
991	6.799937607411764e-27	0.6086484036441813
992	7.358815033761404e-27	0.6085745731627722
993	7.325942185463393e-27	0.608578759427182
994	8.015195351244519e-27	0.6084946535694945
995	8.015195351244519e-27	0.6084946535694945
996	5.546838300722525e-27	0.6088440163629658
997	6.112173508752744e-27	0.6087534408239177
998	6.112173508752744e-27	0.6087534408239177
999	6.0108649572041294e-27	0.6087690441730815

==> data/stats-mannwhitneyu-varghadelaneya-complexity-random-ue.dat <==
rank	pvalue	effect_val
1	8.358673944713801e-18	0.527452190006169
2	4.4250290373774706e-35	0.5562143002031099
3	9.196791874861476e-41	0.5714172902614931
4	7.938159906728903e-45	0.5791093608297329
5	5.304866888585258e-57	0.5957722154586567
6	1.0793127037681488e-63	0.60517970301118
7	2.4768412404134537e-63	0.6068890308835948
8	7.065765352363224e-64	0.6094936484854666
9	4.394881556238896e-64	0.612897652304862
10	3.450605030515762e-63	0.6143276421702965
11	6.881360993871713e-64	0.6175242356166615
12	1.4215433972886317e-64	0.619591869665605
13	8.947613647010969e-66	0.6222008638166325
14	3.281692735497395e-67	0.6241484281909134
15	7.697375887803992e-71	0.6300952070697633
16	3.222908596834655e-71	0.6312993289418152
17	2.0546687299206314e-70	0.6315708652742136
18	1.4284546181548873e-74	0.6370969245798799
19	6.218390876278732e-75	0.6384540353876348
20	2.7936381037032537e-77	0.6416742241424913
21	4.450126640835767e-77	0.6420820043529538
22	1.371724348803109e-77	0.6436136062726986
23	3.466686331109642e-77	0.6444468631749923
24	5.594538578624648e-75	0.6436044726048954
25	1.2218959835720071e-76	0.6461379237118008
26	1.1069772935070725e-77	0.6478158546011422
27	2.6463903428444833e-79	0.6507584179117315
28	1.5132588764645327e-79	0.6514044346240602
29	3.021779193080913e-79	0.6518044131599408
30	1.6485560956735945e-82	0.6560721194409739
31	5.801632363303642e-82	0.6561084638274406
32	1.1221537385045945e-80	0.6555142045659966
33	1.1110802591906125e-80	0.6563898949666259
34	6.748242149703117e-80	0.656090767346072
35	4.123441608315549e-79	0.6557227566475025
36	3.596541793085348e-80	0.6576214178420873
37	6.211600560282852e-82	0.6599565922437653
38	1.406075997961611e-82	0.6613178893159302
39	2.3385890035796385e-84	0.6640520908297595
40	6.824962708665762e-87	0.6670614440861594
41	1.3887241242891342e-88	0.6695218258506395
42	7.787070028762499e-91	0.6738742088435977
43	6.223380809832713e-91	0.6755194107566445
44	1.7731036671516926e-92	0.6774519426359994
45	3.2538633704060625e-91	0.6770660451713153
46	2.196786188764743e-92	0.6787571057081238
47	2.4123475420471533e-92	0.679199708027086
48	1.577032300618229e-91	0.6786924088945179
49	2.1715591707263678e-91	0.6787681422233859
50	2.629674691455632e-90	0.678188725172122
51	1.260188466481416e-90	0.678968512060818
52	9.763772783018489e-88	0.676714589245639
53	1.2502891941959497e-86	0.6759642964925574
54	5.456827599519239e-88	0.6779567680668707
55	5.199395496358375e-88	0.6779784605279031
56	6.44474610604632e-89	0.6791456671592504
57	1.6607072240498127e-90	0.6815436355270754
58	6.08224167622655e-90	0.6812290948421036
59	1.8961845041424915e-92	0.6847651562751533
60	1.7265193836303386e-93	0.6863022764525291
61	1.2768026474170574e-95	0.6889698783052935
62	7.563551623754992e-96	0.6894880236683778
63	4.951256845928611e-98	0.6920757059278646
64	1.2758623878977468e-97	0.6919137736091041
65	1.8451242025888563e-96	0.691442818863003
66	2.3178075374528397e-97	0.6927300951690128
67	8.599347081658493e-98	0.6933005688372194
68	4.116296716323052e-98	0.6938261353053937
69	8.043073333253868e-97	0.6930189474132882
70	2.900640930590278e-97	0.6937311832171899
71	4.960326455433e-98	0.6947695670755633
72	5.647517973827758e-99	0.6961753907782684
73	5.771926461374089e-99	0.6962615897681609
74	7.692277723998869e-100	0.6975258416199168
75	8.254488486272346e-100	0.6976832071047757
76	5.88692420409498e-100	0.697925059016814
77	1.1120488954284614e-103	0.7021212182333888
78	4.2242229819406e-102	0.7009743720698528
79	6.638311814639399e-103	0.7019609984773415
80	2.3287839749821533e-102	0.7015052665109123
81	1.4141459116979633e-101	0.7008666709036737
82	7.14850561611344e-103	0.7023476570810092
83	3.558853351851481e-104	0.7039458586618187
84	1.1137651865179767e-103	0.7037137112718214
85	1.7156313836354004e-103	0.7036414030683795
86	7.109355467585602e-109	0.7096677209710154
87	2.2542424876487972e-113	0.7146672623847778
88	1.4725985925973076e-113	0.7148737213340788
89	7.394659246673863e-114	0.7152748415784348
90	1.3350716976102127e-113	0.7151123384054366
91	1.0484130009394346e-113	0.7152415417479023
92	5.5779299373708435e-115	0.7166618270912959
93	6.254406950428977e-115	0.7168089171998763
94	3.3219652676331615e-115	0.717320402596854
95	1.458403169703074e-114	0.716784751037147
96	2.7383014983893543e-114	0.7165754378166576
97	9.981745557425809e-114	0.7160871671586796
98	5.0899562695600273e-113	0.7155359122498088
99	5.334292652066808e-113	0.7155694023650871
100	5.839456847068475e-113	0.7159518747043451
101	2.2021201443920375e-113	0.7165706806980101
102	3.680918215510308e-113	0.7163794445283811
103	8.209954647312825e-114	0.7171664622374213
104	5.5655900937216736e-114	0.7174322900274428
105	2.322057923226936e-114	0.7178512970379135
106	1.1928248800131001e-114	0.718156894339828
107	3.8022989086485654e-114	0.7177700454514144
108	1.6431642693383882e-114	0.7182240648551306
109	4.672008676387373e-114	0.717958046780363
110	9.782091358468382e-114	0.7177445472954639
111	3.447040652944882e-114	0.718209983783934
112	5.843458186244183e-116	0.7202201518396159
113	8.703620569847491e-115	0.7192291488829714
114	2.2169279349549605e-114	0.7188582839132134
115	4.80481040841882e-114	0.7186027314994704
116	4.8053963541462356e-114	0.7186503026859453
117	1.3374777432498165e-116	0.721391354450627
118	2.399452793013681e-118	0.7232373067705977
119	6.45177829959012e-118	0.7228719600584708
120	9.094341265073202e-118	0.7227988907160453
121	8.719290276002281e-119	0.7239862675304579
122	2.9345649080928105e-118	0.7235265395843649
123	3.179463258960198e-118	0.7235390983775942
124	9.629426208957012e-119	0.7241520055441364
125	1.014844443789309e-116	0.7224046207225416
126	4.730796915557152e-116	0.7218225396848352
127	6.564224474356574e-114	0.719926542476693
128	1.4865519349130424e-111	0.7178982973701507
129	1.907106679963246e-112	0.7189090899403685
130	3.4758365132116547e-112	0.7186506832554371
131	1.966021865948051e-112	0.7189168916149504
132	2.9317577059255742e-111	0.7177510169768244
133	2.306742849187159e-111	0.7178962042379458
134	6.311611312745333e-110	0.7167251919116805
135	2.0928850557855759e-109	0.7162422492265876
136	3.441816560133575e-108	0.7150748523104945
137	5.849682759710555e-108	0.7149009320527424
138	2.780014873115084e-107	0.7142726118217824
139	3.749953406310586e-106	0.7131978835769422
140	3.161551500985145e-104	0.7114278548705855
141	2.165768071370406e-104	0.7115975888639278
142	5.600809891399931e-103	0.7102827212697624
143	1.2365446145600903e-103	0.7109643212295744
144	1.5160673742489245e-102	0.7098874998525293
145	2.6423718671611384e-102	0.7096540204693107
146	1.5305638706607823e-104	0.7122527392440596
147	1.5472388630229362e-105	0.7133704718414731
148	5.139844698591654e-105	0.7129225415496256
149	5.719511667745176e-103	0.7111806749856621
150	5.262946205304917e-102	0.7102555105510988
151	9.769032502731347e-100	0.7080729445156321
152	1.435090677532092e-98	0.7070046859521525
153	1.3308635225807354e-97	0.706076476961655
154	9.17303018582291e-98	0.7062817942024805
155	4.297323903915564e-97	0.7056053319308079
156	1.2534879769901383e-97	0.7062290853278663
157	8.559634139557891e-98	0.7064229854839379
158	9.886353416711853e-98	0.7063710377483073
159	1.2324255756760368e-97	0.7062833164804476
160	2.3130912926732814e-97	0.7060037881887213
161	1.7407253956794852e-96	0.7051012676389202
162	4.52597813119682e-96	0.7047111839098263
163	8.752866490770726e-96	0.7044295624858952
164	9.567691690008763e-96	0.7044917855978042
165	1.3341626746414724e-95	0.7043639142485598
166	8.784124948552008e-95	0.7035713782818886
167	2.548415371556394e-94	0.7030926218612056
168	2.0894235292678668e-94	0.7031873836646635
169	9.936210312308762e-93	0.7014502742193474
170	8.226214486941174e-93	0.7015412303278873
171	7.888260107419157e-95	0.7038659390685409
172	1.3629961540687402e-94	0.7037310271836983
173	2.619855483294071e-95	0.7045861668317703
174	3.7335410061735773e-95	0.7044175745469035
175	1.467435396076368e-94	0.7038059993735826
176	1.1591567357187476e-93	0.7028298386271183
177	4.815371944665412e-93	0.7021585140435851
178	3.2815853050188425e-92	0.7012721676971854
179	5.847223180589006e-93	0.702132254748651
180	6.338871870697236e-93	0.7021200765249134
181	5.199924516921172e-93	0.7022289193995679
182	2.6907586013673704e-92	0.7015273395414365
183	3.907174572549956e-92	0.7013728283277663
184	8.980455103607043e-92	0.7009690440969676
185	1.5957976351564567e-91	0.7007026454527083
186	4.991577423191806e-91	0.7002373992489842
187	9.450685127454904e-91	0.6999512109911514
188	2.54477738051834e-90	0.6994918636145501
189	2.822630418742858e-87	0.6961618805613096
190	4.652058239999006e-87	0.695924595483173
191	8.845323317477452e-87	0.6957474403847406
192	1.2919447110195933e-86	0.6956167147643076
193	6.0453028139476946e-86	0.6948997218417584
194	5.790132473109691e-85	0.6938388843833689
195	1.1677601610546466e-84	0.693517112878053
196	1.4287442711159515e-84	0.6934259664847672
197	1.442959034657499e-84	0.6934434726813898
198	1.9195290229367784e-83	0.69220167442965
199	1.3054416243829861e-83	0.6924319189721884
200	6.250351141747026e-84	0.6928629139216507
201	7.441737894792089e-84	0.692784706891086
202	8.014331072561704e-84	0.692746840226652
203	1.1873592722642944e-83	0.6925675919960147
204	2.209428316326987e-84	0.6934474686610538
205	1.1150829346116773e-84	0.6938278478681068
206	8.826749312961465e-85	0.6939574317800643
207	3.5986603569334094e-84	0.6932419611354823
208	7.253221093897516e-84	0.6929055377047322
209	8.717584721054845e-84	0.6928115370402578
210	4.669764467287911e-84	0.6931411102201557
211	6.486624612304182e-84	0.6929732790742723
212	4.663399636300146e-84	0.6931843048574748
213	5.841304462618938e-85	0.69424209775993
214	3.736008381089823e-85	0.6944795731228124
215	2.290762028581513e-85	0.6947381700924898
216	1.2866822862873175e-85	0.6950620347300107
217	4.483759964937996e-85	0.6944609252177143
218	1.088742479540966e-85	0.6951992300318042
219	1.1450208979146633e-85	0.6951737318758536
220	2.783851821546085e-85	0.6947341741128259
221	1.817929861718955e-85	0.6949606129604463
222	1.794861238633854e-85	0.6949670826418068
223	1.2759856185078597e-85	0.6951398611910835
224	9.895509635218291e-86	0.6952684936793116
225	9.109427380373818e-86	0.6953103563234095
226	7.867364178358507e-86	0.6954365151099409
227	5.53638977016286e-85	0.6944679657533126
228	3.847086686422701e-84	0.6935005581051598
229	4.470652988410358e-84	0.6934339584440949
230	3.85062163319738e-83	0.6923904368975823
231	2.8100061390064455e-83	0.692582243921449
232	3.577087588725335e-83	0.6924581782671225
233	4.7789577903584e-83	0.69231908011787
234	9.190188256435028e-83	0.691982276117628
235	1.2446391510882341e-82	0.6918258620564985
236	2.771463892525118e-82	0.6914418674392735
237	1.1386269189886586e-81	0.6907389555879209
238	1.429028477566225e-81	0.6906209790454632
239	2.785705697380109e-81	0.6903220417096552
240	4.89658893095096e-81	0.6900377562992814
241	9.663777703488488e-81	0.6897209321973587
242	1.2220101066794512e-80	0.6896077127735486
243	1.6544834991942594e-80	0.6894680437700584
244	1.738132089300107e-79	0.6883164404878749
245	3.346689471979448e-79	0.6879800170571246
246	1.3275904018029342e-79	0.6884857939117254
247	1.8777530191387733e-79	0.688348408325186
248	2.217796757098212e-79	0.6882696304403836
249	2.3175647746238532e-79	0.6882464157013839
250	4.051761296613052e-79	0.6879693611113542
251	5.758723609411849e-79	0.6877923962976678
252	1.3615705423510935e-78	0.6873543608126071
253	1.5384521910526788e-78	0.6872984170973128
254	1.4889939872334341e-78	0.6873421825888697
255	1.1835968748100052e-78	0.6874902241211794
256	1.079455658641717e-78	0.6875651963110638
257	1.1053259472085197e-78	0.6875526375178345
258	1.2071366036562625e-78	0.6875145805686546
259	1.5449102976672807e-78	0.6873836646634757
260	1.2125571174511307e-78	0.6875208599652692
261	1.9770222572506055e-79	0.6885836002711176
262	4.704327054242881e-79	0.688142139660631
263	1.1239610536111461e-78	0.687697253924718
264	2.5887241416198622e-78	0.6872622629955919
265	3.6739067148195496e-78	0.6870925290022496
266	5.146724256047794e-78	0.6869129002021205
267	4.694713993390526e-78	0.6869701759106361
268	5.500910867298902e-78	0.6868856894834569
269	5.656943112524372e-78	0.6868790295173504
270	3.669711776883095e-77	0.6859199943980171
271	3.933983973654463e-77	0.6858826985878208
272	1.2034437833801641e-76	0.6852981438484176
273	1.851700809412049e-76	0.6850901626211495
274	2.4541103436291108e-76	0.6849383153939218
275	6.073929268278867e-76	0.6844489030274683
276	3.904251664875986e-76	0.6846957023429
277	3.337583089074072e-76	0.6847803790548253
278	2.7288076357076075e-76	0.6848970236040616
279	3.2640779195448995e-76	0.6848003589531446
280	1.1394782003453558e-76	0.6853993753332361
281	3.563655361885228e-77	0.6860634690964252
282	3.668798423350113e-77	0.6860478657472615
283	1.4818224361815686e-77	0.6865494563374525
284	1.7222847784699434e-77	0.6864767675645189
285	3.66921726155251e-77	0.686079072445589
286	4.40243114138781e-77	0.6859812660861967
287	7.770458989871217e-77	0.68568366074361
288	3.0969963375472465e-77	0.6861778302287108
289	2.138041673935826e-77	0.6863842891780118
290	2.8724429323009314e-77	0.6862259722694234
291	4.518736704999619e-77	0.6859827883641639
292	4.792435248913662e-77	0.6859512010963446
293	2.9090697805224237e-77	0.6862269236931529
294	5.664737658749642e-77	0.6858767997606979
295	8.23395983320356e-77	0.685698693238536
296	7.645333421891038e-77	0.6857538758148468
297	6.7982480867226214e-77	0.6858170503504855
298	7.900945344711931e-77	0.6857437907233142
299	1.1269745048722732e-76	0.6855601659435212
300	1.704489569931335e-76	0.6853371522213271
301	1.6221945056613302e-76	0.6853714034755889
302	1.523437524376401e-76	0.685405274160359
303	1.1150114901271139e-76	0.6855734858757342
304	3.675589515131844e-77	0.6861930530083828
305	2.9925829938355916e-76	0.6851154704923541
306	2.2324310370653987e-76	0.6852737874009425
307	3.2583901652273587e-76	0.6850768426889365
308	8.126525521543365e-76	0.6845821023495979
309	2.6369744425176317e-75	0.6839648186339001
310	3.7827780659074194e-75	0.6837756755964761
311	6.417257528103245e-75	0.6835020461318726
312	4.034859355963147e-74	0.6825106626057365
313	4.836869286493919e-74	0.6824254150395735
314	1.9043024652001448e-74	0.6829646820094526
315	1.1071569489573238e-74	0.6832824575351046
316	2.3372687232058206e-74	0.682880576151765
317	4.614807446944498e-74	0.6825144683006544
318	4.318470778344353e-74	0.6825578532227196
319	3.5224831414035947e-74	0.6826765909041608
320	2.5388657920141424e-74	0.6828630699551423
321	2.9701453887030475e-74	0.6827770612499957
322	4.480295195007741e-74	0.6825584240769572
323	1.1126576765868671e-73	0.6820720562664382
324	4.591787853305685e-73	0.6813103464286027
325	1.0254201261064228e-73	0.6821780448699042
326	6.221687030457e-74	0.6824596662938354
327	4.991054481620995e-74	0.6825941976091863
328	4.363572662798051e-74	0.6826746880567018
329	6.891285636003879e-74	0.6824235121921145
330	7.009022675666781e-74	0.682420848205672
331	1.2518832705535422e-73	0.6821213400156262
332	1.600630608394602e-73	0.6819858572765458
333	1.6265544358354258e-73	0.681983573859595
334	2.8061081774741838e-73	0.6816825433915821
335	4.654577128153498e-73	0.6814092944964705
336	3.7850247412992154e-72	0.6802717722854834
337	5.818434443154532e-72	0.6800449528683713
338	7.35213697901211e-72	0.6799144175326842
339	2.9359069564392233e-72	0.6804388422923832
340	2.796777633282301e-72	0.6804658627263009
341	4.811033104076043e-72	0.6801764396277878
342	4.1287014755850655e-72	0.6802616871939507
343	1.134327307795308e-71	0.6797290801901782
344	2.118985594446371e-71	0.6793856162238296
345	7.753305425215452e-71	0.6786760444063706
346	1.5093634106283935e-70	0.6783070822840715
347	1.3713610518826028e-70	0.678361123151907
348	1.404248484593832e-70	0.6783538923315628
349	2.2658030960532944e-70	0.6780901576737461
350	6.70417876974374e-70	0.6774949469885726
351	9.4675990455715e-70	0.677299334269788
352	3.147020183345911e-70	0.6779348853210923
353	7.532248792547698e-70	0.6774648819987206
354	9.620624281844191e-70	0.6773320632460826
355	1.8416954409118244e-69	0.6769868867170211
356	2.1444015719822082e-69	0.6769062059847597
357	6.949066037328458e-69	0.6762478207639476
358	1.3877336804355186e-67	0.6745470557050982
359	2.130558981373181e-67	0.674299685535429
360	1.4794751517546946e-67	0.6745101404643937
361	2.7582058528400702e-67	0.6741562108370207
362	2.0251128512755895e-67	0.6743516332710595
363	1.6818447269868387e-67	0.6744644721253779
364	1.508670050466035e-67	0.6745327843491558
365	1.897850776629532e-67	0.6744003461660097
366	9.459687581320271e-68	0.6748018469798576
367	1.5510548791774198e-67	0.6745168004305002
368	1.519658044632383e-67	0.674528598084746
369	1.0001142612347804e-67	0.6747753974001776
370	6.807322235095585e-68	0.6749968888444046
371	6.61643518291086e-68	0.6750132533325519
372	3.2645660792455704e-68	0.6754248392379324
373	3.707627952426967e-68	0.675351769895507
374	4.072663461583226e-68	0.6753034375700486
375	3.6939347791877194e-68	0.67536508982772
376	4.495275042082283e-68	0.6752745142886718
377	5.124879076918358e-68	0.6751991615292956
378	4.337369706408355e-68	0.675295065041229
379	2.4446941264631243e-68	0.6756297759092662
380	2.015997806753891e-68	0.6757513678618959
381	4.2212204574251183e-69	0.6766784351439181
382	4.688124367243839e-69	0.6766240137065909
383	5.957418321802134e-69	0.6764980452048054
384	2.1653859252565035e-67	0.6744389739694273
385	2.6093531960871477e-67	0.6743470664371579
386	3.668457753516771e-67	0.674149931440406
387	6.982768746289226e-67	0.6737821110265824
388	1.0389765842211304e-66	0.6735566236026915
389	1.7051519169743873e-66	0.6732685324973997
390	2.572594285666734e-66	0.6730394296633369
391	1.9023494391834685e-66	0.6732152527685479
392	5.501636020478389e-66	0.6726010136087844
393	4.999263640556436e-66	0.6726569573240789
394	4.638350469187707e-66	0.6727007228156358
395	1.365794608112076e-65	0.6720944756152001
396	3.1627927204034255e-65	0.6716065855267139
397	4.231728448855658e-65	0.6714353292554044
398	4.3370037762553964e-65	0.671420867614716
399	4.502741463931398e-65	0.6713987945841917
400	5.211454696892974e-65	0.671352745675684
401	1.9236107964377916e-64	0.6705916066920862
402	1.9710356067104696e-64	0.6705820924547912
403	2.080205820214867e-64	0.6705550720208735
404	5.410816723039798e-64	0.6699931611662324
405	7.259999055949271e-64	0.6698184797694967
406	1.599402479059021e-63	0.6693675049217149
407	2.0266299933431245e-63	0.6692310707589051
408	3.0376151221879905e-63	0.6689894091316128
409	3.743005117750679e-63	0.6688645823383027
410	4.4388399682320046e-63	0.6687625897145005
411	1.42968485494995e-62	0.6680707143784101
412	1.5681699468343414e-62	0.6680151512326075
413	3.881588354231112e-61	0.6660845222007116
414	7.530254553348155e-61	0.6656856853733063
415	5.8435190219878995e-61	0.6658401965869767
416	9.32527573489385e-61	0.6655599071562668
417	7.948494019075041e-61	0.6656573329461672
418	8.887890451345215e-61	0.6655892110071353
419	5.9883068196997276e-61	0.6658344880445997
420	1.3728890130076102e-60	0.6653420311222119
421	1.6808105055647228e-60	0.6652183460373773
422	1.4529455919827512e-60	0.6653073992984582
423	1.1458790248488223e-60	0.6654569631087351
424	1.3459963061356602e-60	0.6653766629459656
425	2.6563063426545354e-60	0.6649829638066996
426	1.830492777636305e-60	0.6652109249322872
427	2.095614809475979e-60	0.6651281510678209
428	2.107374025068785e-60	0.6651247259423947
429	1.2282441984207492e-60	0.6654548699765302
430	9.06116096697518e-61	0.6656405878885281
431	8.81588425068987e-61	0.6656573329461672
432	1.3696863812972658e-60	0.6653882703154654
433	1.5189112324446853e-60	0.6653294723289825
434	3.2063402345468173e-59	0.6634673458056104
435	2.39178153022129e-59	0.6636484968837068
436	2.781345344860298e-59	0.663555257358216
437	4.417441964608822e-59	0.6632690691003832
438	3.6106073739124675e-59	0.6633938958936932
439	1.0276741992688301e-59	0.6641694965179794
440	9.437124992871725e-60	0.6642349544705688
441	8.680635724989682e-60	0.6642992707146829
442	9.576714512204081e-60	0.6642473229790523
443	1.0767449697131735e-59	0.6641793913247662
444	1.7807232620219682e-59	0.6638734134533599
445	2.4263113677370313e-59	0.6636823675684769
446	3.846909567459064e-59	0.6633973210191194
447	1.1880341286131393e-58	0.6627062068220126
448	1.0150359297362416e-58	0.6628040131814049
449	8.869672466096236e-59	0.6628961109984203
450	1.0930177110273043e-58	0.6627663368017168
451	1.9614569689027823e-58	0.6624025123675571
452	7.012655213299912e-58	0.6616111181093612
453	6.700036088604967e-58	0.6616396608212461
454	4.4701070699276706e-58	0.6618927395332924
455	3.926127665937493e-58	0.6619738008350455
456	3.96652855335796e-58	0.6619715174180948
457	3.167554758095404e-58	0.6621119475605686
458	2.79352525961937e-58	0.6621903448758791
459	4.731429330272298e-58	0.6618695247942927
460	4.96455324774803e-58	0.6618394598044406
461	5.6585773931062134e-58	0.6617576373637037
462	1.2911718541299334e-57	0.6612408239938409
463	1.5279102165813326e-57	0.6611392119395305
464	1.698974211909134e-57	0.6610766082581296
465	2.6311610478823404e-57	0.6608056427799688
466	2.4917545666617953e-57	0.6608398940342307
467	3.9684019933848876e-57	0.6605468555255456
468	2.401593547316346e-57	0.6608711007325583
469	3.413311308707498e-57	0.6606537955527411
470	2.631213397501635e-57	0.6608216266986243
471	3.675191172696061e-57	0.6606151677493235
472	4.5701054177499845e-57	0.6604777821627841
473	6.293947689361276e-57	0.6602836917219665
474	5.940110634394428e-57	0.6603202263931793
475	6.052148800816858e-57	0.6603084287389336
476	5.950214753883705e-57	0.6603230806643677
477	8.125726103059683e-57	0.6601301319320257
478	5.5326107987053e-57	0.6603729352677934
479	4.6644785956485184e-57	0.6604806364339726
480	4.509506719342973e-57	0.6605019483255132
481	6.597247873572124e-57	0.6602618089761881
482	7.08329052816147e-57	0.6602169017761559
483	8.17971452497684e-57	0.660125945667616
484	6.870058146283767e-57	0.6602401165151556
485	6.119535117617339e-57	0.660313185857581
486	4.4359401574760665e-57	0.6605240213560376
487	3.400515623799499e-57	0.660695467912093
488	3.6295543437856916e-57	0.6606659737764786
489	3.4408597163958576e-57	0.6607034598714208
490	3.7830089927600633e-57	0.6606437104612084
491	4.661600579130684e-57	0.660519644806882
492	4.8596912353372105e-57	0.6604933855119478
493	1.3628390219406464e-56	0.6598639235725123
494	1.5427715084729215e-56	0.6597927570775459
495	1.8393117628450412e-56	0.6596812502164489
496	2.297814968896445e-56	0.6595436743451636
497	2.334157632460834e-56	0.6595373949485489
498	3.447366124621969e-56	0.659296875029732
499	4.384411805366646e-56	0.659147501504201
500	5.27671188917626e-56	0.6590331403719154
501	5.963810330134687e-56	0.6589551236260965
502	8.206014747998727e-56	0.6587587497683283
503	7.731037406002632e-56	0.6587968067175082
504	9.52984883818799e-56	0.6586668422360589
505	1.050158413203375e-55	0.6586048094088957
506	1.4724662552764988e-55	0.658392261347726
507	1.6574276883236343e-55	0.658316528018858
508	1.112547081492201e-55	0.6585715095783633
509	2.447797106179783e-55	0.658091421164459
510	2.5750766424702647e-55	0.6580693481339346
511	3.772388244879104e-55	0.6578276865066423
512	3.445632057199173e-55	0.6578927638897398
513	5.129375106675571e-55	0.657637021191251
514	6.028139531059466e-55	0.6575331257199899
515	9.964107941596508e-55	0.6572161113333215
516	1.1004745779476506e-54	0.6571554104993795
517	9.423229556440941e-55	0.6572555002757225
518	8.106408503041498e-55	0.6573525454961313
519	6.639231948322335e-55	0.6574811779843593
520	7.828844642194371e-55	0.6573749990961475
521	6.534136748960869e-55	0.657491453360638
522	5.4078571084430656e-55	0.6576132355980135
523	5.643095213875507e-55	0.6575858345946041
524	5.761100819525506e-55	0.6575725146623911
525	9.63546772937681e-55	0.6572478888858866
526	1.5093252905582178e-54	0.656974830275521
527	4.70167692779829e-54	0.6562388088783818
528	4.70167692779829e-54	0.6562388088783818
529	3.653717492774608e-54	0.6564024537598553
530	3.268188869452298e-54	0.6564747619632971
531	2.959754120196453e-54	0.6565423130480914
532	3.6159520246478504e-54	0.6564157736920683
533	3.9857966347399956e-54	0.6563525991564296
534	3.442034275335225e-54	0.6564477415293795
535	3.6244487579335687e-54	0.6564142514141011
536	4.128799981391525e-54	0.656332999827602
537	5.0749682147748056e-54	0.6561990393664888
538	6.273487905295982e-54	0.6560612732104576
539	6.2368689488361e-54	0.6560650789053756
540	5.497679023255146e-54	0.6561503264715385
541	9.77657642574235e-54	0.6557758460916084
542	1.0361892855447223e-53	0.6557412142678547
543	6.16825536418318e-54	0.6560787794070804
544	7.249558803519632e-54	0.6559737422273438
545	5.49624685467869e-54	0.6561602212783253
546	7.897915080876994e-54	0.6559276933188362
547	7.84465880648727e-54	0.6559353047086721
548	1.5018076060806106e-53	0.6555121114337917
549	1.616308137495766e-53	0.6554641596778251
550	2.714213813949737e-53	0.655134967067419
551	2.8061852026339397e-53	0.6551225985589355
552	3.375927399524028e-53	0.6550078568571582
553	1.1932332857949437e-53	0.6557151452576665
554	1.244434340633971e-53	0.655687744254257
555	1.2857650210628482e-53	0.6556664323627162
556	1.2561575446126511e-53	0.6556846996983225
557	7.896706856108884e-54	0.6559872524443027
558	9.517737360104363e-54	0.6558656604916729
559	8.98005532835245e-54	0.6559065717120414
560	8.494838400409748e-54	0.6559457703696966
561	9.850909226193953e-54	0.6558492960035256
562	9.782112701861838e-54	0.6558538628374272
563	9.908607576203938e-54	0.6558454903086076
564	6.124472378328869e-54	0.6561586990003581
565	7.290925920347003e-54	0.6560452892918021
566	6.048092766997921e-54	0.6561668812444318
567	6.971678116647049e-54	0.6560774474138591
568	5.420804076020451e-54	0.6562410922953326
569	4.3160705260688917e-54	0.6563921783835768
570	4.773664325028268e-54	0.6563267204309873
571	7.241332168883784e-54	0.6560557549528265
572	7.722341845235995e-54	0.6560138923087286
573	8.139463226876247e-54	0.6559796410544667
574	7.63257873566421e-54	0.6560215036985646
575	1.300826161854803e-53	0.6556740437525522
576	8.694394940477152e-54	0.6559396812578279
577	7.992688203158539e-54	0.6559944832646469
578	7.992688203158539e-54	0.6559944832646469
579	8.912144226214449e-54	0.6559265516103607
580	7.267692104401833e-54	0.6560593703629987
581	9.91518153226304e-54	0.6558629965052304
582	1.0936956932461801e-53	0.6557990608306081
583	3.7356751687323723e-53	0.6550107111283467
584	4.472561243695106e-53	0.6548984431282661
585	7.570162620293008e-53	0.654555740300901
586	1.0993561708112424e-52	0.6543131272498792
587	1.4581775915235448e-52	0.6541270287683896
588	1.5332752283250466e-52	0.6540939192226031
589	1.5332752283250466e-52	0.6540939192226031
590	1.2072424049954654e-52	0.6542514749922078
591	1.2247839794528229e-52	0.6542448150261013
592	1.3605420860173005e-52	0.654175551378594
593	1.1069577013331754e-52	0.6543142689583547
594	1.304652596952428e-52	0.6542088512091264
595	1.526491903300412e-52	0.654105336307357
596	2.6573424615163034e-52	0.653753309527443
597	3.547739457314651e-52	0.6535649276290025
598	3.373871816884461e-52	0.6536064097036087
599	4.231441895942681e-52	0.6534564653238399
600	4.221728338611806e-52	0.6534579876018071
601	4.099809463153047e-52	0.6534773966458889
602	5.002515194825105e-52	0.6533563755474968
603	1.3539294504995832e-51	0.652702937730078
604	2.251859015219152e-51	0.6523638503128852
605	3.265271584156912e-51	0.6521157190042324
606	2.665235211109281e-51	0.6522513920280586
607	2.6576509182963842e-51	0.6522532948755176
608	2.921209911797255e-51	0.6521927843263216
609	2.501763392136068e-51	0.652296299228091
610	2.909466409370059e-51	0.6521981122992068
611	3.6049207395050055e-51	0.652057491871987
612	3.3861175247425504e-51	0.6520993545160849
613	3.521768113014085e-51	0.6520730952211509
614	3.338263452036642e-51	0.6521088687533799
615	3.2139920051614867e-51	0.6521368406110272
616	2.7091254332304215e-51	0.6522510114585668
617	3.2545241769629545e-51	0.6521284680822076
618	3.181233220892746e-51	0.6521436908618795
619	3.2030463172494194e-51	0.6521391240279779
620	3.413952721567824e-51	0.6520965002448964
621	3.413952721567824e-51	0.6520965002448964
622	3.7010045344073093e-51	0.6520451233635036
623	1.7996611178889886e-51	0.6525265437706292
624	1.7996611178889886e-51	0.6525265437706292
625	2.138133363301695e-51	0.652411611784106
626	2.355589041096712e-51	0.6523495789569428
627	2.831410530658707e-51	0.6522293189975343
628	2.831410530658707e-51	0.6522293189975343
629	3.036527953746374e-51	0.6521851729364856
630	3.2291409843432754e-51	0.6521440714313713
631	4.553357559926461e-51	0.6519142074583248
632	7.87167029018602e-51	0.6515473384682307
633	1.158360834895948e-50	0.6512904540612664
634	1.4023155027138209e-50	0.6511644855594809
635	2.8330061580640965e-50	0.6506906765421913
636	4.0267887220417673e-50	0.6504532011793087
637	6.251068433905941e-50	0.650163207226558
638	5.707036264346185e-50	0.6502248594842294
639	4.17199565614761e-50	0.6504393103928581
640	5.166778445294554e-50	0.6502996413893679
641	5.146478078058994e-50	0.6503023053758105
642	4.748720195666214e-50	0.6503567268131377
643	5.14647817937348e-50	0.6503023053758105
644	2.4116573915595766e-49	0.6492559295581093
645	3.689305841816993e-49	0.6489684093070552
646	7.30328977824062e-49	0.648501450540618
647	7.889646615125061e-49	0.6484485513812579
648	6.881204079932981e-49	0.6485446451779372
649	8.840360842910449e-49	0.6483730083371358
650	9.834514633755069e-49	0.6482999389947105
651	8.884643570341784e-49	0.6483695832117097
652	8.742739808563568e-49	0.6483806197269718
653	1.0055238271646488e-48	0.6482847162150385
654	2.127496022360113e-48	0.6477698056926345
655	3.220708994504115e-48	0.647488945407687
656	3.744211626826578e-48	0.6473850499364259
657	3.766994220675055e-48	0.6473808636720161
658	3.819287302243095e-48	0.6473713494347211
659	3.844644009564745e-48	0.6473667826008195
660	5.824382179367479e-48	0.6470798332040031
661	9.247988620070868e-48	0.6467597742614002
662	7.929441022760172e-48	0.646866333719104
663	8.377355232858696e-48	0.646828276769924
664	6.388461916628341e-48	0.6470158975293809
665	7.951260117775304e-48	0.6468644308716449
666	7.386667069047713e-48	0.646915427183546
667	7.386667069047713e-48	0.646915427183546
668	7.026182738917646e-48	0.6469500590072997
669	8.231349390068982e-48	0.6468404549936616
670	7.061040547872499e-48	0.6469466338818735
671	6.523409580254318e-48	0.6470014358886925
672	4.2317154539268185e-48	0.6473005635092465
673	3.9303834695423497e-48	0.6473515598211476
674	3.265946481958248e-48	0.6474817145873428
675	3.327798782514705e-48	0.6474687752246217
676	3.536009026002513e-48	0.6474269125805238
677	3.383341823705273e-48	0.6474573581398677
678	3.191118384012541e-48	0.6474976985059984
679	2.826166962813349e-48	0.6475814237941941
680	3.2229762978008584e-48	0.647490848255146
681	2.9342966181142355e-48	0.6475555450687518
682	3.5369484817198934e-48	0.6474314794144254
683	3.3213511883481815e-48	0.6474748643364904
684	3.7935696059851474e-48	0.6473831470889668
685	4.323516837220191e-48	0.6472952355363613
686	3.580544423692054e-48	0.6474253903025565
687	3.435433699081582e-48	0.6474539330144414
688	4.383492979028976e-48	0.6472857212990664
689	5.573744742491367e-48	0.6471220764175928
690	6.030101674794581e-48	0.6470676549802655
691	6.65043155569611e-48	0.6469999136107254
692	7.135390475090468e-48	0.6469512007157752
693	7.85154110340785e-48	0.646884981624202
694	5.570677639215557e-48	0.6471224569870846
695	5.56761221584202e-48	0.6471228375565764
696	5.053437242785454e-48	0.647189817787133
697	5.580360132524024e-48	0.64712359869556
698	5.873842633247292e-48	0.6470904891497735
699	6.155077732339692e-48	0.6470581407429706
700	5.4502338051832925e-48	0.6471422466006582
701	5.974897439130753e-48	0.6470786914955278
702	7.016282541546343e-48	0.6469698486208733
703	7.983686231428308e-48	0.6468804147903005
704	1.0323716832331231e-47	0.6467045916850894
705	1.166767246741802e-47	0.6466220081053691
706	1.3235953973127492e-47	0.6465344771222553
707	7.454131820807523e-47	0.6453295941112199
708	9.701652913344744e-47	0.6451450179076974
709	1.5292548824696478e-46	0.644828003521029
710	1.6249156201031193e-46	0.6447853797379475
711	2.6371027537528734e-46	0.6444447700427874
712	3.2360278998627285e-46	0.6443028176223464
713	3.879319978067148e-46	0.644174946273102
714	4.389179324585884e-46	0.6440877958594801
715	5.147034448428774e-46	0.6439819975407599
716	5.507876777729982e-46	0.643936329201744
717	5.088657114561706e-46	0.6439922729170385
718	4.71896820053583e-46	0.6440455526458904
719	5.361563741000202e-46	0.643955357676334
720	5.86912038810108e-46	0.6438914220017118
721	4.993617564570878e-46	0.6440055928492515
722	4.50282848520164e-46	0.6440786621916769
723	4.764959640540614e-46	0.644038702395038
724	4.670900866797065e-46	0.6440527834662345
725	5.636879482172485e-46	0.6439199647135967
726	5.582516465624147e-46	0.643926814964449
727	5.582516465624147e-46	0.643926814964449
728	5.781323799781389e-46	0.6439020779474822
729	6.630933099628723e-46	0.6438073161440242
730	6.123383587069723e-46	0.6438636404288105
731	5.88676881439585e-46	0.6438937054186626
732	7.531358762410616e-46	0.6437194045914187
733	7.985803396232339e-46	0.6436779225168126
734	9.902618357152456e-46	0.6435255044353472
735	1.3247706183814332e-45	0.643323422035202
736	1.3057324386927322e-45	0.6433336974114805
737	1.4059845116864102e-45	0.6432811788216122
738	1.3761626528499124e-45	0.6432964016012842
739	1.447266624300233e-45	0.6432606280690552
740	1.667734848067854e-45	0.6431620605706792
741	1.515267176172459e-45	0.6432301825097112
742	1.6793847804556734e-45	0.6431571131672857
743	1.7793529658218397e-45	0.6431160116621715
744	1.8071903499344878e-45	0.6431049751469093
745	1.7594616192189405e-45	0.6431240036214994
746	2.6844891617038456e-45	0.6428233537229782
747	3.172280012832627e-45	0.6427065188889959
748	3.445847685546329e-45	0.642647530617767
749	3.40133300069481e-45	0.642658947702521
750	3.603072505789817e-45	0.6426178461974067
751	4.158817688346011e-45	0.6425154730041128
752	6.405572414040185e-45	0.6422110174106737
753	6.484415117417504e-45	0.6422022643123623
754	6.578202482376539e-45	0.6421919889360838
755	6.944852852096217e-45	0.6421531708479202
756	9.866649061854001e-45	0.6419037075460461
757	9.856181221128843e-45	0.6419044686850297
758	9.856181221128843e-45	0.6419044686850297
759	1.0454193961728682e-44	0.64186222547144
760	1.1489417088049478e-44	0.6417944841018998
761	1.14529152113289e-44	0.6417967675188505
762	1.1550511493540943e-44	0.6417906784069818
763	1.4619090649192328e-44	0.641623608400082
764	1.7539567454137772e-44	0.6414926924949033
765	1.714492243385537e-44	0.6415090569830506
766	1.6714816241726174e-44	0.6415273243186569
767	2.354490785720513e-44	0.6412890878167908
768	2.353247016940764e-44	0.6412894683862826
769	3.279066026352768e-44	0.6410523735928919
770	3.9715030861941334e-44	0.6409161297148278
771	3.8357339326081377e-44	0.6409412473012865
772	4.317061061608554e-44	0.6408579025825827
773	4.783939991135864e-44	0.6407836915316818
774	4.940057072210164e-44	0.6407604767926821
775	5.77360701551933e-44	0.6406497310705686
776	5.828526119611324e-44	0.6406428808197162
777	6.306868314709035e-44	0.6405857953959464
778	6.085363542698469e-44	0.6406116741213888
779	7.618563291050653e-44	0.6404529766433086
780	7.821265569717976e-44	0.6404339481687187
781	9.36411878174654e-44	0.6403034128330316
782	9.477796775489565e-44	0.6402946597347202
783	1.246271468003756e-43	0.6400979053074602
784	1.3567937411365972e-43	0.6400381558972478
785	1.3567937411365972e-43	0.6400381558972478
786	1.4304727491057232e-43	0.639999718378576
787	1.9529501003552704e-43	0.6397751823784147
788	1.9498903388322115e-43	0.6397763240868901
789	1.8661265461103853e-43	0.6398082919242012
790	1.9488714785046596e-43	0.6397767046563819
791	1.953971081957316e-43	0.6397748018089229
792	1.6949449852156905e-43	0.6398783167106922
793	1.88509141456449e-43	0.639804866798775
794	1.8538194976281245e-43	0.6398170450225126
795	2.0062069214789863e-43	0.6397614818767099
796	2.041232559202651e-43	0.6397508259309396
797	2.539171627551755e-43	0.6395917478833676
798	2.953923864712356e-43	0.639481382730746
799	3.349385570130463e-43	0.6393896654832224
800	4.844923319651893e-43	0.639119841713537
801	5.342525565167753e-43	0.6390482946490788
802	5.342525565167753e-43	0.6390482946490788
803	8.495141010959228e-43	0.6387160574827383
804	1.0621521533168032e-42	0.638553934879232
805	1.0888910481866972e-42	0.6385356675436257
806	1.1989806731035251e-42	0.6384648816181511
807	1.3967173158543987e-42	0.6383526136180704
808	1.472376702330461e-42	0.6383137955299069
809	1.660847120012763e-42	0.6382251228383178
810	1.5780009856657634e-42	0.6382627992180058
811	1.560156439231627e-42	0.6382711717468253
812	2.2627277285097e-42	0.6380009674076481
813	2.4022590525797146e-42	0.6379568213465995
814	2.5176818935900663e-42	0.6379221895228457
815	2.5701468830645195e-42	0.6379069667431738
816	2.5701468830645195e-42	0.6379069667431738
817	4.5061347543751104e-42	0.6374974739699981
818	4.1396290842443765e-42	0.637560267936145
819	4.5503586494344846e-42	0.637490243149654
820	5.642192940545745e-42	0.6373345902275083
821	6.031541010518534e-42	0.6372851161935744
822	1.0004329912679599e-41	0.636914822078054
823	1.1486285523020583e-41	0.6368120683152683
824	9.53436079248295e-42	0.6369505956102831
825	9.617697703893188e-42	0.6369441259289226
826	1.895447278527057e-41	0.6364406324912726
827	1.895447278527057e-41	0.6364406324912726
828	4.187280236341866e-41	0.6358515109179679
829	3.130965327041533e-41	0.6360691966672769
830	2.914241517600047e-41	0.6361228569656205
831	3.0245151878943415e-41	0.6360950753927191
832	1.992971799547164e-41	0.6364067618065025
833	2.0759382011128708e-41	0.6363763162471585
834	2.6564171048869877e-41	0.6361921206131279
835	3.5044958763012513e-41	0.6359866130875564
836	4.843123789370384e-41	0.6357441903212806
837	5.980628507157779e-41	0.6355858734126922
838	6.462751628116165e-41	0.635527646280447
839	8.533316950358973e-41	0.6353187136294494
840	8.633174563448231e-41	0.635309960531138
841	8.598310360760587e-41	0.6353130050870723
842	9.954233800191453e-41	0.6352045427819097
843	9.969338196329956e-41	0.6352034010734343
844	1.2769655833830518e-40	0.635020347147879
845	1.1952531427861471e-40	0.6350702017513047
846	1.4818833714489e-40	0.6349080791477983
847	1.4435260540869343e-40	0.6349278687613719
848	9.862218892279123e-40	0.6334935023467818
849	1.6204039770310612e-39	0.6331190219668517
850	1.9084023482701726e-39	0.6329938146040498
851	1.5894299806443687e-39	0.633135386454999
852	1.6956069333182858e-39	0.6330859124210652
853	2.01082199086172e-39	0.6329553770853781
854	2.625181903776598e-39	0.6327510112682821
855	2.3548365919495894e-39	0.632834355986986
856	2.3642066909901335e-39	0.6328313114310516
857	2.1545726602137074e-39	0.6329024779260181
858	2.391352729881692e-39	0.6328225583327403
859	2.2474654189588508e-39	0.6328701295192152
860	2.2021714903103664e-39	0.6328857328683789
861	2.1428336720509475e-39	0.6329066641904278
862	1.8628434137826764e-39	0.6330155070650824
863	1.1605016189503154e-39	0.6333789509297503
864	1.4298300654300518e-39	0.6332194923126866
865	1.4298300654300518e-39	0.6332194923126866
866	1.4298300654300518e-39	0.6332194923126866
867	1.2234492286655826e-39	0.6333386105636196
868	1.0399491734716295e-39	0.633462676217946
869	2.0218450219727624e-39	0.6329559479396158
870	2.5786930455004482e-39	0.6327694688886343
871	2.7764978844840533e-39	0.6327127640343563
872	2.59409096116398e-39	0.6327649020547328
873	2.020840780193887e-39	0.6329563285091075
874	1.6351602713215736e-39	0.633118451112614
875	1.871271534160559e-39	0.6330183613362708
876	1.871271534160559e-39	0.6330183613362708
877	2.1448066302193508e-39	0.6329154172887392
878	2.6883951283082397e-39	0.6327453027259051
879	2.701762022563383e-39	0.6327414970309871
880	2.612153754571931e-39	0.6327673757564294
881	2.0268906717154093e-39	0.6329618467667387
882	2.0214159943825157e-39	0.6329654621769107
883	1.8392978639885033e-39	0.6330377703803526
884	2.0320276060407986e-39	0.632962988475214
885	2.2204165730698632e-39	0.6328965790988952
886	2.3684336562623107e-39	0.6328471050649613
887	2.6155268017269195e-39	0.6327709911666015
888	3.5811364694280705e-40	0.6342970748287152
889	3.748370173138004e-40	0.6342624430049615
890	4.915623100564714e-40	0.6340565549098982
891	5.3603149652529375e-40	0.6339907163878171
892	5.8129156204641164e-40	0.6339290641301456
893	6.07753526246592e-40	0.6338951934453756
894	6.07753526246592e-40	0.6338951934453756
895	7.73300603953584e-40	0.6337117589503285
896	8.946633014259942e-40	0.6336006326587231
897	1.0167533209338033e-39	0.6335045388620439
898	9.936940113340199e-40	0.6335220450586667
899	7.335798664096328e-40	0.6337534313096804
900	6.867552196627654e-40	0.6338036664825979
901	6.33649097290607e-40	0.6338649381707775
902	6.33649097290607e-40	0.6338649381707775
903	6.264035665738244e-40	0.6338736912690889
904	7.297130662878422e-40	0.6337589495673115
905	6.10454479507554e-40	0.6338948128758837
906	6.10454479507554e-40	0.6338948128758837
907	6.472329737557422e-40	0.6338502862453432
908	6.080170039387025e-40	0.6338978574318181
909	5.986628627310438e-40	0.6339096550860639
910	5.986628627310438e-40	0.6339096550860639
911	5.677458323067057e-40	0.6339499954521945
912	5.384169609834759e-40	0.6339903358183252
913	5.34925357681209e-40	0.6339952832217186
914	6.436833449551588e-40	0.633854472509753
915	6.54063705307944e-40	0.6338422942860155
916	6.54063705307944e-40	0.6338422942860155
917	5.9240762533534695e-40	0.6339176470453917
918	5.7719677726565104e-40	0.6339374366589652
919	5.7719677726565104e-40	0.6339374366589652
920	5.8945182648875685e-40	0.6339214527403096
921	4.055115606055018e-40	0.6342057381506835
922	3.712616713747833e-40	0.63427271838124
923	4.216783505686833e-40	0.6341760537303232
924	4.8299243234866616e-40	0.6340729193980457
925	6.3233039191889665e-40	0.6338695050046791
926	6.7108919242076585e-40	0.633824217235155
927	6.7108919242076585e-40	0.633824217235155
928	6.884148829099486e-40	0.6338048081910733
929	8.872163140658884e-40	0.6336114788892394
930	8.872163140658884e-40	0.6336114788892394
931	8.423371548588744e-40	0.6336510581163866
932	7.961300681840783e-40	0.6336940624689598
933	7.607583311496561e-40	0.6337286942927135
934	8.900481284046954e-40	0.6336105274655099
935	8.484082615404579e-40	0.6336470621367226
936	9.290728173869437e-40	0.6335777984892152
937	1.0306348903138196e-39	0.6334986400349211
938	1.2613479734155832e-39	0.6333458413839638
939	9.708733774369091e-40	0.6335471626451255
940	1.0844274461505006e-39	0.6334641984959133
941	1.3779497851106342e-39	0.6332855211195136
942	1.75652911363873e-39	0.6330998032075158
943	2.239481872994562e-39	0.6329137047260261
944	2.375731732896043e-39	0.6328684169565021
945	2.9682423007014624e-39	0.6326975412546844
946	3.770851123433158e-39	0.6325150581833667
947	4.273650544814967e-39	0.6324187741019416
948	4.0774803045323814e-39	0.6324549282036626
949	3.495802006187739e-39	0.632573285315612
950	4.235774338711466e-39	0.632425624352794
951	5.0934084447321174e-39	0.632283671932353
952	5.367216390839071e-39	0.6322433315662224
953	5.4688967784526546e-39	0.632228869925534
954	7.345962685694352e-39	0.6320012893694382
955	7.216726327360056e-39	0.6320149898711429
956	6.91707251577764e-39	0.6320477188474377
957	8.067133970747516e-39	0.6319289811659964
958	9.310365300682949e-39	0.6318182354438829
959	9.528303592840971e-39	0.6318003486777684
960	1.0696450634274905e-38	0.6317109148471957
961	1.0839467856449319e-38	0.631700639470917
962	1.1652126390895004e-38	0.6316446957556227
963	1.3175634695252203e-38	0.6315495533826729
964	1.1485491951560509e-38	0.631657254548852
965	1.0558990080440384e-38	0.6317223319319496
966	1.7316907279902945e-38	0.6313390984537081
967	2.1658526750676478e-38	0.6311682227518904
968	2.1658526750676478e-38	0.6311682227518904
969	2.610392309274639e-38	0.6310258897619576
970	3.5917708469173077e-38	0.6307815641482226
971	5.364067547800202e-38	0.6304740639988492
972	5.490993169709397e-38	0.6304557966632428
973	5.169040999845283e-38	0.6305029872802259
974	3.690755988934412e-38	0.6307671025075343
975	3.472169442886074e-38	0.6308146736940092
976	3.6131597105157224e-38	0.6307849892736489
977	3.04069386309618e-38	0.6309206622974752
978	3.037668688419126e-38	0.6309227554296801
979	2.5811071860597467e-38	0.6310494850704491
980	2.7465707392160104e-38	0.6310011527449907
981	2.785808639934637e-38	0.6309901162297284
982	3.1710035768055386e-38	0.6308919293008444
983	3.064342546327379e-38	0.6309185691652703
984	4.32095962002325e-38	0.6306546442227078
985	4.32095962002325e-38	0.6306546442227078
986	4.2457335420721474e-38	0.6306683447244125
987	4.2457335420721474e-38	0.6306683447244125
988	4.2248026612224983e-38	0.6306734824125517
989	4.2248026612224983e-38	0.6306734824125517
990	4.1858187666078e-38	0.630680713232896
991	5.235747489770319e-38	0.6305060318361603
992	7.807535454689598e-38	0.6301935842833933
993	8.680079215572297e-38	0.6301106201341812
994	7.86085144220389e-38	0.6301882563105081
995	9.12097406446547e-38	0.6300718020460176
996	1.2180111363054221e-37	0.6298512620255202
997	1.6014576715677026e-37	0.6296362402626539
998	1.6014576715677026e-37	0.6296362402626539
999	1.6510388254446655e-37	0.6296122643846706

==> data/stats-mannwhitneyu-varghadelaneya-complexity-rats-ue.dat <==
rank	pvalue	effect_val
1	1.7763299073028416e-11	0.5228254164096237
2	4.333394845968821e-29	0.5521132833594848
3	8.938176386297456e-43	0.5724444473198584
4	3.524523643705885e-47	0.5803774183764068
5	1.4662786229835914e-52	0.5925554518292263
6	1.2809424258092485e-57	0.6009378754555893
7	3.5383554844256534e-60	0.6044609975259178
8	1.1952192179727885e-60	0.6068608687412017
9	2.6754674884757956e-63	0.6116906761616218
10	5.348146417408452e-66	0.6156164407542735
11	4.907046304879937e-63	0.616187104707226
12	3.033327848407346e-65	0.6193319407027064
13	8.631610273574597e-67	0.6221352155792972
14	5.227007076217382e-64	0.6210694307175143
15	2.0757254990715e-69	0.6283862597668403
16	7.366867785464536e-67	0.6273775603288273
17	4.2851628766962524e-67	0.6283464902549474
18	3.816503997150425e-67	0.6308045886024765
19	3.431541511475193e-66	0.631091157429801
20	7.2523142046378465e-65	0.6314077912469778
21	5.542751049956862e-64	0.6311779272739313
22	2.409783195488848e-63	0.6317417409760313
23	5.2990739901564454e-64	0.6333289060415788
24	4.138796470814465e-64	0.6341503652896268
25	7.407963056615436e-65	0.6359179202942868
26	2.0036192339980216e-63	0.6354511518125954
27	2.0434639120876356e-64	0.6377543583769625
28	3.0183305272914075e-55	0.6294606074421887
29	2.4578298741157806e-55	0.6300440204731164
30	5.869156401495311e-56	0.6319858763050203
31	3.6591126702146716e-56	0.6325685281969645
32	1.839294136506581e-55	0.6321599868475184
33	2.618832339539581e-54	0.6316032136810166
34	7.238448698317095e-53	0.6302813055512531
35	1.919317849437641e-52	0.6300407856324362
36	3.0031254243901635e-52	0.6306015547786018
37	1.1220294572653162e-51	0.6305728217819709
38	2.0149967436664856e-52	0.6319685603931435
39	2.5213150635502648e-54	0.6350258654055101
40	1.6049823964638435e-52	0.6336655197570749
41	7.961634232227498e-54	0.6359380904773522
42	5.489483389176363e-57	0.6412651119388075
43	3.395034372984509e-56	0.641500684454231
44	9.789894090121096e-57	0.6426576157092997
45	8.196745970102236e-54	0.6396452178969654
46	1.4013361718295494e-54	0.6410384828064413
47	3.430009713492792e-53	0.6396627240935882
48	2.7443884221256256e-53	0.6399291227378474
49	3.9639873622996995e-52	0.6386610651911734
50	2.0467259281933557e-52	0.6392909077001006
51	1.337490710396434e-52	0.6398033445208078
52	1.9243342166516473e-50	0.6372495329460912
53	3.93962800456519e-48	0.6343771847067389
54	7.093917667554856e-49	0.6357797735687638
55	2.711227921980923e-47	0.6337286942927135
56	1.5021440426177872e-47	0.6343065890660101
57	7.74626580129441e-49	0.6365624147286483
58	1.7098284181808767e-46	0.6335648591264941
59	9.348915234081506e-49	0.637367319203803
60	1.3907824090328927e-49	0.638843357977745
61	8.226346160755796e-51	0.640906425192787
62	2.5537658456105764e-50	0.640401028907678
63	7.5887958806122305e-50	0.6401705940803938
64	5.271254563314531e-50	0.6404596366094151
65	4.379193223693446e-51	0.6421811427055675
66	4.002304712807047e-51	0.6424882622854492
67	7.690780558576175e-52	0.6435574722726582
68	2.1562296518874844e-52	0.6444244095749762
69	1.859918341280884e-52	0.644649896998867
70	5.772730307266938e-53	0.6455067492096523
71	3.0328311019732774e-53	0.646111093562629
72	2.614561903470344e-54	0.6478027249536752
73	1.4446662545192764e-53	0.6469198037327017
74	1.2014934941477095e-54	0.6486462572322474
75	4.356889220553992e-55	0.6493192943784939
76	1.083069232530934e-54	0.6488903925612365
77	1.2011159237011496e-56	0.652031232577053
78	2.721391032711871e-51	0.6452921080162777
79	2.2574290465839897e-51	0.6455657374808812
80	9.306362760943818e-51	0.6447359057040136
81	8.359294942897516e-50	0.6434541476556348
82	9.150805943767986e-51	0.6449712879346912
83	5.032657971754555e-52	0.6469578606818815
84	2.745914747937708e-52	0.6474602124110561
85	6.074709431519393e-52	0.6470575698887329
86	2.4882979988530444e-55	0.6523533846518608
87	1.0409316637044059e-57	0.6560608926409658
88	4.03656757961192e-57	0.6553345757658675
89	5.681676750210118e-57	0.6552086072640821
90	8.682702460758153e-57	0.6549629496571259
91	5.875365496185392e-57	0.6552291580166393
92	1.4888158654729522e-57	0.6561615532715466
93	1.2849821078465505e-57	0.6563187284716596
94	8.717795751491299e-58	0.6566618118685164
95	1.7650066329466382e-56	0.6549275566943886
96	8.457836678185236e-56	0.6540246555750957
97	1.2989683234954969e-55	0.6537586375003283
98	1.6267269900847394e-54	0.6522953478043614
99	5.697332488711423e-54	0.6516179341089593
100	1.429983054785521e-55	0.6540124773513581
101	4.078460155947286e-56	0.6548523942197584
102	5.460725861086637e-56	0.6546838019348914
103	1.0851077670217852e-55	0.6544261563889435
104	4.914916757498092e-56	0.6549540062740686
105	2.086391964307411e-56	0.655496698369374
106	1.474060923825661e-56	0.6557233275017401
107	1.128777852756272e-55	0.6545663962466715
108	1.346319207862684e-54	0.6531622851066794
109	2.5372977190545658e-54	0.6528296673708471
110	4.917759754692286e-54	0.6524662235061791
111	4.9067193133740945e-54	0.6524896285299248
112	3.608091168330729e-54	0.6528684854590106
113	4.6186747579433194e-54	0.6527225370589057
114	7.801413010980936e-54	0.6523895387535816
115	4.404813246518743e-53	0.6513372641087576
116	5.049166434581683e-53	0.6512601987866684
117	5.34323119977437e-54	0.6528597323606992
118	6.102991413920613e-55	0.6543154106668301
119	9.602342060625736e-55	0.6540394977852758
120	3.492929893804431e-54	0.6532315487541868
121	2.918122433027276e-53	0.6520154389431433
122	4.566808710977331e-53	0.6517376232141301
123	7.8391317556628075e-53	0.6513996775054126
124	1.9093737933629885e-53	0.6523455829772788
125	5.57067459513977e-53	0.6516870074717208
126	1.0311636546067286e-52	0.6512997780138154
127	4.9880267416621245e-52	0.650354443396187
128	3.5155337610163545e-52	0.6505816433827909
129	1.4566858675243154e-52	0.6512175750035869
130	2.1745740277997992e-52	0.6509766745152782
131	1.909101325907113e-52	0.6510794282780639
132	5.192950695907538e-52	0.6504754644945789
133	1.7159966751409528e-50	0.6483317165472757
134	1.2209616122403488e-49	0.6470796429192572
135	4.956927824139412e-49	0.6461584744643579
136	7.482820726124688e-49	0.6458899826878939
137	4.90121391327736e-49	0.6461912034406527
138	2.0670051751633554e-48	0.64524605910777
139	7.718296460849202e-48	0.6443768383885013
140	1.1988958763770037e-47	0.6440849415882915
141	1.2309786573639824e-47	0.6440750467815048
142	1.2586969729289355e-47	0.6440921724086357
143	7.090409803741591e-48	0.6444993817648605
144	5.882741617318759e-48	0.644642475893777
145	4.7727261381599927e-48	0.6447846185989639
146	1.7688565300928757e-50	0.6486293218898624
147	2.034198836741372e-51	0.6500966075654931
148	1.287552365759174e-50	0.6489512836799243
149	1.5561468261321136e-50	0.6488881091442857
150	1.8103808550007439e-50	0.6487954404730326
151	2.604165268464708e-50	0.6485769935847401
152	3.1501438072188124e-50	0.6484732883982249
153	2.8345460564294443e-50	0.6485587262491337
154	4.040729656568807e-50	0.6483528381540705
155	1.1072068724545365e-49	0.6476944529332584
156	1.5669280666643543e-48	0.6460111940710318
157	2.936350553967204e-48	0.6456131183826102
158	5.794934250224863e-48	0.6451570058466891
159	1.0007825770029152e-47	0.6447836671752344
160	1.8028502440512573e-47	0.6444013851207223
161	3.9504888593468124e-47	0.6438621181508433
162	1.22077949048796e-45	0.6415406442508699
163	4.125927259778297e-45	0.6407115736129859
164	1.9679892658760647e-45	0.6412588325421928
165	4.219201530034721e-45	0.6407286992401169
166	4.597621811197685e-45	0.6406746583722814
167	4.223021811167808e-45	0.6407345980672398
168	1.9594992132622387e-45	0.6412750067455942
169	2.2993823791433286e-45	0.6411756781082347
170	2.2393458863454973e-45	0.6412007956946935
171	2.2768937540392272e-46	0.6428640746586006
172	1.1297085374941762e-46	0.6433765114793079
173	7.645146155000021e-47	0.6436853436219027
174	2.2051710224163508e-46	0.6429691118383372
175	3.677002941744197e-46	0.6426128987940134
176	4.578191132897125e-46	0.6424599098583101
177	3.868359631028084e-46	0.642577505831276
178	3.2520460289372934e-46	0.6427048063262828
179	1.2055652865570923e-46	0.6434075278928895
180	5.860168267725564e-47	0.6439134950322362
181	6.425432928775944e-47	0.6438623084355892
182	5.432716189206903e-47	0.6439783821305879
183	7.474271400317992e-47	0.6437576518253445
184	6.048152242570771e-47	0.6439041710796871
185	3.012774606874653e-47	0.6443916805986815
186	2.9818113161973855e-47	0.6444112799275091
187	5.63014332983408e-47	0.6439909409238173
188	9.206778654841066e-46	0.6420633564478557
189	3.6790238950220477e-45	0.641112693857342
190	1.8799123821443873e-44	0.6399915361345023
191	1.7282407493799777e-44	0.6401091321074682
192	1.9130098203723423e-44	0.6400651763311654
193	1.961639554491958e-44	0.640047289565051
194	3.545628047000721e-44	0.6396360842291622
195	5.691687513892839e-44	0.6392973773814612
196	1.95871276092301e-43	0.6384256829604957
197	1.5428132788323995e-43	0.63860321862842
198	1.3597329558914364e-43	0.6386941747369599
199	1.4742080201705393e-43	0.6386469841199768
200	1.701651846262722e-43	0.6385600239911008
201	2.2859579558848657e-43	0.6383470953604393
202	1.1084676710839554e-42	0.6372295530477717
203	1.2194056627447532e-42	0.6371654270884036
204	5.275948097562735e-43	0.6377849942210523
205	3.465545705729449e-43	0.638105433733147
206	2.8979562286690214e-43	0.6382348273603586
207	3.7507035262360894e-43	0.6380534859975164
208	5.400782163660971e-43	0.6377945084583472
209	6.375105258703527e-43	0.6376793861870781
210	1.4662850466807618e-42	0.6370940703086914
211	1.4173882886294296e-42	0.6371188073256583
212	7.540731572503123e-43	0.6375834826751448
213	2.073480835414629e-43	0.6385240601741258
214	1.4162311378956304e-43	0.6388094872929749
215	8.07329996442502e-44	0.6392191703508965
216	4.867255412459002e-44	0.6396083026562609
217	7.164275229140193e-44	0.639341142873018
218	1.2363489671965123e-44	0.6406029210230774
219	1.0799375568866107e-44	0.6406992051045025
220	1.6870220319516633e-44	0.6403814295788504
221	1.0076920229567616e-44	0.6407536265418297
222	1.405116076960735e-44	0.6405271876942094
223	1.3277737731961628e-44	0.64056752806034
224	1.0872113464714092e-44	0.6407098610502728
225	1.4547433260469348e-44	0.6405024506772424
226	1.3591566969203789e-44	0.6405661960671187
227	1.563912157497983e-44	0.6404712439789149
228	1.3965703900135494e-44	0.6405519247111763
229	1.0145493845673262e-44	0.640779505267272
230	8.576808480182992e-44	0.6392823448865351
231	4.807023840527508e-44	0.6397082021478581
232	5.207853375822969e-44	0.6396507361545964
233	2.2707603173872916e-44	0.6402451857007864
234	1.9903304440454254e-44	0.6403443240534
235	4.0373613472145346e-44	0.639857956242881
236	3.935127882172843e-44	0.6398861183852741
237	1.2010579460302297e-43	0.6391032869406437
238	1.0348945262130422e-43	0.6392106075373309
239	1.5545523351857654e-43	0.6389219455778015
240	2.2647444424149925e-43	0.6386547857945587
241	1.8396337981985717e-43	0.6388098678624667
242	2.208272463872061e-43	0.63868256736746
243	5.040090320620965e-43	0.6380890692449996
244	5.355801805224144e-43	0.6380449231839509
245	3.898201877873455e-43	0.6382803054146285
246	2.0804319085231227e-43	0.6387446001946232
247	3.3978814002926375e-43	0.6383893385740289
248	2.290070093108187e-43	0.6386751462623699
249	2.0820792700425294e-43	0.6387440293403855
250	2.6579006833557017e-43	0.6385720119300924
251	3.1531496468932386e-43	0.6384528936791594
252	4.5103217726634265e-43	0.6382024789535556
253	2.801300832237373e-43	0.6385526028860107
254	2.3540257133124498e-43	0.6386924621742468
255	9.785398298516507e-44	0.6393264909475838
256	7.033830360964596e-44	0.6395734805477613
257	5.449980050997935e-44	0.6397569150428084
258	7.421801152928088e-43	0.6378995456380837
259	8.448093835059704e-43	0.6378051644041176
260	1.0710355236746432e-42	0.6376365721192507
261	7.36909997403838e-43	0.6380051536720579
262	7.056568017976321e-43	0.6380367409398773
263	3.809774178829733e-43	0.6384852420859622
264	7.030668487602482e-43	0.6380605265331147
265	8.896097225864841e-43	0.6378888896923134
266	1.0870006923309652e-42	0.6377467469871265
267	1.4684335213405833e-42	0.6375351503496862
268	2.0637810324176534e-42	0.6372982458410414
269	3.0479998091347215e-42	0.6370202398272824
270	3.3478641969823606e-42	0.6369553527289307
271	1.1473992502520859e-41	0.6360509293316705
272	1.3913255725555488e-41	0.6359082157722459
273	1.1085803595440728e-41	0.6360804234672849
274	8.912404392227522e-42	0.6362417849318076
275	1.0793197914754881e-41	0.6361002130808584
276	7.860008293642364e-42	0.6363386398674704
277	7.664014647197507e-42	0.6363572877725686
278	7.783632063845417e-42	0.6363498666674785
279	9.044771079459618e-42	0.636242926640283
280	7.46106514569026e-42	0.6364010532641255
281	3.3746616704086564e-42	0.6369975959425203
282	4.227545571388844e-42	0.6368396596034238
283	2.823127654492596e-42	0.6371444957663547
284	3.9770215149891513e-42	0.6368963644577018
285	1.7177374432493576e-41	0.635818972226419
286	2.8247754871807055e-41	0.6354532449448003
287	4.631676743922789e-41	0.635084853676739
288	2.3279987350206676e-41	0.6356009059076183
289	3.8249525913567043e-41	0.6352389843209175
290	5.472109026078418e-41	0.6349718245376746
291	5.897720570635794e-41	0.6349158808223803
292	5.714337860851128e-41	0.6349394761308718
293	4.184155433035156e-41	0.6351834211751148
294	5.366545572395066e-41	0.634997703263117
295	5.560651006175834e-41	0.6349786747885271
296	4.4610486514282135e-41	0.6351468865039022
297	4.965325032283525e-41	0.6350669669106244
298	6.56529533926267e-41	0.6348620302392907
299	8.246837193241332e-41	0.6346951505171369
300	1.1839459591977822e-40	0.634424185038976
301	5.004141162528856e-40	0.6333677241297422
302	7.550554801849365e-40	0.633059843410877
303	8.571607388271303e-40	0.632970790149796
304	4.838264967546439e-40	0.6334181495874056
305	8.453768274954408e-40	0.632998952292189
306	7.042256208764726e-40	0.6331374795872039
307	7.975823533849683e-40	0.6330430983532378
308	1.5148105283232716e-39	0.6325592042444155
309	2.5335062309949667e-39	0.6321740679187149
310	1.8828112306782656e-39	0.6324005067663353
311	2.006139514047563e-39	0.632355599566303
312	1.6920973905032303e-39	0.6324887988884327
313	1.4696566368041542e-39	0.63259611948512
314	6.454895354484785e-40	0.6332312899669323
315	6.6124435487497145e-40	0.6332232980076046
316	7.307178537267499e-40	0.6331475646787366
317	1.0132896215778674e-39	0.6328994333700837
318	9.69553485776559e-40	0.6329363486107882
319	9.17693374950984e-40	0.6329848712209925
320	8.329431183982717e-40	0.6330651713837621
321	1.3151451341343553e-39	0.6327180920072415
322	1.3383691319183761e-39	0.6327047720750285
323	1.0623669536288491e-39	0.6328804048954937
324	7.844210151687528e-40	0.6331140745634583
325	1.6465276470217999e-40	0.6343067793507561
326	1.193028319401456e-40	0.6345522466729664
327	3.661256240003436e-40	0.6337109978113449
328	2.7375203282405787e-40	0.633933821248793
329	2.0456696184890765e-40	0.6341534098455611
330	1.7873911829744273e-40	0.6342550218998714
331	1.8092152933699533e-40	0.6342458882320683
332	1.8867535847427013e-40	0.6342143009642489
333	1.9663116657899593e-40	0.6341865193913476
334	2.2807982450485935e-40	0.6340780570861849
335	2.4814354068647173e-40	0.6340145019810545
336	2.5384385417718487e-40	0.6339973763539235
337	2.292923645940001e-40	0.634074061106521
338	3.068774875611918e-40	0.6338575170656875
339	1.7181160142190834e-40	0.634301261093125
340	1.8200666027997261e-40	0.6342578761710599
341	1.596690045869096e-40	0.6343596785101161
342	2.0363835463692112e-40	0.6341830942659215
343	2.5384842817339584e-40	0.6340234453641118
344	2.5487518235125177e-40	0.6340204008081773
345	4.260778421662962e-40	0.633638689607903
346	3.3266251896352826e-40	0.6338289743538025
347	4.24449903748105e-40	0.6336447787197719
348	3.1361813175592822e-40	0.633873500984343
349	4.35560912614061e-40	0.6336284142316245
350	5.145142611677509e-40	0.6335054902857734
351	5.489669131410847e-40	0.6334563968213314
352	3.614256216852228e-40	0.6337821643063113
353	3.3818163130440276e-40	0.6338323994792288
354	3.5749113674174264e-40	0.6337935813910652
355	3.8553081547008974e-40	0.6337364959672954
356	3.708742544693014e-40	0.6337657998181638
357	3.7443848748429164e-40	0.6337585689978197
358	3.929747872118479e-40	0.633722034326607
359	3.720897902480094e-40	0.6337633261164672
360	3.878144306713262e-40	0.633735163974074
361	3.9550102163054595e-40	0.6337203217638939
362	2.6799414066513143e-40	0.6340205910929233
363	2.7121377240472896e-40	0.6340146922658004
364	2.4272774717440067e-40	0.6340984175539961
365	2.911943735265733e-40	0.6339610319674567
366	8.519933817067465e-41	0.6348858158325281
367	8.722920801024957e-41	0.6348743987477742
368	1.0364489245155294e-40	0.6347450051205625
369	7.074147154359738e-41	0.6350376630597558
370	6.45260743061991e-41	0.6351065461377715
371	5.275758716040786e-41	0.6352572516565238
372	5.839098596377497e-41	0.635205874775131
373	6.74894363588898e-41	0.6351004570259027
374	7.342301540161835e-41	0.6350403270461985
375	7.546379675032357e-41	0.6350197762936414
376	5.631761848446596e-41	0.6352389843209175
377	4.4701847616616797e-41	0.6354117628701942
378	3.9417906128667253e-41	0.6355057635346686
379	1.7601629056447613e-41	0.6361097273181534
380	1.278616616013196e-41	0.6363532917929047
381	7.4713757393952e-42	0.6367696348169327
382	6.975119132087582e-42	0.6368234854000223
383	4.29933218309689e-42	0.6371930183765591
384	3.928424015463928e-42	0.6372596180376239
385	2.3615645576570647e-42	0.6376405680989146
386	4.1225800618947365e-42	0.6372327878884521
387	5.3557747849577354e-42	0.6370394585866181
388	3.8725343322337097e-42	0.6372818813528941
389	3.822929774911718e-42	0.6372913955901891
390	1.9808417937753912e-42	0.6377815690956261
391	1.8008900139215466e-42	0.6378515938821171
392	2.556066383183509e-42	0.6375939483361692
393	2.74014849737758e-42	0.6375456160107107
394	2.630561899725709e-42	0.6375756810005628
395	3.811825872162851e-42	0.6373050960918938
396	3.703315789802068e-42	0.6373264079834345
397	5.113122978040708e-42	0.6370881714815685
398	6.922791320425819e-42	0.6368697245932758
399	6.156990969103229e-42	0.636956494437406
400	5.128424917601563e-42	0.6371030136917486
401	6.798432130529048e-42	0.6368944616102428
402	6.492324686217146e-42	0.6369313768509473
403	8.069281281497947e-42	0.6367759142135474
404	1.0617326930139558e-41	0.6365751638066235
405	1.5716537314321405e-41	0.636286501847094
406	1.6516127217348178e-41	0.6362495866063895
407	1.8758768514142528e-41	0.6361548248029316
408	1.9432139773057974e-41	0.6361285655079975
409	3.560798926968903e-41	0.6356768295212322
410	4.0114127840103253e-41	0.6355877762601512
411	6.158161105279361e-41	0.6352669561785648
412	2.131806791130379e-40	0.6343467391473949
413	3.22056969478938e-40	0.6340350527336116
414	8.306436498623575e-40	0.6333218655059805
415	6.836168312557083e-40	0.6334699070382902
416	1.341607038409199e-39	0.6329647010379271
417	1.1509316200589483e-39	0.6330815358719094
418	1.0731736842682923e-39	0.6331348156007612
419	8.843024539820148e-40	0.63328475998053
420	1.228051471908505e-39	0.6330347258244182
421	1.572003863333606e-39	0.6328490079124203
422	1.3780339338360345e-39	0.6329494782582552
423	1.2527213711225183e-39	0.6330221670311889
424	1.1591824312102416e-39	0.6330864832753028
425	9.886382631393687e-40	0.6332128323465801
426	1.2080949774458725e-39	0.6330626976820654
427	1.3231374916157929e-39	0.6329959077362547
428	3.661467208420624e-39	0.632225064230616
429	2.495448728970765e-39	0.6325213375799814
430	2.0188211316128795e-39	0.6326834601834878
431	2.2356740331070535e-39	0.632605443437669
432	5.154680281497355e-39	0.6319822608948482
433	4.180799517566862e-39	0.6321479989085267
434	5.8114363073716254e-39	0.6318949201964804
435	1.1038861441304627e-38	0.6314195889012235
436	1.5369500548339275e-38	0.6311661296196855
437	1.6058417244387274e-38	0.6311345423518662
438	1.5600186912489296e-38	0.6311592793688331
439	5.0970974835242366e-39	0.6320220304067412
440	5.397380757159732e-39	0.6319803580473893
441	5.298490032377856e-39	0.6319969128202825
442	3.844863650942787e-39	0.6322456149831731
443	3.579177768362973e-39	0.6323028906916889
444	4.3858175566919114e-39	0.6321468572000513
445	4.844906982250394e-39	0.6320703627321997
446	4.200773654741451e-39	0.6321799667458379
447	3.901715768350885e-39	0.6322366716001159
448	3.5245625343706113e-39	0.6323146883459346
449	2.6712417533572666e-39	0.6325295198240551
450	3.5187291205277815e-39	0.6323205871730575
451	3.130748162888552e-39	0.6324124947053269
452	3.9960626017049295e-39	0.6322252545153619
453	3.9723642806692586e-39	0.6322298213492634
454	2.9387777297907765e-39	0.6324633007324821
455	2.6781281726205145e-39	0.6325344672274484
456	2.4759382641359218e-39	0.6325968806241036
457	2.6215547156581304e-39	0.6325553985494974
458	3.7178794244921624e-39	0.6322920444611726
459	3.4206638995068535e-39	0.6323559801357947
460	4.789072892635843e-39	0.6320975734508634
461	5.0346065309762215e-39	0.6320591359321917
462	7.279686189708859e-39	0.6317797979252112
463	6.211949220036836e-39	0.6319019607320787
464	5.897335536069384e-39	0.6319442039456684
465	8.58403523470566e-39	0.6316549711319012
466	9.03595630705513e-39	0.6316153919047541
467	9.03595630705513e-39	0.6316153919047541
468	1.2544018071031775e-38	0.6313664994571176
469	1.6097533887451995e-38	0.6311735507247755
470	2.5112485348284283e-38	0.6308310381821566
471	2.84836258428352e-38	0.6307332318227642
472	6.700011275270721e-38	0.6300693283443211
473	8.094170151057115e-38	0.629921667381503
474	8.556104398359987e-38	0.629878282459438
475	7.523931677682813e-38	0.6299787528052729
476	8.130490811498058e-38	0.6299203353882817
477	1.0537533853419802e-37	0.6297174918491529
478	8.771975317693741e-38	0.6298609665475611
479	1.3097684320302515e-37	0.6295492801337778
480	1.3251192185975359e-37	0.6295401464659747
481	1.5918787263818225e-37	0.6293962911980746
482	2.1691369393971153e-37	0.6291553907097659
483	3.097784117482628e-37	0.6288749109943101
484	3.7543897317228707e-37	0.6287318168653937
485	7.847254199235026e-37	0.6281613431971871
486	5.891996136569437e-37	0.6283923488787091
487	4.780891619844968e-37	0.6285596091703547
488	5.00341296138537e-37	0.6285297344652485
489	4.63137646627012e-37	0.6285948118483461
490	4.8482043721004065e-37	0.6285586577466252
491	6.277686573773116e-37	0.6283542919295292
492	1.2551116490787947e-36	0.6278047495833715
493	1.2867486623629668e-36	0.627784959969798
494	1.76404876759707e-36	0.6275358772374156
495	2.2467918854307918e-36	0.6273450216372785
496	2.4400282313025188e-36	0.6272791831151973
497	2.3142297844873192e-36	0.627321426328787
498	2.3916489537715718e-36	0.6272951670338528
499	3.3076188031073805e-36	0.6270380923421426
500	4.520315874531684e-36	0.6267880581860308
501	5.29197409292804e-36	0.6266617091147535
502	8.56225873512563e-36	0.6262771436432907
503	8.068983587098563e-36	0.6263268079619705
504	9.196780186599189e-36	0.626223483344947
505	1.0286932284964812e-35	0.6261332883753907
506	1.3239980800840117e-35	0.6259317768294832
507	1.3171454696539718e-35	0.625935963093893
508	1.0515670084677196e-35	0.626117494741481
509	9.699377254914576e-36	0.6261825721245786
510	9.25823937127914e-36	0.6262219610669799
511	1.3804252874474628e-35	0.6259057078192949
512	1.1936997189530476e-35	0.626024826070228
513	1.7056820767858587e-35	0.6257367349649362
514	2.176946600783097e-35	0.6255413125308975
515	2.690813078406999e-35	0.6253696756900962
516	1.887750605105562e-35	0.6256566250869126
517	7.611226734602798e-35	0.624527855974237
518	9.301829364676829e-35	0.6243659236554765
519	1.1782278412770036e-34	0.6241781126112738
520	1.189238131360153e-34	0.6241705012214378
521	9.840472677251902e-35	0.6243253930046
522	7.190906035685582e-35	0.6245815162725806
523	8.402883037972233e-35	0.6244544060623198
524	1.1511431906546617e-34	0.6241971410858637
525	1.4726885151259128e-34	0.6239954392552103
526	1.5128918912268115e-34	0.6239733662246859
527	2.1367798482436687e-34	0.6236936476482138
528	7.07720544330406e-34	0.6227094949424218
529	7.285100455055209e-34	0.6226855190644384
530	8.51632018084014e-34	0.6225561254372267
531	7.798110123398856e-34	0.6226309073423653
532	8.70652228492527e-34	0.6225395706643335
533	1.136496897167095e-33	0.6223201723523114
534	1.844819838528965e-33	0.6219205743859226
535	3.0557151030839057e-33	0.6214992839585012
536	2.919752647860101e-33	0.6215373409076811
537	3.360536621718959e-33	0.6214231700601414
538	4.1492780687467145e-33	0.6212500109413729
539	5.2272834522023766e-33	0.6210563010700473
540	4.710250680225313e-33	0.6211470668938412
541	5.060210796436001e-33	0.6210869369141371
542	5.345572470339756e-33	0.6210408880056294
543	4.545241087692396e-33	0.6211786541616606
544	5.655626696953733e-33	0.6209952196666135
545	4.0204866304035445e-33	0.6212848330498725
546	4.915184970497483e-33	0.6211196658904318
547	4.551051676318417e-33	0.6211858849820048
548	4.922612164088846e-33	0.6211200464599236
549	4.5407376739357724e-33	0.6211877878294638
550	4.5717498857957274e-33	0.6211820792870868
551	3.633741362812749e-33	0.6213761697279042
552	3.3422044112347674e-33	0.6214461945143952
553	1.4082004072422424e-33	0.6221772685081409
554	1.6510043646110865e-33	0.6220448303249949
555	1.6510043646110865e-33	0.6220448303249949
556	2.8459640164085924e-33	0.621590430351787
557	2.568967325715313e-33	0.6216760584874418
558	2.4770472099161134e-33	0.6217065040467857
559	2.3476128506947434e-33	0.6217529335247851
560	1.968690552174078e-33	0.6218998333486195
561	1.8868951243320256e-33	0.6219352263113569
562	2.043953675743469e-33	0.6218701489282592
563	2.337177995135164e-33	0.6217582614976703
564	1.997856599738904e-33	0.6218891774028492
565	3.562278631695711e-33	0.6214058541482645
566	7.87766914713126e-33	0.6207394769681246
567	1.2807526231565454e-32	0.6203296036254572
568	1.1499734504773419e-32	0.6204205597339971
569	1.5062146268088024e-32	0.6201941208863768
570	1.7503511328983135e-32	0.6200670106761159
571	2.1969975915682242e-32	0.6198744425132657
572	3.2128979237705956e-32	0.6195517195842202
573	3.312183962018233e-32	0.6195258408587779
574	3.37200449384441e-32	0.6195106180791059
575	3.754134380882774e-32	0.6194192814010742
576	3.537510138863217e-32	0.6194714194214507
577	3.915430373724174e-32	0.6193850301468122
578	3.915430373724174e-32	0.6193850301468122
579	4.833436013391901e-32	0.6192071139093963
580	5.207603989221753e-32	0.6191466033602002
581	5.964916872505505e-32	0.6190322422279146
582	6.236704417772527e-32	0.6189941852787348
583	6.236704417772527e-32	0.6189941852787348
584	8.093416259094676e-32	0.6187728841192537
585	9.447128194218697e-32	0.6186404459361077
586	1.0551501638587864e-31	0.6185456841326498
587	1.3243872614402464e-31	0.61835216454607
588	1.5608729098933144e-31	0.6182109732646126
589	1.932567469525094e-31	0.6180271582000738
590	2.2205040990681473e-31	0.6179089913728701
591	2.556113467501197e-31	0.6177875897049864
592	2.556113467501197e-31	0.6177875897049864
593	2.3708368543965746e-31	0.6178539990813052
594	2.393962698804511e-31	0.6178456265524856
595	3.997106388053121e-31	0.6174026436640317
596	4.356639769334411e-31	0.6173280520436392
597	4.202281778350852e-31	0.6173607810199339
598	5.372501782661727e-31	0.617152228938428
599	6.8602396401734e-31	0.6169413934399715
600	6.549085339612114e-31	0.6169817338061021
601	6.0950645969747285e-31	0.6170441472027571
602	4.74813039845762e-31	0.6172637357995251
603	4.9851830208038625e-31	0.6172214925859354
604	9.462321143314897e-31	0.616665861127909
605	1.3027858704271554e-29	0.6143584682991322
606	1.0947619134158471e-29	0.6145129795128026
607	1.0318413401521796e-29	0.6145654981026708
608	1.0646647409202724e-29	0.6145377165297695
609	1.0455202688659978e-29	0.6145552227263922
610	1.1915881687125467e-29	0.6144391490313935
611	1.3874555811609925e-29	0.6143067108482475
612	1.4035827641737822e-29	0.614296435471969
613	1.5921274256916176e-29	0.6141856897498554
614	1.5675523165611233e-29	0.6142009125295275
615	1.3283263948589658e-29	0.6143481929228536
616	1.3899956214009346e-29	0.6143078525567229
617	1.4316545378857164e-29	0.6142815932617888
618	1.2737366873107288e-29	0.6143854887330499
619	1.3029790908466609e-29	0.6143653185499846
620	1.4464331429742894e-29	0.6142724595939857
621	1.4464331429742894e-29	0.6142724595939857
622	1.3074505291885098e-29	0.6143622739940502
623	7.646812411919615e-30	0.6148379858587988
624	1.0244880068220327e-29	0.6145788180348838
625	1.0152990692340619e-29	0.6145868099942116
626	8.846046132887074e-30	0.614708972801079
627	9.293860337115312e-30	0.6146652073095221
628	9.293860337115312e-30	0.6146652073095221
629	8.922358762347856e-30	0.614701361411243
630	9.589723928043269e-30	0.6146374257366208
631	9.589723928043269e-30	0.6146374257366208
632	1.0762913535735449e-29	0.6145350525433269
633	1.2151073620722667e-29	0.6144273513771478
634	1.1057641209258521e-29	0.6145110766653435
635	1.1057641209258521e-29	0.6145110766653435
636	1.1532101680897986e-29	0.6144737808551473
637	1.6290553635729195e-29	0.6141666612752655
638	1.625576935046978e-29	0.6141685641227246
639	1.3690986621415942e-29	0.614322694766903
640	1.497247679042819e-29	0.6142444877363384
641	1.5513545801430312e-29	0.6142129004685191
642	1.8658991861091951e-29	0.614048494448062
643	2.15270364442534e-29	0.6139210036683094
644	2.3413616723313306e-29	0.613846031478425
645	2.708634992455646e-29	0.6137158767122297
646	2.708634992455646e-29	0.6137158767122297
647	2.8012902964645045e-29	0.6136858117223776
648	2.3786517298080256e-29	0.6138332824004497
649	2.3786517298080256e-29	0.6138332824004497
650	2.8701665373477287e-29	0.6136654512545664
651	2.489629067911744e-29	0.6137925614648272
652	3.1330864292282427e-29	0.6135870539392558
653	3.301325464522442e-29	0.6135402438917645
654	3.751793537864906e-29	0.613425692474733
655	4.3916969692170273e-29	0.6132845011932756
656	4.4858359370848977e-29	0.6132654727186857
657	4.909816509506476e-29	0.6131844114169325
658	5.249785539381107e-29	0.6131242814372283
659	5.157199164681212e-29	0.6131402653558838
660	5.325942808676734e-29	0.6131113420745071
661	5.325942808676734e-29	0.6131113420745071
662	4.880768129892234e-29	0.6131897393898177
663	4.766268704859803e-29	0.6132110512813584
664	3.8748631121531326e-29	0.6133967691933563
665	3.8748631121531326e-29	0.6133967691933563
666	4.023296745392892e-29	0.6133644207865534
667	4.023296745392892e-29	0.6133644207865534
668	4.069673272791505e-29	0.6133541454102749
669	3.724076436597891e-29	0.6134336844340609
670	3.3759011007540393e-29	0.6135215959866663
671	2.796064994117189e-29	0.6136901882715333
672	1.9312612580811282e-29	0.6140205225904147
673	2.0172033057455904e-29	0.6139817045022513
674	1.532002009909772e-29	0.6142267912549697
675	1.7728139248882205e-29	0.6140981587667418
676	1.7728139248882205e-29	0.6140981587667418
677	1.9051203985990828e-29	0.614035364800595
678	1.6874742258661153e-29	0.6141434465362658
679	1.225570143532596e-29	0.6144292542246068
680	1.414600518147094e-29	0.6143044274312968
681	1.347236245285916e-29	0.6143478123533618
682	1.4868858212867538e-29	0.6142614230787234
683	1.3908814740079963e-29	0.6143207919194441
684	1.5955901447946282e-29	0.6141986291125766
685	1.697945780281244e-29	0.6141445882447412
686	1.584353592652912e-29	0.6142062405024127
687	1.5745325020410826e-29	0.614213090753265
688	1.6058036629859537e-29	0.6141955845566422
689	1.7991001739027913e-29	0.6140943530718237
690	1.8442209848659847e-29	0.6140722800412994
691	1.8735897605622044e-29	0.6140581989701028
692	2.915331255562861e-29	0.6136673541020253
693	2.777263149930325e-29	0.6137107390240905
694	2.907897624292407e-29	0.6136696375189762
695	3.1620819613129106e-29	0.6135946653290918
696	2.9691602591644327e-29	0.613650989613878
697	3.0968702831026043e-29	0.6136133132341899
698	3.441221348992138e-29	0.6135189320002238
699	4.7125398939822035e-29	0.6132395939932433
700	4.0918008191858095e-29	0.6133663236340124
701	5.299423229524512e-29	0.6131341762440151
702	5.299423229524512e-29	0.6131341762440151
703	5.396811843530494e-29	0.6131178117558678
704	5.843882801054459e-29	0.6130462646914095
705	5.675683825405268e-29	0.6130725239863436
706	5.265862509460228e-29	0.613139884786392
707	6.954268953401374e-29	0.6128909923387555
708	7.17819817140486e-29	0.6128624496268706
709	7.475294703540602e-29	0.612825914955658
710	8.565992520602485e-29	0.6127056549962495
711	8.565992520602485e-29	0.6127056549962495
712	9.925286082614473e-29	0.6125739779520871
713	1.2444784373523176e-28	0.6123707538434664
714	1.313309694740088e-28	0.6123220409485162
715	1.2451355608690354e-28	0.61237151498245
716	1.245659449965733e-28	0.6123711344129582
717	4.371960859516039e-28	0.6112307579307827
718	4.869662876233274e-28	0.6111321904324069
719	4.77336260842791e-28	0.6111504577680132
720	6.080531297526418e-28	0.6109301080322617
721	6.351520099189459e-28	0.6108901482356227
722	5.852539279887615e-28	0.6109651204255071
723	5.698957594635674e-28	0.6109894768729822
724	6.113450046050036e-28	0.6109251606288683
725	6.468607927564364e-28	0.6108734031779836
726	6.6262278295035345e-28	0.6108513301474593
727	6.984787987259631e-28	0.6108029978220008
728	7.510591742989382e-28	0.610736398160936
729	7.893647488609834e-28	0.6106907298219201
730	7.566852184915119e-28	0.6107295479100836
731	7.045904040612095e-28	0.610795005862673
732	8.650503052667591e-28	0.6106066239642326
733	1.5167256686413066e-27	0.6100894300248778
734	1.6154431788243345e-27	0.6100312028926326
735	1.5470339118755353e-27	0.6100711626892714
736	1.4506682779183147e-27	0.6101305315299921
737	1.630152336024933e-27	0.610022830363813
738	1.721238069163708e-27	0.6099725951908955
739	1.702205264676515e-27	0.6099828705671742
740	1.861274278440812e-27	0.6099002869874538
741	1.6586031826075717e-27	0.6100068464451575
742	1.6586031826075717e-27	0.6100068464451575
743	1.4524641466033882e-27	0.6101293898215168
744	1.4304691089606537e-27	0.6101434708927133
745	1.4369734406763869e-27	0.6101392846283035
746	1.714164410498153e-27	0.6099764008858135
747	1.7650187255431998e-27	0.6099493804518958
748	1.818865636859952e-27	0.6099215988789946
749	1.871258544453985e-27	0.6098953395840604
750	2.1196210495984273e-27	0.6097800270280453
751	2.287996903663391e-27	0.6097092411025707
752	2.9752367805134142e-27	0.6094656766278194
753	2.981341280010097e-27	0.6094637737803604
754	3.586257360663274e-27	0.6092921369395591
755	3.4353717690565174e-27	0.6093320967361979
756	3.72385194544785e-27	0.6092571245463136
757	3.609819335030358e-27	0.6092860478276904
758	4.0466425561256216e-27	0.6091821523564293
759	4.239690124190649e-27	0.6091387674343641
760	4.239690124190649e-27	0.6091387674343641
761	3.629435787858892e-27	0.6092833838412477
762	3.1409502335874742e-27	0.6094177248718528
763	3.384057140556724e-27	0.6093484612243454
764	3.4910143314767336e-27	0.6093195379429686
765	4.313091775410332e-27	0.6091227835157086
766	5.8362271180514926e-27	0.6088407815222856
767	7.894379716727207e-27	0.6085583989593708
768	8.636267941662097e-27	0.6084742931016832
769	9.18997432159756e-27	0.608416065969438
770	9.971206632823969e-27	0.6083395715015865
771	9.512651358519467e-27	0.6083837175626351
772	1.0666097185727547e-26	0.6082775386744231
773	1.1139021789733845e-26	0.6082368177388007
774	1.0683412999028376e-26	0.608276016396456
775	1.2011108176383815e-26	0.6081660318133261
776	1.2431858246049588e-26	0.6081336834065232
777	1.2835996024831043e-26	0.608103618416671
778	1.2487365354574365e-26	0.6081294971421134
779	1.2573632744905032e-26	0.6081230274607529
780	1.3606446285100267e-26	0.6080488164098521
781	1.8361765031153847e-26	0.6077689075486339
782	1.839143527880969e-26	0.6077673852706668
783	1.9896981564235519e-26	0.607693174219766
784	2.364345513499853e-26	0.6075314321857515
785	2.7661922384011984e-26	0.6073830100839498
786	2.9252095144606936e-26	0.6073301109245898
787	3.404948201366527e-26	0.6071862556566898
788	4.6531714020641494e-26	0.6068920754395293
789	7.30567700691048e-26	0.606464695900239
790	7.30567700691048e-26	0.606464695900239
791	7.003226324982708e-26	0.6065050362663698
792	6.756194733371869e-26	0.6065392875206316
793	7.924648491188835e-26	0.606387059723912
794	7.765197323966541e-26	0.6064064687679938
795	8.483334394389995e-26	0.6063219823408145
796	8.064819061907419e-26	0.6063703146662729
797	8.064819061907419e-26	0.6063703146662729
798	8.619555215648337e-26	0.6063067595611424
799	8.866707614709869e-26	0.6062797391272248
800	9.947306073331611e-26	0.6061697545440948
801	1.0579633804340784e-25	0.6061107662728661
802	1.214813137483348e-25	0.60597832808972
803	1.3119937851424856e-25	0.6059056393167864
804	1.3537596442271041e-25	0.6058755743269343
805	1.3537596442271041e-25	0.6058755743269343
806	1.5078328975427552e-25	0.6057732011336404
807	1.5416613885480709e-25	0.6057518892420997
808	1.9203630069923565e-25	0.6055406731741513
809	2.186975668697299e-25	0.6054154658113494
810	2.3461922054648183e-25	0.6053477244418092
811	2.5117990383834664e-25	0.6052830276282034
812	2.684883794531658e-25	0.6052187113840893
813	2.9301543556486213e-25	0.6051353666653854
814	3.8986870732116694e-25	0.6048590732143394
815	3.9109592495820437e-25	0.604856028658405
816	3.9109592495820437e-25	0.604856028658405
817	4.41716560817128e-25	0.6047380521159473
818	4.215596513308094e-25	0.6047833398854714
819	4.056463359342119e-25	0.6048206356956677
820	3.674077912235011e-25	0.604916539207601
821	4.0962131975305575e-25	0.6048122631668481
822	4.418288743445636e-25	0.6047399549634064
823	5.587610360471606e-25	0.6045119938378187
824	6.075326635694932e-25	0.6044316936750492
825	8.918880638896659e-25	0.6040575938646109
826	1.2929154987533618e-24	0.6036945305694347
827	1.5123546711776002e-24	0.6035419222032233
828	1.4152448230616266e-24	0.6036069995863209
829	1.0856841838205386e-24	0.6038665479797278
830	1.0806256343033477e-24	0.6038711148136294
831	1.1625192672696109e-24	0.6038007094576466
832	8.180833978605926e-25	0.6041439831392492
833	8.180833978605926e-25	0.6041439831392492
834	8.636667192685685e-25	0.6040910839798892
835	9.68912406888699e-25	0.6039788159798085
836	1.0196322332906481e-24	0.6039289613763829
837	1.0196322332906481e-24	0.6039289613763829
838	1.305799641218377e-24	0.6036869191795987
839	1.305799641218377e-24	0.6036869191795987
840	1.2516466765862602e-24	0.6037284012542048
841	1.3073224571457208e-24	0.6036857774711233
842	1.44493972618938e-24	0.6035887322507146
843	1.44493972618938e-24	0.6035887322507146
844	1.534511656406555e-24	0.6035297439794858
845	1.3883027565825486e-24	0.6036279309083699
846	1.7425943326063687e-24	0.6034049171861757
847	1.8497075242865735e-24	0.6033463094844387
848	1.8497075242865735e-24	0.6033463094844387
849	2.239284522769088e-24	0.6031583081554901
850	2.4759232016276226e-24	0.6030593600876223
851	2.3621477837794017e-24	0.6031067409893512
852	3.0311517907953324e-24	0.6028618445213787
853	4.302474208136934e-24	0.6025164777075711
854	4.6928516973481396e-24	0.602431420426154
855	5.018810398840268e-24	0.6023648207650893
856	6.777206708037422e-24	0.6020674057072485
857	7.329806524241254e-24	0.6019893889614296
858	7.735942818091022e-24	0.6019366800868156
859	8.579679917534145e-24	0.6018344971782675
860	8.315306269234e-24	0.601865703876595
861	9.793699108967831e-24	0.6017024395646133
862	8.688753313731514e-24	0.6018228898087676
863	6.057094121727982e-24	0.6021830988327553
864	6.576623555946019e-24	0.6021012763920186
865	6.949024888373983e-24	0.6020464743851995
866	7.728030267717865e-24	0.6019406760664794
867	7.123892547956882e-24	0.6020217373682326
868	7.07503593398077e-24	0.602028587619085
869	6.980985006852779e-24	0.6020419075512979
870	6.799182382673447e-24	0.602068166846232
871	7.018455852954615e-24	0.6020365795784127
872	7.637047317371563e-24	0.6019524737207251
873	6.77063597911588e-24	0.6020723531106418
874	6.212097284374098e-24	0.6021579812462966
875	5.867593528662652e-24	0.6022146861005746
876	5.867593528662652e-24	0.6022146861005746
877	6.4843947589977825e-24	0.6021163088869446
878	6.4843947589977825e-24	0.6021163088869446
879	6.597008036323733e-24	0.6020991832598137
880	6.385893725993709e-24	0.6021315316666166
881	5.6907054780685805e-24	0.602246083083648
882	5.2225152036212475e-24	0.602331330649811
883	4.846137651999293e-24	0.6024055417007118
884	5.352246177052849e-24	0.6023069742023359
885	5.512565007006548e-24	0.6022776703514674
886	5.2869865790408544e-24	0.6023191524260734
887	5.2869865790408544e-24	0.6023191524260734
888	1.1468649180115973e-24	0.6038311550169906
889	1.1666574130905999e-24	0.6038144099593514
890	1.1666574130905999e-24	0.6038144099593514
891	1.2400785283095299e-24	0.603754660549139
892	9.57362829749691e-25	0.6040077392611852
893	1.0548577860080851e-24	0.6039139288814568
894	1.0548577860080851e-24	0.6039139288814568
895	9.84613950613226e-25	0.6039812896815052
896	1.0797784397872968e-24	0.6038910947119489
897	1.1545158281784157e-24	0.603826588183089
898	1.0903521845258861e-24	0.6038825318983834
899	8.801108334109022e-25	0.6040918451188728
900	8.014659627389758e-25	0.6041831817969046
901	6.767885834648444e-25	0.6043479683868535
902	7.084450653513589e-25	0.604303441756313
903	7.320733472518868e-25	0.6042714739190018
904	7.320733472518868e-25	0.6042714739190018
905	6.440114662430781e-25	0.6043963007123119
906	6.495745562041062e-25	0.6043879281834923
907	7.11495712974257e-25	0.6042992554919032
908	6.917615631377721e-25	0.6043266564953127
909	6.762598217759994e-25	0.6043487295258371
910	6.762598217759994e-25	0.6043487295258371
911	6.365014465761396e-25	0.6044077177970659
912	6.40746408476453e-25	0.6044012481157053
913	7.165157883556287e-25	0.6042924052410508
914	7.165157883556287e-25	0.6042924052410508
915	6.4830605741360365e-25	0.6043898310309513
916	6.6681168969515645e-25	0.6043624300275419
917	5.733724672970492e-25	0.6045093298513762
918	6.54161576568278e-25	0.60438107793264
919	6.54161576568278e-25	0.60438107793264
920	6.056585475686284e-25	0.6044560501225243
921	4.530749463885339e-25	0.6047380521159473
922	4.620473389773369e-25	0.6047190236413574
923	5.281143542724328e-25	0.604589249444654
924	5.543913510939624e-25	0.6045420588276709
925	5.415187678359954e-25	0.6045648929971789
926	5.7742601591974e-25	0.6045024796005238
927	6.567237708402654e-25	0.604377272237722
928	7.073389618897065e-25	0.6043049640342801
929	7.051318724842237e-25	0.6043080085902146
930	7.86900678211636e-25	0.604201068563019
931	7.582562603410342e-25	0.60423722266474
932	8.178921824959204e-25	0.6041633921833309
933	7.927569248320369e-25	0.6041938377426749
934	9.754711960438899e-25	0.6039913747730379
935	9.648903889885775e-25	0.6040020307188082
936	1.0146017621539316e-24	0.6039529372543662
937	1.0381756731017198e-24	0.60393048365435
938	1.0602270361085109e-24	0.603909932901793
939	1.0465069271842196e-24	0.6039236334034976
940	1.0522249738380064e-24	0.6039183054306125
941	1.0414369686560946e-24	0.6039293419458747
942	1.0402215575312444e-24	0.60393048365435
943	1.4130142238369213e-24	0.6036324977422715
944	1.4496746431907885e-24	0.6036073801558127
945	1.4423798917726165e-24	0.6036123275592061
946	1.5217085704064257e-24	0.6035598089693379
947	1.5217085704064257e-24	0.6035598089693379
948	1.4683566496165829e-24	0.6035948213625834
949	1.344513454330236e-24	0.6036812106372218
950	1.36396913728624e-24	0.6036671295660252
951	1.4009993775968286e-24	0.603640870271091
952	1.4009993775968286e-24	0.603640870271091
953	1.3767379099252589e-24	0.603657995898222
954	1.385854038344491e-24	0.6036515262168615
955	1.4119177600427304e-24	0.6036332588812551
956	1.4152096827899393e-24	0.6036309754643043
957	1.6266563886616121e-24	0.6034943510167485
958	1.6843968313264e-24	0.6034600997624866
959	1.6843968313264e-24	0.6034600997624866
960	1.8413448093199656e-24	0.6033725687793728
961	1.737423530131846e-24	0.6034296542031427
962	1.737423530131846e-24	0.6034296542031427
963	2.088103228199361e-24	0.6032488836945382
964	1.9707522054453686e-24	0.6033067302572916
965	1.9495150653080598e-24	0.603317386203062
966	2.6190672207931494e-24	0.6030266311113276
967	3.677203573399421e-24	0.6026951550839708
968	3.677203573399421e-24	0.6026951550839708
969	3.677203573399421e-24	0.6026951550839708
970	3.849397799410778e-24	0.6026498673144467
971	5.042324292765204e-24	0.602382326961712
972	5.950118973237109e-24	0.6022179209412549
973	5.711220362874487e-24	0.6022586418768774
974	4.6716939939089925e-24	0.60245806029058
975	4.832139631954839e-24	0.6024245701753017
976	4.700468182808346e-24	0.6024519711787113
977	4.275859006225944e-24	0.6025467329821692
978	4.111546257996635e-24	0.6025855510703326
979	3.70617997257648e-24	0.6026883048331184
980	3.70617997257648e-24	0.6026883048331184
981	3.503742473140887e-24	0.602743867978921
982	3.387056897693197e-24	0.6027773580941993
983	3.2957254144908425e-24	0.6028043785281171
984	3.4555338199618614e-24	0.6027575684806258
985	3.4555338199618614e-24	0.6027575684806258
986	3.2995346574493122e-24	0.6028032368196417
987	3.2995346574493122e-24	0.6028032368196417
988	3.469905060126145e-24	0.602755285063675
989	3.802409444827643e-24	0.6026656609483564
990	3.859857123102127e-24	0.6026508187381762
991	3.859857123102127e-24	0.6026508187381762
992	4.1062535332309835e-24	0.6025895470499966
993	3.992660335598714e-24	0.6026173286228979
994	3.607238373620951e-24	0.6027177989687328
995	3.607238373620951e-24	0.6027177989687328
996	2.6153111028145995e-24	0.6030389996198111
997	2.6153111028145995e-24	0.6030389996198111
998	2.766652816569618e-24	0.6029843878977379
999	2.7956104842754114e-24	0.6029741125214594

==> data/stats-mannwhitneyu-varghadelaneya-complexity-reveal-ue.dat <==
rank	pvalue	effect_val
1	0.001619457641638565	0.5120296113510179
2	3.116484850074002e-12	0.5354799228661754
3	1.6305171062937997e-18	0.5505219320295276
4	2.3208806743595493e-19	0.5547810754969952
5	1.5175358307111767e-25	0.5677832321843053
6	3.313708734727187e-26	0.5718012848787182
7	2.47843807138677e-23	0.5692596515277392
8	4.910084403311154e-23	0.5700862484639264
9	3.78641269686391e-24	0.5734533370426174
10	2.7403329025695624e-22	0.5719004232313318
11	1.2030686692746184e-22	0.5738148780598262
12	1.0700406845168494e-20	0.571559623251426
13	2.3926535937314613e-19	0.5701328682266718
14	6.866984315548195e-19	0.5697256588704469
15	1.503303909491171e-20	0.5741547266160028
16	1.0774909156259672e-19	0.5730255769338353
17	3.431519408975712e-19	0.5724651883571614
18	1.1842492974901677e-20	0.5762073281700202
19	1.7380637278883728e-20	0.5764029408888048
20	3.3182088638125258e-21	0.5783693434529298
21	1.8521998993845772e-20	0.5772420966182215
22	2.8137526770687944e-20	0.5774103083335965
23	1.6981026099481785e-19	0.5763616490989446
24	1.2261508899379282e-18	0.574998449179321
25	1.0861094424084352e-17	0.5733711340323887
26	6.878919282972754e-16	0.5697507764569056
27	1.0762574007074354e-15	0.5698440159823964
28	1.3832902633712387e-15	0.5697701855009873
29	4.265180230694171e-15	0.5688381708155719
30	1.3295162939441086e-16	0.5728588874964274
31	1.7851149601801952e-16	0.5727393886760026
32	1.1613670248156427e-15	0.5710304413730795
33	1.9734178735097073e-16	0.5731062576660967
34	1.3667174898615184e-16	0.5735633216257472
35	2.7105203955453174e-16	0.5729966536524587
36	7.228181738634407e-17	0.5746163574095549
37	1.3743651192927676e-15	0.5719413344517003
38	5.401373120850879e-16	0.5731523065746044
39	5.608492940137302e-17	0.5758446454443358
40	4.436831363064996e-18	0.5786774144565411
41	1.0886124073754756e-18	0.5803977788442181
42	2.399090049454647e-21	0.586885727540406
43	2.1057067255506474e-21	0.5875267968493413
44	6.521888397302372e-22	0.588844518714695
45	1.3124698995541428e-22	0.5904628904785699
46	6.643656210219702e-22	0.5892614325929607
47	2.9211495595556306e-22	0.5901751799427699
48	9.66068185219911e-22	0.5891495451623718
49	1.9882442455331792e-21	0.5885804034873866
50	6.504482928805404e-21	0.5876158501104223
51	9.422111808644745e-19	0.5829894570833687
52	1.0904633742516746e-18	0.5829215254290826
53	9.901213273396152e-19	0.5830956359715807
54	7.52656146716175e-19	0.5835631655922555
55	1.2673231456801546e-14	0.5732373638560214
56	4.492128926328288e-14	0.5718345847092506
57	1.1260813754965546e-14	0.573679205036
58	1.81952667854374e-14	0.5731389866423914
59	1.4743293552442765e-15	0.5763789650108215
60	2.4054497914618635e-15	0.5759755613495147
61	8.528391738443465e-16	0.5773349555742204
62	1.4747440659427174e-15	0.5767648624755056
63	8.472334110900534e-16	0.5775476939201359
64	4.799568928681775e-16	0.5782407109647018
65	2.8364865999318146e-16	0.5789466673719887
66	1.3120339032520958e-16	0.5799306297930349
67	1.901873567142424e-16	0.5795759390266783
68	2.486433849528572e-16	0.5793375122400662
69	1.3245092655806058e-16	0.5800997929321395
70	6.498204201406858e-17	0.5809663496649656
71	3.522950372538667e-17	0.5817202578282193
72	8.349714924818525e-18	0.5834038972599377
73	1.4020858781964783e-17	0.5828644400053128
74	2.234084562730936e-18	0.5849668961627559
75	1.3263606791664464e-17	0.5831152353004082
76	2.7581537013782392e-17	0.5823337358489992
77	9.018240229441509e-19	0.5862509376280854
78	6.929169073438675e-19	0.5865759439740816
79	2.6448897807612524e-19	0.5876695104087659
80	4.830361840689012e-19	0.5870434735947567
81	5.258871741909154e-19	0.5869818213370852
82	1.4494864235807946e-19	0.5884051512364132
83	2.6541542682363404e-20	0.5902606177936788
84	1.3354896174822457e-20	0.591015477380662
85	2.070277323207602e-20	0.5906118834346092
86	5.135686282063977e-22	0.594628413851055
87	1.6440878581202922e-23	0.5982078602061697
88	2.0967818709502074e-23	0.5980004498331393
89	1.5838199936381985e-23	0.5982889215079229
90	1.5056431794588195e-23	0.5983456263622009
91	1.6074866573109645e-23	0.598311375107939
92	7.54262477215407e-24	0.5991122836034298
93	7.642395184370228e-24	0.5991358789119214
94	1.0666792193879934e-23	0.5988909824439488
95	5.619549098005082e-23	0.5973171373106143
96	8.218112522469245e-23	0.5969677745171429
97	2.202944835071117e-22	0.5960037919944163
98	7.154162287494221e-22	0.5948542818444377
99	1.372251213773576e-21	0.594229006169412
100	1.1003266026351476e-22	0.5968172592831364
101	3.2177365002096556e-23	0.5980624826603025
102	5.143811010220298e-23	0.5976056089853979
103	1.100758321545596e-21	0.5945996808544242
104	7.235790063783894e-22	0.5950401900411815
105	4.55583797703541e-22	0.5955225618720366
106	4.508229871427514e-22	0.5955579548347738
107	3.4387119159687047e-22	0.5958382442654837
108	2.2316090910021395e-22	0.596305203031921
109	1.6656028769650316e-22	0.5966115614728191
110	2.9496947929519756e-22	0.5960665859605632
111	2.074430113893489e-22	0.5964275561235344
112	4.3116775002219925e-23	0.5980632437992861
113	1.1682126910615613e-22	0.5971059212426659
114	1.8976113976795822e-22	0.5966246911202863
115	3.1046234263036685e-22	0.5961453638453655
116	4.778787189582471e-22	0.5957195065840425
117	6.939936706897068e-23	0.5977372860295603
118	2.830172387945099e-23	0.5986968920031314
119	4.4366084107057856e-23	0.5982567633858659
120	4.290895714906107e-23	0.5982955814740294
121	1.6308629758731898e-23	0.599291722118813
122	2.2159633888188846e-23	0.5990005864575869
123	2.1136291478694315e-23	0.5990639512779714
124	1.1425808735873193e-23	0.5996917006546937
125	1.0828358823214133e-23	0.5997444095293079
126	1.7594365232471036e-23	0.5992780216171083
127	8.782376814879655e-23	0.5977125490125934
128	9.450104646729816e-23	0.5976444270735615
129	6.286101759755707e-23	0.598084365406081
130	1.671142269399414e-22	0.5971131520630102
131	1.6610092061099105e-22	0.5971297068359034
132	2.498655230126702e-22	0.5967167889373015
133	2.333607900646656e-22	0.5967911902729482
134	1.7348416071714363e-22	0.5971013544087643
135	2.7082613619033596e-22	0.5966659829101464
136	5.725413686591458e-22	0.5959187347129993
137	3.966686866820599e-22	0.5963084378726013
138	7.531826712507848e-22	0.5956728868212972
139	9.826783737823316e-22	0.5954045853295789
140	1.2961061990637751e-21	0.5951193484954755
141	1.5143444961174958e-21	0.5949684526919773
142	1.0183999461512669e-21	0.5953924071058413
143	5.321117898820203e-22	0.5960584037164894
144	5.503209314523525e-22	0.5960289095808751
145	1.1336294136749123e-21	0.5953014509973014
146	1.2321962557941649e-22	0.5976071312633651
147	3.060925775473044e-23	0.5990207566406522
148	2.4183625110928318e-23	0.5992694588035428
149	9.49592812228171e-24	0.6002073723160812
150	1.0283240953853804e-23	0.6001339224041641
151	1.4043422743072707e-23	0.5998268028242824
152	1.8479732634396713e-23	0.5995748658207114
153	1.394584642630561e-23	0.5998627666412573
154	8.08557996572958e-24	0.6004043170280872
155	1.1890248225125445e-23	0.6000248892447636
156	4.023620180813397e-24	0.6010971437879071
157	3.570675529575116e-24	0.6012135980523976
158	4.1717822224310686e-24	0.6010666982285632
159	5.208851090803101e-24	0.6008497736182378
160	4.5003452691890415e-24	0.6009926774624083
161	6.061733646362601e-24	0.6007013515164362
162	5.5200197648287106e-24	0.6007978258826072
163	7.242099798968612e-24	0.6005413220451348
164	6.67572425344002e-24	0.6006402701130025
165	1.494442430789803e-23	0.5999072932717978
166	3.1303012521106127e-23	0.5992005757255272
167	5.05738205652514e-23	0.5987437020506226
168	3.9080761179915476e-23	0.5990015378813164
169	4.6920159566831037e-23	0.5988276176235643
170	3.5505733501817365e-23	0.5991061944915611
171	5.017789072799249e-24	0.6010718359167024
172	7.515949724036003e-24	0.600701732085928
173	4.939681169784196e-24	0.6011399578557345
174	4.7202022887341065e-24	0.6011844844862749
175	7.002014876074043e-24	0.6008018218622712
176	9.44012818287942e-24	0.6005076416451106
177	1.6037617327716633e-23	0.5999965368176247
178	1.909436371524138e-23	0.5998319405124216
179	1.6478238784902657e-23	0.5999908282752476
180	1.3521299235820288e-23	0.6001951940923437
181	1.9242569512042295e-23	0.599857819237864
182	2.755064834285584e-23	0.5995006547698106
183	9.633133241222964e-23	0.5982653261994313
184	2.512656107227171e-22	0.5973165664563767
185	7.151960345432924e-22	0.5962789437369869
186	8.565218655157095e-22	0.5961042623402512
187	9.887404451619162e-21	0.593572523796059
188	1.1080798448545334e-20	0.5934515026976669
189	1.125676620154022e-20	0.5934347576400277
190	1.5672520641713805e-20	0.5930895811109661
191	1.106638713351945e-20	0.5934781425620927
192	9.333203625014792e-21	0.5936697593012135
193	1.2881035590285184e-20	0.5933379027043648
194	1.5265025236008906e-20	0.593167407572039
195	1.5075667480943834e-20	0.5931807275042519
196	2.5730408201146244e-20	0.5926224320597829
197	2.449342848200931e-20	0.5926787563445691
198	3.012282165886208e-20	0.5924599288867848
199	2.7183001532706755e-20	0.592580569415685
200	1.626340358057194e-20	0.5931411482771048
201	1.7046144688575105e-20	0.5930909131041874
202	1.893263574800778e-20	0.5929786451041067
203	1.6738954395042338e-20	0.5931137472736953
204	1.034745396544603e-20	0.5936366497554271
205	7.216415241846115e-21	0.5940292071862177
206	1.129832435147622e-20	0.5935599650028296
207	2.213294593840527e-20	0.5928547697345261
208	2.4809853747538244e-20	0.5927322263581669
209	3.330141614207879e-20	0.5924188273816705
210	2.879081899620258e-20	0.5925853265343325
211	3.935806753109131e-20	0.5922515670900248
212	1.181498028526906e-19	0.5910759879298579
213	5.558357411150555e-20	0.5918972568931601
214	7.982782214740617e-20	0.5915102177200006
215	4.977426895569931e-20	0.5920232253949456
216	3.1248390950070565e-20	0.5925324273749725
217	3.127599885623277e-20	0.592531475951243
218	1.118746533644327e-20	0.5936358886164435
219	1.0798543611544757e-20	0.5936735649961316
220	1.2681314116055021e-20	0.593502308724822
221	1.0072976430338889e-20	0.5937475857622864
222	1.1338374237090819e-20	0.593621617260501
223	1.1637939366655302e-20	0.5935938356875996
224	1.191976397631515e-20	0.5935683375316492
225	1.4732441072754392e-20	0.5933422792535206
226	1.2348946822382714e-20	0.593540175389256
227	1.1298368002421497e-20	0.5936349371927139
228	1.048829936749541e-20	0.5937173304876884
229	9.0845081420089e-21	0.5938796433759406
230	1.2154007509299712e-20	0.5935729043655507
231	1.5679012145204106e-20	0.5933103114162095
232	1.8543664315665945e-20	0.5931306826160804
233	1.2468620834084025e-20	0.5935550175994362
234	1.3329274083428895e-20	0.5934868956604041
235	1.3496617121357086e-20	0.5934735757281911
236	1.7883192803220668e-20	0.5931818692127273
237	1.659697993245609e-20	0.5932617888060051
238	1.1793713474381122e-20	0.5936267549486403
239	9.258963577224144e-21	0.5938844004945881
240	2.797397483089416e-20	0.5927014002293312
241	3.863807518540604e-20	0.5923651670833269
242	4.064732277814783e-20	0.5923103650765078
243	4.163170009891153e-20	0.5922844863510655
244	4.198472611983465e-20	0.5922753526832623
245	3.491818909288078e-20	0.5924835241952763
246	3.442355170636721e-20	0.5925078806427514
247	2.7412404256631896e-20	0.5927563925208961
248	2.2749273813256828e-20	0.5929569526430741
249	2.6460271884063348e-20	0.592794449470076
250	3.122818572604695e-20	0.5926159623784223
251	3.68279359517884e-20	0.5924409004121948
252	3.7518712468846676e-20	0.5924237747850638
253	4.3555199088371473e-20	0.5922624133205411
254	2.956628004567298e-20	0.5926867483038969
255	4.106291689196444e-20	0.5923320575375404
256	3.937051831594669e-20	0.5923834344189332
257	3.4499554183976313e-20	0.5925261479783578
258	3.039638930959945e-20	0.5926627724259136
259	3.590511424950317e-20	0.5924888521681615
260	4.5013500198642835e-20	0.5922471905408692
261	1.794020296873042e-20	0.5932701613348247
262	1.588258450143419e-20	0.5934006966705117
263	1.2999424724356924e-20	0.5936149572943945
264	1.413133119965732e-20	0.5935285680197562
265	1.5336028484597816e-20	0.5934410370366424
266	1.1691664875628007e-20	0.5937310309893932
267	1.2506340535456308e-20	0.5936648118978202
268	1.5092196514411172e-20	0.5934638712061503
269	1.7446439228336584e-20	0.5933085988534963
270	1.8147481020955844e-20	0.5932663556399067
271	2.089717448792565e-20	0.5931177432533592
272	2.9895589892947415e-20	0.5927350806293554
273	2.6284000199962465e-20	0.5928766524803046
274	2.6314973592643982e-20	0.5928781747582718
275	2.831080881799302e-20	0.5927993968734694
276	3.091705955024759e-20	0.5927099630428967
277	4.034282805803805e-20	0.5924251067782852
278	3.952464090302645e-20	0.592450034079998
279	6.769562650251428e-20	0.5918658599100867
280	4.0254891123559534e-20	0.5924384267104981
281	2.788714097457374e-20	0.5928431623650263
282	2.2014647133981202e-20	0.5930977633550397
283	3.330853065220787e-20	0.5926595375852333
284	3.340252033961947e-20	0.5926564930292989
285	3.08238306395593e-20	0.592743262873429
286	4.3370530138903515e-20	0.5923765841680808
287	5.282102553934601e-20	0.5921627041136898
288	3.7683217098793906e-20	0.592531475951243
289	3.4962472609726195e-20	0.5926152012394388
290	4.446567788613329e-20	0.5923548917070482
291	4.344717669103049e-20	0.592380009293507
292	4.267597943028985e-20	0.5923994183375887
293	4.2271960585187665e-20	0.5924176856731951
294	8.258066698457915e-19	0.5892091042878385
295	9.312603956217761e-19	0.5890740021182498
296	1.1675282918164951e-18	0.5888310084977362
297	1.5730860552053026e-18	0.588496297629699
298	1.696574559887467e-18	0.5884106694940443
299	1.712596714279773e-18	0.5884000135482739
300	2.0170848905629916e-18	0.588214295636276
301	1.154220978784006e-17	0.5862370468416348
302	1.6576807216938592e-17	0.5858218455260822
303	1.2829581022488884e-17	0.5861205925771443
304	7.874825116239308e-17	0.5840398288807337
305	7.630065548016222e-17	0.5840775052604218
306	6.790782929392063e-17	0.5842164131249284
307	7.756766252662582e-17	0.5840598087790532
308	9.258524528087326e-17	0.5838503052738179
309	8.801950435271079e-17	0.5839127186704729
310	7.304545634058066e-17	0.5841353518231752
311	6.609835585732353e-17	0.5842563729215673
312	7.379932641244255e-17	0.5841269792943556
313	6.930082678057059e-17	0.58420195148424
314	5.2095232260004366e-17	0.5845471280133017
315	8.513157884339841e-17	0.5839698040942427
316	8.532154973371556e-17	0.5839671401078002
317	1.208532246765185e-16	0.5835500359447885
318	1.197039441422687e-16	0.5835652587244604
319	1.0579876405903937e-16	0.5837190087991472
320	9.193258379358201e-17	0.5838891233619813
321	1.232914816232091e-16	0.5835409022769853
322	1.268961323095099e-16	0.5835062704532317
323	1.4361761718449677e-16	0.5833591803446514
324	1.2829445681135825e-16	0.5834967562159367
325	4.648392172348226e-17	0.5847161008676603
326	4.828253000311893e-17	0.5846729062303412
327	3.9909047529042306e-17	0.5849021993491501
328	3.717271912448032e-17	0.5849880177695507
329	3.71129297054527e-17	0.5849899206170097
330	3.7696984531152645e-17	0.5849750784068295
331	4.0932808738550824e-17	0.584877652616929
332	4.5627981312444215e-17	0.584749020128701
333	4.8368821395698443e-17	0.5846869873015378
334	4.21182692522519e-17	0.5848510127525031
335	5.119203734129086e-17	0.5846249544743746
336	5.1918950618761564e-17	0.5846082094167354
337	4.901595124218741e-17	0.5846765216405133
338	6.062837156443735e-17	0.5844238234979588
339	4.307222545895181e-17	0.5848333162711344
340	4.259064689392292e-17	0.5848466362033474
341	3.1571156550791926e-17	0.5852005658307204
342	2.5716275819865355e-17	0.5854422274580127
343	2.165796218118682e-17	0.5856458321361251
344	2.5771510920916033e-17	0.5854414663190292
345	2.552262813367095e-17	0.5854528834037831
346	2.817300944515085e-17	0.5853383319867516
347	3.5453278903483683e-17	0.5850688887865579
348	3.234222321044825e-17	0.5851773510917206
349	3.6337443731871274e-17	0.5850397752204354
350	4.717369753456887e-17	0.5847341779185209
351	4.74620910308191e-17	0.5847269470981766
352	2.649833231091583e-17	0.5854192030037588
353	2.673525926470047e-17	0.5854104499054475
354	3.260667320955855e-17	0.5851798247934173
355	3.195104080178915e-17	0.5852038006714007
356	3.6211148361546245e-17	0.58505766198655
357	3.827750358970875e-17	0.5849937263119277
358	4.9125067906616576e-17	0.5846980238167999
359	4.931440387737191e-17	0.5846934569828983
360	4.661569665308486e-17	0.5847602469287091
361	4.4682389116555776e-17	0.5848104821016266
362	4.007064006231067e-17	0.5849429202847726
363	3.614442828965736e-17	0.5850666053696072
364	3.765221229047648e-17	0.5850182730441488
365	4.0205028218511466e-17	0.5849406368678217
366	1.760474611369307e-17	0.585912991919368
367	1.9845637545775877e-17	0.5857742743396073
368	2.358795466828832e-17	0.5855714308004785
369	1.732631542566426e-17	0.5859333523871793
370	1.3209742224459164e-17	0.5862503667738477
371	1.1660748189951783e-17	0.5863957443197149
372	7.316497529421899e-18	0.586938626699766
373	8.767643571815967e-18	0.5867289329097849
374	8.146291177364097e-18	0.5868141804759478
375	7.800705346135723e-18	0.5868644156488653
376	5.302928966956432e-18	0.5873104430932536
377	7.385232119744657e-18	0.586931205594676
378	6.737690946392966e-18	0.5870373844828879
379	3.864555617106366e-18	0.5876795955002986
380	2.8585166762450223e-18	0.5880268651615651
381	1.5864324687165221e-18	0.5887080845518852
382	1.4311905929331858e-18	0.5888266319485805
383	1.343581621055857e-18	0.5889016041384649
384	1.238654395958394e-18	0.5889937019554802
385	1.0884638044220946e-18	0.5891432657657572
386	1.035886008007942e-18	0.5891992094810516
387	1.0684902579930868e-18	0.5891641970878061
388	1.3272838894045054e-18	0.588920442328309
389	1.2360233635445995e-18	0.5890011230605703
390	9.267054850911788e-19	0.5893299351014846
391	8.332223987034091e-19	0.5894498144914012
392	1.1842401490439741e-18	0.589052880511455
393	1.4348037868222086e-18	0.588837097609605
394	1.3593282717252875e-18	0.5888983692977846
395	1.386435685614718e-18	0.5888776282604815
396	1.383646230250786e-18	0.5888799116774324
397	1.5352791214697477e-18	0.5887619351349747
398	1.78041398069613e-18	0.5885952456975667
399	1.6347261955220853e-18	0.5886922909179755
400	1.347609700987038e-18	0.5889179686266123
401	1.6287396510878144e-18	0.5887029468637458
402	1.4432171967013252e-18	0.5888418547282525
403	1.2363431277941452e-18	0.5890188195419389
404	1.1405708856454683e-18	0.5891116784979379
405	3.277278245265907e-18	0.5879176417174188
406	3.957755150643586e-18	0.5877010976765852
407	3.650372834630776e-18	0.5877939566325842
408	4.758638734080285e-18	0.5874921650255875
409	1.1531838931735325e-17	0.586478708468927
410	1.4596260751844764e-17	0.5862066012822909
411	1.4444987992917877e-17	0.5862187795060284
412	2.6764343916690938e-17	0.5854949363326268
413	2.670391242366865e-17	0.5854976003190695
414	2.5780092693839834e-17	0.5855390823936756
415	1.9880062906709535e-17	0.5858446796955901
416	2.1411402114236056e-17	0.5857575292819681
417	1.5715163442847788e-17	0.5861202120076525
418	1.43372174067086e-17	0.5862275326043398
419	1.2730928287162933e-17	0.5863677724620677
420	1.4456064480866213e-17	0.5862193503602661
421	2.1819562971314853e-17	0.5857440190650093
422	1.928541331312004e-17	0.5858890160413847
423	1.3975100699104702e-17	0.5862661604077574
424	1.3037292856083066e-17	0.5863515982586662
425	1.1669575669417229e-17	0.5864823238790992
426	9.59454582003452e-18	0.5867102850046867
427	9.670201413096759e-18	0.5867011513368835
428	1.150217265359768e-17	0.5865005912147055
429	9.137073550306824e-18	0.5867685121369319
430	7.574519734388327e-18	0.586986197886241
431	6.694295251221584e-18	0.5871292920151573
432	7.153824502985277e-18	0.587052416977814
433	8.008085278782802e-18	0.5869287318929793
434	1.4222692963808516e-17	0.586261213004364
435	1.3441971730173218e-17	0.5863285738044124
436	1.5858482602489236e-17	0.5861352445025786
437	1.5291337786751235e-17	0.58617786828566
438	1.438168165692682e-17	0.5862496056348642
439	8.843925436654163e-18	0.5868162736081527
440	6.737819956789409e-18	0.5871330977100753
441	7.048811309743569e-18	0.5870836236761414
442	8.241834371311441e-18	0.5869078005709304
443	7.804041443460881e-18	0.5869724973845362
444	1.0575352869016866e-17	0.5866219928825893
445	1.3742281446280414e-17	0.5863190595671174
446	1.4690536512967683e-17	0.5862410428212986
447	1.4472291929771658e-17	0.5862585490179214
448	1.4453466042453954e-17	0.5862600712958886
449	1.5119526558940057e-17	0.5862086944144957
450	1.4273446810993802e-17	0.5862760552145442
451	1.3960973294693475e-17	0.5863019339399864
452	1.4343298408782788e-17	0.5862703466721672
453	1.3478512189530454e-17	0.5863430354451008
454	1.3533072336860304e-17	0.5863422743061172
455	1.0616838560407746e-17	0.5866254180080156
456	9.42540248189751e-18	0.5867652772962516
457	7.87128719283519e-18	0.5869745905167411
458	8.273527858983143e-18	0.5869167439539876
459	9.130868011957054e-18	0.5868021925369562
460	9.186182301310514e-18	0.5867964839945792
461	9.910590893548698e-18	0.5867081918724818
462	1.0879552750893118e-17	0.5866008712757945
463	1.409511311117066e-17	0.5863025047942242
464	2.2254592691731534e-17	0.5857769383260498
465	2.9531381259046867e-17	0.5854447011597094
466	3.073726661565181e-17	0.5853986522512018
467	3.769459998714973e-17	0.585159654610352
468	3.1671505049211915e-17	0.5853693484003333
469	5.988644378730032e-17	0.5846177236540304
470	5.933800031425363e-17	0.5846310435862433
471	6.514150931050916e-17	0.5845208687183675
472	6.743427073568807e-17	0.5844807186369827
473	8.287221540736994e-17	0.5842341096062971
474	9.591375608757669e-17	0.584059999063799
475	9.83770092313885e-17	0.5840295535044552
476	9.589916957332515e-17	0.5840624727654957
477	9.752389130119696e-17	0.5840423025824304
478	8.069141371642905e-17	0.5842695025690343
479	8.952082197856706e-17	0.5841450563452161
480	1.0856004438394827e-16	0.5839134798094565
481	1.704482574198461e-16	0.5833692654361841
482	1.5854926129360805e-16	0.5834567964192978
483	2.7744038422432245e-16	0.5827776701611826
484	2.5458991272779836e-16	0.5828834684799027
485	2.341863638074408e-16	0.582985080534213
486	2.0491846278286584e-16	0.5831483448461947
487	2.766814130274505e-16	0.5827854718357645
488	4.2814493148770957e-16	0.5822528648319919
489	4.508230941762185e-16	0.5821906417200827
490	5.211567290317791e-16	0.5820125351979208
491	7.253632216884191e-16	0.5816049452722042
492	7.820173941991938e-16	0.5815130377399348
493	6.93179645245829e-16	0.5816631724044494
494	6.415573585776923e-16	0.581758695346891
495	6.951047290641087e-16	0.5816597472790233
496	6.555604161721926e-16	0.5817320554824651
497	6.038978007973941e-16	0.5818332869672835
498	6.437381568669664e-16	0.5817545090824812
499	6.362353055896803e-16	0.5817689707231696
500	8.277788144901257e-16	0.5814458672246323
501	8.186697662771212e-16	0.581459567726337
502	9.104646422594423e-16	0.5813278906821746
503	8.686860217073925e-16	0.5813861178144198
504	8.665542583364583e-16	0.5813891623703542
505	9.342374386003732e-16	0.5812959228448635
506	9.719410781506373e-16	0.5812468293804215
507	1.320790526747521e-15	0.5808674015970979
508	1.2693968863161316e-15	0.5809168756310318
509	1.1919642199325697e-15	0.5809952729463423
510	1.0428642579604541e-15	0.5811625332379879
511	1.0579833752677063e-15	0.5811446464718735
512	1.2982079956296065e-15	0.5808909969055894
513	1.3628492991886745e-15	0.5808314377801229
514	1.4707856315261413e-15	0.5807362954071732
515	1.7511779191559697e-15	0.5805201319358314
516	1.532908396716117e-15	0.5806887242206984
517	1.461850753843961e-15	0.5807490444851484
518	1.4371145070311748e-15	0.5807703563766892
519	1.2819676683801239e-15	0.5809128796513678
520	1.5369644286325903e-15	0.5806864408037475
521	1.3988605750610658e-15	0.5808040367767134
522	9.86024751848128e-16	0.5812394082753314
523	1.2894948524035642e-15	0.5809066002547532
524	1.334742417747327e-15	0.58086359590218
525	1.3585705799276054e-15	0.5808415228716556
526	2.1208637905197126e-15	0.5802839885661701
527	2.1987093670177542e-15	0.5802387007966461
528	2.6377436310310285e-15	0.5800095979625832
529	2.2897387806614664e-15	0.5801877044847451
530	2.590479420182716e-15	0.5800333835558206
531	2.3651831638701813e-15	0.5801479349728521
532	2.3651831638701813e-15	0.5801479349728521
533	2.215513684402376e-15	0.5802301379830807
534	2.333202608752051e-15	0.5801650605999831
535	3.0580363994428285e-15	0.5798240703353312
536	3.4204189881082305e-15	0.579682498484382
537	3.1648733377030326e-15	0.5797806854132661
538	3.2178375517684454e-15	0.5797607055149466
539	3.5430220928027673e-15	0.579638923277571
540	3.1342615086404084e-15	0.5797949567692086
541	3.0403318088673128e-15	0.5798333942878803
542	3.416019143456502e-15	0.579686113894554
543	2.6059741951894205e-15	0.5800278652981895
544	2.720957760341562e-15	0.5799734438608622
545	2.2506495690408277e-15	0.580214344349171
546	2.5492929234693885e-15	0.5800575497185498
547	2.6073838303506955e-15	0.5800301487151402
548	2.5971661413808946e-15	0.5800350961185337
549	2.466378953098536e-15	0.5801001735016313
550	2.4873413593245024e-15	0.5800895175558609
551	2.0951909510935378e-15	0.5803062518814405
552	2.0543308954948393e-15	0.5803309888984074
553	1.1727785745233337e-15	0.5810377064446779
554	1.1727785745233337e-15	0.5810377064446779
555	1.3978041025545024e-15	0.5808188789868935
556	1.343507794344994e-15	0.580869304444557
557	1.2048283455425777e-15	0.5810089734480471
558	1.2403067845734927e-15	0.5809728193463263
559	1.126642790086591e-15	0.5810934598752264
560	1.1471084338834476e-15	0.5810748119701283
561	1.3531606781804828e-15	0.5808689238750652
562	2.1244067358020557e-15	0.5803041587492356
563	2.545640827298339e-15	0.5800765781931397
564	2.2427230546576294e-15	0.5802360368102035
565	2.5120399972717775e-15	0.5800933232507789
566	2.587520961412821e-15	0.5800560274405826
567	2.4669114544657903e-15	0.5801161574202869
568	2.361820876237395e-15	0.580170959427106
569	2.386229159087821e-15	0.5801580200643848
570	2.357539128266165e-15	0.5801732428440567
571	2.2949169832432734e-15	0.5802071135288268
572	2.378305302667908e-15	0.5801622063287946
573	2.5029546357951605e-15	0.5800978900846805
574	2.582056669102748e-15	0.5800586914270253
575	2.5533620526216756e-15	0.5800727724982218
576	2.4002790204945308e-15	0.5801515503830241
577	2.977554598374846e-15	0.5798798237658798
578	3.257116033811188e-15	0.5797664140573237
579	4.072880873983297e-15	0.5794832703554252
580	4.041851075171187e-15	0.5794929748774661
581	4.231582608241577e-15	0.5794347477452209
582	4.5620023000683224e-15	0.5793392248027793
583	5.0897948129559684e-15	0.579199936368781
584	5.310370154402124e-15	0.5791458955009455
585	5.540348948226415e-15	0.5790918546331101
586	6.037303068116022e-15	0.578982250619472
587	6.86606192370635e-15	0.5788178445990149
588	8.822569263410472e-15	0.5784991176496332
589	9.163470585953439e-15	0.578450404754683
590	8.341909958301129e-15	0.5785710452835833
591	8.168084680384537e-15	0.5785980657175009
592	8.297500132203243e-15	0.5785778955344356
593	1.0572901794615157e-14	0.5782698245308244
594	1.1406334661200765e-14	0.578172018171432
595	1.3244493030705205e-14	0.57797906943909
596	1.4579597118851393e-14	0.5778565260627307
597	1.4123996801791371e-14	0.5778976275678451
598	1.2135303592697736e-14	0.5780955237035805
599	1.2713591293362414e-14	0.5780353937238762
600	1.708604890033012e-14	0.5776525408151265
601	1.6901724090917505e-14	0.5776666218863231
602	1.4983318398355063e-14	0.5778245582254197
603	1.47301730225695e-14	0.577846631255944
604	1.6228750627873742e-14	0.5777210433236504
605	1.4286811411632342e-14	0.5778862104830911
606	1.1536989646806533e-14	0.5781625039341372
607	1.1274524535343356e-14	0.5781921883544975
608	1.1594986638010438e-14	0.5781560342527765
609	1.0452192198120135e-14	0.5782898044291439
610	1.0542124220882407e-14	0.5782787679138817
611	1.122054894243283e-14	0.5781992288900957
612	1.1888376950450934e-14	0.5781246372697031
613	1.3387606853705088e-14	0.5779720289034918
614	1.3277744801178154e-14	0.5779826848492622
615	1.3088416202480512e-14	0.5780020938933439
616	1.4465053077861286e-14	0.5778727002661322
617	1.778917591946576e-14	0.577604398774414
618	1.647422946173643e-14	0.5777041079812654
619	1.5960460419104395e-14	0.5777452094863796
620	1.5535263805296488e-14	0.5777802218796251
621	1.700924626560722e-14	0.5776626259066593
622	1.562215300898826e-14	0.5777729910592809
623	1.1288421408924562e-14	0.578193139778227
624	1.2152815606048359e-14	0.5780987585442608
625	1.3012348953616655e-14	0.5780104664221635
626	1.4071615080294265e-14	0.5779092349373449
627	1.430099507678183e-14	0.577888303615296
628	1.5868783134013184e-14	0.5777543431541827
629	1.6089143944790052e-14	0.5777364563880683
630	1.6089143944790052e-14	0.5777364563880683
631	1.6748793547582642e-14	0.5776843183676917
632	4.41703441854378e-14	0.5764212082244111
633	4.384019363934842e-14	0.5764311030311979
634	4.212806117047095e-14	0.5764836216210663
635	4.465727395715456e-14	0.5764067465837228
636	5.018725093095537e-14	0.5762533770785279
637	5.3806681547657884e-14	0.5761612792615125
638	5.157862937020584e-14	0.576217222976807
639	4.535355919449942e-14	0.5763879083938788
640	5.228935520889902e-14	0.5761999070649301
641	5.6389643445415544e-14	0.5761007687123165
642	6.140155246629538e-14	0.5759886909969817
643	5.947620805301018e-14	0.5760309342105714
644	5.899998685244181e-14	0.5760415901563417
645	5.790887847256862e-14	0.5760663271733086
646	6.42298048269781e-14	0.5759289415867692
647	8.10656641722008e-14	0.5756201094441744
648	1.8275954285149685e-13	0.5745307292739
649	2.29601167910247e-13	0.5742232291245265
650	2.4709622387336175e-13	0.5741235199176752
651	2.2921511695960247e-13	0.5742255125414774
652	2.3739115306218453e-13	0.5741779413550024
653	2.463360444794663e-13	0.574127706182085
654	2.5107239422925794e-13	0.5741018274566426
655	2.6338180664841885e-13	0.574036750073545
656	2.855463431316708e-13	0.5739267654904152
657	2.988450720161213e-13	0.573864732663252
658	3.167898592772864e-13	0.573785193639466
659	3.272932276704747e-13	0.5737406670089255
660	3.9128052707072027e-13	0.5734986248121414
661	4.209060636577659e-13	0.5733992961747819
662	4.3610282677800013e-13	0.5733513444188152
663	5.252344994280329e-13	0.57309636285931
664	5.591702800057871e-13	0.5730114958626388
665	6.063991028230249e-13	0.5728996084320499
666	5.672523226434806e-13	0.5729917062490653
667	6.057309871336685e-13	0.5729011307100171
668	5.884491269811189e-13	0.572941090506656
669	6.528209055349523e-13	0.5727983769472313
670	6.013794299872226e-13	0.5729117866557875
671	6.158018872805209e-13	0.5728790576794928
672	5.046776028084102e-13	0.5731534482830798
673	4.994019582622706e-13	0.5731679099237681
674	4.2305369823358273e-13	0.5733958710493556
675	4.2411118121082517e-13	0.5733924459239295
676	4.2411118121082517e-13	0.5733924459239295
677	4.254071858163947e-13	0.5733882596595197
678	3.9876884207350823e-13	0.5734769323511089
679	3.146818370490932e-13	0.5738007969886297
680	3.281194449180427e-13	0.5737437115648599
681	3.6460227632078553e-13	0.5736009980054353
682	3.8791910339687147e-13	0.5735161310087642
683	3.9073119307431473e-13	0.5735062362019774
684	4.0814224155279296e-13	0.5734464867917649
685	4.3527372579731664e-13	0.5733581946696675
686	4.092766772689476e-13	0.5734426810968469
687	4.062207884210529e-13	0.5734529564731256
688	4.0363530524752364e-13	0.5734617095714369
689	4.081422434833369e-13	0.5734464867917649
690	4.1962690934132655e-13	0.573408429842585
691	4.522225450567386e-13	0.5733064372187829
692	5.512512588570878e-13	0.5730339494626548
693	6.086282181279427e-13	0.572897325015099
694	5.986464958896824e-13	0.572920159184607
695	6.454006216265767e-13	0.5728162637133459
696	8.72666225983413e-13	0.572398017841859
697	1.171268185188586e-12	0.5719877639296996
698	1.184413924114611e-12	0.5719721605805359
699	1.2055519973233475e-12	0.571947423563569
700	1.1034388781532355e-12	0.5720711086484036
701	1.2377866189772014e-12	0.5719105083228645
702	1.290006984386931e-12	0.5718526617601111
703	1.3454829827987201e-12	0.5717936734888822
704	1.3454829827987201e-12	0.5717936734888822
705	1.5000961260599983e-12	0.5716410651226709
706	1.6134483999034249e-12	0.571538691929377
707	1.6082173346262082e-12	0.5715432587632785
708	1.7731054917220114e-12	0.5714058731767391
709	1.7731054917220114e-12	0.5714058731767391
710	1.8152592979621065e-12	0.5713727636309527
711	1.867445283844405e-12	0.5713328038343137
712	1.876538038957048e-12	0.5713259535834614
713	1.8689577428776704e-12	0.5713316621258383
714	1.9185131356644913e-12	0.5712947468851338
715	1.8020729742306072e-12	0.5713830390072312
716	1.76927785745467e-12	0.5714089177326735
717	1.6976146483934464e-12	0.5714671448649188
718	1.5797425394252586e-12	0.5715683763497372
719	1.5699361913478555e-12	0.5715771294480486
720	1.7673670732438532e-12	0.5714104400106407
721	1.6130118554698248e-12	0.5715390724988687
722	1.5325494210083946e-12	0.5716110001328187
723	1.5509222798354932e-12	0.5715942550751796
724	1.5861703335766968e-12	0.5715626678073603
725	1.5861703335766968e-12	0.5715626678073603
726	1.5763248388574798e-12	0.5715714209056717
727	1.5763248388574798e-12	0.5715714209056717
728	1.5333798988708963e-12	0.5716102389938351
729	1.5333798988708963e-12	0.5716102389938351
730	1.5943490509580777e-12	0.5715554369870162
731	1.524681858133256e-12	0.5716182309531629
732	1.5720629129015674e-12	0.5715752266005897
733	1.5259214652039771e-12	0.5716170892446876
734	1.515621545368939e-12	0.5716266034819825
735	1.4627550858734589e-12	0.5716764580854081
736	1.4658430309399366e-12	0.5716741746684574
737	1.4579163605128598e-12	0.5716817860582933
738	1.4527865801610488e-12	0.5716867334616867
739	1.4890703434481346e-12	0.571652101637933
740	1.4266280227304955e-12	0.5717122316176373
741	1.3086416309231426e-12	0.5718332527160294
742	1.3086416309231426e-12	0.5718332527160294
743	1.1953553225977556e-12	0.5719599823567983
744	1.136017556941217e-12	0.5720311488517648
745	1.0837016838893662e-12	0.572096987373846
746	1.075166461402829e-12	0.5721080238891081
747	1.1163810839097881e-12	0.5720555052992399
748	1.0964798810083994e-12	0.5720806228856986
749	1.0890328149139405e-12	0.5720901371229936
750	1.0810457306973828e-12	0.5721004124992721
751	1.0810457306973828e-12	0.5721004124992721
752	1.0669881677180365e-12	0.5721186798348785
753	1.0320609508044827e-12	0.572165109312878
754	1.0175172714809672e-12	0.5721848989264515
755	1.0026271228388112e-12	0.5722054496790087
756	1.0493819645233206e-12	0.5721418945738782
757	1.0183508349824866e-12	0.5721837572179761
758	1.0183508349824866e-12	0.5721837572179761
759	1.046523031365078e-12	0.5721457002687962
760	1.0807510193884055e-12	0.5721007930687639
761	1.0015326998530967e-12	0.5722069719569759
762	9.71625671949626e-13	0.5722492151705656
763	9.684454622482374e-13	0.5722537820044671
764	9.90923285639901e-13	0.572221814167156
765	1.0505277018132894e-12	0.5721403722959111
766	1.0275643979542517e-12	0.5721711984247467
767	1.1191222219144017e-12	0.5720520801738137
768	1.0094939532696103e-12	0.5721959354417137
769	1.0094939532696103e-12	0.5721959354417137
770	1.2369659757478361e-12	0.5719127917398152
771	1.3544836812723185e-12	0.5717856815295544
772	1.4689343001676123e-12	0.5716718912515066
773	1.707416470266607e-12	0.57146105575305
774	1.7199226860758958e-12	0.5714507803767714
775	1.7199226860758958e-12	0.5714507803767714
776	1.7160918687549795e-12	0.5714545860716894
777	1.692595618725453e-12	0.5714739951157711
778	1.689852189097801e-12	0.571476278532722
779	1.6104189612995967e-12	0.5715440199022621
780	2.384073443657031e-12	0.5709921941391537
781	2.4188981672854938e-12	0.5709716433865966
782	2.816348560510112e-12	0.570757002193222
783	2.888878143321058e-12	0.5707208480915011
784	2.8935199559850737e-12	0.5707185646745503
785	2.8935199559850737e-12	0.5707185646745503
786	2.8935199559850737e-12	0.5707185646745503
787	2.785600787787698e-12	0.5707726055423857
788	3.0889105048435253e-12	0.5706268474270267
789	3.132965381405254e-12	0.5706066772439614
790	3.2384582463668512e-12	0.5705594866269783
791	3.2160540590877044e-12	0.5705693814337651
792	2.9786245530940205e-12	0.5706786048779114
793	2.866059940532053e-12	0.5707334068847305
794	2.7828937085455154e-12	0.5707752695288283
795	2.7754515678097062e-12	0.5707790752237463
796	2.819644012273779e-12	0.5707566216237302
797	3.0891848325656434e-12	0.5706279891355022
798	3.283137953561123e-12	0.570541219291372
799	3.4126448766812727e-12	0.5704860367150612
800	3.6380935575784296e-12	0.5703947000370294
801	4.543372283008199e-12	0.5700765439418856
802	4.7742733977018014e-12	0.5700053774469191
803	5.100524919619831e-12	0.5699109962129529
804	5.276182196905692e-12	0.5698622833180027
805	5.464981065394369e-12	0.5698116675755934
806	5.464981065394369e-12	0.5698116675755934
807	5.892123551160137e-12	0.5697032052704307
808	6.463740503447215e-12	0.5695707670872847
809	7.434030153901002e-12	0.5693702069651068
810	8.438070117914565e-12	0.5691863919005679
811	8.117069683371487e-12	0.569242716185354
812	8.117069683371487e-12	0.569242716185354
813	8.117069683371487e-12	0.569242716185354
814	8.600949470177766e-12	0.5691586103276666
815	9.378972010418125e-12	0.5690326418258811
816	9.938992926456278e-12	0.5689481553987017
817	9.677732006030872e-12	0.5689869734868652
818	9.769164301109826e-12	0.5689732729851604
819	9.501283652912604e-12	0.5690143744902747
820	8.846605883319728e-12	0.5691182699615358
821	8.825793337520732e-12	0.569121695086962
822	8.777417116863647e-12	0.5691296870462899
823	9.210273593868549e-12	0.5690596622597988
824	8.874430761173691e-12	0.5691137031276342
825	1.1033523336475407e-11	0.568796308171474
826	1.1587112454707082e-11	0.5687247611070158
827	1.1587112454707082e-11	0.5687247611070158
828	1.1713115033823539e-11	0.5687095383273438
829	9.810428432274993e-12	0.568968325581767
830	1.1804901742756444e-11	0.5686981212425899
831	1.144490834196339e-11	0.568743409012114
832	9.401410950961652e-12	0.5690303584089302
833	9.637718497156628e-12	0.5689942043072094
834	9.941947184991877e-12	0.5689489165376853
835	9.941947184991877e-12	0.5689489165376853
836	9.738948428987068e-12	0.5689789815275375
837	9.738948428987068e-12	0.5689789815275375
838	9.736405031245435e-12	0.5689793620970293
839	1.0584413995929896e-11	0.5688575798596536
840	1.033077075165526e-11	0.5688929728223909
841	1.0101523778009236e-11	0.5689257017986856
842	1.0138500446668765e-11	0.5689203738258004
843	1.0507413184025734e-11	0.568868235805424
844	1.0507413184025734e-11	0.568868235805424
845	9.807866747274436e-12	0.5689687061512588
846	1.031342148365441e-11	0.5688960173783253
847	1.0089819267756273e-11	0.5689279852156364
848	1.0416162790979648e-11	0.5688815557376369
849	1.0416162790979648e-11	0.5688815557376369
850	1.0724847001070494e-11	0.5688389319545555
851	9.953919824391691e-12	0.5689483456834477
852	9.953919824391691e-12	0.5689483456834477
853	1.076992425877272e-11	0.5688339845511621
854	1.076992425877272e-11	0.5688339845511621
855	1.0214588798697404e-11	0.5689112401579972
856	1.0214588798697404e-11	0.5689112401579972
857	9.830060980035836e-12	0.5689671838732917
858	1.0016595268032869e-11	0.5689397828698821
859	9.651972696204183e-12	0.5689938237377176
860	9.477046484976156e-12	0.5690204636021435
861	9.636855905052126e-12	0.5689961071546684
862	8.936823809837743e-12	0.5691064723072901
863	7.754790653062276e-12	0.5693131215413368
864	7.754790653062276e-12	0.5693131215413368
865	7.979713473764323e-12	0.5692716394667308
866	7.979713473764323e-12	0.5692716394667308
867	7.9130264290158e-12	0.5692838176904684
868	7.433887353461921e-12	0.5693743932295166
869	7.127880815829727e-12	0.5694352843482043
870	7.036660345355732e-12	0.5694539322533025
871	7.567804786761763e-12	0.5693485145040742
872	7.844827416501199e-12	0.5692963764836978
873	6.8684693677524694e-12	0.569488944646548
874	6.07203706329664e-12	0.5696670511687099
875	6.070436239857697e-12	0.5696674317382017
876	6.14774427658654e-12	0.5696491644025954
877	6.14774427658654e-12	0.5696491644025954
878	6.343589185420172e-12	0.5696038766330712
879	6.606133185334406e-12	0.5695452689313343
880	6.8829368846737476e-12	0.5694859000906136
881	6.159098684504667e-12	0.5696465004161527
882	5.861171918023582e-12	0.569718047480611
883	5.5406750022363794e-12	0.5697991087823641
884	6.23269784072189e-12	0.5696305164974972
885	6.259032363978015e-12	0.5696244273856284
886	6.0322542623420605e-12	0.5696777071144803
887	6.0322542623420605e-12	0.5696777071144803
888	2.1847030383689794e-12	0.5711324339968816
889	2.1451008216776875e-12	0.571158312722324
890	2.1451008216776875e-12	0.571158312722324
891	2.1589970056351024e-12	0.5711491790545208
892	1.9500402086009393e-12	0.5712930343224207
893	1.9537231539715725e-12	0.5712903703359782
894	2.130718950506837e-12	0.5711678269596189
895	2.0563364137562867e-12	0.5712180621325363
896	2.128426640453987e-12	0.5711693492375861
897	2.128426640453987e-12	0.5711693492375861
898	2.1358855056065825e-12	0.5711644018341927
899	2.0591069510606095e-12	0.5712161592850774
900	1.946888828033148e-12	0.5712953177393716
901	1.7378044714201407e-12	0.5714555374954189
902	1.7950456948315702e-12	0.571409869156403
903	1.7714521590938194e-12	0.5714285170615012
904	1.9990018700671243e-12	0.571258592783413
905	2.05524416858939e-12	0.571220535834233
906	2.1905954786979564e-12	0.5711309117189144
907	2.240035055116936e-12	0.5710993244510951
908	2.319054906676193e-12	0.5710502309866531
909	2.4594988237156045e-12	0.5709674571221868
910	2.4594988237156045e-12	0.5709674571221868
911	2.5859890481063285e-12	0.5708968614814581
912	2.7510716121182735e-12	0.5708095207830902
913	3.9085758190970545e-12	0.5703086913318829
914	4.060024360912416e-12	0.5702542698945556
915	3.847716780238974e-12	0.570331144931899
916	4.2611193776379856e-12	0.5701850062470482
917	3.9044201289758086e-12	0.57031021360985
918	4.106679487120476e-12	0.5702379054064083
919	4.226190089841635e-12	0.570196803901294
920	4.20157200884681e-12	0.5702051764301136
921	3.298557850461148e-12	0.5705511140981587
922	3.201412288323061e-12	0.5705937378812402
923	3.2994381096881377e-12	0.5705507335286669
924	3.2994381096881377e-12	0.5705507335286669
925	3.2757517653353553e-12	0.5705610089049455
926	3.26179417641815e-12	0.5705670980168143
927	3.2959184542038242e-12	0.5705522558066342
928	3.3823169872667403e-12	0.5705153405659297
929	3.5856305171163107e-12	0.5704319958472257
930	3.5856305171163107e-12	0.5704319958472257
931	3.425888384252339e-12	0.5704970732303233
932	3.884739751559637e-12	0.5703174444301943
933	3.817128866468067e-12	0.5703425620166529
934	4.097959918555541e-12	0.5702409499623426
935	4.2161020846245265e-12	0.5702002290267202
936	4.2161020846245265e-12	0.5702002290267202
937	4.1373417779526156e-12	0.5702272494606379
938	4.438812297813031e-12	0.5701269693995489
939	4.111468066905251e-12	0.5702373345521705
940	4.1886317634274095e-12	0.5702106946877447
941	4.561574352958668e-12	0.570088912450369
942	4.797130826607523e-12	0.5700166042469272
943	5.185310539470102e-12	0.5699047168163383
944	5.345385833877846e-12	0.5698609513247814
945	5.41505430950597e-12	0.5698423034196833
946	5.41505430950597e-12	0.5698423034196833
947	5.41505430950597e-12	0.5698423034196833
948	5.684702107028382e-12	0.5697722786331922
949	5.0794219589400494e-12	0.5699344012366986
950	5.34114907677495e-12	0.5698620930332569
951	5.34114907677495e-12	0.5698620930332569
952	5.514670114775071e-12	0.5698160441247492
953	5.472585674824937e-12	0.5698270806400113
954	5.320014614358769e-12	0.5698678015756338
955	5.369456418752423e-12	0.5698544816434209
956	5.241834424449224e-12	0.5698891134671745
957	6.0355475401824965e-12	0.5696858893585539
958	6.3688927050465105e-12	0.569608253182227
959	7.138870116741888e-12	0.5694442277312616
960	7.593323020588817e-12	0.5693547939006889
961	7.599304009644057e-12	0.5693536521922135
962	7.599304009644057e-12	0.5693536521922135
963	7.449199065633239e-12	0.5693825754735902
964	7.09659050676856e-12	0.5694533613990648
965	6.818582692905204e-12	0.5695112079618182
966	6.818582692905204e-12	0.5695112079618182
967	6.9434350591694745e-12	0.569484948666884
968	6.9434350591694745e-12	0.569484948666884
969	7.434339993237391e-12	0.5693860005990163
970	7.769461547227604e-12	0.5693220649243942
971	8.19419049987649e-12	0.5692448093175589
972	9.093969287718785e-12	0.569093342659823
973	9.48484064702813e-12	0.5690320709716434
974	8.172745212001967e-12	0.5692486150124769
975	8.127888957262091e-12	0.5692566069718048
976	8.405092005033113e-12	0.5692078940768545
977	7.709335381960728e-12	0.5693338625786399
978	7.503732640686269e-12	0.5693730612362953
979	7.566542308719705e-12	0.569362024721033
980	8.30877689589957e-12	0.5692267322666985
981	8.418309968970819e-12	0.5692077037921086
982	8.718882933852221e-12	0.5691567074802075
983	8.734870222394122e-12	0.569154043493765
984	9.990331199438254e-12	0.568959001629218
985	9.990331199438254e-12	0.568959001629218
986	1.0313444162475453e-11	0.5689125721512185
987	1.0313444162475453e-11	0.5689125721512185
988	1.0451530362654519e-11	0.5688931631071368
989	1.1184142903567532e-11	0.5687942150392691
990	1.0671793017916073e-11	0.5688627175477928
991	1.2647578308884963e-11	0.5686147765238858
992	1.2647578308884963e-11	0.5686147765238858
993	1.303093504480186e-11	0.568571011032329
994	1.3088562296280903e-11	0.5685645413509685
995	1.3555138741839535e-11	0.5685131644695756
996	1.1797479419282841e-11	0.5687186719951469
997	1.2288995914759541e-11	0.5686589225849346
998	1.3191861502664622e-11	0.5685550271136735
999	1.271111767346018e-11	0.5686094485510007

==> data/stats-mannwhitneyu-varghadelaneya-complexity-vulnerability-ue.dat <==
rank	pvalue	effect_val
1	2.580020250555585e-11	0.46545342381246146
2	0.034830625695802406	0.48721115251284325
3	0.37010000182601044	0.49399575512788846
4	0.8043372475867282	0.4982798258970689
5	0.8325326885996663	0.5015622377638346
6	0.7550027916758517	0.5023800816017104
7	0.6979500909562084	0.5029943207614739
8	0.5812037730327928	0.5043034798132622
9	0.7210533481012023	0.5028493237850985
10	0.5335094181613015	0.5050149544781802
11	0.9607695043549889	0.49959431292174233
12	0.7292721459912956	0.4971133804047052
13	0.8255356246584912	0.49814738771392286
14	0.7813997073671353	0.49765493079153506
15	0.8852087764582453	0.5012341868619039
16	0.81132603981549	0.49794168990360554
17	0.5780557369915782	0.49516828973212096
18	0.7534602677161851	0.4972479117200561
19	0.46705436009930545	0.49358093438182765
20	0.15205581660275047	0.48722694614675294
21	0.07397041051924412	0.4839991460020604
22	0.07550867936381782	0.48401893561563397
23	0.10453609428741359	0.48536196535219234
24	0.08880245670590439	0.4846008263685945
25	0.08407569697760113	0.4842994153310898
26	0.1163892716212749	0.4857050487490491
27	0.12410559178371264	0.48592539848480065
28	0.05894606160577264	0.482629666685822
29	0.03701916755847434	0.4807675401624499
30	0.052238273844560305	0.48202246806165683
31	0.0413738447886757	0.48106229123384814
32	0.03382716175994134	0.48026233416208686
33	0.04439229933130434	0.4812569525289033
34	0.04475571990753614	0.4812712238848458
35	0.0422124678646331	0.4810221411524634
36	0.04579501907577236	0.481289681505198
37	0.05003776067075416	0.48159299539016176
38	0.04956659838730915	0.4815094603867119
39	0.059598376797237375	0.4822020968617859
40	0.09128933203616474	0.4840193161851257
41	0.09703896886917764	0.4842499412971559
42	0.22571479914670312	0.4884510479171241
43	0.35880202275535356	0.4912293954920021
44	0.4088835631925446	0.4920915756756726
45	0.2946173769169227	0.48993717178259893
46	0.050893951957056316	0.48113364801356046
47	0.0772239332929353	0.4829158549436548
48	0.06450752301827617	0.48211380473968857
49	0.07457785835784142	0.482743266679124
50	0.0353439423702511	0.47958453989719296
51	0.03415459493639677	0.4794283161208095
52	0.022724625521648455	0.4778512361467948
53	0.027447379141616074	0.4785543382828933
54	0.0405992234137426	0.4800638671721137
55	0.03249066093592321	0.47917105114435343
56	0.028422223387357823	0.47863463844566284
57	0.04265955442298842	0.4802058195925547
58	0.03972698888511707	0.47991030738217283
59	0.0698522918144687	0.48225195146521155
60	0.08624382874182518	0.4831894844082582
61	0.1338798723860713	0.485296317114857
62	0.16128551468767127	0.4862553522341903
63	0.188311328701238	0.48707395721104974
64	0.2034163799642712	0.48750152703508587
65	0.19662915710323137	0.4872943069468013
66	0.22972478785427597	0.4881726613338732
67	0.24313927805230584	0.4885022345137711
68	0.26906506762996607	0.48910943313793626
69	0.25783693000407293	0.4888455081953737
70	0.2577340796454243	0.48883447168011157
71	0.2406440613900679	0.48841356182218193
72	0.23213524554310738	0.48818940639151237
73	0.21618013022380056	0.48777230222850076
74	0.28671169503451965	0.4894612696331044
75	0.1615309451150072	0.48613661455274904
76	0.15979358151047385	0.4860745817255858
77	0.1382061131758527	0.48528775430129156
78	0.13130853770348663	0.4850190722400815
79	0.1523769723984915	0.48578630033554815
80	0.13269788220134207	0.48506169602316296
81	0.1433899768826322	0.48546091342006004
82	0.10337518192679876	0.48379934701886596
83	0.10462563452287099	0.48384311251042283
84	0.0992955151525454	0.4835837544017619
85	0.08357006130281157	0.4827638174316811
86	0.15222338122398196	0.48571760754227844
87	0.27826993795634936	0.48917336881255846
88	0.2991314838743776	0.4896313841959385
89	0.30491515862659735	0.48975373728755184
90	0.27103131138089276	0.4890047765276916
91	0.24517079829964328	0.4883886345204691
92	0.24657094190114448	0.48841831894082943
93	0.2512832748772341	0.48853153836463964
94	0.2592122553663634	0.4887178271308752
95	0.20717384789432558	0.4873845019163577
96	0.1707394838170435	0.4862962634545587
97	0.09281128234786308	0.4831780673235042
98	0.0895974067568212	0.48300947503863734
99	0.08905588939488956	0.482977887770818
100	0.0893709040664176	0.482983596313195
101	0.09866207488161456	0.4834539802050585
102	0.09134372687935506	0.48308216381157093
103	0.1008959141440913	0.48355882710004905
104	0.1082037624940781	0.4839003882189386
105	0.09366600626102756	0.4831925289641926
106	0.09012147548842347	0.483006240197957
107	0.09007720424286934	0.48300262478778494
108	0.0820518336618064	0.482557739051872
109	0.078383096717721	0.48234271728900563
110	0.053121643144754774	0.48059514218266497
111	0.04848123674456874	0.4801997304806859
112	0.06265475459228183	0.48131061282724696
113	0.05754176430003655	0.48093308789138245
114	0.03836947079708979	0.47920701496132845
115	0.04092425477250638	0.47947398445982536
116	0.04372191052416612	0.47974989734137957
117	0.07020884737375511	0.4818127742716756
118	0.09758071069019407	0.483354461282953
119	0.08981081813009797	0.48295391189283465
120	0.0909128876730873	0.4830121390250799
121	0.06318131283413968	0.4813243133289517
122	0.05994584307809256	0.48108912138301996
123	0.059472318177938105	0.4810522061423155
124	0.06312172865423649	0.48131479909165675
125	0.06075286380167827	0.48114430395933083
126	0.05657412830389184	0.4808284312811377
127	0.06069345537915837	0.4811387857016997
128	0.05939500925070782	0.4810423113355287
129	0.07716430356022061	0.48222436017705617
130	0.07470101808584804	0.48207327408881195
131	0.07826454543448445	0.4822884861364243
132	0.06946170112282934	0.4817397049292502
133	0.06627495009810111	0.4815252540206215
134	0.06398812562023869	0.4813661759730496
135	0.06466384064416134	0.48141222488155727
136	0.05293073134883664	0.48052606881990345
137	0.05309559796502324	0.48053786647414926
138	0.05230100556389442	0.4804724085215598
139	0.04871539007018874	0.4801656695111699
140	0.04574735124204165	0.47989698744995984
141	0.05055625258003395	0.480324557273996
142	0.057585230386163415	0.48089084467779275
143	0.07272349112889734	0.4819402650514283
144	0.07084580092145104	0.4818194342377821
145	0.07167302675144013	0.48187252368188804
146	0.12924854957193022	0.4847275560093635
147	0.12186218579626974	0.48442405183965387
148	0.10526539040942243	0.4836884110120066
149	0.12830127109659575	0.48468417108729844
150	0.11731229625224548	0.48422691684290203
151	0.12445496688507408	0.4845271861719314
152	0.12253163854404046	0.4844472665786536
153	0.13118915025702088	0.48479739051110865
154	0.13058433832616514	0.4847722729246499
155	0.11410007475461141	0.48408420328347745
156	0.12591872278538252	0.48458293960247995
157	0.1357748830714839	0.484972642762082
158	0.12009263530849398	0.48433842370399915
159	0.11013727971626186	0.48390324249012706
160	0.1032455143052838	0.4835829932627783
161	0.08359053389160065	0.4825663018654375
162	0.07457809243502286	0.4820321725836977
163	0.07474545429026568	0.4820420673904845
164	0.07962264753001881	0.48233396419069424
165	0.0618625474073637	0.48118007749155994
166	0.059250527594587675	0.4809871287592179
167	0.05217676503954375	0.48042883331474884
168	0.06042572814102376	0.48107389860334804
169	0.04782509900099553	0.48004997638566305
170	0.045927612803530624	0.4798771978363863
171	0.05928744369722935	0.4809829424948081
172	0.06655483629780129	0.48149975586467103
173	0.07056551956224849	0.48176387109197943
174	0.06690084254318589	0.48152106775621173
175	0.06596235417999682	0.4814571320815895
176	0.06442233242498754	0.4813505726238858
177	0.057261404868953016	0.4808232935929984
178	0.0628632229986476	0.48123792405431337
179	0.06573734102756258	0.4814365813290324
180	0.060212538070508456	0.4810425016202746
181	0.05106861974088394	0.48031732645365177
182	0.05106640001395667	0.48031713616890587
183	0.04918560529573773	0.48015425242641596
184	0.0484365859195502	0.48008784305009705
185	0.04700498009028627	0.4799584494228854
186	0.0477323477490472	0.4800237170907289
187	0.04690314490144544	0.4799487449008445
188	0.04562349035985636	0.4798303877888951
189	0.0464253358839503	0.47990459883979586
190	0.04501869177450149	0.47977368293461703
191	0.05445701339545196	0.4805919073419847
192	0.06121906994833453	0.4811085304271017
193	0.06335740312167693	0.4812622805017885
194	0.062331463319993424	0.4811882597356336
195	0.06456981095137433	0.48134676692896783
196	0.057222036282452746	0.4808063582506134
197	0.0536003757725926	0.4805180768605757
198	0.04812030730256814	0.48004997638566305
199	0.0515068209638711	0.4803426343248564
200	0.055394603503746344	0.4806586972877954
201	0.05226019906204616	0.48040333515879835
202	0.05080293325516623	0.4802806014976932
203	0.049708307660872364	0.48018526883999757
204	0.05451307475311029	0.48058562794537
205	0.052464716985996404	0.480417225945249
206	0.05460790295545509	0.4805920976267306
207	0.05457706981278567	0.4805892433555421
208	0.05221299889083872	0.48039591405370824
209	0.04700480819929476	0.47994151408050034
210	0.05178963656285223	0.48035899881300376
211	0.049490391402814346	0.48016243467048964
212	0.04714946263387716	0.479953502019492
213	0.0598275644487079	0.48099226644735715
214	0.062011057624707176	0.4811522959186586
215	0.0698711719368566	0.48169232402752127
216	0.06515879468525643	0.4813732165086479
217	0.059522179827420585	0.4809673391456443
218	0.06552946580020282	0.4813964312476476
219	0.06418984328696335	0.48130319172215685
220	0.0526554728304681	0.48042559847406857
221	0.056952102921724326	0.4807696332946548
222	0.053914109359317154	0.48052873280634606
223	0.05195100486527051	0.4803666102028397
224	0.04764274773758034	0.479991368683926
225	0.0438207832907593	0.47963515563960224
226	0.04836329733403312	0.4800547335043105
227	0.04969510024279389	0.4801717586230387
228	0.049936522717658964	0.4801926899450876
229	0.05575438498792843	0.4806731589284838
230	0.047734934011925106	0.4799982189347784
231	0.050151488695898284	0.4802101961417104
232	0.04820640938377409	0.4800397010093845
233	0.05201612470268145	0.4803685130502987
234	0.05460799177470369	0.4805808708267225
235	0.0570751912875624	0.48077534183703174
236	0.05592397073271698	0.48068514686747543
237	0.05341935621008841	0.4804842061758056
238	0.05466918695961063	0.4805854376606241
239	0.053568000845878115	0.48049600383005137
240	0.041249455520137736	0.47937712952416256
241	0.042450581343770756	0.479497389483571
242	0.018993013259732506	0.4762939457863536
243	0.013044851800648197	0.47490981454468095
244	0.012956875065518117	0.47488545809720584
245	0.013927191039951808	0.47514595791434217
246	0.015521827500513143	0.47554098904682945
247	0.01652151983055335	0.475770853019876
248	0.013117974020851662	0.4749282721650332
249	0.01265029303843465	0.4747977368293462
250	0.01101265584906294	0.4743037576289912
251	0.009867621818696222	0.4739178601643071
252	0.009696790443575213	0.47385696904561925
253	0.01026517520798091	0.4740560068898301
254	0.011127475508144405	0.4743391505917285
255	0.012309025954304484	0.47469726648351124
256	0.01183067089550575	0.47455455292408666
257	0.012030726956411959	0.47461392176480727
258	0.012862209710856458	0.4748532999751488
259	0.012889462293337633	0.47486091136498476
260	0.013325555473692248	0.47498041018540965
261	0.014237235669537582	0.4752159827008332
262	0.014595505388083012	0.4753065582398813
263	0.01406029844073124	0.4751697435075796
264	0.014372541399709808	0.47524966310085737
265	0.013851117084728347	0.47511532207025237
266	0.014889505015511315	0.4753786761585772
267	0.012334492803574968	0.47469631505978177
268	0.01252861400523441	0.4747522587750762
269	0.013138395686551197	0.47492313447689394
270	0.012838450135812425	0.47483959947344406
271	0.01287790735923888	0.47485063598870625
272	0.010716638274983752	0.474196246747558
273	0.010086728541752769	0.47398274726265877
274	0.010117480034978438	0.47399340320842914
275	0.010143904891456347	0.47400253687623234
276	0.010500465278192433	0.4741233676898785
277	0.008963856148668892	0.47357192249626184
278	0.00868693258991974	0.4734632699063533
279	0.009233994588986208	0.47367429568955577
280	0.010341306911395185	0.4740678045440758
281	0.008862858075707898	0.47352815700470496
282	0.008873611849049773	0.47353234326911475
283	0.009794965672860067	0.473874475242242
284	0.01046623558846425	0.47410662263223935
285	0.010841506559436363	0.4742306882865658
286	0.010125612545831822	0.4739901683677489
287	0.010320920012868062	0.4740571485983055
288	0.010942426871326384	0.47426303669336867
289	0.009610072777733734	0.4738073047269395
290	0.009374293174432235	0.4737209154523011
291	0.008671210171708688	0.4734509013978698
292	0.008423407444613161	0.4733511921910185
293	0.009210149487843322	0.4736588826251379
294	0.007824795219768943	0.4730979231942263
295	0.008496912587083493	0.4733799251876493
296	0.00884265328024811	0.47351693020469693
297	0.009150554317967744	0.4736352873166464
298	0.009783466627407622	0.47386781527613553
299	0.009427651379281797	0.4737388022184157
300	0.009405994258241387	0.4737308102590879
301	0.009120398149816635	0.4736234896624006
302	0.009309548837612648	0.473694656157367
303	0.009225166447540125	0.4736630688895477
304	0.009335959734215233	0.4737034092556784
305	0.009251367127894098	0.47367182198785907
306	0.009557714634135303	0.47378466084217746
307	0.008827327695928875	0.473509128530115
308	0.007945625235481141	0.47314796808239784
309	0.00783859612159847	0.4731013483196525
310	0.008736680025602548	0.47347316471314005
311	0.009050652693160091	0.4735947566657698
312	0.008918579956132244	0.47354357006912284
313	0.00896189652489334	0.473560315126762
314	0.00890707963727712	0.4735380518114918
315	0.009085509958107082	0.47360560289628606
316	0.008548005764752224	0.47339514796732124
317	0.008430520699595405	0.4733475767808464
318	0.008738463426175192	0.47347069101144335
319	0.009164424183810438	0.4736345261776628
320	0.009290887598523121	0.4736817167946458
321	0.00876088612725494	0.4734784926860252
322	0.007812580095811544	0.4730857449704887
323	0.007730085410646405	0.47304959086876786
324	0.006792326793954755	0.47261193595319906
325	0.00796707601435246	0.47315082235358635
326	0.009090569051472621	0.4736044611878107
327	0.009365834846451556	0.4737075955200882
328	0.009054424703546195	0.47358999954712233
329	0.009326790251684843	0.473692753309908
330	0.00907036475272158	0.4735960886589911
331	0.00824264396414179	0.47326613490960145
332	0.007941962146366593	0.4731390246993406
333	0.007366411756479674	0.4728825208618681
334	0.007796878506416097	0.47307546959421015
335	0.00443237346213863	0.47120420940303487
336	0.0034719024955903862	0.4704259447923061
337	0.0032469537683206253	0.4702154898633413
338	0.003062553643609004	0.4700328165072778
339	0.0031608091250891627	0.4701306228666701
340	0.0030910788993680632	0.47006097864967095
341	0.003516785998434972	0.4704657143041991
342	0.0036933030430253873	0.47061984494837766
343	0.0033343199812925738	0.47029693173458625
344	0.0032018060746690077	0.4701698215243254
345	0.0031247720360258234	0.47009370762596564
346	0.0029709883915684508	0.4699357712868691
347	0.002747004971763659	0.4696929679511014
348	0.0022615108437252134	0.4690971864116902
349	0.001947086145402872	0.4686454504249249
350	0.0015090151270604705	0.4678865948582778
351	0.0014690555698627632	0.46780781697347545
352	0.0017832643814649416	0.46837981291964925
353	0.0018763552313884634	0.46853166014687697
354	0.0019596782303018447	0.46866181491307224
355	0.002020164248890075	0.468753151591104
356	0.0020541572255432256	0.46880338676402145
357	0.0019917053143369513	0.46870976666903885
358	0.001973619570336913	0.4686823656656294
359	0.0018620593837715101	0.4685080648383855
360	0.0018036280660206185	0.46841254189594395
361	0.0017700678171293787	0.4683565981806495
362	0.0015603896155897273	0.46798249837021116
363	0.001596740528984564	0.46805004945500545
364	0.0015300154858634665	0.4679238906684741
365	0.001398549264181112	0.46765977544116566
366	0.002097504461986786	0.46886313617423386
367	0.0021206311953320934	0.46889624572002037
368	0.002082215394872843	0.4688410631437095
369	0.002269199815888764	0.46910137267609997
370	0.002445147341510471	0.4693289532321957
371	0.0026698861580473888	0.46959877700188113
372	0.0029186801883754267	0.4698739287444518
373	0.002497548176955483	0.46939212776783434
374	0.002385969677206954	0.4692520781948523
375	0.002262790971674154	0.4690907167303296
376	0.0024638241494219313	0.46934950398475284
377	0.002500194950888407	0.46939403061529333
378	0.0021812888279752443	0.4689784487302489
379	0.0024791150468353837	0.46936777132035923
380	0.002643515945031997	0.46956452574761925
381	0.002931502749434358	0.46988230127327135
382	0.003222197511052919	0.4701768620599237
383	0.0037436075121285153	0.4706491487992462
384	0.003757544088245207	0.47066094645349194
385	0.0037827878839819034	0.47068130692130317
386	0.0037850538159610522	0.47068320976876216
387	0.0038223913769789624	0.47071441646708967
388	0.0033617792958168576	0.47030777796510254
389	0.002286240576540053	0.4691158343167883
390	0.002517069274858066	0.4694088728254735
391	0.0025080222833990203	0.4693978363102113
392	0.0022290051560238514	0.4690381981404613
393	0.001881861558290036	0.4685274738824672
394	0.0017830435768095769	0.46836611241794446
395	0.0017841827713250343	0.46836801526540345
396	0.0017924047421428134	0.4683817157671082
397	0.0016396357531447546	0.46811683940081616
398	0.0016790756518635722	0.46818724475679896
399	0.001734870128038698	0.4682842899772077
400	0.0018031686798559334	0.4683976996857638
401	0.0017581302760830595	0.4683223469263876
402	0.0017805881196676387	0.4683598330213298
403	0.001608231986876679	0.46805747056009556
404	0.0015647282125300886	0.4679762189735965
405	0.0012513978513849537	0.4673212588782105
406	0.0012742688778456708	0.4673737774680788
407	0.0013314038229795856	0.46750126824783145
408	0.0013270597538310928	0.46749175401053644
409	0.0010972395007037858	0.4669422116643788
410	0.000893020576044601	0.46635556379277077
411	0.0008661003944838207	0.46626917451813243
412	0.0008181552505173343	0.4661089547620851
413	0.0008011322447927976	0.4660499664908562
414	0.0007986344396024472	0.4660412133925449
415	0.0008649319694935902	0.46626536882321445
416	0.0008339682975515465	0.4661624247756828
417	0.0009531961914230958	0.46653994971154733
418	0.0009540909824727054	0.46654261369798994
419	0.0010135854242116933	0.46671444082353714
420	0.0010142618768156175	0.4667163436709961
421	0.0009746667929766433	0.46660293396244007
422	0.0010266465578418437	0.46675097549474986
423	0.0011581182494940566	0.46709653259330325
424	0.0011624995280449407	0.4671068079695818
425	0.0012554714195708088	0.4673288702680465
426	0.0013462252097661026	0.46753171380717534
427	0.0012390116537251187	0.4672906230341207
428	0.0011086712469298436	0.4669698029525342
429	0.0012285238565170563	0.4672656957324079
430	0.0011799968388967192	0.4671492414679174
431	0.001164449123993432	0.4671109942339916
432	0.0011481035134710993	0.46707027329836914
433	0.0012024957874693428	0.46720347262049877
434	0.0012280875567847243	0.4672643637391866
435	0.0012786056409913402	0.46738119857316884
436	0.0013072272421456403	0.46744551481728286
437	0.0013312099899832628	0.46749841397664293
438	0.0014047009426969173	0.46765520860726406
439	0.0017413697539907726	0.46828847624161746
440	0.0018912077403554662	0.4685345144180655
441	0.0019859209359089146	0.46868084338766214
442	0.002130368558079619	0.4688922497403565
443	0.0022025814632489287	0.46899291037093727
444	0.002085552164088181	0.46882774321149656
445	0.001899566158999115	0.46854688292654895
446	0.0019074798838090892	0.4685590611502865
447	0.0019456198331573435	0.4686184299910071
448	0.001951054523280402	0.4686268025198267
449	0.002005087351972696	0.4687086249605635
450	0.00205303361290197	0.4687797914555299
451	0.002007117304998097	0.4687116695164979
452	0.001987153910778294	0.46868160452664576
453	0.0019514805231346068	0.4686271830893185
454	0.0020564055691630768	0.46878473885892324
455	0.002189741906188827	0.46897464303533093
456	0.00226251416776627	0.46907359110319863
457	0.0016969273529664334	0.4682096983568151
458	0.0016440683247733207	0.4681158879770867
459	0.0015357073678335898	0.467914566715925
460	0.001302882161507571	0.4674335268782912
461	0.0012750190471040013	0.46737073291214437
462	0.0013419586660199042	0.4675195355834378
463	0.0013819338265251009	0.46760516371909255
464	0.0014194934377290602	0.4676835610344031
465	0.0012943800130505523	0.46741449840370125
466	0.0013675962883800232	0.4675747181597486
467	0.0012820588060262362	0.46738671683079996
468	0.0013336534111785315	0.46750088767833964
469	0.0012730952833133204	0.467365785508751
470	0.0011862596552692922	0.46716103912216317
471	0.001121220536151052	0.46699834566441917
472	0.0011771020005067452	0.46713839523740114
473	0.0011486954318653624	0.46706798988141834
474	0.0011549357330626615	0.46708359323058213
475	0.001168281262719844	0.46711670277636863
476	0.0011574157156555814	0.467089492057705
477	0.0010894636884614993	0.4669155717999529
478	0.0010324846634516122	0.46676182172526615
479	0.000897431715102619	0.46636260432836907
480	0.0008667301633892428	0.4662640368299931
481	0.0008439690545203292	0.46618906464010873
482	0.0008424867255560579	0.4661841172367154
483	0.0008317274042727144	0.46614796313499446
484	0.0008591857131711289	0.4662391095282803
485	0.000810396968647508	0.4660747035078232
486	0.0008618855110576681	0.4662476723418458
487	0.0009218264816797204	0.46643738623350756
488	0.0008737013374209967	0.46628496815204207
489	0.0008233925416395028	0.46611770786039647
490	0.0008245085294803856	0.46612151355531445
491	0.0008361982779926032	0.46616109278246154
492	0.0008197197166858184	0.4661051490671671
493	0.0008770322460007072	0.46629543381306654
494	0.0009030436958219783	0.4663780173927869
495	0.0008738448422947227	0.46628515843678797
496	0.0008760867081578262	0.4662923892571322
497	0.0008848691099312073	0.4663205513995253
498	0.0008754962270333464	0.4662904864096732
499	0.0008880937704977964	0.46633082677580384
500	0.0008789261606595026	0.4663015229249353
501	0.0008351806264968488	0.46615766765703537
502	0.0008551758777591815	0.4662242673181001
503	0.0008133564034975294	0.46608326632138863
504	0.0008185542941179881	0.4661011530875032
505	0.0007833390245976581	0.46597784857216035
506	0.0007540442801527298	0.46587128911445663
507	0.0007182667768402826	0.46573580637537626
508	0.0007742308268667063	0.46594511959586565
509	0.0007670987075968052	0.4659192408704233
510	0.00076963217761748	0.4659281842534806
511	0.000774148835841513	0.46594454874162794
512	0.0007740664960029834	0.4659439778873902
513	0.0007131699263314088	0.465715445907565
514	0.0007150264911251882	0.4657226767279092
515	0.0006765945384556089	0.4655693072227142
516	0.000653188055840637	0.4654718814328137
517	0.0006805083155678177	0.46558529114136976
518	0.0006572471509165579	0.46548900705994467
519	0.0006745011447885637	0.465560173554911
520	0.0006420744420505614	0.46542392967684704
521	0.0006988070528388499	0.46565836048379516
522	0.0008340341449881655	0.46615272025364196
523	0.0008435646610836726	0.46618468809095304
524	0.0008355025435646666	0.46615766765703537
525	0.0008322301715538919	0.4661466311417732
526	0.0008318923297544286	0.46614548943329775
527	0.0007979847913119868	0.46602865459931553
528	0.0007897911420818653	0.4659997313179388
529	0.0008259447294979871	0.46612531925023243
530	0.0008291941718234189	0.4661363557654946
531	0.0008461917668588153	0.4661934411892644
532	0.0007929084088719398	0.46601076783320095
533	0.0006975631160086495	0.46565341308040176
534	0.0006867425610483752	0.4656100281583367
535	0.0006875911098119587	0.4656134532837629
536	0.0006915639050567137	0.46562943720241845
537	0.0006890075237165606	0.4656191618261399
538	0.000709124198515042	0.4656990814194176
539	0.0006891965836737705	0.46561992296512345
540	0.0006860093612384893	0.4656067933176564
541	0.0006883664879102473	0.46561630755495137
542	0.0006864801862916368	0.4656086961651154
543	0.0007743966463623571	0.46594435845688204
544	0.0007337048002838784	0.4657936529381297
545	0.0007965354251852511	0.46602275577219265
546	0.0008089526702576307	0.4660661406942577
547	0.0007401946397387435	0.46581686767712943
548	0.0007414078092969503	0.465821434511031
549	0.000757760858194223	0.4658823256297188
550	0.0007299568904244291	0.4657780495889659
551	0.0007736783281279641	0.46594017219247225
552	0.0007877964071746781	0.4659907879348815
553	0.0008865622324200753	0.4663215028232548
554	0.0008094810271755126	0.4660653795552741
555	0.0007744225285182151	0.4659413139009477
556	0.0007900550650371922	0.4659972576162421
557	0.0008728148096102558	0.4662773567622061
558	0.0008883620535337047	0.46632721136563177
559	0.000913901375568387	0.4664071309589095
560	0.0010022622090765014	0.466669343338759
561	0.0010176235280155294	0.46671272826082405
562	0.0010109945817547334	0.4666940803557259
563	0.0010038695112021341	0.4666739101726606
564	0.001116378103982868	0.46697798519660794
565	0.0011566550607335331	0.46707997782041
566	0.0012242534759465023	0.46724400327137533
567	0.0012397986774966812	0.46728053794258806
568	0.0012732723296313088	0.46735779354942325
569	0.0013997493745065946	0.46763370643097746
570	0.001410352209963219	0.4676557794615018
571	0.0014087021032121042	0.4676523543360756
572	0.0013072364609780346	0.4674342880172748
573	0.0011984285710264309	0.4671823510137039
574	0.0011864874410643872	0.4671534277323272
575	0.0011868002678157086	0.4671541888713108
576	0.001256454872270005	0.4673189754612597
577	0.001222746963106737	0.46724019757645735
578	0.0011986871238422237	0.46718273158319573
579	0.0011997927423982712	0.46718539556963834
580	0.001097843672568055	0.46692965287114946
581	0.001109692866111386	0.46696047899998516
582	0.0011241869831809155	0.46699777481018145
583	0.001099008737474461	0.4669326974270838
584	0.0010939200204081738	0.4669193774948709
585	0.0010517473638123726	0.4668067289252984
586	0.0010517473638123726	0.4668067289252984
587	0.0010517473638123726	0.4668067289252984
588	0.001052727076955648	0.466809392911741
589	0.0010302686951378216	0.46674774065406954
590	0.0010807911610292073	0.46688474567111715
591	0.0010959528866846201	0.46692470546775605
592	0.00104449586216862	0.4667869393117249
593	0.0010683248706086024	0.46685125555583884
594	0.0010787328443913292	0.4668790371287402
595	0.001037103202168051	0.4667663885591677
596	0.0010450022822972782	0.46678808102020025
597	0.0010537975898334874	0.46681205689818356
598	0.0010144502149922142	0.4667028334540373
599	0.0009749951179331627	0.466589804314973
600	0.0009972681852855414	0.46665412055908706
601	0.0010182451268934785	0.46671348939980767
602	0.0010812461801065953	0.46688474567111715
603	0.0010940894411053787	0.4669186163558873
604	0.0010428023247024277	0.46678085019985605
605	0.0010873805354730168	0.46690072958977274
606	0.0012183765980446914	0.4672283999222116
607	0.001266345236923757	0.4673402873528005
608	0.001266345236923757	0.4673402873528005
609	0.0013217430169734092	0.4674647335766187
610	0.0013217430169734092	0.4674647335766187
611	0.0012967385591296993	0.4674091704308161
612	0.00132174321632303	0.4674647335766187
613	0.00132174321632303	0.4674647335766187
614	0.0013435040372569767	0.4675123047630936
615	0.001409684860133994	0.4676527349055674
616	0.0015002728628825425	0.4678354082616309
617	0.0015002728628825425	0.4678354082616309
618	0.0015611931170475249	0.4679526236651049
619	0.001528674731417264	0.4678905908379417
620	0.0015247280062049532	0.46788297944810575
621	0.0015247280062049532	0.46788297944810575
622	0.0015467514169918092	0.4679252226616954
623	0.0015082540382677018	0.4678510116107946
624	0.001461705615429249	0.46775891379377926
625	0.001483081605639665	0.46780153757686077
626	0.0015135312737473052	0.4678612869870732
627	0.0014821212107377741	0.4677996347294018
628	0.0013877694207829398	0.46760668599705973
629	0.0013397575423203805	0.467503932234274
630	0.0013062113915899393	0.46743010175286503
631	0.0011864948457915429	0.4671515248848682
632	0.0011816560177603161	0.46713972723062247
633	0.001121427234845951	0.46698902171187007
634	0.0011296191176543725	0.467009953033919
635	0.0011281255817586283	0.46700614733900103
636	0.0011281255817586283	0.46700614733900103
637	0.0011281255817586283	0.46700614733900103
638	0.0011760596189741848	0.4671260267289177
639	0.001211221776778367	0.4672108937255888
640	0.0012009020357223827	0.4671861567086219
641	0.001031342147859927	0.46674831150830726
642	0.0010419704003290118	0.4667776153591758
643	0.0010464170751549031	0.46678979358291334
644	0.0010607083038120118	0.4668286116710768
645	0.0010029976720980767	0.46666877248452127
646	0.0009928706412433632	0.46663984920314455
647	0.0008623093935801301	0.4662402512367557
648	0.0008897801950723027	0.46632854335885304
649	0.0008583168830153774	0.46622693130454274
650	0.000870330140256542	0.466266129962198
651	0.0008900198584022539	0.46632930449783666
652	0.0008840461911554917	0.4663102760232467
653	0.0008840461911554917	0.4663102760232467
654	0.0008710347243412101	0.4662684133791488
655	0.0008500107793871576	0.4661995303011332
656	0.0008433740312488173	0.4661774572706089
657	0.0008336217577867001	0.4661447282943142
658	0.0008075040048860902	0.46605529446374144
659	0.0007951095173058951	0.4660119095416764
660	0.0007951095173058951	0.4660119095416764
661	0.0007824662774916865	0.46596700234164407
662	0.0007707436453301325	0.4659247591280544
663	0.0007662464205527341	0.4659083946399071
664	0.000822524874492805	0.4661070519146261
665	0.0007962977424645585	0.46601609580608616
666	0.000825090652446152	0.4661158050129375
667	0.0007836369566863951	0.46597118860605385
668	0.000731835324262106	0.4657801427211708
669	0.0007203265464763285	0.4657359966601221
670	0.0007416911164630848	0.4658174385313671
671	0.0007536191310417061	0.4658619651619076
672	0.0007967302308403688	0.46601761808405334
673	0.0008090384432843875	0.4660606224366266
674	0.0008798867739276174	0.4662969560910337
675	0.0008900198696252666	0.46632930449783666
676	0.0008783011518048032	0.46629162811814856
677	0.0008775911245561788	0.46628934470119776
678	0.000807907339538691	0.46605529446374144
679	0.000901794319370209	0.46636507803006577
680	0.0009114251872869075	0.46639514301991786
681	0.0009318484937273764	0.4664579369860647
682	0.0008981131666707677	0.46635328037581997
683	0.000907829597796568	0.4663837259351639
684	0.0009154267396858041	0.4664073212436554
685	0.0008621059044755413	0.4662368261113295
686	0.0008486593783085168	0.46619229948078905
687	0.0008653208448371747	0.46624710148760806
688	0.0008669567846423644	0.4662524294604933
689	0.0008724698658640051	0.4662703162266078
690	0.0008724698658640051	0.4662703162266078
691	0.000876596448117481	0.4662836361588208
692	0.0008674247224753696	0.46625395173846046
693	0.0009010108235545889	0.4663612723351478
694	0.0009603945316017485	0.4665420428437522
695	0.0009623251932567171	0.46654775138612925
696	0.0009730733197442481	0.4665793386539485
697	0.0009711226945626498	0.46657363011157155
698	0.0009650341599737748	0.466555743345457
699	0.0009650341599737748	0.466555743345457
700	0.0009806499268266535	0.4666014116844729
701	0.0009672323041514398	0.4665622130268176
702	0.0009585958200129546	0.46653671487086706
703	0.0009585958200129546	0.46653671487086706
704	0.0008889150160700071	0.4663228348164761
705	0.0008945573628127471	0.4663407215825906
706	0.0009153671997907127	0.46640579896568823
707	0.0008726738015673345	0.4662703162266078
708	0.0008581955545653681	0.46622312560962476
709	0.0008559968960360893	0.4662158947892806
710	0.0008719680594015616	0.466268032809657
711	0.0007634391992608129	0.4658946941382023
712	0.0007417130998560318	0.4658136328364491
713	0.0007652239717162124	0.46590078325007106
714	0.0007544620658954195	0.46586120402292397
715	0.0007657449454608566	0.46590268609753005
716	0.0007448560525772975	0.4658254304906949
717	0.0007545648748051641	0.4658615845924158
718	0.0007194365742066548	0.46572800470079434
719	0.0007116077354880683	0.46569755914145045
720	0.0007195349391231996	0.46572838527028615
721	0.0007570060855350984	0.46586995712123536
722	0.000778951374858255	0.46594987671451316
723	0.0007860762943219416	0.46597537487046364
724	0.0007308308013223555	0.4657717701923512
725	0.000711510378613921	0.46569717857195864
726	0.0007152186829634088	0.465711640212647
727	0.0007152186829634088	0.465711640212647
728	0.0007058847643823649	0.4656751055414343
729	0.0007058847643823649	0.4656751055414343
730	0.0006845440473218604	0.46558985797527136
731	0.0007024138218951284	0.4656614050397295
732	0.0006794899081688161	0.4655693072227142
733	0.0006924755427088138	0.4656218258125825
734	0.0006394060634221215	0.4654010955073391
735	0.0006401115922099212	0.46540414006327346
736	0.0006440049612829443	0.4654208851209126
737	0.0006110099881325939	0.46527588814453724
738	0.0006069307719649379	0.4652572402394391
739	0.0006182806762303464	0.4653082365513401
740	0.0006277450323293373	0.465350099195438
741	0.0006316555216614019	0.465367224822569
742	0.0006106360481418291	0.46527398529707825
743	0.0006160265076084698	0.4652979611750616
744	0.0006242508319927388	0.4653344958462743
745	0.0005673502290520068	0.4650715223274412
746	0.0005692458416416699	0.4650806559952444
747	0.0005756072311564335	0.46511110155458835
748	0.0005817118053903384	0.46514002483596506
749	0.000587795102589004	0.46516856754784996
750	0.0005764870806253634	0.46511528781899814
751	0.0005745690211265511	0.46510615415119494
752	0.0005699582156760317	0.46508408112067057
753	0.00043378035549652624	0.4643423511811545
754	0.00043741695047559443	0.46436480478117065
755	0.0004461603600591952	0.4644180845100225
756	0.00043562592970194393	0.46435376826590846
757	0.00044433593925572996	0.4644070479947603
758	0.000440521069398295	0.4643838332557606
759	0.000418088410320751	0.46424340311328677
760	0.00040776880348708283	0.4641764228827302
761	0.00039791402697565237	0.46411096493014076
762	0.00041120140902751334	0.4641988764827463
763	0.00041172739305386205	0.4642023016081725
764	0.0004070160751046719	0.4641714754793368
765	0.00039290254642986385	0.46407709424537064
766	0.00037821969828623407	0.46397548219106033
767	0.0003512357138687701	0.4637787277638003
768	0.0003714171899832457	0.4639271498656019
769	0.00034667662636377294	0.4637440959400466
770	0.0003435528267594262	0.46372012006206326
771	0.00033518564752608196	0.46365466210947387
772	0.00033518564752608196	0.46365466210947387
773	0.00033624868310573006	0.46366303463829345
774	0.00032925256800124514	0.4636074714924908
775	0.00031813924770780885	0.46351689595344264
776	0.00032505488939825846	0.4635736008077207
777	0.00031827711975083946	0.46351803766191807
778	0.00032137087350625975	0.46354353581786856
779	0.0003271710110369596	0.46359072643485166
780	0.0003271710110369596	0.46359072643485166
781	0.0003271710110369596	0.46359072643485166
782	0.0003214172618040593	0.46354391638736037
783	0.0003214172618040593	0.46354391638736037
784	0.00031269596605351533	0.4634712276144268
785	0.0003094565615806183	0.46344382661101724
786	0.0003092327737470624	0.46344192376355825
787	0.00031035323015300275	0.46345143800085326
788	0.00030180099061663095	0.46337798808893604
789	0.00029599352591685313	0.463326991777035
790	0.00029599352591685313	0.463326991777035
791	0.00029797523119587117	0.46334449797365773
792	0.000314645723862555	0.4634875921025741
793	0.0002999693576112311	0.4633620041702805
794	0.0003056284558494813	0.46341109763472255
795	0.0002861855928167629	0.46323869965493764
796	0.0002851885458640555	0.4632295659871345
797	0.0002847740709471281	0.46322576029221646
798	0.0002847740709471281	0.46322576029221646
799	0.0002805785431789381	0.463186942204053
800	0.0002805785431789381	0.463186942204053
801	0.0002731960933897821	0.4631172979870538
802	0.0002687680965534255	0.4630746742039723
803	0.0002687680965534255	0.4630746742039723
804	0.0002687680965534255	0.4630746742039723
805	0.0002636743020389157	0.46302481960054664
806	0.00025105681956997215	0.46289732882079404
807	0.00022867927395128757	0.4626556671935017
808	0.0002266645834918641	0.4626328330239938
809	0.00022453395035431135	0.46260847657651866
810	0.0002255303330532856	0.4626198936612726
811	0.00021932174660135092	0.4625479660273226
812	0.0002167744817180929	0.4625179010374705
813	0.0002167744817180929	0.4625179010374705
814	0.00020469248802296476	0.4623706206441443
815	0.0002071984282565326	0.4624018273424718
816	0.00020536200440537806	0.4623789931729639
817	0.00019437094520943784	0.4622381824609983
818	0.00019474756219397388	0.46224312986439164
819	0.00020200485951996346	0.4623367499593742
820	0.000212139827884974	0.46246233789166785
821	0.00021308449078611685	0.46247375497642185
822	0.00019787355624199837	0.46228385080001416
823	0.00018871872321902928	0.4621628297016221
824	0.00017368766740608348	0.4619516136336737
825	0.0001763364223148814	0.46199005115234537
826	0.00017316761961832394	0.4619440022438377
827	0.00017120476359288597	0.461915078962461
828	0.0001737397528918366	0.46195237477265727
829	0.00019138256110853047	0.4621986032338512
830	0.000184871052248694	0.4621103111117538
831	0.00016616385316386786	0.461839345633593
832	0.0001862287316381044	0.462128959016852
833	0.00018534102630102454	0.4621167807931144
834	0.00018534102630102454	0.4621167807931144
835	0.00018445729982195184	0.46210460256937685
836	0.00018608976472811182	0.462127056169393
837	0.00018608976472811182	0.462127056169393
838	0.0001880442013187422	0.46215369603381895
839	0.00018589537481025902	0.4621243921829504
840	0.00018423698795633174	0.4621015580134425
841	0.0001797747442902257	0.46203914461678747
842	0.000182374299268218	0.46207567928800014
843	0.00017819442933971396	0.46201669101677134
844	0.0001750729070496269	0.46197178381673903
845	0.00017148756058064953	0.46191926522687077
846	0.0001698993383518507	0.46189566991837927
847	0.00017241615145346552	0.46193296572857556
848	0.00016933910906540415	0.4618872973895597
849	0.00016933910906540415	0.4618872973895597
850	0.00016328031507089542	0.4617948190030525
851	0.0001578223821131489	0.4617082394436683
852	0.0001578223821131489	0.4617082394436683
853	0.0001578223821131489	0.4617082394436683
854	0.00015758460524761575	0.4617044337487503
855	0.00016323790655139314	0.46179348700983125
856	0.00016084951336925479	0.46175600091488905
857	0.0001627494379805552	0.4617856853352494
858	0.00016454668361305297	0.46181346690815067
859	0.0001633382652410929	0.4617948190030525
860	0.0001642499691186792	0.46180890007424913
861	0.00015301682114999749	0.46163003241310363
862	0.00015793351226940525	0.4617095714368896
863	0.00015086254647010894	0.4615938783113827
864	0.00015086254647010894	0.4615938783113827
865	0.00015086254647010894	0.4615938783113827
866	0.00015086254647010894	0.4615938783113827
867	0.00015027070760478017	0.46158398350459595
868	0.0001547166011836773	0.4616574334165131
869	0.00015138792476929964	0.4616026314096941
870	0.00015640665787255905	0.46168483441992264
871	0.00015640665787255905	0.46168483441992264
872	0.00015873494701339834	0.46172213023011893
873	0.00016599188349393807	0.46183515936918323
874	0.00017423786323767225	0.4619580833150343
875	0.0001771594797255679	0.462000326528624
876	0.0001771594797255679	0.462000326528624
877	0.00015878280100827536	0.46172289136910255
878	0.00015878280100827536	0.46172289136910255
879	0.0001541803558232747	0.4616486803182018
880	0.00014607797771203372	0.46151281700962954
881	0.00015455321138428874	0.46165476943007056
882	0.00015366906172327931	0.4616403077893822
883	0.00015499707968159634	0.4616620002504147
884	0.00015588841825103756	0.46167646189110306
885	0.00015385480190721956	0.46164335234531656
886	0.00015159397727581395	0.46160605653512027
887	0.00015159397727581395	0.46160605653512027
888	0.000224711618362929	0.46260771543753504
889	0.00022302611937231493	0.4625883063934533
890	0.00022302611937231493	0.4625883063934533
891	0.00022302611937231493	0.4625883063934533
892	0.00023493999411784982	0.46272264742405833
893	0.00023511295779488596	0.4627245502715173
894	0.00023511295779488596	0.4627245502715173
895	0.00023807168347464842	0.4627568986783202
896	0.00023331996163744275	0.46270476065794375
897	0.00023331996163744275	0.46270476065794375
898	0.00023283942884107066	0.4626994326850586
899	0.000251067938324927	0.46289466483435143
900	0.00024600089313316857	0.46284176567499136
901	0.0002576996622468335	0.4629624062038916
902	0.0002576996622468335	0.4629624062038916
903	0.00026161178155332735	0.4630016048615469
904	0.00023702346115771203	0.46274548159356627
905	0.0002392297516227733	0.4627694574715496
906	0.0002349054160120638	0.4627222668545665
907	0.00023011129628454892	0.4626689871257147
908	0.00023153980324395785	0.46268497104437023
909	0.00022855623384660084	0.4626514809290919
910	0.00022855623384660084	0.4626514809290919
911	0.0002267433117840798	0.4626309301765348
912	0.00023062052543977024	0.46267469566809166
913	0.00023290802006845573	0.46270019382404215
914	0.00022511140963630522	0.46261209198669073
915	0.00022246839639964366	0.4625816464273468
916	0.00022246839639964366	0.4625816464273468
917	0.00023664167230137034	0.46274110504441057
918	0.00024004148722587868	0.46277802028511505
919	0.0002320206569118678	0.4626899184477636
920	0.00023229422438311863	0.462692963003698
921	0.00025507515765461425	0.4629353857699739
922	0.00026558235712833216	0.46304042294971043
923	0.00022495203738257303	0.4626090474307563
924	0.00022495203738257303	0.4626090474307563
925	0.00022863176686646811	0.4626509100748542
926	0.00022688527330815277	0.4626311204612807
927	0.00022521776824555636	0.46261209198669073
928	0.00022521776824555636	0.46261209198669073
929	0.00022568350638564128	0.4626174199595759
930	0.00022568350638564128	0.4626174199595759
931	0.00023325936116908738	0.46270266752573885
932	0.00023557131353400674	0.4627281656816894
933	0.0002409317086750017	0.46278639281393463
934	0.00024406643297018185	0.46281988292921294
935	0.00024582844678469276	0.4628385308343111
936	0.00024582844678469276	0.4628385308343111
937	0.000248949842836039	0.4628712598106058
938	0.0002553418647920683	0.462937098332687
939	0.00026407910823373465	0.46302443903105484
940	0.0002717841866313275	0.4630994112209392
941	0.0002777113468821194	0.46315554522097957
942	0.00026434989125728785	0.46302691273275154
943	0.00026434989125728785	0.46302691273275154
944	0.0002601331175422145	0.46298505008865365
945	0.0002577465447950301	0.46296107421067034
946	0.0002568051946385705	0.46295155997337534
947	0.00025074618388191766	0.4628895271462121
948	0.0002538888609492949	0.46292187555301506
949	0.0002636555167466708	0.46302006248189914
950	0.0002636555167466708	0.46302006248189914
951	0.000260628156848183	0.46298999749204706
952	0.000260628156848183	0.46298999749204706
953	0.00026311663027197944	0.463014734509014
954	0.0002617739283918112	0.463001414576801
955	0.0002614297020130822	0.4629979894513748
956	0.00026419543781196176	0.46302539045478436
957	0.0002574072866191006	0.46295764908524417
958	0.0002574072866191006	0.46295764908524417
959	0.0002452171060544028	0.4628316805834587
960	0.0002452171060544028	0.4628316805834587
961	0.00024814912772458755	0.4628625067122944
962	0.00024814912772458755	0.4628625067122944
963	0.00025196192431496087	0.4629020859394415
964	0.00025526881899414286	0.4629357663394657
965	0.00026146836867145057	0.46299817973612073
966	0.00026146836867145057	0.46299817973612073
967	0.00026146836867145057	0.46299817973612073
968	0.0002522579539984643	0.46290494021063
969	0.0002522579539984643	0.46290494021063
970	0.0002522579539984643	0.46290494021063
971	0.0002522579539984643	0.46290494021063
972	0.00025556800991898064	0.4629388108954001
973	0.00025960143141255573	0.4629795318310226
974	0.0002814566539735135	0.46319036732947916
975	0.00027481353735243235	0.46312795393282413
976	0.0002777117248287467	0.46315535493623367
977	0.00020456421615442922	0.4623637703932919
978	0.00020854748434075338	0.4624132444272258
979	0.00021647722036697632	0.4625091479391591
980	0.00020719154923653192	0.46239630908484075
981	0.00021128539075943842	0.4624465442577582
982	0.00021539135579636096	0.46249601829169207
983	0.00021069148142480968	0.462439313437414
984	0.0002108788621511625	0.4624415968543648
985	0.0002108788621511625	0.4624415968543648
986	0.00021191225678725666	0.4624541556475942
987	0.00021191225678725666	0.4624541556475942
988	0.00021760099714435952	0.4625222775866262
989	0.00021760099714435952	0.4625222775866262
990	0.00022409353092718784	0.4625980109154942
991	0.00022409353092718784	0.4625980109154942
992	0.00022339990320763484	0.46259001895616636
993	0.0002240604552461492	0.4625976303460024
994	0.00023319358951303168	0.46270076467827986
995	0.0002264536542995715	0.4626250313494119
996	0.0002454341661643906	0.4628324417224423
997	0.00024324586004061325	0.46280922698344257
998	0.00024324586004061325	0.46280922698344257
999	0.00024565040404308776	0.4628347251393931

==> data/stats-mannwhitneyu-varghadelaneya-cppcheck-codet5p-ue.dat <==
rank	pvalue	effect_val
1	0.0002453749471408444	0.49012954966070327
2	1.3541750838385704e-05	0.48511269233506404
3	2.9061733840501714e-09	0.4766151464374319
4	5.131697397303576e-13	0.46807021963807083
5	2.0373368252154128e-12	0.46514364024613714
6	4.829608952706206e-12	0.4628307291597292
7	7.897396335788767e-12	0.4601128921340472
8	2.4973595582357138e-09	0.46425501048278667
9	5.75114401914186e-08	0.46639571387415557
10	3.800096854357078e-10	0.4599874944864995
11	6.016565923749125e-11	0.4572369284845228
12	1.1292694991257922e-10	0.4573693666676688
13	2.3938453681867683e-12	0.4526046366303464
14	1.5127209527237344e-11	0.45377964493627554
15	5.518949062977312e-12	0.4517287559449712
16	1.7320582266778124e-11	0.45258674986423186
17	7.057962798148185e-11	0.45332562553255945
18	4.409122182195277e-11	0.4526029240676333
19	1.9366652927838773e-12	0.44882291759034054
20	1.7752788246938518e-13	0.4458375402119239
21	1.568317857638696e-17	0.43602017931673315
22	2.3578485874314452e-18	0.43384465381686466
23	5.381750510318034e-20	0.4300901454955224
24	1.0321828724079935e-19	0.43027491198379075
25	4.254794380095366e-25	0.41888770193492947
26	2.3487172661689938e-26	0.41628803173645107
27	3.9999694024351756e-27	0.41440497389103004
28	2.1559214008094683e-19	0.4266145946116688
29	4.428116019033805e-21	0.42272669668345103
30	1.2163903474423386e-21	0.42135036711636026
31	3.5338875927227025e-23	0.4176188832492719
32	4.653828773846322e-25	0.41318810294100294
33	5.357081974523215e-25	0.4128724205475558
34	2.5940871161295338e-24	0.4133378570360259
35	2.9130332684329475e-24	0.41318429724608496
36	9.724341017256033e-25	0.41202603399779497
37	1.083752517100906e-24	0.4115541278279643
38	2.2179827443486194e-26	0.4077337809845409
39	7.437699558501004e-26	0.40838702851721376
40	5.331113490194595e-26	0.4077404409506474
41	8.806073524774355e-27	0.4060145583053393
42	1.231546617326402e-26	0.40612625545118225
43	1.652093016619149e-24	0.4097336736639442
44	2.5274929735443153e-24	0.40974128505378016
45	3.338837696211207e-24	0.4098373788504594
46	2.3682709996060486e-24	0.40935538758909606
47	4.19822646329036e-24	0.4097311999622475
48	6.724856780544534e-24	0.4097272039825836
49	2.459608455529553e-23	0.4105130799831484
50	6.741741043384421e-23	0.4114195965126134
51	2.1665188981147763e-23	0.4103431557050602
52	2.595720666152095e-23	0.41046741164413253
53	2.9018632356478705e-23	0.4104556139898867
54	3.2329127542848403e-23	0.41035019624065844
55	2.471889330748901e-21	0.41405142483314883
56	1.1110571049123088e-21	0.4131612727918311
57	2.718107132922112e-21	0.4138873993821835
58	8.458730778062748e-22	0.4127184801881231
59	3.093163083476704e-21	0.4138438241753725
60	1.0783431923640473e-20	0.41487935376255736
61	4.157678601281754e-21	0.4138166134567089
62	7.944512433726941e-21	0.4143442730570881
63	7.644339956524262e-21	0.41422800907734353
64	1.8203986613953332e-20	0.4149781115456792
65	1.0141123310147958e-20	0.4143768117486369
66	8.055416812861002e-21	0.41412221075862343
67	1.2580740828473065e-20	0.4144938368673651
68	1.2409758534328313e-20	0.41432752799944894
69	1.9801827901008003e-20	0.41473987504381304
70	1.1089454175181652e-21	0.41172176868910176
71	4.615094079236099e-25	0.40394806596487115
72	8.842354592656684e-26	0.40236147175356146
73	2.164062246097512e-25	0.4030571527845699
74	2.76515394638924e-24	0.40514571815556233
75	1.8287542998077284e-25	0.4025260680587645
76	2.5300414185642627e-25	0.40278485531318775
77	2.2240993946363167e-24	0.40463898987723207
78	3.628544547898953e-24	0.4049561945486465
79	1.387894744157531e-23	0.40613595997322316
80	2.3813910933246813e-23	0.4065410761972431
81	5.758064834510196e-24	0.4051548518233655
82	4.263822039717597e-24	0.404781132582419
83	2.0708698074764816e-25	0.40170137397003625
84	6.495850125767037e-26	0.400596580735344
85	8.38139264406255e-26	0.4007684078608912
86	5.668503107767361e-26	0.4003790852707809
87	3.1252304026994625e-26	0.3998236440975004
88	2.159198548506014e-27	0.3973191162719717
89	1.024107293389178e-27	0.3966611116206514
90	8.039847122466193e-28	0.3963973769628347
91	9.70506564608257e-28	0.39650412670528434
92	6.0531954601843785e-27	0.39794515308598094
93	1.711233614024407e-27	0.3967636750986912
94	7.938935056545564e-27	0.39801137217755395
95	7.051285996847128e-27	0.39782888910623637
96	1.3990743776287581e-23	0.40441350245334123
97	9.516993899059957e-24	0.40405005858867327
98	1.5088726722502632e-23	0.40443842975505406
99	1.3320429465872173e-23	0.4042858213888427
100	2.1835863172878508e-23	0.40474269506374727
101	2.658887520398377e-23	0.4049185181689584
102	3.366820807888986e-23	0.40509795668434156
103	6.102561737973771e-23	0.4056336082440486
104	1.2878234738835895e-22	0.4063203458919997
105	1.7337457215548565e-22	0.4065755177362509
106	2.210547078955271e-22	0.40675704938383894
107	1.8738426596204134e-22	0.40658522225829175
108	6.589116501081478e-23	0.40549679351174683
109	1.0902127747819165e-22	0.4059614688612333
110	1.0026552006282262e-22	0.4058695613289639
111	1.642131412843889e-21	0.40847950690372087
112	4.52532082544635e-21	0.4094052421925217
113	4.883017599114171e-21	0.40947203213833244
114	6.169301433195234e-21	0.4096986612706987
115	4.91288404749742e-21	0.40942807636202966
116	1.7516744699659677e-21	0.40832042885614894
117	2.8105023234108484e-21	0.4087453346937424
118	1.0361400120132532e-21	0.4076569059471975
119	6.382561698956628e-22	0.40715531535700655
120	6.268368603807391e-22	0.4071275337841052
121	8.576657199374642e-22	0.40741943058431496
122	2.4990032531261423e-22	0.4061502313291656
123	1.5603157193322786e-22	0.40565853554576137
124	8.700634628274081e-23	0.40507854764025986
125	8.635788002020426e-23	0.40503173759276856
126	9.177057111795696e-23	0.40503211816226037
127	1.5053963004138038e-22	0.40548670842021417
128	7.274741426500113e-23	0.4047088243789772
129	4.4957291070695204e-23	0.40422207599896637
130	4.7672324803792414e-23	0.40423082909727776
131	1.9602067805950617e-23	0.40334353132714856
132	5.042441354382083e-23	0.4042091366362452
133	4.1579985269329097e-23	0.40393721973435487
134	2.368978289189047e-23	0.4033646529339434
135	5.941577248646002e-23	0.40415509576840974
136	5.73601736633215e-23	0.40409344351073834
137	6.508694603745967e-23	0.4042167480260812
138	7.20555467972754e-23	0.4042979996125803
139	2.684682982525543e-22	0.40555673320670516
140	3.4509879073175238e-22	0.40574435396616204
141	2.6055425633345355e-22	0.4054303841354279
142	1.164048293492319e-22	0.4045560257280199
143	6.505290307416925e-23	0.4039674750089529
144	3.616280033938707e-23	0.40335951524580416
145	3.0926513124074923e-23	0.4031899715372077
146	2.5470334790459747e-23	0.4029840834421445
147	2.5158923779081765e-23	0.40289464961157173
148	3.674588236559856e-23	0.40323773300842847
149	4.461640626029807e-23	0.40341869380177886
150	5.670213954988515e-23	0.4036447520799074
151	1.5237346479163035e-22	0.40456801366701156
152	2.5285000751151876e-22	0.405046008948711
153	1.9008045105509053e-22	0.4047379379450998
154	5.557634639088575e-22	0.4057765120882191
155	3.027726407135354e-22	0.40514457644708696
156	4.2255059477240623e-22	0.40546178111850134
157	2.1994510675473748e-23	0.4024725980451668
158	1.403826996332733e-23	0.4020043072855082
159	1.3047584487804943e-23	0.4019253391159599
160	6.519452227055557e-24	0.40120720448493535
161	4.719344299458408e-24	0.40088866782029964
162	3.0510653117348005e-24	0.4004226604775919
163	4.946392534375289e-24	0.40086963934570974
164	6.685609041437262e-24	0.4011594430137146
165	3.786237033162659e-24	0.40058934991499984
166	2.7400403181173264e-24	0.4002719549588395
167	1.9769446063322013e-24	0.3999366732365647
168	8.206860217047583e-25	0.3990864809918859
169	8.11777115741453e-25	0.39906022169695177
170	9.06699386374876e-25	0.39913310075463126
171	9.37801085813794e-25	0.3991178779749593
172	1.2667953477744697e-24	0.39939531313448073
173	1.3482014956022389e-24	0.39945449169045544
174	7.126765676845619e-25	0.398826932598479
175	9.083353568434781e-25	0.39903320126303404
176	3.5589154252337737e-25	0.39812592359458543
177	2.2359451636897903e-25	0.3976745681773119
178	1.7314359696230137e-25	0.3974277688618803
179	4.767171140364718e-25	0.3983700589235744
180	7.3589104950839315e-25	0.3987647094865699
181	6.557848743140774e-25	0.3986328421576616
182	1.1373337906941634e-24	0.3991471818258278
183	1.4824028259452808e-24	0.39939930911414456
184	2.887573601988518e-24	0.40002154023323583
185	3.680627922265269e-24	0.4002396065520366
186	2.9968988823703802e-24	0.4000274390603587
187	4.2907094315453586e-24	0.40035758309449426
188	7.381456246123973e-24	0.4008593639694311
189	1.592715943306376e-23	0.4015634175292591
190	4.8273484089840917e-23	0.4025740198147312
191	5.247237749781339e-23	0.402642522323255
192	9.032864067564907e-23	0.40317379733380626
193	7.86554517833551e-23	0.40300216049300497
194	3.492239323008236e-23	0.4021721384313915
195	3.71193551251024e-23	0.4022254181602434
196	2.793535534460016e-23	0.40194569958377113
197	2.9468513852263077e-23	0.4019982181736394
198	4.102013692664654e-23	0.4023171354077669
199	4.874250434683448e-23	0.4024874402553469
200	3.88853942161394e-23	0.40226442653315275
201	6.053153195648501e-23	0.40266802047920547
202	7.80084420122527e-23	0.40290625698107163
203	1.5662643125345552e-22	0.4035878569408835
204	1.9991249221338547e-22	0.4038257128732578
205	2.7495053168959924e-22	0.4041328324531395
206	3.0060249471844004e-22	0.4042226468532041
207	3.6497602214920607e-22	0.40440532020926756
208	8.539954805449423e-22	0.40524809134885625
209	5.522573266437123e-22	0.40476667094173063
210	2.337329142500738e-21	0.40618562429190286
211	5.679756931514741e-21	0.4070567478586306
212	1.7721657163905196e-21	0.4058273181153742
213	1.4491106928537202e-21	0.405602401545721
214	3.0078812066465338e-21	0.40630740652927855
215	4.483185550412365e-21	0.40670966848211
216	6.7576061087176874e-21	0.4071140235671463
217	4.543177865927871e-21	0.40670015424481504
218	5.140828649330445e-21	0.40682878673304307
219	3.296188755577306e-21	0.40634375091574537
220	3.408161694069503e-21	0.4063610668276222
221	9.306980812642314e-21	0.4073524503537584
222	5.653896406365049e-20	0.4092001152364421
223	2.2162349670236124e-19	0.41062896339340116
224	7.910709623638157e-19	0.4119756085401316
225	1.0643072295419751e-18	0.4122848212522182
226	1.1579466281888073e-18	0.41236378942176655
227	8.719689423974364e-19	0.41204373047916365
228	1.4335621333341774e-18	0.41257728890666573
229	9.899066690765358e-19	0.4121502899368673
230	1.1075943206022052e-18	0.4122703596115299
231	1.2690253257119409e-18	0.4124170691506184
232	2.1534620666021043e-18	0.4129894456662839
233	1.4990001662193066e-18	0.41255521587614136
234	1.6586507592273332e-18	0.4126495971101075
235	4.69107777308934e-18	0.4137661879990455
236	6.259379408359874e-18	0.41406284191790277
237	6.424543491291817e-18	0.4140925263382631
238	1.2819092567308972e-17	0.4148704103795001
239	1.6138988516555806e-17	0.4151227279525628
240	1.6385630577339037e-17	0.41514023414918555
241	9.455432853886886e-18	0.41449478829109454
242	7.25231498899212e-18	0.4141869075722292
243	6.644517137108308e-18	0.41408263153147634
244	5.611532668226146e-18	0.4138856868194704
245	7.003356458953068e-18	0.4141340084128692
246	7.046079976558803e-18	0.4141237330365906
247	5.4609101068733845e-18	0.41382879168044645
248	7.028485546804499e-18	0.4141123159518366
249	5.341802033808393e-18	0.41379511128042223
250	5.0389603712212436e-18	0.4137073900125626
251	2.472131765676839e-17	0.41547056846806696
252	2.268161795111957e-17	0.41536648271206
253	3.388094745863654e-17	0.4158298260683252
254	3.8367066530371476e-17	0.4159514180209549
255	6.96660882397583e-17	0.41664443506552074
256	1.0061838808257584e-16	0.41706001695056516
257	7.04791220500666e-17	0.41662730943838977
258	1.1815465832672683e-16	0.4172130058862683
259	2.4864361861966985e-16	0.41808774486316813
260	3.4305934734967177e-16	0.41847554517531127
261	6.440891199229871e-16	0.4192324978944993
262	7.235779395827087e-16	0.41937445031494025
263	6.221340566786895e-16	0.4191866392707375
264	5.084342544639653e-16	0.41893394112818305
265	1.4534966784068105e-15	0.42020922949520123
266	2.269202176868249e-15	0.42075724956339167
267	1.5793458898732867e-15	0.42030475243764276
268	2.806880662609337e-15	0.4210114699839133
269	4.655854079238352e-15	0.42164131249284054
270	5.5773554901908006e-15	0.42186851247944446
271	7.611477651579302e-15	0.4222578350695548
272	9.609305932253179e-15	0.42255011243925633
273	9.066709325231962e-15	0.42247628195784737
274	8.827986285627817e-15	0.42244241127307725
275	8.74061688957095e-15	0.4224264273544217
276	9.093457771667167e-15	0.4224766625273392
277	8.899296602993422e-15	0.42244926152392964
278	5.948313338003008e-15	0.4219294035981323
279	6.7455054608142696e-15	0.4220848662355322
280	8.036058972008273e-15	0.42230312283907884
281	7.916875577747468e-15	0.4222808595238086
282	9.848202090565906e-15	0.42255467927315793
283	1.1590254155187945e-14	0.42276208964618833
284	1.3902592633090092e-14	0.42298129767346454
285	1.2828715371676747e-14	0.4228785439106788
286	1.3240431931151641e-14	0.4229156494361292
287	1.1661552119201432e-14	0.4227535268326229
288	8.882804995058464e-15	0.4223940789476188
289	9.006066743008292e-15	0.42241158514424154
290	1.1632353991634e-14	0.42273411778854114
291	1.695601787067558e-14	0.4232162993346503
292	7.752095843780371e-15	0.4222115958763012
293	1.040462987584706e-14	0.42258550540199363
294	1.3530418243218159e-14	0.4229175522835882
295	1.1976043962665696e-14	0.422755239395336
296	8.429430057900292e-15	0.42230179084585756
297	9.366689813497817e-15	0.42243575130697075
298	1.0564527664501323e-14	0.42257941629012485
299	1.2327116879660258e-14	0.4227731261614505
300	1.2933521652470097e-14	0.42283135329369576
301	2.7385979359992006e-14	0.42379324268421753
302	3.03008447447213e-14	0.42391502492159316
303	3.29337318353831e-14	0.4240170175453953
304	1.4567144468464225e-13	0.4259571608145862
305	1.6144866863715045e-13	0.4260913115604453
306	2.4818417463607365e-13	0.42666140465916
307	2.668669873579279e-13	0.426756166462618
308	2.6453845720508086e-13	0.42674436880837224
309	1.996058190984838e-12	0.42947172007134915
310	3.57079077657446e-12	0.4302735799905695
311	6.015776309100464e-12	0.4310046539843152
312	6.573184576898251e-12	0.43113138362508424
313	6.800650217950111e-12	0.43118009652003453
314	6.307222287985208e-12	0.43106973136741283
315	4.864218880470067e-12	0.4306914452925647
316	8.174058695402212e-12	0.4314339363710644
317	1.2846685623538217e-11	0.4320820462155979
318	2.0841283453406002e-11	0.43278286493474566
319	2.3444188924722748e-11	0.4329531697823257
320	2.8442486541861373e-11	0.43323536206049457
321	2.414406782584157e-11	0.4329891335993007
322	2.7283222881821822e-11	0.43316914296892156
323	3.0661070796404186e-11	0.43333906724700977
324	3.65526291615566e-11	0.43359937677940025
325	3.92796916644981e-11	0.43370384310489907
326	4.450010341978719e-11	0.4338848038982494
327	7.433239039975199e-11	0.43464670402083083
328	8.44701617027403e-11	0.4348373693362221
329	7.662145065547529e-11	0.4346878055259451
330	1.164706893580048e-10	0.43532012173656903
331	9.833257916749232e-11	0.43506057334316217
332	9.992397005507314e-11	0.4350849297906373
333	1.2808867845218453e-10	0.43545598504514127
334	1.2403220992828107e-10	0.4354068915806992
335	1.7993828338620846e-10	0.4359722275607665
336	4.34325490364711e-10	0.437341516592259
337	5.777760481594768e-10	0.4377911594468194
338	4.951383901177496e-10	0.4375475949720681
339	4.775068598742974e-10	0.43749050954829827
340	5.913046957314857e-10	0.43782560098582723
341	4.998121041301077e-10	0.43755806063309255
342	4.871355015051725e-10	0.4375154368500111
343	5.777063916181458e-10	0.4377844994807129
344	6.375870296118981e-10	0.4379363467079407
345	7.787728260828715e-10	0.438249935969183
346	7.635694462566108e-10	0.4382185389861096
347	8.497627155335442e-10	0.4383869409862306
348	1.026380497648846e-09	0.4386849268983092
349	1.052014157118602e-09	0.43872450612545627
350	8.136636220355096e-10	0.43830721167769876
351	4.230004502134614e-10	0.4372636901311861
352	4.319085391925573e-10	0.43729641910748085
353	5.399489082072218e-10	0.437648065317903
354	5.457036725348038e-10	0.43766481037554217
355	5.541812177016251e-10	0.4376891668230173
356	5.579304309511571e-10	0.43769982276878766
357	6.542801001953719e-10	0.4379479540774406
358	7.072334837456402e-10	0.4380674528978654
359	8.071560345702145e-10	0.43827790782683024
360	6.476584392008058e-10	0.4379235976299654
361	6.31480390169827e-10	0.4378773584367119
362	3.439606983150511e-10	0.4369107119275426
363	3.6919295251214447e-10	0.4370214576496561
364	3.330779099418291e-10	0.43686047675462514
365	2.8871548400438237e-10	0.436635560184972
366	2.97816822565401e-10	0.43668389251043044
367	3.5930469180788124e-10	0.4369769310191156
368	4.16155914906971e-10	0.437207175561654
369	3.1466066055203084e-10	0.4367676177986262
370	3.679643793417957e-10	0.4370081377174431
371	2.525294560371565e-10	0.4364212995610892
372	2.678921733110113e-10	0.43651301680861276
373	4.0655102428413393e-10	0.4371624586463676
374	4.728315060877852e-10	0.43739993400925015
375	6.081210848363812e-10	0.4377955359959751
376	7.625803898852966e-10	0.4381532713182661
377	8.500101143031389e-10	0.4383245275895756
378	9.53699583145629e-10	0.4385087232236063
379	1.0167994243492726e-09	0.43861147698639197
380	8.7651859698556e-10	0.43837362105401767
381	1.0260260294880305e-09	0.43862403577962134
382	1.0684460846797678e-09	0.43868911316271897
383	1.137046054764689e-09	0.4387892029390621
384	1.2297980147003397e-09	0.4389155520103393
385	1.4012566276969435e-09	0.4391244846613369
386	1.674622154161494e-09	0.4394097214954402
387	1.6947324666536717e-09	0.43942913053952193
388	1.5212779888128646e-09	0.4392405583563356
389	1.7437691234687874e-09	0.43945862467513636
390	2.746133502114031e-09	0.4401967392044804
391	3.674395586444292e-09	0.44067283163872084
392	3.5523423784310063e-09	0.44061498507596736
393	3.3387753985193605e-09	0.4405122313131817
394	2.655336106200435e-09	0.4401305201129074
395	2.7361427942905902e-09	0.44017809129938223
396	3.0800890133858105e-09	0.44036989832324885
397	2.3871884865174087e-09	0.4399448022009095
398	2.0138771623262468e-09	0.43966622533291266
399	2.3320194560806214e-09	0.4399046521195247
400	2.7841160760347857e-09	0.4401925529400706
401	2.423517836242492e-09	0.439960786119565
402	4.480017129409069e-09	0.4409782386558895
403	7.406999226338976e-09	0.44181834580903556
404	8.495133727666886e-09	0.44204744864309853
405	8.340289111920048e-09	0.4420145293820579
406	8.204941263065571e-09	0.4419867478091566
407	8.58863645920109e-09	0.44206438398548353
408	8.749434163374225e-09	0.44209425869058977
409	8.263777253718782e-09	0.44199721347018106
410	9.142193575203842e-09	0.4421673280330152
411	3.3837445925653027e-09	0.44048254689282135
412	3.912734347368948e-09	0.44072382795062187
413	3.978581154212124e-09	0.4407516095235232
414	3.4836919881369084e-09	0.44052916665556674
415	4.066672082625328e-09	0.4407864316320228
416	3.1610836991235963e-09	0.4403664731978227
417	2.084858533337602e-09	0.43967802298715847
418	2.3898286858336343e-09	0.43990027557036904
419	2.2633268915110454e-09	0.43980931946182905
420	1.8765593830374615e-09	0.43950258045143914
421	1.9573696001285845e-09	0.43957146352945475
422	2.006123384797729e-09	0.43960837877015924
423	2.0005302906532545e-09	0.43960381193625764
424	2.087014580329934e-09	0.43967307558376506
425	1.6715363674020033e-09	0.43929745349535954
426	1.8484258424447303e-09	0.43946147894632487
427	1.3567702544707058e-09	0.4389553215222323
428	1.7050388008498714e-09	0.43932009738012157
429	1.4319468227250953e-09	0.43903467026127235
430	1.5467135140103172e-09	0.4391598776240742
431	9.227462205719472e-10	0.43831120765736264
432	9.186329335383533e-10	0.43830245455905126
433	7.386713646707543e-10	0.43795347233507165
434	7.993492455034298e-10	0.4380748740029555
435	8.343076835417372e-10	0.4381433765114793
436	1.1529026704825626e-09	0.43865714532540784
437	1.2303473484483808e-09	0.43876218250514437
438	1.474544163987775e-09	0.4390556015833213
439	1.548865804173854e-09	0.4391339988986319
440	1.7379607190133242e-09	0.43932161965808875
441	1.0807615093394415e-09	0.4385483024507534
442	1.204012205535696e-09	0.4387226032779973
443	1.3870277788759173e-09	0.4389517061120602
444	1.1556532339219401e-09	0.4386563841864243
445	1.1439974045808375e-09	0.4386400196982769
446	9.703183860834531e-10	0.43837019592859144
447	1.2021634531747266e-09	0.4387140404644318
448	1.3068552285699263e-09	0.4388491426340204
449	1.2499001673060193e-09	0.4387755024373573
450	1.1795774807945675e-09	0.43868188234237476
451	1.112067667286086e-09	0.43858673996942504
452	1.3066301760516999e-09	0.43884286323740573
453	1.381395505020272e-09	0.43893305820696205
454	1.1498540429898037e-09	0.43863316944742453
455	1.225919220944432e-09	0.43873668434919383
456	1.1673266991124827e-09	0.43865752589489965
457	1.2413015321494125e-09	0.43875685453225916
458	1.631451998178462e-09	0.4391990762817295
459	2.0482056396024218e-09	0.4395678481192827
460	2.2199117201942405e-09	0.4396999057329369
461	2.2647492700660697e-09	0.4397313027160103
462	2.4872077000970016e-09	0.43988543336018887
463	2.571321776515076e-09	0.4399402353670079
464	2.6927577881349277e-09	0.4400163492653677
465	5.576854287435064e-09	0.4412296048052226
466	6.060291255222736e-09	0.44136965437820463
467	5.226315718822783e-09	0.44111904936785507
468	4.668967961639882e-09	0.440929906330431
469	4.8296883183139905e-09	0.440986611184709
470	4.978817308231038e-09	0.4410376074966101
471	5.202919881607007e-09	0.4411101059847978
472	7.722514984583286e-09	0.4417728677547656
473	7.126455167135121e-09	0.44163662387670155
474	5.775445902569098e-09	0.4412773662764434
475	5.704120032514216e-09	0.4412564349543945
476	6.226186618437437e-09	0.4414040959172124
477	6.306695753114198e-09	0.441425788378245
478	6.32321264367947e-09	0.44142883293417934
479	5.630619117608201e-09	0.44123322021539474
480	4.588902752096702e-09	0.4408897562490462
481	4.1705579623646944e-09	0.44072991706249065
482	3.829582618341665e-09	0.44058625207933655
483	3.655363396367381e-09	0.440505951916567
484	2.0297196570609748e-09	0.43952883974637325
485	1.7468936048293905e-09	0.439283372424163
486	1.476694614957918e-09	0.43900822068159234
487	1.2885119602237592e-09	0.43878558752888996
488	1.385096077767565e-09	0.43890280293236406
489	1.2685867121184847e-09	0.43875894766446405
490	1.3051604522149994e-09	0.43880499657297173
491	1.4451613337977025e-09	0.43897035401715834
492	1.7753892672554886e-09	0.4393056357394332
493	1.9916640601951055e-09	0.43949230507516057
494	1.612753518089147e-09	0.43914750911559075
495	1.888945702364056e-09	0.4394028712445878
496	1.932073789839613e-09	0.43943845449207103
497	2.0144365028928086e-09	0.43950277073618504
498	1.962707943570187e-09	0.43946014695310354
499	2.408940562166453e-09	0.4397939063974112
500	2.6658181869229955e-09	0.4399609764043109
501	2.5829167361436703e-09	0.43990883838393446
502	2.105036670246384e-09	0.43956822868877443
503	2.213607370353191e-09	0.43965081226849484
504	2.1123716039625983e-09	0.43957393723115146
505	2.0581997609830677e-09	0.43953131344806995
506	1.8337017066361163e-09	0.4393421704106459
507	2.028319950284757e-09	0.4395060055768653
508	2.5511613483153484e-09	0.43988181795001674
509	2.344341556745447e-09	0.43974252951601833
510	2.3980605326615326e-09	0.4397798253262146
511	2.3270558897366564e-09	0.4397303512922808
512	2.1693737946299694e-09	0.4396123747498231
513	2.175917872962681e-09	0.4396173221532165
514	3.208716279974545e-09	0.4402585817468977
515	4.638891011780477e-09	0.440865590086317
516	4.404883140196867e-09	0.44077387283879343
517	4.354152529291414e-09	0.4407495163913183
518	5.5683567614289066e-09	0.44115881887974806
519	3.908726068981298e-09	0.4405630373403368
520	3.7360492403472865e-09	0.44048768458096066
521	3.0294942749175816e-09	0.44013679950952206
522	2.6130850094993146e-09	0.43989095161781994
523	2.356950307106278e-09	0.4397208370549858
524	2.9239365129982833e-09	0.44007438611286703
525	3.3916513292574882e-09	0.4403206145740609
526	3.332383420297834e-09	0.4402913107231924
527	3.2733742393813633e-09	0.44026162630283205
528	3.6986545079106847e-09	0.4404648504114527
529	3.5699619532262254e-09	0.44040586214022387
530	3.1984746559023918e-09	0.4402231887841604
531	2.8588070918268983e-09	0.44003709030267074
532	4.040602684006248e-09	0.4406111793810494
533	4.44139380809822e-09	0.44076816429641646
534	4.620433636220821e-09	0.44083438338798947
535	5.093543705512828e-09	0.440998028269463
536	5.8478612906525225e-09	0.4412294145204767
537	6.919947876385147e-09	0.4415140805003423
538	5.988298633846844e-09	0.44126594919168943
539	6.4183777782636966e-09	0.44138316459516347
540	5.7878210059124855e-09	0.4412084831984278
541	4.616867145675999e-09	0.4408260108591699
542	5.350567407159633e-09	0.4410726198898556
543	5.228557036831214e-09	0.4410338018016921
544	5.476583326008533e-09	0.44111181854751086
545	5.697338341640916e-09	0.4411784182085757
546	6.574907960135261e-09	0.44142046040535976
547	6.93293397669752e-09	0.44150913309694895
548	6.186753159788166e-09	0.4413152329408774
549	5.354327971238921e-09	0.4410703364729048
550	5.620813620856893e-09	0.44115215891364157
551	5.0788613163623645e-09	0.44098033178809437
552	5.0788613163623645e-09	0.44098033178809437
553	5.484776761593667e-09	0.44110972541530596
554	5.47858484480607e-09	0.441107822567847
555	5.291169292538701e-09	0.44104921486610993
556	5.199815593332225e-09	0.4410199110152414
557	5.05935205372922e-09	0.4409738621067338
558	5.125054695755226e-09	0.4409955545677663
559	5.228123596785767e-09	0.4410290446830446
560	5.136099405254281e-09	0.440998028269463
561	4.4859111349521175e-09	0.440770828282859
562	5.755621488626156e-09	0.44118983529332967
563	5.840630370605534e-09	0.4412145723102966
564	5.6923347656861e-09	0.44117118738823147
565	6.12646428782815e-09	0.44129525304255796
566	6.087947023809691e-09	0.4412845970967876
567	6.794241415025193e-09	0.4414703150087854
568	7.0490261055958735e-09	0.44153272840544044
569	7.262451462651693e-09	0.4415833441478497
570	6.950071044333753e-09	0.44150875252745714
571	7.596968974129314e-09	0.4416598386157013
572	8.671539736030759e-09	0.44188399404637085
573	1.2584561398862839e-08	0.44251935481292914
574	1.360921741361754e-08	0.44265445698251776
575	1.4701408739778396e-08	0.44278689516566383
576	1.3985507263375662e-08	0.44270050589102544
577	1.4792142570220044e-08	0.44279755111143415
578	1.3957832977157965e-08	0.44269708076559927
579	1.5746191533582415e-08	0.44290372999964606
580	2.1188827013845835e-08	0.4434178793830664
581	2.3127104573749783e-08	0.4435670626238516
582	2.6562798984315597e-08	0.44381062709860286
583	2.7008122107872665e-08	0.4438399309494714
584	2.9733593542785363e-08	0.44400966494281374
585	3.102739154162776e-08	0.4440850177021899
586	3.004234918818426e-08	0.4440279322784201
587	3.090090777796138e-08	0.44407778688184574
588	3.2542982256751684e-08	0.4441695041293693
589	3.20712765335803e-08	0.44414362540392693
590	2.7218802331325252e-08	0.4438536314511762
591	2.660873256044582e-08	0.4438136716545373
592	2.5811675297054165e-08	0.4437590599324641
593	2.6404000314719647e-08	0.443799019729103
594	2.6702204127819123e-08	0.4438188093426766
595	2.619944733380403e-08	0.4437853192273983
596	2.5622656323047682e-08	0.443746120569743
597	2.977989410522011e-08	0.4440113775055268
598	2.9543646304586787e-08	0.4439972964343303
599	2.696872206439385e-08	0.4438363155392993
600	2.6817765948221022e-08	0.44382642073251255
601	2.598519879124192e-08	0.4437708575867099
602	2.7108797801293373e-08	0.4438454492071025
603	2.8678439783924514e-08	0.443944777844462
604	3.7364832896152166e-08	0.4444098337634403
605	4.9992181697283415e-08	0.4449304528282212
606	4.8620849876781714e-08	0.44487850509259064
607	4.703801128228938e-08	0.44481913625187003
608	5.905516316782044e-08	0.44522748731657025
609	5.4504164548788447e-08	0.4450828709096867
610	5.755533908726451e-08	0.4451810578385708
611	6.31339197508596e-08	0.4453462249980115
612	5.548237886586508e-08	0.44511293589953876
613	5.134108725766255e-08	0.4449723154723191
614	5.7716908121461815e-08	0.4451831509707757
615	5.529629390106579e-08	0.4451058953639405
616	5.729235957339372e-08	0.4451698310385627
617	6.108318368543408e-08	0.4452855241640696
618	6.108318368543408e-08	0.4452855241640696
619	5.929663091748502e-08	0.4452309124419965
620	5.826294519600873e-08	0.4451981834657017
621	6.0032892237557e-08	0.44525222433353717
622	6.048982399862405e-08	0.44526592483524197
623	6.534448081210765e-08	0.44540559383873213
624	7.633903825417698e-08	0.4456879764016469
625	7.377996708885193e-08	0.4456259435744837
626	7.444687385626238e-08	0.44564230806263105
627	7.924833839170237e-08	0.445756098340679
628	8.919005853309771e-08	0.44597188124252896
629	9.931059850464825e-08	0.44616787453080536
630	9.71108143804366e-08	0.4461267730256911
631	1.0179028722904898e-07	0.4462131623003295
632	1.0323404886466826e-07	0.4462390410257718
633	9.672896548423072e-08	0.4461185907816174
634	1.1337019007517448e-07	0.4464095361580977
635	1.2757735130069715e-07	0.4466276024768985
636	1.2180438914550285e-07	0.4465419743412437
637	1.1504372626377947e-07	0.4464365565920154
638	9.376311493554709e-08	0.4460586510866591
639	1.0283833099563762e-07	0.44622724337152603
640	1.0889182660461963e-07	0.44633151941227894
641	1.088468209244348e-07	0.4463307582732953
642	1.213751137927239e-07	0.44653169896496514
643	1.217255985073748e-07	0.44653702693785036
644	1.3201258584256613e-07	0.4466862101786355
645	1.2494689792913422e-07	0.4465834564158498
646	1.3986097661204428e-07	0.44679238906684743
647	1.4255234467797636e-07	0.44682778202958473
648	1.4793472282481996e-07	0.4468966651076003
649	1.7982406492314622e-07	0.4472608701112519
650	1.951572361293693e-07	0.44741423961644683
651	1.7786016557788976e-07	0.44724031935869474
652	1.9678620324061058e-07	0.4474298429656106
653	1.778239968117545e-07	0.44723993878920293
654	1.541736881096718e-07	0.4469735401449437
655	1.322142182046486e-07	0.4466881130260945
656	1.4046438487017166e-07	0.4468003810261752
657	1.2921765624890665e-07	0.44664472810402944
658	1.2839684342119962e-07	0.4466329304497837
659	1.3203571630491736e-07	0.4466846879006683
660	1.4241853117564982e-07	0.4468251180431421
661	1.4981756882968653e-07	0.44691835756863285
662	1.422846070706332e-07	0.4468224540566995
663	1.1879350730868907e-07	0.4464873626191706
664	1.144411574269824e-07	0.446418479541155
665	1.083685202709959e-07	0.44631800919532005
666	1.1451202186107811e-07	0.44641962124963036
667	1.0650075468293128e-07	0.44628508993427946
668	1.0650075468293128e-07	0.44628508993427946
669	1.0335282014010978e-07	0.44622990735796864
670	1.0371717484759097e-07	0.44623637703932917
671	1.0279796691566527e-07	0.4462200125511818
672	1.0692005652125866e-07	0.44629232075462366
673	1.0951487124783504e-07	0.4463364668156723
674	1.0505656241054864e-07	0.4462599723478207
675	1.084786826103166e-07	0.4463189606190496
676	5.551158968740403e-08	0.4450984742588504
677	5.6827312152599414e-08	0.4451407174724401
678	5.58996352262989e-08	0.4451110330520798
679	4.850246248435555e-08	0.44485471949935323
680	4.544344719212745e-08	0.44473788466537095
681	4.0175047569925185e-08	0.4445165835058899
682	3.8628584418664955e-08	0.44444655871939887
683	4.147940888073497e-08	0.4445717660822007
684	4.0787118739028065e-08	0.4445417010923486
685	4.732262233315408e-08	0.44480771916711603
686	4.350441936793299e-08	0.44465606222463416
687	4.346742426044297e-08	0.444654539946667
688	4.2056057333510254e-08	0.44459364882797914
689	4.40798758799789e-08	0.44467680326193726
690	4.353034965130803e-08	0.4446543496619211
691	3.930687594950222e-08	0.4444701540278904
692	3.2921842241881876e-08	0.4441519979327465
693	2.7044064090998646e-08	0.44380035172232435
694	3.299641737926677e-08	0.4441523785022383
695	2.7949521495930073e-08	0.44385667600711054
696	2.7769409239083672e-08	0.4438452589223566
697	2.6164364222157458e-08	0.44374022174262007
698	2.6643076373451605e-08	0.4437721895799312
699	2.568290500248734e-08	0.4437074927663254
700	2.5766256852492564e-08	0.4437132013087024
701	2.921726868570453e-08	0.44393507332242116
702	2.8221816988000284e-08	0.4438738016342415
703	2.9081525527527847e-08	0.44392593965461796
704	2.9816435264108476e-08	0.44397008571566665
705	2.9503827265246245e-08	0.4439514378105685
706	2.5888612590080996e-08	0.44371795842734985
707	2.485260957581327e-08	0.44364603079339987
708	2.3995919257869168e-08	0.44358342711199894
709	2.220967016923764e-08	0.4434475638034267
710	2.153565405957398e-08	0.44339352293559126
711	2.636904022937512e-08	0.44374859427143964
712	2.8240458820034606e-08	0.4438696153698317
713	2.822829569744448e-08	0.4438688542308481
714	1.9576636850435734e-08	0.4432230278032654
715	1.9238531656556798e-08	0.44319258224392144
716	1.8146687226360555e-08	0.4430905896201193
717	1.638381319879435e-08	0.4429117219589738
718	1.4570780750291613e-08	0.44270811728086146
719	1.505514332261684e-08	0.44276482213513946
720	1.4728372877050462e-08	0.44272676518595955
721	1.8147974465140367e-08	0.44308982848113576
722	1.8977602080181897e-08	0.4431678452269545
723	1.7907983987375532e-08	0.443066613742136
724	1.7990253719988436e-08	0.4430746057014638
725	1.76440858473385e-08	0.44304073501669367
726	1.6786522900337445e-08	0.4429539651725635
727	1.572305260371538e-08	0.44284017489451566
728	1.652422483235844e-08	0.442926564169154
729	1.6574913511282868e-08	0.4429318921420392
730	1.735103291681818e-08	0.4430106700268416
731	1.053867378822845e-08	0.4421482995584252
732	1.0501372424350294e-08	0.44214221044655644
733	1.0094953325493293e-08	0.44207446907701625
734	1.0447976433663544e-08	0.44213345734824505
735	1.1153303302012077e-08	0.44224572534832574
736	1.1153303302012077e-08	0.44224572534832574
737	1.1200283892676137e-08	0.44225295616866994
738	1.0452609068360365e-08	0.44213421848722867
739	1.0415603819730645e-08	0.4421281293753599
740	1.0415603819730645e-08	0.4421281293753599
741	1.0415603819730645e-08	0.4421281293753599
742	1.237910282466506e-08	0.44242535414845485
743	2.070959972539699e-08	0.4433196924541823
744	2.14234832942128e-08	0.4433790612949029
745	2.0246565224050865e-08	0.4432801132270352
746	2.1031597489956e-08	0.4433467128881
747	1.9515490864494568e-08	0.4432157969829212
748	2.001012381289906e-08	0.44325956247447806
749	2.0158679830892426e-08	0.44327250183719924
750	2.1377013859540515e-08	0.4433752555999849
751	2.1187509609932808e-08	0.4433596522508212
752	2.12705049147044e-08	0.44336650250167353
753	2.1215139719712745e-08	0.443361935667772
754	1.9716193944896667e-08	0.4432336837490357
755	1.8703769521344976e-08	0.4431415859320204
756	2.106497303503588e-08	0.443348615735559
757	1.887704456027235e-08	0.44315680871169233
758	2.1355196780023302e-08	0.44337259161354237
759	2.2468936559503352e-08	0.4434608837356397
760	2.0829631726293983e-08	0.44332806498300187
761	2.426224147523682e-08	0.4435940830577693
762	2.7160552650962803e-08	0.44379121805452115
763	2.7758300858186134e-08	0.4438296555731928
764	2.8362697597122282e-08	0.4438677125223727
765	3.0864082578950736e-08	0.4440172763326497
766	3.294452970128449e-08	0.44413296945815656
767	3.31179979961775e-08	0.44414229341070566
768	3.439780668208334e-08	0.44420965421075403
769	3.168133656169656e-08	0.44406275438691967
770	3.168133656169656e-08	0.44406275438691967
771	3.1289344593680853e-08	0.44404068135639535
772	3.2570337449913876e-08	0.4441118478513617
773	3.2949620173202685e-08	0.4441323986039189
774	3.367776628634452e-08	0.44417121669208237
775	3.28931610124278e-08	0.4441293540479845
776	3.0815894420124995e-08	0.4440136609224776
777	2.990260957862436e-08	0.44396038119362574
778	2.756730299407934e-08	0.4438157647867422
779	3.2717274020309596e-08	0.44411565354627974
780	3.194759357034827e-08	0.44407341033269004
781	3.305565224643385e-08	0.4441339208818861
782	3.6507907912524474e-08	0.44430974398709716
783	3.904019946203545e-08	0.44442848166853843
784	3.6725508884470324e-08	0.44431868737015445
785	3.6985317853646106e-08	0.4443312461633838
786	3.425435469627854e-08	0.4441930994378608
787	3.334234327738703e-08	0.44414514768189417
788	3.2958732058365955e-08	0.444124596929337
789	5.525473581277694e-08	0.4450413888350806
790	5.48482176390196e-08	0.4450280689028676
791	5.2214905256155205e-08	0.4449393962112785
792	5.503369358579687e-08	0.4450341580147364
793	4.16205367346464e-08	0.44453009372284874
794	3.9244513614328835e-08	0.44442505654311226
795	3.203024759149519e-08	0.4440635155259033
796	3.0262634454132056e-08	0.4439620937563389
797	2.9619211746517814e-08	0.443924036807159
798	3.089306610151538e-08	0.44399862842755156
799	3.089306610151538e-08	0.44399862842755156
800	3.053689727604845e-08	0.4439780776749944
801	3.2137196441660205e-08	0.44406865321404254
802	3.169588924868998e-08	0.44404334534283796
803	2.9444871885278025e-08	0.4439128100071509
804	2.821082161083767e-08	0.4438370766782829
805	2.880594103332476e-08	0.4438739919189874
806	3.039666629674659e-08	0.44396837315295357
807	3.115660118119698e-08	0.4440121386445104
808	3.186652877146703e-08	0.4440520984411493
809	3.423801000717367e-08	0.44417958922090195
810	3.573461082939446e-08	0.44425494198027815
811	3.990294031848575e-08	0.4444516964075382
812	4.0278696626080726e-08	0.4444676803261937
813	4.1127981402268116e-08	0.44450497613639
814	4.2362421560271966e-08	0.4445578752957501
815	4.227242659321783e-08	0.4445540696008321
816	4.315296507442019e-08	0.44458946256356935
817	3.9446258345320567e-08	0.44442886223803024
818	3.4628713802611915e-08	0.4441967148480329
819	3.46139090585825e-08	0.4441959537090493
820	3.568118755901863e-08	0.44424999457688474
821	3.474746420418162e-08	0.4442028039599017
822	3.423087391224422e-08	0.4441761640954758
823	3.572697969970275e-08	0.44425227799383554
824	3.7230744265544997e-08	0.44432572790575275
825	3.763022331224115e-08	0.44434475638034265
826	3.59107188114194e-08	0.4442614116616387
827	3.736610347038044e-08	0.4443321975871133
828	3.667054304451313e-08	0.444298707471835
829	3.37144379947065e-08	0.44414838252257444
830	3.431881193003218e-08	0.44417996979039376
831	3.489634758604574e-08	0.44420965421075403
832	3.6335128624736994e-08	0.44428158184470407
833	3.580331401745341e-08	0.4442553225497699
834	3.531679056133355e-08	0.4442309661022948
835	3.5075939568073836e-08	0.44421878787855723
836	3.556684793278044e-08	0.44424352489552416
837	3.0613124570444434e-08	0.44397636511228133
838	3.576468247964129e-08	0.44425189742434373
839	3.985955375782005e-08	0.4444452267261776
840	3.823660844096524e-08	0.4443710156752768
841	3.531641832068318e-08	0.4442294438243276
842	3.5810576582662284e-08	0.44425418084129453
843	3.7493340059333374e-08	0.44433600328203127
844	3.36165746172527e-08	0.4441409614174844
845	3.494428071963727e-08	0.44420984449549994
846	3.4138755545940816e-08	0.44416836242089386
847	3.3731941099898435e-08	0.4441470505293531
848	3.280884421589571e-08	0.4440970056411816
849	2.56045793803898e-08	0.44365459360696535
850	2.2839350083158518e-08	0.443452701491566
851	2.5375451384229135e-08	0.4436372776950885
852	2.4376001027350333e-08	0.4435664917696139
853	2.7101007053801062e-08	0.44375335139008715
854	2.8797383730775947e-08	0.4438606719867745
855	2.8797383730775947e-08	0.4438606719867745
856	3.0747457696656284e-08	0.4439759845427895
857	3.030827100989808e-08	0.443950486386839
858	2.9843094133306596e-08	0.44392308538342945
859	3.198558078731689e-08	0.4440460093292805
860	3.13135270535632e-08	0.4440083329495924
861	3.2566763285864776e-08	0.44407797716659164
862	3.118612318717249e-08	0.44400110212924826
863	2.9708727661213408e-08	0.4439150934241017
864	3.137405234807747e-08	0.44401175807501864
865	3.2471967825236494e-08	0.44407207833946877
866	3.1885596195133794e-08	0.4440397299326658
867	3.1531952851557247e-08	0.4440199403190923
868	3.0105833535577994e-08	0.44393716645462605
869	3.076592474382932e-08	0.4439756039732977
870	2.7339869700913934e-08	0.44376667132230013
871	2.5329101250642628e-08	0.4436304274442361
872	2.6677345142644063e-08	0.44372119326803017
873	2.6978027271555607e-08	0.4437409828816037
874	3.341467909488878e-08	0.44411793696323054
875	2.627846444555775e-08	0.4436882740069895
876	2.99910031494833e-08	0.4439219436749541
877	2.7266865601968675e-08	0.44375278053584943
878	2.6588002288162895e-08	0.443708253905309
879	2.4046480688409613e-08	0.4435297668136553
880	2.216206229928436e-08	0.4433862921152471
881	1.9049855132513175e-08	0.44312046432522556
882	2.0152912825355584e-08	0.4432182706846179
883	2.147661274942132e-08	0.44332977754571495
884	2.1753186867017098e-08	0.4433522311457311
885	2.2919262998952137e-08	0.44344394839325463
886	2.320882665460631e-08	0.443466021423779
887	2.3742095274613348e-08	0.44350598122041784
888	2.3568128944893894e-08	0.44349304185769667
889	2.4000194217195112e-08	0.4435250096950078
890	2.4026153383877484e-08	0.4435269125424668
891	2.2413658005067892e-08	0.44340474973559935
892	2.2785665248662912e-08	0.44343367301697606
893	2.4000194217195112e-08	0.4435250096950078
894	2.3927653289601133e-08	0.44351968172212264
895	2.3843898036692212e-08	0.44351283147127024
896	2.3843898036692212e-08	0.44351283147127024
897	2.164397430463499e-08	0.44334271690843613
898	2.164397430463499e-08	0.44334271690843613
899	2.121629843721207e-08	0.44330770451519064
900	2.2118331041616995e-08	0.443380773857616
901	2.1110668058145126e-08	0.44329895141687925
902	1.96288119541827e-08	0.4431714606371266
903	1.9210572858593794e-08	0.44313378425743855
904	1.9239858814125896e-08	0.4431364482438811
905	2.086466883366256e-08	0.4432784006643221
906	2.113817448439469e-08	0.44330123483383005
907	2.113817448439469e-08	0.44330123483383005
908	2.113817448439469e-08	0.44330123483383005
909	2.0425315088002932e-08	0.4432411048541258
910	2.01520094773864e-08	0.44321750954563427
911	1.9727236789838617e-08	0.443180213735438
912	2.03323432543224e-08	0.44323311289479805
913	2.074721951997208e-08	0.44326850585753536
914	2.1331696018627404e-08	0.4433172187524856
915	2.1545621665426603e-08	0.44333472494910836
916	2.0688735864421123e-08	0.44326355845414195
917	1.8203635113062294e-08	0.4430390224539806
918	1.7305389599948894e-08	0.44295073033188326
919	1.6385644821275596e-08	0.4428555879589335
920	1.7184922657556954e-08	0.4429385521081457
921	1.7479998667366024e-08	0.442968236528506
922	1.6722104711759952e-08	0.4428909809216708
923	1.5472040285218834e-08	0.4427551176130986
924	1.5472040285218834e-08	0.4427551176130986
925	1.578335654065088e-08	0.4427897494368523
926	1.6026962245485014e-08	0.4428163893012782
927	1.914316367025217e-08	0.4431256020133648
928	1.8874210845678924e-08	0.4431008649963979
929	1.7091639793204042e-08	0.4429277058776294
930	1.6972621084459082e-08	0.44291552765389186
931	1.5595458680036794e-08	0.44276824726056563
932	1.5891786678444964e-08	0.4428009762368604
933	1.6796613991866076e-08	0.4428966894640478
934	1.653804286015681e-08	0.4428696690301301
935	1.559982991219913e-08	0.4427680569758198
936	1.5976428643456596e-08	0.44280953905042586
937	1.5616914789256386e-08	0.44276995982327877
938	1.6106261009581083e-08	0.4428236201216224
939	1.6106261009581083e-08	0.4428236201216224
940	1.571292647516931e-08	0.44278061576904915
941	1.558958770138425e-08	0.44276691526734435
942	1.6109784175950777e-08	0.4428240006911142
943	1.6523591083185198e-08	0.44286814675216285
944	1.9278061333548716e-08	0.4431372093828647
945	2.143882972702068e-08	0.44332330786435437
946	2.1923052686872156e-08	0.44336250652200965
947	2.109278930776932e-08	0.44329476515246946
948	2.2461634468762127e-08	0.44340513030509116
949	2.1235156875756474e-08	0.4433065628067152
950	2.0536988493960326e-08	0.44324795510497816
951	1.9779252510991577e-08	0.44318211658289697
952	2.203383676070757e-08	0.4433706887660833
953	2.2414260586653158e-08	0.44340075375593546
954	1.6867463401358175e-08	0.44290334943015425
955	1.6867463401358175e-08	0.44290334943015425
956	1.605094586575263e-08	0.4428169601555159
957	1.605094586575263e-08	0.4428169601555159
958	1.5686373267440124e-08	0.442777000358877
959	1.5296307481396894e-08	0.44273323486732014
960	1.8193141809977378e-08	0.4430333139116036
961	1.7565520580613116e-08	0.44297204222342396
962	2.1131452023943286e-08	0.44329400401348584
963	2.224195736838626e-08	0.4433832475593127
964	2.2184201868163997e-08	0.4433786807254111
965	2.2490054478219088e-08	0.44340208574915674
966	2.2490054478219088e-08	0.44340208574915674
967	2.2927667290617284e-08	0.44343595643392686
968	2.3547089231378664e-08	0.44348219562718044
969	2.3947625826931658e-08	0.4435118800475407
970	2.388041356986142e-08	0.44350693264414737
971	3.5441846463143273e-08	0.444202233105664
972	3.663467515539338e-08	0.44426122137689283
973	3.534353287887587e-08	0.4441972857022706
974	3.53359812611377e-08	0.44419690513277876
975	3.4670118232494957e-08	0.4441630344480087
976	3.341759850825163e-08	0.44409757649541926
977	3.563263885685405e-08	0.44421117648872127
978	3.656719851824412e-08	0.4442560836887535
979	3.441435367623295e-08	0.4441480019530826
980	3.441435367623295e-08	0.4441480019530826
981	3.339884488012076e-08	0.4440947222242308
982	3.25934579020234e-08	0.4440513373021657
983	3.4062850708069176e-08	0.4441297346174763
984	3.473222743724134e-08	0.44416436644123
985	3.4963156934767274e-08	0.4441761640954758
986	3.4963156934767274e-08	0.4441761640954758
987	3.577937518871132e-08	0.44421726560059005
988	3.648922313469304e-08	0.44425227799383554
989	3.6676635604997555e-08	0.4442614116616387
990	3.6676635604997555e-08	0.4442614116616387
991	3.711756900169515e-08	0.44428272355317944
992	3.581760728151824e-08	0.44421916844804904
993	3.561162367562348e-08	0.44420889307177047
994	3.6621877415674086e-08	0.44425874767519613
995	3.748360623144318e-08	0.4443002297498022
996	3.72286030878644e-08	0.44428805152606465
997	3.5112933301146385e-08	0.44418377548531174
998	3.5112933301146385e-08	0.44418377548531174
999	3.5588807655542624e-08	0.44420775136329504

==> data/stats-mannwhitneyu-varghadelaneya-cppcheck-complexity-ue.dat <==
rank	pvalue	effect_val
1	1.4700889062124816e-12	0.47624922887106724
2	1.8377018458051582e-28	0.4482943065662318
3	2.619038933749843e-41	0.42847272515537704
4	4.922948609784678e-45	0.4209802632855858
5	2.803278961777277e-48	0.4104200307424035
6	1.181773405822622e-47	0.40627600954620513
7	1.6678377607872203e-41	0.409857168464033
8	5.162904860070686e-39	0.4104293546949526
9	7.595177328776766e-38	0.4093078164026212
10	2.3347839220503595e-39	0.40619304539699297
11	3.6067516902669466e-41	0.40229696522470154
12	1.1443003830223749e-41	0.4006013378539915
13	2.2674824478898353e-42	0.39856472021862954
14	5.24313604933621e-41	0.399319008951375
15	8.817538336402038e-43	0.39502561422964555
16	1.0957444419375536e-42	0.3944735981817912
17	9.582261095098861e-41	0.39599777899644584
18	3.8684392288900163e-44	0.3904981692704597
19	1.950877630646512e-45	0.38832702031974686
20	9.186362733824694e-47	0.3858601688739063
21	9.523620344411648e-47	0.3854723685617632
22	8.266425368430855e-48	0.38345154456031094
23	4.764507932943906e-49	0.38130855775199124
24	4.239562128900707e-49	0.38066939129051497
25	2.0178117209033844e-50	0.37839529829227053
26	1.9225857413119084e-51	0.3766859704198557
27	4.439229167947997e-53	0.37374968650588114
28	2.0217056704467262e-42	0.38507714714453
29	5.29698709796208e-43	0.38397444704204264
30	2.3789095357456812e-45	0.3800365042256534
31	8.659552530408339e-45	0.38039138527675587
32	8.403499887764121e-44	0.3812607962807705
33	5.929136621399642e-44	0.380445996998829
34	2.8899155456840766e-41	0.38365286582147257
35	7.289459423207961e-41	0.38399899377426366
36	9.56239171471562e-42	0.3822371473119806
37	1.947868448866849e-41	0.3820634173389744
38	8.796142015536567e-42	0.3811099004772722
39	4.127290600052771e-42	0.38001557290360444
40	4.396788395557882e-43	0.3780925552615445
41	1.4579419758977705e-44	0.37550182844612334
42	1.1459763866852618e-48	0.36871094643446345
43	1.7136920796079605e-48	0.3678759769694566
44	9.128336587250986e-49	0.36700732710442563
45	2.40355584801513e-49	0.3658720883103894
46	3.962215081524782e-50	0.36443125221443873
47	1.095680090624598e-50	0.36341627337981103
48	2.0470468210686752e-49	0.3648738545334009
49	6.493943571655725e-48	0.36667680250079826
50	4.975782679720059e-48	0.3664126872734898
51	3.8838097394718515e-49	0.3646761486824113
52	1.8500352887205902e-49	0.3641193755159095
53	1.562827473188656e-49	0.36389388809201867
54	4.2418978047288173e-50	0.3626806325521637
55	2.647000203458773e-47	0.366368731497187
56	8.82068101510297e-48	0.36551168900165587
57	6.09386733800987e-49	0.3634196985052372
58	3.0924831153540233e-49	0.36294912432862786
59	9.990556947469851e-52	0.35887950446807615
60	4.72591409928658e-52	0.3580898227725934
61	1.1055692148670482e-53	0.35549757367920504
62	5.166952400847707e-54	0.3548426135838191
63	1.4257643192720265e-55	0.35242999329055985
64	2.2311496210298593e-55	0.35254701840928804
65	8.532461998738143e-57	0.35045826275354963
66	5.0572830430700085e-58	0.34864770339631634
67	9.259857682512299e-58	0.3489376973490671
68	1.5088921717376148e-57	0.3490549127525412
69	9.023442803594619e-58	0.3486267720742674
70	2.141174614865995e-58	0.3476374816803361
71	6.533485589730304e-59	0.34675760501529695
72	2.4253362548669083e-60	0.344662379678198
73	4.4523087069519806e-60	0.344889579664802
74	5.980176264382141e-60	0.34469663093245995
75	1.7693665695459826e-60	0.3439117063556247
76	1.6862724594675613e-60	0.34380438575893735
77	3.587659335396371e-62	0.3411780756960331
78	8.772509587269913e-62	0.3415158311200046
79	5.792545767043926e-62	0.3411055772078454
80	5.092924718928863e-61	0.34226384045613534
81	4.878773141224118e-61	0.34222026524932436
82	1.4199446270255769e-61	0.34133962744530166
83	2.720638354747811e-62	0.3401492060749547
84	1.1259235454989592e-62	0.33955190225757625
85	3.4767284600355783e-62	0.34010829485458627
86	2.8575435853330893e-66	0.3343270637046689
87	4.6988122173982436e-70	0.329165780256892
88	3.5648789144666145e-70	0.3289796817754024
89	1.1119721791459544e-70	0.32831159203254934
90	1.649419450943205e-70	0.32848950826996537
91	2.515336392837479e-70	0.32866514109043055
92	2.3031221479112768e-70	0.3283534546766472
93	9.794563102273057e-71	0.32781932539490743
94	2.7943913662723464e-70	0.3282008463104359
95	1.3442157550914656e-69	0.32900879534152494
96	8.315578148471752e-64	0.3360696914076162
97	8.460054762484184e-64	0.3360795862144029
98	2.623672040648103e-63	0.33665424614701933
99	2.608763048350991e-63	0.3366051526825773
100	9.723509378403015e-65	0.3346406529659113
101	1.692686068476277e-65	0.3335689692770055
102	5.456945891991716e-65	0.3342045203283097
103	1.4258456721498604e-65	0.3333501418192211
104	1.493906479391824e-65	0.3333164614191969
105	1.081892433552302e-65	0.33308831000886346
106	2.1480139524234485e-65	0.33341864432774493
107	1.6967431658649223e-65	0.3332696513717056
108	5.713311166446929e-66	0.3325924279610495
109	5.323497783433043e-66	0.3324934798931818
110	2.9032403109909135e-66	0.3321207120759647
111	1.3776592627910976e-64	0.3341188921926549
112	2.176843746840937e-65	0.3327964132086537
113	2.8781048752393012e-65	0.3329284708223079
114	4.9526503289652706e-65	0.333225505310657
115	6.505567625863828e-65	0.3333545183683768
116	7.333565233634314e-65	0.3333960004429829
117	1.979187301888257e-66	0.3311441707600087
118	2.1371605232441763e-67	0.3297505252810411
119	2.494176411236703e-67	0.32983767569466305
120	3.0409563014225436e-67	0.3299495631252519
121	6.047054963909709e-68	0.3289201226499358
122	1.2758967440622084e-67	0.32932714172141475
123	6.25489313010672e-68	0.3288995718973787
124	1.0079495689973522e-68	0.3278366413067843
125	2.685455387874061e-68	0.32835916321902425
126	8.173376518414909e-68	0.3289326814431652
127	1.3545339613500827e-67	0.3291787196196132
128	3.247723037023408e-67	0.3296344515860424
129	6.11712433553876e-68	0.3286029179785214
130	1.4880999695679794e-67	0.3290664516195325
131	1.1021388453820098e-67	0.32885923153124796
132	4.083201826597201e-67	0.3295379772198713
133	8.361972603959087e-67	0.32988353431842476
134	7.9591376077157e-67	0.32983101572855655
135	5.50802446227083e-66	0.3308263952343566
136	9.521728622970602e-66	0.3311163891871074
137	4.3341702662678256e-66	0.330653426400334
138	6.385384426493521e-66	0.33086350075980697
139	6.0185773210653135e-65	0.33210739214375173
140	3.8661588603532265e-64	0.33313911603601865
141	4.6083288780243665e-64	0.3332182744903128
142	4.036074879035561e-64	0.33308393345970777
143	8.972164965294502e-65	0.332211097330267
144	7.53044438015207e-65	0.3320868413911946
145	8.423579935884042e-65	0.3321403114047924
146	1.2965494170374972e-67	0.32833899303595887
147	3.101180326608619e-68	0.32743837533361675
148	7.893640501263322e-68	0.32792131801870955
149	2.4126237949645343e-68	0.3272062279436194
150	2.8182111983249365e-68	0.32728272241147094
151	1.2197081953074309e-67	0.32804538367303604
152	2.2586528174453235e-67	0.32835155182918824
153	1.7788894768145576e-67	0.3282048422900997
154	4.067459275053845e-67	0.32862137559887367
155	4.456873131710806e-67	0.3286735136192501
156	3.701846636910946e-67	0.3285353668937271
157	7.105282519677982e-67	0.32887540573464946
158	1.0073584788729033e-66	0.3290643584873276
159	1.4597531106265153e-66	0.32927671626375143
160	2.0526095290863996e-66	0.3294614827520198
161	2.5557240245307373e-66	0.3295872609690593
162	1.2255914326583825e-65	0.3304266069832218
163	4.246970127207684e-65	0.331124761715927
164	2.7443505827502353e-65	0.3308305814987664
165	2.6949752545294323e-65	0.33079956508518477
166	1.5233985641408617e-65	0.33045933595951654
167	2.3049556769253373e-65	0.3306886290783254
168	1.7898550942438937e-65	0.3305423001087287
169	1.869989182297421e-65	0.33054724751212206
170	2.7803564667578803e-65	0.3307565607326115
171	1.4303359588273517e-66	0.32895494475843545
172	6.234605738311724e-67	0.3284388925275561
173	2.3610307822185485e-67	0.3278339773203417
174	2.452491424618973e-67	0.32785566978137426
175	4.281827551047603e-67	0.3281542265476905
176	4.842631037099642e-67	0.3282246319036733
177	6.066785886354071e-67	0.3283437501546064
178	3.325833529142288e-67	0.32799001081197926
179	4.6792203936071224e-67	0.3281557488256577
180	7.398109073103757e-67	0.32839855216142544
181	1.1841852571317814e-66	0.32865867140906996
182	3.5503087313988016e-66	0.3292805219586694
183	7.176871593767036e-66	0.32968658960641883
184	1.368286811830553e-65	0.33004051923379185
185	1.1688387404863376e-65	0.3299206398438752
186	6.977240022689727e-66	0.32961275912500987
187	1.2660009241190529e-65	0.32993833632524383
188	3.1445436289976098e-65	0.33043764349848403
189	1.8776464645241612e-64	0.33144158581784955
190	2.198067700350681e-63	0.3328038343137438
191	5.855102002776844e-64	0.33197114826568774
192	4.4483841487810265e-64	0.3317829566519932
193	9.241876109841826e-64	0.33218597974380826
194	5.985518985625939e-64	0.3319216742317539
195	4.7982853948861e-64	0.3317829566519932
196	6.484883484449935e-64	0.33195992146567965
197	6.574491430494938e-64	0.33195916032669603
198	1.172160666347119e-63	0.3322906363540529
199	1.00708188738447e-63	0.3321836963268574
200	2.9775747213779484e-64	0.33144139553310364
201	9.13305850059962e-64	0.3320739020284734
202	2.553318149305449e-63	0.33268033951365505
203	5.706841918397062e-63	0.3331305532224531
204	1.8504876103164476e-63	0.3324386778863627
205	1.7827312384564553e-63	0.3323741713575028
206	1.629955433341472e-63	0.3323212721981428
207	3.4234666264904034e-63	0.3327515060086214
208	1.7304220148110987e-62	0.33368827781268445
209	3.0093227529748204e-62	0.33400148650443495
210	1.9869792139776345e-61	0.33505813769841464
211	1.2241666380290198e-60	0.3361066066483207
212	5.301415128376236e-61	0.33559302811913805
213	9.489537345515966e-62	0.3345344740776993
214	2.1655698792864317e-61	0.33498278493903844
215	2.6411732801778015e-61	0.33508668041029954
216	1.6552639262896174e-61	0.3347668117524426
217	2.030621842420232e-61	0.3348897356982936
218	5.753798200623321e-62	0.3341249813045237
219	6.5832426200514e-62	0.3342056620367851
220	1.673308394907953e-61	0.3347502569795493
221	4.5660178034855264e-61	0.3352868599629858
222	5.295025251577388e-60	0.33668507227585504
223	3.372516179872305e-59	0.33775333083933456
224	4.165246336817642e-58	0.3392417381217602
225	8.5963938471782e-58	0.33967121079325524
226	4.135275494686034e-58	0.3391827498505313
227	3.920900615069041e-58	0.3391429803386383
228	1.354469038848031e-57	0.3399003136273182
229	1.6247054557756747e-57	0.3400070633697678
230	3.0519092523768954e-57	0.3404007625090337
231	2.0853821690115422e-57	0.34014292667834
232	6.192258126260923e-57	0.34079769648898006
233	6.668967396601036e-57	0.3408311866042584
234	1.0245844063606026e-56	0.34108141104511613
235	1.6741202604290796e-55	0.3427838886666786
236	3.582595553487299e-55	0.3432312481042882
237	3.2408514683896393e-55	0.343167312429666
238	4.696964819348404e-55	0.34338575931795856
239	4.981951980388656e-55	0.3434051683620403
240	6.0277030966914125e-55	0.34352695059941596
241	5.487299360553362e-55	0.3434548326807201
242	9.765632651723639e-55	0.34381770569115033
243	7.546584029863678e-55	0.34364663970458675
244	5.989392978612128e-55	0.34349878845702286
245	9.158477918760545e-55	0.3437646162470444
246	7.59269576057179e-55	0.3436207609791444
247	5.233671779042827e-55	0.3433768159349013
248	5.934083794924108e-55	0.343451217270548
249	5.520172045500636e-55	0.3434049780772944
250	1.3668785941991675e-54	0.34396822092515683
251	1.536339478416752e-53	0.34543798030248424
252	1.914936620580002e-53	0.34557536588902366
253	1.9302621659889702e-53	0.34557498531953185
254	3.8143931305386543e-53	0.34599037691983037
255	3.398945943479415e-53	0.34590436821468384
256	8.568970732686634e-53	0.3464805504252674
257	9.162655545332752e-53	0.3465189879439391
258	3.1724660561262044e-52	0.3473067667919628
259	1.6733468652434007e-51	0.3483883452876554
260	2.501260505036803e-51	0.3486496062437753
261	1.2881188569969373e-51	0.34814363910442864
262	3.407007993191246e-51	0.3487887043930278
263	1.6008761898536382e-51	0.34828254696893524
264	1.4986475860460234e-51	0.348233834073985
265	8.155012249417516e-51	0.3493450969900378
266	2.2905825997293017e-50	0.35003088321425946
267	2.7782681240709105e-50	0.35015057231943025
268	1.0408109059136094e-49	0.3510296878454857
269	2.7164457663765528e-49	0.35167380171035545
270	3.4133456764155164e-49	0.35182869349351753
271	5.759616443445865e-49	0.3521793882802103
272	1.1065915408442124e-48	0.3526195168974757
273	8.389618645277397e-49	0.35242599731089597
274	6.273915753800771e-49	0.35222810117516057
275	9.043385474518213e-49	0.35247242678889545
276	8.38379533853524e-49	0.3524161025041092
277	8.021939933960734e-49	0.3523860375142571
278	6.3781146769811314e-49	0.35222048978532455
279	7.922396297802315e-49	0.35236815074814254
280	3.815528287282136e-49	0.351852479086755
281	1.3750877561760585e-49	0.3511423364150582
282	1.3161229560224314e-49	0.3511080851607963
283	9.240486429819777e-50	0.3508599538521434
284	1.4122522305988996e-49	0.35113282217776326
285	1.1434839287703389e-49	0.3509901086183387
286	1.359997507446146e-49	0.3511073240218127
287	1.4558188969872536e-49	0.3511533729303204
288	8.751513426535243e-50	0.3508003947266769
289	7.205597021960724e-50	0.35066472170285057
290	1.4168648310113067e-49	0.35112140509300926
291	4.065505719747013e-49	0.35183611459860764
292	4.365094133450487e-49	0.3518844469240661
293	5.248250568446156e-49	0.3520052777377123
294	1.1467166101592933e-48	0.35253807502623075
295	1.1014482280788053e-48	0.3525061071889196
296	1.0295384659428677e-48	0.3524511148973547
297	1.0728968384625858e-48	0.3524792770397478
298	1.354411347729797e-48	0.3526296019890084
299	1.6329694828234197e-48	0.35275309678909716
300	2.4609456988497008e-48	0.3530339570740447
301	1.4997234653886007e-47	0.35426928564442406
302	2.365107192705908e-47	0.35458021091922376
303	2.7409712338402e-47	0.35467383101420624
304	1.9990371013017503e-46	0.3560242818558548
305	2.7423405137408e-46	0.35624577330008167
306	4.337753034835155e-46	0.35655936256132403
307	4.326778678705659e-46	0.35655346373420116
308	4.159049185144842e-46	0.3565256821612998
309	1.5230296122971774e-44	0.3590146066376647
310	3.640328084183173e-44	0.3596202829838627
311	8.466428354749504e-44	0.36020940455716743
312	7.41623612953494e-44	0.3601100759198079
313	7.128549198024921e-44	0.360081533207923
314	4.937205172979877e-44	0.35980562032636876
315	4.249322394864051e-44	0.35968650207543573
316	1.2488690249696618e-43	0.36046438611667275
317	2.8802569022553185e-43	0.3610630219272724
318	6.61964933766924e-43	0.361661848022618
319	5.829795987427591e-43	0.36156194853102075
320	6.4146182120748534e-43	0.36162455221242173
321	9.490539382129667e-43	0.3619107404702545
322	9.786408592010485e-43	0.36193319407027064
323	8.836646867345612e-43	0.361854987039706
324	7.959884068863123e-43	0.3617750674464282
325	1.1656619038690504e-43	0.36036049064541165
326	8.937253180550508e-44	0.360164877926627
327	1.939653382793907e-43	0.3607119465710879
328	2.101359879141175e-43	0.3607631331677349
329	1.663862187642222e-43	0.36059377974388435
330	4.677695642876384e-43	0.3613452142054413
331	5.571318405107023e-43	0.3614727049851939
332	6.235576398879278e-43	0.3615549079954225
333	1.138688809956283e-42	0.36198837664658146
334	8.81644646050021e-43	0.3618011364566164
335	2.272209484970386e-42	0.36249187008423145
336	1.5204983018131662e-41	0.36389617150896947
337	5.04314422682612e-41	0.36478936810622153
338	5.032882794608739e-41	0.3647878458282543
339	2.85079528071459e-41	0.36435704116353795
340	5.089861993491097e-41	0.3647863235502871
341	4.051212357753051e-41	0.3646158284179612
342	4.098292110647501e-41	0.36462115639084636
343	4.608209307189828e-41	0.36470545253327985
344	6.65113384097006e-41	0.3649766082961866
345	8.741869203945404e-41	0.3651748850014138
346	7.202267322805681e-41	0.36502646289961227
347	8.92568309968477e-41	0.365184018669217
348	9.205836530186164e-41	0.36520076372685617
349	1.0546171421975619e-40	0.36530275635065823
350	1.1659480231415795e-40	0.36537810911003443
351	1.528707421834867e-40	0.36558171378814686
352	5.701233883571728e-41	0.3648354170147292
353	9.045230101910614e-41	0.3651811643980285
354	8.567174305505602e-41	0.36514044346240604
355	7.379142345868785e-41	0.36502855603181716
356	7.311978397031092e-41	0.3650217057809647
357	1.1122678562845605e-40	0.36532996706932186
358	1.581814637740494e-40	0.36558837375425335
359	1.7519206117260133e-40	0.36566524879159673
360	1.379827784546411e-40	0.36548561999146767
361	1.993321720469248e-40	0.36575620490013666
362	1.6182530898337932e-40	0.36558989603222053
363	1.691140462483115e-40	0.3656199610220726
364	1.7005707193245986e-40	0.3656241472864824
365	1.7502801759116881e-40	0.36564583974751497
366	6.945515797048434e-41	0.3649516809944737
367	9.344514030067134e-41	0.3651741238624302
368	1.2943820419979578e-40	0.3654188300456569
369	9.511866983524954e-41	0.3651874437946432
370	1.0576404389409132e-40	0.36526089370656034
371	1.0469738213242203e-40	0.3652532823167244
372	5.696322670790164e-41	0.36479393494012313
373	1.536093337814638e-40	0.36553528431014737
374	2.399521820565812e-40	0.3658713271714058
375	3.3685219064437143e-40	0.3661244058834521
376	3.2930475597099486e-40	0.36610728025632117
377	3.641835353742535e-40	0.36618034959874657
378	3.5872575266327842e-40	0.36616893251399263
379	2.5834717079153694e-40	0.3659179469341512
380	1.8622739903188463e-40	0.3656681030627852
381	6.559466308399536e-41	0.3648631985876305
382	5.341312501998365e-41	0.3647064039570094
383	2.894953804648009e-41	0.3642428703159983
384	3.649074916632622e-41	0.364415648865275
385	3.449702661201142e-41	0.3643648428381198
386	5.824887049229555e-41	0.3647535945739924
387	5.302020773074899e-41	0.3646831892180096
388	9.040956770093966e-41	0.3650687061132019
389	7.566739921037754e-41	0.3649294176792035
390	2.251235149202382e-40	0.3657354638628336
391	2.844300987171995e-40	0.36590367557820874
392	3.081809835856222e-40	0.36596152214096217
393	3.0051992085476214e-40	0.3659424936663722
394	3.0467098845931945e-40	0.3659501050562082
395	3.2007769952746945e-40	0.36598740086640447
396	4.878652225061489e-40	0.36630099012764683
397	4.922943744924632e-40	0.36630784037849917
398	5.470184710304594e-40	0.36638775997177697
399	6.226427469510022e-40	0.3664832829142185
400	5.384779490281474e-40	0.3663595978293839
401	6.067561965875435e-40	0.366450173368432
402	2.3868383706883742e-39	0.367491030928502
403	6.056579675584188e-39	0.36819470391883824
404	1.0192262888634064e-38	0.3685878322038665
405	1.3986063838899743e-38	0.3688321578176014
406	1.2894371019416918e-38	0.3687693638514546
407	1.2028887449922377e-38	0.36871570355311095
408	1.8486550684419076e-38	0.3690479407194514
409	1.9171414378567325e-38	0.36907610286184456
410	2.707790755455895e-38	0.36934116951288243
411	3.7308418838832484e-38	0.36959006196051897
412	4.270410360975894e-38	0.36969509914025545
413	4.120579388156178e-38	0.36966731756735416
414	4.4980394791662844e-38	0.36973296580468945
415	3.7293403029414e-38	0.36958720768933045
416	4.2271191463080443e-38	0.369684633479231
417	5.768348986797056e-38	0.3699266756760151
418	7.202982293143493e-38	0.3700973610930869
419	7.702852752880475e-38	0.37014721569651254
420	7.379362985056614e-38	0.37011372558123423
421	8.230728725693582e-38	0.37019897314739725
422	1.1634527793834026e-37	0.3704695580560663
423	7.415432511421727e-38	0.37011753127615227
424	5.706543736437914e-38	0.3699082180556629
425	5.769861392964039e-38	0.3699044123607449
426	4.6720286066813783e-38	0.3697400063402877
427	3.894793797138155e-38	0.36959843448933855
428	7.057011638294723e-38	0.370051692754071
429	5.023168373293582e-38	0.3697866261030331
430	4.702458678538365e-38	0.36973524922164025
431	4.196103478880232e-38	0.36964657653005106
432	5.256658897406101e-38	0.3698220190657704
433	4.0417659617337906e-38	0.3696149892622318
434	6.037793766421505e-38	0.3699251533980479
435	5.608735597138652e-38	0.36986768740478626
436	1.052703454256731e-37	0.3703521523678463
437	1.301860389623431e-37	0.37051846123576243
438	2.3039218454705348e-37	0.37096639152760974
439	1.3132958943337458e-37	0.37052531148661483
440	1.0365763988515617e-37	0.37033769072715794
441	1.2132343423176772e-37	0.3704537644221566
442	1.0807711228293458e-37	0.37036090546615763
443	1.1671556834654038e-37	0.3704187520289111
444	1.2432726758349035e-37	0.37046822606284496
445	1.3747828982253772e-37	0.37054700394764734
446	1.5252848189513323e-37	0.3706284458188923
447	2.1573099945072727e-37	0.37089826958857774
448	2.511437996731084e-37	0.3710177684090026
449	2.368138199510592e-37	0.3709692457987982
450	2.799616555837511e-37	0.3711009228429607
451	2.5936613020395896e-37	0.3710407928632564
452	5.28734455279531e-37	0.37159547289755335
453	6.366934401884841e-37	0.37174237272138777
454	4.744162916496187e-37	0.37150984476189863
455	3.4272767563683123e-37	0.37125334092442613
456	3.3747258832633836e-37	0.3712388792837378
457	2.510539326249224e-37	0.37100597075475683
458	3.6386934700692786e-37	0.3712959647075076
459	5.374192005551647e-37	0.3715992785924713
460	7.238492469221858e-37	0.3718348511078949
461	8.45768922447418e-37	0.37195815562323775
462	8.39295285720565e-37	0.3719520665113689
463	8.58453146832917e-37	0.3719699532774835
464	8.049472706856843e-37	0.3719189569655824
465	4.468242550666835e-36	0.37328405973266515
466	4.400793326601133e-36	0.3732718815089276
467	4.867237007235399e-36	0.37335256224118896
468	3.040008902471732e-36	0.37297161217989827
469	3.080832351209213e-36	0.3729822681256686
470	3.161571208885829e-36	0.37300072574602083
471	5.4236135835954853e-36	0.3734326721192126
472	1.6256314538371867e-35	0.37431140707577637
473	1.738152547209133e-35	0.3743654479436118
474	1.8948110687337602e-35	0.3744329990284061
475	2.1025774487533921e-35	0.3745171048860937
476	2.091390426515225e-35	0.37451063520473304
477	2.4889741089394943e-35	0.37465144591669863
478	1.9783900637393066e-35	0.3744657280047008
479	1.7096091156340913e-35	0.37434775146224314
480	2.018847843730137e-35	0.37448209249284814
481	2.462205527434637e-35	0.3746426928183873
482	2.5334065217526363e-35	0.3746636241404362
483	3.8149283932607563e-35	0.3749954807372849
484	3.4461134285941307e-35	0.3749087108931547
485	3.3567527195123866e-35	0.374887399001614
486	2.245884976314403e-35	0.37455972866917514
487	1.6928442432086898e-35	0.374329103557145
488	1.7312117181454304e-35	0.37434508747580053
489	1.369904939564071e-35	0.3741540415909175
490	2.0895641927311943e-35	0.3744950318555693
491	2.5578803420769514e-35	0.37465867673704284
492	3.5431229642678726e-35	0.3749227919643513
493	3.057733537885778e-35	0.37480120001172157
494	2.7011902546085226e-35	0.37470072966588663
495	3.639018249869678e-35	0.3749382050287692
496	4.459587159994572e-35	0.375101279056005
497	5.216175373108267e-35	0.3752245835713478
498	5.962540048124547e-35	0.3753334264460023
499	7.51938634979339e-35	0.3755183832190166
500	9.542669950804602e-35	0.3757128542293259
501	9.726717081721543e-35	0.3757284575784896
502	1.0516566909271263e-34	0.375788206988702
503	9.761342000123038e-35	0.3757273158700142
504	1.1120827378496586e-34	0.3758338753277179
505	1.1830920521142338e-34	0.37588449107012717
506	1.1830920521142338e-34	0.37588449107012717
507	1.4545692113453653e-34	0.37605156107702686
508	1.9638994158707937e-34	0.3762956964060159
509	1.8809893959947375e-34	0.3762603034432786
510	1.632145877020809e-34	0.37614194633132914
511	1.5755510429320013e-34	0.3761130230499524
512	1.7319936372932088e-34	0.3761866632466155
513	2.0007866707365623e-34	0.37630502035856495
514	4.265972582756793e-34	0.3769280126166398
515	1.000316496795194e-33	0.3776214102306974
516	1.3012823874967044e-33	0.377832245729154
517	1.7812482517049235e-33	0.378091603837815
518	2.5210505164596973e-33	0.37837569896344286
519	2.4657599572523707e-33	0.37835533849563163
520	2.5088436963638035e-33	0.37836980013632
521	1.9826515995145384e-33	0.37817342627855177
522	1.4130540629181526e-33	0.3778914242851288
523	1.3735252201936781e-33	0.37786782897663723
524	3.6790812871785105e-33	0.3786898590789229
525	6.096984490037902e-33	0.3791134329232951
526	8.756487913571079e-33	0.3794178885167342
527	8.936380886755209e-33	0.37943501414386516
528	1.404410561294618e-32	0.37981634477464765
529	1.1721833854851257e-32	0.3796637364084363
530	1.2804900062918868e-32	0.3797383280288289
531	1.2530806545027756e-32	0.37972006069322256
532	2.7144838318303884e-32	0.3803725470869118
533	2.957444828683401e-32	0.38044352329713227
534	2.925807144079186e-32	0.38043438962932913
535	3.420853907534042e-32	0.38056720838196695
536	5.051660031203756e-32	0.3808990649788156
537	6.902455693341467e-32	0.38116546362307485
538	8.292620158247345e-32	0.3813205456909829
539	1.032902039577158e-31	0.38150854701993153
540	8.282182572972316e-32	0.38131769141979444
541	7.971265051978666e-32	0.3812849624434997
542	1.208560587839384e-31	0.38163965320985627
543	9.144202367144125e-32	0.3814006555690066
544	1.0588223196296412e-31	0.3815262435013002
545	7.970960911266824e-32	0.3812796344706145
546	1.08849236426981e-31	0.3815464136843656
547	1.1048485020561876e-31	0.3815574501996277
548	1.1206546836651422e-31	0.3815696284233653
549	1.117178008003317e-31	0.38156696443692273
550	1.1819532199488887e-31	0.38161529676238115
551	1.1377342310481003e-31	0.38158085522337337
552	1.0457124341279496e-31	0.38150854701993153
553	5.054802479506012e-32	0.3808768016635454
554	5.054802479506012e-32	0.3808768016635454
555	5.257270532526257e-32	0.3809102917788237
556	5.566403028646501e-32	0.3809590046737739
557	4.296743647776303e-32	0.3807382743685306
558	4.09612898481995e-32	0.38069755343290806
559	3.889110730840373e-32	0.3806516948091463
560	3.4620803279236485e-32	0.3805527467412786
561	3.3105553963258596e-32	0.3805146897920987
562	5.629153492817915e-32	0.3809668063483558
563	5.909522215611586e-32	0.38100828842296186
564	3.7132140189036125e-32	0.3806123058667451
565	3.946113546662961e-32	0.38066406331762975
566	3.7000139882766646e-32	0.38060926131081074
567	5.282538233054024e-32	0.3809125751957745
568	4.8660456574067386e-32	0.38084255040928344
569	3.6409042155803093e-32	0.38059556080910595
570	3.8468261082425407e-32	0.38064237085659725
571	4.944883106591026e-32	0.38085625091098824
572	6.335091762387994e-32	0.38106594470096944
573	1.4606932770050545e-31	0.381776467942158
574	1.5987881839282859e-31	0.38185410411848497
575	1.9452236832265726e-31	0.3820211741253847
576	1.4598821397937893e-31	0.38177266224724005
577	1.4978705366224817e-31	0.38179473527776436
578	1.7015376731447872e-31	0.38190433929140244
579	2.208227661651477e-31	0.38212545016613764
580	3.205946850417676e-31	0.3824422742680602
581	3.970246376586718e-31	0.3826207613597139
582	5.240641068725934e-31	0.3828612812785308
583	5.624183863427844e-31	0.38292255296671046
584	6.386646486930035e-31	0.38303291811933216
585	7.890740737167462e-31	0.383216733183871
586	7.890740737167462e-31	0.383216733183871
587	8.702903902860296e-31	0.38330198075003397
588	9.652648193291782e-31	0.3833921757195903
589	1.0552077253470626e-30	0.3834698118959173
590	8.926386347497542e-31	0.3833240537805583
591	8.507267149098841e-31	0.38328219113646045
592	8.934193407155743e-31	0.3833248149195419
593	8.476290151575866e-31	0.38327743401781295
594	8.629614928183902e-31	0.3832930373669767
595	8.91724539438426e-31	0.38332158007886163
596	9.046798624450822e-31	0.383334138872091
597	1.2883811290428322e-30	0.3836424001604481
598	1.0346364563501867e-30	0.38344792915013887
599	1.0346364563501867e-30	0.38344792915013887
600	1.172692329018934e-30	0.38355715259428513
601	1.1670786776223925e-30	0.38355296632987534
602	9.556628513790626e-31	0.3833756209466971
603	9.853355229840776e-31	0.383402260811123
604	1.6932897441377088e-30	0.38386883900806845
605	2.60858924410059e-30	0.3842475056524084
606	2.2460050199848693e-30	0.3841146868997706
607	2.0807606113293455e-30	0.38404770666921395
608	3.524787023839864e-30	0.38450895689327425
609	2.9528426624617453e-30	0.3843533039711285
610	3.805222866266047e-30	0.3845763176933226
611	4.5838460711537185e-30	0.3847372985883536
612	4.1990771092269386e-30	0.3846600429815184
613	5.239953251471108e-30	0.38485527513081125
614	7.090440897559747e-30	0.38512243491405407
615	5.999504359477003e-30	0.38497477395123614
616	5.879236777937164e-30	0.38495688718512155
617	7.170243851220934e-30	0.3851323297208409
618	6.0828089674829314e-30	0.3849869521749737
619	6.127522088478543e-30	0.38499342185633423
620	6.271466508356012e-30	0.3850124503309242
621	6.621155508077813e-30	0.38506040208689085
622	5.996690029713798e-30	0.3849728711037771
623	4.3937698889796605e-30	0.38469848050019007
624	6.077320277081075e-30	0.3849846687580229
625	5.714128276484529e-30	0.38493024732069564
626	5.733865448859002e-30	0.38493329187663006
627	6.555910576817e-30	0.38505164898857946
628	8.431829998710193e-30	0.38527428214128184
629	9.892056068973432e-30	0.38541433171426387
630	1.1193028933073261e-29	0.38552393572790195
631	1.2411167153079499e-29	0.3856156529754255
632	1.3446228324612576e-29	0.38568681947039185
633	1.3802055820506535e-29	0.38571003420939165
634	1.6853153395533807e-29	0.3858862378840945
635	2.3036348724706107e-29	0.3861648147520913
636	2.5086622210331612e-29	0.3862409286504511
637	2.5366123882242594e-29	0.3862508234572379
638	2.5374974508474543e-29	0.3862496817487625
639	2.533817962496356e-29	0.3862454954843527
640	2.9691069821044046e-29	0.3863857353420806
641	3.178271688155699e-29	0.38644662646076844
642	4.5487178818661335e-29	0.3867678271118467
643	4.4797804224507747e-29	0.38675412661014197
644	5.210172911951803e-29	0.38688827735600106
645	5.83643962287484e-29	0.3869902699798032
646	7.579767540680324e-29	0.3872254619257349
647	7.823755578844287e-29	0.38725400463761983
648	8.323788314081923e-29	0.3873084260749471
649	1.2464785676504333e-28	0.3876730116480904
650	1.4829028331207487e-28	0.38783018684820336
651	1.2967658313612671e-28	0.38770878518031954
652	1.7973701863134522e-28	0.38800448767544726
653	1.8846275111831798e-28	0.3880474920280206
654	2.0486290930941477e-28	0.38812322535688853
655	2.2577713504937004e-28	0.3882115174789859
656	2.6183848953833374e-28	0.3883462390790827
657	2.871906306929539e-28	0.3884303449367703
658	3.1196411129415594e-28	0.38850569769614646
659	3.2608618980629403e-28	0.38854603806227717
660	4.540895798640176e-28	0.3888482102387655
661	4.907846816219286e-28	0.3889178544557647
662	4.672581504388833e-28	0.3888729472557324
663	4.8167724100263e-28	0.38890072882863375
664	3.6999377631660736e-28	0.38865982834032503
665	4.0200937943349836e-28	0.388735561669193
666	3.920774480691122e-28	0.3887127274996851
667	3.920774480691122e-28	0.3887127274996851
668	3.741846114680209e-28	0.3886701037166036
669	3.416479887900386e-28	0.38858713956739144
670	3.012884850640209e-28	0.38847258815035995
671	2.438249900485397e-28	0.3882800199875097
672	1.897854160390617e-28	0.388052439431414
673	1.9082299395604241e-28	0.38805738683480734
674	1.5593763768493425e-28	0.38787433290925205
675	1.6538099373496927e-28	0.38792761263810394
676	1.737794340353495e-28	0.3879725198381362
677	1.705994613832637e-28	0.38795577478049703
678	1.7138900086208435e-28	0.3879599610449068
679	1.0809873450910263e-28	0.3875428568818952
680	1.025955211202191e-28	0.38749566626491216
681	9.630872294964286e-29	0.3874385808411423
682	9.45780666476974e-29	0.38742221635299495
683	1.0603910358544715e-28	0.38752268669882983
684	1.0793218556181688e-28	0.3875386706174854
685	1.5886758010438372e-28	0.3878884139804486
686	1.525244515434217e-28	0.3878514987397441
687	1.4034609441598587e-28	0.3877761459803679
688	1.6947977439974509e-28	0.38794702168218564
689	1.9923978130165203e-28	0.38809239922805283
690	2.0016069162986726e-28	0.3880965854924626
691	2.3608291264621564e-28	0.3882465298722314
692	2.3608291264621564e-28	0.3882465298722314
693	2.1422250913275076e-28	0.388158237750134
694	2.1985976197871163e-28	0.3881818330586256
695	2.237619068002177e-28	0.3881978169772812
696	2.0543080400171665e-28	0.3881201808009542
697	2.0543080400171665e-28	0.3881201808009542
698	2.052586711700986e-28	0.38811941966197055
699	2.052586711700986e-28	0.38811941966197055
700	2.012544876663188e-28	0.388101532895856
701	2.7002159895864123e-28	0.38836869267909885
702	2.7002159895864123e-28	0.38836869267909885
703	2.9132195355597936e-28	0.38843643404863903
704	3.0451618240493986e-28	0.38847677441476974
705	3.2774509721522894e-28	0.38854375464532637
706	3.609193940291011e-28	0.3886316661979319
707	3.789716509315621e-28	0.3886761928284724
708	3.789716509315621e-28	0.3886761928284724
709	3.789716509315621e-28	0.3886761928284724
710	3.558352656642079e-28	0.38861872683521076
711	5.20661714637201e-28	0.38896504507274776
712	5.767406904983601e-28	0.3890586651677303
713	5.2676147649878145e-28	0.38897570101851814
714	5.405214769556575e-28	0.3889992963270097
715	4.849011060171636e-28	0.38889996768965013
716	4.674586500628117e-28	0.38886647757437187
717	4.351438079409695e-28	0.38880101962178243
718	4.156494168668858e-28	0.38875915697768454
719	4.5592434771140395e-28	0.3888436434048639
720	4.461565958908166e-28	0.38882385379129036
721	6.049726036209211e-28	0.3891024306592872
722	6.166453993579289e-28	0.38911993685590995
723	6.009640914657823e-28	0.3890963415474184
724	6.4039929152312605e-28	0.38915456867966364
725	6.8353375144168055e-28	0.38921431808987605
726	6.938236680978262e-28	0.3892280185915808
727	6.938236680978262e-28	0.3892280185915808
728	7.334934103640263e-28	0.3892790149034819
729	7.677331450853196e-28	0.38932087754757977
730	7.672718042881507e-28	0.3893189747001208
731	7.126610302880352e-28	0.38925123333058054
732	8.178550777581508e-28	0.38937758240185777
733	7.7526713998515635e-28	0.38932848893741573
734	8.181941186631042e-28	0.3893779629713496
735	9.12756159248977e-28	0.3894784333171845
736	8.535187166637259e-28	0.38941678105951305
737	9.380430189357917e-28	0.38950355090364325
738	8.992495506501629e-28	0.3894647328154797
739	9.326217380445264e-28	0.38949822293075803
740	8.84841004328021e-28	0.38944989060529955
741	7.736615225189103e-28	0.38932658608995674
742	1.1045751979780097e-27	0.3896538758529038
743	2.879882844824992e-27	0.3905394610603199
744	2.934732916263615e-27	0.39055696725694267
745	2.875751361678534e-27	0.3905381290670986
746	3.1809415491506e-27	0.3906317491620811
747	3.0682452704137797e-27	0.3905982590468028
748	3.483812734393311e-27	0.3907162355892605
749	3.386735428285624e-27	0.39068997629432634
750	3.827768387319386e-27	0.39080376657237426
751	4.0633639671364986e-27	0.3908593297181769
752	4.2036513651754e-27	0.3908909169859962
753	4.0023318886743766e-27	0.39084524864698034
754	3.92129799497794e-27	0.3908262201723904
755	3.6532723125510436e-27	0.39076038165030913
756	4.786009406287599e-27	0.39101041580642104
757	4.884744405748949e-27	0.391029444281011
758	6.3290238310789245e-27	0.3912711059083033
759	6.82845813022646e-27	0.3913407501253025
760	6.82845813022646e-27	0.3913407501253025
761	7.94087451050292e-27	0.3914792774203173
762	8.149631704125301e-27	0.39150096988134986
763	8.56397903391771e-27	0.39154739935934935
764	9.146621564407583e-27	0.39160905161702075
765	1.0466286324012154e-26	0.391735400688298
766	1.158306618435899e-26	0.3918305430612477
767	1.2120960766616055e-26	0.39187316684432916
768	1.1772398460353076e-26	0.3918457658409197
769	1.2799078651397896e-26	0.3919230214477548
770	1.2799078651397896e-26	0.3919230214477548
771	1.2157242410609401e-26	0.3918746891222964
772	1.316176230288464e-26	0.391949280742689
773	1.4213963667927548e-26	0.39202158894613076
774	1.4236988918720218e-26	0.39202311122409794
775	1.50726900383726e-26	0.3920767715224416
776	1.497546441801604e-26	0.39207068241057286
777	1.5555700409505697e-26	0.3921064559428019
778	1.52505092232899e-26	0.39208780803770377
779	2.180117094538714e-26	0.39242080634302784
780	2.4063443652721893e-26	0.39251404586851857
781	2.5510402621268136e-26	0.39256922844482944
782	2.99802264826308e-26	0.39272069510256535
783	3.3219114212024365e-26	0.3928165986144987
784	3.327252993123153e-26	0.3928181208924659
785	4.2160057468826515e-26	0.3930426568926273
786	4.482588591280389e-26	0.39310088402487253
787	4.489777704650749e-26	0.3931024063028397
788	4.682634282423189e-26	0.3931423660994786
789	1.0948569398332052e-25	0.3939404203237809
790	1.2043866476660935e-25	0.39403175700181264
791	1.2295131155861185e-25	0.3940515466153862
792	1.2159196020153894e-25	0.39404089066961584
793	1.1338212258180666e-25	0.3939739104390592
794	1.182584023545776e-25	0.3940142508051899
795	1.264159415148195e-25	0.39407818647981213
796	1.1821144239652827e-25	0.3940138702356981
797	1.1821144239652827e-25	0.3940138702356981
798	1.3379724160753523e-25	0.39413260791713933
799	1.3379724160753523e-25	0.39413260791713933
800	1.3379724160753523e-25	0.39413260791713933
801	1.5778723639370766e-25	0.3942909248257277
802	1.9065201235052925e-25	0.3944728370428076
803	2.0238103551288742e-25	0.39453030303606923
804	2.0238103551288742e-25	0.39453030303606923
805	2.094606297149552e-25	0.39456341258185573
806	2.3285619627277858e-25	0.3946642634971824
807	2.5578499384427676e-25	0.3947548390362306
808	2.6659898143263297e-25	0.3947947988328695
809	3.047007333259725e-25	0.39492381189058934
810	3.2721387966393666e-25	0.3949915532601295
811	3.928655368248024e-25	0.39516851807381603
812	4.259810410935731e-25	0.39524577368065117
813	4.442540388146584e-25	0.3952864946162737
814	4.7582797387557e-25	0.3953530942773385
815	4.591415872265539e-25	0.3953184624535848
816	5.273092369435298e-25	0.395450520067239
817	5.118353565092842e-25	0.3954215967858623
818	4.767713969884135e-25	0.3953527137078467
819	4.514692615511558e-25	0.3952998145484866
820	4.186942716418538e-25	0.39522674520606127
821	4.432185642318495e-25	0.3952819277823721
822	4.500542172969447e-25	0.39529676999255225
823	5.096333301070499e-25	0.3954174105214525
824	4.582511759547449e-25	0.39531427618917503
825	4.844994679855172e-25	0.3953683170570105
826	5.238082522996478e-25	0.39544405038587843
827	6.276727572086935e-25	0.3956198734910895
828	6.028785851645266e-25	0.39558067483343423
829	4.329025687754044e-25	0.39525909361286415
830	4.525334543614472e-25	0.39530209796543747
831	4.418291643648139e-25	0.39527888322643767
832	3.2568825122054643e-25	0.39498356130080176
833	3.422421012686406e-25	0.3950315130567684
834	3.422421012686406e-25	0.3950315130567684
835	3.5878187344852452e-25	0.3950771813957843
836	3.5457413306114436e-25	0.3950657643110303
837	3.659050042926748e-25	0.3950962098703742
838	4.697192838777728e-25	0.3953371103586829
839	5.779231195622019e-25	0.3955384316198446
840	5.736399165965133e-25	0.3955312007995004
841	5.542085692597023e-25	0.39549771068422207
842	5.638413070882406e-25	0.3955144557418612
843	6.152721971794908e-25	0.3955993227385324
844	6.415739818494563e-25	0.3956400436741549
845	6.358279255864989e-25	0.3956312905758435
846	6.193784349266937e-25	0.39560579241989297
847	6.279181475088043e-25	0.39561911235210595
848	6.771468410319844e-25	0.39569256226402316
849	6.771468410319844e-25	0.39569256226402316
850	6.779414826723853e-25	0.39569370397249853
851	7.778748326491218e-25	0.395825381016661
852	7.778748326491218e-25	0.395825381016661
853	9.336834972095812e-25	0.39600348753882286
854	1.1164401177604481e-24	0.3961781689355586
855	9.749584177141245e-25	0.3960457307524125
856	1.2448929662746787e-24	0.39628472839326223
857	1.2812204284173725e-24	0.3963128905356554
858	1.4706340520266145e-24	0.396447992705244
859	1.6054099905216199e-24	0.3965340014103905
860	1.6100864464292174e-24	0.39653685568157904
861	1.7171170513046105e-24	0.3966000302172177
862	1.714413833446061e-24	0.3965973662307751
863	1.1883157552092774e-24	0.39623696692204147
864	1.3111251951445252e-24	0.3963332510034666
865	1.5104191312735092e-24	0.39647082687475194
866	1.5104191312735092e-24	0.39647082687475194
867	1.5358309230282853e-24	0.3964871913628993
868	1.4200205887250962e-24	0.3964103163255559
869	1.4123225915984317e-24	0.3964049883526707
870	1.271692549854351e-24	0.396302234589885
871	1.3988988982795729e-24	0.3963945226916462
872	1.5062017214912006e-24	0.39646587947135853
873	1.2970491023945968e-24	0.39631936021701597
874	1.5381532041091192e-24	0.3964831953832354
875	1.6172859122561252e-24	0.39653133742394797
876	2.3244246495002357e-24	0.39688793103776354
877	2.3615449223037176e-24	0.39690353438692727
878	2.604956337815998e-24	0.3970001990378442
879	2.4764655771879e-24	0.39695034443441857
880	2.318145065205459e-24	0.39688526705132093
881	1.8673393835778944e-24	0.39667252870540537
882	1.8467188811687715e-24	0.39666054076641366
883	1.924093028686197e-24	0.39670088113254437
884	1.9662576946449876e-24	0.39672219302408507
885	2.2142031830474996e-24	0.39683902785806735
886	2.1409523240068107e-24	0.39680591831228085
887	2.2270812056839407e-24	0.3968447364004444
888	4.475208506036433e-25	0.39527032041287224
889	4.60522184102481e-25	0.39529810198577353
890	4.842287469791237e-25	0.3953468148807238
891	4.842287469791237e-25	0.3953468148807238
892	4.207785899760463e-25	0.39521057100265977
893	4.643311460656373e-25	0.3953060939451013
894	4.643311460656373e-25	0.3953060939451013
895	4.705643066450006e-25	0.3953190333078225
896	4.705643066450006e-25	0.3953190333078225
897	5.775800257109461e-25	0.3955180711520333
898	5.439951695010329e-25	0.39545984401978806
899	4.191299483344355e-25	0.3952067653077418
900	4.1178990150124897e-25	0.3951896396806108
901	3.5705499297864185e-25	0.39505149295508785
902	3.83079426035191e-25	0.39511961489411984
903	3.7859027376752284e-25	0.3951081978093659
904	4.1033725029922747e-25	0.39518621455518466
905	4.161785003004211e-25	0.39519991505688945
906	4.383100751722506e-25	0.3952501502298069
907	4.383100751722506e-25	0.3952501502298069
908	4.20283326714382e-25	0.3952094292941844
909	4.15362318874162e-25	0.3951980122094304
910	4.377943683279218e-25	0.3952490085213315
911	4.169962788787368e-25	0.39520181790434844
912	4.408976778874846e-25	0.3952558587721839
913	5.161751830191445e-25	0.39540884770788703
914	5.46129896935041e-25	0.3954636497147061
915	4.992638095817172e-25	0.3953764993010841
916	4.992638095817172e-25	0.3953764993010841
917	4.242616994809799e-25	0.3952185629619876
918	4.302993236256036e-25	0.39523226346369233
919	4.4524402177215515e-25	0.39526537300947884
920	4.733405301127578e-25	0.3953247418501995
921	3.154424104803151e-25	0.3949316135651712
922	2.8892556795670454e-25	0.39484674656850005
923	2.8892556795670454e-25	0.39484674656850005
924	2.8892556795670454e-25	0.39484674656850005
925	3.05542887219739e-25	0.3949007874363355
926	3.3462147890304124e-25	0.394988698988941
927	4.743218202142701e-25	0.39532569327392897
928	4.743218202142701e-25	0.39532569327392897
929	4.898194077918732e-25	0.3953568999722565
930	5.076058270599619e-25	0.39539153179601016
931	5.099985495290212e-25	0.39539609862991176
932	5.044328302038065e-25	0.3953854426841414
933	5.215720496756284e-25	0.3954168396672148
934	5.1770368430727445e-25	0.39540960884687065
935	5.0270945710532635e-25	0.3953810661349857
936	5.22185456846461e-25	0.39541798137569023
937	5.106520204055528e-25	0.39539628891465767
938	5.110524010996843e-25	0.3953970500536413
939	4.26652646150944e-25	0.3952208463789384
940	3.9303753507825526e-25	0.3951413073551524
941	3.590374118402603e-25	0.3950526346635632
942	3.749007794555922e-25	0.3950944973076611
943	4.176627557413109e-25	0.39519915391790583
944	5.5693697011433755e-25	0.39547849192488627
945	6.512943325823121e-25	0.3956307197216058
946	6.748809568998814e-25	0.39566535154535953
947	6.8954492903822985e-25	0.3956862828674085
948	7.635512429006254e-25	0.395785611504768
949	6.329651567130743e-25	0.3956029381487045
950	6.356940211763357e-25	0.3956071244131143
951	6.644107341982925e-25	0.39565012876568756
952	8.169589439900087e-25	0.39585049860311966
953	8.808321358390284e-25	0.39592394851503687
954	8.46812472322829e-25	0.39588551099636515
955	8.333769701628727e-25	0.3958699076472014
956	8.431869028274924e-25	0.39588132473195536
957	8.431869028274924e-25	0.39588132473195536
958	8.431869028274924e-25	0.39588132473195536
959	8.431869028274924e-25	0.39588132473195536
960	1.1436863271512539e-24	0.3961760758033537
961	1.0940719170844562e-24	0.39613269088128855
962	1.4678501224703135e-24	0.3964184985696296
963	1.5474581514631216e-24	0.39646930459678476
964	1.34992829334861e-24	0.396334392711942
965	1.3644833778771522e-24	0.396343906949237
966	1.3644833778771522e-24	0.396343906949237
967	1.3988135097842545e-24	0.3963682633967121
968	1.5056214549939194e-24	0.3964394298916785
969	1.5816416758963476e-24	0.396487762217137
970	1.6403459897107294e-24	0.39652353574936605
971	3.1401346224095715e-24	0.39715718395321126
972	3.20861094306849e-24	0.397178495844752
973	3.0249323751478377e-24	0.3971202687125068
974	2.349384702297525e-24	0.3968709956953785
975	2.2533622403793594e-24	0.3968298941902642
976	2.1788466959902534e-24	0.3967967846444777
977	2.0905607205957503e-24	0.3967541608613962
978	2.2153795146566125e-24	0.39681029486143654
979	1.9765259540826988e-24	0.39669802686135586
980	1.9765259540826988e-24	0.39669802686135586
981	1.868659645016351e-24	0.39664284428504504
982	1.869383200395297e-24	0.39664322485453685
983	1.9895695636113524e-24	0.39670449654271644
984	2.077661237645773e-24	0.39674712032579795
985	2.1847649719338333e-24	0.3967965943597318
986	2.045765037341381e-24	0.396731897546126
987	2.2162359573835775e-24	0.39681067543092835
988	2.1932267216669755e-24	0.3968004000546498
989	2.390589889647603e-24	0.39688526705132093
990	2.2498942889337298e-24	0.3968255176411085
991	2.3868993491388945e-24	0.39688374477335375
992	2.3868993491388945e-24	0.39688374477335375
993	2.337625989614322e-24	0.3968631940207966
994	2.153736754941339e-24	0.3967825132885352
995	2.2664748911165745e-24	0.39683274846145267
996	1.677184171783107e-24	0.39653285970191515
997	1.8136915868007774e-24	0.39660973473925853
998	1.8136915868007774e-24	0.39660973473925853
999	1.8087820330523425e-24	0.3966070707528159

==> data/stats-mannwhitneyu-varghadelaneya-cppcheck-linevul-ue.dat <==
rank	pvalue	effect_val
1	0.006799162832844275	0.5046267735965454
2	9.236731221563347e-05	0.5086282715180651
3	0.0025152063210824014	0.5077685650360914
4	0.0014881344731095408	0.5090194969556343
5	1.105736342214776e-06	0.5160301578488081
6	1.7389753784935668e-08	0.5209362694523338
7	2.0338247793630481e-10	0.526509709659729
8	3.2711015622550872e-12	0.5309924377036285
9	5.573417460296019e-15	0.5364486625075495
10	7.458652081480165e-15	0.5370773633080014
11	1.667079625356349e-15	0.5388974369025297
12	5.6297801549074215e-14	0.5379123327730082
13	2.4640530782207263e-14	0.5391585075739037
14	1.2662499098127461e-14	0.5406887775004272
15	3.9989542552237236e-13	0.5398871078659527
16	2.262548080633255e-12	0.5393358529570821
17	1.3215231171206493e-12	0.5409083660971952
18	2.0075003237035226e-09	0.5355254009204453
19	1.025948141765201e-08	0.5342322257873127
20	9.13354437186236e-09	0.534657321909652
21	5.152325903617644e-05	0.5253877907979058
22	4.80252820288039e-05	0.5256686510828534
23	0.0001692171669829909	0.523971882003668
24	0.00019043350938314956	0.5240198337596346
25	0.00195157829467611	0.5202592363264236
26	0.0037564682903694613	0.5190855600137158
27	0.005362109391163558	0.5185042401149929
28	1.4221739155376644e-05	0.5305544022185679
29	0.0001561245082124509	0.5269104493345933
30	0.0001532443442517402	0.527039652677059
31	9.565261348305763e-05	0.5280451172743917
32	3.077997100668013e-05	0.5301993308827195
33	9.342716882765483e-06	0.5322757180299744
34	6.527130005410041e-07	0.5366653968331291
35	4.781476398023805e-07	0.5372640326437287
36	7.80544038580167e-07	0.5367531181009887
37	1.8317479583870586e-06	0.5359265211648014
38	3.99954155157918e-06	0.5349773808522549
39	3.974164128891302e-06	0.5352363583914241
40	2.119425033653483e-06	0.536406038724468
41	1.828040917790393e-05	0.5331816637052017
42	9.499886092319507e-05	0.5304756243337655
43	1.219317162740795e-05	0.534500146709539
44	2.9137592589124722e-05	0.533291077434094
45	1.8625239429238075e-05	0.5341734278008297
46	2.3860397092275062e-05	0.53383605294635
47	3.1733805180668073e-05	0.5334208516307973
48	1.559229417497806e-05	0.5348989835369443
49	2.3495243685619363e-05	0.5344744582688427
50	2.323583426918945e-05	0.5344948187366539
51	0.00011213371317827516	0.5315910735142282
52	0.00015190165058742586	0.5310013810866857
53	0.00033877680084990006	0.5294119326041875
54	0.00025147665737239495	0.530137868909794
55	3.491269292570334e-05	0.5342584850822468
56	4.4193289909614004e-05	0.5338531785734809
57	3.934247986029978e-05	0.5341776140652394
58	7.321760676711035e-05	0.5330092657254168
59	4.670218443906266e-05	0.533957264329488
60	4.437737765578151e-05	0.5341979745330507
61	0.00011346660518457766	0.5324471645860298
62	9.305106696277089e-05	0.5329234473050162
63	8.152556591994093e-05	0.5332221943560783
64	9.181039410497078e-05	0.5330712985525801
65	0.00015472387873806433	0.5320186433382642
66	0.0004179603125639954	0.5299506287198289
67	0.0004564626155868419	0.5297871741231013
68	0.0003528538311317983	0.5304269114388153
69	0.00037894126609243003	0.5303201616963656
70	0.0007012368539308401	0.5289769416750614
71	0.0004616974557491006	0.5299766977300171
72	0.001229370268205074	0.5277195400741578
73	0.0010202044965635232	0.5282205598101111
74	0.0005691053446803621	0.5297260927196675
75	0.0008573815871867109	0.5287957905969651
76	0.001243393071937481	0.5279425537963519
77	0.0006431872610808547	0.5296052619060214
78	0.0004496142124017298	0.5305131104287077
79	0.00035238757763886416	0.5311283010122007
80	0.00030919308244473017	0.5314894614599178
81	0.00041611101091065713	0.5308413516153843
82	0.00033039265410627695	0.5314101127208778
83	0.00019935687311778338	0.532592732416643
84	0.0004816297981925824	0.5306537308559274
85	0.00037292281972098464	0.5312793871004449
86	0.00041866389988168447	0.5310263083883986
87	0.0008437960345247069	0.5293908109973927
88	0.0009846235723745148	0.5290389745022246
89	0.0013881592163918753	0.5281906851050049
90	0.0014889427950759977	0.5280319876269247
91	0.0013709069088104313	0.5282628030237008
92	0.0008358701863890191	0.5295885168483823
93	0.0028048279432070842	0.5265294992733025
94	0.0024675645719693575	0.5269424171719044
95	0.002293538846752285	0.5271629571924018
96	9.878995970036103e-05	0.5348744368047234
97	0.00026636023258807916	0.5327063324099449
98	0.00018430215532614773	0.5335747919902301
99	0.001257601754121236	0.5290985336276911
100	0.004790928331347435	0.5255405894488631
101	0.012232305936192152	0.5227479705180426
102	0.016158952929275838	0.5218777983750443
103	0.018655606635767274	0.52141673843573
104	0.024516909398938563	0.5205066064960929
105	0.040675712553174564	0.5186954762846219
106	0.039577119986931614	0.5188199225084401
107	0.05016979413271717	0.5179255842027126
108	0.052815909797584826	0.5177332063246083
109	0.054193671613430125	0.5176441530635273
110	0.05600091876216912	0.517519897124455
111	0.04158180028055391	0.5187516102846622
112	0.049104274008237594	0.5181613470028821
113	0.048610223860258366	0.5182073959113898
114	0.05781048716271199	0.5175252250973401
115	0.05336408645447342	0.5178530857145249
116	0.0554058328818071	0.5177086595923872
117	0.0672137255141209	0.5169389577952239
118	0.08101264037126046	0.5161675434353475
119	0.09595451973976866	0.51543608887211
120	0.08892898017107725	0.5157725123028603
121	0.08377448769844371	0.5160411943640703
122	0.09307382084399335	0.5155921223637475
123	0.12144576542436882	0.5143883810611876
124	0.1907010151576416	0.5121645232358606
125	0.19599253921845217	0.5120305627747473
126	0.17391396623152044	0.5126590732904533
127	0.17081463849521494	0.5127589727820505
128	0.1942413725835077	0.5121009681307301
129	0.22023087858886659	0.5114349715200821
130	0.277768941700555	0.5101427478106788
131	0.2782706913913322	0.5101368489835559
132	0.27347097660571584	0.5102512101158415
133	0.3047016460673936	0.5096211773221684
134	0.33388063870876405	0.5090621207387158
135	0.30677740699475653	0.5096027197018161
136	0.29806675270270777	0.5097815873629616
137	0.31970978710719733	0.5093563009558764
138	0.3355657611806051	0.5090585053285437
139	0.3150164270388067	0.5094624798440883
140	0.26705368942404206	0.5104584302041261
141	0.28043004774927194	0.5101766184954489
142	0.28451334610347945	0.5100991726038678
143	0.32241915646749986	0.509339936467729
144	0.3658022214165474	0.5085411211044432
145	0.4168228443026223	0.5076736129478875
146	0.45458264259652714	0.5070673657474518
147	0.45248310191409	0.5071080866830743
148	0.48133703860443955	0.5066685289200465
149	0.5094913092215801	0.5062485704858465
150	0.5280957268311184	0.5059781758619233
151	0.4691978604917246	0.506864522208323
152	0.4429639331124182	0.5072810555170969
153	0.4687802263824463	0.5068782227100277
154	0.4552250191121462	0.5070960987440826
155	0.5462239349408387	0.5057380365125982
156	0.5529550284883199	0.5056449872718534
157	0.5090707266655137	0.5062851051570592
158	0.5525896149427972	0.5056545015091484
159	0.6938926902244116	0.5037516540501538
160	0.6853408703886981	0.503862780341759
161	0.7370834014652468	0.5032013505650125
162	0.7343749509299722	0.5032392172294465
163	0.7140618114106467	0.5034991461923451
164	0.8954381377589717	0.5012564501771741
165	0.8789108518249173	0.5014566297298604
166	0.9009796893564507	0.5011896602313635
167	0.961271511885615	0.5004646753494865
168	0.9609861538420416	0.5004681004749126
169	0.9614484300197317	0.4995372274979725
170	0.9933227122643712	0.49991969983723045
171	0.9069968293663188	0.49888017427038167
172	0.8697112999419834	0.49842729657514095
173	0.831442648624916	0.4979591961002283
174	0.8100103266695667	0.49769470030342805
175	0.8327387351781145	0.49797441887990024
176	0.8378202532959731	0.49803683227655526
177	0.6913749222210827	0.4961885965396338
178	0.6219951441861762	0.4952660960915133
179	0.6940739011873809	0.49622284779389575
180	0.7407398410453461	0.496822244743479
181	0.753045412809533	0.4969782782351166
182	0.746354912650723	0.4968928403842077
183	0.6937920683763408	0.49621618782778926
184	0.6572240379989605	0.49573343542744236
185	0.6647240836083433	0.49583200292581825
186	0.6236290882294735	0.495279796593218
187	0.6035742953274582	0.4950029322879343
188	0.6268852065573712	0.4953193758203651
189	0.6815770995445887	0.49604664411919286
190	0.8100935692512768	0.4976823317949446
191	0.817018177643401	0.49776815021534526
192	0.796376169976876	0.4975105046693974
193	0.8394570945269193	0.49804482423588303
194	0.8170219372182187	0.49776700850686983
195	0.7399535276277701	0.496795795163799
196	0.6998440665436538	0.49627784008546066
197	0.6907717720108104	0.49615891211927354
198	0.6641403658325706	0.49580574363088414
199	0.6792551913608832	0.49600592318357034
200	0.6721410178787532	0.49591192251909605
201	0.7002738627195191	0.4962795526481738
202	0.7404649785132273	0.4967986494349875
203	0.7704640916309484	0.4971792189267864
204	0.7744028225097634	0.49722869296072025
205	0.7779302505418713	0.4972720778827854
206	0.7320144249138985	0.49668657171965275
207	0.7359319995166114	0.4967362360383325
208	0.7624840445481444	0.497073991462304
209	0.7911769739274315	0.4974359130490048
210	0.933086621484977	0.499186152141788
211	0.9577753015794775	0.5005135785291827
212	0.9835292881455499	0.5002003698374321
213	0.9651238393587951	0.5004243349833558
214	0.8674519160124502	0.501620084326588
215	0.8335562508109342	0.502040233045534
216	0.804483855075339	0.5024040574796937
217	0.8195322446567522	0.5022158658659992
218	0.9059790008157877	0.5011477975872656
219	0.9722696559261361	0.5003379457087175
220	0.979040445069824	0.500255552413743
221	0.8712772275246812	0.501576509119777
222	0.7215152954894689	0.5034721257584275
223	0.6143336408385334	0.5049129618543782
224	0.473170904511386	0.5069994340931657
225	0.45208386504028975	0.5073404243578176
226	0.44115612529663106	0.5075210045816761
227	0.47497513771431177	0.5069794541948462
228	0.4642387956597286	0.5071520424593771
229	0.43422647872524955	0.5076422159648141
230	0.4261345082977943	0.5077775084191486
231	0.46524548367732577	0.5071377711034346
232	0.43422152931490765	0.507646211944478
233	0.4378156284764695	0.5075891265207081
234	0.4724965027456549	0.5070317824999686
235	0.3522710285687556	0.5091134976201087
236	0.3232304676648371	0.5096837810035694
237	0.3475900634379595	0.509207688569329
238	0.38940974636587844	0.5084440758840344
239	0.3639743331311216	0.508908560948775
240	0.37965215088041204	0.5086212309824668
241	0.4022735530293009	0.5082204913076025
242	0.3802275376235561	0.5086128584536472
243	0.3709268227112902	0.5087829730164813
244	0.42516619696177316	0.5078302172937628
245	0.4182935378270951	0.5079476229819827
246	0.3928050527836624	0.5083923184331497
247	0.3995288124820152	0.5082743418906921
248	0.3771295508163123	0.5086750815655563
249	0.4075385648478932	0.5081377174431363
250	0.39407748155327127	0.5083755733755105
251	0.2816586944936055	0.5105931518042228
252	0.2809528114514843	0.5106102774313538
253	0.26149598983500455	0.5110507866181111
254	0.24473241771265908	0.5114515262929753
255	0.2176363347653516	0.5121384542256724
256	0.18188415390924595	0.5131469633789395
257	0.17929921820735495	0.5132270732569632
258	0.1484795044185374	0.5142369144034517
259	0.1230618602962041	0.5151982329397357
260	0.11906955654379237	0.515362258390701
261	0.10119990471962917	0.5161566972048313
262	0.09721199123957704	0.5163485042286979
263	0.09336644394459344	0.5165406918220563
264	0.12216543201327205	0.5152433304245139
265	0.09760373381596742	0.5163420345473373
266	0.08299668810105496	0.5171037443851728
267	0.08541994842643319	0.5169730187647399
268	0.07436234381259789	0.5176112338024867
269	0.06426151557820026	0.518263720196176
270	0.061416080033964586	0.518462377470895
271	0.06166237772042594	0.5184486769691903
272	0.06316714285310768	0.5183480163386094
273	0.06387086250056571	0.5182993034436592
274	0.06597556836933254	0.5181562093147427
275	0.06280828819331852	0.5183742756335435
276	0.06248761826193696	0.5183967292335597
277	0.0641766470918758	0.5182795138300856
278	0.06591993646126797	0.5181636304198328
279	0.06936501979748236	0.5179383332806878
280	0.06344001342681421	0.5183352672606342
281	0.06280710481756666	0.5183805550301582
282	0.062359163603085035	0.5184144257149284
283	0.0655210724271662	0.5181990233825702
284	0.06911046843414023	0.517970301117999
285	0.07439015804782886	0.517639205660134
286	0.08202160956250795	0.5171964130564259
287	0.08996293089994727	0.516768652947644
288	0.09899870882940937	0.5163182489541
289	0.11680006363626114	0.5155142959026747
290	0.128507016607584	0.5150420091633522
291	0.1157887371446399	0.5155643407908462
292	0.11919563306665484	0.5154214369466757
293	0.11147180147886694	0.5157525324045408
294	0.10640412416594223	0.5159797323911448
295	0.11028316846642118	0.5158080955503435
296	0.12136511014101556	0.5153382825127176
297	0.12393127131489189	0.515233435617727
298	0.1232149098834546	0.5152644520313087
299	0.1442866695349334	0.5144601184103916
300	0.14974650205839002	0.5142679308170333
301	0.12019825153236822	0.5153932748042827
302	0.11588028983903084	0.5155770898688214
303	0.11556111665070755	0.5155945960654442
304	0.07452433458323285	0.5176780237482974
305	0.07068568703324235	0.5179170213891472
306	0.06403775641889684	0.5183596237081093
307	0.06618785867445696	0.518216529579193
308	0.07383949549383961	0.5177263560737559
309	0.03569692208290476	0.5208462647675234
310	0.02996808657312148	0.5215512697510809
311	0.02644949142047583	0.5220444878124523
312	0.02719259421906596	0.521937167215765
313	0.026074276156942598	0.5220996703887631
314	0.03224777319220906	0.5212700288966415
315	0.03338218864992462	0.5211322627406103
316	0.031723494118043746	0.5213351062797391
317	0.026756150056808328	0.5220049085853052
318	0.02194517389694006	0.5227637641519522
319	0.022444301589562	0.5226813708569777
320	0.020675974000178236	0.5229915349927939
321	0.020500091266951098	0.523023502830105
322	0.026671778893587735	0.5220258399073542
323	0.029799824549117764	0.5215978895138262
324	0.028534789978314573	0.5217680040766604
325	0.029981350058239514	0.5215763873375396
326	0.028500605582968283	0.5217775183139554
327	0.024774260654654344	0.5223262995211294
328	0.024963826710118677	0.5222994693719576
329	0.026476797273372436	0.5220749333717962
330	0.022491883409743705	0.5227009701858054
331	0.02453323669208786	0.5223698747279404
332	0.025131754111194612	0.5222785380499086
333	0.026679179149483968	0.5220501963548293
334	0.034029954495754085	0.5210938252219386
335	0.031056073003162665	0.5214595525035574
336	0.02807924305927009	0.5218581990462168
337	0.02253103148110802	0.5227053467349612
338	0.02331364582034919	0.5225755725382577
339	0.02664697764131758	0.5220631357175505
340	0.02815494359476921	0.5218511585106185
341	0.02897945486325367	0.5217381293715542
342	0.028328215965773	0.5218283243411105
343	0.027374937691830095	0.5219619042327319
344	0.03630442164280598	0.5208483578997283
345	0.032860139577552856	0.5212517615610351
346	0.033183464389961004	0.5212137046118552
347	0.03145138435928801	0.5214285360899757
348	0.043165959210019325	0.5201507740212609
349	0.04705072209257019	0.5197924678447322
350	0.0536048173687192	0.5192370266714517
351	0.05404153013688414	0.5192020142782062
352	0.05702034243550659	0.5189702474577007
353	0.05837325123275743	0.5188678742644067
354	0.0596182176371435	0.5187753958778996
355	0.06675737892157547	0.5182739955724546
356	0.0663385335380216	0.5183021577148477
357	0.06673307505660504	0.5182783721216102
358	0.062084503319995724	0.5186014756201475
359	0.06423879969731121	0.5184501992471574
360	0.0669448318248566	0.5182660036131268
361	0.0609411252532313	0.5186853911930892
362	0.05812125228569588	0.5188943238440867
363	0.05977135114981152	0.5187725416067112
364	0.057514166688844064	0.518941133891578
365	0.06071483111269088	0.5187082253625971
366	0.060207988672020034	0.5187451406033016
367	0.06643106273065438	0.5183112913826509
368	0.071849613777649	0.5179604063112122
369	0.07919292796547299	0.5175162817142829
370	0.07748478298882013	0.5176194160465604
371	0.08045779874579381	0.5174462569277919
372	0.08186189958006966	0.5173667179040059
373	0.07564047848931059	0.5177326354703706
374	0.07892434531813618	0.5175394964532827
375	0.07397537150774582	0.517837862934853
376	0.06899627617227082	0.5181541161825378
377	0.07242708501771945	0.5179368110027207
378	0.07225159818606747	0.5179478475179828
379	0.06812027084335463	0.5182142461622421
380	0.0666700652756243	0.518310910813159
381	0.06491399039536856	0.5184311707725675
382	0.06698468226709052	0.5182915017690772
383	0.06633968039825229	0.5183348866911424
384	0.06837232010061568	0.5182001650910455
385	0.06568019060539303	0.5183813161691418
386	0.07510629262463155	0.5177800163720996
387	0.07381817607706057	0.5178591748263938
388	0.06864621655269257	0.5181921731317177
389	0.07568880407603999	0.51775261536869
390	0.055384582390890294	0.5191510179663051
391	0.04797557119540481	0.5197707753836996
392	0.04844071027539052	0.5197306253023148
393	0.05555113811793466	0.5191430260069774
394	0.06923414713415722	0.5181674361147508
395	0.06589812127822434	0.5183896886979614
396	0.07768999589440959	0.5176426307855602
397	0.0861697276375677	0.5171612103784345
398	0.1438937571797191	0.5146190061732178
399	0.14007946423666148	0.5147601974546752
400	0.1322384125293852	0.5150593250752291
401	0.14069021645639923	0.5147381244241508
402	0.15444892495346746	0.5142468092102384
403	0.1307245279264595	0.5151217384718841
404	0.12272168882016461	0.5154452225399132
405	0.12508135194643766	0.5153485578889963
406	0.12750473404332444	0.515250751529604
407	0.13579051731066621	0.5149268868920831
408	0.14169762979705985	0.5147052051631101
409	0.14866981315778466	0.5144525070205557
410	0.143454312350628	0.514641269488488
411	0.14549437066844936	0.5145670584375872
412	0.14492722023718224	0.5145876091901443
413	0.14691968133374608	0.5145156815561943
414	0.14535354817380033	0.5145727669799641
415	0.14141180249268462	0.514717002817356
416	0.13853258164290175	0.5148243234140433
417	0.13341734685610535	0.5150199361328279
418	0.12561340006093752	0.5153295294144064
419	0.12160830594648778	0.5154939354348634
420	0.12744509774326593	0.5152556989329973
421	0.12939992526632974	0.5151784433261621
422	0.1286904772973603	0.5152066054685552
423	0.1280602797298892	0.515231723055014
424	0.1289489789449397	0.5151963300922767
425	0.12097930921926264	0.5155240004247156
426	0.12120734621412914	0.5155144861874206
427	0.12251818624873347	0.5154600647500933
428	0.1090044371840307	0.5160472834759391
429	0.11288639502515735	0.5158737437876788
430	0.11474536622760802	0.5157923019164338
431	0.11998637749643627	0.5155681464857642
432	0.12088236301523111	0.5155312312450597
433	0.12753235413463102	0.5152591240584236
434	0.12238919430613114	0.5154691984178965
435	0.1327467024050299	0.5150539971023439
436	0.11585466594563786	0.5157473947164015
437	0.11574021514462728	0.5157523421197949
438	0.1089588216110579	0.5160526114488242
439	0.10960646958887309	0.5160233075979558
440	0.10915785060791348	0.5160442389200046
441	0.10300168495701433	0.5163308077473292
442	0.11006049687156713	0.5160054208318412
443	0.11117001789887912	0.5159563273673992
444	0.11178935567359864	0.5159287360792437
445	0.11931505442180998	0.5156033491637556
446	0.11482337599758785	0.5157959173266059
447	0.11083809894976057	0.5159730724250383
448	0.11367216538279651	0.5158474844927446
449	0.1121464166655703	0.5159154161470307
450	0.10912407020369583	0.5160508988861111
451	0.1117607723372957	0.5159325417741617
452	0.09736793966340025	0.5166099554695638
453	0.09851384962438894	0.5165540117542693
454	0.09894813300182634	0.5165326998627285
455	0.1096705506529847	0.5160299675640622
456	0.11046519810734338	0.5159941940318331
457	0.1140105887001778	0.5158370188317202
458	0.10454324291056398	0.5162664915032152
459	0.09548663919335743	0.516707952113702
460	0.0946066536104997	0.5167524787442425
461	0.09215962349129755	0.5168780666765361
462	0.09061459522925869	0.5169587474087974
463	0.08887647161914634	0.5170508452258128
464	0.08660552249780876	0.5171733886021721
465	0.06804352952751222	0.5182878863589052
466	0.06530373494181915	0.5184728431319194
467	0.07110474753974254	0.5180890387994402
468	0.07493919757902556	0.5178494703043528
469	0.07601262986084018	0.5177840123517634
470	0.07760795319168347	0.5176881088398301
471	0.07466041023435467	0.5178665959314838
472	0.06081763726182897	0.5187929020745223
473	0.06158973497981312	0.518736958359228
474	0.061789415143312876	0.5187240189965068
475	0.060618240961771465	0.5188088859931779
476	0.06551405731348989	0.518464090033608
477	0.0675591412585496	0.5183278461555441
478	0.0777866330798458	0.5176835420059285
479	0.1749359840319965	0.5136057399013031
480	0.17537070251583475	0.5135920393995983
481	0.1740127753867141	0.5136354243216634
482	0.17425709003468381	0.5136281935013193
483	0.16396788068757595	0.5139611918066433
484	0.17233239943527923	0.5136898457589907
485	0.178475846530052	0.5134968970266486
486	0.17875762350698365	0.5134881439283372
487	0.18561990346475277	0.5132780695688642
488	0.18376118844224265	0.5133343938536504
489	0.18687097003487663	0.5132403931891761
490	0.18023313346038705	0.5134424755893213
491	0.17940819538549413	0.5134679737452719
492	0.17003373412383405	0.5137640568098915
493	0.1803662977546503	0.5134388601791493
494	0.18585672293436395	0.5132714096027577
495	0.1947727177581613	0.513008055514433
496	0.1899687591594219	0.513149817650128
497	0.17833821998905341	0.5135041278469928
498	0.17859527767205063	0.5134961358876651
499	0.17000445285260257	0.5137690042132849
500	0.16929732626628935	0.5137918383827927
501	0.17087962175188665	0.5137408420708918
502	0.16635870336478753	0.5138885030337097
503	0.20119590828297984	0.512826333582099
504	0.19955636641742125	0.5128731436295902
505	0.20363989153790285	0.5127570699345915
506	0.21506207338482586	0.5124415778258902
507	0.2216930153416352	0.5122649935816955
508	0.2144471939699789	0.5124613674394638
509	0.22259120520848097	0.5122429205511712
510	0.23043801991903845	0.5120377935950916
511	0.23454625132678908	0.5119323758458633
512	0.23170220045516776	0.5120056354730346
513	0.2387844052501481	0.5118258163881596
514	0.21313851019374286	0.5124979021106765
515	0.1774973852679096	0.5135399013792219
516	0.16531189722892337	0.5139326490947583
517	0.15440641858555318	0.5143018015018034
518	0.14346117937601024	0.5146937880783562
519	0.13796905340576185	0.5148989150344359
520	0.13812327748239112	0.5148935870615506
521	0.13722931297707167	0.5149274577463208
522	0.13978232905875138	0.5148311736648956
523	0.14820216817919532	0.5145229123765385
524	0.12986260549100756	0.5152132654346617
525	0.13425865098885617	0.5150412480243687
526	0.13914320564305382	0.5148551495428789
527	0.13964010675769484	0.5148365016377808
528	0.1885013918244387	0.5132091864908487
529	0.19671524815274877	0.5129675248635563
530	0.1925696672370114	0.5130885459619484
531	0.1919495384680453	0.5131068132975547
532	0.17683985494052235	0.5135669218131396
533	0.17407767490866388	0.5136544527962533
534	0.17332283102208168	0.5136784286742367
535	0.1678852615497446	0.5138534906404642
536	0.1598241684717765	0.5141210309931988
537	0.1565659828161816	0.5142325378542959
538	0.1484301080726676	0.514518155257891
539	0.14433549380239025	0.5146661967902008
540	0.14807934284584193	0.5145307140511204
541	0.15216781158477202	0.514385717074745
542	0.14114293338953648	0.5147843636174043
543	0.14264347545040854	0.5147288004716017
544	0.14089743433815616	0.5147934972852075
545	0.1425093709028831	0.5147337478749952
546	0.1383323551303761	0.5148901619361245
547	0.137470642192135	0.514923271481911
548	0.14112825083111386	0.5147858858953716
549	0.14004659769677708	0.5148262262615022
550	0.14598075178705086	0.5146077793732097
551	0.14255636204103395	0.5147329867360115
552	0.14255636204103395	0.5147329867360115
553	0.14144579388769674	0.5147740882411258
554	0.14360099471859725	0.5146945492173398
555	0.14548773414678381	0.5146256661393243
556	0.15720900994439924	0.5142123676712306
557	0.16238434032038251	0.5140373057050031
558	0.16726755410793126	0.5138759442404803
559	0.16659312738154874	0.5138980172710047
560	0.16316017173475084	0.5140114269795607
561	0.16316017173475084	0.5140114269795607
562	0.15554871809046844	0.5142694530950004
563	0.16247220314174127	0.5140348320033064
564	0.1664619903748228	0.5139027743896522
565	0.16414202167930436	0.5139792688575038
566	0.163305503340189	0.5140070504304051
567	0.15427103455504979	0.5143141700102868
568	0.1522761734693997	0.514383814227286
569	0.15145350074776096	0.5144127375086627
570	0.15080641717247953	0.5144355716781707
571	0.14880318856873986	0.5145067381731371
572	0.1416565971781462	0.5147672379902734
573	0.12066011921947105	0.5155963086281573
574	0.12140340579059276	0.5155656727840675
575	0.11920964031783021	0.5156585317400665
576	0.11920964031783021	0.5156585317400665
577	0.12154300855434252	0.5155603448111824
578	0.12049856660827335	0.5156041103027392
579	0.126185345568222	0.5153717726279959
580	0.11491568229856809	0.5158472942079987
581	0.10584342250009073	0.5162583092591415
582	0.1027432012507551	0.5164044479439923
583	0.1027751188262512	0.5164029256660252
584	0.09905519922637646	0.516582935035646
585	0.1014255608235156	0.516467622479631
586	0.1014255608235156	0.516467622479631
587	0.09966112413679978	0.5165532506152857
588	0.10178029187908415	0.5164510677067378
589	0.10275680632522714	0.5164048285134841
590	0.10266906990801564	0.5164090147778939
591	0.10467784409996764	0.5163138724049442
592	0.10507519756353777	0.5162952244998461
593	0.10541541480987371	0.5162798114354282
594	0.1041109971512929	0.5163410831236078
595	0.10780450970040505	0.5161696365675524
596	0.10623892649568907	0.5162419447709942
597	0.09884969785101125	0.5165951132593836
598	0.09992961950538318	0.5165422141000235
599	0.09992961950538318	0.5165422141000235
600	0.0962549810416434	0.5167241263171034
601	0.09873371859223334	0.5166008218017606
602	0.10111341202365026	0.5164847481067619
603	0.10029689413593078	0.516524327333909
604	0.09285376752693017	0.5169001397070604
605	0.08497874976241103	0.5173221912734655
606	0.08391432009169073	0.5173827018226614
607	0.0877695714529283	0.5171707246157294
608	0.07766374544277731	0.5177457651178377
609	0.07766374544277731	0.5177457651178377
610	0.07544284141456788	0.5178801061484426
611	0.07233731788663103	0.5180745771587519
612	0.07396189622032469	0.5179725845349498
613	0.0723309380182058	0.5180755285824814
614	0.06708270367222535	0.5184184216945922
615	0.07760485519138406	0.5177509028059769
616	0.07764881371657749	0.517748809673772
617	0.08165572201870758	0.5175151400058075
618	0.08207425924766082	0.5174911641278241
619	0.08191461180613707	0.5175002977956273
620	0.08093161449174263	0.5175573832193971
621	0.08308701301169162	0.5174340787040543
622	0.0825839859922512	0.5174626214159392
623	0.08070152021472086	0.5175707031516101
624	0.07767557285213014	0.517748809673772
625	0.07825660172995147	0.5177141778500183
626	0.0775229213983156	0.5177579433415752
627	0.07824379394713483	0.5177149389890019
628	0.07688318923506005	0.5177963808602469
629	0.07350756078755528	0.5180041718027691
630	0.07498550950732276	0.5179130254094833
631	0.07749932672278596	0.5177604170432719
632	0.07762011844651089	0.5177531862229278
633	0.07919147647697036	0.517659946697437
634	0.0743685117869188	0.5179516532129008
635	0.06946885630564309	0.518263720196176
636	0.06860191159019347	0.5183208056199458
637	0.07011617070007488	0.5182214769825862
638	0.06836609749815216	0.5183369798233473
639	0.06555914456637492	0.5185270742845008
640	0.063073019010274	0.5187011848269988
641	0.06446936856756526	0.5186035687523524
642	0.058869850614146645	0.5190084946916265
643	0.059001534117897235	0.5189991707390774
644	0.056254276257796165	0.519209815952788
645	0.055705259392368964	0.5192528203053614
646	0.05397643519416796	0.5193905864613926
647	0.05837707131590149	0.5190473127797899
648	0.05742502534760305	0.5191203821222153
649	0.05358164270366932	0.5194236960071791
650	0.05134519735301741	0.5196086527801933
651	0.05324527181027661	0.5194510970105886
652	0.050863451671943824	0.5196493737158159
653	0.054219153934165674	0.5193738414037534
654	0.05600499042054267	0.519232650122296
655	0.05811227763024641	0.5190701469492979
656	0.05806719142364867	0.519073572074724
657	0.05716661026123456	0.5191424551527397
658	0.0559224285966842	0.5192391198036566
659	0.057969320624798225	0.5190815640340518
660	0.05693414937868062	0.5191614836273296
661	0.0574825315690261	0.5191203821222153
662	0.05958394443748407	0.5189622554983728
663	0.06061956701374089	0.5188857610305213
664	0.06546271269151845	0.5185422970641728
665	0.06563364812644681	0.5185310702641647
666	0.06448938911502698	0.5186102287184589
667	0.06448938911502698	0.5186102287184589
668	0.06523016557958747	0.5185588518370661
669	0.07015480096359342	0.5182300397961518
670	0.07198857007061288	0.5181120632536941
671	0.07271490299449694	0.5180660143451864
672	0.08213090246354499	0.5175016297888486
673	0.0831745324878063	0.517442260948128
674	0.08263131455387239	0.5174730870769637
675	0.08397634131847125	0.5173975440328417
676	0.0832066958112105	0.5174409289549067
677	0.08258975363410362	0.5174759413481522
678	0.08795897714958924	0.5171785262903114
679	0.08757976007163373	0.5171990770428685
680	0.08837481952945458	0.5171560726902952
681	0.09426392668337588	0.5168478114019381
682	0.09549745904085552	0.5167850174357913
683	0.09389394426588532	0.5168681718697493
684	0.09512884272054777	0.5168055681883484
685	0.08878141914953437	0.5171370442157053
686	0.08735920297271706	0.5172139192530486
687	0.08937830194580997	0.5171050763783942
688	0.08747117920258898	0.5172078301411799
689	0.0851215963229497	0.5173374140531374
690	0.09053260492818248	0.5170451366834359
691	0.08871195033368764	0.5171421819038445
692	0.08932976968953969	0.517109072358058
693	0.08825966446586454	0.5171665383513196
694	0.1357243209209072	0.5150273572379179
695	0.13984321958488732	0.5148709431767886
696	0.14917695534184294	0.5145299529121368
697	0.15179322384116017	0.5144370939561378
698	0.15556276676185798	0.514306178050959
699	0.15946986810851982	0.5141725981593376
700	0.15621244532370138	0.5142841050204346
701	0.15897668263291143	0.5141904849254522
702	0.15897668263291143	0.5141904849254522
703	0.1556774351948329	0.5143040849187541
704	0.15578747334437826	0.5143002792238361
705	0.2608560404914134	0.5113360234522144
706	0.2650800266054695	0.5112366948148549
707	0.31044048513377775	0.5102279953768418
708	0.33137876618079465	0.5097952878646664
709	0.3327143801376806	0.5097682674307488
710	0.33526350199909594	0.5097168905493559
711	0.3370643192851005	0.5096818781561103
712	0.33055303717394857	0.509813174630781
713	0.33055303717394857	0.509813174630781
714	0.34074258557432546	0.5096084282441932
715	0.345286341483925	0.5095186138441287
716	0.36300413989023494	0.5091749595930342
717	0.36300413989023494	0.5091749595930342
718	0.3625464949117738	0.5091837126913455
719	0.3564332081841929	0.5093013086643114
720	0.36266584571042393	0.5091814292743948
721	0.3514374956277324	0.5093983538847202
722	0.3556859242653415	0.5093157703049999
723	0.3629643303260902	0.5091757207320178
724	0.3635329361737517	0.5091650647862475
725	0.35952240287243975	0.5092419398235908
726	0.3581983386544526	0.5092674379795413
727	0.36772275952947264	0.5090855257624615
728	0.36270776186317943	0.509181048704903
729	0.3603253573693397	0.5092267170439189
730	0.35692888950635837	0.5092923652812542
731	0.35761860794329303	0.5092790453490412
732	0.35708646551171064	0.5092893207253197
733	0.3569091955860484	0.509292745850746
734	0.35686980984184513	0.5092935069897295
735	0.3495139643127104	0.509436601118646
736	0.35087606248200964	0.50940996125422
737	0.3611809761417357	0.5092109234100092
738	0.3623726364289628	0.5091880892405013
739	0.36007097989433534	0.5092322353015499
740	0.36007097989433534	0.5092322353015499
741	0.36007097989433534	0.5092322353015499
742	0.34586538415153223	0.5095087190373419
743	0.29688005384158367	0.5105225561634942
744	0.2986130462189439	0.5104848797838061
745	0.30220531983971166	0.5104072436074791
746	0.29756194321573703	0.5105077139533141
747	0.32026569603694366	0.5100259129766966
748	0.3161318032332362	0.5101119216818432
749	0.3164779883600174	0.510104690861499
750	0.313824215905665	0.5101602540073016
751	0.31134738510677706	0.5102123920276781
752	0.3114555887605919	0.5102101086107272
753	0.3114555887605919	0.5102101086107272
754	0.3355979901095355	0.5097130848544379
755	0.33609054106162584	0.5097031900476511
756	0.325957809362067	0.5099088878579684
757	0.39573569267846254	0.5085669998298854
758	0.38635910926521355	0.5087382561011949
759	0.3995456981527554	0.5084983070366157
760	0.3995456981527554	0.5084983070366157
761	0.37955095711697706	0.5088647954572181
762	0.3671182824457029	0.5090988456946745
763	0.36398023965666537	0.5091585951048868
764	0.44452631032338874	0.5077135727445263
765	0.44396367305589646	0.5077232772665672
766	0.4519754611398352	0.5075881750969786
767	0.4520208283046514	0.507587413957995
768	0.44950560550648866	0.5076298474563306
769	0.44756212171040766	0.5076627667173712
770	0.452471988934116	0.5075801831376509
771	0.45629398454225734	0.5075162474630286
772	0.4553823425961786	0.5075314702427006
773	0.4613132646402984	0.5074329027443246
774	0.46266804746582135	0.5074104491443086
775	0.4603960299682285	0.5074481255239967
776	0.4665938500602149	0.5073457523307027
777	0.46433417651757225	0.507383048140899
778	0.46433417651757225	0.507383048140899
779	0.4342510958483645	0.5078901569887211
780	0.4329001426105552	0.5079133717277208
781	0.431463282445401	0.5079381087446877
782	0.4232925486716681	0.5080798708803829
783	0.4154725827972381	0.5082170661821763
784	0.41952347429475045	0.5081458996872099
785	0.4092791748296263	0.5083266701958145
786	0.4052873362664504	0.5083978366907809
787	0.40639502402508254	0.5083780470772072
788	0.40486178343606793	0.5084054480806168
789	0.34413562813304954	0.509548298264489
790	0.3445973895379334	0.5095391645966858
791	0.34838322772690444	0.5094645729762932
792	0.35818032642445685	0.5092742882303938
793	0.3624369379413347	0.5091924657896569
794	0.3644673884536459	0.5091536477014935
795	0.3627748534827543	0.5091859961082964
796	0.36624485181685473	0.5091197770167234
797	0.36624485181685473	0.5091197770167234
798	0.37292298024584813	0.5089934279454461
799	0.37292298024584813	0.5089934279454461
800	0.3742392198480379	0.5089686909284792
801	0.3734491316379739	0.5089835331386594
802	0.3717709947729556	0.5090153106912245
803	0.37438097743296805	0.5089662172267825
804	0.3850369187063343	0.5087679405215553
805	0.38275124350570666	0.508810183735145
806	0.3789702356093074	0.5088805890911278
807	0.3791336875948558	0.5088775445351934
808	0.3792767436563448	0.5088748805487507
809	0.3721646569224055	0.5090080798708804
810	0.36828839178431727	0.5090815297827975
811	0.3590492630400557	0.5092581140269923
812	0.35335942126056263	0.5093684791796139
813	0.35541649684271726	0.5093285193829751
814	0.36140479025684835	0.50921320682696
815	0.3736708432040349	0.5089802982979791
816	0.3654448848652775	0.5091363317896166
817	0.36696469850697466	0.5091074085082399
818	0.36696469850697466	0.5091074085082399
819	0.3660741374118881	0.5091245341353708
820	0.3762872716670813	0.5089319659725206
821	0.3731230180591464	0.5089913348132412
822	0.3717690847417824	0.5090168329691918
823	0.38061386563546795	0.5088512852402592
824	0.381495142901197	0.5088349207521119
825	0.3779979394790517	0.5088999981352095
826	0.37948847519830875	0.5088722165623082
827	0.37452055451277133	0.508965075518307
828	0.37452055451277133	0.508965075518307
829	0.37824271130791143	0.5088954313013079
830	0.3717690851666944	0.5090168329691918
831	0.3891059838422284	0.5086952517486216
832	0.3902902147362859	0.5086735592875892
833	0.38896070289406026	0.5086979157350643
834	0.3916016469880468	0.5086495834096058
835	0.3890644716304822	0.5086960128876052
836	0.3920185333121914	0.5086419720197698
837	0.3944836382105805	0.5085970648197375
838	0.37850514511774036	0.508891435321644
839	0.37797475701599426	0.5089013301284308
840	0.3851735995710006	0.5087677502368093
841	0.3920166761413788	0.5086423525892616
842	0.3902468445542243	0.5086747009960645
843	0.39180820829750296	0.5086461582841796
844	0.39162064476200664	0.5086495834096058
845	0.39222521125713194	0.5086385468943436
846	0.40197507310487834	0.508461962650149
847	0.3993975455992538	0.5085083921281484
848	0.3951517619445336	0.5085852671654918
849	0.3951517619445336	0.5085852671654918
850	0.39485851423723506	0.508590595138377
851	0.381377741785468	0.5088383458775381
852	0.3822599789568375	0.5088219813893907
853	0.3760699500253174	0.5089372939454058
854	0.374496055952776	0.5089669783657661
855	0.3857170803205874	0.5087584262842603
856	0.3720574234355932	0.5090130272742738
857	0.3662105554939571	0.5091237729963872
858	0.3709265289141923	0.5090347197353063
859	0.3662095012376614	0.509124153565879
860	0.3700203608191611	0.5090518453624373
861	0.36690965589833635	0.509110833633666
862	0.3721772812709646	0.5090111244268147
863	0.3721772812709646	0.5090111244268147
864	0.3689146916610119	0.5090727766844863
865	0.3600144521212434	0.5092428912473204
866	0.3672788619976003	0.5091041736675596
867	0.35902586585572316	0.5092621100066561
868	0.3654191927986197	0.5091395666302969
869	0.3634460174369929	0.509177243009985
870	0.3634460174369929	0.509177243009985
871	0.35754644349528675	0.509290843003287
872	0.3548740025147423	0.5093427907389175
873	0.3547368169611641	0.5093454547253601
874	0.33406701437492525	0.5097551377832816
875	0.3324476837661119	0.5097880570443223
876	0.31491727451359486	0.5101492174920395
877	0.3140470365047604	0.5101674848276457
878	0.3244093356023655	0.5099520824952876
879	0.3242798354848633	0.5099547464817302
880	0.3242798354848633	0.5099547464817302
881	0.3223966534682994	0.5099935645698936
882	0.31651700678393524	0.510115917661507
883	0.3191002248304057	0.5100622573631634
884	0.317711144963961	0.5100911806445401
885	0.31154543720678374	0.5102205742717517
886	0.3230697834378994	0.5099804349224266
887	0.32268245976743404	0.5099884268817544
888	0.3282630480259576	0.509873875464723
889	0.32923344046493475	0.5098540858511493
890	0.3264021284315137	0.5099119324139028
891	0.32911187010962584	0.509856749837592
892	0.3268572921280204	0.5099027987460997
893	0.3246682979046206	0.5099477059461319
894	0.3246682979046206	0.5099477059461319
895	0.32052087676855634	0.5100333340817866
896	0.32883183099747126	0.5098624583799689
897	0.3196955663677409	0.5100504597089176
898	0.3196955663677409	0.5100504597089176
899	0.3253721841508609	0.5099332443054435
900	0.32804854350498736	0.5098784422986246
901	0.32804854350498736	0.5098784422986246
902	0.3287198586159822	0.5098647417969198
903	0.33299218627380434	0.5097779719527896
904	0.33601161780052147	0.5097170808341017
905	0.33087029969313275	0.5098209763053628
906	0.33088903900533795	0.509820595735871
907	0.3324655921602724	0.5097886278985599
908	0.3337077104532432	0.5097635103121012
909	0.3394675735704906	0.5096478171865944
910	0.3403537777316856	0.5096303109899716
911	0.3479733297064489	0.5094796054712193
912	0.34819531655540503	0.5094754192068095
913	0.346194461007191	0.5095149984339565
914	0.34432653585089534	0.509551913674661
915	0.34363492487899905	0.5095656141763658
916	0.34363492487899905	0.5095656141763658
917	0.34573169409778237	0.5095241321017597
918	0.34934785176775074	0.5094529656067933
919	0.35127197462102544	0.5094152892271052
920	0.3455004585406747	0.5095286989356613
921	0.347082533166324	0.5094974922373338
922	0.3527536262866251	0.5093863659457285
923	0.3680252971904766	0.5090929468675516
924	0.3680252971904766	0.5090929468675516
925	0.3624983977974342	0.5091983646167798
926	0.3643680974700476	0.5091625910845508
927	0.3604556105389596	0.509237753559181
928	0.3643670317360952	0.5091627813692966
929	0.36972936419370317	0.5090609790302404
930	0.37093681998449457	0.5090381448607325
931	0.37929397353084815	0.5088813502301114
932	0.3910868987858046	0.5086636644808024
933	0.38352440636678564	0.5088029529148008
934	0.3858523362957923	0.5087599485622275
935	0.396214145240777	0.5085704249553116
936	0.40158431497710034	0.5084733797349029
937	0.40230362360944316	0.5084604403721817
938	0.40117211888577886	0.508480800839993
939	0.40666763270495476	0.508382233341617
940	0.40666763270495476	0.508382233341617
941	0.41513478761504574	0.5082319083923565
942	0.41509165521229474	0.50823266953134
943	0.4179007665182064	0.5081831954974062
944	0.4125945101229035	0.5082768155923888
945	0.4042432439353779	0.5084256182636822
946	0.4112720821876682	0.5083004109008803
947	0.4132695592765774	0.508265017938143
948	0.4080624478188729	0.5083574963246501
949	0.40812649390396893	0.5083563546161748
950	0.4134846833302286	0.508261212243225
951	0.4135061993815221	0.5082608316737333
952	0.39858475133985294	0.5085278011722302
953	0.3993218733118141	0.5085144812400172
954	0.4029773928410616	0.508448642717936
955	0.4085515222854921	0.5083489335110847
956	0.41126992548143926	0.5083006011856261
957	0.41126992548143926	0.5083006011856261
958	0.41126992548143926	0.5083006011856261
959	0.4129233065312975	0.5082712973347577
960	0.39542932765138694	0.5085854574502376
961	0.3980529498665971	0.5085378862637628
962	0.38197293129492726	0.508832827619907
963	0.3786780451726317	0.5088942895928326
964	0.3786780451726317	0.5088942895928326
965	0.37521821356914364	0.5089591766911842
966	0.3753602225526952	0.5089565127047416
967	0.38229772583261534	0.50882711907753
968	0.3806156834711325	0.5088585160606034
969	0.38014520105116845	0.5088672691589148
970	0.3897057171852769	0.5086906849147201
971	0.34949208059556913	0.5094537267457769
972	0.3465126744744427	0.509512334447514
973	0.34597270696144966	0.5095229903932843
974	0.34952959420540197	0.5094531558915392
975	0.349801267135349	0.5094478279186541
976	0.36261836473736686	0.5091996966100011
977	0.3637196975654087	0.5091787652879523
978	0.35767289443791705	0.5092952195524426
979	0.3627739345259179	0.5091970326235585
980	0.3627739345259179	0.5091970326235585
981	0.3767179684262175	0.508933107680996
982	0.3835253459209339	0.508806378040227
983	0.3810636029281158	0.5088520463792429
984	0.3848834457547935	0.5087812604537683
985	0.39036596492267617	0.5086804095384415
986	0.3908440342844228	0.5086716564401301
987	0.39244711378488517	0.5086423525892616
988	0.4003483520530059	0.5084992584603453
989	0.39660373266087623	0.5085669998298854
990	0.4075384663231313	0.5083702454026254
991	0.4082851674142971	0.5083569254704124
992	0.41213819761877624	0.5082884229618886
993	0.41392211195326767	0.5082568356940693
994	0.42820344193791926	0.5080068015379574
995	0.4252457395104685	0.5080581784193503
996	0.4259019736747589	0.5080467613345964
997	0.42728198734654244	0.508022785456613
998	0.42728198734654244	0.508022785456613
999	0.42785227533499215	0.5080128906498262

==> data/stats-mannwhitneyu-varghadelaneya-cppcheck-random-ue.dat <==
rank	pvalue	effect_val
1	0.03859917342882415	0.5037014188772363
2	0.07964037111139464	0.5043483870132944
3	0.7323176211280593	0.49896085500264303
4	0.8205655790940459	0.49925046838590204
5	0.09659821385469335	0.5061334482145773
6	0.0020443807721832455	0.5123782130055057
7	2.2484690867760278e-05	0.5186616055998517
8	1.3938299642868602e-06	0.5225965038603066
9	7.33881241037522e-07	0.524666421326201
10	8.748075384682412e-06	0.5228364529248859
11	3.3847623299075625e-05	0.5220026251683544
12	3.721557186303961e-05	0.5223283926533343
13	3.5232041538899305e-05	0.5227980154062142
14	3.206600167309719e-06	0.5260749090153487
15	1.2161134292208719e-06	0.5278692941691806
16	8.347046340143461e-07	0.528669251240942
17	2.3539266702267362e-07	0.5308069100763765
18	2.7244445800514175e-07	0.5308284122526631
19	8.376508101394324e-07	0.5297713804891916
20	5.044453540878984e-07	0.5305996899880919
21	6.18681648362061e-07	0.5305899854660511
22	1.1125026612853406e-06	0.5301901972149163
23	5.482206754584569e-06	0.5284782053560589
24	3.373175110528704e-05	0.5264299803511971
25	3.823064594703196e-05	0.5263997250765992
26	4.685393789219496e-05	0.5262046832120522
27	7.073865925138205e-05	0.5258279194151713
28	3.676256488508602e-10	0.5428192055155175
29	1.0952166168163188e-09	0.5419235352165688
30	1.0269887942084151e-09	0.542161581433689
31	7.481234542831672e-10	0.542842800824009
32	6.176569308909266e-10	0.5435723525397876
33	6.620258582904583e-10	0.5439207639095295
34	3.80541535261133e-11	0.5476908755800355
35	5.1220392938287104e-11	0.5476415918308475
36	7.196486456212595e-11	0.5475099147866851
37	7.554286045195158e-12	0.5502452580089898
38	7.32391224766637e-12	0.5505736894804123
39	3.768174608595958e-12	0.5515930448641957
40	7.62488355638712e-13	0.5534890420723378
41	1.2358097072496934e-12	0.5531809710687267
42	4.623911890740258e-11	0.5498085545171506
43	3.169194763477057e-11	0.5510855554468819
44	7.40621591589443e-12	0.5529712772787455
45	4.7711098274700565e-11	0.5512511031758144
46	4.584002829663499e-11	0.5514520438674841
47	8.844854120615881e-11	0.5508985055416626
48	3.0612917310747944e-11	0.5524864317461936
49	4.381711123057142e-12	0.5550366279107382
50	2.874136925467107e-11	0.5530473911771052
51	9.472244379223486e-11	0.5517315721592105
52	2.4148113395041805e-09	0.5479496628344588
53	7.255293033029288e-09	0.546679131586088
54	4.791511221332704e-09	0.5474145821289894
55	1.7585091195428517e-10	0.5519644806881914
56	1.3908151287250025e-10	0.5523125114884415
57	1.641244592107303e-10	0.5523288759765889
58	4.3101876289094866e-10	0.5511963011689953
59	8.718411642622383e-10	0.5505112760837573
60	4.944437557435225e-10	0.551457942694607
61	5.125604107342532e-10	0.5515142669793933
62	5.070498996865946e-10	0.5516815272710389
63	4.1362315639190137e-10	0.551997590233978
64	4.3582133533716135e-10	0.552097870295067
65	6.797268999494421e-09	0.548585213885763
66	1.3129555490649476e-08	0.5477104749088632
67	1.0113549088393864e-08	0.5481285304956043
68	6.860004675401256e-09	0.5487994745096457
69	2.7187347928820257e-08	0.5470286846643053
70	3.563759356592099e-08	0.5466972086369485
71	2.9648939069857173e-08	0.5470684541761983
72	6.201634338153025e-08	0.5460540461958083
73	4.424842649481247e-08	0.5466332729623263
74	1.6125540450628344e-08	0.5483551596279705
75	2.6598101285442556e-08	0.547667089986798
76	2.4024491940182747e-08	0.5478592775801565
77	6.508998269776727e-09	0.5498821947138136
78	1.4566706835083876e-08	0.5489353378182179
79	8.760101586626646e-09	0.5497495662459218
80	5.081564174186027e-09	0.5506203092431576
81	9.447997943889496e-09	0.5497973277171425
82	5.60013224126298e-09	0.5506263983550265
83	3.62604751680917e-09	0.5513726951284441
84	7.494341868677245e-09	0.5503971052362175
85	5.388095907544366e-09	0.5509437933111867
86	5.9288276837589905e-09	0.5508172539551636
87	9.456401327543067e-09	0.5501565853174006
88	9.359001721175903e-09	0.5501845571750479
89	1.2500335175686517e-08	0.5497796312357739
90	1.411434720384809e-08	0.549635395398382
91	1.0321091288719087e-08	0.5501274717512781
92	2.9774962445250964e-09	0.5520982508645588
93	4.830822164699312e-09	0.5514590844030824
94	2.529874564531018e-09	0.5525231567021522
95	2.3669328943194107e-09	0.552669295387003
96	1.1647311949523441e-11	0.5602163689788674
97	1.820514686336114e-11	0.5596687294801688
98	2.0117214443317476e-11	0.5596477981581198
99	2.0527350282194838e-11	0.5596350490801445
100	1.298293164751079e-10	0.5573560086785067
101	2.2170846024468371e-10	0.5566879189356537
102	1.7503505698117824e-10	0.5570496502376086
103	1.799986182188804e-10	0.5570859946240754
104	1.6000450049237564e-10	0.557296830122532
105	1.2733915041427763e-10	0.5576458123465116
106	7.071453457236437e-11	0.558479640103043
107	1.284650639552914e-10	0.5577078451736748
108	1.5476394312358874e-10	0.5574776006311365
109	2.568293411216989e-10	0.5568631711866271
110	4.102344617431913e-10	0.5562561628472078
111	3.274509482143056e-11	0.5598696701718385
112	1.478961517676082e-11	0.5610309779760629
113	3.488717151411998e-11	0.5599674765312309
114	3.788083147305779e-11	0.5598812775413384
115	4.1096172691102473e-11	0.5598316132226586
116	3.9750098793045444e-11	0.5599001157311825
117	2.6469182575393173e-11	0.5604799133519381
118	1.7449317437065138e-11	0.5610688446404969
119	2.4080018966556213e-11	0.56066544097919
120	2.8157457550907702e-11	0.5604922818604215
121	2.8327379400680078e-11	0.5605312902333309
122	3.2910786696060014e-11	0.5603653619349066
123	4.3875654164312204e-11	0.5600011569312551
124	7.29132967781434e-11	0.5593336380426398
125	2.760424061738497e-10	0.5576064234041104
126	2.8017394917174286e-10	0.5576612254109294
127	1.1829676824738275e-09	0.5557119484739353
128	6.051411648350875e-09	0.5534291023773795
129	6.231976316691143e-09	0.5534125476044863
130	4.796423073167928e-09	0.553842781414965
131	4.008114864525237e-09	0.5541358199236501
132	4.270040309850405e-09	0.5540871070286999
133	2.7074339377042047e-09	0.5548261729817734
134	1.1853562044084206e-08	0.5526535017530934
135	5.65425342590779e-09	0.5538892108929645
136	9.71085573483441e-09	0.5530926789466293
137	1.547806507255214e-08	0.5523741637461129
138	2.178781181821125e-08	0.5518624880643893
139	2.1346530100258828e-08	0.5519642904034455
140	4.839916505494787e-08	0.5507557919822381
141	3.660244094692073e-08	0.5512318844164785
142	8.826575586018697e-08	0.5498414737781911
143	8.860501546105931e-08	0.5498350040968306
144	2.008856301244473e-07	0.5484590550992315
145	2.3089523454672393e-07	0.5482324259668654
146	5.783302257508031e-07	0.5466587711182768
147	4.1715947480919636e-07	0.5472802410983845
148	5.586499124500739e-07	0.5467934927183736
149	4.430155377775153e-06	0.5430448832241543
150	7.940938414951511e-06	0.5419256283487737
151	2.35236131651248e-05	0.539799576882839
152	4.4026461944072846e-05	0.5385225759531077
153	8.396876074106004e-05	0.5371159911114189
154	5.879231217245463e-05	0.537942968617098
155	8.62145243764306e-05	0.5370973432063209
156	7.260849472578191e-05	0.537496370318472
157	5.262499964678333e-05	0.5382363876952749
158	4.994505355820045e-05	0.5383625464818063
159	5.205173557338183e-05	0.5382763474919139
160	5.583568428099147e-05	0.5381309699460467
161	8.908010690112915e-05	0.5370939180808946
162	6.620688936457635e-05	0.5378063441695422
163	5.858808704351042e-05	0.5380904392951701
164	7.586380914345656e-05	0.5375241518913733
165	8.347830229751448e-05	0.5373167415183429
166	0.00016528263494357772	0.5357583094494263
167	0.00018917717369118983	0.5354508093000527
168	0.00019087048203837321	0.5354294974085121
169	0.0004423914947556968	0.5333997300240025
170	0.00036659117736431333	0.5338801990073987
171	0.000278528582028045	0.5345774023163743
172	0.0004469676254809458	0.5334292241596169
173	0.0004163439104223376	0.5336084723902542
174	0.00043659924941597195	0.5334885930003376
175	0.0005069630053151954	0.5331299062543171
176	0.0007304956368219327	0.5321889481858443
177	0.0008427592843805672	0.531820366633037
178	0.001370528631830587	0.5305167258388798
179	0.0008611383614403807	0.5317750788635129
180	0.0008152956219737362	0.5319278775144702
181	0.0007368695131922774	0.5321942761587295
182	0.0008768375289387164	0.5317663257652016
183	0.0008558097005900346	0.5318386339686434
184	0.0008672716469371643	0.531811042680488
185	0.0009218266261181775	0.5316561508973258
186	0.0014391292360021331	0.5304680129439295
187	0.0014190574488433829	0.5305214829575273
188	0.0013391547985413818	0.5306995894796892
189	0.0035702625202597565	0.5279383675319421
190	0.001962300265862132	0.5297181007603398
191	0.003380195345280359	0.5281596686914232
192	0.0038721921519012997	0.5277640667046982
193	0.004555623770765393	0.527293302243343
194	0.008084016607810492	0.5254981559505275
195	0.009627155948065446	0.5249352936721569
196	0.009623999632550017	0.5249390993670748
197	0.009689485082651406	0.5249193097535013
198	0.01437725408725063	0.5236004461796722
199	0.013925651268847556	0.5237136656034823
200	0.01583398318376642	0.5232706827150284
201	0.0127077559163329	0.5240441902071097
202	0.011594966491183405	0.5243566377598766
203	0.010401935448741845	0.5247305472855691
204	0.00962971901077931	0.5249906665332136
205	0.008272827565119942	0.5254968239573062
206	0.008349690451707623	0.5254692326691508
207	0.008791565862966384	0.5253025432317429
208	0.007264213502966162	0.5259382845677929
209	0.006446324786410157	0.5263272265884115
210	0.0033987585257883165	0.5283316861017163
211	0.002054600619877711	0.5298303687604204
212	0.0024566416065759118	0.5293205959261558
213	0.0021935571421341127	0.5296593027738569
214	0.001515356092053121	0.5307366950051395
215	0.0012788596137536577	0.531220398829216
216	0.001227375842428233	0.5313467479004933
217	0.0015855259643458447	0.5306392692152391
218	0.0016488370534685516	0.530531377764314
219	0.0016027622292250823	0.5306116779270836
220	0.0014624596662663756	0.5308790279950724
221	0.0008572211633317003	0.5323813260639486
222	0.00033977121923565534	0.5348424689674122
223	0.00016348078263814868	0.5366889921416206
224	6.284964715212915e-05	0.5389811621907254
225	4.782186372916217e-05	0.5396170938115215
226	5.846772483128365e-05	0.5391722080756085
227	8.68833393619252e-05	0.5382630275597009
228	9.177494004408022e-05	0.5381479052884317
229	8.917595586627128e-05	0.5382223066240784
230	0.0001412716874344806	0.5371458658165251
231	0.00014226836405379533	0.5371354001555007
232	9.91212148011361e-05	0.538012993403589
233	9.648000772797539e-05	0.538086823884998
234	9.574459632722634e-05	0.5381147957426452
235	3.300636851000494e-05	0.5405972505376495
236	3.073041787279133e-05	0.5407808753174426
237	5.218164483795855e-05	0.5395936887877758
238	4.8722386176213585e-05	0.5397605685099296
239	5.669807035294619e-05	0.5394387970046136
240	6.1278682428187e-05	0.5392625933299108
241	7.489421234697244e-05	0.5388083836414488
242	7.080271958786535e-05	0.538945959512734
243	8.331973905578893e-05	0.5385737625497548
244	0.00018085580720922687	0.5367346604806364
245	0.00016622958844029703	0.5369418805689209
246	0.00013936454846291476	0.5373776326370308
247	0.00017747387160142378	0.5368043046976356
248	0.00017520019321930436	0.5368417907925779
249	0.0001815657054631944	0.5367538792399723
250	0.0001532255093983299	0.5371846839046887
251	5.745980744756658e-05	0.5395659072148745
252	6.948594134881918e-05	0.5391324385637155
253	7.31373184925244e-05	0.5390182677161759
254	5.8063756857516556e-05	0.5395681906318253
255	5.521853791679764e-05	0.5396991065370041
256	3.9801118611458336e-05	0.5404617677985691
257	3.793769687315374e-05	0.540573655229158
258	2.425558036088908e-05	0.5415954843146381
259	1.4568589641861647e-05	0.5427229214340924
260	1.2458627236608534e-05	0.5430608671428099
261	1.0547669155774276e-05	0.5434271652786663
262	1.0686023881453437e-05	0.5434054728176337
263	1.659125365895924e-05	0.5424643244644151
264	2.1314340842685262e-05	0.5419203003758885
265	1.4569338529461956e-05	0.5427680189188706
266	1.059804136195042e-05	0.5434566594142807
267	9.622518288241147e-06	0.5436657823500243
268	6.224224208654778e-06	0.5445909467845874
269	4.8911527737889e-06	0.5450982459171554
270	9.08828327916875e-06	0.5438143947365717
271	7.959476411842215e-06	0.5440984898621996
272	8.272766623142702e-06	0.544025801089266
273	1.0871983761693184e-05	0.5434496188786825
274	1.205351903018446e-05	0.5432279371497095
275	1.3197305912932912e-05	0.5430351787021134
276	1.1893034245379135e-05	0.5432597147022747
277	1.1473437719017057e-05	0.54333697030911
278	1.1192683117663084e-05	0.5433931043091503
279	1.1056575464042874e-05	0.5434193636040844
280	1.044363494575175e-05	0.5435474252380748
281	1.0796265277718737e-05	0.5434850118414197
282	1.031366342967041e-05	0.5435858627567465
283	9.198073093561928e-06	0.5438301883704814
284	7.206525181567255e-06	0.5443586091098441
285	9.39928671481109e-06	0.5437986011026621
286	9.411040545486355e-06	0.5437959371162194
287	1.1244490890730321e-05	0.5434178413261173
288	9.563736254395178e-06	0.543770248675523
289	9.258044791098207e-06	0.5438395123230304
290	7.934118311353845e-06	0.5441671826554693
291	6.129304104414393e-06	0.5447102553202664
292	6.0155041199005015e-06	0.5447494539779216
293	4.590249774163682e-06	0.5453115551173087
294	4.088110309491072e-06	0.5455534070293468
295	4.673230933765163e-06	0.5452892918020384
296	4.923462688000222e-06	0.5451871088934904
297	4.702488205499768e-06	0.5452822512664401
298	4.328966952049998e-06	0.5454620703513151
299	4.39237120113365e-06	0.5454379041885858
300	4.150436865899932e-06	0.5455547390225681
301	2.2776294158167385e-06	0.5467786505081935
302	1.7963154075213053e-06	0.5472566457898929
303	1.508406623982163e-06	0.5476094337087904
304	5.006168968595661e-07	0.5497626958933888
305	9.375007448163589e-07	0.5485785539196565
306	6.978813901195609e-07	0.5491554972692236
307	7.533242117471047e-07	0.5490143059877662
308	9.518587741362989e-07	0.5485610477230337
309	1.9326768872567564e-07	0.5516299601049002
310	1.1776358123860514e-07	0.5525536022614962
311	9.833779650354346e-08	0.5528949730956397
312	2.063918963325894e-07	0.5515454736777208
313	2.2836392109394559e-07	0.5513643225996245
314	2.127234498585903e-07	0.5514986636302296
315	1.9452016462163508e-07	0.5516638307896703
316	1.722052307572195e-07	0.5518910307762742
317	1.4988756700492763e-07	0.5521543848645991
318	9.962880486079727e-08	0.5528991593600495
319	9.349425702795145e-08	0.5530167553330154
320	7.808082603074731e-08	0.553343283956979
321	6.952517074027362e-08	0.5535506943300094
322	8.395292576584028e-08	0.553216364031464
323	1.275651316025467e-07	0.5524694964038086
324	2.46394422375121e-07	0.5512646133927732
325	3.4498088702916715e-07	0.5506437142669033
326	3.246203463943962e-07	0.5507637839415659
327	2.0153739510704486e-07	0.5516632599354325
328	1.7266621557458885e-07	0.5519511607559785
329	2.2358625910690444e-07	0.5514739266132627
330	1.7154772212225694e-07	0.5519660029661586
331	1.946516299192423e-07	0.551741847535489
332	1.958588273006857e-07	0.5517304304507351
333	1.463793764154065e-07	0.5522742642545158
334	1.9901033658556521e-07	0.5517094991286862
335	1.565593640012566e-07	0.5521568585662958
336	1.4774241791198153e-07	0.5522744545392616
337	1.122416835953797e-07	0.552780992532846
338	1.223066085081713e-07	0.5526249590412085
339	1.1865111171051575e-07	0.5526801416175193
340	8.775111555192513e-08	0.5532287325399474
341	1.183267977286676e-07	0.5526936518344782
342	1.0746885715170202e-07	0.5528711875024024
343	1.5525762790222585e-07	0.5522116605731148
344	1.6853389729586505e-07	0.5520664733119935
345	2.438919832480276e-07	0.5513959098674438
346	3.628032774386122e-07	0.5506509450872474
347	3.119538568800568e-07	0.5509380847688098
348	2.887903779032863e-07	0.551090883419767
349	3.096872346422016e-07	0.5509624412162849
350	4.5489415263546137e-07	0.550242974592039
351	4.603795163826579e-07	0.5502201404225311
352	4.807558855912299e-07	0.5501375568428107
353	5.335103720750715e-07	0.5499487943748784
354	5.924148246633978e-07	0.5497503273849054
355	8.169267981264164e-07	0.5491387522115845
356	8.662364709961213e-07	0.5490270550657415
357	1.054436794464098e-06	0.5486520038315736
358	2.217977594571923e-06	0.5471814833152626
359	2.4385831791663207e-06	0.5469892957219041
360	2.4445313408631484e-06	0.5469843483185108
361	2.433974913853418e-06	0.5470001419524204
362	2.4327034450835193e-06	0.5470058504947974
363	2.244931533888431e-06	0.5471687342372874
364	2.148287962035981e-06	0.5472600709153191
365	2.130960748427219e-06	0.5472764354034665
366	2.2987581535359013e-06	0.5471230658982715
367	2.4055408154442197e-06	0.5470309680812562
368	2.089606215355735e-06	0.5473160146306135
369	2.195751087745912e-06	0.5472182082712213
370	1.7703846340137245e-06	0.5476566243257736
371	1.817321504642612e-06	0.5476041057359053
372	1.859106123072997e-06	0.5475584373968895
373	1.326691277319897e-06	0.5482345190990703
374	1.1275407862842168e-06	0.548558574021337
375	9.222314939242679e-07	0.5489581719877259
376	1.0418759492073427e-06	0.5487283080146793
377	9.96031276797449e-07	0.5488190738384734
378	9.536748638321392e-07	0.5489043214046363
379	9.382427405594065e-07	0.5489362892419475
380	1.058802151084175e-06	0.5487012875807616
381	9.98893133450128e-07	0.5488181224147439
382	1.1261222706284294e-06	0.5485821693298285
383	1.542338081083241e-06	0.5479580353632784
384	3.7316715507887593e-06	0.5461651724874136
385	4.13997742123237e-06	0.545954336988957
386	3.5649648400506353e-06	0.5462662136874862
387	4.481105697581893e-06	0.5457939269481638
388	3.71145979179976e-06	0.5461939054840445
389	4.404845656720644e-06	0.545842639843114
390	2.820196645138138e-06	0.5467697071251362
391	2.1554968188246938e-06	0.5473232454509577
392	2.9635775289441204e-06	0.5466789413013422
393	2.937834027740554e-06	0.5466968280674567
394	2.74644509427469e-06	0.5468368776404388
395	3.990774126720396e-06	0.5460776415042998
396	4.10979636187726e-06	0.5460228394974809
397	4.540813701099083e-06	0.5458150485549587
398	4.473018278706311e-06	0.5458464455380321
399	4.249652440517338e-06	0.5459552884126865
400	5.512946889445267e-06	0.545420588276709
401	8.176398458249737e-06	0.5445875216591612
402	5.165807513370944e-06	0.5455613989886746
403	3.4309580715511913e-06	0.5464195831926812
404	3.5217209125796667e-06	0.5463697285892555
405	3.5191282966730935e-06	0.5463712508672227
406	4.7688791972514e-06	0.5457471169006725
407	5.367023627244044e-06	0.5455010787242245
408	5.008251308760469e-06	0.5456464562700917
409	5.153767227717059e-06	0.5455863262903875
410	4.924191756942509e-06	0.5456839423650339
411	6.7281667192907e-06	0.5450289822696479
412	6.5251235369712845e-06	0.5450940596527456
413	1.9929547014327442e-05	0.5426679291425275
414	2.3499094287522204e-05	0.5423022018609087
415	2.3495121564273182e-05	0.5423025824304005
416	2.6905144216642786e-05	0.5419983171217073
417	2.2888034129950387e-05	0.5423632832643425
418	2.123610912234885e-05	0.5425332075424306
419	1.9052623006121654e-05	0.5427756303087066
420	2.5364217944998088e-05	0.542138937548927
421	2.3821662432285313e-05	0.5422805093998762
422	1.979926771158451e-05	0.542695330145937
423	2.1537465958174078e-05	0.5425088510949555
424	2.6960651982470717e-05	0.5420061187962891
425	3.177979973425596e-05	0.5416457194875556
426	3.0386564157266743e-05	0.5417480926808494
427	3.339126753115198e-05	0.5415325000637454
428	2.450650724491774e-05	0.542243023304934
429	2.3665343086392556e-05	0.5423218011897364
430	2.210213482806493e-05	0.5424755512644232
431	2.2929132836035113e-05	0.5423929676847028
432	2.4876843996460516e-05	0.5422091526201639
433	2.825874359454073e-05	0.5419203003758885
434	6.597197678695623e-05	0.5399575132219355
435	6.287153579976369e-05	0.5400716840694753
436	4.883554915343875e-05	0.5406710810190586
437	5.2941998308295216e-05	0.5404819379816345
438	4.157927361265547e-05	0.5410455613989886
439	3.560050582560425e-05	0.5414040578602632
440	3.923327639970148e-05	0.5411833275550199
441	3.632405851097892e-05	0.5413677134737964
442	4.157088620255814e-05	0.5410575493379803
443	4.2320832966619875e-05	0.5410160672633743
444	4.8944883584148764e-05	0.5406788826936404
445	5.138197535190211e-05	0.5405650924155926
446	5.6113755266231015e-05	0.5403580626120539
447	6.707289155261923e-05	0.5399405778795505
448	6.120239307024592e-05	0.5401578830593677
449	6.194127905995175e-05	0.5401310529101959
450	6.304537611345346e-05	0.540089190266098
451	7.536341106140265e-05	0.5396640941437586
452	8.281800683885829e-05	0.539443934692753
453	7.774457507996617e-05	0.5395957819199807
454	7.485975424435207e-05	0.5396863574590288
455	8.109307450090834e-05	0.5394945504351621
456	8.42707846680922e-05	0.5394020720486551
457	8.62770752018142e-05	0.539345367194377
458	7.227270176866799e-05	0.5397719855946836
459	6.869983083065802e-05	0.5398990958049444
460	6.247549874947965e-05	0.5401247735135812
461	6.0762722267431836e-05	0.5401906120356624
462	7.381000799557347e-05	0.5397278395336349
463	7.909628280305761e-05	0.5395636237979237
464	8.408519439022076e-05	0.5394180559673106
465	5.3666829587001115e-05	0.5404882173782491
466	5.225171360416465e-05	0.540551011344396
467	5.817073624420788e-05	0.5402983132018415
468	6.136318047527602e-05	0.5401719641305642
469	6.957855058314494e-05	0.5398749296422152
470	6.570837486417261e-05	0.5400111735202793
471	6.066753981187545e-05	0.5402020291204164
472	4.1948006305022706e-05	0.5410701081312097
473	4.5702173011646944e-05	0.5408737342734414
474	4.247876147122944e-05	0.5410455613989886
475	4.0886825724755445e-05	0.5411342340905778
476	4.150171147285457e-05	0.5410996022668241
477	4.2912587483217386e-05	0.5410234883684644
478	4.1912364885864655e-05	0.5410782903752834
479	4.1912364885864655e-05	0.5410782903752834
480	3.911343120785762e-05	0.5412385101313307
481	4.046669490311919e-05	0.5411597322465284
482	3.906246535500361e-05	0.5412430769652323
483	3.472813472231781e-05	0.541514423012885
484	3.3989322155843224e-05	0.541565419324786
485	3.3514025170316106e-05	0.5415977677315889
486	3.599732239518286e-05	0.541434883989099
487	3.750053552198428e-05	0.5413405027551328
488	3.986146092038653e-05	0.5412023560296099
489	4.3950762687539586e-05	0.5409755366124976
490	4.15716206392386e-05	0.5411049302397093
491	4.1687719761785e-05	0.5411015051142831
492	3.7304301593214284e-05	0.5413587700907392
493	5.430819371275913e-05	0.5404935453511344
494	5.926480402971246e-05	0.5402903212425137
495	5.377050217925024e-05	0.5405228492020029
496	5.3399435400158535e-05	0.5405420679613387
497	4.844968338207074e-05	0.5407747862055737
498	5.230110395351127e-05	0.5405982019613791
499	4.87894061862043e-05	0.5407656525377705
500	4.791547928581483e-05	0.5408094180293275
501	4.948168321045422e-05	0.5407340652699513
502	5.190089295696001e-05	0.5406276960969935
503	5.290988713184621e-05	0.5405824083274694
504	5.424945997207384e-05	0.5405249423342078
505	5.5221362640292495e-05	0.5404830796901099
506	6.0992463453124275e-05	0.5402494100221453
507	5.661772885064327e-05	0.5404269456900695
508	4.3983888725743655e-05	0.5410208243820217
509	6.130333114738293e-05	0.5402497905916371
510	6.805436604978552e-05	0.540003942699935
511	7.863443340930137e-05	0.5396591467403652
512	7.386214539860356e-05	0.5398121356760683
513	8.002733148533457e-05	0.5396195675132182
514	6.514769677957671e-05	0.5401120244356059
515	4.7172394452074473e-05	0.5408849610734495
516	4.017443207079071e-05	0.5412661014194862
517	3.313421397658773e-05	0.5417126997181122
518	2.6121213036232992e-05	0.5422605295015567
519	2.4344978669979125e-05	0.5424217006813336
520	2.5087602376393116e-05	0.5423535787423015
521	2.5631800930314207e-05	0.5423048658473513
522	2.7955588143203924e-05	0.5421073502811077
523	2.877372898256391e-05	0.5420415117590265
524	2.1123617881301354e-05	0.5427421401934283
525	2.1699765385203045e-05	0.5426842936306748
526	2.3658764070558935e-05	0.5424959117322343
527	3.1888888622343824e-05	0.5418154534808979
528	2.749610494586339e-05	0.5421545408980907
529	2.7217428441847162e-05	0.5421777556370905
530	2.5656764954870822e-05	0.5423120966676955
531	2.5135413948986107e-05	0.5423600484236621
532	2.031947629471247e-05	0.542842991108755
533	1.9939205663300002e-05	0.5428867566003118
534	1.9136847575855876e-05	0.5429788544173272
535	1.862652101713816e-05	0.5430393649665232
536	1.7250197947767833e-05	0.5432121435157999
537	1.7053960630517838e-05	0.5432376416717505
538	1.651193401507851e-05	0.5433109012989217
539	1.5083033052438073e-05	0.5435118419905915
540	1.646961697958404e-05	0.5433166098412987
541	2.0124389083651683e-05	0.5428686795494514
542	1.704989637306483e-05	0.5432422085056521
543	1.624171423419638e-05	0.543350290241323
544	1.6522028375469267e-05	0.5433122332921431
545	1.749506034976017e-05	0.5431847425123904
546	1.733612786711598e-05	0.5432064349734229
547	1.705871278456315e-05	0.5432450627768405
548	2.0424656099972237e-05	0.5428420396850254
549	2.10598356587557e-05	0.5427731566070099
550	2.51350616041399e-05	0.5423771740507931
551	2.6695042394423937e-05	0.542242833020188
552	2.9822257031636497e-05	0.5419924182945843
553	3.266681000377628e-05	0.5417871010537588
554	3.305264227537224e-05	0.5417600806198412
555	3.2894528710447656e-05	0.5417711171351033
556	3.2310883240934086e-05	0.541813550633439
557	3.181714958419301e-05	0.5418489435961762
558	3.301871922607447e-05	0.5417636960300132
559	3.410533748724522e-05	0.5416891044096206
560	3.4969992893750755e-05	0.5416325898400886
561	3.769477238646006e-05	0.5414590501518282
562	3.2266979993395576e-05	0.5418179271825946
563	3.1963913491268934e-05	0.5418396196436271
564	3.242758324673108e-05	0.5418065100978406
565	3.430163807519761e-05	0.541677116470629
566	3.398044149731296e-05	0.5416988089316616
567	3.259312598332827e-05	0.5417960444368162
568	3.117811998787251e-05	0.5418980370606182
569	3.2716101432506244e-05	0.5417886233317261
570	3.321204790007867e-05	0.5417539915079723
571	3.412392605689978e-05	0.5416915781113173
572	3.1313007916653996e-05	0.5418906159555281
573	2.1819508685947957e-05	0.5427164517527319
574	2.050771351867659e-05	0.542856120756222
575	2.1249926576962824e-05	0.5427773428714197
576	2.1249926576962824e-05	0.5427773428714197
577	2.026725202516985e-05	0.5428839023291233
578	1.9443048440526004e-05	0.5429771418546141
579	1.740219806168233e-05	0.5432290788581849
580	1.312739497675783e-05	0.5438579699433826
581	1.2578268410317807e-05	0.543959581997693
582	1.1703214066435774e-05	0.5441178989062814
583	1.7860136190102366e-05	0.5431883579225625
584	1.819247006329491e-05	0.543149539834399
585	2.004546931526442e-05	0.5429331860783113
586	2.286780237361405e-05	0.5426372932984377
587	2.3925105506281133e-05	0.5425349201051437
588	2.33338479726761e-05	0.5425916249594218
589	2.2565839151204983e-05	0.5426673582882897
590	2.2136776400052047e-05	0.5427107432103548
591	2.279333965474221e-05	0.5426458561120031
592	2.3277480794662202e-05	0.5425982849255283
593	2.213907636058153e-05	0.5427116946340843
594	2.3104410414831044e-05	0.5426163619763887
595	2.4099166979493906e-05	0.5425208390339472
596	2.9448215475723876e-05	0.5420696739014196
597	2.896538961412354e-05	0.542108682274329
598	3.144182913112543e-05	0.5419216323691098
599	3.3941779948095155e-05	0.5417454286944069
600	3.176089178296409e-05	0.54189841763011
601	3.111550377850033e-05	0.5419456082470931
602	3.7585724412710645e-05	0.5415117590264423
603	5.293994922853635e-05	0.5407135145173941
604	4.3846712966879545e-05	0.5411606836702578
605	4.4827506980672134e-05	0.5411089262193732
606	4.463014909377512e-05	0.5411203433041272
607	4.582058533164088e-05	0.5410586910464558
608	3.746316439257146e-05	0.5415304069315405
609	3.8088820937779214e-05	0.5414919694128688
610	3.737333891215894e-05	0.541537066897647
611	3.628537380861615e-05	0.5416088042468511
612	3.681967548717453e-05	0.541574933562081
613	3.400723323094828e-05	0.5417587486266199
614	2.948770922827469e-05	0.5420867995285505
615	3.1735798572737526e-05	0.5419191586674131
616	3.0575348299528214e-05	0.5420047868030679
617	2.9893595583776026e-05	0.5420565442539524
618	3.162051240677364e-05	0.5419275311962327
619	3.159959408365097e-05	0.5419290534741998
620	3.145799797060711e-05	0.5419404705589538
621	3.0539203458841165e-05	0.5420085924979858
622	3.3094398156173665e-05	0.5418247774334469
623	3.070081977950285e-05	0.5419975559827237
624	2.680208494642505e-05	0.5423084812575234
625	2.7960690057234207e-05	0.5422118166066064
626	2.893927135855421e-05	0.5421341804302795
627	2.9467162676969254e-05	0.5420938400641488
628	2.6322237111522453e-05	0.5423518661795884
629	2.5038004942420937e-05	0.5424679398745871
630	2.4507174727894392e-05	0.5425166527695374
631	2.541777434261255e-05	0.5424336886203253
632	2.7441358947347635e-05	0.5422590072235896
633	3.0445802432558633e-05	0.5420221027149447
634	2.9132061476645377e-05	0.5421254273319681
635	3.004029601689673e-05	0.5420550219759853
636	3.2427400172479626e-05	0.5418791988707742
637	3.7990271481594916e-05	0.5415161355755981
638	3.630396094231484e-05	0.5416225047485559
639	3.2792761437096996e-05	0.541858648118217
640	3.294583807901946e-05	0.5418510367283811
641	3.1743857273871795e-05	0.5419366648640358
642	2.6803054494011633e-05	0.5423244651761789
643	2.7669623384710465e-05	0.5422517764032453
644	4.2037834147814214e-05	0.5412876035957728
645	4.752176028453263e-05	0.54100141533794
646	5.407676203824414e-05	0.540696769459755
647	5.524561728171116e-05	0.5406461537173457
648	5.2076947694898835e-05	0.5407858227208359
649	4.905722694468566e-05	0.5409266334328016
650	4.718806427769766e-05	0.5410179701108333
651	4.785769434253056e-05	0.5409848605650468
652	4.1386083067996715e-05	0.541325089690715
653	4.1718138657998795e-05	0.5413064417856168
654	5.330772401981669e-05	0.5407306401445251
655	5.914527286597419e-05	0.5404863145307902
656	5.766684958158388e-05	0.5405464445104944
657	5.563073549948074e-05	0.5406316920766574
658	5.394856230563804e-05	0.5407043808495909
659	5.3198417171519966e-05	0.5407374903953774
660	5.393120560215472e-05	0.5407051419885746
661	6.080611314066796e-05	0.5404214274324385
662	5.972653404806001e-05	0.5404640512155199
663	6.0476446021448435e-05	0.5404343667951597
664	6.167714075154544e-05	0.5403875567476684
665	6.411589158614883e-05	0.5402950783611612
666	6.388120970436434e-05	0.5403038314594726
667	6.388120970436434e-05	0.5403038314594726
668	6.388120970436434e-05	0.5403038314594726
669	6.930282220583213e-05	0.5401089798796715
670	6.987717312191388e-05	0.540089190266098
671	7.248348850884712e-05	0.5400012787134925
672	6.971103448031503e-05	0.5400948988084749
673	6.701779512467934e-05	0.5401892800424412
674	6.944673124048471e-05	0.5401049839000076
675	6.810329356068904e-05	0.5401517939474989
676	6.839607092950636e-05	0.5401415185712204
677	6.824411210107212e-05	0.5401468465441055
678	6.636082074811642e-05	0.5402138267746621
679	7.618666420991194e-05	0.5398823507473053
680	8.151745992630249e-05	0.5397190864353235
681	8.151745992630249e-05	0.5397190864353235
682	8.845246134410189e-05	0.5395230931470472
683	8.016983706470866e-05	0.5397632324963723
684	8.202043239276957e-05	0.5397080499200614
685	7.531505920534318e-05	0.5399148894388541
686	7.21314744823872e-05	0.5400187849101152
687	7.246351534549515e-05	0.540007748394853
688	7.262432787990847e-05	0.5400024204219679
689	7.334668484370677e-05	0.5399805376761894
690	7.530933961031424e-05	0.539916982571059
691	7.334668484370677e-05	0.5399805376761894
692	7.53926814024999e-05	0.5399143185846164
693	7.792158468593834e-05	0.5398347795608304
694	6.679314923938356e-05	0.5402050736763507
695	6.638007663260151e-05	0.540219915886531
696	6.638007663260151e-05	0.540219915886531
697	6.891180570282568e-05	0.5401312431949418
698	7.027566076977173e-05	0.5400851942864341
699	7.157985300535278e-05	0.5400410482253855
700	6.914747573639881e-05	0.5401240123745976
701	6.305116695095014e-05	0.540344742679841
702	6.718225226571401e-05	0.5401940371610886
703	6.702218349323564e-05	0.5402006971271951
704	7.228003303540492e-05	0.5400204974728283
705	7.415643432484201e-05	0.5399597966388864
706	7.462686890018143e-05	0.5399445738592143
707	0.00012655952298864107	0.5386540627125243
708	0.0001389875580065646	0.5384211541835433
709	0.000163023032727518	0.538022507640884
710	0.00017176601661331983	0.5378908305967216
711	0.0001692032522237631	0.537929648684885
712	0.00017880239540135173	0.5377911213898703
713	0.00019737249222274522	0.5375403260947748
714	0.00020253961500442334	0.5374744875726936
715	0.0002247324526318703	0.5372111334843687
716	0.00023287521225900674	0.5371205579453205
717	0.00023287521225900674	0.5371205579453205
718	0.00023235882829611898	0.5371262664876976
719	0.00023266852957674506	0.5371228413622713
720	0.00024153473654177127	0.5370265572808463
721	0.00020743439207482128	0.5374170215794319
722	0.00019605281883287528	0.5375608768473319
723	0.00020124710693288992	0.5374942771862671
724	0.00019334395064567474	0.5375962698100691
725	0.00019918382220981048	0.5375205364812012
726	0.00019734682449891667	0.5375441317896927
727	0.00019734682449891667	0.5375441317896927
728	0.00019514592495634825	0.5375726745015776
729	0.00020092475246152216	0.5374992245896605
730	0.00019318581916662254	0.5376000755049872
731	0.000200985019229339	0.53750017601339
732	0.0002035206654267741	0.5374682081760789
733	0.0002096481656108346	0.5373924748472109
734	0.00021814197979460532	0.5372908627929005
735	0.00022978116361767296	0.5371591857487381
736	0.00023738279607531156	0.5370754604605423
737	0.00023189999580037002	0.5371355904402466
738	0.00023393331815805085	0.5371131368402304
739	0.00023514741977726482	0.5370998169080174
740	0.0002526176728391891	0.5369158115587327
741	0.00025726893953345457	0.5368686209417497
742	0.00023268067446197358	0.5371277887656647
743	0.00017172701134568371	0.5379018671119837
744	0.00017175289487790299	0.5379014865424919
745	0.0001739402589612465	0.5378695187051808
746	0.00018689448162839434	0.5376876064881009
747	0.00019969688383808233	0.5375199656269635
748	0.00019605985065131734	0.5375667756744548
749	0.00019663882145342447	0.5375601157083483
750	0.00019207428664916177	0.5376198651185607
751	0.0001947659490152601	0.5375844721558234
752	0.00022199701686447803	0.5372518544199911
753	0.00022551464398681576	0.5372115140538605
754	0.00022827164664151082	0.537180307355533
755	0.0002368036542596916	0.5370859261215668
756	0.00023396211186855348	0.5371186550978615
757	0.0002315859043261158	0.5371449143927957
758	0.00021003615968266857	0.5373953291183994
759	0.000205017740885592	0.5374579327998003
760	0.00021238364785310324	0.5373677378302439
761	0.00019578482527103557	0.5375770510507334
762	0.00018823712048761544	0.5376786631050436
763	0.00019962476860878396	0.5375300507184961
764	0.0002081059394601649	0.5374238718302843
765	0.00019546315734826796	0.5375837110168398
766	0.00018423463535188918	0.5377340359661004
767	0.00020559573971074986	0.5374581230845462
768	0.0002081538672045874	0.5374265358167268
769	0.0002195739166207744	0.5372914336471383
770	0.00023398537189948932	0.5371289304741401
771	0.0002373638991621062	0.5370920152334356
772	0.0002387733174829029	0.5370775535927472
773	0.00023976250091274452	0.5370668976469769
774	0.00024372186253590315	0.5370246544333872
775	0.00025335178203790575	0.5369253257960277
776	0.0002577861391481687	0.5368804185959954
777	0.00026041272384977934	0.5368541593010613
778	0.00026041272384977934	0.5368541593010613
779	0.00023275952627893677	0.53714795894873
780	0.00022603697972139783	0.5372233117081062
781	0.00023995254506632943	0.5370695616334195
782	0.00022057622210378702	0.5372868668132367
783	0.00023000814637908092	0.5371808782097707
784	0.0002385794624725869	0.537087448399534
785	0.00022317970926588065	0.5372590852403354
786	0.00022126838711035933	0.5372811582708596
787	0.00024559669394021215	0.5370134276333791
788	0.00024300354286206218	0.5370408286367887
789	0.0001452752656862757	0.5383556962309539
790	0.0001419318963481527	0.5384139233631992
791	0.00014051214781535943	0.5384390409496579
792	0.00013156456297342965	0.5386030664006232
793	0.0001411351480484464	0.5384295267123629
794	0.00013718939782175957	0.5385003126378375
795	0.0001373886700583422	0.538497458366649
796	0.0001421059651637341	0.5384139233631992
797	0.0001527640141845353	0.5382327722851029
798	0.00015332083713825675	0.5382236386172997
799	0.00015834704570914107	0.5381425773155465
800	0.00017950444172967569	0.5378259434983699
801	0.00017768015253000652	0.5378518222238121
802	0.00016054132324627024	0.5381079454917929
803	0.00018546716383676165	0.5377460239050921
804	0.00019993773605708997	0.5375555488744467
805	0.00019830347972501274	0.5375764801964956
806	0.00019120148089698947	0.5376701002914782
807	0.00019306909958154852	0.5376453632745113
808	0.00019562489517096265	0.537611873159233
809	0.00019094423381209145	0.5376735254169044
810	0.0001794274335474582	0.5378322228949846
811	0.00016323758809287499	0.5380712205358342
812	0.00017757111150961858	0.5378607656068695
813	0.00017909792518477764	0.5378390731458369
814	0.00017823925360055872	0.5378512513695745
815	0.00018361505657875146	0.5377758986101983
816	0.0001684311785252756	0.537995867776458
817	0.00021057198711522374	0.5374303415116448
818	0.00021057198711522374	0.5374303415116448
819	0.00022548001650163604	0.5372548989759256
820	0.00025163396795944634	0.5369732775519943
821	0.0002507103899876035	0.5369827917892893
822	0.00029836193329882296	0.5365321975109995
823	0.0002907703686612259	0.5365995583110478
824	0.00028352553826544114	0.5366653968331291
825	0.0002760865883151291	0.5367346604806364
826	0.000342541278044227	0.5361700856395527
827	0.000316954081978536	0.5363744514566487
828	0.0004283494281770386	0.53557715837133
829	0.00044143788098591956	0.5354964776390687
830	0.00042713355519957447	0.535584769761166
831	0.0004433827502145983	0.5354846799848229
832	0.00044012491641513666	0.5355044695983965
833	0.00043869109065750907	0.5355132226967078
834	0.0004778286117120176	0.5352833587236613
835	0.0005209848413308218	0.5350500696251885
836	0.0005869103953630941	0.534725443848684
837	0.000616485656400923	0.5345907222485873
838	0.0005609012983637089	0.5348498900725023
839	0.0005680663329546801	0.5348152582487486
840	0.0005721190798181813	0.5347958492046668
841	0.0005814375637374303	0.5347517031436182
842	0.0006074738347362776	0.5346323946079392
843	0.0005868163095941773	0.5347271564113971
844	0.0006339891907198141	0.5345163209129405
845	0.0006180813382111152	0.5345861554146857
846	0.0006585891223563717	0.53441147401795
847	0.0006484832539521588	0.5344540978010314
848	0.0012151684609720613	0.5326924416234943
849	0.0014356120827032168	0.5322100697926391
850	0.0015036055487483847	0.5320745870535587
851	0.0013395284253725221	0.5324125327622762
852	0.001358059948194936	0.5323725729656372
853	0.0013278257751841414	0.5324380309182266
854	0.001364289485177756	0.5323592530334242
855	0.0013807901818861266	0.5323242406401788
856	0.0012705477737076582	0.5325659022674711
857	0.0012197337229398226	0.5326838788099287
858	0.0011975645744491063	0.5327367779692888
859	0.001142018355084732	0.5328734024168447
860	0.0011250334527452856	0.5329164067694179
861	0.0011027012660607296	0.5329738727626795
862	0.0010711825118442252	0.5330568369118917
863	0.0010711825118442252	0.5330568369118917
864	0.0010923430249481344	0.5330008931965973
865	0.0010189743900006437	0.5331999310408081
866	0.0010189743900006437	0.5331999310408081
867	0.0009566593892143331	0.5333791792714454
868	0.0009449072915096605	0.5334141916646908
869	0.001204770501559851	0.5327206037658874
870	0.0013385488490309076	0.5324157676029564
871	0.001299129512364474	0.5325031083013243
872	0.0012199515426878315	0.5326855913726418
873	0.0012020575406167658	0.5327282151557233
874	0.0010054208525929241	0.5332414131154142
875	0.0010164889201144146	0.5332119189797998
876	0.0008959385422255243	0.5335696543020907
877	0.000932634485830302	0.5334568154477723
878	0.0009782878187430944	0.5333224744171673
879	0.0009925456105260332	0.533281372912053
880	0.0010036334642804434	0.5332497856442338
881	0.0009960066552689166	0.5332714781052663
882	0.0009981238700313107	0.5332665307018729
883	0.0009495579947127408	0.5334081025528221
884	0.0009745306041150755	0.5333350332103967
885	0.0009622455471354336	0.5333715678816094
886	0.0010145239792247844	0.5332212429323488
887	0.0010306440041221816	0.5331763357323166
888	0.0011559411448402107	0.5328479042608941
889	0.0011663894463141951	0.5328220255354518
890	0.0012309339510666786	0.5326667531827978
891	0.0012616056846407662	0.5325955866878314
892	0.0013754074275059078	0.5323447913927359
893	0.0013545356526482404	0.5323893180232764
894	0.0013545356526482404	0.5323893180232764
895	0.0014454475007309225	0.5321997944163606
896	0.0015122790001338114	0.5320673562332146
897	0.0014870577519661616	0.5321172108366402
898	0.0015160800585775815	0.5320605059823621
899	0.0015239596352383206	0.5320452832026902
900	0.0014851283961781318	0.5321210165315582
901	0.0015202121447601114	0.5320525140230343
902	0.001496933438862468	0.5320978017925584
903	0.001496933438862468	0.5320978017925584
904	0.0015313528543395487	0.5320315827009854
905	0.0014584275625716086	0.5321746768299018
906	0.0014334080628195525	0.5322252925723111
907	0.0014595656934323538	0.532172393412951
908	0.0014595656934323538	0.532172393412951
909	0.0014650782073827742	0.5321613568976888
910	0.0014393913823943349	0.5322131143485735
911	0.0014393913823943349	0.5322131143485735
912	0.00140109036655122	0.5322918922333759
913	0.001337935959994174	0.5324262332639809
914	0.0013793194240775755	0.5323375605723918
915	0.001425961155793303	0.532240515351983
916	0.001425961155793303	0.532240515351983
917	0.0014666022738306144	0.5321583123417545
918	0.001451993589323987	0.532187616192623
919	0.0014174413131570356	0.5322580215486058
920	0.0013936165770125119	0.5323074955825396
921	0.0014307975770334893	0.5322306205451962
922	0.001446902904785828	0.5321978915689015
923	0.001501477163579012	0.5320894292637388
924	0.0015507034384832133	0.5319946674602809
925	0.0016569125232333637	0.5317998158804799
926	0.0016308718805324374	0.5318466259279712
927	0.0013933849546695566	0.5323090178605068
928	0.0013992139164749353	0.5322968396367692
929	0.0015037590129277087	0.5320860041383126
930	0.0014812907139049151	0.5321301501993614
931	0.0014631207987467099	0.5321663043010822
932	0.0014262807082287303	0.5322408959214748
933	0.0013741208385767334	0.532350119365621
934	0.0014706877758320406	0.5321522232298856
935	0.0014676334768987888	0.5321583123417545
936	0.001497081019095314	0.5321000852095092
937	0.0015523858619407077	0.5319935257518055
938	0.001659971062914118	0.5317963907550537
939	0.001659971062914118	0.5317963907550537
940	0.0018006687626423673	0.531555490266745
941	0.002044767752355802	0.5311760624834214
942	0.0021122528428998127	0.5310782561240291
943	0.002184247152495691	0.5309770246392106
944	0.001995142275999452	0.5312498929648304
945	0.0019722473639919177	0.5312845247885841
946	0.002105939459318361	0.531087770361324
947	0.0021964461208524282	0.5309606601510632
948	0.002100364836236513	0.5310957623206519
949	0.002131596662009655	0.5310512356901114
950	0.0022447141364820176	0.530894821628982
951	0.002323735338081171	0.5307897844492455
952	0.0021228180586992003	0.5310641750528325
953	0.0020667501220432197	0.531144855785094
954	0.002299783823407765	0.5308217522865567
955	0.002299783823407765	0.5308217522865567
956	0.002270282686280193	0.5308609509442119
957	0.002372261824932948	0.5307273710525905
958	0.0024979268504881414	0.5305698152829857
959	0.00252352827949049	0.5305386085846583
960	0.002228716805630764	0.5309184169374735
961	0.002284207123213839	0.530843825317081
962	0.0020246537052077784	0.5312091720292079
963	0.0020396362722540345	0.5311874795681754
964	0.0020805240455564248	0.531127730157963
965	0.001994993977802706	0.531254459798732
966	0.0022844830823296313	0.5308453475950482
967	0.002445640321806585	0.5306386983610014
968	0.0023549416317388853	0.5307543914865083
969	0.0024706323553416935	0.5306090139406411
970	0.002707439154514415	0.5303294856489148
971	0.002262257005300182	0.5308832142594822
972	0.0022716368714908986	0.5308706554662528
973	0.0022810523543396865	0.5308580966730234
974	0.002304792276583356	0.5308270802594418
975	0.002293562855154364	0.530841922469622
976	0.0023498182638696822	0.5307686628424507
977	0.002257993384581086	0.5308902547950805
978	0.002208454552028341	0.5309583767341125
979	0.002208454552028341	0.5309583767341125
980	0.0022580741515576177	0.5308910159340641
981	0.0023197196640051066	0.5308091934933273
982	0.0024337461096635184	0.5306638159474601
983	0.002371106347837442	0.530743354971246
984	0.0026376515509550307	0.5304185389099957
985	0.0025862104453328347	0.5304790494591918
986	0.002645824338878219	0.5304090246727007
987	0.002573414522205786	0.5304942722388637
988	0.0025928233583241743	0.5304716283541017
989	0.0025126727144680555	0.5305679124355268
990	0.0025771199216207607	0.5304902762591998
991	0.0027139190499197463	0.5303311982116279
992	0.0030164575805233466	0.5300039084486807
993	0.003154687961016175	0.5298642394451906
994	0.00316816780147749	0.5298509195129776
995	0.003266386137201844	0.529755396570536
996	0.0038992199214331834	0.5291965302718293
997	0.004122011125273667	0.5290191848886511
998	0.004122011125273667	0.5290191848886511
999	0.004182215716576688	0.5289727554106516

==> data/stats-mannwhitneyu-varghadelaneya-cppcheck-rats-ue.dat <==
rank	pvalue	effect_val
1	0.6659653148221291	0.49907464528069095
2	0.8317211421633932	0.5005721862309197
3	0.6899764984548158	0.5011637815059211
4	0.5800976379629461	0.5017599436148241
5	0.34331110719798175	0.5035857257517294
6	0.03680390976938885	0.5086412108807862
7	0.00010366753583509054	0.5172358019988271
8	5.947577922733549e-06	0.521320073784813
9	2.0174436860299761e-07	0.5256399180862226
10	8.588395636559031e-08	0.5268389022701351
11	9.351364578004358e-06	0.5232927557455528
12	2.5275279696177293e-06	0.5250764849536143
13	1.4619873158778643e-06	0.5260762410085701
14	5.1438318592512345e-06	0.5255246055302075
15	4.42032414080699e-07	0.528837653241063
16	3.837723167686609e-06	0.5269977900329611
17	3.953056484041013e-07	0.5302242581844323
18	1.367389112370985e-05	0.5264349277545906
19	0.00010341816498676792	0.5238892984239476
20	0.0007793754730776983	0.5210698493439553
21	0.0014036550752925443	0.5202198473840224
22	0.0042256970851219655	0.5183706602233714
23	0.006540514838460007	0.5175904927651837
24	0.006851529392146804	0.5176578535652321
25	0.010669097906021009	0.5168034750561435
26	0.03670652353852586	0.5139033452438898
27	0.05189245140786156	0.5130613352432848
28	0.012205320284412556	0.5180675366231536
29	0.017685623557650167	0.5171889919513358
30	0.04672753871532031	0.514531475190104
31	0.03214804843683402	0.5157403541808032
32	0.02541368250830394	0.5165766556390313
33	0.04454557917635066	0.5150673170345569
34	0.019995553335084494	0.5176881088398301
35	0.01900154470752244	0.517917211673893
36	0.034531484411704186	0.5162592606828711
37	0.03729486474369207	0.5161694462828065
38	0.031273427296351124	0.5167867299985044
39	0.018577161619502524	0.5184269845081577
40	0.0648014536773656	0.5146247147155947
41	0.0736100251235921	0.5142142705186896
42	0.12296410506014982	0.5123279778325882
43	0.15001215078922453	0.5116929976355218
44	0.12847086313943692	0.5124238813445215
45	0.3884806244610767	0.507114366079689
46	0.3915637030047129	0.5070873456457713
47	0.6275334192024977	0.5040363200300193
48	0.45650488962725055	0.5062223111909123
49	0.40787572239886305	0.5069640411304284
50	0.4607285618727104	0.5062164123637894
51	0.5702284594345866	0.504790228193273
52	0.9178056112431933	0.5008751195463916
53	0.7184199465223062	0.4969257596452483
54	0.7595954682423681	0.49738415559812016
55	0.9524523116870927	0.49948642147081734
56	0.9263404467424341	0.49920251662993537
57	0.9383305107536449	0.4993309588334175
58	0.5354844455533068	0.49461589311477483
59	0.5379480603065053	0.49463587301309425
60	0.6148348705017934	0.4956042320849766
61	0.5784669594953498	0.49513879559650653
62	0.49102640232774974	0.49395826903294626
63	0.29268969553250346	0.4907350357221553
64	0.3311472875044541	0.49143090703790965
65	0.30863539421636144	0.49102065312575044
66	0.22331656140761136	0.48924434502277897
67	0.2730940610447178	0.4903177412743978
68	0.3300611226517983	0.4913831455666889
69	0.31518596435834745	0.4910996212952987
70	0.3107131723592065	0.4910086651867588
71	0.28854136728187796	0.4905649211593212
72	0.2680158694147149	0.49014648500308833
73	0.22966927690304628	0.48928772994484404
74	0.328966399526881	0.49126554959372304
75	0.33302776035618753	0.49133671608868945
76	0.29549579940496884	0.49062352886105826
77	0.3190568420672162	0.4910389204613568
78	0.04473763649959514	0.48174046606823384
79	0.04531021879059107	0.4817575916953648
80	0.05201927302532591	0.4822664131058999
81	0.031714278279722216	0.48035842795876604
82	0.038127087298121747	0.4810221411524634
83	0.05073573373999626	0.482092112278656
84	0.048254561759259296	0.48187937393274044
85	0.04863515324246026	0.48188394076664204
86	0.03966355807857546	0.4810818905626758
87	0.023882581272180157	0.4792079663850579
88	0.015646038946166868	0.47772583849924705
89	0.01142141285673286	0.47667318328493125
90	0.011255494091737024	0.4766218064035384
91	0.013485508041527476	0.47720008174632683
92	0.020260821682449175	0.47853283610660663
93	0.017925431442641675	0.4780993674554477
94	0.024518597139786394	0.47916191747655024
95	0.017280583236305623	0.4779079410010728
96	0.09888841157341421	0.48461414630080746
97	0.09286922076493262	0.48433271516162213
98	0.07093934496168706	0.4831318281302507
99	0.053858038258344273	0.4819689980480591
100	0.052774471516957785	0.48187575852256836
101	0.051271244048518294	0.48175378600044677
102	0.05795258497389405	0.4822431983669002
103	0.03685884887935323	0.4804109465486343
104	0.041426414538745446	0.48085373915234236
105	0.046207382217468264	0.48127769356620637
106	0.05409595491617223	0.481902969241232
107	0.03387299897462756	0.48004274556531884
108	0.016058180339002116	0.4773165360108173
109	0.013948959924792398	0.47681646769859354
110	0.010408666202709213	0.4758247036029655
111	0.024639022297181255	0.4787552789745631
112	0.02146993302759032	0.47821658285892177
113	0.02288275481038013	0.47844321199128803
114	0.023818798136561726	0.4785857352659667
115	0.01781373897703874	0.4775279423635116
116	0.018245049204809884	0.47760900366526476
117	0.0149729295227212	0.4768977192850926
118	0.015747355318860314	0.47705965160385305
119	0.014775438566000047	0.4768370184511507
120	0.012217327216433113	0.4761881474676335
121	0.005977049694270864	0.4738465033845948
122	0.006018788529686004	0.47386153587952085
123	0.004968852224488866	0.47326537377061784
124	0.004605603298245582	0.4730301818246861
125	0.004380659723259967	0.4728610186855815
126	0.005000770887678335	0.47324786757399506
127	0.003512957995127547	0.4721434549087946
128	0.004688503251154532	0.4730037322450061
129	0.004262880875832661	0.47270079892953415
130	0.004510452473407918	0.4728558809974422
131	0.004487049773015198	0.47283019255674574
132	0.004743462898606457	0.47296776842803107
133	0.0020348062401363783	0.47039892435838837
134	0.0012306131706522594	0.468978258445503
135	0.0016049839901349568	0.46968345371380643
136	0.001654543593831412	0.46975861618843673
137	0.001523605373069937	0.46952418538148855
138	0.001111938527785669	0.4686410738757692
139	0.0012373152982619966	0.4689095656522333
140	0.001794084688897453	0.4699304433139839
141	0.0018785223262150856	0.4700512741276301
142	0.001810434184400967	0.4699300627444921
143	0.0014583530445137847	0.46931468187625325
144	0.0014371915022746444	0.4692673009745243
145	0.001552247638064173	0.4694794684662022
146	0.0013633406035437666	0.46910727150322284
147	0.001735750893825445	0.4697687012799694
148	0.0011324581081094923	0.46854897605875384
149	0.0007513454708392823	0.46742001666133237
150	0.0007414954026064171	0.4673781540172345
151	0.0008806928028500804	0.46780933925144264
152	0.0009953398671299451	0.46812483136014393
153	0.001000278346392915	0.4681351067364225
154	0.001048530980089411	0.4682414759093803
155	0.0008202223404122747	0.46756919990211754
156	0.00029221028978026987	0.4648469863272799
157	0.00028943010742007286	0.4647992248560591
158	0.0002664722173287727	0.464585535086414
159	0.00025515210074187765	0.46447726306599724
160	0.00021356937953043276	0.4640228630927893
161	0.0001883847206353333	0.4637147920891781
162	9.674153556372939e-05	0.46206978046087727
163	9.087182202448326e-05	0.46190841899635454
164	0.00010147058461638199	0.4621683479592532
165	8.739214720126097e-05	0.46181327662340477
166	7.81098991527297e-05	0.46155087395880945
167	9.211605762757613e-05	0.46193334629806737
168	0.00010448286345933128	0.46223057107116233
169	0.0001047226946440887	0.4622290487931951
170	0.00011722445222306241	0.46248669433914297
171	0.00010840516952634708	0.46227661997966996
172	0.00011040010559349817	0.4623131546508827
173	0.00010384162712418658	0.46216435197958927
174	6.773178451064573e-05	0.46115298855513365
175	7.035210080829363e-05	0.4612340498568868
176	6.943493163328996e-05	0.4612036042975429
177	7.838774794376367e-05	0.46148237145028564
178	7.072307414035914e-05	0.4612428029551982
179	0.00012255176897531608	0.46253540723409325
180	0.0001659162037445082	0.46326381724139637
181	0.00017195192850362205	0.46334773281433805
182	0.0002530376292310361	0.46429915654383536
183	0.00028287731334061583	0.46457887512030754
184	0.0003558279257795394	0.4651546767613993
185	0.00042076912555676554	0.4655793923142469
186	0.0003675076279354537	0.4652281266733165
187	0.0003485751932114427	0.46507761143931003
188	0.00023794658253438008	0.46409555186572293
189	0.0002367392687087892	0.46405825605552664
190	0.000283905420201249	0.4644694613914153
191	0.00018386235348830324	0.4633680932821493
192	0.00016262026589225102	0.4630548845903988
193	0.00020072808056058325	0.46356389628567984
194	0.00014874795537937963	0.462825401186844
195	0.0001328205354774446	0.4625477757425767
196	0.0001038881031632021	0.4619489496472311
197	0.00011384930370865936	0.4621677771050155
198	0.00013975419790640341	0.462658902034182
199	0.00014465914463515086	0.46274262732237775
200	0.00011553327783190521	0.4621999352270725
201	0.000158499713803541	0.46295631709202284
202	0.00011110688990304477	0.46208214896936073
203	0.000138829754757853	0.4626130434104202
204	0.00013880259618263613	0.46260961828499403
205	0.00016835264062038213	0.4630746742039723
206	0.0001733022500762357	0.4631458406989387
207	0.00018836322391626158	0.46334544939738725
208	0.00025435520883491437	0.4640831833572394
209	0.0002845782268982646	0.46435852538455596
210	0.00042743879923435826	0.4653744556429132
211	0.0007424067753997733	0.46682518654565064
212	0.0007178514791366236	0.4667342304371107
213	0.0006749721287254152	0.4665582170471537
214	0.0009497315484063399	0.4674689198410285
215	0.0011715474823379426	0.4680454826211039
216	0.0011451471839234307	0.467967656160031
217	0.0010260132609491658	0.4676567308852313
218	0.0011375706197587052	0.46794444142103125
219	0.0012167435222287515	0.4681332038889635
220	0.0014115542855863562	0.46854878577400794
221	0.002236758421902915	0.4698615602359683
222	0.003890728539172446	0.4715094261354576
223	0.00630476408564023	0.4730263761297681
224	0.01207461607249824	0.47519904735844815
225	0.012905395641903341	0.4754271987687816
226	0.012103826545882258	0.47519923764319405
227	0.011816815762774099	0.47511227751431795
228	0.015726874609404442	0.4761211672370769
229	0.017663416615206855	0.47654074510178523
230	0.01119737015815935	0.47491057568366457
231	0.011961160791047634	0.4751383465245062
232	0.015401776257342636	0.4760273568573485
233	0.018775966084309138	0.4767451109188812
234	0.02101737377512988	0.4771576482479913
235	0.031868640879797294	0.47873872420166985
236	0.03714846718074173	0.4793445908326137
237	0.02712108592104583	0.4780940394825625
238	0.0303335511342975	0.47852693727948376
239	0.02837054390309554	0.47825977749624093
240	0.027028784408656484	0.47807025388932506
241	0.02835212059937247	0.4782546398081016
242	0.029396089343133768	0.4783933573878624
243	0.024072110699860413	0.47761851790255977
244	0.023085844393486703	0.4774594398549878
245	0.028605272829812418	0.47828413394371605
246	0.03240835902619967	0.4787731657406777
247	0.028045777390101008	0.4782032629267088
248	0.03162539225495916	0.4786736468185723
249	0.03227230367765785	0.4787539469813418
250	0.03730493769583133	0.47933070004616307
251	0.06116467961376508	0.4813979535256148
252	0.05681751542308496	0.4810727568948726
253	0.062187097454591715	0.481465694895155
254	0.07353690452012203	0.4822118013838268
255	0.08788261175810866	0.48303307034712883
256	0.1106540830507583	0.484138053866567
257	0.11641327148225904	0.4843882783074248
258	0.08737132002557738	0.4829908271335392
259	0.11137998993597216	0.48415651148691924
260	0.11419147063110274	0.4842798160022621
261	0.1077195916648779	0.48398125923594587
262	0.12262972248355994	0.4846255633855614
263	0.12537206837039072	0.4847364993924208
264	0.10787633527597934	0.48398259122916715
265	0.12865470204773077	0.48486075533149314
266	0.15093824451284799	0.4856883036914099
267	0.1494158957558655	0.48563331139984495
268	0.16744674089943967	0.4862391780307888
269	0.17630824194142036	0.48651870632251515
270	0.1778054786969976	0.4865645649462769
271	0.1525520885843289	0.48573530402364706
272	0.16376779058490054	0.4861141609527329
273	0.1634216008438123	0.4861027438679789
274	0.1617332417059345	0.4860468001526845
275	0.16994293091627677	0.4863141502206732
276	0.17774402581097493	0.4865599981123753
277	0.17792828131129357	0.4865657066547523
278	0.1775260694817381	0.48655257700728527
279	0.17641533260821896	0.4865173743292938
280	0.17428218702423026	0.4864492523902618
281	0.1744545250099645	0.4864540095089093
282	0.16732416787911575	0.4862243358206087
283	0.17069291744088322	0.48633279812577135
284	0.17568106240064318	0.48648788019367945
285	0.14638716632928653	0.4855069623285677
286	0.13944127855993535	0.48525217105380836
287	0.13415013008332977	0.4850519915011221
288	0.14080981566061485	0.4853008839487586
289	0.12863255537331586	0.4848337348975754
290	0.13208202025204616	0.48496921763665585
291	0.1547776083268844	0.4857984785592857
292	0.15720203534312718	0.48588144270849787
293	0.1707485272372965	0.48632670901390257
294	0.18883819651871991	0.4868834821804044
295	0.188055376273907	0.48685836459394566
296	0.1938442194153841	0.487028098587288
297	0.19405353268265324	0.4870341876991568
298	0.19327984306558244	0.4870098312516816
299	0.19339311748018984	0.4870119243838865
300	0.19509528366263984	0.48706139841782037
301	0.19457770092877158	0.48704160880424685
302	0.1942451693546744	0.48703076257373057
303	0.18889189553847707	0.48687111367192093
304	0.26934550390382017	0.48895948875816747
305	0.2639330543492404	0.48883332997163614
306	0.2832897307225094	0.4892740294431393
307	0.28409755988170593	0.4892915356397621
308	0.2627339607542434	0.48880326498178406
309	0.42066744250786015	0.4919437244281087
310	0.4981892679748888	0.4932220573510613
311	0.5400262339640984	0.4938671226396604
312	0.5419642884394786	0.49389642649052895
313	0.5553210607991735	0.494096986612707
314	0.582011882439845	0.4944908760367189
315	0.5653851783856454	0.494246550422984
316	0.6155316898687435	0.4949738187218117
317	0.6478495364863159	0.49542821869501963
318	0.7087452805316148	0.49626090474307566
319	0.7066476891419973	0.4962323620311907
320	0.7138329408875722	0.49632864611261585
321	0.7064306118112453	0.49622912719051043
322	0.7106308748878635	0.4962856417600426
323	0.7207752991218042	0.49642150506861477
324	0.7341047047100453	0.4965992310212849
325	0.7169203160138515	0.4963697476177301
326	0.7237406424972151	0.49646070372627005
327	0.7134151268312298	0.49632198614650935
328	0.743355839475919	0.4967210132586605
329	0.7458287423012325	0.4967537422349552
330	0.7962744694052748	0.49741441087271815
331	0.8075866739971647	0.49756093012706076
332	0.8082784900957333	0.497569873510118
333	0.8425926514442657	0.49801095355111297
334	0.8138183501555561	0.4976410400050844
335	0.8655110398495272	0.4983034212055604
336	0.986661715689259	0.4998323591388626
337	0.9349541051298579	0.50081765355313
338	0.9539929829737557	0.5005780850580426
339	0.9529035196737464	0.5005917855597474
340	0.918131627881353	0.5010298210448079
341	0.9303859627901928	0.5008753098311375
342	0.9485114064004824	0.5006471584208041
343	0.9579983966609039	0.5005278498851251
344	0.9320301387260383	0.5008547590785803
345	0.945243112045542	0.5006884502106642
346	0.9438223927910078	0.5007063369767788
347	0.9435223311760592	0.5007101426716968
348	0.9170281249601268	0.5010442826854963
349	0.92328635460331	0.500965314515948
350	0.9298506234892698	0.5008825406514817
351	0.9214048162522612	0.5009891001091854
352	0.9609662553392523	0.5004907443596747
353	0.9226138115191114	0.5009738773295135
354	0.9312592986344062	0.500864844170113
355	0.942160604956982	0.5007274585835736
356	0.9381127622485381	0.5007784548954747
357	0.9088120906276785	0.5011483684415032
358	0.8844024995391597	0.5014577714383358
359	0.8696780939533344	0.5016450116283008
360	0.8928194976136395	0.5013510216958862
361	0.8635862223882833	0.5017228380893737
362	0.847759759383318	0.5019251107742648
363	0.846986828136909	0.5019350055810516
364	0.8302872103216723	0.5021492662049344
365	0.8337664177527393	0.502104549289648
366	0.8047074828842465	0.50247941023907
367	0.7908028810305585	0.5026601807476745
368	0.7795405766154544	0.5028070805715088
369	0.7788288520990895	0.5028165948088038
370	0.7633183245724308	0.5030201994869162
371	0.7592129017332956	0.5030742403547517
372	0.8167418117378012	0.5023248990253996
373	0.772246612144138	0.5029039355071716
374	0.7496148405499603	0.5032021117039961
375	0.7312601778173167	0.5034460567482392
376	0.7163898986996735	0.50364509459245
377	0.6905326471199793	0.5039948379554132
378	0.6831109123720178	0.5040960694402318
379	0.6587236975589109	0.5044317317319984
380	0.662844217237718	0.5043748365929744
381	0.6884303928473439	0.5040237612367899
382	0.6947239629426963	0.5039381331011352
383	0.7022681994813154	0.503836140477333
384	0.6823190509501158	0.5041074865249857
385	0.6518654920880746	0.5045278255286776
386	0.6465004450089344	0.5046029880033079
387	0.6542543746437792	0.504494906267637
388	0.595510034507018	0.5053287340241684
389	0.5940653900317945	0.5053500459157092
390	0.4840939264541736	0.5070249322491163
391	0.45579423961675436	0.5074880853206355
392	0.4672013899337535	0.5073000839916868
393	0.47417580398582737	0.5071864839983848
394	0.46595607472920386	0.5073210153137357
395	0.48851906475728035	0.5069556686016088
396	0.4595132610971625	0.5074279553409313
397	0.4753841408086822	0.5071678360932868
398	0.48604856601071544	0.5069961992524854
399	0.4733224477213802	0.5072020873475486
400	0.4726830560657479	0.507212743293319
401	0.4758426400970035	0.5071613664119261
402	0.4027281637908624	0.5084043063721414
403	0.3673687619002678	0.5090548899183717
404	0.34747313262490365	0.5094381233966132
405	0.35204758204027564	0.5093492604202781
406	0.3551731535321212	0.5092887498710821
407	0.361596249683779	0.5091654453557393
408	0.34356651519368064	0.5095151887187025
409	0.37325456395105805	0.5089450956199877
410	0.36213076533329946	0.5091555505489525
411	0.37162563546394267	0.5089759217488233
412	0.43737726892964535	0.5078037677140828
413	0.4601710658046133	0.5074212953748248
414	0.5109050891782739	0.5066066863776292
415	0.5066056550088645	0.5066740471776776
416	0.5477398095182264	0.5060417309670537
417	0.5210144145856495	0.506450082031754
418	0.5004404686191166	0.5067720438218158
419	0.4927433665086397	0.5068942066286833
420	0.5170031266933608	0.5065124954284089
421	0.5265890496724976	0.5063644538960992
422	0.5032030267105005	0.5067286588997507
423	0.5199721946009928	0.5064666368046472
424	0.5356150795521255	0.5062261168858303
425	0.5226457507884483	0.5064262964385166
426	0.5459149935433658	0.5060708445331763
427	0.5621283807206333	0.5058276606279168
428	0.5865866759298103	0.5054680224581668
429	0.5847242531330586	0.5054954234615764
430	0.5744413642161039	0.5056465095498205
431	0.5819184295235182	0.5055365249666907
432	0.6236793853839349	0.5049348446001566
433	0.6309888329764579	0.5048313296983873
434	0.6164385201024836	0.5050383595019259
435	0.6725088228537601	0.5042528640708529
436	0.6455784154430999	0.5046277250202749
437	0.6337154885762039	0.5047947950271746
438	0.6052115364012349	0.5052016238139077
439	0.5830621562051289	0.5055235856039695
440	0.6051587328290997	0.5052023849528912
441	0.5968893233189593	0.5053222643428079
442	0.5911822207746503	0.5054052284920201
443	0.5806985349961578	0.505558597997215
444	0.5855783539233937	0.5054870509327568
445	0.5868793761492416	0.5054680224581668
446	0.5706366946690049	0.5057070200990166
447	0.5460019083400138	0.5060759822213157
448	0.5341224163518989	0.5062567527299201
449	0.526662714150067	0.5063713041469515
450	0.5373849077280605	0.5062070884112404
451	0.5394067669083678	0.5061764525671505
452	0.5075348219220635	0.5066698609132678
453	0.4989022911679162	0.5068061047913318
454	0.5018234813039273	0.5067600558828241
455	0.5125495357313326	0.5065914635979573
456	0.5140845600024074	0.506567487719974
457	0.5384533299127492	0.5061918656315684
458	0.5364551365306405	0.50622288204515
459	0.5055023823408461	0.5067031607438003
460	0.5052365886250433	0.5067073470082101
461	0.4962675110790232	0.506849299428651
462	0.5203797712849071	0.5064710133538028
463	0.5123407888546857	0.5065962207166047
464	0.5169505039505212	0.5065244833674006
465	0.4523191444506034	0.5075664826359461
466	0.45461922322439763	0.5075280451172743
467	0.44825896650211916	0.5076346045749781
468	0.4868639494648682	0.5070001952321493
469	0.5008976839341616	0.5067764203709715
470	0.5243119657519024	0.506410312519861
471	0.4972494904170175	0.506834266933725
472	0.4704402200036184	0.5072671647306463
473	0.4776525293799029	0.5071495687576804
474	0.47297808348945447	0.507225872940786
475	0.46239101718158004	0.5073997931985381
476	0.47239549396484093	0.507235387178081
477	0.4804935587363781	0.5071037101339186
478	0.4809169054342134	0.5070968598830662
479	0.5107700152071821	0.5066219091573012
480	0.5016065980727263	0.506766144994693
481	0.5009090418270242	0.5067771815099551
482	0.5163108666720735	0.5065357101674087
483	0.5141635033380387	0.506569200282687
484	0.5312808968028692	0.5063048947706327
485	0.5867816454795143	0.5054744921395274
486	0.5937284034545937	0.5053732606547089
487	0.5975254610119005	0.5053180780783981
488	0.6002487540152812	0.5052788794207428
489	0.6127715869421502	0.50509848948163
490	0.5966895802240368	0.5053306368716275
491	0.5930259087546047	0.5053839166004793
492	0.6007577625793274	0.5052716486003986
493	0.6049138893240256	0.5052117089054403
494	0.6310466231305176	0.5048381799492396
495	0.6231583902223783	0.5049506382340663
496	0.61626574988216	0.5050492057324422
497	0.5962555968569394	0.5053380579767175
498	0.5897501865625207	0.5054328197801754
499	0.5894793286952995	0.5054371963293312
500	0.5906783190868796	0.5054196901327084
501	0.6025978616939747	0.5052465310139399
502	0.6237866595066954	0.5049428365594844
503	0.6269515893335623	0.5048979293594521
504	0.6306599720538189	0.5048454107695838
505	0.6451169040388745	0.5046414255219795
506	0.6641260933364359	0.5043761685861957
507	0.6467603728395681	0.5046185913524717
508	0.6093581383736287	0.5051500566477689
509	0.6079574405815429	0.5051702268308342
510	0.6161438781098855	0.5050526308578683
511	0.6488154720725715	0.5045902389253326
512	0.6337156052853317	0.5048029772712482
513	0.6488236290999957	0.5045902389253326
514	0.6210451071111727	0.504983176925615
515	0.5677643360015329	0.5057599192583766
516	0.5267030380790471	0.5063825309469596
517	0.5859879012410354	0.5054918080514043
518	0.5727240592492228	0.5056878013396807
519	0.5841262036708041	0.5055201604785433
520	0.5831674826346777	0.5055342415497399
521	0.584566942966533	0.5055136907971827
522	0.5892951084799922	0.5054444271496753
523	0.6023745025377152	0.5052541424037759
524	0.5805283284069176	0.5055730596379033
525	0.5679670617492348	0.5057589678346471
526	0.5554740643937983	0.5059458274551204
527	0.5800937728683029	0.5055797196040098
528	0.62206719277183	0.5049715695561151
529	0.6345456845394462	0.5047942241729368
530	0.6384769438666824	0.5047386610271343
531	0.6356833520577359	0.5047782402542813
532	0.5998120868121215	0.5052920090682098
533	0.6077486761522781	0.5051774576511784
534	0.6388466899274623	0.5047340941932327
535	0.666318907228098	0.5043497190065157
536	0.6405193912843379	0.5047104988847411
537	0.6294274032565188	0.5048676740848541
538	0.6362311408309516	0.5047715802881748
539	0.6286336122843865	0.5048792814543539
540	0.641185520399	0.5047017457864297
541	0.6506378752333434	0.5045689270337919
542	0.622356655925438	0.5049689055696726
543	0.6329873281425207	0.5048178194814285
544	0.6341694064302292	0.5048010744237893
545	0.6310550394858851	0.5048452204848379
546	0.6274540581314101	0.5048965973662308
547	0.618880568496404	0.50501914074259
548	0.6216755818128591	0.5049791809459512
549	0.6164095781368366	0.5050545337053274
550	0.6139959267674826	0.505089165529081
551	0.603988608103156	0.5052334013664728
552	0.603988608103156	0.5052334013664728
553	0.6004942517525159	0.505284017108882
554	0.6129098204502829	0.5051047688782447
555	0.6110574566906699	0.5051314087426707
556	0.6333396585078097	0.5048132526475269
557	0.6420400785716922	0.5046903287016757
558	0.6448249551652612	0.5046511300440205
559	0.6482113615808056	0.5046035588575456
560	0.6461515536403468	0.5046324821389223
561	0.6461515536403468	0.5046324821389223
562	0.6257656787025694	0.5049209538137059
563	0.6318706395946558	0.5048341839695758
564	0.6469715343296936	0.5046210650541684
565	0.6805918934515538	0.5041537257182392
566	0.7494683469078472	0.5032222818870614
567	0.7520436176403855	0.5031880306327995
568	0.7529599368039184	0.5031758524090619
569	0.7965048081147087	0.5026021439001751
570	0.8013117657906551	0.5025393499340283
571	0.801224298785207	0.5025404916425037
572	0.8110691365856355	0.5024122397237675
573	0.7431121780446527	0.5033073391684785
574	0.7363349585376706	0.5033979147075266
575	0.7289886185753363	0.5034964822059026
576	0.7479705532285856	0.5032426423548727
577	0.7532917974032983	0.5031718564293981
578	0.7449719004387383	0.5032826021515115
579	0.7407393832334211	0.5033393070057895
580	0.7188712146045069	0.5036332969382042
581	0.7099385866725804	0.5037545083213423
582	0.6973186421360771	0.5039261451621435
583	0.6943088004475424	0.5039672466672578
584	0.6973106521655248	0.5039263354468895
585	0.6925474080570864	0.503991412829987
586	0.7025612305376876	0.5038547883824313
587	0.7152906015961205	0.5036822001179004
588	0.7193475106926613	0.5036273981110814
589	0.7275982298165926	0.5035162718194761
590	0.7505249408151513	0.503209723093832
591	0.7605262625405886	0.5030769043411942
592	0.756022033676085	0.5031366537514067
593	0.7546465904985511	0.503154921087013
594	0.7550763333230469	0.5031492125446361
595	0.7862092738155787	0.5027381974934932
596	0.7862092738155787	0.5027381974934932
597	0.774798995720604	0.5028883321580079
598	0.8141529221385361	0.5023732313508581
599	0.831331003533767	0.5021504079134098
600	0.8211715574278049	0.5022820849575722
601	0.8150199003980183	0.50236200455085
602	0.8133521138295925	0.5023836970118826
603	0.810135976143541	0.5024255596559803
604	0.8039806683590713	0.5025060501034959
605	0.9948721163330057	0.5000650773830976
606	0.9920302128151373	0.5001010412000726
607	0.9948571817548674	0.5000652676678435
608	0.955527728319678	0.5005632428478624
609	0.9701735721912161	0.5003777152206105
610	0.9655459454095673	0.5004363229223474
611	0.9645121930329875	0.5004494525698145
612	0.9717836937209713	0.5003573547527992
613	0.9682534014225844	0.5004020716680856
614	0.9449097376746639	0.5006979644479592
615	0.946019743074397	0.5006838833767626
616	0.9464697752409847	0.5006781748343857
617	0.9332465659227641	0.500846005980269
618	0.9372477349869043	0.5007951999531138
619	0.9390165529782069	0.5007727463530977
620	0.9431560540843329	0.5007202277632294
621	0.9371590253486234	0.5007963416615893
622	0.935960036294174	0.5008115644412612
623	0.9240085122059715	0.500963411668489
624	0.9199984267485635	0.50101440798039
625	0.9222426334961307	0.5009858652685051
626	0.9104603988344093	0.5011358096482739
627	0.9051437533914352	0.5012035510178141
628	0.8846360796288129	0.5014653828281718
629	0.8672018924556764	0.5016887771198577
630	0.8634672630708856	0.5017367288758243
631	0.8559776525869061	0.5018330129572495
632	0.8595580650677495	0.5017869640487418
633	0.8685364118511517	0.5016716514927267
634	0.844578959499123	0.5019799127810839
635	0.8219343948721205	0.502272951289769
636	0.8182131899258136	0.5023212836152275
637	0.8472640277753529	0.5019452809573302
638	0.8493040178695095	0.501919021662396
639	0.8390142025577191	0.5020518404150338
640	0.8335902153475576	0.5021220554862708
641	0.8283295881235161	0.5021901774253028
642	0.8274486648709689	0.5022015945100567
643	0.8340608056372137	0.502115966374402
644	0.8246197962900492	0.5022383194660154
645	0.8301981092842043	0.5021660112625735
646	0.8109762486594829	0.5024156648491936
647	0.8120574970048395	0.502401583777997
648	0.7971717027983225	0.5025958645035604
649	0.7687769549123256	0.5029692031750151
650	0.7701882571654501	0.502950555269917
651	0.7701882571654501	0.502950555269917
652	0.7585180039681991	0.5031050664835873
653	0.7605836818296805	0.5030776654801778
654	0.7628234270071269	0.5030479810598175
655	0.7695545171550224	0.5029589277987366
656	0.7594358715473548	0.5030928882598498
657	0.7588334828563759	0.5031008802191775
658	0.7592063729087137	0.5030959328157842
659	0.7533327569463931	0.503173949561603
660	0.7309188309653672	0.5034734577516488
661	0.7242036918899157	0.5035638430059509
662	0.7207317076743142	0.5036106530534422
663	0.7182230393436663	0.5036445237382123
664	0.71997033186793	0.5036209284297208
665	0.7140580506211899	0.5037008480229985
666	0.71945390160543	0.503627968965319
667	0.71945390160543	0.503627968965319
668	0.7235731709744145	0.5035724058195165
669	0.7235731709744145	0.5035724058195165
670	0.725409679781504	0.5035476688025495
671	0.7271628996008878	0.503524073494058
672	0.7213996728249078	0.503601709670385
673	0.7239685926795871	0.5035670778466312
674	0.7174254682355337	0.5036553699687286
675	0.7261355552799157	0.5035379642805087
676	0.7235358185456188	0.5035729766737541
677	0.7311367811448604	0.5034707937652061
678	0.7216636682808815	0.5035982845449588
679	0.7266261592374057	0.503531494599148
680	0.7451803856356607	0.5032829827210034
681	0.7456651971989838	0.5032765130396428
682	0.7573778465650332	0.5031206698327512
683	0.7427289246755329	0.503315901982044
684	0.7516327715942732	0.5031971643006027
685	0.726825077997179	0.5035292111821973
686	0.7213175792857538	0.5036034222330981
687	0.7267309194210109	0.5035305431754186
688	0.7138752602350744	0.5037040828636788
689	0.7107630720075382	0.5037463260772685
690	0.7105385951474001	0.5037493706332029
691	0.6994308248736112	0.5039004567214471
692	0.7390281977768474	0.5033657565854697
693	0.7422435525961826	0.5033227522328964
694	0.7411902387652349	0.503336833304093
695	0.7447221631369834	0.5032896426871099
696	0.7458911628680499	0.5032740393379461
697	0.7478883672815873	0.5032473994735202
698	0.7570398214523346	0.5031256172361445
699	0.7836309354092772	0.5027743515952141
700	0.7752788462965923	0.502884336178344
701	0.7791193772132523	0.5028337204359348
702	0.7791193772132523	0.5028337204359348
703	0.7735376073542282	0.5029073606325978
704	0.7761052742536387	0.5028734899478278
705	0.7714333904840708	0.5029351422054992
706	0.762373002418872	0.5030550215954158
707	0.7831175843854463	0.5027812018460665
708	0.7860128178148622	0.5027431448968867
709	0.7890270025037266	0.5027035656697395
710	0.8058421083303449	0.5024835965034797
711	0.7743752235987487	0.5028965144020816
712	0.7788245771422587	0.5028379067003446
713	0.8051816436552288	0.5024923496017911
714	0.8074562950222596	0.5024626651814308
715	0.8142346869315857	0.5023743730593334
716	0.8195008284840126	0.5023058705508097
717	0.9188675044288124	0.5010294404753161
718	0.9325110967152702	0.5008559007870558
719	0.9241607595532705	0.5009620796752676
720	0.9429378789491402	0.5007234626039098
721	0.919765815965638	0.5010180233905621
722	0.9098759223659145	0.5011439918923476
723	0.9098759223659145	0.5011439918923476
724	0.9091294990088049	0.5011535061296425
725	0.9073981068379345	0.5011755791601669
726	0.9086816834543433	0.5011592146720195
727	0.9141170970109868	0.5010899510245121
728	0.9170455391698882	0.5010526552143159
729	0.9188988110903124	0.5010290599058242
730	0.9171814719607975	0.5010509426516027
731	0.9170320339871108	0.5010528454990617
732	0.919423389777124	0.5010223999397178
733	0.962961771433315	0.5004694324681339
734	0.9637722637058475	0.5004591570918554
735	0.9530590998234527	0.5005950204004276
736	0.9531790919247509	0.5005934981224605
737	0.9558191818731411	0.5005600080071821
738	0.9636221696950356	0.5004610599393143
739	0.9591499831553778	0.5005177647935924
740	0.9729602576633538	0.5003427028273649
741	0.9729602576633538	0.5003427028273649
742	0.9485901754649686	0.5006517252547057
743	0.8756503308077148	0.5015814565231704
744	0.8757393842779188	0.501580314814695
745	0.8799563620582942	0.5015262739468596
746	0.885842035335708	0.5014509211874834
747	0.8900967387056576	0.5013964997501561
748	0.8854256657318725	0.5014562491603686
749	0.8875078278243704	0.5014296092959426
750	0.8864666488255428	0.5014429292281556
751	0.8873293261655292	0.5014318927128935
752	0.9058925898874792	0.5011947979195027
753	0.9100118466494062	0.5011422793296344
754	0.9242082668950261	0.50096150882103
755	0.9270805211456222	0.5009249741498173
756	0.9069536232289885	0.5011812877025439
757	0.902090691093923	0.5012433205297071
758	0.8968773837257819	0.5013099201907719
759	0.8928728443750493	0.5013611067874189
760	0.8928728443750493	0.5013611067874189
761	0.8664112381914848	0.5017001942046116
762	0.8503588149024728	0.5019068434386584
763	0.8533409743797167	0.5018684059199868
764	0.8508310946870802	0.5019007543267897
765	0.8616191854262532	0.5017618464622831
766	0.8780719245430468	0.5015506303943347
767	0.8963051691891182	0.5013173412958619
768	0.9038768615375675	0.5012206766449451
769	0.9004641874741999	0.501264251851756
770	0.9072647052049484	0.5011774820076258
771	0.9072647052049484	0.5011774820076258
772	0.9110273297629079	0.5011295302516592
773	0.9091465405480895	0.5011535061296425
774	0.9063412332858612	0.5011892796618717
775	0.9101913613823664	0.5011401861974295
776	0.9131774132353392	0.5011021292482497
777	0.9132371469192424	0.5011013681092661
778	0.9132371469192424	0.5011013681092661
779	0.8870715226780392	0.5014355081230655
780	0.8863726333321144	0.5014444515061228
781	0.9064832682358321	0.5011875670991586
782	0.8898585157872339	0.5013999248755823
783	0.8857556774494909	0.5014524434654506
784	0.9020887742606162	0.5012437010991989
785	0.8999723085497935	0.5012707215331166
786	0.901254027765974	0.5012543570449692
787	0.9168928128350459	0.5010549386312666
788	0.9434674133632505	0.5007169929225491
789	0.9036309704686264	0.5012242920551171
790	0.8968963939421275	0.5013103007602637
791	0.8932044383582938	0.5013574913772467
792	0.8922818077476888	0.5013692890314925
793	0.9104918656538799	0.5011367610720033
794	0.9048833080391634	0.5012083081364616
795	0.9078063438554774	0.5011710123262653
796	0.9078063438554774	0.5011710123262653
797	0.9078063438554774	0.5011710123262653
798	0.9039291244549902	0.5012204863601991
799	0.9072395340079272	0.5011782431466094
800	0.9160750191044935	0.5010655945770369
801	0.9120141173775637	0.5011173520279216
802	0.90291545642048	0.5012334257229203
803	0.9060329513177585	0.5011936562110273
804	0.9088370871135132	0.5011578826787982
805	0.9061224271079266	0.5011925145025519
806	0.9060060307802651	0.5011940367805191
807	0.9003121093000119	0.5012667255534528
808	0.9216211261769092	0.5009949989363083
809	0.9211130525082706	0.5010014686176688
810	0.917543782121295	0.5010469466719388
811	0.9129015050123905	0.5011061252279135
812	0.9104852171078424	0.5011369513567493
813	0.91397890248563	0.5010924247262087
814	0.9323916653676567	0.5008579939192607
815	0.9369410304926485	0.5008001473565072
816	0.922255910685828	0.5009870069769805
817	0.9361646367679118	0.500810042163294
818	0.9361646367679118	0.500810042163294
819	0.9352666655299856	0.500821459248048
820	0.9340395715680773	0.5008370625972117
821	0.93975823202228	0.5007643738242781
822	0.9462887417061215	0.5006814096750659
823	0.9509935155909452	0.5006216602648536
824	0.9643079814187835	0.5004526874104949
825	0.9942195571753467	0.5000734499119172
826	0.9738348213300966	0.49966814340315135
827	0.9736551419432401	0.49966585998620056
828	0.9736551419432401	0.49966585998620056
829	0.9654334770604923	0.49956158394544764
830	0.9695739111130245	0.4996141025353159
831	0.9590152981798441	0.49948014207420266
832	0.9665140042841042	0.49957528444715243
833	0.970954676747223	0.4996316087319386
834	0.965853989627761	0.49956691191833286
835	0.9575159707446019	0.4994611135996127
836	0.9540680966801907	0.4994173481080559
837	0.9558668843492328	0.4994401822775638
838	0.9566470732855924	0.4994500770843506
839	0.9734758621161845	0.49966357656924976
840	0.9757867864074232	0.4996928804201183
841	0.9673245391229415	0.499585559823431
842	0.9572923509976528	0.49945825932842425
843	0.9640401380207697	0.499543887464079
844	0.9636501911174009	0.4995389400606856
845	0.9734612498790054	0.49966338628450385
846	0.9507274386057409	0.4993749146097203
847	0.9505775920995729	0.4993730117622613
848	0.9556733191169657	0.4994377085758671
849	0.9400031555120434	0.4992386707316563
850	0.9314434282702305	0.4991298278570018
851	0.950203717757066	0.4993682546436138
852	0.9257783448612997	0.4990577099383059
853	0.912457114118284	0.49888797594496354
854	0.9158016900227907	0.49893059972804504
855	0.9032426653979636	0.4987703799719977
856	0.897941240371877	0.4987026386024575
857	0.8940414939874206	0.49865278399903185
858	0.9004445816574796	0.4987346064397686
859	0.895086185485322	0.4986661039312448
860	0.8988673590597684	0.49871443625670325
861	0.8886012682466247	0.4985831397820326
862	0.9010716272532926	0.49874259839909635
863	0.9010716272532926	0.49874259839909635
864	0.9031276462672801	0.4987688576940305
865	0.9128364780067247	0.49889273306361104
866	0.904723619899196	0.49878921816184174
867	0.9148661463240974	0.4989186117890534
868	0.904664002299443	0.4987884570228581
869	0.9049322857630964	0.49879188214828435
870	0.8987050106331342	0.49871234312449836
871	0.9054255181818907	0.49879816154489903
872	0.9049349973416658	0.49879188214828435
873	0.9045474912208051	0.49878693474489094
874	0.930544062571516	0.49911822048750193
875	0.9412426923783398	0.49925427408082
876	0.9638974476280779	0.49954198461662
877	0.9539594905392523	0.49941582583008864
878	0.9606144170979439	0.49950031225726804
879	0.9570167890235663	0.4994546439182522
880	0.9550084894789135	0.49942914576230163
881	0.9516519761517858	0.4993865219792201
882	0.9573471328964857	0.49945883018266196
883	0.9654729571041492	0.49956196451493945
884	0.9602251904502107	0.49949536485387463
885	0.9661927725521106	0.49957109818274265
886	0.9679024435766405	0.49959279064377515
887	0.972072244158179	0.49964568980313523
888	0.9720122413404518	0.4996449286641516
889	0.9707222196359208	0.49962856417600426
890	0.9774130881421227	0.4997134311726754
891	0.9722222518933201	0.4996475926505942
892	0.9750125692134156	0.4996829856133315
893	0.9717726253031768	0.4996418841082172
894	0.9717726253031768	0.4996418841082172
895	0.9783136391299679	0.49972484825742935
896	0.9703026430623246	0.49962323620311905
897	0.9793942450229077	0.49973854875913415
898	0.9793942450229077	0.49973854875913415
899	0.9724930341342118	0.4996510177760204
900	0.9788840963996126	0.49973207907777356
901	0.9788840963996126	0.49973207907777356
902	0.9792742092868055	0.49973702648116697
903	0.9750132649386762	0.4996829856133315
904	0.9830555462721813	0.49978497823713364
905	0.9947317031337843	0.4999330197694434
906	0.9980937950790721	0.4999756435525249
907	0.9887882711136221	0.49985766701006723
908	0.9887882711136221	0.49985766701006723
909	0.9888182871615099	0.499858047579559
910	0.992930617127646	0.49991018559993544
911	0.992930617127646	0.49991018559993544
912	0.997343323082433	0.4999661293152299
913	0.9987241928868652	0.5000163644881473
914	0.994791739847266	0.500066219091573
915	0.9931707600474263	0.5000867698441301
916	0.9964727785551903	0.5000449072000323
917	0.9964727785551903	0.5000449072000323
918	0.9954821640863103	0.4999425340067384
919	0.9991744775458311	0.4999893440542296
920	0.9899288917012165	0.5001278713492444
921	0.9998949334873914	0.4999984777220328
922	0.9913396874898146	0.4998900154168701
923	0.9791841827925549	0.49973588477269154
924	0.9765435283941636	0.49970239465741323
925	0.9812248462113701	0.4997617634981339
926	0.984045962803432	0.49979753703036295
927	0.9959324989588472	0.5000517574508847
928	0.9986641734629392	0.49998287437286904
929	0.999744842007283	0.5000034251254262
930	0.9964127908323125	0.49995433166098413
931	0.9952420820182636	0.49993948945080396
932	0.9886383484790732	0.4998557641626082
933	0.9942215520981437	0.4999265500880828
934	0.9761241072877396	0.49969706668452807
935	0.9721337932730784	0.4996464509421188
936	0.969943910988846	0.4996186693692175
937	0.9669444433596746	0.4995806124200376
938	0.9668544663436517	0.4995794707115622
939	0.9525242895758472	0.4993975584944823
940	0.9458138884688897	0.49931231092831935
941	0.9394365727349147	0.4992312496265662
942	0.9447058310550928	0.4992982298571228
943	0.9183009870072012	0.49896218699586437
944	0.938869561751912	0.499224018806222
945	0.9558520212836834	0.499439801708072
946	0.9521959892906865	0.4993933722300725
947	0.9542336584552998	0.49941925095551487
948	0.9631667956632095	0.4995326606640709
949	0.9521060992212519	0.49939223052159715
950	0.9522858799683275	0.49939451393854795
951	0.952076136000128	0.49939184995210534
952	0.9723149307617867	0.4996487343590696
953	0.9785254729404786	0.49972751224387196
954	0.975285003805279	0.4996864107387577
955	0.9732449142886789	0.49966053201331534
956	0.9757650488607965	0.49969249985062647
957	0.9633172235693802	0.4995345635115299
958	0.9612783514154046	0.4995086847860876
959	0.9612783514154046	0.4995086847860876
960	0.9860584079355164	0.4998230351863135
961	0.9878591101367583	0.4998458693558214
962	0.9832979209065329	0.500211977206932
963	0.994792519130833	0.500066219091573
964	0.9971336202651965	0.4999634653287873
965	0.9992346402457054	0.49999010519321324
966	0.9655395122000008	0.49956272565392307
967	0.9376226089485397	0.49920803488756643
968	0.9453456905181582	0.49930622181645057
969	0.9501972290958125	0.499367874074122
970	0.9496281224249031	0.4993606432537778
971	0.9906521563714982	0.49988126231855873
972	0.9766706936502294	0.49970391693538047
973	0.9756808113141059	0.4996913581421511
974	0.9739411098107638	0.4996692851116267
975	0.9679731272257764	0.49959355178275877
976	0.9679731272257764	0.49959355178275877
977	0.9758610943304931	0.4996936415591019
978	0.9862715357661637	0.4998256991727561
979	0.9862715357661637	0.4998256991727561
980	0.9862715357661637	0.4998256991727561
981	0.9862715357661637	0.4998256991727561
982	0.9885819451245608	0.4998550030236246
983	0.9951535677634076	0.4999383477423286
984	0.9929329604539608	0.49991018559993544
985	0.9977943374233914	0.4999718378576069
986	0.9946734326814279	0.4999322586304598
987	0.997194159339877	0.500035773532229
988	0.9968041250097505	0.49995927906437754
989	0.9933383191856044	0.49991532328807475
990	0.9874272019297317	0.49984035109819036
991	0.993218291765587	0.4999138010101076
992	0.9881473076154091	0.4998494847659935
993	0.9881473076154091	0.4998494847659935
994	0.9926481636627756	0.49990657018976337
995	0.9963390466206783	0.4999533802372546
996	0.9977194011947853	0.4999708864338774
997	0.9977194011947853	0.5000291135661226
998	0.9965341394441238	0.4999558539389513
999	0.9955739098029303	0.49994367571521375

==> data/stats-mannwhitneyu-varghadelaneya-cppcheck-reveal-ue.dat <==
rank	pvalue	effect_val
1	2.666749196206657e-05	0.4882788402220851
2	4.9373654505202775e-06	0.48419856441576303
3	1.3017138401179488e-07	0.47984903569399323
4	9.761920329958527e-09	0.47615028080319954
5	6.046700367470797e-06	0.47937256269026096
6	3.515679968336515e-05	0.4794262229886046
7	0.0002623434194043219	0.48031656531466815
8	0.0013066410614794826	0.48185311463780633
9	0.006360263419885155	0.48398715806306875
10	0.0004111723833804628	0.4785882089676634
11	0.00017224531184164356	0.4766939243222343
12	9.946996379684862e-06	0.4717916184136265
13	6.76360237073201e-07	0.4674814786342579
14	1.3486050341902874e-06	0.46783807224807344
15	2.807057182258562e-06	0.46823614793649515
16	9.444218458260096e-07	0.46629809779950915
17	3.26733972891784e-06	0.46748889973934793
18	1.07104935799228e-06	0.46566045361600006
19	2.112515286312375e-07	0.463179330814217
20	1.6045787591952773e-07	0.46252836669849495
21	5.227975499684562e-08	0.4607573865684087
22	1.1697477475755773e-08	0.4584821518616889
23	8.729407135183265e-10	0.45493429277439346
24	1.3041762825067106e-10	0.45223700650126863
25	6.172835938584227e-12	0.44850932832909823
26	2.3298552323188864e-14	0.44214715784994985
27	1.836217122548693e-15	0.43914275199694325
28	1.2006072162296455e-09	0.45198449864346
29	1.9461702671281664e-10	0.4494247882416205
30	3.395685314728807e-10	0.4500283714556136
31	4.938600034480049e-10	0.4502403486625456
32	2.560107540769552e-10	0.4489382301463556
33	1.1305714053530838e-09	0.45064146890690165
34	3.927870168450173e-08	0.4551626344694728
35	3.412300190076542e-08	0.45476912561495275
36	5.262559262025114e-08	0.4553040160356761
37	6.155444887722637e-09	0.45171220117207794
38	1.0272447659462325e-08	0.452289334806391
39	4.669189784424466e-08	0.4543461226248182
40	1.0136964214124976e-07	0.4553681419950442
41	6.79398425493729e-08	0.4546347845843477
42	1.0567715278762602e-07	0.45522314501866884
43	1.385239209342728e-07	0.45515939962879254
44	2.3178291638120712e-07	0.4557804890394084
45	4.104419026614971e-07	0.4566407663756198
46	7.171368542094168e-08	0.4536578626988999
47	6.518959717545948e-08	0.4534085896817716
48	1.0754446247619555e-07	0.45397868278048636
49	2.5453566944362e-07	0.45513466261182556
50	8.154913067488908e-08	0.45319280677992163
51	3.99651751502742e-10	0.44505318648932635
52	2.3310064613289155e-10	0.44425075571586836
53	1.8344908607027644e-10	0.4438321292748895
54	1.9992157202122884e-10	0.4438146230782668
55	2.1068111518549343e-13	0.4340701412407555
56	2.5647733465008927e-14	0.4313975919845976
57	3.9628384443581206e-14	0.4317922425475931
58	1.8914492675521984e-14	0.4308874385808411
59	1.4455788349868218e-14	0.43042086038389565
60	4.600023903317502e-15	0.4288394038607253
61	2.410125410835753e-15	0.4280074789516528
62	1.0198883338138338e-15	0.4269004023000098
63	2.937922680070221e-16	0.42542169953962505
64	6.470495697008263e-16	0.4262113812351078
65	1.9755610436970498e-16	0.4248451367595497
66	9.247448507958407e-17	0.42396126411484675
67	6.198211789412363e-17	0.4234153371788612
68	5.46718870779603e-17	0.4231259140803481
69	8.195831593995348e-17	0.4235095281280814
70	8.76690175590317e-17	0.42354168625013844
71	9.237679057483352e-17	0.4235169492331715
72	9.276845956726629e-17	0.4235080058501142
73	7.64200566997696e-17	0.4232020279787079
74	7.213050531655596e-16	0.42553225497699265
75	3.8138553949038663e-17	0.42210046958469594
76	1.8554622031033406e-17	0.4212436173739107
77	9.401594964514307e-17	0.42290461292086706
78	2.3062126330994998e-16	0.42379799980286503
79	5.431915267876174e-16	0.4246862489967237
80	1.1275197453568074e-15	0.42544434342438714
81	7.420975660903093e-16	0.42490716958671293
82	1.4893424563479925e-15	0.4256567012008109
83	3.7183002075786345e-15	0.42663571621846363
84	4.621112705073539e-15	0.42686710246947734
85	5.0221418582445925e-15	0.42687376243558384
86	1.5925364504490264e-15	0.4254555702243952
87	6.329689901683876e-16	0.4243616232202192
88	3.5645184545192783e-16	0.42366289763327636
89	2.45436140568824e-16	0.423241607205855
90	3.3257887567350644e-16	0.42357289294846595
91	3.3991722772909114e-16	0.42353997368742535
92	6.975835585042024e-16	0.4242006423251883
93	5.033448392172331e-16	0.42379381353845524
94	6.566910816517143e-16	0.42396564066400244
95	2.8136619709675927e-16	0.42289947523272775
96	1.210796002204889e-13	0.42984068219364824
97	5.5903558934223304e-14	0.42884910838276613
98	3.4036642965729103e-14	0.4281503827958233
99	1.770456330314171e-14	0.42730285453758715
100	2.210559588683977e-14	0.42754470644962533
101	2.7201231477681635e-14	0.4277890320633603
102	3.240982920833167e-14	0.42797570139908764
103	1.6135405060272447e-15	0.4242543026235319
104	2.739350473427256e-15	0.42485940811549217
105	3.4421483742838693e-15	0.4251016405970222
106	4.112214852119314e-15	0.42525634209543844
107	4.477343012735575e-15	0.42535795414974875
108	3.6997705308371436e-15	0.4251018308817681
109	5.236876908312659e-15	0.4254983842922226
110	2.100159907251491e-15	0.4243631454981864
111	2.3074126534998734e-14	0.42713464282221203
112	5.1267027669983925e-14	0.4280533375754146
113	2.5799594840613227e-14	0.4271485336086627
114	2.3730490520083304e-14	0.4270278930797624
115	1.5573372160427568e-14	0.42646636279461314
116	1.1909636614486466e-14	0.4261208056960597
117	1.4873327038072685e-14	0.42634914739113905
118	1.1447864173758617e-14	0.4259598248010288
119	8.94540014843331e-15	0.4256504218041962
120	9.980767662059774e-15	0.42577524859750626
121	1.346332353455143e-14	0.42612404053674
122	1.3184184576475344e-14	0.42607285394009303
123	9.479988861160034e-15	0.4256441424075815
124	7.0262309434741186e-15	0.4252711843056186
125	1.2591096457477413e-14	0.42596572362815166
126	1.4129024812099344e-14	0.4260568700214375
127	4.071631249247063e-15	0.4244672312541934
128	5.622150944595014e-15	0.4248240151527549
129	4.244798708142952e-15	0.4244590490101197
130	2.8587346532018103e-15	0.4239414745012732
131	2.5420908469056747e-15	0.42377573648759476
132	4.1897520065935806e-15	0.42433631534901456
133	7.525340934660058e-15	0.42501544160712973
134	1.0055930673619094e-14	0.4253701323734863
135	2.0056048058175554e-14	0.4261430690113299
136	1.3149242305426757e-14	0.4255817290109265
137	1.1101269721494876e-14	0.42535757358025694
138	6.504224791619014e-15	0.42466341482721576
139	1.499029668562109e-14	0.42565118294317983
140	2.7170801532273284e-14	0.42636075476063895
141	2.3833103089263774e-14	0.4261670448893133
142	3.0966532235744726e-14	0.4264648405166459
143	2.5612624640444544e-14	0.4262271748690175
144	2.3414933190135616e-14	0.4261076760485926
145	1.1206836417247335e-14	0.4251632928546936
146	5.3820517615839905e-15	0.4242558249014991
147	1.0347547898211751e-14	0.4250276198308673
148	1.716141563042806e-14	0.42563196418384397
149	1.9898979704491695e-14	0.4258089289975305
150	1.8773546137828995e-14	0.42572177858390853
151	2.8460849992558256e-14	0.4261986321571326
152	3.0120583414669845e-14	0.4262269845842716
153	3.245937364338739e-14	0.42631394471314765
154	7.569737533415981e-14	0.42735936910711925
155	6.32294997785299e-14	0.4271298857035645
156	1.268312268006917e-13	0.4280145194872511
157	2.0258442325101478e-13	0.42860002565038374
158	1.9499003531702776e-13	0.42853685111474515
159	2.1354652890368556e-13	0.4286550179419487
160	2.8595168431744847e-13	0.42902911775238706
161	2.6440673442911713e-13	0.42892674455909313
162	6.915223267192752e-13	0.4301603605667593
163	9.901434276139425e-13	0.4306261776247212
164	1.007176452841321e-12	0.4306490117942291
165	3.251172269131579e-13	0.4290654621388538
166	1.1680873256118806e-13	0.4277003593717711
167	7.375777733141611e-14	0.4270699460086062
168	7.32337109171941e-14	0.427060812340803
169	6.800625743430273e-14	0.426952920889878
170	1.0057915918838014e-13	0.4274423332563314
171	1.435080405719164e-13	0.4278759921922363
172	8.741125868474113e-14	0.4272101858663341
173	8.591936200926296e-14	0.4271816431544492
174	9.333771659765909e-14	0.4272882026121529
175	9.051957812266564e-14	0.42722959491041584
176	8.315091268220775e-14	0.4271203714662696
177	5.477842169759932e-14	0.42656017317434153
178	3.374716182222026e-14	0.4259377517705044
179	5.222997960145322e-14	0.4264802535810638
180	7.5348492595106e-14	0.4269367466864766
181	6.400470230468448e-14	0.4267148746727578
182	7.784418077215104e-14	0.4269597711407304
183	3.446571075880282e-14	0.42588808745182466
184	1.6905603833206103e-14	0.42493913742402406
185	4.911875889833829e-15	0.423339984419485
186	3.2674780365528943e-15	0.42282697674454006
187	4.754005899391856e-16	0.4204373809055347
188	7.591271363673019e-16	0.42097702844490553
189	1.810010221623374e-15	0.421999999238861
190	4.883792196102224e-15	0.42314760654138067
191	3.913330847001084e-15	0.42286864910389205
192	4.473258438220091e-15	0.42302125747010344
193	4.410549791319693e-15	0.42296797774125156
194	2.772614735632065e-15	0.42238570641879924
195	2.5490516661427987e-15	0.42227686354414473
196	1.4473562687289053e-15	0.4215636763165136
197	1.583655247686302e-15	0.42167289976065986
198	1.7469068493287553e-15	0.42178022035734714
199	1.761239209975073e-15	0.421784216337011
200	1.6317485219072529e-15	0.4216913573810121
201	3.0836783161869623e-15	0.4224509740866427
202	4.5889350080504755e-15	0.4229403864530962
203	8.100488414436636e-15	0.4236337840671538
204	6.454971784682256e-15	0.4233397941347391
205	9.566934971474828e-15	0.42381855055542217
206	5.941764623234774e-15	0.4232140159176996
207	3.768540573489683e-15	0.42262242064269817
208	7.483683915824885e-15	0.42345548726024596
209	7.668084040123392e-15	0.42346899747720484
210	2.279162844991313e-14	0.4247844359256078
211	4.1525760586271984e-14	0.42551265564816504
212	9.315369089934189e-15	0.4235915408535641
213	8.204074189242406e-15	0.4234164788873366
214	9.199723777745005e-15	0.4235173298026633
215	1.496971268683159e-14	0.4241193907386892
216	2.15231659649516e-14	0.42456389590511034
217	2.3077576880846178e-14	0.4246525685966995
218	2.7532804065166503e-14	0.42487748516635265
219	3.084276881518476e-14	0.42502248214272803
220	4.649794059057885e-14	0.42553891494309914
221	9.236262559118219e-14	0.42638282779116327
222	3.572740972153113e-13	0.4281094715754549
223	9.236820645564683e-13	0.4293476544170227
224	3.3155348542675824e-12	0.4310666868114784
225	4.237435012137126e-12	0.43139645027612217
226	4.164068448566994e-12	0.43136334073033566
227	4.33878890562501e-12	0.43141662045918755
228	8.056190255267049e-12	0.43227670751065306
229	8.161103400105791e-12	0.4322782297886203
230	8.303398451485025e-12	0.4322985902564315
231	6.382809349572508e-12	0.43191744991039493
232	9.751120255343214e-12	0.43250238521928985
233	1.4739587781339597e-11	0.4330857982502176
234	1.613920437238639e-11	0.43320015938250317
235	6.593882901804702e-11	0.4352202222449718
236	8.556680933400056e-11	0.4355819535469267
237	8.628848729127235e-11	0.43559451234015606
238	1.3627216604436478e-10	0.436270213472845
239	1.7923187204966734e-10	0.4366745685578814
240	9.627870699788146e-11	0.43573608419110527
241	6.86864386853722e-11	0.43521660683479974
242	8.3885187286616e-11	0.4355111676214521
243	8.248184615839308e-11	0.4354822443400754
244	7.649039579485591e-11	0.4353695957705029
245	1.055995138772234e-10	0.43584530763525153
246	1.0278438494457097e-10	0.4357937404691128
247	1.0124983924680035e-10	0.4357638657640066
248	1.2554000459482727e-10	0.43608411499135535
249	1.1221766864193064e-10	0.43591495185225076
250	1.5495698808905307e-10	0.4363919957102207
251	5.41350462734292e-10	0.43826002106071565
252	5.507911128088033e-10	0.43828038152852694
253	5.839787649766013e-10	0.43836867365062426
254	1.0433550287428344e-09	0.4392748096105975
255	9.592187907897314e-10	0.4391347600376155
256	1.5816465610128254e-09	0.43992368059411463
257	1.775251750887825e-09	0.4401063539501781
258	3.4581941436327658e-09	0.4411749930831495
259	5.5661292277237315e-09	0.4419456463040423
260	5.958130733510913e-09	0.44205886572785247
261	9.017591338488475e-09	0.44274693536902493
262	1.393134436999329e-08	0.44348409847463943
263	1.2843714277002664e-08	0.44334271690843613
264	1.1072298911603095e-08	0.44308488107774235
265	2.2255522896096815e-08	0.4442711161836796
266	3.814762343404946e-08	0.4452075074182508
267	3.852259011367716e-08	0.44521911478775067
268	6.119586260571481e-08	0.44603296264596265
269	8.761858402021366e-08	0.44667384167015206
270	9.232223865212482e-08	0.44676822290411816
271	9.986161348074552e-08	0.446904847351674
272	1.0176776204754038e-07	0.44693377063305073
273	1.0469255030307259e-07	0.44698514751444357
274	9.165710957456349e-08	0.44674177332443815
275	1.0159600667071726e-07	0.44692539810423115
276	9.263675771161491e-08	0.4467556641108888
277	7.883753097419976e-08	0.44646224503271187
278	7.826375191341738e-08	0.4464464513988022
279	5.140136452407711e-08	0.44569558779148294
280	5.705797730624071e-08	0.4458784514322923
281	5.298025254567981e-08	0.4457439201169414
282	6.278423252065167e-08	0.446043618591733
283	3.572423090901692e-08	0.4450427208283019
284	4.461214006490913e-08	0.4454259543065434
285	4.1405477308740123e-08	0.44529427726238097
286	3.3998897735830084e-08	0.44494510475365545
287	2.982574659046573e-08	0.44471600191959254
288	3.140354834866492e-08	0.4447980146450752
289	3.01900724409167e-08	0.44472913156705957
290	3.5373046910574014e-08	0.445006566726581
291	5.3773085377154177e-08	0.44574639381863806
292	5.686027688090735e-08	0.44584572245599763
293	6.514345007826707e-08	0.4460831978188801
294	7.965233403062829e-09	0.4423646533145129
295	7.540786732863018e-09	0.442269891511055
296	6.062032557765357e-09	0.44189084429722325
297	4.948987752794422e-09	0.4415500443173173
298	5.692032081383693e-09	0.44177781515815895
299	6.25669426684423e-09	0.44193327779555885
300	6.83007521518673e-09	0.4420801776193932
301	2.5973978718626908e-09	0.44044791506906766
302	2.2327785014110127e-09	0.4401906500926116
303	2.708827602211828e-09	0.4405011947979195
304	1.1031469445753095e-09	0.43897073458665015
305	1.3031432492110452e-09	0.4392382749393848
306	1.8111720055890442e-09	0.4397653636855263
307	1.6654453010640757e-09	0.4396245529735607
308	1.3906252572110613e-09	0.43933075332589194
309	9.16899132340907e-09	0.44241355649420905
310	1.6367942408345173e-08	0.44339352293559126
311	2.4926191978709975e-08	0.4441147021225502
312	2.3649512675928398e-08	0.44402298487502667
313	2.521030410696109e-08	0.4441344917361238
314	2.8377402190064154e-08	0.4443415215396624
315	2.299525924085355e-08	0.44397198856312564
316	3.4785674314557815e-08	0.4446973540144944
317	3.9818793844409545e-08	0.4449319751061884
318	5.377909452615833e-08	0.4454624889777561
319	5.2758102847677176e-08	0.44542214861162543
320	6.429779214801036e-08	0.4457745559610312
321	5.888869417213429e-08	0.4456128139270167
322	5.973216664812723e-08	0.44563831208296717
323	5.250537893704697e-08	0.44540350070652723
324	5.5328216740083696e-08	0.44549712080150977
325	5.503182369405262e-08	0.4454855134320099
326	4.968182393565579e-08	0.44529884409628256
327	8.351954585450613e-08	0.44622495995457523
328	9.269944074665802e-08	0.4464123904292862
329	8.432265656079464e-08	0.4462403730189931
330	1.1437207332761982e-07	0.4467920084973556
331	1.2069068299213445e-07	0.4468905759957315
332	1.1616808955181763e-07	0.4468205512092405
333	1.315450164219995e-07	0.44703747581956593
334	1.3667233240702398e-07	0.4471078811755487
335	1.655332635251019e-07	0.44745457998257754
336	3.4178293406594335e-07	0.44881549648525043
337	5.586582618693065e-07	0.4497574059774528
338	5.196811265641468e-07	0.44961773697396257
339	5.394142982627087e-07	0.4496896646079126
340	6.911597665243554e-07	0.4501688015980874
341	7.067135372496795e-07	0.4502121865201525
342	7.60374448506856e-07	0.4503533778016099
343	8.872978615297778e-07	0.4506561208323359
344	9.635099933924063e-07	0.4508167211578751
345	1.1393903267400134e-06	0.45114515262929755
346	9.976185174412448e-07	0.45088198882571856
347	9.427107940842314e-07	0.4507668665544494
348	1.0638842903791227e-06	0.4510024390698729
349	1.0418253424209243e-06	0.45096095699526684
350	8.745594254283185e-07	0.45061235534077904
351	9.774742093630054e-07	0.45083156336805524
352	9.941898131663716e-07	0.4508650534833335
353	1.165071534210266e-06	0.45117769132084634
354	9.730914722983282e-07	0.45081767258160454
355	9.199567793088083e-07	0.4507069268594911
356	8.396461043461857e-07	0.4505255854966489
357	9.341832642893143e-07	0.4507305221679826
358	9.379179527413992e-07	0.4507350890018842
359	9.448204117391832e-07	0.45074955064257255
360	8.477129790011031e-07	0.45053605115767337
361	1.0255464482887388e-06	0.4509082481206527
362	1.013638336280552e-06	0.4508835111036858
363	1.0937698712603602e-06	0.45103421662243814
364	1.116446780033701e-06	0.4510749375580606
365	1.0191133756033304e-06	0.4508941670494562
366	1.1149495221117266e-06	0.45107227357161805
367	1.1024617321270987e-06	0.4510482976936347
368	1.1184303703649715e-06	0.45107684040551965
369	1.1550118102207137e-06	0.45114077608014186
370	1.3825468723642514e-06	0.45149622798548206
371	1.4244162193560701e-06	0.4515559773956945
372	1.5507021081668647e-06	0.4517264725280204
373	2.0981496423974187e-06	0.45233633513862814
374	2.639204473377524e-06	0.4528051967525244
375	3.0946225043938427e-06	0.453131535091742
376	3.6914350529915736e-06	0.45349726237336074
377	2.93058275709158e-06	0.45301450997301385
378	2.9692268417329776e-06	0.4530415304069315
379	3.7550387595692787e-06	0.45352827878694235
380	3.9735813381951405e-06	0.4536462553294
381	4.086967566966809e-06	0.4537035310379158
382	4.078419912941342e-06	0.4536991544887601
383	3.306777079046813e-06	0.4532626412816667
384	3.7563900425397906e-06	0.45352751764795873
385	3.895680607698673e-06	0.45360191898360547
386	5.067696957220164e-06	0.4541522224687467
387	4.744324902781493e-06	0.4540133146042401
388	5.480128256818432e-06	0.45431168108581044
389	5.624430076471748e-06	0.4543638191061869
390	9.892759066494308e-06	0.4555711758189189
391	1.1967110119906204e-05	0.45598238115480766
392	1.0737465892206533e-05	0.45574395436819565
393	9.450028979413242e-06	0.4554648066459612
394	9.964877951033918e-06	0.45557859692400904
395	9.943322789432895e-06	0.45557250781214026
396	1.2150478295128342e-05	0.4560074987412664
397	1.1378095006921945e-05	0.4558636434733664
398	1.0595404595129443e-05	0.45570665855799936
399	1.2017601479588733e-05	0.4559806685920946
400	1.3045070260134241e-05	0.45615953625324007
401	1.2631890966950418e-05	0.45608875032776547
402	2.2187572655930382e-05	0.4573431073727347
403	3.401434664466451e-05	0.45831355957682196
404	4.3525484149546857e-05	0.45888289153655315
405	2.4964656968948152e-05	0.4575971375085105
406	2.1100817123900604e-05	0.4572169485862034
407	2.083849223848426e-05	0.4571887864438102
408	2.0505315856352206e-05	0.45714996835564675
409	1.1420085433402026e-05	0.45584118987335026
410	1.0641771811092371e-05	0.4556830632495078
411	1.1903337126529952e-05	0.4559281500022263
412	8.815477740591366e-06	0.455273951045824
413	8.632805322536018e-06	0.4552286632762999
414	9.271184804819944e-06	0.45538184249674896
415	1.0292637675664065e-05	0.45560904248335293
416	1.035574220708074e-05	0.4556223624155659
417	1.3162527307530646e-05	0.45614792888374023
418	1.549411742224802e-05	0.4565073767687443
419	1.67829141469375e-05	0.4566851027214144
420	1.5417278262170926e-05	0.4564963402534821
421	1.2411669339453148e-05	0.45601111415143847
422	1.5192537703529772e-05	0.45645752216531865
423	1.582775233758101e-05	0.4565484782738586
424	1.4430203060892283e-05	0.45634220960930355
425	1.610683939369285e-05	0.4565812072501533
426	1.6559118658805334e-05	0.4566428595078247
427	1.552208969628717e-05	0.45649900423992473
428	1.805358749904222e-05	0.45682971912829795
429	1.7848931053377363e-05	0.45680422097234746
430	1.957657503292296e-05	0.45701125077588606
431	1.9958268653523877e-05	0.45705463569795113
432	2.0792152228353367e-05	0.4571467335149665
433	1.702474972269255e-05	0.45669385581972577
434	1.4369354989768367e-05	0.4563146183211481
435	1.43068153254751e-05	0.4563037720906319
436	1.6494474829479506e-05	0.45661621964339877
437	1.819552589367032e-05	0.456835427670675
438	2.2872650875055215e-05	0.4573503381930789
439	2.6925588918435256e-05	0.457721012878091
440	2.9743004861413077e-05	0.4579485934341868
441	3.122053197276558e-05	0.4580564848851118
442	2.673923958136742e-05	0.457698368993329
443	2.8791521151547995e-05	0.45786734184768774
444	2.415733072778195e-05	0.45746507989485624
445	2.099098913480116e-05	0.4571450209522534
446	2.165635979898003e-05	0.4572154263082362
447	2.5439486485647903e-05	0.4575792507423959
448	2.6711077465909154e-05	0.45769037703400123
449	2.5456509966058746e-05	0.45758077302036315
450	2.7791990967136158e-05	0.45778095257304935
451	2.762126235921687e-05	0.4577668715018528
452	3.626437609136932e-05	0.45838986375992763
453	3.957583379333041e-05	0.45859270729905643
454	3.545390166885875e-05	0.458334300614125
455	3.594107229480543e-05	0.4583658878819443
456	3.759484466476725e-05	0.4584701639226972
457	3.84108042193498e-05	0.45852001852612284
458	4.2238633950402425e-05	0.4587401779771285
459	4.7133749709990416e-05	0.458994778967142
460	5.070350659414061e-05	0.4591654643842138
461	5.115571427067124e-05	0.45918639570626274
462	4.74364850479841e-05	0.4590077183298632
463	3.911697735668879e-05	0.45855388921089296
464	2.7375087231870417e-05	0.4577227254408041
465	4.116253437355853e-05	0.45866330293978513
466	3.936833295490405e-05	0.45855845604479456
467	3.5611985180537534e-05	0.4583236446683546
468	3.259270776156912e-05	0.4581179468580373
469	2.2248369007678737e-05	0.4572418758879162
470	2.2059068861874516e-05	0.457221515420105
471	2.477579995046167e-05	0.4574839180847003
472	3.6918266590811615e-05	0.4583970945802718
473	3.4501834740993166e-05	0.45824029994965065
474	3.332991269180756e-05	0.4581584775089139
475	3.324484505456287e-05	0.458152578681791
476	3.2871906780056435e-05	0.45812555824787327
477	3.45035426927517e-05	0.45823744567846214
478	3.520873892509177e-05	0.45828425572595344
479	3.2365880392717935e-05	0.4580897847156442
480	3.1777867254747696e-05	0.4580475415020545
481	2.5938538323369884e-05	0.45758229529833033
482	2.807739684523437e-05	0.4577623046679512
483	2.1258337922277233e-05	0.4571297981725814
484	2.174963586992812e-05	0.45718041391499065
485	2.2448447718047846e-05	0.45725196097944887
486	2.0109049323266185e-05	0.4570034491013042
487	1.4878080426029057e-05	0.4563286993923447
488	1.1384441323499148e-05	0.4557380555410728
489	9.885627159386157e-06	0.45542941368322387
490	1.0778186457817576e-05	0.45561817615115613
491	1.0138977495504719e-05	0.4554845962595347
492	1.1166643530370068e-05	0.4556946706190077
493	1.1576838030916968e-05	0.455771735941097
494	1.1795544456758263e-05	0.45581283744621126
495	1.2779418924588516e-05	0.45598713827345516
496	1.4287781933782132e-05	0.4562327958804114
497	1.6460517123174714e-05	0.45654562400267007
498	1.6737840446208636e-05	0.45658291981286636
499	1.8990608244586587e-05	0.456863780097814
500	1.7134075445238885e-05	0.45663125213832484
501	1.7422172055871697e-05	0.45666854794852113
502	1.687679194956543e-05	0.45659547860609573
503	1.6699461929879466e-05	0.45657188329760423
504	1.746410779839641e-05	0.4566719730739473
505	1.6833726724532815e-05	0.45658977006371876
506	1.655492655013788e-05	0.45655247425352247
507	1.5136566676216496e-05	0.4563500112838854
508	1.73654413534553e-05	0.45665541830105405
509	1.7282928419052857e-05	0.4566447623552837
510	1.7603265999354407e-05	0.456685863860398
511	1.7253550156686584e-05	0.4566409566603657
512	1.594436883759988e-05	0.45646380156193334
513	1.645019663730132e-05	0.456532494355203
514	2.0460288595184623e-05	0.45702190672165643
515	2.655809833093431e-05	0.45760646146105954
516	3.207518051826501e-05	0.4580342215698415
517	3.753141886887363e-05	0.4583961431565423
518	4.3433483847037654e-05	0.45873427915000564
519	4.549549295075177e-05	0.45884217060093063
520	4.130883771989773e-05	0.4586161123228021
521	4.053509958471462e-05	0.4585719662617534
522	4.138293248368006e-05	0.45862029858721187
523	3.412628697705243e-05	0.45817122658688914
524	4.64282288273058e-05	0.45888898064842193
525	5.436058891149943e-05	0.4592611776114013
526	4.642071066085443e-05	0.4588886000789301
527	4.593449850749621e-05	0.4588638630619632
528	4.684351070273884e-05	0.4589099119704709
529	4.74768829398057e-05	0.45894149923829014
530	4.5007516277408646e-05	0.4588151501670129
531	4.717247224024721e-05	0.4589255153196346
532	6.300006129708792e-05	0.45961035012012674
533	6.816702447121761e-05	0.45979816116432953
534	6.58994586053006e-05	0.45971709986257636
535	5.860139037377861e-05	0.45943700071661236
536	6.292671659558833e-05	0.45960673470995467
537	7.11701326280765e-05	0.45990167606609883
538	7.602201130115712e-05	0.46005885126621177
539	7.713288889481385e-05	0.46009386365945726
540	7.619007638387922e-05	0.460064179239097
541	7.626221177331424e-05	0.4600664626560478
542	8.401028967400946e-05	0.4602997517545205
543	8.586127234503466e-05	0.46035265091388056
544	8.779195319604393e-05	0.460406691781716
545	8.846764000419335e-05	0.46042533968681415
546	9.217903565112444e-05	0.4605254294631573
547	9.249207397160816e-05	0.4605320894292637
548	9.336188613074932e-05	0.4605549235987717
549	9.649749374803197e-05	0.46063560433103307
550	9.6572633410068e-05	0.46063750717849206
551	0.00010375897129890855	0.46081333028370314
552	0.00010140365231878623	0.4607570059989169
553	0.00010667662817546159	0.46088145222273513
554	0.00010667662817546159	0.46088145222273513
555	9.643742204307257e-05	0.46063408205306583
556	9.829467820919249e-05	0.4606799406768276
557	8.725387995533299e-05	0.46038614102915887
558	8.407301557565605e-05	0.4602959460596025
559	8.614067821442249e-05	0.46035493433083136
560	7.650712068899575e-05	0.4600645598085888
561	6.855572643053405e-05	0.45980044458128033
562	6.324820711867025e-05	0.4596074958489383
563	5.9966868479977836e-05	0.45948038563867744
564	5.5150603074528676e-05	0.4592813477944666
565	5.365704195950858e-05	0.459216270411369
566	4.9706762296318924e-05	0.4590354999027645
567	5.791281530933871e-05	0.4593974214894653
568	5.652025446055552e-05	0.45933957492671185
569	5.053105362270626e-05	0.45907431799092796
570	5.1958814166528066e-05	0.4591401565130092
571	5.744199158716487e-05	0.4593780124453835
572	6.241821840663215e-05	0.45957514744213535
573	8.284208796986227e-05	0.4602538931307587
574	8.45620767975959e-05	0.46030374773418437
575	9.197205295361925e-05	0.4605073524122968
576	8.512105483433496e-05	0.46031897051385634
577	7.818606607344915e-05	0.4601130824187931
578	7.697626964823349e-05	0.460075406039105
579	7.655367594669712e-05	0.4600605638289249
580	9.172866670110703e-05	0.4604970770360182
581	9.958627921174631e-05	0.4606949731717537
582	0.00010638595819111279	0.46085709577526
583	0.00010177431294511467	0.4607482529006055
584	0.00010377422624349863	0.46079601437182627
585	0.00011099705210333955	0.46096156210075884
586	0.00010437088502373222	0.46081009544302287
587	9.990387113686819e-05	0.46070277484633554
588	8.847489878466751e-05	0.4604038375105275
589	9.050230884465548e-05	0.46045902008683837
590	9.159669500466213e-05	0.4604883239377069
591	9.053057793208328e-05	0.46045978122582193
592	9.195469477944705e-05	0.46049783817500184
593	7.650982495591023e-05	0.4600493370289168
594	7.553905275984517e-05	0.4600185109000811
595	6.940282079986807e-05	0.4598145256524769
596	6.364833597453157e-05	0.4596055930014793
597	7.177011238319312e-05	0.45989368410677106
598	7.321367844338843e-05	0.45994163586273773
599	7.120476500135814e-05	0.4598746556321811
600	6.606103588827798e-05	0.45969464626256024
601	6.616604773324229e-05	0.4596984519574782
602	6.620809641168098e-05	0.4596999742354454
603	6.854924735711519e-05	0.45978331895414937
604	8.354495001967874e-05	0.46025788911042265
605	0.00010362905336829219	0.4607838361480887
606	0.00010729991025281208	0.46086870314475986
607	0.00010570168688760047	0.4608317879040554
608	0.00012918922708923824	0.46132728938237755
609	0.00012757781158644462	0.4612960826840501
610	0.00013846366691575335	0.46150006793165427
611	0.00014194305804476223	0.46156000762661265
612	0.000131823336843983	0.4613754314230901
613	0.00013363435673071107	0.46140873125362253
614	0.00014722403332318018	0.46165077345040667
615	0.0001374247889466968	0.46147780461638405
616	0.0001306923310320394	0.4613525972535822
617	0.0001278836274416913	0.46129855638574674
618	0.0001278836274416913	0.46129855638574674
619	0.00013071231520245924	0.461352977823074
620	0.00013473266533398467	0.4614277597282125
621	0.0001319228266509581	0.46137524113834427
622	0.00013309697942265263	0.4613973141688686
623	0.00013969025003369488	0.46151795469776885
624	0.00014930285847574066	0.4616838829961932
625	0.00014200145195234423	0.4615582950638995
626	0.0001400479845326701	0.4615236632401458
627	0.00014536589876059568	0.46161690276563655
628	0.000151510273265417	0.46172003709791404
629	0.00015826866028928647	0.46182907025731446
630	0.0001650043215147427	0.46193410743705093
631	0.00016657916730330977	0.4619580833150343
632	8.725243318397664e-05	0.46035074806642157
633	8.861328800486991e-05	0.46038842444610967
634	9.934298564086947e-05	0.46066700131410643
635	0.0001096916331559963	0.46091056578885775
636	0.00010423910331714492	0.4607844070023264
637	0.00010097930152818858	0.4607063902565076
638	0.00010396921863002232	0.4607773664667281
639	0.00011314185608710853	0.46098496712450443
640	0.00011193152197675106	0.4609577564058408
641	0.00010950951030490877	0.4609031446837677
642	0.00011831932816323085	0.46109361971441304
643	0.00012272372309461073	0.4611841952534612
644	0.00013285386843966786	0.46138075939597534
645	0.0001379548744626254	0.46147476006044963
646	0.000142978855370293	0.46156419389102243
647	0.00012444665684164554	0.46121749508399357
648	7.915935775579612e-05	0.46010775444590796
649	7.869376362800261e-05	0.4600921510967442
650	8.022984388993115e-05	0.46013896114423547
651	8.022984388993115e-05	0.46013896114423547
652	8.990374147754879e-05	0.46041563516477324
653	8.953954831458038e-05	0.4604057403579865
654	9.183166513945586e-05	0.46046739261565794
655	9.283913624575438e-05	0.46049403248008386
656	9.381320006680993e-05	0.46051953063603435
657	9.495934196483588e-05	0.4605492150563947
658	9.695928405514119e-05	0.46060021136829576
659	9.586488429971168e-05	0.4605724297953944
660	9.478393081649866e-05	0.4605427453750341
661	9.328883481248611e-05	0.46050259529364934
662	8.899906519695686e-05	0.46038709245288834
663	7.832961334574304e-05	0.46007635746283454
664	6.608781564237468e-05	0.4596657229811835
665	6.504670985273821e-05	0.4596276660320036
666	6.788321606028064e-05	0.45973003922529754
667	6.447049073859375e-05	0.45960635414046286
668	6.447049073859375e-05	0.45960635414046286
669	5.8239771149170246e-05	0.45936297995045744
670	5.7998286757809185e-05	0.4593530851436707
671	5.33460776818081e-05	0.45915442786895166
672	5.486483884685832e-05	0.4592210275300165
673	5.5688531180542815e-05	0.4592564204927538
674	5.6605401223534375e-05	0.45929523858091725
675	5.7674709339922314e-05	0.45933976521145775
676	5.877251603898908e-05	0.45938467241149
677	5.85008965813254e-05	0.4593736358962278
678	6.094999737199423e-05	0.45947144225562014
679	6.0485327363387755e-05	0.4594531749200138
680	5.7896406549045936e-05	0.4593488988792609
681	5.117478944055649e-05	0.45905471866210035
682	4.8517430371942094e-05	0.45892875016031487
683	5.1161691026453744e-05	0.45905281581464136
684	4.981257908905823e-05	0.4589896412790027
685	5.4503771377228046e-05	0.45920276019441014
686	5.609850639032016e-05	0.45927126270293395
687	5.5048156588333106e-05	0.45922635550290164
688	5.900559325735251e-05	0.4593915226623424
689	6.277706775791614e-05	0.4595388030556686
690	6.168717593825945e-05	0.4594969404115707
691	6.232575049456109e-05	0.459520916289554
692	5.60658954481668e-05	0.45926859871649134
693	5.1016917195019784e-05	0.4590448238553136
694	5.288728943270863e-05	0.45913007142147655
695	4.983979812762796e-05	0.4589896412790027
696	4.198453212982148e-05	0.4585862376176959
697	3.4602545982067444e-05	0.45813564333940593
698	3.439867049173907e-05	0.4581219428377012
699	3.417909299905967e-05	0.458107100627521
700	3.564509514261968e-05	0.45820452641742154
701	3.707354086113045e-05	0.4582958630954533
702	3.597954059916598e-05	0.4582262188784541
703	3.630042319359831e-05	0.45824619877677353
704	3.689336144795698e-05	0.45828387515646163
705	3.514158305216368e-05	0.4581708460173973
706	3.437170171965656e-05	0.4581194691360045
707	3.5055238816037335e-05	0.45816513747502036
708	3.3606808074073573e-05	0.45806733111562803
709	3.3606808074073573e-05	0.45806733111562803
710	3.217291929922473e-05	0.45796648020030134
711	3.7521289741934366e-05	0.4583225029598792
712	3.8672297072152276e-05	0.458392908315862
713	3.719150024592232e-05	0.45830195220732206
714	3.675004624076964e-05	0.4582741706344208
715	3.675004624076964e-05	0.4582741706344208
716	3.633141016368479e-05	0.45824753076999486
717	3.633141016368479e-05	0.45824753076999486
718	3.7185419063992306e-05	0.45830157163783025
719	3.90081718890138e-05	0.4584130784989274
720	3.503923018990432e-05	0.45816342491230727
721	4.2041893309770874e-05	0.45858814046515484
722	4.428291198481173e-05	0.4587099227025305
723	4.309261740017557e-05	0.4586459870279083
724	4.3535376404777575e-05	0.4586699629058916
725	4.502802625658777e-05	0.4587491213601858
726	4.551171232660132e-05	0.45877423894664454
727	4.551171232660132e-05	0.45877423894664454
728	4.703048599839098e-05	0.45885149455347973
729	4.7966236212024666e-05	0.45889792403147917
730	4.686497151098322e-05	0.45884255117042244
731	4.6165661668055323e-05	0.45880715820768514
732	4.8481185980942376e-05	0.4589224707637002
733	4.908692961047602e-05	0.4589517746145687
734	5.037674711151008e-05	0.45901304630274836
735	5.392897526424981e-05	0.4591744077672711
736	5.200007344896105e-05	0.45908744763839504
737	5.4077639635147065e-05	0.45918030659439396
738	5.338795589381156e-05	0.45914986103505007
739	5.252069208999612e-05	0.4591110429468866
740	5.252069208999612e-05	0.4591110429468866
741	5.252069208999612e-05	0.4591110429468866
742	6.0656889743295374e-05	0.4594535554895056
743	9.51099228225891e-05	0.4605404619580833
744	9.866294695194722e-05	0.46063027635814785
745	0.00010048609824040397	0.46067518355818016
746	0.00010414759483306535	0.46076309511078567
747	0.00010009720231589504	0.46066566932088515
748	0.00010565695836055012	0.46079848807352297
749	0.00010748547871738995	0.46084073128711267
750	0.00011289064911197051	0.46096175238550474
751	0.00011549277277593645	0.46101807667029093
752	0.00011818770887129325	0.4610751620940608
753	0.00011818770887129325	0.4610751620940608
754	0.00011818770887129325	0.4610751620940608
755	0.00011694075559738436	0.4610489027991267
756	0.00012623734014407395	0.4612380458365507
757	0.00012851767042485897	0.4612825724670912
758	0.0001425366405396099	0.4615409791520227
759	0.00014503931487160347	0.46158398350459595
760	0.00014218073058524155	0.4615341289011703
761	0.0001591995286618138	0.4618168920335769
762	0.0001655440513574445	0.4619143178234774
763	0.00016866446807578712	0.46196150844046047
764	0.00017127265107756289	0.462000326528624
765	0.00017329269073445915	0.46203001094898427
766	0.0001817351893100241	0.46215065147788453
767	0.00017697471759184284	0.46208329067783616
768	0.00018528025026820927	0.4621997449423266
769	0.00019263812605388382	0.4622983124407025
770	0.00016712309648506704	0.46193715199298535
771	0.00015283291180876157	0.46171185485384036
772	0.00014917291638704788	0.4616509637351526
773	0.00013858728800840163	0.4614660069621383
774	0.00013808175629331947	0.4614568732943351
775	0.00014116267176930125	0.4615120558706459
776	0.000139232578030017	0.46147704347740043
777	0.00014261915539616542	0.46153717345710465
778	0.00014145308581880108	0.4615166227045475
779	0.0001701165631655032	0.46197920492182915
780	0.0001308348571405751	0.4613183459993203
781	0.00013248326354243635	0.4613495526976478
782	0.00012793678566609508	0.4612608800060587
783	0.00013139368234791186	0.4613267185281399
784	0.00013061340109586834	0.4613118763179597
785	0.00014018636730586703	0.4614884605621544
786	0.0001441843803108134	0.4615588659181372
787	0.0001476836680767934	0.46161899589784144
788	0.00013848820011070438	0.4614568732943351
789	0.00019743250470800736	0.46234740590514456
790	0.000202103578011079	0.46240715531535703
791	0.0002033706535341378	0.46242313923401257
792	0.00021352571352282134	0.4625479660273226
793	0.00021339905277508502	0.4625464437493554
794	0.00022066711169739354	0.46263245245450196
795	0.00022588565796496885	0.4626925824342062
796	0.00021703667441575492	0.4625898286714205
797	0.00020345298399899005	0.46242313923401257
798	0.0002053682714907088	0.4624471151119959
799	0.0001993754560847256	0.4623713817831279
800	0.0001921943338650916	0.4622777616881454
801	0.00017735414665298195	0.46207339587104934
802	0.00019025260202221894	0.46225188296270303
803	0.00018447841194335594	0.46217291479315475
804	0.00018002970429551317	0.46211088196599154
805	0.00017962542241827307	0.46210517342361457
806	0.0001892523019386153	0.4622374213220147
807	0.00018711463551041225	0.46220849804063796
808	0.00017744548239085283	0.4620726347320658
809	0.0001706518343705121	0.46197216438623084
810	0.00015928309928715678	0.46179748298949513
811	0.00017854928765016282	0.4620863352337705
812	0.00018559177382191118	0.46218414159316284
813	0.00018906425670319328	0.4622313322101459
814	0.00018592518192197207	0.46218870842706444
815	0.00017387832775986068	0.46201859386423033
816	0.00017745396208575137	0.46206920960663955
817	0.00017745396208575137	0.46206920960663955
818	0.0001708651267810679	0.4619733060947062
819	0.00016872849914236127	0.46194095768790333
820	0.00017340779989798413	0.46201022133541075
821	0.00017655952587388756	0.4620558896744266
822	0.0001779686190300064	0.46207605985749195
823	0.0001798998053141368	0.4621034608609015
824	0.00017669201058785323	0.4620577925218856
825	0.0001569033560004749	0.46175752319285623
826	0.00015657183356292064	0.4617521952199711
827	0.00017002761227333197	0.4619603667319851
828	0.00016469615631354732	0.4618793054302319
829	0.00016282074445244553	0.4618503821488552
830	0.00014238950554754145	0.46151319757912135
831	0.0001430616295215932	0.4615249952333671
832	0.00014644508811869844	0.46158360293510414
833	0.0001467118743674655	0.46158816976900574
834	0.0001447660210454804	0.46155467965372743
835	0.0001476940110554827	0.4616049148266449
836	0.00014994921053175663	0.4616429717758248
837	0.00015175369855311685	0.4616730367656769
838	0.00016950727999721641	0.4619516136336737
839	0.00017220375247639386	0.4619915734303126
840	0.00017316351334550068	0.46200565450150916
841	0.00017316351334550068	0.46200565450150916
842	0.00017168704818000375	0.4619839620404766
843	0.00017212615370265955	0.4619904317218372
844	0.0001755717975792663	0.46204066689475465
845	0.00018378300971222454	0.4621567405897533
846	0.00017446321387081025	0.4620241121218614
847	0.00017797944915149872	0.4620747278642707
848	0.00017945291818413116	0.46209565918631956
849	0.00017945291818413116	0.46209565918631956
850	0.0001753821508076374	0.4620374320540744
851	0.0001950873702385415	0.46230782667799747
852	0.0001950873702385415	0.46230782667799747
853	0.00020171527962781295	0.4623926936746686
854	0.0002161686647549306	0.46257003905784694
855	0.00021113123781370843	0.4625095285086509
856	0.0002337181885744405	0.46277097974951675
857	0.00024270032884477941	0.46286840553941727
858	0.00025300622030687995	0.4629761067055964
859	0.0002637600533312034	0.4630841884412673
860	0.00026749103330194135	0.46312072311248
861	0.0002680784486445015	0.46312643165485695
862	0.00028004289694082043	0.4632402219329048
863	0.00026751059469392376	0.4631209133972259
864	0.0002785966318859067	0.463226711715946
865	0.0002896160656849288	0.46332756263127267
866	0.0002896160656849288	0.46332756263127267
867	0.00029266543314410875	0.4633549636346822
868	0.0002933471422705207	0.463361052746551
869	0.0002979877288622799	0.46340215425166525
870	0.0002894475325531302	0.4633260403533055
871	0.0002900055448582476	0.4633306071872071
872	0.0002972295150882615	0.4633945428618293
873	0.0003037731347519725	0.46345162828559916
874	0.0003562294158207701	0.46387025472657795
875	0.00036929758716693696	0.46396539709952767
876	0.00042012923554254027	0.46430943192011387
877	0.0004234236214037829	0.4643303632421628
878	0.00043191849922700587	0.4643836429710147
879	0.0004177483695802814	0.46429420914044195
880	0.00040017537714767535	0.46417927715391866
881	0.00040057475908849866	0.46418194114036126
882	0.0004059844261422168	0.46421733410309857
883	0.0004272373934425316	0.46435395855065437
884	0.00040049067473003664	0.4641800382929023
885	0.0004192060292748756	0.4643022010997697
886	0.0004230337743001875	0.46432655754724483
887	0.00042841100460996244	0.46436042823201495
888	0.00041760092061709266	0.46429192572349115
889	0.0004256842540750998	0.464343302604884
890	0.00043675129697342077	0.4644121856828996
891	0.0004358240298473779	0.46440647714052263
892	0.0004391086229335574	0.46442664732358796
893	0.00045286334354460093	0.4645096114728001
894	0.00043127634949412805	0.4643783149981295
895	0.0004438589481817975	0.4644555706049647
896	0.0004366894219123302	0.4644118051134078
897	0.00047365004572401333	0.4646306325711922
898	0.0004606052931961726	0.464555279811816
899	0.00042908001959557124	0.46436461449642474
900	0.0004421658660750448	0.4644452952286861
901	0.0004395441605531263	0.46442931131003057
902	0.0004424163120993875	0.4644468175066533
903	0.0004424163120993875	0.4644468175066533
904	0.0004254524117171389	0.464341399757425
905	0.0004159706342693003	0.4642801280692454
906	0.0004035626207426068	0.4641986861980004
907	0.00039785331527926286	0.4641606292488205
908	0.0003860533957596141	0.46408032908605096
909	0.00036773341129196806	0.4639505548893475
910	0.00037314467653658034	0.463989372977511
911	0.00035265310531390893	0.46383904802825043
912	0.0003418249638380051	0.46375608387903827
913	0.00029981860335982145	0.46341090734997664
914	0.00030069029390265346	0.46341851873981266
915	0.00030353970782550206	0.4634432557567796
916	0.00028807035315995747	0.463306250739732
917	0.000282091958708164	0.4632514487329129
918	0.00027430148150865897	0.4631783793904875
919	0.0002750231820299283	0.4631852296413399
920	0.00028332778761613534	0.46326286581766685
921	0.0002837408566303094	0.4632666715125849
922	0.00028221531392947545	0.4632525904413883
923	0.00027744172362135415	0.46320806381084784
924	0.00027744172362135415	0.46320806381084784
925	0.00028254450833326895	0.4632556349973227
926	0.0002907653394369864	0.4633306071872071
927	0.00033682301711050614	0.4637166949366371
928	0.00032914071704590123	0.46365580381794924
929	0.00032227399039684915	0.4636002406721466
930	0.000327907939989453	0.4636459090111625
931	0.000335273262628547	0.46370451671289953
932	0.0003145385405421204	0.4635363049975244
933	0.0003239849824202683	0.4636137508891055
934	0.0003094629651172591	0.46349311036020524
935	0.00030018076271781625	0.46341319076692744
936	0.0003059399967003968	0.4634630453703531
937	0.0003059399967003968	0.4634630453703531
938	0.00029023609635689797	0.4633245180753383
939	0.0002844642812504638	0.46327199948547004
940	0.0002719281428104568	0.4631544035125042
941	0.00025199361184534354	0.46295650737676874
942	0.00025254892296774976	0.4629622159191457
943	0.0002516979148406957	0.4629534628208344
944	0.0002738009474585751	0.4631722902786187
945	0.0002958594637415953	0.4633747532482558
946	0.0003011037141562746	0.4634208021567634
947	0.0003043537093102011	0.46344896429915655
948	0.0003050607166311007	0.46345505341102533
949	0.0003050607166311007	0.46345505341102533
950	0.0002978429842530969	0.4633922594448785
951	0.00030232960084856567	0.4634314581025338
952	0.00032932747718067656	0.46365599410269515
953	0.0003419514956592363	0.46375532274005465
954	0.0003419514956592363	0.46375532274005465
955	0.0003337748174905597	0.46369138706543245
956	0.0003394496910861075	0.46373591369597295
957	0.0003171406326867033	0.46355666546533564
958	0.0003124937200353736	0.46351784737717217
959	0.00028777346937618046	0.46330092276684676
960	0.00031868750623833994	0.463567321411106
961	0.0003153858558619937	0.4635399204076965
962	0.0003621696349296104	0.4639045059808399
963	0.0003747883301667166	0.463995081519888
964	0.00036656196940494385	0.46393609324865914
965	0.0003805723211447764	0.46403542188601865
966	0.0003805723211447764	0.46403542188601865
967	0.0003824260661536082	0.4640483612487398
968	0.00039570147034205717	0.464138936787788
969	0.0003899303362804526	0.4640997381301327
970	0.00038063129797947793	0.46403542188601865
971	0.0004952891254863595	0.46474023658483027
972	0.00046686332578535657	0.4645803973982747
973	0.00044674040154089287	0.46446165971683345
974	0.00043334797535416044	0.4643798372760967
975	0.00042350557390248165	0.46431818501842526
976	0.0004117009201951263	0.4642424516895573
977	0.0004293762247321696	0.464354719689638
978	0.0004487714095910846	0.46447307680158745
979	0.0004220749246601285	0.4643075290726549
980	0.00039110735945295744	0.4641033535403048
981	0.0003751280711768698	0.4639922272486995
982	0.00036027709374443533	0.4638849066520122
983	0.00036616075385284373	0.46392791100458547
984	0.0003378848578908892	0.4637146018044322
985	0.00034446497800010023	0.4637655981163332
986	0.000329848851519088	0.4636510466993018
987	0.00034116007665469417	0.46374009996038273
988	0.00034298148579304453	0.4637541810315793
989	0.00033214009548448466	0.46366931403490813
990	0.00033214009548448466	0.46366931403490813
991	0.00030505144886580377	0.46344496831949267
992	0.00030505144886580377	0.46344496831949267
993	0.0002952947909588487	0.4633597207533297
994	0.00028649746163664	0.4632805622990355
995	0.0002850414981576121	0.46326724236682254
996	0.00027818942870660947	0.46320368726169214
997	0.00027859534850060145	0.4632074929566101
998	0.0002703839235790621	0.46312947621079137
999	0.0002741606016011622	0.46316563031251223

==> data/stats-mannwhitneyu-varghadelaneya-cppcheck-vulnerability-ue.dat <==
rank	pvalue	effect_val
1	1.6461916777575014e-37	0.4417026526835287
2	7.682639714392743e-36	0.4385930193660397
3	4.331945727045352e-43	0.42660527065911974
4	1.8595814208892646e-43	0.42347071003991793
5	2.723927496887514e-44	0.4160638763057815
6	1.439636692986133e-42	0.41358789119213774
7	2.2431783651511963e-36	0.41762896834080454
8	8.089317536537442e-33	0.4200682284984897
9	2.5761227218618353e-33	0.4164581462992852
10	1.882666020701609e-33	0.4154214750036249
11	1.380558271673828e-39	0.40454556006699544
12	4.59997448731633e-42	0.39979015398222206
13	4.0808334257461545e-42	0.3987801225509877
14	3.0425450445035826e-41	0.3987165674458573
15	2.884899572448316e-40	0.3987186605780622
16	5.852095748365155e-43	0.39374290475753726
17	2.4059122423234463e-43	0.39157384893902936
18	2.224711919017312e-45	0.3881717479670929
19	1.7080526912839828e-49	0.38193478485074633
20	1.214564392278997e-55	0.3727312825458272
21	6.831357658078336e-58	0.3692464077094245
22	6.597440295055375e-59	0.3674122530436996
23	5.4992329576108045e-59	0.36699648087390935
24	5.868023196170106e-60	0.3651343543505372
25	1.8499255245614915e-61	0.3627632161318841
26	3.0761705432070945e-61	0.36288195381332533
27	1.4843685530565217e-62	0.36060348426592526
28	2.243508309882284e-54	0.3668604272805912
29	3.044811728752799e-56	0.3640263262751647
30	1.7187730601024866e-57	0.36202529188728594
31	1.1422281558288857e-57	0.361177383059558
32	5.24372191700509e-57	0.3613551090122281
33	2.104797001604808e-56	0.3615895398191762
34	2.662672977691825e-53	0.36487975336052375
35	5.051923875167889e-53	0.3649516809944737
36	1.3916980164407944e-53	0.36385944655301083
37	6.34466668483675e-53	0.3641281286142209
38	2.5593180850025243e-53	0.363170235203363
39	5.066166320684857e-53	0.36304788211174965
40	6.753999754264059e-53	0.36288671093197283
41	3.1473002545678335e-54	0.36072450536431727
42	1.0065233312728648e-54	0.35974415835344326
43	4.76244820108512e-52	0.36266008179960657
44	6.343115406360576e-52	0.3623381200095447
45	1.5669685941207688e-54	0.3582287306371
46	3.069614773810488e-63	0.3454444499838448
47	1.600686528970863e-62	0.34624174306916355
48	9.003370021510905e-62	0.34677111523225584
49	1.1757734029615922e-59	0.34916775160685953
50	1.30752776208534e-62	0.3448509518613844
51	9.486198904678788e-64	0.3432761553043205
52	1.586526349933275e-65	0.3407876113974474
53	3.1822715191333054e-65	0.3410648562722229
54	3.493592058749815e-64	0.34220066592049675
55	7.499819073012854e-62	0.34469986577314027
56	1.0841018548489135e-62	0.3434508367010562
57	1.731047434325044e-62	0.3434782377044657
58	6.147902259897131e-63	0.3428525814599483
59	1.868061018178544e-63	0.34188726694400035
60	7.079680619665957e-63	0.34240408031386327
61	8.503004060058896e-63	0.3423943757918224
62	2.99838142968177e-62	0.3429922504634385
63	3.737399239032348e-63	0.3416218197234706
64	1.1695675064770596e-62	0.3421534753035137
65	1.7601968215370063e-64	0.3395642707660598
66	6.3526332796555375e-65	0.33893290597916537
67	1.5314749811126394e-64	0.339334787362505
68	7.316468776450639e-64	0.3400788007189719
69	2.6956603328248592e-64	0.33939282421000433
70	5.670601257949816e-65	0.3383548209211228
71	5.046852045212735e-66	0.3367619473131984
72	1.9121080024438763e-67	0.3347955447490734
73	2.2471470867914505e-67	0.33475881979311484
74	8.344243109018436e-66	0.33650601432996363
75	4.905930442303248e-69	0.3321207120759647
76	3.5719239581244017e-69	0.33184765346559897
77	1.2492649400467102e-71	0.3283437501546064
78	1.9362530352847454e-71	0.3283814265342945
79	8.173462935722407e-71	0.32905769852122113
80	1.3265936075403888e-70	0.3291273427382203
81	1.4571268328684758e-70	0.3291400918161956
82	7.243882713849607e-73	0.3259385509664372
83	7.052413728158727e-74	0.3244046656297417
84	2.015838009557173e-74	0.32366902480209436
85	1.9850321022654304e-74	0.3235875829308494
86	1.2953095813766938e-75	0.32204228050939987
87	7.165999703898627e-76	0.3217140393227233
88	1.2557897299244298e-75	0.3219895716347857
89	6.137189921029847e-76	0.3216147106853638
90	1.6847951479371105e-76	0.3208486242983726
91	5.566023052211637e-77	0.32018129569450315
92	5.198796831377369e-77	0.3198949171519245
93	4.14449894903549e-77	0.3197592441280982
94	2.3651693622382025e-76	0.32052742364729425
95	1.2013271297658988e-76	0.32008634360629934
96	1.0925539110170963e-71	0.3256632089391207
97	1.4465454913227503e-74	0.3219282999466061
98	5.337878486138374e-74	0.3225604258724841
99	4.917742980395367e-74	0.3224690891944524
100	6.821641545469381e-76	0.31999215265707914
101	2.7784932783828385e-76	0.3194713433075523
102	4.604691062563092e-76	0.3196753285551565
103	3.21845458310283e-76	0.31942434297531513
104	7.427332764161619e-76	0.31983516774171206
105	6.691413728803235e-77	0.3184131698356054
106	8.513954003783406e-77	0.31846397586276054
107	6.128621882767327e-77	0.3182759745338119
108	8.358565256550659e-78	0.31715595851944767
109	9.737848894040544e-78	0.31719078062794726
110	2.6435202508493708e-79	0.31522266550110917
111	8.054440643782257e-78	0.3167818587090093
112	3.125974905050373e-77	0.31736470088569935
113	3.750171909066013e-77	0.31744633304169023
114	3.6548029175431993e-78	0.3161672389797541
115	5.953479001338577e-78	0.31639443896635805
116	1.2120297812472295e-77	0.3167533159971244
117	3.596976729417203e-77	0.3172695585127496
118	1.2797851613117265e-76	0.3178980690284555
119	4.33399311752874e-77	0.3172845910076757
120	9.626674267473625e-77	0.317706071719843
121	1.715421241831511e-78	0.3155056189182617
122	2.0035770940348307e-78	0.3155455787149005
123	9.248000153121336e-79	0.3151003124094958
124	3.7313808357580335e-79	0.31461318345999323
125	9.623060062389246e-79	0.31508014222643044
126	1.3993479572766577e-78	0.315194693643462
127	3.916491489582685e-78	0.3156938105319562
128	6.017697968613594e-78	0.31586620851174113
129	8.75775395391465e-78	0.3160239545660918
130	1.051282001482883e-77	0.3160545904101816
131	1.2506495945872577e-77	0.316120048362771
132	1.497945429657726e-77	0.3161504939221149
133	2.3132886577097113e-77	0.3163031022883263
134	2.8218033443075567e-77	0.3164081394680628
135	2.5530135227841203e-76	0.3174634586688212
136	6.98502704256174e-77	0.316712404776756
137	3.1281345568746814e-77	0.31626181049846613
138	4.132255019220561e-77	0.3163969126680547
139	1.8840479707284434e-76	0.3171414968787593
140	7.439408435426967e-76	0.3178137728860221
141	1.4380590274528015e-75	0.31814258492693637
142	3.336158256860022e-75	0.3185583570967267
143	2.2305809631416876e-75	0.3183421936253849
144	1.4223954439570222e-75	0.318077126974347
145	1.8821388707620715e-75	0.31821546398461587
146	1.3561251521088771e-75	0.31801604557091323
147	4.435557200441509e-76	0.31735899234332243
148	2.5547686116779292e-76	0.31700582385493303
149	3.983843581813713e-76	0.3172315015635697
150	1.6465302309002006e-76	0.31672496356998536
151	1.1358595892543546e-75	0.31768894609271203
152	2.393693648036197e-75	0.3180552442285685
153	2.885300311306355e-75	0.3181557145744034
154	7.068352554416712e-75	0.31857110617470197
155	1.8987808485851075e-75	0.31784079331993986
156	4.0260732910786577e-75	0.3182230753744518
157	1.1008914188962212e-74	0.3187328482087165
158	2.4205390231280625e-75	0.31782804424196454
159	2.0536508564178279e-75	0.3177395618351213
160	1.5848862581792265e-75	0.31757839065534443
161	4.3000646811165214e-76	0.31687814279043447
162	6.873979867100992e-76	0.3170431196651293
163	3.4642096580960434e-75	0.3179026358623571
164	6.574976708029281e-75	0.31824857353040237
165	1.2549722117332462e-75	0.31733444561110136
166	5.1761658553736655e-76	0.31684807780058233
167	3.097063839593659e-76	0.3165514238817251
168	5.582164271049503e-76	0.3168672965599182
169	4.493370067849522e-77	0.31544567922330335
170	3.4031635552785056e-77	0.3152765160841987
171	3.138870647941291e-77	0.31519145880278165
172	5.744035162562383e-77	0.315503145216565
173	5.969584870220785e-77	0.3155236959691221
174	4.408047240777635e-77	0.3153619539351076
175	8.181416983727145e-77	0.3156711666471942
176	7.651376831122757e-77	0.31563539311496513
177	1.6381938242681358e-77	0.3147519010397539
178	1.755922562939269e-77	0.3147888162804584
179	3.7760559100181736e-77	0.315145409894274
180	4.149695517653354e-77	0.3151855599756588
181	1.39150134398653e-77	0.31456294828707576
182	3.9319387171009575e-77	0.3151062112366187
183	4.16822927104938e-77	0.3151172477518809
184	5.032550669545527e-77	0.3151878433926096
185	3.611075795099742e-77	0.31498081358907093
186	3.221601135822797e-77	0.31491992247038314
187	5.080694520590141e-77	0.3151433167620691
188	9.99839308106896e-77	0.3154660396911146
189	7.451726407547697e-76	0.3165057555427092
190	7.519635239399453e-75	0.3176695370486303
191	1.0170696976882817e-74	0.3178240482623007
192	2.2191959024889824e-74	0.3182388690083615
193	6.040202581926496e-74	0.3187568240866998
194	3.851666845070458e-74	0.31850203281194045
195	4.029883854231084e-74	0.31851744587635833
196	1.280050770458365e-74	0.3178560160996118
197	6.507131446251678e-75	0.3174701186349277
198	2.7307690954390055e-75	0.3169628195023597
199	4.3629041455057852e-75	0.3172166593533896
200	2.4308101400957215e-75	0.31689070158366384
201	3.4101797712657316e-75	0.3170286580244409
202	8.888400776382711e-75	0.31754851595023825
203	1.4940050175316248e-74	0.317795124980924
204	1.0300821735444487e-74	0.31758390891297555
205	9.403214431679622e-75	0.3175165481129272
206	1.1878808553267356e-74	0.31764365832318797
207	2.336210273201747e-74	0.31799435310988067
208	8.131016605278685e-74	0.3186493132052666
209	4.436125465807101e-74	0.3182744522558447
210	8.626499294237653e-73	0.31983535802645796
211	3.6510511425991455e-72	0.32058279650835103
212	1.3278596202946958e-72	0.3200147965418412
213	1.2554318942251276e-72	0.31995067058247306
214	5.185548542275712e-72	0.3206870725491039
215	1.4914720877304061e-71	0.3212583073562941
216	8.688724411580836e-72	0.32090951541706036
217	4.641019480844553e-72	0.3205531120879907
218	1.0859856550343588e-72	0.3197088186704348
219	1.18642601479664e-72	0.31975772185013096
220	1.4057569181814422e-72	0.3198357385959497
221	6.489201615816732e-72	0.32061400320667854
222	7.276257378153681e-71	0.32187254651605757
223	3.588575249222623e-70	0.3226959086115645
224	1.6745680442567394e-69	0.3234736023680556
225	1.8220078063088207e-69	0.32350043251722743
226	1.96633526505188e-69	0.32352973636809595
227	1.9138949211906798e-69	0.3235074730528257
228	6.482240350555225e-69	0.3241867895956868
229	1.3679066859952617e-68	0.3246056063214115
230	7.325680133768322e-69	0.3242427333109812
231	9.285498228842065e-69	0.3243709852297174
232	2.210782620665737e-68	0.32483908570463016
233	5.0521792575671315e-68	0.3252988136507232
234	1.0011797816060915e-67	0.3256713911831943
235	2.5580550775687593e-66	0.3274787156997474
236	5.838060725572169e-66	0.3279270265610865
237	3.9009040429793706e-66	0.32769221518464664
238	7.206900527682108e-66	0.3280309220323476
239	6.874881239900334e-66	0.3279784034424794
240	1.302403092186686e-66	0.32700452611296593
241	1.709204437784077e-66	0.32715599277070195
242	1.8050668411204206e-69	0.3231463126051085
243	7.724450769206791e-71	0.32134659947839145
244	5.1542505676388564e-71	0.3211192092070416
245	1.4227595987175593e-70	0.32169044401423175
246	3.196264863613955e-70	0.32213475889590704
247	2.6750529297941127e-70	0.32202192004158864
248	9.02272921545894e-71	0.3214031140479236
249	5.111783414394299e-71	0.3210836259595584
250	4.052663239934686e-71	0.3209287341763962
251	2.2758612960596787e-70	0.32179909660414036
252	2.2413088696240562e-70	0.321784634963452
253	2.8529620521262433e-70	0.3219151702991391
254	1.094551947104707e-69	0.32265956422509773
255	2.2032668708910567e-69	0.32303442517451963
256	4.2138431292681713e-69	0.32338131426629435
257	3.595766429844741e-69	0.32327970221198404
258	1.8614403487851654e-68	0.32419192728382606
259	1.0415766741446397e-67	0.3251654240438477
260	2.1175607782051594e-67	0.32557491681702333
261	4.89565833381451e-67	0.3260491064038048
262	1.4422561630760103e-66	0.3266762849262894
263	4.346977422503234e-67	0.3259642394071336
264	4.477253395411939e-67	0.3259760370613794
265	3.058324054398421e-66	0.3270770246011536
266	1.2478982707654118e-65	0.32789372673055417
267	3.2236556663287597e-66	0.32708691940794044
268	1.4829340815353854e-65	0.3279690794899303
269	5.009673144409482e-65	0.3286792221616271
270	5.627134563879203e-65	0.32874258698201164
271	1.0136239690090373e-64	0.32908452867039295
272	6.582777613733843e-65	0.3288198425888468
273	3.2468792876763235e-65	0.3283987424461713
274	2.462542778162194e-65	0.32823623927317314
275	3.668589552585044e-65	0.328465532391982
276	5.036144405761383e-65	0.3286520114429635
277	2.0482318125098968e-65	0.328123019849363
278	1.388532903933648e-65	0.32788992103563613
279	1.8388860737767306e-65	0.3280547076255851
280	1.8542256359781962e-65	0.32804956993744583
281	2.5058277815195257e-66	0.3268538205942136
282	3.1078800717726465e-66	0.32697446112311385
283	4.462413709034907e-66	0.3271856771910623
284	1.044363132154432e-65	0.3276684295914092
285	9.189080719895274e-66	0.3275934574015248
286	6.234415274521374e-66	0.3273615002962733
287	7.231050062120478e-66	0.3274482701404035
288	7.376402629972406e-66	0.3274501729878625
289	3.1352318969208765e-66	0.32695010467563873
290	5.679111836618311e-66	0.32729718405215935
291	9.407608603712684e-66	0.32758774885914776
292	8.810090176982359e-66	0.3275493113404761
293	2.2351081072910806e-65	0.32809542856120755
294	1.689154138054189e-65	0.32792131801870955
295	2.7736527083005483e-65	0.32820788684603414
296	3.605747813279299e-65	0.3283574506563111
297	4.428590956507827e-65	0.3284784717547032
298	8.698512616404692e-65	0.3288670332058299
299	8.865059634697794e-65	0.3288735028871904
300	1.3870401032046561e-64	0.3291379986839907
301	1.011848818413078e-63	0.3303124361356822
302	2.1234190127955587e-63	0.3307497104817591
303	2.3760036436207603e-63	0.3308075570445126
304	3.7331091011376252e-62	0.3324379167473791
305	4.807287142308295e-62	0.33259052511359044
306	8.340026505119166e-62	0.3329100132019557
307	5.188763533027502e-62	0.3326186872559836
308	2.838978380997655e-62	0.3322548628218238
309	1.398126832368972e-60	0.33455502483025645
310	6.081907168616321e-60	0.3354354723495333
311	1.8019258406674146e-59	0.33608814902796846
312	1.4071501093226999e-59	0.33593554066175707
313	1.365244333727125e-59	0.3359168927566589
314	1.4002219009130856e-59	0.33593249610582265
315	1.7831426216419352e-59	0.3360816793466078
316	4.482510109359453e-59	0.33665177244532263
317	1.0426112425181652e-58	0.3371674441067102
318	3.150067989440035e-58	0.3378520886224564
319	2.1838597982695785e-58	0.3376155646833034
320	2.5602243720834623e-58	0.3377107070562531
321	2.9297165277118017e-58	0.33779481291394065
322	1.5468635666768772e-58	0.337396737225519
323	1.5963305404839358e-58	0.3374123405746828
324	7.359067221496854e-59	0.3369309201675571
325	3.683424347203309e-59	0.33649783208588996
326	5.747431700220592e-59	0.3367695587030344
327	1.8238236989520612e-58	0.33747551511032137
328	1.8911158934818028e-58	0.33749416301541957
329	1.807540191821004e-58	0.3374660008730264
330	4.3366316830942506e-58	0.33801211809375786
331	2.5649240581691463e-58	0.3376802614969092
332	2.0259597564674164e-58	0.33753317138832895
333	2.4959688046261404e-58	0.3376477228053604
334	2.7855954666014987e-58	0.33771622531388423
335	3.327344966778597e-59	0.33638765721801417
336	7.135838130944316e-59	0.33686070509632027
337	2.1510196386361613e-58	0.3375472524595255
338	1.6562867647789824e-58	0.3373843687170356
339	1.1710865402947265e-58	0.33716858581518555
340	1.980968086483582e-58	0.3374920698832147
341	1.7791029586791898e-58	0.33742508965265805
342	1.5328312824046535e-58	0.33732081361190513
343	9.814301885353505e-59	0.33704337845238375
344	1.2255151592587356e-58	0.33717771948298875
345	1.6026323995866075e-58	0.3373371781000525
346	9.729704418793173e-59	0.3370228276998266
347	9.227328976776678e-59	0.336986102743868
348	5.396359345419833e-59	0.33664168735378996
349	2.954420856452157e-59	0.33626834868233524
350	8.163262099038267e-60	0.33545164655293475
351	1.0289947763111134e-59	0.3355943601123593
352	9.620457607672462e-60	0.33555287803775324
353	1.6830388232314724e-59	0.3358980545668149
354	1.702852363371255e-59	0.335905285387159
355	1.5231652265816053e-59	0.33583640230914347
356	1.3120905908090618e-59	0.3357443044921281
357	1.4441778498402307e-59	0.33578883112266855
358	1.923282979455937e-59	0.3359585651160109
359	1.4694335548077792e-59	0.3357922562480948
360	9.20713832207178e-60	0.3355001691631391
361	1.2281412939132544e-59	0.335670664295465
362	6.853422838965361e-60	0.33530741071554293
363	7.678488404072941e-60	0.3353774355020339
364	6.129767032555057e-60	0.33523510251210115
365	2.686980571192014e-60	0.33472095312868083
366	4.7770086021006144e-60	0.335074502186562
367	5.543212320737756e-60	0.3351660291493397
368	7.854691239942478e-60	0.33538067034271424
369	8.810596091244967e-60	0.33545145626818884
370	1.1910725919873852e-59	0.33563032392933434
371	1.347355827298667e-59	0.33570643782769416
372	1.5026169645996468e-59	0.33577379862774254
373	1.4706875521217918e-59	0.33574297249890683
374	2.035166657530354e-59	0.3359402977804046
375	2.4909983497377523e-59	0.3360618897330343
376	2.9955546160164397e-59	0.3361692103297216
377	3.220749490171228e-59	0.3362072672789015
378	1.7212533614791353e-59	0.3358194669667584
379	2.6023540491771256e-59	0.3360752096652473
380	2.611968899745489e-59	0.33607749308219803
381	2.1126734646012876e-59	0.3359427714821013
382	2.5547577160883095e-59	0.3360603674550671
383	3.053091048831529e-59	0.3361707326076888
384	3.9975493701248535e-59	0.3363378026145885
385	3.6333005543826788e-59	0.3362717738077614
386	6.498985122319108e-59	0.3366293188453065
387	6.913664443448014e-59	0.33666775636397817
388	6.256451857798837e-59	0.3365889784791758
389	1.0608664270273954e-59	0.3354834241054999
390	6.219238940126756e-59	0.33656880829611047
391	9.613035608245218e-59	0.3368298789674845
392	4.7674667118636535e-59	0.3363907017739486
393	2.0193955101600494e-59	0.3358518153735613
394	1.3889835522784433e-59	0.335613959441187
395	1.68621329401482e-59	0.33573383883110364
396	3.0793690614125277e-59	0.336100327251706
397	2.261294873669705e-59	0.33590585624139674
398	2.5918139641652417e-59	0.3359903426685761
399	3.9064022565906986e-59	0.3362415185331634
400	5.9755291570175285e-59	0.3364991640791113
401	6.260186549312187e-59	0.336528087360488
402	3.098573817812861e-58	0.3375251794290012
403	5.110239279229659e-58	0.3378290641682026
404	6.781490623345684e-58	0.3380003204395121
405	2.6146102075273245e-58	0.33738532014076505
406	2.3546059220635648e-58	0.33731986218817567
407	2.3275135119726324e-58	0.33731263136783146
408	3.493008459892538e-58	0.3375664712188613
409	1.990154283636996e-58	0.33721482500843913
410	1.2752128174549236e-58	0.33693111045230306
411	1.734323760692223e-58	0.3371229174761697
412	1.434634644924879e-58	0.3370045603642202
413	1.3480529870961173e-58	0.33696574227605675
414	1.4834775380542937e-58	0.3370224471303348
415	1.8053873975718738e-58	0.337144990506694
416	1.610171264863448e-58	0.3370705891710474
417	3.468489715511758e-58	0.33755010673071395
418	4.666903897178156e-58	0.3377329703715234
419	7.31270523064393e-58	0.33801459179545457
420	7.272904205908192e-58	0.3380111666700284
421	7.077112991872331e-58	0.33799404104289743
422	1.4435643314690383e-57	0.33844197133474474
423	1.7327362637353384e-57	0.338556903321268
424	1.5834940776279047e-57	0.33850019846699
425	2.465100920070287e-57	0.33876735825023285
426	2.738098649696408e-57	0.33883357734180586
427	1.8151535862548103e-57	0.33857440951789075
428	2.1328845488802131e-57	0.3386615599315127
429	2.1983141883340963e-57	0.33868058840610266
430	2.0546688129368946e-57	0.3386379646230212
431	1.759236499988841e-57	0.3385401582636288
432	1.9295998610862486e-57	0.33859838539587406
433	1.9899633459327877e-57	0.3386177944399559
434	3.6541851060645935e-57	0.33899836393175475
435	4.048236069202061e-57	0.3390630607453606
436	8.789719073799079e-57	0.33954524229146976
437	1.2381411324739658e-56	0.339762547471287
438	3.0387674716824866e-56	0.34033340170898535
439	4.937892643528039e-56	0.3406401407193753
440	6.25808417688951e-56	0.3407914170923654
441	1.2095540669722557e-55	0.3412073795469016
442	1.7058331707990457e-55	0.34142772928265314
443	2.2973365985749922e-55	0.3416187751675362
444	1.9310007769184558e-55	0.3415072683064391
445	1.4644933400028859e-55	0.3413299229232608
446	1.665529092109287e-55	0.3414096522317927
447	2.989963203128447e-55	0.3417826103337557
448	4.026378896316011e-55	0.3419740367881305
449	4.6046093433734724e-55	0.3420604260627689
450	6.3343344232709026e-55	0.34226593358834023
451	5.082142525778296e-55	0.34212398116789927
452	1.057509866086863e-54	0.34258865651738574
453	1.2309955186481556e-54	0.3426868434462699
454	1.2888235464064099e-54	0.3427165278666302
455	1.2441067785833231e-54	0.3426936936971222
456	1.3033148759658462e-54	0.34272375868697436
457	3.5463068688046324e-55	0.34188422238806593
458	4.7130207013155075e-55	0.34206461232717866
459	5.816042835328826e-55	0.3421947670933739
460	3.0898374941709443e-55	0.34178755773714903
461	3.317242563864832e-55	0.3418332260761649
462	4.45323203779795e-55	0.3420227496830808
463	5.313644111903649e-55	0.34213653996112864
464	6.328282420083868e-55	0.3422491885307011
465	3.4266249898451366e-54	0.3433421841111476
466	4.4549298948570176e-54	0.3435126792434735
467	3.5617642087451445e-54	0.3433673016976063
468	2.7357496300396815e-54	0.3431960454262968
469	2.0749471336766447e-54	0.34301679719565953
470	1.2805275715831228e-54	0.34270434964289265
471	1.6748748593040998e-54	0.3428754156294562
472	6.336461182949263e-54	0.34373398040295455
473	5.87955118888993e-54	0.3436852675080043
474	6.734976240317502e-54	0.343771085928405
475	7.890391439932678e-54	0.3438742202606825
476	8.00644422041208e-54	0.3438837344979775
477	8.186108019009641e-54	0.3438981961386658
478	4.4852187823043146e-54	0.3435065901316047
479	1.6099657786012713e-54	0.34283412383959605
480	1.5349137165799745e-54	0.34280063372431774
481	1.6912517270238073e-54	0.3428634276904646
482	1.7014955522953983e-54	0.34286475968368585
483	2.618243702482341e-54	0.3431440976906662
484	2.7299793842022686e-54	0.3431686444228873
485	2.1499557199004144e-54	0.3430137526397251
486	1.8498314995505235e-54	0.34291632684982465
487	1.862918609792152e-54	0.3429208936837262
488	1.3946027814901245e-54	0.34272832552087595
489	9.053111502838015e-55	0.3424489875138955
490	1.6744045858242317e-54	0.3428466826328254
491	2.156814107320958e-54	0.34301070808379075
492	2.897269633265133e-54	0.3432021345381656
493	3.5097412810367096e-54	0.34332410706028715
494	3.559443280601271e-54	0.34333324072809035
495	4.810067414957484e-54	0.3435239060434816
496	6.516000087146164e-54	0.34371894790802854
497	8.411170271977909e-54	0.34388030937255126
498	9.602659194972292e-54	0.34396669864718965
499	1.3719659920513406e-53	0.3441946597727772
500	1.722748142513068e-53	0.34434346244407055
501	1.3171384687349655e-53	0.3441680199083512
502	1.624267419034875e-53	0.3443000775220055
503	1.1210198694757522e-53	0.34405784504047543
504	1.3090178741846358e-53	0.344159076525294
505	1.265517112822146e-53	0.3441370034947696
506	1.1394707460689002e-53	0.34406850098624586
507	1.2802861871489828e-53	0.3441421411829089
508	2.9293213891095437e-53	0.34468121786804207
509	2.5216304086079845e-53	0.344583030939158
510	2.167953735721001e-53	0.3444840828712903
511	2.15914812560177e-53	0.3444814188848476
512	2.463481021057882e-53	0.34456533445778936
513	2.0029348564772134e-53	0.3444298517187089
514	4.656181704697132e-53	0.3449828191902927
515	1.1239760102893081e-52	0.34554834545510593
516	1.3887079771109705e-52	0.3456785002213012
517	2.319816746603977e-52	0.3460151139367973
518	2.99229451541715e-52	0.346176665686066
519	3.0836911703269054e-52	0.346189795333533
520	2.514287072884091e-52	0.3460546931639444
521	2.778935330311524e-52	0.3461209122555174
522	2.9248435663556037e-52	0.3461547829402875
523	2.9248435663556037e-52	0.3461547829402875
524	8.692530306219289e-52	0.34687748440521365
525	1.490994922816824e-51	0.34723674200547183
526	2.1553549978030905e-51	0.34748258989717395
527	1.7294991096023463e-51	0.34733569007333953
528	2.700841545572017e-51	0.3476332954159263
529	2.7788399052664225e-51	0.34765232389051626
530	3.17655076806276e-51	0.34774175772108895
531	3.489183297035476e-51	0.3478045516872358
532	7.710060886502149e-51	0.34833373356558217
533	4.9033977732803713e-51	0.3480279459789218
534	4.856282162511019e-51	0.3480214762975612
535	6.188337040240003e-51	0.34818397947055935
536	1.1580346374571672e-50	0.34860488932848893
537	1.4618699726776687e-50	0.3487616839591101
538	1.9925058231189096e-50	0.348968142908411
539	2.3813957034766715e-50	0.3490884028678195
540	1.7938824096962025e-50	0.34889735698293645
541	1.6763308757173429e-50	0.3488516886439206
542	2.466457295406914e-50	0.3491099050441061
543	2.2843445876584207e-50	0.34905814759322146
544	2.3510125145548855e-50	0.3490775566373032
545	2.6051094777621454e-50	0.3491468202848106
546	4.1927339933756475e-50	0.3494684015053807
547	2.5842233136668258e-50	0.34913273921361404
548	2.6731235168874867e-50	0.349155573383122
549	3.010632831310201e-50	0.3492358735458916
550	2.5280229784830787e-50	0.3491178970034339
551	3.1832959389567887e-50	0.34927354992557963
552	3.167200196567555e-50	0.34927012480015346
553	2.622379585653846e-50	0.3491426340204008
554	1.5744509566637376e-50	0.3487985991998146
555	1.360057238566084e-50	0.3487000317014387
556	1.5168171850421182e-50	0.34877348161335586
557	1.3903765173393644e-50	0.3487148739116188
558	1.4109622643155849e-50	0.34872476871840563
559	1.5357911896320398e-50	0.34878185414217544
560	1.686786089317976e-50	0.3488450286778141
561	1.6481710973598658e-50	0.3488294253286503
562	3.1547375110441374e-50	0.34926746081371085
563	3.152961090688046e-50	0.34926708024421904
564	3.152961090688046e-50	0.34926708024421904
565	3.8483563223850517e-50	0.3494018018443159
566	4.515031220185554e-50	0.3495098835799868
567	7.846660991979417e-50	0.3498843639599169
568	7.3605044765808735e-50	0.34984097903785183
569	7.798390484114007e-50	0.3498801776955071
570	8.631622447798781e-50	0.3499490607735227
571	1.1480629255778557e-49	0.35014277064484833
572	1.1963610661617094e-49	0.3501686493702907
573	2.2423039862326052e-49	0.3505899397977121
574	2.4245625600393173e-49	0.35064321952656397
575	3.043329491936365e-49	0.3507962084622671
576	3.043329491936365e-49	0.3507962084622671
577	2.6754802141058494e-49	0.35070829690966154
578	2.7603725987079223e-49	0.3507296088012023
579	3.760887794427249e-49	0.3509366386047409
580	3.732129856730849e-49	0.35092522151998695
581	4.835551715786835e-49	0.35109419437434564
582	6.99009874455659e-49	0.35134651194740835
583	6.825146459443151e-49	0.351330147459261
584	7.546757943009962e-49	0.3513990305372766
585	8.559994920240542e-49	0.35148541981191495
586	8.559994920240542e-49	0.35148541981191495
587	9.67095407247143e-49	0.3515691451001107
588	1.1188826667355196e-48	0.35166923487645385
589	1.1445932154060262e-48	0.3516848382256176
590	1.220565006528751e-48	0.3517289842866662
591	1.1977917689560893e-48	0.3517160449239451
592	1.0973900211657062e-48	0.35165591494424087
593	1.303719418932274e-48	0.35177427205619033
594	1.4205391107255443e-48	0.35183326032741913
595	1.2077867982583697e-48	0.35172175346632206
596	1.1300992432549035e-48	0.3516760851273062
597	1.811044076899132e-48	0.3520003303343189
598	1.178049869294244e-48	0.3517046278391911
599	9.827728448396382e-49	0.35158018161537286
600	1.2801107160743634e-48	0.35176171326296096
601	1.4002405068920768e-48	0.3518233655206324
602	1.5477740350919916e-48	0.351892248598648
603	1.6659520011519106e-48	0.35194286434105726
604	2.3468822358732524e-48	0.3521689226191858
605	4.481123530606233e-48	0.35261533063306594
606	5.05138187863468e-48	0.3526962016500732
607	5.05138187863468e-48	0.3526962016500732
608	9.62073943382894e-48	0.35314051653174844
609	9.309196977771577e-48	0.3531176823622405
610	1.253068913813066e-47	0.3533239510267955
611	1.4167421822507377e-47	0.3534053928980405
612	1.4167421822507377e-47	0.3534053928980405
613	1.9058828007049445e-47	0.3536116615625955
614	3.0770401025987664e-47	0.3539454210069032
615	3.0770401025987664e-47	0.3539454210069032
616	3.7404226521953053e-47	0.3540816648849672
617	4.727775226806559e-47	0.3542453097664407
618	4.727775226806559e-47	0.3542453097664407
619	4.193917656574548e-47	0.354161584478245
620	4.257234846898638e-47	0.3541701472918104
621	4.557169512061816e-47	0.3542177184782853
622	4.2769927518471674e-47	0.3541733821324907
623	2.481609601204154e-47	0.35379357377967535
624	3.387107540988052e-47	0.35401049839000076
625	3.387107540988052e-47	0.35401049839000076
626	3.651795470101231e-47	0.354063016979869
627	4.004134235917294e-47	0.35412733322398304
628	3.8858828549510297e-47	0.3541044990544751
629	3.705868082913212e-47	0.3540694866612296
630	3.6756907195799477e-47	0.3540637781188526
631	2.757359326919238e-47	0.3538632179966746
632	2.867874130937511e-47	0.3538906190000841
633	2.286366634174469e-47	0.35373268266098756
634	3.0385794018084725e-47	0.35392905651875584
635	4.4116383868302045e-47	0.35418936605114626
636	4.93528267995027e-47	0.3542677633664568
637	4.994738608892993e-47	0.3542761358952764
638	5.876900974490733e-47	0.3543880233258653
639	7.327801326742798e-47	0.35454063169207667
640	8.58652621660452e-47	0.35464985513622294
641	4.336542890376318e-47	0.3541680541596055
642	6.860003880638664e-47	0.354488874241192
643	6.727091166806354e-47	0.3544751737394872
644	8.232864424046339e-47	0.35461484274297744
645	7.349424250948172e-47	0.3545353037191915
646	9.805056224169593e-47	0.3547373861193367
647	5.46780078783301e-47	0.35432827391565286
648	7.048298607868854e-47	0.354505999868323
649	9.424292668854417e-47	0.3547096045464354
650	1.198354074645516e-46	0.3548781968313023
651	1.1650490537097888e-46	0.35485840721772877
652	1.6459509956169725e-46	0.35510121055349647
653	1.750677658541502e-46	0.35514459547556154
654	1.8202106292185704e-46	0.3551719964789711
655	1.863041036395644e-46	0.3551883609671184
656	2.1453963020054097e-46	0.35528768960447793
657	2.30028943070622e-46	0.35533678306892
658	2.242607404324359e-46	0.35531889630280544
659	2.3429349754286576e-46	0.35534972243164115
660	3.513941038591094e-46	0.35563553011998217
661	3.57851550426983e-46	0.3556465666352443
662	3.4016562252487103e-46	0.35561079310301524
663	3.3254721180934567e-46	0.35559480918435965
664	3.3254721180934567e-46	0.35559480918435965
665	3.421894790988398e-46	0.35561497936742503
666	3.932504433157994e-46	0.3557131662963091
667	3.1474491282352596e-46	0.3555559910961962
668	2.328780453550196e-46	0.35534363331977237
669	2.045497512507251e-46	0.35525229664174063
670	1.974862959412976e-46	0.3552275596247737
671	1.7093000337136703e-46	0.3551259475704634
672	1.764742045212663e-46	0.3551484011704795
673	1.9169948841643265e-46	0.35520662830272476
674	2.1209373653972147e-46	0.35527779479769117
675	2.360446642830574e-46	0.3553531475570674
676	2.286720615464616e-46	0.3553289813943381
677	2.1547545382504014e-46	0.3552871187502402
678	1.3306088367768599e-46	0.35493908794999013
679	1.2529509739185623e-46	0.3548968447364005
680	1.2529509739185623e-46	0.3548968447364005
681	1.2529509739185623e-46	0.3548968447364005
682	1.0131761768815836e-46	0.3547459489329022
683	1.22506722599143e-46	0.3548757231296056
684	1.2758751251945831e-46	0.3549042658414905
685	1.4611503992578723e-46	0.35499255796358786
686	1.3247651284462028e-46	0.35492196232285916
687	1.3428251266293261e-46	0.3549314765601541
688	1.7234104696439667e-46	0.35510691909587344
689	2.087559838199579e-46	0.35524011841800307
690	2.1011422558033137e-46	0.35524468525190467
691	2.5288547641934325e-46	0.3553752205875917
692	2.4535284384719973e-46	0.35535390869605094
693	2.6191773321507587e-46	0.3553999576045586
694	3.744176755328647e-46	0.3556503723301623
695	3.817523629821609e-46	0.3556640728318671
696	3.5191404524602906e-46	0.35560660683860545
697	3.468287890441436e-46	0.35559633146232683
698	3.4200100787312814e-46	0.3555864366555401
699	3.4200100787312814e-46	0.3555864366555401
700	3.5688106956915705e-46	0.35561650164539216
701	4.930329323235064e-46	0.35584484334047156
702	4.874917943485143e-46	0.35583685138114374
703	5.3418013489256126e-46	0.35589983563203653
704	4.116543125361771e-46	0.3557156399980058
705	4.5258122036246594e-46	0.35578262022856244
706	5.487431952606785e-46	0.35591886410662643
707	4.405319609730533e-46	0.35576016662854626
708	3.972515752088e-46	0.3556870972861209
709	3.963964222699578e-46	0.3556855750081537
710	3.9554310129112844e-46	0.3556840527301865
711	3.4362617502973736e-46	0.3555830115301139
712	3.1963823292229694e-46	0.35552859009278664
713	3.1963823292229694e-46	0.35552859009278664
714	3.0269143842928177e-46	0.355490152574115
715	3.0187611920127855e-46	0.35548824972665594
716	2.7099487727094553e-46	0.35541213582829617
717	2.575875247488673e-46	0.35537636229606706
718	1.7906916967625796e-46	0.355115291624693
719	1.9294151820658356e-46	0.3551678102145613
720	1.9294151820658356e-46	0.3551678102145613
721	3.1418039197125952e-46	0.35551146446565574
722	3.5527633112513726e-46	0.3555982343097859
723	3.5527633112513726e-46	0.3555982343097859
724	3.2068537622557944e-46	0.35552592610634404
725	3.2051248750786947e-46	0.3555255455368522
726	3.32482840881214e-46	0.3555514242622946
727	3.32482840881214e-46	0.3555514242622946
728	3.4920081807222615e-46	0.3555860560860483
729	3.661626645472978e-46	0.35561954620132663
730	3.088580354832573e-46	0.35549776396395094
731	3.164456405689689e-46	0.3555148895910819
732	3.1901583910810235e-46	0.3555205981334589
733	3.286189046428301e-46	0.3555415294555078
734	2.664121456327347e-46	0.355393487923198
735	3.0063954575430575e-46	0.355478735489361
736	2.937459438541656e-46	0.35546237100121364
737	2.5024105909921005e-46	0.3553493418621494
738	2.219447707660593e-46	0.3552631428722569
739	2.370626002604166e-46	0.3553095723502564
740	2.370626002604166e-46	0.3553095723502564
741	2.098176200683889e-46	0.3552235636451098
742	2.949854788335818e-46	0.35546370299443497
743	1.0162404189370688e-45	0.35633730026285937
744	1.1264155014731046e-45	0.3564103696052847
745	6.73820097064646e-46	0.356042739476207
746	7.526620682148564e-46	0.3561211367915176
747	7.526620682148564e-46	0.3561211367915176
748	8.903640995736558e-46	0.3562402550424506
749	9.028719551032569e-46	0.3562501498492374
750	9.603255769321929e-46	0.35629391534079424
751	1.0313221059863492e-45	0.3563445310832035
752	1.0307692783795847e-45	0.3563441505137117
753	2.568092820003181e-46	0.35535466983503455
754	2.568092820003181e-46	0.35535466983503455
755	2.568092820003181e-46	0.35535466983503455
756	3.183496775415792e-46	0.3555046142148033
757	3.3707331152943974e-46	0.355544954580934
758	4.4604965124089445e-46	0.35574285071666945
759	3.824070785678127e-46	0.35563248556404775
760	3.463096837507135e-46	0.3555624607775567
761	3.789709798726206e-46	0.3556229713267528
762	4.643145106193362e-46	0.3557634014692266
763	5.05517167159082e-46	0.3558235314489308
764	5.363314269770769e-46	0.3558653940930287
765	5.3059304421898635e-46	0.3558577827031927
766	4.982269993226421e-46	0.35581325607265224
767	3.767682455969306e-46	0.3556157405064086
768	4.598379439352705e-46	0.35575655121837424
769	3.620541999871033e-46	0.3555860560860483
770	3.4602987471102604e-46	0.3555540882487372
771	2.76651764168964e-46	0.35539462963167345
772	3.123495738248401e-46	0.35548025776732817
773	3.3250828313654218e-46	0.35552440382837686
774	3.1778586805458797e-46	0.3554924359910657
775	2.988378153067774e-46	0.3554490510690007
776	3.200211650504282e-46	0.35549738339445913
777	2.9996818509562026e-46	0.35545171505544326
778	2.9996818509562026e-46	0.35545171505544326
779	5.000081487514023e-46	0.355808118384513
780	5.6220842382734335e-46	0.35589108253372514
781	6.022571471550712e-46	0.3559397954286754
782	6.776406374918639e-46	0.35602180815415807
783	7.722862824217136e-46	0.35611295454744385
784	6.6676930866376855e-46	0.35600734651346966
785	8.26516148538247e-46	0.35615957431018924
786	8.924290764454311e-46	0.3562139957475165
787	8.96267258021212e-46	0.3562170403034509
788	8.408319033793384e-46	0.35617175253392686
789	2.1313614001049636e-45	0.3568183401004932
790	2.4214686875859933e-45	0.3569092962090331
791	2.5392658695468867e-45	0.35694316689380323
792	3.192113224284963e-45	0.357106431205785
793	2.3351451043619346e-45	0.35688341748359076
794	2.6288843158237658e-45	0.35696790391077016
795	2.1878752668118063e-45	0.3568369880055913
796	2.011877404205952e-45	0.3567772385953789
797	2.0043672326347673e-45	0.3567745746089363
798	2.3995945998082598e-45	0.3569028265276726
799	2.257904443589106e-45	0.35685944160560745
800	2.257904443589106e-45	0.35685944160560745
801	2.4539973991460224e-45	0.3569188104463281
802	2.8448529835949224e-45	0.3570242281955564
803	3.0817534529003894e-45	0.35708131361932627
804	3.0817534529003894e-45	0.35708131361932627
805	3.0215545916605816e-45	0.35706723254812966
806	2.8293206070616164e-45	0.35701890022267124
807	2.3498252921432334e-45	0.3568864620395252
808	2.3864863076654163e-45	0.35689749855478736
809	2.7067881786356772e-45	0.35698731295485187
810	2.8991576155611687e-45	0.3570348841413268
811	3.360496473436443e-45	0.35714030189055507
812	3.645328258577287e-45	0.3571970067448331
813	3.8345232920687904e-45	0.357233160846554
814	3.3635434034971506e-45	0.3571395407515715
815	3.3635434034971506e-45	0.3571395407515715
816	3.9366259752859763e-45	0.3572491447652095
817	2.8305044280454753e-45	0.357013572249786
818	2.6128404066072514e-45	0.3569564868260162
819	2.882297547722295e-45	0.3570265116125072
820	3.149032038201544e-45	0.35708968614814585
821	3.41111204583986e-45	0.35714677157191566
822	2.4691487798794927e-45	0.3569161464598855
823	2.3887764841494126e-45	0.35689255115139396
824	1.411782383995672e-45	0.3565180707714638
825	1.6103679504812977e-45	0.3566116908664464
826	1.6575510441985288e-45	0.35663224161900353
827	1.8814400940402226e-45	0.35672243658855984
828	1.8794302167714192e-45	0.3567216754495762
829	1.8113824843588986e-45	0.3566954161546421
830	1.643429300413266e-45	0.3566261525071347
831	1.0262476779588612e-45	0.35629144163909754
832	1.1589876159159587e-45	0.3563778309137359
833	1.2372492283254327e-45	0.35642426039173536
834	1.2372492283254327e-45	0.35642426039173536
835	1.296943967784689e-45	0.35645775050701367
836	1.3321293365613663e-45	0.3564767789816037
837	1.3756076831444431e-45	0.35649961315111156
838	1.9253422250566044e-45	0.3567374690834859
839	2.3762625174879456e-45	0.3568874134632547
840	2.2169300636834886e-45	0.35683793942932085
841	2.026671799982096e-45	0.3567740037546986
842	2.1863630038972683e-45	0.35682804462253404
843	2.25032414067735e-45	0.35684859537509117
844	2.2287995284910248e-45	0.35684174512423883
845	2.1298912999113794e-45	0.35680939671743594
846	1.9859427113749792e-45	0.3567595421140103
847	2.0638175972016883e-45	0.35678694311741976
848	2.1016408051441185e-45	0.35679988248014094
849	2.1016408051441185e-45	0.35679988248014094
850	1.7695739460983696e-45	0.35667600711056036
851	1.7841589624830353e-45	0.35667771967327344
852	1.7841589624830353e-45	0.35667771967327344
853	2.175288414564896e-45	0.35681891095473084
854	2.6701032709714708e-45	0.35696504963958164
855	2.6701032709714708e-45	0.35696504963958164
856	3.409636195578462e-45	0.3571382087583502
857	3.8828592415771216e-45	0.3572310677143491
858	4.79634598610297e-45	0.3573821538025933
859	5.408826540724295e-45	0.35746816250773983
860	5.5309421917172594e-45	0.35748414642639537
861	4.76076025159285e-45	0.3573768258297081
862	5.80810363968554e-45	0.3575191588196409
863	3.3146902250980234e-45	0.3571180385752848
864	3.784869052005493e-45	0.35721280037874276
865	4.503440430518404e-45	0.3573357243245938
866	4.503440430518404e-45	0.3573357243245938
867	4.617474391378408e-45	0.35735361109070835
868	4.8671590821945716e-45	0.35739128747039645
869	4.2541757008471497e-45	0.35729500338897136
870	4.2541757008471497e-45	0.35729500338897136
871	4.743302777055253e-45	0.3573714978568229
872	5.5888912249792354e-45	0.35748757155182154
873	5.553358170645704e-45	0.35748300471792
874	8.476377647633008e-45	0.35778213233847395
875	9.583117386263634e-45	0.3578689021826041
876	1.4684149523863741e-44	0.35817564119299405
877	9.892763716330446e-45	0.357891736352112
878	1.1115744192034646e-44	0.3579754616403078
879	9.53245656788199e-45	0.3578650964876861
880	7.093916079877534e-45	0.3576531192807541
881	6.680832553306348e-45	0.35761011492818084
882	6.675307289124572e-45	0.3576082120807218
883	6.6047880974921e-45	0.35760060069088584
884	6.854900097611136e-45	0.3576272405553118
885	7.558191702404536e-45	0.3576972653418028
886	6.822222294962605e-45	0.3576238154298856
887	7.190366807915401e-45	0.3576614918095737
888	7.140919566031917e-45	0.35765654440618033
889	7.321306974135059e-45	0.3576744311722948
890	7.728533542405607e-45	0.35771324926045833
891	7.728533542405607e-45	0.35771324926045833
892	8.110824200379006e-45	0.35774788108421207
893	9.216603951441234e-45	0.35783959833173556
894	9.216603951441234e-45	0.35783959833173556
895	1.0069612441473282e-44	0.35790315343686596
896	9.324726279764733e-45	0.35784797086055514
897	1.1929608623986745e-44	0.35802493567424165
898	1.0561433090616296e-44	0.3579374046911279
899	1.0561433090616296e-44	0.3579374046911279
900	9.708042473591067e-45	0.35787689414193186
901	9.708042473591067e-45	0.35787689414193186
902	1.025810805556538e-44	0.35791647336907895
903	1.025810805556538e-44	0.35791647336907895
904	7.278686415408619e-45	0.35767024490788507
905	7.765529411424405e-45	0.3577166743858845
906	7.827581178948847e-45	0.35772238292826153
907	7.186551108516306e-45	0.3576611112400819
908	7.186551108516306e-45	0.3576611112400819
909	6.725115991998946e-45	0.357613540053607
910	7.182737423894305e-45	0.3576607306705901
911	6.746575620632222e-45	0.3576158234705578
912	7.671332697176422e-45	0.3577079212875731
913	9.900291336054306e-45	0.3578909752131284
914	8.963226533785071e-45	0.35781828644019487
915	7.350216630379433e-45	0.35767595345026204
916	7.350216630379433e-45	0.35767595345026204
917	7.350216630379433e-45	0.35767595345026204
918	7.67306042888764e-45	0.35770677957909774
919	6.763929061571881e-45	0.35761506233157425
920	7.27805107005283e-45	0.35766758092144246
921	7.465842577739975e-45	0.3576858482570488
922	7.695116177854404e-45	0.35770754071808136
923	3.4439700068460924e-45	0.3571256499651208
924	3.4439700068460924e-45	0.3571256499651208
925	3.9051947041181325e-45	0.35721546436518536
926	4.2050914487085435e-45	0.3572683635245454
927	6.33846285598249e-45	0.35756083117899284
928	6.33846285598249e-45	0.35756083117899284
929	6.564563912883764e-45	0.3575859487654516
930	6.853046985723182e-45	0.35761677489428734
931	7.424926913618787e-45	0.35767424088754896
932	7.726378799101587e-45	0.35770278359943386
933	8.779018217018678e-45	0.35779316885373613
934	8.7836744032223e-45	0.35779354942322794
935	8.12491317650506e-45	0.35773760570793345
936	8.686408520967699e-45	0.3577855574639001
937	8.686408520967699e-45	0.3577855574639001
938	9.556145703504641e-45	0.3578540599724239
939	9.135138812675683e-45	0.35782171156562104
940	9.135138812675683e-45	0.35782171156562104
941	8.825690807343475e-45	0.3577969745486541
942	7.18765869419991e-45	0.3576496941553279
943	8.3388474145806e-45	0.35775625361303165
944	1.1539543502002099e-44	0.35798954271150435
945	1.3843954622740715e-44	0.3581204586166832
946	1.4704429380420596e-44	0.35816384353874825
947	1.3836632703513061e-44	0.35812007804719137
948	1.5977217152796843e-44	0.35822359294896067
949	1.5307435678678006e-44	0.35819276682012496
950	1.5421169780414463e-44	0.3581980947930101
951	1.5609846769248085e-44	0.3582068478913215
952	2.123776830273911e-44	0.358427387911819
953	2.419451979543036e-44	0.35852138857629334
954	2.247170359642714e-44	0.3584681088474415
955	2.1542625100050225e-44	0.35843766328809756
956	2.287853436775496e-44	0.3584810482101627
957	2.039173597400772e-44	0.35839808406095053
958	2.039173597400772e-44	0.35839808406095053
959	1.7458709949995653e-44	0.3582861966303616
960	2.484407952841996e-44	0.3585368016407112
961	2.572410357247944e-44	0.35856191922716996
962	3.732280903828494e-44	0.35882831787142916
963	4.085163860612305e-44	0.35889244383079727
964	3.76320429733742e-44	0.35883307499007666
965	4.1406869090463706e-44	0.35890100664436275
966	4.1406869090463706e-44	0.35890100664436275
967	4.23987431059103e-44	0.3589181322714937
968	3.9860259934668234e-44	0.35887227364773194
969	4.2323999124563217e-44	0.358915658569797
970	4.418929235652102e-44	0.3589468652681245
971	9.671953798971547e-44	0.35950782469903614
972	1.0566916628822201e-43	0.35957214094315015
973	1.037504509597606e-43	0.35955882101093717
974	1.0886977412472739e-43	0.3595938334041827
975	9.353082227269426e-44	0.35948346825156097
976	9.353082227269426e-44	0.35948346825156097
977	1.7765272994129396e-44	0.35827953666425516
978	2.0144959001943778e-44	0.35836897049482785
979	2.0144959001943778e-44	0.35836897049482785
980	1.6295324279648721e-44	0.35821503013539524
981	1.5728350609064603e-44	0.3581895319794447
982	1.6295324279648721e-44	0.35821503013539524
983	1.664346272262127e-44	0.35823025291506716
984	1.7574357117950522e-44	0.35826945157272244
985	1.9154480921192257e-44	0.3583314843998857
986	1.8410601588160678e-44	0.35830294168800075
987	2.0886918131533733e-44	0.35839389779654074
988	2.35697464384073e-44	0.3584810482101627
989	2.624697154814768e-44	0.35855868438648963
990	2.624697154814768e-44	0.35855868438648963
991	2.807911671604706e-44	0.35860739728143987
992	2.7667759576056193e-44	0.35859674133566954
993	2.665135647820513e-44	0.35856972090175177
994	2.7872683119137657e-44	0.3586020693085547
995	2.6274663099520766e-44	0.35855944552547325
996	2.6219309034327727e-44	0.358557923247506
997	2.7696942333033007e-44	0.3585975024746531
998	2.7696942333033007e-44	0.3585975024746531
999	2.72336715750945e-44	0.35858532425091555

==> data/stats-mannwhitneyu-varghadelaneya-linevul-codet5p-ue.dat <==
rank	pvalue	effect_val
1	2.247472871468539e-09	0.4855027760641579
2	1.1589391769167859e-14	0.47654930791535066
3	1.2119856325786168e-17	0.4687364065334648
4	2.81701170607303e-23	0.45886747847213527
5	2.8220409261236763e-29	0.4493005323025482
6	1.9215707177391716e-32	0.4423680784399391
7	4.613419417310364e-36	0.43419249433236884
8	1.7262218084513447e-34	0.43464727487506855
9	4.027500132382933e-36	0.4316204154220459
10	1.5333095651877154e-40	0.42430739206763785
11	4.556957567044536e-43	0.41994625597636814
12	1.633763929281918e-40	0.42089958255332444
13	3.2805392300934307e-44	0.41498286866432665
14	2.4621063249950442e-43	0.41475795209467353
15	5.6772595903337356e-42	0.41340788182251687
16	8.09198300140178e-40	0.41492045526767163
17	3.953272338585296e-39	0.4142780539655151
18	3.6184599194286793e-34	0.4185292054736549
19	1.7753605679180974e-35	0.41547551587146037
20	1.75270846866461e-37	0.41181557906883015
21	9.006342240497218e-36	0.4099408937522287
22	7.425103670571523e-37	0.4077427243675982
23	1.5117622974573834e-37	0.40566766921356456
24	4.469982223108415e-37	0.40574511510514566
25	2.2168487407770163e-41	0.39707136553281064
26	4.099480882137967e-42	0.39526175759930676
27	1.5844824610337358e-42	0.3938340511508231
28	2.737738593038389e-39	0.3970374948480405
29	8.873395810161482e-39	0.3964767257018748
30	1.3209428880299639e-39	0.39491220452108944
31	1.802382902193461e-42	0.38995566745990035
32	2.9596743193941287e-46	0.3838869160589289
33	2.6681624322747497e-47	0.382234483325538
34	2.7735171649162133e-49	0.37892961785875623
35	1.9426411963546506e-49	0.3783966302854918
36	1.4111102803961893e-49	0.37772092915280286
37	1.5514423665491273e-48	0.37805544973609406
38	4.970658019729487e-50	0.37497664254744084
39	7.384745632969856e-50	0.37462385462854325
40	1.1333496285862631e-50	0.3731478158546011
41	3.850970109639356e-49	0.37426916386218667
42	1.329853291054923e-46	0.37712666989135885
43	1.0724058019580449e-45	0.37823888423114116
44	2.8596695791618937e-44	0.37953776790665084
45	1.945039312602382e-44	0.37920305703861373
46	3.639300965797652e-44	0.37929838969630936
47	2.177275520067899e-43	0.3802189872969709
48	9.205732114835121e-44	0.3792424459810149
49	2.0113227002960557e-42	0.3805772934734996
50	5.5108256709356624e-42	0.3812215976231152
51	1.3070275971118479e-40	0.38292007926501376
52	5.4515081338533144e-40	0.38380071706903646
53	1.1889326528132787e-38	0.38562859233814667
54	5.7792166693312365e-39	0.3849226359308596
55	7.681645056767635e-39	0.38503128852076823
56	5.8318089851688447e-39	0.3846273140052237
57	1.3494219919763552e-38	0.38503128852076823
58	1.5694387013388994e-38	0.38491978165967117
59	3.125580458368063e-38	0.3853355538294615
60	1.3297585519079814e-37	0.3860928871181413
61	5.6563104872335364e-37	0.38671359595926535
62	1.1337304431847328e-36	0.3871246110104082
63	6.647587813737478e-37	0.3866508019931185
64	3.866954423270383e-36	0.38776606088883525
65	8.65448331931934e-36	0.3882160843128875
66	7.313806974014267e-35	0.38946149797479945
67	9.981673680490005e-35	0.3895461746867247
68	5.46009742610787e-35	0.3889454457439201
69	1.581950042703932e-34	0.389649689588494
70	2.0175587031545946e-35	0.3877186799871063
71	2.0983325580356296e-40	0.3788685364553225
72	8.499788758201538e-40	0.3795252091134215
73	1.3963163141595911e-39	0.3797761946932629
74	6.362158639672376e-39	0.38069279631426056
75	7.926260827140858e-40	0.37891629792654324
76	3.898290981541881e-39	0.37991167743234333
77	6.34061725649748e-39	0.38020795078170877
78	4.437496525794449e-39	0.3798290938526229
79	9.489619787584094e-39	0.3802971943275356
80	1.1574586833111526e-38	0.3802882509444783
81	5.4387473798579474e-39	0.3796100761100927
82	2.7134769162487413e-39	0.3790390315876484
83	1.4503493117946797e-41	0.37504914103562853
84	5.792793199348603e-41	0.37574653462935004
85	3.666107237994412e-41	0.37539089243926393
86	3.8898835152274643e-41	0.37536977083246914
87	1.9665170408786205e-40	0.37634593157893337
88	1.1098162162357525e-41	0.3740823042417134
89	1.876346078975773e-41	0.374382193001251
90	1.4016194620040283e-41	0.3740821139569675
91	1.3453927743521613e-41	0.37399439268910784
92	4.002815967034479e-41	0.3746664784116247
93	9.49189597130748e-40	0.3766062411113238
94	3.3196168923464226e-39	0.3773795583186592
95	1.9628967767910734e-39	0.3768950933555992
96	4.997517860184871e-40	0.3758915316057254
97	6.652255615078976e-39	0.37759876634593537
98	5.6549416283377654e-39	0.3774826926509367
99	1.0314099719542724e-36	0.38084197955504573
100	1.2209490016184716e-34	0.38414589359809803
101	3.8745637243464234e-33	0.38661293532868457
102	1.3975272941029212e-32	0.38748386861066636
103	7.657463051974577e-32	0.3888071087336512
104	4.180466365569276e-31	0.39007098001591545
105	5.409717930082657e-30	0.3920529859292042
106	6.367859777424163e-30	0.3921171118885723
107	1.2554311405127985e-29	0.39259739058722254
108	4.546299719604204e-30	0.39164159030856954
109	1.0076480161084374e-29	0.39227542879716065
110	1.2364264760048986e-29	0.3924324137125277
111	1.2289636510822139e-28	0.3942602889816379
112	1.0930015961943062e-27	0.3960065320947572
113	1.1409793615542428e-27	0.39603088854223234
114	3.491557401896831e-27	0.39698040942427065
115	2.2380651526001767e-27	0.39656596924770166
116	8.717091477359326e-28	0.39565640816230224
117	3.850257493936447e-27	0.39687708480724726
118	3.1903557377984324e-27	0.39658804227822597
119	3.860149080414217e-27	0.3966820429427003
120	2.688900951370121e-27	0.39635208919331066
121	3.083643586089202e-27	0.39646017092898156
122	1.2037220794245612e-27	0.39553919275882815
123	3.1555506772901532e-27	0.39632354648142576
124	1.782946416004171e-26	0.3978001561096055
125	1.9237290007357394e-26	0.3978098606316464
126	1.2676537707228237e-26	0.39741406836017557
127	2.1255968999956204e-26	0.3978644723537196
128	1.914404329230488e-26	0.3977131959807295
129	2.957003781361043e-26	0.3980804455403154
130	1.1426291551547385e-25	0.3991801010868684
131	6.485979571609592e-26	0.39864330781868607
132	1.6632115411194704e-25	0.39946762133792246
133	2.107903972235834e-25	0.3995758933583393
134	1.6699558928085593e-25	0.39929788734458016
135	2.3029444363139574e-25	0.39950777141930727
136	2.038511933315843e-25	0.39937457209717764
137	3.451264748482974e-25	0.39983848630768054
138	4.895653295037902e-25	0.4001305733926362
139	9.90885156094093e-25	0.4007448125523997
140	5.437618988769272e-25	0.4001556909790949
141	6.836368269891929e-25	0.4003275181046422
142	3.454007524748637e-25	0.39960272350751114
143	4.6066045614953845e-25	0.39982935263987734
144	5.947650916300017e-25	0.40000707859254747
145	1.1695846442732113e-24	0.4005895401997457
146	1.795766514453203e-24	0.4009727736779872
147	1.662327920091789e-24	0.40081331506092344
148	3.2459948582534038e-24	0.40138835556303165
149	5.881908231508313e-24	0.40194398702105805
150	1.0633953771697616e-23	0.40250076018755987
151	1.3631457940934982e-23	0.40272986302162284
152	1.6220232131925512e-23	0.4028786656929162
153	1.7780696725380505e-23	0.4029121558081945
154	4.2054934342982e-23	0.4037187728460623
155	9.115756180052219e-23	0.40440322707706267
156	1.2215575637151817e-22	0.4046557349348712
157	5.896322457977205e-24	0.4016538027835614
158	8.842620634736296e-24	0.402006590702459
159	4.2723616596184523e-23	0.40344438224247525
160	2.1212955072445093e-23	0.40272053906907374
161	2.7498762439724814e-23	0.4029469779166941
162	2.2958114698100936e-23	0.4027292921673851
163	2.004074065349302e-23	0.40257211696727213
164	1.4920411503398944e-22	0.40447344214829956
165	6.581610058920382e-23	0.4036498897680467
166	6.618628929225863e-23	0.4036472257816041
167	9.107000172231621e-23	0.40391267300213385
168	3.727616877824309e-23	0.4030194764048818
169	9.204219475186761e-23	0.40387499662244575
170	7.166538483803938e-23	0.4036124036731045
171	2.0790182447788617e-22	0.40458818385007694
172	4.287184844307674e-22	0.4052962333895688
173	8.256402464454671e-22	0.40595614088834814
174	5.858549527489483e-22	0.40557956737621315
175	6.167355632003705e-22	0.4056237134372618
176	2.492992194452564e-22	0.40469226960608395
177	7.631339457150128e-22	0.40574854023057183
178	1.2729223153132985e-21	0.40625241423771363
179	1.5023227787063872e-21	0.4064210065225805
180	1.1263207450263907e-21	0.4061207371935512
181	7.780926554625879e-22	0.4057238032136049
182	1.524208460621074e-21	0.4063991237768021
183	3.281774111598707e-21	0.40715493478751474
184	9.047859889093918e-21	0.4081887518119865
185	9.969315809292906e-21	0.4082896027273132
186	1.2950895296709687e-20	0.40853411862579403
187	2.2802702105148348e-20	0.40911258425332836
188	2.838531657025682e-20	0.40932912829416196
189	2.787978602480516e-20	0.40928269881616247
190	2.3209666932561173e-20	0.4090760495821157
191	2.2706687504126604e-20	0.40904617487700945
192	5.382284832684288e-20	0.40995116912850726
193	3.0589451018530905e-20	0.40933959395518643
194	2.0233588981072436e-20	0.4088773923073966
195	6.019536960547116e-20	0.4100164367963508
196	8.928208852802319e-20	0.41043011583393624
197	1.0045511297530662e-19	0.4105496146543611
198	1.6279431428907307e-19	0.41104816068861766
199	1.575842163336258e-19	0.41101314829537217
200	1.471838283040276e-19	0.41093969838345495
201	1.4720615745404073e-19	0.41091381965801266
202	9.773647527225984e-20	0.41046132253226375
203	1.2124036821387041e-19	0.4106858585324251
204	1.477811790154311e-19	0.4108985968783407
205	1.8894954062650592e-19	0.4111505338819116
206	3.326188936782057e-19	0.4117438417196261
207	4.034846306752576e-19	0.4119413572858697
208	5.593641256150878e-19	0.4122916715030706
209	2.90899349793545e-19	0.4115541278279643
210	2.856414763847187e-19	0.4115280588177761
211	2.1139011260730378e-19	0.41118935197007506
212	1.0675743154617931e-19	0.41042821298647725
213	7.758556933710958e-20	0.4100799919014812
214	5.981326126493131e-20	0.40978961737923864
215	6.414549769458579e-20	0.4098642089996312
216	7.317213328528182e-20	0.4099985500302362
217	5.938761492711021e-20	0.4097694471961733
218	1.4339174642852778e-19	0.4106833848307284
219	2.182144902486757e-19	0.4111126672174776
220	2.656056699467314e-19	0.4113077090820245
221	2.8326785961126797e-19	0.4113716447566467
222	3.8922586946854782e-19	0.41170578477044617
223	4.919477419624897e-19	0.4119558189265581
224	3.2245438800318623e-19	0.4114886698753749
225	3.150359499825592e-19	0.41144547523805575
226	2.917799658760328e-19	0.4113501425803601
227	3.4400786639568116e-19	0.41150008696012885
228	4.007527149710185e-19	0.411649270200914
229	1.7647655834163006e-19	0.41074560794263754
230	1.4974965881957757e-19	0.41056217344759044
231	2.719532744600263e-19	0.4112032427565257
232	3.6674411694570986e-19	0.4115292005262515
233	2.7238129261362115e-19	0.4111703234954851
234	4.811359545060682e-19	0.4117577325060767
235	3.075750334745545e-19	0.4112458665396072
236	2.7301230467815025e-19	0.4110934484581417
237	4.2745666576670603e-19	0.411583241394087
238	1.3993387510639945e-18	0.41285358235771175
239	1.3931264354761598e-18	0.41284863495431834
240	1.9396803576372434e-18	0.41321740679187147
241	1.6758777678480893e-18	0.4130381585612342
242	8.9318685940268e-19	0.4123394329742914
243	6.8974120331964e-19	0.4120540058554422
244	1.1680810810201062e-18	0.41261515557109973
245	1.3185193172275553e-18	0.41273903094068026
246	9.33103132955728e-19	0.4123447609471766
247	8.837619669630164e-19	0.41228463096747237
248	7.989858007600572e-19	0.41217312410637524
249	9.247602602890691e-19	0.41230822627596386
250	8.317639180647796e-19	0.41218035492671945
251	1.2301031677603382e-18	0.4126142041473702
252	1.1937067133391584e-18	0.4125755763439526
253	1.1937067133391584e-18	0.4125755763439526
254	9.870263423044573e-19	0.41234361923870116
255	1.0757863158491848e-18	0.4124391421811427
256	5.588414383244947e-19	0.4117046430619708
257	3.9039754224450486e-19	0.41129476971930334
258	2.828791215767398e-19	0.4109317064241272
259	2.5950004559495974e-19	0.4108270498138825
260	3.1385167251048273e-19	0.41103484075640473
261	3.1221810756232206e-19	0.4110291322140277
262	2.7067984326540613e-19	0.41087309872239014
263	2.1186038116870507e-19	0.4106059389391473
264	4.918348053120224e-19	0.41150179952284194
265	5.620092643548341e-19	0.4116384239703978
266	4.89183813560962e-19	0.41148048763130124
267	3.540973497204542e-19	0.41112046889205944
268	3.606648208195224e-19	0.4111355013869855
269	3.2115852344152133e-19	0.41100839117672466
270	3.188226928744394e-19	0.4110003992173969
271	4.49893560511159e-19	0.41136802934647465
272	6.137065699114753e-19	0.4116949385399299
273	5.859906150749548e-19	0.41164394222802886
274	6.413892255247479e-19	0.4117436514348802
275	5.238008086885426e-19	0.41152025714319423
276	5.290742144643794e-19	0.4115312936584564
277	5.665071051229519e-19	0.41160664641783257
278	4.629318446075953e-19	0.4113691710549501
279	6.574303804553846e-19	0.411745934851831
280	5.531436175311934e-19	0.4115552695364397
281	5.079229645140677e-19	0.4114612688719654
282	6.669078106053835e-19	0.41175678108234726
283	8.648238161051512e-19	0.41203459681136045
284	1.200137361343541e-18	0.412374255082791
285	1.473843422161899e-18	0.41260335791685393
286	2.158817015264474e-18	0.4130113284120624
287	2.553890411801971e-18	0.41319057664269965
288	2.253915805134239e-18	0.4130358751442834
289	4.868392673662073e-18	0.4139003387449046
290	8.584153806059858e-18	0.4145136264809386
291	7.68030540415319e-18	0.4143819494367762
292	3.4296432511144816e-18	0.4134525987378032
293	3.4135079231666757e-18	0.41344727076491805
294	3.548429512374411e-18	0.41348646942257333
295	3.0432381415881696e-18	0.41329922923260826
296	2.6095693071256278e-18	0.4131076124934875
297	3.019239220902164e-18	0.41327201851394463
298	3.669892181402204e-18	0.4134879917005405
299	6.822752349169034e-18	0.4141878589959587
300	8.100967484748085e-18	0.4143705323520222
301	6.65914391207347e-18	0.41414675749084445
302	6.1990988499382865e-18	0.41405180540264064
303	6.672125817080576e-18	0.41412677759252503
304	6.210059034023934e-18	0.41404495515178824
305	5.2280360414443796e-18	0.4138445853143561
306	5.934470548569667e-18	0.4139888211517479
307	8.046769142042938e-18	0.41432752799944894
308	1.2017629418169599e-17	0.4147830696811322
309	1.35974387987656e-17	0.41492083583716344
310	1.6872666066071765e-17	0.41515678892207875
311	2.131360770608719e-17	0.4154228069968462
312	2.337301073105392e-17	0.4155297470240417
313	2.1063059810809244e-17	0.41540910649514146
314	3.3521017899507644e-17	0.41593638552602885
315	2.6247103527048925e-17	0.415638970468188
316	3.228272760402729e-17	0.4158798709564967
317	3.102166835059967e-17	0.41583344147849727
318	2.7411015119278943e-17	0.41568520966144157
319	3.4091453828962604e-17	0.4159350535328076
320	3.3936091938484953e-17	0.41592972555992236
321	2.6663673179532324e-17	0.4156404927461552
322	7.808274261182335e-17	0.4168866675470507
323	1.2084914727632775e-16	0.417391492977922
324	1.2466430194582615e-16	0.41742840821862653
325	1.5710135708353092e-16	0.41769956398153324
326	1.4614004160010762e-16	0.41760537303231304
327	1.8446750681594883e-16	0.41787519680199847
328	2.267891782452654e-16	0.41811838070725793
329	2.322253981005513e-16	0.41813493548015124
330	2.208723846706193e-16	0.4180670038258651
331	1.8433081045282273e-16	0.4178466540901135
332	1.9155673260049932e-16	0.4178887070189573
333	2.73051309705933e-16	0.4183098071616328
334	4.879413282404055e-16	0.41899901851128063
335	5.32915822332904e-16	0.4191021528435582
336	9.220756990058619e-16	0.41976282148132105
337	6.249946468583929e-16	0.4192882513250478
338	4.939649296904547e-16	0.41900244363670686
339	6.652018717209161e-16	0.4193603692437437
340	9.585400877535399e-16	0.41980278127795995
341	8.332938466953953e-16	0.4196277193117325
342	8.153242462857063e-16	0.4196010794473065
343	8.037241026123073e-16	0.4195835732506838
344	1.909020677783414e-15	0.42062138625481943
345	1.8257577815856316e-15	0.4205662036785086
346	1.8586776495514767e-15	0.42058466129886085
347	1.7803195711751036e-15	0.420531381570009
348	5.45389865293698e-15	0.4219027637337064
349	7.260317722272222e-15	0.4222530779509073
350	6.9965964831271834e-15	0.4221923771169654
351	3.244837122827379e-15	0.42121317181456674
352	3.982249836450634e-15	0.4214658699571212
353	5.9264265927323556e-15	0.4219655576998532
354	6.388763057799072e-15	0.42206031950331113
355	9.291585701594865e-15	0.4225345090900926
356	9.145131449342208e-15	0.4225143389070273
357	1.0692155339995347e-14	0.4227095710563201
358	8.758544228230988e-15	0.42245611177478204
359	1.0599824172614928e-14	0.42269853454105794
360	9.232912690673597e-15	0.42251624175448627
361	5.669230574698213e-15	0.42189591348285405
362	2.5502369891356384e-15	0.4208816957872099
363	2.8715369760255553e-15	0.4210261219093476
364	2.0579168780546117e-15	0.4206116817327786
365	2.041166633313738e-15	0.4205810458886887
366	2.290397682683722e-15	0.42072414001760516
367	3.823355912043218e-15	0.4213536019570405
368	5.548991507105104e-15	0.42181180762516646
369	6.0799205960181736e-15	0.42191722537439474
370	7.164080922221576e-15	0.4221214009067449
371	5.837713487349368e-15	0.4218593788116413
372	6.649281282480962e-15	0.42202054999141814
373	7.948892412884389e-15	0.42224660826954674
374	1.0429186579720671e-14	0.42258208027656746
375	1.0611474622349996e-14	0.4226041533070918
376	1.0041974713330339e-14	0.4225307033951746
377	1.3778066655170267e-14	0.42292801794461266
378	1.532469951435072e-14	0.4230642618226767
379	1.2908773377729143e-14	0.4228446732259087
380	1.055194651066637e-14	0.4225874082494526
381	1.1530109448621912e-14	0.4227004373885169
382	1.3783463804729474e-14	0.4229253539581701
383	1.4060832756073889e-14	0.42295085211412065
384	1.554733471265065e-14	0.42307644004641426
385	1.6473335034030677e-14	0.42315065109731503
386	3.064531645764947e-14	0.4239296768470274
387	2.948916312810098e-14	0.42387982224360177
388	2.1275453160704948e-14	0.4234486370093936
389	3.915556523203297e-14	0.4242269016201224
390	2.633448980747097e-14	0.42370894654178404
391	2.552595375691327e-14	0.4236686061756534
392	2.5160500307700117e-14	0.42364995827055524
393	3.557090750074076e-14	0.4240929411590092
394	5.275542883855916e-14	0.424604236271241
395	4.59614481005259e-14	0.42442099206093986
396	8.109096125967438e-14	0.42516614712588213
397	7.48772668700046e-14	0.42504645802071134
398	3.4806119283309464e-13	0.4270834562255651
399	3.751831269143388e-13	0.42718506827987535
400	3.7311693173764193e-13	0.42717479290359683
401	3.6932453732203685e-13	0.42715538385951507
402	9.808414962464169e-13	0.42848509366386045
403	9.730243583014095e-13	0.4284740571485983
404	9.465348629520794e-13	0.4284360001994184
405	9.599889401137124e-13	0.42845274525705757
406	1.0116486484453038e-12	0.42852505346049935
407	1.2750334039217067e-12	0.42884511240310225
408	1.5023742800835393e-12	0.42907021925750133
409	1.7318183234085722e-12	0.4292681153932367
410	1.7484405706762396e-12	0.4292814353254497
411	5.660850122069703e-13	0.4277009302260088
412	6.404438107521114e-13	0.42786971279562164
413	6.964824917932796e-13	0.42798464478214493
414	5.652182775886401e-13	0.4276988370938039
415	5.819923675606985e-13	0.4277387968904428
416	4.1116159748685607e-13	0.42726270445620235
417	2.1658121624428372e-13	0.42638891690303204
418	1.9767821797720222e-13	0.4262663735266728
419	1.651509461234131e-13	0.4260229993366674
420	1.584690117218616e-13	0.42596781676035655
421	1.8195429550222966e-13	0.4261499192621823
422	1.7357263586572456e-13	0.4260814167536585
423	1.7199974046846912e-13	0.42606923852992096
424	1.8409417562784444e-13	0.4261601946384609
425	1.2031897001313026e-13	0.42557925530922985
426	1.3317504930560865e-13	0.4257143574788185
427	9.180254174154397e-14	0.42521505030557827
428	8.671970194988623e-14	0.42513969754620207
429	7.529040852457977e-14	0.4249503642240321
430	8.419893192007078e-14	0.42509802518685014
431	4.779270080464754e-14	0.4243290845286704
432	4.657714935576214e-14	0.424290076155761
433	4.4021680608437857e-14	0.424216245674352
434	4.0608362420734175e-14	0.42410549995223856
435	6.18844715281097e-14	0.4246577062848388
436	5.520899349051552e-14	0.4245050979186274
437	6.083424700827004e-14	0.42463258869838005
438	6.125821756540152e-14	0.4246417223661832
439	7.079847976792665e-14	0.4248297236951319
440	7.78406477270502e-14	0.42495226707149114
441	3.721435132560289e-14	0.4239837177148629
442	5.1310316284376005e-14	0.4244012024473663
443	6.043481891086461e-14	0.4246135602237901
444	4.9868532923537175e-14	0.4243612426507274
445	6.222264278404282e-14	0.4246493337560192
446	4.337626600558479e-14	0.42416829391838534
447	4.850205262855692e-14	0.42431195890153944
448	5.842588636870983e-14	0.42455628451527433
449	5.365385824438655e-14	0.4244392593965462
450	4.544484225287752e-14	0.4242215736472372
451	4.6338521710529733e-14	0.4242470718031877
452	3.6720029566958884e-14	0.4239429967792404
453	4.058963261785649e-14	0.42407124869797663
454	3.220855286176531e-14	0.4237645096875867
455	4.952922060762435e-14	0.4243216634235803
456	4.924253111762216e-14	0.42431405203374434
457	5.794657185354845e-14	0.4245277418033894
458	5.77289104772422e-14	0.4245227943999961
459	5.706421250461454e-14	0.4245075716203241
460	6.078030625360157e-14	0.42459053576953626
461	5.5324393885444966e-14	0.4244643769830049
462	5.739708532964873e-14	0.42451270930846335
463	5.621282290395092e-14	0.4244853083050538
464	5.375987805691646e-14	0.42442670060331683
465	5.639340855817423e-14	0.42448702086776696
466	5.481509956289018e-14	0.42444972505757067
467	5.98943615049583e-14	0.42456123191866774
468	6.22341678295401e-14	0.4246091836746344
469	6.755527024070807e-14	0.4247172654103053
470	8.00796169530268e-14	0.42494180141046667
471	7.161973598964738e-14	0.4247918570306979
472	5.940293304058023e-14	0.4245429645830614
473	5.607820351706601e-14	0.4244672312541934
474	4.472768587836792e-14	0.4241631562302461
475	4.1712385243485073e-14	0.4240718195522143
476	6.0045975377003e-14	0.4245448674305204
477	6.927718489036427e-14	0.4247260185086167
478	1.2464079236931748e-13	0.42550238027188647
479	1.6593389516309898e-12	0.42901294354898556
480	1.3629339586619799e-12	0.42873855294539853
481	1.2233882116556488e-12	0.4285861348639331
482	1.114481970675647e-12	0.42845674123672145
483	8.278633146399e-13	0.428041159351677
484	5.278907904946546e-13	0.4274164545308891
485	5.136710651344906e-13	0.427376875303742
486	4.172350870643169e-13	0.42709087733065515
487	4.0374235673208954e-13	0.42704387699841795
488	4.169289179457917e-13	0.42708764248997483
489	4.020935684162153e-13	0.4270360753238361
490	3.4801447808476427e-13	0.42683970146606787
491	3.649909430880993e-13	0.42690439827967364
492	3.671436661815431e-13	0.42691239023900146
493	5.143934126313718e-13	0.4273721181850946
494	4.398137429630553e-13	0.4271582381307035
495	6.104310833441975e-13	0.42760654899204265
496	5.860264026928072e-13	0.42755060527674826
497	4.786398369793732e-13	0.42727145755451373
498	4.4429661024076845e-13	0.4271698455002034
499	4.717529677295371e-13	0.42725166794094016
500	5.017109536474803e-13	0.42733577379862775
501	4.97121774178038e-13	0.4273232150053984
502	3.6200851418915e-13	0.4268887949305099
503	7.464847542460428e-13	0.42787865617867893
504	6.887508819485035e-13	0.4277679104565654
505	7.078824863227095e-13	0.4278055868362535
506	7.712793149943939e-13	0.4279214702465063
507	9.509124780219027e-13	0.4282061362263719
508	1.0572021623913875e-12	0.42834637608409976
509	1.0659462469314814e-12	0.42835779316885375
510	1.2541026143136316e-12	0.4285834708774905
511	1.2966739192926042e-12	0.42862990035549
512	1.1555204551684353e-12	0.42846758746723773
513	1.284213296788113e-12	0.4286122038741213
514	1.265378604370858e-12	0.42859165312156416
515	1.062365361422539e-12	0.42834884978579646
516	8.591004283052619e-13	0.4280550501381277
517	6.139665153810227e-13	0.4275861885242314
518	6.52748818922242e-13	0.427670294381919
519	3.927710314162965e-13	0.42697347164243515
520	3.725117626699625e-13	0.4268992605915344
521	2.935372089967575e-13	0.4265715902590955
522	2.9371372439575486e-13	0.42657025826587425
523	3.266856811490415e-13	0.426714494103266
524	2.549033917356383e-13	0.4263742649775978
525	3.2533385589443905e-13	0.42670459929647925
526	4.0550657292888086e-13	0.42700410748652495
527	4.0437533550666883e-13	0.427000301791607
528	1.2236902649409738e-12	0.4285199157723601
529	1.3774882728298208e-12	0.428684702362309
530	1.1978357506447484e-12	0.42849023135199976
531	1.025343008746807e-12	0.4282744484501498
532	1.1053965354783721e-12	0.4283766313586978
533	1.1850855771183938e-12	0.4284732960096147
534	1.2070288036147907e-12	0.42849879416556524
535	1.1899639743311253e-12	0.42847900455199167
536	1.1210911615735978e-12	0.4283941375553205
537	1.2202522371974434e-12	0.4285098306808274
538	8.614043937161505e-13	0.4280230823008166
539	8.27433758809983e-13	0.42796751915501396
540	7.882275103435064e-13	0.42790053892445734
541	6.631522432396366e-13	0.4276584967276732
542	5.854055601193755e-13	0.4274872404563637
543	6.092567239703137e-13	0.4275420424631827
544	6.251649437576954e-13	0.4275774354259201
545	6.593085356029239e-13	0.42765050476834543
546	6.976660014245836e-13	0.42772623809721344
547	7.330520323699896e-13	0.42779436003624544
548	6.906343212010782e-13	0.4277102541785579
549	5.595398441424779e-13	0.4274191185173317
550	6.663026519972117e-13	0.427658877297165
551	5.415561142926841e-13	0.4273723084698404
552	5.415561142926841e-13	0.4273723084698404
553	5.753458504024502e-13	0.4274552726190526
554	6.054696428078706e-13	0.42752529740554357
555	6.315179292166384e-13	0.42758314396829705
556	8.096417401428724e-13	0.42792527594142427
557	8.731385950535208e-13	0.4280295519821772
558	9.906274130612304e-13	0.4282042333789129
559	9.936254489848782e-13	0.4282084196433227
560	9.097692514031296e-13	0.42808435398899625
561	7.955455273470905e-13	0.42789901664649016
562	8.408738325848694e-13	0.42797551111434173
563	9.967888471853818e-13	0.4282088002128145
564	1.0811499638190559e-12	0.4283214487823869
565	1.1176184999697217e-12	0.4283674976908946
566	1.0867981391366381e-12	0.42832867960273113
567	9.352156594968932e-13	0.4281205080907171
568	9.033555669318461e-13	0.42807255633475044
569	9.143583682625586e-13	0.4280893013923896
570	8.69204103073727e-13	0.4280192766058986
571	9.40890507575358e-13	0.4281288806195367
572	9.40890507575358e-13	0.4281288806195367
573	8.476885895347817e-13	0.42798464478214493
574	9.365724488810883e-13	0.4281205080907171
575	1.0026276967822725e-12	0.4282148893246832
576	9.479718227633393e-13	0.42813725314835627
577	1.0641613252721688e-12	0.4282974729044036
578	9.573997716835042e-13	0.428150953650061
579	1.3080440608000567e-12	0.42857833318935123
580	1.3985515043406296e-12	0.42867157271484196
581	1.2913505918249858e-12	0.42856044642323665
582	1.3811022233681202e-12	0.4286540665182192
583	1.398169882101472e-12	0.42867119214535016
584	1.3974069441119227e-12	0.42867043100636654
585	1.6424803329503779e-12	0.4288961087150033
586	1.5784906439766235e-12	0.42884054556920065
587	1.5626665089672007e-12	0.4288264644980041
588	1.8020878436493126e-12	0.42902398006424775
589	1.839732051999451e-12	0.42905100049816547
590	1.508837893461032e-12	0.4287735653386441
591	1.5404055763496732e-12	0.4288024886200208
592	1.4522000937753458e-12	0.4287181924775873
593	1.5279807769455263e-12	0.4287872658403488
594	1.505254289655376e-12	0.4287663345182999
595	1.6555668464734487e-12	0.4288974407082246
596	1.5546866544284027e-12	0.42880952915561904
597	1.4463727729151607e-12	0.42870867824029235
598	1.4444019926701362e-12	0.42870677539283336
599	1.3286756071319171e-12	0.4285903211283429
600	1.1658673191373209e-12	0.428408408911263
601	1.2378727905830833e-12	0.42849175362996694
602	1.3710591865045485e-12	0.42863408661989977
603	1.4089906933833864e-12	0.4286721435690796
604	1.543969828614106e-12	0.4287979217861192
605	1.5334922721871288e-12	0.4287884075488242
606	1.4494459505114989e-12	0.42870582396910384
607	1.592738242660889e-12	0.4288355981658073
608	1.5223499647593845e-12	0.42877242363016865
609	1.3669017653223435e-12	0.42862209868090806
610	1.3279088514975266e-12	0.4285817583147774
611	1.3721350454537043e-12	0.4286274266537933
612	1.2470167415590264e-12	0.42849422733166365
613	1.0568093387711095e-12	0.42826036737895323
614	9.67412432437967e-13	0.428137824002594
615	1.3686221813406473e-12	0.42862000554870316
616	1.4306748030736987e-12	0.4286799452436615
617	1.7863896744093654e-12	0.42898668425405145
618	1.8295808211571495e-12	0.42902017436932977
619	1.7197168887585384e-12	0.42893150167774063
620	1.6510051708900129e-12	0.42887441625397077
621	1.892679037618899e-12	0.42906584270834563
622	1.874286219738731e-12	0.42905214220664084
623	1.9164388141915637e-12	0.42908334890496835
624	2.045782367811882e-12	0.4291750661524919
625	2.0128019386835504e-12	0.42915223198298397
626	2.0117116209426676e-12	0.4291514708440004
627	2.2429292641430044e-12	0.42930445977970355
628	2.46066776524396e-12	0.42943499511539057
629	2.4666515746808083e-12	0.42943842024081674
630	2.5456979169365315e-12	0.42948104402389825
631	2.993687689808048e-12	0.42971014685796116
632	3.0350122323860533e-12	0.4297295559020429
633	2.9169170929277762e-12	0.4296715190545436
634	3.0036778405279915e-12	0.4297130011291497
635	2.8973670039007997e-12	0.42966200481724864
636	2.6538989960605225e-12	0.42953793916292216
637	2.609217946523543e-12	0.42951396328493885
638	1.9610097900136515e-12	0.4291099887693943
639	1.9530532481221133e-12	0.4291042802270173
640	1.900297608598481e-12	0.42906584270834563
641	1.9860966534080692e-12	0.42912597268804986
642	1.8062448829243264e-12	0.42899277336592023
643	1.7871755777413789e-12	0.4289760283082811
644	1.7298709960879165e-12	0.4289303599692652
645	1.5121193410961086e-12	0.4287402655081116
646	1.580729923701531e-12	0.4288022983352749
647	2.016807469715258e-12	0.4291419566067054
648	2.0285053081050787e-12	0.4291482360033201
649	2.085870557363041e-12	0.42918743466097536
650	2.0039312549354004e-12	0.4291311103761891
651	2.0028459784284066e-12	0.42913034923720556
652	2.0033885941789947e-12	0.4291307298066973
653	2.2317806728928123e-12	0.429277058776294
654	1.9808807607237508e-12	0.4291075150676976
655	1.8405640659222913e-12	0.4290043807354201
656	1.97338160626964e-12	0.4291021870948124
657	1.6530357234317513e-12	0.42885196265395464
658	1.5587166431840872e-12	0.42876975964372604
659	1.774394786027467e-12	0.42894938844385516
660	1.8967395698929982e-12	0.4290411056913787
661	2.102785352497602e-12	0.4291841998202951
662	2.1690683729823813e-12	0.429226062464393
663	1.868530075087397e-12	0.42901465611169864
664	2.2113603071602048e-12	0.4292496577728845
665	2.089947001484832e-12	0.4291684061863854
666	2.089947001484832e-12	0.4291684061863854
667	1.8928135146592842e-12	0.4290274051896739
668	1.964939004813319e-12	0.4290799237795422
669	2.3251201364802565e-12	0.42931321287801494
670	2.5546622720634495e-12	0.42944603163065276
671	2.6265556321571673e-12	0.42948523028830804
672	4.616553772516168e-12	0.4302829039431186
673	5.267836872244272e-12	0.43047166641105084
674	4.884650341817161e-12	0.43036358467537994
675	5.28681897458165e-12	0.430475091536477
676	2.5108684104014465e-12	0.4294163472102924
677	2.5108684104014465e-12	0.4294163472102924
678	2.9857224955846995e-12	0.42965953111555194
679	2.4884102284813173e-12	0.429400173006891
680	2.4085122095469905e-12	0.4293541240983833
681	2.5155040715348967e-12	0.42941025809842365
682	2.5366099978451913e-12	0.4294220557526694
683	2.699101719258554e-12	0.429508064457816
684	2.7850648428633864e-12	0.4295506882408974
685	2.5884251238161576e-12	0.42944717333912813
686	2.179076624679557e-12	0.42920265744064734
687	2.3124959649689324e-12	0.4292863827288431
688	1.9324109577736103e-12	0.42903025946086243
689	1.8629974270758705e-12	0.4289788825794696
690	2.2116757888791687e-12	0.4292167385118439
691	1.8008728263598641e-12	0.42892446114214233
692	1.426981491262314e-12	0.42859355596902315
693	1.0277185630378192e-12	0.4281296417585203
694	4.660022244503662e-12	0.43024636927190585
695	4.10523784423993e-12	0.4300621736378752
696	5.01986584050053e-12	0.430346459048249
697	4.999893435734951e-12	0.430340750505872
698	5.636177368711011e-12	0.43050934279073894
699	5.8742420758917e-12	0.43056718935349236
700	5.53119902582161e-12	0.43048080007885403
701	6.8848598766784066e-12	0.4307909642146701
702	6.631385920489658e-12	0.43073692334683467
703	6.4515676387819385e-12	0.4306973441196876
704	6.64366395392286e-12	0.4307395873332773
705	4.315550625555856e-11	0.43344695869793476
706	3.931349696622279e-11	0.43330062972833805
707	6.723670485552025e-11	0.4341011576543371
708	8.260489453534882e-11	0.43440941894269425
709	7.896288555688602e-11	0.4343409164341704
710	7.902227896162521e-11	0.4343420581426458
711	1.0220650038955107e-10	0.4347287167463135
712	1.0207924122019396e-10	0.43472681389885454
713	1.0197754542790038e-10	0.43472529162088736
714	7.172081479687719e-11	0.43418602465100825
715	7.400390299590896e-11	0.43423226384426183
716	8.505789243403499e-11	0.4344411964952594
717	7.494600950332897e-11	0.4342476769086797
718	6.661691363735322e-11	0.434069189817026
719	6.499452044244346e-11	0.43403189400682973
720	6.869205000194478e-11	0.43411561929502546
721	7.286891724041258e-11	0.4342050531255982
722	8.161249270632379e-11	0.4343770705358913
723	8.261985198692676e-11	0.43439571844098945
724	8.419113605767143e-11	0.434423119444399
725	7.920151360419738e-11	0.43433026048840007
726	7.453882952705795e-11	0.4342381626713847
727	7.802487657454495e-11	0.4343062846104167
728	7.802487657454495e-11	0.4343062846104167
729	7.639899461972073e-11	0.43427431677310563
730	7.845626377347339e-11	0.4343146571392363
731	4.40921727043022e-11	0.43344505585047577
732	4.257414955664729e-11	0.4333925372606075
733	4.185569796651148e-11	0.433367039104657
734	4.328268021985706e-11	0.4334172742775745
735	4.2812680152127686e-11	0.4334009097894271
736	4.36357203883554e-11	0.43342945250131204
737	4.91148383272882e-11	0.4336045144675395
738	4.691384892048194e-11	0.4335356313895239
739	4.5323850933538595e-11	0.43348387393863924
740	4.5323850933538595e-11	0.43348387393863924
741	4.5323850933538595e-11	0.43348387393863924
742	4.6925739830476606e-11	0.4335360119590157
743	4.6925739830476606e-11	0.4335360119590157
744	5.032288898060689e-11	0.43364104913875223
745	4.9226877005400295e-11	0.43360793959296573
746	4.816642724014748e-11	0.433575210616671
747	5.7781471414919905e-11	0.43384922065076625
748	5.73023700995523e-11	0.4338366618575369
749	5.704268240205748e-11	0.4338298116066845
750	5.746163740412724e-11	0.4338408481219467
751	5.3946623408507004e-11	0.4337457057489969
752	5.3350137624189854e-11	0.43372896069135775
753	5.326930017823027e-11	0.43372667727440695
754	6.93355918988226e-11	0.43412475296282865
755	6.623457548819191e-11	0.43405548931532123
756	6.737698970585342e-11	0.4340813680407636
757	1.220026543831734e-10	0.4349859817227696
758	1.2849272737783663e-10	0.4350655207465556
759	1.5656249061768456e-10	0.4353695957705029
760	1.4606744807757e-10	0.4352626557433074
761	1.4214910469850553e-10	0.4352207930992095
762	1.4214910469850553e-10	0.4352207930992095
763	1.4081951720495122e-10	0.43520633145852117
764	3.650543625838301e-10	0.43668826905958613
765	4.007558898668758e-10	0.4368340271749451
766	4.786036578737561e-10	0.43711450689040093
767	4.786036578737561e-10	0.43711450689040093
768	4.946302815209426e-10	0.43716550320230196
769	4.46901567027778e-10	0.43700490287676286
770	4.669076882123167e-10	0.4370741665242702
771	4.806894332568973e-10	0.4371202154327779
772	5.015672415419286e-10	0.43718757623282634
773	5.329630823656579e-10	0.43728271860577606
774	5.458902114452246e-10	0.43732077555495596
775	5.133910985260052e-10	0.4372233497650554
776	5.078853884425625e-10	0.4372050824294491
777	4.972686172423391e-10	0.4371715923141708
778	4.5391970357751973e-10	0.43702602448355765
779	4.2417211338819955e-10	0.4369177524631409
780	4.0969641505104986e-10	0.43686295045632184
781	4.261189962533412e-10	0.43692498328348506
782	4.3274130553984047e-10	0.4369493397309602
783	4.3274130553984047e-10	0.4369493397309602
784	4.2025933513584833e-10	0.4369019588292312
785	3.777297814964548e-10	0.4367337471138561
786	3.2881327153504814e-10	0.4365133973781046
787	3.2093388398543484e-10	0.43647534042892466
788	3.099858100813774e-10	0.4364209189915974
789	3.0721301016951173e-10	0.43640683792040086
790	3.1522213386538564e-10	0.4364471782865315
791	3.2038931567105954e-10	0.43647267644248205
792	3.680984913142804e-10	0.43668845934433204
793	2.7878815122002823e-10	0.4362490918660502
794	2.6852716333572185e-10	0.43619048416431316
795	2.0776179904768546e-10	0.4357908861979243
796	2.0226058316602478e-10	0.4357480721300969
797	1.9765046869250563e-10	0.4357122985978678
798	2.2450415827132864e-10	0.43591019473360326
799	2.2450415827132864e-10	0.43591019473360326
800	2.2566037523774418e-10	0.43591818669293103
801	2.4182078791671404e-10	0.4360258878591101
802	2.2880127591147597e-10	0.4359374054522669
803	2.194275492210891e-10	0.43587232806916926
804	2.398511862373347e-10	0.43601085536418405
805	2.398511862373347e-10	0.43601085536418405
806	2.433319659975391e-10	0.43603330896420023
807	2.5996407644892664e-10	0.4361364432964777
808	2.661830201179687e-10	0.4361733585371822
809	2.614894415027029e-10	0.4361455769642809
810	2.6302354654135647e-10	0.43615471063208405
811	2.7601983139978245e-10	0.43623006339146025
812	2.629594560888238e-10	0.43615433006259224
813	2.774344631240461e-10	0.436238055350788
814	3.03919183754967e-10	0.43637962720173723
815	3.489692889298637e-10	0.4365965518120626
816	3.26316944939668e-10	0.4364911340628343
817	3.0141943003336337e-10	0.43636668783901605
818	2.595832780581683e-10	0.43613301817105155
819	2.552200469574132e-10	0.4361054268828961
820	2.9172109168386246e-10	0.4363132178254183
821	2.7611532426515036e-10	0.43622720912027174
822	2.682289007443798e-10	0.4361819213507477
823	2.971600728520273e-10	0.43634214110679503
824	3.087862367678571e-10	0.43640227108649926
825	2.996252427590898e-10	0.4363550804695162
826	2.937849242596783e-10	0.43632425434068045
827	2.9457148132758753e-10	0.43632844060509024
828	2.858921969260011e-10	0.436281630557599
829	2.6924064397345616e-10	0.4361866784693952
830	2.5506008776767014e-10	0.4361021920422158
831	3.1393547834883514e-10	0.4364226315543105
832	3.3355672104944394e-10	0.4365177739272602
833	3.324269695038174e-10	0.43651244595437505
834	3.355021656217047e-10	0.4365269075950634
835	3.22269551261321e-10	0.43646373305942476
836	3.400023552973352e-10	0.43654783891711235
837	2.98502597060734e-10	0.43634252167628684
838	3.038429447988384e-10	0.43637030324918813
839	3.383093730577143e-10	0.43653889553405506
840	3.5363597540482544e-10	0.4366085397510543
841	3.5277101630388106e-10	0.4366035923476609
842	3.573240882063662e-10	0.4366237625307262
843	3.7812160027641205e-10	0.4367128157918072
844	3.350271389272929e-10	0.43652138933743234
845	3.439068538061741e-10	0.4365624908425466
846	3.8196515326886054e-10	0.4367276580019873
847	3.60438043815914e-10	0.4366363213239556
848	3.332351285205572e-10	0.43651187510013734
849	2.42565811432366e-10	0.43600952337096277
850	2.143345735662824e-10	0.43581581349963716
851	2.1136406147639166e-10	0.4357941210386046
852	2.043378560093646e-10	0.43574160244873633
853	2.0797474527957203e-10	0.43576900345214586
854	2.173900585395217e-10	0.43583674482168605
855	2.4587197753169117e-10	0.43602741013707735
856	2.2390098521651653e-10	0.43588051031324293
857	2.0446197839803166e-10	0.43573931903178553
858	2.143381164144754e-10	0.43581048552675195
859	2.1857585360892799e-10	0.43584093108609584
860	2.22786402329038e-10	0.43587061550645617
861	2.25692514316962e-10	0.4358907856895215
862	2.2202487335829854e-10	0.435865287533571
863	2.1219749329504154e-10	0.4357948821775882
864	2.164998338899712e-10	0.4358260888759157
865	2.0259674715960827e-10	0.4357229545436382
866	2.1456309762734011e-10	0.43581105638098966
867	1.9178049343769091e-10	0.4356367555537457
868	1.9492501768441328e-10	0.43566092171647497
869	1.9492501768441328e-10	0.43566092171647497
870	1.7121082865270455e-10	0.43545998102480515
871	1.4955722076309944e-10	0.43525009695007805
872	1.5280242373515316e-10	0.43528320649586455
873	1.5302874993622616e-10	0.43528548991281535
874	1.5712034838608553e-10	0.4353262108484378
875	1.1599883848592963e-10	0.43485411439386124
876	1.1329490215539958e-10	0.43481796029214037
877	1.0042906033800405e-10	0.4346324326648884
878	1.1002902303560664e-10	0.4347721016683786
879	9.649281099566133e-11	0.4345692581292498
880	8.984931739610361e-11	0.4344604152545953
881	7.448461589063119e-11	0.4341740367120166
882	7.431677089446748e-11	0.4341706115865904
883	8.284161928752187e-11	0.43433463703755576
884	8.284161928752187e-11	0.43433463703755576
885	8.284161928752187e-11	0.43433463703755576
886	9.67671937587042e-11	0.4345694484139957
887	9.990234420138046e-11	0.4346181613089459
888	1.0489640000525334e-10	0.4346927529293385
889	1.0872020328330628e-10	0.4347475549361576
890	1.0447973712158308e-10	0.43468666381746973
891	1.0004420510724697e-10	0.43461930301742135
892	1.0004420510724697e-10	0.43461930301742135
893	1.0416042377750909e-10	0.43468095527509276
894	1.0395332340999188e-10	0.43467791071915834
895	9.763644794748961e-11	0.43458105578349554
896	1.079360695765571e-10	0.4347344252886905
897	8.858683356530451e-11	0.43443263368169394
898	8.858683356530451e-11	0.43443263368169394
899	9.293452517406119e-11	0.43450570302411934
900	1.0211222667879542e-10	0.43464955829201934
901	9.773379458661236e-11	0.4345825780614627
902	9.205780507527671e-11	0.434491241383431
903	9.50199685078913e-11	0.43453957370888946
904	9.6764594240809e-11	0.4345673552817908
905	9.86633222282524e-11	0.4345970397021511
906	1.0165577317885824e-10	0.43464270804116695
907	1.0346789530090017e-10	0.43466972847508467
908	1.051283941976379e-10	0.4346940849225598
909	1.1103745944641268e-10	0.43477781021075557
910	1.1054682020793933e-10	0.4347700085361737
911	1.17280440893851e-10	0.43485963265149236
912	1.192503805649999e-10	0.4348841793837134
913	1.1673743701048996e-10	0.43485049898368916
914	1.1839990953650344e-10	0.4348721914447217
915	1.195210581621148e-10	0.4348866530854101
916	1.1458469853497572e-10	0.43482195627180426
917	1.0029361502152399e-10	0.43461701960047056
918	9.692920180188129e-11	0.4345648815800941
919	9.318595876284154e-11	0.43450475160038987
920	8.992018010824852e-11	0.4344503301630626
921	9.242217656072085e-11	0.4344921928071605
922	9.473208188808933e-11	0.43452986918684855
923	1.0211679178219895e-10	0.4346415663326916
924	1.0211679178219895e-10	0.4346415663326916
925	9.923491351986145e-11	0.4345978008411347
926	1.0544691875375234e-10	0.4346906597971336
927	1.307823526066365e-10	0.4350209941160151
928	1.3385948414480696e-10	0.4350567676482442
929	1.2793562591014683e-10	0.4349861720075155
930	1.2680025738277287e-10	0.43497247150581075
931	1.2561249770056127e-10	0.43495800986512234
932	1.502300723537452e-10	0.4352335421771848
933	1.4703942448852948e-10	0.4352004326313983
934	1.4794943378118662e-10	0.43520994686869324
935	1.600950279270381e-10	0.4353317291060689
936	1.7283019604751542e-10	0.4354500862180184
937	1.7143327474169024e-10	0.43543752742478903
938	1.753986019919202e-10	0.4354729203875263
939	1.9001895780041733e-10	0.43559698604185276
940	1.8454910154000606e-10	0.43555169827232865
941	1.9440368053951741e-10	0.43563237900459006
942	2.0213016998440417e-10	0.43569288955378604
943	2.102078338122138e-10	0.4357537806724739
944	2.4322622899348286e-10	0.43598098065907787
945	2.465113621507564e-10	0.4360019119811268
946	2.718107734023669e-10	0.4361535689236087
947	2.6957106984874867e-10	0.4361406295608875
948	2.7493678254814276e-10	0.4361714556897232
949	2.605371549378435e-10	0.4360873498320357
950	2.6656954940180464e-10	0.43612312336426473
951	2.5895537061035807e-10	0.43607783559474067
952	2.492948035886586e-10	0.43601846675402006
953	2.5631906267882364e-10	0.43606185167608513
954	2.081621137133302e-10	0.43573760646907245
955	2.2183420644644425e-10	0.43583655453694015
956	2.1924577826215995e-10	0.4358182872013338
957	2.1924577826215995e-10	0.4358182872013338
958	2.1384294477753326e-10	0.43577946911317034
959	2.1243469253127673e-10	0.43576919373689177
960	2.2129250067566999e-10	0.43583274884202217
961	2.1812264011185327e-10	0.43581029524200604
962	2.309616226935638e-10	0.435899348503087
963	2.375390331378738e-10	0.43594311399464386
964	2.3632443903773727e-10	0.4359351220353161
965	2.3517332356449143e-10	0.4359275106454801
966	2.356331110538108e-10	0.4359305552014145
967	2.6136340806798305e-10	0.436092297235429
968	2.6482301482109713e-10	0.43611284798798616
969	2.645652212610242e-10	0.436111325710019
970	2.8919772804177353e-10	0.4362506141440174
971	2.986199500246182e-10	0.43630084931693486
972	2.986199500246182e-10	0.43630084931693486
973	2.8969001806553665e-10	0.43625327813046
974	3.0462503370732884e-10	0.43633110459153285
975	3.006584746934685e-10	0.4363105538389757
976	3.3547898437023317e-10	0.4364806684018098
977	3.735021961737201e-10	0.43664964125616856
978	3.566115408983212e-10	0.4365758107747596
979	3.529229775895411e-10	0.4365594462866122
980	3.529229775895411e-10	0.4365594462866122
981	4.0807468005598806e-10	0.4367874074121998
982	4.171202255900574e-10	0.4368220392359535
983	4.249267754181477e-10	0.436851343086822
984	4.4888799345153687e-10	0.43693811293095214
985	4.8139258069923e-10	0.43704885865306564
986	4.879061529473606e-10	0.43707017054460634
987	5.171808558677589e-10	0.4371626489311135
988	5.767947329497074e-10	0.4373342857719148
989	5.596788960466986e-10	0.43728633401594813
990	6.258675438331248e-10	0.43746444053811007
991	6.40054188541278e-10	0.4375002140703391
992	6.35795890652752e-10	0.4374895581245688
993	6.402067841101456e-10	0.43750059463983093
994	7.365357341092382e-10	0.4377247500705005
995	7.365357341092382e-10	0.4377247500705005
996	7.388138518554919e-10	0.4377296974738939
997	6.993388859338211e-10	0.43764178592128833
998	6.993388859338211e-10	0.43764178592128833
999	7.028407662939866e-10	0.4376497778806161

==> data/stats-mannwhitneyu-varghadelaneya-linevul-complexity-ue.dat <==
rank	pvalue	effect_val
1	2.206382402719472e-19	0.4716224552745219
2	1.789568424473837e-42	0.4396196055701673
3	1.4147950379917764e-54	0.4202214077189388
4	6.659679977180023e-60	0.4116294805873405
5	8.471876741323475e-73	0.3948891800668356
6	1.6806559765750473e-77	0.3865214083659069
7	2.0139534186572882e-75	0.38548017023634507
8	2.974724792603259e-76	0.382609153990214
9	1.0835587574696296e-80	0.3765512488197589
10	1.2259678695166135e-82	0.37307760078336427
11	2.43071743621435e-86	0.36787464497623534
12	9.618004123157837e-85	0.3669070470433366
13	1.2450745015918089e-86	0.36376297218683984
14	1.090286880604813e-85	0.363285738044124
15	1.1958832595201774e-85	0.3595852705906172
16	4.177779049485998e-84	0.3595944042584204
17	2.9464676483908033e-82	0.3598558554992862
18	5.988923199353533e-80	0.3587784632680035
19	4.20227776487907e-80	0.35749994006030505
20	6.100518438898265e-82	0.3547061794210092
21	9.692551781819948e-72	0.3615484383140619
22	5.647305898111866e-73	0.3595276143126097
23	2.091154278530901e-72	0.3590043312613862
24	2.4001781039394016e-72	0.3582953302981648
25	3.9149769027021884e-70	0.3589485778308376
26	2.7580488077815428e-70	0.3579621417080948
27	2.016063241628192e-71	0.35553544034363904
28	2.12358419993693e-67	0.3585421296135964
29	6.5552483107574725e-65	0.36027391108602735
30	7.082453794852297e-68	0.3560950677813294
31	6.141812167332525e-68	0.35559423833012194
32	3.2348311193864786e-68	0.3549558330076293
33	1.0171215794437029e-69	0.3528923852230955
34	1.9165151256803142e-69	0.35285984653154673
35	4.009413857334675e-69	0.35292834904007053
36	9.48914744187657e-70	0.3514574479542677
37	2.4024535913760993e-68	0.35197064591395855
38	8.779995643642866e-68	0.3518155638460505
39	9.768935860247666e-69	0.3498071083530817
40	1.6636395145833616e-70	0.34732484384282325
41	1.4877681190330122e-69	0.3472352197275046
42	3.5644764669439875e-72	0.34261967293096734
43	1.4680635712892966e-74	0.3391471666030481
44	1.9229204780246714e-73	0.3395526633965599
45	1.2688535817124428e-74	0.3379341013479391
46	4.424346483099208e-75	0.3369413858285816
47	3.6109147699033153e-75	0.3365124840113242
48	2.552204807810516e-74	0.33724527056778303
49	7.403136397106593e-72	0.3395083270507653
50	1.8977324295638573e-72	0.3386925763450943
51	2.074940146898896e-71	0.3393711317489718
52	3.1814625921795235e-71	0.33945067077275776
53	7.013462991340145e-70	0.3407805708618491
54	5.229166665436282e-71	0.3390040724741318
55	1.7147344058371857e-70	0.33957302386437116
56	1.2822926561719596e-70	0.33919835319969505
57	2.6583943059801106e-72	0.3366915419572156
58	9.738046636607254e-72	0.3371558367372103
59	3.537734752341659e-75	0.33258671941867246
60	1.4037353780746139e-75	0.33168838513328114
61	5.173430433092869e-76	0.33057636107824473
62	2.5353664434176902e-76	0.33004013866430004
63	2.742149030180147e-78	0.3274749100048294
64	1.055620859493821e-77	0.32795671098144685
65	2.563269257892212e-78	0.3269619023298845
66	2.4112869096533183e-78	0.3264325301667922
67	4.0884305904475817e-78	0.32654841357704495
68	2.796816865697968e-78	0.326217127834434
69	2.8253845476431377e-78	0.3260508189665179
70	6.458380476610297e-78	0.3261501476038774
71	3.757569274137549e-79	0.3246031326197148
72	1.106697768839952e-78	0.3247488907350738
73	1.0182691743089734e-78	0.32459818521632144
74	2.4988781631239278e-79	0.32360394741899673
75	3.464905026442644e-79	0.3235776881240626
76	1.6696437200385036e-78	0.3241732793787279
77	1.4014197832650084e-81	0.32025265247421547
78	1.0287441472914033e-81	0.3199438203316206
79	2.3270004945570567e-82	0.3190083805207789
80	1.1080376015822512e-81	0.3196433607178454
81	4.618985193872178e-81	0.3202688266776169
82	8.700050349987991e-82	0.3192947590633576
83	3.362782740973672e-83	0.3175254914959844
84	3.359163587488886e-82	0.3183503758694586
85	3.769194831874759e-82	0.31833267938808996
86	1.1800995605581407e-86	0.3126798904416547
87	1.3068146357047446e-89	0.3088277660456661
88	1.7080489545706354e-89	0.3088584018897559
89	2.366231148034892e-89	0.30891739016098474
90	4.113991712071007e-89	0.30910881661535955
91	4.5790143176109484e-89	0.3091124320255316
92	1.3820047819508492e-89	0.3083550987368518
93	2.034474702259378e-87	0.3104640245756555
94	2.6389501280162186e-87	0.3103635542298206
95	8.19498896022889e-87	0.31084383292847084
96	7.2738308721232485e-87	0.31076391333519304
97	3.986702779105083e-85	0.3125571567805495
98	4.3486447260522546e-85	0.3125778978178526
99	4.662657328251919e-82	0.3155193194199664
100	4.277754300930637e-81	0.3162060570679176
101	6.1662513298813555e-80	0.31722389017373376
102	7.584606638488314e-79	0.3183713071915075
103	9.425505237786074e-79	0.3183884328186385
104	4.2664285764583893e-78	0.3190159919106149
105	9.424960218453337e-77	0.3204733827794588
106	1.2698710347303306e-76	0.3205565372134169
107	3.4735275498342786e-76	0.3209747830849039
108	1.62762968871147e-76	0.3204899375523521
109	2.020202982267878e-76	0.32053237105068766
110	1.7107877111165575e-76	0.3204103985285661
111	2.67777679560838e-75	0.3216984359735595
112	1.4589717436164737e-75	0.3210402410374933
113	1.86296157212171e-75	0.3211359542646808
114	1.1643291813530157e-74	0.32207291635348967
115	1.2365995660446106e-74	0.3221048841908008
116	1.9986075132169778e-74	0.32232713677401137
117	1.9487303593381717e-75	0.3208490048678644
118	9.264403511286878e-76	0.320280053477625
119	3.1970777237917893e-75	0.32087240989161003
120	2.197725371255658e-75	0.32067375261689096
121	2.3247811606296576e-76	0.3193617392939142
122	9.332983275408792e-76	0.32003306387744745
123	4.863466958128383e-75	0.3208469117356595
124	3.4815021164545153e-74	0.3217905337905749
125	1.1292520295698055e-73	0.3223764205231993
126	2.1872050088462017e-73	0.3227318724285395
127	4.074135810279333e-73	0.3230521216558883
128	3.0358643221566735e-72	0.32412380534479407
129	2.6452345077166704e-72	0.32394645996161575
130	3.798714344713665e-71	0.3252693195151088
131	4.037589280097593e-71	0.3252742669185022
132	1.6590265715007297e-70	0.32600781461394457
133	9.584717285028064e-70	0.32689225811288525
134	1.490248668824358e-69	0.3270678909333505
135	5.048962050490593e-69	0.3276644336117453
136	7.547850279710714e-69	0.32787507882545597
137	6.941311967553823e-69	0.327787928411834
138	1.505482717393181e-68	0.3281936154900917
139	5.2206984634101654e-68	0.32883753907021546
140	9.057060778795462e-68	0.3291473226365398
141	2.329152286787035e-67	0.32965348006063233
142	2.652674300500464e-67	0.329661662304706
143	2.7577816793048525e-67	0.3296576663250421
144	8.832216751064057e-67	0.33026543580344503
145	3.5929043043701056e-66	0.3310128742853381
146	3.814154214607469e-68	0.3283370901884999
147	1.104321863034231e-68	0.32754017767267296
148	2.7371239770710054e-68	0.3279622292390779
149	1.782897236374481e-68	0.32767185471683535
150	3.5830576203819176e-68	0.3280520436391425
151	4.708361436034373e-68	0.3281936154900917
152	5.087938305299102e-68	0.32820065602568993
153	6.504696068679606e-68	0.3282906607105004
154	1.0045669967527837e-67	0.32848798599199813
155	8.845704719925969e-67	0.32966299429792734
156	6.583672337968398e-67	0.32943598459606926
157	5.144920655542669e-67	0.3292839470840956
158	2.5451116196768454e-66	0.33018418421694595
159	3.387333193216458e-65	0.3315681251738727
160	5.371665067375012e-65	0.33183452381813194
161	1.5310850305923518e-64	0.33241869798804324
162	7.853299648001751e-64	0.3333145585717379
163	1.1869136249941096e-63	0.33352273008375194
164	1.1365974220409317e-62	0.33471943085071365
165	8.567776139086056e-63	0.33454208546753533
166	9.201757605843996e-63	0.33457348245060875
167	3.063591982465265e-62	0.33524176247820764
168	2.4384870236625922e-62	0.335106660308619
169	1.0155666064764685e-61	0.3359111842142819
170	8.91298528943463e-62	0.33583354803795495
171	3.5504959618827302e-62	0.3351525189323808
172	3.124673937026706e-62	0.33502578929161175
173	3.556191545795325e-62	0.3350520485865459
174	5.648808380076352e-62	0.33531692495283794
175	7.383007614133107e-62	0.33547619328515577
176	7.182759154351729e-62	0.3354598287970084
177	8.437436264261838e-61	0.33685366456072197
178	1.8378828129304949e-60	0.33730254627629874
179	7.339166215067664e-61	0.3367309308996168
180	4.051797147932599e-61	0.33636482304850623
181	4.099676776467627e-61	0.3363621590620637
182	1.2946843779019563e-60	0.3370431881676378
183	4.891314942322235e-60	0.3378069911376782
184	1.889295315908997e-59	0.33860770934842316
185	1.4737843775106882e-59	0.33844729930762996
186	1.813803061263438e-59	0.33854529595176813
187	5.127489109885483e-59	0.33915991568102344
188	8.31646018724086e-59	0.339436970271053
189	1.3710126256822482e-58	0.33972468080685303
190	2.2433933163881408e-58	0.34002685298334134
191	5.301517913466189e-59	0.33909731199962245
192	7.76792553756585e-59	0.3393035806641775
193	7.600681984680706e-59	0.33929026073196455
194	9.07867386523895e-59	0.33938996993881587
195	4.192747858311461e-58	0.34031170924795284
196	1.4775346255543223e-57	0.3410806499061325
197	1.7412242642861988e-57	0.3411645654790742
198	3.603174240579751e-57	0.34158928103192177
199	2.2067890442591753e-57	0.34126731924185993
200	9.050416028121614e-58	0.34068904389907145
201	1.4309495044688508e-57	0.3409550619738389
202	1.3227100055998665e-57	0.3409063490788886
203	1.3963924023958918e-57	0.3409225232822901
204	4.709754598383946e-58	0.3402333119326423
205	3.8352394375517614e-58	0.340063387654554
206	7.929670540980376e-58	0.3404862003599426
207	1.71764869710255e-57	0.3409563939670602
208	3.7105013730171554e-57	0.34142639728943186
209	4.352559904303978e-57	0.34152572592679137
210	3.288588636365531e-57	0.341342862285982
211	3.5110897789237194e-57	0.34138358322160445
212	3.2439449662935575e-57	0.3413259269435969
213	7.298208809813948e-58	0.3403923899802142
214	4.669516048234549e-58	0.34011647709866
215	4.109948553454526e-58	0.3400376992138576
216	1.9137764365122653e-58	0.33954980912537136
217	2.9075337770899345e-58	0.3397988918577538
218	2.7079566382043637e-58	0.33970470090853355
219	1.2769039495914104e-57	0.340663355458375
220	3.728444535465073e-57	0.341312607011384
221	2.5283790930253306e-57	0.34107094538409166
222	3.7931885955127073e-57	0.34130689846900697
223	4.698826863863161e-57	0.34143210583180883
224	3.952958984629621e-57	0.34132440466562974
225	5.370421340959222e-57	0.34149908606236545
226	2.1142614752432093e-57	0.3408861788958233
227	3.6355941646367693e-57	0.34118321338417235
228	7.403851276740444e-57	0.3416189654522821
229	4.0039437471782345e-57	0.3412353514045488
230	5.157969097171236e-57	0.34139328774364536
231	8.167268453182473e-57	0.3416564515472243
232	1.8224530161101762e-56	0.34215899356114476
233	2.2323027029496725e-56	0.34227050042224183
234	6.769822507724638e-56	0.3429294564972917
235	9.306199922439435e-56	0.34311479383979776
236	1.0580951775844323e-55	0.3431728306872971
237	1.8559087685067183e-55	0.34352828259263724
238	6.0801834820570124e-55	0.34422872074229316
239	4.9376609653102425e-55	0.34409628255914715
240	1.1266701282529334e-54	0.34462184902732146
241	2.0815924247980765e-54	0.34499918367844007
242	1.9672188285204928e-54	0.3449630295767192
243	1.395277706823182e-54	0.34474344097995124
244	3.424515611908546e-54	0.3452958375972973
245	4.055760711600857e-54	0.34538964797702576
246	2.227259606819144e-54	0.3449908111496205
247	2.0918537186132424e-54	0.34495066106823574
248	1.4395861222655906e-54	0.344711663427386
249	2.294723378143018e-54	0.3449807260580878
250	4.915811363918571e-54	0.34546937728555766
251	1.0910305412797322e-53	0.3459823849605026
252	1.2533336642853506e-53	0.34606458797073114
253	7.308493862674192e-54	0.34571712802471877
254	7.568984715647728e-54	0.34571807944844823
255	4.8877692443739176e-54	0.34543683859400887
256	2.876281788822734e-54	0.34508214782765223
257	2.5570440580928063e-54	0.3449995642479319
258	2.5578034800537132e-54	0.3449997545326778
259	2.947340301014631e-54	0.34508347982087356
260	3.21546333299449e-54	0.34513219271582385
261	3.5557081580955164e-55	0.3436475911283162
262	5.603526714961964e-55	0.3439372045115752
263	2.59368978028066e-55	0.3434470310061382
264	1.1537727723221676e-54	0.34437029259324237
265	1.2543192792722867e-54	0.34440987182038946
266	1.0276432625197394e-54	0.34427553078978446
267	1.392999956029874e-54	0.34445630129838894
268	1.891245947818238e-54	0.3446452540510671
269	1.9138445994276185e-54	0.34465286544090307
270	1.7177252833966516e-54	0.34458360179339564
271	2.483327011304716e-54	0.3448062349460981
272	5.0218697593566444e-54	0.3452383716040357
273	4.1722187757472046e-54	0.3451124031022503
274	4.231903286479021e-54	0.3451215367700534
275	4.5865344910985843e-54	0.3451732942209381
276	4.373648645974748e-54	0.34513599841074183
277	5.1340589537311447e-54	0.3452391327430193
278	5.313830419682796e-54	0.3452478858413307
279	9.265275127818857e-54	0.34559953205175287
280	2.5731930885908076e-54	0.3447550483494511
281	1.0099528772182397e-54	0.34413586178629424
282	1.1446158742078127e-54	0.34420931169821145
283	8.203776033750596e-55	0.3439699334878699
284	1.556099074783319e-54	0.3443535475356032
285	1.9153702024339904e-54	0.34448674685773284
286	3.9640282970622674e-54	0.34493467714958015
287	7.053943320696659e-54	0.34529317361085476
288	7.597129289488879e-54	0.34533465568546085
289	2.683298780500213e-53	0.34613841845214016
290	7.577038661180431e-53	0.34677587235090335
291	8.629364159625386e-53	0.3468544599509598
292	1.0465649757000872e-52	0.34697414905613055
293	7.5142352841359325e-53	0.34675189647292004
294	1.1597694459015796e-52	0.3470350401748184
295	1.4058009547806149e-52	0.34714844988337445
296	2.065652239622105e-52	0.34737584015472434
297	2.333747620759579e-52	0.34745575974800214
298	4.493948176420104e-52	0.347885612988989
299	1.3555120304512536e-51	0.3486066018912021
300	2.3633754783188513e-51	0.3489620537965422
301	2.1060858707643738e-51	0.34887985078631367
302	2.662409607173393e-51	0.34902903402709884
303	2.5166917366771296e-51	0.3489799405626568
304	1.0657380174213522e-51	0.3483944343995241
305	9.321864808209043e-52	0.3483061422774268
306	8.988907391344018e-52	0.3482821663994434
307	1.5182131061013058e-51	0.3486163064132429
308	2.9011699534008153e-51	0.3490389288338856
309	4.61833258640892e-51	0.3493414815798658
310	6.261382677390718e-51	0.349532146895257
311	6.833200611574262e-51	0.34957876665800236
312	5.350117965513215e-51	0.34941036465788133
313	4.390511006028728e-51	0.34927906818321075
314	6.254517568484526e-51	0.34948571741725754
315	5.21811538793199e-51	0.3493483318307181
316	8.398470407367338e-51	0.34966496564789484
317	8.331551152471526e-51	0.3496596376750096
318	7.071934424251577e-51	0.34954489597323224
319	6.62525947364702e-51	0.34949028425115913
320	5.021432616872131e-51	0.34930038007475145
321	7.200716167057904e-51	0.3495401388545848
322	4.764370672642662e-50	0.3507866942249721
323	7.459025712037718e-50	0.3510715504895836
324	5.320756982570663e-50	0.35083902253009447
325	1.0697737007043832e-50	0.3497380349903202
326	6.740848553570092e-51	0.34942482629856975
327	8.081567997165412e-51	0.3495294829088144
328	9.429162185685591e-51	0.3496215807258297
329	9.931715753526093e-51	0.3496455566038131
330	8.880570718519435e-51	0.34956563701053533
331	1.3450239510295004e-50	0.3498426916005649
332	1.4156983019700808e-50	0.34987161488194163
333	3.326973422134278e-50	0.35044361082811537
334	9.233834611549553e-50	0.3511141742726651
335	1.356040172741588e-49	0.35137334209658017
336	3.4662139342968095e-49	0.3519978566326222
337	3.4045004213851295e-49	0.3519856784088846
338	3.707721378951152e-49	0.35204352497163804
339	4.0364895983467984e-49	0.35208576818522774
340	8.983615063596084e-49	0.35262446430086913
341	7.362178823868847e-49	0.3524889815617887
342	6.599349220263106e-49	0.352414580226142
343	5.674671461654216e-49	0.35230687905996294
344	2.6503944707217613e-48	0.3533279470064594
345	2.416692890018075e-48	0.3532647724708208
346	1.9003726487830692e-48	0.3530904716435769
347	1.8982576675387045e-48	0.35308971050459326
348	8.380527076053803e-48	0.3540740534951312
349	1.3927541122716133e-47	0.35440971578689784
350	2.7543675757535695e-47	0.3548762939838433
351	3.4388482561162786e-47	0.35503004405853006
352	1.7917751833596206e-47	0.35456460757006
353	4.122543843229473e-47	0.3551415509196272
354	4.374127167954394e-47	0.35518265242474145
355	6.911118541219948e-47	0.3555004279503935
356	6.272980806116715e-47	0.3554330671503451
357	9.6966281585397e-47	0.3557314336319155
358	1.0467219596170266e-46	0.35578471336076734
359	1.4077516213291309e-46	0.3559913625948141
360	1.4325327216522068e-46	0.3560035408185517
361	1.343979127649103e-46	0.35595901418801124
362	8.863657336378197e-47	0.3556595059979655
363	9.280022696515535e-47	0.3556821498827275
364	7.62649898852733e-47	0.3555455254351717
365	8.913546939062574e-47	0.35563096328608057
366	3.469624102483526e-47	0.35497524205171105
367	7.169296010398791e-47	0.3554656058418939
368	1.2911770960098802e-46	0.35586196896760247
369	1.6063050081107291e-46	0.3560054436660107
370	1.6317011112552066e-46	0.35601191334737126
371	1.744989676309297e-46	0.35605434684570686
372	1.211567246471348e-46	0.3557906121878902
373	1.843059783060028e-46	0.3560836506965754
374	2.9510511937764744e-46	0.35639990394426024
375	2.8978543109780744e-46	0.356387154866285
376	1.6159587051389446e-46	0.35597842323209294
377	2.4171430258286954e-46	0.3562512915577128
378	2.2049794145567887e-46	0.3561869753135988
379	1.1153552437642884e-46	0.35570631604545677
380	6.673428654298681e-47	0.3553440138892642
381	1.8331144698228392e-47	0.3544211328716518
382	1.78176257618228e-47	0.3543927804445128
383	7.950274832907971e-48	0.3538268736102078
384	1.1447717739126796e-47	0.3540740534951312
385	7.651055946880483e-48	0.35378748466780663
386	2.458872537255444e-47	0.35456879383446976
387	1.9500557218772884e-47	0.3544081935089306
388	2.3871058771691747e-47	0.35454405681750284
389	4.814975035392731e-47	0.3550144407093663
390	2.2270728538255756e-47	0.35446680121066765
391	1.7477706227895968e-47	0.35429897006478434
392	2.0838587231397451e-47	0.35442075230215997
393	3.8198737361675173e-47	0.3548329090617782
394	1.2437075849131769e-46	0.3556553197335557
395	1.0243783433396015e-46	0.3555198369944753
396	3.793967130407854e-46	0.3564366289002189
397	6.8282722373655186e-46	0.3568419354089847
398	1.1842564653266106e-44	0.35884639492228965
399	1.161147138084502e-44	0.35883231385109304
400	6.466250604999532e-45	0.35839903548468
401	1.1333083125526702e-44	0.35879939459005245
402	6.285590742142145e-44	0.36001721696380895
403	5.990698546989397e-44	0.3599787794451373
404	6.875650559552496e-44	0.3600743023875788
405	1.0023756690589071e-43	0.36034640957421504
406	1.0493727075271732e-43	0.36037951912000155
407	1.3767557393050178e-43	0.3605758929777698
408	2.5527435274803704e-43	0.3610234427001253
409	3.5432273760632927e-43	0.3612616792019915
410	3.878890106740999e-43	0.3613275177240727
411	5.459340767017461e-43	0.36157641017170916
412	5.972191632586151e-43	0.36164186812429855
413	6.418093487267492e-43	0.3616943867141668
414	7.38081284134243e-43	0.36179637933796893
415	5.21414347490559e-43	0.36154292005643085
416	5.154575703001404e-43	0.36153454752761127
417	4.419078372905092e-43	0.36141866411735846
418	3.9286232582686095e-43	0.36133303598170374
419	3.1032361701293102e-43	0.3611577837307304
420	4.001889653878077e-43	0.3613427405037446
421	4.646741847552098e-43	0.36144777768348113
422	5.84402554417135e-43	0.3616148476903809
423	3.93713475439376e-43	0.36132713715458087
424	2.8335103386559762e-43	0.36108052812389513
425	2.2724232797611237e-43	0.3609128872627577
426	1.8287224120806237e-43	0.360755331493153
427	1.7143458402566269e-43	0.3607085214456617
428	1.8872394692510712e-43	0.3607781656626609
429	1.4452627294479306e-43	0.36058483636082705
430	1.4798539697882054e-43	0.360601961987958
431	1.726119432810785e-43	0.3607134688490551
432	2.13407649547383e-43	0.3608636035135698
433	2.1337234072980777e-43	0.3608597978186518
434	2.5715807640725106e-43	0.3609952805577322
435	5.427172170606331e-43	0.36153873379202106
436	5.010481417844049e-43	0.3614805066597758
437	6.4134223593494224e-43	0.36166051602939675
438	7.302521807900503e-43	0.36175527783285466
439	4.955837003518038e-43	0.36147251470044806
440	3.619330026425759e-43	0.3612363713307868
441	2.9473676779076948e-43	0.36108338239508364
442	3.803039254300607e-43	0.3612614889172455
443	4.239828938973373e-43	0.36133341655119555
444	4.6095053953592195e-43	0.36139430766988334
445	7.532768578550402e-43	0.36174899843624
446	6.422217824251329e-43	0.3616325441717495
447	7.904207090493682e-43	0.36178058570405924
448	1.040431362305433e-42	0.3619815263957291
449	8.273633703743604e-43	0.3618068449989934
450	7.98161147423741e-43	0.36178058570405924
451	8.382041499789311e-43	0.36181635923628835
452	8.382041499789311e-43	0.36181635923628835
453	1.0540404864372708e-42	0.3619803846872537
454	8.744507234356076e-43	0.3618437602396979
455	1.0736975205679061e-42	0.3619868543686143
456	1.0075496845547368e-42	0.3619368094804427
457	8.43286951062618e-43	0.3618066547142475
458	7.442056824028647e-43	0.36171531803621576
459	7.138236972988553e-43	0.36168487247687187
460	8.704954376381786e-43	0.36182986945324724
461	8.704954376381786e-43	0.36182986945324724
462	7.646402939496091e-43	0.36173510764978933
463	6.886123403171101e-43	0.3616586131819377
464	5.773456035197611e-43	0.3615299806937097
465	6.465984736583543e-43	0.36160913914800386
466	5.070609890297902e-43	0.3614317937648256
467	8.702254805265135e-43	0.36182263863290304
468	6.775357308380226e-43	0.3616293093310692
469	7.175052927713357e-43	0.36167117197516707
470	8.503070686375201e-43	0.36179181250406733
471	1.0994452957354327e-42	0.36197981383301603
472	1.2097677585705667e-42	0.362049838619507
473	1.3933287017055749e-42	0.3621533535212763
474	1.7151972441897678e-42	0.3623023464773156
475	1.6686931562450263e-42	0.36228217629425025
476	2.342359193479306e-42	0.36252098365035407
477	3.0270430511240495e-42	0.36269947074200776
478	7.674258790593846e-42	0.363386018105213
479	5.212808198570047e-40	0.3665139187583083
480	5.9580419686091364e-40	0.36661515024312685
481	6.74915800673594e-40	0.3667064869211586
482	7.386965753167919e-40	0.36677498942968234
483	7.559357406095614e-40	0.3667924956263051
484	1.0014678269328079e-39	0.3670029505552699
485	1.2068494266521937e-39	0.36714166813503063
486	7.96378286214606e-40	0.36682256061615726
487	7.494157847777903e-40	0.36677327686696926
488	6.798438224334018e-40	0.36669621154487997
489	5.983949134929491e-40	0.3665963120532828
490	6.500643292718686e-40	0.3666591060194296
491	7.39143518055466e-40	0.3667565318093301
492	7.0157819379829264e-40	0.36671695258218306
493	9.741672280988646e-40	0.36696622559931136
494	1.0464576015591998e-39	0.36702064703663856
495	2.0406859668015757e-39	0.3675294684471737
496	2.2090073928380556e-39	0.36758997899636975
497	1.895494550246776e-39	0.36747314416238747
498	2.0859458964189222e-39	0.36754621350481287
499	2.0590821534604852e-39	0.3675363186980261
500	2.6258093957190198e-39	0.367722036610024
501	2.8111228578034205e-39	0.3677741746304004
502	2.8041365015887977e-39	0.3677722717829414
503	7.67887486395703e-39	0.3685448278512932
504	8.385687227464627e-39	0.3686125692208334
505	9.479509481372887e-39	0.36870695045479956
506	1.2751915915579953e-38	0.36893243787869046
507	1.9615846085155464e-38	0.3692589665026539
508	2.067998116334254e-38	0.3692907440552191
509	2.3442566988232662e-38	0.3693877892756279
510	2.400699512630387e-38	0.3694032023400457
511	2.719760943129298e-38	0.3694998669909626
512	2.743070892586555e-38	0.36950348240113473
513	3.6253089783591956e-38	0.369716791601288
514	3.398095196026736e-38	0.36966655642837054
515	3.189734676924627e-38	0.3696174629639285
516	3.0729789241689493e-38	0.3695885396825518
517	2.6456368805646036e-38	0.3694724659875531
518	2.8576662114383625e-38	0.3695322153977655
519	2.552450651507848e-38	0.3694446844146518
520	2.635696503337658e-38	0.36946656716043025
521	2.0951501322623042e-38	0.3692888412077601
522	1.7140307634603425e-38	0.3691335688551062
523	2.3506001274485455e-38	0.36937789446884106
524	2.3610205133320786e-38	0.36938131959426723
525	4.042623303016277e-38	0.3697984237572789
526	7.435253416458238e-38	0.3702726133440603
527	7.765359787703033e-38	0.37030648402883043
528	5.865275823753956e-37	0.37188698912827134
529	6.329396283394123e-37	0.37194711910797557
530	5.862448806774787e-37	0.37188660855877953
531	5.403628993281751e-37	0.3718222923146655
532	6.709737341704265e-37	0.37199031374529473
533	7.108944903881764e-37	0.3720359820843106
534	6.896503271282555e-37	0.37201200620632724
535	6.523283433706172e-37	0.3719680504300245
536	6.874947160703226e-37	0.3720095325046306
537	7.504941397687017e-37	0.3720759418809495
538	6.865339569696653e-37	0.3720055365249667
539	7.34411226877647e-37	0.37205881625381854
540	6.596524299364056e-37	0.3719710949859589
541	7.429712367322957e-37	0.3720650956504332
542	7.490761238292717e-37	0.3720715653317938
543	5.405774975553055e-37	0.37181391978584594
544	5.664653101685455e-37	0.3718508350265504
545	4.2407821268121434e-37	0.3716167847890941
546	4.714989085293422e-37	0.37169746552135546
547	4.710439580245852e-37	0.3716967043823719
548	5.552758224283384e-37	0.3718264785790753
549	5.293870958087602e-37	0.3717888021993872
550	6.7397726298942025e-37	0.3719794675147785
551	5.4139411126301374e-37	0.37180364440956737
552	5.014294346334268e-37	0.37174313386037133
553	1.873677938825207e-37	0.3709519298869214
554	2.041694507057903e-37	0.3710192906869698
555	2.343108670236029e-37	0.3711273724226407
556	4.674668548174429e-37	0.37167082565692955
557	4.177552375827656e-37	0.37158215296534036
558	4.791473170372972e-37	0.37169023470101126
559	4.196519831792774e-37	0.371582914104324
560	3.3020522363279827e-37	0.3713941516363917
561	3.1340010786169797e-37	0.37135305013127745
562	3.5401932563959595e-37	0.37144895364321073
563	4.804690459463831e-37	0.3716868095755851
564	3.871955762829257e-37	0.371516695012751
565	3.6626997539227173e-37	0.3714729295211941
566	3.1044190650136503e-37	0.3713427747549989
567	2.9222075478254156e-37	0.371295203568524
568	2.412273930310508e-37	0.3711444980497717
569	1.683933997835472e-37	0.37086249605634863
570	1.6913093840127221e-37	0.37086592118177486
571	2.084767441228905e-37	0.37102994663274014
572	2.0817364715316552e-37	0.37102880492426477
573	2.141119096312714e-37	0.3710508779547891
574	2.3356032789951808e-37	0.3711163359073785
575	2.715352613871158e-37	0.371234693019328
576	2.0414275295207023e-37	0.3710078736022158
577	2.313439656965095e-37	0.37110606053109996
578	2.486639568314888e-37	0.37116276538537796
579	4.276897468325044e-37	0.3715812015416109
580	4.475449167578174e-37	0.37161697507384
581	4.3204811392641e-37	0.37158919350093866
582	4.692208175547588e-37	0.3716542708840363
583	4.976683675731835e-37	0.37170070036203573
584	4.671874116080394e-37	0.37165084575861007
585	6.863340963593026e-37	0.3719545402130656
586	6.863340963593026e-37	0.3719545402130656
587	6.863340963593026e-37	0.3719545402130656
588	8.850926951941662e-37	0.3721530072030388
589	9.803204442563352e-37	0.37223121423360345
590	8.769033475148477e-37	0.3721429221115061
591	8.986649564531995e-37	0.37216233115558783
592	9.433579316527903e-37	0.37220076867425955
593	8.848469077916463e-37	0.3721446346742192
594	8.52284128113368e-37	0.3721149502538589
595	1.0304520073451595e-36	0.37226261121667686
596	9.492005132659234e-37	0.37219753383357923
597	8.457944043376402e-37	0.3721061971555475
598	6.583140402879054e-37	0.37190259247743507
599	6.583140402879054e-37	0.37190259247743507
600	6.285735612917345e-37	0.3718660578062224
601	7.0387076525128075e-37	0.37195549163679514
602	5.847809191085421e-37	0.37180364440956737
603	5.651126427906965e-37	0.37177662397564964
604	7.3328517248016945e-37	0.37197984808427026
605	6.4361824940014015e-37	0.3718767137519927
606	5.124562014838673e-37	0.37169404039592924
607	5.842344652377116e-37	0.371794891311256
608	5.842344652377116e-37	0.371794891311256
609	4.917543842211141e-37	0.37165883771793784
610	5.360816941844566e-37	0.3717269596569699
611	6.035488762559111e-37	0.37182057975195243
612	6.1647635882395715e-37	0.37183732480959153
613	6.735682814655439e-37	0.37190468560963996
614	6.090832146284932e-37	0.37182514658585397
615	9.777154818171461e-37	0.3721996269657841
616	9.21143934496811e-37	0.37214977236235847
617	1.374261000140444e-36	0.3724618393456336
618	1.257033932455654e-36	0.372391053420159
619	1.2432466603408992e-36	0.3723823003218476
620	1.2642875337910853e-36	0.3723956202540606
621	1.5647649735535692e-36	0.3725649736779111
622	1.383512105709551e-36	0.3724671673185188
623	8.300292682863533e-37	0.37206205109449886
624	9.364308353327017e-37	0.3721575740369404
625	9.093873353578795e-37	0.3721343592979406
626	8.671396907314086e-37	0.37209668291825254
627	1.0872415849650715e-36	0.3722759311488898
628	1.2724976396322459e-36	0.37240075794219984
629	1.234040189630587e-36	0.37237640149472473
630	1.4740698863017064e-36	0.3725149287897396
631	1.9244084214502976e-36	0.3727269059966716
632	2.06058635672358e-36	0.3727813274339988
633	2.3165157841918588e-36	0.3728745669594895
634	2.257521508998071e-36	0.37285401620693237
635	2.257521508998071e-36	0.37285401620693237
636	2.2999764902817565e-36	0.37286885841711254
637	2.5657610065803926e-36	0.3729560088307345
638	2.3143037342840167e-36	0.3728738058205059
639	1.9431798709818352e-36	0.37273204368481083
640	1.9339098570645494e-36	0.37272823798989285
641	2.2624497860419653e-36	0.3728505910815062
642	2.1231434389865852e-36	0.3727999753390969
643	2.0851857787955672e-36	0.3727830399967119
644	1.9992896757668755e-36	0.3727495498814336
645	2.0871799990603685e-36	0.3727838011356955
646	2.324066873752563e-36	0.37286942927135025
647	3.404441398755362e-36	0.3731714111630927
648	3.132561206729614e-36	0.3730998640986345
649	3.263643815876697e-36	0.3731325930749292
650	3.135549379532576e-36	0.3731006252376181
651	3.388853938470573e-36	0.3731626580647813
652	3.702822541365159e-36	0.37323344399025593
653	5.1119760413301605e-36	0.3734838587158596
654	6.29278686398977e-36	0.37364788416682493
655	8.060397985147041e-36	0.37384654144154394
656	9.357384396406817e-36	0.3739664208314606
657	9.357384396406817e-36	0.3739664208314606
658	9.459830799252331e-36	0.373975173929772
659	1.1907991684882416e-35	0.37415784728583545
660	1.5026939134327847e-35	0.37434280405884973
661	1.7645215169588266e-35	0.3744699142691106
662	1.9734782455265315e-35	0.37455782582171615
663	2.2295133048610275e-35	0.37465639332009204
664	2.3919596911274655e-35	0.3747108147574193
665	2.6570124607344966e-35	0.37479339833713965
666	2.3389685884761212e-35	0.37469026400486216
667	2.3389685884761212e-35	0.37469026400486216
668	2.3688791050034897e-35	0.37470053938114073
669	2.9879555562362577e-35	0.374883593306696
670	2.947513713337031e-35	0.37487255679143383
671	2.6330373743822155e-35	0.3747812201134021
672	4.916649755565003e-35	0.37528281070359304
673	5.819127329931371e-35	0.37541981572064065
674	4.5084534262202935e-35	0.37521240534761024
675	5.057402152605004e-35	0.37530336145615023
676	5.057402152605004e-35	0.37530336145615023
677	4.749744600702927e-35	0.37525236514424914
678	6.650328022526995e-35	0.37552371119190175
679	4.158313222102363e-35	0.37514199999162745
680	4.2231492683171544e-35	0.3751545587848568
681	5.269358790087338e-35	0.37532962075108434
682	5.452522426196338e-35	0.3753574023239857
683	6.100984111782889e-35	0.3754464555850666
684	6.634063489040053e-35	0.3755122941071478
685	6.538625122979815e-35	0.37550049645290207
686	5.790041983185017e-35	0.37540154838503437
687	6.245798691333368e-35	0.3754632006427058
688	6.499009714530351e-35	0.37549554904950866
689	6.977497156505454e-35	0.3755533956122621
690	9.234134128735464e-35	0.37577717047343984
691	9.843294042526706e-35	0.37582930849381635
692	1.03515112241774e-34	0.3758704099989306
693	8.933327022360103e-35	0.37575015003952217
694	7.869831550097325e-34	0.3775197981763871
695	9.196565555367306e-34	0.37764881123410693
696	1.1673679142227725e-33	0.3778421405359408
697	1.2718611064088975e-33	0.3779133070309072
698	1.4489645036709476e-33	0.3780172025021683
699	1.6341382431908018e-33	0.37811500886156063
700	1.4270767222474065e-33	0.37800236029198814
701	1.936381111336327e-33	0.37824973046165744
702	1.936381111336327e-33	0.37824973046165744
703	1.936381111336327e-33	0.37824973046165744
704	2.0445761250911026e-33	0.3782950182311815
705	3.0161924799915753e-32	0.38050117957513985
706	3.5189383118554634e-32	0.38062828978540064
707	9.005811114291669e-32	0.3814202548978342
708	1.3094332398371192e-31	0.3817372692845027
709	1.376717935810752e-31	0.381780273637076
710	1.362146090835194e-31	0.3817711399692728
711	1.9814451773039632e-31	0.3820858709389905
712	1.8682563451056548e-31	0.38203525519658127
713	1.6867165436497299e-31	0.3819473436439757
714	2.064611575798401e-31	0.38212126390172785
715	2.0580507855483897e-31	0.38211669706782625
716	2.6748075348956166e-31	0.3823389496510368
717	2.5090135732281256e-31	0.38228376707472594
718	2.3245046833000763e-31	0.38221792855264475
719	2.2717257518632545e-31	0.3821981389390712
720	2.527910873304817e-31	0.38229023675608653
721	2.513447340362822e-31	0.3822852893526931
722	2.9629823529661777e-31	0.38242724177313414
723	3.279065265220263e-31	0.3825147727562479
724	3.5180590243217207e-31	0.38257376102747676
725	3.5180590243217207e-31	0.38257376102747676
726	3.476480738403537e-31	0.38256348565119813
727	4.099748014088088e-31	0.3827042963631638
728	3.883813527119798e-31	0.3826574863156725
729	3.883813527119798e-31	0.3826574863156725
730	3.8001342148529475e-31	0.3826386481258285
731	3.487545752839397e-31	0.38256443707492765
732	3.8778372235985953e-31	0.3826561543224512
733	3.79512065859204e-31	0.38263750641735306
734	3.9640868175380425e-31	0.38267518279704116
735	3.905232466236125e-31	0.38266224343432
736	3.821935759060072e-31	0.38264359552922184
737	5.00478951283593e-31	0.38287345950226837
738	5.07338762271712e-31	0.38288525715651417
739	4.965381779417093e-31	0.382866609251416
740	4.700084733037139e-31	0.3828190380649411
741	4.133919397422709e-31	0.38270791177333585
742	4.427406065563582e-31	0.3827672806140565
743	3.8461929651321313e-31	0.3826454983766808
744	3.999777854289603e-31	0.38267936906145095
745	4.340686054371144e-31	0.38275015498692555
746	4.289465652305427e-31	0.382739879610647
747	6.426887586777794e-31	0.3830903841125938
748	6.5635403700443145e-31	0.3831086514482001
749	6.656240759467924e-31	0.38312082967193767
750	7.012516664355866e-31	0.3831661174414618
751	7.012516664355866e-31	0.3831661174414618
752	7.208731879780321e-31	0.3831900933194451
753	6.866586197199657e-31	0.3831478501058554
754	1.0869376159825541e-30	0.3835474480722443
755	1.035952873392179e-30	0.3835055854281464
756	1.12361069904779e-30	0.383576371353621
757	3.5432631795212715e-30	0.38458183595095374
758	3.9191087456484025e-30	0.3846705086425429
759	5.187624802887492e-30	0.38491749824272037
760	5.187624802887492e-30	0.38491749824272037
761	4.408165768071333e-30	0.38477402354431217
762	3.9531568771236814e-30	0.38467812003237883
763	3.944617432276775e-30	0.38467621718491984
764	1.7603391502380238e-29	0.3859998378773965
765	1.940147392904936e-29	0.38608470487406765
766	2.53875851210664e-29	0.38632446365390094
767	2.660650727360416e-29	0.38636632629799883
768	2.5016864071813302e-29	0.38630962144372083
769	2.636380248869678e-29	0.38635643149121207
770	2.8188073117968667e-29	0.3864161809014245
771	2.8477768137127855e-29	0.3864253145692277
772	3.0564000495287206e-29	0.38648848910486633
773	3.51344051741926e-29	0.38661141305071733
774	3.5950601613683317e-29	0.38663196380327447
775	3.6536212494837693e-29	0.3866464254439629
776	3.911514728624593e-29	0.3867057942846835
777	3.965066000620491e-29	0.38671797250842105
778	3.885008828526187e-29	0.3866997051728147
779	3.777542845183411e-29	0.386674587586356
780	4.091705631085814e-29	0.3867461346508142
781	4.399905160556235e-29	0.3868112120339118
782	4.5906994942345847e-29	0.3868492689830917
783	4.5906994942345847e-29	0.3868492689830917
784	4.8737429304829476e-29	0.3869029292814353
785	4.8737429304829476e-29	0.3869029292814353
786	4.8737429304829476e-29	0.3869029292814353
787	4.8840916526879535e-29	0.3869048321288943
788	4.859291260371109e-29	0.3869002652949927
789	4.9550434973648415e-29	0.3869177714916155
790	5.541903828426082e-29	0.38701824183745037
791	6.07553392146015e-29	0.3871008254171708
792	6.994628474439731e-29	0.3872241299325136
793	7.095949822874932e-29	0.38723706929523477
794	7.774523699719645e-29	0.38731927230546337
795	8.052063507515873e-29	0.38735085957328264
796	7.933849929876245e-29	0.3873375396410697
797	7.933849929876245e-29	0.3873375396410697
798	1.0130855272734058e-28	0.38755788937682123
799	1.0130855272734058e-28	0.38755788937682123
800	1.0359854733186704e-28	0.3875780595598866
801	1.1667460884755613e-28	0.3876853801565739
802	1.3201661464442875e-28	0.3877953647397038
803	1.4561375906407982e-28	0.38788403743129296
804	1.751898621095113e-28	0.38805148800768446
805	1.751898621095113e-28	0.38805148800768446
806	1.8432004408984858e-28	0.38809753691619214
807	2.0530770999696586e-28	0.38819534327558447
808	2.142798729243597e-28	0.38823416136374794
809	2.142798729243597e-28	0.38823416136374794
810	2.173561884175999e-28	0.3882471007264691
811	2.316536603001369e-28	0.38830494728922255
812	2.316536603001369e-28	0.38830494728922255
813	2.544404051788531e-28	0.3883901948553855
814	2.9436595701373582e-28	0.38852111076056434
815	3.6140200610177833e-28	0.3887079703810376
816	3.763361912515774e-28	0.3887448856217421
817	3.7274065521614356e-28	0.3887361325234307
818	3.467661050681896e-28	0.3886702940013495
819	3.143768767517965e-28	0.3885793378928096
820	3.4888592447285165e-28	0.3886725774183003
821	3.4772224779268937e-28	0.3886695328623659
822	3.47867496561799e-28	0.3886699134318577
823	4.558432357730001e-28	0.3889165224625434
824	4.162438927183937e-28	0.3888335583133312
825	4.115832217435868e-28	0.38882328293705265
826	4.533804120787436e-28	0.38891157505915
827	5.037703395929892e-28	0.3890078591405751
828	4.832216849321883e-28	0.38896980219139526
829	3.639138765159612e-28	0.38871101493697197
830	3.339153518028052e-28	0.3886326176216614
831	4.232413071180795e-28	0.3888423114116426
832	3.219975152683971e-28	0.3885930383945143
833	3.3363816748303273e-28	0.3886253868013172
834	3.496160320418943e-28	0.3886680105843987
835	3.496160320418943e-28	0.3886680105843987
836	3.715888728605162e-28	0.38872357373020133
837	3.9923761730878377e-28	0.3887890316827908
838	3.9923761730878377e-28	0.3887890316827908
839	4.794048712364443e-28	0.38895610168969047
840	5.368869872846234e-28	0.3890596165914598
841	5.898575416413064e-28	0.38914410301863916
842	5.844859526699885e-28	0.3891357304898196
843	6.439281096859936e-28	0.3892244031814087
844	6.731981485640325e-28	0.3892651241170312
845	6.718014562878975e-28	0.38926322126957225
846	7.9018560518740595e-28	0.3894120239408656
847	7.688425262075373e-28	0.38938690635440687
848	7.688425262075373e-28	0.38938690635440687
849	7.688425262075373e-28	0.38938690635440687
850	7.688425262075373e-28	0.38938690635440687
851	6.9109570176418625e-28	0.38928757771704736
852	7.009221726101146e-28	0.38930051707976854
853	7.587555701755099e-28	0.3893732058527021
854	8.42237073847977e-28	0.3894673968019223
855	8.942752610329653e-28	0.38952086681552006
856	8.942752610329653e-28	0.38952086681552006
857	8.508846943600146e-28	0.3894751984765042
858	1.0270375112255358e-27	0.38964493246984655
859	1.0257629941536861e-27	0.3896437907613711
860	1.11518315744332e-27	0.3897206657987145
861	1.1207320844746375e-27	0.3897252326326161
862	1.2113690241935629e-27	0.3897952574191071
863	8.23266498989441e-28	0.3894386638052915
864	8.542108315190869e-28	0.3894725344900616
865	8.542108315190869e-28	0.3894725344900616
866	9.53172711827761e-28	0.38957167284267524
867	8.484115568712054e-28	0.3894647328154797
868	8.905661660750577e-28	0.3895092594460202
869	8.414063899411189e-28	0.38945712142564376
870	7.597949147519928e-28	0.3893635013306612
871	7.750773073298898e-28	0.38938176866626756
872	7.909925474989518e-28	0.3894004165713657
873	6.727801649577095e-28	0.38925199446956416
874	5.89499750560674e-28	0.3891309733711721
875	6.451376129132155e-28	0.38921355695089244
876	6.451376129132155e-28	0.38921355695089244
877	6.451376129132155e-28	0.38921355695089244
878	8.372308580344104e-28	0.38945255459174216
879	7.942801622789892e-28	0.3894042222662837
880	7.432676157394409e-28	0.3893433311475959
881	5.959065629137507e-28	0.38914086817795884
882	5.319427640970713e-28	0.38903697270669774
883	5.717709593454566e-28	0.38910147923555766
884	5.698718408438418e-28	0.3890984346796233
885	5.698718408438418e-28	0.3890984346796233
886	6.771632110054716e-28	0.38925332646278543
887	7.085142109716567e-28	0.3892948085373915
888	1.5549882440836376e-28	0.3879038270448665
889	1.6533471064429286e-28	0.3879593901906691
890	1.6533471064429286e-28	0.3879593901906691
891	1.7231489927550356e-28	0.3879953540076441
892	1.4559833251781148e-28	0.38784274564143273
893	1.5313056259822726e-28	0.3878884139804486
894	1.5313056259822726e-28	0.3878884139804486
895	1.4529259562213583e-28	0.38784084279397374
896	1.7130500716332457e-28	0.38799002603475896
897	1.7130500716332457e-28	0.38799002603475896
898	1.6227152598378053e-28	0.38794093257031687
899	1.3930987736385382e-28	0.3878027858447939
900	1.4437920275540236e-28	0.38783513425159677
901	1.2048490926790396e-28	0.38767148937012325
902	1.3211850160352105e-28	0.3877548340888272
903	1.4007359010551793e-28	0.38780773324818724
904	1.599703614679668e-28	0.38792799320759574
905	1.485660752529657e-28	0.3878610129770391
906	1.5790046852372583e-28	0.38791619555334994
907	1.6213526061692059e-28	0.3879401714313333
908	1.6077881734487912e-28	0.3879325600414973
909	1.779011507482021e-28	0.38802427728902084
910	1.8886054999392605e-28	0.388076986163635
911	2.018374613042421e-28	0.3881357841501179
912	2.071029849359701e-28	0.38815766689589637
913	2.235558704423029e-28	0.38822559855018246
914	2.2867066691837995e-28	0.3882461493027396
915	2.0705185452229494e-28	0.3881559543331833
916	2.0705185452229494e-28	0.3881559543331833
917	1.8364738121135547e-28	0.38804711145852877
918	1.9418543586463358e-28	0.38809772720093805
919	2.0601286829320845e-28	0.3881513874992817
920	1.9442992755081464e-28	0.3880988689094134
921	1.4454780747842716e-28	0.38783018684820336
922	1.526017932396647e-28	0.38787928031264546
923	1.9498384233969875e-28	0.3880984883399216
924	1.9498384233969875e-28	0.3880984883399216
925	1.8455787995842922e-28	0.38804863373649595
926	2.1230547725971775e-28	0.3881757439467568
927	3.1005545633868954e-28	0.3885201593368348
928	3.352457079211121e-28	0.3885913258318012
929	3.7591930728207146e-28	0.38869426987933287
930	3.924220302937176e-28	0.3887334685369881
931	4.5995614358735765e-28	0.3888784655133635
932	5.7945012100279315e-28	0.3890896815813119
933	5.37882833247756e-28	0.3890215596422799
934	5.482736812701549e-28	0.38903906583890263
935	6.407542861751843e-28	0.38918177939832727
936	7.239419766635546e-28	0.38929366682891614
937	7.236416160364896e-28	0.38929328625942433
938	7.117280174581284e-28	0.38927806347975236
939	6.517104864894229e-28	0.3891958604695238
940	5.994967017695742e-28	0.38911936600167224
941	5.937454491578695e-28	0.38910909062539367
942	6.220333029736255e-28	0.3891517144084751
943	7.223260979951792e-28	0.38928871942552273
944	9.590981031222878e-28	0.3895490289579132
945	9.807801188334445e-28	0.38956957971047035
946	1.1346524214409477e-27	0.38970220817836226
947	1.1894008413913245e-27	0.38974559310042733
948	1.2062308254593838e-27	0.3897585324631485
949	1.0113996217791882e-27	0.38959640985964217
950	1.121128700903772e-27	0.3896911716631001
951	1.1723191197492799e-27	0.38973227316821435
952	1.1723191197492799e-27	0.38973227316821435
953	1.2838750928220612e-27	0.38981599845641013
954	1.2998813269005041e-27	0.3898274155411641
955	1.3966972875877858e-27	0.38989363463273713
956	1.496333517469226e-27	0.3899571897378675
957	1.496333517469226e-27	0.3899571897378675
958	1.496333517469226e-27	0.3899571897378675
959	1.5294044872771525e-27	0.38997735992093285
960	1.6947401693665144e-27	0.3900721217243908
961	1.7271688295744853e-27	0.39008962792101354
962	1.862386197568347e-27	0.39015927213801277
963	1.8933120848692743e-27	0.39017449491768474
964	1.6385899468317574e-27	0.39003958303284203
965	1.5926380509404723e-27	0.39001332373790787
966	1.6051624161370272e-27	0.3900205545582521
967	1.8950607535741164e-27	0.39017392406344703
968	2.081482259346911e-27	0.39026069390757717
969	2.1742371069251762e-27	0.3903010342737079
970	2.6233719168266374e-27	0.39047495453146
971	2.8571688915885326e-27	0.39055411298575415
972	2.7592295294872842e-27	0.3905217645789512
973	2.591255175490571e-27	0.39046353744670603
974	2.1686331622129956e-27	0.3902972285787899
975	2.0967148282379855e-27	0.39026602188046233
976	2.4922236166717586e-27	0.3904231970805753
977	2.6113261675633644e-27	0.3904650597246732
978	2.5467305555452155e-27	0.39044184498567347
979	2.5383773966251822e-27	0.39043880042973905
980	2.5383773966251822e-27	0.39043880042973905
981	3.112795987896062e-27	0.39062661147394184
982	3.419067672302821e-27	0.3907137618875638
983	3.4514328835305496e-27	0.3907225149858752
984	3.796927656078159e-27	0.3908111876774643
985	4.475480017338589e-27	0.39096417661316746
986	4.3563502732736885e-27	0.3909390590267088
987	4.926484145479812e-27	0.3910536104437402
988	5.550650700471398e-27	0.3911620727489029
989	5.639667871939675e-27	0.3911769149590831
990	6.352690934212962e-27	0.39128804125068833
991	6.799937607411764e-27	0.3913515963558188
992	7.358815033761404e-27	0.39142542683722775
993	7.325942185463393e-27	0.39142124057281796
994	8.015195351244519e-27	0.39150534643050555
995	8.015195351244519e-27	0.39150534643050555
996	5.546838300722525e-27	0.39115598363703413
997	6.112173508752744e-27	0.39124655917608225
998	6.112173508752744e-27	0.39124655917608225
999	6.0108649572041294e-27	0.3912309558269185

==> data/stats-mannwhitneyu-varghadelaneya-linevul-cppcheck-ue.dat <==
rank	pvalue	effect_val
1	0.006799162832844275	0.49537322640345466
2	9.236731221563347e-05	0.49137172848193494
3	0.0025152063210824014	0.4922314349639087
4	0.0014881344731095408	0.49098050304436563
5	1.105736342214776e-06	0.4839698421511919
6	1.7389753784935668e-08	0.47906373054766616
7	2.0338247793630481e-10	0.473490290340271
8	3.2711015622550872e-12	0.4690075622963715
9	5.573417460296019e-15	0.4635513374924505
10	7.458652081480165e-15	0.4629226366919986
11	1.667079625356349e-15	0.46110256309747033
12	5.6297801549074215e-14	0.4620876672269918
13	2.4640530782207263e-14	0.4608414924260963
14	1.2662499098127461e-14	0.4593112224995728
15	3.9989542552237236e-13	0.4601128921340472
16	2.262548080633255e-12	0.46066414704291797
17	1.3215231171206493e-12	0.45909163390280483
18	2.0075003237035226e-09	0.46447459907955463
19	1.025948141765201e-08	0.46576777421268734
20	9.13354437186236e-09	0.46534267809034796
21	5.152325903617644e-05	0.4746122092020942
22	4.80252820288039e-05	0.4743313489171466
23	0.0001692171669829909	0.47602811799633205
24	0.00019043350938314956	0.47598016624036543
25	0.00195157829467611	0.47974076367357643
26	0.0037564682903694613	0.48091443998628425
27	0.005362109391163558	0.48149575988500715
28	1.4221739155376644e-05	0.4694455977814321
29	0.0001561245082124509	0.4730895506654067
30	0.0001532443442517402	0.472960347322941
31	9.565261348305763e-05	0.47195488272560826
32	3.077997100668013e-05	0.46980066911728047
33	9.342716882765483e-06	0.4677242819700256
34	6.527130005410041e-07	0.463334603166871
35	4.781476398023805e-07	0.46273596735627126
36	7.80544038580167e-07	0.4632468818990113
37	1.8317479583870586e-06	0.46407347883519856
38	3.99954155157918e-06	0.46502261914774506
39	3.974164128891302e-06	0.4647636416085759
40	2.119425033653483e-06	0.46359396127553193
41	1.828040917790393e-05	0.46681833629479824
42	9.499886092319507e-05	0.46952437566623445
43	1.219317162740795e-05	0.4654998532904609
44	2.9137592589124722e-05	0.46670892256590607
45	1.8625239429238075e-05	0.4658265721991703
46	2.3860397092275062e-05	0.46616394705365005
47	3.1733805180668073e-05	0.46657914836920267
48	1.559229417497806e-05	0.4651010164630556
49	2.3495243685619363e-05	0.46552554173115734
50	2.323583426918945e-05	0.4655051812633461
51	0.00011213371317827516	0.4684089264857718
52	0.00015190165058742586	0.46899861891331424
53	0.00033877680084990006	0.47058806739581244
54	0.00025147665737239495	0.469862131090206
55	3.491269292570334e-05	0.46574151491775323
56	4.4193289909614004e-05	0.4661468214265191
57	3.934247986029978e-05	0.4658223859347605
58	7.321760676711035e-05	0.46699073427458315
59	4.670218443906266e-05	0.4660427356705121
60	4.437737765578151e-05	0.46580202546694927
61	0.00011346660518457766	0.4675528354139702
62	9.305106696277089e-05	0.4670765526949838
63	8.152556591994093e-05	0.4667778056439217
64	9.181039410497078e-05	0.46692870144741994
65	0.00015472387873806433	0.46798135666173574
66	0.0004179603125639954	0.4700493712801711
67	0.0004564626155868419	0.4702128258768987
68	0.0003528538311317983	0.46957308856118474
69	0.00037894126609243003	0.4696798383036343
70	0.0007012368539308401	0.4710230583249386
71	0.0004616974557491006	0.47002330226998285
72	0.001229370268205074	0.4722804599258422
73	0.0010202044965635232	0.47177944018988893
74	0.0005691053446803621	0.4702739072803324
75	0.0008573815871867109	0.47120420940303487
76	0.001243393071937481	0.4720574462036481
77	0.0006431872610808547	0.4703947380939786
78	0.0004496142124017298	0.46948688957129225
79	0.00035238757763886416	0.46887169898779935
80	0.00030919308244473017	0.4685105385400822
81	0.00041611101091065713	0.4691586483846157
82	0.00033039265410627695	0.4685898872791222
83	0.00019935687311778338	0.4674072675833571
84	0.0004816297981925824	0.46934626914407257
85	0.00037292281972098464	0.46872061289955513
86	0.00041866389988168447	0.4689736916116014
87	0.0008437960345247069	0.4706091890026073
88	0.0009846235723745148	0.4709610254977754
89	0.0013881592163918753	0.47180931489499517
90	0.0014889427950759977	0.47196801237307534
91	0.0013709069088104313	0.4717371969762993
92	0.0008358701863890191	0.47041148315161774
93	0.0028048279432070842	0.47347050072669744
94	0.0024675645719693575	0.4730575828280956
95	0.002293538846752285	0.47283704280759814
96	9.878995970036103e-05	0.46512556319527665
97	0.00026636023258807916	0.4672936675900551
98	0.00018430215532614773	0.46642520800977
99	0.001257601754121236	0.47090146637230884
100	0.004790928331347435	0.47445941055113694
101	0.012232305936192152	0.4772520294819574
102	0.016158952929275838	0.4781222016249556
103	0.018655606635767274	0.47858326156427
104	0.024516909398938563	0.47949339350390713
105	0.040675712553174564	0.4813045237153782
106	0.039577119986931614	0.48118007749155994
107	0.05016979413271717	0.4820744157972874
108	0.052815909797584826	0.4822667936753917
109	0.054193671613430125	0.48235584693647265
110	0.05600091876216912	0.48248010287554505
111	0.04158180028055391	0.48124838971533784
112	0.049104274008237594	0.4818386529971179
113	0.048610223860258366	0.4817926040886103
114	0.05781048716271199	0.48247477490265983
115	0.05336408645447342	0.48214691428547507
116	0.0554058328818071	0.48229134040761273
117	0.0672137255141209	0.4830610422047761
118	0.08101264037126046	0.48383245656465246
119	0.09595451973976866	0.48456391112789
120	0.08892898017107725	0.48422748769713975
121	0.08377448769844371	0.48395880563592975
122	0.09307382084399335	0.4844078776362524
123	0.12144576542436882	0.48561161893881244
124	0.1907010151576416	0.4878354767641394
125	0.19599253921845217	0.4879694372252526
126	0.17391396623152044	0.4873409267095467
127	0.17081463849521494	0.4872410272179495
128	0.1942413725835077	0.4878990318692698
129	0.22023087858886659	0.4885650284799179
130	0.277768941700555	0.48985725218932114
131	0.2782706913913322	0.489863151016444
132	0.27347097660571584	0.48974878988415843
133	0.3047016460673936	0.49037882267783156
134	0.33388063870876405	0.4909378792612842
135	0.30677740699475653	0.4903972802981838
136	0.29806675270270777	0.4902184126370383
137	0.31970978710719733	0.4906436990441236
138	0.3355657611806051	0.49094149467145626
139	0.3150164270388067	0.49053752015591173
140	0.26705368942404206	0.48954156979587393
141	0.28043004774927194	0.489823381504551
142	0.28451334610347945	0.4899008273961321
143	0.32241915646749986	0.490660063532271
144	0.3658022214165474	0.4914588788955569
145	0.4168228443026223	0.4923263870521125
146	0.45458264259652714	0.4929326342525482
147	0.45248310191409	0.4928919133169257
148	0.48133703860443955	0.49333147107995345
149	0.5094913092215801	0.4937514295141536
150	0.5280957268311184	0.4940218241380767
151	0.4691978604917246	0.49313547779167705
152	0.4429639331124182	0.4927189444829031
153	0.4687802263824463	0.49312177728997225
154	0.4552250191121462	0.4929039012559174
155	0.5462239349408387	0.4942619634874018
156	0.5529550284883199	0.49435501272814664
157	0.5090707266655137	0.4937148948429409
158	0.5525896149427972	0.4943454984908517
159	0.6938926902244116	0.4962483459498463
160	0.6853408703886981	0.496137219658241
161	0.7370834014652468	0.4967986494349875
162	0.7343749509299722	0.4967607827705535
163	0.7140618114106467	0.49650085380765485
164	0.8954381377589717	0.49874354982282587
165	0.8789108518249173	0.4985433702701396
166	0.9009796893564507	0.4988103397686366
167	0.961271511885615	0.49953532465051353
168	0.9609861538420416	0.4995318995250873
169	0.9614484300197317	0.5004627725020275
170	0.9933227122643712	0.5000803001627696
171	0.9069968293663188	0.5011198257296183
172	0.8697112999419834	0.501572703424859
173	0.831442648624916	0.5020408038997717
174	0.8100103266695667	0.5023052996965719
175	0.8327387351781145	0.5020255811200998
176	0.8378202532959731	0.5019631677234447
177	0.6913749222210827	0.5038114034603661
178	0.6219951441861762	0.5047339039084867
179	0.6940739011873809	0.5037771522061043
180	0.7407398410453461	0.503177755256521
181	0.753045412809533	0.5030217217648834
182	0.746354912650723	0.5031071596157922
183	0.6937920683763408	0.5037838121722107
184	0.6572240379989605	0.5042665645725577
185	0.6647240836083433	0.5041679970741817
186	0.6236290882294735	0.504720203406782
187	0.6035742953274582	0.5049970677120657
188	0.6268852065573712	0.5046806241796349
189	0.6815770995445887	0.5039533558808071
190	0.8100935692512768	0.5023176682050554
191	0.817018177643401	0.5022318497846547
192	0.796376169976876	0.5024894953306026
193	0.8394570945269193	0.501955175764117
194	0.8170219372182187	0.5022329914931302
195	0.7399535276277701	0.503204204836201
196	0.6998440665436538	0.5037221599145393
197	0.6907717720108104	0.5038410878807265
198	0.6641403658325706	0.5041942563691159
199	0.6792551913608832	0.5039940768164296
200	0.6721410178787532	0.504088077480904
201	0.7002738627195191	0.5037204473518262
202	0.7404649785132273	0.5032013505650125
203	0.7704640916309484	0.5028207810732136
204	0.7744028225097634	0.5027713070392797
205	0.7779302505418713	0.5027279221172146
206	0.7320144249138985	0.5033134282803473
207	0.7359319995166114	0.5032637639616675
208	0.7624840445481444	0.502926008537696
209	0.7911769739274315	0.5025640869509952
210	0.933086621484977	0.500813847858212
211	0.9577753015794775	0.49948642147081734
212	0.9835292881455499	0.49979963016256784
213	0.9651238393587951	0.4995756650166442
214	0.8674519160124502	0.498379915673412
215	0.8335562508109342	0.497959766954466
216	0.804483855075339	0.49759594252030626
217	0.8195322446567522	0.4977841341340008
218	0.9059790008157877	0.4988522024127345
219	0.9722696559261361	0.4996620542912826
220	0.979040445069824	0.499744447586257
221	0.8712772275246812	0.498423490880223
222	0.7215152954894689	0.4965278742415726
223	0.6143336408385334	0.4950870381456219
224	0.473170904511386	0.49300056590683433
225	0.45208386504028975	0.4926595756421825
226	0.44115612529663106	0.4924789954183239
227	0.47497513771431177	0.49302054580515375
228	0.4642387956597286	0.49284795754062294
229	0.43422647872524955	0.49235778403518593
230	0.4261345082977943	0.4922224915808514
231	0.46524548367732577	0.4928622288965654
232	0.43422152931490765	0.49235378805552205
233	0.4378156284764695	0.49241087347929186
234	0.4724965027456549	0.4929682175000314
235	0.3522710285687556	0.49088650237989134
236	0.3232304676648371	0.49031621899643063
237	0.3475900634379595	0.4907923114306711
238	0.38940974636587844	0.4915559241159656
239	0.3639743331311216	0.49109143905122504
240	0.37965215088041204	0.4913787690175332
241	0.4022735530293009	0.4917795086923975
242	0.3802275376235561	0.49138714154635277
243	0.3709268227112902	0.49121702698351866
244	0.42516619696177316	0.4921697827062373
245	0.4182935378270951	0.4920523770180173
246	0.3928050527836624	0.49160768156685025
247	0.3995288124820152	0.4917256581093079
248	0.3771295508163123	0.49132491843444365
249	0.4075385648478932	0.49186228255686376
250	0.39407748155327127	0.4916244266244894
251	0.2816586944936055	0.4894068481957771
252	0.2809528114514843	0.48938972256864616
253	0.26149598983500455	0.4889492133818889
254	0.24473241771265908	0.48854847370702464
255	0.2176363347653516	0.4878615457743276
256	0.18188415390924595	0.4868530366210605
257	0.17929921820735495	0.4867729267430368
258	0.1484795044185374	0.4857630855965484
259	0.1230618602962041	0.48480176706026434
260	0.11906955654379237	0.484637741609299
261	0.10119990471962917	0.48384330279516874
262	0.09721199123957704	0.48365149577130206
263	0.09336644394459344	0.48345930817794364
264	0.12216543201327205	0.48475666957548613
265	0.09760373381596742	0.48365796545266265
266	0.08299668810105496	0.48289625561482713
267	0.08541994842643319	0.48302698123526006
268	0.07436234381259789	0.4823887661975133
269	0.06426151557820026	0.48173627980382405
270	0.061416080033964586	0.481537622529105
271	0.06166237772042594	0.4815513230308098
272	0.06316714285310768	0.48165198366139056
273	0.06387086250056571	0.48170069655634085
274	0.06597556836933254	0.48184379068525723
275	0.06280828819331852	0.48162572436645645
276	0.06248761826193696	0.48160327076644033
277	0.0641766470918758	0.48172048616991436
278	0.06591993646126797	0.4818363695801672
279	0.06936501979748236	0.4820616667193121
280	0.06344001342681421	0.48166473273936583
281	0.06280710481756666	0.48161944496984177
282	0.062359163603085035	0.48158557428507165
283	0.0655210724271662	0.4818009766174299
284	0.06911046843414023	0.482029698882001
285	0.07439015804782886	0.48236079433986606
286	0.08202160956250795	0.4828035869435741
287	0.08996293089994727	0.4832313470523561
288	0.09899870882940937	0.4836817510459001
289	0.11680006363626114	0.48448570409732533
290	0.128507016607584	0.48495799083664776
291	0.1157887371446399	0.48443565920915377
292	0.11919563306665484	0.48457856305332425
293	0.11147180147886694	0.4842474675954592
294	0.10640412416594223	0.48402026760885525
295	0.11028316846642118	0.48419190444965654
296	0.12136511014101556	0.4846617174872823
297	0.12393127131489189	0.48476656438227295
298	0.1232149098834546	0.4847355479686913
299	0.1442866695349334	0.4855398815896083
300	0.14974650205839002	0.4857320691829668
301	0.12019825153236822	0.48460672519571735
302	0.11588028983903084	0.4844229101311785
303	0.11556111665070755	0.4844054039345557
304	0.07452433458323285	0.4823219762517026
305	0.07068568703324235	0.48208297861085286
306	0.06403775641889684	0.4816403762918907
307	0.06618785867445696	0.4817834704208071
308	0.07383949549383961	0.4822736439262441
309	0.03569692208290476	0.47915373523247656
310	0.02996808657312148	0.4784487302489191
311	0.02644949142047583	0.47795551218754767
312	0.02719259421906596	0.478062832784235
313	0.026074276156942598	0.47790032961123685
314	0.03224777319220906	0.47872997110335846
315	0.03338218864992462	0.4788677372593897
316	0.031723494118043746	0.4786648937202609
317	0.026756150056808328	0.47799509141469476
318	0.02194517389694006	0.47723623584804775
319	0.022444301589562	0.4773186291430222
320	0.020675974000178236	0.47700846500720606
321	0.020500091266951098	0.476976497169895
322	0.026671778893587735	0.4779741600926458
323	0.029799824549117764	0.4784021104861737
324	0.028534789978314573	0.4782319959233396
325	0.029981350058239514	0.47842361266246036
326	0.028500605582968283	0.47822248168604464
327	0.024774260654654344	0.4776737004788706
328	0.024963826710118677	0.4777005306280424
329	0.026476797273372436	0.4779250666282038
330	0.022491883409743705	0.4772990298141946
331	0.02453323669208786	0.4776301252720596
332	0.025131754111194612	0.47772146195009135
333	0.026679179149483968	0.4779498036451707
334	0.034029954495754085	0.4789061747780614
335	0.031056073003162665	0.47854044749644264
336	0.02807924305927009	0.4781418009537833
337	0.02253103148110802	0.4772946532650389
338	0.02331364582034919	0.4774244274617423
339	0.02664697764131758	0.4779368642824495
340	0.02815494359476921	0.4781488414893815
341	0.02897945486325367	0.47826187062844583
342	0.028328215965773	0.47817167565888946
343	0.027374937691830095	0.4780380957672681
344	0.03630442164280598	0.47915164210027167
345	0.032860139577552856	0.47874823843896486
346	0.033183464389961004	0.4787862953881447
347	0.03145138435928801	0.47857146391002425
348	0.043165959210019325	0.4798492259787391
349	0.04705072209257019	0.4802075321552678
350	0.0536048173687192	0.4807629733285483
351	0.05404153013688414	0.48079798572179383
352	0.05702034243550659	0.48102975254229935
353	0.05837325123275743	0.4811321257355933
354	0.0596182176371435	0.4812246041221004
355	0.06675737892157547	0.4817260044275455
356	0.0663385335380216	0.48169784228515233
357	0.06673307505660504	0.4817216278783898
358	0.062084503319995724	0.4813985243798525
359	0.06423879969731121	0.4815498007528426
360	0.0669448318248566	0.48173399638687325
361	0.0609411252532313	0.48131460880691085
362	0.05812125228569588	0.4811056761559132
363	0.05977135114981152	0.4812274583932889
364	0.057514166688844064	0.48105886610842197
365	0.06071483111269088	0.4812917746374029
366	0.060207988672020034	0.48125485939669843
367	0.06643106273065438	0.4816887086173492
368	0.071849613777649	0.4820395936887878
369	0.07919292796547299	0.4824837182857171
370	0.07748478298882013	0.48238058395343963
371	0.08045779874579381	0.4825537430722081
372	0.08186189958006966	0.4826332820959941
373	0.07564047848931059	0.4822673645296294
374	0.07892434531813618	0.4824605035467174
375	0.07397537150774582	0.48216213706514705
376	0.06899627617227082	0.48184588381746213
377	0.07242708501771945	0.4820631889972793
378	0.07225159818606747	0.48205215248201716
379	0.06812027084335463	0.4817857538377579
380	0.0666700652756243	0.48168908918684095
381	0.06491399039536856	0.4815688292274325
382	0.06698468226709052	0.4817084982309227
383	0.06633968039825229	0.48166511330885764
384	0.06837232010061568	0.48179983490895445
385	0.06568019060539303	0.48161868383085815
386	0.07510629262463155	0.4822199836279005
387	0.07381817607706057	0.4821408251736063
388	0.06864621655269257	0.4818078268682822
389	0.07568880407603999	0.48224738463131
390	0.055384582390890294	0.48084898203369486
391	0.04797557119540481	0.4802292246163003
392	0.04844071027539052	0.4802693746976851
393	0.05555113811793466	0.48085697399302263
394	0.06923414713415722	0.48183256388524914
395	0.06589812127822434	0.4816103113020386
396	0.07768999589440959	0.4823573692144399
397	0.0861697276375677	0.4828387896215655
398	0.1438937571797191	0.4853809938267823
399	0.14007946423666148	0.4852398025453249
400	0.1322384125293852	0.48494067492477094
401	0.14069021645639923	0.4852618755758492
402	0.15444892495346746	0.4857531907897616
403	0.1307245279264595	0.4848782615281159
404	0.12272168882016461	0.48455477746008685
405	0.12508135194643766	0.48465144211100375
406	0.12750473404332444	0.4847492484703961
407	0.13579051731066621	0.48507311310791695
408	0.14169762979705985	0.4852947948368898
409	0.14866981315778466	0.48554749297944433
410	0.143454312350628	0.485358730511512
411	0.14549437066844936	0.48543294156241285
412	0.14492722023718224	0.4854123908098557
413	0.14691968133374608	0.4854843184438057
414	0.14535354817380033	0.4854272330200358
415	0.14141180249268462	0.48528299718264406
416	0.13853258164290175	0.4851756765859568
417	0.13341734685610535	0.48498006386717213
418	0.12561340006093752	0.4846704705855937
419	0.12160830594648778	0.48450606456513656
420	0.12744509774326593	0.48474430106700267
421	0.12939992526632974	0.48482155667383786
422	0.1286904772973603	0.48479339453144477
423	0.1280602797298892	0.48476827694498603
424	0.1289489789449397	0.48480366990772333
425	0.12097930921926264	0.4844759995752844
426	0.12120734621412914	0.4844855138125794
427	0.12251818624873347	0.4845399352499067
428	0.1090044371840307	0.4839527165240609
429	0.11288639502515735	0.48412625621232125
430	0.11474536622760802	0.48420769808356623
431	0.11998637749643627	0.4844318535142358
432	0.12088236301523111	0.48446876875494027
433	0.12753235413463102	0.4847408759415765
434	0.12238919430613114	0.4845308015821035
435	0.1327467024050299	0.4849460028976561
436	0.11585466594563786	0.4842526052835985
437	0.11574021514462728	0.4842476578802051
438	0.1089588216110579	0.48394738855117575
439	0.10960646958887309	0.4839766924020443
440	0.10915785060791348	0.48395576107999533
441	0.10300168495701433	0.48366919225267074
442	0.11006049687156713	0.4839945791681588
443	0.11117001789887912	0.4840436726326009
444	0.11178935567359864	0.4840712639207563
445	0.11931505442180998	0.4843966508362444
446	0.11482337599758785	0.4842040826733941
447	0.11083809894976057	0.48402692757496174
448	0.11367216538279651	0.48415251550725535
449	0.1121464166655703	0.48408458385296926
450	0.10912407020369583	0.48394910111388884
451	0.1117607723372957	0.4840674582258383
452	0.09736793966340025	0.4833900445304362
453	0.09851384962438894	0.48344598824573065
454	0.09894813300182634	0.4834673001372714
455	0.1096705506529847	0.4839700324359378
456	0.11046519810734338	0.4840058059681669
457	0.1140105887001778	0.4841629811682798
458	0.10454324291056398	0.48373350849678476
459	0.09548663919335743	0.48329204788629804
460	0.0946066536104997	0.48324752125575754
461	0.09215962349129755	0.48312193332346387
462	0.09061459522925869	0.4830412525912025
463	0.08887647161914634	0.4829491547741872
464	0.08660552249780876	0.48282661139782795
465	0.06804352952751222	0.4817121136410948
466	0.06530373494181915	0.4815271568680805
467	0.07110474753974254	0.48191096120055976
468	0.07493919757902556	0.48215052969564715
469	0.07601262986084018	0.4822159876482366
470	0.07760795319168347	0.4823118911601699
471	0.07466041023435467	0.48213340406851624
472	0.06081763726182897	0.48120709792547767
473	0.06158973497981312	0.4812630416407721
474	0.061789415143312876	0.4812759810034932
475	0.060618240961771465	0.4811911140068221
476	0.06551405731348989	0.4815359099663919
477	0.0675591412585496	0.48167215384445594
478	0.0777866330798458	0.48231645799407147
479	0.1749359840319965	0.4863942600986969
480	0.17537070251583475	0.48640796060040165
481	0.1740127753867141	0.4863645756783366
482	0.17425709003468381	0.4863718064986808
483	0.16396788068757595	0.4860388081933567
484	0.17233239943527923	0.4863101542410093
485	0.178475846530052	0.48650310297335136
486	0.17875762350698365	0.48651185607166275
487	0.18561990346475277	0.48672193043113576
488	0.18376118844224265	0.4866656061463495
489	0.18687097003487663	0.48675960681082386
490	0.18023313346038705	0.4865575244106786
491	0.17940819538549413	0.4865320262547281
492	0.17003373412383405	0.48623594319010854
493	0.1803662977546503	0.4865611398208507
494	0.18585672293436395	0.48672859039724226
495	0.1947727177581613	0.4869919444855671
496	0.1899687591594219	0.486850182349872
497	0.17833821998905341	0.4864958721530072
498	0.17859527767205063	0.486503864112335
499	0.17000445285260257	0.48623099578671514
500	0.16929732626628935	0.4862081616172072
501	0.17087962175188665	0.4862591579291083
502	0.16635870336478753	0.4861114969662903
503	0.20119590828297984	0.48717366641790105
504	0.19955636641742125	0.4871268563704098
505	0.20363989153790285	0.4872429300654085
506	0.21506207338482586	0.4875584221741098
507	0.2216930153416352	0.4877350064183045
508	0.2144471939699789	0.48753863256053626
509	0.22259120520848097	0.4877570794488288
510	0.23043801991903845	0.48796220640490845
511	0.23454625132678908	0.48806762415413674
512	0.23170220045516776	0.48799436452696543
513	0.2387844052501481	0.48817418361184045
514	0.21313851019374286	0.4875020978893235
515	0.1774973852679096	0.4864600986207781
516	0.16531189722892337	0.4860673509052416
517	0.15440641858555318	0.4856981984981967
518	0.14346117937601024	0.4853062119216438
519	0.13796905340576185	0.48510108496556414
520	0.13812327748239112	0.48510641293844936
521	0.13722931297707167	0.48507254225367924
522	0.13978232905875138	0.4851688263351044
523	0.14820216817919532	0.4854770876234615
524	0.12986260549100756	0.4847867345653383
525	0.13425865098885617	0.4849587519756314
526	0.13914320564305382	0.485144850457121
527	0.13964010675769484	0.48516349836221917
528	0.1885013918244387	0.4867908135091514
529	0.19671524815274877	0.48703247513644365
530	0.1925696672370114	0.48691145403805164
531	0.1919495384680453	0.48689318670244525
532	0.17683985494052235	0.4864330781868604
533	0.17407767490866388	0.4863455472037466
534	0.17332283102208168	0.4863215713257633
535	0.1678852615497446	0.4861465093595358
536	0.1598241684717765	0.48587896900680116
537	0.1565659828161816	0.4857674621457041
538	0.1484301080726676	0.485481844742109
539	0.14433549380239025	0.4853338032097992
540	0.14807934284584193	0.4854692859488796
541	0.15216781158477202	0.485614282925255
542	0.14114293338953648	0.4852156363825956
543	0.14264347545040854	0.4852711995283983
544	0.14089743433815616	0.4852065027147925
545	0.1425093709028831	0.4852662521250049
546	0.1383323551303761	0.48510983806387553
547	0.137470642192135	0.48507672851808903
548	0.14112825083111386	0.48521411410462845
549	0.14004659769677708	0.48517377373849774
550	0.14598075178705086	0.4853922206267903
551	0.14255636204103395	0.4852670132639885
552	0.14255636204103395	0.4852670132639885
553	0.14144579388769674	0.4852259117588742
554	0.14360099471859725	0.4853054507826602
555	0.14548773414678381	0.4853743338606758
556	0.15720900994439924	0.4857876323287694
557	0.16238434032038251	0.48596269429499694
558	0.16726755410793126	0.48612405575951967
559	0.16659312738154874	0.4861019827289953
560	0.16316017173475084	0.48598857302043924
561	0.16316017173475084	0.48598857302043924
562	0.15554871809046844	0.48573054690499956
563	0.16247220314174127	0.4859651679966936
564	0.1664619903748228	0.48609722561034785
565	0.16414202167930436	0.4860207311424963
566	0.163305503340189	0.48599294956959493
567	0.15427103455504979	0.4856858299897132
568	0.1522761734693997	0.485616185772714
569	0.15145350074776096	0.48558726249133727
570	0.15080641717247953	0.48556442832182933
571	0.14880318856873986	0.485493261826863
572	0.1416565971781462	0.4852327620097266
573	0.12066011921947105	0.48440369137184264
574	0.12140340579059276	0.4844343272159325
575	0.11920964031783021	0.4843414682599335
576	0.11920964031783021	0.4843414682599335
577	0.12154300855434252	0.48443965518881765
578	0.12049856660827335	0.4843958896972608
579	0.126185345568222	0.484628227372004
580	0.11491568229856809	0.48415270579200126
581	0.10584342250009073	0.48374169074085843
582	0.1027432012507551	0.4835955520560076
583	0.1027751188262512	0.48359707433397486
584	0.09905519922637646	0.48341706496435394
585	0.1014255608235156	0.48353237752036904
586	0.1014255608235156	0.48353237752036904
587	0.09966112413679978	0.48344674938471427
588	0.10178029187908415	0.4835489322932623
589	0.10275680632522714	0.4835951714865159
590	0.10266906990801564	0.4835909852221061
591	0.10467784409996764	0.4836861275950558
592	0.10507519756353777	0.48370477550015395
593	0.10541541480987371	0.4837201885645718
594	0.1041109971512929	0.4836589168763922
595	0.10780450970040505	0.48383036343244756
596	0.10623892649568907	0.4837580552290058
597	0.09884969785101125	0.4834048867406164
598	0.09992961950538318	0.48345778589997646
599	0.09992961950538318	0.48345778589997646
600	0.0962549810416434	0.48327587368289654
601	0.09873371859223334	0.4833991781982394
602	0.10111341202365026	0.4835152518932381
603	0.10029689413593078	0.483475672666091
604	0.09285376752693017	0.48309986029293955
605	0.08497874976241103	0.48267780872653454
606	0.08391432009169073	0.48261729817733856
607	0.0877695714529283	0.4828292753842705
608	0.07766374544277731	0.48225423488216235
609	0.07766374544277731	0.48225423488216235
610	0.07544284141456788	0.48211989385155735
611	0.07233731788663103	0.4819254228412481
612	0.07396189622032469	0.48202741546505024
613	0.0723309380182058	0.4819244714175186
614	0.06708270367222535	0.48158157830540776
615	0.07760485519138406	0.4822490971940231
616	0.07764881371657749	0.482251190326228
617	0.08165572201870758	0.4824848599941925
618	0.08207425924766082	0.48250883587217586
619	0.08191461180613707	0.48249970220437266
620	0.08093161449174263	0.48244261678060285
621	0.08308701301169162	0.48256592129594567
622	0.0825839859922512	0.48253737858406076
623	0.08070152021472086	0.48242929684838987
624	0.07767557285213014	0.482251190326228
625	0.07825660172995147	0.48228582214998167
626	0.0775229213983156	0.4822420566584248
627	0.07824379394713483	0.4822850610109981
628	0.07688318923506005	0.4822036191397531
629	0.07350756078755528	0.4819958281972309
630	0.07498550950732276	0.48208697459051675
631	0.07749932672278596	0.4822395829567281
632	0.07762011844651089	0.4822468137770723
633	0.07919147647697036	0.482340053302563
634	0.0743685117869188	0.4820483467870992
635	0.06946885630564309	0.48173627980382405
636	0.06860191159019347	0.4816791943800542
637	0.07011617070007488	0.4817785230174137
638	0.06836609749815216	0.48166302017665275
639	0.06555914456637492	0.4814729257154992
640	0.063073019010274	0.48129881517300116
641	0.06446936856756526	0.4813964312476476
642	0.058869850614146645	0.48099150530837353
643	0.059001534117897235	0.48100082926092264
644	0.056254276257796165	0.4807901840472119
645	0.055705259392368964	0.48074717969463865
646	0.05397643519416796	0.4806094135386074
647	0.05837707131590149	0.48095268722021006
648	0.05742502534760305	0.48087961787778466
649	0.05358164270366932	0.4805763039928209
650	0.05134519735301741	0.48039134721980664
651	0.05324527181027661	0.48054890298941144
652	0.050863451671943824	0.4803506262841842
653	0.054219153934165674	0.4806261585962466
654	0.05600499042054267	0.480767349877704
655	0.05811227763024641	0.4809298530507021
656	0.05806719142364867	0.48092642792527596
657	0.05716661026123456	0.48085754484726034
658	0.0559224285966842	0.4807608801963434
659	0.057969320624798225	0.4809184359659482
660	0.05693414937868062	0.4808385163726704
661	0.0574825315690261	0.48087961787778466
662	0.05958394443748407	0.4810377445016271
663	0.06061956701374089	0.4811142389694787
664	0.06546271269151845	0.48145770293582724
665	0.06563364812644681	0.4814689297358353
666	0.06448938911502698	0.48138977128154115
667	0.06448938911502698	0.48138977128154115
668	0.06523016557958747	0.481441148162934
669	0.07015480096359342	0.4817699602038482
670	0.07198857007061288	0.4818879367463059
671	0.07271490299449694	0.4819339856548136
672	0.08213090246354499	0.4824983702111514
673	0.0831745324878063	0.482557739051872
674	0.08263131455387239	0.4825269129230363
675	0.08397634131847125	0.4826024559671584
676	0.0832066958112105	0.4825590710450933
677	0.08258975363410362	0.4825240586518478
678	0.08795897714958924	0.48282147370968864
679	0.08757976007163373	0.4828009229571315
680	0.08837481952945458	0.48284392730970477
681	0.09426392668337588	0.4831521885980619
682	0.09549745904085552	0.48321498256420875
683	0.09389394426588532	0.4831318281302507
684	0.09512884272054777	0.4831944318116516
685	0.08878141914953437	0.4828629557842947
686	0.08735920297271706	0.48278608074695134
687	0.08937830194580997	0.48289492362160585
688	0.08747117920258898	0.4827921698588201
689	0.0851215963229497	0.4826625859468626
690	0.09053260492818248	0.4829548633165642
691	0.08871195033368764	0.48285781809615547
692	0.08932976968953969	0.48289092764194197
693	0.08825966446586454	0.4828334616486803
694	0.1357243209209072	0.484972642762082
695	0.13984321958488732	0.4851290568232114
696	0.14917695534184294	0.48547004708786323
697	0.15179322384116017	0.48556290604386215
698	0.15556276676185798	0.485693821949041
699	0.15946986810851982	0.4858274018406624
700	0.15621244532370138	0.4857158949795653
701	0.15897668263291143	0.48580951507454784
702	0.15897668263291143	0.48580951507454784
703	0.1556774351948329	0.4856959150812459
704	0.15578747334437826	0.48569972077616386
705	0.2608560404914134	0.48866397654778565
706	0.2650800266054695	0.48876330518514516
707	0.31044048513377775	0.4897720046231582
708	0.33137876618079465	0.49020471213533356
709	0.3327143801376806	0.4902317325692513
710	0.33526350199909594	0.49028310945064413
711	0.3370643192851005	0.4903181218438896
712	0.33055303717394857	0.490186825369219
713	0.33055303717394857	0.490186825369219
714	0.34074258557432546	0.49039157175580683
715	0.345286341483925	0.4904813861558714
716	0.36300413989023494	0.4908250404069658
717	0.36300413989023494	0.4908250404069658
718	0.3625464949117738	0.4908162873086544
719	0.3564332081841929	0.49069869133568855
720	0.36266584571042393	0.4908185707256052
721	0.3514374956277324	0.49060164611527984
722	0.3556859242653415	0.4906842296950002
723	0.3629643303260902	0.4908242792679822
724	0.3635329361737517	0.49083493521375254
725	0.35952240287243975	0.49075806017640916
726	0.3581983386544526	0.4907325620204587
727	0.36772275952947264	0.49091447423753853
728	0.36270776186317943	0.490818951295097
729	0.3603253573693397	0.49077328295608114
730	0.35692888950635837	0.49070763471874584
731	0.35761860794329303	0.4907209546509588
732	0.35708646551171064	0.4907106792746802
733	0.3569091955860484	0.49070725414925404
734	0.35686980984184513	0.4907064930102704
735	0.3495139643127104	0.49056339888135403
736	0.35087606248200964	0.49059003874577994
737	0.3611809761417357	0.49078907658999077
738	0.3623726364289628	0.4908119107594987
739	0.36007097989433534	0.49076776469845007
740	0.36007097989433534	0.49076776469845007
741	0.36007097989433534	0.49076776469845007
742	0.34586538415153223	0.49049128096265815
743	0.29688005384158367	0.4894774438365058
744	0.2986130462189439	0.4895151202161939
745	0.30220531983971166	0.4895927563925209
746	0.29756194321573703	0.489492286046686
747	0.32026569603694366	0.4899740870233034
748	0.3161318032332362	0.48988807831815684
749	0.3164779883600174	0.48989530913850104
750	0.313824215905665	0.4898397459926984
751	0.31134738510677706	0.48978760797232196
752	0.3114555887605919	0.48978989138927276
753	0.3114555887605919	0.48978989138927276
754	0.3355979901095355	0.4902869151455621
755	0.33609054106162584	0.4902968099523489
756	0.325957809362067	0.4900911121420316
757	0.39573569267846254	0.49143300017011454
758	0.38635910926521355	0.49126174389880506
759	0.3995456981527554	0.49150169296338425
760	0.3995456981527554	0.49150169296338425
761	0.37955095711697706	0.4911352045427819
762	0.3671182824457029	0.49090115430532555
763	0.36398023965666537	0.49084140489511313
764	0.44452631032338874	0.4922864272554736
765	0.44396367305589646	0.49227672273343276
766	0.4519754611398352	0.4924118249030214
767	0.4520208283046514	0.492412586042005
768	0.44950560550648866	0.4923701525436694
769	0.44756212171040766	0.4923372332826288
770	0.452471988934116	0.49241981686234915
771	0.45629398454225734	0.49248375253697135
772	0.4553823425961786	0.49246852975729943
773	0.4613132646402984	0.4925670972556753
774	0.46266804746582135	0.49258955085569145
775	0.4603960299682285	0.4925518744760034
776	0.4665938500602149	0.4926542476692973
777	0.46433417651757225	0.492616951859101
778	0.46433417651757225	0.492616951859101
779	0.4342510958483645	0.4921098430112789
780	0.4329001426105552	0.4920866282722792
781	0.431463282445401	0.4920618912553123
782	0.4232925486716681	0.4919201291196172
783	0.4154725827972381	0.4917829338178237
784	0.41952347429475045	0.4918541003127901
785	0.4092791748296263	0.4916733298041856
786	0.4052873362664504	0.4916021633092192
787	0.40639502402508254	0.4916219529227927
788	0.40486178343606793	0.4915945519193832
789	0.34413562813304954	0.49045170173551106
790	0.3445973895379334	0.4904608354033142
791	0.34838322772690444	0.49053542702370684
792	0.35818032642445685	0.4907257117696063
793	0.3624369379413347	0.49080753421034307
794	0.3644673884536459	0.49084635229850654
795	0.3627748534827543	0.4908140038917036
796	0.36624485181685473	0.49088022298327666
797	0.36624485181685473	0.49088022298327666
798	0.37292298024584813	0.4910065720545539
799	0.37292298024584813	0.4910065720545539
800	0.3742392198480379	0.4910313090715208
801	0.3734491316379739	0.49101646686134065
802	0.3717709947729556	0.4909846893087754
803	0.37438097743296805	0.4910337827732175
804	0.3850369187063343	0.4912320594784447
805	0.38275124350570666	0.49118981626485503
806	0.3789702356093074	0.49111941090887223
807	0.3791336875948558	0.49112245546480665
808	0.3792767436563448	0.49112511945124926
809	0.3721646569224055	0.49099192012911963
810	0.36828839178431727	0.4909184702172024
811	0.3590492630400557	0.4907418859730077
812	0.35335942126056263	0.490631520820386
813	0.35541649684271726	0.4906714806170249
814	0.36140479025684835	0.49078679317304
815	0.3736708432040349	0.4910197017020209
816	0.3654448848652775	0.4908636682103834
817	0.36696469850697466	0.4908925914917601
818	0.36696469850697466	0.4908925914917601
819	0.3660741374118881	0.49087546586462916
820	0.3762872716670813	0.4910680340274794
821	0.3731230180591464	0.4910086651867588
822	0.3717690847417824	0.49098316703080824
823	0.38061386563546795	0.49114871475974076
824	0.381495142901197	0.4911650792478881
825	0.3779979394790517	0.4911000018647905
826	0.37948847519830875	0.4911277834376918
827	0.37452055451277133	0.4910349244816929
828	0.37452055451277133	0.4910349244816929
829	0.37824271130791143	0.4911045686986921
830	0.3717690851666944	0.49098316703080824
831	0.3891059838422284	0.4913047482513783
832	0.3902902147362859	0.4913264407124109
833	0.38896070289406026	0.4913020842649357
834	0.3916016469880468	0.4913504165903942
835	0.3890644716304822	0.49130398711239476
836	0.3920185333121914	0.49135802798023015
837	0.3944836382105805	0.49140293518026246
838	0.37850514511774036	0.491108564678356
839	0.37797475701599426	0.4910986698715692
840	0.3851735995710006	0.49123224976319063
841	0.3920166761413788	0.4913576474107384
842	0.3902468445542243	0.49132529900393546
843	0.39180820829750296	0.4913538417158204
844	0.39162064476200664	0.4913504165903942
845	0.39222521125713194	0.4913614531056564
846	0.40197507310487834	0.4915380373498511
847	0.3993975455992538	0.4914916078718516
848	0.3951517619445336	0.4914147328345082
849	0.3951517619445336	0.4914147328345082
850	0.39485851423723506	0.49140940486162304
851	0.381377741785468	0.49116165412246193
852	0.3822599789568375	0.4911780186106093
853	0.3760699500253174	0.49106270605459423
854	0.374496055952776	0.4910330216342339
855	0.3857170803205874	0.49124157371573973
856	0.3720574234355932	0.4909869727257262
857	0.3662105554939571	0.4908762270036127
858	0.3709265289141923	0.4909652802646937
859	0.3662095012376614	0.49087584643412097
860	0.3700203608191611	0.49094815463756275
861	0.36690965589833635	0.4908891663663339
862	0.3721772812709646	0.4909888755731852
863	0.3721772812709646	0.4909888755731852
864	0.3689146916610119	0.4909272233155138
865	0.3600144521212434	0.4907571087526797
866	0.3672788619976003	0.4908958263324404
867	0.35902586585572316	0.49073788999334383
868	0.3654191927986197	0.4908604333697031
869	0.3634460174369929	0.490822756990015
870	0.3634460174369929	0.490822756990015
871	0.35754644349528675	0.490709156996713
872	0.3548740025147423	0.49065720926108247
873	0.3547368169611641	0.49065454527463986
874	0.33406701437492525	0.49024486221671837
875	0.3324476837661119	0.4902119429556777
876	0.31491727451359486	0.48985078250796055
877	0.3140470365047604	0.4898325151723542
878	0.3244093356023655	0.4900479175047124
879	0.3242798354848633	0.49004525351826983
880	0.3242798354848633	0.49004525351826983
881	0.3223966534682994	0.4900064354301063
882	0.31651700678393524	0.48988408233849295
883	0.3191002248304057	0.4899377426368366
884	0.317711144963961	0.4899088193554599
885	0.31154543720678374	0.4897794257282483
886	0.3230697834378994	0.4900195650775734
887	0.32268245976743404	0.4900115731182456
888	0.3282630480259576	0.4901261245352771
889	0.32923344046493475	0.4901459141488506
890	0.3264021284315137	0.4900880675860972
891	0.32911187010962584	0.490143250162408
892	0.3268572921280204	0.4900972012539004
893	0.3246682979046206	0.4900522940538681
894	0.3246682979046206	0.4900522940538681
895	0.32052087676855634	0.4899666659182133
896	0.32883183099747126	0.49013754162003104
897	0.3196955663677409	0.4899495402910824
898	0.3196955663677409	0.4899495402910824
899	0.3253721841508609	0.49006675569455643
900	0.32804854350498736	0.4901215577013755
901	0.32804854350498736	0.4901215577013755
902	0.3287198586159822	0.49013525820308024
903	0.33299218627380434	0.4902220280472104
904	0.33601161780052147	0.4902829191658982
905	0.33087029969313275	0.4901790236946371
906	0.33088903900533795	0.4901794042641289
907	0.3324655921602724	0.49021137210144006
908	0.3337077104532432	0.4902364896878988
909	0.3394675735704906	0.49035218281340565
910	0.3403537777316856	0.49036968901002836
911	0.3479733297064489	0.49052039452878077
912	0.34819531655540503	0.49052458079319056
913	0.346194461007191	0.49048500156604347
914	0.34432653585089534	0.490448086325339
915	0.34363492487899905	0.4904343858236342
916	0.34363492487899905	0.4904343858236342
917	0.34573169409778237	0.49047586789824027
918	0.34934785176775074	0.4905470343932067
919	0.35127197462102544	0.4905847107728948
920	0.3455004585406747	0.49047130106433867
921	0.347082533166324	0.4905025077626662
922	0.3527536262866251	0.4906136340542715
923	0.3680252971904766	0.4909070531324485
924	0.3680252971904766	0.4909070531324485
925	0.3624983977974342	0.49080163538322014
926	0.3643680974700476	0.49083740891544925
927	0.3604556105389596	0.49076224644081895
928	0.3643670317360952	0.49083721863070334
929	0.36972936419370317	0.49093902096975955
930	0.37093681998449457	0.4909618551392675
931	0.37929397353084815	0.49111864976988867
932	0.3910868987858046	0.49133633551919764
933	0.38352440636678564	0.49119704708519923
934	0.3858523362957923	0.4912400514377725
935	0.396214145240777	0.49142957504468837
936	0.40158431497710034	0.4915266202650971
937	0.40230362360944316	0.49153955962781826
938	0.40117211888577886	0.491519199160007
939	0.40666763270495476	0.4916177666583829
940	0.40666763270495476	0.4916177666583829
941	0.41513478761504574	0.4917680916076435
942	0.41509165521229474	0.4917673304686599
943	0.4179007665182064	0.4918168045025938
944	0.4125945101229035	0.49172318440761126
945	0.4042432439353779	0.49157438173631784
946	0.4112720821876682	0.4916995890991197
947	0.4132695592765774	0.491734982061857
948	0.4080624478188729	0.4916425036753499
949	0.40812649390396893	0.49164364538382527
950	0.4134846833302286	0.491738787756775
951	0.4135061993815221	0.4917391683262668
952	0.39858475133985294	0.4914721988277698
953	0.3993218733118141	0.4914855187599828
954	0.4029773928410616	0.491551357282064
955	0.4085515222854921	0.4916510664889153
956	0.41126992548143926	0.4916993988143738
957	0.41126992548143926	0.4916993988143738
958	0.41126992548143926	0.4916993988143738
959	0.4129233065312975	0.4917287026652423
960	0.39542932765138694	0.4914145425497623
961	0.3980529498665971	0.49146211373623716
962	0.38197293129492726	0.491167172380093
963	0.3786780451726317	0.4911057104071675
964	0.3786780451726317	0.4911057104071675
965	0.37521821356914364	0.49104082330881577
966	0.3753602225526952	0.4910434872952584
967	0.38229772583261534	0.49117288092247
968	0.3806156834711325	0.4911414839393966
969	0.38014520105116845	0.4911327308410852
970	0.3897057171852769	0.4913093150852799
971	0.34949208059556913	0.49054627325422306
972	0.3465126744744427	0.4904876655524861
973	0.34597270696144966	0.4904770096067157
974	0.34952959420540197	0.4905468441084608
975	0.349801267135349	0.490552172081346
976	0.36261836473736686	0.49080030338999886
977	0.3637196975654087	0.4908212347120478
978	0.35767289443791705	0.49070478044755733
979	0.3627739345259179	0.49080296737644147
980	0.3627739345259179	0.49080296737644147
981	0.3767179684262175	0.491066892319004
982	0.3835253459209339	0.49119362195977306
983	0.3810636029281158	0.4911479536207572
984	0.3848834457547935	0.4912187395462318
985	0.39036596492267617	0.4913195904615585
986	0.3908440342844228	0.4913283435598699
987	0.39244711378488517	0.4913576474107384
988	0.4003483520530059	0.4915007415396548
989	0.39660373266087623	0.49143300017011454
990	0.4075384663231313	0.4916297545973746
991	0.4082851674142971	0.49164307452958755
992	0.41213819761877624	0.49171157703811136
993	0.41392211195326767	0.4917431643059307
994	0.42820344193791926	0.4919931984620426
995	0.4252457395104685	0.4919418215806497
996	0.4259019736747589	0.4919532386654037
997	0.42728198734654244	0.491977214543387
998	0.42728198734654244	0.491977214543387
999	0.42785227533499215	0.4919871093501738

==> data/stats-mannwhitneyu-varghadelaneya-linevul-random-ue.dat <==
rank	pvalue	effect_val
1	0.4901787894422013	0.49907464528069095
2	0.022822918698714466	0.495696139617246
3	0.0007273665141301991	0.49107640655629897
4	0.0006247564211878946	0.4901274565284984
5	0.001014442735468678	0.4901143268810313
6	0.008518647607966183	0.4915951227736209
7	0.02974150021074926	0.492452355553898
8	0.025919911188667398	0.49183031471955263
9	0.002469640388037537	0.48827484424242124
10	0.0004863790205443768	0.48581522361692486
11	6.865882106617472e-05	0.4831253584488901
12	0.00046253014342461345	0.4845178622193823
13	0.0003527933107593478	0.48387203579179955
14	0.0017370953597927597	0.48563806851849245
15	0.014576919747734604	0.48827103854750326
16	0.03300163140923023	0.4895170230636529
17	0.05043051002344943	0.49010195837254783
18	0.40399743465727245	0.49561983543414034
19	0.43448753828720255	0.4958240109664905
20	0.4793750849682429	0.49618536169895355
21	0.30811774604121855	0.5057871299770402
22	0.37983323878911435	0.5050377886476882
23	0.3971119311971504	0.5049485451018614
24	0.65380889306032	0.5026757840968382
25	0.2843036569528209	0.5065206776724827
26	0.2177597170549298	0.5075769482969705
27	0.21517377100788038	0.5077175687241903
28	0.0469325607123741	0.5126215871955111
29	0.01788791997584088	0.5153171609059228
30	0.017613756465924498	0.5154277163432904
31	0.02083139380142693	0.5151270664447692
32	0.03944690884593897	0.513594703386041
33	0.07715304710131132	0.511728390598259
34	0.09313714991910939	0.5112243263063714
35	0.11529077789302095	0.5105885849703213
36	0.10636050615890158	0.5109417534587107
37	0.0338656466047004	0.5145156815561943
38	0.022520192199543657	0.5157557672452211
39	0.016881515203603176	0.5166402107441618
40	0.013328830789566063	0.5172803286293676
41	0.003772807848977546	0.5204784443536997
42	0.006132605649281496	0.5197237750514625
43	0.022240290890764368	0.5166223239780472
44	0.006638322712108522	0.51989883701769
45	0.020198686218112112	0.5171452264597789
46	0.017420333660103145	0.517616371490626
47	0.019914501606136337	0.5173370334836456
48	0.02082390866631178	0.517290794290392
49	0.007354219605833723	0.5202128068484241
50	0.016211940044475466	0.5182001650910455
51	0.009559478809638132	0.5197490829226672
52	0.032398024071527	0.5164190998694266
53	0.03233820251644007	0.5165218536322124
54	0.034145058920481704	0.5164042576592465
55	0.030019575067626814	0.5168103253069959
56	0.02393091500774441	0.5175183748464878
57	0.028645124782712535	0.5170576954766652
58	0.029234997341923984	0.5170607400325996
59	0.05049462006357333	0.5153618778212092
60	0.04329252072573406	0.5159460519911205
61	0.024650808908069533	0.5178157899043286
62	0.02804801260685461	0.5174595768600049
63	0.02846990302730483	0.5174268478837102
64	0.028164252789101063	0.5175227513956435
65	0.06015346309794609	0.5150987140176303
66	0.04147644567050572	0.5164632459304753
67	0.035778020427908994	0.5169850067037316
68	0.03619943567385054	0.5169777758833874
69	0.06403899847983195	0.5150920540515238
70	0.048693019438056685	0.5161163568387006
71	0.06008007951886469	0.5153881371161433
72	0.04623541558285147	0.5163816137744844
73	0.04511305821353173	0.5164837966830325
74	0.0455064203732892	0.5165043474355896
75	0.04265559861680175	0.5167677015239144
76	0.03109024635615552	0.5178692599179264
77	0.029021135624867585	0.5181133952469154
78	0.052617125959667124	0.5161532720794051
79	0.04945793993112708	0.5163958851304269
80	0.043556041253138264	0.5168765443985689
81	0.04763978603992067	0.5166027246492196
82	0.045606802950903594	0.5167678918086603
83	0.05437433342262432	0.5161525109404215
84	0.04189449915445551	0.5171509350021559
85	0.04458733128382224	0.5169469497545517
86	0.0422387727138246	0.517143133327574
87	0.03149890910001367	0.5181906508537506
88	0.026728062366263666	0.5187552256948342
89	0.02427001366199606	0.5190943131120271
90	0.024032368569734213	0.5191491151188461
91	0.022261790568135154	0.519403145254622
92	0.01933394856953087	0.5198836142380181
93	0.009186405092048586	0.522228683446483
94	0.007962284671540153	0.522701921609535
95	0.008143980837313757	0.5226623423823878
96	0.009261434293512982	0.5222935705448347
97	0.005289078742581546	0.5239526632443321
98	0.007392867924125234	0.523031114219941
99	0.0011164442473927973	0.5281929685219556
100	0.0006455426437490386	0.5297352263874707
101	0.00024684059764817494	0.5320848624298372
102	0.0001314205403414863	0.5335367350410501
103	0.00011401521524932486	0.5338841949870625
104	6.75085175631219e-05	0.5350611061404507
105	2.4278271462581493e-05	0.5372136071860654
106	1.659416119691102e-05	0.5379899689493352
107	1.5280420211642954e-05	0.538223067763062
108	1.5171466668628036e-05	0.5382639789834304
109	2.1125848098666106e-05	0.5376750476948715
110	2.7703517756338056e-05	0.5371683194165413
111	9.090595345467158e-06	0.5394235742249417
112	3.6044186901530796e-06	0.541251259209306
113	6.858826224360976e-06	0.5401034616220405
114	5.300055742442433e-06	0.5406166595817313
115	6.975072240918754e-06	0.5401249637983271
116	6.331501463961028e-06	0.5403262850594888
117	3.1075983837897484e-06	0.5416898655486042
118	1.5293871571838854e-06	0.5430127251020973
119	1.254044216045424e-06	0.5434229790142565
120	1.7630854579229923e-06	0.5428408979765501
121	2.088895889110523e-06	0.5425615599695697
122	1.805732678614578e-06	0.5428800966342053
123	1.1432482647307212e-06	0.5437361877060071
124	5.237963046925357e-07	0.5451608495985563
125	1.3702780148082167e-06	0.5435759679499597
126	2.005765712739439e-06	0.5429126353257542
127	6.193061718515422e-06	0.5408904793310806
128	1.7214843599797655e-05	0.5390036157907416
129	1.3138044268086645e-05	0.5395672392080958
130	4.883029011467404e-06	0.5415646581858024
131	4.2195950350464505e-06	0.5418502755893975
132	4.2342148821435505e-06	0.5418679720707661
133	2.187801756582676e-06	0.5431529649598252
134	5.441846230204245e-06	0.5415471519891797
135	4.016365430455454e-06	0.542174901365902
136	6.492059300528487e-06	0.5412830367618712
137	7.35899813388031e-06	0.5410691567074802
138	8.333948539016556e-06	0.5408626977581793
139	9.809426513639298e-06	0.5405997242393462
140	3.183780153673027e-05	0.538274254359709
141	2.2573817737183796e-05	0.5390045672144711
142	4.149227250264907e-05	0.5377869351254605
143	2.9738917277329497e-05	0.538505069756485
144	3.4954495875113816e-05	0.5381975696071115
145	2.5211902751877317e-05	0.5389174168008491
146	4.1425412095840624e-05	0.5379140453357213
147	3.194580465689196e-05	0.5384991709293621
148	3.00766151467056e-05	0.5386782288752535
149	0.0001489061512990723	0.5352715610694155
150	0.00020960465231331996	0.5345075678146292
151	0.0007031108956011067	0.531610292273564
152	0.0013822932054494347	0.5298931627265673
153	0.001954105219791554	0.52898721705134
154	0.0015825581148806841	0.5295852820077019
155	0.001272854532576754	0.5302109382522194
156	0.0010430711099011943	0.5307601000288852
157	0.0010233863874275727	0.5308196591543518
158	0.0007697286454912398	0.5315745187413349
159	0.0003653490989494396	0.5335055283427226
160	0.00040523092910597843	0.5332539719086435
161	0.00046006642080758124	0.5329613139694501
162	0.0003655302637597258	0.5335671806003941
163	0.00036805479273202204	0.5335645166139514
164	0.00018410385611998797	0.5352955369473988
165	0.00021907554462284658	0.5348856636047314
166	0.00037803940577932474	0.5335829742343037
167	0.00032116069903555716	0.534013969183766
168	0.0003314224596472253	0.5339365232921849
169	0.0005155633029370247	0.5328762566880331
170	0.0004962216333752131	0.5329733019084418
171	0.0002464854048393138	0.5347440917537822
172	0.0003294192117121756	0.5340704837532981
173	0.0002614239553332059	0.5346379128655703
174	0.00024909022835019497	0.5347600756724378
175	0.00031931199598073264	0.5341654358415019
176	0.00046044593689036447	0.5332553039018648
177	0.00025085309855101256	0.5348019383165357
178	0.0002879662371986223	0.5344778833942688
179	0.0002613169308786354	0.5347157393266432
180	0.00031357948627181	0.5342723758686975
181	0.0003020213805779734	0.5343650445399505
182	0.00036231203712350294	0.5339485112311766
183	0.00026955567810985423	0.5347060348046023
184	0.0002205376905487675	0.5352038196998753
185	0.0002447125201834013	0.5349511215573208
186	0.00031970885444872085	0.5343283195839919
187	0.00028095254892787007	0.5346647430147421
188	0.0002987696335452773	0.5345300214146453
189	0.0010752986881278207	0.5312725368495925
190	0.0010785332095628434	0.5312681603004368
191	0.0019056223574818885	0.5297182910450857
192	0.0020197233966678294	0.5295672049568415
193	0.0028792830403388016	0.528559456942558
194	0.0046862413824098155	0.5271170985686401
195	0.004052713527834278	0.5275758750910037
196	0.003506287260604704	0.5280182871252199
197	0.0034189213761294454	0.5281001095659567
198	0.004729169453996666	0.5271479246974758
199	0.004961833195202409	0.5270027374363545
200	0.005592089803025871	0.5266366295852439
201	0.005052065499190342	0.526962016500732
202	0.005273343829990916	0.5268288171786024
203	0.005385694195910725	0.5267690677683899
204	0.005023482323008751	0.5269856118092235
205	0.004363822634678611	0.5274251695722513
206	0.003659072894855481	0.5279720479319664
207	0.003909296257034639	0.5277752935047063
208	0.0036598945458891394	0.5279836553014662
209	0.0036993809522215745	0.5279513068946633
210	0.003580256378396583	0.5280498743930392
211	0.003658507939449536	0.5279847970099416
212	0.003957616993886259	0.5277562650301164
213	0.0038004955884660212	0.5278820432471559
214	0.00400919439035496	0.527722965199584
215	0.004023975864022604	0.5277147829555103
216	0.004284533620838019	0.5275264010570698
217	0.005000457977537743	0.5270619159923292
218	0.0036252564701065994	0.5280637651794899
219	0.002651384497743159	0.5289942575869383
220	0.00236948159909592	0.5293318227261639
221	0.002307929543308953	0.5294113617499498
222	0.002042231496811814	0.5297706193502081
223	0.0018014925605963328	0.5301321603674171
224	0.0017947516189471917	0.5301428163131874
225	0.0016175282727325852	0.5304434662117086
226	0.001961077973254713	0.5299057215197966
227	0.0020998088479752403	0.5297310401230609
228	0.0023369227212481345	0.5294303902245399
229	0.0027007312254101593	0.529009860936102
230	0.004087985462950714	0.5277832854640341
231	0.003438338360427711	0.5283141799050936
232	0.003144514126297686	0.52858210082732
233	0.003094941812422355	0.5286382348273604
234	0.0023886003970974706	0.5294174508618187
235	0.0022180832363296378	0.5296389423060456
236	0.002480181084583143	0.5293249724753115
237	0.0029748571858608584	0.5287963614512028
238	0.002039366636710541	0.5299232277164194
239	0.0027620416214357915	0.5290507721564703
240	0.0026776913120623923	0.5291453436751824
241	0.002754371403492114	0.5290730354717407
242	0.0029641492606698977	0.5288576331393824
243	0.003501553392135516	0.5283625122305521
244	0.004728700674552493	0.5274715990502508
245	0.00476623820572542	0.5274495260197264
246	0.0047697292054705055	0.5274472426027756
247	0.0057426788446142876	0.5268756272260937
248	0.006458647390590833	0.5265026691241307
249	0.005415605764410108	0.5270739039313209
250	0.0052611884630063095	0.5271701880127461
251	0.005087591001936102	0.527278269748417
252	0.005727291768091026	0.5269114007583228
253	0.00663023869991321	0.5264450128461232
254	0.0063676972992675945	0.5265799247309659
255	0.007805076139132425	0.5259261063440553
256	0.008629096629303454	0.5255972943031411
257	0.008455518666881675	0.5256669385201403
258	0.00866541521735545	0.525587970350592
259	0.00860257509326017	0.525614419930272
260	0.00821291299316591	0.525767789435467
261	0.009382611819929491	0.5253274705334556
262	0.010014956699712158	0.5251128293400811
263	0.013427356168379683	0.5241119315766499
264	0.01042320027351588	0.5249933305196562
265	0.010825542335697798	0.5248734511297396
266	0.011296884910840492	0.5247301667160773
267	0.010362123068160763	0.5250264400654427
268	0.00964930391229177	0.5252692434012104
269	0.01001713666892973	0.5251453680316299
270	0.014955374600318875	0.5237713218814899
271	0.01369618402490941	0.5240849111427323
272	0.01371057497373565	0.5240915711088386
273	0.015692585494346798	0.5236189038000244
274	0.01618581558212716	0.5235085386474028
275	0.017935966991099173	0.5231393862403578
276	0.01701414829439633	0.5233296709862573
277	0.016170305953057355	0.5235119637728289
278	0.015194365895632618	0.5237355483492608
279	0.013913795103799136	0.5240481861867736
280	0.015157057905362783	0.523748297427236
281	0.015858253483164293	0.5235915027966149
282	0.015445418607018768	0.5236874063085483
283	0.013707126269802094	0.5241128830003794
284	0.011476561184099983	0.5247394906686264
285	0.01204791084000186	0.5245741332244397
286	0.010403378112127477	0.5250833352044667
287	0.010072671837325402	0.5251992186147194
288	0.008402704412954508	0.5258096520795649
289	0.0064390729991323755	0.5266843910564647
290	0.004867399843619321	0.5275905270164379
291	0.00493392734415353	0.5275499963655613
292	0.004656221265427546	0.5277343822843379
293	0.004548302894054488	0.5278078321962552
294	0.004819170142192021	0.5276285839656178
295	0.00506304662532499	0.5274839675587343
296	0.0043997563657390965	0.5279339909827865
297	0.004182693084137062	0.5280915467523912
298	0.004035685492886252	0.5282047661762014
299	0.003222885095500792	0.5288987346444968
300	0.0029604179171578643	0.5291601858853626
301	0.003023474238703466	0.5290966307802322
302	0.002841877886008911	0.5292853932481644
303	0.002482703306903443	0.5296933637433728
304	0.0025134367418793353	0.5296568290721602
305	0.00418813714495666	0.5281206603185138
306	0.0040697895355273125	0.5282097135795948
307	0.004028419527726198	0.5282479608135205
308	0.003928560560843147	0.5283278804067983
309	0.004413008348877354	0.5279705256539992
310	0.004284754665056783	0.528069093152375
311	0.004418178360798557	0.5279775661895975
312	0.005988748741453551	0.5270139642363626
313	0.006736147668758386	0.5266368198699899
314	0.005188080725320831	0.5274835869892425
315	0.004872843581279553	0.5276822442639615
316	0.004974129713696555	0.5276192600130688
317	0.005642245611400042	0.5272198523314258
318	0.00566573774731875	0.5272065323992128
319	0.005275241196665006	0.5274367769417512
320	0.005294184887404679	0.5274253598569972
321	0.005081216366598045	0.5275558951926842
322	0.004003486888338155	0.5283122770576346
323	0.004160094880395462	0.5282034341829801
324	0.005896858635483933	0.52710225635846
325	0.0065795359061908126	0.5267532741344804
326	0.006759038200429406	0.5266693585615386
327	0.00617343172776501	0.5269700084600598
328	0.005695265696903538	0.5272320305551633
329	0.005787904647075392	0.5271840787991967
330	0.0058863630044460975	0.5271336533415334
331	0.006076871213966718	0.5270366081211246
332	0.005980063700113653	0.5270904587042141
333	0.0049527369758769835	0.5276957544809203
334	0.004090870956770153	0.5283027628203396
335	0.0041090281475484255	0.5282909651660939
336	0.004717153268782582	0.5278696747386724
337	0.005349774605764562	0.5274735018977098
338	0.005345320211081192	0.5274761658841524
339	0.0045105295799230715	0.5280167648472527
340	0.0036563173352070428	0.52867305693586
341	0.004193775529961452	0.5282510053694549
342	0.004061435813431802	0.528351095145798
343	0.005295973693266965	0.5275210730841846
344	0.0037186801543567134	0.528646417071434
345	0.0050434989921366155	0.5276957544809203
346	0.005929223969771411	0.5271783702568197
347	0.0058233595316989975	0.5272365973890649
348	0.003693292375223264	0.5286907534172286
349	0.0034202703088869347	0.5289352693157094
350	0.0036539232281745633	0.528739085742687
351	0.00364045956317718	0.5287505028274411
352	0.0034247185382744356	0.5289407875733405
353	0.003761231394572069	0.5286587855799175
354	0.0038712638540789783	0.5285710643120578
355	0.0041591445007572204	0.5283545202712243
356	0.004332781659949493	0.5282279809152012
357	0.004817224723118587	0.5278984077353033
358	0.007817025950699991	0.5263285585816327
359	0.007666646868800316	0.5263932553952385
360	0.007241768073759519	0.5265823984326626
361	0.008236676487650285	0.5261553994628643
362	0.00882434465251059	0.5259251549203259
363	0.008207002098466856	0.526170812527282
364	0.00858045280216007	0.5260229612797181
365	0.007852119742071723	0.5263285585816327
366	0.008367163385174342	0.5261158202357171
367	0.007391101974194833	0.5265348272461877
368	0.006114638289286138	0.527162766907656
369	0.005440957217766905	0.5275456198164057
370	0.004937054290701181	0.5278586382234103
371	0.004661429841985713	0.5280430241421868
372	0.004497419845323282	0.528158146413456
373	0.0041692785728761365	0.5283967634848139
374	0.0035953854177354317	0.5288654348139643
375	0.003625808777018265	0.5288410783664892
376	0.004519605004025862	0.5281579561287101
377	0.004015403204716152	0.5285335782171157
378	0.0038888363967796388	0.5286336679934588
379	0.004202086681923398	0.528391054942437
380	0.004637738492634789	0.5280812713761126
381	0.004700996814663635	0.5280382670235394
382	0.004784682595698035	0.5279838455862121
383	0.005733009836217383	0.5274034771112188
384	0.009338202989040449	0.5257871984795488
385	0.01049667010428629	0.5253879810826517
386	0.007896188724729527	0.526364141829116
387	0.00919111140251488	0.5258534175711218
388	0.009175694476367752	0.5258591261134987
389	0.008330483443479928	0.5261921244188228
390	0.00975757278811842	0.5256568534286077
391	0.009861096490089797	0.5256206993268867
392	0.011450817535511243	0.5251055985197369
393	0.009566457721584053	0.5257289713473036
394	0.007088750235201306	0.5267370999310789
395	0.009710050824908157	0.5256853961404926
396	0.008455232679903458	0.5261571120255774
397	0.007686159978712054	0.5264802155241146
398	0.0035376878910267106	0.5289832210716761
399	0.003598532471333113	0.528930321912316
400	0.0046509411208726335	0.5281307454100465
401	0.005390135597093309	0.5276615032266584
402	0.0035121745182701484	0.5290186140344134
403	0.003633065494752719	0.5289135768546769
404	0.0041503772359386595	0.5284972338306488
405	0.003982377892217495	0.5286270080273523
406	0.004784963466240421	0.5280527286642277
407	0.004700613067654314	0.5281109557964729
408	0.004300653199578842	0.5283929577898959
409	0.004079995659559571	0.5285588860883202
410	0.004115213175368157	0.5285318656544026
411	0.004762253608580837	0.5280725182778012
412	0.004778761776835063	0.5280614817625391
413	0.008439080766418292	0.5261985941001834
414	0.009415977742343125	0.5258279194151713
415	0.009720195708570967	0.5257190765405167
416	0.010777536287628656	0.5253643857741601
417	0.010485603109906384	0.5254608601403312
418	0.011018919287983002	0.5252888427300381
419	0.010780035291313907	0.5253649566283979
420	0.012314668631013803	0.5249038966890834
421	0.011989191480021389	0.524999419631525
422	0.011159391256428002	0.5252502149266205
423	0.01190308200937969	0.5250260594959509
424	0.013393599262739787	0.5246119998888737
425	0.01627714489978604	0.5239168897121029
426	0.015903235601421293	0.5240013761392823
427	0.016358998518390618	0.5238986223764966
428	0.016047177616813152	0.5239686471629876
429	0.015300043873724073	0.5241414257122643
430	0.014522033929320721	0.524329427041213
431	0.01397352722287235	0.5244673834819901
432	0.014137842796981884	0.5244268528311136
433	0.014107813122968025	0.5244344642209495
434	0.022999887430544506	0.522635512233216
435	0.020012765113818373	0.523159936992915
436	0.020739577755986255	0.5230263571012935
437	0.021709351580023996	0.5228543396910004
438	0.020559401983834186	0.5230590860775882
439	0.01878121803603104	0.5233962706473221
440	0.019999630936328713	0.5231660261047837
441	0.021020436776764385	0.5229818304707531
442	0.02069144256180215	0.5230434827284245
443	0.020598543048307206	0.5230615597792849
444	0.022188835889929457	0.5227824120570504
445	0.02086064645230492	0.5230164622945067
446	0.022976710375395847	0.5226511155823798
447	0.026515202687784043	0.5221042372226647
448	0.024549801628297136	0.5224014619957597
449	0.02504066112992139	0.5223276315143507
450	0.025886947098616192	0.5221993795956145
451	0.02818966685733928	0.5218679035682576
452	0.034900593650735265	0.5210207558795132
453	0.03298395720299634	0.5212487170051008
454	0.032198264481996364	0.5213450010865259
455	0.029113025943455082	0.5217459310461361
456	0.029492825666677068	0.521694934734235
457	0.02896397248022833	0.5217661012292014
458	0.029254247096480713	0.5217269025715461
459	0.032633552831436236	0.5212957173373379
460	0.03155798744406528	0.5214292972289594
461	0.03213636577126635	0.5213569890255175
462	0.0366778865000516	0.5208249528759826
463	0.038649164269365224	0.520612404814813
464	0.04096537847192814	0.520373978028201
465	0.04283124018940172	0.5201913046721375
466	0.04416057601723138	0.5200638138923849
467	0.042433858112750564	0.5202310741840305
468	0.04097177087710901	0.5203774031536271
469	0.04292895331220995	0.520184834990777
470	0.040778499376009164	0.5203979539061843
471	0.041237725836441655	0.5203526661366602
472	0.0416452362874139	0.5203119452010377
473	0.04368737230162265	0.5201148102042858
474	0.04173099601433491	0.5203064269434067
475	0.04188061133121246	0.5202915847332265
476	0.03853185717495242	0.5206371418317799
477	0.03763222697623031	0.5207378024623607
478	0.03203605769539651	0.5213874345848615
479	0.01131574784176486	0.5252772353605382
480	0.010909992380963527	0.5254047261402909
481	0.01113143873913476	0.5253358430622752
482	0.011032361338251086	0.5253670497606028
483	0.011239867675567537	0.5253019723775052
484	0.01023596984274899	0.5256273592929932
485	0.009554758453522163	0.5258659763643512
486	0.010016213594293125	0.5257048051845743
487	0.009725218243046684	0.5258064172388847
488	0.010356238253438692	0.52559177604551
489	0.010589442542397383	0.5255145204386749
490	0.010570893793333438	0.5255206095505436
491	0.010911970698107088	0.5254125278148727
492	0.011034101970460373	0.5253737097267093
493	0.013219779184200222	0.5247434866482903
494	0.013622572505054125	0.5246386397532996
495	0.012166866726845322	0.5250401405671475
496	0.01264260280257398	0.5249056092517965
497	0.013298394473531523	0.524726931875397
498	0.014220821491380656	0.5244890759430226
499	0.014855410483806727	0.5243328521666392
500	0.014806087501528394	0.5243459818141063
501	0.014854514154417202	0.5243341841598606
502	0.01609924790454494	0.5240441902071097
503	0.012737225963973763	0.5248871516314443
504	0.013213973946906153	0.5247575677194868
505	0.012989963203209689	0.5248184588381746
506	0.012819944426378306	0.5248675523026167
507	0.011551295720990503	0.525237846418137
508	0.01033128302210775	0.5256307844184194
509	0.012610178603801135	0.5249394799365666
510	0.012983921867804475	0.5248378678822564
511	0.013851467461493041	0.524607813624464
512	0.013807932542485893	0.5246201821329474
513	0.013385624034763377	0.524732450133028
514	0.013892898443968607	0.5245992508108984
515	0.01573619826189709	0.5241509399495593
516	0.01629678108893853	0.5240242103087903
517	0.01638685583533772	0.524004040125725
518	0.01589431903569818	0.5241155469868221
519	0.01598910404995128	0.5240938545257895
520	0.016183938244559503	0.5240506598884703
521	0.016505173547772967	0.5239787322545203
522	0.016823277139218412	0.5239087074680293
523	0.015851657530285213	0.5241263932173383
524	0.01588146429828916	0.5241195429664859
525	0.015620668392037183	0.5241819563631409
526	0.016427278317268593	0.5240032789867414
527	0.019480292407985593	0.5233722947693388
528	0.011814401118925814	0.5251895140926786
529	0.011021324404198181	0.5254334591369216
530	0.011021324404198181	0.5254334591369216
531	0.011091487539001603	0.5254123375301268
532	0.01088000713188976	0.5254817914623802
533	0.011029106893812342	0.5254342202759053
534	0.010826771390146565	0.5254989170895111
535	0.011126690235536273	0.5254033941470696
536	0.011428767101362433	0.5253105351910706
537	0.011522357990707994	0.5252829439029152
538	0.01220846299007281	0.525078958655311
539	0.012028441188967367	0.5251314772451793
540	0.012118155834003769	0.5251052179502451
541	0.013161685830842521	0.5248117988720682
542	0.01348689507351618	0.5247255998821757
543	0.012959904459611897	0.5248679328721085
544	0.013155001694956115	0.5248146531432566
545	0.013254932839813953	0.5247876327093389
546	0.013691051407504533	0.524673842431291
547	0.01390862802718583	0.5246182792854884
548	0.01496335939822657	0.5243545446276717
549	0.01521985350624534	0.5242928923700003
550	0.01633303366957919	0.5240384816647328
551	0.01770697035837447	0.5237431597390968
552	0.019145731851614823	0.5234546880643132
553	0.020780438095695953	0.5231498519013823
554	0.02053453598367717	0.5231947591014146
555	0.020174523680887346	0.5232613587624794
556	0.01798813998375166	0.5236906411492285
557	0.017036028700971102	0.5238915818408983
558	0.01695871944999779	0.5239083268985375
559	0.017434416502607308	0.5238063342747354
560	0.01829793534234537	0.5236282277525734
561	0.01900882952128812	0.5234862753321325
562	0.01847296903713057	0.5235928347898362
563	0.017138568044183504	0.523871411657833
564	0.016537485077765843	0.5240027081325036
565	0.017264620603704716	0.5238443912239152
566	0.017138568044183504	0.523871411657833
567	0.017958749142901798	0.5236995845322858
568	0.017727762485881843	0.5237475362882524
569	0.01838908575165263	0.5236126244034097
570	0.01870959425174195	0.5235483081592958
571	0.01907964248331419	0.5234752388168703
572	0.019353488081785872	0.5234219590880185
573	0.019412614125909076	0.5234105420032645
574	0.018495691602504312	0.5235920736508526
575	0.019488674979335964	0.5233968415015597
576	0.019488674979335964	0.5233968415015597
577	0.01873538922246049	0.523544121894886
578	0.018486235407385185	0.5235939764983116
579	0.01616947575557336	0.5240919516783304
580	0.015667119151589817	0.5242072642343456
581	0.01704175031632471	0.5239009057934474
582	0.0169644523761135	0.5239176508510865
583	0.022035558256613675	0.5229432026673354
584	0.02352182485313532	0.5226954519281743
585	0.024101011348458812	0.5226027832569213
586	0.025985195300636168	0.5223122184499328
587	0.027061115616661774	0.5221539015413444
588	0.025710185822131228	0.5223544616635225
589	0.02485971907911271	0.5224857581381932
590	0.024623481388022506	0.5225226733788977
591	0.024574508023811358	0.5225312361924631
592	0.024737186725924353	0.5225057380365126
593	0.02377682404941819	0.5226592978264535
594	0.024952403480005582	0.5224739604839473
595	0.02422646954817598	0.5225888924704707
596	0.02847336321587546	0.5219634265106992
597	0.030943060129719657	0.521634424185039
598	0.032072347437717724	0.5214919009103602
599	0.033313282680264386	0.5213392925441489
600	0.03380702239117881	0.5212799237034282
601	0.03278847607705581	0.5214032282187712
602	0.03572524687137035	0.5210576711202177
603	0.04350786516919631	0.5202453455399729
604	0.043872101092411096	0.520211094285711
605	0.04790215459010718	0.5198392778922235
606	0.048172106955277114	0.5198160631532237
607	0.046136851605629234	0.5200002587872544
608	0.04739447409052395	0.5198868490786983
609	0.04783292859872011	0.5198476504210431
610	0.048615669357135044	0.5197791479125192
611	0.049964922520459386	0.5196626936480288
612	0.04930377138863588	0.5197197790717987
613	0.04827591426773572	0.5198105448955926
614	0.04872549533078969	0.5197709656684456
615	0.04447443709250492	0.5201589562653346
616	0.043526443630929605	0.5202502929433663
617	0.04015771953289121	0.520587858082592
618	0.04092308278536416	0.5205094607672813
619	0.0410505858398771	0.5204965214045603
620	0.04126509605109897	0.5204748289435277
621	0.0398015555492852	0.5206247733232965
622	0.04176532610178355	0.5204253549095939
623	0.04115192416965689	0.5204870071672653
624	0.04004716761907933	0.5206000363063296
625	0.04084061832288995	0.5205185944350845
626	0.042266776986624344	0.5203762614451517
627	0.04233972118698709	0.5203697917637912
628	0.040986300839251304	0.5205052745028715
629	0.04206274583406261	0.5203979539061843
630	0.040249195560754125	0.520582149540215
631	0.04020859948557869	0.5205863358046248
632	0.04228912473674591	0.5203762614451517
633	0.04401372279198755	0.5202093817229979
634	0.04606962050383583	0.5200173844143854
635	0.05081061248769709	0.5195991385428984
636	0.05338417795653656	0.5193856390579992
637	0.05761928301076665	0.5190543533153882
638	0.057659212717964314	0.5190513087594538
639	0.05721628821591587	0.5190851794442239
640	0.06016733430151979	0.5188648297084724
641	0.05780828160941758	0.5190419848069048
642	0.05780828160941758	0.5190419848069048
643	0.057999982832193174	0.5190280940204541
644	0.07441228905331049	0.5179082682908358
645	0.07900922682065092	0.5176317845550439
646	0.08498686166725121	0.5172904137209002
647	0.07965899831910905	0.5175942984601016
648	0.07853980727297517	0.5176607078364206
649	0.08073341042599358	0.5175324559176844
650	0.08254667630751135	0.5174285604464233
651	0.08018858104640804	0.5175640431855036
652	0.07879115783420411	0.5176458656262404
653	0.0736021616040936	0.5179623091586713
654	0.07902664461084528	0.5176344485414864
655	0.08143737029929522	0.5174955406769799
656	0.08079656416534325	0.5175324559176844
657	0.08084925876962593	0.5175294113617499
658	0.08100751002874194	0.5175202776939468
659	0.07753327538148033	0.5177248337957887
660	0.07823050518805805	0.5176839225754203
661	0.08014190823096196	0.5175722254295774
662	0.07599413864970055	0.5178194053145008
663	0.07478685614916183	0.5178932357959097
664	0.0701611201573487	0.518186084019849
665	0.0704616112583475	0.518167245830005
666	0.07124826948056374	0.5181166300875957
667	0.07124826948056374	0.5181166300875957
668	0.07059713808292893	0.5181584927316936
669	0.06778571784116337	0.5183442106436914
670	0.06607569842616622	0.5184595231997065
671	0.06660235447308901	0.5184237496674774
672	0.05680951932599873	0.5191323700612069
673	0.05498183315915436	0.5192754641901234
674	0.056859744738835316	0.5191291352205267
675	0.054637055243518355	0.5193041971867542
676	0.055231146525378895	0.5192570065697711
677	0.05553020545228823	0.5192334112612796
678	0.05143103664888408	0.5195671707055872
679	0.05528744253862814	0.5192532008748532
680	0.056399653707628124	0.5191660504612312
681	0.052295932201602106	0.5194963847801126
682	0.054282490244358245	0.5193357844545735
683	0.05214024641979542	0.5195112269902928
684	0.051727490800251456	0.5195462393835383
685	0.05343690891990349	0.5194059995258105
686	0.05343690891990349	0.5194059995258105
687	0.05247532515710027	0.5194847774106128
688	0.05406246967229739	0.5193553837834012
689	0.05611305134821248	0.5191934514646407
690	0.052293640255173725	0.5195017127529978
691	0.052215551051257345	0.5195081824343584
692	0.05241786499265232	0.5194914373767193
693	0.05412155042440366	0.5193525295122127
694	0.02980688741941791	0.5218380288631514
695	0.028657157076078976	0.521994062354789
696	0.02601890360080407	0.5223750124160796
697	0.02631294133972874	0.5223318177787605
698	0.025717248265186374	0.5224233447415382
699	0.024826732153201803	0.5225611108975693
700	0.024948746495282694	0.5225420824229794
701	0.02293375715728569	0.5228693721859264
702	0.023918485808001363	0.5227082010061497
703	0.02446124152451321	0.5226214311620194
704	0.025562194139379546	0.5224511263144395
705	0.009980793241726177	0.5259295314694815
706	0.009584003539772255	0.5260718644594143
707	0.009711384211700312	0.5260298115305706
708	0.008977745902299253	0.5263026798561904
709	0.00994150667927886	0.5259506530762764
710	0.010067283678667622	0.5259068875847195
711	0.00961644839760338	0.5260690101882258
712	0.010306795126209948	0.5258284902694089
713	0.010945878360366205	0.5256176547709523
714	0.010578311751310127	0.525737534160869
715	0.011168723637420597	0.5255495328319203
716	0.01028838669487323	0.525839717069417
717	0.01028838669487323	0.525839717069417
718	0.010318692080639482	0.5258294416931385
719	0.010703687302522214	0.5257011897744022
720	0.010644615730276825	0.525720598818484
721	0.010250337061414639	0.5258526564321382
722	0.009732774970327637	0.5260330463712508
723	0.009521473507108705	0.5261091602696106
724	0.009203434959779233	0.5262273270968142
725	0.00957009548089236	0.5260922249272256
726	0.00957009548089236	0.5260922249272256
727	0.009032710197479489	0.5262925947646577
728	0.00921396925544433	0.5262240922561339
729	0.00958663252383465	0.526087658093324
730	0.009498585597838605	0.5261196259306351
731	0.009778133515847673	0.5260197264390379
732	0.009985739260232721	0.5259466570966125
733	0.010145117603032452	0.5258914745203017
734	0.01039125953078775	0.5258077492321059
735	0.011299529252922682	0.5255147107234207
736	0.011332462568583303	0.5255044353471422
737	0.010442581159290176	0.5257932875914175
738	0.010407428911430167	0.5258050852456633
739	0.010532640788026718	0.5257632226015654
740	0.011064070896456743	0.5255910149065264
741	0.01119506515587492	0.5255495328319203
742	0.011136008355408162	0.5255681807370185
743	0.01167762032077867	0.5254003495911351
744	0.011501963583825808	0.5254540098894788
745	0.011327435007601114	0.5255080507573142
746	0.012241166365896094	0.5252328990147437
747	0.011167657704079969	0.5255588567844695
748	0.011251106908371881	0.5255325974895353
749	0.011228415109784153	0.5255403991641172
750	0.01125266242426672	0.5255327877742811
751	0.011541070693249477	0.5254433539437084
752	0.012756602893913256	0.52508828260786
753	0.012864141767029266	0.525058217618008
754	0.011282487643462671	0.5255247958149534
755	0.011620161999391084	0.5254205197742005
756	0.012276884546650829	0.5252258584791454
757	0.008055430811217916	0.5266931441547761
758	0.007863857766298004	0.5267749665955128
759	0.0071652549363948855	0.5270893169957388
760	0.007315864751701615	0.5270192922092478
761	0.007607644575986101	0.5268872345955935
762	0.007879738462849449	0.5267681163446605
763	0.008388687841371355	0.5265555682834908
764	0.005523808051975804	0.5279535903116142
765	0.005271217629217454	0.5281073403863009
766	0.004902703084337309	0.5283429129017244
767	0.005428698204176923	0.5280141008608101
768	0.005477460359271301	0.5279855581489252
769	0.0058435340540379565	0.5277737712267391
770	0.005993283271867595	0.5276909973622729
771	0.00594650009887347	0.5277168760877152
772	0.00603578610367015	0.5276683534775108
773	0.005792528568702472	0.5278047876403207
774	0.005804590978034815	0.5277979373894683
775	0.006017895466411458	0.5276795802775189
776	0.005873859791763127	0.5277602610097802
777	0.0059811696690016325	0.5277005115995679
778	0.0059811696690016325	0.5277005115995679
779	0.006493037583903839	0.527429546121407
780	0.006382602721150932	0.5274866315451768
781	0.006616498601093108	0.5273667521552602
782	0.0065347052355071225	0.5274082342298663
783	0.0070205521609978784	0.5271690463042706
784	0.0070823113514090425	0.5271403133076398
785	0.0070823113514090425	0.5271403133076398
786	0.007166985919737158	0.5271003535110009
787	0.007673049033686498	0.5268706798227003
788	0.007673049033686498	0.5268706798227003
789	0.007608651791418035	0.5268992225345852
790	0.00749648848245815	0.5269494577075027
791	0.0073633529656405355	0.5270099682566987
792	0.006529142254674648	0.527414513626481
793	0.006778276001857879	0.5272908285416463
794	0.006630926511858005	0.5273642784535635
795	0.00673850140752192	0.5273111890094575
796	0.006811151073513556	0.5272759863314661
797	0.0071555761356643394	0.5271104386025336
798	0.006968403686226751	0.5271994918636146
799	0.007153148210488808	0.527111580311009
800	0.007758384512694782	0.526837189707422
801	0.0076434011687923735	0.5268878054498313
802	0.007263346394160376	0.5270607742838539
803	0.008053189601280835	0.5267136949073332
804	0.008090792922032316	0.5266984721276613
805	0.00814789447141788	0.526674496249678
806	0.008133358427011387	0.5266805853615467
807	0.008193469622735127	0.526655467775088
808	0.008160632590835928	0.5266691682767928
809	0.008404197442024182	0.5265686979309578
810	0.008233764328072626	0.5266387227174488
811	0.008114315123264012	0.5266885773208745
812	0.008923093319865556	0.5263643321138618
813	0.008864099197458388	0.5263871662833698
814	0.00851236316903271	0.52652683528686
815	0.00808183977111827	0.5267041806700382
816	0.007996502382195281	0.5267403347717592
817	0.009284596762697302	0.5262298007985109
818	0.009284596762697302	0.5262298007985109
819	0.009649575304142973	0.5260967917611272
820	0.009907806542081189	0.5260067870763168
821	0.010045036525667121	0.52595883532035
822	0.011490043732525013	0.5254882611437407
823	0.010924889949787474	0.5256663676659026
824	0.010658615576257682	0.5257531375100327
825	0.010695635847475723	0.5257409592862952
826	0.012162638311492202	0.5252867495978332
827	0.01186209191073099	0.5253758028589142
828	0.014449973170308161	0.5246675630346763
829	0.014542484365665954	0.5246443482956766
830	0.014630929695739396	0.5246222752651523
831	0.013450539466293801	0.524929394845034
832	0.013276944313493268	0.5249762048925253
833	0.013302224126736126	0.5249693546416729
834	0.014002527200054609	0.5247840172991668
835	0.015023750505883289	0.5245284648854238
836	0.01595922423694989	0.5243069734411969
837	0.016434026633997345	0.524198891705526
838	0.016676048018905747	0.5241448508376906
839	0.016791323915660985	0.52411935268174
840	0.016280555636090367	0.5242335235292797
841	0.01584810048818358	0.524333232736131
842	0.01648812545267662	0.5241878551902638
843	0.015954132403081064	0.5243092568581477
844	0.016887797250178818	0.52410032420715
845	0.01666879966414628	0.5241486565326086
846	0.016637963264405732	0.5241555067834609
847	0.016637963264405732	0.5241555067834609
848	0.02761141412693511	0.5222271611685158
849	0.03116860612007403	0.5217457407613901
850	0.03213461579668612	0.5216228168155391
851	0.03177877416282521	0.5216677240155714
852	0.03206499012547363	0.5216315699138505
853	0.03235646049410485	0.5215950352426378
854	0.032928317069715086	0.5215246298866549
855	0.03127044365426595	0.5217335625376526
856	0.03130597953458351	0.521728995703751
857	0.03130597953458351	0.521728995703751
858	0.02965712084393539	0.52194668145306
859	0.029358642493148773	0.5219870218191907
860	0.028744645414147	0.5220711276768782
861	0.028574391620170843	0.5220947229853697
862	0.02735923252387844	0.5222667403956629
863	0.02735923252387844	0.5222667403956629
864	0.028120118851079467	0.5221582780905002
865	0.028120118851079467	0.5221582780905002
866	0.026958776460812215	0.5223253480973999
867	0.026958776460812215	0.5223253480973999
868	0.025778274848333983	0.522501171202611
869	0.030189874427309405	0.5218764663818231
870	0.0323953951312141	0.5215929421104329
871	0.032754013897989466	0.5215484154798924
872	0.0317511575568309	0.5216740034121861
873	0.03147035872832078	0.5217097769444151
874	0.03105021375697132	0.5217638178122506
875	0.031896579065540664	0.5216564972155633
876	0.031896579065540664	0.5216564972155633
877	0.03292399997564221	0.5215288161510647
878	0.032393747181258585	0.5215954158121295
879	0.0328108606513148	0.5215436583612449
880	0.03301493527732695	0.5215185407747862
881	0.03301493527732695	0.5215185407747862
882	0.034206914616002476	0.5213748757916321
883	0.03252010866796022	0.5215805736019494
884	0.03340602747093613	0.5214721112967867
885	0.03422605250879241	0.5213739243679026
886	0.03281400632464712	0.5215459417781957
887	0.03320452856260619	0.5214979900222291
888	0.034923558117559456	0.5212924824966576
889	0.03506038917919004	0.5212764985780021
890	0.03706905588169713	0.5210477763134309
891	0.03719115632893459	0.5210346466659639
892	0.039878210355689926	0.5207454138521967
893	0.03982362415993597	0.5207511223945737
894	0.03982362415993597	0.5207511223945737
895	0.04229386245949914	0.5204991853910028
896	0.041905007155295916	0.5205380034791663
897	0.04326998455443864	0.5204034721638153
898	0.04381914207316629	0.5203501924349635
899	0.04297431351356024	0.520432395445192
900	0.04177076522608201	0.520551894265617
901	0.04238042452473588	0.5204910031469291
902	0.04157045951350139	0.5205720644486823
903	0.040755091882254874	0.5206550285978945
904	0.04104750360585706	0.52062553446228
905	0.040798146316373046	0.5206510326182305
906	0.04030695576708427	0.5207016483606398
907	0.04060919864668399	0.5206704416623124
908	0.040413627792424925	0.5206906118453777
909	0.039321614924292175	0.5208047826929173
910	0.038581447665155096	0.5208841314319574
911	0.03691917769799097	0.521066614503275
912	0.036080452369816704	0.5211615665914788
913	0.03496077493474419	0.5212911505034363
914	0.035952306437475275	0.5211765990864049
915	0.036919952782897975	0.5210673756422586
916	0.036919952782897975	0.5210673756422586
917	0.03725884532529678	0.5210296992625705
918	0.03634750438381525	0.5211316918863726
919	0.03567321667533793	0.521208566923716
920	0.03633068390188214	0.5211335947338316
921	0.03673960678413586	0.5210875458253239
922	0.035948973021514743	0.5211769796558967
923	0.03399983451987117	0.5214057019204679
924	0.03483480446379379	0.5213067538526001
925	0.037406200176272886	0.5210146667676444
926	0.036722019132107674	0.5210907806660042
927	0.03392242528818292	0.5214154064425087
928	0.03344007143580048	0.521473633574754
929	0.0341295084929146	0.5213910499950336
930	0.03344671405941444	0.5214732530052621
931	0.03194098600114522	0.5216597320562436
932	0.02995076981702912	0.5219181387411751
933	0.030268643426951312	0.5218758955275854
934	0.031355557811860064	0.521734704246128
935	0.0299198237398894	0.5219227055750767
936	0.029528990144173834	0.5219752241649449
937	0.03022591433359779	0.5218819846394541
938	0.03195680146170534	0.5216585903477682
939	0.031216838134615947	0.5217529715817344
940	0.03298053382575075	0.5215314801375074
941	0.03520382438519426	0.5212666037712154
942	0.036483595652583564	0.5211200845168728
943	0.037026994492570034	0.521059193398185
944	0.03578070918763076	0.5212000041101505
945	0.03717420279398119	0.5210428289100375
946	0.03752244212241686	0.5210051525303495
947	0.03803696816576123	0.5209488282455632
948	0.03769560203251683	0.5209861240557595
949	0.03812096765114605	0.52093969457776
950	0.03867791094056602	0.5208795645980558
951	0.03970364030591721	0.5207707217234013
952	0.040151823599865875	0.52072391167591
953	0.039537121333509444	0.5207882279200241
954	0.041926903943926626	0.5205427605978138
955	0.0410871987552759	0.5206276275944849
956	0.040056729661999226	0.5207338064826968
957	0.04129296598088232	0.520606696272436
958	0.042626797051076026	0.5204731163808146
959	0.04258444964547779	0.5204773026452244
960	0.042235483785165284	0.520511934468978
961	0.04237324590257635	0.5204982339672733
962	0.04213241103260266	0.5205222098452567
963	0.043009528652232565	0.5204354400011265
964	0.043634223935340055	0.5203745488824386
965	0.043223409583681816	0.5204145086790776
966	0.047638416718027286	0.5200008296414921
967	0.04847794349119293	0.5199266185905913
968	0.047613182710416695	0.5200038741974266
969	0.04963977622682738	0.5198253871057729
970	0.05135611776649914	0.5196794387056679
971	0.05593608316779084	0.5193076223121804
972	0.056866343200511565	0.5192349335392468
973	0.05719569946969481	0.5192094353832962
974	0.05643806844026481	0.5192689945087628
975	0.056306624356593483	0.5192792698850414
976	0.05377220875040828	0.519482493993662
977	0.05199539794467915	0.5196290132480046
978	0.05286578625977616	0.5195570856140546
979	0.05164577689488939	0.5196586976683649
980	0.05221854390058153	0.5196107459123982
981	0.04964711515146241	0.5198299539396745
982	0.05020082764324873	0.5197827633226914
983	0.049703635221613675	0.5198257676752647
984	0.053018773843769504	0.5195466199530301
985	0.051294560707028425	0.5196904752209301
986	0.05191397076533803	0.5196383372005536
987	0.0505079131000587	0.5197574554514867
988	0.049235158519851135	0.5198687720278379
989	0.049031230633701454	0.5198866587939525
990	0.0475727989136969	0.5200164329906559
991	0.048961970319450154	0.5198927479058212
992	0.051779086698746056	0.5196507057090372
993	0.05282608445583205	0.5195635552954152
994	0.04913527527325712	0.5198775251261493
995	0.05078072382890735	0.5197351921362164
996	0.057723680325725446	0.5191744229900508
997	0.05947782898020633	0.519041604237413
998	0.05947782898020633	0.519041604237413
999	0.0598758619957044	0.5190119198170526

==> data/stats-mannwhitneyu-varghadelaneya-linevul-rats-ue.dat <==
rank	pvalue	effect_val
1	0.0019176062872805026	0.4944478716841456
2	0.00020916139935081088	0.49197416998745264
3	0.008728173024502607	0.49344583221223903
4	0.008686787167063609	0.4928047629033038
5	7.475201376032387e-05	0.4876252121199205
6	0.00030367792359080266	0.4878748657065406
7	0.011568047276942398	0.4911053298376757
8	0.012724019743752413	0.49077423437981066
9	0.0071830765781306875	0.4897674377892566
10	0.013118326361733816	0.49033696003373367
11	0.00028289697667766266	0.4848643707416652
12	0.00449665286917493	0.4877625977064599
13	0.004874140623555299	0.487658321665707
14	0.001394676332550298	0.4853450300098073
15	0.027919480158703852	0.4895366223924806
16	0.01627951505495367	0.4881094867982346
17	0.04557788325226667	0.48988446290798476
18	0.10867199228134998	0.491417016251459
19	0.07311117602315616	0.4901847322370141
20	0.018461503596967337	0.4867761615837171
21	0.4603482971956655	0.49564457245110727
22	0.26405761915146253	0.49330996890366685
23	0.3316594209831849	0.4941047882872889
24	0.3388427850756015	0.4941255293245919
25	0.6513433303516576	0.4971636155776227
26	0.4674829527644595	0.4953610481797171
27	0.435718070246767	0.4949620210675659
28	0.0708275210003421	0.48774147609966506
29	0.16925052340798363	0.4905382812948953
30	0.07722716004654637	0.48771730993693585
31	0.08352897649054293	0.4879165380658926
32	0.056590538073530365	0.4866043344581699
33	0.016174769154539467	0.48296609011657227
34	0.008277295256689922	0.48113992741017514
35	0.007117955200236924	0.4806872399996803
36	0.004497837670676768	0.47941385448012114
37	0.0071844062500725355	0.4802726095383654
38	0.014520237176732863	0.48194844729550196
39	0.025313804561814823	0.48338623883551823
40	0.0038697538018886805	0.4782919356182979
41	0.01275776401708552	0.48109178536946257
42	0.017683814379436603	0.48178670526148737
43	0.0034240130846040686	0.4772748636514653
44	0.008062744472334349	0.47924202735457394
45	0.0006746731216543135	0.47310857913999665
46	0.0008019522836419937	0.47339876337749337
47	0.00026215449349181285	0.4708384821214161
48	0.0003921640381653318	0.47159847939653854
49	0.0007227022232272802	0.4726789161837557
50	0.0005293087548318352	0.4719428947866166
51	0.001119119161642144	0.4734910514792546
52	0.00027762626799160525	0.4702581136464228
53	0.00010960922990873415	0.46812102566522595
54	0.00010398797466313372	0.4679501499634082
55	3.291191513641357e-05	0.4655723517786486
56	3.596018194476342e-05	0.4656728221244835
57	3.47774277572059e-05	0.46551907204979676
58	5.458633123871086e-06	0.46185323642004367
59	3.2152505679609596e-06	0.4608673711515386
60	4.727379919763201e-06	0.46140930210786024
61	1.0825077125667346e-05	0.4627627975054431
62	5.258560058265446e-06	0.46136572690104927
63	7.753483247535628e-07	0.4579078724985643
64	1.4738734764664387e-06	0.4589279890213313
65	2.287630743571301e-06	0.4596369899845527
66	2.8157811763131147e-06	0.4598173799236654
67	5.3136986264838976e-06	0.46091551319225116
68	7.023049710953973e-06	0.4613900833485244
69	6.741967797286019e-06	0.4612407098229933
70	1.4261530750264711e-05	0.462552913430716
71	6.772334984560161e-06	0.4611014213889949
72	1.9411735573733737e-05	0.4630031271395141
73	1.0052698971443358e-05	0.46166085854193933
74	1.3578277844650722e-05	0.46215046119313863
75	2.3265236689234284e-05	0.46315269094979106
76	2.6480672120240544e-05	0.4633134815600761
77	1.251446188936647e-05	0.46175295635895464
78	2.7446454104429907e-08	0.45071263540186807
79	1.7379919049443856e-08	0.44991800630299195
80	1.6715958038827135e-08	0.44976749106898545
81	7.79716989236121e-09	0.44847393536636093
82	8.997061365661558e-09	0.448666884098703
83	8.088289187234782e-09	0.4484836398884018
84	2.5105902381295397e-08	0.45008697915735063
85	1.5089267726245377e-08	0.44923317150249975
86	1.1382775825445857e-08	0.44874642312248897
87	1.2338073876405907e-08	0.4487616459021609
88	6.847484676666075e-09	0.44776740810483623
89	5.748347135732416e-09	0.4474384057791761
90	6.849304736606058e-09	0.44768177996918146
91	8.246025277553226e-09	0.44794247007106375
92	9.592632425639582e-09	0.44812076687797153
93	6.266865480275285e-08	0.4509670461071356
94	9.201071706717142e-08	0.451517159307531
95	3.892547727752551e-08	0.4500331285742611
96	1.8764467562424727e-08	0.4488354763835699
97	7.4577557721131e-08	0.4509828397410453
98	2.2760422768718655e-08	0.44899360300741237
99	1.831799368501175e-07	0.4521496658029008
100	1.4020010752054877e-06	0.4555776455002795
101	6.090799341050982e-06	0.45825190731915055
102	1.2170179720343657e-05	0.45956886804552066
103	6.5346436624801765e-06	0.45824068051914246
104	1.3196793982804388e-05	0.4595968399031679
105	4.34159086248109e-05	0.46204123774899236
106	5.6865644259696405e-05	0.46260828629177275
107	3.5677235275874816e-05	0.4615208089689573
108	1.1352185237139315e-05	0.45906137862820684
109	9.345058340723211e-06	0.458629622539761
110	6.376817036004975e-06	0.45783423230190123
111	1.5386124492765036e-05	0.4595570703912749
112	1.8207032835378294e-05	0.4598147159372228
113	1.9277259715160357e-05	0.45992793536103294
114	2.9294685167590156e-05	0.46079982006674425
115	1.5842220828926175e-05	0.4594775313674889
116	1.8179695788721987e-05	0.4597578207981988
117	2.09109996588414e-05	0.4599981504322699
118	3.439814071325489e-05	0.46102968403979083
119	4.2142809070764504e-05	0.46144222136890084
120	2.6354840813648387e-05	0.46042476883257644
121	8.257514608639014e-06	0.45797085674945703
122	1.0398405888031855e-05	0.45840984365824705
123	1.5868487649913374e-05	0.45926479302157336
124	4.4788864699185395e-05	0.46145573158585973
125	4.3041450616997055e-05	0.46133642305018074
126	4.083296468617421e-05	0.4612157825212805
127	2.4203315864271057e-05	0.4600381102289087
128	5.4637672750897124e-05	0.461805284664077
129	6.720814168529366e-05	0.46224769669829324
130	0.00013120036298757846	0.46372658974342384
131	0.00013522351420434912	0.4637876711468576
132	0.00013943117546850537	0.4638215418316277
133	6.152071028706391e-05	0.4618408679115602
134	4.1361644395969825e-05	0.46092236344310356
135	4.621317150933212e-05	0.4611387171991912
136	4.485275693287852e-05	0.46106279358557734
137	4.895140468664203e-05	0.4612428029551982
138	3.916613235536218e-05	0.460724657592114
139	3.640330249688791e-05	0.4605301865818047
140	3.5964748845020224e-05	0.46049878959873136
141	4.3778185954460306e-05	0.4609187480329314
142	4.469788447993626e-05	0.46094158220243936
143	4.9144773575232065e-05	0.4611345309347814
144	7.090499873013733e-05	0.4619440022438377
145	0.00011393912251051684	0.46302253618359585
146	0.0001302844946264417	0.4633248986448301
147	0.000170750824346082	0.46394770061815904
148	0.00012759477487930907	0.46320387754643805
149	9.958584636439678e-05	0.46259705949176466
150	0.00011350385015425097	0.46289485511909734
151	0.00010158582760447463	0.4626183713833054
152	9.662626996381017e-05	0.4624849817764299
153	0.00011048340682145026	0.46278201626477894
154	0.00010792190653763363	0.46270247724099295
155	0.0001463932196328225	0.4633966359940342
156	5.116715318434552e-05	0.4608942013007104
157	3.702134695820713e-05	0.4601482850967845
158	4.844604906065845e-05	0.4607421637887367
159	0.00010243881195819249	0.46242960891537316
160	8.302529124997916e-05	0.4619270669014527
161	9.68734380281386e-05	0.46227928396611256
162	5.1635642457314625e-05	0.46078231387012153
163	3.985192011942351e-05	0.4601789209408743
164	0.00011671084623026246	0.4626250313494119
165	9.372389063043019e-05	0.46210745684056537
166	9.526427255227152e-05	0.4621457040744911
167	0.00014667936298304535	0.46315687721420085
168	0.0001612096852871805	0.46338483833978844
169	0.000241102815028562	0.4643570031065888
170	0.00023393843477450985	0.46427879607602407
171	0.0003269944951337586	0.4650800851410067
172	0.0004005540024626101	0.46558738427357466
173	0.00046038369268587386	0.46594302646366076
174	0.00034767910419642735	0.46520947876821833
175	0.00033590494744338713	0.4651219477851046
176	0.0003219779210676279	0.4650146271884173
177	0.0007305217977790188	0.4671210793255243
178	0.000979095349849566	0.46791038045151523
179	0.001014560849856014	0.4680078062414158
180	0.0010211998964550575	0.46802569300753033
181	0.000984938547290809	0.4679237003837282
182	0.0014113699307266585	0.4689185090352906
183	0.0018998432093755928	0.4697530979308056
184	0.0027865791791259493	0.47086892768076005
185	0.003194712534719235	0.4712780398844439
186	0.0034456829946919697	0.4714987701896873
187	0.003624967789681686	0.4716401517558905
188	0.002318117233647626	0.4702908426227175
189	0.0018232367804273783	0.46957746511034043
190	0.0012558125736733539	0.4685042591434675
191	0.0008406325159939476	0.46738519455283273
192	0.0008306220920804535	0.46734142906127585
193	0.0008343599694628259	0.46735360728501346
194	0.000728281033696203	0.4669836937389849
195	0.0009999794694086977	0.4678397848107866
196	0.0009565159165673742	0.4677067757734028
197	0.0010630385322793908	0.4679946765939487
198	0.0014005632972302956	0.46875676700127605
199	0.0012993135456984908	0.46854555093332767
200	0.0010799745468394524	0.46803025984143193
201	0.0012033035194626252	0.468325391482322
202	0.0007171329161032409	0.46689464047790397
203	0.0007498164080465633	0.467011855881378
204	0.0007342005793029708	0.46695515102709995
205	0.0008458199122356718	0.4673326759629645
206	0.0010481232180214607	0.46791266386846603
207	0.0011054947989663085	0.46805499685839885
208	0.0012806343531348698	0.4684603033671647
209	0.0012409927657564784	0.46836953754337063
210	0.0009143258385728806	0.46751572988851975
211	0.0009248013265952033	0.4675469365868473
212	0.001027320970653076	0.46783616940061445
213	0.000928968831540745	0.46755397712244556
214	0.0008490409940405967	0.4673028012578583
215	0.0008914974411170582	0.4674333365935453
216	0.0007935039493514722	0.46710833024754905
217	0.0007641099540220236	0.46699815537967326
218	0.0012375456529559394	0.46831321325858444
219	0.001833181381573242	0.46943227784921915
220	0.002203595890849493	0.46996393342926224
221	0.0023368232615108993	0.47013442856158816
222	0.002277508151563125	0.4700491809954252
223	0.002471502533873569	0.4702885592057667
224	0.0024784850427576857	0.47029693173458625
225	0.0024598672467897624	0.47026991130066853
226	0.0022141145565725017	0.46995670260891803
227	0.002575156931085192	0.4703899809753311
228	0.0032948021336569257	0.4711299983521341
229	0.0031546955489032353	0.4709979407384799
230	0.0017990734448190002	0.469320770988122
231	0.0024284821288229224	0.47019741281248084
232	0.002833349261758798	0.4706579018975575
233	0.0035749151575781763	0.4713596720404347
234	0.004972876718504153	0.47237579258353785
235	0.004286075189610434	0.4718958944543794
236	0.004477478470189554	0.4720264297900664
237	0.003715786767849666	0.47143806935574534
238	0.005434035181476216	0.4726174542108302
239	0.004510965779085397	0.47202528808159105
240	0.00466169551457076	0.47212670985115546
241	0.005605542548584064	0.4727110743058127
242	0.005218715533448566	0.47248044919378257
243	0.0040410831144304885	0.4716732613016771
244	0.005172324435068004	0.47244410480731575
245	0.005923650545640635	0.47287700260423704
246	0.005983288973142547	0.4729093510110399
247	0.0054590079239505655	0.47261440965489576
248	0.005484366503777359	0.47262925186507593
249	0.0065303891142394635	0.47318564446208594
250	0.007241796282895462	0.4735226387470739
251	0.007700939234771095	0.4737239600082355
252	0.0071248292242557226	0.47346155734364015
253	0.006812557089095285	0.4733125643876009
254	0.007424617526941946	0.4735919023945813
255	0.007507105656320976	0.473628437065794
256	0.007395598526164313	0.47357896303186015
257	0.007786527830690239	0.473747745601473
258	0.004005315869765484	0.471597718257555
259	0.004091883069747783	0.4716624150711608
260	0.004013220268039112	0.47160190452196477
261	0.0024495458377659183	0.4700754402903593
262	0.002739743681824375	0.47041110258212593
263	0.0026266762545289657	0.4702843729413569
264	0.0031050506331488843	0.4707726435993349
265	0.003091764356397471	0.47075570825694985
266	0.002866616393561726	0.47052222887373124
267	0.002915892793992941	0.470569990344952
268	0.002777979098714422	0.4704156694160275
269	0.0024182964942965498	0.4699955206970815
270	0.0022496040118722563	0.46977840580201025
271	0.0018592824916053368	0.46921154754397576
272	0.002174810557103999	0.46966651837142137
273	0.002198984469569569	0.46969924734771606
274	0.0022663024742102383	0.4697886811782888
275	0.0022535563567147154	0.46977193612064966
276	0.0024158569176174417	0.46997896592418825
277	0.002507003027948069	0.47008971164630176
278	0.002579462869581995	0.47017324664975163
279	0.0027732944024323886	0.47038769755838034
280	0.0022334982128930907	0.4697376848663878
281	0.0022352178561308314	0.4697399682833385
282	0.0020417240416694773	0.469466529103481
283	0.002230969692122418	0.4697247455036666
284	0.002558436000700472	0.47012415318530953
285	0.0020477435402275366	0.46945986913737453
286	0.0021494931546402704	0.46959554216120086
287	0.002261465684223057	0.46974244198503523
288	0.0027162387946316276	0.4702877980667831
289	0.0029798385188609003	0.4705650429415586
290	0.0036764680764012365	0.471200213423371
291	0.003752257712491351	0.47126186568104245
292	0.00400368884646222	0.47146242580322045
293	0.003807556085561703	0.4713022060471731
294	0.0038978495827355964	0.4713752753895985
295	0.00405213775647758	0.47148982680663
296	0.0049872767276025595	0.4721417423460815
297	0.005044598053104599	0.4721782770172942
298	0.005036698194040448	0.47217161705118776
299	0.006421990871704502	0.4729548290653099
300	0.006823246097120849	0.47315082235358635
301	0.0043317799262022885	0.47167459329489836
302	0.004098710599236565	0.47149724791172004
303	0.003985998783181553	0.47140324724724575
304	0.0037242849759075184	0.4711895574776006
305	0.0031843397548729463	0.4707037605213193
306	0.0032025483764799596	0.47072126671794207
307	0.0034086549590429728	0.4709100291858743
308	0.00345584885861676	0.4709492278435296
309	0.003409283136447256	0.47090565263671863
310	0.003969525197750199	0.4713756559590903
311	0.004308070609043397	0.4716313986575792
312	0.004456291789852274	0.47173833868477466
313	0.0043776587930227226	0.4716820143999884
314	0.006208333108467079	0.47280203041435265
315	0.006165115814360027	0.4727791962448447
316	0.006868751146448377	0.4731342675806931
317	0.006397663385819572	0.4729004076279827
318	0.006345150858052289	0.47287338719406496
319	0.006453145250376908	0.47292571549918727
320	0.00607028028821139	0.4727240136685339
321	0.005846138168838953	0.47260147029217464
322	0.008006698520791024	0.47363585817088405
323	0.009512647150673808	0.4742154655068938
324	0.009386366064530192	0.47416979716787794
325	0.009674470509971984	0.47427178979168005
326	0.009309946373947763	0.47413763904582096
327	0.008282993906867559	0.4737384216489239
328	0.009248480342961364	0.47411080889664914
329	0.010027929208129156	0.47438519950023617
330	0.010263410373254452	0.47446378710029263
331	0.011631212170345179	0.474898397459927
332	0.012029443766823817	0.47501504200916334
333	0.014282522259598227	0.47562262120282034
334	0.016809346305604017	0.47620679537273164
335	0.017787610789580136	0.4764142057457621
336	0.02220411258838134	0.4772392804039821
337	0.022318229593754284	0.4772586894480639
338	0.021584830917092183	0.4771311986683112
339	0.024695952356122455	0.47764230349579717
340	0.028895236158265412	0.47825045354369183
341	0.028361304490827844	0.47817624249279106
342	0.0262104504620972	0.47786702978070444
343	0.024394045634450853	0.47758921405169125
344	0.035424951612390065	0.47905022033070727
345	0.030640769442730486	0.47846794900825496
346	0.031201829858334158	0.47853873493372956
347	0.030279922534671787	0.4784199972522883
348	0.04563089469289137	0.48008251507721184
349	0.04816218793471686	0.4803062899383896
350	0.05306798658228418	0.48071863698275374
351	0.05460134913207113	0.4808415609286048
352	0.05156670783543308	0.4805934296199519
353	0.05767331055988277	0.4810775140135201
354	0.056898398158922336	0.4810175743185618
355	0.06192770189448173	0.48138920042730343
356	0.06230461233390938	0.48141603057647525
357	0.06788344985502025	0.48179736120725775
358	0.0680850246182999	0.48181068113947073
359	0.07236025677026417	0.4820858328820413
360	0.07095526145698933	0.4819960184819768
361	0.07004153468586338	0.48193741078023977
362	0.06920758608989665	0.4818833699124043
363	0.07119926125450746	0.4820106704074111
364	0.07050225325964671	0.4819661437768706
365	0.07390860955493468	0.4821760278515977
366	0.07819943460964422	0.48243481510602093
367	0.08742064730013135	0.48294991591317077
368	0.09598296354113232	0.48339156680840345
369	0.1034557631775335	0.48375082440866163
370	0.10660091626212702	0.4838963922392747
371	0.11185233013843786	0.48413253560893593
372	0.09495350283350701	0.4833287728422566
373	0.0986500427830706	0.483511636483066
374	0.10725968796266987	0.48391599156810233
375	0.10669569497689844	0.48389011284266004
376	0.10328832057829355	0.48373141536457986
377	0.11520219343584046	0.48426801834801636
378	0.11707812486882317	0.4843486990802777
379	0.1164738159944566	0.48432282035483537
380	0.11233723975791488	0.4841420498462309
381	0.10495992438926668	0.48380752926293963
382	0.10588174974431948	0.4838495821917834
383	0.10028639374584335	0.483583564117016
384	0.10850887003536501	0.483967749018987
385	0.1122224139029263	0.4841340578869031
386	0.1262995636334338	0.48472279889071607
387	0.11938823823025556	0.48443813291085047
388	0.1302565868361327	0.4848803546603208
389	0.1435893253598498	0.4853827063894954
390	0.1431074193153521	0.48536443905388904
391	0.13943178078722854	0.4852285757453168
392	0.13795979593357818	0.485173393169006
393	0.15131539405848	0.4856565261388447
394	0.18670826956638353	0.48680127917017585
395	0.16973128425420858	0.48627400013928845
396	0.20850887165374077	0.48742750626893094
397	0.21684793786875434	0.4876535645470595
398	0.32159223247667634	0.4900874967318595
399	0.32309941532302466	0.4901183228606952
400	0.31178927395923106	0.48988465319273067
401	0.31925686497676364	0.4900395449758928
402	0.4051030509777034	0.4916733298041856
403	0.3873619534693272	0.49135422228531217
404	0.38234619198284303	0.4912625050377886
405	0.3825740555371948	0.49126631073270666
406	0.38519225843264915	0.4913142624886733
407	0.39193280895320626	0.4914368058650326
408	0.41901119970966194	0.49191670399419096
409	0.40926726352125586	0.4917462088618651
410	0.41047783129557003	0.4917675207534058
411	0.4119072996262634	0.49179263833986453
412	0.35014054049093724	0.4906526424271809
413	0.33753700587946545	0.49040527225751157
414	0.301995040005682	0.48967286627054457
415	0.2948719686417094	0.4895194967653496
416	0.2650046048929694	0.4888462693343573
417	0.2705586974053049	0.48897452125309354
418	0.26904014375041496	0.48893950885984805
419	0.2688260382329215	0.48893456145645464
420	0.26546522332426836	0.4888565447106359
421	0.2628213857604855	0.48879375074448905
422	0.27614461633341947	0.4891012508938626
423	0.2666824787650919	0.4888839457140454
424	0.261979415442152	0.48877396113091554
425	0.2596974016597656	0.48871915912409647
426	0.24527294298962576	0.48837036718486276
427	0.2383575123431234	0.48819777892033195
428	0.20711186221962496	0.4873709916993988
429	0.21291658732246377	0.4875302600317167
430	0.21868311537150498	0.48768591295386243
431	0.22121313134489007	0.4877532737539108
432	0.19234139901205316	0.48694437329909224
433	0.19817844378235583	0.4871133461534509
434	0.19635618967245372	0.4870608275635827
435	0.1777430824448577	0.4864983458547039
436	0.16698766418484834	0.4861550721731013
437	0.16996357253800431	0.4862509756850346
438	0.1723568574676947	0.4863270895833944
439	0.18439292972974175	0.4867009991090868
440	0.1765071929277161	0.4864576249190814
441	0.17505277268647468	0.48641195658006553
442	0.18867068203556692	0.4868284898888395
443	0.19300941609285138	0.486956170953338
444	0.1907334710333204	0.48688919072278136
445	0.20075533392120093	0.4871793749602781
446	0.20075533392120093	0.4871793749602781
447	0.20736693462217615	0.48736490258753
448	0.21871079893239243	0.48767430558436253
449	0.22153624566820385	0.487749087489501
450	0.21069892735293272	0.48745604898081585
451	0.21323310999281964	0.48752493205883146
452	0.2068798081850426	0.487349870092604
453	0.21415281935708563	0.4875494787910525
454	0.21150043942959051	0.48747659973337304
455	0.22525288066390592	0.4878442298624508
456	0.22777510344766871	0.487910068384532
457	0.2211089374200621	0.48773443556406676
458	0.2046142341500351	0.4872830801467933
459	0.20500740134400075	0.4872941166620554
460	0.2016762461900764	0.4872001159975811
461	0.20075277245180612	0.48717385670264696
462	0.18327205217876896	0.48665818504125946
463	0.18447443017098186	0.48669471971247213
464	0.1781391406643481	0.4864996778479252
465	0.17309637840442005	0.48634059980035327
466	0.16568692346554348	0.48610122159001173
467	0.18096517452096672	0.4865860671225635
468	0.17000092368080144	0.48624051002401014
469	0.16703215046006015	0.486144225942585
470	0.1613366270993738	0.48595584404414455
471	0.16658963386787673	0.48612976430189664
472	0.1469661875778374	0.48545653687090434
473	0.14575352197846722	0.48541277137934746
474	0.14815385898849875	0.48549858979974814
475	0.15042337843531178	0.4855792705320095
476	0.1587077228995607	0.4858650782203505
477	0.16060721052975657	0.4859276819017514
478	0.17973766953430448	0.4865442044784657
479	0.33466070708748963	0.4903198344066027
480	0.3419317806695342	0.49046445081348633
481	0.34087140167655716	0.4904431389219456
482	0.32707545839178065	0.49016608433191594
483	0.3147432297607793	0.4899122444808861
484	0.31357368624720205	0.48988674632493556
485	0.28238013672912343	0.4892093326295335
486	0.277629269403048	0.4891018217481003
487	0.2854893767605047	0.489278405992295
488	0.27754549221541347	0.4890991577616577
489	0.27288402711572723	0.4889924080192081
490	0.2751621606138822	0.4890445460395846
491	0.2749954355897858	0.48904074034466655
492	0.25501270606581905	0.4885726398697539
493	0.2663228219911823	0.48884056079198035
494	0.2576655806284215	0.4886358144053925
495	0.27365596206693266	0.48900934336159313
496	0.27334045107528737	0.489002112541249
497	0.27014961829993056	0.48892866262933177
498	0.27289252135902897	0.4889918371649704
499	0.2623979801551669	0.4887473212664896
500	0.2584165397143443	0.48865294003252346
501	0.255505604990547	0.4885832958155243
502	0.23904115435071993	0.48817817959150434
503	0.2828621486431976	0.4892167537346236
504	0.2782244508465883	0.48911190683963296
505	0.2793683613913581	0.4891377855650753
506	0.28158020962172536	0.48918687902951735
507	0.3001476381267767	0.489594468955234
508	0.31331348511172297	0.4898728555384849
509	0.32243734335512253	0.490061998575909
510	0.328890485214808	0.4901936756200714
511	0.30960391818385935	0.48979388736893664
512	0.3179763167310047	0.4899689493351641
513	0.32212275502701204	0.49005419690132707
514	0.30839314295954046	0.4897676280740025
515	0.29724781851675175	0.48952901100264457
516	0.3084111375825761	0.4897680086434943
517	0.2531035880646736	0.48851878928666437
518	0.24655664883947048	0.488358569530617
519	0.23089005356759307	0.48796239668965435
520	0.2322129437915874	0.4879960770896785
521	0.23100125330980026	0.487964870391351
522	0.23391985509914648	0.4880398425812354
523	0.2391845716256602	0.48817342247285683
524	0.22955903679409162	0.4879275745811547
525	0.24016862000936157	0.48819815948982376
526	0.25492459483104113	0.4885608422155081
527	0.24032075832632727	0.4882012040457582
528	0.2811872687076402	0.4891697534023864
529	0.28529873492822944	0.48926185121940174
530	0.27744275179354094	0.48908507669046114
531	0.27571139845089243	0.48904530717856814
532	0.2808128080334884	0.48916061973458325
533	0.2712305894355419	0.48894179227679885
534	0.24941577445526275	0.48842307605947693
535	0.22919693599085966	0.48791387407944997
536	0.23242394237739994	0.48799721879815394
537	0.22924880333487274	0.4879140643641959
538	0.21650513981723585	0.48757573808598664
539	0.21345264107638628	0.4874927739367745
540	0.2101769796160997	0.4874023886824722
541	0.21282001674223627	0.4874750774554058
542	0.21143324982979195	0.48743702050622595
543	0.20962021379158435	0.4873865950485626
544	0.20631215603822495	0.4872944972315472
545	0.20846763755086295	0.48735462721125145
546	0.20160406884925886	0.4871603464856881
547	0.2036164635367399	0.4872170513399662
548	0.20709706637551428	0.48731485769935845
549	0.20762900211337598	0.4873296999095386
550	0.21581148014316642	0.4875546164791918
551	0.2167253955894648	0.4875793534961587
552	0.2167253955894648	0.4875793534961587
553	0.21752911821334453	0.4876010459571913
554	0.21612049416203105	0.48756298900801137
555	0.22008125506718845	0.4876695484657151
556	0.21983930523496154	0.4876630787843545
557	0.22399287999793693	0.4877734439369762
558	0.22959337506559063	0.48791996319131875
559	0.22716651805241617	0.4878567886556801
560	0.2252498241022084	0.4878065534827627
561	0.2252498241022084	0.4878065534827627
562	0.22520635226390973	0.48780503120479546
563	0.23103423418216307	0.4879564978625314
564	0.23009227621218686	0.4879321414150563
565	0.211533204796154	0.48743702050622595
566	0.1847263842654221	0.4866629421599069
567	0.17118984515270408	0.48624012945451833
568	0.16888087214483116	0.48616553783412575
569	0.15443520607631053	0.48568012144733624
570	0.1520718450101116	0.48559753786761584
571	0.15088439359508904	0.485555675223518
572	0.14181220512112178	0.4852272437520955
573	0.14093160561696028	0.4851945147758008
574	0.14345342052319895	0.48528737373179975
575	0.14460633809501997	0.4853296169453894
576	0.13904353142432954	0.4851233482808344
577	0.1402505458502091	0.4851686360503585
578	0.14124036406286056	0.48520555129106296
579	0.1503506293543503	0.48553455361672315
580	0.14575126346561226	0.48536862531829883
581	0.14073286878417177	0.48518347826053865
582	0.14157130140579088	0.48521468495886616
583	0.14265050131389595	0.48525464475550506
584	0.13506615982066772	0.4849682662129263
585	0.1398442566279271	0.48514979786051443
586	0.13764466016432844	0.48506683371130227
587	0.13195833197176876	0.4848470548297884
588	0.13376538754929035	0.4849170796162794
589	0.1321758391973342	0.48485466621962436
590	0.12458361051459524	0.48455002034143935
591	0.12339083041804114	0.48450092687699725
592	0.12451865610403846	0.48454735635499674
593	0.1256097628720085	0.4845915024160454
594	0.12461343988221822	0.4845507814804229
595	0.1189856231734132	0.4843153992497453
596	0.11556898067483806	0.48416849942591095
597	0.11230477843000024	0.48402445387326504
598	0.10381680436004688	0.48363456042891706
599	0.098971914228649	0.4834003199067148
600	0.09851619594448431	0.48337786630669866
601	0.10214573160928295	0.48355445055089336
602	0.10409662461165456	0.4836473095068923
603	0.10280606311594606	0.4835860378187127
604	0.09533986186864236	0.4832180271201431
605	0.05552901595039467	0.4807344306166634
606	0.055442140399548354	0.4807270095115733
607	0.057776115241305	0.4809075897354319
608	0.05744768842168802	0.4808824721489732
609	0.05502159337575819	0.4806925679725655
610	0.05443990982657979	0.48064613849456606
611	0.05253168326045937	0.4804897244334367
612	0.05243960752680378	0.4804821130436007
613	0.05167821677793428	0.4804176065147408
614	0.05025881937522931	0.48029677570109464
615	0.05714436372770069	0.48085583228454726
616	0.0567032598703621	0.4808212004607935
617	0.06182909045223201	0.48120329223055963
618	0.06165521403932372	0.48119073343733026
619	0.06129296205582432	0.48116447414239616
620	0.06011362248577067	0.4810780848677578
621	0.06273125982316169	0.48126798904416546
622	0.06257126716755188	0.4812565719594115
623	0.06339077025307072	0.48131479909165675
624	0.06152901294345987	0.4811815997695271
625	0.06175000557866501	0.48119758368818266
626	0.06325088606758485	0.48130490428486994
627	0.06459560553427654	0.4813992855188361
628	0.06682541241706351	0.48155227445453924
629	0.06708455776853878	0.481569780651162
630	0.0691840065112508	0.4817090690851604
631	0.0731455870281656	0.4819636700751739
632	0.07235556870346938	0.4819138154717482
633	0.07200204780197013	0.4818913618717321
634	0.07266832353649191	0.4819336050853218
635	0.07266832353649191	0.4819336050853218
636	0.07256595524692214	0.4819271354039612
637	0.07022044772568635	0.4817768104547006
638	0.06816588103274299	0.481641708285112
639	0.06795461695041696	0.48162762721391544
640	0.06645094692700289	0.48152582487485923
641	0.06818729602905872	0.4816420888546038
642	0.06466770922993195	0.48140271064426227
643	0.06295634324453359	0.48128187983061615
644	0.0617611976346365	0.4811962516949614
645	0.06042946456072515	0.4810992064745526
646	0.061798094871013405	0.48119891568140394
647	0.06703595213671408	0.48156388182403914
648	0.06898064433744817	0.4816930851665049
649	0.06962383174954333	0.48173532838009453
650	0.06697883549149641	0.48155950527488345
651	0.06934509509009952	0.4817170610444882
652	0.0681478063081355	0.481637902590194
653	0.07262150370164105	0.4819265645497235
654	0.07457414345164473	0.4820481565023533
655	0.07600022369424386	0.482135687485467
656	0.07780447365620015	0.4822445303601215
657	0.07653285143696734	0.4821680358922699
658	0.07538989252123496	0.4820983916752707
659	0.07864757494282196	0.48229419467880125
660	0.0817796455817879	0.482476297180627
661	0.08454082154394123	0.48263214038751867
662	0.0887567669726848	0.4828625752148029
663	0.09123572586697971	0.48299425225896536
664	0.09723186641270455	0.48330080098460937
665	0.09950703391656433	0.48341287869994415
666	0.09589316192450031	0.4832326790455774
667	0.09589316192450031	0.4832326790455774
668	0.0960817806118601	0.4832421932828724
669	0.10278771623355085	0.48357024418480304
670	0.10559447160671417	0.48370287265269496
671	0.10645193893139264	0.4837428324493338
672	0.12331991221408636	0.4844807566939319
673	0.12546814016755042	0.4845690488160293
674	0.12635617354323342	0.48460520291775017
675	0.12467025268805274	0.484535558700751
676	0.12467025268805274	0.484535558700751
677	0.12100393643148935	0.4843829503345396
678	0.13010414330919293	0.4847540055890436
679	0.12747476426238416	0.48464839755506933
680	0.12191161111660781	0.4844192947210064
681	0.12908946766061197	0.484711572090708
682	0.1274073821120643	0.4846436404364219
683	0.13148489579519662	0.48480576303992823
684	0.13072358255213418	0.4847753174805843
685	0.12891072028840148	0.4847028189923966
686	0.12784821502463734	0.48466019520931514
687	0.12767388021533316	0.484652774104225
688	0.1282510909137755	0.48467598884322477
689	0.1260852742655101	0.484588457860111
690	0.133440557684584	0.4848803546603208
691	0.13499189231694952	0.48494048464002504
692	0.12248536556552049	0.4844383231955964
693	0.12079377589965364	0.4843675372701218
694	0.17797132826580264	0.4864245153732949
695	0.18062498766261925	0.48650709895301525
696	0.1917230776711525	0.4868423806752901
697	0.19383893976922673	0.48690479407194515
698	0.19489959234903265	0.48693523963128904
699	0.18701009582822026	0.48669985740061145
700	0.18701009582822026	0.48669985740061145
701	0.18995442286106	0.4867871980989793
702	0.18995442286106	0.4867871980989793
703	0.1893554139119531	0.4867693113328647
704	0.18813623447704442	0.48673277666165204
705	0.31042864599823294	0.4897681989282402
706	0.3236422147396879	0.49004335067081084
707	0.3606722276077803	0.49077765950523683
708	0.381817771268788	0.4911761157631503
709	0.3821874526092057	0.4911829660140027
710	0.37143564566260345	0.49098164475284106
711	0.39423673948786675	0.49140293518026246
712	0.38275338342452936	0.4911920996818058
713	0.3656732352628709	0.49087127960021937
714	0.37176044610826897	0.4909865921562344
715	0.3707822773581936	0.49096775396639036
716	0.38720913718450256	0.4912733512683049
717	0.3216778283234488	0.48999825318603263
718	0.3138057492524976	0.4898342277350673
719	0.3138057492524976	0.4898342277350673
720	0.3078124493080133	0.48970730780955235
721	0.3077230231567103	0.48970540496209336
722	0.31614964283682545	0.4898831309147635
723	0.32149478547735655	0.48999425720636874
724	0.32293352192797886	0.49002375134198317
725	0.3208152793980549	0.4899799858504263
726	0.3194387192702648	0.4899514431385414
727	0.3262496171306023	0.49009168299626926
728	0.3203570103573855	0.48997028132838544
729	0.3175738759133634	0.489912434765632
730	0.3171176458791649	0.489902920528337
731	0.3159516566084426	0.4898785640808619
732	0.3138273679846728	0.4898340374503214
733	0.28792246436936775	0.4892742197278852
734	0.28836743611665927	0.48928411453467197
735	0.2892416112677235	0.48930352357875373
736	0.29063367279214125	0.48933434970758943
737	0.298381999923388	0.4895037031314399
738	0.29604058545241263	0.4894527068195389
739	0.29604058545241263	0.4894527068195389
740	0.28881595930445547	0.48929362877196697
741	0.28881595930445547	0.48929362877196697
742	0.29225776102578305	0.48936974267032674
743	0.29225776102578305	0.48936974267032674
744	0.2952570552602034	0.48943558119240793
745	0.2974369613531369	0.4894831523788828
746	0.28955363186835237	0.4893099932601143
747	0.3128884834411759	0.48981386726725606
748	0.31258122945890543	0.4898073975858955
749	0.3124908985206697	0.4898054947384365
750	0.3100045511084135	0.4897529761485682
751	0.3065314020984644	0.48967914566715925
752	0.2956747656952835	0.4894447148602111
753	0.2935728409797327	0.48939866595170345
754	0.3136303264630128	0.48982947061641985
755	0.31267157841294824	0.48980930043335447
756	0.31402886498490523	0.48983784314523937
757	0.39390765043426745	0.4913947529361888
758	0.3885946211392872	0.49129732714628827
759	0.4075798053033831	0.49164060082789085
760	0.4075798053033831	0.49164060082789085
761	0.40770791583822985	0.49164288424484165
762	0.40770791583822985	0.49164288424484165
763	0.40270820961700804	0.4915534504142689
764	0.5054613087297961	0.4932781913511016
765	0.49985924145507354	0.4931893283747666
766	0.5010099551041118	0.4932075957103729
767	0.48606637052516066	0.4929685980695232
768	0.4793389895004265	0.4928595649101228
769	0.480487490919859	0.49287821281522093
770	0.4803936795272925	0.49287669053725375
771	0.4842481202798512	0.4929391039339088
772	0.47971119426024467	0.4928654637372457
773	0.4863294102559823	0.4929724037644412
774	0.4893562377392294	0.49302111665939147
775	0.48387758655634083	0.4929328245372941
776	0.48917567716032295	0.49301807210345705
777	0.4882289130958377	0.4930028493237851
778	0.4882289130958377	0.4930028493237851
779	0.48487589627979344	0.4929488084559496
780	0.48383947066229926	0.4929320633983105
781	0.46494836949440943	0.49262304097096976
782	0.4676011303715756	0.49266680646252664
783	0.4623269572804296	0.4925796560489047
784	0.4542828511083197	0.4924455053030456
785	0.4448590102141948	0.4922868078249654
786	0.441205880484669	0.4922247749978022
787	0.4316958550215073	0.4920618912553123
788	0.41011390365817546	0.491683985749956
789	0.38202538771276784	0.4911740226309454
790	0.3891466368482034	0.49130531910561603
791	0.3972302441162193	0.4914525994989422
792	0.40957326513016923	0.49167371037367735
793	0.40193154488890315	0.49153708592612155
794	0.40938064018613607	0.4916702852482512
795	0.4059013235956094	0.49160825242108797
796	0.4106015082046628	0.49169197770928375
797	0.4106015082046628	0.49169197770928375
798	0.4219476825835158	0.49189177669247813
799	0.42027216624689123	0.49186247284160967
800	0.41637065520175753	0.49179397033308586
801	0.4219694682642926	0.49189215726196994
802	0.4225126587720508	0.49190148121451904
803	0.4228271566801973	0.4919068091874042
804	0.4337041383696798	0.49209519108584465
805	0.4337041383696798	0.49209519108584465
806	0.42969537179897344	0.4920259274383373
807	0.436129901619155	0.4921366731604508
808	0.42541460735883874	0.4919517163874365
809	0.41803222973949383	0.49182270332971667
810	0.4156314862592858	0.49178046011612697
811	0.4119367663309629	0.4917150021635376
812	0.4082952232828191	0.49165030534993176
813	0.4082403517645946	0.49164916364145633
814	0.40143725880093895	0.4915271911193348
815	0.4116223134050634	0.49170910333641465
816	0.4133633002388748	0.4917399294652504
817	0.406574674883989	0.49161928893635015
818	0.406574674883989	0.49161928893635015
819	0.40582777643103773	0.49160577871939126
820	0.41724427800812647	0.4918080514042824
821	0.40988093890807786	0.4916777063533413
822	0.40378296851918183	0.4915686731939409
823	0.4062490363138165	0.49161281925498956
824	0.397487546775506	0.4914550732006389
825	0.3757258920463542	0.49105433352577466
826	0.3586185833573883	0.49072913689503245
827	0.35321836186520905	0.4906242900000419
828	0.35321836186520905	0.4906242900000419
829	0.35267148239658785	0.4906136340542715
830	0.3489552856437811	0.4905409452813379
831	0.35699917582423757	0.49069678848822956
832	0.36358740034661485	0.4908235181289986
833	0.3656604717421087	0.4908630973561457
834	0.36480244342227475	0.49084673286799835
835	0.3576289930647967	0.4907089667119671
836	0.3595226380335549	0.4907455013831798
837	0.36436393900242114	0.49083836033917877
838	0.35114812319689004	0.4905829982101817
839	0.36019481174787205	0.49075844074590097
840	0.368502898999858	0.49091713822398114
841	0.37032057897791837	0.490951389478243
842	0.36275052685235765	0.49080715364085126
843	0.36795940844535036	0.49090648227821077
844	0.366977960981547	0.4908878343731126
845	0.3724466097423318	0.4909913492748819
846	0.3697261066876928	0.4909399723934891
847	0.36619797624635253	0.49087299216293245
848	0.36619797624635253	0.49087299216293245
849	0.35579904552986996	0.490673193179738
850	0.3500966778952421	0.49056206688813275
851	0.34775079692803723	0.4905160179796251
852	0.33393290489228566	0.4902404856675627
853	0.31814944416843605	0.4899166210300418
854	0.31767456520404846	0.48990634565376323
855	0.32149373042469376	0.48998550410805736
856	0.303757490508897	0.48961140429761907
857	0.29709294744991266	0.48946716846022725
858	0.30362473852602323	0.48960797917219284
859	0.2953168129790309	0.48942758923308016
860	0.29994748182662456	0.4895284401484069
861	0.29180210270920703	0.48935033362624497
862	0.3010906610652234	0.48955317716537383
863	0.3010906610652234	0.48955317716537383
864	0.2988422428658599	0.48950446427042354
865	0.29615200519005236	0.4894458565686865
866	0.29716336656839504	0.48946773931446497
867	0.29462213512504376	0.4894121761686623
868	0.29531690994725324	0.48942739894833426
869	0.2935300879069178	0.489388200290679
870	0.2901843508555262	0.48931436980927
871	0.28963495252546445	0.4893021915855324
872	0.2878200760121221	0.48926185121940174
873	0.28694961979736133	0.48924244217532
874	0.2853499103443784	0.48920666864309087
875	0.2903561815813437	0.489318175504188
876	0.2903561815813437	0.489318175504188
877	0.2841628289467577	0.48917983849391905
878	0.29590838940511655	0.48944014802630953
879	0.2933744073784873	0.4893845848805069
880	0.2924408806323391	0.48936403412794977
881	0.28922354191968735	0.48929286763298335
882	0.28720566551938276	0.4892479604329511
883	0.2941799405122588	0.4894020910771296
884	0.2895066075238939	0.48929895674485213
885	0.28837606564473894	0.4892738391583934
886	0.3005887965836077	0.489541379511128
887	0.3033586472300315	0.48960112892134044
888	0.308412045687926	0.48970921065701134
889	0.30835837542688216	0.48970806894853597
890	0.30835837542688216	0.48970806894853597
891	0.3079557741942677	0.4896993158502246
892	0.3079557741942677	0.4896993158502246
893	0.30404003440841987	0.48961540027728295
894	0.30404003440841987	0.48961540027728295
895	0.30404003440841987	0.48961540027728295
896	0.30681301234318803	0.48967476911800356
897	0.3023593193059714	0.48957905589081613
898	0.3023593193059714	0.48957905589081613
899	0.3043588815181065	0.4896220602433894
900	0.3125349851614875	0.48979598050114154
901	0.3125349851614875	0.48979598050114154
902	0.31419827588405447	0.48983099289438703
903	0.31624918305255145	0.4898739972469603
904	0.3235056289088214	0.4900247027657127
905	0.32457748072207404	0.490046775796237
906	0.32723001481137537	0.49010119723356427
907	0.3236717993738868	0.49002812789113886
908	0.32487357036549114	0.4900528649081058
909	0.33222021116198597	0.4902028092878746
910	0.33582855583483606	0.49027549806080817
911	0.34326505713565103	0.4904239201626097
912	0.3449063016239424	0.49045626856941266
913	0.3435314371656728	0.4904288675660031
914	0.3450687027204117	0.490459313125347
915	0.34549221863011415	0.4904676856541666
916	0.3439153428746119	0.4904364789558391
917	0.34576190119123174	0.4904730136270518
918	0.3432245097509812	0.49042277845413434
919	0.3480402678103067	0.49051792082708406
920	0.3480402678103067	0.49051792082708406
921	0.3422856348255975	0.4904041305490362
922	0.3452611688941647	0.490463118820265
923	0.3537751153354822	0.49062980825767294
924	0.35234983205980286	0.49060202668477165
925	0.3508115031315894	0.4905719616949195
926	0.3549297153377228	0.49065226185768906
927	0.3689097601893857	0.4909205633494073
928	0.3687090973344227	0.49091675765448933
929	0.3750911641335949	0.4910370176138978
930	0.3722388201043644	0.49098335731555415
931	0.37967066020888907	0.49112264574955256
932	0.38972056496633944	0.4913083636615504
933	0.3871310161788767	0.49126079247507554
934	0.3768985138720754	0.4910708882986679
935	0.3876894683232204	0.4912710678513541
936	0.3930505171132497	0.49136925478023824
937	0.3919039063497304	0.4913483234581893
938	0.3904683044248026	0.4913220641632552
939	0.38727575293678296	0.49126345646151814
940	0.3826605551119693	0.4911782088953552
941	0.3843049564989628	0.4912086544546991
942	0.3883519730097257	0.49128324607509166
943	0.3750874292440647	0.491036637044406
944	0.3844037580381765	0.4912101767326663
945	0.3860320390064004	0.4912402417225184
946	0.3918659859533188	0.4913471817497139
947	0.39606570789212414	0.4914236762175655
948	0.3977027440965192	0.49145336063792583
949	0.3913455283580908	0.4913376675124189
950	0.3971776094064754	0.4914438464006308
951	0.3977027440965192	0.49145336063792583
952	0.3977027440965192	0.49145336063792583
953	0.40335843831796914	0.4915553532617279
954	0.4056724149913371	0.49159683533633397
955	0.4108809870520521	0.49168969429233295
956	0.4161290668004545	0.49178255324833187
957	0.4075463525596402	0.4916303254516123
958	0.4058425599471619	0.4915998798922684
959	0.4078236210472157	0.4916352728550057
960	0.40857067166083993	0.4916485927872187
961	0.4125543626534547	0.4917193787126932
962	0.4182912991565818	0.4918206101975118
963	0.40816502884554684	0.49164136196687447
964	0.40261709840900417	0.49154203332951496
965	0.40050348967532945	0.49150397638033505
966	0.3822132786460464	0.4911694557970438
967	0.3667921700662192	0.49087908127480123
968	0.37036205997071947	0.4909468226443414
969	0.3722963205052474	0.49098335731555415
970	0.38052520646513466	0.4911374879597327
971	0.3721550694066289	0.49098069332911154
972	0.3605670141881224	0.49075996302386815
973	0.35908526780389594	0.49073142031198325
974	0.3619814047041282	0.4907869834577859
975	0.35850179248744185	0.4907200032272293
976	0.37131236740302964	0.4909643288409642
977	0.3794457766939482	0.4911169372071756
978	0.37985428142544153	0.49112454859701155
979	0.38475680910724785	0.4912155047055515
980	0.38475680910724785	0.4912155047055515
981	0.4014966301223909	0.4915207214379742
982	0.40818604065977215	0.49164060082789085
983	0.4099810336987315	0.491672568665202
984	0.41274674821180823	0.491721662129644
985	0.4218929539309795	0.491882643024675
986	0.4208708788345613	0.4918647562585604
987	0.42930793047905524	0.49201165608239483
988	0.43305219402735684	0.49207578204176294
989	0.42620934190760407	0.4919572346450676
990	0.43342442509791335	0.4920820614383776
991	0.4366586007790908	0.49213762458418026
992	0.43663640171027396	0.49213724401468845
993	0.43812517623122926	0.492162742170639
994	0.45346741804648283	0.49242267113353766
995	0.45346741804648283	0.49242267113353766
996	0.4550113227377306	0.49244854985897996
997	0.4595464808854981	0.49252428318784797
998	0.4543486055899164	0.4924373230589719
999	0.4532367210964565	0.4924186751538738

==> data/stats-mannwhitneyu-varghadelaneya-linevul-reveal-ue.dat <==
rank	pvalue	effect_val
1	1.1305062367414635e-10	0.4836520666255398
2	2.5881871355137737e-15	0.4756300423079104
3	2.231066368679038e-15	0.4720751426850167
4	1.2851871904546411e-17	0.4670919657594017
5	3.0368183318905104e-19	0.4636282125297938
6	7.157919164722911e-21	0.45891809421454455
7	5.1443358383348555e-22	0.4544226170926698
8	1.0763387432299123e-22	0.45187318206710886
9	2.2683088723177063e-24	0.44861798091900684
10	1.0234341619135435e-27	0.44249309551799504
11	1.5681112905610757e-29	0.4389851962273385
12	8.98355330599456e-31	0.4347407046853052
13	4.234443268891818e-34	0.42900628358287907
14	6.562242158092787e-34	0.4279454461244896
15	4.37592555836796e-31	0.42918686380673765
16	4.691461878087027e-31	0.4277783761175899
17	3.1993854020651415e-30	0.42755897780556784
18	1.9938395310066943e-26	0.430806377279088
19	9.513986356627205e-27	0.4293824765255223
20	3.910440741493352e-27	0.4281998568297572
21	3.932416250536962e-21	0.43506247619062116
22	3.1212868793119553e-22	0.43259943043969856
23	8.760115652767596e-23	0.43070647778749077
24	5.85354741999154e-24	0.4279018709176786
25	2.8838551013461236e-23	0.4278358421108515
26	5.903014517685772e-26	0.4222270089407191
27	5.343602590133654e-27	0.41966653739989596
28	1.4626622100583934e-24	0.422596161347764
29	1.431563228196134e-23	0.4233150571177722
30	3.191402998050213e-23	0.4237856312943815
31	1.90600192360766e-23	0.42304352078537366
32	5.915837457129547e-25	0.4198271377254351
33	7.24481994046968e-25	0.4199435919899256
34	2.1555739896072476e-24	0.42059113098022144
35	1.0274048578159492e-24	0.41968822986092846
36	5.530838301778217e-24	0.4207022572718267
37	6.362437176355333e-25	0.41785864202910517
38	7.309466949713437e-24	0.4193715960437518
39	6.631749791419074e-23	0.42082232694648924
40	9.442674578821797e-23	0.4209581902550615
41	3.023532914108527e-21	0.42319765142955224
42	2.0206998796692647e-19	0.426451520584433
43	8.830417358456658e-21	0.4232164896193963
44	1.3125135013992018e-19	0.42511305768177615
45	1.844906541281004e-19	0.42539563052943685
46	1.8835363381407302e-20	0.4229232608259652
47	3.198606348976761e-20	0.4231949874431096
48	2.631215728522567e-20	0.4227733164461964
49	2.4797067407413966e-19	0.42433612506426865
50	2.6299870314128145e-20	0.422049282988049
51	1.71241668906307e-22	0.41673976772321636
52	1.7209010589617095e-22	0.4166246454519472
53	1.0521061311048231e-21	0.41799983331056256
54	6.19905015298606e-22	0.417370751940619
55	1.1815272848743706e-28	0.40313631123886406
56	1.1018127934356466e-29	0.4009801947830773
57	1.381018607297185e-29	0.4009813364915527
58	2.138603984070029e-29	0.4011484064984524
59	5.7158349180631394e-30	0.3999616005382775
60	1.079453532054632e-30	0.3982526532353544
61	5.0300207316729016e-30	0.3991247282258117
62	1.4586552940506415e-30	0.39800832762161953
63	2.2515524097779067e-31	0.3964438064408342
64	1.1710250293016244e-30	0.3975839926382637
65	1.094464956802152e-30	0.39737087372285634
66	3.9442612480250406e-30	0.39804505257757816
67	1.917531702303807e-30	0.3972624114176937
68	8.118217902675958e-31	0.39642040141708856
69	1.938254882382505e-30	0.39700666871920476
70	1.288350168497033e-29	0.3983398036489764
71	5.188144070617767e-30	0.39758094808232936
72	1.1678485272951033e-28	0.39992887156198276
73	6.082313135540386e-29	0.3993011221852605
74	2.619915289535092e-28	0.4003762309995924
75	1.8204664123451638e-29	0.3978842619672931
76	2.2965067384875118e-29	0.39788768709271927
77	2.6876851964009457e-29	0.3979535256148005
78	3.1974839450427584e-29	0.39799329512669346
79	4.3163840065946964e-29	0.3981360086861181
80	6.740454319045188e-29	0.3983788120218858
81	8.486745696572734e-29	0.39843018890327864
82	1.514245901811064e-28	0.39888268602902754
83	1.66191570966876e-28	0.3989395811680515
84	2.0321382351965828e-27	0.4008393840711117
85	9.458294907055384e-28	0.4000909941654891
86	2.8558146181155856e-28	0.3989702170121413
87	6.5376138605141015e-28	0.3995089131277827
88	5.087371197588566e-28	0.3991917084563683
89	9.977094728832762e-28	0.399716513785559
90	1.7191899090609572e-27	0.40013628193501316
91	1.3415951013464056e-27	0.3998571342127787
92	1.2663894430500641e-27	0.3996849265177397
93	3.240183578740463e-26	0.4022541511568742
94	2.6794922306353095e-26	0.4019053592176405
95	6.891244337442567e-27	0.4005880179217785
96	3.541118843933595e-27	0.3999699730670971
97	1.4122730558418636e-26	0.40098970902037223
98	3.419387958705925e-27	0.399691776768592
99	1.4458551715584787e-25	0.4025304446079202
100	6.001230644485739e-24	0.4056041141084341
101	1.2144948443470605e-22	0.40822509619845326
102	3.491536799037767e-22	0.4091224790601151
103	2.518829639188009e-23	0.40648361020398144
104	1.0798762331439864e-22	0.4077745019201634
105	9.302258429425993e-22	0.4097386210673376
106	9.6420603277593e-22	0.4096963778537479
107	2.3143891286445865e-21	0.41048948467465685
108	2.2622025540409012e-21	0.41041679590172325
109	4.033680924031548e-21	0.4109625325529629
110	1.762702027232204e-21	0.410084178165891
111	1.2701071314878238e-20	0.4119472561129926
112	7.830522393003581e-20	0.41368760039898905
113	3.154929309461324e-20	0.4126887957677628
114	5.574342288440315e-20	0.41323472270374834
115	2.812422523407809e-20	0.41250212643203543
116	2.6841982725178473e-20	0.41243153079130673
117	7.712854015256768e-20	0.41344213307677874
118	1.2009367169344328e-19	0.41379815583635665
119	1.636238818201901e-19	0.4140637933416323
120	1.2561364335440942e-19	0.41377817593803723
121	1.418992832934541e-19	0.4138936787787982
122	1.9105488292356734e-19	0.41413762382304126
123	4.3102048294681307e-19	0.414936819755819
124	2.4425536863473523e-18	0.4167327271876181
125	4.857314102635177e-18	0.41744591441524925
126	3.716742894766055e-18	0.41713479885570365
127	1.0199504345939943e-18	0.4156716994444827
128	2.919715452094808e-18	0.41678144008256834
129	4.6860321811241896e-18	0.41726457305240705
130	9.294572365150892e-18	0.41790469093761284
131	9.683497939748313e-18	0.4179301890935634
132	1.6690407504789622e-17	0.41850256560922894
133	5.154197632267471e-17	0.41971525029484624
134	9.556339137258778e-17	0.4203858137393959
135	1.315854044923542e-16	0.42068551221418754
136	7.454393816153482e-17	0.42000162883742487
137	8.505414853116641e-17	0.42011465797648917
138	5.933673334472982e-17	0.419651314620224
139	8.962360268205948e-17	0.4200743176103585
140	8.923521593649829e-17	0.4200693702069651
141	1.1018351951034645e-16	0.4202741165935529
142	1.662240033087923e-16	0.42071005894640856
143	2.6871208931490453e-16	0.42124685221459096
144	4.848865761055579e-16	0.4219075208523539
145	4.6545332824985005e-16	0.4217996294014289
146	4.0129200318725413e-16	0.4216179074690949
147	7.847901645571427e-16	0.42237029335438137
148	1.705652604598024e-15	0.4232406557821255
149	2.959448535325689e-15	0.42389257132157704
150	3.718694784462079e-15	0.4241515488607462
151	3.4414555089869943e-15	0.4240499368064359
152	2.7082446717514703e-15	0.42372093448077575
153	3.723960199204446e-15	0.4240727709759438
154	7.301092525110052e-15	0.4248672097900741
155	1.7580871753978934e-14	0.4259099701976031
156	3.346184832971747e-14	0.4266893765168073
157	3.3982965897433176e-14	0.426701174171053
158	5.909439798464314e-14	0.4273831547003567
159	2.175221505606854e-13	0.42898592311506784
160	2.895233680542272e-13	0.42935735893906357
161	4.150389362434423e-13	0.4298136617597305
162	1.0594671201178953e-12	0.43102501445212643
163	1.0705611895806073e-12	0.4310181642012741
164	4.392932642946851e-12	0.43287496275176096
165	1.1866956669424348e-12	0.4310200670487331
166	5.537435258842498e-13	0.4299719786683188
167	5.860281693160919e-13	0.429986820878499
168	5.902524857476862e-13	0.429996335115794
169	1.0795208104714372e-12	0.43077440944177686
170	1.2292785996222161e-12	0.43094871026902076
171	3.713200445753056e-12	0.43239887031752056
172	3.116928970662259e-12	0.4321275242698679
173	4.637379086554577e-12	0.4326673620939847
174	5.917854220797843e-12	0.43299845755184974
175	5.072487652997086e-12	0.4327788689550818
176	4.3733190453327635e-12	0.4325741225684939
177	9.397679049508458e-12	0.43357026321327763
178	1.1659603086241478e-11	0.43386120858975785
179	9.014038243369507e-12	0.43349395903017196
180	7.743255854972848e-12	0.43327551214187937
181	5.952278123685007e-12	0.43289722606703124
182	7.797188363561249e-12	0.4332673298978057
183	5.305283357117667e-12	0.43267801803975503
184	3.965562680181338e-12	0.43222818490044873
185	1.251082001480112e-12	0.43060581715690993
186	1.2353761084504431e-12	0.43056509622128747
187	2.816413801444949e-13	0.42853437741304845
188	3.3998506001580984e-13	0.42877071106745557
189	4.260152753266709e-13	0.42905747017952606
190	3.7944516395854025e-13	0.4288923030200853
191	2.922630417826435e-13	0.4285475070605155
192	4.120881082934217e-13	0.4289899190947317
193	2.8237333417766173e-13	0.42847272515537704
194	2.534175143929071e-13	0.42831859451119847
195	5.078732738582964e-13	0.42922701388812246
196	4.912336986113626e-13	0.42915394454569705
197	5.844618165135433e-13	0.4293800028238256
198	7.397490533258557e-13	0.42967285104776487
199	6.549884164254652e-13	0.4295040684781521
200	6.793398219670164e-13	0.4295529716578482
201	8.799742427223566e-13	0.42988939508859847
202	7.828312016116851e-13	0.42973202960373963
203	9.33783175552736e-13	0.42996379642424515
204	7.78050575324464e-13	0.42971262055965787
205	1.0469456217670421e-12	0.4301015625802764
206	1.010414529088379e-12	0.43002601953615427
207	7.192085661713031e-13	0.42954060314936476
208	1.0187315418562642e-12	0.43000432707512176
209	8.745946256267066e-13	0.4297929207224275
210	7.823680442545191e-13	0.4296319398273965
211	6.037647188984911e-13	0.4292785810542612
212	2.0055059380563774e-13	0.4277892223481061
213	1.623812598794643e-13	0.42750683978519133
214	8.327733331889402e-14	0.42662658255066044
215	1.0108206423427203e-13	0.4268777584152478
216	1.1036482606361449e-13	0.4269919292627874
217	1.3493425695739451e-13	0.427248242815514
218	2.894094279874687e-13	0.4282236424229946
219	6.29538695751305e-13	0.4292591720101795
220	9.76381829784714e-13	0.4298399210546646
221	9.423728004373842e-13	0.42979196929869795
222	1.1028620556918374e-12	0.429994432268335
223	1.2106859096586134e-12	0.4301158339362188
224	1.1092984732433693e-12	0.42999709625477756
225	1.1038384901096795e-12	0.4299799706276466
226	9.620932622987654e-13	0.4297885441732718
227	1.4453312484178333e-12	0.43031563291941327
228	2.082250970910758e-12	0.43080523557061257
229	1.4703738219860046e-12	0.4303135397872084
230	1.310427435659587e-12	0.43015141718370203
231	1.5079207768114968e-12	0.43033275854654424
232	1.8843131232978617e-12	0.43063778499422106
233	2.8013057842835057e-12	0.43117381712341984
234	4.596790507279353e-12	0.4318323926289779
235	5.48519760993555e-12	0.43206986799186037
236	4.81788403410571e-12	0.43186892730019055
237	6.601640683140665e-12	0.4323107684801691
238	1.5741999328963318e-11	0.4335116555115406
239	1.668860067016877e-11	0.43359538079973636
240	1.186655232779095e-11	0.4331078712807419
241	1.1541447203486204e-11	0.43304964414849667
242	1.0922970650668651e-11	0.4329712468331861
243	9.378472727290334e-12	0.4327547027923525
244	1.5272748234325468e-11	0.4334359221826726
245	1.7739481004171487e-11	0.4336370531590883
246	1.3665228902647041e-11	0.4332583865147484
247	1.5154218602628802e-11	0.4334018612131566
248	1.45466914153577e-11	0.43334325351141956
249	1.8183924500851307e-11	0.43364542568790787
250	2.3709802632509142e-11	0.4340282785966576
251	2.899536782753317e-11	0.4343156085629658
252	2.9755787852131657e-11	0.4343443415595966
253	2.248700701645758e-11	0.43393827391184714
254	3.3106138419633936e-11	0.43449523736309487
255	2.211839450077634e-11	0.43390992148470814
256	1.9643674734590636e-11	0.43373866521339866
257	2.110903797372314e-11	0.43383799385075816
258	2.2931878154934794e-11	0.4339576829559289
259	1.96921949260142e-11	0.4337243938574562
260	1.9521418486040156e-11	0.43371183506422684
261	1.850722629693023e-11	0.4336349600268834
262	2.5003066556971787e-11	0.4340695703865178
263	2.108429736862294e-11	0.4338229613558321
264	3.9957415503592414e-11	0.4347306195937725
265	4.089997724959912e-11	0.43475611774972306
266	4.4496910897506863e-11	0.434875426285402
267	4.816774740737731e-11	0.434983317736327
268	5.176053780690563e-11	0.4350849297906373
269	4.78724378802308e-11	0.43496999780411405
270	4.488287751907408e-11	0.4348752360006561
271	4.796034855864191e-11	0.4349599127125814
272	5.258175913840081e-11	0.43507846010927675
273	5.523785250233375e-11	0.4351511488822103
274	5.076793996684492e-11	0.43502251639398226
275	5.018112497382768e-11	0.43500539076685135
276	4.544888095716919e-11	0.43485544638708257
277	3.914326845839666e-11	0.43463205209539657
278	4.3060238640802487e-11	0.4347677251192229
279	3.7017428729277066e-11	0.43454185712584026
280	3.306255976334245e-11	0.43437668996639955
281	3.112124793014974e-11	0.4342883978443022
282	3.8414595085586087e-11	0.4345919020140118
283	2.7034277239778734e-11	0.4340665258305834
284	3.9539917418660455e-11	0.4346050316614789
285	4.6213974523074744e-11	0.4348341344955418
286	5.1181193504003546e-11	0.434968094956655
287	6.102929123780947e-11	0.4352200319602259
288	7.643834635763093e-11	0.4355461800146976
289	1.3764062836359505e-10	0.4364233926932941
290	2.082578868942437e-10	0.4370275467615249
291	2.2722262762588188e-10	0.4371565598192447
292	2.582498596066648e-10	0.4373483668431114
293	2.2715959831988613e-10	0.437144571880253
294	9.944368385559124e-12	0.4324177085073646
295	1.0818377191985662e-11	0.4325303570769371
296	1.0088298417931045e-11	0.43240324686667625
297	8.582610437418087e-12	0.4321686257749822
298	1.0729306398703604e-11	0.4324875430091097
299	1.8924256834858218e-11	0.43330101029782986
300	2.3161613043318325e-11	0.4335868179861709
301	3.6622486866514675e-12	0.4309106533198409
302	2.638743304237392e-12	0.4304370345872971
303	3.38273633427676e-12	0.43077650257398176
304	1.7635500369409404e-13	0.4266532224150864
305	1.7073531811735747e-13	0.4266102180625131
306	1.8717827897249443e-13	0.4267323808693806
307	2.0362665388400579e-13	0.4268330414999614
308	2.439867253250343e-13	0.42706671116792594
309	3.270070482521441e-13	0.42745907831397056
310	4.600511804063062e-13	0.42791157543971947
311	5.788757459117826e-13	0.428219075589093
312	5.325912090358191e-13	0.42810604645002875
313	5.022189162977805e-13	0.42802650742624276
314	9.067268270680888e-13	0.42882341994206974
315	6.470335264872285e-13	0.42835931544682093
316	8.191626940395769e-13	0.428680896667391
317	6.382233107874789e-13	0.4283406675417228
318	5.835341066471855e-13	0.428215269894175
319	5.839832570601827e-13	0.42820537508738826
320	5.892431041101762e-13	0.4282175533111258
321	5.075593895736499e-13	0.4280078595211446
322	1.1713779585192392e-12	0.42913891205077104
323	1.3916707151422547e-12	0.429362306342457
324	1.331974197470717e-12	0.42930179579326094
325	1.5281448440737446e-12	0.4294880845594965
326	1.1695667301725138e-12	0.4291120819015992
327	1.479636108851435e-12	0.4294260517323333
328	1.7542560746104343e-12	0.42965838940707657
329	1.8654039040458647e-12	0.42973678672238713
330	1.5885676429922297e-12	0.4295036879086603
331	1.9059292543995048e-12	0.42975638605121474
332	1.8617927976027323e-12	0.4297204222342398
333	2.2261138277586093e-12	0.4299556141801715
334	4.393899046811026e-12	0.4308999973740705
335	4.0640486496407704e-12	0.4307799276994079
336	6.8123299258787504e-12	0.4315060542897603
337	6.935239788919479e-12	0.43153155244571084
338	6.457993738202872e-12	0.4314299403914005
339	9.323862870490004e-12	0.4319517011646568
340	1.3943016664631822e-11	0.4325282639447322
341	1.525429291714148e-11	0.4326584187109274
342	1.6160852867678496e-11	0.43274214399912314
343	1.7491730968508287e-11	0.43285707598564643
344	3.766057252905093e-11	0.4339622497898305
345	3.6195486124536475e-11	0.43390364208809346
346	3.1764375816552396e-11	0.4337080293693088
347	2.593728435867287e-11	0.43340718918604176
348	6.57468129657911e-11	0.4347635388548131
349	8.275308038240045e-11	0.43509977200081745
350	9.038703426564478e-11	0.43522383765514394
351	9.880442516464624e-11	0.43535817868574894
352	1.1562934742333399e-10	0.4355931803469347
353	1.5710676599968828e-10	0.4360565237031999
354	1.2886699040739358e-10	0.4357490235538264
355	1.597347707562866e-10	0.4360761230320276
356	1.3820403794578926e-10	0.43585253845559574
357	1.604308505730707e-10	0.4360742201845686
358	1.3623122622703487e-10	0.4358249471674403
359	1.6163446818977869e-10	0.4360856372693226
360	1.6938054894848437e-10	0.43615718433378076
361	1.6895954247508393e-10	0.4361533786388628
362	1.5293249250031003e-10	0.4360011508421432
363	1.7474937457990069e-10	0.436202091533813
364	1.5607091511016299e-10	0.4360293129845363
365	1.66390319589564e-10	0.43611303827273207
366	1.8283160732983463e-10	0.4362572741101239
367	2.417309324201098e-10	0.4366755199816109
368	2.9456174650006695e-10	0.4369729350394517
369	4.0624410089824644e-10	0.43746767537879033
370	4.997808762215314e-10	0.4377894468841063
371	5.818800968587466e-10	0.43802597082325934
372	6.688159303802017e-10	0.4382430857183306
373	7.345679919307844e-10	0.4383915078201322
374	1.0392782918854445e-09	0.43893591247815056
375	1.0569920521309998e-09	0.4389629329120683
376	1.0655786037631777e-09	0.43897587227478946
377	9.56375821866384e-10	0.43879281834923417
378	9.540971415498386e-10	0.4387890126543162
379	1.032654238874004e-09	0.4389153617255934
380	1.032654238874004e-09	0.4389153617255934
381	1.0167933332952823e-09	0.4388906247086265
382	1.0908006911204864e-09	0.4390004190070105
383	8.404711226966181e-10	0.43858445655247424
384	1.0536294850264868e-09	0.43894238215951115
385	9.972414496770271e-10	0.4388544706069056
386	1.7964521834565902e-09	0.4397864852923211
387	1.6201632371021267e-09	0.4396192250006755
388	1.6008324253595308e-09	0.43959981595659375
389	2.317891482312996e-09	0.44019122094684926
390	2.1171889611015412e-09	0.4400410862823346
391	1.9723485833353692e-09	0.4399257737263195
392	1.730860106012662e-09	0.4397137965193875
393	1.996881077020558e-09	0.4399385228042948
394	3.738455095039004e-09	0.4409668215711355
395	3.243996515502811e-09	0.44073029763198246
396	5.837627964060466e-09	0.44170569723946307
397	7.15192905337617e-09	0.4420417401007215
398	2.2325191645747506e-08	0.4439748428343141
399	2.3688430584767448e-08	0.44407797716659164
400	2.2491952757964116e-08	0.4439877821970353
401	2.507208453324695e-08	0.44417692523445934
402	5.9034938102600365e-08	0.44568588326944203
403	6.394051390018229e-08	0.4458289773983585
404	7.250488064094724e-08	0.446055035676487
405	3.9138866136135765e-08	0.4449437727604342
406	3.512462239355999e-08	0.4447527268755511
407	4.093825177488303e-08	0.44502331178422017
408	4.152573848551031e-08	0.4450442431062691
409	2.1920745327341093e-08	0.44390576947155264
410	1.8111748561874087e-08	0.44357048774927776
411	2.079498727387401e-08	0.4438098659596193
412	1.4747313682078361e-08	0.443216177552413
413	1.512744658206862e-08	0.4432599430439699
414	1.6139481974183082e-08	0.44337144990506694
415	1.6550757892998122e-08	0.443414834827132
416	1.563759985994973e-08	0.4433170284677397
417	1.7874756068794604e-08	0.44354556044756493
418	1.7874756068794604e-08	0.44354556044756493
419	1.7823669785692348e-08	0.4435406130441716
420	1.8300671708688767e-08	0.44358628138318745
421	1.308221732220043e-08	0.4429954472471696
422	1.5608383208318194e-08	0.44329876113213335
423	1.5978156022990068e-08	0.44333910149826405
424	1.4754543937829346e-08	0.44319981306426565
425	1.524251961512732e-08	0.4432536636473552
426	1.573191786415153e-08	0.44330808508468245
427	1.4902507876360496e-08	0.44321484555919166
428	1.3491669843753419e-08	0.4430418767251691
429	1.430797184765016e-08	0.4431427276404958
430	1.663564727696331e-08	0.44340227603390264
431	1.9223565036808006e-08	0.44365231019001455
432	2.0265445425674246e-08	0.4437417440205873
433	1.7208530406797877e-08	0.4434502277898693
434	1.244214921877963e-08	0.4428904100674331
435	1.642637562110502e-08	0.44336574136268997
436	1.422194883010206e-08	0.44311761005403705
437	1.600422381283886e-08	0.44332083416265766
438	1.784493493426417e-08	0.44350883549160636
439	2.1922052120832264e-08	0.44386580967491374
440	2.3521999935303687e-08	0.443986450203814
441	2.1183242214302614e-08	0.44380206428503743
442	2.0102837865923866e-08	0.4437029259324238
443	2.173429962745439e-08	0.4438365058240452
444	1.7505169673255183e-08	0.4434570780407217
445	1.7628860636332165e-08	0.4434631671525905
446	1.6313711674598566e-08	0.44332920669147724
447	1.815331888145974e-08	0.4435118800475407
448	2.024102372447975e-08	0.44370064251547303
449	1.834701130296794e-08	0.44352824453568807
450	1.8672310205248265e-08	0.443558690095032
451	1.9352527593096966e-08	0.44362072292219523
452	1.9044966819359046e-08	0.4435929413492939
453	2.233304124775114e-08	0.4438677125223727
454	1.8686772245084438e-08	0.4435520301289255
455	2.5028683543679857e-08	0.4440566652750509
456	2.6588854789272236e-08	0.444162463593771
457	2.8224853105005674e-08	0.4442671202040157
458	2.59097897999351e-08	0.4441171758242469
459	2.4145092810712653e-08	0.44399387130890405
460	2.5234679850013594e-08	0.44406903378353435
461	2.4238200645894342e-08	0.44399862842755156
462	2.090551882076295e-08	0.4437388897493988
463	1.551437486712077e-08	0.4432165581219048
464	8.262281545660577e-09	0.4421239431109501
465	7.061522900188335e-09	0.4418544999107564
466	5.98333612443063e-09	0.44157363962580887
467	6.282559388571869e-09	0.44164975352416863
468	6.409262845117043e-09	0.44167943794452896
469	3.908687907256829e-09	0.44084484904901394
470	4.1126499126259825e-09	0.4409274326287343
471	4.1935154864669914e-09	0.4409578781880782
472	4.137401409262299e-09	0.4409335217406031
473	3.9350853584909594e-09	0.4408501770218991
474	3.82194261182706e-09	0.44079784871677674
475	3.6682019429335263e-09	0.44072972677774475
476	4.289932145885794e-09	0.44098413748301235
477	4.829208488460591e-09	0.44117594450687897
478	7.918845148271112e-09	0.44200786941595144
479	5.819450297795176e-08	0.44546876837437077
480	5.5013918158478706e-08	0.4453679174590441
481	4.490537275512187e-08	0.4450033318859007
482	4.9471052588060555e-08	0.4451761104351774
483	3.4680009405176155e-08	0.444544745648283
484	4.202557894510231e-08	0.44488535534344303
485	4.8227919074609326e-08	0.44512891981819436
486	4.412133618710416e-08	0.4449702223401142
487	3.4424456981112483e-08	0.44452819087538975
488	2.4513614168393465e-08	0.4439310773427573
489	2.2507811878253673e-08	0.44378189410197205
490	2.1636325161396884e-08	0.44371301102395644
491	1.8822179587609654e-08	0.44347058825768054
492	1.695903771526363e-08	0.44328810518636297
493	2.0694473857033156e-08	0.4436319497222033
494	2.2666495844190118e-08	0.44379064720028344
495	2.877180732655131e-08	0.44420851250227866
496	3.0759971847754976e-08	0.4443261084752445
497	3.043603694998685e-08	0.44430746057014636
498	3.071349149203252e-08	0.44432344448880196
499	3.0993399139752307e-08	0.4443394284074575
500	2.70087129558546e-08	0.4440939610852472
501	2.8462746865196983e-08	0.44418605890226254
502	2.699115078306816e-08	0.4440928193767718
503	4.461470036023455e-08	0.4449814491401223
504	4.634263207056939e-08	0.44504919050966246
505	4.6520935959754476e-08	0.44505604076051486
506	5.3028284030650524e-08	0.4452883784352581
507	5.0215821975476835e-08	0.4451841023945052
508	5.2650557368211364e-08	0.44526383170303707
509	5.8133791688853514e-08	0.44544155765570714
510	6.497291722838659e-08	0.4456417372083934
511	6.750179845250508e-08	0.445710620286409
512	5.974347299472647e-08	0.4454906511201492
513	6.855057264910194e-08	0.44573516701863003
514	6.356386224891442e-08	0.445598923140566
515	5.205982170075139e-08	0.44523700155386525
516	5.225529731504095e-08	0.4452404266792914
517	4.926912812052217e-08	0.44513348665209596
518	5.0899259625860374e-08	0.4451917137843412
519	5.1072719626922896e-08	0.4451978028962099
520	4.5134921089932835e-08	0.4449753600282535
521	4.311850233967343e-08	0.4448939181570085
522	4.8136760453639347e-08	0.44509029201477673
523	4.567554382065715e-08	0.4449949593570811
524	4.498875341467959e-08	0.4449679389231634
525	5.7378735875687554e-08	0.4454033104217814
526	5.392225697436467e-08	0.44529180356068426
527	5.362547716428516e-08	0.4452819087538975
528	1.207414140179595e-07	0.44675242927020853
529	1.3808106071821687e-07	0.44699979943987783
530	1.1847974269717623e-07	0.4467160848837417
531	1.223158027249426e-07	0.44677469258547875
532	1.3596973373837104e-07	0.4469682121720585
533	1.458570524039936e-07	0.44709798636876197
534	1.381155789436223e-07	0.4469971354534352
535	1.1202479208498295e-07	0.44661161855824294
536	1.0684721563560707e-07	0.4465248487141128
537	1.1763009989339894e-07	0.44669972039559436
538	1.0916228952260755e-07	0.44656100281583366
539	1.0459035687758976e-07	0.4464826055005231
540	1.1043820932407342e-07	0.4465823147073744
541	1.1813294821315477e-07	0.44670599979220904
542	1.0959358523790192e-07	0.44656823363617787
543	1.1520938472275242e-07	0.44665995088370136
544	1.154004969923632e-07	0.4466629954396358
545	1.1856167539929275e-07	0.44671265975831553
546	1.1654385308406107e-07	0.44667955021252903
547	1.1368409125698655e-07	0.446632359595546
548	1.2260679301274366e-07	0.4467712674600526
549	1.250897383257184e-07	0.44680818270075706
550	1.3951062863194723e-07	0.4470095039619187
551	1.4320504732588974e-07	0.44705783628737716
552	1.3922367746422808e-07	0.4470056982670007
553	1.4525174072348948e-07	0.44708409558231127
554	1.5004549668612534e-07	0.4471442255620155
555	1.4112815791878832e-07	0.44703081585345944
556	1.8137101855225858e-07	0.4474951106334541
557	1.6144842392734523e-07	0.4472724774807517
558	1.6843749566344148e-07	0.44735125536555415
559	1.709014106081285e-07	0.44737827579947187
560	1.33441615941512e-07	0.44691360044998535
561	1.1720654813947884e-07	0.4466746028091356
562	9.053768944014194e-08	0.4462019355003214
563	9.443423627839008e-08	0.4462772882596976
564	9.314369625138793e-08	0.44625217067323886
565	8.591312730845915e-08	0.4461048902799127
566	7.68706369211462e-08	0.44590280787976744
567	7.68706369211462e-08	0.44590280787976744
568	7.201009952750648e-08	0.445784450767818
569	6.209493514808294e-08	0.44551691041508334
570	6.323284657646628e-08	0.44554963939137804
571	6.999412401495556e-08	0.44573307388642514
572	6.847846463856341e-08	0.44569349465927804
573	6.660047475284791e-08	0.4456432594863606
574	6.933499795315431e-08	0.445714425981327
575	7.467640682113068e-08	0.445848767011932
576	6.816260037365698e-08	0.4456835998524913
577	6.201705681280093e-08	0.44551310472016536
578	5.999318893524901e-08	0.4454533553099529
579	6.807761782028446e-08	0.4456767496016389
580	6.935059809360504e-08	0.4457102397169172
581	6.668661815163356e-08	0.4456394537914426
582	6.642013962417741e-08	0.4456322229710984
583	6.351589951209782e-08	0.44555154223883703
584	6.056821818001754e-08	0.44546591410318226
585	6.878361672198781e-08	0.44569539750673703
586	6.461071355385039e-08	0.44558236836767273
587	5.9238417246719344e-08	0.4454259543065434
588	5.1895825700878025e-08	0.4451821995470462
589	5.384223827157357e-08	0.4452467060759061
590	5.465899209321955e-08	0.44527372650982383
591	5.688007754377947e-08	0.445345273574282
592	5.810918142785444e-08	0.4453837110929537
593	4.556921602455168e-08	0.4449420601977211
594	4.2862494358387656e-08	0.44483283675357477
595	4.2361663175154245e-08	0.44481038315355864
596	3.605249352215886e-08	0.4445207697702997
597	3.4462280184045844e-08	0.4444408501770219
598	3.620760163885494e-08	0.44452838116013565
599	3.5044823856776586e-08	0.4444705345973822
600	2.768712010302106e-08	0.444054572142846
601	2.9199507547158497e-08	0.44414819223782853
602	3.0265034623998264e-08	0.4442113667734672
603	3.034350593883645e-08	0.4442159336073687
604	3.257332883516194e-08	0.4443396186922034
605	3.3317886338575405e-08	0.4443795784888423
606	3.396161325651569e-08	0.4444119268956452
607	3.7478801274900844e-08	0.4445850860144137
608	3.6730809946787444e-08	0.4445493124821846
609	3.607465726653506e-08	0.44451734464487347
610	3.743061901353831e-08	0.4445828025974629
611	3.6486792448151144e-08	0.4445359925499716
612	3.504340374494744e-08	0.44446444548551345
613	3.30516908795931e-08	0.44435788602780973
614	3.1529137548999665e-08	0.44427454130910576
615	3.849755375545053e-08	0.44462675837376564
616	3.594764705719457e-08	0.44450364414316873
617	3.990831466018128e-08	0.4446863174992322
618	4.063182726951133e-08	0.44471828533654334
619	4.158076647991098e-08	0.4447593868416576
620	4.248762211058497e-08	0.4447978243603293
621	4.41045011476488e-08	0.4448644240213941
622	4.41045011476488e-08	0.4448644240213941
623	4.338585649438851e-08	0.44483512017052557
624	4.2859746067496336e-08	0.4448119054315258
625	4.113745051380299e-08	0.4447388360891005
626	3.8497380865506166e-08	0.44462085954664277
627	4.218782220608111e-08	0.4447837432891327
628	4.1127219938479136e-08	0.44473693324164143
629	4.017118289378989e-08	0.4446950705975436
630	4.4377957697005034e-08	0.4448710839875006
631	4.834463074139023e-08	0.44502407292320373
632	2.1684297611026072e-08	0.4435963664747201
633	2.3328975896325267e-08	0.44372423782396453
634	2.3825884331591687e-08	0.443761153064669
635	2.2772686030876472e-08	0.44368199461037483
636	2.0446248404620313e-08	0.4434922807187131
637	2.0392783693920264e-08	0.4434877138848115
638	2.0066071424363088e-08	0.4434595517424184
639	2.0490906260754938e-08	0.4434960864136311
640	1.877641997763184e-08	0.4433438586169115
641	1.8580905849519332e-08	0.4433227370101167
642	1.644496709301185e-08	0.44310923752521747
643	1.708989426720108e-08	0.443174505193061
644	1.6881263244822937e-08	0.44315319330152025
645	1.748401477734031e-08	0.4432140844202081
646	1.7022562705493426e-08	0.4431676549422086
647	1.678190433999594e-08	0.44314006365405323
648	8.480533198718615e-09	0.4419646747786322
649	6.711956374892087e-09	0.4415650768122434
650	6.19032167353247e-09	0.4414284523646876
651	6.863169621493088e-09	0.4416027531919315
652	6.976787296879933e-09	0.44163053476483277
653	8.074175424468381e-09	0.4418739089548382
654	8.891772695566656e-09	0.44203660241258225
655	9.530708985930818e-09	0.4421549595245317
656	9.53708457574214e-09	0.4421561012330071
657	9.208935392767147e-09	0.44209635182279466
658	8.757722321895458e-09	0.4420107236871399
659	9.548282063301114e-09	0.4421566720872448
660	8.733819375810783e-09	0.44199892603289415
661	8.771825054457541e-09	0.44200349286679574
662	8.94370638306081e-09	0.44203374814139373
663	8.089848728237928e-09	0.44186154044635473
664	7.677575070905948e-09	0.4417684912056099
665	7.626376312782426e-09	0.44175574212763463
666	7.626376312782426e-09	0.44175574212763463
667	7.236280807184959e-09	0.4416666888665537
668	7.455556017715201e-09	0.44171730460896297
669	7.779012080952471e-09	0.44178523626324906
670	8.394163990663305e-09	0.4419146298904607
671	7.680268224232285e-09	0.4417635438022165
672	1.2053066608355416e-08	0.44253077189768314
673	1.329593797027673e-08	0.4426997447520419
674	1.3295938206354007e-08	0.4426997447520419
675	1.4257113235259298e-08	0.4428188630029749
676	1.4257113235259298e-08	0.4428188630029749
677	1.3823952432279292e-08	0.4427655832741231
678	1.6506721541607684e-08	0.4430711805760376
679	1.6215952346583335e-08	0.4430403544472019
680	1.5923165882655294e-08	0.4430087671793826
681	1.5512157323089624e-08	0.4429581514369733
682	1.511498735067212e-08	0.44291324423694106
683	1.5875686394585784e-08	0.4429969695251368
684	1.596114086723066e-08	0.44300496148446455
685	1.482500009476305e-08	0.44287709013522014
686	1.4476791090055793e-08	0.44283598863010587
687	1.5181339110266495e-08	0.4429181916403344
688	1.55084656732534e-08	0.4429551068810389
689	1.5766081946120436e-08	0.44298364959292386
690	1.8072242609915426e-08	0.443218080399872
691	1.7233567888479346e-08	0.4431341648269303
692	1.5338344060832806e-08	0.4429320824267851
693	1.3196197619813224e-08	0.44267215346388644
694	4.305699388159802e-08	0.4447367429568956
695	4.348113707636818e-08	0.4447542491535183
696	4.130722418832122e-08	0.44466024848904395
697	3.4854063603585645e-08	0.44435807631255564
698	3.733127807210048e-08	0.4444775751329805
699	3.974251503039122e-08	0.44458775000085626
700	3.9598438283362785e-08	0.44458128031949573
701	4.3486708500769145e-08	0.44474473491622335
702	4.2190343442850976e-08	0.4446906940483879
703	4.088782700181382e-08	0.44463475033309346
704	4.1921297950339396e-08	0.4446792769636339
705	1.735279914598187e-07	0.44724050964344064
706	1.8131218130099183e-07	0.4473204292367184
707	2.914836330499701e-07	0.4482105812780361
708	3.33369664232091e-07	0.4484644211290659
709	3.4082173345044793e-07	0.4485066643426556
710	3.3270608424939006e-07	0.44846061543414795
711	3.995260067555497e-07	0.44880731424117676
712	3.913812019184015e-07	0.44876773501402967
713	3.73933706005071e-07	0.44868020403091596
714	4.023832814018394e-07	0.44882101474288155
715	4.21698849208469e-07	0.4489102582887084
716	4.913882366453306e-07	0.4492036773668854
717	4.913882366453306e-07	0.4492036773668854
718	5.029116498842688e-07	0.44924858456691763
719	4.988785173224745e-07	0.4492329812177539
720	4.800724658658219e-07	0.44915857988210717
721	5.192081124860338e-07	0.44931042710933494
722	5.758623467431371e-07	0.44951174837049657
723	6.021950690536752e-07	0.4495988987841185
724	6.139378992686176e-07	0.44963562374007715
725	6.139378992686176e-07	0.44963562374007715
726	6.139378992686176e-07	0.44963562374007715
727	6.724877653094726e-07	0.4498127788385095
728	6.724877653094726e-07	0.4498127788385095
729	6.724877653094726e-07	0.4498127788385095
730	6.459567445290921e-07	0.44973400095370714
731	6.365953374282268e-07	0.44970545824182223
732	6.555782433684232e-07	0.44976292423508385
733	6.644330512652695e-07	0.449789183530018
734	6.864771637581268e-07	0.4498531192046402
735	6.972204487030001e-07	0.4498835647639841
736	6.76287395045883e-07	0.44982286393004217
737	7.814474875916753e-07	0.4501048659234652
738	7.840185942344109e-07	0.45011133560482575
739	7.550096381892396e-07	0.45003712455392497
740	7.550096381892396e-07	0.45003712455392497
741	7.550096381892396e-07	0.45003712455392497
742	7.847763515152715e-07	0.4501132384522848
743	7.847763515152715e-07	0.4501132384522848
744	8.334816197520056e-07	0.450231976133726
745	8.869660423140544e-07	0.45035490007957707
746	8.869660423140544e-07	0.45035490007957707
747	1.101322400561405e-06	0.45078494360530985
748	1.1208169694113073e-06	0.45081995599855534
749	1.1522178617244832e-06	0.4508751385748662
750	1.1808639296639835e-06	0.45092423203930826
751	1.1808639296639835e-06	0.45092423203930826
752	1.2023967064919792e-06	0.4509603861410292
753	1.2023967064919792e-06	0.4509603861410292
754	1.5297122530384507e-06	0.45144447053459735
755	1.5139394695826648e-06	0.45142353921254846
756	1.5156525090887698e-06	0.45142582262949926
757	3.016794257342425e-06	0.4528346908881388
758	3.123697157952844e-06	0.4529069990915806
759	3.5855186940375965e-06	0.4531943290578888
760	3.488844699272412e-06	0.45313724363411895
761	3.3934338264404483e-06	0.4530793970713655
762	3.257971655488679e-06	0.45299453007469437
763	3.257971655488679e-06	0.45299453007469437
764	6.8471844947708704e-06	0.4545647597978567
765	6.86570104168826e-06	0.4545697072012501
766	7.863277469169896e-06	0.45486198457095167
767	7.596267766377227e-06	0.4547873929505591
768	7.881606555513921e-06	0.45486617083536146
769	8.138125053726545e-06	0.4549354344828689
770	7.287485994856914e-06	0.45469624655727325
771	6.896128880651714e-06	0.454577508875832
772	6.729515696652762e-06	0.4545249902859637
773	6.380440981174828e-06	0.45440910687571096
774	6.357800616182387e-06	0.454401495485875
775	6.413406575656636e-06	0.45442014339097314
776	6.549134529218039e-06	0.4544633380282923
777	6.665201583495253e-06	0.4545010144079804
778	6.5993079525799445e-06	0.45447970251643965
779	6.691260183240659e-06	0.4545093869368
780	4.998905646936817e-06	0.4538850626855038
781	5.064847305394456e-06	0.45391284425840517
782	4.5494805818440675e-06	0.453684121993834
783	4.4673615775550095e-06	0.4536456844751623
784	4.5725010407934795e-06	0.4536947779396044
785	4.5725010407934795e-06	0.4536947779396044
786	4.5725010407934795e-06	0.4536947779396044
787	4.7138331911642315e-06	0.4537590941837184
788	4.271246202847751e-06	0.4535494003937372
789	4.210671665906197e-06	0.45351933540388506
790	4.364858287148424e-06	0.45359506873275307
791	4.507345286644855e-06	0.45366281010229326
792	5.1714478593839586e-06	0.45395204291606045
793	5.318997170826383e-06	0.45401179232627287
794	5.5553446888563565e-06	0.45410427071278003
795	5.6605515241499735e-06	0.4541442305094189
796	5.610217393099604e-06	0.454125202034829
797	5.12833534915401e-06	0.4539326338719787
798	5.4689121346908736e-06	0.45406925831953454
799	5.264318133678838e-06	0.45398819701778137
800	5.119147520250468e-06	0.4539288281770607
801	4.662419089092233e-06	0.4537309320413253
802	4.837743235641511e-06	0.45380818764816044
803	4.8396106224948815e-06	0.45380818764816044
804	5.147029888876622e-06	0.4539387229838475
805	5.042837768629546e-06	0.4538953380617824
806	5.198032181709037e-06	0.4539596543058964
807	5.171080059975015e-06	0.4539486177906343
808	4.83636868532948e-06	0.4538051430922261
809	4.204406592056113e-06	0.4535071571801475
810	3.822199188491296e-06	0.4533069776274613
811	4.004583658404336e-06	0.4534047839868536
812	4.004583658404336e-06	0.4534047839868536
813	4.196051343525539e-06	0.4535029709157377
814	4.268829426511712e-06	0.453538363878475
815	4.39874636935676e-06	0.45360153841411366
816	4.278869479650358e-06	0.4535433112818684
817	4.3247209366389805e-06	0.45356576488188455
818	4.1276283218787855e-06	0.4534675779530004
819	3.9860145611654385e-06	0.453392605763116
820	4.497280622613407e-06	0.45364587475990825
821	4.497280622613407e-06	0.45364587475990825
822	4.500525393807855e-06	0.45364739703787543
823	4.96601408057098e-06	0.4538555685498894
824	4.931354275300991e-06	0.4538407263397093
825	4.1387138972790006e-06	0.45347081279368073
826	4.217301333130405e-06	0.4535103920208278
827	4.406536317116481e-06	0.45360287040733493
828	4.215465578527185e-06	0.4535086794581147
829	4.273771750597696e-06	0.45353760273949145
830	3.5615992906457878e-06	0.45315513040023353
831	4.063671023531332e-06	0.45342837929534513
832	4.253966440708189e-06	0.4535246633767703
833	4.278635161887211e-06	0.45353684160050783
834	4.333859279487419e-06	0.45356386203442556
835	4.333859279487419e-06	0.45356386203442556
836	4.505283466182892e-06	0.4536456844751623
837	4.6823499989658974e-06	0.4537271263464073
838	4.6697246225595755e-06	0.4537214178040303
839	4.845128534020269e-06	0.45379943454984906
840	5.232834738578409e-06	0.4539626988618308
841	5.544198816898952e-06	0.45408486166869827
842	5.491925671687203e-06	0.45406469148563294
843	5.650177546090696e-06	0.454125202034829
844	5.787960124535738e-06	0.4541765789162218
845	6.087303655111089e-06	0.4542842800824009
846	6.237500111608902e-06	0.45433565696379374
847	6.237500111608902e-06	0.45433565696379374
848	6.080824757831089e-06	0.4542812355264665
849	6.080824757831089e-06	0.4542812355264665
850	5.946961939176468e-06	0.4542336643399916
851	6.055979463891325e-06	0.45427248242815516
852	6.07866043113317e-06	0.4542804743874829
853	5.951214908568648e-06	0.45423442547897525
854	6.27532573053875e-06	0.45434707404854774
855	6.748934537310112e-06	0.4545023464012017
856	6.748934537310112e-06	0.4545023464012017
857	6.746543328329572e-06	0.45450158526221807
858	7.42763568156707e-06	0.4547070927877895
859	7.579818278103717e-06	0.45475085827934636
860	7.884845257067683e-06	0.4548361058455093
861	7.806132201495266e-06	0.4548144133844768
862	8.643374969480558e-06	0.4550351436897202
863	8.194385629859657e-06	0.4549194505642133
864	8.311789075237265e-06	0.454950276693049
865	8.138425005249207e-06	0.4549046083540331
866	8.631181048386594e-06	0.45503133799480217
867	8.17274759184074e-06	0.4549129808828527
868	8.751488322924453e-06	0.4550614029846543
869	8.751488322924453e-06	0.4550614029846543
870	8.452937827027574e-06	0.4549860502252781
871	8.155533728746308e-06	0.4549084140489511
872	8.18927681176607e-06	0.4549173574320084
873	8.338752628650573e-06	0.4549565560896637
874	8.53412915690111e-06	0.45500679126258115
875	8.858651837215266e-06	0.4550878525643343
876	8.7968228072115e-06	0.45507262978466234
877	8.7968228072115e-06	0.45507262978466234
878	9.858005466295247e-06	0.45532076109331526
879	9.496900828720194e-06	0.4552393192220703
880	9.035570456555266e-06	0.4551308569169076
881	8.914652830681945e-06	0.45510155306603906
882	8.706377186295389e-06	0.4550501761846462
883	9.363433630216693e-06	0.45520773195425096
884	8.484584190734985e-06	0.454991949052401
885	8.483096129234072e-06	0.4549915684829092
886	9.54106054150446e-06	0.45524578890343087
887	9.724173374901653e-06	0.45528727097803695
888	9.905462774097569e-06	0.45532761134416766
889	1.0220730887921193e-05	0.45539611385269146
890	1.0220730887921193e-05	0.45539611385269146
891	1.0405221812459106e-05	0.4554345513713631
892	1.026864490895128e-05	0.4554056280899864
893	1.0506965616536626e-05	0.4554558632629039
894	9.896657058479621e-06	0.45532494735772505
895	9.896657058479621e-06	0.45532494735772505
896	1.0423321075361065e-05	0.4554383570662811
897	1.0423321075361065e-05	0.4554383570662811
898	1.0126730017472407e-05	0.4553751825306425
899	9.74435934565952e-06	0.45529107667295493
900	1.0367311002051512e-05	0.45542655941203536
901	1.027757736467407e-05	0.4554075309374454
902	1.045052635084777e-05	0.45544406560865813
903	1.0887585235297416e-05	0.45553388000872264
904	1.0420392759110349e-05	0.45543702507305983
905	9.574496632153272e-06	0.4552505460220784
906	9.24172796496575e-06	0.45517271956100547
907	9.204661902267971e-06	0.4551639664626941
908	9.034083632208062e-06	0.4551232455270716
909	8.999972644912384e-06	0.4551143021440143
910	9.259071387554197e-06	0.4551753835474481
911	9.192510671783399e-06	0.4551582579203171
912	8.73577557086364e-06	0.4550459899202364
913	7.289077120799418e-06	0.45465343248944584
914	7.176678047079984e-06	0.45461994237416753
915	7.213534260116498e-06	0.4546309788894297
916	6.768566592106361e-06	0.4544939738723821
917	6.73627427670389e-06	0.45448369849610354
918	6.738661237042524e-06	0.45448445963508716
919	6.852978487313498e-06	0.454520613736808
920	6.699379658837661e-06	0.4544719008418578
921	6.796191610926698e-06	0.4545027269706935
922	7.106016465944224e-06	0.45459863048262683
923	7.880494831437606e-06	0.4548205024963456
924	7.880494831437606e-06	0.4548205024963456
925	7.753928982332456e-06	0.4547854901031001
926	8.263442755346331e-06	0.45492325625913127
927	9.528579974482408e-06	0.4552330398254556
928	9.64562058446207e-06	0.4552596796898815
929	9.817442601836057e-06	0.4552975463543155
930	1.0142304762616485e-05	0.45536871284928193
931	1.1156421726784453e-05	0.4555776455002795
932	1.140246534563756e-05	0.4556255972562462
933	1.113711316844091e-05	0.45557383980536154
934	1.0770647363691512e-05	0.4555003898934443
935	1.1189319858391468e-05	0.4555841151816401
936	1.1869109310941427e-05	0.45571388937834356
937	1.195964306297702e-05	0.4557306344359827
938	1.1152152443798412e-05	0.45557612322231233
939	1.1390215434871697e-05	0.4556225527003118
940	1.0807693648556044e-05	0.4555072401442967
941	1.0509854322136557e-05	0.4554459684561171
942	1.0533609572726037e-05	0.4554509158595105
943	1.069762398632709e-05	0.4554847865442806
944	1.1615037778132513e-05	0.4556655570528851
945	1.1673414959505945e-05	0.45567659356814727
946	1.2587239280262594e-05	0.4558421412970798
947	1.2925414828411072e-05	0.45590074899881683
948	1.2535303042869755e-05	0.4558330076292766
949	1.2559081717738141e-05	0.4558371938936864
950	1.2713600881199657e-05	0.4558642143276041
951	1.2949899064498315e-05	0.4559049352632266
952	1.266771011964722e-05	0.45585622236827633
953	1.3181317696512143e-05	0.4559441339208819
954	1.3555624016516148e-05	0.4560061667480451
955	1.3844765549860388e-05	0.45605297679553636
956	1.4443264010152988e-05	0.4561469774600107
957	1.3306501257776747e-05	0.45596506524293084
958	1.2947671397621408e-05	0.4559045546937348
959	1.1793699065987296e-05	0.4556971443207044
960	1.1836562293105442e-05	0.4557051362800322
961	1.1865220337957077e-05	0.45571046425291734
962	1.2358395654320097e-05	0.4558002786529819
963	1.2655777942737139e-05	0.45585279724285016
964	1.233285386701985e-05	0.4557957118190803
965	1.257971512450962e-05	0.4558394773106372
966	1.2597062357125544e-05	0.4558425218665716
967	1.3346611968484155e-05	0.455970393215816
968	1.3855482732460478e-05	0.45605335736502817
969	1.3603446089346248e-05	0.4560126364294057
970	1.4321393768353789e-05	0.4561268072769454
971	1.4417339029743018e-05	0.45614164948712554
972	1.3092156393232831e-05	0.45592776943273455
973	1.234987612159891e-05	0.4557987563750147
974	1.252944143337515e-05	0.4558299630733422
975	1.2389874305698306e-05	0.4558052260563753
976	1.3326524921037698e-05	0.45596506524293084
977	1.4393203400821396e-05	0.4561359409447485
978	1.4551721040798186e-05	0.4561602973922237
979	1.3976385047605811e-05	0.4560693412836837
980	1.2938656285621795e-05	0.4558977044428824
981	1.4050662991719629e-05	0.4560798069447082
982	1.4113399653238473e-05	0.456089701751495
983	1.4055479430120334e-05	0.4560805680836918
984	1.318667253065058e-05	0.45593842537850493
985	1.422554451964162e-05	0.45610663709388
986	1.3614704913058689e-05	0.4560092113039795
987	1.4338039283846987e-05	0.45612414329050277
988	1.5199797908672776e-05	0.4562527757787308
989	1.452920222935741e-05	0.45615230543289587
990	1.5805295523887146e-05	0.45633992619235275
991	1.4386155879421485e-05	0.45612966154813384
992	1.4856275361049857e-05	0.45620120861259206
993	1.4519717606472301e-05	0.45615021230069097
994	1.579230714324513e-05	0.45633745249065605
995	1.5385590758517083e-05	0.4562792253584108
996	1.5058165576076367e-05	0.4562312736024442
997	1.5210647881845798e-05	0.4562537272024603
998	1.4649449605612458e-05	0.45617000191426454
999	1.4945399884563146e-05	0.45621452854480504

==> data/stats-mannwhitneyu-varghadelaneya-linevul-vulnerability-ue.dat <==
rank	pvalue	effect_val
1	4.935998821047731e-46	0.4370758790869833
2	5.8144520918267495e-50	0.43045225736696907
3	8.65611695862657e-56	0.4189742814943137
4	1.3804038337294395e-57	0.4146776519319039
5	1.0790284538767996e-67	0.4010825679763712
6	7.821135550892226e-71	0.394496622636045
7	1.6233403180800812e-68	0.39378438683214334
8	6.127481908539704e-68	0.3925364994685347
9	1.611778510690454e-74	0.3837898708385202
10	1.0655106014651737e-74	0.38228890476286526
11	1.2735584927101938e-84	0.36969966597415704
12	9.25230698871501e-86	0.36554574997117184
13	9.658881859220466e-87	0.3634952415493593
14	1.2738369451932449e-86	0.36200169657879444
15	1.0973335835196246e-82	0.3628233461115883
16	3.620601966485157e-85	0.35805138525392166
17	1.163617587885768e-86	0.3543503469461772
18	1.7726930506886514e-82	0.35535276698757556
19	4.471400814285563e-86	0.35014790833298765
20	7.562154157002302e-94	0.34071834774994
21	7.335491507354746e-86	0.3444129163763239
22	7.544126253199697e-87	0.3427464025717364
23	9.553332680858829e-85	0.34397126548109125
24	1.045165599530591e-85	0.34210228870686676
25	2.4295756337140925e-83	0.342724519825958
26	6.216514556653305e-82	0.34364036030797207
27	1.6354065918460078e-82	0.3420210371203677
28	2.476902810876643e-82	0.3399039290374903
29	8.016341487960672e-81	0.3401465420885121
30	2.4372047974081724e-82	0.3380172557818971
31	2.0480425368466617e-83	0.3362439922348601
32	2.856357928678048e-84	0.33489582481016245
33	4.1781385558883796e-85	0.33376800712121635
34	7.706975244629755e-85	0.33369493777879095
35	8.77223956749963e-85	0.3334154094870646
36	7.232374624172526e-85	0.33271459076791693
37	6.705121027014253e-83	0.33374555352120017
38	3.329017496317309e-82	0.3337019783143892
39	2.4605499740481262e-82	0.33277852644253914
40	6.360643502707477e-83	0.3319093057232704
41	1.3834876786994705e-81	0.3322080527743326
42	2.0382016236952704e-79	0.33369912404320073
43	6.892061900464073e-79	0.33403002921631986
44	2.1855596748557746e-77	0.3348081035423028
45	5.217438114795515e-81	0.3302374639457978
46	5.293530344184743e-91	0.31772053336053135
47	1.5207794094426917e-89	0.31906889106997494
48	1.9275665223602166e-89	0.3188413105138792
49	2.7817262002052245e-86	0.32163792542436354
50	2.7728740342256197e-90	0.3167380932174525
51	6.278671078655296e-89	0.3176592616723517
52	3.199930290924558e-90	0.315963063447404
53	4.251098761155622e-88	0.3179856000115693
54	2.0820502648052787e-87	0.3185813815509805
55	5.912871291835713e-88	0.3178015946622845
56	2.107720306973494e-88	0.3170950674007599
57	1.9976698360417405e-88	0.31677405703442746
58	5.916761690302357e-88	0.3170788931973584
59	3.4228338822264486e-89	0.31547593449790134
60	1.5157596187657038e-88	0.3158726781931017
61	6.823541917260016e-87	0.31729429552971655
62	2.6730142342481474e-86	0.31787104859453785
63	1.4241162552655983e-87	0.31625476996286783
64	1.5784821115204006e-86	0.31725661915002845
65	1.0144950515307063e-87	0.31554919412507265
66	8.727363214553119e-87	0.3161708543899262
67	1.8125146894609215e-86	0.3163394466747931
68	4.10677399359505e-86	0.31663857429534703
69	2.6321449459736304e-86	0.31625515053235964
70	5.125708248761606e-86	0.31622870095267963
71	6.983495853302737e-88	0.3139743975680087
72	2.3379368052241017e-87	0.3141797148088342
73	1.283359149041217e-87	0.31378601566956826
74	9.227786660851848e-87	0.3145821670464116
75	1.41467348362967e-89	0.3110390650777637
76	5.7773884525917984e-89	0.3114841410984225
77	5.989160366209758e-93	0.306732730993313
78	2.4317123628985907e-93	0.30613162148101664
79	4.210961189194202e-93	0.3062792824438346
80	2.363793533765682e-93	0.3057518131282013
81	1.1855364116818031e-92	0.306394024145612
82	1.9396419795920478e-95	0.30303074126183904
83	2.383632340362225e-97	0.30077263218225014
84	2.4361578252486177e-96	0.30155298992518387
85	1.0053602940273652e-96	0.30109954137570544
86	1.0725163808522362e-97	0.29993290559859587
87	1.2674582339287097e-96	0.30090887606031413
88	4.035244212431084e-96	0.3013651788809811
89	1.175671077514738e-95	0.3018070200609596
90	3.4355904808149083e-96	0.30109801909773826
91	8.677662559351305e-97	0.3003722730768777
92	3.085229726873118e-97	0.2997327260459096
93	1.2979952764612804e-94	0.30229871584436385
94	4.521770238846006e-94	0.302716581146359
95	1.5528041537819096e-94	0.3021059573967677
96	1.2094178371951786e-95	0.30081087941617596
97	5.911864434124591e-97	0.2990153525538687
98	7.789727873959457e-97	0.29914208219463767
99	1.2445019717993312e-93	0.3020433537153667
100	2.9260396393425313e-93	0.3018439353016641
101	1.4176620801113957e-91	0.30338257775700717
102	8.683631206508331e-91	0.30407274053038447
103	3.40118842583819e-90	0.30466985406301694
104	3.6653864039793875e-89	0.30570176824002976
105	7.389710353370442e-89	0.305761898219734
106	6.396092592871204e-89	0.30560015618571945
107	1.9226164668048306e-88	0.3060260134470424
108	3.688296667006718e-89	0.3051156912226594
109	5.186564492645878e-89	0.3052273883685024
110	1.9816049227444144e-90	0.30354089466559553
111	1.557300782584806e-89	0.3043608316356763
112	3.4162271045885535e-88	0.30569168314849704
113	3.9924898405340976e-88	0.3057508617044718
114	1.4740441213380014e-88	0.305178865758298
115	1.945285234363107e-88	0.3053143484973785
116	6.69858637474811e-88	0.30590251864695367
117	8.706276750379745e-87	0.3070801909393254
118	1.7056408275345897e-85	0.3084882980589814
119	1.8110316352798913e-85	0.30840400191654793
120	1.606190919836614e-85	0.30834425250633557
121	2.864150625461514e-87	0.30626881678281015
122	5.733992891445624e-87	0.30651428410502046
123	2.392871092737936e-86	0.3071414626275051
124	5.181460590872191e-85	0.3085940963777015
125	1.592537426538905e-84	0.3091097680390891
126	1.2326878375025602e-84	0.3089503094220253
127	3.6686525598573515e-84	0.3094825358563061
128	2.0386889374698992e-83	0.31031636361283754
129	1.7958950998785865e-82	0.31137339537630904
130	1.4209644265591638e-81	0.3122637377023726
131	2.564255605557101e-81	0.31255125795342664
132	4.484143572761582e-81	0.31279387100444844
133	1.8345580020193867e-80	0.31341705354726923
134	3.646422398229631e-80	0.3137285496763066
135	1.4653390841680858e-79	0.3143635298733731
136	3.489126499093415e-80	0.3135637630863577
137	2.5453129064101352e-80	0.31334455505908154
138	5.453546881089229e-80	0.31371085319493797
139	9.50348609630442e-80	0.31392949036797646
140	9.156009907262818e-80	0.31389638082218996
141	4.05104237302878e-79	0.3146422970261158
142	1.3903577428591629e-78	0.3152453093858712
143	4.535716024672776e-78	0.31583785608460213
144	1.1013883961345738e-77	0.31625058369845804
145	4.918355280056228e-77	0.316986985665089
146	1.1544997536464416e-76	0.3174124623569201
147	4.15681706411133e-77	0.31680621515648444
148	3.287247610294764e-77	0.3165784443156428
149	1.0432812456642209e-76	0.3171772704109884
150	7.177158311944141e-77	0.3169405561870895
151	1.5190534675685738e-76	0.31732569251278997
152	2.0122161844267784e-76	0.3174497581671164
153	4.188099464706661e-76	0.31780216551652224
154	6.075020055832619e-76	0.3179380288250945
155	1.4075784024382776e-75	0.3183007115507788
156	2.537630971780831e-75	0.3185676810492758
157	2.937749245197348e-75	0.31863409042559465
158	1.8005457333781856e-75	0.3182750231100824
159	1.9540390595444142e-74	0.31945174397872467
160	1.7125524894804092e-74	0.3193687798295125
161	1.4322437123050734e-74	0.3192489004395958
162	2.5504687887987976e-74	0.31947971583637186
163	5.103498174165309e-74	0.31983250375526945
164	1.496994377740887e-72	0.321584074841274
165	2.207902066818246e-73	0.3205268527930566
166	1.7909960268400108e-73	0.32040164543025473
167	2.9018862939838094e-73	0.32060905580328514
168	5.476874927592592e-73	0.32095594489505985
169	2.284995524380005e-73	0.3203797626844763
170	1.327317853875757e-73	0.32008367961985673
171	6.477170737255655e-73	0.3208627053695691
172	2.2926923534825745e-72	0.32153479109208605
173	6.909098896665723e-72	0.3221421800009971
174	9.134242269368447e-72	0.3222856546994053
175	1.1154969038888333e-71	0.322396019852027
176	9.474127548386288e-72	0.3223058248824706
177	2.4462673313485166e-71	0.32269495718783503
178	1.0580924432579542e-70	0.32349814910027663
179	4.302250501415216e-71	0.32295697928293854
180	1.6367775473984061e-71	0.32242113743848566
181	3.677398304476845e-72	0.32155553212938903
182	1.0187257271157061e-71	0.3221079287467352
183	2.226416065570004e-71	0.3224805062792063
184	7.424978115234883e-71	0.3231198630254285
185	4.823724779693515e-71	0.32287001915406255
186	9.694182050342702e-71	0.3232387909916157
187	2.4414928340370732e-70	0.32373467303942965
188	3.032019035398893e-70	0.3238265805716991
189	5.4429555079250674e-70	0.32413484186005626
190	7.472628964553007e-70	0.3243125678127263
191	9.028943058900514e-70	0.3244187467009382
192	3.180420078102545e-69	0.325117472287881
193	3.821322084436741e-69	0.3252209871896503
194	4.787266398220414e-69	0.3253385831626162
195	2.2632783867334602e-68	0.3261986702140818
196	2.539582223580753e-68	0.3262169375496881
197	1.7400014821616055e-68	0.32597432449866626
198	1.166898701598177e-68	0.3256921322204974
199	1.3960441924156833e-68	0.3257937442748077
200	1.2523690113937686e-68	0.32572295834933307
201	1.0674026304620095e-68	0.32559565785432637
202	8.614617059001341e-69	0.32547425618644255
203	6.676791943059766e-69	0.3253026193456412
204	4.564771927790502e-69	0.32508759758277483
205	3.8285149626196793e-69	0.32497000160980893
206	1.076360714520947e-68	0.3255277262000402
207	2.1951774967773923e-68	0.3259141945189621
208	3.547085739054131e-68	0.32617811946152464
209	1.4303307781754668e-68	0.32563523708147346
210	2.572281194401573e-68	0.32596861595628934
211	2.1512124364037147e-68	0.325867003901979
212	1.546916202325593e-68	0.32567082032895667
213	1.2511823122603704e-68	0.32553267360343363
214	1.0389652137151185e-68	0.32542725585420534
215	1.6776924334290752e-68	0.32569917275609567
216	5.926058854865572e-69	0.3250826501793814
217	4.529155092365469e-69	0.3249129161860391
218	3.5558915682701306e-69	0.3246889510401154
219	1.5627769382347131e-68	0.32552810676953203
220	1.6252795555571056e-68	0.32553324445767134
221	1.686252289467199e-68	0.3255541757797203
222	1.8867898994544525e-68	0.32560098582721153
223	1.6123493765915372e-68	0.3254946166542537
224	4.507274542777985e-69	0.3247376639350657
225	3.5106733573624393e-69	0.3245793470264774
226	3.3326308854440947e-69	0.32454148036204333
227	6.193961802365446e-69	0.32485069307412995
228	1.429110781117184e-68	0.32531708098632955
229	1.4807187573528028e-68	0.32533725116939494
230	6.891849740316186e-69	0.32489464885043273
231	2.148273040951265e-68	0.3255324833186878
232	3.704785955207924e-68	0.3258430280239957
233	8.305544109845773e-68	0.3262877234751627
234	3.434429721780112e-67	0.3270610406824981
235	6.241823759942757e-67	0.32738871101493694
236	7.260829120886215e-67	0.32745987750990335
237	9.846590834478999e-67	0.32763551033036853
238	4.095242330444002e-66	0.32840464127329416
239	2.93151918555018e-66	0.32820312972738663
240	1.3127270075156099e-66	0.3277306527033183
241	3.3419046173616796e-66	0.32826344999183676
242	4.930471135223416e-69	0.3244402488772249
243	2.934048499985494e-70	0.32283063021166136
244	7.304693539676158e-70	0.3233211842865902
245	1.4183655873163578e-69	0.3236882435614302
246	1.7544316949232509e-69	0.3238085035208387
247	1.8842740391588358e-69	0.32384123249713337
248	4.0816931398751794e-70	0.32297772032024163
249	5.208911336403066e-70	0.32308447006269125
250	4.742335924260162e-70	0.32302395951349516
251	5.610380071675815e-70	0.3231111099271171
252	5.826190445829396e-70	0.3231248104288219
253	3.859200804856763e-70	0.3228926630388246
254	8.570818984323788e-70	0.3233350750730408
255	7.181310287394483e-70	0.32322014308651753
256	3.638646915765683e-70	0.32282929821844003
257	2.98386450955541e-70	0.322702568577671
258	3.89942458474259e-70	0.3228532740964234
259	4.646776499778399e-70	0.32294461077445513
260	7.717083168619936e-70	0.3232307990322879
261	5.992936871626638e-70	0.3230880854728633
262	1.1996359756946472e-69	0.3234800720494162
263	3.649310178941408e-70	0.3227935246862109
264	2.16711128229632e-69	0.32377044657165877
265	1.9986159417919162e-69	0.32370993602246273
266	2.31867689988922e-69	0.3237868110598061
267	8.715956473468806e-70	0.32321119970346024
268	1.2925823899744945e-69	0.32342679232056437
269	1.4946280415489803e-69	0.3235089953307929
270	1.1333145501528192e-69	0.3233451601645735
271	1.7828119723345585e-69	0.3235872023613576
272	1.2263178343604466e-69	0.32334668244254067
273	7.476703814393373e-70	0.3230597330457243
274	6.86832619905672e-70	0.3230117812897576
275	7.35186725360842e-70	0.3230502188084293
276	9.021772262714929e-70	0.3231659119339362
277	5.3561049738253737e-70	0.3228713511472838
278	4.55957751237241e-70	0.3227733545031456
279	1.0843678194978582e-69	0.32325572633400074
280	5.823411826404653e-70	0.3228972298727262
281	8.03733013347171e-71	0.3217539991193622
282	1.1992345269901106e-70	0.32197168486867117
283	1.8756021469105343e-70	0.3222091602315537
284	5.04673509475191e-70	0.3227392935336296
285	7.567534667498957e-70	0.32296820608294663
286	9.334362130102878e-70	0.3230593524762325
287	1.9831830809571312e-69	0.3234726509443261
288	3.073164933770881e-69	0.32371450285636433
289	6.306231159716158e-69	0.32411657452444986
290	1.7008457702790351e-68	0.3246423312773701
291	1.0998085322571468e-68	0.3243801188975206
292	1.2037113047846374e-68	0.32442502609755286
293	1.6763071834485548e-68	0.324614169134977
294	8.541100009680993e-69	0.32421609344655533
295	1.6931750017527e-68	0.32459361838241985
296	3.5929341551985714e-68	0.3250046334335627
297	4.847062462780974e-68	0.32517627027436397
298	1.3604902271999505e-67	0.3257691975425867
299	3.467368157813616e-67	0.32630199483110517
300	6.087597270110013e-67	0.32661444238387205
301	5.3192835509407045e-67	0.3265364256380533
302	7.737934864579004e-67	0.32674688056701806
303	7.523881166022447e-67	0.32671795728564135
304	5.291737277758844e-67	0.3265143526075289
305	4.539175498766402e-67	0.32642567991593985
306	4.719420142162681e-67	0.32644185411934123
307	5.0410848740502864e-67	0.3264673522752918
308	6.439117852241039e-67	0.3266026447296263
309	1.0478667583441321e-66	0.3268846467230493
310	2.3028942173342647e-66	0.3273291518894704
311	3.461602145439944e-66	0.3275599672862465
312	2.864395249541193e-66	0.3274497924183707
313	2.2556174611392249e-66	0.3273108845538641
314	5.028844043572237e-66	0.32776509424232614
315	6.623725016311284e-66	0.32792569456786524
316	8.177033125143657e-66	0.3280486185137163
317	7.53203902802597e-66	0.32800066675774964
318	8.45349199107217e-66	0.32806802755779807
319	7.284494973927438e-66	0.3279688892051844
320	5.904191076752094e-66	0.32784634582882516
321	6.89611017740096e-66	0.32793692136787334
322	2.353891486963894e-65	0.32863640809379974
323	3.898840008707657e-65	0.32891422382281293
324	1.5194962616611676e-65	0.3283620174902127
325	1.107362873234875e-65	0.32817097160532965
326	1.2961201174006208e-65	0.32825698031047623
327	2.070567452160913e-65	0.32851919269032565
328	2.2923508413311533e-65	0.32857285298866934
329	2.712433952352475e-65	0.3286596228327995
330	2.0166794026495208e-65	0.32847999403267036
331	1.7004353596546116e-65	0.32837419571395027
332	1.477639728757963e-65	0.3282860938765988
333	1.8914753011230125e-65	0.3284189126292366
334	8.063437508350788e-65	0.329252930670514
335	8.597010980300796e-66	0.3279342573814307
336	8.36232639429105e-66	0.3279064758085294
337	5.900587614197742e-66	0.32770287113041696
338	4.973604377481586e-66	0.32760316192356564
339	8.298304967580555e-66	0.3278962004322508
340	1.7030630126797406e-65	0.3283110211783117
341	1.723097921073129e-65	0.328317871429164
342	1.3557963066790023e-65	0.3281660242019363
343	6.970642237763701e-66	0.32777708218131774
344	3.0874223552126753e-65	0.3286143350632754
345	2.5415908865134994e-65	0.3285001642157357
346	1.5208707775414918e-65	0.3281879069477147
347	9.710156344935692e-66	0.32792531399837344
348	2.068326895440032e-65	0.32832357997154105
349	1.9099571939268727e-65	0.3282604054359024
350	6.802031638460086e-66	0.3276180041337458
351	7.662696536803089e-66	0.32768764835074504
352	1.0157087618107317e-65	0.3278471069678088
353	3.0917031941985497e-65	0.3284997836462439
354	3.438198829416172e-65	0.3285621970428989
355	5.68426553631858e-65	0.3288578995380267
356	5.132221436108259e-65	0.32879776955832246
357	5.776771329649912e-65	0.3288514298566661
358	5.5894279816769956e-65	0.32883202081258434
359	6.258790061804938e-65	0.32889862047364915
360	4.75487927142333e-65	0.32873155046674946
361	4.334748912721112e-65	0.3286771290294222
362	2.0712378319501867e-65	0.32824327980877144
363	2.6817401770974757e-65	0.3283896087783681
364	1.7058254498689394e-65	0.3281188335849532
365	9.051491634075048e-66	0.32771086308974473
366	1.6411527875939427e-65	0.32805946474423253
367	3.699603535873546e-65	0.32852128582253054
368	6.353091921846528e-65	0.3288242191380025
369	1.269956590955711e-64	0.329222675395916
370	1.608850811889776e-64	0.32935739699601274
371	2.3233643473450556e-64	0.32956975477243655
372	2.4494200540240257e-64	0.3295960140673707
373	1.1209448907070653e-64	0.3291138325212615
374	1.408966614993121e-64	0.3292291450772765
375	1.1584189059826728e-64	0.32911345195176966
376	6.8658580744929165e-65	0.328794915287134
377	9.525127306504497e-65	0.3289734023787877
378	5.018373135048636e-65	0.32859549687343137
379	4.8431768503499095e-65	0.3285745655513824
380	4.099322692578783e-65	0.3284763786224983
381	3.1342889175520716e-65	0.32831844228340173
382	4.873946336324171e-65	0.328573423842907
383	4.96933611428283e-65	0.32858484092766094
384	6.928594807417803e-65	0.328775886812544
385	4.816056373990482e-65	0.32855667878526784
386	1.486648442221748e-64	0.3291931812603015
387	1.3559341006534425e-64	0.3291387598229743
388	1.0490149438160186e-64	0.32898234576184493
389	4.533740416359796e-65	0.3284685769479164
390	4.016063090237885e-65	0.3283924630495566
391	3.2256479028688e-65	0.32826344999183676
392	1.9468868920440906e-65	0.32796660578823367
393	1.4228883838393735e-65	0.3277637622491048
394	3.7448808199141853e-65	0.3283279565206967
395	2.8193599971989172e-65	0.328160886513797
396	1.176060730737128e-64	0.32900308679914797
397	1.3617465975556144e-64	0.32907596585682747
398	2.8935584128253915e-63	0.3308707315801512
399	3.3947108582562245e-63	0.3309662545225927
400	2.861943433282029e-63	0.330859695064889
401	4.7966818361549496e-63	0.33116871749222976
402	3.1052888316490997e-62	0.33228226382523335
403	2.143321074628051e-62	0.33205886953354735
404	2.3371443586697895e-62	0.33211100755392386
405	7.502417765865642e-63	0.33140162602121065
406	7.778603700912428e-63	0.3314233184822432
407	1.2392944124413496e-62	0.3317030370587154
408	2.2106371805380266e-62	0.3320512581437114
409	1.5822261782167045e-62	0.3318499368825498
410	6.294972117089804e-63	0.3312920220075726
411	7.975532605980666e-63	0.3314339744280136
412	6.522708179749748e-63	0.3313133338991133
413	6.17624799644193e-63	0.33128060492281863
414	7.128609480596004e-63	0.33136661362796516
415	6.954399328400924e-63	0.331351771417785
416	5.103182625843651e-63	0.3311618672413773
417	6.828784156233683e-63	0.3313321720889574
418	5.886425260710574e-63	0.3312431188278764
419	6.557042135062557e-63	0.33130781564148226
420	8.867696568341219e-63	0.3314889667195785
421	9.123267160809379e-63	0.3315017157975538
422	1.382222633382782e-62	0.3317513693841739
423	1.5217611066204263e-62	0.3318092159469273
424	1.3189799188112754e-62	0.3317232072417807
425	1.6301520312062977e-62	0.3318463214723777
426	1.7531991302346104e-62	0.33189008696393457
427	1.1941577926895238e-62	0.3316590812824126
428	7.776017071932313e-63	0.3313970591873091
429	9.054098957451203e-63	0.33148839586534085
430	8.579689780057898e-63	0.3314560474585379
431	1.0548427533515069e-62	0.33158011311286434
432	1.2004809024470082e-62	0.33165356302478155
433	1.6555912113513505e-62	0.3318468923266154
434	2.196122184374107e-62	0.3320170068894495
435	6.326655967907036e-62	0.33265560249668813
436	6.326655967907036e-62	0.33265560249668813
437	8.930314340919487e-62	0.3328641545781939
438	1.2442874686172484e-61	0.3330650952698637
439	2.091699588560265e-61	0.3333760205446634
440	2.404638013684217e-61	0.3334565109921789
441	2.6102193468824175e-61	0.33350636559560454
442	5.0664220420424024e-61	0.3339057732772476
443	7.116999787588427e-61	0.33410880710112223
444	6.388790211601168e-61	0.33404296857904103
445	7.194731179871378e-61	0.33411128080281893
446	5.714534189644349e-61	0.33396666439593536
447	8.088353691926429e-61	0.3341744553384576
448	1.0527901572974884e-60	0.3343354362334885
449	1.0248451951789099e-60	0.33431488548093136
450	1.0725201033776152e-60	0.3343426670538327
451	9.70777439475908e-61	0.33428177593514485
452	9.2645437311031e-61	0.33425323322325995
453	1.1229487689099633e-60	0.33436664293181606
454	1.1729752422539383e-60	0.3343932827962419
455	2.1183390465574991e-60	0.33474683185412313
456	2.282264833582295e-60	0.334792500193139
457	5.7360774865268766e-61	0.333948397060329
458	4.274302004763306e-61	0.3337691488296917
459	3.101473097067176e-61	0.3335739166803989
460	1.8548154287682605e-61	0.333261469127632
461	1.6957816190051875e-61	0.33320704769030474
462	1.9501797970969318e-61	0.3332919146869759
463	1.982213081368188e-61	0.33330180949376265
464	1.9258902513812744e-61	0.33328430329713987
465	1.4724052191951512e-61	0.3331172332902402
466	1.4504043777940225e-61	0.33310809962243704
467	1.9264843620313224e-61	0.3332763113378121
468	1.9394473424264918e-61	0.3332763113378121
469	1.638518378729243e-61	0.33317393814451823
470	1.4746740340803627e-61	0.33311000246989597
471	1.3589167261037072e-61	0.33305634217155233
472	1.8710122631801135e-61	0.3332504326123698
473	2.103587159135466e-61	0.33332159910733616
474	2.734829051198507e-61	0.33347706174473607
475	2.8235165723998263e-61	0.33349647078881783
476	4.245018105714658e-61	0.33373661013814293
477	4.3961294481499965e-61	0.333745934090692
478	1.0988023069089541e-60	0.3343049906741446
479	4.036688148847463e-59	0.33647652019434926
480	3.7164546947926107e-59	0.3364215279027843
481	3.7540915243411153e-59	0.33642400160448094
482	4.180037336881604e-59	0.33649060126554575
483	4.0886499062660885e-59	0.336476900763841
484	7.449078733655083e-59	0.33684909772682037
485	6.880192139534971e-59	0.3367960082827144
486	6.019549807753758e-59	0.3367130441335022
487	7.715443419341523e-59	0.3368671747776808
488	5.084126946071894e-59	0.33660077613342154
489	3.9675409137920065e-59	0.3364470260587348
490	4.239562129398101e-59	0.3364881275638491
491	5.172216182428625e-59	0.336611432079192
492	4.717427477436334e-59	0.3365543466554221
493	9.475648382002368e-59	0.33698743473708925
494	1.2021728141897956e-58	0.33713547626939905
495	2.3137522015453322e-58	0.33754344676460746
496	2.6027667694439417e-58	0.3376168966765247
497	2.325070888482415e-58	0.3375464913205419
498	2.4970500080794587e-58	0.3375910179510824
499	2.5806431456768474e-58	0.3376115687036395
500	3.331423683536127e-58	0.33777102732070324
501	2.845049948711216e-58	0.3376724598223273
502	3.1517587307133005e-58	0.33773639549694956
503	7.604343082355199e-58	0.33828746012107436
504	8.369921628114674e-58	0.33834759010077864
505	8.456737437711597e-58	0.33835405978213917
506	1.0133881445401348e-57	0.33846385408052315
507	1.378199988722071e-57	0.33864957199252105
508	2.063892790205875e-57	0.33889256561303466
509	2.2998247591224853e-57	0.33896068755206665
510	2.59847602520502e-57	0.33903756258941004
511	3.022091791542419e-57	0.3391327049623598
512	3.2315940774668575e-57	0.33917494817594945
513	3.2043233807745026e-57	0.33916600479289216
514	2.8690691222532985e-57	0.339096360575893
515	2.189877564816664e-57	0.3389262460130589
516	1.7957827570373518e-57	0.3388014192197488
517	1.8554286699151265e-57	0.33882196997230596
518	1.7914412913489343e-57	0.3387998969417816
519	1.620098664379349e-57	0.3387294915857988
520	1.3640545817207118e-57	0.3386177944399559
521	1.5138046559071432e-57	0.33868325239254526
522	2.2581426991424008e-57	0.3389348088266243
523	3.270244896774036e-57	0.33916809792509706
524	3.203804249230313e-57	0.3391551585623759
525	6.226328536952689e-57	0.3395745461423383
526	1.409502559795891e-56	0.3400917400816931
527	1.1575224097543109e-56	0.339966913288383
528	1.1402833887185066e-55	0.3414157413436615
529	1.5171548836827156e-55	0.34159841469972496
530	1.4312690405477924e-55	0.34156111888952867
531	1.4329724447528447e-55	0.3415618800285123
532	1.4584748696668965e-55	0.34156968170309415
533	9.361104955704063e-56	0.341286157431704
534	8.835454004398606e-56	0.34124924219099945
535	8.094356900640622e-56	0.341193298475705
536	8.88296226361587e-56	0.3412526673164257
537	1.0088576523246782e-55	0.3413304937774985
538	9.676630316593472e-56	0.3413038539130726
539	9.325778933619924e-56	0.34128025860458105
540	8.749823343954034e-56	0.3412395376689586
541	9.630631985087982e-56	0.34130080935713825
542	9.106178414324329e-56	0.3412650358249091
543	9.106178615587182e-56	0.3412650358249091
544	8.278091881438402e-56	0.3412041447062213
545	9.5165837818277e-56	0.34129319796730223
546	1.1880419584140956e-55	0.34143153497757117
547	6.451464750081682e-56	0.34103117587219867
548	7.826453804851307e-56	0.34115448038754154
549	8.169626222373906e-56	0.34118188139095107
550	9.39184530873832e-56	0.34127093465203195
551	1.0361563750680968e-55	0.3413337286181788
552	1.0349232378198297e-55	0.3413329674791952
553	9.297222722482449e-56	0.3412644649706714
554	7.221239709785596e-56	0.3411031035061487
555	7.457519997854032e-56	0.34112365425870583
556	1.6034617850347537e-55	0.3416130666251592
557	1.9129170435159005e-55	0.3417260957642235
558	2.346354593000598e-55	0.3418570116694023
559	2.447323238542964e-55	0.3418840321033201
560	2.4502292329225685e-55	0.34188479324230364
561	2.4285177665101664e-55	0.34187908469992667
562	2.7654311308789474e-55	0.34196242941863064
563	3.799462005775117e-55	0.34216298954080865
564	4.6329715194292835e-55	0.3422904803205613
565	4.976855329020072e-55	0.342336529229069
566	5.1689046469608594e-55	0.3423608856765441
567	4.8864030705549935e-55	0.34232473157482324
568	4.009844187857729e-55	0.34219762136456233
569	4.0050980085636835e-55	0.34219686022557877
570	4.110818127432083e-55	0.3422136052832179
571	5.2180593248777e-55	0.3423669747884129
572	3.883642133311205e-55	0.3421770706120052
573	2.796739289374547e-55	0.3419662351135486
574	2.9429791550509305e-55	0.34199553896441715
575	3.555454119162897e-55	0.342116940632301
576	3.555454119162897e-55	0.342116940632301
577	3.5094129585333684e-55	0.34210856810348145
578	3.38884961122537e-55	0.34208611450346527
579	6.1053305469856776e-55	0.34245450577152664
580	4.218347047376828e-55	0.34221664983915234
581	4.10744962814414e-55	0.3421995242120214
582	4.714830917979722e-55	0.3422881969036105
583	4.585505452153507e-55	0.342270310137496
584	4.228348038272528e-55	0.34221817211711947
585	5.7855630044919704e-55	0.34241987394777296
586	5.7855630044919704e-55	0.34241987394777296
587	5.7855630044919704e-55	0.34241987394777296
588	7.768739795184451e-55	0.3426063529987544
589	7.995808646730555e-55	0.34262157577842633
590	8.462061264194913e-55	0.342658110449639
591	9.035012838693275e-55	0.3427003536632287
592	7.939355924219637e-55	0.34261700894452474
593	8.719441748791726e-55	0.3426740943682946
594	8.719441748791726e-55	0.3426740943682946
595	8.9316064122371e-55	0.34268627259203216
596	7.674339058533523e-55	0.34258846623263983
597	7.044473815435364e-55	0.342533283656329
598	4.882846042014221e-55	0.34229733057141365
599	4.064401560854679e-55	0.34217935402895605
600	4.216349685870756e-55	0.34220294933744755
601	5.232739215459482e-55	0.34234185720195415
602	6.527535730211973e-55	0.3424841901918869
603	6.711349849189362e-55	0.3425020769580015
604	6.988149035668836e-55	0.3425214860020832
605	6.657691659923658e-55	0.34249027930375575
606	7.194067829016633e-55	0.3425368990665011
607	8.988093769712717e-55	0.342677138924229
608	8.988093769712717e-55	0.342677138924229
609	8.634553763924525e-55	0.34265126019878667
610	9.489464755024057e-55	0.34271215131747446
611	9.837155029991386e-55	0.34273536605647426
612	1.1068586170388164e-54	0.342811479954834
613	1.2272030669827185e-54	0.34287484477521857
614	1.159010811015438e-54	0.34283792953451403
615	2.6077705904249407e-54	0.3433623542942129
616	3.052373612675392e-54	0.34346111207733476
617	4.792131566302695e-54	0.34374730033516754
618	5.0132945933196675e-54	0.34377660418603606
619	4.5167009786316937e-54	0.3437088628164958
620	4.5167009786316937e-54	0.3437088628164958
621	5.780115484103963e-54	0.3438690825725432
622	5.368954531016658e-54	0.3438211308165765
623	2.5027831959965983e-54	0.34332600990774614
624	2.6093920280588387e-54	0.34335303034166387
625	2.703001558255641e-54	0.3433758645111718
626	2.671432593414287e-54	0.34336825312133584
627	3.235023123252885e-54	0.3434923187756623
628	2.758280389652928e-54	0.34338575931795856
629	2.3030461414755524e-54	0.3432689244839763
630	2.4909240769664539e-54	0.3433164956704512
631	2.2343079864472705e-54	0.3432460903144684
632	2.3849322143785782e-54	0.34328833352805804
633	2.1695913966465498e-54	0.34322706183987844
634	2.1417107890763436e-54	0.34321868931105887
635	2.1354242168519212e-54	0.3432167864635999
636	2.1811010120264186e-54	0.3432304869653046
637	2.4923881181072812e-54	0.343316876239943
638	2.6478606883649087e-54	0.34335607489759823
639	2.744451879693373e-54	0.34337928963659803
640	2.644751750144947e-54	0.34335531375861467
641	1.4222125844908216e-54	0.34294429870747184
642	1.354365098840336e-54	0.3429127114396525
643	1.3403718274641695e-54	0.34290281663286576
644	1.3403718274641695e-54	0.34290281663286576
645	1.0564091960378506e-54	0.342749066558179
646	1.1588416343009498e-54	0.3428088159683914
647	9.242393359306143e-55	0.34265963272760624
648	1.0045782706086734e-54	0.3427102484700155
649	9.033949400596965e-55	0.34264174596149166
650	9.033949400596965e-55	0.34264174596149166
651	1.1085166256141345e-54	0.3427738035751459
652	1.174426938184731e-54	0.3428110993853422
653	1.6887276713126196e-54	0.34303639652448714
654	2.0113048329228495e-54	0.3431463811076171
655	2.4019502278595263e-54	0.3432613130941403
656	2.796595348566608e-54	0.34335988059251626
657	2.679248455396559e-54	0.3433320990196149
658	2.2943502421786968e-54	0.34323162867378
659	2.983447268324588e-54	0.34339869868067974
660	3.940203307196409e-54	0.343576044063858
661	4.4331611770137997e-54	0.34364949397577527
662	4.756297724452931e-54	0.3436921177588567
663	5.260424552164594e-54	0.34375757571144616
664	7.740090865455307e-54	0.344005707020099
665	7.831178221081727e-54	0.3440102738540006
666	7.831178221081727e-54	0.3440102738540006
667	6.208466079280287e-54	0.3438591877657564
668	4.9585142165818596e-54	0.3437130490809056
669	6.136109812388519e-54	0.3438454872640517
670	6.809569835463872e-54	0.34391322863359186
671	6.675478504119994e-54	0.3439002892708707
672	2.341333440437703e-53	0.34471280513586144
673	3.438547662984456e-53	0.3449643615699405
674	3.6611798151620823e-53	0.34500546307505475
675	4.337190822133234e-53	0.34511354481072565
676	3.814532778905949e-53	0.3450263943971037
677	3.572232991145188e-53	0.34498339004453044
678	2.571454047876586e-53	0.3447504815155495
679	2.3966915449115904e-53	0.34470443260704187
680	2.5954936011334113e-53	0.34475657062741827
681	3.691761982094295e-53	0.34498148719707145
682	3.0373240360196976e-53	0.3448507615766385
683	3.619967383988678e-53	0.3449628392919733
684	4.0095474967570905e-53	0.3450269652513414
685	2.3126238225881475e-53	0.34465514885785387
686	1.7879854480800127e-53	0.3444840828712903
687	2.1192847573384404e-53	0.34459520916289554
688	2.2514931495984443e-53	0.34463478839004263
689	2.4411038325511104e-53	0.3446876875494027
690	3.2983519700858325e-53	0.3448791140037775
691	3.463257097965589e-53	0.34491108184108865
692	3.5057503828768213e-53	0.3449190738004164
693	3.5057503828768213e-53	0.3449190738004164
694	5.402648600932203e-52	0.3466972847508468
695	6.630548894320465e-52	0.3468331480594191
696	8.665744469165407e-52	0.34700554603920397
697	9.623078680490119e-52	0.34707519025620315
698	1.0697921804731093e-51	0.34714026763930084
699	1.215667885317238e-51	0.34722266093427523
700	1.0967317677614356e-51	0.3471541584257515
701	1.5299049288314258e-51	0.34736784819539657
702	1.5159845568514046e-51	0.34736175908352773
703	1.5159845568514046e-51	0.34736175908352773
704	1.1371515075046871e-51	0.3471703326291529
705	2.3543085166556947e-50	0.34913064608140915
706	3.067602506367481e-50	0.34930456633916124
707	6.302805832864839e-50	0.34977552108526244
708	9.230820688817172e-50	0.3500297415057841
709	9.80698095291587e-50	0.35007084301089836
710	1.0378141273968732e-49	0.35010928052957
711	9.049203519274767e-50	0.35000728790576796
712	6.641446768350699e-50	0.34979302728188516
713	6.641446768350699e-50	0.34979302728188516
714	7.992774186817167e-50	0.3499186152141788
715	8.70068425346973e-50	0.34997398807523555
716	1.1025619219620286e-49	0.3501304021363649
717	1.0607554959952408e-49	0.35010414284143077
718	6.558225053860651e-50	0.34977133482085265
719	6.076017813477577e-50	0.34971957736996795
720	7.478715979353882e-50	0.34986038808193354
721	9.075371186276141e-50	0.34999168455660423
722	1.2729613457638519e-49	0.3502215485296507
723	1.4922242575410616e-49	0.3503296302653216
724	1.256444347280439e-49	0.3502105120143886
725	1.1578196854495687e-49	0.3501549488685859
726	1.1578196854495687e-49	0.3501549488685859
727	1.376960233445217e-49	0.3502706419940928
728	1.2653732841526036e-49	0.35021317600083113
729	1.2653732841526036e-49	0.35021317600083113
730	1.0775084311353161e-49	0.35010395255668486
731	1.104395646402469e-49	0.350120697614324
732	1.104395646402469e-49	0.350120697614324
733	1.1745716737164387e-49	0.3501625602584219
734	8.86584124781355e-50	0.34997151437353885
735	8.59659675658244e-50	0.3499505830514899
736	8.669209202773738e-50	0.3499562915938669
737	9.196202200196252e-50	0.349992065126096
738	8.555047634055026e-50	0.34994087852944905
739	8.555047634055026e-50	0.34994087852944905
740	8.555047634055026e-50	0.34994087852944905
741	7.54495765873802e-50	0.3498556309632861
742	7.101292577409595e-50	0.3498145294581718
743	6.08227379278625e-50	0.3497073991462304
744	6.717784764838682e-50	0.3497747599462788
745	4.1342635335702426e-50	0.34944176164095475
746	4.033182874728554e-50	0.3494250165833156
747	6.415959229938859e-50	0.3497393669835415
748	6.8246339895158885e-50	0.34978122962763936
749	7.062327497303462e-50	0.34980444436663916
750	7.082172160846669e-50	0.3498063472140981
751	7.074227642640076e-50	0.3498055860751145
752	7.126026040304228e-50	0.3498105334785079
753	1.7239397679060341e-50	0.34884274526086323
754	2.997036812268169e-50	0.3492158936475721
755	3.0054901579392614e-50	0.3492177964950311
756	3.0054901579392614e-50	0.3492177964950311
757	1.0890060956996397e-49	0.3500900617702342
758	1.179137086617748e-49	0.35014410263806967
759	1.322506872590664e-49	0.3502221193838885
760	1.1984377971390918e-49	0.35015513915333185
761	9.194831250314025e-50	0.3499751297837109
762	9.194831250314025e-50	0.3499751297837109
763	9.194831250314025e-50	0.3499751297837109
764	4.7065576764770775e-49	0.35108791497773095
765	4.3986198061945966e-49	0.35103958265227253
766	4.9520627004611746e-49	0.35112064395402565
767	3.8786001957729075e-49	0.35095357394712595
768	4.382450014678145e-49	0.35103501581837093
769	3.4034439131425025e-49	0.3508622372690942
770	3.5864314642933045e-49	0.3508980108013233
771	3.1955022774637022e-49	0.35081713978431606
772	3.511050608775931e-49	0.35088145602843007
773	4.2025891021691184e-49	0.35100228684207624
774	4.039720678737057e-49	0.35097526640815846
775	3.5048935447893906e-49	0.3508782211877498
776	4.14641508804964e-49	0.35099106004206815
777	3.915330119138987e-49	0.35095186138441287
778	3.915330119138987e-49	0.35095186138441287
779	4.2326994218441004e-49	0.35100514111326475
780	4.624297075105776e-49	0.35106565166246073
781	5.272971622150272e-49	0.3511554660625253
782	5.302373977955215e-49	0.35115927175744327
783	5.302373977955215e-49	0.35115927175744327
784	4.807412715093368e-49	0.3510901983946818
785	4.605819883047736e-49	0.3510608945438133
786	4.580264104896311e-49	0.3510570888488953
787	4.613514258593911e-49	0.35106203625228866
788	4.1436620438229616e-49	0.35098858634037144
789	3.869400585272465e-49	0.3509417762928802
790	4.434799840331625e-49	0.35103501581837093
791	5.068275172237575e-49	0.35112635249640267
792	7.247162695746661e-49	0.3513672529847114
793	5.9303268219717824e-49	0.35122986739817197
794	6.924571977841237e-49	0.3513360462863839
795	5.471112978346575e-49	0.3511746848218611
796	5.362697542424826e-49	0.35116098432015636
797	5.318158104685403e-49	0.3511552757777794
798	7.195040132252898e-49	0.351362305581318
799	6.7013451727183115e-49	0.35131359268636775
800	6.88239944779659e-49	0.3513318600219741
801	7.171109525082726e-49	0.35136002216436724
802	7.751705176628536e-49	0.35141139904576
803	8.836283847494551e-49	0.35150121344582463
804	1.1196533002906355e-48	0.35166371661882273
805	1.0441349581678897e-48	0.35161576486285606
806	8.969620812801344e-49	0.35151148882210315
807	7.522796011819761e-49	0.3513908482932029
808	7.585698323451196e-49	0.3513965568355799
809	7.28037767577233e-49	0.3513683946931868
810	7.41911057384868e-49	0.35138133405590793
811	7.207980282810882e-49	0.35136154444233436
812	7.124421002318712e-49	0.3513535524830066
813	7.987548170667675e-49	0.3514319497983172
814	7.84787691960615e-49	0.35141786872712066
815	1.0535575579514995e-48	0.35161995112726585
816	1.0946270285765963e-48	0.3516462104222
817	8.365034917475921e-49	0.3514616342186775
818	7.739733155269207e-49	0.35140835448982566
819	8.137021619315646e-49	0.35144070289662854
820	1.104593714089739e-48	0.35164849383915076
821	1.104593714089739e-48	0.35164849383915076
822	8.04353312143789e-49	0.35143080808984184
823	9.925317993718036e-49	0.3515750439272336
824	6.127455487487496e-49	0.3512443290388603
825	6.4166224768073536e-49	0.35127591630667965
826	6.912406153979075e-49	0.35132691261858073
827	7.711317485691347e-49	0.35140188480846507
828	7.69421586740173e-49	0.3514003625304979
829	7.715599686587919e-49	0.3514022653779569
830	5.835027412557394e-49	0.351210838923582
831	4.998214235092239e-49	0.35109704864553415
832	5.7819130350489844e-49	0.35119675785238547
833	6.054832448357549e-49	0.3512283451202048
834	6.3829805179962345e-49	0.3512644992219257
835	6.368813318216965e-49	0.35126297694395847
836	7.252613705099717e-49	0.3513520302050394
837	7.821311485607926e-49	0.35140378765592406
838	8.019089872417994e-49	0.351420913283055
839	9.418648324591978e-49	0.3515312784356767
840	1.0263803344519034e-48	0.3515902667069055
841	1.0861181558189934e-48	0.35162718194761
842	1.1562924688500367e-48	0.3516701863001833
843	1.1588575480524767e-48	0.35167170857815055
844	1.1543723690471944e-48	0.3516690445917079
845	1.1095375919142292e-48	0.35164183387304426
846	1.3611157553528747e-48	0.3517822640155181
847	1.3611157553528747e-48	0.3517822640155181
848	1.2471037933971625e-48	0.35172213403581387
849	1.2471037933971625e-48	0.35172213403581387
850	1.0353125360071975e-48	0.3515923598391104
851	7.61873906250868e-49	0.35137809921522767
852	7.729474454012446e-49	0.3513879940220144
853	8.381720089124962e-49	0.35144355716781706
854	9.40926711840368e-49	0.35152100305939815
855	1.178657770799684e-48	0.35167380171035545
856	1.0667662000697158e-48	0.3516033963543726
857	1.0667662000697158e-48	0.3516033963543726
858	1.3572663467898994e-48	0.3517651383883872
859	1.3297508500863094e-48	0.3517510573171906
860	1.5069111365619877e-48	0.3518370660223371
861	1.183778346737902e-48	0.3516711377239128
862	1.5002562238214747e-48	0.35183402146640275
863	8.932998004858632e-49	0.351477808422079
864	9.384918622921352e-49	0.3515116791068491
865	9.384918622921352e-49	0.3515116791068491
866	1.0654535879041568e-48	0.351596926673012
867	9.275816681194358e-49	0.3515017843000623
868	1.1804426444623767e-48	0.3516673320289948
869	9.782879655998435e-49	0.35153831897127497
870	9.782879655998435e-49	0.35153831897127497
871	1.01924909214074e-48	0.3515664811136681
872	1.0984227783197585e-48	0.35161785799506096
873	1.0496310761808912e-48	0.3515866512967335
874	1.1236586866032719e-48	0.3516334613442247
875	1.3194139322778682e-48	0.35174382649684643
876	1.3194139322778682e-48	0.35174382649684643
877	8.62105553814061e-49	0.3514515491271448
878	1.1784828526834075e-48	0.35166619032051943
879	1.0096907108770325e-48	0.35156001143230753
880	7.571401328526178e-49	0.3513624958660639
881	7.087439964259743e-49	0.3513172080965398
882	6.165288280986396e-49	0.3512216851540983
883	6.749098255588575e-49	0.3512818151338025
884	6.749098255588575e-49	0.3512818151338025
885	6.459408094496601e-49	0.3512517501439504
886	7.330069871290583e-49	0.35133471429316254
887	7.813139190373708e-49	0.3513784797847195
888	8.619270792525876e-49	0.35144584058476785
889	9.060393463897541e-49	0.35148009183902973
890	9.060393463897541e-49	0.35148009183902973
891	9.512567384477279e-49	0.3515116791068491
892	9.470471411765129e-49	0.3515086345509147
893	1.013868921053736e-48	0.35155544459840593
894	1.013868921053736e-48	0.35155544459840593
895	1.013868921053736e-48	0.35155544459840593
896	1.1593439427360774e-48	0.3516475424154213
897	1.1593439427360774e-48	0.3516475424154213
898	1.0452475457631359e-48	0.3515763759204549
899	1.2105233476172037e-48	0.3516772268357816
900	1.188601658252725e-48	0.35166466804255225
901	1.188601658252725e-48	0.35166466804255225
902	1.3680714325457612e-48	0.35176133269346915
903	1.5172122617846453e-48	0.35183249918843557
904	1.205172322557394e-48	0.3516741822798472
905	1.1133986088731029e-48	0.35161976084252
906	1.12020409208604e-48	0.3516239471069298
907	1.0522212272892041e-48	0.3515809427543565
908	1.0974760785098589e-48	0.3516098660357332
909	1.1567782143962571e-48	0.35164602013745405
910	1.2306733843671031e-48	0.35168674107307657
911	1.3260259839383444e-48	0.3517362151070104
912	1.4470112469171428e-48	0.35179444223925566
913	1.6151718634088247e-48	0.3518682727206647
914	1.3767059012064056e-48	0.35175657557482165
915	1.1595923927079305e-48	0.351638599032364
916	1.1595923927079305e-48	0.351638599032364
917	1.2242627741609137e-48	0.35167589484256034
918	1.3488015348492765e-48	0.3517424945036251
919	1.2163043815653796e-48	0.35166961544594566
920	1.1623076090586784e-48	0.3516384087476181
921	1.2332581992696525e-48	0.35167912968324055
922	1.491889836906275e-48	0.35181004558841944
923	8.414237201725398e-49	0.35140416822541587
924	8.414237201725398e-49	0.35140416822541587
925	8.414237201725398e-49	0.35140416822541587
926	9.30768802890842e-49	0.3514734318729233
927	1.390678212462656e-48	0.3517493447544775
928	1.5202272472662306e-48	0.3518106164426571
929	1.7389161338415875e-48	0.3519013822664512
930	1.84791279725103e-48	0.35194324491054907
931	2.3745150245238874e-48	0.35211602345982573
932	3.17380531465859e-48	0.352316203012512
933	3.159840188013924e-48	0.3523131584565776
934	3.284138646142288e-48	0.3523397983210035
935	3.915116671182522e-48	0.35246119998888736
936	4.4878430330944964e-48	0.35255558122285346
937	4.643602349103522e-48	0.3525791765313451
938	4.8392283105197e-48	0.35260771924323
939	5.2641041702740055e-48	0.3526659463754752
940	5.2641041702740055e-48	0.3526659463754752
941	6.069617374191849e-48	0.3527645138738511
942	5.217988213366755e-48	0.3526598572636064
943	6.398396032593361e-48	0.3528010485450638
944	8.018442720523899e-48	0.35295746260619315
945	7.935257411112249e-48	0.35295023178584894
946	9.36026673320526e-48	0.3530630706401674
947	8.846095233973749e-48	0.35302387198251206
948	9.355134511567733e-48	0.3530626900706756
949	9.077133733311513e-48	0.35304175874862664
950	1.0325571520933063e-47	0.35313119257919934
951	1.0450851630843844e-47	0.3531395651080189
952	1.0450851630843844e-47	0.3531395651080189
953	1.1623176570113108e-47	0.35321339558942794
954	1.1502804495443923e-47	0.35320616476908373
955	1.237897425167886e-47	0.3532571610809848
956	1.4288521482537308e-47	0.35335687028783613
957	1.2722653935372003e-47	0.3532761895555747
958	1.2722653935372003e-47	0.3532761895555747
959	1.1033597694936974e-47	0.353177241487707
960	1.3169242278131035e-47	0.3533001654335581
961	1.4501248933987643e-47	0.3533671456641147
962	1.611647559391849e-47	0.3534405955760319
963	1.7059852620738798e-47	0.35348017480317895
964	1.5776255113844078e-47	0.3534257533658517
965	1.6608719423805178e-47	0.35346152689808086
966	1.6800589682161244e-47	0.3534695188574086
967	2.0849867650559874e-47	0.35361984380666917
968	1.9892701476594822e-47	0.35358711483037447
969	2.1067440531453883e-47	0.35362707462701337
970	2.635397646480294e-47	0.3537831081186509
971	2.904210687282517e-47	0.3538508494881911
972	2.904210687282517e-47	0.3538508494881911
973	2.7892930729423854e-47	0.353822687345798
974	3.104002004729161e-47	0.3538955664034775
975	2.7984032161154655e-47	0.3538232582000357
976	3.6314651358613533e-47	0.3540017452916894
977	1.1398503619102692e-47	0.3531930351216167
978	1.1922251910259278e-47	0.35322424181994416
979	1.4066253092043584e-47	0.3533391738064675
980	1.1363740533768652e-47	0.3531892294266987
981	1.5877279963213563e-47	0.3534200448234748
982	1.8273195694134727e-47	0.35351785118286705
983	1.7491157517038423e-47	0.35348740562352315
984	2.0118325864927515e-47	0.3535848314134237
985	2.3843390307319886e-47	0.35370318852537314
986	2.3366511347660706e-47	0.3536891074541766
987	2.797822137071551e-47	0.35381469538647026
988	3.5001551556675213e-47	0.3539676843221734
989	3.616493721090572e-47	0.3539905184916813
990	4.623353724831507e-47	0.35416215533248263
991	4.997504309346628e-47	0.3542165767698099
992	5.328824557709298e-47	0.35426148396984214
993	5.285524003178615e-47	0.35425577542746517
994	6.548095674577273e-47	0.35440571980723395
995	5.803773729560585e-47	0.3543212333800546
996	5.960460728671844e-47	0.3543398812851527
997	6.369110724167457e-47	0.3543863107631522
998	6.369110724167457e-47	0.3543863107631522
999	6.533878535174003e-47	0.3544041975292668

==> data/stats-mannwhitneyu-varghadelaneya-random-codet5p-ue.dat <==
rank	pvalue	effect_val
1	4.4727514168650764e-08	0.48642813078346697
2	2.78172880466496e-09	0.4807650664607532
3	1.3952354315635587e-08	0.47740635041088186
4	1.6971637716655142e-12	0.4686001626554008
5	1.441726684709999e-17	0.4591070469672227
6	3.7333413364777193e-22	0.45088389167317755
7	1.1892656891569728e-26	0.4420733273685408
8	5.383424729788785e-25	0.44302284825057914
9	1.7891390966873734e-23	0.4430504395387346
10	4.0280775502641033e-25	0.4382305269251013
11	3.3061764390578374e-25	0.4362353913643454
12	8.63056021754599e-25	0.43598973375738925
13	2.0930759011011767e-27	0.4307576643841377
14	1.642472139023619e-28	0.42881847253867633
15	3.8707793631555335e-30	0.42504855115291623
16	1.0602395565710355e-29	0.4251733779462263
17	7.802883658860466e-30	0.4239378590911011
18	4.823638983064625e-30	0.42321801189736347
19	1.9565010366875325e-31	0.42009486836291565
20	1.167719239749104e-33	0.41611277948547765
21	1.2662850545601383e-39	0.406308357953008
22	3.213302339877706e-40	0.4045693456602329
23	6.730263668999709e-41	0.4024166543298723
24	1.2415693206154804e-38	0.4043000927447852
25	3.8283282241432936e-46	0.39235249411924994
26	1.0434561257145649e-47	0.3897303703207554
27	2.1822917115759283e-48	0.3879260903601367
28	7.447138098646777e-49	0.38695373530859045
29	1.2692319687943103e-50	0.38371642092660296
30	1.218218198452003e-51	0.38200081365757343
31	2.2787695967122996e-54	0.3774832635051744
32	4.84608294852305e-57	0.37288674518322706
33	1.10720631891996e-56	0.3726121642948942
34	1.9350771243820498e-58	0.3696100418588384
35	3.855305368081866e-58	0.36947646196721695
36	1.554628784919695e-58	0.36849858865803964
37	1.9334980675784594e-60	0.3656903663780554
38	2.8598481422975556e-63	0.36129802358845825
39	1.1337462218190822e-63	0.360285899025019
40	3.867881608988955e-65	0.35821921639980503
41	7.29991661969758e-66	0.3568558261954354
42	2.9645366431167024e-62	0.36015479283509433
43	6.114527638140055e-59	0.36337231760350824
44	1.0404804207569654e-59	0.3621223371076947
45	7.74982864819421e-58	0.3638040736919541
46	4.094447447474647e-58	0.3631477816033469
47	4.3040014526761563e-57	0.36408131856672965
48	1.5527992465306966e-57	0.3629554037252425
49	3.052070844847643e-58	0.3617042815209536
50	2.1816220727459746e-56	0.3636958016715373
51	3.8567747254449617e-56	0.3637091216037503
52	3.6533230164171615e-53	0.3669624199043933
53	4.337586245919698e-52	0.367981204433939
54	2.2010700567137962e-52	0.3672870456808978
55	1.2259658829298303e-52	0.36688592543654175
56	1.5710339914522733e-53	0.3654835268592628
57	6.8129164276577185e-53	0.36601156702913373
58	6.169029685377398e-53	0.36565535398480997
59	1.8830145358441522e-51	0.3673275763317744
60	3.2427708134296293e-51	0.36738694517249504
61	7.798312945837868e-52	0.3662720668462701
62	2.5984134770526242e-51	0.36681494922632124
63	1.4774888801061986e-51	0.36636016868362153
64	7.684786231972977e-51	0.36713938471807983
65	7.87315325315458e-49	0.3694414495739715
66	2.0266204438448126e-48	0.36983590985222103
67	1.0142478114955822e-48	0.3692705738721538
68	3.712053322258726e-49	0.3684304667190077
69	1.5015678928412774e-47	0.37034054499834645
70	2.7536600061649835e-49	0.3674495488538959
71	7.378854896867539e-55	0.358787026081569
72	3.313204494172417e-55	0.35795833601317684
73	5.8683155477074465e-55	0.35820532561335433
74	3.116605156727688e-54	0.35898339993933726
75	1.6065299642541596e-55	0.3568775186564679
76	2.6208992571923244e-55	0.3571338322091945
77	3.2708749263181744e-55	0.3572352539787589
78	5.038413911531197e-54	0.3584599266033678
79	1.2917583663511556e-53	0.3589889181969683
80	8.327186062785646e-54	0.3585990247526203
81	3.8436927098130714e-54	0.35790943283348065
82	8.128773674626201e-55	0.35689274143613986
83	2.2560852432230434e-57	0.35293329644346394
84	2.6974833356643896e-57	0.3528054250942195
85	1.860696449104921e-57	0.3525152408567228
86	1.6671824138370597e-57	0.35240126029392904
87	1.853532644052092e-57	0.35236111021254424
88	2.6622113604311956e-59	0.34965621254958346
89	1.888801682414646e-59	0.3493856276409144
90	1.1706414513815194e-59	0.3489885033762222
91	8.831318304852325e-60	0.3487786193014951
92	1.1921200628083406e-59	0.34887376167444484
93	4.670637605280921e-60	0.3481190923722076
94	1.0720030615703108e-59	0.34846750374194957
95	5.527258021605665e-60	0.3479446012602178
96	2.0386566310636764e-60	0.34730619593772516
97	3.228344802574806e-60	0.3475179828599112
98	9.125639009797417e-60	0.3480119620602662
99	7.438759074938069e-60	0.3478475560398091
100	5.264452774205527e-58	0.35001109360068594
101	2.1455022323898056e-57	0.35073550762832517
102	1.5733968035254488e-57	0.35048585404170507
103	5.23842972466879e-57	0.351120073099788
104	1.1482605818479542e-56	0.3515126305305786
105	1.0268828868844049e-56	0.35140188480846507
106	4.6745613696826194e-57	0.35089496624538896
107	1.2605953091314869e-56	0.3513879940220144
108	3.2419752267628763e-57	0.3504342868755663
109	1.9952340324142044e-56	0.3513933219948996
110	6.035538748866476e-56	0.3519833949919338
111	4.357154456614124e-56	0.35179006569009996
112	8.059972190970414e-56	0.35211183719541594
113	6.332476254191807e-55	0.35323546861995225
114	1.1317116800697665e-54	0.35356294866764526
115	1.0178868672983094e-54	0.35339321467430296
116	1.5636130188750015e-55	0.35212211257169457
117	1.5543764378065422e-55	0.3520764442326787
118	1.4386745894228554e-56	0.35053342522818
119	1.1933996239547894e-56	0.35033857364837895
120	1.4262450970388774e-56	0.3503606466789032
121	2.5347855805008433e-56	0.3506607257231867
122	4.4978691850599686e-57	0.34951083500371627
123	3.953310082214742e-57	0.3493724979934474
124	4.3074251967879744e-57	0.3493614614781852
125	5.752148301510145e-56	0.35068089590625207
126	6.324490985747107e-56	0.35063789155367875
127	3.34768690805715e-54	0.35286060767053035
128	3.4256244207618716e-53	0.3539450404374114
129	2.620167220389073e-53	0.35376103508812656
130	2.0241070991295837e-53	0.35356466123035835
131	5.0715907822899686e-54	0.3526958210805814
132	3.6362081060895165e-53	0.3539073640577233
133	9.824549646583287e-54	0.3529898110129961
134	9.35947933617311e-53	0.3541275235087289
135	1.098703626811325e-52	0.35415549536637614
136	4.639628766387243e-52	0.3549838048652765
137	1.6823092996543774e-51	0.3557578832115955
138	4.306495757397289e-51	0.3562817371170567
139	2.52541404096214e-50	0.3573370563178151
140	1.9888110955448542e-49	0.3584251044948682
141	7.773232503454993e-50	0.35778688945712145
142	2.0120975677351202e-49	0.35820209077267406
143	8.222911211570172e-50	0.35759222816206626
144	2.3204012052957725e-49	0.3581807788811333
145	2.5569206194794e-49	0.3582114147252231
146	1.245324549329249e-48	0.35909776107162283
147	5.9513756142621015e-49	0.358521959430531
148	1.3653189524316172e-48	0.3590014769901977
149	2.5941920506041684e-46	0.36219179103994803
150	1.6871220787427523e-45	0.3633825929797868
151	1.053898073054836e-43	0.36603344977491215
152	1.0858091556209027e-42	0.3675241404742885
153	4.725856630818674e-42	0.3684413129495239
154	8.588160663206215e-42	0.36885213771592085
155	1.0462351394497976e-41	0.36891378997359225
156	8.381391744037375e-42	0.3687297846243075
157	6.311702102915829e-44	0.36520228600482335
158	2.627919496410118e-44	0.364542378506044
159	2.2418388749240512e-44	0.36440613462798
160	9.811731453329183e-45	0.3637572636444628
161	2.2670598471977624e-44	0.3642828301126372
162	6.759391550700674e-45	0.3633962934814916
163	7.035048312348498e-45	0.36339781575945873
164	2.0103110522000726e-44	0.36408341169893454
165	1.3109199667707515e-44	0.363749461969881
166	6.043841774409972e-44	0.36472029474346
167	7.107151485094733e-44	0.36478308870960685
168	2.100792671528769e-44	0.3639110137191496
169	3.4374310543689852e-43	0.36576343572048087
170	2.1621920524460154e-43	0.36541331178802583
171	1.0203436707333632e-43	0.3648384615706636
172	5.460676918590012e-43	0.365944777083323
173	4.57273592178415e-43	0.3658195697205212
174	2.352263888224887e-43	0.3653156957133794
175	5.185196433360896e-43	0.3658250879781523
176	5.904794752226002e-43	0.3658698048934387
177	7.090369305250294e-43	0.3659757934969047
178	3.499675551435788e-42	0.36707563932820353
179	3.014182686167553e-42	0.3669690798704998
180	4.212635393100943e-42	0.3671850530570957
181	2.1106729435829367e-42	0.3666575837414624
182	7.315953373918366e-42	0.36746648419628103
183	8.015226922689548e-42	0.36750948854885424
184	1.889232147522446e-41	0.36812639169506034
185	4.110082382274253e-41	0.3686881122649555
186	1.2473753162783895e-40	0.36940662746547187
187	1.9069475653334436e-40	0.36969471857076364
188	3.3152034779295147e-40	0.3700779520490052
189	3.471558944303325e-38	0.3733991820039343
190	2.497968772064582e-38	0.37312041485119163
191	1.561115707629047e-37	0.3744265293470455
192	4.916844680804801e-37	0.3752732964662981
193	7.937831997900785e-37	0.37557242408685204
194	2.0858818399202256e-36	0.3762218659246069
195	4.293186690104653e-36	0.3767539020741418
196	2.7698416886851446e-36	0.3764037781416868
197	2.8106706730524402e-36	0.3764056809891458
198	1.6715356635275803e-35	0.3777327268070486
199	1.919098985809888e-35	0.3778320554444081
200	2.3550781290308714e-35	0.3779747690038327
201	1.6983738876897276e-35	0.3776901030239671
202	1.0962740995149081e-35	0.3773281814372664
203	1.9731091058409563e-35	0.3777806785630153
204	1.9569539980604313e-35	0.3777742088816547
205	1.704058477565851e-35	0.3776653660070002
206	1.7849968043012503e-35	0.3776927670104097
207	3.2218468562296226e-35	0.3781490698310766
208	4.1294420035743513e-35	0.37832717635323854
209	1.5312166562275937e-35	0.37750895194587086
210	1.249713347599602e-35	0.37734035966100393
211	8.597618201401803e-36	0.3770290538167124
212	3.1727135110559425e-36	0.376187614670345
213	2.1627101495896217e-36	0.3758894384735205
214	1.8009517571401273e-36	0.37572046561916184
215	1.9678663060541705e-36	0.37578040531412016
216	3.324943602138375e-36	0.37617086961270585
217	3.9132228381476014e-36	0.37627153024328663
218	4.883310659802988e-36	0.37643574597899787
219	2.3857798175697195e-36	0.37584205757179157
220	2.0519605145186384e-36	0.37570733597169476
221	1.877741341901135e-36	0.3756209466970564
222	2.0576836331699867e-36	0.3756921131920228
223	1.952723743863962e-36	0.3756513922564003
224	9.743193080068135e-37	0.375103181903464
225	6.941808884395796e-37	0.3748322164253032
226	1.3772421528930258e-36	0.3753368515714285
227	4.195566106238662e-36	0.3761874243855991
228	1.1365216534754863e-35	0.3769350531522381
229	6.212284120468533e-36	0.37643536540950606
230	2.227325894975381e-35	0.3773824125898477
231	3.239169038246881e-35	0.3776706939798854
232	3.077686919858427e-35	0.3776301633290088
233	2.0700780119639764e-35	0.3772752822779063
234	2.5615620251214387e-35	0.37743569231869956
235	1.0245644861148642e-35	0.37669586522664245
236	1.4086384788984027e-35	0.37691431211493504
237	4.454659032805188e-35	0.37780218073930194
238	9.622299713328994e-35	0.3784160393295736
239	2.115533955652862e-34	0.3790078248893209
240	2.736135230232919e-34	0.3792068627335317
241	2.2148092375136624e-34	0.37899793008253413
242	1.2233424382462582e-34	0.3785138456889659
243	1.6890906640357376e-34	0.3787570295942254
244	9.587617716446475e-34	0.3800831239883987
245	1.2845579942780612e-33	0.38031355881568296
246	7.355095615218744e-34	0.3798454583407703
247	1.0217898074424654e-33	0.38007532231381685
248	1.3719717022416016e-33	0.380307850273306
249	9.349648457749051e-34	0.3799883621849408
250	5.67513837930282e-34	0.37955375182530643
251	6.5756080743406265e-34	0.3796658295406412
252	9.149093045597424e-34	0.3799194791069252
253	1.6655374290825347e-33	0.3804003286598131
254	1.0764385592368222e-33	0.38001557290360444
255	2.2075386129249998e-33	0.38058033802943403
256	1.7501353709462134e-33	0.3803691219614856
257	9.244395269562512e-34	0.37983442182550814
258	6.549766240417383e-34	0.3795330107880034
259	6.425411075214109e-34	0.37951036690324136
260	6.793883025080934e-34	0.3795556546727654
261	1.1893603589742446e-33	0.38000434610359635
262	1.1683860246029746e-33	0.37997580339171144
263	2.9199076819064925e-33	0.38071106364986695
264	4.0315104088326454e-33	0.38096223951445424
265	5.548780089026006e-33	0.38121151253158253
266	6.282156306176693e-33	0.3813138857248764
267	3.12384426786463e-33	0.38073884522276824
268	2.626420057243207e-33	0.38059651223283547
269	2.5986448084685822e-33	0.3805809088836717
270	1.0800667196011135e-32	0.38172109508110125
271	1.3580917790958924e-32	0.38191099925750893
272	2.4761049688402707e-32	0.38239698649853615
273	3.8456111442656055e-32	0.382751106410655
274	4.7278192684136613e-32	0.38292388495993174
275	5.995519550094456e-32	0.38312292280414256
276	4.89844213202248e-32	0.38295356938029207
277	4.4261671237883103e-32	0.3828687023836209
278	2.540792938130899e-32	0.38239184881039684
279	2.8257099028513334e-32	0.38247386153587953
280	3.294754017984078e-32	0.38259545348850926
281	3.603376069426525e-32	0.3826571057461807
282	4.947398690623736e-32	0.38292236268196456
283	4.606743259692071e-32	0.3828626132717521
284	4.237830975239835e-32	0.3827796491225399
285	7.480296113065782e-32	0.3832496524449116
286	7.531465586441388e-32	0.383248891305928
287	9.466972278206401e-32	0.3834347995026718
288	4.771379214515186e-32	0.38284643906835064
289	4.6897248655175124e-32	0.3828319774276623
290	4.642000594188727e-32	0.3828169449327362
291	4.558404905626307e-32	0.3828017221530643
292	1.4282946590169321e-32	0.38182061400320666
293	1.3844930546863955e-32	0.38179473527776436
294	1.6574011885325665e-32	0.38193135972532016
295	1.815782318262321e-32	0.38198159489823763
296	1.1174568014049609e-32	0.3815652518742096
297	1.1407544308136309e-32	0.38158237750134055
298	1.1563252820272124e-32	0.38158085522337337
299	1.5843234837319208e-32	0.38183621735237044
300	1.5518111176439176e-32	0.3818126220438789
301	1.1720359076365741e-32	0.38157933294540614
302	8.339720532563104e-33	0.381284391589262
303	6.461519322054526e-33	0.3810731755213136
304	6.182250730175656e-33	0.3810366408501009
305	2.4505998922539865e-32	0.3821307781390228
306	2.3899321294234413e-32	0.38210984681697385
307	3.485968318025708e-32	0.3824192498138064
308	6.250144268540224e-32	0.38290904274975157
309	1.134732055464641e-31	0.3833931271433198
310	1.4065949287440592e-31	0.38356248056717035
311	2.3607517428377953e-31	0.3839951880793457
312	1.0327008722975408e-30	0.38524878398533136
313	1.294040200406418e-30	0.3854306962024112
314	1.0003345891063773e-30	0.38519778767343027
315	5.702896404941152e-31	0.3846988610696819
316	9.108492896271455e-31	0.38509389220216916
317	1.4730511539297952e-30	0.385501101558394
318	1.5168502136245543e-30	0.3855205106024758
319	1.7642315223962764e-30	0.385650665368671
320	1.8020155012309565e-30	0.3856689327042773
321	1.0573087871511113e-30	0.3851985488124139
322	1.6570918209291062e-30	0.38557930858895867
323	3.948837171371263e-30	0.38631856482677807
324	1.432069563559924e-29	0.3874302083123227
325	3.01730075372208e-29	0.3880737513229547
326	3.1678343980672843e-29	0.3881055288755199
327	3.4216161773071307e-29	0.38816794227217494
328	3.4497770858873406e-29	0.3881751730925191
329	4.514153393920197e-29	0.38840713019777057
330	4.579583709270898e-29	0.38840884276048365
331	4.7974304637341557e-29	0.38842806151981946
332	5.210308654234566e-29	0.3885011308622449
333	4.564071086027092e-29	0.38837306922825454
334	7.201818150683212e-29	0.388777234028545
335	8.732404543699044e-29	0.38893764406933823
336	3.4591912321906748e-28	0.3901470939142752
337	3.183300861186435e-28	0.39006184634811225
338	2.9098430346173314e-28	0.3899811656158509
339	2.5840816690094455e-28	0.3898746061581472
340	2.2635603805251178e-28	0.3897558684767059
341	2.8541245768073533e-28	0.3899480560700644
342	2.4334285830379203e-28	0.389804961941148
343	6.644079056676007e-28	0.39068864430110506
344	8.746553627516583e-28	0.390927261372463
345	2.3334513527776885e-27	0.3918050449052972
346	4.043241391065612e-27	0.39230853834294716
347	3.7821286061230935e-27	0.3922472666547675
348	4.9544112487871995e-27	0.3924902602752811
349	6.0736479730153755e-27	0.39267274334659874
350	7.369585815126651e-27	0.3928213557331462
351	2.61395794316011e-27	0.39184900068159995
352	2.9500122244179514e-27	0.39195974640371345
353	5.360266877909296e-27	0.39248873799731393
354	6.846279476609468e-27	0.3927094683025573
355	1.2721149219873092e-26	0.39326357748261653
356	1.4507214315265156e-26	0.3933807928860906
357	2.78309725945559e-26	0.3939782869882149
358	1.2725192691512033e-25	0.39539400549770687
359	1.7465427760467338e-25	0.39569427482673625
360	1.1330217530483887e-25	0.39527488724677384
361	1.1206178324521997e-25	0.3952552879179462
362	4.074154081839266e-26	0.39427931745622785
363	3.8272887192646016e-26	0.3942207097544908
364	3.1819659255780375e-26	0.39404317408656664
365	2.62483057483009e-26	0.3938585978830441
366	3.390304597912615e-26	0.39409797609338565
367	4.7673051006208455e-26	0.39441765446649674
368	4.5263044139280703e-26	0.3943689415715465
369	3.1968399730804547e-26	0.39403385013401754
370	2.851548046363021e-26	0.39392691010682207
371	1.718244637686428e-26	0.3934542427980078
372	2.0223893972522817e-26	0.39360609002523556
373	1.954213552318016e-26	0.3935741221879244
374	1.8695122504171324e-26	0.3935282635641627
375	1.995291110602741e-26	0.39358439756420305
376	3.5827633907204753e-26	0.39410901260864784
377	4.010668132414292e-26	0.39421481092736793
378	4.6370814937338563e-26	0.394351054805432
379	4.996845586781543e-26	0.3944212698766688
380	5.032816814765052e-26	0.39442355329361967
381	5.99381527657397e-26	0.39458795931407675
382	7.701845373569703e-26	0.39482429296848387
383	1.4923902306154687e-25	0.3954503297824931
384	9.094319149752074e-25	0.3971754512888176
385	1.3686503815648488e-24	0.3975662961568951
386	1.3411250441887506e-24	0.3975423202789118
387	2.259570386885745e-24	0.39804448172334045
388	1.468459680361057e-24	0.3976131062043864
389	2.5575631037481197e-24	0.39815237317426544
390	2.2262555168617004e-24	0.3980172710046768
391	2.2472470052023848e-24	0.39802640467247996
392	3.749107491656778e-24	0.3985215255813104
393	3.2752873528932216e-24	0.3983894679676562
394	2.1218817904869013e-24	0.397962088428366
395	4.622434416631888e-24	0.3986973486865215
396	6.0610729837211444e-24	0.3989591804968792
397	4.28251211644513e-24	0.3986060120084898
398	3.2949581720272074e-24	0.3983495081710173
399	3.9163357285573874e-24	0.398518481025376
400	7.956433257914264e-24	0.39919437244281086
401	1.3921981288130993e-23	0.39973135599573917
402	1.4912112206296556e-23	0.39979947793477116
403	1.678163109072515e-23	0.3999166933382452
404	2.3752638174766823e-23	0.40026225043679864
405	2.1958020054605394e-23	0.4001800474265701
406	4.0312029598492945e-23	0.4007710718473338
407	5.367521930041363e-23	0.4010544058339781
408	5.171245827673686e-23	0.4010131140441179
409	5.1341467012945514e-23	0.40100588322377373
410	5.368888748403807e-23	0.401050790423806
411	1.4494667374649236e-23	0.3997011007211411
412	1.64679944634049e-23	0.39982783036191016
413	1.2809075738450653e-22	0.4018790999227063
414	1.3954301242430339e-22	0.4019622543566644
415	1.636910374389628e-22	0.4021243769601707
416	1.4498033817820794e-22	0.4019936513397378
417	5.421623195740238e-23	0.40099237300681484
418	5.539847911545207e-23	0.4010140654678474
419	3.9675171948070557e-23	0.40067516833540046
420	5.411134690504356e-23	0.40097562794917574
421	5.737941304246819e-23	0.40103461622040454
422	4.143080749515544e-23	0.4007000956371133
423	4.880593949799541e-23	0.40086088624739835
424	8.162241237502913e-23	0.4013716105053925
425	8.262942554695501e-23	0.40135524601724515
426	8.782683198696953e-23	0.40141689827491656
427	6.184082237647365e-23	0.4010557378271994
428	5.196943334406842e-23	0.40088067586097187
429	3.5732791316458585e-23	0.40050105779290246
430	3.479523800165754e-23	0.40047441792847654
431	1.3384611213192295e-23	0.39948969436844683
432	1.3731512153387106e-23	0.39951157711422525
433	1.2443016249056449e-23	0.399413770754833
434	6.689776114466887e-23	0.40107914285094504
435	6.39605060048987e-23	0.4010338550814209
436	6.205792350542889e-23	0.40099998439665085
437	7.813603837953383e-23	0.40123251235614
438	6.34314920487012e-23	0.40102205742717517
439	5.0641336196483116e-23	0.40079181288463683
440	7.199691112323903e-23	0.401139653400141
441	3.028159400274712e-23	0.40026206015205273
442	4.458906173002164e-23	0.40064681590826146
443	5.682164564407651e-23	0.40089076095250453
444	5.688303467169763e-23	0.40088847753555373
445	6.234876415883878e-23	0.4009809559220609
446	5.4783631107516e-23	0.40084052577958706
447	1.239764800388305e-22	0.40165989189543017
448	1.1759443432302685e-22	0.4016062315970865
449	1.1075935353567992e-22	0.4015388707970381
450	1.0418784406443574e-22	0.4014768379698749
451	1.4773371782924853e-22	0.40183152873623146
452	2.5979816110853234e-22	0.4024042858213889
453	2.392035655964808e-22	0.4023197993942095
454	1.6146616288394043e-22	0.4019122094684928
455	1.992259839464429e-22	0.4021264700923756
456	2.1281290484145044e-22	0.40219383089242405
457	2.437024518380147e-22	0.40233235818743884
458	2.530334754302315e-22	0.40237079570611056
459	3.5711085374283647e-22	0.4027174945131393
460	3.3146636677649315e-22	0.4026410000452878
461	3.1462478674560098e-22	0.40258429519100974
462	5.5416617173856275e-22	0.40316656651346205
463	6.433580814143306e-22	0.40331746231696036
464	7.580612525024371e-22	0.4034839614696224
465	9.476320117124516e-22	0.40371211287995584
466	1.0167482904469153e-21	0.40378518222238124
467	9.255634407087586e-22	0.4036845215918004
468	8.667142348764775e-22	0.4036163996527684
469	1.1562268548608177e-21	0.40391248271738794
470	1.0848658456922165e-21	0.40384626362581494
471	9.630251033975464e-22	0.40371629914436563
472	7.607208289446248e-22	0.4034687386899504
473	8.07483013441825e-22	0.40352430183575305
474	4.999868321302318e-22	0.4030227112455621
475	4.643889196904761e-22	0.4029465973472023
476	5.460820640957678e-22	0.40311366735410203
477	6.252021251507164e-22	0.40325029180165783
478	5.693680613084055e-22	0.4031505825948065
479	4.845882747491244e-22	0.4029842737268904
480	3.186287951555635e-22	0.40255308849268223
481	2.9529379963518083e-22	0.4024750717468634
482	2.6181643463921407e-22	0.4023517672315206
483	1.785096055514397e-22	0.4019540721125907
484	6.833921951227605e-23	0.4009699194067987
485	5.36245743193298e-23	0.400725213223572
486	4.641567751282902e-23	0.40057355628109015
487	4.066959006532877e-23	0.400437502687772
488	4.9851112606596843e-23	0.4006361599624911
489	4.9824808564952923e-23	0.400632544552319
490	4.127310183244322e-23	0.4004430209454031
491	4.763688549597501e-23	0.4005811676709261
492	5.1843174483532475e-23	0.40066641523708907
493	1.3939389887304394e-22	0.4016501873733893
494	1.242587815964409e-22	0.40152726342753825
495	1.3301308991999e-22	0.4015965270750457
496	1.3934036281993992e-22	0.4016408634208402
497	1.24299916570937e-22	0.40151870061397277
498	1.4556814713814437e-22	0.4016735923971349
499	1.8398140653218338e-22	0.40190954548205027
500	2.035710308214576e-22	0.40201001582788515
501	2.0547425971778834e-22	0.40201953006518015
502	1.677386948556986e-22	0.40180355687858427
503	1.8660866077576447e-22	0.4019123997532387
504	1.8871216382780117e-22	0.4019209625668042
505	1.8351234629208104e-22	0.4018924198549193
506	1.9978114789419018e-22	0.40197633542786093
507	1.9911291194603535e-22	0.40197291030243476
508	1.7852591186301681e-22	0.4018614034413377
509	3.14491659903025e-22	0.4024214114485198
510	4.102809056117396e-22	0.4026893323707462
511	5.293774599614797e-22	0.4029494516183908
512	4.2070229558315584e-22	0.402706838567369
513	4.915881426949444e-22	0.4028674388929081
514	5.627623821807975e-22	0.4030071078963983
515	6.547295415589298e-22	0.4031581939846425
516	4.988365203881582e-22	0.4028742891437605
517	3.2776774087440344e-22	0.40243339938751144
518	3.1294296281499457e-22	0.4023858282010366
519	1.528155790779529e-22	0.4016492359496598
520	1.519627632615046e-22	0.4016435274072828
521	1.0636231121734373e-22	0.40127475556972964
522	9.889670357687238e-23	0.40119807081713216
523	9.12391028641161e-23	0.4011162483763954
524	6.608852772719368e-23	0.40078401121005497
525	8.760673895687342e-23	0.40106411035601897
526	9.999754989071147e-23	0.4011849411696651
527	1.850961923071471e-22	0.4018125002616415
528	1.6720224357086824e-22	0.4017086047903804
529	1.5693613471400703e-22	0.40164390797677463
530	1.2030217243029824e-22	0.40137294249861377
531	9.882551357761302e-23	0.40117028924423087
532	1.0451632864113958e-22	0.4012245203968122
533	1.161040510570511e-22	0.4013314604240077
534	1.1226061519841564e-22	0.40129720916974576
535	1.1878281955860482e-22	0.40135467516300743
536	1.1221617277556466e-22	0.4012915006273688
537	1.251608832578576e-22	0.4014026269189741
538	9.180581035519549e-23	0.4010821874068794
539	8.259251376058877e-23	0.4009748668101921
540	8.340217271101773e-23	0.4009847616169789
541	7.803735159910919e-23	0.4009120728440453
542	7.30160896229701e-23	0.4008420480575543
543	6.515642932323803e-23	0.4007267355015392
544	7.249677789259956e-23	0.4008348172372101
545	8.117106275841969e-23	0.4009493686542416
546	1.0301600897936025e-22	0.4011887468645831
547	1.1151435136991114e-22	0.40126676361040187
548	1.3187868544297637e-22	0.401434975325777
549	1.071434999915085e-22	0.4012209049866401
550	1.6621721695627955e-22	0.40166084331915963
551	1.5927920489992765e-22	0.4016096567225127
552	2.0026514792811714e-22	0.40183875955657566
553	2.6222760091489357e-22	0.40210763190253157
554	2.6634162172054416e-22	0.40212361582118716
555	2.529649861308601e-22	0.4020707166618271
556	2.447545350885166e-22	0.4020343722753603
557	2.216653202451021e-22	0.40193276022104996
558	2.5428445202284266e-22	0.4020735709330156
559	2.794871320964041e-22	0.4021706161534243
560	2.7228188631487614e-22	0.4021388386008591
561	2.6063190410483526e-22	0.40209393140082683
562	2.5870682598899227e-22	0.40208632001099087
563	2.549933112272039e-22	0.4020714778008107
564	2.553717435427143e-22	0.4020730000787779
565	3.182041443921603e-22	0.40229905835690644
566	2.988042959108146e-22	0.4022343615433006
567	2.8629321818170035e-22	0.4021879320653011
568	2.6584899630031737e-22	0.40211181816694136
569	3.091429389568979e-22	0.40226442653315275
570	3.025787444465849e-22	0.4022423535026284
571	3.5934237225430547e-22	0.4024193183163149
572	3.7465715160687334e-22	0.40246232266888815
573	3.320172364449583e-22	0.4023378764450699
574	3.320172364449583e-22	0.4023378764450699
575	4.189842087975143e-22	0.40257763522490325
576	3.9004129747437348e-22	0.40250380474349423
577	3.9004129747437348e-22	0.40250380474349423
578	3.255739095762527e-22	0.4023177062620046
579	3.3914086807142814e-22	0.4023572854891517
580	3.3133362648440734e-22	0.4023333096111683
581	3.8605830538453287e-22	0.4024859179773797
582	4.1685356112702214e-22	0.4025650764316739
583	1.0292910979024908e-21	0.4034902408662371
584	1.2409313276015933e-21	0.4036805256121365
585	1.5878881315022843e-21	0.4039358877411336
586	1.975296027888367e-21	0.40416232658875395
587	2.2653642716573037e-21	0.4043061818566539
588	2.326896674764911e-21	0.40433434399904705
589	2.143977805043703e-21	0.4042483352939005
590	1.6024641692857304e-21	0.4039431185614778
591	1.6612477179169487e-21	0.40397851152421504
592	1.5734327718762317e-21	0.40391933296824034
593	1.5100799222380185e-21	0.403876328615667
594	1.6844526644984786e-21	0.40398840633100186
595	1.795648843191687e-21	0.4040553865615584
596	2.675376713768213e-21	0.4044627862025292
597	3.2802068405823995e-21	0.4046753342636989
598	3.825083594060955e-21	0.40483536373500034
599	3.840264116541164e-21	0.40483954999941013
600	3.4344364941246105e-21	0.4047215734569525
601	3.22438817213918e-21	0.40465497379588766
602	4.864993147128942e-21	0.4050853978911122
603	1.0320433671210364e-20	0.40587907556625885
604	1.2848633116735491e-20	0.406113506373207
605	1.812303233644654e-20	0.4064826587802519
606	1.706881236457925e-20	0.4064160591191871
607	1.7269440750161394e-20	0.40642861791241647
608	1.737798887995764e-20	0.40643318474631807
609	1.5792880624792168e-20	0.4063304309835324
610	1.6182011057624102e-20	0.4063544068615157
611	1.7841397350445756e-20	0.40645716062430143
612	1.5169301461172833e-20	0.4062828597970575
613	1.1245066814541831e-20	0.4059599465832661
614	1.0491136224896311e-20	0.40588573553236534
615	1.1138206759803599e-20	0.40594757807478266
616	1.0934015277319055e-20	0.40592778846120914
617	1.143937172026101e-20	0.40597612078666756
618	1.2587288907109338e-20	0.4060784939799615
619	1.1889958722280723e-20	0.4060153194443229
620	1.1605926087484027e-20	0.40598944071888055
621	1.1605926087484027e-20	0.40598944071888055
622	1.385020532070527e-20	0.4061766809088456
623	1.340044498896509e-20	0.4061412879461083
624	1.340044498896509e-20	0.4061412879461083
625	1.427938054607696e-20	0.4062094098851403
626	1.5868477236193772e-20	0.4063205361767456
627	1.792776476226653e-20	0.4064495492344654
628	1.792776476226653e-20	0.4064495492344654
629	1.9707017877227153e-20	0.40654925844131673
630	1.8173990384630503e-20	0.4064621080276948
631	2.1794525651046998e-20	0.40665772074647943
632	2.893573836997935e-20	0.4069636986178858
633	3.1924872450776444e-20	0.4070658815264338
634	3.923145034404868e-20	0.40728718268591485
635	5.499545753285882e-20	0.4076544322455008
636	5.942827988639584e-20	0.4077389186726802
637	7.46353386271043e-20	0.407981531723702
638	5.001829623712916e-20	0.40754292538440373
639	4.811356286821537e-20	0.40750068217081403
640	5.567732380160221e-20	0.4076555739539762
641	5.1342027084235014e-20	0.40756728183187885
642	4.590499637434989e-20	0.4074454995945032
643	4.7027018070981115e-20	0.4074717588894373
644	1.1478510231793877e-19	0.408445255649459
645	1.2712407170553916e-19	0.40855352766987574
646	1.9385828608327015e-19	0.4090189641583458
647	2.0384508437197198e-19	0.4090745273041485
648	1.972906310110811e-19	0.4090383732024276
649	2.273122131324558e-19	0.4091951678330487
650	2.4230408347141505e-19	0.4092659537585233
651	2.173819666586251e-19	0.40914569379911486
652	2.0119789233629079e-19	0.4090600656634601
653	1.797159433129556e-19	0.40893523887015004
654	2.0475861420379273e-19	0.40907947470754186
655	2.0520847596535759e-19	0.4090779524295747
656	2.1770897606027883e-19	0.40914341038216406
657	1.7113913307754291e-19	0.4088752991751917
658	1.6017678647261556e-19	0.4088022298327664
659	1.615081812017686e-19	0.4088113635005695
660	1.805270728689989e-19	0.4089342874464206
661	2.438908312475898e-19	0.40926728575174465
662	2.150809824611707e-19	0.40912799731774624
663	1.5872856634142242e-19	0.40879024189377466
664	1.573112721420689e-19	0.4087803470869879
665	1.5999284686457615e-19	0.40879899499208605
666	1.6732808824159878e-19	0.4088484690260199
667	1.432958994168529e-19	0.4086755001919973
668	1.432958994168529e-19	0.4086755001919973
669	1.5306300614959565e-19	0.4087481889649309
670	1.5561925667921858e-19	0.40876645630053726
671	1.6678967179674921e-19	0.40884295076838884
672	1.6678967179674921e-19	0.40884295076838884
673	1.6461878730065388e-19	0.4088284891277005
674	1.6847328668888029e-19	0.40885208443619203
675	1.6812521415245012e-19	0.40884980101924123
676	6.648046023390258e-20	0.4078310164896955
677	6.783760219474588e-20	0.4078530895202198
678	6.267718467844443e-20	0.4077667002455815
679	6.327403951590805e-20	0.40777507277440106
680	6.554141631569996e-20	0.4078135102930728
681	5.197025295449424e-20	0.40755852873356746
682	5.687668268940605e-20	0.4076529099675336
683	5.386141730179984e-20	0.407593541126813
684	5.468595407794972e-20	0.4076100958997062
685	5.649336152446074e-20	0.4076435860149845
686	4.4194028117850297e-20	0.4073743330995368
687	4.530605365398349e-20	0.4074013535334545
688	3.9760920942188575e-20	0.40725559541809553
689	4.3151246278556255e-20	0.40734255554697163
690	4.42063063500913e-20	0.40736881484190574
691	3.257365847028497e-20	0.40703353311963086
692	2.4078601597944015e-20	0.4067009153837986
693	1.855094005606155e-20	0.40641206313952327
694	1.892173443485317e-20	0.40643337503106397
695	1.3671646880698672e-20	0.40608020654267457
696	1.3570201183818983e-20	0.4060722145833468
697	1.3512437650283185e-20	0.4060657449019862
698	1.4546317023354093e-20	0.4061430005088214
699	1.428068626535423e-20	0.40612321089524783
700	1.3603598096770175e-20	0.40607107287487143
701	1.453601069685363e-20	0.40614223936983784
702	1.550923022786522e-20	0.40620998073937803
703	1.6297286390510577e-20	0.40626326046822986
704	1.9801646672957953e-20	0.40647105141075207
705	2.0483541818915066e-20	0.40650568323450575
706	1.6204936161968927e-20	0.40624784740381203
707	4.604134083226719e-20	0.4073773776554712
708	5.278774214101015e-20	0.4075244677640515
709	6.336894814980977e-20	0.40772198333029513
710	6.443762101502079e-20	0.40774025066590147
711	8.624083101790235e-20	0.40805916790002894
712	1.0439036773603557e-19	0.40826695884255115
713	1.2838645916366527e-19	0.40849453939864694
714	7.340632872784851e-20	0.407875543120236
715	8.909339361889601e-20	0.4080823826390287
716	8.756441035329073e-20	0.40806164160172564
717	7.246084924069112e-20	0.40785251866598216
718	5.83882293493812e-20	0.40761656558106685
719	6.315166158334875e-20	0.40770219371672156
720	6.716709154619618e-20	0.40776955451677
721	6.323972959757499e-20	0.4077037159946888
722	6.195294881827056e-20	0.4076812623946726
723	5.947726414851729e-20	0.4076367357641322
724	5.605342803842143e-20	0.40757203895052635
725	5.731890882213856e-20	0.40759639539800147
726	5.227414077119135e-20	0.4074959250521666
727	4.7138475475717135e-20	0.4073832764825941
728	5.07275439420225e-20	0.40746319607587184
729	5.427533489811991e-20	0.40753512370982187
730	5.427533489811991e-20	0.40753512370982187
731	2.8306107432032657e-20	0.40682612274660046
732	2.925709362362846e-20	0.40686189627882957
733	2.980714254655089e-20	0.4068820664618949
734	3.419354009572038e-20	0.4070308691331883
735	4.388405706080116e-20	0.40729840948592294
736	4.611846487816535e-20	0.4073524503537584
737	4.428501302737003e-20	0.4073083042927097
738	4.066036850602193e-20	0.4072154453367108
739	4.026366266613371e-20	0.4072047893909404
740	4.695747755499402e-20	0.4073703371198729
741	4.900281952272442e-20	0.4074167665978724
742	5.234657282691611e-20	0.4074886942318224
743	6.134971105282527e-20	0.4076618533505909
744	6.491157125618761e-20	0.4077235056082623
745	6.19944117690942e-20	0.40767327043534485
746	7.859851854719563e-20	0.4079328188287517
747	8.190243919717981e-20	0.4079762037508168
748	8.544645632544772e-20	0.40802263322881627
749	8.49587371372838e-20	0.4080146412694885
750	8.578854134587759e-20	0.4080252972152589
751	8.614661917047091e-20	0.4080298640491604
752	1.0825257290979255e-19	0.4082772342188297
753	1.1090731877272898e-19	0.40830387408325564
754	1.0399087444650354e-19	0.40823308815778103
755	1.0485877962723777e-19	0.40824222182558423
756	1.3108328360289895e-19	0.40848616686982736
757	1.0947553587116922e-19	0.4082878901646001
758	1.0947553587116922e-19	0.4082878901646001
759	1.143145241460428e-19	0.40833546135107496
760	1.0981707444592665e-19	0.40829131529002627
761	1.1719710033069538e-19	0.4083628623544845
762	1.3022587742387958e-19	0.40847893604948315
763	1.5610978547395807e-19	0.4086772127547104
764	1.7376101263481798e-19	0.4087955698666599
765	1.761698665687423e-19	0.4088107926463318
766	1.761698665687423e-19	0.4088107926463318
767	2.197036380906548e-19	0.40904864857870615
768	2.4494076143606337e-19	0.4091692891076064
769	2.5630431654469464e-19	0.40921800200255665
770	2.8965512935869834e-19	0.4093523430331617
771	2.907471495019915e-19	0.4093565292975715
772	3.186776742039334e-19	0.40945699964340637
773	3.3167293923265725e-19	0.40950152627394687
774	3.4190756250370766e-19	0.409535396958717
775	3.523662948705826e-19	0.40956736479602807
776	3.256418325824339e-19	0.4094794532434225
777	3.161046203237087e-19	0.409446343697636
778	2.7159204117699415e-19	0.4092758485653101
779	2.959196112289631e-19	0.40936642410435825
780	2.6962158688355404e-19	0.40926290920258895
781	3.1437765822739013e-19	0.40943378490440663
782	3.134122514271597e-19	0.40943035977898046
783	3.7649243865832357e-19	0.40963320331810926
784	3.6143940170959096e-19	0.40958449042315903
785	3.092190920691162e-19	0.40941057016540694
786	2.5594249350339507e-19	0.4091970706805077
787	3.0658497907024447e-19	0.4093962988094645
788	2.9295655852743974e-19	0.4093456830670552
789	2.7782764577491244e-19	0.40928669479582636
790	2.6158333111013416e-19	0.40921971456526973
791	2.350604731838661e-19	0.4091009768838285
792	2.2558278491681736e-19	0.40905530854481265
793	1.5816430288992432e-19	0.4086543785852025
794	1.356208486602996e-19	0.4084846445918602
795	1.0368367736036654e-19	0.40818741981876516
796	1.0136579378819972e-19	0.40815944796111797
797	1.1241564366159905e-19	0.40827323823916584
798	1.1971595552970873e-19	0.40834250188667326
799	1.2890090554825332e-19	0.40842394375791824
800	1.5744411595183972e-19	0.40864467406316163
801	1.6601893823361401e-19	0.4087032817648986
802	1.3221653251501487e-19	0.40845039333759825
803	1.6193433970652462e-19	0.4086680790869072
804	1.7672575122770283e-19	0.40876322145985694
805	1.8072086641110753e-19	0.4087879584768239
806	1.8852661199405827e-19	0.40883476852431516
807	2.0117459165921297e-19	0.40890669615826514
808	2.1028513870076625e-19	0.4089557896227072
809	2.237591401640073e-19	0.40902467270072285
810	2.1289958109445955e-19	0.40896949012441197
811	2.1628704287968488e-19	0.40898699632103475
812	2.6384304553631744e-19	0.4092046820703437
813	2.755631880542543e-19	0.4092530143958022
814	2.8282129750861114e-19	0.4092819376771789
815	2.968922525487647e-19	0.40933597854501436
816	2.658374328923251e-19	0.4092130545991633
817	3.524931406423422e-19	0.4095228381654876
818	2.8984478792996185e-19	0.4093047718466868
819	3.2377611879227704e-19	0.40942807636202966
820	4.2164608175234793e-19	0.4097199731622394
821	4.0614816814231666e-19	0.40967811051814157
822	5.677018394366491e-19	0.4100487852031537
823	5.866827962123538e-19	0.41008570044385817
824	5.866827962123538e-19	0.41008570044385817
825	5.839050552453724e-19	0.410080372470973
826	8.524611602399662e-19	0.4105047074543288
827	8.003136293834695e-19	0.4104335409593624
828	1.429271697160483e-18	0.4110865982072893
829	1.3259120704043791e-18	0.4110000186479051
830	1.2553106412149148e-18	0.41093798582074187
831	1.3456330522175239e-18	0.41101676370554424
832	1.3762204059228424e-18	0.4110422618614948
833	1.3192544650516581e-18	0.4109943101055281
834	1.56157516064307e-18	0.411185736559903
835	1.81541928153971e-18	0.4113556608379912
836	2.34342542057816e-18	0.41164679649921737
837	2.098326928270024e-18	0.4115193057194647
838	2.240071677152134e-18	0.4115938973398573
839	2.6742339682853653e-18	0.41179636030949435
840	2.5364304211461e-18	0.4117358497602983
841	2.3666961877329094e-18	0.41165669130600413
842	2.686394560113052e-18	0.4118001660044123
843	2.694447949073574e-18	0.4118035911298385
844	2.6187636819335126e-18	0.4117668661738799
845	2.6591452886201615e-18	0.4117843723705027
846	2.961521302465379e-18	0.4119076768858455
847	2.712742110538309e-18	0.4118072065400106
848	1.0842739563076865e-17	0.41338733106995973
849	1.0122022768859066e-17	0.41329713610040336
850	9.13190265344447e-18	0.4131761150020113
851	8.539070448627182e-18	0.41309809825619254
852	8.411355024519843e-18	0.41308059205956976
853	8.963105826805217e-18	0.4131544225409788
854	1.0309842132698559e-17	0.4133173062834687
855	1.0493353915626722e-17	0.4133378570360259
856	9.04046189291984e-18	0.41316317563929017
857	8.237486783779866e-18	0.4130550939036193
858	7.780740732815815e-18	0.41298887481204627
859	7.780740732815815e-18	0.41298887481204627
860	7.378008962954362e-18	0.4129272225543748
861	7.438788662240786e-18	0.41293673679166976
862	6.476005509384264e-18	0.41277613646613065
863	5.9805208795700795e-18	0.4126840386491153
864	6.7431584719756885e-18	0.41282294651362195
865	6.2582918484153805e-18	0.41273655723898356
866	6.121877098350054e-18	0.412711059083033
867	5.343499750336849e-18	0.4125538838829201
868	4.698935193370516e-18	0.4124043200726431
869	7.861487609877861e-18	0.4129983890493412
870	8.150155860667526e-18	0.4130402516934391
871	6.7016915334391064e-18	0.41281210028310567
872	6.3897874159291994e-18	0.4127569177067948
873	6.156691247324305e-18	0.41271391335422153
874	6.156691247324305e-18	0.41271391335422153
875	4.08666971244796e-18	0.4122324929470959
876	3.961581844607339e-18	0.4121967194148668
877	3.611330470661127e-18	0.4120878765402123
878	3.8321283612520384e-18	0.41215371506229354
879	3.329223430903037e-18	0.4119896896113282
880	2.9048462971022267e-18	0.41183327555019883
881	2.1064369778883273e-18	0.41146450371264565
882	2.3646729363274232e-18	0.41159541961782453
883	2.3646729363274232e-18	0.41159541961782453
884	2.5647447234911594e-18	0.411687136865348
885	2.7475118422248686e-18	0.411764773041675
886	3.0494512788753334e-18	0.41188427186209986
887	3.289002534548934e-18	0.41197104170623006
888	4.367465859460247e-18	0.41229718976070173
889	4.6802644367703626e-18	0.41237691906923357
890	5.464724281548531e-18	0.41255578673037907
891	5.3392729739410476e-18	0.41252895658120725
892	6.862477591585531e-18	0.4128193311034498
893	7.105516951381441e-18	0.4128596714695805
894	7.082230417346293e-18	0.4128558657746625
895	8.231431846952366e-18	0.4130292151781769
896	8.86663028812642e-18	0.41311560445281525
897	7.126629494800262e-18	0.4128608131780559
898	7.386157750317409e-18	0.412902295252662
899	7.275513605232319e-18	0.41288478905603926
900	7.275513605232319e-18	0.41288478905603926
901	7.301822227519847e-18	0.412888975320449
902	6.175533644596394e-18	0.4126948848796316
903	6.032996774065613e-18	0.41266786444571385
904	6.3286864766265696e-18	0.4127220955982952
905	6.3286864766265696e-18	0.4127220955982952
906	6.252169604477219e-18	0.41270801452709865
907	6.461104414665647e-18	0.4127460714762785
908	6.461104414665647e-18	0.4127460714762785
909	6.1725051722491946e-18	0.4126931723169185
910	5.80423003929222e-18	0.4126220058219521
911	5.63851370471736e-18	0.41258851570667376
912	5.347328172685405e-18	0.41252724401849417
913	4.750425218042437e-18	0.41239061957093837
914	5.180819820306127e-18	0.4124907093472815
915	5.722663014431161e-18	0.41260564133380473
916	5.4720601399524155e-18	0.4125538838829201
917	4.84141173586761e-18	0.41241136060824135
918	4.357538904972633e-18	0.4122899589403575
919	3.885316643195011e-18	0.4121579013267033
920	3.972377755601743e-18	0.4121833994826538
921	4.545674481475956e-18	0.4123386718353078
922	4.336001307831996e-18	0.41228425039798056
923	4.177786691253682e-18	0.41224029462167777
924	4.590154931994209e-18	0.4123487569268405
925	5.7084919986991246e-18	0.41259936193719005
926	5.578445879860136e-18	0.41257272207276413
927	5.449529905602695e-18	0.4125457016388464
928	5.424459184151677e-18	0.4125403736659612
929	5.419101717522736e-18	0.4125392319574858
930	5.164588810299926e-18	0.4124836688116832
931	4.399460724102923e-18	0.4122987120386689
932	4.3359857624580885e-18	0.41228196698102976
933	4.455017604100564e-18	0.41231317367935727
934	5.009438001879036e-18	0.41244732442521637
935	4.50750982316408e-18	0.41232554218784073
936	4.821417260950658e-18	0.41240317836416773
937	5.126381454897641e-18	0.41247396428964234
938	6.1247397185158214e-18	0.4126785203914842
939	6.1247397185158214e-18	0.4126785203914842
940	7.069055625366484e-18	0.4128434972661791
941	9.178201597890815e-18	0.41314452773419197
942	1.0722894814884933e-17	0.41332567881228827
943	1.1622843724828021e-17	0.4134196794767626
944	1.2153730276631269e-17	0.41347181749713907
945	1.4292995023245996e-17	0.41366134110405495
946	1.7224560435956064e-17	0.413878836568618
947	1.776932563252448e-17	0.4139153712398307
948	1.776932563252448e-17	0.4139153712398307
949	1.7129824082965164e-17	0.4138723668872574
950	1.889198627570779e-17	0.4139872988737807
951	1.964081498080937e-17	0.4140329672127966
952	1.952032848460631e-17	0.4140257363924524
953	1.9206732544254408e-17	0.4140067079178624
954	1.5871727856864024e-17	0.4137829330566847
955	1.5871727856864024e-17	0.4137829330566847
956	1.4128349661028804e-17	0.4136466891786207
957	1.5550243908365063e-17	0.41375895717870137
958	1.6555978722506433e-17	0.4138324070906185
959	1.6257727340530163e-17	0.41381109519907777
960	1.689796818077924e-17	0.4138563829686019
961	1.6919915611399788e-17	0.41385790524656907
962	1.7637280347238638e-17	0.4139066181415193
963	1.9432015905154065e-17	0.4140204084195672
964	2.0313436733276218e-17	0.4140725464399437
965	1.9194292645163445e-17	0.41400594677887886
966	2.7045926069323218e-17	0.4144097310096775
967	3.2242488981469055e-17	0.4146152385352489
968	3.103120453416197e-17	0.41456995076572484
969	3.521855895268656e-17	0.4147176117285428
970	4.3494254185498056e-17	0.4149647916134662
971	5.770015344434449e-17	0.4152970287798067
972	6.048982670776345e-17	0.4153533530645929
973	5.853466190618581e-17	0.41531415440693764
974	5.997489378354288e-17	0.41534212626458483
975	5.759338698767177e-17	0.41529379393912635
976	5.798408037550522e-17	0.41530083447472466
977	5.901057770651644e-17	0.4153217657967736
978	5.753878136027427e-17	0.41528960767471657
979	5.33624503062311e-17	0.41519979327465206
980	5.639337396077831e-17	0.41526563179673326
981	5.715445219363931e-17	0.4152816157153888
982	6.098395756674388e-17	0.415356968474765
983	6.098395756674388e-17	0.415356968474765
984	8.017914937219688e-17	0.4156812136817777
985	7.772112512148993e-17	0.4156439178715814
986	8.159207498439917e-17	0.41570214500382663
987	7.967136365854639e-17	0.4156736022919417
988	8.383983649890727e-17	0.41573373227164595
989	7.955988502526177e-17	0.4156709383054991
990	8.34150617646968e-17	0.41572764315977717
991	9.524099828581923e-17	0.4158867212073491
992	1.145757300883875e-16	0.41610897379055967
993	1.237956772300852e-16	0.4162022133160504
994	1.289404138221187e-16	0.4162513067804925
995	1.4489502838783788e-16	0.4163921174924581
996	2.2041489010170653e-16	0.41689941662502605
997	2.339222736503507e-16	0.4169717248284678
998	2.339222736503507e-16	0.4169717248284678
999	2.425666651887557e-16	0.41701587088951647

==> data/stats-mannwhitneyu-varghadelaneya-random-complexity-ue.dat <==
rank	pvalue	effect_val
1	8.358673944713801e-18	0.47254780999383095
2	4.4250290373774706e-35	0.4437856997968901
3	9.196791874861476e-41	0.4285827097385069
4	7.938159906728903e-45	0.42089063917026714
5	5.304866888585258e-57	0.40422778454134334
6	1.0793127037681488e-63	0.39482029698882004
7	2.4768412404134537e-63	0.3931109691164052
8	7.065765352363224e-64	0.3905063515145334
9	4.394881556238896e-64	0.38710234769513796
10	3.450605030515762e-63	0.38567235782970355
11	6.881360993871713e-64	0.3824757643833385
12	1.4215433972886317e-64	0.380408130334395
13	8.947613647010969e-66	0.3777991361833675
14	3.281692735497395e-67	0.37585157180908657
15	7.697375887803992e-71	0.3699047929302367
16	3.222908596834655e-71	0.3687006710581849
17	2.0546687299206314e-70	0.36842913472578637
18	1.4284546181548873e-74	0.3629030754201202
19	6.218390876278732e-75	0.3615459646123652
20	2.7936381037032537e-77	0.3583257758575087
21	4.450126640835767e-77	0.3579179956470462
22	1.371724348803109e-77	0.3563863937273014
23	3.466686331109642e-77	0.35555313682500767
24	5.594538578624648e-75	0.3563955273951046
25	1.2218959835720071e-76	0.3538620762881992
26	1.1069772935070725e-77	0.3521841453988578
27	2.6463903428444833e-79	0.3492415820882685
28	1.5132588764645327e-79	0.34859556537593983
29	3.021779193080913e-79	0.3481955868400592
30	1.6485560956735945e-82	0.3439278805590261
31	5.801632363303642e-82	0.34389153617255935
32	1.1221537385045945e-80	0.3444857954340034
33	1.1110802591906125e-80	0.3436101050333741
34	6.748242149703117e-80	0.34390923265392803
35	4.123441608315549e-79	0.34427724335249754
36	3.596541793085348e-80	0.3423785821579127
37	6.211600560282852e-82	0.3400434077562346
38	1.406075997961611e-82	0.33868211068406984
39	2.3385890035796385e-84	0.33594790917024053
40	6.824962708665762e-87	0.3329385559138406
41	1.3887241242891342e-88	0.3304781741493606
42	7.787070028762499e-91	0.3261257911564023
43	6.223380809832713e-91	0.32448058924335554
44	1.7731036671516926e-92	0.3225480573640006
45	3.2538633704060625e-91	0.3229339548286847
46	2.196786188764743e-92	0.32124289429187625
47	2.4123475420471533e-92	0.3208002919729141
48	1.577032300618229e-91	0.32130759110548207
49	2.1715591707263678e-91	0.3212318577766141
50	2.629674691455632e-90	0.32181127482787797
51	1.260188466481416e-90	0.32103148793918196
52	9.763772783018489e-88	0.323285410754361
53	1.2502891941959497e-86	0.3240357035074426
54	5.456827599519239e-88	0.32204323193312934
55	5.199395496358375e-88	0.32202153947209683
56	6.44474610604632e-89	0.32085433284074955
57	1.6607072240498127e-90	0.3184563644729246
58	6.08224167622655e-90	0.3187709051578964
59	1.8961845041424915e-92	0.3152348437248467
60	1.7265193836303386e-93	0.31369772354747094
61	1.2768026474170574e-95	0.3110301216947064
62	7.563551623754992e-96	0.3105119763316222
63	4.951256845928611e-98	0.3079242940721354
64	1.2758623878977468e-97	0.3080862263908959
65	1.8451242025888563e-96	0.30855718113699704
66	2.3178075374528397e-97	0.30726990483098715
67	8.599347081658493e-98	0.30669943116278064
68	4.116296716323052e-98	0.3061738646946063
69	8.043073333253868e-97	0.3069810525867118
70	2.900640930590278e-97	0.30626881678281015
71	4.960326455433e-98	0.30523043292443675
72	5.647517973827758e-99	0.3038246092217316
73	5.771926461374089e-99	0.3037384102318391
74	7.692277723998869e-100	0.3024741583800831
75	8.254488486272346e-100	0.3023167928952243
76	5.88692420409498e-100	0.30207494098318605
77	1.1120488954284614e-103	0.2978787817666112
78	4.2242229819406e-102	0.2990256279301472
79	6.638311814639399e-103	0.2980390015226585
80	2.3287839749821533e-102	0.2984947334890877
81	1.4141459116979633e-101	0.2991333290963263
82	7.14850561611344e-103	0.29765234291899084
83	3.558853351851481e-104	0.2960541413381813
84	1.1137651865179767e-103	0.29628628872817864
85	1.7156313836354004e-103	0.2963585969316204
86	7.109355467585602e-109	0.29033227902898456
87	2.2542424876487972e-113	0.28533273761522215
88	1.4725985925973076e-113	0.2851262786659212
89	7.394659246673863e-114	0.2847251584215652
90	1.3350716976102127e-113	0.28488766159456336
91	1.0484130009394346e-113	0.2847584582520976
92	5.5779299373708435e-115	0.28333817290870406
93	6.254406950428977e-115	0.28319108280012373
94	3.3219652676331615e-115	0.282679597403146
95	1.458403169703074e-114	0.283215248962853
96	2.7383014983893543e-114	0.2834245621833424
97	9.981745557425809e-114	0.2839128328413204
98	5.0899562695600273e-113	0.28446408775019116
99	5.334292652066808e-113	0.28443059763491285
100	5.839456847068475e-113	0.28404812529565493
101	2.2021201443920375e-113	0.2834293193019899
102	3.680918215510308e-113	0.28362055547161885
103	8.209954647312825e-114	0.2828335377625787
104	5.5655900937216736e-114	0.28256770997255715
105	2.322057923226936e-114	0.2821487029620865
106	1.1928248800131001e-114	0.281843105660172
107	3.8022989086485654e-114	0.28222995454858557
108	1.6431642693383882e-114	0.2817759351448695
109	4.672008676387373e-114	0.28204195321963693
110	9.782091358468382e-114	0.2822554527045361
111	3.447040652944882e-114	0.28179001621606603
112	5.843458186244183e-116	0.27977984816038415
113	8.703620569847491e-115	0.28077085111702854
114	2.2169279349549605e-114	0.2811417160867866
115	4.80481040841882e-114	0.2813972685005296
116	4.8053963541462356e-114	0.2813496973140547
117	1.3374777432498165e-116	0.278608645549373
118	2.399452793013681e-118	0.27676269322940233
119	6.45177829959012e-118	0.2771280399415293
120	9.094341265073202e-118	0.2772011092839547
121	8.719290276002281e-119	0.2760137324695421
122	2.9345649080928105e-118	0.27647346041563514
123	3.179463258960198e-118	0.2764609016224058
124	9.629426208957012e-119	0.2758479944558636
125	1.014844443789309e-116	0.27759537927745837
126	4.730796915557152e-116	0.2781774603151648
127	6.564224474356574e-114	0.28007345752330703
128	1.4865519349130424e-111	0.28210170262984935
129	1.907106679963246e-112	0.28109091005963144
130	3.4758365132116547e-112	0.28134931674456287
131	1.966021865948051e-112	0.2810831083850496
132	2.9317577059255742e-111	0.2822489830231756
133	2.306742849187159e-111	0.28210379576205424
134	6.311611312745333e-110	0.2832748080883195
135	2.0928850557855759e-109	0.28375775077341236
136	3.441816560133575e-108	0.2849251476895055
137	5.849682759710555e-108	0.28509906794725765
138	2.780014873115084e-107	0.28572738817821763
139	3.749953406310586e-106	0.28680211642305775
140	3.161551500985145e-104	0.28857214512941454
141	2.165768071370406e-104	0.28840241113607223
142	5.600809891399931e-103	0.2897172787302375
143	1.2365446145600903e-103	0.28903567877042563
144	1.5160673742489245e-102	0.2901125001474707
145	2.6423718671611384e-102	0.2903459795306893
146	1.5305638706607823e-104	0.28774726075594037
147	1.5472388630229362e-105	0.286629528158527
148	5.139844698591654e-105	0.2870774584503743
149	5.719511667745176e-103	0.28881932501433794
150	5.262946205304917e-102	0.28974448944890113
151	9.769032502731347e-100	0.2919270554843679
152	1.435090677532092e-98	0.2929953140478475
153	1.3308635225807354e-97	0.293923523038345
154	9.17303018582291e-98	0.2937182057975195
155	4.297323903915564e-97	0.2943946680691921
156	1.2534879769901383e-97	0.2937709146721337
157	8.559634139557891e-98	0.2935770145160621
158	9.886353416711853e-98	0.29362896225169266
159	1.2324255756760368e-97	0.2937166835195523
160	2.3130912926732814e-97	0.29399621181127866
161	1.7407253956794852e-96	0.2948987323610798
162	4.52597813119682e-96	0.29528881609017366
163	8.752866490770726e-96	0.29557043751410483
164	9.567691690008763e-96	0.29550821440219577
165	1.3341626746414724e-95	0.2956360857514402
166	8.784124948552008e-95	0.2964286217181114
167	2.548415371556394e-94	0.2969073781387944
168	2.0894235292678668e-94	0.2968126163353365
169	9.936210312308762e-93	0.2985497257806527
170	8.226214486941174e-93	0.2984587696721127
171	7.888260107419157e-95	0.29613406093145905
172	1.3629961540687402e-94	0.29626897281630177
173	2.619855483294071e-95	0.2954138331682296
174	3.7335410061735773e-95	0.29558242545309654
175	1.467435396076368e-94	0.2961940006264174
176	1.1591567357187476e-93	0.2971701613728816
177	4.815371944665412e-93	0.2978414859564149
178	3.2815853050188425e-92	0.2987278323028146
179	5.847223180589006e-93	0.297867745251349
180	6.338871870697236e-93	0.2978799234750866
181	5.199924516921172e-93	0.2977710806004321
182	2.6907586013673704e-92	0.2984726604585634
183	3.907174572549956e-92	0.29862717167223374
184	8.980455103607043e-92	0.2990309559030324
185	1.5957976351564567e-91	0.29929735454729167
186	4.991577423191806e-91	0.2997626007510158
187	9.450685127454904e-91	0.3000487890088486
188	2.54477738051834e-90	0.30050813638544993
189	2.822630418742858e-87	0.30383811943869043
190	4.652058239999006e-87	0.3040754045168271
191	8.845323317477452e-87	0.30425255961525943
192	1.2919447110195933e-86	0.30438328523569236
193	6.0453028139476946e-86	0.3051002781582416
194	5.790132473109691e-85	0.30616111561663106
195	1.1677601610546466e-84	0.30648288712194705
196	1.4287442711159515e-84	0.3065740335152328
197	1.442959034657499e-84	0.3065565273186101
198	1.9195290229367784e-83	0.30779832557035
199	1.3054416243829861e-83	0.30756808102781164
200	6.250351141747026e-84	0.30713708607834933
201	7.441737894792089e-84	0.30721529310891404
202	8.014331072561704e-84	0.307253159773348
203	1.1873592722642944e-83	0.3074324080039853
204	2.209428316326987e-84	0.3065525313389462
205	1.1150829346116773e-84	0.3061721521318932
206	8.826749312961465e-85	0.3060425682199357
207	3.5986603569334094e-84	0.30675803886451763
208	7.253221093897516e-84	0.3070944622952679
209	8.717584721054845e-84	0.3071884629597422
210	4.669764467287911e-84	0.3068588897798443
211	6.486624612304182e-84	0.3070267209257277
212	4.663399636300146e-84	0.30681569514252516
213	5.841304462618938e-85	0.30575790224007005
214	3.736008381089823e-85	0.30552042687718756
215	2.290762028581513e-85	0.30526182990751016
216	1.2866822862873175e-85	0.3049379652699893
217	4.483759964937996e-85	0.3055390747822857
218	1.088742479540966e-85	0.30480076996819583
219	1.1450208979146633e-85	0.30482626812414637
220	2.783851821546085e-85	0.3052658258871741
221	1.817929861718955e-85	0.3050393870395537
222	1.794861238633854e-85	0.30503291735819316
223	1.2759856185078597e-85	0.30486013880891644
224	9.895509635218291e-86	0.3047315063206884
225	9.109427380373818e-86	0.3046896436765905
226	7.867364178358507e-86	0.3045634848900592
227	5.53638977016286e-85	0.3055320342466874
228	3.847086686422701e-84	0.30649944189484024
229	4.470652988410358e-84	0.30656604155590506
230	3.85062163319738e-83	0.3076095631024177
231	2.8100061390064455e-83	0.30741775607855104
232	3.577087588725335e-83	0.3075418217328775
233	4.7789577903584e-83	0.30768091988213
234	9.190188256435028e-83	0.30801772388237203
235	1.2446391510882341e-82	0.3081741379435014
236	2.771463892525118e-82	0.3085581325607265
237	1.1386269189886586e-81	0.30926104441207913
238	1.429028477566225e-81	0.3093790209545368
239	2.785705697380109e-81	0.30967795829034483
240	4.89658893095096e-81	0.3099622437007186
241	9.663777703488488e-81	0.31027906780264125
242	1.2220101066794512e-80	0.3103922872264514
243	1.6544834991942594e-80	0.3105319562299416
244	1.738132089300107e-79	0.3116835595121251
245	3.346689471979448e-79	0.31201998294287536
246	1.3275904018029342e-79	0.3115142060882746
247	1.8777530191387733e-79	0.31165159167481404
248	2.217796757098212e-79	0.3117303695596164
249	2.3175647746238532e-79	0.3117535842986161
250	4.051761296613052e-79	0.31203063888864574
251	5.758723609411849e-79	0.31220760370233225
252	1.3615705423510935e-78	0.3126456391873928
253	1.5384521910526788e-78	0.31270158290268724
254	1.4889939872334341e-78	0.31265781741113036
255	1.1835968748100052e-78	0.31250977587882056
256	1.079455658641717e-78	0.31243480368893617
257	1.1053259472085197e-78	0.31244736248216554
258	1.2071366036562625e-78	0.31248541943134545
259	1.5449102976672807e-78	0.3126163353365243
260	1.2125571174511307e-78	0.31247914003473076
261	1.9770222572506055e-79	0.3114163997288823
262	4.704327054242881e-79	0.311857860339369
263	1.1239610536111461e-78	0.31230274607528197
264	2.5887241416198622e-78	0.3127377370044081
265	3.6739067148195496e-78	0.31290747099775046
266	5.146724256047794e-78	0.3130870997978795
267	4.694713993390526e-78	0.3130298240893638
268	5.500910867298902e-78	0.31311431051654315
269	5.656943112524372e-78	0.31312097048264964
270	3.669711776883095e-77	0.3140800056019829
271	3.933983973654463e-77	0.3141173014121792
272	1.2034437833801641e-76	0.31470185615158236
273	1.851700809412049e-76	0.3149098373788505
274	2.4541103436291108e-76	0.3150616846060782
275	6.073929268278867e-76	0.31555109697253164
276	3.904251664875986e-76	0.3153042976571
277	3.337583089074072e-76	0.31521962094517475
278	2.7288076357076075e-76	0.31510297639593843
279	3.2640779195448995e-76	0.31519964104685533
280	1.1394782003453558e-76	0.31460062466676386
281	3.563655361885228e-77	0.31393653090357476
282	3.668798423350113e-77	0.3139521342527385
283	1.4818224361815686e-77	0.31345054366254754
284	1.7222847784699434e-77	0.3135232324354811
285	3.66921726155251e-77	0.313920927554411
286	4.40243114138781e-77	0.3140187339138033
287	7.770458989871217e-77	0.31431633925639
288	3.0969963375472465e-77	0.3138221697712892
289	2.138041673935826e-77	0.31361571082198825
290	2.8724429323009314e-77	0.3137740277305766
291	4.518736704999619e-77	0.31401721163583607
292	4.792435248913662e-77	0.31404879890365545
293	2.9090697805224237e-77	0.3137730763068471
294	5.664737658749642e-77	0.31412320023930207
295	8.23395983320356e-77	0.31430130676146395
296	7.645333421891038e-77	0.3142461241851532
297	6.7982480867226214e-77	0.31418294964951454
298	7.900945344711931e-77	0.31425620927668585
299	1.1269745048722732e-76	0.3144398340564788
300	1.704489569931335e-76	0.3146628477786729
301	1.6221945056613302e-76	0.31462859652441105
302	1.523437524376401e-76	0.314594725839641
303	1.1150114901271139e-76	0.3144265141242658
304	3.675589515131844e-77	0.3138069469916172
305	2.9925829938355916e-76	0.31488452950764584
306	2.2324310370653987e-76	0.3147262125990575
307	3.2583901652273587e-76	0.31492315731106346
308	8.126525521543365e-76	0.315417897650402
309	2.6369744425176317e-75	0.31603518136609987
310	3.7827780659074194e-75	0.3162243244035239
311	6.417257528103245e-75	0.31649795386812735
312	4.034859355963147e-74	0.31748933739426355
313	4.836869286493919e-74	0.31757458496042645
314	1.9043024652001448e-74	0.3170353179905474
315	1.1071569489573238e-74	0.3167175424648953
316	2.3372687232058206e-74	0.317119423848235
317	4.614807446944498e-74	0.31748553169934557
318	4.318470778344353e-74	0.31744214677728044
319	3.5224831414035947e-74	0.3173234090958392
320	2.5388657920141424e-74	0.3171369300448577
321	2.9701453887030475e-74	0.3172229387500043
322	4.480295195007741e-74	0.3174415759230428
323	1.1126576765868671e-73	0.3179279437335618
324	4.591787853305685e-73	0.31868965357139734
325	1.0254201261064228e-73	0.3178219551300958
326	6.221687030457e-74	0.3175403337061646
327	4.991054481620995e-74	0.3174058023908137
328	4.363572662798051e-74	0.31732531194329816
329	6.891285636003879e-74	0.3175764878078855
330	7.009022675666781e-74	0.31757915179432805
331	1.2518832705535422e-73	0.3178786599843738
332	1.600630608394602e-73	0.31801414272345424
333	1.6265544358354258e-73	0.31801642614040504
334	2.8061081774741838e-73	0.318317456608418
335	4.654577128153498e-73	0.3185907055035296
336	3.7850247412992154e-72	0.3197282277145166
337	5.818434443154532e-72	0.3199550471316287
338	7.35213697901211e-72	0.3200855824673158
339	2.9359069564392233e-72	0.31956115770761684
340	2.796777633282301e-72	0.3195341372736991
341	4.811033104076043e-72	0.31982356037221216
342	4.1287014755850655e-72	0.31973831280604925
343	1.134327307795308e-71	0.3202709198098218
344	2.118985594446371e-71	0.32061438377617035
345	7.753305425215452e-71	0.3213239555936294
346	1.5093634106283935e-70	0.32169291771592845
347	1.3713610518826028e-70	0.321638876848093
348	1.404248484593832e-70	0.3216461076684372
349	2.2658030960532944e-70	0.32190984232625386
350	6.70417876974374e-70	0.3225050530114274
351	9.4675990455715e-70	0.322700665730212
352	3.147020183345911e-70	0.3220651146789078
353	7.532248792547698e-70	0.3225351180012795
354	9.620624281844191e-70	0.3226679367539173
355	1.8416954409118244e-69	0.3230131132829789
356	2.1444015719822082e-69	0.3230937940152403
357	6.949066037328458e-69	0.3237521792360524
358	1.3877336804355186e-67	0.3254529442949018
359	2.130558981373181e-67	0.32570031446457104
360	1.4794751517546946e-67	0.3254898595356063
361	2.7582058528400702e-67	0.3258437891629793
362	2.0251128512755895e-67	0.3256483667289405
363	1.6818447269868387e-67	0.32553552787462214
364	1.508670050466035e-67	0.32546721565084424
365	1.897850776629532e-67	0.32559965383399025
366	9.459687581320271e-68	0.32519815302014243
367	1.5510548791774198e-67	0.3254831995694998
368	1.519658044632383e-67	0.32547140191525403
369	1.0001142612347804e-67	0.32522460259982244
370	6.807322235095585e-68	0.32500311115559544
371	6.61643518291086e-68	0.3249867466674481
372	3.2645660792455704e-68	0.3245751607620676
373	3.707627952426967e-68	0.32464823010449295
374	4.072663461583226e-68	0.32469656242995143
375	3.6939347791877194e-68	0.32463491017227997
376	4.495275042082283e-68	0.32472548571132814
377	5.124879076918358e-68	0.32480083847070434
378	4.337369706408355e-68	0.324704934958771
379	2.4446941264631243e-68	0.32437022409073385
380	2.015997806753891e-68	0.32424863213810406
381	4.2212204574251183e-69	0.32332156485608193
382	4.688124367243839e-69	0.3233759862934092
383	5.957418321802134e-69	0.3235019547951946
384	2.1653859252565035e-67	0.3255610260305727
385	2.6093531960871477e-67	0.3256529335628421
386	3.668457753516771e-67	0.325850068559594
387	6.982768746289226e-67	0.32621788897341764
388	1.0389765842211304e-66	0.32644337639730847
389	1.7051519169743873e-66	0.32673146750260024
390	2.572594285666734e-66	0.3269605703366632
391	1.9023494391834685e-66	0.3267847472314521
392	5.501636020478389e-66	0.32739898639121556
393	4.999263640556436e-66	0.32734304267592107
394	4.638350469187707e-66	0.32729927718436425
395	1.365794608112076e-65	0.3279055243847999
396	3.1627927204034255e-65	0.3283934144732861
397	4.231728448855658e-65	0.3285646707445956
398	4.3370037762553964e-65	0.328579132385284
399	4.502741463931398e-65	0.3286012054158083
400	5.211454696892974e-65	0.32864725432431596
401	1.9236107964377916e-64	0.3294083933079138
402	1.9710356067104696e-64	0.32941790754520883
403	2.080205820214867e-64	0.3294449279791265
404	5.410816723039798e-64	0.33000683883376764
405	7.259999055949271e-64	0.3301815202305033
406	1.599402479059021e-63	0.33063249507828507
407	2.0266299933431245e-63	0.33076892924109497
408	3.0376151221879905e-63	0.33101059086838724
409	3.743005117750679e-63	0.3311354176616973
410	4.4388399682320046e-63	0.33123741028549947
411	1.42968485494995e-62	0.33192928562158985
412	1.5681699468343414e-62	0.33198484876739254
413	3.881588354231112e-61	0.33391547779928843
414	7.530254553348155e-61	0.3343143146266937
415	5.8435190219878995e-61	0.3341598034130233
416	9.32527573489385e-61	0.3344400928437332
417	7.948494019075041e-61	0.3343426670538327
418	8.887890451345215e-61	0.3344107889928647
419	5.9883068196997276e-61	0.33416551195540034
420	1.3728890130076102e-60	0.3346579688777881
421	1.6808105055647228e-60	0.3347816539626227
422	1.4529455919827512e-60	0.33469260070154183
423	1.1458790248488223e-60	0.33454303689126486
424	1.3459963061356602e-60	0.3346233370540344
425	2.6563063426545354e-60	0.33501703619330037
426	1.830492777636305e-60	0.3347890750677128
427	2.095614809475979e-60	0.3348718489321791
428	2.107374025068785e-60	0.3348752740576053
429	1.2282441984207492e-60	0.33454513002346975
430	9.06116096697518e-61	0.33435941211147185
431	8.81588425068987e-61	0.3343426670538327
432	1.3696863812972658e-60	0.33461172968453456
433	1.5189112324446853e-60	0.33467052767101746
434	3.2063402345468173e-59	0.3365326541943896
435	2.39178153022129e-59	0.33635150311629325
436	2.781345344860298e-59	0.33644474264178403
437	4.417441964608822e-59	0.3367309308996168
438	3.6106073739124675e-59	0.33660610410630676
439	1.0276741992688301e-59	0.3358305034820206
440	9.437124992871725e-60	0.33576504552943115
441	8.680635724989682e-60	0.33570072928531713
442	9.576714512204081e-60	0.3357526770209477
443	1.0767449697131735e-59	0.3358206086752338
444	1.7807232620219682e-59	0.3361265865466401
445	2.4263113677370313e-59	0.3363176324315232
446	3.846909567459064e-59	0.3366026789808806
447	1.1880341286131393e-58	0.3372937931779874
448	1.0150359297362416e-58	0.3371959868185951
449	8.869672466096236e-59	0.3371038890015797
450	1.0930177110273043e-58	0.3372336631982832
451	1.9614569689027823e-58	0.3375974876324429
452	7.012655213299912e-58	0.33838888189063876
453	6.700036088604967e-58	0.33836033917875386
454	4.4701070699276706e-58	0.3381072604667076
455	3.926127665937493e-58	0.3380261991649544
456	3.96652855335796e-58	0.3380284825819052
457	3.167554758095404e-58	0.33788805243943143
458	2.79352525961937e-58	0.33780965512412087
459	4.731429330272298e-58	0.3381304752057073
460	4.96455324774803e-58	0.3381605401955594
461	5.6585773931062134e-58	0.3382423626362962
462	1.2911718541299334e-57	0.3387591760061591
463	1.5279102165813326e-57	0.3388607880604695
464	1.698974211909134e-57	0.33892339174187036
465	2.6311610478823404e-57	0.3391943572200312
466	2.4917545666617953e-57	0.3391601059657693
467	3.9684019933848876e-57	0.33945314447445446
468	2.401593547316346e-57	0.3391288992674418
469	3.413311308707498e-57	0.33934620444725894
470	2.631213397501635e-57	0.3391783733013757
471	3.675191172696061e-57	0.33938483225067656
472	4.5701054177499845e-57	0.339522217837216
473	6.293947689361276e-57	0.33971630827803345
474	5.940110634394428e-57	0.3396797736068207
475	6.052148800816858e-57	0.33969157126106647
476	5.950214753883705e-57	0.33967691933563227
477	8.125726103059683e-57	0.33986986806797426
478	5.5326107987053e-57	0.3396270647322066
479	4.6644785956485184e-57	0.33951936356602747
480	4.509506719342973e-57	0.33949805167448677
481	6.597247873572124e-57	0.33973819102381186
482	7.08329052816147e-57	0.3397830982238441
483	8.17971452497684e-57	0.33987405433238405
484	6.870058146283767e-57	0.3397598834848444
485	6.119535117617339e-57	0.33968681414241897
486	4.4359401574760665e-57	0.3394759786439624
487	3.400515623799499e-57	0.339304532087907
488	3.6295543437856916e-57	0.3393340262235214
489	3.4408597163958576e-57	0.33929654012857924
490	3.7830089927600633e-57	0.3393562895387916
491	4.661600579130684e-57	0.3394803551931181
492	4.8596912353372105e-57	0.3395066144880522
493	1.3628390219406464e-56	0.3401360764274876
494	1.5427715084729215e-56	0.340207242922454
495	1.8393117628450412e-56	0.3403187497835511
496	2.297814968896445e-56	0.3404563256548364
497	2.334157632460834e-56	0.3404626050514511
498	3.447366124621969e-56	0.340703124970268
499	4.384411805366646e-56	0.34085249849579907
500	5.27671188917626e-56	0.34096685962808465
501	5.963810330134687e-56	0.34104487637390346
502	8.206014747998727e-56	0.3412412502316717
503	7.731037406002632e-56	0.3412031932824918
504	9.52984883818799e-56	0.34133315776394113
505	1.050158413203375e-55	0.34139519059110435
506	1.4724662552764988e-55	0.341607738652274
507	1.6574276883236343e-55	0.341683471981142
508	1.112547081492201e-55	0.34142849042163675
509	2.447797106179783e-55	0.34190857883554104
510	2.5750766424702647e-55	0.3419306518660654
511	3.772388244879104e-55	0.34217231349335775
512	3.445632057199173e-55	0.3421072361102601
513	5.129375106675571e-55	0.342362978808749
514	6.028139531059466e-55	0.3424668742800101
515	9.964107941596508e-55	0.3427838886666786
516	1.1004745779476506e-54	0.3428445895006205
517	9.423229556440941e-55	0.3427444997242774
518	8.106408503041498e-55	0.3426474545038687
519	6.639231948322335e-55	0.34251882201564066
520	7.828844642194371e-55	0.3426250009038525
521	6.534136748960869e-55	0.34250854663936203
522	5.4078571084430656e-55	0.34238676440198645
523	5.643095213875507e-55	0.34241416540539593
524	5.761100819525506e-55	0.3424274853376089
525	9.63546772937681e-55	0.3427521111141134
526	1.5093252905582178e-54	0.3430251697244791
527	4.70167692779829e-54	0.3437611911216182
528	4.70167692779829e-54	0.3437611911216182
529	3.653717492774608e-54	0.3435975462401447
530	3.268188869452298e-54	0.3435252380367029
531	2.959754120196453e-54	0.3434576869519086
532	3.6159520246478504e-54	0.34358422630793173
533	3.9857966347399956e-54	0.34364740084357037
534	3.442034275335225e-54	0.3435522584706206
535	3.6244487579335687e-54	0.3435857485858989
536	4.128799981391525e-54	0.343667000172398
537	5.0749682147748056e-54	0.3438009606335112
538	6.273487905295982e-54	0.3439387267895424
539	6.2368689488361e-54	0.3439349210946244
540	5.497679023255146e-54	0.34384967352846146
541	9.77657642574235e-54	0.34422415390839156
542	1.0361892855447223e-53	0.3442587857321453
543	6.16825536418318e-54	0.34392122059291963
544	7.249558803519632e-54	0.34402625777265616
545	5.49624685467869e-54	0.3438397787216747
546	7.897915080876994e-54	0.34407230668116384
547	7.84465880648727e-54	0.3440646952913279
548	1.5018076060806106e-53	0.34448788856620827
549	1.616308137495766e-53	0.3445358403221749
550	2.714213813949737e-53	0.344865032932581
551	2.8061852026339397e-53	0.34487740144106444
552	3.375927399524028e-53	0.3449921431428418
553	1.1932332857949437e-53	0.3442848547423335
554	1.244434340633971e-53	0.34431225574574303
555	1.2857650210628482e-53	0.3443335676372838
556	1.2561575446126511e-53	0.34431530030167745
557	7.896706856108884e-54	0.34401274755569733
558	9.517737360104363e-54	0.34413433950832706
559	8.98005532835245e-54	0.34409342828795864
560	8.494838400409748e-54	0.3440542296303034
561	9.850909226193953e-54	0.3441507039964744
562	9.782112701861838e-54	0.3441461371625728
563	9.908607576203938e-54	0.3441545096913924
564	6.124472378328869e-54	0.3438413009996419
565	7.290925920347003e-54	0.34395471070819794
566	6.048092766997921e-54	0.3438331187555682
567	6.971678116647049e-54	0.34392255258614096
568	5.420804076020451e-54	0.34375890770466744
569	4.3160705260688917e-54	0.3436078216164232
570	4.773664325028268e-54	0.34367327956901267
571	7.241332168883784e-54	0.34394424504717347
572	7.722341845235995e-54	0.34398610769127136
573	8.139463226876247e-54	0.3440203589455333
574	7.63257873566421e-54	0.3439784963014354
575	1.300826161854803e-53	0.3443259562474478
576	8.694394940477152e-54	0.34406031874217213
577	7.992688203158539e-54	0.3440055167353531
578	7.992688203158539e-54	0.3440055167353531
579	8.912144226214449e-54	0.3440734483896392
580	7.267692104401833e-54	0.3439406296370014
581	9.91518153226304e-54	0.3441370034947696
582	1.0936956932461801e-53	0.3442009391693919
583	3.7356751687323723e-53	0.3449892888716533
584	4.472561243695106e-53	0.345101556871734
585	7.570162620293008e-53	0.3454442596990989
586	1.0993561708112424e-52	0.3456868727501208
587	1.4581775915235448e-52	0.3458729712316104
588	1.5332752283250466e-52	0.34590608077739693
589	1.5332752283250466e-52	0.34590608077739693
590	1.2072424049954654e-52	0.3457485250077922
591	1.2247839794528229e-52	0.3457551849738987
592	1.3605420860173005e-52	0.34582444862140604
593	1.1069577013331754e-52	0.34568573104164535
594	1.304652596952428e-52	0.34579114879087364
595	1.526491903300412e-52	0.34589466369264293
596	2.6573424615163034e-52	0.34624669047255696
597	3.547739457314651e-52	0.3464350723709974
598	3.373871816884461e-52	0.34639359029639133
599	4.231441895942681e-52	0.34654353467616006
600	4.221728338611806e-52	0.34654201239819293
601	4.099809463153047e-52	0.34652260335411117
602	5.002515194825105e-52	0.3466436244525032
603	1.3539294504995832e-51	0.34729706226992196
604	2.251859015219152e-51	0.34763614968711476
605	3.265271584156912e-51	0.3478842809957677
606	2.665235211109281e-51	0.3477486079719414
607	2.6576509182963842e-51	0.34774670512448236
608	2.921209911797255e-51	0.3478072156736784
609	2.501763392136068e-51	0.3477037007719091
610	2.909466409370059e-51	0.34780188770079323
611	3.6049207395050055e-51	0.3479425081280129
612	3.3861175247425504e-51	0.347900645483915
613	3.521768113014085e-51	0.34792690477884913
614	3.338263452036642e-51	0.3478911312466201
615	3.2139920051614867e-51	0.34786315938897283
616	2.7091254332304215e-51	0.3477489885414332
617	3.2545241769629545e-51	0.3478715319177924
618	3.181233220892746e-51	0.3478563091381205
619	3.2030463172494194e-51	0.3478608759720221
620	3.413952721567824e-51	0.34790349975510354
621	3.413952721567824e-51	0.34790349975510354
622	3.7010045344073093e-51	0.3479548766364964
623	1.7996611178889886e-51	0.34747345622937076
624	1.7996611178889886e-51	0.34747345622937076
625	2.138133363301695e-51	0.347588388215894
626	2.355589041096712e-51	0.3476504210430572
627	2.831410530658707e-51	0.3477706810024657
628	2.831410530658707e-51	0.3477706810024657
629	3.036527953746374e-51	0.3478148270635144
630	3.2291409843432754e-51	0.3478559285686287
631	4.553357559926461e-51	0.3480857925416752
632	7.87167029018602e-51	0.34845266153176935
633	1.158360834895948e-50	0.3487095459387336
634	1.4023155027138209e-50	0.3488355144405191
635	2.8330061580640965e-50	0.34930932345780874
636	4.0267887220417673e-50	0.3495467988206913
637	6.251068433905941e-50	0.34983679277344204
638	5.707036264346185e-50	0.34977514051577063
639	4.17199565614761e-50	0.34956068960714193
640	5.166778445294554e-50	0.3497003586106321
641	5.146478078058994e-50	0.34969769462418954
642	4.748720195666214e-50	0.3496432731868623
643	5.14647817937348e-50	0.34969769462418954
644	2.4116573915595766e-49	0.35074407044189065
645	3.689305841816993e-49	0.35103159069294476
646	7.30328977824062e-49	0.35149854945938197
647	7.889646615125061e-49	0.35155144861874205
648	6.881204079932981e-49	0.3514553548220628
649	8.840360842910449e-49	0.35162699166286415
650	9.834514633755069e-49	0.3517000610052895
651	8.884643570341784e-49	0.3516304167882903
652	8.742739808563568e-49	0.3516193802730282
653	1.0055238271646488e-48	0.35171528378496153
654	2.127496022360113e-48	0.35223019430736546
655	3.220708994504115e-48	0.352511054592313
656	3.744211626826578e-48	0.35261495006357413
657	3.766994220675055e-48	0.3526191363279839
658	3.819287302243095e-48	0.3526286505652789
659	3.844644009564745e-48	0.3526332173991805
660	5.824382179367479e-48	0.35292016679599686
661	9.247988620070868e-48	0.35324022573859976
662	7.929441022760172e-48	0.35313366628089604
663	8.377355232858696e-48	0.35317172323007595
664	6.388461916628341e-48	0.35298410247061907
665	7.951260117775304e-48	0.3531355691283551
666	7.386667069047713e-48	0.353084572816454
667	7.386667069047713e-48	0.353084572816454
668	7.026182738917646e-48	0.35304994099270026
669	8.231349390068982e-48	0.3531595450063384
670	7.061040547872499e-48	0.3530533661181265
671	6.523409580254318e-48	0.3529985641113075
672	4.2317154539268185e-48	0.3526994364907535
673	3.9303834695423497e-48	0.35264844017885244
674	3.265946481958248e-48	0.3525182854126572
675	3.327798782514705e-48	0.35253122477537835
676	3.536009026002513e-48	0.35257308741947624
677	3.383341823705273e-48	0.35254264186013234
678	3.191118384012541e-48	0.35250230149400164
679	2.826166962813349e-48	0.35241857620580586
680	3.2229762978008584e-48	0.35250915174485403
681	2.9342966181142355e-48	0.3524444549312482
682	3.5369484817198934e-48	0.35256852058557464
683	3.3213511883481815e-48	0.3525251356635096
684	3.7935696059851474e-48	0.3526168529110331
685	4.323516837220191e-48	0.3527047644636387
686	3.580544423692054e-48	0.3525746096974435
687	3.435433699081582e-48	0.35254606698555857
688	4.383492979028976e-48	0.35271427870093364
689	5.573744742491367e-48	0.3528779235824072
690	6.030101674794581e-48	0.3529323450197345
691	6.65043155569611e-48	0.3530000863892746
692	7.135390475090468e-48	0.3530487992842249
693	7.85154110340785e-48	0.35311501837579795
694	5.570677639215557e-48	0.3528775430129154
695	5.56761221584202e-48	0.3528771624434236
696	5.053437242785454e-48	0.352810182212867
697	5.580360132524024e-48	0.35287640130444
698	5.873842633247292e-48	0.3529095108502265
699	6.155077732339692e-48	0.35294185925702937
700	5.4502338051832925e-48	0.35285775339934183
701	5.974897439130753e-48	0.35292130850447223
702	7.016282541546343e-48	0.35303015137912674
703	7.983686231428308e-48	0.3531195852096995
704	1.0323716832331231e-47	0.3532954083149106
705	1.166767246741802e-47	0.3533779918946309
706	1.3235953973127492e-47	0.3534655228777447
707	7.454131820807523e-47	0.35467040588878007
708	9.701652913344744e-47	0.3548549820923026
709	1.5292548824696478e-46	0.3551719964789711
710	1.6249156201031193e-46	0.3552146202620525
711	2.6371027537528734e-46	0.35555522995721256
712	3.2360278998627285e-46	0.3556971823776536
713	3.879319978067148e-46	0.355825053726898
714	4.389179324585884e-46	0.35591220414051994
715	5.147034448428774e-46	0.3560180024592401
716	5.507876777729982e-46	0.35606367079825596
717	5.088657114561706e-46	0.35600772708296147
718	4.71896820053583e-46	0.35595444735410964
719	5.361563741000202e-46	0.35604464232366595
720	5.86912038810108e-46	0.3561085779982882
721	4.993617564570878e-46	0.3559944071507485
722	4.50282848520164e-46	0.35592133780832313
723	4.764959640540614e-46	0.355961297604962
724	4.670900866797065e-46	0.3559472165337655
725	5.636879482172485e-46	0.3560800352864033
726	5.582516465624147e-46	0.3560731850355509
727	5.582516465624147e-46	0.3560731850355509
728	5.781323799781389e-46	0.35609792205251783
729	6.630933099628723e-46	0.3561926838559758
730	6.123383587069723e-46	0.3561363595711895
731	5.88676881439585e-46	0.3561062945813374
732	7.531358762410616e-46	0.3562805954085813
733	7.985803396232339e-46	0.3563220774831874
734	9.902618357152456e-46	0.3564744955646528
735	1.3247706183814332e-45	0.35667657796479807
736	1.3057324386927322e-45	0.3566663025885195
737	1.4059845116864102e-45	0.35671882117838777
738	1.3761626528499124e-45	0.3567035983987158
739	1.447266624300233e-45	0.3567393719309449
740	1.667734848067854e-45	0.35683793942932085
741	1.515267176172459e-45	0.3567698174902888
742	1.6793847804556734e-45	0.3568428868327142
743	1.7793529658218397e-45	0.35688398833782853
744	1.8071903499344878e-45	0.35689502485309066
745	1.7594616192189405e-45	0.3568759963785007
746	2.6844891617038456e-45	0.35717664627702184
747	3.172280012832627e-45	0.3572934811110041
748	3.445847685546329e-45	0.357352469382233
749	3.40133300069481e-45	0.35734105229747903
750	3.603072505789817e-45	0.3573821538025933
751	4.158817688346011e-45	0.3574845269958872
752	6.405572414040185e-45	0.35778898258932634
753	6.484415117417504e-45	0.35779773568763773
754	6.578202482376539e-45	0.35780801106391624
755	6.944852852096217e-45	0.35784682915207977
756	9.866649061854001e-45	0.3580962924539539
757	9.856181221128843e-45	0.35809553131497035
758	9.856181221128843e-45	0.35809553131497035
759	1.0454193961728682e-44	0.35813777452856
760	1.1489417088049478e-44	0.35820551589810024
761	1.14529152113289e-44	0.35820323248114944
762	1.1550511493540943e-44	0.3582093215930182
763	1.4619090649192328e-44	0.35837639159991797
764	1.7539567454137772e-44	0.35850730750509674
765	1.714492243385537e-44	0.3584909430169494
766	1.6714816241726174e-44	0.3584726756813431
767	2.354490785720513e-44	0.35871091218320916
768	2.353247016940764e-44	0.3587105316137174
769	3.279066026352768e-44	0.3589476264071081
770	3.9715030861941334e-44	0.35908387028517214
771	3.8357339326081377e-44	0.3590587526987134
772	4.317061061608554e-44	0.35914209741741737
773	4.783939991135864e-44	0.3592163084683182
774	4.940057072210164e-44	0.3592395232073179
775	5.77360701551933e-44	0.3593502689294314
776	5.828526119611324e-44	0.3593571191802838
777	6.306868314709035e-44	0.3594142046040536
778	6.085363542698469e-44	0.35938832587861125
779	7.618563291050653e-44	0.3595470233566914
780	7.821265569717976e-44	0.3595660518312814
781	9.36411878174654e-44	0.3596965871669684
782	9.477796775489565e-44	0.3597053402652798
783	1.246271468003756e-43	0.3599020946925398
784	1.3567937411365972e-43	0.3599618441027522
785	1.3567937411365972e-43	0.3599618441027522
786	1.4304727491057232e-43	0.36000028162142395
787	1.9529501003552704e-43	0.3602248176215853
788	1.9498903388322115e-43	0.3602236759131099
789	1.8661265461103853e-43	0.3601917080757988
790	1.9488714785046596e-43	0.3602232953436181
791	1.953971081957316e-43	0.3602251981910771
792	1.6949449852156905e-43	0.3601216832893078
793	1.88509141456449e-43	0.360195133201225
794	1.8538194976281245e-43	0.3601829549774874
795	2.0062069214789863e-43	0.36023851812329005
796	2.041232559202651e-43	0.36024917406906043
797	2.539171627551755e-43	0.3604082521166324
798	2.953923864712356e-43	0.36051861726925405
799	3.349385570130463e-43	0.3606103345167776
800	4.844923319651893e-43	0.360880158286463
801	5.342525565167753e-43	0.36095170535092125
802	5.342525565167753e-43	0.36095170535092125
803	8.495141010959228e-43	0.3612839425172617
804	1.0621521533168032e-42	0.36144606512076805
805	1.0888910481866972e-42	0.3614643324563743
806	1.1989806731035251e-42	0.36153511838184893
807	1.3967173158543987e-42	0.3616473863819296
808	1.472376702330461e-42	0.36168620447009314
809	1.660847120012763e-42	0.3617748771616823
810	1.5780009856657634e-42	0.36173720078199423
811	1.560156439231627e-42	0.36172882825317465
812	2.2627277285097e-42	0.3619990325923519
813	2.4022590525797146e-42	0.3620431786534005
814	2.5176818935900663e-42	0.36207781047715426
815	2.5701468830645195e-42	0.3620930332568262
816	2.5701468830645195e-42	0.3620930332568262
817	4.5061347543751104e-42	0.3625025260300018
818	4.1396290842443765e-42	0.362439732063855
819	4.5503586494344846e-42	0.36250975685034603
820	5.642192940545745e-42	0.36266540977249173
821	6.031541010518534e-42	0.3627148838064256
822	1.0004329912679599e-41	0.36308517792194595
823	1.1486285523020583e-41	0.3631879316847317
824	9.53436079248295e-42	0.3630494043897169
825	9.617697703893188e-42	0.3630558740710774
826	1.895447278527057e-41	0.3635593675087274
827	1.895447278527057e-41	0.3635593675087274
828	4.187280236341866e-41	0.3641484890820321
829	3.130965327041533e-41	0.36393080333272315
830	2.914241517600047e-41	0.3638771430343795
831	3.0245151878943415e-41	0.36390492460728086
832	1.992971799547164e-41	0.36359323819349754
833	2.0759382011128708e-41	0.36362368375284143
834	2.6564171048869877e-41	0.3638078793868721
835	3.5044958763012513e-41	0.36401338691244356
836	4.843123789370384e-41	0.3642558096787194
837	5.980628507157779e-41	0.36441412658730776
838	6.462751628116165e-41	0.364472353719553
839	8.533316950358973e-41	0.36468128637055064
840	8.633174563448231e-41	0.364690039468862
841	8.598310360760587e-41	0.3646869949129276
842	9.954233800191453e-41	0.36479545721809026
843	9.969338196329956e-41	0.3647965989265657
844	1.2769655833830518e-40	0.364979652852121
845	1.1952531427861471e-40	0.3649297982486953
846	1.4818833714489e-40	0.36509192085220166
847	1.4435260540869343e-40	0.36507213123862814
848	9.862218892279123e-40	0.3665064976532182
849	1.6204039770310612e-39	0.36688097803314834
850	1.9084023482701726e-39	0.3670061853959502
851	1.5894299806443687e-39	0.366864613545001
852	1.6956069333182858e-39	0.36691408757893484
853	2.01082199086172e-39	0.3670446229146219
854	2.625181903776598e-39	0.3672489887317179
855	2.3548365919495894e-39	0.367165644013014
856	2.3642066909901335e-39	0.36716868856894835
857	2.1545726602137074e-39	0.36709752207398194
858	2.391352729881692e-39	0.36717744166725974
859	2.2474654189588508e-39	0.3671298704807848
860	2.2021714903103664e-39	0.3671142671316211
861	2.1428336720509475e-39	0.36709333580957215
862	1.8628434137826764e-39	0.36698449293491764
863	1.1605016189503154e-39	0.3666210490702497
864	1.4298300654300518e-39	0.36678050768731346
865	1.4298300654300518e-39	0.36678050768731346
866	1.4298300654300518e-39	0.36678050768731346
867	1.2234492286655826e-39	0.3666613894363804
868	1.0399491734716295e-39	0.36653732378205395
869	2.0218450219727624e-39	0.3670440520603842
870	2.5786930455004482e-39	0.36723053111136567
871	2.7764978844840533e-39	0.3672872359656437
872	2.59409096116398e-39	0.36723509794526726
873	2.020840780193887e-39	0.3670436714908924
874	1.6351602713215736e-39	0.36688154888738606
875	1.871271534160559e-39	0.3669816386637292
876	1.871271534160559e-39	0.3669816386637292
877	2.1448066302193508e-39	0.36708458271126077
878	2.6883951283082397e-39	0.3672546972740949
879	2.701762022563383e-39	0.36725850296901286
880	2.612153754571931e-39	0.36723262424357056
881	2.0268906717154093e-39	0.3670381532332613
882	2.0214159943825157e-39	0.36703453782308926
883	1.8392978639885033e-39	0.3669622296196474
884	2.0320276060407986e-39	0.36703701152478596
885	2.2204165730698632e-39	0.3671034209011048
886	2.3684336562623107e-39	0.36715289493503867
887	2.6155268017269195e-39	0.3672290088333985
888	3.5811364694280705e-40	0.3657029251712848
889	3.748370173138004e-40	0.3657375569950385
890	4.915623100564714e-40	0.36594344509010174
891	5.3603149652529375e-40	0.36600928361218293
892	5.8129156204641164e-40	0.3660709358698544
893	6.07753526246592e-40	0.36610480655462446
894	6.07753526246592e-40	0.36610480655462446
895	7.73300603953584e-40	0.36628824104967156
896	8.946633014259942e-40	0.36639936734127687
897	1.0167533209338033e-39	0.36649546113795606
898	9.936940113340199e-40	0.3664779549413333
899	7.335798664096328e-40	0.3662465686903196
900	6.867552196627654e-40	0.3661963335174021
901	6.33649097290607e-40	0.3661350618292225
902	6.33649097290607e-40	0.3661350618292225
903	6.264035665738244e-40	0.3661263087309111
904	7.297130662878422e-40	0.3662410504326885
905	6.10454479507554e-40	0.36610518712411627
906	6.10454479507554e-40	0.36610518712411627
907	6.472329737557422e-40	0.36614971375465677
908	6.080170039387025e-40	0.36610214256818185
909	5.986628627310438e-40	0.3660903449139361
910	5.986628627310438e-40	0.3660903449139361
911	5.677458323067057e-40	0.36605000454780545
912	5.384169609834759e-40	0.36600966418167474
913	5.34925357681209e-40	0.3660047167782814
914	6.436833449551588e-40	0.366145527490247
915	6.54063705307944e-40	0.36615770571398454
916	6.54063705307944e-40	0.36615770571398454
917	5.9240762533534695e-40	0.36608235295460834
918	5.7719677726565104e-40	0.3660625633410348
919	5.7719677726565104e-40	0.3660625633410348
920	5.8945182648875685e-40	0.36607854725969036
921	4.055115606055018e-40	0.3657942618493165
922	3.712616713747833e-40	0.36572728161875995
923	4.216783505686833e-40	0.36582394626967685
924	4.8299243234866616e-40	0.36592708060195434
925	6.3233039191889665e-40	0.3661304949953209
926	6.7108919242076585e-40	0.36617578276484497
927	6.7108919242076585e-40	0.36617578276484497
928	6.884148829099486e-40	0.3661951918089267
929	8.872163140658884e-40	0.3663885211107606
930	8.872163140658884e-40	0.3663885211107606
931	8.423371548588744e-40	0.36634894188361344
932	7.961300681840783e-40	0.36630593753104024
933	7.607583311496561e-40	0.3662713057072865
934	8.900481284046954e-40	0.36638947253449006
935	8.484082615404579e-40	0.3663529378632774
936	9.290728173869437e-40	0.36642220151078475
937	1.0306348903138196e-39	0.36650135996507893
938	1.2613479734155832e-39	0.36665415861603623
939	9.708733774369091e-40	0.36645283735487455
940	1.0844274461505006e-39	0.3665358015040867
941	1.3779497851106342e-39	0.36671447888048636
942	1.75652911363873e-39	0.3669001967924842
943	2.239481872994562e-39	0.36708629527397385
944	2.375731732896043e-39	0.3671315830434979
945	2.9682423007014624e-39	0.36730245874531564
946	3.770851123433158e-39	0.36748494181663327
947	4.273650544814967e-39	0.36758122589805836
948	4.0774803045323814e-39	0.36754507179633744
949	3.495802006187739e-39	0.36742671468438803
950	4.235774338711466e-39	0.36757437564720596
951	5.0934084447321174e-39	0.367716328067647
952	5.367216390839071e-39	0.36775666843377763
953	5.4688967784526546e-39	0.36777113007446605
954	7.345962685694352e-39	0.3679987106305618
955	7.216726327360056e-39	0.36798501012885704
956	6.91707251577764e-39	0.3679522811525623
957	8.067133970747516e-39	0.3680710188340036
958	9.310365300682949e-39	0.36818176455611706
959	9.528303592840971e-39	0.36819965132223165
960	1.0696450634274905e-38	0.36828908515280434
961	1.0839467856449319e-38	0.36829936052908296
962	1.1652126390895004e-38	0.36835530424437735
963	1.3175634695252203e-38	0.36845044661732707
964	1.1485491951560509e-38	0.368342745451148
965	1.0558990080440384e-38	0.3682776680680504
966	1.7316907279902945e-38	0.36866090154629194
967	2.1658526750676478e-38	0.3688317772481096
968	2.1658526750676478e-38	0.3688317772481096
969	2.610392309274639e-38	0.3689741102380424
970	3.5917708469173077e-38	0.3692184358517773
971	5.364067547800202e-38	0.3695259360011508
972	5.490993169709397e-38	0.3695442033367572
973	5.169040999845283e-38	0.3694970127197741
974	3.690755988934412e-38	0.3692328974924657
975	3.472169442886074e-38	0.3691853263059908
976	3.6131597105157224e-38	0.3692150107263511
977	3.04069386309618e-38	0.3690793377025248
978	3.037668688419126e-38	0.36907724457031993
979	2.5811071860597467e-38	0.3689505149295509
980	2.7465707392160104e-38	0.3689988472550093
981	2.785808639934637e-38	0.3690098837702715
982	3.1710035768055386e-38	0.36910807069915563
983	3.064342546327379e-38	0.3690814308347297
984	4.32095962002325e-38	0.3693453557772922
985	4.32095962002325e-38	0.3693453557772922
986	4.2457335420721474e-38	0.36933165527558753
987	4.2457335420721474e-38	0.36933165527558753
988	4.2248026612224983e-38	0.3693265175874482
989	4.2248026612224983e-38	0.3693265175874482
990	4.1858187666078e-38	0.369319286767104
991	5.235747489770319e-38	0.3694939681638397
992	7.807535454689598e-38	0.36980641571660666
993	8.680079215572297e-38	0.3698893798658188
994	7.86085144220389e-38	0.3698117436894918
995	9.12097406446547e-38	0.3699281979539823
996	1.2180111363054221e-37	0.3701487379744798
997	1.6014576715677026e-37	0.37036375973734614
998	1.6014576715677026e-37	0.37036375973734614
999	1.6510388254446655e-37	0.37038773561532945

==> data/stats-mannwhitneyu-varghadelaneya-random-cppcheck-ue.dat <==
rank	pvalue	effect_val
1	0.03859917342882415	0.4962985811227637
2	0.07964037111139464	0.49565161298670557
3	0.7323176211280593	0.5010391449973569
4	0.8205655790940459	0.500749531614098
5	0.09659821385469335	0.49386655178542277
6	0.0020443807721832455	0.4876217869944943
7	2.2484690867760278e-05	0.48133839440014825
8	1.3938299642868602e-06	0.47740349613969335
9	7.33881241037522e-07	0.47533357867379905
10	8.748075384682412e-06	0.47716354707511416
11	3.3847623299075625e-05	0.47799737483164556
12	3.721557186303961e-05	0.4776716073466657
13	3.5232041538899305e-05	0.4772019845937858
14	3.206600167309719e-06	0.47392509098465124
15	1.2161134292208719e-06	0.47213070583081934
16	8.347046340143461e-07	0.471330748759058
17	2.3539266702267362e-07	0.4691930899236235
18	2.7244445800514175e-07	0.46917158774733686
19	8.376508101394324e-07	0.47022861951080835
20	5.044453540878984e-07	0.469400310011908
21	6.18681648362061e-07	0.46941001453394887
22	1.1125026612853406e-06	0.46980980278508366
23	5.482206754584569e-06	0.47152179464394106
24	3.373175110528704e-05	0.47357001964880285
25	3.823064594703196e-05	0.4736002749234009
26	4.685393789219496e-05	0.47379531678794784
27	7.073865925138205e-05	0.47417208058482874
28	3.676256488508602e-10	0.45718079448448246
29	1.0952166168163188e-09	0.4580764647834312
30	1.0269887942084151e-09	0.457838418566311
31	7.481234542831672e-10	0.45715719917599096
32	6.176569308909266e-10	0.4564276474602124
33	6.620258582904583e-10	0.4560792360904705
34	3.80541535261133e-11	0.4523091244199645
35	5.1220392938287104e-11	0.45235840816915246
36	7.196486456212595e-11	0.4524900852133149
37	7.554286045195158e-12	0.4497547419910102
38	7.32391224766637e-12	0.4494263105195877
39	3.768174608595958e-12	0.4484069551358043
40	7.62488355638712e-13	0.4465109579276621
41	1.2358097072496934e-12	0.44681902893127334
42	4.623911890740258e-11	0.45019144548284945
43	3.169194763477057e-11	0.4489144445531182
44	7.40621591589443e-12	0.44702872272125455
45	4.7711098274700565e-11	0.4487488968241856
46	4.584002829663499e-11	0.4485479561325158
47	8.844854120615881e-11	0.44910149445833736
48	3.0612917310747944e-11	0.44751356825380634
49	4.381711123057142e-12	0.44496337208926184
50	2.874136925467107e-11	0.4469526088228948
51	9.472244379223486e-11	0.4482684278407895
52	2.4148113395041805e-09	0.45205033716554127
53	7.255293033029288e-09	0.45332086841391195
54	4.791511221332704e-09	0.45258541787101053
55	1.7585091195428517e-10	0.44803551931180857
56	1.3908151287250025e-10	0.4476874885115585
57	1.641244592107303e-10	0.44767112402341114
58	4.3101876289094866e-10	0.4488036988310047
59	8.718411642622383e-10	0.4494887239162427
60	4.944437557435225e-10	0.4485420573053929
61	5.125604107342532e-10	0.4484857330206067
62	5.070498996865946e-10	0.4483184727289611
63	4.1362315639190137e-10	0.44800240976602207
64	4.3582133533716135e-10	0.44790212970493304
65	6.797268999494421e-09	0.4514147861142371
66	1.3129555490649476e-08	0.4522895250911369
67	1.0113549088393864e-08	0.4518714695043958
68	6.860004675401256e-09	0.4512005254903543
69	2.7187347928820257e-08	0.4529713153356946
70	3.563759356592099e-08	0.4533027913630515
71	2.9648939069857173e-08	0.4529315458238017
72	6.201634338153025e-08	0.45394595380419167
73	4.424842649481247e-08	0.4533667270376737
74	1.6125540450628344e-08	0.4516448403720295
75	2.6598101285442556e-08	0.45233291001320197
76	2.4024491940182747e-08	0.4521407224198435
77	6.508998269776727e-09	0.45011780528618633
78	1.4566706835083876e-08	0.45106466218178204
79	8.760101586626646e-09	0.45025043375407825
80	5.081564174186027e-09	0.44937969075684236
81	9.447997943889496e-09	0.4502026722828575
82	5.60013224126298e-09	0.4493736016449736
83	3.62604751680917e-09	0.4486273048715559
84	7.494341868677245e-09	0.4496028947637824
85	5.388095907544366e-09	0.4490562066888133
86	5.9288276837589905e-09	0.44918274604483643
87	9.456401327543067e-09	0.44984341468259936
88	9.359001721175903e-09	0.4498154428249521
89	1.2500335175686517e-08	0.45022036876422616
90	1.411434720384809e-08	0.450364604601618
91	1.0321091288719087e-08	0.4498725282487219
92	2.9774962445250964e-09	0.44790174913544123
93	4.830822164699312e-09	0.44854091559691756
94	2.529874564531018e-09	0.44747684329784776
95	2.3669328943194107e-09	0.44733070461299695
96	1.1647311949523441e-11	0.43978363102113266
97	1.820514686336114e-11	0.4403312705198313
98	2.0117214443317476e-11	0.44035220184188023
99	2.0527350282194838e-11	0.4403649509198555
100	1.298293164751079e-10	0.4426439913214933
101	2.2170846024468371e-10	0.44331208106434633
102	1.7503505698117824e-10	0.44295034976239145
103	1.799986182188804e-10	0.4429140053759246
104	1.6000450049237564e-10	0.44270316987746805
105	1.2733915041427763e-10	0.44235418765348844
106	7.071453457236437e-11	0.441520359896957
107	1.284650639552914e-10	0.4422921548263252
108	1.5476394312358874e-10	0.44252239936886356
109	2.568293411216989e-10	0.4431368288133729
110	4.102344617431913e-10	0.4437438371527922
111	3.274509482143056e-11	0.44013032982816147
112	1.478961517676082e-11	0.43896902202393706
113	3.488717151411998e-11	0.44003252346876914
114	3.788083147305779e-11	0.44011872245866157
115	4.1096172691102473e-11	0.4401683867773413
116	3.9750098793045444e-11	0.4400998842688175
117	2.6469182575393173e-11	0.4395200866480619
118	1.7449317437065138e-11	0.43893115535950306
119	2.4080018966556213e-11	0.4393345590208099
120	2.8157457550907702e-11	0.43950771813957845
121	2.8327379400680078e-11	0.439468709766669
122	3.2910786696060014e-11	0.4396346380650934
123	4.3875654164312204e-11	0.4399988430687449
124	7.29132967781434e-11	0.44066636195736025
125	2.760424061738497e-10	0.4423935765958896
126	2.8017394917174286e-10	0.44233877458907056
127	1.1829676824738275e-09	0.44428805152606465
128	6.051411648350875e-09	0.4465708976226204
129	6.231976316691143e-09	0.4465874523955137
130	4.796423073167928e-09	0.446157218585035
131	4.008114864525237e-09	0.44586418007634987
132	4.270040309850405e-09	0.4459128929713001
133	2.7074339377042047e-09	0.4451738270182266
134	1.1853562044084206e-08	0.44734649824690664
135	5.65425342590779e-09	0.44611078910703555
136	9.71085573483441e-09	0.44690732105337067
137	1.547806507255214e-08	0.447625836253887
138	2.178781181821125e-08	0.4481375119356107
139	2.1346530100258828e-08	0.4480357095965545
140	4.839916505494787e-08	0.44924420801776194
141	3.660244094692073e-08	0.4487681155835215
142	8.826575586018697e-08	0.45015852622180885
143	8.860501546105931e-08	0.45016499590316944
144	2.008856301244473e-07	0.4515409449007684
145	2.3089523454672393e-07	0.45176757403313467
146	5.783302257508031e-07	0.4533412288817232
147	4.1715947480919636e-07	0.45271975890161553
148	5.586499124500739e-07	0.45320650728162637
149	4.430155377775153e-06	0.4569551167758457
150	7.940938414951511e-06	0.45807437165122633
151	2.35236131651248e-05	0.460200423117161
152	4.4026461944072846e-05	0.46147742404689224
153	8.396876074106004e-05	0.46288400888858106
154	5.879231217245463e-05	0.462057031382902
155	8.62145243764306e-05	0.4629026567936792
156	7.260849472578191e-05	0.46250362968152803
157	5.262499964678333e-05	0.461763612304725
158	4.994505355820045e-05	0.4616374535181937
159	5.205173557338183e-05	0.46172365250808617
160	5.583568428099147e-05	0.46186903005395336
161	8.908010690112915e-05	0.46290608191910537
162	6.620688936457635e-05	0.4621936558304578
163	5.858808704351042e-05	0.4619095607048299
164	7.586380914345656e-05	0.46247584810862674
165	8.347830229751448e-05	0.46268325848165714
166	0.00016528263494357772	0.4642416905505737
167	0.00018917717369118983	0.4645491906999472
168	0.00019087048203837321	0.46457050259148797
169	0.0004423914947556968	0.46660026997599746
170	0.00036659117736431333	0.46611980099260136
171	0.000278528582028045	0.4654225976836257
172	0.0004469676254809458	0.4665707758403831
173	0.0004163439104223376	0.4663915276097458
174	0.00043659924941597195	0.4665114069996624
175	0.0005069630053151954	0.4668700937456829
176	0.0007304956368219327	0.4678110518141557
177	0.0008427592843805672	0.468179633366963
178	0.001370528631830587	0.4694832741611202
179	0.0008611383614403807	0.46822492113648706
180	0.0008152956219737362	0.4680721224855298
181	0.0007368695131922774	0.46780572384127056
182	0.0008768375289387164	0.46823367423479845
183	0.0008558097005900346	0.46816136603135666
184	0.0008672716469371643	0.46818895731951204
185	0.0009218266261181775	0.46834384910267424
186	0.0014391292360021331	0.46953198705607047
187	0.0014190574488433829	0.4694785170424727
188	0.0013391547985413818	0.4693004105203108
189	0.0035702625202597565	0.4720616324680579
190	0.001962300265862132	0.47028189923966024
191	0.003380195345280359	0.4718403313085768
192	0.0038721921519012997	0.4722359332953018
193	0.004555623770765393	0.472706697756657
194	0.008084016607810492	0.4745018440494725
195	0.009627155948065446	0.4750647063278431
196	0.009623999632550017	0.4750609006329251
197	0.009689485082651406	0.4750806902464987
198	0.01437725408725063	0.47639955382032784
199	0.013925651268847556	0.47628633439651763
200	0.01583398318376642	0.4767293172849716
201	0.0127077559163329	0.47595580979289026
202	0.011594966491183405	0.4756433622401234
203	0.010401935448741845	0.47526945271443094
204	0.00962971901077931	0.47500933346678637
205	0.008272827565119942	0.4745031760426938
206	0.008349690451707623	0.4745307673308492
207	0.008791565862966384	0.47469745676825714
208	0.007264213502966162	0.47406171543220704
209	0.006446324786410157	0.4736727734115886
210	0.0033987585257883165	0.4716683138982837
211	0.002054600619877711	0.47016963123957956
212	0.0024566416065759118	0.4706794040738442
213	0.0021935571421341127	0.47034069722614313
214	0.001515356092053121	0.4692633049948604
215	0.0012788596137536577	0.468779601170784
216	0.001227375842428233	0.46865325209950676
217	0.0015855259643458447	0.4693607307847609
218	0.0016488370534685516	0.4694686222356859
219	0.0016027622292250823	0.46938832207291636
220	0.0014624596662663756	0.46912097200492764
221	0.0008572211633317003	0.4676186739360514
222	0.00033977121923565534	0.4651575310325878
223	0.00016348078263814868	0.4633110078583794
224	6.284964715212915e-05	0.46101883780927455
225	4.782186372916217e-05	0.46038290618847855
226	5.846772483128365e-05	0.4608277919243915
227	8.68833393619252e-05	0.4617369724402991
228	9.177494004408022e-05	0.4618520947115683
229	8.917595586627128e-05	0.4617776933759216
230	0.0001412716874344806	0.4628541341834748
231	0.00014226836405379533	0.4628645998444993
232	9.91212148011361e-05	0.461987006596411
233	9.648000772797539e-05	0.461913176115002
234	9.574459632722634e-05	0.4618852042573548
235	3.300636851000494e-05	0.45940274946235043
236	3.073041787279133e-05	0.4592191246825575
237	5.218164483795855e-05	0.4604063112122242
238	4.8722386176213585e-05	0.46023943149007035
239	5.669807035294619e-05	0.46056120299538633
240	6.1278682428187e-05	0.4607374066700893
241	7.489421234697244e-05	0.46119161635855127
242	7.080271958786535e-05	0.46105404048726595
243	8.331973905578893e-05	0.4614262374502453
244	0.00018085580720922687	0.46326533951936355
245	0.00016622958844029703	0.46305811943107905
246	0.00013936454846291476	0.4626223673629693
247	0.00017747387160142378	0.4631956953023644
248	0.00017520019321930436	0.4631582092074222
249	0.0001815657054631944	0.4632461207600277
250	0.0001532255093983299	0.46281531609531135
251	5.745980744756658e-05	0.46043409278512554
252	6.948594134881918e-05	0.4608675614362845
253	7.31373184925244e-05	0.46098173228382416
254	5.8063756857516556e-05	0.46043180936817474
255	5.521853791679764e-05	0.4603008934629959
256	3.9801118611458336e-05	0.45953823220143086
257	3.793769687315374e-05	0.459426344770842
258	2.425558036088908e-05	0.4584045156853619
259	1.4568589641861647e-05	0.4572770785659076
260	1.2458627236608534e-05	0.4569391328571902
261	1.0547669155774276e-05	0.4565728347213337
262	1.0686023881453437e-05	0.45659452718236626
263	1.659125365895924e-05	0.45753567553558494
264	2.1314340842685262e-05	0.4580796996241115
265	1.4569338529461956e-05	0.45723198108112945
266	1.059804136195042e-05	0.45654334058571927
267	9.622518288241147e-06	0.4563342176499758
268	6.224224208654778e-06	0.4554090532154126
269	4.8911527737889e-06	0.45490175408284467
270	9.08828327916875e-06	0.45618560526342833
271	7.959476411842215e-06	0.4559015101378004
272	8.272766623142702e-06	0.455974198910734
273	1.0871983761693184e-05	0.45655038112131757
274	1.205351903018446e-05	0.45677206285029043
275	1.3197305912932912e-05	0.45696482129788657
276	1.1893034245379135e-05	0.4567402852977252
277	1.1473437719017057e-05	0.45666302969089007
278	1.1192683117663084e-05	0.4566068956908497
279	1.1056575464042874e-05	0.45658063639591556
280	1.044363494575175e-05	0.45645257476192524
281	1.0796265277718737e-05	0.45651498815858027
282	1.031366342967041e-05	0.4564141372432535
283	9.198073093561928e-06	0.45616981162951864
284	7.206525181567255e-06	0.4556413908901559
285	9.39928671481109e-06	0.45620139889733796
286	9.411040545486355e-06	0.45620406288378057
287	1.1244490890730321e-05	0.45658215867388274
288	9.563736254395178e-06	0.45622975132447696
289	9.258044791098207e-06	0.4561604876769696
290	7.934118311353845e-06	0.4558328173445307
291	6.129304104414393e-06	0.45528974467973365
292	6.0155041199005015e-06	0.4552505460220784
293	4.590249774163682e-06	0.45468844488269133
294	4.088110309491072e-06	0.45444659297065315
295	4.673230933765163e-06	0.4547107081979616
296	4.923462688000222e-06	0.4548128911065096
297	4.702488205499768e-06	0.45471774873355986
298	4.328966952049998e-06	0.4545379296486849
299	4.39237120113365e-06	0.4545620958114141
300	4.150436865899932e-06	0.4544452609774319
301	2.2776294158167385e-06	0.45322134949180654
302	1.7963154075213053e-06	0.4527433542101071
303	1.508406623982163e-06	0.4523905662912095
304	5.006168968595661e-07	0.4502373041066112
305	9.375007448163589e-07	0.45142144608034357
306	6.978813901195609e-07	0.45084450273077636
307	7.533242117471047e-07	0.45098569401223376
308	9.518587741362989e-07	0.4514389522769663
309	1.9326768872567564e-07	0.4483700398950998
310	1.1776358123860514e-07	0.44744639773850386
311	9.833779650354346e-08	0.4471050269043602
312	2.063918963325894e-07	0.44845452632227917
313	2.2836392109394559e-07	0.44863567740037547
314	2.127234498585903e-07	0.44850133636977046
315	1.9452016462163508e-07	0.4483361692103297
316	1.722052307572195e-07	0.4481089692237258
317	1.4988756700492763e-07	0.4478456151354009
318	9.962880486079727e-08	0.4471008406399504
319	9.349425702795145e-08	0.4469832446669846
320	7.808082603074731e-08	0.4466567160430211
321	6.952517074027362e-08	0.4464493056699907
322	8.395292576584028e-08	0.44678363596853604
323	1.275651316025467e-07	0.4475305035961914
324	2.46394422375121e-07	0.4487353866072268
325	3.4498088702916715e-07	0.4493562857330967
326	3.246203463943962e-07	0.44923621605843417
327	2.0153739510704486e-07	0.4483367400645674
328	1.7266621557458885e-07	0.44804883924402156
329	2.2358625910690444e-07	0.4485260733867374
330	1.7154772212225694e-07	0.4480339970338414
331	1.946516299192423e-07	0.44825815246451095
332	1.958588273006857e-07	0.4482695695492649
333	1.463793764154065e-07	0.44772573574548424
334	1.9901033658556521e-07	0.44829050087131384
335	1.565593640012566e-07	0.44784314143370424
336	1.4774241791198153e-07	0.44772554546073834
337	1.122416835953797e-07	0.447219007467154
338	1.223066085081713e-07	0.44737504095879155
339	1.1865111171051575e-07	0.44731985838248073
340	8.775111555192513e-08	0.4467712674600526
341	1.183267977286676e-07	0.44730634816552184
342	1.0746885715170202e-07	0.44712881249759767
343	1.5525762790222585e-07	0.4477883394268852
344	1.6853389729586505e-07	0.44793352668800646
345	2.438919832480276e-07	0.44860409013255614
346	3.628032774386122e-07	0.44934905491275257
347	3.119538568800568e-07	0.44906191523119027
348	2.887903779032863e-07	0.44890911658023297
349	3.096872346422016e-07	0.4490375587837151
350	4.5489415263546137e-07	0.449757025407961
351	4.603795163826579e-07	0.4497798595774689
352	4.807558855912299e-07	0.44986244315718926
353	5.335103720750715e-07	0.4500512056251216
354	5.924148246633978e-07	0.4502496726150947
355	8.169267981264164e-07	0.4508612477884155
356	8.662364709961213e-07	0.45097294493425855
357	1.054436794464098e-06	0.45134799616842636
358	2.217977594571923e-06	0.4528185166847374
359	2.4385831791663207e-06	0.4530107042780958
360	2.4445313408631484e-06	0.4530156516814892
361	2.433974913853418e-06	0.4529998580475796
362	2.4327034450835193e-06	0.45299414950520256
363	2.244931533888431e-06	0.45283126576271265
364	2.148287962035981e-06	0.4527399290846809
365	2.130960748427219e-06	0.45272356459653357
366	2.2987581535359013e-06	0.4528769341017285
367	2.4055408154442197e-06	0.4529690319187438
368	2.089606215355735e-06	0.4526839853693865
369	2.195751087745912e-06	0.45278179172877875
370	1.7703846340137245e-06	0.45234337567422644
371	1.817321504642612e-06	0.45239589426409466
372	1.859106123072997e-06	0.4524415626031105
373	1.326691277319897e-06	0.4517654809009298
374	1.1275407862842168e-06	0.451441425978663
375	9.222314939242679e-07	0.4510418280122741
376	1.0418759492073427e-06	0.4512716919853207
377	9.96031276797449e-07	0.4511809261615266
378	9.536748638321392e-07	0.4510956785953637
379	9.382427405594065e-07	0.45106371075805257
380	1.058802151084175e-06	0.4512987124192384
381	9.98893133450128e-07	0.45118187758525613
382	1.1261222706284294e-06	0.45141783067017144
383	1.542338081083241e-06	0.4520419646367217
384	3.7316715507887593e-06	0.4538348275125864
385	4.13997742123237e-06	0.454045663011043
386	3.5649648400506353e-06	0.45373378631251376
387	4.481105697581893e-06	0.45420607305183625
388	3.71145979179976e-06	0.45380609451595555
389	4.404845656720644e-06	0.45415736015688596
390	2.820196645138138e-06	0.4532302928748638
391	2.1554968188246938e-06	0.45267675454904227
392	2.9635775289441204e-06	0.45332105869865785
393	2.937834027740554e-06	0.4533031719325433
394	2.74644509427469e-06	0.4531631223595613
395	3.990774126720396e-06	0.4539223584957001
396	4.10979636187726e-06	0.4539771605025192
397	4.540813701099083e-06	0.4541849514450414
398	4.473018278706311e-06	0.454153554461968
399	4.249652440517338e-06	0.45404471158731347
400	5.512946889445267e-06	0.45457941172329097
401	8.176398458249737e-06	0.4554124783408388
402	5.165807513370944e-06	0.4544386010113254
403	3.4309580715511913e-06	0.4535804168073188
404	3.5217209125796667e-06	0.45363027141074447
405	3.5191282966730935e-06	0.4536287491327773
406	4.7688791972514e-06	0.4542528830993275
407	5.367023627244044e-06	0.4544989212757755
408	5.008251308760469e-06	0.4543535437299083
409	5.153767227717059e-06	0.45441367370961255
410	4.924191756942509e-06	0.45431605763496613
411	6.7281667192907e-06	0.45497101773035203
412	6.5251235369712845e-06	0.45490594034725446
413	1.9929547014327442e-05	0.4573320708574725
414	2.3499094287522204e-05	0.4576977981390913
415	2.3495121564273182e-05	0.4576974175695995
416	2.6905144216642786e-05	0.45800168287829274
417	2.2888034129950387e-05	0.4576367167356576
418	2.123610912234885e-05	0.4574667924575694
419	1.9052623006121654e-05	0.45722436969129343
420	2.5364217944998088e-05	0.45786106245107305
421	2.3821662432285313e-05	0.45771949060012385
422	1.979926771158451e-05	0.45730466985406304
423	2.1537465958174078e-05	0.4574911489050445
424	2.6960651982470717e-05	0.4579938812037109
425	3.177979973425596e-05	0.4583542805124444
426	3.0386564157266743e-05	0.45825190731915055
427	3.339126753115198e-05	0.45846749993625463
428	2.450650724491774e-05	0.45775697669506604
429	2.3665343086392556e-05	0.45767819881026367
430	2.210213482806493e-05	0.4575244487355769
431	2.2929132836035113e-05	0.45760703231529726
432	2.4876843996460516e-05	0.4577908473798361
433	2.825874359454073e-05	0.4580796996241115
434	6.597197678695623e-05	0.4600424867780644
435	6.287153579976369e-05	0.45992831593052474
436	4.883554915343875e-05	0.45932891898094147
437	5.2941998308295216e-05	0.45951806201836554
438	4.157927361265547e-05	0.4589544386010113
439	3.560050582560425e-05	0.45859594213973676
440	3.923327639970148e-05	0.45881667244498014
441	3.632405851097892e-05	0.4586322865262035
442	4.157088620255814e-05	0.45894245066201966
443	4.2320832966619875e-05	0.45898393273662574
444	4.8944883584148764e-05	0.4593211173063596
445	5.138197535190211e-05	0.45943490758440747
446	5.6113755266231015e-05	0.45964193738794606
447	6.707289155261923e-05	0.4600594221204495
448	6.120239307024592e-05	0.4598421169406323
449	6.194127905995175e-05	0.45986894708980414
450	6.304537611345346e-05	0.459910809733902
451	7.536341106140265e-05	0.4603359058562414
452	8.281800683885829e-05	0.4605560653072471
453	7.774457507996617e-05	0.4604042180800193
454	7.485975424435207e-05	0.4603136425409712
455	8.109307450090834e-05	0.4605054495648378
456	8.42707846680922e-05	0.46059792795134497
457	8.62770752018142e-05	0.460654632805623
458	7.227270176866799e-05	0.4602280144053164
459	6.869983083065802e-05	0.46010090419505556
460	6.247549874947965e-05	0.4598752264864188
461	6.0762722267431836e-05	0.45980938796433757
462	7.381000799557347e-05	0.4602721604663651
463	7.909628280305761e-05	0.46043637620207634
464	8.408519439022076e-05	0.46058194403268937
465	5.3666829587001115e-05	0.45951178262175085
466	5.225171360416465e-05	0.459448988655604
467	5.817073624420788e-05	0.4597016867981585
468	6.136318047527602e-05	0.45982803586943577
469	6.957855058314494e-05	0.4601250703577848
470	6.570837486417261e-05	0.4599888264797208
471	6.066753981187545e-05	0.45979797087958363
472	4.1948006305022706e-05	0.4589298918687903
473	4.5702173011646944e-05	0.4591262657265585
474	4.247876147122944e-05	0.4589544386010113
475	4.0886825724755445e-05	0.4588657659094222
476	4.150171147285457e-05	0.45890039773317587
477	4.2912587483217386e-05	0.45897651163153563
478	4.1912364885864655e-05	0.4589217096247166
479	4.1912364885864655e-05	0.4589217096247166
480	3.911343120785762e-05	0.45876148986866927
481	4.046669490311919e-05	0.45884026775347164
482	3.906246535500361e-05	0.45875692303476767
483	3.472813472231781e-05	0.45848557698711506
484	3.3989322155843224e-05	0.45843458067521403
485	3.3514025170316106e-05	0.4584022322684111
486	3.599732239518286e-05	0.45856511601090105
487	3.750053552198428e-05	0.45865949724486715
488	3.986146092038653e-05	0.4587976439703902
489	4.3950762687539586e-05	0.45902446338750236
490	4.15716206392386e-05	0.4588950697602907
491	4.1687719761785e-05	0.4588984948857169
492	3.7304301593214284e-05	0.4586412299092608
493	5.430819371275913e-05	0.45950645464886564
494	5.926480402971246e-05	0.45970967875748625
495	5.377050217925024e-05	0.4594771507979971
496	5.3399435400158535e-05	0.4594579320386613
497	4.844968338207074e-05	0.45922521379442627
498	5.230110395351127e-05	0.45940179803862097
499	4.87894061862043e-05	0.4592343474622294
500	4.791547928581483e-05	0.45919058197067253
501	4.948168321045422e-05	0.45926593473004873
502	5.190089295696001e-05	0.45937230390300654
503	5.290988713184621e-05	0.4594175916725306
504	5.424945997207384e-05	0.4594750576657922
505	5.5221362640292495e-05	0.4595169203098901
506	6.0992463453124275e-05	0.4597505899778547
507	5.661772885064327e-05	0.45957305430993045
508	4.3983888725743655e-05	0.45897917561797824
509	6.130333114738293e-05	0.45975020940836286
510	6.805436604978552e-05	0.459996057300065
511	7.863443340930137e-05	0.4603408532596348
512	7.386214539860356e-05	0.4601878643239316
513	8.002733148533457e-05	0.46038043248678184
514	6.514769677957671e-05	0.4598879755643941
515	4.7172394452074473e-05	0.4591150389265505
516	4.017443207079071e-05	0.45873389858051383
517	3.313421397658773e-05	0.4582873002818878
518	2.6121213036232992e-05	0.45773947049844327
519	2.4344978669979125e-05	0.45757829931866645
520	2.5087602376393116e-05	0.45764642125769844
521	2.5631800930314207e-05	0.45769513415264873
522	2.7955588143203924e-05	0.4578926497188923
523	2.877372898256391e-05	0.45795848824097357
524	2.1123617881301354e-05	0.45725785980657174
525	2.1699765385203045e-05	0.45731570636932517
526	2.3658764070558935e-05	0.4575040882677657
527	3.1888888622343824e-05	0.4581845465191021
528	2.749610494586339e-05	0.45784545910190927
529	2.7217428441847162e-05	0.4578222443629095
530	2.5656764954870822e-05	0.4576879033323045
531	2.5135413948986107e-05	0.45763995157633786
532	2.031947629471247e-05	0.45715700889124505
533	1.9939205663300002e-05	0.4571132433996882
534	1.9136847575855876e-05	0.4570211455826728
535	1.862652101713816e-05	0.4569606350334768
536	1.7250197947767833e-05	0.45678785648420006
537	1.7053960630517838e-05	0.4567623583282496
538	1.651193401507851e-05	0.45668909870107827
539	1.5083033052438073e-05	0.45648815800940845
540	1.646961697958404e-05	0.4566833901587013
541	2.0124389083651683e-05	0.4571313204505486
542	1.704989637306483e-05	0.456757791494348
543	1.624171423419638e-05	0.4566497097586771
544	1.6522028375469267e-05	0.456687766707857
545	1.749506034976017e-05	0.4568152574876096
546	1.733612786711598e-05	0.4567935650265771
547	1.705871278456315e-05	0.45675493722315946
548	2.0424656099972237e-05	0.4571579603149745
549	2.10598356587557e-05	0.45722684339299013
550	2.51350616041399e-05	0.4576228259492069
551	2.6695042394423937e-05	0.45775716697981195
552	2.9822257031636497e-05	0.4580075817054156
553	3.266681000377628e-05	0.4582128989462411
554	3.305264227537224e-05	0.45823991938015884
555	3.2894528710447656e-05	0.4582288828648967
556	3.2310883240934086e-05	0.4581864493665611
557	3.181714958419301e-05	0.4581510564038238
558	3.301871922607447e-05	0.45823630396998677
559	3.410533748724522e-05	0.45831089559037935
560	3.4969992893750755e-05	0.4583674101599115
561	3.769477238646006e-05	0.4585409498481718
562	3.2266979993395576e-05	0.4581820728174054
563	3.1963913491268934e-05	0.45816038035637285
564	3.242758324673108e-05	0.4581934899021594
565	3.430163807519761e-05	0.458322883529371
566	3.398044149731296e-05	0.4583011910683385
567	3.259312598332827e-05	0.45820395556318383
568	3.117811998787251e-05	0.45810196293938177
569	3.2716101432506244e-05	0.45821137666827394
570	3.321204790007867e-05	0.4582460084920276
571	3.412392605689978e-05	0.45830842188868265
572	3.1313007916653996e-05	0.4581093840444718
573	2.1819508685947957e-05	0.4572835482472682
574	2.050771351867659e-05	0.457143879243778
575	2.1249926576962824e-05	0.45722265712858035
576	2.1249926576962824e-05	0.45722265712858035
577	2.026725202516985e-05	0.45711609767087663
578	1.9443048440526004e-05	0.4570228581453859
579	1.740219806168233e-05	0.45677092114181506
580	1.312739497675783e-05	0.45614203005661735
581	1.2578268410317807e-05	0.456040418002307
582	1.1703214066435774e-05	0.4558821010937187
583	1.7860136190102366e-05	0.4568116420774375
584	1.819247006329491e-05	0.456850460165601
585	2.004546931526442e-05	0.4570668139216887
586	2.286780237361405e-05	0.45736270670156237
587	2.3925105506281133e-05	0.45746507989485624
588	2.33338479726761e-05	0.45740837504057824
589	2.2565839151204983e-05	0.45733264171171023
590	2.2136776400052047e-05	0.45728925678964516
591	2.279333965474221e-05	0.4573541438879969
592	2.3277480794662202e-05	0.45740171507447175
593	2.213907636058153e-05	0.4572883053659157
594	2.3104410414831044e-05	0.4573836380236113
595	2.4099166979493906e-05	0.45747916096605284
596	2.9448215475723876e-05	0.4579303260985804
597	2.896538961412354e-05	0.45789131772567104
598	3.144182913112543e-05	0.4580783676308902
599	3.3941779948095155e-05	0.4582545713055931
600	3.176089178296409e-05	0.45810158236988996
601	3.111550377850033e-05	0.4580543917529069
602	3.7585724412710645e-05	0.45848824097355767
603	5.293994922853635e-05	0.45928648548260587
604	4.3846712966879545e-05	0.4588393163297422
605	4.4827506980672134e-05	0.4588910737806268
606	4.463014909377512e-05	0.45887965669587283
607	4.582058533164088e-05	0.45894130895354424
608	3.746316439257146e-05	0.4584695930684595
609	3.8088820937779214e-05	0.4585080305871312
610	3.737333891215894e-05	0.45846293310235303
611	3.628537380861615e-05	0.4583911957531489
612	3.681967548717453e-05	0.458425066437919
613	3.400723323094828e-05	0.4582412513733802
614	2.948770922827469e-05	0.45791320047144946
615	3.1735798572737526e-05	0.4580808413325869
616	3.0575348299528214e-05	0.45799521319693215
617	2.9893595583776026e-05	0.4579434557460475
618	3.162051240677364e-05	0.45807246880376734
619	3.159959408365097e-05	0.45807094652580016
620	3.145799797060711e-05	0.45805952944104616
621	3.0539203458841165e-05	0.45799140750201417
622	3.3094398156173665e-05	0.458175222566553
623	3.070081977950285e-05	0.45800244401727636
624	2.680208494642505e-05	0.4576915187424766
625	2.7960690057234207e-05	0.45778818339339356
626	2.893927135855421e-05	0.4578658195697205
627	2.9467162676969254e-05	0.4579061599358512
628	2.6322237111522453e-05	0.45764813382041153
629	2.5038004942420937e-05	0.45753206012541286
630	2.4507174727894392e-05	0.4574833472304626
631	2.541777434261255e-05	0.4575663113796748
632	2.7441358947347635e-05	0.45774099277641045
633	3.0445802432558633e-05	0.4579778972850553
634	2.9132061476645377e-05	0.4578745726680319
635	3.004029601689673e-05	0.4579449780240147
636	3.2427400172479626e-05	0.4581208011292258
637	3.7990271481594916e-05	0.458483864424402
638	3.630396094231484e-05	0.45837749525144417
639	3.2792761437096996e-05	0.45814135188178295
640	3.294583807901946e-05	0.4581489632716189
641	3.1743857273871795e-05	0.45806333513596414
642	2.6803054494011633e-05	0.45767553482382106
643	2.7669623384710465e-05	0.45774822359675466
644	4.2037834147814214e-05	0.45871239640422723
645	4.752176028453263e-05	0.45899858466206
646	5.407676203824414e-05	0.459303230540245
647	5.524561728171116e-05	0.4593538462826543
648	5.2076947694898835e-05	0.4592141772791641
649	4.905722694468566e-05	0.4590733665671985
650	4.718806427769766e-05	0.45898202988916675
651	4.785769434253056e-05	0.45901513943495326
652	4.1386083067996715e-05	0.45867491030928503
653	4.1718138657998795e-05	0.4586935582143832
654	5.330772401981669e-05	0.4592693598554749
655	5.914527286597419e-05	0.45951368546920984
656	5.766684958158388e-05	0.4594535554895056
657	5.563073549948074e-05	0.45936830792334266
658	5.394856230563804e-05	0.45929561915040906
659	5.3198417171519966e-05	0.45926250960462256
660	5.393120560215472e-05	0.45929485801142544
661	6.080611314066796e-05	0.45957857256756157
662	5.972653404806001e-05	0.45953594878448006
663	6.0476446021448435e-05	0.4595656332048404
664	6.167714075154544e-05	0.45961244325233164
665	6.411589158614883e-05	0.4597049216388388
666	6.388120970436434e-05	0.4596961685405274
667	6.388120970436434e-05	0.4596961685405274
668	6.388120970436434e-05	0.4596961685405274
669	6.930282220583213e-05	0.45989102012032845
670	6.987717312191388e-05	0.459910809733902
671	7.248348850884712e-05	0.45999872128650754
672	6.971103448031503e-05	0.459905101191525
673	6.701779512467934e-05	0.4598107199575589
674	6.944673124048471e-05	0.45989501609999234
675	6.810329356068904e-05	0.4598482060525011
676	6.839607092950636e-05	0.45985848142877966
677	6.824411210107212e-05	0.45985315345589445
678	6.636082074811642e-05	0.4597861732253379
679	7.618666420991194e-05	0.4601176492526947
680	8.151745992630249e-05	0.46028091356467643
681	8.151745992630249e-05	0.46028091356467643
682	8.845246134410189e-05	0.4604769068529529
683	8.016983706470866e-05	0.4602367675036278
684	8.202043239276957e-05	0.4602919500799386
685	7.531505920534318e-05	0.4600851105611459
686	7.21314744823872e-05	0.4599812150898848
687	7.246351534549515e-05	0.45999225160514695
688	7.262432787990847e-05	0.45999757957803217
689	7.334668484370677e-05	0.4600194623238106
690	7.530933961031424e-05	0.46008301742894103
691	7.334668484370677e-05	0.4600194623238106
692	7.53926814024999e-05	0.4600856814153836
693	7.792158468593834e-05	0.4601652204391696
694	6.679314923938356e-05	0.4597949263236492
695	6.638007663260151e-05	0.4597800841134691
696	6.638007663260151e-05	0.4597800841134691
697	6.891180570282568e-05	0.45986875680505823
698	7.027566076977173e-05	0.4599148057135659
699	7.157985300535278e-05	0.45995895177461454
700	6.914747573639881e-05	0.4598759876254024
701	6.305116695095014e-05	0.45965525732015905
702	6.718225226571401e-05	0.4598059628389114
703	6.702218349323564e-05	0.4597993028728049
704	7.228003303540492e-05	0.4599795025271717
705	7.415643432484201e-05	0.4600402033611136
706	7.462686890018143e-05	0.4600554261407856
707	0.00012655952298864107	0.46134593728747575
708	0.0001389875580065646	0.46157884581645664
709	0.000163023032727518	0.461977492359116
710	0.00017176601661331983	0.46210916940327845
711	0.0001692032522237631	0.462070351315115
712	0.00017880239540135173	0.46220887861012977
713	0.00019737249222274522	0.46245967390522524
714	0.00020253961500442334	0.46252551242730644
715	0.0002247324526318703	0.46278886651563134
716	0.00023287521225900674	0.46287944205467946
717	0.00023287521225900674	0.46287944205467946
718	0.00023235882829611898	0.4628737335123025
719	0.00023266852957674506	0.46287715863772866
720	0.00024153473654177127	0.4629734427191538
721	0.00020743439207482128	0.4625829784205681
722	0.00019605281883287528	0.4624391231526681
723	0.00020124710693288992	0.4625057228137329
724	0.00019334395064567474	0.4624037301899308
725	0.00019918382220981048	0.4624794635187988
726	0.00019734682449891667	0.46245586821030726
727	0.00019734682449891667	0.46245586821030726
728	0.00019514592495634825	0.46242732549842236
729	0.00020092475246152216	0.4625007754103395
730	0.00019318581916662254	0.4623999244950128
731	0.000200985019229339	0.46249982398661005
732	0.0002035206654267741	0.4625317918239211
733	0.0002096481656108346	0.46260752515278913
734	0.00021814197979460532	0.46270913720709944
735	0.00022978116361767296	0.4628408142512619
736	0.00023738279607531156	0.4629245395394576
737	0.00023189999580037002	0.4628644095597534
738	0.00023393331815805085	0.46288686315976957
739	0.00023514741977726482	0.4629001830919825
740	0.0002526176728391891	0.4630841884412673
741	0.00025726893953345457	0.46313137905825036
742	0.00023268067446197358	0.4628722112343353
743	0.00017172701134568371	0.46209813288801627
744	0.00017175289487790299	0.4620985134575081
745	0.0001739402589612465	0.4621304812948192
746	0.00018689448162839434	0.46231239351189907
747	0.00019969688383808233	0.46248003437303653
748	0.00019605985065131734	0.46243322432554523
749	0.00019663882145342447	0.4624398842916517
750	0.00019207428664916177	0.46238013488143925
751	0.0001947659490152601	0.4624155278441766
752	0.00022199701686447803	0.4627481455800088
753	0.00022551464398681576	0.4627884859461395
754	0.00022827164664151082	0.46281969264446704
755	0.0002368036542596916	0.46291407387843314
756	0.00023396211186855348	0.46288134490213845
757	0.0002315859043261158	0.46285508560720434
758	0.00021003615968266857	0.4626046708816006
759	0.000205017740885592	0.46254206720019975
760	0.00021238364785310324	0.46263226216975606
761	0.00019578482527103557	0.46242294894926667
762	0.00018823712048761544	0.46232133689495636
763	0.00019962476860878396	0.4624699492815038
764	0.0002081059394601649	0.4625761281697157
765	0.00019546315734826796	0.4624162889831602
766	0.00018423463535188918	0.46226596403389963
767	0.00020559573971074986	0.46254187691545384
768	0.0002081538672045874	0.46257346418327316
769	0.0002195739166207744	0.4627085663528617
770	0.00023398537189948932	0.4628710695258599
771	0.0002373638991621062	0.46290798476656436
772	0.0002387733174829029	0.4629224464072527
773	0.00023976250091274452	0.4629331023530231
774	0.00024372186253590315	0.4629753455666128
775	0.00025335178203790575	0.4630746742039723
776	0.0002577861391481687	0.46311958140400455
777	0.00026041272384977934	0.4631458406989387
778	0.00026041272384977934	0.4631458406989387
779	0.00023275952627893677	0.4628520410512699
780	0.00022603697972139783	0.4627766882918938
781	0.00023995254506632943	0.46293043836658054
782	0.00022057622210378702	0.4627131331867633
783	0.00023000814637908092	0.4628191217902293
784	0.0002385794624725869	0.46291255160046596
785	0.00022317970926588065	0.46274091475966467
786	0.00022126838711035933	0.46271884172914035
787	0.00024559669394021215	0.4629865723666209
788	0.00024300354286206218	0.46295917136321135
789	0.0001452752656862757	0.4616443037690461
790	0.0001419318963481527	0.46158607663680085
791	0.00014051214781535943	0.4615609590503421
792	0.00013156456297342965	0.4613969335993768
793	0.0001411351480484464	0.46157047328763706
794	0.00013718939782175957	0.4614996873621625
795	0.0001373886700583422	0.46150254163335097
796	0.0001421059651637341	0.46158607663680085
797	0.0001527640141845353	0.46176722771489714
798	0.00015332083713825675	0.4617763613827003
799	0.00015834704570914107	0.46185742268445346
800	0.00017950444172967569	0.4621740565016302
801	0.00017768015253000652	0.46214817777618783
802	0.00016054132324627024	0.4618920545082072
803	0.00018546716383676165	0.4622539760949079
804	0.00019993773605708997	0.4624444511255533
805	0.00019830347972501274	0.4624235198035044
806	0.00019120148089698947	0.46232989970852184
807	0.00019306909958154852	0.46235463672548877
808	0.00019562489517096265	0.4623881268407671
809	0.00019094423381209145	0.4623264745830956
810	0.0001794274335474582	0.4621677771050155
811	0.00016323758809287499	0.4619287794641658
812	0.00017757111150961858	0.46213923439313054
813	0.00017909792518477764	0.4621609268541631
814	0.00017823925360055872	0.46214874863042554
815	0.00018361505657875146	0.46222410138980174
816	0.0001684311785252756	0.462004132223542
817	0.00021057198711522374	0.46256965848835513
818	0.00021057198711522374	0.46256965848835513
819	0.00022548001650163604	0.46274510102407446
820	0.00025163396795944634	0.46302672244800563
821	0.0002507103899876035	0.4630172082107107
822	0.00029836193329882296	0.4634678024890006
823	0.0002907703686612259	0.46340044168895217
824	0.00028352553826544114	0.463334603166871
825	0.0002760865883151291	0.46326533951936355
826	0.000342541278044227	0.46382991436044724
827	0.000316954081978536	0.46362554854335125
828	0.0004283494281770386	0.46442284162867
829	0.00044143788098591956	0.46450352236093134
830	0.00042713355519957447	0.464415230238834
831	0.0004433827502145983	0.4645153200151771
832	0.00044012491641513666	0.4644955304016036
833	0.00043869109065750907	0.4644867773032922
834	0.0004778286117120176	0.4647166412763387
835	0.0005209848413308218	0.46494993037481147
836	0.0005869103953630941	0.46527455615131597
837	0.000616485656400923	0.4654092777514128
838	0.0005609012983637089	0.4651501099274977
839	0.0005680663329546801	0.4651847417512514
840	0.0005721190798181813	0.46520415079533317
841	0.0005814375637374303	0.4652482968563818
842	0.0006074738347362776	0.4653676053920608
843	0.0005868163095941773	0.4652728435886029
844	0.0006339891907198141	0.46548367908705945
845	0.0006180813382111152	0.4654138445853144
846	0.0006585891223563717	0.4655885259820501
847	0.0006484832539521588	0.4655459021989686
848	0.0012151684609720613	0.4673075583765058
849	0.0014356120827032168	0.4677899302073609
850	0.0015036055487483847	0.4679254129464413
851	0.0013395284253725221	0.4675874672377239
852	0.001358059948194936	0.4676274270343628
853	0.0013278257751841414	0.46756196908177333
854	0.001364289485177756	0.4676407469665757
855	0.0013807901818861266	0.4676757593598212
856	0.0012705477737076582	0.4674340977325289
857	0.0012197337229398226	0.46731612119007127
858	0.0011975645744491063	0.4672632220307112
859	0.001142018355084732	0.4671265975831554
860	0.0011250334527452856	0.46708359323058213
861	0.0011027012660607296	0.46702612723732045
862	0.0010711825118442252	0.4669431630881083
863	0.0010711825118442252	0.4669431630881083
864	0.0010923430249481344	0.46699910680340273
865	0.0010189743900006437	0.4668000689591919
866	0.0010189743900006437	0.4668000689591919
867	0.0009566593892143331	0.4666208207285546
868	0.0009449072915096605	0.4665858083353091
869	0.001204770501559851	0.46727939623411263
870	0.0013385488490309076	0.4675842323970436
871	0.001299129512364474	0.46749689169867575
872	0.0012199515426878315	0.4673144086273582
873	0.0012020575406167658	0.46727178484427667
874	0.0010054208525929241	0.4667585868845858
875	0.0010164889201144146	0.46678808102020025
876	0.0008959385422255243	0.46643034569790925
877	0.000932634485830302	0.46654318455222765
878	0.0009782878187430944	0.46667752558283265
879	0.0009925456105260332	0.4667186270879469
880	0.0010036334642804434	0.46675021435576625
881	0.0009960066552689166	0.46672852189473374
882	0.0009981238700313107	0.4667334692981271
883	0.0009495579947127408	0.4665918974471779
884	0.0009745306041150755	0.4666649667896033
885	0.0009622455471354336	0.4666284321183906
886	0.0010145239792247844	0.46677875706765115
887	0.0010306440041221816	0.46682366426768346
888	0.0011559411448402107	0.46715209573910593
889	0.0011663894463141951	0.46717797446454823
890	0.0012309339510666786	0.4673332468172022
891	0.0012616056846407662	0.4674044133121686
892	0.0013754074275059078	0.46765520860726406
893	0.0013545356526482404	0.4676106819767236
894	0.0013545356526482404	0.4676106819767236
895	0.0014454475007309225	0.46780020558363944
896	0.0015122790001338114	0.4679326437667855
897	0.0014870577519661616	0.46788278916335985
898	0.0015160800585775815	0.4679394940176379
899	0.0015239596352383206	0.4679547167973098
900	0.0014851283961781318	0.46787898346844187
901	0.0015202121447601114	0.46794748597696567
902	0.001496933438862468	0.4679021982074416
903	0.001496933438862468	0.4679021982074416
904	0.0015313528543395487	0.4679684172990146
905	0.0014584275625716086	0.4678253231700982
906	0.0014334080628195525	0.46777470742768895
907	0.0014595656934323538	0.46782760658704897
908	0.0014595656934323538	0.46782760658704897
909	0.0014650782073827742	0.46783864310231116
910	0.0014393913823943349	0.4677868856514265
911	0.0014393913823943349	0.4677868856514265
912	0.00140109036655122	0.46770810776662414
913	0.001337935959994174	0.46757376673601914
914	0.0013793194240775755	0.46766243942760827
915	0.001425961155793303	0.467759484648017
916	0.001425961155793303	0.467759484648017
917	0.0014666022738306144	0.4678416876582456
918	0.001451993589323987	0.46781238380737705
919	0.0014174413131570356	0.46774197845139426
920	0.0013936165770125119	0.46769250441746035
921	0.0014307975770334893	0.46776937945480374
922	0.001446902904785828	0.4678021084310985
923	0.001501477163579012	0.46791057073626113
924	0.0015507034384832133	0.4680053325397191
925	0.0016569125232333637	0.46820018411952014
926	0.0016308718805324374	0.46815337407202884
927	0.0013933849546695566	0.46769098213949317
928	0.0013992139164749353	0.46770316036323073
929	0.0015037590129277087	0.46791399586168736
930	0.0014812907139049151	0.46786984980063867
931	0.0014631207987467099	0.46783369569891775
932	0.0014262807082287303	0.46775910407852517
933	0.0013741208385767334	0.4676498806343789
934	0.0014706877758320406	0.46784777677011435
935	0.0014676334768987888	0.4678416876582456
936	0.001497081019095314	0.46789991479049076
937	0.0015523858619407077	0.46800647424819447
938	0.001659971062914118	0.4682036092449463
939	0.001659971062914118	0.4682036092449463
940	0.0018006687626423673	0.468444509733255
941	0.002044767752355802	0.4688239375165786
942	0.0021122528428998127	0.46892174387597085
943	0.002184247152495691	0.4690229753607894
944	0.001995142275999452	0.46875010703516956
945	0.0019722473639919177	0.4687154752114159
946	0.002105939459318361	0.4689122296386759
947	0.0021964461208524282	0.46903933984893675
948	0.002100364836236513	0.46890423767934813
949	0.002131596662009655	0.46894876430988863
950	0.0022447141364820176	0.46910517837101795
951	0.002323735338081171	0.4692102155507545
952	0.0021228180586992003	0.46893582494716746
953	0.0020667501220432197	0.4688551442149061
954	0.002299783823407765	0.46917824771344335
955	0.002299783823407765	0.46917824771344335
956	0.002270282686280193	0.46913904905578807
957	0.002372261824932948	0.4692726289474095
958	0.0024979268504881414	0.46943018471701425
959	0.00252352827949049	0.46946139141534177
960	0.002228716805630764	0.46908158306252645
961	0.002284207123213839	0.46915617468291904
962	0.0020246537052077784	0.4687908279707921
963	0.0020396362722540345	0.4688125204318246
964	0.0020805240455564248	0.468872269842037
965	0.001994993977802706	0.46874554020126796
966	0.0022844830823296313	0.4691546524049518
967	0.002445640321806585	0.46936130163899864
968	0.0023549416317388853	0.46924560851349173
969	0.0024706323553416935	0.4693909860593589
970	0.002707439154514415	0.46967051435108526
971	0.002262257005300182	0.46911678574051785
972	0.0022716368714908986	0.4691293445337472
973	0.0022810523543396865	0.4691419033269766
974	0.002304792276583356	0.4691729197405582
975	0.002293562855154364	0.469158077530378
976	0.0023498182638696822	0.4692313371575493
977	0.002257993384581086	0.46910974520491955
978	0.002208454552028341	0.46904162326588755
979	0.002208454552028341	0.46904162326588755
980	0.0022580741515576177	0.46910898406593593
981	0.0023197196640051066	0.4691908065066727
982	0.0024337461096635184	0.4693361840525399
983	0.002371106347837442	0.4692566450287539
984	0.0026376515509550307	0.4695814610900043
985	0.0025862104453328347	0.4695209505408083
986	0.002645824338878219	0.46959097532729926
987	0.002573414522205786	0.4695057277611363
988	0.0025928233583241743	0.46952837164589833
989	0.0025126727144680555	0.46943208756447324
990	0.0025771199216207607	0.4695097237408002
991	0.0027139190499197463	0.46966880178837217
992	0.0030164575805233466	0.4699960915513192
993	0.003154687961016175	0.47013576055480943
994	0.00316816780147749	0.4701490804870224
995	0.003266386137201844	0.47024460342946395
996	0.0038992199214331834	0.4708034697281706
997	0.004122011125273667	0.4709808151113489
998	0.004122011125273667	0.4709808151113489
999	0.004182215716576688	0.4710272445893484

==> data/stats-mannwhitneyu-varghadelaneya-random-linevul-ue.dat <==
rank	pvalue	effect_val
1	0.4901787894422013	0.5009253547193091
2	0.022822918698714466	0.504303860382754
3	0.0007273665141301991	0.508923593443701
4	0.0006247564211878946	0.5098725434715016
5	0.001014442735468678	0.5098856731189687
6	0.008518647607966183	0.5084048772263791
7	0.02974150021074926	0.507547644446102
8	0.025919911188667398	0.5081696852804474
9	0.002469640388037537	0.5117251557575787
10	0.0004863790205443768	0.5141847763830751
11	6.865882106617472e-05	0.51687464155111
12	0.00046253014342461345	0.5154821377806177
13	0.0003527933107593478	0.5161279642082004
14	0.0017370953597927597	0.5143619314815076
15	0.014576919747734604	0.5117289614524967
16	0.03300163140923023	0.510482976936347
17	0.05043051002344943	0.5098980416274521
18	0.40399743465727245	0.5043801645658597
19	0.43448753828720255	0.5041759890335096
20	0.4793750849682429	0.5038146383010464
21	0.30811774604121855	0.49421287002295977
22	0.37983323878911435	0.49496221135231183
23	0.3971119311971504	0.4950514548981387
24	0.65380889306032	0.4973242159031618
25	0.2843036569528209	0.49347932232751734
26	0.2177597170549298	0.49242305170302947
27	0.21517377100788038	0.49228243127580973
28	0.0469325607123741	0.4873784128044889
29	0.01788791997584088	0.48468283909407717
30	0.017613756465924498	0.48457228365670957
31	0.02083139380142693	0.4848729335552307
32	0.03944690884593897	0.48640529661395904
33	0.07715304710131132	0.48827160940174097
34	0.09313714991910939	0.4887756736936286
35	0.11529077789302095	0.4894114150296787
36	0.10636050615890158	0.4890582465412893
37	0.0338656466047004	0.4854843184438057
38	0.022520192199543657	0.4842442327547789
39	0.016881515203603176	0.4833597892558382
40	0.013328830789566063	0.48271967137063243
41	0.003772807848977546	0.4795215556463002
42	0.006132605649281496	0.4802762249485375
43	0.022240290890764368	0.48337767602195275
44	0.006638322712108522	0.48010116298231
45	0.020198686218112112	0.48285477354022105
46	0.017420333660103145	0.482383628509374
47	0.019914501606136337	0.48266296651635443
48	0.02082390866631178	0.48270920570960796
49	0.007354219605833723	0.47978719315157586
50	0.016211940044475466	0.48179983490895445
51	0.009559478809638132	0.48025091707733286
52	0.032398024071527	0.4835809001305734
53	0.03233820251644007	0.4834781463677877
54	0.034145058920481704	0.48359574234075353
55	0.030019575067626814	0.4831896746930041
56	0.02393091500774441	0.48248162515351223
57	0.028645124782712535	0.4829423045233348
58	0.029234997341923984	0.4829392599674004
59	0.05049462006357333	0.48463812217879076
60	0.04329252072573406	0.48405394800887946
61	0.024650808908069533	0.48218421009567136
62	0.02804801260685461	0.4825404231399951
63	0.02846990302730483	0.48257315211628987
64	0.028164252789101063	0.48247724860435653
65	0.06015346309794609	0.48490128598236976
66	0.04147644567050572	0.48353675406952473
67	0.035778020427908994	0.4830149932962684
68	0.03619943567385054	0.48302222411661255
69	0.06403899847983195	0.4849079459484762
70	0.048693019438056685	0.48388364316129945
71	0.06008007951886469	0.48461186288385666
72	0.04623541558285147	0.48361838622551556
73	0.04511305821353173	0.4835162033169676
74	0.0455064203732892	0.48349565256441046
75	0.04265559861680175	0.48323229847608556
76	0.03109024635615552	0.4821307400820736
77	0.029021135624867585	0.4818866047530846
78	0.052617125959667124	0.4838467279205949
79	0.04945793993112708	0.4836041148695731
80	0.043556041253138264	0.4831234556014311
81	0.04763978603992067	0.4833972753507804
82	0.045606802950903594	0.48323210819133966
83	0.05437433342262432	0.48384748905957853
84	0.04189449915445551	0.4828490649978441
85	0.04458733128382224	0.4830530502454483
86	0.0422387727138246	0.48285686667242594
87	0.03149890910001367	0.48180934914624945
88	0.026728062366263666	0.4812447743051657
89	0.02427001366199606	0.4809056868879729
90	0.024032368569734213	0.48085088488115385
91	0.022261790568135154	0.48059685474537805
92	0.01933394856953087	0.48011638576198196
93	0.009186405092048586	0.477771316553517
94	0.007962284671540153	0.47729807839046506
95	0.008143980837313757	0.47733765761761215
96	0.009261434293512982	0.4777064294551653
97	0.005289078742581546	0.4760473367556679
98	0.007392867924125234	0.47696888578005897
99	0.0011164442473927973	0.47180703147804437
100	0.0006455426437490386	0.4702647736125293
101	0.00024684059764817494	0.46791513757016273
102	0.0001314205403414863	0.46646326495894985
103	0.00011401521524932486	0.4661158050129375
104	6.75085175631219e-05	0.4649388938595493
105	2.4278271462581493e-05	0.46278639281393463
106	1.659416119691102e-05	0.46201003105066485
107	1.5280420211642954e-05	0.461776932236938
108	1.5171466668628036e-05	0.46173602101656963
109	2.1125848098666106e-05	0.46232495230512843
110	2.7703517756338056e-05	0.4628316805834587
111	9.090595345467158e-06	0.4605764257750583
112	3.6044186901530796e-06	0.458748740790694
113	6.858826224360976e-06	0.4598965383779595
114	5.300055742442433e-06	0.4593833404182687
115	6.975072240918754e-06	0.4598750362016729
116	6.331501463961028e-06	0.4596737149405113
117	3.1075983837897484e-06	0.45831013445139573
118	1.5293871571838854e-06	0.4569872748979027
119	1.254044216045424e-06	0.4565770209857435
120	1.7630854579229923e-06	0.45715910202344995
121	2.088895889110523e-06	0.4574384400304303
122	1.805732678614578e-06	0.45711990336579467
123	1.1432482647307212e-06	0.456263812293993
124	5.237963046925357e-07	0.45483915040144374
125	1.3702780148082167e-06	0.45642403205004034
126	2.005765712739439e-06	0.4570873646742458
127	6.193061718515422e-06	0.4591095206689194
128	1.7214843599797655e-05	0.4609963842092584
129	1.3138044268086645e-05	0.4604327607919042
130	4.883029011467404e-06	0.4584353418141976
131	4.2195950350464505e-06	0.45814972441060253
132	4.2342148821435505e-06	0.45813202792923385
133	2.187801756582676e-06	0.4568470350401748
134	5.441846230204245e-06	0.45845284801082037
135	4.016365430455454e-06	0.45782509863409804
136	6.492059300528487e-06	0.4587169632381288
137	7.35899813388031e-06	0.45893084329251976
138	8.333948539016556e-06	0.4591373022418207
139	9.809426513639298e-06	0.4594002757606538
140	3.183780153673027e-05	0.46172574564029106
141	2.2573817737183796e-05	0.4609954327855289
142	4.149227250264907e-05	0.46221306487453956
143	2.9738917277329497e-05	0.461494930243515
144	3.4954495875113816e-05	0.46180243039288854
145	2.5211902751877317e-05	0.46108258319915085
146	4.1425412095840624e-05	0.4620859546642787
147	3.194580465689196e-05	0.4615008290706379
148	3.00766151467056e-05	0.4613217711247465
149	0.0001489061512990723	0.4647284389305845
150	0.00020960465231331996	0.46549243218537084
151	0.0007031108956011067	0.468389707726436
152	0.0013822932054494347	0.4701068372734327
153	0.001954105219791554	0.47101278294866006
154	0.0015825581148806841	0.47041471799229806
155	0.001272854532576754	0.4697890617477806
156	0.0010430711099011943	0.46923989997111476
157	0.0010233863874275727	0.46918034084564825
158	0.0007697286454912398	0.4684254812586651
159	0.0003653490989494396	0.46649447165727737
160	0.00040523092910597843	0.46674602809135646
161	0.00046006642080758124	0.4670386860305498
162	0.0003655302637597258	0.46643281939960596
163	0.00036805479273202204	0.46643548338604857
164	0.00018410385611998797	0.46470446305260116
165	0.00021907554462284658	0.4651143363952686
166	0.00037803940577932474	0.4664170257656963
167	0.00032116069903555716	0.465986030816234
168	0.0003314224596472253	0.4660634767078151
169	0.0005155633029370247	0.4671237433119669
170	0.0004962216333752131	0.46702669809155817
171	0.0002464854048393138	0.4652559082462178
172	0.0003294192117121756	0.46592951624670187
173	0.0002614239553332059	0.4653620871344297
174	0.00024909022835019497	0.4652399243275622
175	0.00031931199598073264	0.46583456415849805
176	0.00046044593689036447	0.4667446960981352
177	0.00025085309855101256	0.4651980616834644
178	0.0002879662371986223	0.4655221166057312
179	0.0002613169308786354	0.4652842606733568
180	0.00031357948627181	0.4657276241313026
181	0.0003020213805779734	0.4656349554600495
182	0.00036231203712350294	0.46605148876882346
183	0.00026955567810985423	0.4652939651953977
184	0.0002205376905487675	0.4647961803001247
185	0.0002447125201834013	0.46504887844267917
186	0.00031970885444872085	0.46567168041600815
187	0.00028095254892787007	0.4653352569852579
188	0.0002987696335452773	0.4654699785853547
189	0.0010752986881278207	0.46872746315040753
190	0.0010785332095628434	0.4687318396995632
191	0.0019056223574818885	0.47028170895491433
192	0.0020197233966678294	0.4704327950431585
193	0.0028792830403388016	0.47144054305744204
194	0.0046862413824098155	0.4728829014313599
195	0.004052713527834278	0.4724241249089963
196	0.003506287260604704	0.4719817128747801
197	0.0034189213761294454	0.4718998904340433
198	0.004729169453996666	0.4728520753025242
199	0.004961833195202409	0.4729972625636455
200	0.005592089803025871	0.47336337041475607
201	0.005052065499190342	0.47303798349926796
202	0.005273343829990916	0.4731711828213976
203	0.005385694195910725	0.47323093223161
204	0.005023482323008751	0.47301438819077646
205	0.004363822634678611	0.47257483042774867
206	0.003659072894855481	0.47202795206803366
207	0.003909296257034639	0.4722247064952937
208	0.0036598945458891394	0.47201634469853376
209	0.0036993809522215745	0.4720486931053367
210	0.003580256378396583	0.47195012560696076
211	0.003658507939449536	0.4720152029900584
212	0.003957616993886259	0.47224373496988364
213	0.0038004955884660212	0.47211795675284407
214	0.00400919439035496	0.47227703480041605
215	0.004023975864022604	0.4722852170444897
216	0.004284533620838019	0.4724735989429302
217	0.005000457977537743	0.47293808400767073
218	0.0036252564701065994	0.4719362348205101
219	0.002651384497743159	0.47100574241306176
220	0.00236948159909592	0.47066817727383614
221	0.002307929543308953	0.47058863825005015
222	0.002042231496811814	0.470229380649792
223	0.0018014925605963328	0.469867839632583
224	0.0017947516189471917	0.4698571836868126
225	0.0016175282727325852	0.4695565337882915
226	0.001961077973254713	0.47009427848020335
227	0.0020998088479752403	0.47026895987693906
228	0.0023369227212481345	0.4705696097754602
229	0.0027007312254101593	0.470990139063898
230	0.004087985462950714	0.4722167145359659
231	0.003438338360427711	0.4716858200949064
232	0.003144514126297686	0.47141789917267996
233	0.003094941812422355	0.4713617651726396
234	0.0023886003970974706	0.47058254913818137
235	0.0022180832363296378	0.47036105769395437
236	0.002480181084583143	0.4706750275246885
237	0.0029748571858608584	0.4712036385487972
238	0.002039366636710541	0.4700767722835806
239	0.0027620416214357915	0.4709492278435296
240	0.0026776913120623923	0.4708546563248176
241	0.002754371403492114	0.4709269645282594
242	0.0029641492606698977	0.47114236686061756
243	0.003501553392135516	0.47163748776944797
244	0.004728700674552493	0.47252840094974924
245	0.00476623820572542	0.47255047398027356
246	0.0047697292054705055	0.47255275739722435
247	0.0057426788446142876	0.47312437277390634
248	0.006458647390590833	0.47349733087586926
249	0.005415605764410108	0.4729260960686791
250	0.0052611884630063095	0.472829811987254
251	0.005087591001936102	0.4727217302515831
252	0.005727291768091026	0.47308859924167723
253	0.00663023869991321	0.4735549871538768
254	0.0063676972992675945	0.47342007526903407
255	0.007805076139132425	0.47407389365594466
256	0.008629096629303454	0.4744027056968589
257	0.008455518666881675	0.4743330614798597
258	0.00866541521735545	0.474412029649408
259	0.00860257509326017	0.4743855800697279
260	0.00821291299316591	0.47423221056453296
261	0.009382611819929491	0.4746725294665443
262	0.010014956699712158	0.4748871706599189
263	0.013427356168379683	0.4758880684233501
264	0.01042320027351588	0.47500666948034376
265	0.010825542335697798	0.47512654887026046
266	0.011296884910840492	0.47526983328392275
267	0.010362123068160763	0.47497355993455725
268	0.00964930391229177	0.47473075659878955
269	0.01001713666892973	0.47485463196837013
270	0.014955374600318875	0.4762286781185101
271	0.01369618402490941	0.4759150888572678
272	0.01371057497373565	0.4759084288911613
273	0.015692585494346798	0.4763810961999756
274	0.01618581558212716	0.47649146135259723
275	0.017935966991099173	0.4768606137596422
276	0.01701414829439633	0.47667032901374273
277	0.016170305953057355	0.47648803622717106
278	0.015194365895632618	0.4762644516507392
279	0.013913795103799136	0.4759518138132264
280	0.015157057905362783	0.47625170257276395
281	0.015858253483164293	0.4764084972033851
282	0.015445418607018768	0.47631259369145174
283	0.013707126269802094	0.47588711699962055
284	0.011476561184099983	0.47526050933137365
285	0.01204791084000186	0.4754258667755603
286	0.010403378112127477	0.47491666479553335
287	0.010072671837325402	0.4748007813852806
288	0.008402704412954508	0.4741903479204351
289	0.0064390729991323755	0.4733156089435353
290	0.004867399843619321	0.47240947298356206
291	0.00493392734415353	0.4724500036344387
292	0.004656221265427546	0.47226561771566206
293	0.004548302894054488	0.4721921678037449
294	0.004819170142192021	0.47237141603438215
295	0.00506304662532499	0.4725160324412658
296	0.0043997563657390965	0.4720660090172135
297	0.004182693084137062	0.4719084532476088
298	0.004035685492886252	0.4717952338237986
299	0.003222885095500792	0.4711012653555033
300	0.0029604179171578643	0.47083981411463743
301	0.003023474238703466	0.47090336921976783
302	0.002841877886008911	0.4707146067518356
303	0.002482703306903443	0.47030663625662716
304	0.0025134367418793353	0.47034317092783984
305	0.00418813714495666	0.47187933968148615
306	0.0040697895355273125	0.4717902864204052
307	0.004028419527726198	0.47175203918647945
308	0.003928560560843147	0.47167211959320166
309	0.004413008348877354	0.47202947434600084
310	0.004284754665056783	0.4719309068476249
311	0.004418178360798557	0.47202243381040254
312	0.005988748741453551	0.4729860357636374
313	0.006736147668758386	0.47336318013001016
314	0.005188080725320831	0.47251641301075753
315	0.004872843581279553	0.4723177557360385
316	0.004974129713696555	0.47238073998693125
317	0.005642245611400042	0.47278014766857424
318	0.00566573774731875	0.47279346760078717
319	0.005275241196665006	0.4725632230582488
320	0.005294184887404679	0.47257464014300277
321	0.005081216366598045	0.47244410480731575
322	0.004003486888338155	0.47168772294236544
323	0.004160094880395462	0.4717965658170199
324	0.005896858635483933	0.4728977436415401
325	0.0065795359061908126	0.4732467258655197
326	0.006759038200429406	0.4733306414384613
327	0.00617343172776501	0.4730299915399402
328	0.005695265696903538	0.4727679694448366
329	0.005787904647075392	0.4728159212008033
330	0.0058863630044460975	0.47286634665846666
331	0.006076871213966718	0.47296339187887537
332	0.005980063700113653	0.47290954129578583
333	0.0049527369758769835	0.4723042455190797
334	0.004090870956770153	0.4716972371796604
335	0.0041090281475484255	0.47170903483390614
336	0.004717153268782582	0.47213032526132753
337	0.005349774605764562	0.47252649810229025
338	0.005345320211081192	0.47252383411584764
339	0.0045105295799230715	0.47198323515274726
340	0.0036563173352070428	0.47132694306414
341	0.004193775529961452	0.47174899463054504
342	0.004061435813431802	0.4716489048542019
343	0.005295973693266965	0.4724789269158154
344	0.0037186801543567134	0.47135358292856594
345	0.0050434989921366155	0.4723042455190797
346	0.005929223969771411	0.4728216297431803
347	0.0058233595316989975	0.4727634026109351
348	0.003693292375223264	0.4713092465827714
349	0.0034202703088869347	0.4710647306842906
350	0.0036539232281745633	0.4712609142573129
351	0.00364045956317718	0.471249497172559
352	0.0034247185382744356	0.4710592124266595
353	0.003761231394572069	0.4713412144200825
354	0.0038712638540789783	0.47142893568794214
355	0.0041591445007572204	0.47164547972877574
356	0.004332781659949493	0.4717720190847989
357	0.004817224723118587	0.4721015922646967
358	0.007817025950699991	0.47367144141836726
359	0.007666646868800316	0.47360674460476143
360	0.007241768073759519	0.4734176015673374
361	0.008236676487650285	0.4738446005371358
362	0.00882434465251059	0.4740748450796741
363	0.008207002098466856	0.4738291874727179
364	0.00858045280216007	0.4739770387202818
365	0.007852119742071723	0.47367144141836726
366	0.008367163385174342	0.4738841797642829
367	0.007391101974194833	0.4734651727538123
368	0.006114638289286138	0.47283723309234404
369	0.005440957217766905	0.4724543801835943
370	0.004937054290701181	0.4721413617765897
371	0.004661429841985713	0.47195697585781315
372	0.004497419845323282	0.47184185358654396
373	0.0041692785728761365	0.47160323651518604
374	0.0035953854177354317	0.4711345651860357
375	0.003625808777018265	0.4711589216335108
376	0.004519605004025862	0.47184204387128986
377	0.004015403204716152	0.47146642178288434
378	0.0038888363967796388	0.4713663320065412
379	0.004202086681923398	0.471608945057563
380	0.004637738492634789	0.47191872862388734
381	0.004700996814663635	0.47196173297646066
382	0.004784682595698035	0.47201615441378786
383	0.005733009836217383	0.47259652288878123
384	0.009338202989040449	0.47421280152045125
385	0.01049667010428629	0.4746120189173483
386	0.007896188724729527	0.47363585817088405
387	0.00919111140251488	0.4741465824288782
388	0.009175694476367752	0.4741408738865012
389	0.008330483443479928	0.4738078755811772
390	0.00975757278811842	0.47434314657139237
391	0.009861096490089797	0.47437930067311324
392	0.011450817535511243	0.4748944014802631
393	0.009566457721584053	0.4742710286526965
394	0.007088750235201306	0.47326290006892113
395	0.009710050824908157	0.47431460385950747
396	0.008455232679903458	0.4738428879744227
397	0.007686159978712054	0.4735197844758854
398	0.0035376878910267106	0.47101677892832394
399	0.003598532471333113	0.47106967808768396
400	0.0046509411208726335	0.4718692545899535
401	0.005390135597093309	0.47233849677334155
402	0.0035121745182701484	0.47098138596558664
403	0.003633065494752719	0.4710864231453231
404	0.0041503772359386595	0.47150276616935116
405	0.003982377892217495	0.4713729919726477
406	0.004784963466240421	0.4719472713357723
407	0.004700613067654314	0.47188904420352706
408	0.004300653199578842	0.471607042210104
409	0.004079995659559571	0.4714411139116797
410	0.004115213175368157	0.4714681343455974
411	0.004762253608580837	0.4719274817221987
412	0.004778761776835063	0.4719385182374609
413	0.008439080766418292	0.4738014058998166
414	0.009415977742343125	0.47417208058482874
415	0.009720195708570967	0.47428092345948325
416	0.010777536287628656	0.47463561422583983
417	0.010485603109906384	0.4745391398596688
418	0.011018919287983002	0.47471115726996194
419	0.010780035291313907	0.4746350433716021
420	0.012314668631013803	0.4750961033109165
421	0.011989191480021389	0.475000580368475
422	0.011159391256428002	0.4747497850733795
423	0.01190308200937969	0.47497394050404906
424	0.013393599262739787	0.4753880001111263
425	0.01627714489978604	0.476083110287897
426	0.015903235601421293	0.4759986238607177
427	0.016358998518390618	0.47610137762350335
428	0.016047177616813152	0.47603135283701237
429	0.015300043873724073	0.47585857428773565
430	0.014522033929320721	0.475670572958787
431	0.01397352722287235	0.4755326165180099
432	0.014137842796981884	0.4755731471688865
433	0.014107813122968025	0.4755655357790505
434	0.022999887430544506	0.477364487766784
435	0.020012765113818373	0.47684006300708504
436	0.020739577755986255	0.4769736428987065
437	0.021709351580023996	0.4771456603089996
438	0.020559401983834186	0.4769409139224118
439	0.01878121803603104	0.4766037293526779
440	0.019999630936328713	0.47683397389521626
441	0.021020436776764385	0.47701816952924697
442	0.02069144256180215	0.4769565172715755
443	0.020598543048307206	0.4769384402207151
444	0.022188835889929457	0.4772175879429496
445	0.02086064645230492	0.47698353770549323
446	0.022976710375395847	0.4773488844176202
447	0.026515202687784043	0.47789576277733525
448	0.024549801628297136	0.4775985380042403
449	0.02504066112992139	0.4776723684856493
450	0.025886947098616192	0.47780062040438553
451	0.02818966685733928	0.47813209643174237
452	0.034900593650735265	0.47897924412048676
453	0.03298395720299634	0.4787512829948992
454	0.032198264481996364	0.4786549989134741
455	0.029113025943455082	0.47825406895386396
456	0.029492825666677068	0.478305065265765
457	0.02896397248022833	0.4782338987707986
458	0.029254247096480713	0.47827309742845386
459	0.032633552831436236	0.4787042826626621
460	0.03155798744406528	0.47857070277104063
461	0.03213636577126635	0.4786430109744824
462	0.0366778865000516	0.4791750471240173
463	0.038649164269365224	0.47938759518518703
464	0.04096537847192814	0.47962602197179904
465	0.04283124018940172	0.4798086953278625
466	0.04416057601723138	0.4799361861076152
467	0.042433858112750564	0.4797689258159695
468	0.04097177087710901	0.4796225968463729
469	0.04292895331220995	0.4798151650092231
470	0.040778499376009164	0.47960204609381574
471	0.041237725836441655	0.4796473338633398
472	0.0416452362874139	0.47968805479896226
473	0.04368737230162265	0.4798851897957141
474	0.04173099601433491	0.4796935730565933
475	0.04188061133121246	0.4797084152667735
476	0.03853185717495242	0.4793628581682201
477	0.03763222697623031	0.47926219753763927
478	0.03203605769539651	0.4786125654151385
479	0.01131574784176486	0.4747227646394618
480	0.010909992380963527	0.4745952738597091
481	0.01113143873913476	0.47466415693772473
482	0.011032361338251086	0.4746329502393972
483	0.011239867675567537	0.47469802762249486
484	0.01023596984274899	0.4743726407070068
485	0.009554758453522163	0.4741340236356489
486	0.010016213594293125	0.4742951948154257
487	0.009725218243046684	0.4741935827611154
488	0.010356238253438692	0.47440822395449
489	0.010589442542397383	0.47448547956132514
490	0.010570893793333438	0.47447939044945636
491	0.010911970698107088	0.47458747218512726
492	0.011034101970460373	0.47462629027329073
493	0.013219779184200222	0.47525651335170976
494	0.013622572505054125	0.4753613602467004
495	0.012166866726845322	0.4749598594328525
496	0.01264260280257398	0.4750943907482034
497	0.013298394473531523	0.475273068124603
498	0.014220821491380656	0.47551092405697737
499	0.014855410483806727	0.4756671478333608
500	0.014806087501528394	0.47565401818589376
501	0.014854514154417202	0.4756658158401395
502	0.01609924790454494	0.47595580979289026
503	0.012737225963973763	0.47511284836855566
504	0.013213973946906153	0.4752424322805132
505	0.012989963203209689	0.47518154116182537
506	0.012819944426378306	0.47513244769738333
507	0.011551295720990503	0.47476215358186297
508	0.01033128302210775	0.47436921558158057
509	0.012610178603801135	0.4750605200634333
510	0.012983921867804475	0.4751621321177436
511	0.013851467461493041	0.4753921863755361
512	0.013807932542485893	0.47537981786705263
513	0.013385624034763377	0.47526754986697195
514	0.013892898443968607	0.4754007491891016
515	0.01573619826189709	0.4758490600504407
516	0.01629678108893853	0.47597578969120974
517	0.01638685583533772	0.47599595987427507
518	0.01589431903569818	0.475884453013178
519	0.01598910404995128	0.4759061454742105
520	0.016183938244559503	0.4759493401115297
521	0.016505173547772967	0.4760212677454797
522	0.016823277139218412	0.4760912925319707
523	0.015851657530285213	0.4758736067826617
524	0.01588146429828916	0.4758804570335141
525	0.015620668392037183	0.4758180436368591
526	0.016427278317268593	0.4759967210132587
527	0.019480292407985593	0.4766277052306613
528	0.011814401118925814	0.47481048590732144
529	0.011021324404198181	0.4745665408630783
530	0.011021324404198181	0.4745665408630783
531	0.011091487539001603	0.47458766246987316
532	0.01088000713188976	0.4745182085376199
533	0.011029106893812342	0.47456577972409475
534	0.010826771390146565	0.4745010829104889
535	0.011126690235536273	0.47459660585293045
536	0.011428767101362433	0.4746894648089294
537	0.011522357990707994	0.4747170560970848
538	0.01220846299007281	0.47492104134468904
539	0.012028441188967367	0.4748685227548208
540	0.012118155834003769	0.4748947820497549
541	0.013161685830842521	0.47518820112793186
542	0.01348689507351618	0.4752744001178243
543	0.012959904459611897	0.4751320671278915
544	0.013155001694956115	0.47518534685674335
545	0.013254932839813953	0.4752123672906611
546	0.013691051407504533	0.475326157568709
547	0.01390862802718583	0.4753817207145116
548	0.01496335939822657	0.4756454553723283
549	0.01521985350624534	0.4757071076299997
550	0.01633303366957919	0.4759615183352673
551	0.01770697035837447	0.4762568402609032
552	0.019145731851614823	0.4765453119356868
553	0.020780438095695953	0.47685014809861775
554	0.02053453598367717	0.47680524089858545
555	0.020174523680887346	0.47673864123752063
556	0.01798813998375166	0.47630935885077147
557	0.017036028700971102	0.47610841815910165
558	0.01695871944999779	0.4760916731014625
559	0.017434416502607308	0.4761936657252646
560	0.01829793534234537	0.4763717722474265
561	0.01900882952128812	0.4765137246678675
562	0.01847296903713057	0.4764071652101638
563	0.017138568044183504	0.476128588342167
564	0.016537485077765843	0.47599729186749634
565	0.017264620603704716	0.4761556087760847
566	0.017138568044183504	0.476128588342167
567	0.017958749142901798	0.4763004154677142
568	0.017727762485881843	0.4762524637117475
569	0.01838908575165263	0.4763873755965903
570	0.01870959425174195	0.47645169184070424
571	0.01907964248331419	0.47652476118312964
572	0.019353488081785872	0.4765780409119815
573	0.019412614125909076	0.47658945799673547
574	0.018495691602504312	0.4764079263491474
575	0.019488674979335964	0.47660315849844026
576	0.019488674979335964	0.47660315849844026
577	0.01873538922246049	0.47645587810511403
578	0.018486235407385185	0.47640602350168837
579	0.01616947575557336	0.4759080483216695
580	0.015667119151589817	0.47579273576565445
581	0.01704175031632471	0.47609909420655255
582	0.0169644523761135	0.4760823491489134
583	0.022035558256613675	0.47705679733266454
584	0.02352182485313532	0.47730454807182565
585	0.024101011348458812	0.47739721674307867
586	0.025985195300636168	0.47768778155006714
587	0.027061115616661774	0.4778460984586555
588	0.025710185822131228	0.4776455383364775
589	0.02485971907911271	0.47751424186180685
590	0.024623481388022506	0.47747732662110237
591	0.024574508023811358	0.4774687638075369
592	0.024737186725924353	0.4774942619634874
593	0.02377682404941819	0.4773407021735465
594	0.024952403480005582	0.4775260395160526
595	0.02422646954817598	0.4774111075295293
596	0.02847336321587546	0.47803657348930084
597	0.030943060129719657	0.47836557581496103
598	0.032072347437717724	0.4785080990896397
599	0.033313282680264386	0.4786607074558511
600	0.03380702239117881	0.4787200762965717
601	0.03278847607705581	0.4785967717812289
602	0.03572524687137035	0.4789423288797823
603	0.04350786516919631	0.4797546544600271
604	0.043872101092411096	0.479788905714289
605	0.04790215459010718	0.4801607221077765
606	0.048172106955277114	0.48018393684677624
607	0.046136851605629234	0.4799997412127456
608	0.04739447409052395	0.48011315092130163
609	0.04783292859872011	0.4801523495789569
610	0.048615669357135044	0.4802208520874808
611	0.049964922520459386	0.4803373063519712
612	0.04930377138863588	0.4802802209282014
613	0.04827591426773572	0.48018945510440736
614	0.04872549533078969	0.48022903433155445
615	0.04447443709250492	0.4798410437346654
616	0.043526443630929605	0.47974970705663367
617	0.04015771953289121	0.47941214191740805
618	0.04092308278536416	0.4794905392327186
619	0.0410505858398771	0.4795034785954398
620	0.04126509605109897	0.4795251710564723
621	0.0398015555492852	0.47937522667670357
622	0.04176532610178355	0.4795746450904062
623	0.04115192416965689	0.47951299283273474
624	0.04004716761907933	0.4793999636936705
625	0.04084061832288995	0.4794814055649155
626	0.042266776986624344	0.47962373855484824
627	0.04233972118698709	0.47963020823620883
628	0.040986300839251304	0.4794947254971284
629	0.04206274583406261	0.47960204609381574
630	0.040249195560754125	0.479417850459785
631	0.04020859948557869	0.47941366419537523
632	0.04228912473674591	0.47962373855484824
633	0.04401372279198755	0.4797906182770021
634	0.04606962050383583	0.4799826155856146
635	0.05081061248769709	0.48040086145710165
636	0.05338417795653656	0.48061436094200083
637	0.05761928301076665	0.4809456466846118
638	0.057659212717964314	0.4809486912405462
639	0.05721628821591587	0.48091482055577606
640	0.06016733430151979	0.48113517029152764
641	0.05780828160941758	0.4809580151930952
642	0.05780828160941758	0.4809580151930952
643	0.057999982832193174	0.4809719059795459
644	0.07441228905331049	0.48209173170916425
645	0.07900922682065092	0.4823682154449561
646	0.08498686166725121	0.48270958627909977
647	0.07965899831910905	0.4824057015398983
648	0.07853980727297517	0.4823392921635794
649	0.08073341042599358	0.4824675440823157
650	0.08254667630751135	0.4825714395535768
651	0.08018858104640804	0.48243595681449636
652	0.07879115783420411	0.48235413437375957
653	0.0736021616040936	0.4820376908413288
654	0.07902664461084528	0.48236555145851356
655	0.08143737029929522	0.48250445932302016
656	0.08079656416534325	0.4824675440823157
657	0.08084925876962593	0.48247058863825004
658	0.08100751002874194	0.48247972230605324
659	0.07753327538148033	0.4822751662042113
660	0.07823050518805805	0.4823160774245797
661	0.08014190823096196	0.4824277745704227
662	0.07599413864970055	0.4821805946854993
663	0.07478685614916183	0.48210676420409027
664	0.0701611201573487	0.481813915980151
665	0.0704616112583475	0.48183275416999505
666	0.07124826948056374	0.4818833699124043
667	0.07124826948056374	0.4818833699124043
668	0.07059713808292893	0.48184150726830643
669	0.06778571784116337	0.4816557893563086
670	0.06607569842616622	0.4815404768002935
671	0.06660235447308901	0.4815762503325226
672	0.05680951932599873	0.480867629938793
673	0.05498183315915436	0.4807245358098766
674	0.056859744738835316	0.4808708647794733
675	0.054637055243518355	0.4806958028132458
676	0.055231146525378895	0.48074299343022886
677	0.05553020545228823	0.4807665887387204
678	0.05143103664888408	0.4804328292944127
679	0.05528744253862814	0.48074679912514684
680	0.056399653707628124	0.4808339495387688
681	0.052295932201602106	0.4805036152198873
682	0.054282490244358245	0.4806642155454265
683	0.05214024641979542	0.48048877300970716
684	0.051727490800251456	0.48045376061646167
685	0.05343690891990349	0.4805940004741896
686	0.05343690891990349	0.4805940004741896
687	0.05247532515710027	0.4805152225893872
688	0.05406246967229739	0.4806446162165988
689	0.05611305134821248	0.48080654853535926
690	0.052293640255173725	0.48049828724700216
691	0.052215551051257345	0.4804918175656416
692	0.05241786499265232	0.48050856262328073
693	0.05412155042440366	0.48064747048778733
694	0.02980688741941791	0.4781619711368486
695	0.028657157076078976	0.47800593764521104
696	0.02601890360080407	0.47762498758392036
697	0.02631294133972874	0.4776681822212395
698	0.025717248265186374	0.4775766552584619
699	0.024826732153201803	0.47743888910243065
700	0.024948746495282694	0.4774579175770206
701	0.02293375715728569	0.47713062781407356
702	0.023918485808001363	0.4772917989938504
703	0.02446124152451321	0.4773785688379805
704	0.025562194139379546	0.47754887368556054
705	0.009980793241726177	0.47407046853051843
706	0.009584003539772255	0.47392813554058566
707	0.009711384211700312	0.4739701884694294
708	0.008977745902299253	0.4736973201438096
709	0.00994150667927886	0.4740493469237236
710	0.010067283678667622	0.47409311241528046
711	0.00961644839760338	0.4739309898117741
712	0.010306795126209948	0.4741715097305911
713	0.010945878360366205	0.47438234522904765
714	0.010578311751310127	0.474262465839131
715	0.011168723637420597	0.47445046716807965
716	0.01028838669487323	0.474160282930583
717	0.01028838669487323	0.474160282930583
718	0.010318692080639482	0.47417055830686156
719	0.010703687302522214	0.4742988102255978
720	0.010644615730276825	0.47427940118151607
721	0.010250337061414639	0.4741473435678618
722	0.009732774970327637	0.47396695362874913
723	0.009521473507108705	0.47389083973038937
724	0.009203434959779233	0.4737726729031858
725	0.00957009548089236	0.4739077750727744
726	0.00957009548089236	0.4739077750727744
727	0.009032710197479489	0.47370740523534227
728	0.00921396925544433	0.4737759077438661
729	0.00958663252383465	0.47391234190667597
730	0.009498585597838605	0.4738803740693649
731	0.009778133515847673	0.4739802735609621
732	0.009985739260232721	0.47405334290338746
733	0.010145117603032452	0.47410852547969834
734	0.01039125953078775	0.47419225076789406
735	0.011299529252922682	0.47448528927657924
736	0.011332462568583303	0.4744955646528578
737	0.010442581159290176	0.4742067124085825
738	0.010407428911430167	0.47419491475433667
739	0.010532640788026718	0.47423677739843456
740	0.011064070896456743	0.47440898509347357
741	0.01119506515587492	0.47445046716807965
742	0.011136008355408162	0.4744318192629815
743	0.01167762032077867	0.4745996504088648
744	0.011501963583825808	0.4745459901105212
745	0.011327435007601114	0.47449194924268573
746	0.012241166365896094	0.4747671009852564
747	0.011167657704079969	0.4744411432155306
748	0.011251106908371881	0.4744674025104647
749	0.011228415109784153	0.47445960083588284
750	0.01125266242426672	0.4744672122257188
751	0.011541070693249477	0.47455664605629155
752	0.012756602893913256	0.47491171739213994
753	0.012864141767029266	0.4749417823819921
754	0.011282487643462671	0.4744752041850466
755	0.011620161999391084	0.4745794802257995
756	0.012276884546650829	0.4747741415208546
757	0.008055430811217916	0.4733068558452239
758	0.007863857766298004	0.4732250334044871
759	0.0071652549363948855	0.47291068300426126
760	0.007315864751701615	0.47298070779075224
761	0.007607644575986101	0.47311276540440644
762	0.007879738462849449	0.4732318836553395
763	0.008388687841371355	0.47344443171650924
764	0.005523808051975804	0.4720464096883859
765	0.005271217629217454	0.47189265961369914
766	0.004902703084337309	0.4716570870982756
767	0.005428698204176923	0.47198589913918987
768	0.005477460359271301	0.4720144418510748
769	0.0058435340540379565	0.47222622877326087
770	0.005993283271867595	0.4723090026377271
771	0.00594650009887347	0.47228312391228483
772	0.00603578610367015	0.47233164652248916
773	0.005792528568702472	0.47219521235967926
774	0.005804590978034815	0.47220206261053166
775	0.006017895466411458	0.4723204197224811
776	0.005873859791763127	0.47223973899021976
777	0.0059811696690016325	0.4722994884004322
778	0.0059811696690016325	0.4722994884004322
779	0.006493037583903839	0.472570453878593
780	0.006382602721150932	0.47251336845482317
781	0.006616498601093108	0.4726332478447398
782	0.0065347052355071225	0.47259176577013373
783	0.0070205521609978784	0.47283095369572936
784	0.0070823113514090425	0.47285968669236017
785	0.0070823113514090425	0.47285968669236017
786	0.007166985919737158	0.47289964648899907
787	0.007673049033686498	0.4731293201772997
788	0.007673049033686498	0.4731293201772997
789	0.007608651791418035	0.4731007774654148
790	0.00749648848245815	0.4730505422924973
791	0.0073633529656405355	0.4729900317433013
792	0.006529142254674648	0.47258548637351905
793	0.006778276001857879	0.4727091714583537
794	0.006630926511858005	0.4726357215464365
795	0.00673850140752192	0.4726888109905425
796	0.006811151073513556	0.4727240136685339
797	0.0071555761356643394	0.4728895613974664
798	0.006968403686226751	0.47280050813638547
799	0.007153148210488808	0.472888419688991
800	0.007758384512694782	0.473162810292578
801	0.0076434011687923735	0.4731121945501688
802	0.007263346394160376	0.47293922571614616
803	0.008053189601280835	0.4732863050926668
804	0.008090792922032316	0.4733015278723387
805	0.00814789447141788	0.47332550375032206
806	0.008133358427011387	0.4733194146384533
807	0.008193469622735127	0.473344532224912
808	0.008160632590835928	0.4733308317232072
809	0.008404197442024182	0.47343130206904216
810	0.008233764328072626	0.4733612772825512
811	0.008114315123264012	0.4733114226791255
812	0.008923093319865556	0.4736356678861382
813	0.008864099197458388	0.4736128337166302
814	0.00851236316903271	0.47347316471314005
815	0.00808183977111827	0.47329581932996173
816	0.007996502382195281	0.47325966522824087
817	0.009284596762697302	0.4737701992014891
818	0.009284596762697302	0.4737701992014891
819	0.009649575304142973	0.47390320823887283
820	0.009907806542081189	0.47399321292368324
821	0.010045036525667121	0.4740411646796499
822	0.011490043732525013	0.4745117388562593
823	0.010924889949787474	0.47433363233409737
824	0.010658615576257682	0.4742468624899672
825	0.010695635847475723	0.4742590407137048
826	0.012162638311492202	0.47471325040216683
827	0.01186209191073099	0.47462419714108584
828	0.014449973170308161	0.4753324369653236
829	0.014542484365665954	0.47535565170432337
830	0.014630929695739396	0.47537772473484774
831	0.013450539466293801	0.475070605154966
832	0.013276944313493268	0.4750237951074747
833	0.013302224126736126	0.4750306453583271
834	0.014002527200054609	0.4752159827008332
835	0.015023750505883289	0.4754715351145762
836	0.01595922423694989	0.47569302655880313
837	0.016434026633997345	0.47580110829447403
838	0.016676048018905747	0.4758551491623095
839	0.016791323915660985	0.47588064731825996
840	0.016280555636090367	0.4757664764707203
841	0.01584810048818358	0.47566676726386903
842	0.01648812545267662	0.47581214480973616
843	0.015954132403081064	0.47569074314185233
844	0.016887797250178818	0.4758996757928499
845	0.01666879966414628	0.4758513434673915
846	0.016637963264405732	0.4758444932165391
847	0.016637963264405732	0.4758444932165391
848	0.02761141412693511	0.4777728388314842
849	0.03116860612007403	0.47825425923860987
850	0.03213461579668612	0.4783771831844609
851	0.03177877416282521	0.4783322759844286
852	0.03206499012547363	0.4783684300861495
853	0.03235646049410485	0.4784049647573622
854	0.032928317069715086	0.478475370113345
855	0.03127044365426595	0.4782664374623474
856	0.03130597953458351	0.47827100429624897
857	0.03130597953458351	0.47827100429624897
858	0.02965712084393539	0.47805331854694
859	0.029358642493148773	0.47801297818080934
860	0.028744645414147	0.47792887232312176
861	0.028574391620170843	0.47790527701463026
862	0.02735923252387844	0.4777332596043371
863	0.02735923252387844	0.4777332596043371
864	0.028120118851079467	0.4778417219094998
865	0.028120118851079467	0.4778417219094998
866	0.026958776460812215	0.4776746519026001
867	0.026958776460812215	0.4776746519026001
868	0.025778274848333983	0.477498828797389
869	0.030189874427309405	0.4781235336181769
870	0.0323953951312141	0.4784070578895671
871	0.032754013897989466	0.47845158452010755
872	0.0317511575568309	0.47832599658781394
873	0.03147035872832078	0.47829022305558483
874	0.03105021375697132	0.4782361821877494
875	0.031896579065540664	0.4783435027844367
876	0.031896579065540664	0.4783435027844367
877	0.03292399997564221	0.4784711838489352
878	0.032393747181258585	0.4784045841878704
879	0.0328108606513148	0.47845634163875506
880	0.03301493527732695	0.4784814592252138
881	0.03301493527732695	0.4784814592252138
882	0.034206914616002476	0.4786251242083679
883	0.03252010866796022	0.4784194263980506
884	0.03340602747093613	0.4785278887032133
885	0.03422605250879241	0.47862607563209736
886	0.03281400632464712	0.47845405822180426
887	0.03320452856260619	0.4785020099777709
888	0.034923558117559456	0.47870751750334234
889	0.03506038917919004	0.47872350142199793
890	0.03706905588169713	0.47895222368656903
891	0.03719115632893459	0.4789653533340361
892	0.039878210355689926	0.4792545861478033
893	0.03982362415993597	0.47924887760542634
894	0.03982362415993597	0.47924887760542634
895	0.04229386245949914	0.4795008146089972
896	0.041905007155295916	0.4794619965208337
897	0.04326998455443864	0.4795965278361846
898	0.04381914207316629	0.4796498075650365
899	0.04297431351356024	0.4795676045548079
900	0.04177076522608201	0.47944810573438307
901	0.04238042452473588	0.47950899685307086
902	0.04157045951350139	0.4794279355513177
903	0.040755091882254874	0.4793449714021055
904	0.04104750360585706	0.47937446553771995
905	0.040798146316373046	0.4793489673817694
906	0.04030695576708427	0.4792983516393602
907	0.04060919864668399	0.4793295583376877
908	0.040413627792424925	0.4793093881546223
909	0.039321614924292175	0.47919521730708264
910	0.038581447665155096	0.4791158685680426
911	0.03691917769799097	0.478933385496725
912	0.036080452369816704	0.47883843340852117
913	0.03496077493474419	0.47870884949656367
914	0.035952306437475275	0.4788234009135951
915	0.036919952782897975	0.4789326243577414
916	0.036919952782897975	0.4789326243577414
917	0.03725884532529678	0.4789703007374295
918	0.03634750438381525	0.4788683081136274
919	0.03567321667533793	0.478791433076284
920	0.03633068390188214	0.4788664052661684
921	0.03673960678413586	0.4789124541746761
922	0.035948973021514743	0.47882302034410335
923	0.03399983451987117	0.4785942980795322
924	0.03483480446379379	0.4786932461473999
925	0.037406200176272886	0.47898533323235554
926	0.036722019132107674	0.4789092193339958
927	0.03392242528818292	0.4785845935574913
928	0.03344007143580048	0.47852636642524604
929	0.0341295084929146	0.47860895000496645
930	0.03344671405941444	0.47852674699473785
931	0.03194098600114522	0.4783402679437564
932	0.02995076981702912	0.4780818612588249
933	0.030268643426951312	0.4781241044724146
934	0.031355557811860064	0.478265295753872
935	0.0299198237398894	0.47807729442492336
936	0.029528990144173834	0.4780247758350551
937	0.03022591433359779	0.4781180153605458
938	0.03195680146170534	0.4783414096522318
939	0.031216838134615947	0.47824702841826566
940	0.03298053382575075	0.4784685198624926
941	0.03520382438519426	0.4787333962287847
942	0.036483595652583564	0.47887991548312725
943	0.037026994492570034	0.4789408066018151
944	0.03578070918763076	0.4787999958898495
945	0.03717420279398119	0.47895717108996244
946	0.03752244212241686	0.47899484746965054
947	0.03803696816576123	0.4790511717544368
948	0.03769560203251683	0.4790138759442405
949	0.03812096765114605	0.47906030542223993
950	0.03867791094056602	0.47912043540194416
951	0.03970364030591721	0.47922927827659867
952	0.040151823599865875	0.4792760883240899
953	0.039537121333509444	0.4792117720799759
954	0.041926903943926626	0.4794572394021862
955	0.0410871987552759	0.47937237240551506
956	0.040056729661999226	0.47926619351730315
957	0.04129296598088232	0.479393303727564
958	0.042626797051076026	0.47952688361918544
959	0.04258444964547779	0.47952269735477565
960	0.042235483785165284	0.4794880655310219
961	0.04237324590257635	0.4795017660327267
962	0.04213241103260266	0.47947779015474334
963	0.043009528652232565	0.4795645599988735
964	0.043634223935340055	0.47962545111756133
965	0.043223409583681816	0.47958549132092243
966	0.047638416718027286	0.47999917035850787
967	0.04847794349119293	0.4800733814094087
968	0.047613182710416695	0.4799961258025735
969	0.04963977622682738	0.4801746128942272
970	0.05135611776649914	0.4803205612943321
971	0.05593608316779084	0.4806923776878196
972	0.056866343200511565	0.4807650664607532
973	0.05719569946969481	0.4807905646167037
974	0.05643806844026481	0.4807310054912372
975	0.056306624356593483	0.48072073011495864
976	0.05377220875040828	0.480517506006338
977	0.05199539794467915	0.4803709867519954
978	0.05286578625977616	0.48044291438594544
979	0.05164577689488939	0.4803413023316351
980	0.05221854390058153	0.48038925408760175
981	0.04964711515146241	0.4801700460603256
982	0.05020082764324873	0.48021723667730865
983	0.049703635221613675	0.4801742323247354
984	0.053018773843769504	0.4804533800469699
985	0.051294560707028425	0.4803095247790699
986	0.05191397076533803	0.48036166279944637
987	0.0505079131000587	0.4802425445485133
988	0.049235158519851135	0.4801312279721621
989	0.049031230633701454	0.48011334120604754
990	0.0475727989136969	0.47998356700934414
991	0.048961970319450154	0.48010725209417876
992	0.051779086698746056	0.4803492942909629
993	0.05282608445583205	0.48043644470458485
994	0.04913527527325712	0.48012247487385074
995	0.05078072382890735	0.4802648078637835
996	0.057723680325725446	0.4808255770099492
997	0.05947782898020633	0.48095839576258703
998	0.05947782898020633	0.48095839576258703
999	0.0598758619957044	0.48098808018294736

==> data/stats-mannwhitneyu-varghadelaneya-random-rats-ue.dat <==
rank	pvalue	effect_val
1	0.013149529641848826	0.49537322640345466
2	0.12422004251674994	0.496243208261707
3	0.45170179300731617	0.5022413640219497
4	0.4298126066861193	0.5025442973374217
5	0.47572281861024257	0.4974699740185208
6	0.31349734468798707	0.4962793623634279
7	0.7125844644266774	0.49859760142272097
8	0.7678867786902631	0.4988213762838988
9	0.7676279200813182	0.5012438913839448
10	0.3307305945354818	0.5042456332505088
11	0.7548359876741615	0.5014623382722373
12	0.5339029920821493	0.5029608306461956
13	0.48339526628910834	0.5033944895821004
14	0.9129181185016179	0.49945597591147345
15	0.8505447244701341	0.5009535168617022
16	0.7535944117912634	0.49836621517170726
17	0.9291509404440746	0.49952923553864476
18	0.416832715143273	0.49558691617309975
19	0.2922016300020267	0.4941519789042719
20	0.09139447501355726	0.4904147864948066
21	0.06965869473320072	0.48957030279250474
22	0.040737231977055824	0.4880044496184981
23	0.06287861241769588	0.4889252375039056
24	0.14800680024050908	0.49121531442080557
25	0.11499303316378723	0.4903285875049141
26	0.044762232269159444	0.4875041910215284
27	0.0413308117253627	0.4871281883636311
28	0.00015463734090135318	0.4751773548974156
29	0.0001892770414389606	0.4752664081584965
30	3.680497097220521e-05	0.47235410012250534
31	5.712468913148608e-05	0.4728842334245812
32	8.117570576976944e-05	0.473166615987496
33	3.379033498264513e-05	0.47138497991163936
34	1.7540207897928922e-05	0.4700554603920399
35	2.266379129159957e-05	0.4702670570294801
36	9.439276414082575e-06	0.46860663233676136
37	1.6631806242541275e-06	0.4658240984974736
38	2.4524527426094674e-06	0.46622559931132146
39	3.836612007434511e-06	0.4667311858811763
40	9.339954205800371e-08	0.46109552256187203
41	9.917677004343544e-08	0.46098306427704544
42	5.067859522884639e-07	0.46270228695624704
43	2.325992616965795e-07	0.4608898247515547
44	1.1923650014437071e-07	0.4598017765745016
45	1.5818334155475396e-08	0.45640405215172086
46	1.569910639088565e-08	0.4562573426126324
47	3.2386196965433694e-09	0.4538228395735947
48	6.1805344930696705e-09	0.45450405896391477
49	1.7892291702313455e-09	0.4526487826913951
50	5.210290280115688e-09	0.45378440205492304
51	5.3896921555104226e-09	0.45366109753958017
52	7.291102939806349e-09	0.45353893473271273
53	1.2856357720691765e-09	0.4508085389138014
54	1.2523342872151873e-09	0.45064831915775405
55	1.626638899118485e-10	0.44784504428116323
56	9.62216513281523e-11	0.4471002697857127
57	1.2272928082317426e-10	0.44719788586035913
58	7.2241265771646706e-12	0.4433118907796004
59	1.5481709233911725e-11	0.4439976770038221
60	1.5605386290453312e-11	0.44382413731556175
61	1.1833460653046666e-11	0.443380773857616
62	5.330487986192612e-12	0.44224325164662903
63	3.180333530842233e-13	0.4387089027762925
64	6.674505500929044e-13	0.43944321161071853
65	1.1127698408695903e-11	0.44252696620276516
66	5.559469976538103e-12	0.4415117970833915
67	8.658717898631362e-12	0.4420149099515497
68	1.2954627544829299e-11	0.44244038664338087
69	4.9358690461863137e-11	0.4438500160410041
70	6.50783712404026e-11	0.4441230746513698
71	3.678838993581232e-11	0.4432530927931175
72	6.16700609954258e-11	0.44378703179011136
73	2.2324578252638672e-11	0.442368268724685
74	3.3575971251393484e-11	0.44274522280631184
75	7.01665763482195e-11	0.44364679193238343
76	3.5979110578862626e-11	0.4426953682028862
77	9.312655540192652e-12	0.44083400281849766
78	6.067914904607942e-15	0.4312173923302308
79	2.739951942655511e-15	0.4302389481668158
80	1.8642052670245512e-15	0.42971699710881356
81	7.363959445968708e-16	0.4284740571485983
82	7.189002320408258e-16	0.42841506887736946
83	1.2080332169096518e-15	0.42889839213195413
84	2.1934559121111025e-15	0.42940968724418593
85	1.3224795482308025e-15	0.42874083636234933
86	7.346341522588167e-16	0.42803373824658697
87	3.070600248677696e-16	0.42697613562887776
88	7.68129980243112e-17	0.425399055654863
89	4.1915552936107205e-17	0.42466265368823214
90	5.005780135033601e-17	0.4248171649019025
91	5.099530911586519e-17	0.4248205900273287
92	4.01843135351302e-17	0.4245050979186274
93	5.4667605091344487e-17	0.42473382018319855
94	5.624039726384694e-17	0.4246529491661913
95	1.4829937164421977e-17	0.42310878845321714
96	6.962489615477218e-18	0.42224394428310413
97	9.778530062165415e-18	0.42256419351045293
98	3.64852117659383e-18	0.42135531451975367
99	1.1351702829728187e-18	0.4200516737255965
100	1.0292209848304858e-17	0.4220905747779092
101	2.02761731077741e-17	0.42272859953091
102	2.151513274557003e-17	0.4227615187919507
103	3.82847372263534e-18	0.4207435490616869
104	4.90538004514037e-18	0.4209564776923484
105	5.791505977882605e-18	0.4211147946009367
106	4.917988755119761e-18	0.42094429946861084
107	1.716183465443673e-18	0.4196905132778793
108	1.7136470448674492e-19	0.4171837020353998
109	2.1315252270729168e-19	0.417268569032071
110	1.6848940787377468e-19	0.4169281496216568
111	1.0563771728343274e-19	0.4164448263670722
112	3.041607679313852e-20	0.4151027480542433
113	1.2407298712948804e-19	0.4164297938721462
114	1.610374374276887e-19	0.41667773489605314
115	6.556974775279105e-20	0.41565990179023693
116	7.272542325936211e-20	0.4157489550513179
117	2.3266369174756234e-20	0.414543120616553
118	1.8718430405854922e-20	0.41431382749774415
119	2.242082007127781e-20	0.4144483588130951
120	1.4582675967360226e-20	0.41396598698223996
121	1.5393891893594738e-21	0.41164660621447147
122	1.9522600355498416e-21	0.41183156298748574
123	2.0447080482631565e-21	0.41186162797733783
124	3.446044939046127e-21	0.41232363934038174
125	1.976191745990501e-20	0.41386818062284764
126	3.50380024879087e-20	0.41438309114525157
127	1.0000524332015033e-19	0.41520892694245526
128	2.596743036733508e-18	0.4184007632701727
129	2.1180789234883586e-18	0.41814787484287236
130	1.7098061461414055e-18	0.4178970795477769
131	1.3923587022697576e-18	0.41766854756795163
132	2.0233786906603477e-18	0.41799983331056256
133	7.762616980670779e-20	0.414406876738489
134	1.4302159433612535e-19	0.4148449122235496
135	1.18407662649475e-19	0.414626465335257
136	3.1818582817424967e-19	0.4155976786783278
137	5.426286891052535e-19	0.41611772688887105
138	3.941883479688029e-19	0.4157126106648511
139	5.1346577725148e-19	0.41590593996668496
140	4.3051468228737966e-18	0.41802476061227545
141	3.35065909937684e-18	0.41774409061207374
142	1.3284132329104624e-17	0.41914744061308223
143	7.647622617578286e-18	0.4185236872160238
144	2.939673090019609e-17	0.4199668067289253
145	4.477812635614507e-17	0.4204229192648463
146	1.2429943771917782e-16	0.42146225454694913
147	1.454666534550077e-16	0.4216194297470621
148	7.773066861905963e-17	0.4208091972990222
149	7.909586503823563e-16	0.42322600385669124
150	2.002434638933326e-15	0.4242596305964171
151	2.0280317286975168e-14	0.42690477884916544
152	7.516043919126976e-14	0.4284293402333119
153	2.2165826122267631e-13	0.4297443981122231
154	1.3104194881761694e-13	0.4290399639829033
155	1.6004533517759006e-13	0.42925346346780247
156	1.2100373035947365e-14	0.4259170107332014
157	6.388674540574811e-15	0.425096312624137
158	4.9316064041676306e-15	0.42476597830525553
159	4.776028560580324e-15	0.4247187876882725
160	4.0309761747267415e-15	0.42448036090166047
161	7.802762252364548e-15	0.4252555809564549
162	1.1815469192092541e-15	0.4228958598225557
163	8.113019182592823e-16	0.4224178645408562
164	1.526744320062106e-15	0.42314170771425774
165	1.424969356216524e-15	0.4230513224599555
166	4.347794125480601e-15	0.42434050161342435
167	7.970951592894083e-15	0.4250616808003833
168	1.0220631549258715e-14	0.4253661363938224
169	5.866313325247138e-14	0.4274796290665277
170	5.1563381408948725e-14	0.42730913393420183
171	2.6233978741297912e-14	0.4264231681572939
172	6.50356207089252e-14	0.42751197747333064
173	4.8845865065293406e-14	0.4271424444967939
174	2.3635442926652263e-14	0.42620928810290293
175	3.557676129293753e-14	0.42669851018461047
176	8.142461066747147e-14	0.4277382260362051
177	1.4568238329528404e-13	0.4284755794265655
178	3.7839131631554265e-13	0.4296996811969367
179	3.2913290617357273e-13	0.429517388410365
180	5.223744610998399e-13	0.4301158339362188
181	4.4737551787206016e-13	0.42990499843776225
182	1.0875166531501575e-12	0.43103224527247064
183	1.168131905248172e-12	0.43111406771320737
184	2.0073390864357922e-12	0.43184190686627283
185	3.3594062754948664e-12	0.4325412033074533
186	6.08768062546348e-12	0.4333110953893625
187	5.291367587100056e-12	0.43308484682648807
188	2.3447035111533915e-12	0.43193857151718973
189	1.9312663663220166e-11	0.4347679154039688
190	8.021733705160766e-12	0.43348939219627036
191	1.1515532192797093e-11	0.43392171913895394
192	1.259401909120534e-11	0.43401153353901845
193	2.640382687744324e-11	0.43503317233975264
194	5.5360804351118165e-11	0.4360612808218474
195	6.981933551274557e-11	0.4363828620424175
196	4.664417193426221e-11	0.43577261886231794
197	5.391800465413149e-11	0.4359775555336517
198	1.861979897837018e-10	0.43776832527731147
199	1.8211122221271916e-10	0.4377296974738939
200	1.726091158401183e-10	0.43763874136535397
201	1.7241846841117187e-10	0.43763170082975567
202	7.343567272265361e-11	0.43634042854408195
203	8.388612169235502e-11	0.4365305230052355
204	7.333689748939544e-11	0.43633300743899184
205	7.155168857792917e-11	0.436296853337271
206	7.447291705308058e-11	0.4363501330661228
207	1.0052837243435774e-10	0.4367866462732162
208	1.0897922059585184e-10	0.43688997089023957
209	1.0214318729429341e-10	0.43678873940542107
210	5.616082174793301e-11	0.43589363996071
211	5.7718671343785055e-11	0.4359335997573489
212	7.536790269058835e-11	0.4363084607067708
213	5.6293501305646725e-11	0.4358755629098495
214	5.282002951667254e-11	0.43576652975044916
215	5.5329410413442835e-11	0.43582361517421897
216	5.306681121489301e-11	0.4357414121639904
217	6.76430994185405e-11	0.4360704144896506
218	8.592045377029142e-11	0.43641730358142533
219	9.344702721483549e-11	0.43654136923575176
220	1.1165215268526735e-10	0.43679996620542916
221	1.1362900172229584e-10	0.4368157598393388
222	7.902839708974354e-11	0.4362681203406401
223	7.18578388829107e-11	0.43612807076765814
224	7.157947657466492e-11	0.43612236222528117
225	5.7363853301438216e-11	0.43579754616403077
226	7.065215961455219e-11	0.43609286808966674
227	1.3940027452964808e-10	0.4370846321852947
228	3.2408407279149067e-10	0.4383469811895917
229	4.060576209488728e-10	0.43868644917627636
230	2.7806607429147477e-10	0.43805051755548036
231	3.3709135911358253e-10	0.4383387989455181
232	3.606384809915172e-10	0.43844193327779557
233	5.917551459363212e-10	0.4391986957122377
234	8.030620235539576e-10	0.43966812818037165
235	5.230007515048941e-10	0.43898424480360904
236	7.554677379899764e-10	0.43954025683112724
237	7.246319330588489e-10	0.4394430213259726
238	8.861478328243415e-10	0.43975699115670674
239	9.628633154391278e-10	0.4398597449194924
240	9.88592413951381e-10	0.4398920933262953
241	1.471521484846191e-09	0.4405061422013129
242	1.4358419340443507e-09	0.44045838073009214
243	1.1477219416321767e-09	0.4400911311705062
244	3.3208322830627704e-09	0.44175022387000357
245	4.4895710054897485e-09	0.44224096822967823
246	4.536865697322178e-09	0.4422580938568092
247	4.552657153230749e-09	0.4422428710771372
248	5.800672666089653e-09	0.4426361896469114
249	6.289736972936113e-09	0.44276957925378696
250	6.936386310193064e-09	0.44291895277931803
251	7.323710458592056e-09	0.44300077522005477
252	8.037442850842446e-09	0.4431389219455778
253	1.0522610434823248e-08	0.4435803825560645
254	1.1812877285798219e-08	0.44376648103755423
255	1.7124353595469537e-08	0.44438205219053895
256	2.0884733150079156e-08	0.4447163824890843
257	2.2716863555629278e-08	0.4448602377569843
258	5.8416048872625296e-09	0.4425467558163387
259	6.261342902728014e-09	0.44266130723337016
260	5.381672252269046e-09	0.44241165364675006
261	3.0240487250826367e-09	0.44142255353756465
262	4.255592114967955e-09	0.4419713347447387
263	8.543610012185487e-09	0.44311532663708625
264	7.4300195614418995e-09	0.4428599645080892
265	7.445061583634249e-09	0.4428557782436794
266	7.757753899496419e-09	0.4429204750572852
267	6.643981165668033e-09	0.44265921410116527
268	5.208861963132917e-09	0.44224572534832574
269	4.288240036887237e-09	0.44191482017520656
270	9.145799930825237e-09	0.4431471041896515
271	4.9499308160458786e-09	0.4421243236804419
272	6.6318797848643575e-09	0.4426004161146823
273	9.165157792126637e-09	0.4431324522642172
274	1.0173568555302482e-08	0.44330751423044473
275	1.3474273740474932e-08	0.4437813232477344
276	1.3305683554828026e-08	0.44376001135619364
277	1.2623122911154778e-08	0.4436709580951127
278	1.2725872283483387e-08	0.44368465859681744
279	1.2261315861153307e-08	0.44361824922049853
280	1.1255885949876046e-08	0.44346678256276256
281	1.180970880278091e-08	0.4435406130441716
282	9.666685539517874e-09	0.4431965782235853
283	8.767241793620483e-09	0.4430329333421118
284	7.753891247305375e-09	0.442820575565688
285	6.461447845443973e-09	0.4425100308603801
286	5.523509820552484e-09	0.44224667677205526
287	6.070243119058403e-09	0.4423992851382666
288	5.691757134542259e-09	0.4422891102703908
289	4.013927149469362e-09	0.44171045435811057
290	3.7106270138052754e-09	0.44158182186988254
291	4.0929692682777476e-09	0.4417424221954217
292	4.18224745818138e-09	0.44177781515815895
293	3.662575479898952e-09	0.4415532791579976
294	4.261890758156936e-09	0.44179798534122433
295	4.925714749807408e-09	0.4420183350769759
296	5.865444885045409e-09	0.44230338162633326
297	5.463152129063759e-09	0.4421857856533674
298	4.943740162368806e-09	0.4420137682430743
299	5.066063381499616e-09	0.4420470680736067
300	4.810871275033948e-09	0.44196182050744376
301	2.002428060072773e-09	0.44050880618775545
302	1.5014294004276576e-09	0.4400429891297936
303	1.1349093492150548e-09	0.4395897308650611
304	1.0139937795036488e-09	0.4394074380784894
305	1.92012073854097e-09	0.4403990118893715
306	1.762964270606623e-09	0.44026162630283205
307	2.0451103919371086e-09	0.4404971988182556
308	1.9993557028462337e-09	0.4404572390216167
309	2.5232477259330743e-09	0.4408233468727273
310	3.2448661479596658e-09	0.4412294145204767
311	4.187070274530482e-09	0.44164385469704576
312	9.16519344559963e-09	0.4429427383725555
313	1.1238883689049278e-08	0.4432799229422893
314	1.268797776424325e-08	0.44348200534243454
315	1.0374608859268146e-08	0.4431415859320204
316	1.331458068155442e-08	0.443560592942491
317	1.529961942397813e-08	0.44379388204096376
318	1.5592540668236933e-08	0.44382623044776665
319	1.4366933910400146e-08	0.44368351688834207
320	1.2780322687823736e-08	0.4434814344881968
321	1.0714713700583238e-08	0.4431830680066265
322	1.3155090669160837e-08	0.4435272931119586
323	2.2435585419249734e-08	0.4444345707804072
324	4.7678620617538705e-08	0.4457433492627037
325	6.156669390225409e-08	0.44619013784607564
326	6.008004277974391e-08	0.4461406638121418
327	3.441241002423215e-08	0.44515555968262027
328	3.639165259720316e-08	0.4452533660420126
329	4.6403727635403716e-08	0.44568036501181096
330	4.937034907457333e-08	0.4457867341847688
331	6.251567967876836e-08	0.4461964172426903
332	6.431796882055082e-08	0.44624703298509955
333	6.062079172460425e-08	0.4461357164087484
334	6.770982010344034e-08	0.4463298068495658
335	7.945687707751398e-08	0.4466131408362101
336	1.669816719613647e-07	0.4479500814608997
337	2.098475623195354e-07	0.44836604391543594
338	1.9712223521638734e-07	0.4482474965187406
339	1.9246828580153974e-07	0.4482033504576919
340	1.8211861055371452e-07	0.44810135783388977
341	2.2336829819127186e-07	0.4484707005256806
342	1.772287261418327e-07	0.44803723187452166
343	2.3657470841326283e-07	0.44855823150879437
344	3.0281412459957473e-07	0.4490168177464121
345	4.051876693301025e-07	0.44955284987561084
346	6.076751944685127e-07	0.4503269282219299
347	5.272310868209822e-07	0.45005444046580184
348	6.074144531402224e-07	0.45032350309650365
349	5.959411341561835e-07	0.4502816404524058
350	8.481003347076089e-07	0.4509542970291604
351	9.23019133085648e-07	0.4511194641886011
352	7.6223761903798e-07	0.4507442226696874
353	1.0586551636628427e-06	0.4513755874565818
354	1.1081331498925585e-06	0.45146045445325295
355	1.400819417866024e-06	0.4519140932874772
356	1.4891011221657022e-06	0.4520332115384103
357	2.1884072402846654e-06	0.4528008202033687
358	5.089603506025063e-06	0.4545297474046112
359	5.807780124279667e-06	0.4548068019946408
360	5.03021438783981e-06	0.4545029172554394
361	5.989831755945912e-06	0.45486731254383683
362	6.5857236886036896e-06	0.4550653989643182
363	6.1645940332964735e-06	0.454925729960828
364	6.462925109403481e-06	0.4550233460354744
365	6.20291413048291e-06	0.45493657619134426
366	7.699963358494016e-06	0.45539516242896194
367	8.30388911768754e-06	0.4555519570595831
368	7.765658531334277e-06	0.45540886293066674
369	7.875590395527072e-06	0.45543226795441233
370	7.300419188866862e-06	0.4552707162051437
371	7.651839649993253e-06	0.4553708059814868
372	5.109498667920073e-06	0.4545021561164558
373	4.8605221430811515e-06	0.4543954063740062
374	4.769380375759912e-06	0.45435145059770343
375	4.569990276058655e-06	0.4542601139196717
376	5.826167009845238e-06	0.45476056280138727
377	6.416958999474447e-06	0.45496454804899145
378	6.387024468254245e-06	0.4549546532422047
379	7.451603854482269e-06	0.4552819430051518
380	7.980813374856012e-06	0.45542408571033866
381	6.45947729302324e-06	0.45497425257103236
382	6.958928559488976e-06	0.4551321889101289
383	8.258310822468732e-06	0.45549296878835427
384	1.9605793547386086e-05	0.4573781197659802
385	2.582181476506816e-05	0.45799350063421906
386	2.2592188457351836e-05	0.45769094788823894
387	2.7047516264772672e-05	0.45809435154954575
388	3.421816352203554e-05	0.45862943225501507
389	4.1568429125045386e-05	0.45907698197737057
390	5.217990165848719e-05	0.4596055930014793
391	4.986939663145913e-05	0.45949979468275914
392	6.132248216413827e-05	0.4599829276525979
393	5.7019578166634696e-05	0.4598097685338294
394	5.7028813093968325e-05	0.4598101491033212
395	6.907097818751257e-05	0.46025160971380796
396	8.63366438597501e-05	0.46078288472435924
397	8.587310850572594e-05	0.46076994536163807
398	7.643988894680479e-05	0.46048756279872327
399	8.128108473623652e-05	0.46063446262255764
400	0.00010708941404566665	0.4612932284128616
401	0.00014908912964433174	0.46210269972191786
402	0.00015495927844393052	0.4621986032338512
403	0.00014207862220882883	0.4619816786235258
404	0.0001638976180496552	0.4623365596746283
405	0.00015482777482183239	0.46219308497622014
406	0.00019853489931307856	0.46280922698344257
407	0.00020897285102143724	0.462937098332687
408	0.00022346558291516818	0.4631072128955211
409	0.00019151043730566763	0.46271674859693546
410	0.0001989050345499808	0.462812271539377
411	0.00024023939471043459	0.4632883639736174
412	0.00014453972222100127	0.46200222937608293
413	0.00031683023357144375	0.4639901341164946
414	0.00026904052169004523	0.4635625642924585
415	0.0002691201205018835	0.46356332543144213
416	0.0002383319033539216	0.46324554990579003
417	0.00024473235694590827	0.4633132912753302
418	0.00025870940919147636	0.46345562426526304
419	0.0002494342122902087	0.4633620041702805
420	0.00028464052236634046	0.4636969053230635
421	0.00025522119264841494	0.4634145227601487
422	0.0002538992672075063	0.4634012028279358
423	0.0002520443636653601	0.46338084236012456
424	0.00028614291420413907	0.4637043264281536
425	0.0003738591476725066	0.46439372806254736
426	0.00031543914586058206	0.46394789090290495
427	0.00031233619802837617	0.4639206801842413
428	0.0002122022193177522	0.46292339783098224
429	0.00020681149337573113	0.4628566078851715
430	0.00020400302172520485	0.46282197606141784
431	0.00019948175793358915	0.4627652712071398
432	0.00014815463347141373	0.4620088893421894
433	0.00015724667566897026	0.46215559888127794
434	0.00034177762616799764	0.4641334185301569
435	0.00022645133733160307	0.46305869028531677
436	0.00020508233557440457	0.4628052310037787
437	0.00022933035810742696	0.4630879941361853
438	0.00021589352462254396	0.4629327217835313
439	0.00021676759172825137	0.4629429971598099
440	0.0002123880049588564	0.46288819515299084
441	0.0002132370837485567	0.462895425973335
442	0.00024925760691771613	0.4632925502380272
443	0.0002620512440691438	0.4634211827262552
444	0.00028760770740067645	0.46365999008235903
445	0.00029696327607164923	0.4637429542315712
446	0.0003443478094295769	0.4641288516962553
447	0.0004741927754801418	0.4649729548290653
448	0.00047109894483292114	0.46495544863244254
449	0.0004992129444019012	0.4651093889918752
450	0.00047507819968479017	0.4649752382460161
451	0.000544554571508541	0.46534077524288897
452	0.0007305036343905441	0.4661409225993962
453	0.000717600437573298	0.4660918291349541
454	0.0006786824329116619	0.4659373179212838
455	0.0006772710132561898	0.46593160937890676
456	0.0007103357092589558	0.4660625252840856
457	0.0006377246160025287	0.46576568108048244
458	0.000535111748984556	0.46528692465979943
459	0.0006206717683864192	0.46568652262618826
460	0.0005719389958512314	0.4654642700429777
461	0.0005789656570017681	0.46549737958876425
462	0.0005806615612558103	0.4655027075616494
463	0.0006449045060486191	0.4657871832567691
464	0.0006505160744752717	0.46580830486356395
465	0.0006602091039386523	0.46584750352121923
466	0.0006315330210725198	0.46572610185333535
467	0.0006979742470224709	0.46600011188743057
468	0.0005951264137902395	0.4655643598193208
469	0.0006172772127565521	0.46566254674820495
470	0.0005205782083331594	0.46520091595465285
471	0.0005544699416743168	0.4653698888090116
472	0.0004470259778896908	0.4647900911882559
473	0.0004713461051243598	0.4649289990527625
474	0.0004595543558092628	0.46486125768322234
475	0.00047336106240934207	0.4649404161375165
476	0.0004616537191589803	0.4648734359069599
477	0.00046316188866399994	0.46488085701204995
478	0.00044452947197000527	0.4647712529984119
479	0.00037129068214013613	0.4642928771472207
480	0.00036485323496743207	0.464246828238713
481	0.0003729030894430672	0.4643042942319746
482	0.00032920518233984586	0.46397586276055214
483	0.0003034990153911181	0.46376388555362014
484	0.00026283750356427045	0.46338750232623105
485	0.00017817704527707165	0.46238926854924245
486	0.0001800877944426534	0.4624134347119717
487	0.00018529922182180443	0.4624853623459217
488	0.00018673050121840412	0.46249944341711824
489	0.00018848270498670412	0.46252170673238846
490	0.00019368783978852792	0.4625905898104041
491	0.00019383163173265755	0.4625898286714205
492	0.0001667590862336846	0.46221078145758876
493	0.00023015818373531508	0.4630191110581697
494	0.00021679333860356376	0.4628625067122944
495	0.00020818235669420527	0.46275804038679563
496	0.0002196987480944302	0.4628939036953678
497	0.0002255830979404064	0.4629601227869408
498	0.0002528750026554252	0.4632504973091834
499	0.0002413713677072055	0.46312833450231594
500	0.00023333176106972773	0.4630402326649645
501	0.0002243119402321556	0.4629393817496378
502	0.00020722677414924641	0.46273368393932046
503	0.00020459985784360257	0.4627000035392963
504	0.00020524579705746864	0.46270552179692737
505	0.00019118373539781221	0.46252551242730644
506	0.00018687633216815902	0.46246538244760227
507	0.00018922550787178635	0.46249696971542154
508	0.00018687633291506752	0.46246538244760227
509	0.0002514015335615101	0.463213391783733
510	0.0002690637562287189	0.4633861703330097
511	0.00024726420951750916	0.46316353718030734
512	0.0002574087989267421	0.46326591037360126
513	0.00026173521475809697	0.4633089147261745
514	0.00024617668546039387	0.4631498366786026
515	0.00026317591016381426	0.4633195706719449
516	0.00029634591785479585	0.4636261193975889
517	0.0001769780160695181	0.4623036404135877
518	0.00015753283622955985	0.46201003105066485
519	0.00013123966902461686	0.46155163509779307
520	0.0001362674248270161	0.4616448746232838
521	0.00013786356884280294	0.4616737979046605
522	0.0001458444913600018	0.4618138474776425
523	0.00013871070240662148	0.46168902068433243
524	0.00012568847518491937	0.46144469507059754
525	0.00013848335254293087	0.46168255100297184
526	0.00016305821489740586	0.46208462267105743
527	0.0001752122598626047	0.4622631097627111
528	0.00011937878060731247	0.46130445521286967
529	0.00011100603339576804	0.46112558755172417
530	0.00010293275438534927	0.4609406307787099
531	0.00010128252935095804	0.460898768134612
532	0.00010369410611714094	0.46095509241939825
533	9.620220051076293e-05	0.46077089678536753
534	7.685765571632828e-05	0.4602251601341279
535	6.480708370493795e-05	0.4598168090694277
536	6.820675708417751e-05	0.45993763988307385
537	6.582830738683935e-05	0.4598504894694519
538	6.019278244606841e-05	0.45963508713709367
539	5.626745747774573e-05	0.4594752479505381
540	5.6436502699030257e-05	0.45948114677766105
541	6.227758450577198e-05	0.45971481644562556
542	6.312107984576157e-05	0.45974564257446127
543	5.7123632751451585e-05	0.45950740607259516
544	5.777895584729183e-05	0.4595344265065129
545	6.157642342232175e-05	0.45968551259475704
546	6.206920948944225e-05	0.4597009256591749
547	6.322785061922042e-05	0.4597425980185269
548	7.209414270530432e-05	0.4600561872797692
549	7.706605675396857e-05	0.46021640703581657
550	9.328083886821708e-05	0.46067499327343425
551	0.00010447865189002274	0.4609493838770212
552	0.00011583770113834683	0.46120055974160856
553	0.00012844836305150872	0.4614524967451794
554	0.00012128370506967601	0.46131054432473845
555	0.0001221652813738411	0.461328431090853
556	0.00010572829699034142	0.4609718374770374
557	9.721779510554667e-05	0.46076671052095775
558	9.941037109089984e-05	0.460821131958285
559	0.0001001723521079578	0.46083977986338315
560	0.00010293731349277404	0.4609052378159726
561	0.00011074570643839984	0.4610844860466099
562	0.0001056753856138357	0.4609684123516112
563	0.00010174124485064813	0.46087555339561226
564	9.542532126783498e-05	0.4607191393344829
565	8.457650845656019e-05	0.4604261008257977
566	5.9950315095249094e-05	0.4596010261675777
567	5.4957493426009526e-05	0.4593938060792932
568	5.222031183584825e-05	0.45927316555039294
569	4.379407496918296e-05	0.4588577739500944
570	4.318479150531058e-05	0.4588250449737997
571	4.468694717392205e-05	0.45890496456707747
572	4.00665823911745e-05	0.458650363577064
573	4.028344057098916e-05	0.4586629223702934
574	3.912678176550115e-05	0.45859518100075314
575	4.230662450851028e-05	0.458777093217833
576	3.8346010530578236e-05	0.4585483709532619
577	3.57958368812621e-05	0.45838891233619816
578	3.57958368812621e-05	0.45838891233619816
579	3.351000669746383e-05	0.4582342108377819
580	2.8878035734272533e-05	0.45789017601719567
581	2.9931210119127435e-05	0.45796876361725214
582	3.0270847591656935e-05	0.45799464234269444
583	4.776706949567693e-05	0.45904767812650205
584	4.578067071400769e-05	0.45894473407897046
585	5.2037374777560904e-05	0.4592448131232539
586	5.606810791150735e-05	0.4594200653742273
587	5.487164811557214e-05	0.45936792735385085
588	5.28595232829694e-05	0.4592796352317535
589	4.850628021488301e-05	0.4590771722621165
590	4.186381291131414e-05	0.4587312345940713
591	4.084031978237703e-05	0.45867243660758833
592	4.2195417589197716e-05	0.4587485505059481
593	4.090708226717521e-05	0.4586762423025063
594	4.210168855300678e-05	0.4587422711093334
595	3.721577616435744e-05	0.458455321712517
596	4.4757395608611115e-05	0.45887984698061873
597	4.7574431508074913e-05	0.4590208479773302
598	4.196761614235341e-05	0.4587251454822025
599	4.061513573196254e-05	0.4586476995906214
600	4.15947764364325e-05	0.45870326273642403
601	4.2127292734218456e-05	0.45873294715678437
602	5.008099009447336e-05	0.45913635081809123
603	6.941639265519193e-05	0.45990890688644304
604	6.217917374044322e-05	0.4596447916591346
605	2.4514790457130838e-05	0.4574797318202905
606	2.4876560939348062e-05	0.4575130316508229
607	2.53004615383354e-05	0.45755146916949463
608	2.6109221526756056e-05	0.45762206481022333
609	2.4116108497110975e-05	0.4574403428778893
610	2.445302911688525e-05	0.45747078843723327
611	2.3935630632296472e-05	0.4574190309863486
612	2.330561733191114e-05	0.4573585204371526
613	2.171385277960324e-05	0.4571973492573757
614	2.1083732641366365e-05	0.4571297981725814
615	2.2620333115313322e-05	0.457287734511678
616	2.1470357792998706e-05	0.4571697579692203
617	2.2235633462363222e-05	0.4572489164235145
618	2.297660219258093e-05	0.4573231274744153
619	2.2884153985394405e-05	0.4573139938066121
620	2.2555779662254574e-05	0.4572812648303174
621	2.2555779662254574e-05	0.4572812648303174
622	2.4689272191145305e-05	0.4574852500779216
623	2.437301003317483e-05	0.4574559462270531
624	2.1625644213886243e-05	0.45718498074889224
625	2.2245986293820823e-05	0.4572489164235145
626	2.464692500453303e-05	0.4574803026745282
627	2.581413666524377e-05	0.45758457871528113
628	2.581413666524377e-05	0.45758457871528113
629	2.7160115235666913e-05	0.45769951070180437
630	2.741005649805028e-05	0.4577204420238533
631	2.9524082978103308e-05	0.4578905565866874
632	3.220492352196079e-05	0.45809035556988187
633	3.483218488584343e-05	0.4582703649395028
634	3.906254619808712e-05	0.4585352413057948
635	4.5307006637862974e-05	0.4588815595433318
636	4.940846255256022e-05	0.45908516422144424
637	4.86931421088405e-05	0.45904786841124795
638	4.714204655035688e-05	0.4589717545128882
639	4.602452227781538e-05	0.45891543022810194
640	4.8365318497737944e-05	0.4590290302214039
641	4.755035574519475e-05	0.458989070424765
642	4.189823611507029e-05	0.45869260679065366
643	4.1146752933765996e-05	0.458650363577064
644	6.330793599062125e-05	0.4596659132659294
645	7.073961918569168e-05	0.45993059934747554
646	8.924429287248419e-05	0.46049193934787896
647	8.984692881709543e-05	0.4605083038360263
648	9.202251112071644e-05	0.46056653096827155
649	0.00010002757296757841	0.46077013564638397
650	9.270075584170267e-05	0.4605844177343861
651	9.388073672480116e-05	0.4606152438632218
652	8.741810521997157e-05	0.4604417041749615
653	8.767877282126637e-05	0.4604489349953057
654	0.00010411878539934552	0.4608683225752681
655	0.00011316071474360792	0.4610711661143969
656	0.00011490369150511958	0.461108842494085
657	0.00011121893631546114	0.4610285423313154
658	0.00010858345394219786	0.4609695540600866
659	0.00011043056224108524	0.4610110361346927
660	0.0001233207765213306	0.4612835238908207
661	0.00014210160476802887	0.4616359312402265
662	0.00014210160476802887	0.4616359312402265
663	0.0001452094681036043	0.46168997210806195
664	0.0001469213709044658	0.4617192759589305
665	0.0001573360035449133	0.46189091279973177
666	0.00015062798515895197	0.461780737931856
667	0.00015062798515895197	0.461780737931856
668	0.0001474783344509703	0.46172783877249596
669	0.00015809737990205963	0.46190213959973986
670	0.00015661889365911453	0.4618785442912483
671	0.0001611913878947252	0.4619508524946901
672	0.0001611913878947252	0.4619508524946901
673	0.00015536535278957492	0.461858374108183
674	0.0001685237203128188	0.4620619787862954
675	0.00015444207261598812	0.4618416290505438
676	0.0001571110683067491	0.4618846334031171
677	0.00014876383011406264	0.4617468672470859
678	0.00015358548175051955	0.46182678684036366
679	0.00016804084744081828	0.4620520839795086
680	0.00015862547831376213	0.4619051841556742
681	0.00015802594580247825	0.46189566991837927
682	0.00015929749948089702	0.461913176115002
683	0.00015929749948089702	0.461913176115002
684	0.00015552942516642443	0.46185304613529776
685	0.00015878168105681572	0.46190328130821523
686	0.00015622854197558232	0.46186256037259277
687	0.0001521079372735991	0.4617946287183067
688	0.0001589207178376081	0.4619046133014365
689	0.00016645336686071683	0.4620203064269434
690	0.00016993042411973846	0.4620724444473199
691	0.00017754394315724353	0.4621831901694333
692	0.00014424969742185247	0.46165838484024263
693	0.0001491133657267161	0.4617413489894548
694	0.00013120097895515396	0.4614220511858355
695	0.00012808277179461984	0.4613623017756231
696	0.0001273776798296146	0.4613486012739183
697	0.00013069524609671916	0.46141158552481104
698	0.00012876296562412017	0.46137371886037704
699	0.0001115680746653159	0.4610175058160533
700	0.00011295524497944257	0.46104795137539717
701	0.00010410836106558051	0.46084739125321916
702	0.00011065409923338106	0.4609963842092584
703	0.00011454886762174341	0.4610816317754214
704	0.00012126213044541026	0.4612214910636575
705	0.00012781455090667945	0.461351074975615
706	0.00013561358886867098	0.4614983553689412
707	0.00020472806991569823	0.4625359780883309
708	0.00022543128453712035	0.46278258711901665
709	0.00025659762978048894	0.46311558542434067
710	0.00023915410290502475	0.46293215092929363
711	0.0002786520904264278	0.4633279432007645
712	0.0002859205847669664	0.4633934011533539
713	0.00027929560356863506	0.46333155861093656
714	0.00028163293343986206	0.4633532510719691
715	0.0002987206597230153	0.46350376630597556
716	0.0003004453621909768	0.46351803766191807
717	0.00018412011909667053	0.4622562595118587
718	0.00017241467014265845	0.4620899506439426
719	0.0001814863752342277	0.46221972484064605
720	0.00017183424011450323	0.46208062669139355
721	0.00016159787883958938	0.46192573490823136
722	0.00016159787883958938	0.46192573490823136
723	0.0001660521504760471	0.46199423741675516
724	0.00016064772119379225	0.4619108926980512
725	0.000167007146750454	0.4620086990574435
726	0.00016480340224189535	0.46197520894216526
727	0.000160550566934521	0.461909370420084
728	0.0001589073802444731	0.4618834916946417
729	0.00016271586020897435	0.4619422896811246
730	0.0001588981562807443	0.4618825402709122
731	0.00016389041997343296	0.4619596055930015
732	0.00016640876041738297	0.46199804311167314
733	0.00013776013422525998	0.46152423409438353
734	0.0001436566790426936	0.4616288907046282
735	0.00016384570386494582	0.4619573221760507
736	0.00016823091296132468	0.4620239218371155
737	0.0001639694891005355	0.46195922502350967
738	0.0001596889520102345	0.46189262536244485
739	0.00016419252411006873	0.4619626501489359
740	0.00016552639626625043	0.4619822494777635
741	0.00016949330634705	0.4620419988879759
742	0.00017517633421776238	0.4621253436066799
743	0.00018953819457459212	0.46232514258987434
744	0.00019079082309441173	0.4623418876475135
745	0.00019064808810481695	0.4623399848000545
746	0.0002006460373963144	0.4624701395662497
747	0.00020871544521211644	0.46257003905784694
748	0.0002133299853458704	0.4626259827731414
749	0.00021029131088316604	0.4625884966781992
750	0.00020393757993275924	0.4625100993628886
751	0.00020521818095960539	0.46252608328154415
752	0.00020740227984130148	0.4625515814374947
753	0.00020635469821726716	0.4625386420747735
754	0.00019532973362510367	0.46239859250179155
755	0.00019936782415841883	0.462450730522168
756	0.00022163175182617645	0.4627207445765993
757	0.0002244422536479746	0.4627530929834022
758	0.00020971680747930107	0.4625776504476829
759	0.0002121326586819398	0.4626069542985514
760	0.00022127090556404451	0.4627150360342223
761	0.00023612671806170073	0.46288210604112207
762	0.0002492591005721565	0.4630217750446123
763	0.000262899509800856	0.46315897034640574
764	0.00027499632025443404	0.463275805180388
765	0.0002482877038424254	0.463010928814096
766	0.00022004339460647465	0.4627000035392963
767	0.00022525606420877148	0.4627570889630661
768	0.00022716565872391074	0.4627787814240987
769	0.0002495454748301349	0.46302025276664505
770	0.00025761607548442216	0.46310188492263593
771	0.00026119672005984524	0.46313765845486504
772	0.00025681743319099155	0.463092370685341
773	0.00026272913442335966	0.4631513589565698
774	0.0002695568839799639	0.4632179586176346
775	0.000271733573866106	0.4632381288006999
776	0.0002737296446849659	0.4632571572752899
777	0.0002773572452497238	0.4632914085295518
778	0.0002773572452497238	0.4632914085295518
779	0.0002975333632520347	0.46347313046188576
780	0.00028743265917916764	0.46338293549232945
781	0.00027253471094674186	0.4632428859193474
782	0.0002745763060649952	0.4632622949634292
783	0.00029066392923707935	0.4634099559262472
784	0.00027629427750864254	0.46327637603462574
785	0.00026125729931122753	0.46313099848875855
786	0.0002596897959138001	0.46311539513959477
787	0.0002679842432769198	0.46319626615660203
788	0.0002308196123208384	0.46280884641395076
789	0.00018227898283237247	0.46220412149148227
790	0.000184838530870661	0.46223951445421957
791	0.00018670340325158377	0.4622650126101701
792	0.0001783278863908461	0.46214855834567964
793	0.00017542527207618287	0.4621055539931064
794	0.0001764566683797598	0.46212039620328654
795	0.00017667920136894594	0.4621228699049832
796	0.0001825947909564204	0.4622056437694495
797	0.00019476294202374624	0.46236966922041484
798	0.00019964962165953967	0.4624328437560534
799	0.00020283004711664946	0.46247318412218413
800	0.0002147864581634981	0.4626197033765267
801	0.0002185166855297625	0.4626638494375754
802	0.00020688791811613067	0.46252379986459335
803	0.00023149673347916798	0.46280865612920485
804	0.00024401304029967035	0.4629437582987935
805	0.00024661444851522434	0.462971159302203
806	0.00023976285823407292	0.4628977093902858
807	0.00024894121663349855	0.46299475461069456
808	0.00022707553745777978	0.4627576598173038
809	0.000219273698680021	0.46266784541723927
810	0.0002104063313252358	0.46256204709851917
811	0.00019752279658095622	0.4623999244950128
812	0.0002171182895673301	0.46264044441382973
813	0.00021400772974851533	0.46260276803414163
814	0.0001942885616454744	0.46235577843396414
815	0.00019478255582851443	0.4623622481153247
816	0.00019478255582851443	0.4623622481153247
817	0.00022463539626725742	0.462725121125755
818	0.00022463539626725742	0.462725121125755
819	0.0002387381135080078	0.46288191575637616
820	0.0002657271855712162	0.46315782863793037
821	0.00025934597089421026	0.46309408324805407
822	0.00029347903632529805	0.46341338105167335
823	0.0002805088773511592	0.4632954045092157
824	0.0002514911751294753	0.4630111190988419
825	0.00021628677549369042	0.4626225576477152
826	0.0002386017237138588	0.46287449465128605
827	0.0002222993415751787	0.4626916310104767
828	0.0003074505362239251	0.4635319284483687
829	0.0003065591625082102	0.46352431705853275
830	0.0003004743253180647	0.4634717984686645
831	0.0002893445027464814	0.463372469831305
832	0.0002943170785541609	0.4634169964618454
833	0.00029789304444350007	0.46344858372966474
834	0.00031648309318055984	0.4636072812077449
835	0.00033304618943347074	0.4637408610993663
836	0.00036835326703226596	0.46400725974362556
837	0.0003964746151966028	0.4642028724624102
838	0.0003686704931074971	0.46400954316057635
839	0.00040097057083014206	0.4642329374522623
840	0.0004078329510088268	0.4642782252217864
841	0.0003990297954919428	0.4642199980895412
842	0.00039765016525926357	0.4642095324285167
843	0.00039787729143094783	0.4642110547064839
844	0.0004281656299749069	0.4644059062862849
845	0.0004379391201156064	0.46446641683548096
846	0.00041931129566114147	0.4643499625709905
847	0.0004094015468728299	0.4642860268963683
848	0.0007949318602340072	0.46609106799597055
849	0.0008835077312207648	0.4663860093521147
850	0.0008894918264542415	0.4664050378267046
851	0.0008657786337840373	0.46632892392834485
852	0.0007845847611104339	0.466052249907807
853	0.0007036205736258458	0.4657485554533515
854	0.0007289955504382596	0.4658463618127438
855	0.0007000015611906952	0.46573371324317137
856	0.000620649084006351	0.4654010955073391
857	0.0005804067669627532	0.4652172804428002
858	0.000581898255941674	0.4652237501241608
859	0.0005271108715514106	0.46495354578498355
860	0.0005271108715514106	0.46495354578498355
861	0.000487253251689998	0.4647404268695762
862	0.0004953408107135125	0.4647849535001166
863	0.0004953408107135125	0.4647849535001166
864	0.0005105298352040586	0.4648667759408534
865	0.0005005907951319172	0.4648134962120016
866	0.0004831537163738012	0.46471759270006824
867	0.0004732454129861995	0.4646616489847738
868	0.0004454655125000229	0.46449876524228384
869	0.000578700376324237	0.46520757592075934
870	0.0006196884385743979	0.4653951966802162
871	0.000624424939951394	0.4654161280022652
872	0.0005901576990919759	0.465261236219103
873	0.0005788614334339152	0.46520833705974296
874	0.0005657136008656021	0.4651455430935961
875	0.0006064231992288344	0.4653346861310202
876	0.0006064231992288344	0.4653346861310202
877	0.0005955269685054313	0.465283880103865
878	0.0006441519142622	0.4654985212972396
879	0.0006489720335078666	0.46551907204979676
880	0.0006504066460590093	0.46552516116166553
881	0.0006340852560431006	0.46545513637517455
882	0.0006570251773169096	0.46555256216507507
883	0.0006499036790411595	0.4655224971752229
884	0.0006513751671497847	0.46552820571759995
885	0.000665205506215269	0.46558567171086157
886	0.0007023369106772355	0.4657359966601221
887	0.0007252329819511705	0.4658250499212031
888	0.0008328039626037588	0.466211327955379
889	0.0008446243911321617	0.4662509071825261
890	0.0009197433582275799	0.4664910465318512
891	0.0009276985953439222	0.4665154029793263
892	0.0010343223343807014	0.466824425406667
893	0.0009947156383596505	0.46671272826082405
894	0.0009947156383596505	0.46671272826082405
895	0.0011012299163180447	0.4670031027830666
896	0.0010999142832934406	0.46699967765764044
897	0.0011164090565558183	0.46704135001699243
898	0.0011323624328143723	0.4670820709526149
899	0.0011122687840641958	0.46703069407122205
900	0.0011122687840641958	0.46703069407122205
901	0.0011407956265285328	0.46710338284415565
902	0.001123092929594461	0.4670584756441234
903	0.0011047640328998424	0.4670112850271403
904	0.0011712819973601436	0.46717873560353185
905	0.0011712819973601436	0.46717873560353185
906	0.001167417005668887	0.46716922136623684
907	0.0011393312317545922	0.46709919657974586
908	0.0011393312317545922	0.46709919657974586
909	0.0011441704062251316	0.4671113748034834
910	0.0011441704062251316	0.4671113748034834
911	0.0011441704062251316	0.4671113748034834
912	0.0011268676609457605	0.46706760931192653
913	0.0010832943434190162	0.4669545801728623
914	0.0011285121825523484	0.4670717955763363
915	0.0011717465901225552	0.4671798773120072
916	0.0011603361990341374	0.4671517151696141
917	0.0012002525237394329	0.46724914095951464
918	0.0011488764673412526	0.4671231724577292
919	0.0011488764673412526	0.4671231724577292
920	0.001192043280008603	0.4672293513459411
921	0.0011917285782652193	0.4672285902069575
922	0.0011658743116943226	0.46716541567131886
923	0.0011586488535344818	0.46714752890520433
924	0.0011950367782261352	0.4672365821662853
925	0.001328135034027336	0.467541798898708
926	0.0013187757636762443	0.46752124814615087
927	0.0012552760481292092	0.4673781540172345
928	0.0012408279113993582	0.46734466390195617
929	0.001341937754959066	0.4675718638885601
930	0.0012954732687106962	0.4674694906952662
931	0.0012844707981453625	0.4674447536782993
932	0.0012239508874044619	0.4673050846748091
933	0.0012283119273963662	0.46731536005108765
934	0.001218525594259523	0.4672917647425961
935	0.0011946554914982791	0.4672346793188263
936	0.0011965490835034271	0.4672392461527279
937	0.0012312735522650017	0.46732182973244824
938	0.0013068286995141904	0.46749384714274134
939	0.001233753544894125	0.4673271577053334
940	0.0013094468931635595	0.46749917511562655
941	0.0014418161892494638	0.46777889369209874
942	0.0015508455432102547	0.46799277374648973
943	0.0014182680616052791	0.46772980022765664
944	0.0014347965031716679	0.46776367091242677
945	0.0015445333466047888	0.46797983438376856
946	0.001635265620312965	0.46814766552965187
947	0.0017149201393154602	0.46828847624161746
948	0.0017149201393154602	0.46828847624161746
949	0.0016684251845719218	0.46820703437037253
950	0.0017623784541709504	0.46836953754337063
951	0.0018287016862702861	0.4684795221265005
952	0.0018569085841212544	0.46852519046551644
953	0.001871161422498765	0.4685480246350243
954	0.0020694796631369255	0.4688501968115127
955	0.0020496945982548865	0.468821273530136
956	0.002033682847584395	0.4687976782216444
957	0.0020321394298219164	0.4687953948046936
958	0.002113038518160922	0.4689129907776595
959	0.0021349972669044235	0.46894419747598703
960	0.002145784605539098	0.46895942025565895
961	0.002229415754294687	0.46907511338116586
962	0.0022754776503469544	0.4691371462083291
963	0.0021729719461470016	0.46899747720483886
964	0.0021290854482334106	0.46893582494716746
965	0.0020862764890485297	0.4688745532589878
966	0.002089176024349089	0.4688787395233976
967	0.001953874768606523	0.46867475427579336
968	0.001953874768606523	0.46867475427579336
969	0.002086384383404155	0.46887112813356163
970	0.0022645960082274237	0.4691177371642473
971	0.0023812662348704438	0.4692688232524915
972	0.002256239931243873	0.46910479780152614
973	0.002251998996327383	0.46909908925914917
974	0.002268187582844297	0.4691204011506899
975	0.0022139139089588917	0.4690469512387727
976	0.002270211703608456	0.4691226845676407
977	0.0022633914298965125	0.46911355089983753
978	0.0023147464232726677	0.46918129226937777
979	0.0023147464232726677	0.46918129226937777
980	0.0023772058934698197	0.4692623535711309
981	0.0024393806754201366	0.4693411314559333
982	0.002585530965566805	0.4695184768391116
983	0.002585530965566805	0.4695184768391116
984	0.002845566320661936	0.4698126570562722
985	0.002845566320661936	0.4698126570562722
986	0.0028726212321140213	0.46984196090714064
987	0.0028726212321140213	0.46984196090714064
988	0.0028118784736063007	0.46977460010709227
989	0.00267026996405849	0.4696147609205367
990	0.0026603840775198924	0.4696033438357827
991	0.0028544050993084334	0.46982064901559994
992	0.0030924453334633716	0.47006954146323643
993	0.0032060193583154243	0.4701821900328089
994	0.003258278025146196	0.47023280577521814
995	0.0034164366486949013	0.47038160844651156
996	0.004052088093680892	0.4709222074096119
997	0.004347631393784764	0.4711478851182487
998	0.004241057863116615	0.471067775240225
999	0.004243825150801164	0.47106986837242987

==> data/stats-mannwhitneyu-varghadelaneya-random-reveal-ue.dat <==
rank	pvalue	effect_val
1	2.5517677663260396e-09	0.4845774213448489
2	7.587315734266785e-10	0.4798372380397474
3	5.540189997680224e-07	0.48066345440644287
4	2.5514154110241956e-08	0.47666842616628374
5	9.201907490799618e-10	0.473217802584143
6	1.4166943408901325e-12	0.46720918116287574
7	1.3740921308769793e-14	0.46208538381004105
8	6.079041674024547e-15	0.46010318761200636
9	6.870437678472103e-14	0.4600862522696213
10	6.558818698949959e-15	0.45642136806359773
11	1.031455568188972e-14	0.4553319878933233
12	4.873579538641904e-17	0.4498968846961971
13	3.4578698656258876e-19	0.4450126558384498
14	1.555542167948474e-20	0.4423699812873981
15	1.020743228990471e-20	0.4410615833745934
16	6.633817590543226e-22	0.4383321389794116
17	7.834649852023762e-22	0.4375415058601993
18	1.1471626458533752e-22	0.43566777196732737
19	3.7918743705684427e-23	0.4340983033831486
20	7.169115702724494e-24	0.43245976143620835
21	1.318545638755987e-24	0.43066594713661416
22	2.884835685414826e-25	0.4288022983352749
23	7.670278095171587e-26	0.42679498455078146
24	1.6122526893930127e-25	0.42595925394679107
25	1.9177836116069984e-27	0.42229627258822644
26	5.940526448817968e-31	0.41593657581077476
27	3.4207378730112105e-32	0.4131374871985937
28	8.537371168083862e-33	0.4118172916315433
29	1.5975026657787e-33	0.4099123510403438
30	3.597917107704682e-33	0.41023145855921717
31	4.510676063103361e-33	0.4098786706403196
32	1.1853040711923478e-33	0.40807515181868453
33	2.647165885303543e-32	0.4096959972842561
34	2.1044497908615332e-31	0.41074332452568674
35	2.2038480887435342e-31	0.41028207430162644
36	8.641659620972316e-31	0.41090240257325866
37	3.0148665731560356e-34	0.4047617235383372
38	8.363398409476222e-34	0.4050888230165384
39	3.775173577382937e-33	0.4057837429085632
40	2.3066877011512532e-33	0.40534532685401087
41	1.8674286475782075e-33	0.4048157644061727
42	1.5534311987287408e-30	0.4086699819343662
43	2.5181392216669353e-30	0.4079347216762107
44	1.0969332008875416e-30	0.40714656225869517
45	7.217420843491857e-29	0.4097001835486659
46	1.963883553597508e-30	0.406596068488808
47	5.094292216103579e-30	0.40693953245515657
48	4.021768048205992e-30	0.40641092143104784
49	1.269463341235555e-30	0.4052646461217495
50	1.0373026873012194e-30	0.40454327665004464
51	2.3191562856542895e-34	0.39766029682136944
52	1.851378197565621e-32	0.4001246745655133
53	8.183672201013977e-32	0.4008150276236366
54	4.612118367182201e-32	0.4001661566401194
55	1.2986996282152945e-40	0.3850533615512926
56	1.8427101733392367e-42	0.3819694166745001
57	4.2648015684059024e-42	0.38218519957635005
58	6.680483311316539e-42	0.38222249538654635
59	1.5592534596544522e-41	0.3823379982273073
60	6.6669354466499625e-43	0.3798152030661723
61	2.5302625526948248e-43	0.37899203125541125
62	8.568482259997446e-44	0.37804022695642214
63	8.781563546073401e-45	0.3764334625620471
64	4.244459398504972e-44	0.3772427435863575
65	1.3345544375612317e-42	0.37894655320114123
66	1.3299232963682764e-42	0.3787189726450455
67	1.9781730444833412e-43	0.3772433144405952
68	5.972811494112337e-44	0.37622757446698385
69	1.6852710726367184e-42	0.37802024705810267
70	3.6389580649312215e-42	0.37841451705160634
71	3.152888689703326e-42	0.3781876976344942
72	1.6526276397777477e-41	0.37911761918770487
73	7.733573494347464e-42	0.3785127039804905
74	4.2335620909481587e-41	0.37948182419135645
75	9.589452461405578e-43	0.3765738927045209
76	2.5386186673852885e-43	0.37557908405295853
77	2.2173732660420772e-43	0.3754397956189601
78	5.132050049889785e-42	0.3771725285151206
79	7.630257527634522e-42	0.3773612909830529
80	8.139297753131162e-42	0.37730572783725025
81	1.1608113147454528e-41	0.37732266317963525
82	1.4240270928507153e-41	0.37743493117971594
83	3.3590409336206056e-41	0.377913687600399
84	2.060085145524297e-40	0.3789965980893128
85	9.491743538103298e-41	0.3783066256006814
86	1.7583221928807014e-41	0.3770284829624747
87	1.0117775793994355e-41	0.3765404025892426
88	3.930022026875681e-42	0.37583749073788997
89	4.199460395963328e-42	0.3758350170361933
90	7.850640495205293e-42	0.3762072139991727
91	4.130131726834948e-42	0.37570752625644066
92	1.485592059693488e-42	0.3748862572931386
93	2.1046489977916655e-42	0.3749802579576129
94	8.040122909139393e-43	0.3741102760993606
95	1.2746953893330544e-43	0.3726846627830819
96	9.36817568660585e-44	0.3723906728506672
97	5.56010550967942e-44	0.37193379917576264
98	2.571933308783144e-44	0.3712244176430494
99	7.881352117670431e-45	0.37035976375768226
100	2.20589639213915e-43	0.3722502427081934
101	7.952516116599744e-43	0.37302184735281574
102	6.219896511530691e-43	0.3728142466950394
103	5.575062784902366e-45	0.3694300324892175
104	1.1239169804229622e-44	0.36984789779121274
105	1.0733677885746537e-44	0.36977482844878734
106	4.434894735595871e-45	0.3691297631601882
107	1.5123180502133621e-44	0.3698733959471633
108	1.6317023771381069e-44	0.36986026629969615
109	7.67964931579749e-44	0.37078390845629217
110	4.4648017094958395e-44	0.3702777510321996
111	3.9481838846952466e-44	0.37019592859146283
112	6.825227435504422e-44	0.3705399634120491
113	8.871502351098362e-44	0.3705110401306724
114	8.888454508399683e-44	0.37047184147301704
115	4.89754564306342e-44	0.3699523641167115
116	2.948919054418417e-44	0.36957369747237157
117	2.3027747844894195e-44	0.36936876080103787
118	6.473881778021795e-45	0.3684258998851061
119	7.775562362916961e-45	0.3684871715732857
120	1.0758881969351334e-44	0.3686230348818579
121	2.0318788416619788e-44	0.36900664892959123
122	2.2449311181135105e-44	0.36899447070585367
123	2.4159353125815797e-44	0.3689847661838128
124	3.708015818534706e-44	0.3692129175941462
125	1.0847348116621699e-42	0.3713231754261712
126	1.4272453558853057e-42	0.37141679552115375
127	2.761101683199477e-42	0.371592238056873
128	9.926001644989717e-41	0.37381400274999516
129	7.622370761250691e-41	0.37359346272949767
130	3.1548915260570033e-41	0.37294059576631666
131	2.1921453372945576e-41	0.3726688691491722
132	1.0109169486507303e-40	0.3737394111296026
133	1.1975424386911055e-40	0.3738412134686588
134	3.232297968080409e-39	0.37599656878546195
135	3.844719742614046e-39	0.3760709701211086
136	6.14319174776988e-39	0.3763088260534829
137	1.1406349865695838e-38	0.3766905372537573
138	8.673066508808998e-39	0.37637770913149854
139	3.169593728666496e-38	0.3772395087456772
140	4.161154583818281e-37	0.3789619662655591
141	2.0400681324048303e-37	0.3784025291126147
142	2.147097203546693e-36	0.38004906301888275
143	1.6410362731895827e-36	0.37984736118822926
144	8.599129946867068e-36	0.38106556413147763
145	3.5934280002021526e-36	0.38034590722248585
146	5.9424706364553973e-36	0.38060659732436813
147	1.0365338760765128e-35	0.381013806680593
148	3.1652618511308345e-35	0.381806723216756
149	2.690255142614122e-33	0.3849930412868425
150	9.405954565252116e-33	0.3859048857891927
151	1.8994151441163563e-31	0.38815671547216685
152	8.009535383973222e-31	0.3891713137373028
153	4.0645348369567975e-30	0.3904336627415998
154	6.516683483214822e-30	0.3908168962198413
155	1.2209282135580922e-29	0.3913085920032455
156	1.8684081578667703e-29	0.3916560519492579
157	1.8457140734040526e-29	0.3916335983492418
158	1.4282439916212177e-29	0.39139250757618715
159	1.627526380297071e-29	0.3914908847898172
160	2.8708234981865896e-29	0.39196012697320526
161	7.27508037358396e-29	0.392717650546631
162	1.741571304357049e-28	0.3934325503369753
163	2.0054131607789695e-28	0.39353092755060526
164	3.347698652486148e-28	0.39393965918479734
165	6.161364799071795e-29	0.3923300405192338
166	6.628966833884292e-29	0.392267246553087
167	4.9233878436976923e-29	0.39193310653928753
168	4.8994055625022616e-29	0.39192892027487775
169	4.049585730029791e-28	0.3936669811439234
170	4.399363766423412e-28	0.3937392893473652
171	3.7794871535188434e-28	0.3935849684184407
172	5.5693041058490945e-28	0.39382663004573304
173	4.331486997191501e-28	0.3935960049337029
174	5.9808336445814635e-28	0.3938783874966177
175	8.24829855994912e-28	0.3941179559917051
176	2.263286266019475e-27	0.3949984035109819
177	2.1330247904479727e-27	0.39490402227701576
178	4.751343297065773e-27	0.39558524166733583
179	2.322957716140687e-27	0.3949380832465318
180	3.107481740535631e-27	0.3951759391789061
181	1.6616111148329854e-27	0.39459975696832256
182	3.383342766249089e-27	0.39515957469075874
183	7.958111682253e-28	0.3938060792931759
184	2.6680848447252737e-28	0.3927861530551548
185	6.179764517119075e-29	0.3914336090813014
186	1.1174271188978338e-28	0.3918663165934768
187	6.349598644291767e-30	0.38930013651027673
188	1.1195831444897651e-29	0.38976367015128777
189	9.123509581789229e-28	0.3934844980726058
190	7.403572873553335e-28	0.3932711888724525
191	2.594313876532929e-27	0.39432079953083393
192	4.6021981706320025e-27	0.39479784338880386
193	7.105279052309387e-27	0.3951163800534396
194	2.2055562275622929e-26	0.39607294147107613
195	3.4833393096144023e-26	0.39646435719339135
196	1.569037406861959e-26	0.39569256226402316
197	1.7703969951207408e-26	0.39579379374884166
198	7.016822925151448e-26	0.39698764024461486
199	6.556550423917204e-26	0.39690810122082887
200	8.884388061251268e-26	0.3971718358786455
201	1.046427743153018e-25	0.3973149300075619
202	9.543895199093758e-26	0.39722968244139895
203	1.490873273099213e-25	0.3976349889501648
204	8.474416224562403e-26	0.3971029528006299
205	9.118289170654576e-26	0.39717069417017015
206	4.660176431430788e-26	0.39652619973580866
207	3.1038562866943784e-26	0.3961193709490756
208	4.2102792336699586e-26	0.39638272503740046
209	2.950322373460082e-26	0.3960478238846174
210	2.0531330420534067e-26	0.3956992222301296
211	1.3428763569024205e-26	0.39530342995865875
212	2.555028675829583e-27	0.3937351030829554
213	1.6998157087905352e-27	0.39336937580133663
214	7.436017324807322e-28	0.392605953400788
215	9.690576010778581e-28	0.39283353395688375
216	1.496807380011374e-27	0.3932137228791909
217	3.2039247816567624e-27	0.3938724886694948
218	4.3803258338888764e-27	0.39414649870359003
219	4.837882628621991e-27	0.3942363131036546
220	7.31561882067039e-27	0.3946028015242569
221	5.924408701436906e-27	0.3944033831105543
222	5.578951601490429e-27	0.3943489616732271
223	4.431299445842975e-27	0.39414059987646716
224	3.9084874461847656e-27	0.39402719016791105
225	3.15717706212745e-27	0.3938346220050608
226	4.934978871908014e-27	0.39422166117822033
227	1.7011574580959974e-26	0.39533121153156003
228	5.2591369573007e-26	0.39634466808822055
229	4.9864049459598534e-26	0.3962639873559592
230	1.3943253794190066e-25	0.39716384391931775
231	9.633288041156034e-26	0.39680420574956776
232	9.273333563219265e-26	0.39676881278683046
233	1.7773399590409256e-25	0.3973674485974302
234	2.0901925666001986e-25	0.39751149415007603
235	2.311811389163519e-25	0.3976058753840422
236	3.0553505349757806e-25	0.39783726163505595
237	8.192628549288643e-25	0.39874587129672584
238	1.4042125538300122e-24	0.39925811783268716
239	3.0949896422389182e-24	0.39997758445693304
240	1.3010581691336684e-24	0.39914128299870494
241	1.2530436699784074e-24	0.39906174397491895
242	1.401793379583373e-24	0.39916145318177026
243	1.96336524429455e-24	0.3994689533311438
244	9.538897853310984e-24	0.40092995961015987
245	1.4719326144777594e-23	0.40133869124435184
246	9.426725383505516e-24	0.40089761120335693
247	1.602295819367484e-23	0.4013735133528515
248	2.1362364217423683e-23	0.40164828452593027
249	1.8574679403577364e-23	0.40151127950888266
250	2.3002298792768425e-23	0.4017072727971591
251	2.369475052837062e-23	0.40172287614632285
252	3.469825194562858e-23	0.4020779474821713
253	4.0896690830818434e-23	0.40223341011957114
254	6.241201248646411e-23	0.40264499602495163
255	4.9477957901036016e-23	0.4023951521535857
256	5.759642978102978e-23	0.40253900742148563
257	6.504795849241746e-23	0.4026596479503859
258	7.936676171547215e-23	0.40285069383526895
259	6.551508330553121e-23	0.4026470891571565
260	5.191632080511815e-23	0.40241646404512643
261	7.729713327587447e-23	0.40280483521150723
262	1.3739473494419295e-22	0.40336541407292703
263	3.154665940402869e-22	0.4041874441752127
264	4.204100000450515e-22	0.4044648793347341
265	5.220033215809499e-22	0.4046715285687809
266	7.690988205784197e-22	0.4050654179927928
267	6.704675402512588e-22	0.4049194695926879
268	6.367152108590193e-22	0.40486695100281966
269	6.658323154979205e-22	0.40490614966047495
270	1.9449399373081363e-21	0.4059717442375119
271	1.6689921886040104e-21	0.40580828964078425
272	2.0812289204244813e-21	0.406017032007036
273	3.5478535103218485e-21	0.4065559184074232
274	3.629999079152961e-21	0.4065736148887919
275	5.0736567399356574e-21	0.4069212651195502
276	3.528525569104934e-21	0.4065382219260546
277	2.5566332072801393e-21	0.40619894422411584
278	2.469562471935485e-21	0.40616317069188673
279	1.3319728589550541e-21	0.40552800021007435
280	1.4310540389054618e-21	0.4055955512948687
281	1.3973455917352779e-21	0.40555901662365595
282	1.8583919652109077e-21	0.4058520551323411
283	6.512871386668296e-22	0.4047727600535994
284	6.91914644892621e-22	0.40482832319940204
285	1.0877296382366618e-21	0.4052842454505772
286	7.749940720022712e-22	0.40493183810117134
287	8.178494675071886e-22	0.40498074128086753
288	7.194146429611895e-22	0.4048439265485658
289	6.631592057538122e-22	0.40476096239935366
290	6.648960351562003e-22	0.4047636263857962
291	8.911332674034956e-22	0.40506237343685836
292	9.53264663614221e-22	0.40513125651487397
293	7.61261777613624e-22	0.4048895948875817
294	7.757796088501738e-24	0.4001416099078984
295	9.517151288743623e-24	0.40032352212497824
296	6.184631814208432e-24	0.39987330841618013
297	3.9949990471487486e-24	0.3994425037514638
298	4.402831167511733e-24	0.399530986158307
299	5.531129356375953e-24	0.3997469593449029
300	6.185115942715999e-24	0.3998558022195574
301	3.242648625123852e-25	0.39695662383103325
302	1.573103582978517e-25	0.39625485368815605
303	1.6257111453562636e-25	0.39628587010173766
304	2.0780729789661816e-27	0.3921020793936463
305	9.186370913116277e-27	0.3934222749606967
306	9.028363755592751e-27	0.3934062910420411
307	9.016691896835657e-27	0.3933937322488118
308	1.0160959549304353e-26	0.39349819857431056
309	2.2941010030874903e-26	0.39424068965281023
310	3.1586932306738454e-26	0.39453258645302003
311	5.201682409388876e-26	0.3949926949686049
312	1.7534102103299443e-25	0.3961302171795919
313	2.3338924185507004e-25	0.3963901461424906
314	2.4798993651410246e-25	0.396442284162867
315	1.426265431582189e-25	0.3959132925692665
316	2.1479368854322046e-25	0.3962951940542867
317	2.152838149781116e-25	0.39629195921360644
318	1.9535277770837245e-25	0.3961945334237059
319	1.6152787409274153e-25	0.39600386810831467
320	1.7082040636594471e-25	0.3960567672676747
321	1.0938634811764976e-25	0.39562520146397473
322	1.519544945050927e-25	0.39593003762690565
323	2.335379494114243e-25	0.39632107277972906
324	7.408096457426405e-25	0.3974117849432247
325	1.3058559967002143e-24	0.3979464850792022
326	9.770802593332034e-25	0.3976568716959432
327	1.0784525836651315e-24	0.3977415484078685
328	1.0956413123564559e-24	0.3977567711875405
329	1.5066162855324519e-24	0.3980638907674222
330	1.3564847247366408e-24	0.39794724621818583
331	1.8849955122733134e-24	0.39824998924891186
332	1.7582336574214934e-24	0.39818262844886343
333	1.2636644165038955e-24	0.3978384033435313
334	2.22528813143691e-24	0.3983856622727382
335	1.917032864180683e-24	0.39822125625228105
336	6.632700066897113e-24	0.39941091648364446
337	9.789251560241521e-24	0.39978349401611557
338	9.743917712882079e-24	0.39977892718221403
339	1.0030703358948566e-23	0.39980746989409893
340	9.551709329994927e-24	0.39975932785338636
341	1.607098831239754e-23	0.40026282129103635
342	1.594773955142579e-23	0.40025520990120034
343	3.942462140273869e-23	0.4011350865662394
344	5.2199290333095015e-23	0.4014108091630478
345	1.3013139940418001e-22	0.40231504227556203
346	1.919195882716943e-22	0.4027081705605903
347	1.2918329542994685e-22	0.4023030543365703
348	1.5004663627778977e-22	0.4024497638756588
349	1.7420305885526795e-22	0.4025962831300014
350	2.2357689688521857e-22	0.40282671795728564
351	2.7498522136266843e-22	0.40303717288625046
352	3.1269822696205487e-22	0.4031680887914293
353	4.911152230804879e-22	0.4036070757002193
354	3.860436229466508e-22	0.40334752730681245
355	6.121558231884285e-22	0.40380230784951215
356	5.550483606837468e-22	0.4036930844053659
357	9.842023654474063e-22	0.4042696471854412
358	3.940560523112754e-21	0.4056998273356216
359	4.647853949500883e-21	0.4058729864543901
360	3.764275041513182e-21	0.4056518755796549
361	5.631158081216177e-21	0.4060705020206337
362	5.713110791663665e-21	0.4060815385358959
363	5.8278717067166e-21	0.40610246985794485
364	5.659489781977179e-21	0.4060674574646993
365	5.338294679616044e-21	0.4060059954917738
366	8.065670512885056e-21	0.4064409864209
367	8.418444661659967e-21	0.40648208792601426
368	6.804289866518145e-21	0.406257361641107
369	7.637708338205622e-21	0.40637514789881873
370	7.740242264818963e-21	0.4063892289700153
371	8.378626020372804e-21	0.40647295425821106
372	9.52708692621712e-21	0.4066088175667833
373	9.098443015397376e-21	0.406560104671833
374	1.0405045014341004e-20	0.40669806111261014
375	1.0290792745577145e-20	0.4066822674787005
376	1.728347925508171e-20	0.40721696761467796
377	1.0466366254098666e-20	0.40667579779733987
378	9.935238882103862e-21	0.40662061522102905
379	1.3675808924053858e-20	0.4069597026382219
380	1.8523894670129707e-20	0.4072788101570953
381	1.92995087038092e-20	0.40732257564865215
382	2.4016961031692004e-20	0.4075562453166167
383	3.1392357122367824e-20	0.40784319471343305
384	2.295176999243364e-19	0.40999893059972803
385	3.190734564489511e-19	0.4103576173457485
386	4.041710219388155e-19	0.4106186880171226
387	5.693088598914192e-19	0.410994500390274
388	5.980993402784299e-19	0.41104930239709303
389	8.871734750568574e-19	0.411488479590629
390	1.3459263876628628e-18	0.41195505778757446
391	1.288306419491278e-18	0.4119059643231324
392	1.7785496194619442e-18	0.4122646510691529
393	1.368852647464537e-18	0.41196647487232846
394	1.4141224519568448e-18	0.41200300954354113
395	2.6306293981386217e-18	0.4126806135236891
396	4.296632111814294e-18	0.4132341518495106
397	4.6737498152146834e-18	0.41333005536144396
398	3.883574703748161e-18	0.4131154141680694
399	4.497137558899721e-18	0.4132824841749691
400	7.757090529169837e-18	0.4138917759313392
401	1.3561365711055064e-17	0.41452846869111876
402	1.6046278849724913e-17	0.4147233202709198
403	1.9856654529543012e-17	0.4149706904405891
404	3.52140609770907e-17	0.4156393510376798
405	1.083389302181966e-17	0.4142514141010891
406	1.2953197562317058e-17	0.4144437919791935
407	1.548717345754072e-17	0.41464720637256003
408	1.2867547422992895e-17	0.414425714928333
409	3.685775989538719e-18	0.41296356694084163
410	2.7783911991638556e-18	0.41263551603891097
411	5.3825869419571264e-18	0.4133820030970745
412	3.08329934427048e-18	0.4127468326152621
413	1.814394745485196e-17	0.4147765999997717
414	2.7130281470184596e-17	0.4152422267729876
415	3.184885868884768e-17	0.4154298475324445
416	3.9737826626930673e-17	0.4156861610851711
417	4.723213112575779e-17	0.4158893851937917
418	5.5290850521322306e-17	0.41607510310578955
419	5.1369680696607393e-17	0.4159883332616594
420	7.348980530587678e-17	0.41640182201449893
421	4.323338638544571e-17	0.41575923042759644
422	4.669111576937801e-17	0.4158498059666446
423	5.576752048243042e-17	0.41605607463119965
424	6.654070544317932e-17	0.4162553027601563
425	1.18529679449811e-16	0.4169289107606404
426	1.1762594964460982e-16	0.41691977709283723
427	1.2992328417425573e-16	0.41703851477427856
428	1.0494888044941576e-16	0.4167806789435847
429	9.538334471671158e-17	0.4166668886655369
430	1.0077556292973836e-16	0.4167323466181263
431	1.095370247475164e-16	0.4168316752554858
432	1.3207952530292747e-16	0.41705506954717175
433	1.0403719125841108e-16	0.41675784477407685
434	3.194224593267695e-16	0.41809288255130744
435	2.800531664451347e-16	0.4179307599478011
436	2.4962018358635255e-16	0.4177918520832945
437	3.2734127063316597e-16	0.41811952241573336
438	3.203199365545155e-16	0.4180932631207992
439	3.0846021687806916e-16	0.4180475947817833
440	4.1634038749199706e-16	0.4184053301040743
441	3.8257020798985884e-16	0.41829363295823135
442	3.2163170073483473e-16	0.4180713803750208
443	3.595505099478609e-16	0.4182064825446094
444	3.270499407051879e-16	0.4180827974597747
445	2.67199549882469e-16	0.41783238273417106
446	3.273956427286449e-16	0.4180782306258732
447	6.386880282665195e-16	0.4188861796569623
448	5.846628909249033e-16	0.4187780979212914
449	5.46793388645495e-16	0.41869342120936615
450	6.424818889196839e-16	0.4188905562061179
451	8.94001587490412e-16	0.41929586271488384
452	1.7218201569392142e-15	0.4201030506069893
453	1.785199406325474e-15	0.4201479578070216
454	1.2716647629834271e-15	0.4197190559897642
455	1.4505329735819785e-15	0.41988193973225413
456	1.6389860600885776e-15	0.4200334063899901
457	1.7522263489753747e-15	0.42011637053920226
458	1.5860734019436952e-15	0.41999268545436763
459	1.9856390127038644e-15	0.42026631491897104
460	1.920723179713311e-15	0.4202221688579224
461	1.8927279696374323e-15	0.420203901522316
462	2.37357556527426e-15	0.42048323952929645
463	1.742745745141232e-15	0.42008744725782554
464	8.578902783961313e-16	0.4191866392707375
465	7.941867331907572e-16	0.4190863592096485
466	6.977879189333416e-16	0.41892480746037986
467	6.615495015731218e-16	0.41885402153490525
468	6.086111815506293e-16	0.4187491746399147
469	3.532217956407609e-16	0.41807233179875025
470	3.006287644494202e-16	0.41787405509352304
471	3.143906878151095e-16	0.41792295827321924
472	3.153304019846438e-16	0.4179239096969487
473	3.3103741272885853e-16	0.41797756999529234
474	2.6717033989719944e-16	0.417715167330697
475	2.593854674925782e-16	0.4176793937984679
476	2.53531597646138e-16	0.41764913852386987
477	2.918769595463965e-16	0.41781696966975324
478	2.893210346848915e-16	0.41780631372398286
479	2.4839288562485076e-16	0.4176217375204604
480	2.0649574019664417e-16	0.4173987237982662
481	1.5687358480967993e-16	0.41706800890989293
482	1.7743453738548474e-16	0.4172160504422027
483	1.0636105462225378e-16	0.41660257242142285
484	1.0969880817605657e-16	0.41663948766212733
485	1.1202868677932582e-16	0.41666460524858606
486	1.0827623980967787e-16	0.41662122032652105
487	6.81801410311073e-17	0.4160676820006995
488	4.9815341759599025e-17	0.41569053763432673
489	4.645258488634079e-17	0.4156079540546064
490	4.383390302670699e-17	0.41553945154608257
491	3.875050150659743e-17	0.4153887460273302
492	3.6555302129129406e-17	0.4153173892476179
493	7.956126681143242e-17	0.41621952922792727
494	9.72147695857755e-17	0.4164531988958918
495	9.986914141183362e-17	0.4164853570179488
496	1.2671670815715692e-16	0.4167675492961177
497	1.4324184435487128e-16	0.41691197541825536
498	1.7219768783766391e-16	0.41712813888959716
499	1.9882812195185705e-16	0.417298824306669
500	1.5426279001669992e-16	0.4169858058996644
501	1.6781397222804364e-16	0.4170870373844829
502	1.8627291986762585e-16	0.41720767791338315
503	1.9164312593481925e-16	0.417241929167645
504	2.165975863008171e-16	0.41738711642876636
505	2.1213786155735677e-16	0.4173619988423076
506	2.498809015021513e-16	0.4175574212763463
507	1.8312568032482982e-16	0.41717723235403925
508	1.4866381195418834e-16	0.4169264370589437
509	2.5513749566599414e-16	0.41756065611702664
510	3.2361376830897485e-16	0.41784418038841686
511	3.9605355308939126e-16	0.4180875545784222
512	3.167467669000954e-16	0.4178133542595811
513	3.591403951808633e-16	0.4179636792088417
514	3.6060358161946358e-16	0.4179686266122351
515	3.7191483905165866e-16	0.4179967887546282
516	4.079921361549119e-16	0.4181025870733483
517	3.784839310304396e-16	0.41800877669361985
518	3.5266616834277207e-16	0.41792276798847333
519	3.4773667212565726e-16	0.41790564236134237
520	3.098922352185238e-16	0.41776559278836034
521	3.121336643509446e-16	0.4177743458866717
522	3.702942826043497e-16	0.41798213682919394
523	2.7860511087703386e-16	0.41763410602894385
524	2.694027882744074e-16	0.41759338509332133
525	3.61797280903942e-16	0.41794693415120254
526	3.1261700810631207e-16	0.4177577911137785
527	5.320361061475288e-16	0.41840628152780385
528	4.3066044312277526e-16	0.41814787484287236
529	4.3066044312277526e-16	0.41814787484287236
530	3.4815434375213195e-16	0.4178864236020065
531	3.6310259154447487e-16	0.41793532678170264
532	4.1365571154474746e-16	0.4180919311275779
533	4.682879162449642e-16	0.4182433977853139
534	4.0993004519761057e-16	0.4180808946123158
535	3.2073982360248153e-16	0.4177821475612536
536	3.1265121322542327e-16	0.4177488477307212
537	3.836112083012729e-16	0.41799774017835767
538	4.1105904724993187e-16	0.41807975290384036
539	3.6449862149143414e-16	0.41793323364949775
540	4.049487587028557e-16	0.418061485568234
541	5.82281104589048e-16	0.41850561016516336
542	5.362527243806489e-16	0.41840247583288587
543	5.126176416147499e-16	0.418347293256575
544	5.475333955045912e-16	0.41842797398883635
545	6.096165976541543e-16	0.4185596510329988
546	6.601366584105729e-16	0.41865517397544033
547	6.330132233292394e-16	0.4185992302601459
548	9.144984166087383e-16	0.4190521079553866
549	1.0657471902178308e-15	0.4192412509928107
550	1.4470685250360653e-15	0.4196140188100277
551	1.8289620344902216e-15	0.4199013487763359
552	2.062472902522048e-15	0.4200471068916949
553	2.561023271161665e-15	0.420311792973241
554	2.6152099475895516e-15	0.4203380522681751
555	2.214834848547543e-15	0.42012988075616114
556	2.198755892986899e-15	0.42011656082394816
557	1.6120637178913095e-15	0.4197207685524773
558	1.6830169497054415e-15	0.41977442885082095
559	1.846060906633119e-15	0.419889741406836
560	1.4767297065994935e-15	0.4196012697320524
561	1.386490468883233e-15	0.41952287241674185
562	8.758025143052867e-16	0.4189539210265025
563	7.605823629317317e-16	0.4187800007687504
564	6.72498361217584e-16	0.4186285341110144
565	6.823525136381923e-16	0.41864642087712894
566	5.797341517857942e-16	0.41844624132444275
567	6.732211801976514e-16	0.4186277729720308
568	5.887005708944417e-16	0.4184629863820819
569	5.391156667585089e-16	0.41835300179895196
570	5.752467858393754e-16	0.41843254082273795
571	7.48206092804394e-16	0.4187556443212752
572	7.6009051909697e-16	0.418775053365357
573	7.317391857060716e-16	0.41872824331786573
574	6.840278086819214e-16	0.4186452791686536
575	8.866375000812139e-16	0.41896495754176466
576	7.738322859882505e-16	0.4187971263958813
577	6.039479907350086e-16	0.4184922902329504
578	5.470407374450493e-16	0.41837088856506655
579	4.732065413575876e-16	0.41819125976493743
580	4.3886983701050634e-16	0.4180991619479221
581	5.300410991646804e-16	0.4183259813650343
582	5.282333327674985e-16	0.4183217951006245
583	9.745453985220262e-16	0.4190654278875996
584	1.054731491914975e-15	0.419159238267328
585	1.40732136852454e-15	0.41951507074216
586	1.5668950854231696e-15	0.4196467477863224
587	1.5445505399754579e-15	0.41962886102020786
588	1.0887021731456597e-15	0.4191885421181965
589	1.0596581174446266e-15	0.4191550520029182
590	1.0505779345796655e-15	0.4191443960571478
591	1.0892667003791505e-15	0.41918721012497523
592	1.1600364177075283e-15	0.419265226870794
593	7.066883816843907e-16	0.41864699173136666
594	7.356963990488728e-16	0.4186945629178415
595	6.744814422300557e-16	0.418587622890646
596	7.956458542471365e-16	0.4187775270670537
597	9.622484229674294e-16	0.4190104355960346
598	1.1563384389142853e-15	0.41923611330467137
599	1.2496232022518417e-15	0.4193323973860965
600	9.510671551978369e-16	0.4189940711078873
601	9.30509892232236e-16	0.41896705067396955
602	1.3196337659204557e-15	0.4193963330607187
603	2.5459025813414317e-15	0.420211512912152
604	3.0668963948246655e-15	0.42044556314960835
605	4.349633042694076e-15	0.4208866431906033
606	4.725741845313061e-15	0.4209916803703398
607	4.810202274638051e-15	0.4210141339703559
608	4.952014791795481e-15	0.4210491463636014
609	5.022339878745118e-15	0.42106703312971594
610	5.509444063845968e-15	0.42118272625522285
611	5.592621642894385e-15	0.4211981393196407
612	5.0296318884855015e-15	0.42106341771954386
613	4.2962771970956786e-15	0.42086190617363634
614	4.146467185017542e-15	0.4208169989736041
615	4.0987043496661976e-15	0.42079873163799775
616	3.4373594604092603e-15	0.4205764790547872
617	3.2184328258028624e-15	0.420493514905575
618	3.5001452234280838e-15	0.4205993132242951
619	3.608394279522309e-15	0.4206377507429668
620	3.902451169366395e-15	0.42073669881083453
621	3.5469044295375623e-15	0.42061605828193427
622	4.171138634136146e-15	0.420819092105809
623	3.876952386599099e-15	0.42072661371930187
624	3.4171619681232768e-15	0.420565442539525
625	3.424387071090727e-15	0.4205681065259676
626	3.461483846856677e-15	0.42057990418021335
627	3.808227935572443e-15	0.4206986418616546
628	3.2497769386080947e-15	0.4204967497462553
629	3.3033697256124605e-15	0.42051558793609933
630	3.4417637890863266e-15	0.420567345386984
631	3.8897669182394706e-15	0.42072185660065436
632	1.1147421359646596e-15	0.4191447766266396
633	1.4007564392417398e-15	0.4194267786200626
634	1.6633285095747857e-15	0.4196391363964864
635	2.236473335243315e-15	0.4200094305120068
636	2.3304194990098745e-15	0.42005928511543245
637	2.9204277787957967e-15	0.42033767169868336
638	2.938140468409975e-15	0.4203452830885193
639	2.959535349959487e-15	0.4203544167563225
640	3.031951831876758e-15	0.42038143719024024
641	2.6864549219337608e-15	0.42022749683080757
642	2.2119744297924167e-15	0.41998183922385135
643	2.4552906512882434e-15	0.4201127551290302
644	6.0810994423126525e-15	0.42125769844510724
645	7.974662535582984e-15	0.42160192355043935
646	1.0567539386415018e-14	0.4219627034286647
647	8.154280114528495e-15	0.42162875369961117
648	3.164474558016429e-15	0.42042520268179706
649	2.6209900513429576e-15	0.42018468276298016
650	2.6265511119604774e-15	0.42018734674942276
651	2.707275001170169e-15	0.4202254036986027
652	2.585516201387002e-15	0.42016755713584925
653	2.6521214233382838e-15	0.4201995249731603
654	3.945383108040979e-15	0.4207003544243677
655	4.921044336396833e-15	0.42097702844490553
656	4.84054333609884e-15	0.4209560971228566
657	4.660977614309692e-15	0.4209081453668899
658	4.5340241873514495e-15	0.4208731329736444
659	4.364349939435559e-15	0.42082480064818595
660	4.14128192160769e-15	0.4207534438684737
661	4.486884379764924e-15	0.42085334336007085
662	3.830378615743228e-15	0.42065145124467157
663	3.03013983271308e-15	0.4203540361868307
664	2.1885706543853404e-15	0.41994187942721245
665	2.2587494919456907e-15	0.41998145865435954
666	2.3467477720797503e-15	0.4200294104103262
667	2.1674124169978855e-15	0.4199297012034749
668	2.1674124169978855e-15	0.4199297012034749
669	1.9941619340111196e-15	0.4198237126000089
670	2.0253148700526435e-15	0.41984312164409066
671	1.940333288015982e-15	0.419789461345747
672	1.904665709129653e-15	0.4197662466067473
673	1.8252292449548937e-15	0.4197129668778954
674	2.0113637817099583e-15	0.4198328462678121
675	2.016260266136088e-15	0.4198358908237465
676	2.09431019362224e-15	0.4198834620102213
677	2.071531727629538e-15	0.41986976150851657
678	2.109632691752627e-15	0.4198925956780245
679	2.653087138439618e-15	0.4201803062138245
680	2.6740457055011583e-15	0.4201902010206113
681	2.015938923290999e-15	0.4198324656983203
682	2.1333972890109885e-15	0.41990020706786046
683	2.034663850474674e-15	0.41984083822713986
684	2.0352821951837934e-15	0.41984121879663167
685	2.060914575285912e-15	0.4198552998678282
686	1.999232590649541e-15	0.4198172429186483
687	1.973871648749331e-15	0.41980125899999277
688	2.256056664542829e-15	0.4199687095763843
689	2.667712178979872e-15	0.4201776422273819
690	2.650813038397847e-15	0.42016965026805414
691	2.5890818516260158e-15	0.4201384435697266
692	2.2776030523576524e-15	0.41997746267469566
693	2.087278037778873e-15	0.4198680489458035
694	1.7625717695451604e-15	0.4196564523083633
695	1.5895759103470973e-15	0.41952743925064345
696	1.180646252582361e-15	0.4191571451351231
697	8.708399171698286e-16	0.4187782882060373
698	8.993456398143015e-16	0.41881653543996306
699	9.16375776376484e-16	0.4188397501789628
700	9.257208230770052e-16	0.41885230897219217
701	8.477522482461601e-16	0.41874346609753765
702	9.09828540199874e-16	0.4188292845179383
703	9.270538576645616e-16	0.41885249925693807
704	1.0774762268739412e-15	0.41903726574520644
705	1.0419263055522352e-15	0.4189940711078873
706	1.0288976232618665e-15	0.4189784677587235
707	2.68123590748844e-15	0.4201745976714475
708	2.9384510069452364e-15	0.4202899102274626
709	3.944193867679779e-15	0.42066001405823705
710	3.909941847458573e-15	0.42064897754297487
711	5.184323836801613e-15	0.4210067128652658
712	6.1121999444112126e-15	0.421214694092534
713	6.779126608970709e-15	0.4213467517061882
714	6.9926114013546465e-15	0.4213863309333353
715	8.32857045827981e-15	0.4216053486758655
716	8.626893708120166e-15	0.4216489238826765
717	8.626893708120166e-15	0.4216489238826765
718	9.009133318209004e-15	0.4217044870284792
719	9.891500892559007e-15	0.4218243664183958
720	9.017159802351063e-15	0.42170562873695455
721	9.017159802351063e-15	0.42170562873695455
722	9.017159802351063e-15	0.42170562873695455
723	8.998442275981433e-15	0.42170296475051194
724	8.499694804355741e-15	0.4216298954080866
725	9.421992967310215e-15	0.4217619530217408
726	9.421992967310215e-15	0.4217619530217408
727	9.421992967310215e-15	0.4217619530217408
728	1.0039169632945574e-14	0.4218433948929858
729	1.0992675140926391e-14	0.4219585171642549
730	1.0001804574963175e-14	0.4218371154963711
731	1.0377303982992227e-14	0.42188297412013287
732	1.1869085082516769e-14	0.42205575266940953
733	1.2636111121754042e-14	0.42213643340167095
734	1.4429482829133144e-14	0.42230768967298044
735	1.7999330115631638e-14	0.42259083337487885
736	1.7423857757122664e-14	0.4225472581680679
737	1.8288656007132425e-14	0.42261005213421465
738	1.8170954958518688e-14	0.4226016796053951
739	1.7900960874385407e-14	0.42258227056131337
740	2.045499357135812e-14	0.42275390740211466
741	2.1323468348585742e-14	0.4228079482699501
742	2.2529287291265018e-14	0.42287949533440833
743	2.5396433176409124e-14	0.4230355288260459
744	2.7032540312281043e-14	0.4231169706972908
745	2.8027549915966896e-14	0.4231641613142739
746	3.439806068594239e-14	0.42343208223650036
747	3.6653280018442965e-14	0.4235139046772371
748	3.905638904338335e-14	0.42359724939594107
749	4.006211549077034e-14	0.4236292172332522
750	4.135893750020117e-14	0.4236710798773501
751	4.433333739622988e-14	0.4237624165553818
752	5.742143888741848e-14	0.42410074283359106
753	5.920057749405094e-14	0.4241410831997217
754	6.038770154093364e-14	0.4241673424946558
755	6.440516009535001e-14	0.42425259006081883
756	7.502249491653863e-14	0.42445353075248865
757	7.652078019738714e-14	0.42447979004742276
758	7.652078019738714e-14	0.42447979004742276
759	7.709294843965492e-14	0.42448968485420957
760	7.906089854634398e-14	0.4245231749694878
761	8.338433333615168e-14	0.42459396089496243
762	8.804055619897024e-14	0.4246662690984042
763	1.0273328825362848e-13	0.42487063491550026
764	1.11740322971093e-13	0.42498290291558094
765	9.896607934320114e-14	0.4248207803120746
766	9.896607934320114e-14	0.4248207803120746
767	1.10803270005825e-13	0.4249661578579418
768	1.2607369196764615e-13	0.4251389364072185
769	1.5140483121804894e-13	0.4253832620209534
770	1.3426274999003715e-13	0.42521923656998806
771	1.1704849926591038e-13	0.42503542150544915
772	1.153640627551277e-13	0.42501468046814617
773	9.88322908212247e-14	0.42480669924087805
774	9.962472900981022e-14	0.4248173551866484
775	1.0974507123845007e-13	0.42494522653589284
776	1.0907562463079941e-13	0.42493571229859783
777	1.156287043709257e-13	0.42501372904441664
778	1.142878615758991e-13	0.42499812569525286
779	1.3699497961284372e-13	0.425238265044578
780	7.60538662942888e-14	0.42444858334909524
781	8.53272235290782e-14	0.42460157228479845
782	6.625204561247659e-14	0.42426286543709735
783	7.448747238460365e-14	0.4244169960812759
784	7.84159374344969e-14	0.42448397631183254
785	7.84159374344969e-14	0.42448397631183254
786	8.027834469301094e-14	0.42451518301016006
787	9.879291461532599e-14	0.42479033475273065
788	8.438063680946532e-14	0.4245775964068151
789	8.021456813572988e-14	0.4245102356067667
790	8.01916151958495e-14	0.4245098550372749
791	7.99166829759746e-14	0.4245052882033733
792	7.76613254659882e-14	0.4244672312541934
793	8.702016236073235e-14	0.42461603392548675
794	8.855020478804636e-14	0.4246392486644865
795	9.309735871279522e-14	0.42470470661707593
796	9.210197452669648e-14	0.42468910326791215
797	8.929613963799859e-14	0.42464533777635527
798	9.060629443382983e-14	0.42466474682043703
799	9.1151245039403e-14	0.4246727387797648
800	1.0608351485640233e-13	0.42487520174940185
801	9.02190940294374e-14	0.42465903827806006
802	8.643460387156134e-14	0.4246019528542902
803	1.0383883078616838e-13	0.42484037964090227
804	1.1334563397899714e-13	0.424956263051155
805	1.1164952671324563e-13	0.42493609286808964
806	1.1668140402257575e-13	0.4249950811393185
807	1.1754701377541527e-13	0.42500497594610526
808	1.0557508813548954e-13	0.4248588372612545
809	9.180016599001477e-14	0.424668552515355
810	7.476163856335711e-14	0.4243953036202434
811	7.717625842374547e-14	0.42443754683383306
812	9.921694971649898e-14	0.4247697840001735
813	1.0515457149182861e-13	0.4248474201765005
814	1.0101455903985129e-13	0.4247937598781569
815	9.438693208672501e-14	0.4247031843391087
816	8.671326824920815e-14	0.42459015520004445
817	1.2953052758089886e-13	0.4251229524885629
818	1.2165350420816897e-13	0.4250388466308754
819	1.3025365111644355e-13	0.4251292318851776
820	1.643482724155074e-13	0.42543939602099373
821	1.7083260888385374e-13	0.4254915340413702
822	2.3441103304587883e-13	0.4259156787399801
823	2.3081835352875146e-13	0.42589474741793115
824	2.158246444213573e-13	0.42580379130939117
825	1.716882011531959e-13	0.4254947688820505
826	2.5211827563201845e-13	0.4260132948146265
827	2.5211827563201845e-13	0.4260132948146265
828	3.9619530336615337e-13	0.4266258214116769
829	4.1112145868761286e-13	0.4266764371540861
830	2.898918019874102e-13	0.4261995835808621
831	3.137540368208629e-13	0.42630728474704116
832	3.209319841405687e-13	0.42633811087587686
833	3.2021593337221637e-13	0.4263350663199425
834	3.6730752010201374e-13	0.4265223065099075
835	4.509512829641185e-13	0.42680202508637977
836	5.898538202681304e-13	0.4271711774934247
837	6.746487602901016e-13	0.4273565148359308
838	7.083427160711461e-13	0.42742387563597917
839	7.35450089762935e-13	0.4274758233716097
840	7.599111033894422e-13	0.42752111114113384
841	7.856017000026597e-13	0.42756716004964146
842	8.393144385760828e-13	0.42765773558868964
843	8.021515576434118e-13	0.4275949416225428
844	9.540998030512357e-13	0.4278335586939007
845	9.88376505863665e-13	0.42788265215834276
846	9.876648834445318e-13	0.42788055902613786
847	9.876648834445318e-13	0.42788055902613786
848	3.195928843681128e-12	0.42951814954934864
849	4.389580978462305e-12	0.42996817297340084
850	4.604563035280921e-12	0.43003667548192465
851	4.57895952927299e-12	0.4300286835225969
852	4.758631486706954e-12	0.4300838660989077
853	4.629828403308085e-12	0.43004352573277704
854	5.290318385192345e-12	0.4302349521871519
855	5.1794134545353925e-12	0.43020450662780796
856	5.1986559252443495e-12	0.4302098346006932
857	5.197279142302663e-12	0.43020945403120137
858	5.423608343027071e-12	0.43027072571938096
859	5.423608343027071e-12	0.43027072571938096
860	5.423608343027071e-12	0.43027072571938096
861	5.288917811806559e-12	0.4302345716176601
862	5.399261302812861e-12	0.43026425603802043
863	4.970982232514984e-12	0.43014551835657916
864	5.475522550467993e-12	0.43028442622108576
865	5.212443431729031e-12	0.43021364029561115
866	5.212443431729031e-12	0.43021364029561115
867	4.8331994968208886e-12	0.43010517799044845
868	4.729187592203066e-12	0.43007397129212094
869	7.983611313951548e-12	0.4308278794553746
870	9.263343844915033e-12	0.4310436623572246
871	9.035724223062475e-12	0.4310075082555037
872	8.545109796541406e-12	0.43092644695375054
873	8.545109796541406e-12	0.43092644695375054
874	8.545109796541406e-12	0.43092644695375054
875	9.405308820588801e-12	0.43106383254028996
876	9.3073459373724e-12	0.431048609760618
877	1.0037017118634082e-11	0.4311574526352725
878	1.130893435726018e-11	0.4313294700455656
879	1.108410370315265e-11	0.4313001661946971
880	1.0625285654561768e-11	0.4312385139370256
881	1.0383904082890871e-11	0.43120502382174736
882	1.1033621675213555e-11	0.43129255480486106
883	1.0981931036742966e-11	0.4312857045540087
884	1.003703626080047e-11	0.4311517440928955
885	1.0571121431938485e-11	0.43122633571328806
886	1.1850216641100093e-11	0.431393025150696
887	1.261743775575349e-11	0.43148474239821955
888	1.4980181649712612e-11	0.43173629883229864
889	1.5797303546841203e-11	0.4318143155781174
890	1.855296084892951e-11	0.4320510298020163
891	1.947984812438019e-11	0.43212295743596635
892	2.305653602996648e-11	0.4323722304530946
893	2.3613893046756156e-11	0.43240762341583194
894	2.1493771692344706e-11	0.43226833498183354
895	2.581232672848608e-11	0.43253968102948614
896	2.7197006276606044e-11	0.4326173172058131
897	2.96710873015008e-11	0.4327459496940412
898	2.9384337714604616e-11	0.4327314880533528
899	2.6627866453334123e-11	0.4325849687990102
900	2.6627866453334123e-11	0.4325849687990102
901	2.7627874864669727e-11	0.43263977080582927
902	2.6888262381654574e-11	0.43259943043969856
903	2.6888262381654574e-11	0.43259943043969856
904	2.5866678849660957e-11	0.43254006159897795
905	2.2390912022961965e-11	0.432324278697128
906	2.0262808932945194e-11	0.43217566631058046
907	2.0362212820744752e-11	0.43218289713092467
908	1.93393666517157e-11	0.4321067832325649
909	1.7618415259041673e-11	0.43196844622229597
910	1.7618415259041673e-11	0.43196844622229597
911	1.5593089937515557e-11	0.4317878659984374
912	1.355485420603843e-11	0.4315814070491365
913	9.941224222753524e-12	0.4311285293538958
914	1.0529272648602026e-11	0.4312122546420915
915	1.1318318452788545e-11	0.4313176723913198
916	1.0295450122489133e-11	0.4311795256657968
917	1.0512792007517765e-11	0.4312099712251407
918	9.840391192335546e-12	0.4311136871437156
919	9.494062013755568e-12	0.43106154912333916
920	9.727833492487293e-12	0.43109694208607646
921	1.0265911984617661e-11	0.431175339401387
922	1.0384564993324755e-11	0.4311920844590262
923	1.0989674337437274e-11	0.43127466803874653
924	1.1834033039725621e-11	0.43138274977441743
925	1.4005132107186175e-11	0.43162840738137365
926	1.442184000094532e-11	0.4316714117339469
927	1.4324897765046506e-11	0.43166151692716015
928	1.3889284606200983e-11	0.4316162291576361
929	1.5079530347321502e-11	0.43173686968653635
930	1.5079530347321502e-11	0.43173686968653635
931	1.5339622102011393e-11	0.4317619872729951
932	1.3358640964014605e-11	0.4315591437338662
933	1.3386433723303555e-11	0.43156218828980064
934	1.394656979002569e-11	0.43162136684577534
935	1.3240664822346262e-11	0.4315452529474156
936	1.3968306642943394e-11	0.43162365026272614
937	1.5114162042156848e-11	0.431739343388233
938	1.5379520970865317e-11	0.43176312898147046
939	1.4797010271334327e-11	0.4317064241271924
940	1.5907384543891324e-11	0.43181184187642074
941	1.772806338589745e-11	0.43196958793077134
942	1.898782220243976e-11	0.4320708194155899
943	1.945363171257687e-11	0.43210659294781895
944	1.9483741170804862e-11	0.4321088763647698
945	2.2165608170456977e-11	0.43229954168016105
946	2.6023607357594517e-11	0.4325366364735518
947	2.8608380347031277e-11	0.43267744718551737
948	2.6372561547152973e-11	0.4325564260871253
949	2.7174539881426747e-11	0.43260095271766574
950	2.872564728418453e-11	0.43268353629738615
951	3.147602476453065e-11	0.43281978017545014
952	3.127586543710043e-11	0.4328102659381552
953	3.1937087488366936e-11	0.4328414726364827
954	3.8793183335583405e-11	0.4331322277282171
955	3.7011435667799566e-11	0.43306182237223423
956	3.7011435667799566e-11	0.43306182237223423
957	3.5834908780411843e-11	0.4330134900467758
958	3.899075969185544e-11	0.43313983911805304
959	3.3792298136711134e-11	0.43292405621620306
960	3.315261259785286e-11	0.43289551350431815
961	3.402552917435153e-11	0.4329343315924816
962	3.519759681774966e-11	0.4329849473348909
963	3.8356912118498274e-11	0.43311357982311893
964	3.841542923294603e-11	0.4331158632400697
965	3.841542923294603e-11	0.4331158632400697
966	4.9643441416356927e-11	0.4335009995657702
967	5.653775035801134e-11	0.4336954705760795
968	5.653775035801134e-11	0.4336954705760795
969	6.033772153916425e-11	0.4337921352269964
970	6.942468862036332e-11	0.4340022095864694
971	8.488571785592136e-11	0.4343047623324495
972	7.677089282443256e-11	0.4341517733967464
973	7.209425729042545e-11	0.43405625045430485
974	6.829558031721366e-11	0.4339732863050927
975	6.540995358348386e-11	0.43390782835250324
976	6.48392365014778e-11	0.4338937472813067
977	6.541166095996353e-11	0.4339070672135197
978	6.816199616508053e-11	0.4339687194711911
979	5.975671383970226e-11	0.4337677787795212
980	5.342102040570855e-11	0.4335976642166871
981	5.1775631181426143e-11	0.43355047359970406
982	5.2131480605335884e-11	0.43355922669801544
983	5.076797989247028e-11	0.43351926690137654
984	5.356023794546845e-11	0.43359690307770354
985	5.356023794546845e-11	0.43359690307770354
986	5.167549649000814e-11	0.4335428622098681
987	5.167549649000814e-11	0.4335428622098681
988	5.259668919480901e-11	0.4335687409353104
989	4.669691641508478e-11	0.43338949270467314
990	4.874758847282493e-11	0.43345418951827897
991	4.6320742560451284e-11	0.43337655334195196
992	5.66571255968037e-11	0.4336802477964075
993	5.904528764450902e-11	0.43374266119306254
994	5.724515427778311e-11	0.43369585114557124
995	6.0139718525149e-11	0.4337704427659638
996	8.471964538715266e-11	0.43429011040701526
997	9.407326403417138e-11	0.4344499495935708
998	8.903221781700978e-11	0.4343658437358833
999	9.421394487559189e-11	0.4344522330105216

==> data/stats-mannwhitneyu-varghadelaneya-random-vulnerability-ue.dat <==
rank	pvalue	effect_val
1	3.326626712160799e-44	0.4380012338062924
2	1.2569478890814011e-42	0.43433254390535087
3	2.418364527037454e-42	0.42687718756101006
4	3.5716930519278835e-43	0.4234495884331231
5	1.3316341731937184e-52	0.41006648168452237
6	7.280944454202743e-58	0.40235937862135657
7	4.904254004760501e-57	0.40117580750186194
8	3.6506465194765586e-56	0.40029783368428185
9	3.389686637116083e-58	0.39448958210044677
10	1.1673499463287346e-55	0.39517137234500455
11	7.862845360727138e-62	0.38481303191722155
12	9.2679461981441e-65	0.37978989519496764
13	5.5810833070461374e-65	0.37841775189228666
14	3.860016537793646e-67	0.3754858445274678
15	3.2058853976009814e-67	0.37399001613995214
16	2.883335472599962e-71	0.3680968975594459
17	1.698237580019261e-73	0.3639884596107307
18	6.020448183685055e-76	0.36052090068620485
19	1.0014025353957384e-79	0.3551700936315121
20	4.4810513570714e-88	0.3451240104717501
21	1.5278032923992854e-90	0.3417091604218384
22	7.431863252394752e-91	0.3404380583192301
23	7.094476593391073e-89	0.34138872090974376
24	1.2559874740075758e-87	0.34103498156711665
25	1.842223051937066e-89	0.3384214205821876
26	5.1142014202166364e-89	0.3385886808738332
27	4.058125057877262e-90	0.33642971014685796
28	8.115647303933879e-95	0.330568178834171
29	4.3354088852891524e-96	0.3284111109546548
30	6.927596419698758e-98	0.3260814548106077
31	1.4844069866171204e-98	0.3246118857180261
32	9.004412033664534e-98	0.32447868639589655
33	6.863939070236566e-97	0.3245715453518955
34	4.951873676366264e-96	0.3248786649317772
35	2.0830410812783728e-95	0.3249797061318498
36	7.066484696607521e-96	0.32390669044972276
37	2.536223609308787e-97	0.32208452372298957
38	6.697446291923416e-98	0.32086974590516737
39	7.699016953688427e-99	0.3192241634226289
40	6.097667941845793e-100	0.3179954948183561
41	2.792657825358659e-101	0.31604393446441126
42	3.311294721260034e-98	0.3178343236385792
43	7.238696680404164e-95	0.320175967721618
44	4.865642499078844e-96	0.3186266693205046
45	2.1698922150715863e-97	0.31604754987458333
46	6.389442924386439e-109	0.3028073469701531
47	3.074932834706287e-107	0.30409938039481044
48	3.379074209296694e-107	0.30370054356740517
49	1.64069071790818e-106	0.3041688343270637
50	2.9487635325622866e-109	0.3004137551514838
51	1.8303670045790414e-109	0.29980198969341704
52	4.327257504023358e-108	0.30014640508349505
53	2.7102043035242114e-106	0.301488293111578
54	1.316874086576113e-105	0.3019464987797039
55	9.037526403161285e-107	0.300642287131309
56	3.915962541530414e-108	0.29911525204546585
57	6.7618329719039114e-108	0.2988758738351244
58	1.8268708044671472e-107	0.29901915824878667
59	2.2192158081082324e-107	0.29849872946875167
60	2.767242351749641e-107	0.2982945539364015
61	3.771701221235806e-107	0.2982401324990743
62	2.935816499418535e-106	0.2989514168792464
63	1.1660045405144916e-107	0.2973157292034947
64	8.888458446234723e-107	0.2979841995158395
65	3.972116106059272e-106	0.2977708903156862
66	5.869409026229139e-106	0.2976953472715641
67	2.816023645153941e-106	0.29721487828816795
68	5.494593993409921e-106	0.2973617781120024
69	6.6589649995924394e-105	0.2979206444107091
70	1.9644889451580584e-105	0.2971054645592758
71	5.972378363579576e-107	0.29526445964269854
72	9.112302134779052e-108	0.29405044296385996
73	5.958519056131191e-108	0.29377510093654347
74	4.2386245491955926e-107	0.2944157896759869
75	1.858351476979272e-110	0.29062037013427633
76	9.362616059456512e-111	0.2902082133746581
77	1.9307478279514132e-115	0.28520258284902694
78	3.876424426896766e-114	0.28597932518178854
79	6.893712083832094e-114	0.2861574317039504
80	1.776531507704387e-114	0.2853544300762547
81	1.2075680872087135e-113	0.28597133322246077
82	2.3864468851270088e-117	0.2819740215653508
83	3.5493647982966715e-119	0.2798711848384159
84	9.333891031758291e-119	0.28003406858090585
85	4.6170553766712196e-119	0.2796599687704675
86	2.7542245319920025e-120	0.2783669839220807
87	5.008008390988849e-120	0.27852453969168545
88	9.586555970971095e-120	0.2787892257732316
89	1.0747946234758429e-119	0.278778950396953
90	2.2060619315910962e-120	0.27796338997602793
91	2.475555457080784e-121	0.2769895126465145
92	1.4643290797998472e-122	0.2756754061913328
93	4.411198072534283e-122	0.2760091656356405
94	9.0522198838112e-122	0.2761336118594587
95	3.00507307779451e-122	0.275548295981072
96	3.583413986252076e-123	0.27452285148541977
97	2.661115419163578e-126	0.27127240745596526
98	1.8533167045450474e-125	0.27194068748356415
99	1.5313707093944737e-125	0.2718101521478771
100	2.7023443629116044e-126	0.2704772075028514
101	3.197667881600196e-126	0.27038853481126224
102	1.9730417313110887e-126	0.27011718876360963
103	1.873958213824161e-126	0.269993503678775
104	3.659531116517045e-126	0.27021099914333807
105	6.498491449947751e-128	0.2683665691013346
106	1.660757005168316e-128	0.2677713584161611
107	5.331335427724437e-128	0.2681355634198127
108	7.918818107564381e-129	0.26724883650392117
109	3.2827936913249935e-128	0.2676665115211705
110	1.7383394174424446e-129	0.2662964613506944
111	2.129624133047123e-130	0.26541277899073734
112	4.1600928167916144e-130	0.26562932303157094
113	7.526120705176305e-129	0.2666604760696001
114	5.993459454253918e-130	0.2655547314111783
115	1.5908674918329608e-129	0.2658709846588632
116	3.3186943899293056e-129	0.26614023757431093
117	5.144936324489142e-129	0.26629132366255515
118	8.640386660456523e-129	0.26649854375083964
119	4.440761607905249e-129	0.2661130268556473
120	1.2688612792223307e-128	0.26646181879488107
121	1.7641621886176722e-130	0.2646133927732137
122	2.776856119011213e-130	0.26469978204785205
123	2.5397490659532753e-130	0.26459398372913195
124	3.0255311460429995e-130	0.26459379344438605
125	3.13642454298065e-128	0.26624470389980975
126	5.003597287156646e-128	0.26631929552020234
127	1.175467107470198e-125	0.26832775101317113
128	1.57407786328814e-123	0.2700041596245454
129	2.6743604646559756e-123	0.27017941187551875
130	1.7387334395681652e-123	0.2699598232787508
131	1.5718418357926246e-123	0.2699183412041447
132	7.695375657980198e-123	0.27057215959105524
133	3.734260688240849e-123	0.27021080885859217
134	1.8373631669432254e-121	0.27159208582907635
135	7.149881379437282e-121	0.27211574944979167
136	1.1457322851028128e-120	0.27218977021594654
137	1.8272994556803972e-120	0.2723035604939944
138	8.819582009508581e-120	0.27290124488086465
139	6.182296498519804e-119	0.2736186183729056
140	2.9275750452472245e-117	0.2750124541366191
141	3.0813315387799347e-117	0.2750341465976517
142	2.4423993556239003e-115	0.27678096056500867
143	1.758430360402209e-115	0.2766405304225349
144	1.5304011600122423e-114	0.2775105122807872
145	3.210816962683464e-114	0.277810020470833
146	2.4124814882090005e-113	0.2785119808984561
147	3.1366263022107057e-114	0.2775959501316961
148	1.827644994847843e-114	0.27725381815856887
149	1.7265542163671814e-111	0.279882411638424
150	5.2327512700130845e-111	0.28024566521834604
151	2.043467812673891e-108	0.2826539089624496
152	4.6280362039253246e-107	0.2838774398785831
153	7.5034171411523835e-106	0.28502828202178304
154	5.819257447914553e-106	0.2848661594182767
155	5.621192414059729e-106	0.2847712073300729
156	4.824056500681473e-106	0.28467092726898385
157	4.972993614426792e-106	0.28466883413677896
158	4.737140797512416e-107	0.2834894492816941
159	3.393370385461315e-107	0.28332466269174517
160	3.085561136802338e-107	0.28325102249508205
161	4.3280140465219655e-107	0.2833558693900727
162	2.737262675957412e-107	0.2830586446169777
163	8.929125774425625e-107	0.2835727940003981
164	3.431093244270289e-106	0.28413166029910475
165	7.573376524946982e-107	0.2834230399053752
166	3.6728059849921945e-106	0.284027193973606
167	4.3570945582949674e-106	0.28405954238040887
168	8.91732025807114e-106	0.2843822653094544
169	2.140855432953522e-105	0.2845877728350258
170	6.708882491317282e-106	0.28406372864481866
171	2.1669743239477697e-106	0.28352560338341504
172	2.3382745623464817e-105	0.2845129909298873
173	1.790914722096959e-105	0.28439235040098704
174	1.9172360409297786e-105	0.28442317652982274
175	7.35786550143975e-105	0.2849898445031114
176	4.664932157159544e-104	0.2858152997308232
177	1.7661376014727527e-104	0.2852893526931571
178	2.2668340691660177e-103	0.28642535262617685
179	4.6041126674539294e-104	0.2856425211815465
180	2.817595992007954e-104	0.285405045818664
181	3.228432948771551e-105	0.2843657105365611
182	1.658707965577538e-104	0.2850140106658406
183	1.1445814893472908e-104	0.2847913775131382
184	1.5263362746349558e-104	0.2849089734861041
185	2.4139154160207746e-104	0.2851043959201428
186	1.542573750962188e-103	0.2858720045851012
187	2.586435980342137e-103	0.2860824595140661
188	4.655765267491363e-103	0.2863128943413503
189	6.978820940512355e-100	0.2895559172657147
190	8.154564243419275e-100	0.289616047245419
191	1.2717741283625114e-98	0.2908156022835692
192	5.306306400183689e-98	0.29145115333487337
193	3.611177355321922e-97	0.2922967787456506
194	4.001656254495698e-96	0.29335590364132696
195	1.0261175144755812e-95	0.29376977296365825
196	2.3502982351841934e-96	0.29300882426480634
197	1.1448127034790832e-96	0.2926318701831795
198	2.9216803129802288e-96	0.2929631559257905
199	4.6222235247986355e-96	0.2931705662988209
200	4.690576071288842e-96	0.29314373614964906
201	2.260695669453986e-96	0.29276202494937476
202	1.8842505621161103e-96	0.2926752551052446
203	1.888146016664164e-96	0.29264271641369577
204	9.268097018422494e-97	0.2923040095659948
205	4.2549860907423827e-97	0.2919340960199662
206	5.219109022930917e-97	0.29201991444036685
207	1.4987513445034817e-96	0.29251046851529566
208	1.9622022535088846e-96	0.29261664740350757
209	5.176862194883568e-97	0.29194950908438405
210	8.335433898048359e-97	0.2921759479320044
211	7.688291811558663e-97	0.2921375104133327
212	5.283504185071983e-97	0.2919152578301222
213	4.0929585465350727e-97	0.291783009931722
214	4.357520614994143e-97	0.29180184812156607
215	8.136256217686549e-97	0.292087846094653
216	3.699443176968459e-97	0.29166979050791186
217	5.302447798598218e-97	0.2917978521419022
218	8.837045089613462e-98	0.2908833436531094
219	8.421195894437661e-98	0.2908605094836014
220	9.644894429457286e-98	0.29091416978194506
221	9.97455278035693e-98	0.2909194977548303
222	8.590473497974793e-98	0.2908487118293557
223	4.0651927665278774e-98	0.29048393597146643
224	7.910227536372479e-99	0.2896687561200332
225	3.855190486379365e-99	0.28933023955707804
226	9.986694365298366e-99	0.2897576190963682
227	6.840162586120144e-98	0.2906462488597187
228	3.699952899964816e-97	0.29142679688739825
229	8.88265293016287e-97	0.2918334353893854
230	2.1059935119404523e-96	0.2921738547997995
231	3.3171968130401688e-96	0.2923808846033381
232	3.182715318746177e-96	0.2923610949897646
233	8.676187911629299e-96	0.2928310983121363
234	2.334572944008972e-95	0.2933060490379013
235	4.1038400095433904e-95	0.293577204800808
236	9.310854804073057e-95	0.29395168518073816
237	3.062755515967259e-94	0.2944966606929942
238	5.283401018954924e-94	0.2947603953508109
239	9.258139949686569e-94	0.29497332398147236
240	1.771701130421893e-94	0.2941537675808834
241	5.657453282406746e-94	0.29468618429991006
242	1.2011303078281573e-97	0.2905132398223349
243	6.383323658662851e-99	0.28908458195012177
244	6.174290641245369e-98	0.2900738723440531
245	2.4067354077536047e-97	0.29072084048011126
246	2.880658933725287e-97	0.290806468615766
247	5.839661322926908e-97	0.2910878997549513
248	1.7108822764256986e-97	0.2904934502087614
249	1.0511663369670697e-97	0.29026168338825586
250	5.0029691512360965e-98	0.28988130418120284
251	2.7650280591005856e-98	0.2895816057064112
252	5.648829406931519e-98	0.2899024257879977
253	8.950969936744829e-98	0.2901121195779789
254	1.855700714549507e-97	0.2904500652866963
255	2.929933007581789e-97	0.29062284383597303
256	2.0751276887241206e-97	0.29044055104940136
257	1.55327886226674e-97	0.29029365122556694
258	2.340367802263672e-97	0.2904801302765484
259	3.356700589850309e-97	0.29065214768684156
260	3.661545787817895e-97	0.29069362976144764
261	6.392255265606579e-97	0.2909508947379037
262	1.7710808092129268e-96	0.2914208980602754
263	2.3659870617950356e-96	0.2915247935315365
264	7.254173239215669e-96	0.29205397540988287
265	1.0221414454451411e-95	0.2922016363727008
266	2.2511139391677195e-95	0.292581825295008
267	3.478885685699964e-96	0.29166655566723154
268	4.109067597638368e-96	0.29174647526050934
269	4.851222942424356e-96	0.29181764175547575
270	2.7956486011070382e-95	0.29260979715265517
271	3.5085752197829805e-95	0.29271940116629325
272	2.9709864411024895e-95	0.29261398341706496
273	2.767819638379723e-95	0.2925548048610902
274	3.4734770324474045e-95	0.29266440887472833
275	8.714017776495692e-95	0.29310891404114947
276	8.490714676998959e-95	0.2930963552479201
277	2.5720467260688706e-95	0.29251941189835295
278	1.844965072040693e-95	0.2923591921423056
279	2.5357828125183334e-95	0.29251256164750056
280	2.1794560292430737e-95	0.2924229375321819
281	2.1873261602268923e-96	0.2912675285550804
282	3.3374281577506036e-96	0.29147037209420923
283	3.137397871236314e-96	0.2914406876738489
284	4.829204162011909e-96	0.2916397255180597
285	1.2736564913283608e-95	0.29209831175567746
286	7.786897290678239e-96	0.29185322500295896
287	1.5457394460784118e-95	0.29217537707776675
288	1.147731773944434e-95	0.2920319023793585
289	3.7092602221521152e-96	0.29148844914506966
290	4.425652392168775e-96	0.2915733161417408
291	3.391263357818456e-96	0.2914372625484227
292	2.945198807355584e-96	0.2913695211788825
293	4.153481063691775e-96	0.29153468833832324
294	2.2473127342903173e-96	0.2912153905347039
295	6.208512909099395e-96	0.2916796853146986
296	9.401854464809716e-96	0.29187149233856524
297	1.1089553504280532e-95	0.29195103136235123
298	2.238183808486822e-95	0.2922817462507245
299	2.6827425555498288e-95	0.2923612852745105
300	4.36500866383779e-95	0.29259647722044224
301	4.2064496493920275e-95	0.29257859045432766
302	5.202483417832401e-95	0.29268134421711334
303	3.593517464349676e-95	0.2925024765559679
304	2.790564215311344e-95	0.29238031374910045
305	2.228365152161884e-94	0.29333135690910594
306	1.567965155901379e-94	0.2931530601021981
307	1.3453004211817869e-94	0.29307104737671547
308	1.611405421070068e-94	0.2931585783598292
309	5.716814359821455e-94	0.2937583558789043
310	1.3274578234025194e-93	0.29416099840122756
311	3.260797422794724e-93	0.29459199335068986
312	2.323439842939956e-92	0.2955460810666297
313	2.821512085446608e-92	0.2956263812293993
314	2.2106935585148457e-92	0.29549908073439257
315	2.3539599580926498e-92	0.2955299068632283
316	3.367608617432886e-92	0.2956983088633493
317	6.456566404591926e-92	0.29601094670086214
318	8.614211499313786e-92	0.2961528991213031
319	4.777258484056842e-92	0.29585529377871633
320	3.621063346044174e-92	0.29571904990065234
321	3.141385602105135e-92	0.2956492153989072
322	2.2927211745950952e-92	0.29548709279540086
323	6.754995409094521e-92	0.29600352559577203
324	1.6654626001102078e-91	0.2964335691215048
325	1.874666554443224e-91	0.2964773346130617
326	2.724578906889575e-91	0.29665467999623996
327	3.5593692413342023e-91	0.29677950678955
328	3.303254414195554e-91	0.2967425915488455
329	7.799118633994126e-91	0.29716768767118495
330	6.245835860078116e-91	0.29705047226771086
331	4.564410114331583e-91	0.2968664669184261
332	3.699694595734677e-91	0.296762571447165
333	1.878376383916122e-91	0.2964061681180953
334	5.141385608488975e-91	0.29690395301336825
335	1.9044750797263595e-92	0.29526484021219035
336	3.747190356814317e-92	0.29556910552088356
337	4.333702086579047e-92	0.2956265715141452
338	4.204956593899035e-92	0.29561172930396507
339	2.5946106796634237e-92	0.2953742539410825
340	2.0016983834907e-92	0.2952467631613299
341	3.946105095494162e-92	0.295566441534441
342	2.1977491595650395e-92	0.2952646499274444
343	3.55358706948754e-92	0.2954732020089502
344	5.6947397162103845e-92	0.2956984991480952
345	1.8809094078505985e-91	0.2962674505383346
346	2.2520474021812638e-91	0.29634965354856313
347	1.2329029701340638e-91	0.2960520482059764
348	6.138629289228936e-92	0.29569450316843127
349	4.379140421151445e-92	0.2955213440496628
350	1.7942719296489492e-92	0.2950220368764226
351	2.334411854974588e-92	0.29515143050363424
352	2.6297844598461204e-92	0.2952100382053713
353	6.845682158648361e-92	0.29565492394128423
354	9.264114266322071e-92	0.2957976375007088
355	2.017371010702774e-91	0.29615613396198337
356	2.0771549402112926e-91	0.29616412592131114
357	4.036995945075041e-91	0.2964674398062749
358	8.829810605830485e-90	0.29798286752261816
359	9.59474105841626e-90	0.2980243495972243
360	4.8886927181528255e-90	0.29768164676985936
361	8.364029204418927e-90	0.2979432882954711
362	4.784857842536166e-90	0.2976584320308596
363	4.46031834100037e-90	0.29762341963761413
364	2.895176397401364e-90	0.2973956487967725
365	1.4708595588633987e-90	0.2970462860033011
366	5.982650539386859e-90	0.2977450115902439
367	8.085575760629572e-90	0.29789533653950445
368	7.78911730736894e-90	0.2978766886344063
369	8.814166769617111e-90	0.29793225178020893
370	7.3742006009478415e-90	0.297843198519128
371	9.128632181255986e-90	0.29794975797683165
372	9.798995074663154e-90	0.297985150939569
373	2.166011509324846e-90	0.2972080280373156
374	1.6086584996427415e-90	0.29704780828126826
375	1.0907895442284583e-90	0.2968485801523115
376	1.3841709642907595e-90	0.29693078316254007
377	1.449441573860322e-90	0.29694771850492513
378	6.621043502964165e-91	0.2965583959148148
379	8.174515797003767e-91	0.29666305252505953
380	1.1731538512857954e-90	0.2968365922133198
381	9.007753831007454e-91	0.29670529573864923
382	1.7571624110144536e-90	0.2970375329049897
383	7.899442342919043e-90	0.29778687423434175
384	5.0070109126530555e-88	0.29986402252058025
385	6.89105598573203e-88	0.30001358633085723
386	1.0349127572948133e-87	0.30021909385642864
387	2.373231868286102e-87	0.3006333437482518
388	1.6996012182796776e-87	0.3004584720667701
389	4.5540110171709553e-88	0.29979285602561384
390	1.6064220443360402e-87	0.3004299293548852
391	1.3604519398334022e-87	0.3003458234971977
392	1.80381317827752e-87	0.3004828285142453
393	5.665054526758821e-88	0.29988571498161276
394	3.256870673876566e-88	0.2996006684322554
395	1.1942417083935171e-87	0.3002284178089777
396	2.868687417113721e-87	0.30066664357878414
397	2.3756259625866186e-87	0.30056541209396564
398	2.611327495676473e-87	0.3006133638499323
399	3.258442357949116e-87	0.300725631850013
400	6.3267528248047655e-87	0.3010346542773537
401	1.8351542355465717e-86	0.30156554871841323
402	2.32172077412866e-86	0.3016854281083299
403	1.4943584280803983e-86	0.3014608921081685
404	3.851254161653786e-86	0.3019436445085154
405	7.390501743677182e-87	0.3010698569553451
406	1.5453931794917199e-86	0.3014237865827181
407	2.2539901776338764e-86	0.3016108364879373
408	3.346765090666163e-86	0.3018125383185907
409	2.139268075135417e-86	0.3015841966235113
410	9.380611524399237e-87	0.30115891021642605
411	3.0748383175653016e-86	0.30175335976261597
412	2.7148158642025867e-86	0.3016898046574855
413	7.642493945416493e-85	0.3033898085773513
414	1.6146616935532527e-84	0.30376999749965844
415	2.0856692351019426e-84	0.3039020551133127
416	2.445132077967052e-84	0.30397379246251677
417	3.2590732730128235e-84	0.3041222145643183
418	3.737464691985162e-84	0.3041930004897929
419	3.737464691985162e-84	0.3041930004897929
420	9.05184421294801e-84	0.30463541252400916
421	1.0195367139944574e-83	0.30469706478168057
422	1.2357391465601396e-83	0.3047967739885319
423	1.8334099328124556e-83	0.3049963826869805
424	3.2358876513832574e-83	0.30528142923633783
425	1.146785747906257e-82	0.3059204054130682
426	1.1155038684484811e-82	0.3059059437723799
427	1.0006840777404692e-82	0.3058492389181018
428	5.905850796604002e-83	0.3055693300568837
429	5.4102389655660864e-83	0.3055236617178678
430	4.27888573802825e-83	0.30540149891100044
431	3.9108145573584026e-83	0.30535468886350914
432	5.9325514645044074e-83	0.30557161347383455
433	9.962879803559296e-83	0.3058418178130118
434	3.438336958557476e-81	0.30768301301433487
435	3.0495887568002162e-81	0.3076198384786963
436	4.007469042391428e-81	0.3077636937465963
437	7.305810054655423e-81	0.308080327563773
438	7.684065023686566e-81	0.3081069674281989
439	6.718306593921625e-81	0.3080312340993309
440	1.1572047441814654e-80	0.30830866925885236
441	1.5381060314604797e-80	0.30844947997081795
442	2.86074866472904e-80	0.3087731543235929
443	4.2277339177006046e-80	0.3089801841271315
444	5.584410802402941e-80	0.309123087971302
445	5.318641009759308e-80	0.3090972092458597
446	8.887347605625665e-80	0.3093651301680861
447	4.001775300510674e-79	0.3101570952805197
448	3.5855441680952927e-79	0.31009848757878267
449	4.09496990632203e-79	0.31016470667035567
450	5.802239153790547e-79	0.3103508051518453
451	9.839245690800656e-79	0.3106331877147601
452	3.710282738721769e-78	0.3113400955457766
453	3.2914870746183645e-78	0.3112757793016626
454	2.9762795886870633e-78	0.31122173843382717
455	3.5057973547744584e-78	0.31130964998643273
456	3.879651172922271e-78	0.31136407142375994
457	9.69836329743967e-79	0.31062081920627665
458	7.353459212819909e-79	0.31047277767396686
459	1.0769715049312838e-78	0.3106676292537679
460	4.0750502792150055e-79	0.31014815189746237
461	4.2957993698379265e-79	0.3101763140398555
462	1.2983584856975896e-78	0.310767719030111
463	1.8208004525436724e-78	0.3109443032743058
464	2.5380996499576592e-78	0.31111784296256606
465	2.91040162294506e-78	0.3111867260405816
466	3.6384084797419716e-78	0.3113066054304983
467	4.5899332940034485e-78	0.3114314322238083
468	4.0664361089037167e-78	0.31136635484071074
469	4.3125635174063416e-78	0.31139337527462846
470	2.344296090394324e-78	0.31106608551168136
471	2.1383504317234308e-78	0.31100766809469027
472	3.373575837351803e-78	0.31125237427791697
473	3.9390237517070375e-78	0.31132658532881774
474	3.8808676380469016e-78	0.31131859336948997
475	4.145093320015256e-78	0.3113539863322273
476	4.43038999214129e-78	0.3113897598644564
477	4.831105677289619e-78	0.3114318127933001
478	2.1506748991832764e-78	0.3109972024336658
479	5.751422217006779e-79	0.310277545524674
480	4.1971484694246966e-79	0.31010476697539735
481	5.652951922037955e-79	0.3102638450229693
482	6.285602290437251e-79	0.31032054987724733
483	6.855825608227253e-79	0.3103669793552468
484	7.288509471477649e-79	0.3103997083315415
485	5.378066708995157e-79	0.31023720515854336
486	5.706397731940991e-79	0.310264415877207
487	6.664396364057338e-79	0.31034738002641915
488	4.703278650088427e-79	0.3101433947788149
489	4.1816292303623104e-79	0.3100806008126681
490	4.4048958677133545e-79	0.3101083823855694
491	5.836268658037079e-79	0.3102499542365186
492	5.676453024443839e-79	0.31023511202633847
493	2.6039151211189097e-78	0.31102517429131304
494	3.519953269243487e-78	0.311178543796508
495	3.981460781563359e-78	0.311244762888081
496	5.365710301903633e-78	0.3114009866644645
497	5.922595775874774e-78	0.3114498898441606
498	8.767847748591454e-78	0.3116527333832894
499	1.2101960506763661e-77	0.3118222770918858
500	1.4481642151854214e-77	0.3119149457631389
501	1.241748589784205e-77	0.3118319816139267
502	2.1082686835340547e-77	0.3121094167734481
503	1.5223546289321623e-77	0.31193359366823703
504	1.8973234630184956e-77	0.3120483353700144
505	1.6653905011253542e-77	0.3119779300140316
506	2.0900852836966945e-77	0.312096477410727
507	1.9755466436397575e-77	0.31206603185138304
508	2.0220151841497967e-77	0.3120785906446124
509	4.2078500211197e-77	0.31244641105843607
510	4.897952220394285e-77	0.31252062210933684
511	7.939511979618655e-77	0.3127784579400306
512	7.746687162978869e-77	0.31276114202815375
513	7.38055935621061e-77	0.31273488273321964
514	8.379925382064287e-77	0.31280376581123526
515	1.3040236625649351e-76	0.3130359132012326
516	1.3761460104292e-76	0.3130612210724372
517	1.4452943840358356e-76	0.31308786093686314
518	1.0397746174268625e-76	0.31290899327571764
519	7.683532550951827e-77	0.31273697586542454
520	6.994022955045063e-77	0.3126859795535235
521	8.662710276931584e-77	0.31280205324852217
522	1.2980643848892046e-76	0.31302164184529013
523	1.4388356872222888e-76	0.31307758556058457
524	1.4338063595702613e-76	0.3130756827131256
525	2.558240428523269e-76	0.3133828022930073
526	4.1923184585435325e-76	0.31363264616437325
527	1.1695753060433236e-75	0.3141928444563013
528	1.1085451086687725e-75	0.3141635406054328
529	1.088663132301445e-75	0.314153645798646
530	1.0232587812486438e-75	0.3141197751138759
531	1.0321951534414128e-75	0.31412072653760537
532	1.0048678407817268e-75	0.3141022689172531
533	6.433792367937632e-76	0.31385870444250186
534	5.175772936824555e-76	0.3137399667610606
535	5.651225021260505e-76	0.31378791851702725
536	6.847694022616518e-76	0.31388895971709985
537	8.510541083744523e-76	0.3140076973985411
538	1.1529028095725993e-75	0.31417362569696544
539	1.049505135178183e-75	0.3141222488155726
540	1.0009793717502385e-75	0.31409637009013025
541	1.9422298544961923e-75	0.31445905281581465
542	1.8672993163740834e-75	0.31443374494461
543	1.4959113640476063e-75	0.3143123432767262
544	1.4650264070002866e-75	0.3143009261919722
545	1.8428054438195495e-75	0.3144265141242658
546	2.8609554642991927e-75	0.31466379920240245
547	1.398344262676198e-75	0.3142567801309235
548	3.1149425868722674e-75	0.3146955767549677
549	3.7305563168283135e-75	0.3147945248228354
550	5.039714353307183e-75	0.31494865546701395
551	7.673010593183571e-75	0.3151724303281917
552	1.0627458911498735e-74	0.3153444477384848
553	9.974582683967304e-75	0.31529877939946893
554	6.43538584471661e-75	0.31505768862641437
555	5.568411637258361e-75	0.3149781496026284
556	5.822294694917695e-75	0.3149990809246773
557	4.815907107004316e-75	0.3148948048839244
558	6.313531998661049e-75	0.31504360755521776
559	7.840435945913733e-75	0.31516272580615085
560	9.277531473423041e-75	0.3152517790672318
561	1.148658671627474e-74	0.3153693750401977
562	1.1142592345650534e-74	0.31535262998255853
563	1.0921504225661774e-74	0.31534159346729634
564	1.1775897025965771e-74	0.3153830755419024
565	1.6759100124678149e-74	0.31557754655221165
566	1.6495143407428247e-74	0.3155687934539003
567	1.8966460944805173e-74	0.3156422433658175
568	1.4095592822564644e-74	0.31547859848434395
569	1.6627417486401344e-74	0.31556612946745766
570	1.9867388667607675e-74	0.31566431639634185
571	2.9148794344969953e-74	0.31587591303378204
572	2.28373886734444e-74	0.3157411914336852
573	1.6130025128850582e-74	0.3155493844098185
574	1.4776035688964748e-74	0.3155010520843601
575	2.6069548660005005e-74	0.3158142607761106
576	2.6069548660005005e-74	0.3158142607761106
577	2.035289715634052e-74	0.3156776363285548
578	1.8530133659803373e-74	0.31562587887767013
579	2.102695368514347e-74	0.31569209796924314
580	1.1304270873101913e-74	0.31534996599611587
581	1.5622097032361283e-74	0.3155212222674254
582	1.8487164745855735e-74	0.3156140812234244
583	5.8615024425732464e-74	0.3162344094950566
584	6.715774531974983e-74	0.3163029120035804
585	9.13514604000525e-74	0.31646998201048016
586	1.3423197987983751e-73	0.3166800563699531
587	1.7754790082415378e-73	0.3168353287226071
588	1.884524425359048e-73	0.3168684382683936
589	1.71803296821398e-73	0.3168170613870007
590	1.71803296821398e-73	0.3168170613870007
591	1.782600481249622e-73	0.3168341870141317
592	1.694465992737524e-73	0.3168060248717386
593	1.7072868138948502e-73	0.3168102111361484
594	2.1312767599596608e-73	0.316930090526065
595	2.0893690352319358e-73	0.31691905401080284
596	3.400093904253474e-73	0.3171732744313245
597	5.03526976137302e-73	0.3173886767636827
598	4.0288712076718423e-73	0.31726118598393005
599	4.3761269807534554e-73	0.31730723489243773
600	4.921699630241485e-73	0.3173726928450271
601	5.345641658755745e-73	0.3174187417535348
602	1.1075531802979769e-72	0.3178187202894155
603	3.589931890549831e-72	0.31846721070344086
604	4.4981327065845553e-72	0.3185905152187837
605	7.846444526142507e-72	0.3189029627715506
606	9.619687269534323e-72	0.31901751418858204
607	1.0497052439279029e-71	0.31906660765302414
608	1.1655983361650693e-71	0.31912236108357267
609	1.2270689783468596e-71	0.31915128436494944
610	1.4294208118782929e-71	0.31923405822941564
611	1.6205944931815863e-71	0.31930160931421
612	1.6876297475585636e-71	0.3193244434837179
613	1.7825325246066528e-71	0.3193552696125536
614	1.8350559631784697e-71	0.31937163410070096
615	2.216489748753147e-71	0.31947495871772436
616	2.4410349790705115e-71	0.3195293801550516
617	2.9564272001058125e-71	0.3196374618907225
618	3.641056828272443e-71	0.3197550578636884
619	3.2534580298565916e-71	0.31969150275855795
620	3.4360280589106333e-71	0.3197223288873937
621	3.4360280589106333e-71	0.3197223288873937
622	3.949508178321572e-71	0.31979787193151576
623	1.5100677157362316e-71	0.3192555604057023
624	1.3227199422438692e-71	0.3191809687853097
625	1.6688630325977416e-71	0.31931188469048855
626	1.95678406178043e-71	0.3193984642498728
627	2.1809188294924543e-71	0.3194565010973721
628	1.3811820463152545e-71	0.31919600128023573
629	1.0320996514594688e-71	0.31902893127333604
630	8.52808991071114e-72	0.31892161067664876
631	7.103338828878203e-72	0.318818856913863
632	1.2805768027572075e-71	0.31915033294121986
633	1.4512150606174027e-71	0.3192176937412683
634	1.8321233707415833e-71	0.3193459456600045
635	4.107063024671131e-71	0.31980148734168784
636	6.2382520097885466e-71	0.320037820996095
637	9.992085515387666e-71	0.3202954665420429
638	1.0808842209678357e-70	0.3203399931725833
639	1.055777290171394e-70	0.32032667324037034
640	1.2954620694065518e-70	0.3204366578235003
641	4.900932560154462e-71	0.3198802652264902
642	4.612833167104813e-71	0.31984601397222834
643	5.1685632303718466e-71	0.3199103302163423
644	3.3065013705353477e-70	0.3209599408747238
645	3.758988456626095e-70	0.3210299656612148
646	7.420346974873386e-70	0.32141738540386605
647	4.144471680336189e-70	0.3210855288070174
648	4.8818833502415723e-70	0.32117876833250814
649	5.364138205276597e-70	0.3212324286308518
650	6.826405936244892e-70	0.3213698142173912
651	7.095859349865975e-70	0.32139188724791556
652	6.415480721869558e-70	0.3213344212546539
653	7.728620773759832e-70	0.3214406001428658
654	1.8207608946231617e-69	0.3219300125093192
655	2.5855710314748286e-69	0.3221248640891202
656	3.093655550093912e-69	0.32222761785190596
657	2.986626851498502e-69	0.3222074476688406
658	2.5616228656791413e-69	0.32211953611623506
659	2.433806180417486e-69	0.32209023226536654
660	3.882403612461131e-69	0.32235777261810117
661	5.963365616327648e-69	0.3226040010792951
662	5.099566106562128e-69	0.32251418667923054
663	5.226247230967052e-69	0.3225282677504271
664	5.510978042091711e-69	0.32255871330977104
665	6.459179665120996e-69	0.3226498597030568
666	7.05425175647386e-69	0.3227004754454661
667	5.531112832266507e-69	0.32256080644197593
668	3.9789353422699063e-69	0.32237185368929777
669	4.4644797362712766e-69	0.3224378824961248
670	4.3997836370029633e-69	0.32242950996730524
671	4.1557235396411204e-69	0.32239678099101055
672	3.6681779610802666e-69	0.3223252339265524
673	3.6681779610802666e-69	0.3223252339265524
674	4.5319409903880754e-69	0.32244359103850184
675	4.775787872306227e-69	0.322473656028354
676	4.542715359640966e-69	0.3224420687605346
677	4.170055545144457e-69	0.32239297529609257
678	1.8558471421058668e-69	0.3219149800143931
679	2.899195532021436e-69	0.32217034214339024
680	3.626386099395281e-69	0.32229859406212646
681	3.626386099395281e-69	0.32229859406212646
682	3.359210289398044e-69	0.3222462657570041
683	3.359210289398044e-69	0.3222462657570041
684	3.9814381231185503e-69	0.3223436915469046
685	2.587537055866734e-69	0.3220828111602765
686	1.949036679446405e-69	0.3219178342855816
687	2.0775257096911281e-69	0.3219543689567943
688	2.7501727708366265e-69	0.32211496928233346
689	3.5096989951601407e-69	0.32225197429938107
690	3.861699871600998e-69	0.32230677630620014
691	4.15410952954589e-69	0.32234863895029797
692	4.2573446470245134e-69	0.3223627200214946
693	5.602321111098676e-69	0.3225202757910993
694	4.826525476535783e-69	0.32243198366900194
695	4.826525476535783e-69	0.32243198366900194
696	4.3752607583639263e-69	0.32237565938421575
697	4.796711799389472e-69	0.32242570427238726
698	5.087060723651347e-69	0.32245672068596887
699	5.328701312280078e-69	0.32248336055039484
700	4.735497164719949e-69	0.3224156191808546
701	5.26200406878558e-69	0.32247612973005063
702	6.212735870859724e-69	0.3225687984013037
703	7.21127027763645e-69	0.3226544265369584
704	6.707118939919987e-69	0.3226100901911638
705	8.103199062720571e-69	0.3227160787946298
706	1.1007848778032824e-68	0.32289228246933277
707	5.322175053156015e-68	0.32379613501235516
708	6.281688112231179e-68	0.3238920385242885
709	1.0421129927770247e-67	0.324182603331277
710	1.1984757672405185e-67	0.32426366463303014
711	1.0278443970099695e-67	0.32417461137194925
712	9.57552527905698e-68	0.32412570819225306
713	1.3294559419511967e-67	0.3243159929381525
714	1.4158543795489724e-67	0.32435252760936517
715	1.9189449600680663e-67	0.324521310178978
716	1.8647081787911115e-67	0.32450209141964215
717	1.760229549841417e-67	0.32446860130436384
718	9.984907704254673e-68	0.32413198758886774
719	1.0902924856360165e-67	0.32418298390076883
720	1.2221603472027952e-67	0.32424920299234183
721	1.2221603472027952e-67	0.32424920299234183
722	1.2030674316804526e-67	0.32424006932453864
723	1.3041638852054627e-67	0.3242868793720299
724	9.83527397270609e-68	0.32412323449055636
725	1.0999953050736156e-67	0.3241881215889081
726	1.0999953050736156e-67	0.3241881215889081
727	1.0999953050736156e-67	0.3241881215889081
728	1.1145281826855728e-67	0.32419573297874404
729	1.2864509188636805e-67	0.32427641371100546
730	9.98593955002032e-68	0.32412951388717104
731	1.1406361265181408e-67	0.3242041055075636
732	1.2660487638209122e-67	0.32426461605675966
733	1.4906167425411585e-67	0.3243593778602176
734	1.3430338211088892e-67	0.32429886731102153
735	1.7817123006393553e-67	0.3244579453585935
736	1.9337555684797485e-67	0.3245055165450684
737	1.5690013510228764e-67	0.32438411487718455
738	1.3771404405554159e-67	0.32430590784661983
739	1.4670919481684919e-67	0.32434263280257847
740	1.8273199695793796e-67	0.32446764988063437
741	1.7080711010805907e-67	0.3244284512229791
742	1.7294694104740232e-67	0.3244356820433233
743	1.8887872396086656e-67	0.3244843949382735
744	2.10985206555598e-67	0.32454871118238754
745	9.618682514972492e-68	0.32408784152781905
746	1.554709003426731e-67	0.32436641839581587
747	1.971416181246736e-67	0.3245019011348963
748	2.200666161079041e-67	0.3245658368095185
749	2.224433047295439e-67	0.3245696425044365
750	2.1711972484355238e-67	0.32455556143323994
751	2.522298272554333e-67	0.3246427118468619
752	3.8199678197958467e-67	0.3248794260707608
753	6.671429990252767e-68	0.3238564552768053
754	6.944295119066839e-68	0.3238796700158051
755	8.082287350903579e-68	0.3239675815684106
756	1.0854728887060677e-67	0.32413617385327753
757	1.1194670886372674e-67	0.32415406061939206
758	1.089039828530625e-67	0.3241380767007365
759	8.364546030609095e-68	0.3239850877650333
760	8.239153334873704e-68	0.323976334666722
761	7.817419393037903e-68	0.3239458891073781
762	9.175921067572174e-68	0.32403874806337696
763	1.1815211308822955e-67	0.32418298390076883
764	1.3874504330811463e-67	0.3242762234262595
765	1.1086787874081845e-67	0.3241460686600643
766	8.713518463852858e-68	0.3240063996565741
767	9.157827932918072e-68	0.32402580870065584
768	1.1416965393731216e-67	0.3241536800499003
769	1.0941270147180439e-67	0.3241266596159825
770	1.2866344449285764e-67	0.3242183768635061
771	9.877936026384812e-68	0.3240627239413603
772	1.1274607097027377e-67	0.324137125277007
773	1.2310366418970271e-67	0.3241881215889081
774	1.2015247609188642e-67	0.3241740405177115
775	1.2258289738878002e-67	0.3241833644702606
776	1.3802884218395734e-67	0.3242522475482762
777	1.3183770738244504e-67	0.3242256076838503
778	1.3183770738244504e-67	0.3242256076838503
779	1.806861970824539e-67	0.32440409477550397
780	1.8536064863519643e-67	0.32441893698568414
781	2.241152898040199e-67	0.3245293021383058
782	2.0596814994594354e-67	0.32448020867386373
783	2.8501848863509302e-67	0.32466687800959115
784	2.454241771169506e-67	0.32457535104681345
785	2.3551325806404957e-67	0.32455137516883015
786	2.497979545834739e-67	0.3245856264230921
787	3.621080119346609e-67	0.324799506477483
788	3.204514219842962e-67	0.3247283399825166
789	2.767938452680367e-67	0.3246430924163537
790	2.9261471772931167e-67	0.3246754408231566
791	2.956920320970272e-67	0.32468152993502536
792	3.0372567903875625e-67	0.32469713328418914
793	2.6539647533017483e-67	0.324614169134977
794	2.7547696900685398e-67	0.3246358615960095
795	2.2123535855894203e-67	0.3245060873993061
796	2.2193192342225885e-67	0.3245057068298143
797	2.841904191870545e-67	0.32464956209771423
798	3.307327562878583e-67	0.3247378542198116
799	3.5864839117751635e-67	0.3247850448367947
800	5.489769336577581e-67	0.3250331761454476
801	5.4150598637334754e-67	0.3250251841861198
802	5.003914236381865e-67	0.32497913527761213
803	8.568808115747428e-67	0.32528435201003486
804	1.108714103567925e-66	0.32543277411183646
805	1.0655514451817464e-66	0.32540955937283667
806	9.532774464700245e-67	0.3253444819897391
807	7.969254894011798e-67	0.32523982537949436
808	8.233166666073832e-67	0.3252588538540843
809	9.001768571184141e-67	0.3253109918744608
810	8.368371036729766e-67	0.32526836809137927
811	7.456733569235356e-67	0.3252010072913309
812	1.135194902247464e-66	0.3254422883491314
813	1.2378235436640064e-66	0.32549290409154064
814	1.0437638607024636e-66	0.3253931948846893
815	1.1125196533125942e-66	0.3254304906948856
816	1.1038638354188262e-66	0.325425923860984
817	1.4141517301791238e-66	0.32556445115599886
818	1.3037247603488943e-66	0.325516879969524
819	1.714242170912029e-66	0.32567709972557135
820	2.6214739129965457e-66	0.32592180590879805
821	2.8651925895226716e-66	0.3259739439291745
822	3.337747254387899e-66	0.3260572886478784
823	3.227071426990337e-66	0.3260374990343049
824	1.6288980201390158e-66	0.32563675935944064
825	1.7852171670173577e-66	0.32569041965778434
826	3.473331556549241e-66	0.32607860053941917
827	3.259484548916449e-66	0.3260413047292229
828	8.849231862738655e-66	0.32662433719065886
829	9.599905503218412e-66	0.3266722889466255
830	7.153643431978437e-66	0.326499129827857
831	4.4195583451465426e-66	0.3262159861259586
832	4.804705630590975e-66	0.32626507959040063
833	5.047088767857177e-66	0.32629400287177734
834	6.988999409917439e-66	0.3264854293261522
835	9.689191279027458e-66	0.3266757140720517
836	1.421848002106549e-65	0.32690177235018025
837	1.8932839963159828e-65	0.32707074520453894
838	2.1316605975416924e-65	0.32714076999103
839	2.66555891986563e-65	0.32727282760468424
840	2.5579401912951366e-65	0.32724847115720906
841	2.489679974265273e-65	0.3272324872385535
842	3.14163221880838e-65	0.32736796997763395
843	2.8598639746852064e-65	0.32731240683183127
844	3.49913589440359e-65	0.32742771938784637
845	3.312931320371736e-65	0.32739537098104343
846	3.868428395066367e-65	0.327487088228567
847	3.868428395066367e-65	0.327487088228567
848	3.33566987526993e-64	0.32873992299556903
849	5.8631680423864083e-64	0.3290710184534341
850	5.6247668406111695e-64	0.32904437858900815
851	3.5173445718239255e-64	0.32876047374812617
852	3.90527207234512e-64	0.3288228871447812
853	4.8475184805060593e-64	0.32895190020250104
854	6.903124938663397e-64	0.3291631162704494
855	7.090163815766447e-64	0.329179100189105
856	6.459934360484602e-64	0.32912163419584334
857	6.459934360484602e-64	0.32912163419584334
858	7.889030932090634e-64	0.32924113301626823
859	7.365075689939035e-64	0.32920003151115396
860	7.365075689939035e-64	0.32920003151115396
861	5.474110232875603e-64	0.32902268612797564
862	5.8304391459579665e-64	0.3290603625076637
863	3.210134097685426e-64	0.3287041494633399
864	3.987778518598964e-64	0.32883354309055157
865	3.987778518598964e-64	0.32883354309055157
866	3.987778518598964e-64	0.32883354309055157
867	3.367521652846529e-64	0.3287326921752248
868	3.367521652846529e-64	0.3287326921752248
869	5.639607189476722e-64	0.3290386700466312
870	8.595124285219201e-64	0.3292906070502021
871	9.229686232960817e-64	0.32933323083328353
872	9.229686232960817e-64	0.32933323083328353
873	8.368538953781028e-64	0.32927462313154654
874	8.368538953781028e-64	0.32927462313154654
875	1.0437465238269354e-63	0.32940325561977457
876	1.0437465238269354e-63	0.32940325561977457
877	7.709798281813625e-64	0.3292202016942193
878	1.0168977415813062e-63	0.3293823242977256
879	9.362335320364694e-64	0.3293328502637918
880	7.1992263100342e-64	0.3291756750636788
881	6.338622597585205e-64	0.329099561165319
882	6.221215826255179e-64	0.32908662180259785
883	4.8464994653113335e-64	0.3289374385618127
884	5.441080126857624e-64	0.3290047993618611
885	5.793758752107213e-64	0.32904057289409017
886	5.576525489923648e-64	0.32901773872458223
887	6.245888020393459e-64	0.3290854800941224
888	9.906301985191177e-64	0.3293613929756767
889	1.0462898943903697e-63	0.3293941219519714
890	1.4256205721668073e-63	0.3295794592944774
891	1.570028397761927e-63	0.3296373058572309
892	2.2452686850005093e-63	0.3298519470506055
893	2.3921822096552815e-63	0.32989000399978535
894	2.3921822096552815e-63	0.32989000399978535
895	3.363402875682257e-63	0.33009475038637315
896	3.610470807193772e-63	0.33013737416945466
897	4.127532011229071e-63	0.33021615205425703
898	3.784869600933111e-63	0.33016401403388057
899	4.00409325926654e-63	0.3301978847186507
900	3.4160801934346765e-63	0.33010236177620916
901	3.6438697335458147e-63	0.33014117986437264
902	3.6438697335458147e-63	0.33014117986437264
903	3.6438697335458147e-63	0.33014117986437264
904	2.650934626862643e-63	0.3299482311320306
905	2.1961408880877698e-63	0.32983520199296634
906	2.049501527987561e-63	0.32979371991836026
907	1.9868005357443784e-63	0.32977507201326206
908	1.9868005357443784e-63	0.32977507201326206
909	1.8365370080463066e-63	0.329727881396279
910	1.8365370080463066e-63	0.329727881396279
911	1.7313209186770812e-63	0.3296924884335417
912	1.7313209186770812e-63	0.3296924884335417
913	1.770194250194569e-63	0.3297058083657547
914	1.658237973535924e-63	0.32966489714538627
915	1.5211189360312292e-63	0.3296131396945017
916	1.5211189360312292e-63	0.3296131396945017
917	1.699784118546342e-63	0.3296797393555665
918	1.699784118546342e-63	0.3296797393555665
919	1.3270449571480612e-63	0.32952960469105175
920	1.386479283438753e-63	0.3295558639859859
921	1.676228905672672e-63	0.3296696542640338
922	1.8249583308418464e-63	0.3297206505759348
923	6.769780059941413e-64	0.32911820907041717
924	7.796946236476276e-64	0.3292026954975965
925	1.1344821991941125e-63	0.3294255189350448
926	1.1681251151453945e-63	0.32944302513166757
927	1.1323219416933944e-63	0.32942437722656936
928	1.17930915971304e-63	0.3294487336740445
929	1.7403193256048985e-63	0.32968202277251724
930	1.7403193256048985e-63	0.32968202277251724
931	1.7782624660190728e-63	0.3296949621352384
932	1.7782624660190728e-63	0.3296949621352384
933	1.870823788590529e-63	0.32972540769458236
934	2.2654355706947045e-63	0.3298386271183925
935	2.0482316164342782e-63	0.3297781165691965
936	2.3923297874862272e-63	0.3298713560946872
937	2.7693356299830913e-63	0.3299592676472928
938	3.9270918498123704e-63	0.33016762944405265
939	3.7498601349151605e-63	0.33013984787115136
940	4.893128839908783e-63	0.33029835506448557
941	7.314825897012831e-63	0.33053735270533535
942	7.02078558210608e-63	0.3305126156883684
943	9.630676630959972e-63	0.3307032810037597
944	9.432345765843469e-63	0.3306907222105303
945	1.1686847230406197e-62	0.3308201158377419
946	1.533874934609256e-62	0.33098280929548596
947	1.6049896016058493e-62	0.33101021029889544
948	1.6049896016058493e-62	0.33101021029889544
949	1.6080229728830189e-62	0.33101135200737086
950	2.010433947414526e-62	0.3311464541769595
951	2.4445663845917302e-62	0.33126481128890894
952	2.5884292372212563e-62	0.3312994431126627
953	2.6861796577177657e-62	0.33132189671267875
954	3.7233204151812816e-62	0.33151979284841426
955	3.5543642175634534e-62	0.3314916307060211
956	3.5543642175634534e-62	0.3314916307060211
957	3.7798174231760523e-62	0.3315289265162174
958	4.382945916390926e-62	0.33161874091628196
959	3.760890809830147e-62	0.331525881960283
960	4.202582507347207e-62	0.3315932427603314
961	4.76414885917345e-62	0.33166935665869124
962	5.243697851694273e-62	0.3317275837909364
963	6.249238578831082e-62	0.33183414324864013
964	6.308227252693339e-62	0.3318398517910171
965	6.308227252693339e-62	0.3318398517910171
966	1.2068508781576942e-61	0.3322345023540126
967	1.5909012033785636e-61	0.33239966951345334
968	1.3398843210783327e-61	0.3322950129032086
969	1.662262820968661e-61	0.33242326482194484
970	2.3953929170560882e-61	0.3326415214254915
971	3.80268800682762e-61	0.33291781487653754
972	4.240045684940936e-61	0.33298441453760236
973	4.185023905983049e-61	0.3329764225782746
974	4.538790169249922e-61	0.3330245646189871
975	3.889998957359195e-61	0.332930183385021
976	4.2162477004356315e-61	0.33297794485624177
977	5.029114208291078e-62	0.33168039317395337
978	5.452416927101594e-62	0.33172796436042823
979	5.452416927101594e-62	0.33172796436042823
980	4.334504745783115e-62	0.33158715364846264
981	4.497863326752077e-62	0.33160960724847877
982	5.461911939648493e-62	0.331724539235002
983	5.078977474524876e-62	0.33168039317395337
984	7.707954436737376e-62	0.33192947590633576
985	7.707954436737376e-62	0.33192947590633576
986	8.329770223577535e-62	0.3319766665233188
987	8.329770223577535e-62	0.3319766665233188
988	9.254601744623116e-62	0.33203927020471974
989	9.254601744623116e-62	0.33203927020471974
990	1.0177265556894634e-61	0.3320971167674732
991	1.3506813296155962e-61	0.3322695147472581
992	2.1180590127461296e-61	0.3325439053508451
993	2.3329225613340795e-61	0.33260289362207396
994	2.5078106330463502e-61	0.3326470396831226
995	2.8405584984409025e-61	0.3327231535814824
996	6.388560782164682e-61	0.33321770363607506
997	8.415561626993199e-61	0.33338667649043385
998	8.415561626993199e-61	0.33338667649043385
999	8.632340625697956e-61	0.3334022798395976

==> data/stats-mannwhitneyu-varghadelaneya-rats-codet5p-ue.dat <==
rank	pvalue	effect_val
1	0.001103668793332024	0.4910549043800123
2	5.6926611888031354e-06	0.48459207327028314
3	3.3266942041909225e-10	0.4755265274061411
4	1.4035408151220377e-14	0.46640865323687675
5	3.6356337212753605e-15	0.4617706528403233
6	1.9000465488120357e-18	0.45472478926915816
7	7.018074175962041e-25	0.4438734210647497
8	1.567347319841654e-23	0.44463208634665086
9	5.53842370022932e-24	0.4427851826029507
10	1.869909108249395e-28	0.43506970701096537
11	8.513096394176378e-26	0.4358650972488251
12	1.3439554026013298e-26	0.43425928427817956
13	1.564475157353199e-29	0.42880553317595516
14	2.3438551292772738e-27	0.4303651069533471
15	3.0827947674591816e-30	0.4252074389157423
16	1.2196775529583522e-27	0.42775915735825404
17	1.3866211914614633e-28	0.4256441424075815
18	6.322008047232897e-26	0.4283060357179691
19	2.8163245511651725e-26	0.4264252612894988
20	8.122022249211591e-26	0.4256346281702866
21	1.0921349715521616e-30	0.4164105751128103
22	2.32068866502668e-30	0.415784728583547
23	6.787479885527323e-32	0.4126044996253293
24	1.4274479705410486e-31	0.4125841391575181
25	4.555346285722343e-38	0.40109931303401036
26	2.040749264338869e-37	0.4009236802135452
27	1.1377392001860494e-37	0.3997054772702968
28	2.2154209567838153e-30	0.40858949148685075
29	6.083980887401091e-32	0.4053723472879286
30	7.813175763503917e-31	0.4064600148954899
31	1.6216069489264688e-33	0.40139920179354793
32	6.17835157019128e-36	0.39668699034609367
33	9.11482374230256e-35	0.3977874070316303
34	2.2686242147637255e-35	0.39605771869140416
35	2.1043425204543606e-35	0.39568057432503145
36	5.006463080424421e-35	0.3957214855453999
37	1.2726135744193608e-34	0.3956748657826545
38	6.6402912366301715e-37	0.3914001189660231
39	9.948320329942094e-38	0.389825702978451
40	2.157063629198966e-35	0.392640014370304
41	4.683077568963489e-36	0.39121363991504166
42	1.4070236772819936e-34	0.39324645185548557
43	1.7266193251417124e-31	0.39778873902485157
44	1.2607646463013078e-31	0.3972001883057845
45	1.0587477515110524e-28	0.4017822449870435
46	8.370125947965166e-29	0.4013893069867611
47	6.3776451898024436e-27	0.40453909038563485
48	1.111382329354531e-27	0.40283204593017086
49	2.029239757136396e-27	0.4029578241472104
50	6.772719923761453e-27	0.40384398020886414
51	1.4788893684377184e-26	0.40434785421600594
52	1.4219158388604782e-24	0.40792045032026825
53	1.0955583517661657e-22	0.41143862498720335
54	8.100692255099054e-23	0.41101961797673275
55	7.553656216904979e-22	0.41285129894076095
56	4.491679826124683e-22	0.4121948165674078
57	1.0507672924223337e-21	0.41288859475095724
58	2.220352830515363e-20	0.41543802977651817
59	1.1256789116989526e-19	0.41696144945218927
60	1.4911640407939479e-19	0.4171199566455235
61	1.2882571475677084e-19	0.4168375740826087
62	8.485338670179175e-19	0.4186433763211946
63	1.4849084074748433e-17	0.4214089748180973
64	2.0509771920865412e-17	0.4217267503437494
65	1.8184386539195073e-17	0.4215570163504071
66	8.239136766445381e-17	0.4230842417209961
67	3.48234994658398e-17	0.422107890689786
68	1.3490391374477803e-17	0.42100823514323304
69	2.637413719284412e-17	0.42167518317761066
70	2.28892915083743e-18	0.4188766654196673
71	3.2588191027030236e-21	0.41169246483823324
72	1.128120236746396e-21	0.4105376267153694
73	5.41615549374933e-21	0.4119480172519762
74	8.40581300451093e-21	0.4123030885878246
75	7.383093491229947e-22	0.40977667801651746
76	1.9462848906898463e-21	0.4106533198408763
77	7.816387456195352e-21	0.4119078671705914
78	2.409833127307946e-17	0.4196829018880433
79	8.424334208959381e-17	0.4210240287771427
80	8.244159697961749e-17	0.42092698355673397
81	7.951898958278453e-17	0.4207530632989819
82	3.2644652853848335e-17	0.4197158211490839
83	9.83725873093773e-19	0.41569548503772014
84	3.6050554076374487e-19	0.4145476874504546
85	3.257327628497704e-19	0.41437833402660407
86	4.602340814547103e-19	0.4146816479115678
87	1.3904093917592973e-18	0.4157900565564322
88	5.299471784625875e-19	0.41458993066404426
89	6.682247961113497e-19	0.4147878267997797
90	5.148255665476827e-19	0.4144805169351521
91	3.6922909812326216e-19	0.41409804459589417
92	6.414819835102898e-19	0.414656720609855
93	3.348973600727166e-19	0.41389748447371616
94	4.541312325915766e-19	0.4141827213078194
95	1.0798867304356489e-18	0.41500684454231
96	1.0290711841400381e-18	0.41489933366087683
97	9.304699289646669e-19	0.41479087135571413
98	3.461702771012352e-18	0.41614417646855106
99	6.920535304936101e-18	0.41682653756734656
100	1.1041661579054823e-17	0.4173186139202425
101	1.4915701268030348e-17	0.4176453328289519
102	1.1944424524824312e-17	0.4173715130796026
103	8.105687264045538e-17	0.4194416208302428
104	9.574966362699812e-17	0.4196161119422326
105	8.64377257816029e-17	0.41949052400993897
106	7.154802388867005e-17	0.419257615480958
107	2.4781626914489843e-16	0.42061853198363097
108	8.473839779356156e-16	0.42193967897441087
109	1.9060510689613807e-15	0.422878163341187
110	3.7485534524514696e-15	0.4236661324739567
111	4.858822703521669e-15	0.4239747743318056
112	1.7592680035442802e-14	0.4255113236549437
113	1.9222938601363133e-14	0.4256218790923113
114	2.4468139043448827e-14	0.42592367069930787
115	4.376282976320963e-14	0.42660717350657873
116	2.0273959933517815e-14	0.4255971420753444
117	5.692771671878003e-14	0.42685226025929723
118	2.1865339460604115e-14	0.4255956197973772
119	1.8455631351408574e-14	0.42536290155314216
120	3.485615844851411e-14	0.4261491581231987
121	2.878812239921985e-13	0.4288222782335943
122	9.338292349345227e-14	0.42732740126980817
123	1.1930646649768734e-13	0.427630524870026
124	8.297374993227329e-14	0.4271496753171381
125	8.826979098359755e-14	0.4271972465036129
126	6.741576883545023e-14	0.4268320900762319
127	1.9438579847217582e-13	0.4281515245042987
128	6.103939955911444e-14	0.42662905625235714
129	5.295268928195398e-14	0.4264347755267938
130	4.7036441546040605e-14	0.42625857185209093
131	2.2021502933350465e-14	0.4252841236683398
132	4.203604542265259e-14	0.4260719025163635
133	2.0634432872949485e-13	0.42800215097876765
134	4.49308252696694e-13	0.42898972880998587
135	7.667284493334682e-13	0.42968179443082216
136	7.102922078308064e-13	0.4295680041527743
137	8.938999133653378e-13	0.42987169860722985
138	1.8205341942802804e-12	0.4308151303773994
139	3.2703486470146435e-12	0.43160405093389853
140	2.0824059357945518e-12	0.43096145934699603
141	1.5598335683622777e-12	0.4305504442958532
142	9.779115571578728e-13	0.42987379173943474
143	9.482890704849476e-13	0.4298109977732879
144	6.109381839432469e-13	0.42919771003725393
145	4.69300039045975e-13	0.4288394038607253
146	5.011334228790757e-13	0.4289006755489049
147	3.3049404208070616e-13	0.4283144082467887
148	8.888258112176772e-13	0.4295990205663559
149	1.914633379160992e-12	0.4306197079433606
150	2.3967482416261215e-12	0.43092378296730793
151	3.236492488003884e-12	0.4313245226421722
152	3.8307583048978135e-12	0.43154905864233356
153	3.5842390407558705e-12	0.4314371712117447
154	7.220175617121064e-12	0.432403627436168
155	7.488567805807834e-12	0.43243159929381525
156	4.214950031325184e-11	0.43485696866504975
157	4.411489923970082e-12	0.43158159733388235
158	4.009230374494905e-12	0.43142975010665463
159	4.596977695583309e-12	0.4316166097271279
160	3.6180475130252016e-12	0.4312459350421157
161	3.787869506715959e-12	0.43130549416758224
162	7.0372591782215076e-12	0.4321364676529252
163	9.213301120890486e-12	0.4325014337955604
164	8.950829581473721e-12	0.43246033229044606
165	9.459044687433419e-12	0.4325303570769371
166	1.015073826404614e-11	0.4326266411583622
167	6.702068766697882e-12	0.4320287664867461
168	2.6924875441868806e-12	0.4307422513197199
169	2.8901186413993902e-12	0.4308320657197844
170	2.5651101858164066e-12	0.4306533883433848
171	3.0083824346506604e-12	0.43084519536725147
172	3.877853259192275e-12	0.43119550958445235
173	4.391340542899749e-12	0.43136562414728646
174	5.106692016418414e-12	0.43155286433725154
175	5.988451162189359e-12	0.431773404357749
176	3.2697816657044383e-12	0.43091122417407857
177	1.874390015386342e-12	0.43013429155657107
178	1.8679205765687185e-12	0.4301253481735138
179	1.9639170634985143e-12	0.4301946118210212
180	1.5183997783204285e-12	0.4298355445055089
181	1.205666110899676e-12	0.4295021656306931
182	1.0009315272938e-12	0.4292475646406796
183	9.989809767754372e-13	0.42924490065423704
184	1.0948148069966997e-12	0.42937010801703884
185	9.559328317547118e-13	0.42918477067453276
186	1.1074549050582433e-12	0.42937334285771916
187	1.4711485665200976e-12	0.4297506775088378
188	5.7249857777554604e-12	0.4316331645000211
189	9.920488275824778e-12	0.4323908783581928
190	1.7189402288056535e-11	0.4331504950638234
191	3.206744632625571e-11	0.43403588998649356
192	5.5850228155397144e-11	0.4348430778785991
193	3.8885428286593446e-11	0.43430076635278564
194	3.768813476855268e-11	0.43423664039341753
195	5.1693317053580967e-11	0.434703218590363
196	6.069396124755453e-11	0.4349307991464587
197	5.364167402831122e-11	0.43474736465141167
198	4.7821710446535955e-11	0.43457725008857756
199	5.5432175736061735e-11	0.43479607754636196
200	7.736788237731645e-11	0.4352927207331595
201	7.142907094694812e-11	0.43516637166188227
202	1.2933431971536148e-10	0.4360342603879297
203	1.5153627850152135e-10	0.4362743997372548
204	1.8314110885638866e-10	0.4365626811272925
205	1.7017586455221408e-10	0.4364507936967036
206	1.740899780180027e-10	0.4364854255204573
207	1.7467069555495594e-10	0.43648371295774424
208	1.8637587056824862e-10	0.43657923590018577
209	1.216619526550386e-10	0.43591457128275896
210	2.0541440758950221e-10	0.43669778329688114
211	1.66204031557219e-10	0.4363678295474914
212	7.773761414176105e-11	0.4352070925975048
213	7.626545496278604e-11	0.43517512476019365
214	7.43505474415948e-11	0.4351237478788008
215	6.85028658381548e-11	0.43499796966176124
216	8.933215233871263e-11	0.43538253513322406
217	7.269812512579004e-11	0.43506704302452276
218	6.14196373662468e-11	0.43481529630569776
219	4.138929386457645e-11	0.4342162799256063
220	3.2764420142576176e-11	0.43386843941010206
221	2.993545983719081e-11	0.43372915097610365
222	3.9606511722443315e-11	0.4341348380543613
223	4.220717751111802e-11	0.43422883871883566
224	2.948802510796102e-11	0.4336971831387926
225	3.0329845875060264e-11	0.43373524008797243
226	4.1727833742805253e-11	0.4342021988544097
227	3.5149549477698866e-11	0.43394569501693725
228	2.713074440765195e-11	0.43355865584377773
229	1.5132225976499795e-11	0.4327016133482466
230	3.9578101292202323e-11	0.43408555430517337
231	3.767789217169727e-11	0.4340128655322397
232	3.3755611810790586e-11	0.43385074292873343
233	1.715971841938285e-11	0.43284832288733505
234	1.3942865103190072e-11	0.4325410130227074
235	1.1925205413839563e-11	0.4322961165547348
236	1.0216963187230155e-11	0.4320639691647375
237	2.0535758774673056e-11	0.43306258351121785
238	2.7593107602160808e-11	0.4334949104539014
239	4.11571642242499e-11	0.4340813680407636
240	4.670820226254189e-11	0.43426594424428605
241	2.830398393026237e-11	0.43352002804036016
242	1.8180337478579182e-11	0.4328696347788758
243	2.8836517468783025e-11	0.4335413399319009
244	2.8757944470931877e-11	0.4335342993963026
245	2.3470461299649394e-11	0.43323326892828967
246	1.753888438441016e-11	0.43280208369408146
247	2.158349524692691e-11	0.43310463644006164
248	1.9294182492722927e-11	0.4329409915585881
249	1.4410690508552566e-11	0.4325138023040438
250	1.0105470078490842e-11	0.43199223181553337
251	1.034205441075918e-11	0.4320224870901314
252	1.061051327621616e-11	0.4320533132189671
253	1.1498515674424125e-11	0.4321661520732855
254	8.461259763946647e-12	0.431712893808553
255	8.737271310714523e-12	0.43175894271706067
256	6.043037946902978e-12	0.4312257648590504
257	3.9488304525367296e-12	0.4306160925331885
258	1.4087334018998239e-11	0.43240952626329093
259	1.3008220146489663e-11	0.43229116915134147
260	1.6286981739182905e-11	0.4326173172058131
261	3.297633061044582e-11	0.4336199275319574
262	2.2455275834875194e-11	0.433054781836636
263	1.8851812230413516e-11	0.4327990391381471
264	2.4758972956127754e-11	0.4331813211926591
265	2.964403207006133e-11	0.4334461975589512
266	2.9167208906548145e-11	0.4334195576945252
267	2.2047014770924104e-11	0.4330056883721939
268	2.3633360118527503e-11	0.4330993084671765
269	2.8485700795943386e-11	0.4333683710978783
270	3.237565370574616e-11	0.43355446957936794
271	6.81157022383859e-11	0.4346592628140602
272	6.612416684036799e-11	0.43461473618351976
273	6.304276397914409e-11	0.43454318911906153
274	6.420591393820803e-11	0.43457059012247107
275	5.674396438236137e-11	0.4343856333494568
276	5.090601477217874e-11	0.43422351074595045
277	4.986447365185953e-11	0.43419268461711474
278	3.866303479611951e-11	0.43380907056938145
279	4.501276046798607e-11	0.4340296105898789
280	6.442819157796695e-11	0.4345625981631433
281	6.49370466430809e-11	0.43457439581738905
282	9.157154073193538e-11	0.4350866423533504
283	1.0159532619552647e-10	0.43524381755346336
284	1.141101515294519e-10	0.435414883540027
285	2.2465854319826043e-10	0.4364492714187364
286	2.7683625704229566e-10	0.4367672372291344
287	3.0361136061894876e-10	0.4369105216427967
288	2.1980050416770677e-10	0.4364030322254828
289	3.136621968000629e-10	0.4369512425784192
290	3.313617218029142e-10	0.4370342067276314
291	2.8693712997117796e-10	0.43681043186645363
292	1.380695923374455e-10	0.435679759906319
293	1.423362561874724e-10	0.4357212419809251
294	1.3809087694547165e-10	0.43567252908597487
295	1.2649294082022688e-10	0.4355313378045174
296	8.317223445292182e-11	0.43489312276677067
297	9.208130619965068e-11	0.43504687284145743
298	1.0085188405504571e-10	0.43517969159409525
299	1.1723130191255768e-10	0.4354057498722238
300	1.2066536080660568e-10	0.4354472319468299
301	2.279696363404296e-10	0.43640588649667134
302	2.4502414095820973e-10	0.43651035282217016
303	2.568204746553863e-10	0.43657847476120215
304	2.7425626237264064e-10	0.43667799368330756
305	3.29881825141961e-10	0.43696056653096826
306	3.401843392700205e-10	0.43700851828693493
307	3.837868394864589e-10	0.4371969001853754
308	5.354095675353146e-10	0.43771751925015634
309	6.225413052475935e-10	0.43795118891812085
310	5.549851849303132e-10	0.437767373853582
311	6.189471324169433e-10	0.4379397718333669
312	6.62338846173994e-10	0.4380470924300542
313	6.343118898972212e-10	0.4379785899215304
314	4.943651301573814e-10	0.4375827976500595
315	4.2846736968103527e-10	0.43735122111429986
316	4.367556799592492e-10	0.43738128610415195
317	5.064882467532883e-10	0.4376141946331329
318	5.022089832180676e-10	0.43759859128396916
319	5.87640550450176e-10	0.4378442488909254
320	6.51849579073391e-10	0.4380061812096858
321	5.938915760043803e-10	0.43785433398245804
322	6.558681760821947e-10	0.438011509182571
323	6.636274504964772e-10	0.4380301570876691
324	6.982426507011779e-10	0.4381108378199305
325	8.314454557077076e-10	0.43838865354894374
326	8.849383749354083e-10	0.43848379592189346
327	1.6322563255191073e-09	0.43946909033616083
328	1.5224629602311503e-09	0.43935625148184243
329	1.354727982498381e-09	0.4391653958817053
330	1.2208336288062184e-09	0.43899547160361707
331	9.540891313403782e-10	0.4385975861999413
332	9.549971462781091e-10	0.4385991084779085
333	9.14702540738359e-10	0.4385258488507372
334	1.065585131353968e-09	0.43876827161701315
335	1.0226388747045989e-09	0.4387001496779811
336	1.0033982769819956e-09	0.4386697041186372
337	7.448637026906331e-10	0.43819399225388855
338	7.581901977367815e-10	0.4382200612640768
339	7.150176243497015e-10	0.4381268217385861
340	6.92429284486051e-10	0.438075825426685
341	6.238407502688561e-10	0.4379060914333427
342	7.030409332179884e-10	0.4380914287758488
343	8.60036451337729e-10	0.43841034600997625
344	7.755222054304623e-10	0.43824327600307655
345	1.0256534013170305e-09	0.43868587832203865
346	9.762329658183276e-10	0.43860671986774447
347	1.095530371300882e-09	0.43879167664075874
348	1.0978684506608222e-09	0.43879510176618497
349	1.2174276865357736e-09	0.4389593175018962
350	9.704087636484178e-10	0.43858673996942504
351	4.6264424978844693e-10	0.4374024077109468
352	6.204065458128854e-10	0.4378636579350071
353	5.970094998165728e-10	0.4378027668163193
354	6.484850443173111e-10	0.4379317798740391
355	7.149953064695369e-10	0.4380868619419472
356	7.143111980644775e-10	0.43808533966398
357	6.771657170613357e-10	0.4380004726673088
358	5.978614460060629e-10	0.4378029571010652
359	6.165339449671061e-10	0.43785166999601544
360	5.764348070643342e-10	0.43773902142644294
361	4.3366115498893476e-10	0.4372882368634071
362	2.0516942754605683e-10	0.4361141799812075
363	2.17501823962838e-10	0.4362043749507638
364	1.7784311132500148e-10	0.4358938302454559
365	1.5658789588477227e-10	0.43569612439446637
366	1.339354661220225e-10	0.43545674618412483
367	1.460746795800992e-10	0.43558537867235286
368	1.5740324971224477e-10	0.43569993008938435
369	1.2658701055820776e-10	0.43536008153320793
370	1.318311315886928e-10	0.43542211436037115
371	8.625797265896688e-11	0.4347766685022802
372	1.4439904539032187e-10	0.4355471314384271
373	1.4756425120872896e-10	0.4355783381367546
374	1.4390341789898252e-10	0.435537807485878
375	1.583255448305324e-10	0.4356843267402206
376	1.8034593822684572e-10	0.4358826034454478
377	1.6267086814133268e-10	0.4357239059673677
378	1.7490274349641393e-10	0.4358354128284648
379	1.508265726225129e-10	0.435607832272369
380	1.3812706610482678e-10	0.43547101754006734
381	2.0522051717428308e-10	0.43607992872694556
382	2.3014727161119609e-10	0.4362572741101239
383	2.6470640616693194e-10	0.43647039302553126
384	2.4122269317698283e-10	0.4363261571881395
385	2.2015677148460068e-10	0.4361845853371903
386	2.6756322815499057e-10	0.4364831421035065
387	3.1560965368122944e-10	0.4367404070799626
388	1.790047632706179e-10	0.43585520244203835
389	2.0971032417122194e-10	0.43609952805577323
390	1.3019720363840858e-10	0.4353665512145685
391	1.4104878257718505e-10	0.43548909459092777
392	1.5304800257035052e-10	0.43561430195372963
393	1.5229797198946544e-10	0.4356047877164346
394	1.1091205479269396e-10	0.43511784905167794
395	1.3776600927321992e-10	0.435445138814625
396	1.1921679767258511e-10	0.4352240279398898
397	1.0360777443492344e-10	0.4350042490583759
398	1.0248101949801534e-10	0.4349836983058188
399	1.0507588265386817e-10	0.4350217552549987
400	1.2263074082895547e-10	0.4352554249229632
401	1.1436751811495124e-10	0.43514505977034157
402	1.1174383235545363e-10	0.4351096668076042
403	1.3668795299246994e-10	0.43541564467901056
404	1.3298493249397088e-10	0.43537359175016677
405	1.3172016278332232e-10	0.4353551341298145
406	1.40023395350858e-10	0.43544875422479706
407	1.6474653251851311e-10	0.43569840781141717
408	1.410005514349236e-10	0.43545750732310845
409	1.7126797300080767e-10	0.4357562543741706
410	1.6663138661605244e-10	0.43571401116058095
411	6.006123294858608e-11	0.43414454257640217
412	1.3851321279736258e-10	0.4354040373095107
413	1.72115514649241e-10	0.43573779675381835
414	2.413904878303004e-10	0.4362572741101239
415	2.765075941322954e-10	0.43646849017807227
416	2.910060011839303e-10	0.43654098866625995
417	1.5699292906730125e-10	0.4355817632621808
418	1.4874145103708647e-10	0.4354987991129686
419	1.2385637967535842e-10	0.43521641655005383
420	1.251886253284182e-10	0.4352327810382012
421	1.532644954543155e-10	0.4355412326113042
422	1.2406132151293135e-10	0.4352135622788653
423	1.4197842001541974e-10	0.43542021151291216
424	1.6394944632126688e-10	0.4356413223876473
425	1.0996493418885439e-10	0.43502042326177737
426	1.544525900975519e-10	0.43553894919435343
427	1.2724152645404862e-10	0.4352363964483733
428	1.940658129363165e-10	0.43588051031324293
429	1.579470381095706e-10	0.43555949994691057
430	1.5876958294298615e-10	0.43556749190623834
431	9.83845025194404e-11	0.43481967285485346
432	1.4550147132267464e-10	0.4354047984484943
433	1.2254967144289427e-10	0.43513992208220226
434	1.2518597357310933e-10	0.4351692259330708
435	2.0788928568689467e-10	0.4359375957370128
436	2.3719684664213495e-10	0.4361391072829203
437	2.333142834760188e-10	0.4361118965642567
438	2.1558251599470173e-10	0.43598764062518436
439	1.8170100203526258e-10	0.435721432265671
440	2.3934340138382645e-10	0.43614843123546937
441	1.4217245682479224e-10	0.4353435267603147
442	1.4635237524587088e-10	0.4353880533908551
443	1.6164972871966466e-10	0.4355410423265583
444	1.4631614621597466e-10	0.43538767282136337
445	1.4696962161588094e-10	0.4353945230722157
446	1.0739965857266476e-10	0.4349092969701721
447	1.069987715332777e-10	0.43490358842779514
448	1.0659934741640028e-10	0.43489787988541817
449	9.531056267215544e-11	0.4347256721903791
450	9.841111069449843e-11	0.43477286280736216
451	9.439134416941942e-11	0.4347077854242646
452	8.621610159089187e-11	0.43457001926823335
453	8.505750011650896e-11	0.4345494685156762
454	7.069368598568866e-11	0.43426442196631887
455	8.239859073495063e-11	0.4344965693563162
456	7.793454122887046e-11	0.4344120829291368
457	1.0199852727501176e-10	0.43481967285485346
458	1.348721311955732e-10	0.43524400783820927
459	1.3117678312738376e-10	0.43520138405512776
460	1.494357879693232e-10	0.435401563607814
461	1.415675359544599e-10	0.43531688689588877
462	1.9981926910287674e-10	0.43584549791999744
463	1.9023097253155075e-10	0.4357693840216377
464	2.0846324734911744e-10	0.43590962387936555
465	2.4338192583961297e-10	0.4361501437981825
466	2.778284313621285e-10	0.4363564124627375
467	2.2714177380621837e-10	0.436041300923528
468	2.9098783204399415e-10	0.4364271983882121
469	3.363688648111401e-10	0.43665401780532426
470	4.281780646981067e-10	0.43703344558864776
471	3.664184747218088e-10	0.4367868365579621
472	4.5747799461426233e-10	0.4371335353649909
473	4.527617446768725e-10	0.43711717087684354
474	3.4297741426993313e-10	0.436677232544324
475	3.138061917927906e-10	0.4365379441103256
476	3.7117808304397847e-10	0.43680129819865043
477	4.069138088750874e-10	0.436945914605534
478	4.0546955371712614e-10	0.4369388740699357
479	4.734076554439642e-10	0.4371818676904493
480	3.486467564792572e-10	0.4367000667138319
481	3.118749282342711e-10	0.4365253853170962
482	3.332039767746611e-10	0.4366275682256442
483	3.0131172448766956e-10	0.436467158184851
484	1.8520395015092751e-10	0.43570164265209743
485	2.553489171886083e-10	0.43619181615753444
486	2.2352656190095494e-10	0.43598193208280733
487	1.99685056562812e-10	0.43580553812335854
488	2.2624641745537726e-10	0.4359965840082416
489	2.3175101014026132e-10	0.43603121583199533
490	1.9838923361564785e-10	0.4357899347741948
491	2.135977083222822e-10	0.4359044861912263
492	2.9300744403091154e-10	0.4363969431136141
493	3.4271236781251514e-10	0.43664241043582436
494	3.479911398769045e-10	0.43666505432058644
495	3.887958802533186e-10	0.436838023154609
496	3.8282557961067144e-10	0.4368136667071339
497	3.5407882308481003e-10	0.4366896010528074
498	3.2787928060784153e-10	0.4365689605239072
499	4.197346795850163e-10	0.43695599969706667
500	4.68883366281803e-10	0.4371308713785483
501	4.997364520945718e-10	0.43723172229387497
502	4.889179857965695e-10	0.4371944264836787
503	5.29748493912711e-10	0.43732020470071825
504	5.192930083005777e-10	0.43728728543967765
505	5.507270726509867e-10	0.4373805249651684
506	5.670545470163912e-10	0.43742562244994654
507	5.588276753918072e-10	0.4374024077109468
508	5.229116613307926e-10	0.4372969899617185
509	4.706129166982088e-10	0.4371301102395647
510	5.069031700052514e-10	0.43724770621253056
511	6.475698421618807e-10	0.43763303282297694
512	5.184902487966581e-10	0.43727834205662036
513	5.71908974345858e-10	0.4374339949787661
514	6.68251693654241e-10	0.4376806040094518
515	6.28333196844233e-10	0.4375824170805677
516	4.1086033341667085e-10	0.4369091896495754
517	6.954198441511926e-10	0.43773787971796757
518	7.882830630021504e-10	0.4379371078469243
519	6.300012121192377e-10	0.43757404455174814
520	6.028987582335733e-10	0.4375040197652571
521	4.763563959928744e-10	0.437127636537868
522	4.175355025323441e-10	0.4369181330326327
523	4.1084040123291516e-10	0.4368926348766822
524	4.053753466998049e-10	0.4368690395681906
525	4.3348758467056024e-10	0.4369748378869107
526	3.75397193209437e-10	0.4367480184697986
527	4.539456561045722e-10	0.4370452432428935
528	7.601991292904281e-10	0.4378630870807694
529	8.059460196686852e-10	0.43795670717575197
530	7.36531348910471e-10	0.43781247133836015
531	6.511183546535697e-10	0.4376143849178788
532	6.518956389901159e-10	0.4376162877653378
533	7.763190252214591e-10	0.43789429377909694
534	1.0804830565330139e-09	0.43842366594218923
535	1.4271301258717126e-09	0.4388746407899709
536	1.2911365025169444e-09	0.4387108056237515
537	1.4087676111058338e-09	0.4388500940577499
538	1.26452449320753e-09	0.438670084688129
539	1.2785473592438063e-09	0.43868797145424354
540	1.3012403817106633e-09	0.4387153724576531
541	1.0842913636249617e-09	0.4384177671150663
542	9.8947578349498e-10	0.4382701061522484
543	1.0385156491219783e-09	0.4383469811895917
544	1.136832604918909e-09	0.4384931198744425
545	1.1584289533557456e-09	0.43852356543378646
546	1.3036489293465409e-09	0.43871270847121047
547	1.2893442548082912e-09	0.43869367999662057
548	1.1518690337113103e-09	0.43850986493208166
549	9.617941535074939e-10	0.4382175875623801
550	9.84780405530823e-10	0.43825564451155996
551	8.273716297278905e-10	0.4379744036571206
552	8.273716297278905e-10	0.4379744036571206
553	8.589433891830924e-10	0.4380345336368248
554	9.304788439579949e-10	0.43816316612505285
555	8.797377352375526e-10	0.4380729711554965
556	1.041157479702127e-09	0.43834431720314915
557	1.1038060819053808e-09	0.43843869843711525
558	1.1453507510424823e-09	0.4384984478473277
559	1.1920545357198674e-09	0.4385631446609335
560	1.1380785572806926e-09	0.4384870307625737
561	9.644975185791445e-10	0.4382198709793309
562	1.0103971689667438e-09	0.43829370146073987
563	1.0732603359348915e-09	0.4383911272506404
564	1.1670565741102329e-09	0.4385266099897208
565	1.6288330467615234e-09	0.4390685409460425
566	2.536645605123449e-09	0.4397958092448702
567	2.950486711742138e-09	0.4400458434009821
568	3.0162148175052516e-09	0.4400823780721948
569	4.155774921043267e-09	0.44061517536071326
570	4.05119119187285e-09	0.4405725515776318
571	4.420823426364516e-09	0.44071869026248256
572	5.42653378445111e-09	0.4410631056525606
573	5.029556349314805e-09	0.44093523430331616
574	5.1972783329666716e-09	0.44099041687962703
575	5.380152446606339e-09	0.44104864401187227
576	5.722127855312266e-09	0.4411525394831334
577	6.2251407431041175e-09	0.44129487247306615
578	5.478250059397525e-09	0.44107908957121617
579	6.054821734180334e-09	0.4412469207170995
580	6.9406710505454885e-09	0.44147602355116244
581	7.129549944596124e-09	0.4415205501817029
582	7.398058796993728e-09	0.4415833441478497
583	7.286230054267354e-09	0.44155746542240737
584	8.369198448165484e-09	0.44179227679884736
585	8.44046878958708e-09	0.44180673843953566
586	8.6347034684346e-09	0.4418455565276992
587	9.622927659428248e-09	0.44202975216172985
588	1.0442290959668144e-08	0.4421698017347119
589	1.1069009310987937e-08	0.442269891511055
590	1.1211229819523913e-08	0.4422908228331039
591	1.2185751373048102e-08	0.4424342975315121
592	1.1500567001826197e-08	0.4423336369009313
593	1.1548997943027522e-08	0.44234086772127545
594	1.1687728375443064e-08	0.4423614184738326
595	1.4473868852893377e-08	0.4427305708808776
596	1.4442096720555315e-08	0.44272676518595955
597	1.476329829472806e-08	0.44276387071141
598	1.8757685534202313e-08	0.4431792623117085
599	1.9261578833557426e-08	0.44322455008123257
600	1.748655389037227e-08	0.44305595779636564
601	1.6293562210257694e-08	0.4429330338505146
602	1.67932617937307e-08	0.44298555244038285
603	1.816393856768103e-08	0.44312217688793865
604	2.4269636589985723e-08	0.4436285245967771
605	8.78530856063173e-08	0.44593477571707857
606	8.327319425352752e-08	0.4458360179339567
607	8.263330171763121e-08	0.44582193686276017
608	7.985388996639915e-08	0.44575952346610515
609	8.152827647536984e-08	0.44579643870680963
610	8.061492067830287e-08	0.4457758879542525
611	8.649671161926602e-08	0.44590261759502153
612	8.051190074746804e-08	0.4457717016898427
613	7.292378650209472e-08	0.44558959918801694
614	7.222364992293481e-08	0.4455711415676647
615	7.000419885014035e-08	0.44551443671338664
616	7.529442825153848e-08	0.44564687489653265
617	7.390574754658328e-08	0.4456130042117626
618	7.591088438717155e-08	0.4456617171067128
619	7.467355615023743e-08	0.4456308909778771
620	7.445521103348815e-08	0.44562556300499195
621	7.445521103348815e-08	0.44562556300499195
622	7.450194715547911e-08	0.4456267047134673
623	7.377300160835432e-08	0.4456088179473528
624	8.614852897008293e-08	0.44589158107975935
625	8.488407533278244e-08	0.4458645606458417
626	7.864575514268431e-08	0.4457252722118432
627	7.933842242662945e-08	0.4457412561304988
628	7.933842242662945e-08	0.4457412561304988
629	7.821989981519469e-08	0.44571537740505646
630	7.602848737083673e-08	0.4456636199541718
631	7.602848737083673e-08	0.4456636199541718
632	7.902434446630382e-08	0.4457340253101546
633	7.70908201000683e-08	0.4456879764016469
634	7.70908201000683e-08	0.4456879764016469
635	7.51026603225902e-08	0.44564040521517206
636	6.947528622727518e-08	0.4454988333642229
637	7.704251295485111e-08	0.44568683469317155
638	6.311155500150341e-08	0.4453237713979954
639	6.315137492302811e-08	0.44532491310647077
640	6.516541313120337e-08	0.4453808568217652
641	6.289161653172264e-08	0.4453165405776512
642	6.739138617642597e-08	0.44544174794045305
643	7.063188564976227e-08	0.445526995506616
644	7.148026762602133e-08	0.44554868796764857
645	7.033476012713574e-08	0.4455184326930505
646	6.89770350419094e-08	0.4454830397303132
647	7.020224422833122e-08	0.44551500756762435
648	6.428008362692695e-08	0.4453551683810688
649	6.428008362692695e-08	0.4453551683810688
650	6.94558777790438e-08	0.4454955985235426
651	6.235023841876765e-08	0.44529998580475794
652	6.590701198388455e-08	0.44540045615059287
653	5.854638289973628e-08	0.44518619552671007
654	5.08644529838961e-08	0.444932736245172
655	4.489211237762421e-08	0.44470858081450243
656	4.455001609910741e-08	0.4446948803127977
657	4.1644032592962056e-08	0.4445732883601679
658	3.986405380986178e-08	0.44449527161434915
659	3.965209741436442e-08	0.4444857573770542
660	3.608028499869913e-08	0.444317545661679
661	3.608028499869913e-08	0.444317545661679
662	3.3396416844865294e-08	0.44418016007513966
663	2.75148985301953e-08	0.4438363155392993
664	2.6863983606844052e-08	0.44379407232570967
665	2.4285393476189232e-08	0.44361634637303954
666	2.6363894165322484e-08	0.44376001135619364
667	2.442964645475854e-08	0.443624909186605
668	2.5300644966356757e-08	0.44368656144427643
669	2.4282082912585924e-08	0.44361425324083464
670	2.473273775092998e-08	0.4436466016476376
671	2.4866820966454894e-08	0.44365611588493253
672	2.4866820966454894e-08	0.44365611588493253
673	2.598762381660656e-08	0.44373375206125953
674	2.398435399190157e-08	0.44359256077980214
675	2.5956312931624875e-08	0.4437307075053251
676	1.3163040477306382e-08	0.4425459946773551
677	1.416826745042895e-08	0.44267234374863235
678	1.3060391489644642e-08	0.4425315330366667
679	1.1715285581680657e-08	0.4423421997144968
680	1.2608574113025655e-08	0.4424670265078068
681	1.1262710507363984e-08	0.4422716040737681
682	1.1746988446794374e-08	0.44234315113822625
683	1.1406666539284025e-08	0.44229253539581703
684	1.1684855939391966e-08	0.4423340174704231
685	1.1491253628768624e-08	0.4423043330500628
686	1.0134943423053755e-08	0.4420875987244833
687	1.0493792355312338e-08	0.4421463967109662
688	9.190509987821015e-09	0.44191729387690326
689	9.145636720615357e-09	0.4419089213480837
690	9.092879233622535e-09	0.4418990265412969
691	7.518377866119759e-09	0.44157287848682525
692	8.141198196085514e-09	0.4417030332530205
693	6.813584975786019e-09	0.44139667481212236
694	8.392511464585616e-09	0.44175136557847894
695	7.298123758705558e-09	0.44151160679864565
696	7.3275866368103074e-09	0.441518457049498
697	6.944086946096668e-09	0.44142712037146625
698	7.490036048591459e-09	0.4415557528596943
699	8.851828947761444e-09	0.4418388965615927
700	8.481195887613542e-09	0.4417658272191673
701	9.647348514458704e-09	0.4419861769549189
702	9.262873301738783e-09	0.4419165327379197
703	9.17063641141643e-09	0.44189940711078873
704	9.630221302343585e-09	0.44198313239898446
705	9.051055410283565e-09	0.4418769535107726
706	7.380055907943612e-09	0.4415262587240799
707	8.151152769947495e-09	0.44169466072420094
708	8.066532093017979e-09	0.44167601281910274
709	7.58590121520874e-09	0.44157135620885807
710	8.31031594739769e-09	0.44172510628354483
711	8.275176047642514e-09	0.4417178754632006
712	9.43298393823858e-09	0.4419408891853948
713	1.1253788821119134e-08	0.4422430613618831
714	7.77727209589867e-09	0.44160789088007074
715	8.025466161721349e-09	0.4416605997546849
716	7.785406078216521e-09	0.44160884230380026
717	1.3863232217166791e-08	0.4425981326977315
718	1.3454787731097672e-08	0.44254637524684687
719	1.3176438175159737e-08	0.442510221145126
720	1.466858229883141e-08	0.4426951779181403
721	1.5607541209933145e-08	0.44280287908431937
722	1.533298911649107e-08	0.44277205295548366
723	1.4646067012181034e-08	0.4426925139316977
724	1.4791396038495259e-08	0.44270963955882864
725	1.4652496523393181e-08	0.4426932750706813
726	1.3742229851751952e-08	0.442582148779076
727	1.333432192413761e-08	0.4425300107586995
728	1.413738382355395e-08	0.442631242243518
729	1.4365865686262526e-08	0.44265902381641936
730	1.4934849477764572e-08	0.4427263846164678
731	9.469451322262357e-09	0.4419408891853948
732	9.617839258992705e-09	0.44196752904982073
733	1.2306852272266677e-08	0.44239148346368473
734	1.2731802007448625e-08	0.4424500911654218
735	1.2479002890016573e-08	0.44241545934166804
736	1.2539668389651691e-08	0.4424238318704876
737	1.2608954311441161e-08	0.4424333461077826
738	1.2487258634845735e-08	0.44241660105014347
739	1.2033013415747415e-08	0.44235266537552126
740	1.3058398476252766e-08	0.44249385665697866
741	1.3058398476252766e-08	0.44249385665697866
742	1.3058398476252766e-08	0.44249385665697866
743	1.3058398476252766e-08	0.44249385665697866
744	1.3571064654730951e-08	0.4425604563180434
745	1.3130467302491102e-08	0.4425033708942736
746	1.4324916292776977e-08	0.442654076413026
747	1.386359614868239e-08	0.44259737155874795
748	1.3775502299785705e-08	0.44258633504348577
749	1.3927729641468674e-08	0.4426053635180757
750	1.4432255028059273e-08	0.44266701577574713
751	1.4356405745372087e-08	0.442657882107944
752	1.6452957077344214e-08	0.4428945963318429
753	1.700142849032928e-08	0.4429516817556127
754	1.7403479474049755e-08	0.4429924026912352
755	1.6768941308955926e-08	0.4429277058776294
756	1.709828539069921e-08	0.4429615765623995
757	1.52793148675102e-08	0.4427659638436149
758	1.648968092839596e-08	0.44289687974879366
759	1.6813689521565227e-08	0.4429307504335638
760	1.557407714342059e-08	0.44279755111143415
761	1.504400519201007e-08	0.4427374211317299
762	1.504400519201007e-08	0.4427374211317299
763	1.578354167857489e-08	0.4428207658504339
764	1.590147733503791e-08	0.44283370521315507
765	1.8821738224807366e-08	0.44312750486082386
766	2.2634638649960562e-08	0.4434506083593611
767	2.6050607690097492e-08	0.4436979785290304
768	2.8195045986725912e-08	0.44383764753252064
769	2.562121085544977e-08	0.4436686746781619
770	2.6527005285380903e-08	0.4437299463663415
771	2.611251736656128e-08	0.4437021647934402
772	2.810444837397732e-08	0.44383117785116005
773	2.8195358451779704e-08	0.443836886393537
774	2.811655326436576e-08	0.4438319389901436
775	2.8256124812250345e-08	0.443840692088455
776	2.697143942189039e-08	0.44375848907822646
777	2.6427382196049347e-08	0.44372252526125144
778	2.429287778263903e-08	0.4435733420204663
779	2.3645035469416725e-08	0.4435250096950078
780	2.2593843348816866e-08	0.44344509010173006
781	2.7491622750615787e-08	0.44378912492231626
782	2.7574663136945172e-08	0.4437944528952014
783	2.878166962889255e-08	0.44387018622406943
784	3.019850730663998e-08	0.4439537212275193
785	2.936012900343634e-08	0.44390386662409365
786	2.7094795042752542e-08	0.44376039192568545
787	2.9664583605670853e-08	0.4439206116817328
788	3.522938651835819e-08	0.4442243061361883
789	4.4401138089571424e-08	0.44463608232631474
790	4.2220406689870696e-08	0.4445458873567584
791	3.937289814002484e-08	0.4444210605634484
792	3.99304804441963e-08	0.44444617814990706
793	3.499076006836597e-08	0.44420851250227866
794	3.145035999103575e-08	0.4440189888953628
795	2.513109264410691e-08	0.4436224354849083
796	2.381139231182829e-08	0.4435267222577209
797	2.330167233417961e-08	0.44348866530854103
798	2.377536243209583e-08	0.4435240582712783
799	2.4321409285285598e-08	0.4435640180679172
800	2.5554861675048755e-08	0.4436511684815391
801	2.5748650701760373e-08	0.4436644884137521
802	2.4989698397113445e-08	0.4436110184001544
803	2.3916539638189556e-08	0.44353300165433557
804	2.3243099917944223e-08	0.4434827664814181
805	2.3243099917944223e-08	0.4434827664814181
806	2.470439319996348e-08	0.4435893259391218
807	2.470439319996348e-08	0.4435893259391218
808	2.887124383551686e-08	0.44386447768169246
809	3.0846599496558487e-08	0.4439816930851665
810	3.161048219542895e-08	0.44402507800723157
811	3.365100110064151e-08	0.44413544315985326
812	3.299446834082999e-08	0.44410043076660777
813	3.46513739516243e-08	0.4441868200412461
814	4.0089536725225237e-08	0.44444674900414477
815	4.084772953786047e-08	0.4444802391194231
816	3.794447206340829e-08	0.44434856207526063
817	3.793637847515651e-08	0.4443481815057689
818	3.3384664781778604e-08	0.4441206009496731
819	3.297957221643066e-08	0.4440989084886406
820	3.364301113742614e-08	0.4441343014513779
821	3.379374976463444e-08	0.44414153227172204
822	3.4435272190822234e-08	0.44417426124801673
823	3.8562395587011595e-08	0.44437596307867017
824	4.3580800409299774e-08	0.44459402939747095
825	5.438324385659879e-08	0.44499210508589265
826	6.425971371427262e-08	0.44529389669288916
827	6.758859860933962e-08	0.44538485280142914
828	6.582659760543486e-08	0.4453369010454625
829	6.426158507655959e-08	0.4452925646996679
830	6.405957826293374e-08	0.4452868561572909
831	7.000349673104928e-08	0.4454472661980841
832	6.933257576675487e-08	0.4454297600014614
833	6.680860697025463e-08	0.44536239920141296
834	6.776755670196739e-08	0.4453882779268553
835	7.069549679914596e-08	0.4454651529641987
836	7.339216601883659e-08	0.4455332749032307
837	6.299406254420424e-08	0.4452550786047257
838	7.296073312627163e-08	0.44552185781847675
839	7.296073312627163e-08	0.44552185781847675
840	6.943132866439039e-08	0.4454316628489204
841	6.707240278181673e-08	0.44536886888277355
842	7.291175895157663e-08	0.4455199549710177
843	7.291175895157663e-08	0.4455199549710177
844	6.602713065876294e-08	0.44533899417766737
845	6.452098571113201e-08	0.4452971315335695
846	7.323683002783692e-08	0.4455273760761078
847	7.314503843934506e-08	0.445525092659157
848	6.897275621433839e-08	0.44541758177772384
849	5.966530631459146e-08	0.4451513734182105
850	5.717258291500892e-08	0.4450735469571376
851	5.650208076848101e-08	0.4450522350655969
852	6.39892488965257e-08	0.44527677106575825
853	7.705284569702891e-08	0.44561395563549205
854	7.882002224047216e-08	0.44565467657111457
855	8.632808387221037e-08	0.4458209854390307
856	9.401603464636206e-08	0.44597606750693874
857	9.302694224072371e-08	0.445956658462857
858	8.898873546171605e-08	0.44587464573737434
859	9.861168513204876e-08	0.4460624567815771
860	9.53971733873467e-08	0.4460015656628893
861	1.0459908897736887e-07	0.4461709190867398
862	9.27063312366005e-08	0.445949047073021
863	8.76707758756247e-08	0.4458466738797271
864	9.138861208221398e-08	0.4459227877780869
865	8.689078699786217e-08	0.44583030939157975
866	8.904747436803685e-08	0.445875216591612
867	8.331568023907749e-08	0.44575343435423637
868	8.364881681458133e-08	0.44576009432034286
869	8.590599524690224e-08	0.4458088072152931
870	7.763647265518282e-08	0.4456238504422788
871	6.951442747347838e-08	0.44542195832687953
872	7.21970341837914e-08	0.44549084140489514
873	7.280326303564558e-08	0.44550606418456706
874	7.644972559537078e-08	0.445595117445648
875	5.71699546068121e-08	0.44506441328933444
876	5.600182557314968e-08	0.44502711747913815
877	5.4090541215112627e-08	0.4449631818045159
878	5.1093354315072884e-08	0.4448604280417302
879	4.7995415286475024e-08	0.44474663776368234
880	4.419642907469304e-08	0.44459859623137254
881	3.895713779899904e-08	0.4443721573837522
882	3.977886019918458e-08	0.4444094531939485
883	4.031595921497805e-08	0.44443342907193184
884	4.257171058134194e-08	0.44453085486183236
885	4.3338193255513794e-08	0.44456282269914343
886	4.3338193255513794e-08	0.44456282269914343
887	4.3338193255513794e-08	0.44456282269914343
888	4.300807625047619e-08	0.4445491221974387
889	4.3893855028475996e-08	0.44458565686865137
890	4.20859298756199e-08	0.4445103041092752
891	4.005079945952476e-08	0.44442163141768604
892	4.005079945952476e-08	0.44442163141768604
893	4.2722427456872165e-08	0.44453656340420933
894	4.2604583968092616e-08	0.4445316160008159
895	4.067587905164844e-08	0.4444480809973661
896	4.315226940289613e-08	0.4445538793160862
897	3.6115333490249554e-08	0.4442351523667046
898	3.6115333490249554e-08	0.4442351523667046
899	3.684738325593348e-08	0.4442709258989337
900	3.684738325593348e-08	0.4442709258989337
901	3.5473110837570416e-08	0.44420318452939345
902	3.211344161693303e-08	0.444026219715707
903	3.201723555269434e-08	0.4440208917428218
904	3.0053850469695946e-08	0.4439086237427411
905	3.0053850469695946e-08	0.4439086237427411
906	3.002804816769649e-08	0.4439071014647739
907	3.1723490425180784e-08	0.44400452725467443
908	3.1723490425180784e-08	0.44400452725467443
909	3.092413159624158e-08	0.44395923948515037
910	2.9944339028144277e-08	0.44390215406138056
911	2.9113345519308056e-08	0.4438522994579549
912	2.9389930804873756e-08	0.443869044515594
913	2.8420657455017526e-08	0.4438096756748734
914	2.8420657455017526e-08	0.4438096756748734
915	2.8727894307243007e-08	0.44382870414946335
916	2.774994413349916e-08	0.4437674324612837
917	2.418600083696283e-08	0.44352424855602424
918	2.518281954797376e-08	0.4435954150509906
919	2.309221524141409e-08	0.44344280668477926
920	2.2383397237501878e-08	0.4433880046779602
921	2.4196456568648816e-08	0.4435250096950078
922	2.347504868455288e-08	0.44347172996615597
923	2.3346611536492192e-08	0.4434614545898774
924	2.3820928687501365e-08	0.4434968475526147
925	2.3728401343893105e-08	0.4434899973017623
926	2.4058981286269056e-08	0.4435143537492374
927	2.535534083085837e-08	0.4436068321357446
928	2.603149828289904e-08	0.443653261613744
929	2.3065436731766482e-08	0.44344014269833665
930	2.366691041239235e-08	0.4434854304678607
931	2.137185766817017e-08	0.4433061822372234
932	2.260573217534114e-08	0.44340474973559935
933	2.275304361228332e-08	0.44341616682035334
934	2.4958938747575542e-08	0.44357905056284325
935	2.4309845454245963e-08	0.44353262108484376
936	2.5083179114498103e-08	0.44358780366115463
937	2.5360813337225562e-08	0.4436072127052364
938	2.689264214869714e-08	0.4437107276070057
939	2.9265522981348125e-08	0.44386029141728267
940	2.959432106210786e-08	0.4438800810308562
941	3.087940181654478e-08	0.4439554337902324
942	3.087940181654478e-08	0.4439554337902324
943	3.666260351205848e-08	0.4442595088141797
944	3.7317704888493366e-08	0.444291096081999
945	3.7317704888493366e-08	0.444291096081999
946	3.88769194681953e-08	0.4443641654244244
947	3.7032182221828925e-08	0.4442773955802943
948	3.7032182221828925e-08	0.4442773955802943
949	3.7493240737208476e-08	0.4442994686108186
950	3.6631315701446245e-08	0.4442579865362125
951	3.545380435233394e-08	0.4441997594039673
952	3.4028000428721516e-08	0.4441266900615419
953	3.302357855926298e-08	0.44407341033269004
954	2.469224071806988e-08	0.4435588803797779
955	2.530749261289778e-08	0.443602265301843
956	2.349482034268793e-08	0.44347134939666416
957	2.5416954681628844e-08	0.44360987669167895
958	2.5198488102623503e-08	0.44359465391200703
959	2.4649614542717093e-08	0.4435558358238435
960	2.5269289081941463e-08	0.4435996013154004
961	2.4321674463350815e-08	0.443532240515352
962	2.4321674463350815e-08	0.443532240515352
963	2.7681356956347422e-08	0.44376058221043135
964	2.902270967992237e-08	0.4438443074986271
965	2.9110170156772446e-08	0.4438496354715123
966	3.478582384288011e-08	0.44416588871919715
967	4.349116768841425e-08	0.4445624421296517
968	4.246875750483409e-08	0.4445198183465702
969	4.162868461913229e-08	0.44448404481434106
970	4.179717678812763e-08	0.44449127563468527
971	4.691187909833354e-08	0.44469830543822386
972	5.285372262378829e-08	0.44491294663159847
973	5.153137538841556e-08	0.4448672782925826
974	5.247575507255241e-08	0.4449000072688773
975	5.345945301699099e-08	0.4449334973841556
976	5.15858272147212e-08	0.4448691811400416
977	5.2331931480276326e-08	0.4448950598654839
978	5.039591403163393e-08	0.4448265573569601
979	4.717651117500379e-08	0.44470781967551887
980	4.717651117500379e-08	0.44470781967551887
981	4.577815603828008e-08	0.4446537788076834
982	4.3653622055948035e-08	0.44456853124152046
983	4.3653622055948035e-08	0.44456853124152046
984	4.5285805148492334e-08	0.44463436976360166
985	4.396049613147553e-08	0.44458109003474977
986	4.481759992659692e-08	0.4446157218585035
987	4.413812887392643e-08	0.444588320855094
988	4.656188748901117e-08	0.4446830826585519
989	4.758418842987285e-08	0.4447215201772236
990	4.95991750857972e-08	0.4447961117976162
991	4.86124054765263e-08	0.44475995769589527
992	4.8366143265943716e-08	0.44475082402809213
993	4.8100723868078695e-08	0.44474092922130537
994	4.8100723868078695e-08	0.44474092922130537
995	4.8100723868078695e-08	0.44474092922130537
996	4.8212843929049754e-08	0.44474511548571516
997	4.4529871182423114e-08	0.4446024019262905
998	4.628714613304001e-08	0.44467128500430614
999	4.7842092262203154e-08	0.44473065384502675

==> data/stats-mannwhitneyu-varghadelaneya-rats-complexity-ue.dat <==
rank	pvalue	effect_val
1	1.7763299073028416e-11	0.4771745835903763
2	4.333394845968821e-29	0.4478867166405152
3	8.938176386297456e-43	0.4275555526801416
4	3.524523643705885e-47	0.41962258162359317
5	1.4662786229835914e-52	0.4074445481707737
6	1.2809424258092485e-57	0.39906212454441076
7	3.5383554844256534e-60	0.39553900247408225
8	1.1952192179727885e-60	0.3931391312587983
9	2.6754674884757956e-63	0.38830932383837824
10	5.348146417408452e-66	0.3843835592457265
11	4.907046304879937e-63	0.383812895292774
12	3.033327848407346e-65	0.38066805929729364
13	8.631610273574597e-67	0.3778647844207028
14	5.227007076217382e-64	0.3789305692824857
15	2.0757254990715e-69	0.37161374023315974
16	7.366867785464536e-67	0.3726224396711727
17	4.2851628766962524e-67	0.3716535097450527
18	3.816503997150425e-67	0.3691954113975235
19	3.431541511475193e-66	0.3689088425701989
20	7.2523142046378465e-65	0.36859220875302223
21	5.542751049956862e-64	0.3688220727260687
22	2.409783195488848e-63	0.36825825902396864
23	5.2990739901564454e-64	0.36667109395842123
24	4.138796470814465e-64	0.3658496347103733
25	7.407963056615436e-65	0.3640820797057132
26	2.0036192339980216e-63	0.36454884818740463
27	2.0434639120876356e-64	0.3622456416230375
28	3.0183305272914075e-55	0.3705393925578113
29	2.4578298741157806e-55	0.36995597952688364
30	5.869156401495311e-56	0.36801412369497966
31	3.6591126702146716e-56	0.3674314718030355
32	1.839294136506581e-55	0.3678400131524816
33	2.618832339539581e-54	0.3683967863189834
34	7.238448698317095e-53	0.369718694448747
35	1.919317849437641e-52	0.3699592143675639
36	3.0031254243901635e-52	0.3693984452213982
37	1.1220294572653162e-51	0.36942717821802906
38	2.0149967436664856e-52	0.36803143960685647
39	2.5213150635502648e-54	0.3649741345944899
40	1.6049823964638435e-52	0.36633448024292514
41	7.961634232227498e-54	0.3640619095226479
42	5.489483389176363e-57	0.3587348880611925
43	3.395034372984509e-56	0.35849931554576897
44	9.789894090121096e-57	0.3573423842907003
45	8.196745970102236e-54	0.3603547821030346
46	1.4013361718295494e-54	0.3589615171935588
47	3.430009713492792e-53	0.36033727590641185
48	2.7443884221256256e-53	0.3600708772621526
49	3.9639873622996995e-52	0.3613389348088266
50	2.0467259281933557e-52	0.36070909229989945
51	1.337490710396434e-52	0.36019665547919216
52	1.9243342166516473e-50	0.3627504670539088
53	3.93962800456519e-48	0.3656228152932611
54	7.093917667554856e-49	0.3642202264312362
55	2.711227921980923e-47	0.3662713057072865
56	1.5021440426177872e-47	0.3656934109339899
57	7.74626580129441e-49	0.3634375852713517
58	1.7098284181808767e-46	0.3664351408735059
59	9.348915234081506e-49	0.36263268079619704
60	1.3907824090328927e-49	0.36115664202225495
61	8.226346160755796e-51	0.35909357480721305
62	2.5537658456105764e-50	0.359598971092322
63	7.5887958806122305e-50	0.3598294059196062
64	5.271254563314531e-50	0.3595403633905849
65	4.379193223693446e-51	0.3578188572944325
66	4.002304712807047e-51	0.3575117377145508
67	7.690780558576175e-52	0.35644252772734175
68	2.1562296518874844e-52	0.35557559042502385
69	1.859918341280884e-52	0.35535010300113296
70	5.772730307266938e-53	0.35449325079034766
71	3.0328311019732774e-53	0.35388890643737103
72	2.614561903470344e-54	0.3521972750463248
73	1.4446662545192764e-53	0.3530801962672983
74	1.2014934941477095e-54	0.35135374276775255
75	4.356889220553992e-55	0.3506807056215061
76	1.083069232530934e-54	0.3511096074387635
77	1.2011159237011496e-56	0.347968767422947
78	2.721391032711871e-51	0.3547078919837223
79	2.2574290465839897e-51	0.35443426251911886
80	9.306362760943818e-51	0.3552640942959864
81	8.359294942897516e-50	0.35654585234436514
82	9.150805943767986e-51	0.3550287120653088
83	5.032657971754555e-52	0.35304213931811845
84	2.745914747937708e-52	0.3525397875889439
85	6.074709431519393e-52	0.35294243011126714
86	2.4882979988530444e-55	0.34764661534813923
87	1.0409316637044059e-57	0.3439391073590342
88	4.03656757961192e-57	0.34466542423413243
89	5.681676750210118e-57	0.34479139273591786
90	8.682702460758153e-57	0.3450370503428741
91	5.875365496185392e-57	0.3447708419833607
92	1.4888158654729522e-57	0.34383844672845343
93	1.2849821078465505e-57	0.34368127152834044
94	8.717795751491299e-58	0.3433381881314837
95	1.7650066329466382e-56	0.3450724433056114
96	8.457836678185236e-56	0.3459753444249043
97	1.2989683234954969e-55	0.34624136249967175
98	1.6267269900847394e-54	0.3477046521956386
99	5.697332488711423e-54	0.3483820658910407
100	1.429983054785521e-55	0.34598752264864185
101	4.078460155947286e-56	0.3451476057802417
102	5.460725861086637e-56	0.3453161980651086
103	1.0851077670217852e-55	0.3455738436110565
104	4.914916757498092e-56	0.34504599372593137
105	2.086391964307411e-56	0.3445033016306261
106	1.474060923825661e-56	0.3442766724982599
107	1.128777852756272e-55	0.34543360375332854
108	1.346319207862684e-54	0.34683771489332066
109	2.5372977190545658e-54	0.3471703326291529
110	4.917759754692286e-54	0.3475337764938209
111	4.9067193133740945e-54	0.34751037147007524
112	3.608091168330729e-54	0.34713151454098945
113	4.6186747579433194e-54	0.3472774629410943
114	7.801413010980936e-54	0.34761046124641837
115	4.404813246518743e-53	0.34866273589124236
116	5.049166434581683e-53	0.34873980121333165
117	5.34323119977437e-54	0.34714026763930084
118	6.102991413920613e-55	0.3456845893331699
119	9.602342060625736e-55	0.3459605022147242
120	3.492929893804431e-54	0.34676845124581324
121	2.918122433027276e-53	0.3479845610568567
122	4.566808710977331e-53	0.3482623767858699
123	7.8391317556628075e-53	0.3486003224945874
124	1.9093737933629885e-53	0.34765441702272115
125	5.57067459513977e-53	0.3483129925282792
126	1.0311636546067286e-52	0.34870022198618456
127	4.9880267416621245e-52	0.3496455566038131
128	3.5155337610163545e-52	0.3494183566172091
129	1.4566858675243154e-52	0.3487824249964131
130	2.1745740277997992e-52	0.3490233254847218
131	1.909101325907113e-52	0.34892057172193613
132	5.192950695907538e-52	0.34952453550542106
133	1.7159966751409528e-50	0.35166828345272433
134	1.2209616122403488e-49	0.35292035708074276
135	4.956927824139412e-49	0.3538415255356421
136	7.482820726124688e-49	0.3541100173121062
137	4.90121391327736e-49	0.3538087965593473
138	2.0670051751633554e-48	0.35475394089222995
139	7.718296460849202e-48	0.35562316161149865
140	1.1988958763770037e-47	0.35591505841170845
141	1.2309786573639824e-47	0.3559249532184952
142	1.2586969729289355e-47	0.3559078275913643
143	7.090409803741591e-48	0.35550061823513945
144	5.882741617318759e-48	0.355357524106223
145	4.7727261381599927e-48	0.35521538140103615
146	1.7688565300928757e-50	0.35137067811013756
147	2.034198836741372e-51	0.34990339243450685
148	1.287552365759174e-50	0.3510487163200757
149	1.5561468261321136e-50	0.3511118908557143
150	1.8103808550007439e-50	0.3512045595269674
151	2.604165268464708e-50	0.3514230064152599
152	3.1501438072188124e-50	0.3515267116017751
153	2.8345460564294443e-50	0.3514412737508663
154	4.040729656568807e-50	0.3516471618459295
155	1.1072068724545365e-49	0.3523055470667416
156	1.5669280666643543e-48	0.3539888059289682
157	2.936350553967204e-48	0.3543868816173899
158	5.794934250224863e-48	0.3548429941533109
159	1.0007825770029152e-47	0.3552163328247656
160	1.8028502440512573e-47	0.3555986148792777
161	3.9504888593468124e-47	0.35613788184915673
162	1.22077949048796e-45	0.3584593557491301
163	4.125927259778297e-45	0.3592884263870141
164	1.9679892658760647e-45	0.3587411674578072
165	4.219201530034721e-45	0.3592713007598831
166	4.597621811197685e-45	0.35932534162771856
167	4.223021811167808e-45	0.35926540193276024
168	1.9594992132622387e-45	0.35872499325440577
169	2.2993823791433286e-45	0.3588243218917653
170	2.2393458863454973e-45	0.35879920430530654
171	2.2768937540392272e-46	0.3571359253413994
172	1.1297085374941762e-46	0.35662348852069214
173	7.645146155000021e-47	0.35631465637809734
174	2.2051710224163508e-46	0.35703088816166284
175	3.677002941744197e-46	0.35738710120598666
176	4.578191132897125e-46	0.35754009014168986
177	3.868359631028084e-46	0.35742249416872396
178	3.2520460289372934e-46	0.3572951936737172
179	1.2055652865570923e-46	0.35659247210711054
180	5.860168267725564e-47	0.35608650496776384
181	6.425432928775944e-47	0.3561376915644108
182	5.432716189206903e-47	0.3560216178694121
183	7.474271400317992e-47	0.3562423481746555
184	6.048152242570771e-47	0.35609582892031294
185	3.012774606874653e-47	0.35560831940131854
186	2.9818113161973855e-47	0.35558872007249087
187	5.63014332983408e-47	0.35600905907618274
188	9.206778654841066e-46	0.3579366435521443
189	3.6790238950220477e-45	0.35888730614265796
190	1.8799123821443873e-44	0.3600084638654976
191	1.7282407493799777e-44	0.3598908678925318
192	1.9130098203723423e-44	0.35993482366883456
193	1.961639554491958e-44	0.35995271043494903
194	3.545628047000721e-44	0.3603639157708378
195	5.691687513892839e-44	0.3607026226185388
196	1.95871276092301e-43	0.36157431703950427
197	1.5428132788323995e-43	0.36139678137158004
198	1.3597329558914364e-43	0.3613058252630401
199	1.4742080201705393e-43	0.3613530158800232
200	1.701651846262722e-43	0.3614399760088992
201	2.2859579558848657e-43	0.36165290463956073
202	1.1084676710839554e-42	0.36277044695222826
203	1.2194056627447532e-42	0.3628345729115964
204	5.275948097562735e-43	0.3622150057789477
205	3.465545705729449e-43	0.361894566266853
206	2.8979562286690214e-43	0.3617651726396414
207	3.7507035262360894e-43	0.36194651400248357
208	5.400782163660971e-43	0.36220549154165277
209	6.375105258703527e-43	0.3623206138129219
210	1.4662850466807618e-42	0.36290592969130864
211	1.4173882886294296e-42	0.3628811926743417
212	7.540731572503123e-43	0.36241651732485525
213	2.073480835414629e-43	0.3614759398258742
214	1.4162311378956304e-43	0.36119051270702507
215	8.07329996442502e-44	0.3607808296491035
216	4.867255412459002e-44	0.3603916973437391
217	7.164275229140193e-44	0.360658857126982
218	1.2363489671965123e-44	0.35939707897692263
219	1.0799375568866107e-44	0.3593007948954975
220	1.6870220319516633e-44	0.35961857042114964
221	1.0076920229567616e-44	0.3592463734581703
222	1.405116076960735e-44	0.35947281230579065
223	1.3277737731961628e-44	0.35943247193965994
224	1.0872113464714092e-44	0.35929013894972717
225	1.4547433260469348e-44	0.35949754932275757
226	1.3591566969203789e-44	0.35943380393288127
227	1.563912157497983e-44	0.3595287560210851
228	1.3965703900135494e-44	0.3594480752888237
229	1.0145493845673262e-44	0.35922049473272794
230	8.576808480182992e-44	0.3607176551134649
231	4.807023840527508e-44	0.36029179785214194
232	5.207853375822969e-44	0.36034926384540356
233	2.2707603173872916e-44	0.35975481429921363
234	1.9903304440454254e-44	0.3596556759466
235	4.0373613472145346e-44	0.360142043757119
236	3.935127882172843e-44	0.3601138816147259
237	1.2010579460302297e-43	0.3608967130593563
238	1.0348945262130422e-43	0.360789392462669
239	1.5545523351857654e-43	0.3610780544221985
240	2.2647444424149925e-43	0.3613452142054413
241	1.8396337981985717e-43	0.36119013213753326
242	2.208272463872061e-43	0.36131743263254
243	5.040090320620965e-43	0.36191093075500036
244	5.355801805224144e-43	0.3619550768160491
245	3.898201877873455e-43	0.36171969458537145
246	2.0804319085231227e-43	0.3612553998053768
247	3.3978814002926375e-43	0.3616106614259711
248	2.290070093108187e-43	0.36132485373763007
249	2.0820792700425294e-43	0.36125597065961446
250	2.6579006833557017e-43	0.36142798806990756
251	3.1531496468932386e-43	0.36154710632084064
252	4.5103217726634265e-43	0.36179752104644436
253	2.801300832237373e-43	0.3614473971139893
254	2.3540257133124498e-43	0.3613075378257532
255	9.785398298516507e-44	0.36067350905241624
256	7.033830360964596e-44	0.3604265194522387
257	5.449980050997935e-44	0.36024308495719165
258	7.421801152928088e-43	0.3621004543619163
259	8.448093835059704e-43	0.3621948355958824
260	1.0710355236746432e-42	0.3623634278807493
261	7.36909997403838e-43	0.3619948463279421
262	7.056568017976321e-43	0.3619632590601227
263	3.809774178829733e-43	0.36151475791403775
264	7.030668487602482e-43	0.3619394734668853
265	8.896097225864841e-43	0.3621111103076866
266	1.0870006923309652e-42	0.36225325301287353
267	1.4684335213405833e-42	0.3624648496503137
268	2.0637810324176534e-42	0.36270175415895856
269	3.0479998091347215e-42	0.36297976017271766
270	3.3478641969823606e-42	0.3630446472710694
271	1.1473992502520859e-41	0.3639490706683295
272	1.3913255725555488e-41	0.3640917842277541
273	1.1085803595440728e-41	0.3639195765327151
274	8.912404392227522e-42	0.36375821506819234
275	1.0793197914754881e-41	0.36389978691914154
276	7.860008293642364e-42	0.36366136013252953
277	7.664014647197507e-42	0.3636427122274314
278	7.783632063845417e-42	0.36365013333252144
279	9.044771079459618e-42	0.36375707335971696
280	7.46106514569026e-42	0.3635989467358745
281	3.3746616704086564e-42	0.3630024040574797
282	4.227545571388844e-42	0.36316034039657624
283	2.823127654492596e-42	0.3628555042336453
284	3.9770215149891513e-42	0.3631036355422982
285	1.7177374432493576e-41	0.36418102777358097
286	2.8247754871807055e-41	0.36454675505519973
287	4.631676743922789e-41	0.36491514632326105
288	2.3279987350206676e-41	0.3643990940923817
289	3.8249525913567043e-41	0.3647610156790825
290	5.472109026078418e-41	0.36502817546232535
291	5.897720570635794e-41	0.36508411917761974
292	5.714337860851128e-41	0.36506052386912824
293	4.184155433035156e-41	0.36481657882488516
294	5.366545572395066e-41	0.365002296736883
295	5.560651006175834e-41	0.36502132521147296
296	4.4610486514282135e-41	0.36485311349609784
297	4.965325032283525e-41	0.36493303308937564
298	6.56529533926267e-41	0.36513796976070934
299	8.246837193241332e-41	0.3653048494828631
300	1.1839459591977822e-40	0.365575814961024
301	5.004141162528856e-40	0.36663227587025776
302	7.550554801849365e-40	0.3669401565891231
303	8.571607388271303e-40	0.36702920985020404
304	4.838264967546439e-40	0.3665818504125944
305	8.453768274954408e-40	0.36700104770781095
306	7.042256208764726e-40	0.3668625204127961
307	7.975823533849683e-40	0.36695690164676226
308	1.5148105283232716e-39	0.3674407957555846
309	2.5335062309949667e-39	0.3678259320812851
310	1.8828112306782656e-39	0.3675994932336647
311	2.006139514047563e-39	0.367644400433697
312	1.6920973905032303e-39	0.3675112011115674
313	1.4696566368041542e-39	0.36740388051488004
314	6.454895354484785e-40	0.36676871003306766
315	6.6124435487497145e-40	0.3667767019923954
316	7.307178537267499e-40	0.36685243532126344
317	1.0132896215778674e-39	0.3671005666299163
318	9.69553485776559e-40	0.3670636513892118
319	9.17693374950984e-40	0.3670151287790075
320	8.329431183982717e-40	0.36693482861623794
321	1.3151451341343553e-39	0.3672819079927585
322	1.3383691319183761e-39	0.3672952279249715
323	1.0623669536288491e-39	0.3671195951045063
324	7.844210151687528e-40	0.36688592543654175
325	1.6465276470217999e-40	0.3656932206492439
326	1.193028319401456e-40	0.3654477533270336
327	3.661256240003436e-40	0.3662890021886551
328	2.7375203282405787e-40	0.3660661787512069
329	2.0456696184890765e-40	0.3658465901544389
330	1.7873911829744273e-40	0.3657449781001286
331	1.8092152933699533e-40	0.36575411176793177
332	1.8867535847427013e-40	0.3657856990357511
333	1.9663116657899593e-40	0.3658134806086524
334	2.2807982450485935e-40	0.3659219429138151
335	2.4814354068647173e-40	0.36598549801894553
336	2.5384385417718487e-40	0.3660026236460765
337	2.292923645940001e-40	0.365925938893479
338	3.068774875611918e-40	0.36614248293431256
339	1.7181160142190834e-40	0.365698738906875
340	1.8200666027997261e-40	0.3657421238289401
341	1.596690045869096e-40	0.3656403214898839
342	2.0363835463692112e-40	0.3658169057340786
343	2.5384842817339584e-40	0.36597655463588824
344	2.5487518235125177e-40	0.36597959919182266
345	4.260778421662962e-40	0.36636131039209696
346	3.3266251896352826e-40	0.3661710256461975
347	4.24449903748105e-40	0.3663552212802281
348	3.1361813175592822e-40	0.36612649901565697
349	4.35560912614061e-40	0.3663715857683755
350	5.145142611677509e-40	0.3664945097142266
351	5.489669131410847e-40	0.36654360317866863
352	3.614256216852228e-40	0.3662178356936887
353	3.3818163130440276e-40	0.3661676005207713
354	3.5749113674174264e-40	0.36620641860893477
355	3.8553081547008974e-40	0.3662635040327046
356	3.708742544693014e-40	0.3662342001818361
357	3.7443848748429164e-40	0.3662414310021803
358	3.929747872118479e-40	0.366277965673393
359	3.720897902480094e-40	0.36623667388353276
360	3.878144306713262e-40	0.3662648360259259
361	3.9550102163054595e-40	0.3662796782361061
362	2.6799414066513143e-40	0.3659794089070767
363	2.7121377240472896e-40	0.36598530773419957
364	2.4272774717440067e-40	0.36590158244600385
365	2.911943735265733e-40	0.36603896803254327
366	8.519933817067465e-41	0.3651141841674719
367	8.722920801024957e-41	0.3651256012522258
368	1.0364489245155294e-40	0.36525499487943747
369	7.074147154359738e-41	0.36496233694024416
370	6.45260743061991e-41	0.3648934538622285
371	5.275758716040786e-41	0.36474274834347614
372	5.839098596377497e-41	0.364794125224869
373	6.74894363588898e-41	0.3648995429740973
374	7.342301540161835e-41	0.3649596729538015
375	7.546379675032357e-41	0.36498022370635863
376	5.631761848446596e-41	0.3647610156790825
377	4.4701847616616797e-41	0.3645882371298058
378	3.9417906128667253e-41	0.3644942364653314
379	1.7601629056447613e-41	0.3638902726818466
380	1.278616616013196e-41	0.36364670820709527
381	7.4713757393952e-42	0.3632303651830673
382	6.975119132087582e-42	0.3631765145999777
383	4.29933218309689e-42	0.36280698162344094
384	3.928424015463928e-42	0.3627403819623761
385	2.3615645576570647e-42	0.36235943190108544
386	4.1225800618947365e-42	0.36276721211154794
387	5.3557747849577354e-42	0.36296054141338185
388	3.8725343322337097e-42	0.3627181186471059
389	3.822929774911718e-42	0.3627086044098109
390	1.9808417937753912e-42	0.3622184309043739
391	1.8008900139215466e-42	0.3621484061178829
392	2.556066383183509e-42	0.3624060516638308
393	2.74014849737758e-42	0.36245438398928925
394	2.630561899725709e-42	0.36242431899943717
395	3.811825872162851e-42	0.36269490390810616
396	3.703315789802068e-42	0.36267359201656546
397	5.113122978040708e-42	0.3629118285184315
398	6.922791320425819e-42	0.36313027540672416
399	6.156990969103229e-42	0.363043505562594
400	5.128424917601563e-42	0.3628969863082514
401	6.798432130529048e-42	0.36310553838975723
402	6.492324686217146e-42	0.3630686231490527
403	8.069281281497947e-42	0.3632240857864526
404	1.0617326930139558e-41	0.3634248361933765
405	1.5716537314321405e-41	0.363713498152906
406	1.6516127217348178e-41	0.36375041339361047
407	1.8758768514142528e-41	0.3638451751970684
408	1.9432139773057974e-41	0.36387143449200254
409	3.560798926968903e-41	0.36432317047876783
410	4.0114127840103253e-41	0.3644122237398488
411	6.158161105279361e-41	0.36473304382143523
412	2.131806791130379e-40	0.3656532608526051
413	3.22056969478938e-40	0.3659649472663884
414	8.306436498623575e-40	0.36667813449401954
415	6.836168312557083e-40	0.3665300929617098
416	1.341607038409199e-39	0.3670352989620728
417	1.1509316200589483e-39	0.3669184641280906
418	1.0731736842682923e-39	0.3668651843992387
419	8.843024539820148e-40	0.3667152400194699
420	1.228051471908505e-39	0.36696527417558183
421	1.572003863333606e-39	0.36715099208757973
422	1.3780339338360345e-39	0.3670505217417448
423	1.2527213711225183e-39	0.3669778329688112
424	1.1591824312102416e-39	0.3669135167246972
425	9.886382631393687e-40	0.3667871676534199
426	1.2080949774458725e-39	0.36693730231793464
427	1.3231374916157929e-39	0.3670040922637453
428	3.661467208420624e-39	0.367774935769384
429	2.495448728970765e-39	0.3674786624200186
430	2.0188211316128795e-39	0.36731653981651224
431	2.2356740331070535e-39	0.367394556562331
432	5.154680281497355e-39	0.36801773910515173
433	4.180799517566862e-39	0.3678520010914733
434	5.8114363073716254e-39	0.3681050798035196
435	1.1038861441304627e-38	0.36858041109877643
436	1.5369500548339275e-38	0.3688338703803145
437	1.6058417244387274e-38	0.36886545764813383
438	1.5600186912489296e-38	0.3688407206311669
439	5.0970974835242366e-39	0.36797796959325874
440	5.397380757159732e-39	0.3680196419526107
441	5.298490032377856e-39	0.36800308717971747
442	3.844863650942787e-39	0.3677543850168269
443	3.579177768362973e-39	0.3676971093083111
444	4.3858175566919114e-39	0.36785314279994874
445	4.844906982250394e-39	0.36792963726780026
446	4.200773654741451e-39	0.3678200332541622
447	3.901715768350885e-39	0.3677633283998841
448	3.5245625343706113e-39	0.36768531165406537
449	2.6712417533572666e-39	0.36747048017594486
450	3.5187291205277815e-39	0.3676794128269425
451	3.130748162888552e-39	0.36758750529467304
452	3.9960626017049295e-39	0.3677747454846381
453	3.9723642806692586e-39	0.3677701786507365
454	2.9387777297907765e-39	0.36753669926751786
455	2.6781281726205145e-39	0.3674655327725515
456	2.4759382641359218e-39	0.3674031193758965
457	2.6215547156581304e-39	0.36744460145050256
458	3.7178794244921624e-39	0.3677079555388274
459	3.4206638995068535e-39	0.3676440198642052
460	4.789072892635843e-39	0.36790242654913663
461	5.0346065309762215e-39	0.36794086406780835
462	7.279686189708859e-39	0.3682202020747888
463	6.211949220036836e-39	0.3680980392679213
464	5.897335536069384e-39	0.3680557960543316
465	8.58403523470566e-39	0.36834502886809883
466	9.03595630705513e-39	0.36838460809524587
467	9.03595630705513e-39	0.36838460809524587
468	1.2544018071031775e-38	0.36863350054288235
469	1.6097533887451995e-38	0.36882644927522445
470	2.5112485348284283e-38	0.3691689618178434
471	2.84836258428352e-38	0.3692667681772358
472	6.700011275270721e-38	0.369930671655679
473	8.094170151057115e-38	0.370078332618497
474	8.556104398359987e-38	0.37012171754056206
475	7.523931677682813e-38	0.3700212471947271
476	8.130490811498058e-38	0.37007966461171826
477	1.0537533853419802e-37	0.37028250815084707
478	8.771975317693741e-38	0.3701390334524389
479	1.3097684320302515e-37	0.37045071986622224
480	1.3251192185975359e-37	0.3704598535340254
481	1.5918787263818225e-37	0.3706037088019254
482	2.1691369393971153e-37	0.3708446092902341
483	3.097784117482628e-37	0.37112508900568986
484	3.7543897317228707e-37	0.3712681831346063
485	7.847254199235026e-37	0.37183865680281286
486	5.891996136569437e-37	0.3716076511212909
487	4.780891619844968e-37	0.3714403908296453
488	5.00341296138537e-37	0.3714702655347515
489	4.63137646627012e-37	0.3714051881516539
490	4.8482043721004065e-37	0.3714413422533748
491	6.277686573773116e-37	0.3716457080704708
492	1.2551116490787947e-36	0.3721952504166285
493	1.2867486623629668e-36	0.372215040030202
494	1.76404876759707e-36	0.3724641227625844
495	2.2467918854307918e-36	0.37265497836272155
496	2.4400282313025188e-36	0.37272081688480274
497	2.3142297844873192e-36	0.37267857367121304
498	2.3916489537715718e-36	0.3727048329661472
499	3.3076188031073805e-36	0.37296190765785736
500	4.520315874531684e-36	0.3732119418139693
501	5.29197409292804e-36	0.3733382908852465
502	8.56225873512563e-36	0.3737228563567093
503	8.068983587098563e-36	0.3736731920380295
504	9.196780186599189e-36	0.37377651665505296
505	1.0286932284964812e-35	0.37386671162460927
506	1.3239980800840117e-35	0.3740682231705168
507	1.3171454696539718e-35	0.374064036906107
508	1.0515670084677196e-35	0.37388250525851896
509	9.699377254914576e-36	0.3738174278754213
510	9.25823937127914e-36	0.37377803893302014
511	1.3804252874474628e-35	0.37409429218070506
512	1.1936997189530476e-35	0.373975173929772
513	1.7056820767858587e-35	0.3742632650350638
514	2.176946600783097e-35	0.3744586874691025
515	2.690813078406999e-35	0.37463032430990384
516	1.887750605105562e-35	0.37434337491308745
517	7.611226734602798e-35	0.375472144025763
518	9.301829364676829e-35	0.3756340763445235
519	1.1782278412770036e-34	0.37582188738872624
520	1.189238131360153e-34	0.3758294987785622
521	9.840472677251902e-35	0.37567460699540006
522	7.190906035685582e-35	0.37541848372741937
523	8.402883037972233e-35	0.3755455939376802
524	1.1511431906546617e-34	0.3758028589141363
525	1.4726885151259128e-34	0.3760045607447897
526	1.5128918912268115e-34	0.3760266337753141
527	2.1367798482436687e-34	0.3763063523517863
528	7.07720544330406e-34	0.3772905050575783
529	7.285100455055209e-34	0.3773144809355616
530	8.51632018084014e-34	0.37744387456277323
531	7.798110123398856e-34	0.37736909265763474
532	8.70652228492527e-34	0.3774604293356665
533	1.136496897167095e-33	0.37767982764768854
534	1.844819838528965e-33	0.3780794256140774
535	3.0557151030839057e-33	0.3785007160414988
536	2.919752647860101e-33	0.3784626590923189
537	3.360536621718959e-33	0.3785768299398586
538	4.1492780687467145e-33	0.3787499890586271
539	5.2272834522023766e-33	0.3789436989299528
540	4.710250680225313e-33	0.37885293310615875
541	5.060210796436001e-33	0.3789130630858629
542	5.345572470339756e-33	0.3789591119943706
543	4.545241087692396e-33	0.3788213458383394
544	5.655626696953733e-33	0.37900478033338647
545	4.0204866304035445e-33	0.3787151669501275
546	4.915184970497483e-33	0.37888033410956823
547	4.551051676318417e-33	0.3788141150179952
548	4.922612164088846e-33	0.3788799535400764
549	4.5407376739357724e-33	0.37881221217053623
550	4.5717498857957274e-33	0.3788179207129132
551	3.633741362812749e-33	0.3786238302720958
552	3.3422044112347674e-33	0.3785538054856048
553	1.4082004072422424e-33	0.3778227314918591
554	1.6510043646110865e-33	0.3779551696750051
555	1.6510043646110865e-33	0.3779551696750051
556	2.8459640164085924e-33	0.378409569648213
557	2.568967325715313e-33	0.3783239415125582
558	2.4770472099161134e-33	0.3782934959532143
559	2.3476128506947434e-33	0.37824706647521483
560	1.968690552174078e-33	0.37810016665138046
561	1.8868951243320256e-33	0.37806477368864316
562	2.043953675743469e-33	0.3781298510717408
563	2.337177995135164e-33	0.37824173850232967
564	1.997856599738904e-33	0.37811082259715084
565	3.562278631695711e-33	0.37859414585173545
566	7.87766914713126e-33	0.37926052303187535
567	1.2807526231565454e-32	0.3796703963745428
568	1.1499734504773419e-32	0.3795794402660029
569	1.5062146268088024e-32	0.3798058791136232
570	1.7503511328983135e-32	0.37993298932388403
571	2.1969975915682242e-32	0.38012555748673427
572	3.2128979237705956e-32	0.38044828041577977
573	3.312183962018233e-32	0.3804741591412221
574	3.37200449384441e-32	0.3804893819208941
575	3.754134380882774e-32	0.38058071859892584
576	3.537510138863217e-32	0.3805285805785493
577	3.915430373724174e-32	0.3806149698531877
578	3.915430373724174e-32	0.3806149698531877
579	4.833436013391901e-32	0.3807928860906037
580	5.207603989221753e-32	0.3808533966397997
581	5.964916872505505e-32	0.3809677577720853
582	6.236704417772527e-32	0.3810058147212652
583	6.236704417772527e-32	0.3810058147212652
584	8.093416259094676e-32	0.38122711588074626
585	9.447128194218697e-32	0.38135955406389227
586	1.0551501638587864e-31	0.38145431586735024
587	1.3243872614402464e-31	0.38164783545393
588	1.5608729098933144e-31	0.3817890267353874
589	1.932567469525094e-31	0.38197284179992624
590	2.2205040990681473e-31	0.3820910086271298
591	2.556113467501197e-31	0.3822124102950137
592	2.556113467501197e-31	0.3822124102950137
593	2.3708368543965746e-31	0.3821460009186948
594	2.393962698804511e-31	0.38215437344751435
595	3.997106388053121e-31	0.38259735633596825
596	4.356639769334411e-31	0.38267194795636084
597	4.202281778350852e-31	0.38263921898006614
598	5.372501782661727e-31	0.382847771061572
599	6.8602396401734e-31	0.38305860656002855
600	6.549085339612114e-31	0.3830182661938979
601	6.0950645969747285e-31	0.38295585279724287
602	4.74813039845762e-31	0.3827362642004749
603	4.9851830208038625e-31	0.38277850741406455
604	9.462321143314897e-31	0.383334138872091
605	1.3027858704271554e-29	0.3856415317008678
606	1.0947619134158471e-29	0.38548702048719746
607	1.0318413401521796e-29	0.3854345018973292
608	1.0646647409202724e-29	0.38546228347023054
609	1.0455202688659978e-29	0.38544477727360776
610	1.1915881687125467e-29	0.38556085096860643
611	1.3874555811609925e-29	0.3856932891517525
612	1.4035827641737822e-29	0.385703564528031
613	1.5921274256916176e-29	0.3858143102501445
614	1.5675523165611233e-29	0.38579908747047253
615	1.3283263948589658e-29	0.3856518070771464
616	1.3899956214009346e-29	0.38569214744327707
617	1.4316545378857164e-29	0.38571840673821123
618	1.2737366873107288e-29	0.3856145112669501
619	1.3029790908466609e-29	0.38563468145001545
620	1.4464331429742894e-29	0.38572754040601437
621	1.4464331429742894e-29	0.38572754040601437
622	1.3074505291885098e-29	0.3856377260059498
623	7.646812411919615e-30	0.38516201414120116
624	1.0244880068220327e-29	0.3854211819651162
625	1.0152990692340619e-29	0.38541319000578844
626	8.846046132887074e-30	0.385291027198921
627	9.293860337115312e-30	0.3853347926904779
628	9.293860337115312e-30	0.3853347926904779
629	8.922358762347856e-30	0.385298638588757
630	9.589723928043269e-30	0.3853625742633792
631	9.589723928043269e-30	0.3853625742633792
632	1.0762913535735449e-29	0.38546494745667315
633	1.2151073620722667e-29	0.38557264862285223
634	1.1057641209258521e-29	0.38548892333465645
635	1.1057641209258521e-29	0.38548892333465645
636	1.1532101680897986e-29	0.38552621914485274
637	1.6290553635729195e-29	0.38583333872473446
638	1.625576935046978e-29	0.3858314358772755
639	1.3690986621415942e-29	0.3856773052330969
640	1.497247679042819e-29	0.38575551226366156
641	1.5513545801430312e-29	0.3857870995314809
642	1.8658991861091951e-29	0.385951505551938
643	2.15270364442534e-29	0.3860789963316907
644	2.3413616723313306e-29	0.3861539685215751
645	2.708634992455646e-29	0.3862841232877703
646	2.708634992455646e-29	0.3862841232877703
647	2.8012902964645045e-29	0.38631418827762243
648	2.3786517298080256e-29	0.38616671759955035
649	2.3786517298080256e-29	0.38616671759955035
650	2.8701665373477287e-29	0.38633454874543366
651	2.489629067911744e-29	0.3862074385351728
652	3.1330864292282427e-29	0.3864129460607442
653	3.301325464522442e-29	0.38645975610823546
654	3.751793537864906e-29	0.38657430752526695
655	4.3916969692170273e-29	0.38671549880672434
656	4.4858359370848977e-29	0.3867345272813143
657	4.909816509506476e-29	0.38681558858306747
658	5.249785539381107e-29	0.3868757185627717
659	5.157199164681212e-29	0.38685973464411616
660	5.325942808676734e-29	0.3868886579254929
661	5.325942808676734e-29	0.3868886579254929
662	4.880768129892234e-29	0.3868102606101823
663	4.766268704859803e-29	0.38678894871864156
664	3.8748631121531326e-29	0.38660323080664366
665	3.8748631121531326e-29	0.38660323080664366
666	4.023296745392892e-29	0.3866355792134466
667	4.023296745392892e-29	0.3866355792134466
668	4.069673272791505e-29	0.38664585458972517
669	3.724076436597891e-29	0.3865663155659392
670	3.3759011007540393e-29	0.38647840401333367
671	2.796064994117189e-29	0.3863098117284667
672	1.9312612580811282e-29	0.38597947740958527
673	2.0172033057455904e-29	0.38601829549774874
674	1.532002009909772e-29	0.38577320874503024
675	1.7728139248882205e-29	0.38590184123325827
676	1.7728139248882205e-29	0.38590184123325827
677	1.9051203985990828e-29	0.3859646351994051
678	1.6874742258661153e-29	0.3858565534637342
679	1.225570143532596e-29	0.3855707457753932
680	1.414600518147094e-29	0.38569557256870324
681	1.347236245285916e-29	0.38565218764663817
682	1.4868858212867538e-29	0.38573857692127655
683	1.3908814740079963e-29	0.3856792080805559
684	1.5955901447946282e-29	0.3858013708874234
685	1.697945780281244e-29	0.38585541175525884
686	1.584353592652912e-29	0.3857937594975874
687	1.5745325020410826e-29	0.385786909246735
688	1.6058036629859537e-29	0.38580441544335775
689	1.7991001739027913e-29	0.38590564692817625
690	1.8442209848659847e-29	0.38592771995870057
691	1.8735897605622044e-29	0.38594180102989717
692	2.915331255562861e-29	0.38633264589797467
693	2.777263149930325e-29	0.38628926097590954
694	2.907897624292407e-29	0.38633036248102387
695	3.1620819613129106e-29	0.3864053346709082
696	2.9691602591644327e-29	0.386349010386122
697	3.0968702831026043e-29	0.3863866867658101
698	3.441221348992138e-29	0.3864810679997762
699	4.7125398939822035e-29	0.38676040600675665
700	4.0918008191858095e-29	0.3866336763659876
701	5.299423229524512e-29	0.38686582375598494
702	5.299423229524512e-29	0.38686582375598494
703	5.396811843530494e-29	0.3868821882441323
704	5.843882801054459e-29	0.38695373530859045
705	5.675683825405268e-29	0.38692747601365635
706	5.265862509460228e-29	0.38686011521360797
707	6.954268953401374e-29	0.38710900766124445
708	7.17819817140486e-29	0.38713755037312936
709	7.475294703540602e-29	0.38717408504434203
710	8.565992520602485e-29	0.3872943450037505
711	8.565992520602485e-29	0.3872943450037505
712	9.925286082614473e-29	0.38742602204791293
713	1.2444784373523176e-28	0.38762924615653355
714	1.313309694740088e-28	0.38767795905148383
715	1.2451355608690354e-28	0.38762848501755
716	1.245659449965733e-28	0.3876288655870418
717	4.371960859516039e-28	0.3887692420692172
718	4.869662876233274e-28	0.38886780956759315
719	4.77336260842791e-28	0.38884954223198676
720	6.080531297526418e-28	0.38906989196773833
721	6.351520099189459e-28	0.38910985176437723
722	5.852539279887615e-28	0.38903487957449284
723	5.698957594635674e-28	0.3890105231270177
724	6.113450046050036e-28	0.38907483937113174
725	6.468607927564364e-28	0.3891265968220164
726	6.6262278295035345e-28	0.3891486698525407
727	6.984787987259631e-28	0.3891970021779992
728	7.510591742989382e-28	0.389263601839064
729	7.893647488609834e-28	0.38930927017807987
730	7.566852184915119e-28	0.3892704520899164
731	7.045904040612095e-28	0.389204994137327
732	8.650503052667591e-28	0.38939337603576746
733	1.5167256686413066e-27	0.3899105699751222
734	1.6154431788243345e-27	0.3899687971073674
735	1.5470339118755353e-27	0.3899288373107285
736	1.4506682779183147e-27	0.3898694684700079
737	1.630152336024933e-27	0.389977169636187
738	1.721238069163708e-27	0.39002740480910447
739	1.702205264676515e-27	0.39001712943282585
740	1.861274278440812e-27	0.3900997130125462
741	1.6586031826075717e-27	0.38999315355484254
742	1.6586031826075717e-27	0.38999315355484254
743	1.4524641466033882e-27	0.3898706101784833
744	1.4304691089606537e-27	0.38985652910728674
745	1.4369734406763869e-27	0.38986071537169653
746	1.714164410498153e-27	0.39002359911418644
747	1.7650187255431998e-27	0.39005061954810416
748	1.818865636859952e-27	0.3900784011210055
749	1.871258544453985e-27	0.3901046604159396
750	2.1196210495984273e-27	0.3902199729719547
751	2.287996903663391e-27	0.39029075889742926
752	2.9752367805134142e-27	0.3905343233721806
753	2.981341280010097e-27	0.39053622621963957
754	3.586257360663274e-27	0.3907078630604409
755	3.4353717690565174e-27	0.390667903263802
756	3.72385194544785e-27	0.3907428754536864
757	3.609819335030358e-27	0.3907139521723097
758	4.0466425561256216e-27	0.3908178476435708
759	4.239690124190649e-27	0.3908612325656359
760	4.239690124190649e-27	0.3908612325656359
761	3.629435787858892e-27	0.3907166161587523
762	3.1409502335874742e-27	0.39058227512814725
763	3.384057140556724e-27	0.39065153877565467
764	3.4910143314767336e-27	0.3906804620570314
765	4.313091775410332e-27	0.3908772164842914
766	5.8362271180514926e-27	0.3911592184777144
767	7.894379716727207e-27	0.3914416010406292
768	8.636267941662097e-27	0.3915257068983168
769	9.18997432159756e-27	0.391583934030562
770	9.971206632823969e-27	0.3916604284984136
771	9.512651358519467e-27	0.3916162824373649
772	1.0666097185727547e-26	0.3917224613255768
773	1.1139021789733845e-26	0.3917631822611993
774	1.0683412999028376e-26	0.391723983603544
775	1.2011108176383815e-26	0.39183396818667393
776	1.2431858246049588e-26	0.3918663165934768
777	1.2835996024831043e-26	0.39189638158332896
778	1.2487365354574365e-26	0.3918705028578866
779	1.2573632744905032e-26	0.3918769725392472
780	1.3606446285100267e-26	0.39195118359014797
781	1.8361765031153847e-26	0.39223109245136606
782	1.839143527880969e-26	0.39223261472933324
783	1.9896981564235519e-26	0.39230682578023407
784	2.364345513499853e-26	0.3924685678142486
785	2.7661922384011984e-26	0.3926169899160502
786	2.9252095144606936e-26	0.39266988907541023
787	3.404948201366527e-26	0.39281374434331023
788	4.6531714020641494e-26	0.3931079245604708
789	7.30567700691048e-26	0.39353530409976095
790	7.30567700691048e-26	0.39353530409976095
791	7.003226324982708e-26	0.3934949637336303
792	6.756194733371869e-26	0.39346071247936837
793	7.924648491188835e-26	0.39361294027608795
794	7.765197323966541e-26	0.3935935312320062
795	8.483334394389995e-26	0.39367801765918553
796	8.064819061907419e-26	0.3936296853337271
797	8.064819061907419e-26	0.3936296853337271
798	8.619555215648337e-26	0.3936932404388575
799	8.866707614709869e-26	0.39372026087277523
800	9.947306073331611e-26	0.3938302454559051
801	1.0579633804340784e-25	0.39388923372713397
802	1.214813137483348e-25	0.39402167191028
803	1.3119937851424856e-25	0.3940943606832136
804	1.3537596442271041e-25	0.3941244256730657
805	1.3537596442271041e-25	0.3941244256730657
806	1.5078328975427552e-25	0.3942267988663596
807	1.5416613885480709e-25	0.39424811075790034
808	1.9203630069923565e-25	0.3944593268258487
809	2.186975668697299e-25	0.3945845341886506
810	2.3461922054648183e-25	0.39465227555819077
811	2.5117990383834664e-25	0.3947169723717966
812	2.684883794531658e-25	0.3947812886159106
813	2.9301543556486213e-25	0.3948646333346146
814	3.8986870732116694e-25	0.3951409267856606
815	3.9109592495820437e-25	0.39514397134159496
816	3.9109592495820437e-25	0.39514397134159496
817	4.41716560817128e-25	0.39526194788405267
818	4.215596513308094e-25	0.3952166601145286
819	4.056463359342119e-25	0.3951793643043323
820	3.674077912235011e-25	0.395083460792399
821	4.0962131975305575e-25	0.3951877368331519
822	4.418288743445636e-25	0.3952600450365937
823	5.587610360471606e-25	0.3954880061621812
824	6.075326635694932e-25	0.39556830632495077
825	8.918880638896659e-25	0.3959424061353891
826	1.2929154987533618e-24	0.39630546943056527
827	1.5123546711776002e-24	0.39645807779677666
828	1.4152448230616266e-24	0.39639300041367903
829	1.0856841838205386e-24	0.39613345202027217
830	1.0806256343033477e-24	0.39612888518637057
831	1.1625192672696109e-24	0.39619929054235337
832	8.180833978605926e-25	0.3958560168607508
833	8.180833978605926e-25	0.3958560168607508
834	8.636667192685685e-25	0.3959089160201108
835	9.68912406888699e-25	0.3960211840201915
836	1.0196322332906481e-24	0.39607103862361714
837	1.0196322332906481e-24	0.39607103862361714
838	1.305799641218377e-24	0.3963130808204013
839	1.305799641218377e-24	0.3963130808204013
840	1.2516466765862602e-24	0.3962715987457952
841	1.3073224571457208e-24	0.39631422252887666
842	1.44493972618938e-24	0.39641126774928537
843	1.44493972618938e-24	0.39641126774928537
844	1.534511656406555e-24	0.3964702560205142
845	1.3883027565825486e-24	0.3963720690916301
846	1.7425943326063687e-24	0.3965950828138243
847	1.8497075242865735e-24	0.3966536905155613
848	1.8497075242865735e-24	0.3966536905155613
849	2.239284522769088e-24	0.39684169184450996
850	2.4759232016276226e-24	0.3969406399123777
851	2.3621477837794017e-24	0.3968932590106487
852	3.0311517907953324e-24	0.3971381554786213
853	4.302474208136934e-24	0.39748352229242884
854	4.6928516973481396e-24	0.3975685795738459
855	5.018810398840268e-24	0.3976351792349107
856	6.777206708037422e-24	0.3979325942927516
857	7.329806524241254e-24	0.3980106110385703
858	7.735942818091022e-24	0.3980633199131845
859	8.579679917534145e-24	0.39816550282173246
860	8.315306269234e-24	0.398134296123405
861	9.793699108967831e-24	0.3982975604353867
862	8.688753313731514e-24	0.39817711019123236
863	6.057094121727982e-24	0.39781690116724466
864	6.576623555946019e-24	0.39789872360798145
865	6.949024888373983e-24	0.3979535256148005
866	7.728030267717865e-24	0.3980593239335206
867	7.123892547956882e-24	0.39797826263176744
868	7.07503593398077e-24	0.39797141238091505
869	6.980985006852779e-24	0.39795809244870206
870	6.799182382673447e-24	0.39793183315376796
871	7.018455852954615e-24	0.3979634204215873
872	7.637047317371563e-24	0.39804752627927487
873	6.77063597911588e-24	0.39792764688935817
874	6.212097284374098e-24	0.3978420187537034
875	5.867593528662652e-24	0.3977853138994254
876	5.867593528662652e-24	0.3977853138994254
877	6.4843947589977825e-24	0.3978836911130554
878	6.4843947589977825e-24	0.3978836911130554
879	6.597008036323733e-24	0.39790081674018635
880	6.385893725993709e-24	0.3978684683333834
881	5.6907054780685805e-24	0.397753916916352
882	5.2225152036212475e-24	0.397668669350189
883	4.846137651999293e-24	0.3975944582992882
884	5.352246177052849e-24	0.39769302579766413
885	5.512565007006548e-24	0.39772232964853266
886	5.2869865790408544e-24	0.3976808475739266
887	5.2869865790408544e-24	0.3976808475739266
888	1.1468649180115973e-24	0.39616884498300947
889	1.1666574130905999e-24	0.3961855900406486
890	1.1666574130905999e-24	0.3961855900406486
891	1.2400785283095299e-24	0.39624533945086104
892	9.57362829749691e-25	0.39599226073881477
893	1.0548577860080851e-24	0.3960860711185432
894	1.0548577860080851e-24	0.3960860711185432
895	9.84613950613226e-25	0.3960187103184948
896	1.0797784397872968e-24	0.39610890528805115
897	1.1545158281784157e-24	0.39617341181691107
898	1.0903521845258861e-24	0.39611746810161663
899	8.801108334109022e-25	0.3959081548811272
900	8.014659627389758e-25	0.39581681820309544
901	6.767885834648444e-25	0.39565203161314655
902	7.084450653513589e-25	0.395696558243687
903	7.320733472518868e-25	0.3957285260809981
904	7.320733472518868e-25	0.3957285260809981
905	6.440114662430781e-25	0.39560369928768807
906	6.495745562041062e-25	0.39561207181650765
907	7.11495712974257e-25	0.3957007445080968
908	6.917615631377721e-25	0.3956733435046873
909	6.762598217759994e-25	0.39565127047416293
910	6.762598217759994e-25	0.39565127047416293
911	6.365014465761396e-25	0.39559228220293413
912	6.40746408476453e-25	0.3955987518842947
913	7.165157883556287e-25	0.3957075947589492
914	7.165157883556287e-25	0.3957075947589492
915	6.4830605741360365e-25	0.39561016896904866
916	6.6681168969515645e-25	0.3956375699724582
917	5.733724672970492e-25	0.3954906701486238
918	6.54161576568278e-25	0.39561892206736005
919	6.54161576568278e-25	0.39561892206736005
920	6.056585475686284e-25	0.39554394987747565
921	4.530749463885339e-25	0.39526194788405267
922	4.620473389773369e-25	0.39528097635864257
923	5.281143542724328e-25	0.395410750555346
924	5.543913510939624e-25	0.39545794117232913
925	5.415187678359954e-25	0.39543510700282114
926	5.7742601591974e-25	0.39549752039947617
927	6.567237708402654e-25	0.395622727762278
928	7.073389618897065e-25	0.3956950359657198
929	7.051318724842237e-25	0.39569199140978545
930	7.86900678211636e-25	0.3957989314369809
931	7.582562603410342e-25	0.39576277733526
932	8.178921824959204e-25	0.395836607816669
933	7.927569248320369e-25	0.3958061622573251
934	9.754711960438899e-25	0.3960086252269621
935	9.648903889885775e-25	0.39599796928119174
936	1.0146017621539316e-24	0.39604706274563384
937	1.0381756731017198e-24	0.39606951634564996
938	1.0602270361085109e-24	0.3960900670982071
939	1.0465069271842196e-24	0.39607636659650236
940	1.0522249738380064e-24	0.3960816945693875
941	1.0414369686560946e-24	0.39607065805412534
942	1.0402215575312444e-24	0.39606951634564996
943	1.4130142238369213e-24	0.39636750225772854
944	1.4496746431907885e-24	0.3963926198441872
945	1.4423798917726165e-24	0.39638767244079387
946	1.5217085704064257e-24	0.3964401910306621
947	1.5217085704064257e-24	0.3964401910306621
948	1.4683566496165829e-24	0.3964051786374166
949	1.344513454330236e-24	0.39631878936277826
950	1.36396913728624e-24	0.3963328704339748
951	1.4009993775968286e-24	0.39635912972890897
952	1.4009993775968286e-24	0.39635912972890897
953	1.3767379099252589e-24	0.396342004101778
954	1.385854038344491e-24	0.39634847378313853
955	1.4119177600427304e-24	0.3963667411187449
956	1.4152096827899393e-24	0.3963690245356957
957	1.6266563886616121e-24	0.3965056489832515
958	1.6843968313264e-24	0.3965399002375134
959	1.6843968313264e-24	0.3965399002375134
960	1.8413448093199656e-24	0.39662743122062716
961	1.737423530131846e-24	0.39657034579685735
962	1.737423530131846e-24	0.39657034579685735
963	2.088103228199361e-24	0.39675111630546184
964	1.9707522054453686e-24	0.39669326974270835
965	1.9495150653080598e-24	0.39668261379693803
966	2.6190672207931494e-24	0.3969733688886724
967	3.677203573399421e-24	0.39730484491602924
968	3.677203573399421e-24	0.39730484491602924
969	3.677203573399421e-24	0.39730484491602924
970	3.849397799410778e-24	0.3973501326855533
971	5.042324292765204e-24	0.397617673038288
972	5.950118973237109e-24	0.3977820790587451
973	5.711220362874487e-24	0.3977413581231226
974	4.6716939939089925e-24	0.39754193970942
975	4.832139631954839e-24	0.3975754298246983
976	4.700468182808346e-24	0.39754802882128876
977	4.275859006225944e-24	0.3974532670178308
978	4.111546257996635e-24	0.3974144489296673
979	3.70617997257648e-24	0.39731169516688164
980	3.70617997257648e-24	0.39731169516688164
981	3.503742473140887e-24	0.397256132021079
982	3.387056897693197e-24	0.3972226419058007
983	3.2957254144908425e-24	0.397195621471883
984	3.4555338199618614e-24	0.3972424315193742
985	3.4555338199618614e-24	0.3972424315193742
986	3.2995346574493122e-24	0.39719676318035835
987	3.2995346574493122e-24	0.39719676318035835
988	3.469905060126145e-24	0.397244714936325
989	3.802409444827643e-24	0.39733433905164367
990	3.859857123102127e-24	0.39734918126182384
991	3.859857123102127e-24	0.39734918126182384
992	4.1062535332309835e-24	0.39741045295000343
993	3.992660335598714e-24	0.39738267137710215
994	3.607238373620951e-24	0.3972822010312672
995	3.607238373620951e-24	0.3972822010312672
996	2.6153111028145995e-24	0.3969610003801889
997	2.6153111028145995e-24	0.3969610003801889
998	2.766652816569618e-24	0.39701561210226205
999	2.7956104842754114e-24	0.3970258874785406

==> data/stats-mannwhitneyu-varghadelaneya-rats-cppcheck-ue.dat <==
rank	pvalue	effect_val
1	0.6659653148221291	0.5009253547193091
2	0.8317211421633932	0.49942781376908035
3	0.6899764984548158	0.4988362184940789
4	0.5800976379629461	0.4982400563851759
5	0.34331110719798175	0.4964142742482706
6	0.03680390976938885	0.49135878911921377
7	0.00010366753583509054	0.48276419800117293
8	5.947577922733549e-06	0.47867992621518696
9	2.0174436860299761e-07	0.47436008191377743
10	8.588395636559031e-08	0.4731610977298649
11	9.351364578004358e-06	0.4767072442544472
12	2.5275279696177293e-06	0.4749235150463857
13	1.4619873158778643e-06	0.47392375899142997
14	5.1438318592512345e-06	0.4744753944697925
15	4.42032414080699e-07	0.47116234675893703
16	3.837723167686609e-06	0.4730022099670389
17	3.953056484041013e-07	0.46977574181556764
18	1.367389112370985e-05	0.47356507224540945
19	0.00010341816498676792	0.47611070157605245
20	0.0007793754730776983	0.4789301506560447
21	0.0014036550752925443	0.4797801526159776
22	0.0042256970851219655	0.48162933977662853
23	0.006540514838460007	0.48240950723481635
24	0.006851529392146804	0.4823421464347679
25	0.010669097906021009	0.4831965249438565
26	0.03670652353852586	0.48609665475611014
27	0.05189245140786156	0.48693866475671527
28	0.012205320284412556	0.48193246337684637
29	0.017685623557650167	0.48281100804866417
30	0.04672753871532031	0.48546852480989605
31	0.03214804843683402	0.4842596458191968
32	0.02541368250830394	0.4834233443609686
33	0.04454557917635066	0.4849326829654432
34	0.019995553335084494	0.4823118911601699
35	0.01900154470752244	0.48208278832610696
36	0.034531484411704186	0.4837407393171289
37	0.03729486474369207	0.48383055371719347
38	0.031273427296351124	0.4832132700014956
39	0.018577161619502524	0.4815730154918423
40	0.0648014536773656	0.48537528528440527
41	0.0736100251235921	0.48578572948131044
42	0.12296410506014982	0.48767202216741173
43	0.15001215078922453	0.48830700236447827
44	0.12847086313943692	0.48757611865547845
45	0.3884806244610767	0.49288563392031104
46	0.3915637030047129	0.49291265435422876
47	0.6275334192024977	0.4959636799699807
48	0.45650488962725055	0.4937776888090877
49	0.40787572239886305	0.4930359588695716
50	0.4607285618727104	0.49378358763621055
51	0.5702284594345866	0.49520977180672704
52	0.9178056112431933	0.49912488045360837
53	0.7184199465223062	0.5030742403547517
54	0.7595954682423681	0.5026158444018799
55	0.9524523116870927	0.5005135785291827
56	0.9263404467424341	0.5007974833700646
57	0.9383305107536449	0.5006690411665825
58	0.5354844455533068	0.5053841068852252
59	0.5379480603065053	0.5053641269869057
60	0.6148348705017934	0.5043957679150234
61	0.5784669594953498	0.5048612044034935
62	0.49102640232774974	0.5060417309670537
63	0.29268969553250346	0.5092649642778446
64	0.3311472875044541	0.5085690929620903
65	0.30863539421636144	0.5089793468742496
66	0.22331656140761136	0.510755654977221
67	0.2730940610447178	0.5096822587256021
68	0.3300611226517983	0.5086168544333111
69	0.31518596435834745	0.5089003787047013
70	0.3107131723592065	0.5089913348132412
71	0.28854136728187796	0.5094350788406787
72	0.2680158694147149	0.5098535149969117
73	0.22966927690304628	0.510712270055156
74	0.328966399526881	0.508734450406277
75	0.33302776035618753	0.5086632839113105
76	0.29549579940496884	0.5093764711389417
77	0.3190568420672162	0.5089610795386432
78	0.04473763649959514	0.5182595339317662
79	0.04531021879059107	0.5182424083046352
80	0.05201927302532591	0.5177335868941001
81	0.031714278279722216	0.519641572041234
82	0.038127087298121747	0.5189778588475367
83	0.05073573373999626	0.517907887721344
84	0.048254561759259296	0.5181206260672596
85	0.04863515324246026	0.518116059233358
86	0.03966355807857546	0.5189181094373242
87	0.023882581272180157	0.5207920336149421
88	0.015646038946166868	0.522274161500753
89	0.01142141285673286	0.5233268167150688
90	0.011255494091737024	0.5233781935964616
91	0.013485508041527476	0.5227999182536731
92	0.020260821682449175	0.5214671638933933
93	0.017925431442641675	0.5219006325445523
94	0.024518597139786394	0.5208380825234498
95	0.017280583236305623	0.5220920589989272
96	0.09888841157341421	0.5153858536991925
97	0.09286922076493262	0.5156672848383779
98	0.07093934496168706	0.5168681718697493
99	0.053858038258344273	0.518031001951941
100	0.052774471516957785	0.5181242414774316
101	0.051271244048518294	0.5182462139995532
102	0.05795258497389405	0.5177568016330998
103	0.03685884887935323	0.5195890534513657
104	0.041426414538745446	0.5191462608476577
105	0.046207382217468264	0.5187223064337937
106	0.05409595491617223	0.518097030758768
107	0.03387299897462756	0.5199572544346811
108	0.016058180339002116	0.5226834639891826
109	0.013948959924792398	0.5231835323014065
110	0.010408666202709213	0.5241752963970344
111	0.024639022297181255	0.5212447210254368
112	0.02146993302759032	0.5217834171410782
113	0.02288275481038013	0.521556788008712
114	0.023818798136561726	0.5214142647340333
115	0.01781373897703874	0.5224720576364884
116	0.018245049204809884	0.5223909963347352
117	0.0149729295227212	0.5231022807149074
118	0.015747355318860314	0.522940348396147
119	0.014775438566000047	0.5231629815488493
120	0.012217327216433113	0.5238118525323665
121	0.005977049694270864	0.5261534966154052
122	0.006018788529686004	0.5261384641204792
123	0.004968852224488866	0.5267346262293822
124	0.004605603298245582	0.5269698181753139
125	0.004380659723259967	0.5271389813144185
126	0.005000770887678335	0.5267521324260049
127	0.003512957995127547	0.5278565450912054
128	0.004688503251154532	0.526996267754994
129	0.004262880875832661	0.5272992010704659
130	0.004510452473407918	0.5271441190025578
131	0.004487049773015198	0.5271698074432543
132	0.004743462898606457	0.5270322315719689
133	0.0020348062401363783	0.5296010756416116
134	0.0012306131706522594	0.531021741554497
135	0.0016049839901349568	0.5303165462861936
136	0.001654543593831412	0.5302413838115633
137	0.001523605373069937	0.5304758146185115
138	0.001111938527785669	0.5313589261242309
139	0.0012373152982619966	0.5310904343477667
140	0.001794084688897453	0.5300695566860161
141	0.0018785223262150856	0.52994872587237
142	0.001810434184400967	0.5300699372555079
143	0.0014583530445137847	0.5306853181237468
144	0.0014371915022746444	0.5307326990254757
145	0.001552247638064173	0.5305205315337979
146	0.0013633406035437666	0.5308927284967772
147	0.001735750893825445	0.5302312987200306
148	0.0011324581081094923	0.5314510239412462
149	0.0007513454708392823	0.5325799833386676
150	0.0007414954026064171	0.5326218459827655
151	0.0008806928028500804	0.5321906607485574
152	0.0009953398671299451	0.5318751686398561
153	0.001000278346392915	0.5318648932635774
154	0.001048530980089411	0.5317585240906196
155	0.0008202223404122747	0.5324308000978825
156	0.00029221028978026987	0.5351530136727202
157	0.00028943010742007286	0.5352007751439409
158	0.0002664722173287727	0.535414464913586
159	0.00025515210074187765	0.5355227369340028
160	0.00021356937953043276	0.5359771369072107
161	0.0001883847206353333	0.5362852079108219
162	9.674153556372939e-05	0.5379302195391227
163	9.087182202448326e-05	0.5380915810036455
164	0.00010147058461638199	0.5378316520407468
165	8.739214720126097e-05	0.5381867233765952
166	7.81098991527297e-05	0.5384491260411906
167	9.211605762757613e-05	0.5380666537019326
168	0.00010448286345933128	0.5377694289288377
169	0.0001047226946440887	0.5377709512068048
170	0.00011722445222306241	0.537513305660857
171	0.00010840516952634708	0.53772338002033
172	0.00011040010559349817	0.5376868453491174
173	0.00010384162712418658	0.5378356480204107
174	6.773178451064573e-05	0.5388470114448664
175	7.035210080829363e-05	0.5387659501431131
176	6.943493163328996e-05	0.5387963957024571
177	7.838774794376367e-05	0.5385176285497144
178	7.072307414035914e-05	0.5387571970448017
179	0.00012255176897531608	0.5374645927659067
180	0.0001659162037445082	0.5367361827586037
181	0.00017195192850362205	0.536652267185662
182	0.0002530376292310361	0.5357008434561646
183	0.00028287731334061583	0.5354211248796925
184	0.0003558279257795394	0.5348453232386007
185	0.00042076912555676554	0.5344206076857532
186	0.0003675076279354537	0.5347718733266835
187	0.0003485751932114427	0.53492238856069
188	0.00023794658253438008	0.5359044481342771
189	0.0002367392687087892	0.5359417439444734
190	0.000283905420201249	0.5355305386085847
191	0.00018386235348830324	0.5366319067178508
192	0.00016262026589225102	0.5369451154096012
193	0.00020072808056058325	0.5364361037143202
194	0.00014874795537937963	0.537174598813156
195	0.0001328205354774446	0.5374522242574233
196	0.0001038881031632021	0.5380510503527689
197	0.00011384930370865936	0.5378322228949846
198	0.00013975419790640341	0.537341097965818
199	0.00014465914463515086	0.5372573726776222
200	0.00011553327783190521	0.5378000647729275
201	0.000158499713803541	0.5370436829079771
202	0.00011110688990304477	0.5379178510306393
203	0.000138829754757853	0.5373869565895798
204	0.00013880259618263613	0.537390381715006
205	0.00016835264062038213	0.5369253257960277
206	0.0001733022500762357	0.5368541593010613
207	0.00018836322391626158	0.5366545506026128
208	0.00025435520883491437	0.5359168166427606
209	0.0002845782268982646	0.5356414746154441
210	0.00042743879923435826	0.5346255443570869
211	0.0007424067753997733	0.5331748134543494
212	0.0007178514791366236	0.5332657695628893
213	0.0006749721287254152	0.5334417829528463
214	0.0009497315484063399	0.5325310801589714
215	0.0011715474823379426	0.5319545173788961
216	0.0011451471839234307	0.532032343839969
217	0.0010260132609491658	0.5323432691147687
218	0.0011375706197587052	0.5320555585789687
219	0.0012167435222287515	0.5318667961110365
220	0.0014115542855863562	0.5314512142259921
221	0.002236758421902915	0.5301384397640317
222	0.003890728539172446	0.5284905738645423
223	0.00630476408564023	0.5269736238702319
224	0.01207461607249824	0.5248009526415519
225	0.012905395641903341	0.5245728012312184
226	0.012103826545882258	0.524800762356806
227	0.011816815762774099	0.524887722485682
228	0.015726874609404442	0.5238788327629231
229	0.017663416615206855	0.5234592548982148
230	0.01119737015815935	0.5250894243163354
231	0.011961160791047634	0.5248616534754939
232	0.015401776257342636	0.5239726431426516
233	0.018775966084309138	0.5232548890811187
234	0.02101737377512988	0.5228423517520088
235	0.031868640879797294	0.5212612757983301
236	0.03714846718074173	0.5206554091673863
237	0.02712108592104583	0.5219059605174375
238	0.0303335511342975	0.5214730627205162
239	0.02837054390309554	0.5217402225037591
240	0.027028784408656484	0.5219297461106749
241	0.02835212059937247	0.5217453601918983
242	0.029396089343133768	0.5216066426121376
243	0.024072110699860413	0.5223814820974403
244	0.023085844393486703	0.5225405601450122
245	0.028605272829812418	0.521715866056284
246	0.03240835902619967	0.5212268342593224
247	0.028045777390101008	0.5217967370732912
248	0.03162539225495916	0.5213263531814277
249	0.03227230367765785	0.5212460530186582
250	0.03730493769583133	0.5206692999538369
251	0.06116467961376508	0.5186020464743852
252	0.05681751542308496	0.5189272431051274
253	0.062187097454591715	0.518534305104845
254	0.07353690452012203	0.5177881986161732
255	0.08788261175810866	0.5169669296528712
256	0.1106540830507583	0.515861946133433
257	0.11641327148225904	0.5156117216925752
258	0.08737132002557738	0.5170091728664609
259	0.11137998993597216	0.5158434885130807
260	0.11419147063110274	0.5157201839977379
261	0.1077195916648779	0.5160187407640542
262	0.12262972248355994	0.5153744366144386
263	0.12537206837039072	0.5152635006075792
264	0.10787633527597934	0.5160174087708328
265	0.12865470204773077	0.5151392446685068
266	0.15093824451284799	0.5143116963085901
267	0.1494158957558655	0.514366688600155
268	0.16744674089943967	0.5137608219692111
269	0.17630824194142036	0.5134812936774849
270	0.1778054786969976	0.5134354350537231
271	0.1525520885843289	0.5142646959763529
272	0.16376779058490054	0.5138858390472671
273	0.1634216008438123	0.5138972561320211
274	0.1617332417059345	0.5139531998473155
275	0.16994293091627677	0.5136858497793267
276	0.17774402581097493	0.5134400018876247
277	0.17792828131129357	0.5134342933452477
278	0.1775260694817381	0.5134474229927147
279	0.17641533260821896	0.5134826256707061
280	0.17428218702423026	0.5135507476097382
281	0.1744545250099645	0.5135459904910907
282	0.16732416787911575	0.5137756641793914
283	0.17069291744088322	0.5136672018742287
284	0.17568106240064318	0.5135121198063206
285	0.14638716632928653	0.5144930376714323
286	0.13944127855993535	0.5147478289461916
287	0.13415013008332977	0.5149480084988779
288	0.14080981566061485	0.5146991160512414
289	0.12863255537331586	0.5151662651024246
290	0.13208202025204616	0.5150307823633442
291	0.1547776083268844	0.5142015214407143
292	0.15720203534312718	0.5141185572915021
293	0.1707485272372965	0.5136732909860974
294	0.18883819651871991	0.5131165178195956
295	0.188055376273907	0.5131416354060543
296	0.1938442194153841	0.512971901412712
297	0.19405353268265324	0.5129658123008433
298	0.19327984306558244	0.5129901687483184
299	0.19339311748018984	0.5129880756161135
300	0.19509528366263984	0.5129386015821796
301	0.19457770092877158	0.5129583911957531
302	0.1942451693546744	0.5129692374262694
303	0.18889189553847707	0.5131288863280791
304	0.26934550390382017	0.5110405112418325
305	0.2639330543492404	0.5111666700283638
306	0.2832897307225094	0.5107259705568608
307	0.28409755988170593	0.510708464360238
308	0.2627339607542434	0.5111967350182159
309	0.42066744250786015	0.5080562755718913
310	0.4981892679748888	0.5067779426489387
311	0.5400262339640984	0.5061328773603395
312	0.5419642884394786	0.506103573509471
313	0.5553210607991735	0.505903013387293
314	0.582011882439845	0.5055091239632812
315	0.5653851783856454	0.5057534495770161
316	0.6155316898687435	0.5050261812781883
317	0.6478495364863159	0.5045717813049804
318	0.7087452805316148	0.5037390952569244
319	0.7066476891419973	0.5037676379688093
320	0.7138329408875722	0.5036713538873842
321	0.7064306118112453	0.5037708728094896
322	0.7106308748878635	0.5037143582399575
323	0.7207752991218042	0.5035784949313852
324	0.7341047047100453	0.5034007689787151
325	0.7169203160138515	0.5036302523822699
326	0.7237406424972151	0.50353929627373
327	0.7134151268312298	0.5036780138534906
328	0.743355839475919	0.5032789867413395
329	0.7458287423012325	0.5032462577650447
330	0.7962744694052748	0.5025855891272818
331	0.8075866739971647	0.5024390698729393
332	0.8082784900957333	0.502430126489882
333	0.8425926514442657	0.5019890464488871
334	0.8138183501555561	0.5023589599949156
335	0.8655110398495272	0.5016965787944396
336	0.986661715689259	0.5001676408611374
337	0.9349541051298579	0.49918234644687004
338	0.9539929829737557	0.4994219149419574
339	0.9529035196737464	0.4994082144402527
340	0.918131627881353	0.49897017895519213
341	0.9303859627901928	0.49912469016886246
342	0.9485114064004824	0.49935284157919596
343	0.9579983966609039	0.4994721501148749
344	0.9320301387260383	0.49914524092141965
345	0.945243112045542	0.4993115497893358
346	0.9438223927910078	0.4992936630232212
347	0.9435223311760592	0.4992898573283032
348	0.9170281249601268	0.4989557173145038
349	0.92328635460331	0.49903468548405205
350	0.9298506234892698	0.4991174593485183
351	0.9214048162522612	0.4990108998908146
352	0.9609662553392523	0.4995092556403253
353	0.9226138115191114	0.49902612267048657
354	0.9312592986344062	0.49913515582988693
355	0.942160604956982	0.49927254141642635
356	0.9381127622485381	0.4992215451045253
357	0.9088120906276785	0.49885163155849677
358	0.8844024995391597	0.49854222856166425
359	0.8696780939533344	0.49835498837169917
360	0.8928194976136395	0.49864897830411387
361	0.8635862223882833	0.4982771619106263
362	0.847759759383318	0.4980748892257352
363	0.846986828136909	0.4980649944189484
364	0.8302872103216723	0.4978507337950656
365	0.8337664177527393	0.49789545071035196
366	0.8047074828842465	0.49752058976093005
367	0.7908028810305585	0.49733981925232557
368	0.7795405766154544	0.4971929194284912
369	0.7788288520990895	0.4971834051911962
370	0.7633183245724308	0.49697980051308377
371	0.7592129017332956	0.4969257596452483
372	0.8167418117378012	0.49767510097460044
373	0.772246612144138	0.49709606449282834
374	0.7496148405499603	0.4967978882960039
375	0.7312601778173167	0.4965539432517608
376	0.7163898986996735	0.49635490540754995
377	0.6905326471199793	0.4960051620445868
378	0.6831109123720178	0.4959039305597682
379	0.6587236975589109	0.4955682682680016
380	0.662844217237718	0.49562516340702556
381	0.6884303928473439	0.49597623876321006
382	0.6947239629426963	0.4960618668988648
383	0.7022681994813154	0.4961638595226669
384	0.6823190509501158	0.4958925134750143
385	0.6518654920880746	0.49547217447132236
386	0.6465004450089344	0.4953970119966921
387	0.6542543746437792	0.49550509373236296
388	0.595510034507018	0.49467126597583155
389	0.5940653900317945	0.4946499540842908
390	0.4840939264541736	0.4929750677508838
391	0.45579423961675436	0.4925119146793645
392	0.4672013899337535	0.49269991600831314
393	0.47417580398582737	0.49281351600161516
394	0.46595607472920386	0.4926789846862642
395	0.48851906475728035	0.49304433139839116
396	0.4595132610971625	0.49257204465906873
397	0.4753841408086822	0.4928321639067133
398	0.48604856601071544	0.4930038007475146
399	0.4733224477213802	0.4927979126524514
400	0.4726830560657479	0.492787256706681
401	0.4758426400970035	0.4928386335880739
402	0.4027281637908624	0.4915956936278586
403	0.3673687619002678	0.49094511008162833
404	0.34747313262490365	0.49056187660338685
405	0.35204758204027564	0.4906507395797219
406	0.3551731535321212	0.4907112501289179
407	0.361596249683779	0.4908345546442608
408	0.34356651519368064	0.49048481128129756
409	0.37325456395105805	0.4910549043800123
410	0.36213076533329946	0.49084444945104755
411	0.37162563546394267	0.4910240782511766
412	0.43737726892964535	0.4921962322859173
413	0.4601710658046133	0.4925787046251752
414	0.5109050891782739	0.49339331362237077
415	0.5066056550088645	0.4933259528223224
416	0.5477398095182264	0.49395826903294626
417	0.5210144145856495	0.49354991796824604
418	0.5004404686191166	0.49322795617818416
419	0.4927433665086397	0.4931057933713167
420	0.5170031266933608	0.493487504571591
421	0.5265890496724976	0.4936355461039008
422	0.5032030267105005	0.4932713411002492
423	0.5199721946009928	0.4935333631953528
424	0.5356150795521255	0.4937738831141697
425	0.5226457507884483	0.4935737035614835
426	0.5459149935433658	0.49392915546682364
427	0.5621283807206333	0.49417233937208316
428	0.5865866759298103	0.49453197754183315
429	0.5847242531330586	0.4945045765384236
430	0.5744413642161039	0.49435349045017946
431	0.5819184295235182	0.49446347503330934
432	0.6236793853839349	0.4950651553998434
433	0.6309888329764579	0.4951686703016127
434	0.6164385201024836	0.4949616404980741
435	0.6725088228537601	0.4957471359291471
436	0.6455784154430999	0.49537227497972514
437	0.6337154885762039	0.49520520497282544
438	0.6052115364012349	0.4947983761860924
439	0.5830621562051289	0.4944764143960305
440	0.6051587328290997	0.4947976150471088
441	0.5968893233189593	0.49467773565719214
442	0.5911822207746503	0.49459477150798
443	0.5806985349961578	0.494441402002785
444	0.5855783539233937	0.4945129490672432
445	0.5868793761492416	0.49453197754183315
446	0.5706366946690049	0.4942929799009834
447	0.5460019083400138	0.4939240177786844
448	0.5341224163518989	0.4937432472700799
449	0.526662714150067	0.4936286958530484
450	0.5373849077280605	0.49379291158875965
451	0.5394067669083678	0.49382354743284945
452	0.5075348219220635	0.4933301390867322
453	0.4989022911679162	0.49319389520866813
454	0.5018234813039273	0.4932399441171758
455	0.5125495357313326	0.49340853640204274
456	0.5140845600024074	0.4934325122800261
457	0.5384533299127492	0.49380813436843163
458	0.5364551365306405	0.49377711795485
459	0.5055023823408461	0.49329683925619977
460	0.5052365886250433	0.49329265299179
461	0.4962675110790232	0.49315070057134897
462	0.5203797712849071	0.4935289866461971
463	0.5123407888546857	0.49340377928339524
464	0.5169505039505212	0.49347551663259936
465	0.4523191444506034	0.49243351736405394
466	0.45461922322439763	0.4924719548827256
467	0.44825896650211916	0.4923653954250219
468	0.4868639494648682	0.4929998047678507
469	0.5008976839341616	0.49322357962902846
470	0.5243119657519024	0.49358968748013904
471	0.4972494904170175	0.49316573306627504
472	0.4704402200036184	0.49273283526935374
473	0.4776525293799029	0.49285043124231964
474	0.47297808348945447	0.492774127059214
475	0.46239101718158004	0.4926002068014618
476	0.47239549396484093	0.49276461282191897
477	0.4804935587363781	0.4928962898660814
478	0.4809169054342134	0.49290314011693376
479	0.5107700152071821	0.49337809084269885
480	0.5016065980727263	0.49323385500530703
481	0.5009090418270242	0.4932228184900449
482	0.5163108666720735	0.4934642898325913
483	0.5141635033380387	0.49343079971731296
484	0.5312808968028692	0.4936951052293673
485	0.5867816454795143	0.49452550786047256
486	0.5937284034545937	0.49462673934529106
487	0.5975254610119005	0.49468192192160193
488	0.6002487540152812	0.4947211205792572
489	0.6127715869421502	0.4949015105183699
490	0.5966895802240368	0.49466936312837256
491	0.5930259087546047	0.49461608339952073
492	0.6007577625793274	0.4947283513996014
493	0.6049138893240256	0.49478829109455974
494	0.6310466231305176	0.49516182005076037
495	0.6231583902223783	0.4950493617659338
496	0.61626574988216	0.49495079426755784
497	0.5962555968569394	0.4946619420232825
498	0.5897501865625207	0.49456718021982454
499	0.5894793286952995	0.49456280367066885
500	0.5906783190868796	0.4945803098672916
501	0.6025978616939747	0.4947534689860601
502	0.6237866595066954	0.49505716344051565
503	0.6269515893335623	0.49510207064054795
504	0.6306599720538189	0.49515458923041616
505	0.6451169040388745	0.4953585744780204
506	0.6641260933364359	0.49562383141380423
507	0.6467603728395681	0.49538140864752833
508	0.6093581383736287	0.49484994335223115
509	0.6079574405815429	0.4948297731691658
510	0.6161438781098855	0.49494736914213167
511	0.6488154720725715	0.49540976107466733
512	0.6337156052853317	0.49519702272875177
513	0.6488236290999957	0.49540976107466733
514	0.6210451071111727	0.495016823074385
515	0.5677643360015329	0.4942400807416234
516	0.5267030380790471	0.4936174690530403
517	0.5859879012410354	0.49450819194859574
518	0.5727240592492228	0.4943121986603193
519	0.5841262036708041	0.4944798395214567
520	0.5831674826346777	0.49446575845026014
521	0.584566942966533	0.4944863092028173
522	0.5892951084799922	0.4945555728503247
523	0.6023745025377152	0.49474585759622414
524	0.5805283284069176	0.49442694036209667
525	0.5679670617492348	0.49424103216535287
526	0.5554740643937983	0.4940541725448796
527	0.5800937728683029	0.4944202803959902
528	0.62206719277183	0.49502843044388484
529	0.6345456845394462	0.49520577582706315
530	0.6384769438666824	0.4952613389728658
531	0.6356833520577359	0.4952217597457187
532	0.5998120868121215	0.49470799093179013
533	0.6077486761522781	0.4948225423488216
534	0.6388466899274623	0.4952659058067674
535	0.666318907228098	0.4956502809934843
536	0.6405193912843379	0.4952895011152589
537	0.6294274032565188	0.49513232591514594
538	0.6362311408309516	0.4952284197118252
539	0.6286336122843865	0.4951207185456461
540	0.641185520399	0.49529825421357027
541	0.6506378752333434	0.4954310729662081
542	0.622356655925438	0.49503109443032745
543	0.6329873281425207	0.4951821805185716
544	0.6341694064302292	0.49519892557621076
545	0.6310550394858851	0.49515477951516207
546	0.6274540581314101	0.49510340263376923
547	0.618880568496404	0.49498085925741
548	0.6216755818128591	0.4950208190540489
549	0.6164095781368366	0.4949454662946727
550	0.6139959267674826	0.494910834470919
551	0.603988608103156	0.4947665986335272
552	0.603988608103156	0.4947665986335272
553	0.6004942517525159	0.4947159828911179
554	0.6129098204502829	0.4948952311217552
555	0.6110574566906699	0.4948685912573293
556	0.6333396585078097	0.4951867473524732
557	0.6420400785716922	0.49530967129832426
558	0.6448249551652612	0.49534886995597954
559	0.6482113615808056	0.4953964411424544
560	0.6461515536403468	0.4953675178610777
561	0.6461515536403468	0.4953675178610777
562	0.6257656787025694	0.4950790461862941
563	0.6318706395946558	0.49516581603042426
564	0.6469715343296936	0.49537893494583163
565	0.6805918934515538	0.4958462742817607
566	0.7494683469078472	0.4967777181129386
567	0.7520436176403855	0.49681196936720046
568	0.7529599368039184	0.496824147590938
569	0.7965048081147087	0.4973978560998249
570	0.8013117657906551	0.49746065006597173
571	0.801224298785207	0.4974595083574963
572	0.8110691365856355	0.4975877602762326
573	0.7431121780446527	0.4966926608315215
574	0.7363349585376706	0.49660208529247335
575	0.7289886185753363	0.49650351779409746
576	0.7479705532285856	0.4967573576451273
577	0.7532917974032983	0.4968281435706019
578	0.7449719004387383	0.49671739784848845
579	0.7407393832334211	0.4966606929942104
580	0.7188712146045069	0.49636670306179576
581	0.7099385866725804	0.4962454916786578
582	0.6973186421360771	0.4960738548378565
583	0.6943088004475424	0.49603275333274216
584	0.6973106521655248	0.4960736645531106
585	0.6925474080570864	0.49600858717001295
586	0.7025612305376876	0.49614521161756875
587	0.7152906015961205	0.49631779988209956
588	0.7193475106926613	0.49637260188891863
589	0.7275982298165926	0.4964837281805239
590	0.7505249408151513	0.49679027690616795
591	0.7605262625405886	0.49692309565880577
592	0.756022033676085	0.4968633462485933
593	0.7546465904985511	0.49684507891298696
594	0.7550763333230469	0.49685078745536393
595	0.7862092738155787	0.4972618025065068
596	0.7862092738155787	0.4972618025065068
597	0.774798995720604	0.4971116678419921
598	0.8141529221385361	0.49762676864914196
599	0.831331003533767	0.49784959208659024
600	0.8211715574278049	0.4977179150424278
601	0.8150199003980183	0.49763799544915
602	0.8133521138295925	0.4976163029881175
603	0.810135976143541	0.4975744403440196
604	0.8039806683590713	0.49749394989650414
605	0.9948721163330057	0.49993492261690237
606	0.9920302128151373	0.4998989587999274
607	0.9948571817548674	0.49993473233215646
608	0.955527728319678	0.4994367571521376
609	0.9701735721912161	0.4996222847793896
610	0.9655459454095673	0.49956367707765253
611	0.9645121930329875	0.49955054743018545
612	0.9717836937209713	0.4996426452472008
613	0.9682534014225844	0.49959792833191446
614	0.9449097376746639	0.4993020355520408
615	0.946019743074397	0.4993161166232373
616	0.9464697752409847	0.49932182516561435
617	0.9332465659227641	0.499153994019731
618	0.9372477349869043	0.49920480004688617
619	0.9390165529782069	0.4992272536469023
620	0.9431560540843329	0.49927977223677056
621	0.9371590253486234	0.49920365833841074
622	0.935960036294174	0.4991884355587388
623	0.9240085122059715	0.49903658833151104
624	0.9199984267485635	0.49898559201960996
625	0.9222426334961307	0.4990141347314949
626	0.9104603988344093	0.49886419035172613
627	0.9051437533914352	0.49879644898218595
628	0.8846360796288129	0.4985346171718283
629	0.8672018924556764	0.4983112228801423
630	0.8634672630708856	0.4982632711241756
631	0.8559776525869061	0.49816698704275053
632	0.8595580650677495	0.4982130359512582
633	0.8685364118511517	0.49832834850727326
634	0.844578959499123	0.4980200872189161
635	0.8219343948721205	0.497727048710231
636	0.8182131899258136	0.4976787163847725
637	0.8472640277753529	0.49805471904266985
638	0.8493040178695095	0.49808097833760395
639	0.8390142025577191	0.49794815958496613
640	0.8335902153475576	0.49787794451372924
641	0.8283295881235161	0.49780982257469725
642	0.8274486648709689	0.49779840548994325
643	0.8340608056372137	0.497884033625598
644	0.8246197962900492	0.4977616805339847
645	0.8301981092842043	0.49783398873742646
646	0.8109762486594829	0.49758433515080636
647	0.8120574970048395	0.4975984162220029
648	0.7971717027983225	0.4974041354964396
649	0.7687769549123256	0.49703079682498486
650	0.7701882571654501	0.497049444730083
651	0.7701882571654501	0.497049444730083
652	0.7585180039681991	0.4968949335164126
653	0.7605836818296805	0.49692233451982215
654	0.7628234270071269	0.4969520189401825
655	0.7695545171550224	0.4970410722012634
656	0.7594358715473548	0.4969071117401502
657	0.7588334828563759	0.4968991197808224
658	0.7592063729087137	0.4969040671842158
659	0.7533327569463931	0.496826050438397
660	0.7309188309653672	0.4965265422483513
661	0.7242036918899157	0.496436156994049
662	0.7207317076743142	0.4963893469465578
663	0.7182230393436663	0.49635547626178766
664	0.71997033186793	0.4963790715702792
665	0.7140580506211899	0.4962991519770014
666	0.71945390160543	0.4963720310346809
667	0.71945390160543	0.4963720310346809
668	0.7235731709744145	0.49642759418048354
669	0.7235731709744145	0.49642759418048354
670	0.725409679781504	0.49645233119745047
671	0.7271628996008878	0.496475926505942
672	0.7213996728249078	0.496398290329615
673	0.7239685926795871	0.49643292215336876
674	0.7174254682355337	0.4963446300312714
675	0.7261355552799157	0.4964620357194914
676	0.7235358185456188	0.4964270233262459
677	0.7311367811448604	0.49652920623479385
678	0.7216636682808815	0.49640171545504125
679	0.7266261592374057	0.49646850540085197
680	0.7451803856356607	0.49671701727899664
681	0.7456651971989838	0.49672348696035723
682	0.7573778465650332	0.4968793301672489
683	0.7427289246755329	0.49668409801795604
684	0.7516327715942732	0.4968028356993973
685	0.726825077997179	0.4964707888178027
686	0.7213175792857538	0.49639657776690194
687	0.7267309194210109	0.49646945682458143
688	0.7138752602350744	0.49629591713632115
689	0.7107630720075382	0.49625367392273145
690	0.7105385951474001	0.49625062936679704
691	0.6994308248736112	0.4960995432785529
692	0.7390281977768474	0.4966342434145304
693	0.7422435525961826	0.49667724776710365
694	0.7411902387652349	0.4966631666959071
695	0.7447221631369834	0.49671035731289015
696	0.7458911628680499	0.49672596066205393
697	0.7478883672815873	0.49675260052647985
698	0.7570398214523346	0.4968743827638555
699	0.7836309354092772	0.4972256484047859
700	0.7752788462965923	0.497115663821656
701	0.7791193772132523	0.4971662795640653
702	0.7791193772132523	0.4971662795640653
703	0.7735376073542282	0.49709263936740217
704	0.7761052742536387	0.4971265100521723
705	0.7714333904840708	0.4970648577945008
706	0.762373002418872	0.4969449784045842
707	0.7831175843854463	0.4972187981539335
708	0.7860128178148622	0.4972568551031134
709	0.7890270025037266	0.4972964343302605
710	0.8058421083303449	0.49751640349652027
711	0.7743752235987487	0.49710348559791845
712	0.7788245771422587	0.4971620932996555
713	0.8051816436552288	0.4975076503982089
714	0.8074562950222596	0.4975373348185692
715	0.8142346869315857	0.49762562694066653
716	0.8195008284840126	0.49769412944919034
717	0.9188675044288124	0.49897055952468394
718	0.9325110967152702	0.4991440992129442
719	0.9241607595532705	0.4990379203247323
720	0.9429378789491402	0.49927653739609024
721	0.919765815965638	0.4989819766094379
722	0.9098759223659145	0.49885600810765246
723	0.9098759223659145	0.49885600810765246
724	0.9091294990088049	0.49884649387035745
725	0.9073981068379345	0.49882442083983314
726	0.9086816834543433	0.4988407853279805
727	0.9141170970109868	0.4989100489754879
728	0.9170455391698882	0.4989473447856842
729	0.9188988110903124	0.49897094009417575
730	0.9171814719607975	0.4989490573483973
731	0.9170320339871108	0.4989471545009383
732	0.919423389777124	0.4989776000602822
733	0.962961771433315	0.49953056753186603
734	0.9637722637058475	0.4995408429081446
735	0.9530590998234527	0.4994049795995724
736	0.9531790919247509	0.4994065018775396
737	0.9558191818731411	0.4994399919928179
738	0.9636221696950356	0.4995389400606856
739	0.9591499831553778	0.49948223520640755
740	0.9729602576633538	0.4996572971726351
741	0.9729602576633538	0.4996572971726351
742	0.9485901754649686	0.49934827474529436
743	0.8756503308077148	0.4984185434768296
744	0.8757393842779188	0.498419685185305
745	0.8799563620582942	0.49847372605314044
746	0.885842035335708	0.49854907881251664
747	0.8900967387056576	0.49860350024984385
748	0.8854256657318725	0.4985437508396314
749	0.8875078278243704	0.49857039070405734
750	0.8864666488255428	0.4985570707718444
751	0.8873293261655292	0.4985681072871066
752	0.9058925898874792	0.4988052020804973
753	0.9100118466494062	0.49885772067036555
754	0.9242082668950261	0.49903849117897003
755	0.9270805211456222	0.4990750258501827
756	0.9069536232289885	0.49881871229745617
757	0.902090691093923	0.49875667947029295
758	0.8968773837257819	0.49869007980922814
759	0.8928728443750493	0.49863889321258115
760	0.8928728443750493	0.49863889321258115
761	0.8664112381914848	0.49829980579538835
762	0.8503588149024728	0.4980931565613415
763	0.8533409743797167	0.49813159408001323
764	0.8508310946870802	0.4980992456732103
765	0.8616191854262532	0.4982381535377169
766	0.8780719245430468	0.4984493696056653
767	0.8963051691891182	0.498682658704138
768	0.9038768615375675	0.498779323355055
769	0.9004641874741999	0.498735748148244
770	0.9072647052049484	0.49882251799237415
771	0.9072647052049484	0.49882251799237415
772	0.9110273297629079	0.4988704697483408
773	0.9091465405480895	0.49884649387035745
774	0.9063412332858612	0.4988107203381284
775	0.9101913613823664	0.49885981380257044
776	0.9131774132353392	0.49889787075175035
777	0.9132371469192424	0.4988986318907339
778	0.9132371469192424	0.4988986318907339
779	0.8870715226780392	0.49856449187693447
780	0.8863726333321144	0.49855554849387723
781	0.9064832682358321	0.4988124329008415
782	0.8898585157872339	0.4986000751244177
783	0.8857556774494909	0.4985475565345494
784	0.9020887742606162	0.49875629890080114
785	0.8999723085497935	0.4987292784668834
786	0.901254027765974	0.49874564295503077
787	0.9168928128350459	0.4989450613687334
788	0.9434674133632505	0.4992830070774508
789	0.9036309704686264	0.4987757079448829
790	0.8968963939421275	0.49868969923973633
791	0.8932044383582938	0.4986425086227533
792	0.8922818077476888	0.4986307109685075
793	0.9104918656538799	0.4988632389279966
794	0.9048833080391634	0.49879169186353844
795	0.9078063438554774	0.49882898767373474
796	0.9078063438554774	0.49882898767373474
797	0.9078063438554774	0.49882898767373474
798	0.9039291244549902	0.4987795136398009
799	0.9072395340079272	0.49882175685339053
800	0.9160750191044935	0.498934405422963
801	0.9120141173775637	0.4988826479720784
802	0.90291545642048	0.4987665742770797
803	0.9060329513177585	0.4988063437889727
804	0.9088370871135132	0.4988421173212018
805	0.9061224271079266	0.4988074854974481
806	0.9060060307802651	0.4988059632194809
807	0.9003121093000119	0.4987332744465473
808	0.9216211261769092	0.4990050010636917
809	0.9211130525082706	0.49899853138233113
810	0.917543782121295	0.49895305332806117
811	0.9129015050123905	0.49889387477208647
812	0.9104852171078424	0.4988630486432507
813	0.91397890248563	0.4989075752737912
814	0.9323916653676567	0.49914200608073933
815	0.9369410304926485	0.49919985264349276
816	0.922255910685828	0.4990129930230195
817	0.9361646367679118	0.499189957836706
818	0.9361646367679118	0.499189957836706
819	0.9352666655299856	0.49917854075195206
820	0.9340395715680773	0.4991629374027883
821	0.93975823202228	0.49923562617572187
822	0.9462887417061215	0.49931859032493403
823	0.9509935155909452	0.49937833973514645
824	0.9643079814187835	0.4995473125895052
825	0.9942195571753467	0.4999265500880828
826	0.9738348213300966	0.5003318565968486
827	0.9736551419432401	0.5003341400137995
828	0.9736551419432401	0.5003341400137995
829	0.9654334770604923	0.5004384160545523
830	0.9695739111130245	0.5003858974646841
831	0.9590152981798441	0.5005198579257973
832	0.9665140042841042	0.5004247155528476
833	0.970954676747223	0.5003683912680613
834	0.965853989627761	0.5004330880816672
835	0.9575159707446019	0.5005388864003872
836	0.9540680966801907	0.5005826518919442
837	0.9558668843492328	0.5005598177224362
838	0.9566470732855924	0.5005499229156495
839	0.9734758621161845	0.5003364234307502
840	0.9757867864074232	0.5003071195798817
841	0.9673245391229415	0.500414440176569
842	0.9572923509976528	0.5005417406715758
843	0.9640401380207697	0.500456112535921
844	0.9636501911174009	0.5004610599393143
845	0.9734612498790054	0.5003366137154961
846	0.9507274386057409	0.5006250853902797
847	0.9505775920995729	0.5006269882377388
848	0.9556733191169657	0.5005622914241329
849	0.9400031555120434	0.5007613292683437
850	0.9314434282702305	0.5008701721429982
851	0.950203717757066	0.5006317453563862
852	0.9257783448612997	0.5009422900616941
853	0.912457114118284	0.5011120240550364
854	0.9158016900227907	0.501069400271955
855	0.9032426653979636	0.5012296200280023
856	0.897941240371877	0.5012973613975426
857	0.8940414939874206	0.5013472160009682
858	0.9004445816574796	0.5012653935602314
859	0.895086185485322	0.5013338960687552
860	0.8988673590597684	0.5012855637432967
861	0.8886012682466247	0.5014168602179674
862	0.9010716272532926	0.5012574016009036
863	0.9010716272532926	0.5012574016009036
864	0.9031276462672801	0.5012311423059695
865	0.9128364780067247	0.501107266936389
866	0.904723619899196	0.5012107818381583
867	0.9148661463240974	0.5010813882109466
868	0.904664002299443	0.5012115429771419
869	0.9049322857630964	0.5012081178517157
870	0.8987050106331342	0.5012876568755016
871	0.9054255181818907	0.501201838455101
872	0.9049349973416658	0.5012081178517157
873	0.9045474912208051	0.501213065255109
874	0.930544062571516	0.5008817795124981
875	0.9412426923783398	0.50074572591918
876	0.9638974476280779	0.50045801538338
877	0.9539594905392523	0.5005841741699113
878	0.9606144170979439	0.500499687742732
879	0.9570167890235663	0.5005453560817479
880	0.9550084894789135	0.5005708542376984
881	0.9516519761517858	0.5006134780207798
882	0.9573471328964857	0.5005411698173381
883	0.9654729571041492	0.5004380354850606
884	0.9602251904502107	0.5005046351461253
885	0.9661927725521106	0.5004289018172574
886	0.9679024435766405	0.5004072093562248
887	0.972072244158179	0.5003543101968648
888	0.9720122413404518	0.5003550713358484
889	0.9707222196359208	0.5003714358239958
890	0.9774130881421227	0.5002865688273246
891	0.9722222518933201	0.5003524073494058
892	0.9750125692134156	0.5003170143866685
893	0.9717726253031768	0.5003581158917828
894	0.9717726253031768	0.5003581158917828
895	0.9783136391299679	0.5002751517425706
896	0.9703026430623246	0.5003767637968809
897	0.9793942450229077	0.5002614512408659
898	0.9793942450229077	0.5002614512408659
899	0.9724930341342118	0.5003489822239796
900	0.9788840963996126	0.5002679209222264
901	0.9788840963996126	0.5002679209222264
902	0.9792742092868055	0.5002629735188331
903	0.9750132649386762	0.5003170143866685
904	0.9830555462721813	0.5002150217628664
905	0.9947317031337843	0.5000669802305566
906	0.9980937950790721	0.5000243564474751
907	0.9887882711136221	0.5001423329899328
908	0.9887882711136221	0.5001423329899328
909	0.9888182871615099	0.500141952420441
910	0.992930617127646	0.5000898144000645
911	0.992930617127646	0.5000898144000645
912	0.997343323082433	0.5000338706847701
913	0.9987241928868652	0.49998363551185265
914	0.994791739847266	0.499933780908427
915	0.9931707600474263	0.49991323015586986
916	0.9964727785551903	0.49995509279996775
917	0.9964727785551903	0.49995509279996775
918	0.9954821640863103	0.5000574659932616
919	0.9991744775458311	0.5000106559457703
920	0.9899288917012165	0.4998721286507556
921	0.9998949334873914	0.5000015222779672
922	0.9913396874898146	0.5001099845831299
923	0.9791841827925549	0.5002641152273084
924	0.9765435283941636	0.5002976053425867
925	0.9812248462113701	0.5002382365018662
926	0.984045962803432	0.500202462969637
927	0.9959324989588472	0.49994824254911535
928	0.9986641734629392	0.500017125627131
929	0.999744842007283	0.49999657487457383
930	0.9964127908323125	0.5000456683390159
931	0.9952420820182636	0.500060510549196
932	0.9886383484790732	0.5001442358373918
933	0.9942215520981437	0.5000734499119172
934	0.9761241072877396	0.5003029333154719
935	0.9721337932730784	0.5003535490578812
936	0.969943910988846	0.5003813306307825
937	0.9669444433596746	0.5004193875799624
938	0.9668544663436517	0.5004205292884378
939	0.9525242895758472	0.5006024415055177
940	0.9458138884688897	0.5006876890716806
941	0.9394365727349147	0.5007687503734338
942	0.9447058310550928	0.5007017701428772
943	0.9183009870072012	0.5010378130041356
944	0.938869561751912	0.500775981193778
945	0.9558520212836834	0.500560198291928
946	0.9521959892906865	0.5006066277699275
947	0.9542336584552998	0.5005807490444851
948	0.9631667956632095	0.500467339335929
949	0.9521060992212519	0.5006077694784029
950	0.9522858799683275	0.500605486061452
951	0.952076136000128	0.5006081500478947
952	0.9723149307617867	0.5003512656409304
953	0.9785254729404786	0.500272487756128
954	0.975285003805279	0.5003135892612423
955	0.9732449142886789	0.5003394679866846
956	0.9757650488607965	0.5003075001493735
957	0.9633172235693802	0.5004654364884701
958	0.9612783514154046	0.5004913152139124
959	0.9612783514154046	0.5004913152139124
960	0.9860584079355164	0.5001769648136865
961	0.9878591101367583	0.5001541306441786
962	0.9832979209065329	0.499788022793068
963	0.994792519130833	0.499933780908427
964	0.9971336202651965	0.5000365346712127
965	0.9992346402457054	0.5000098948067868
966	0.9655395122000008	0.500437274346077
967	0.9376226089485397	0.5007919651124335
968	0.9453456905181582	0.5006937781835494
969	0.9501972290958125	0.500632125925878
970	0.9496281224249031	0.5006393567462222
971	0.9906521563714982	0.5001187376814412
972	0.9766706936502294	0.5002960830646196
973	0.9756808113141059	0.500308641857849
974	0.9739411098107638	0.5003307148883732
975	0.9679731272257764	0.5004064482172412
976	0.9679731272257764	0.5004064482172412
977	0.9758610943304931	0.5003063584408981
978	0.9862715357661637	0.5001743008272439
979	0.9862715357661637	0.5001743008272439
980	0.9862715357661637	0.5001743008272439
981	0.9862715357661637	0.5001743008272439
982	0.9885819451245608	0.5001449969763754
983	0.9951535677634076	0.5000616522576714
984	0.9929329604539608	0.5000898144000645
985	0.9977943374233914	0.5000281621423931
986	0.9946734326814279	0.5000677413695402
987	0.997194159339877	0.4999642264677709
988	0.9968041250097505	0.5000407209356225
989	0.9933383191856044	0.5000846767119252
990	0.9874272019297317	0.5001596489018096
991	0.993218291765587	0.5000861989898925
992	0.9881473076154091	0.5001505152340064
993	0.9881473076154091	0.5001505152340064
994	0.9926481636627756	0.5000934298102366
995	0.9963390466206783	0.5000466197627453
996	0.9977194011947853	0.5000291135661226
997	0.9977194011947853	0.4999708864338774
998	0.9965341394441238	0.5000441460610486
999	0.9955739098029303	0.5000563242847862

==> data/stats-mannwhitneyu-varghadelaneya-rats-linevul-ue.dat <==
rank	pvalue	effect_val
1	0.0019176062872805026	0.5055521283158544
2	0.00020916139935081088	0.5080258300125474
3	0.008728173024502607	0.506554167787761
4	0.008686787167063609	0.5071952370966962
5	7.475201376032387e-05	0.5123747878800795
6	0.00030367792359080266	0.5121251342934594
7	0.011568047276942398	0.5088946701623243
8	0.012724019743752413	0.5092257656201894
9	0.0071830765781306875	0.5102325622107434
10	0.013118326361733816	0.5096630399662663
11	0.00028289697667766266	0.5151356292583348
12	0.00449665286917493	0.5122374022935401
13	0.004874140623555299	0.512341678334293
14	0.001394676332550298	0.5146549699901928
15	0.027919480158703852	0.5104633776075195
16	0.01627951505495367	0.5118905132017654
17	0.04557788325226667	0.5101155370920152
18	0.10867199228134998	0.5085829837485409
19	0.07311117602315616	0.5098152677629859
20	0.018461503596967337	0.5132238384162829
21	0.4603482971956655	0.5043554275488927
22	0.26405761915146253	0.5066900310963331
23	0.3316594209831849	0.5058952117127111
24	0.3388427850756015	0.5058744706754081
25	0.6513433303516576	0.5028363844223773
26	0.4674829527644595	0.504638951820283
27	0.435718070246767	0.5050379789324341
28	0.0708275210003421	0.512258523900335
29	0.16925052340798363	0.5094617187051047
30	0.07722716004654637	0.5122826900630642
31	0.08352897649054293	0.5120834619341075
32	0.056590538073530365	0.5133956655418301
33	0.016174769154539467	0.5170339098834278
34	0.008277295256689922	0.5188600725898249
35	0.007117955200236924	0.5193127600003197
36	0.004497837670676768	0.5205861455198788
37	0.0071844062500725355	0.5197273904616346
38	0.014520237176732863	0.5180515527044981
39	0.025313804561814823	0.5166137611644818
40	0.0038697538018886805	0.521708064381702
41	0.01275776401708552	0.5189082146305374
42	0.017683814379436603	0.5182132947385126
43	0.0034240130846040686	0.5227251363485347
44	0.008062744472334349	0.5207579726454261
45	0.0006746731216543135	0.5268914208600033
46	0.0008019522836419937	0.5266012366225067
47	0.00026215449349181285	0.5291615178785839
48	0.0003921640381653318	0.5284015206034615
49	0.0007227022232272802	0.5273210838162443
50	0.0005293087548318352	0.5280571052133834
51	0.001119119161642144	0.5265089485207454
52	0.00027762626799160525	0.5297418863535772
53	0.00010960922990873415	0.531878974334774
54	0.00010398797466313372	0.5320498500365918
55	3.291191513641357e-05	0.5344276482213514
56	3.596018194476342e-05	0.5343271778755165
57	3.47774277572059e-05	0.5344809279502032
58	5.458633123871086e-06	0.5381467635799563
59	3.2152505679609596e-06	0.5391326288484615
60	4.727379919763201e-06	0.5385906978921398
61	1.0825077125667346e-05	0.5372372024945569
62	5.258560058265446e-06	0.5386342730989507
63	7.753483247535628e-07	0.5420921275014356
64	1.4738734764664387e-06	0.5410720109786687
65	2.287630743571301e-06	0.5403630100154473
66	2.8157811763131147e-06	0.5401826200763347
67	5.3136986264838976e-06	0.5390844868077489
68	7.023049710953973e-06	0.5386099166514756
69	6.741967797286019e-06	0.5387592901770066
70	1.4261530750264711e-05	0.537447086569284
71	6.772334984560161e-06	0.5388985786110051
72	1.9411735573733737e-05	0.5369968728604859
73	1.0052698971443358e-05	0.5383391414580607
74	1.3578277844650722e-05	0.5378495388068614
75	2.3265236689234284e-05	0.5368473090502089
76	2.6480672120240544e-05	0.5366865184399239
77	1.251446188936647e-05	0.5382470436410454
78	2.7446454104429907e-08	0.549287364598132
79	1.7379919049443856e-08	0.550081993697008
80	1.6715958038827135e-08	0.5502325089310145
81	7.79716989236121e-09	0.5515260646336391
82	8.997061365661558e-09	0.5513331159012971
83	8.088289187234782e-09	0.5515163601115982
84	2.5105902381295397e-08	0.5499130208426494
85	1.5089267726245377e-08	0.5507668284975002
86	1.1382775825445857e-08	0.5512535768775111
87	1.2338073876405907e-08	0.5512383540978391
88	6.847484676666075e-09	0.5522325918951637
89	5.748347135732416e-09	0.552561594220824
90	6.849304736606058e-09	0.5523182200308185
91	8.246025277553226e-09	0.5520575299289363
92	9.592632425639582e-09	0.5518792331220285
93	6.266865480275285e-08	0.5490329538928643
94	9.201071706717142e-08	0.548482840692469
95	3.892547727752551e-08	0.5499668714257389
96	1.8764467562424727e-08	0.5511645236164301
97	7.4577557721131e-08	0.5490171602589548
98	2.2760422768718655e-08	0.5510063969925877
99	1.831799368501175e-07	0.5478503341970993
100	1.4020010752054877e-06	0.5444223544997204
101	6.090799341050982e-06	0.5417480926808494
102	1.2170179720343657e-05	0.5404311319544793
103	6.5346436624801765e-06	0.5417593194808575
104	1.3196793982804388e-05	0.5404031600968321
105	4.34159086248109e-05	0.5379587622510077
106	5.6865644259696405e-05	0.5373917137082272
107	3.5677235275874816e-05	0.5384791910310427
108	1.1352185237139315e-05	0.5409386213717932
109	9.345058340723211e-06	0.5413703774602391
110	6.376817036004975e-06	0.5421657676980988
111	1.5386124492765036e-05	0.5404429296087251
112	1.8207032835378294e-05	0.5401852840627772
113	1.9277259715160357e-05	0.5400720646389671
114	2.9294685167590156e-05	0.5392001799332558
115	1.5842220828926175e-05	0.5405224686325111
116	1.8179695788721987e-05	0.5402421792018012
117	2.09109996588414e-05	0.5400018495677301
118	3.439814071325489e-05	0.5389703159602092
119	4.2142809070764504e-05	0.5385577786310991
120	2.6354840813648387e-05	0.5395752311674236
121	8.257514608639014e-06	0.542029143250543
122	1.0398405888031855e-05	0.5415901563417529
123	1.5868487649913374e-05	0.5407352069784267
124	4.4788864699185395e-05	0.5385442684141403
125	4.3041450616997055e-05	0.5386635769498193
126	4.083296468617421e-05	0.5387842174787195
127	2.4203315864271057e-05	0.5399618897710913
128	5.4637672750897124e-05	0.538194715335923
129	6.720814168529366e-05	0.5377523033017068
130	0.00013120036298757846	0.5362734102565762
131	0.00013522351420434912	0.5362123288531424
132	0.00013943117546850537	0.5361784581683723
133	6.152071028706391e-05	0.5381591320884398
134	4.1361644395969825e-05	0.5390776365568964
135	4.621317150933212e-05	0.5388612828008088
136	4.485275693287852e-05	0.5389372064144227
137	4.895140468664203e-05	0.5387571970448017
138	3.916613235536218e-05	0.539275342407886
139	3.640330249688791e-05	0.5394698134181952
140	3.5964748845020224e-05	0.5395012104012686
141	4.3778185954460306e-05	0.5390812519670686
142	4.469788447993626e-05	0.5390584177975606
143	4.9144773575232065e-05	0.5388654690652186
144	7.090499873013733e-05	0.5380559977561623
145	0.00011393912251051684	0.5369774638164041
146	0.0001302844946264417	0.5366751013551699
147	0.000170750824346082	0.536052299381841
148	0.00012759477487930907	0.536796122453562
149	9.958584636439678e-05	0.5374029405082353
150	0.00011350385015425097	0.5371051448809027
151	0.00010158582760447463	0.5373816286166946
152	9.662626996381017e-05	0.5375150182235702
153	0.00011048340682145026	0.5372179837352211
154	0.00010792190653763363	0.537297522759007
155	0.0001463932196328225	0.5366033640059658
156	5.116715318434552e-05	0.5391057986992895
157	3.702134695820713e-05	0.5398517149032155
158	4.844604906065845e-05	0.5392578362112632
159	0.00010243881195819249	0.5375703910846269
160	8.302529124997916e-05	0.5380729330985473
161	9.68734380281386e-05	0.5377207160338874
162	5.1635642457314625e-05	0.5392176861298785
163	3.985192011942351e-05	0.5398210790591257
164	0.00011671084623026246	0.5373749686505881
165	9.372389063043019e-05	0.5378925431594347
166	9.526427255227152e-05	0.5378542959255088
167	0.00014667936298304535	0.5368431227857992
168	0.0001612096852871805	0.5366151616602116
169	0.000241102815028562	0.5356429968934112
170	0.00023393843477450985	0.5357212039239759
171	0.0003269944951337586	0.5349199148589933
172	0.0004005540024626101	0.5344126157264253
173	0.00046038369268587386	0.5340569735363393
174	0.00034767910419642735	0.5347905212317816
175	0.00033590494744338713	0.5348780522148954
176	0.0003219779210676279	0.5349853728115828
177	0.0007305217977790188	0.5328789206744757
178	0.000979095349849566	0.5320896195484848
179	0.001014560849856014	0.5319921937585842
180	0.0010211998964550575	0.5319743069924696
181	0.000984938547290809	0.5320762996162718
182	0.0014113699307266585	0.5310814909647094
183	0.0018998432093755928	0.5302469020691943
184	0.0027865791791259493	0.52913107231924
185	0.003194712534719235	0.5287219601155562
186	0.0034456829946919697	0.5285012298103128
187	0.003624967789681686	0.5283598482441094
188	0.002318117233647626	0.5297091573772825
189	0.0018232367804273783	0.5304225348896596
190	0.0012558125736733539	0.5314957408565325
191	0.0008406325159939476	0.5326148054471672
192	0.0008306220920804535	0.5326585709387242
193	0.0008343599694628259	0.5326463927149866
194	0.000728281033696203	0.5330163062610151
195	0.0009999794694086977	0.5321602151892134
196	0.0009565159165673742	0.5322932242265972
197	0.0010630385322793908	0.5320053234060513
198	0.0014005632972302956	0.531243232998724
199	0.0012993135456984908	0.5314544490666724
200	0.0010799745468394524	0.5319697401585681
201	0.0012033035194626252	0.531674608517678
202	0.0007171329161032409	0.533105359522096
203	0.0007498164080465633	0.5329881441186219
204	0.0007342005793029708	0.5330448489729
205	0.0008458199122356718	0.5326673240370355
206	0.0010481232180214607	0.5320873361315339
207	0.0011054947989663085	0.5319450031416012
208	0.0012806343531348698	0.5315396966328353
209	0.0012409927657564784	0.5316304624566294
210	0.0009143258385728806	0.5324842701114803
211	0.0009248013265952033	0.5324530634131527
212	0.001027320970653076	0.5321638305993855
213	0.000928968831540745	0.5324460228775544
214	0.0008490409940405967	0.5326971987421417
215	0.0008914974411170582	0.5325666634064546
216	0.0007935039493514722	0.532891669752451
217	0.0007641099540220236	0.5330018446203267
218	0.0012375456529559394	0.5316867867414156
219	0.001833181381573242	0.5305677221507809
220	0.002203595890849493	0.5300360665707378
221	0.0023368232615108993	0.5298655714384118
222	0.002277508151563125	0.5299508190045749
223	0.002471502533873569	0.5297114407942333
224	0.0024784850427576857	0.5297030682654137
225	0.0024598672467897624	0.5297300886993315
226	0.0022141145565725017	0.5300432973910819
227	0.002575156931085192	0.5296100190246689
228	0.0032948021336569257	0.5288700016478659
229	0.0031546955489032353	0.5290020592615201
230	0.0017990734448190002	0.5306792290118779
231	0.0024284821288229224	0.5298025871875192
232	0.002833349261758798	0.5293420981024425
233	0.0035749151575781763	0.5286403279595653
234	0.004972876718504153	0.5276242074164621
235	0.004286075189610434	0.5281041055456206
236	0.004477478470189554	0.5279735702099335
237	0.003715786767849666	0.5285619306442547
238	0.005434035181476216	0.5273825457891699
239	0.004510965779085397	0.527974711918409
240	0.00466169551457076	0.5278732901488445
241	0.005605542548584064	0.5272889256941873
242	0.005218715533448566	0.5275195508062175
243	0.0040410831144304885	0.5283267386983229
244	0.005172324435068004	0.5275558951926842
245	0.005923650545640635	0.527122997395763
246	0.005983288973142547	0.5270906489889601
247	0.0054590079239505655	0.5273855903451042
248	0.005484366503777359	0.527370748134924
249	0.0065303891142394635	0.526814355537914
250	0.007241796282895462	0.5264773612529261
251	0.007700939234771095	0.5262760399917645
252	0.0071248292242557226	0.5265384426563599
253	0.006812557089095285	0.5266874356123991
254	0.007424617526941946	0.5264080976054187
255	0.007507105656320976	0.5263715629342061
256	0.007395598526164313	0.5264210369681399
257	0.007786527830690239	0.5262522543985271
258	0.004005315869765484	0.5284022817424451
259	0.004091883069747783	0.5283375849288392
260	0.004013220268039112	0.5283980954780353
261	0.0024495458377659183	0.5299245597096407
262	0.002739743681824375	0.5295888974178741
263	0.0026266762545289657	0.5297156270586431
264	0.0031050506331488843	0.5292273564006651
265	0.003091764356397471	0.5292442917430501
266	0.002866616393561726	0.5294777711262688
267	0.002915892793992941	0.529430009655048
268	0.002777979098714422	0.5295843305839725
269	0.0024182964942965498	0.5300044793029185
270	0.0022496040118722563	0.5302215941979898
271	0.0018592824916053368	0.5307884524560242
272	0.002174810557103999	0.5303334816285786
273	0.002198984469569569	0.5303007526522839
274	0.0022663024742102383	0.5302113188217112
275	0.0022535563567147154	0.5302280638793503
276	0.0024158569176174417	0.5300210340758117
277	0.002507003027948069	0.5299102883536982
278	0.002579462869581995	0.5298267533502484
279	0.0027732944024323886	0.5296123024416197
280	0.0022334982128930907	0.5302623151336122
281	0.0022352178561308314	0.5302600317166615
282	0.0020417240416694773	0.5305334708965189
283	0.002230969692122418	0.5302752544963334
284	0.002558436000700472	0.5298758468146905
285	0.0020477435402275366	0.5305401308626254
286	0.0021494931546402704	0.5304044578387992
287	0.002261465684223057	0.5302575580149648
288	0.0027162387946316276	0.5297122019332169
289	0.0029798385188609003	0.5294349570584413
290	0.0036764680764012365	0.528799786576629
291	0.003752257712491351	0.5287381343189576
292	0.00400368884646222	0.5285375741967795
293	0.003807556085561703	0.5286977939528269
294	0.0038978495827355964	0.5286247246104014
295	0.00405213775647758	0.52851017319337
296	0.0049872767276025595	0.5278582576539185
297	0.005044598053104599	0.5278217229827058
298	0.005036698194040448	0.5278283829488123
299	0.006421990871704502	0.52704517093469
300	0.006823246097120849	0.5268491776464137
301	0.0043317799262022885	0.5283254067051016
302	0.004098710599236565	0.5285027520882799
303	0.003985998783181553	0.5285967527527543
304	0.0037242849759075184	0.5288104425223994
305	0.0031843397548729463	0.5292962394786807
306	0.0032025483764799596	0.529278733282058
307	0.0034086549590429728	0.5290899708141257
308	0.00345584885861676	0.5290507721564703
309	0.003409283136447256	0.5290943473632813
310	0.003969525197750199	0.5286243440409097
311	0.004308070609043397	0.5283686013424208
312	0.004456291789852274	0.5282616613152253
313	0.0043776587930227226	0.5283179856000115
314	0.006208333108467079	0.5271979695856474
315	0.006165115814360027	0.5272208037551553
316	0.006868751146448377	0.5268657324193069
317	0.006397663385819572	0.5270995923720173
318	0.006345150858052289	0.5271266128059351
319	0.006453145250376908	0.5270742845008127
320	0.00607028028821139	0.5272759863314661
321	0.005846138168838953	0.5273985297078254
322	0.008006698520791024	0.526364141829116
323	0.009512647150673808	0.5257845344931061
324	0.009386366064530192	0.525830202832122
325	0.009674470509971984	0.52572821020832
326	0.009309946373947763	0.525862360954179
327	0.008282993906867559	0.5262615783510761
328	0.009248480342961364	0.5258891911033509
329	0.010027929208129156	0.5256148004997638
330	0.010263410373254452	0.5255362128997074
331	0.011631212170345179	0.525101602540073
332	0.012029443766823817	0.5249849579908367
333	0.014282522259598227	0.5243773787971797
334	0.016809346305604017	0.5237932046272683
335	0.017787610789580136	0.5235857942542379
336	0.02220411258838134	0.5227607195960179
337	0.022318229593754284	0.5227413105519362
338	0.021584830917092183	0.5228688013316888
339	0.024695952356122455	0.5223576965042028
340	0.028895236158265412	0.5217495464563081
341	0.028361304490827844	0.5218237575072089
342	0.0262104504620972	0.5221329702192956
343	0.024394045634450853	0.5224107859483088
344	0.035424951612390065	0.5209497796692927
345	0.030640769442730486	0.521532050991745
346	0.031201829858334158	0.5214612650662704
347	0.030279922534671787	0.5215800027477118
348	0.04563089469289137	0.5199174849227881
349	0.04816218793471686	0.5196937100616104
350	0.05306798658228418	0.5192813630172463
351	0.05460134913207113	0.5191584390713953
352	0.05156670783543308	0.5194065703800481
353	0.05767331055988277	0.5189224859864798
354	0.056898398158922336	0.5189824256814383
355	0.06192770189448173	0.5186107995726966
356	0.06230461233390938	0.5185839694235248
357	0.06788344985502025	0.5182026387927422
358	0.0680850246182999	0.5181893188605293
359	0.07236025677026417	0.5179141671179587
360	0.07095526145698933	0.5180039815180232
361	0.07004153468586338	0.5180625892197602
362	0.06920758608989665	0.5181166300875957
363	0.07119926125450746	0.5179893295925889
364	0.07050225325964671	0.5180338562231294
365	0.07390860955493468	0.5178239721484024
366	0.07819943460964422	0.5175651848939791
367	0.08742064730013135	0.5170500840868292
368	0.09598296354113232	0.5166084331915965
369	0.1034557631775335	0.5162491755913384
370	0.10660091626212702	0.5161036077607253
371	0.11185233013843786	0.5158674643910641
372	0.09495350283350701	0.5166712271577434
373	0.0986500427830706	0.5164883635169341
374	0.10725968796266987	0.5160840084318976
375	0.10669569497689844	0.51610988715734
376	0.10328832057829355	0.5162685846354201
377	0.11520219343584046	0.5157319816519836
378	0.11707812486882317	0.5156513009197223
379	0.1164738159944566	0.5156771796451646
380	0.11233723975791488	0.5158579501537691
381	0.10495992438926668	0.5161924707370603
382	0.10588174974431948	0.5161504178082166
383	0.10028639374584335	0.516416435882984
384	0.10850887003536501	0.516032250981013
385	0.1122224139029263	0.5158659421130969
386	0.1262995636334338	0.515277201109284
387	0.11938823823025556	0.5155618670891495
388	0.1302565868361327	0.5151196453396792
389	0.1435893253598498	0.5146172936105047
390	0.1431074193153521	0.514635560946111
391	0.13943178078722854	0.5147714242546831
392	0.13795979593357818	0.514826606830994
393	0.15131539405848	0.5143434738611553
394	0.18670826956638353	0.5131987208298242
395	0.16973128425420858	0.5137259998607115
396	0.20850887165374077	0.5125724937310691
397	0.21684793786875434	0.5123464354529405
398	0.32159223247667634	0.5099125032681405
399	0.32309941532302466	0.5098816771393048
400	0.31178927395923106	0.5101153468072693
401	0.31925686497676364	0.5099604550241071
402	0.4051030509777034	0.5083266701958145
403	0.3873619534693272	0.5086457777146878
404	0.38234619198284303	0.5087374949622113
405	0.3825740555371948	0.5087336892672933
406	0.38519225843264915	0.5086857375113267
407	0.39193280895320626	0.5085631941349674
408	0.41901119970966194	0.508083296005809
409	0.40926726352125586	0.508253791138135
410	0.41047783129557003	0.5082324792465942
411	0.4119072996262634	0.5082073616601355
412	0.35014054049093724	0.5093473575728191
413	0.33753700587946545	0.5095947277424884
414	0.301995040005682	0.5103271337294555
415	0.2948719686417094	0.5104805032346504
416	0.2650046048929694	0.5111537306656426
417	0.2705586974053049	0.5110254787469064
418	0.26904014375041496	0.511060491140152
419	0.2688260382329215	0.5110654385435454
420	0.26546522332426836	0.5111434552893641
421	0.2628213857604855	0.511206249255511
422	0.27614461633341947	0.5108987491061374
423	0.2666824787650919	0.5111160542859546
424	0.261979415442152	0.5112260388690845
425	0.2596974016597656	0.5112808408759035
426	0.24527294298962576	0.5116296328151372
427	0.2383575123431234	0.511802221079668
428	0.20711186221962496	0.5126290083006012
429	0.21291658732246377	0.5124697399682834
430	0.21868311537150498	0.5123140870461376
431	0.22121313134489007	0.5122467262460891
432	0.19234139901205316	0.5130556267009078
433	0.19817844378235583	0.5128866538465491
434	0.19635618967245372	0.5129391724364173
435	0.1777430824448577	0.5135016541452961
436	0.16698766418484834	0.5138449278268987
437	0.16996357253800431	0.5137490243149654
438	0.1723568574676947	0.5136729104166056
439	0.18439292972974175	0.5132990008909132
440	0.1765071929277161	0.5135423750809186
441	0.17505277268647468	0.5135880434199345
442	0.18867068203556692	0.5131715101111606
443	0.19300941609285138	0.513043829046662
444	0.1907334710333204	0.5131108092772186
445	0.20075533392120093	0.5128206250397219
446	0.20075533392120093	0.5128206250397219
447	0.20736693462217615	0.5126350974124699
448	0.21871079893239243	0.5123256944156375
449	0.22153624566820385	0.5122509125104989
450	0.21069892735293272	0.5125439510191842
451	0.21323310999281964	0.5124750679411685
452	0.2068798081850426	0.512650129907396
453	0.21415281935708563	0.5124505212089475
454	0.21150043942959051	0.512523400266627
455	0.22525288066390592	0.5121557701375492
456	0.22777510344766871	0.512089931615468
457	0.2211089374200621	0.5122655644359332
458	0.2046142341500351	0.5127169198532068
459	0.20500740134400075	0.5127058833379445
460	0.2016762461900764	0.5127998840024189
461	0.20075277245180612	0.512826143297353
462	0.18327205217876896	0.5133418149587405
463	0.18447443017098186	0.5133052802875279
464	0.1781391406643481	0.5135003221520749
465	0.17309637840442005	0.5136594001996467
466	0.16568692346554348	0.5138987784099883
467	0.18096517452096672	0.5134139328774364
468	0.17000092368080144	0.5137594899759899
469	0.16703215046006015	0.513855774057415
470	0.1613366270993738	0.5140441559558555
471	0.16658963386787673	0.5138702356981033
472	0.1469661875778374	0.5145434631290956
473	0.14575352197846722	0.5145872286206525
474	0.14815385898849875	0.5145014102002519
475	0.15042337843531178	0.5144207294679904
476	0.1587077228995607	0.5141349217796495
477	0.16060721052975657	0.5140723180982486
478	0.17973766953430448	0.5134557955215343
479	0.33466070708748963	0.5096801655933972
480	0.3419317806695342	0.5095355491865137
481	0.34087140167655716	0.5095568610780544
482	0.32707545839178065	0.509833915668084
483	0.3147432297607793	0.5100877555191139
484	0.31357368624720205	0.5101132536750644
485	0.28238013672912343	0.5107906673704665
486	0.277629269403048	0.5108981782518998
487	0.2854893767605047	0.510721594007705
488	0.27754549221541347	0.5109008422383423
489	0.27288402711572723	0.5110075919807919
490	0.2751621606138822	0.5109554539604154
491	0.2749954355897858	0.5109592596553334
492	0.25501270606581905	0.5114273601302461
493	0.2663228219911823	0.5111594392080197
494	0.2576655806284215	0.5113641855946075
495	0.27365596206693266	0.5109906566384068
496	0.27334045107528737	0.5109978874587511
497	0.27014961829993056	0.5110713373706682
498	0.27289252135902897	0.5110081628350296
499	0.2623979801551669	0.5112526787335104
500	0.2584165397143443	0.5113470599674765
501	0.255505604990547	0.5114167041844757
502	0.23904115435071993	0.5118218204084957
503	0.2828621486431976	0.5107832462653764
504	0.2782244508465883	0.510888093160367
505	0.2793683613913581	0.5108622144349247
506	0.28158020962172536	0.5108131209704827
507	0.3001476381267767	0.510405531044766
508	0.31331348511172297	0.5101271444615151
509	0.32243734335512253	0.5099380014240911
510	0.328890485214808	0.5098063243799286
511	0.30960391818385935	0.5102061126310634
512	0.3179763167310047	0.5100310506648359
513	0.32212275502701204	0.5099458030986729
514	0.30839314295954046	0.5102323719259975
515	0.29724781851675175	0.5104709889973554
516	0.3084111375825761	0.5102319913565057
517	0.2531035880646736	0.5114812107133356
518	0.24655664883947048	0.511641430469383
519	0.23089005356759307	0.5120376033103456
520	0.2322129437915874	0.5120039229103215
521	0.23100125330980026	0.5120351296086489
522	0.23391985509914648	0.5119601574187645
523	0.2391845716256602	0.5118265775271431
524	0.22955903679409162	0.5120724254188452
525	0.24016862000936157	0.5118018405101762
526	0.25492459483104113	0.5114391577844919
527	0.24032075832632727	0.5117987959542418
528	0.2811872687076402	0.5108302465976136
529	0.28529873492822944	0.5107381487805983
530	0.27744275179354094	0.5109149233095389
531	0.27571139845089243	0.5109546928214318
532	0.2808128080334884	0.5108393802654168
533	0.2712305894355419	0.5110582077232011
534	0.24941577445526275	0.5115769239405231
535	0.22919693599085966	0.51208612592055
536	0.23242394237739994	0.5120027812018461
537	0.22924880333487274	0.5120859356358042
538	0.21650513981723585	0.5124242619140134
539	0.21345264107638628	0.5125072260632255
540	0.2101769796160997	0.5125976113175278
541	0.21282001674223627	0.5125249225445941
542	0.21143324982979195	0.512562979493774
543	0.20962021379158435	0.5126134049514375
544	0.20631215603822495	0.5127055027684527
545	0.20846763755086295	0.5126453727887486
546	0.20160406884925886	0.5128396535143119
547	0.2036164635367399	0.5127829486600338
548	0.20709706637551428	0.5126851423006415
549	0.20762900211337598	0.5126703000904613
550	0.21581148014316642	0.5124453835208083
551	0.2167253955894648	0.5124206465038412
552	0.2167253955894648	0.5124206465038412
553	0.21752911821334453	0.5123989540428088
554	0.21612049416203105	0.5124370109919887
555	0.22008125506718845	0.5123304515342849
556	0.21983930523496154	0.5123369212156456
557	0.22399287999793693	0.5122265560630238
558	0.22959337506559063	0.5120800368086812
559	0.22716651805241617	0.5121432113443198
560	0.2252498241022084	0.5121934465172373
561	0.2252498241022084	0.5121934465172373
562	0.22520635226390973	0.5121949687952045
563	0.23103423418216307	0.5120435021374685
564	0.23009227621218686	0.5120678585849436
565	0.211533204796154	0.512562979493774
566	0.1847263842654221	0.5133370578400931
567	0.17118984515270408	0.5137598705454817
568	0.16888087214483116	0.5138344621658743
569	0.15443520607631053	0.5143198785526638
570	0.1520718450101116	0.5144024621323842
571	0.15088439359508904	0.514444324776482
572	0.14181220512112178	0.5147727562479045
573	0.14093160561696028	0.5148054852241992
574	0.14345342052319895	0.5147126262682002
575	0.14460633809501997	0.5146703830546105
576	0.13904353142432954	0.5148766517191656
577	0.1402505458502091	0.5148313639496416
578	0.14124036406286056	0.514794448708937
579	0.1503506293543503	0.5144654463832768
580	0.14575126346561226	0.5146313746817012
581	0.14073286878417177	0.5148165217394614
582	0.14157130140579088	0.5147853150411339
583	0.14265050131389595	0.5147453552444949
584	0.13506615982066772	0.5150317337870737
585	0.1398442566279271	0.5148502021394856
586	0.13764466016432844	0.5149331662886978
587	0.13195833197176876	0.5151529451702116
588	0.13376538754929035	0.5150829203837206
589	0.1321758391973342	0.5151453337803756
590	0.12458361051459524	0.5154499796585607
591	0.12339083041804114	0.5154990731230027
592	0.12451865610403846	0.5154526436450032
593	0.1256097628720085	0.5154084975839546
594	0.12461343988221822	0.515449218519577
595	0.1189856231734132	0.5156846007502547
596	0.11556898067483806	0.5158315005740891
597	0.11230477843000024	0.515975546126735
598	0.10381680436004688	0.5163654395710829
599	0.098971914228649	0.5165996800932852
600	0.09851619594448431	0.5166221336933013
601	0.10214573160928295	0.5164455494491066
602	0.10409662461165456	0.5163526904931077
603	0.10280606311594606	0.5164139621812873
604	0.09533986186864236	0.5167819728798568
605	0.05552901595039467	0.5192655693833366
606	0.055442140399548354	0.5192729904884267
607	0.057776115241305	0.5190924102645681
608	0.05744768842168802	0.5191175278510268
609	0.05502159337575819	0.5193074320274345
610	0.05443990982657979	0.519353861505434
611	0.05253168326045937	0.5195102755665633
612	0.05243960752680378	0.5195178869563993
613	0.05167821677793428	0.5195823934852593
614	0.05025881937522931	0.5197032242989054
615	0.05714436372770069	0.5191441677154528
616	0.0567032598703621	0.5191787995392064
617	0.06182909045223201	0.5187967077694403
618	0.06165521403932372	0.5188092665626697
619	0.06129296205582432	0.5188355258576038
620	0.06011362248577067	0.5189219151322422
621	0.06273125982316169	0.5187320109558345
622	0.06257126716755188	0.5187434280405885
623	0.06339077025307072	0.5186852009083432
624	0.06152901294345987	0.5188184002304729
625	0.06175000557866501	0.5188024163118173
626	0.06325088606758485	0.5186950957151301
627	0.06459560553427654	0.518600714481164
628	0.06682541241706351	0.5184477255454607
629	0.06708455776853878	0.518430219348838
630	0.0691840065112508	0.5182909309148396
631	0.0731455870281656	0.5180363299248261
632	0.07235556870346938	0.5180861845282517
633	0.07200204780197013	0.5181086381282679
634	0.07266832353649191	0.5180663949146782
635	0.07266832353649191	0.5180663949146782
636	0.07256595524692214	0.5180728645960389
637	0.07022044772568635	0.5182231895452993
638	0.06816588103274299	0.518358291714888
639	0.06795461695041696	0.5183723727860845
640	0.06645094692700289	0.5184741751251407
641	0.06818729602905872	0.5183579111453962
642	0.06466770922993195	0.5185972893557377
643	0.06295634324453359	0.5187181201693839
644	0.0617611976346365	0.5188037483050386
645	0.06042946456072515	0.5189007935254474
646	0.061798094871013405	0.5188010843185961
647	0.06703595213671408	0.5184361181759609
648	0.06898064433744817	0.5183069148334951
649	0.06962383174954333	0.5182646716199054
650	0.06697883549149641	0.5184404947251166
651	0.06934509509009952	0.5182829389555118
652	0.0681478063081355	0.518362097409806
653	0.07262150370164105	0.5180734354502765
654	0.07457414345164473	0.5179518434976468
655	0.07600022369424386	0.517864312514533
656	0.07780447365620015	0.5177554696398785
657	0.07653285143696734	0.5178319641077301
658	0.07538989252123496	0.5179016083247293
659	0.07864757494282196	0.5177058053211987
660	0.0817796455817879	0.517523702819373
661	0.08454082154394123	0.5173678596124813
662	0.0887567669726848	0.5171374247851971
663	0.09123572586697971	0.5170057477410346
664	0.09723186641270455	0.5166991990153906
665	0.09950703391656433	0.5165871213000558
666	0.09589316192450031	0.5167673209544226
667	0.09589316192450031	0.5167673209544226
668	0.0960817806118601	0.5167578067171277
669	0.10278771623355085	0.516429755815197
670	0.10559447160671417	0.516297127347305
671	0.10645193893139264	0.5162571675506662
672	0.12331991221408636	0.515519243306068
673	0.12546814016755042	0.5154309511839708
674	0.12635617354323342	0.5153947970822498
675	0.12467025268805274	0.5154644412992491
676	0.12467025268805274	0.5154644412992491
677	0.12100393643148935	0.5156170496654604
678	0.13010414330919293	0.5152459944109564
679	0.12747476426238416	0.5153516024449306
680	0.12191161111660781	0.5155807052789936
681	0.12908946766061197	0.515288427909292
682	0.1274073821120643	0.5153563595635782
683	0.13148489579519662	0.5151942369600718
684	0.13072358255213418	0.5152246825194157
685	0.12891072028840148	0.5152971810076034
686	0.12784821502463734	0.5153398047906849
687	0.12767388021533316	0.515347225895775
688	0.1282510909137755	0.5153240111567752
689	0.1260852742655101	0.5154115421398889
690	0.133440557684584	0.5151196453396792
691	0.13499189231694952	0.515059515359975
692	0.12248536556552049	0.5155616768044037
693	0.12079377589965364	0.5156324627298783
694	0.17797132826580264	0.5135754846267051
695	0.18062498766261925	0.5134929010469848
696	0.1917230776711525	0.5131576193247099
697	0.19383893976922673	0.5130952059280549
698	0.19489959234903265	0.513064760368711
699	0.18701009582822026	0.5133001425993886
700	0.18701009582822026	0.5133001425993886
701	0.18995442286106	0.5132128019010207
702	0.18995442286106	0.5132128019010207
703	0.1893554139119531	0.5132306886671353
704	0.18813623447704442	0.513267223338348
705	0.31042864599823294	0.5102318010717598
706	0.3236422147396879	0.5099566493291892
707	0.3606722276077803	0.5092223404947632
708	0.381817771268788	0.5088238842368497
709	0.3821874526092057	0.5088170339859973
710	0.37143564566260345	0.509018355247159
711	0.39423673948786675	0.5085970648197375
712	0.38275338342452936	0.5088079003181941
713	0.3656732352628709	0.5091287203997806
714	0.37176044610826897	0.5090134078437656
715	0.3707822773581936	0.5090322460336096
716	0.38720913718450256	0.508726648731695
717	0.3216778283234488	0.5100017468139674
718	0.3138057492524976	0.5101657722649326
719	0.3138057492524976	0.5101657722649326
720	0.3078124493080133	0.5102926921904476
721	0.3077230231567103	0.5102945950379066
722	0.31614964283682545	0.5101168690852366
723	0.32149478547735655	0.5100057427936312
724	0.32293352192797886	0.5099762486580168
725	0.3208152793980549	0.5100200141495737
726	0.3194387192702648	0.5100485568614587
727	0.3262496171306023	0.5099083170037307
728	0.3203570103573855	0.5100297186716146
729	0.3175738759133634	0.510087565234368
730	0.3171176458791649	0.5100970794716629
731	0.3159516566084426	0.5101214359191382
732	0.3138273679846728	0.5101659625496786
733	0.28792246436936775	0.5107257802721148
734	0.28836743611665927	0.510715885465328
735	0.2892416112677235	0.5106964764212463
736	0.29063367279214125	0.5106656502924106
737	0.298381999923388	0.51049629686856
738	0.29604058545241263	0.5105472931804611
739	0.29604058545241263	0.5105472931804611
740	0.28881595930445547	0.5107063712280331
741	0.28881595930445547	0.5107063712280331
742	0.29225776102578305	0.5106302573296733
743	0.29225776102578305	0.5106302573296733
744	0.2952570552602034	0.5105644188075921
745	0.2974369613531369	0.5105168476211172
746	0.28955363186835237	0.5106900067398857
747	0.3128884834411759	0.5101861327327439
748	0.31258122945890543	0.5101926024141045
749	0.3124908985206697	0.5101945052615635
750	0.3100045511084135	0.5102470238514317
751	0.3065314020984644	0.5103208543328408
752	0.2956747656952835	0.5105552851397889
753	0.2935728409797327	0.5106013340482966
754	0.3136303264630128	0.5101705293835802
755	0.31267157841294824	0.5101906995666455
756	0.31402886498490523	0.5101621568547606
757	0.39390765043426745	0.5086052470638113
758	0.3885946211392872	0.5087026728537117
759	0.4075798053033831	0.5083593991721091
760	0.4075798053033831	0.5083593991721091
761	0.40770791583822985	0.5083571157551583
762	0.40770791583822985	0.5083571157551583
763	0.40270820961700804	0.5084465495857311
764	0.5054613087297961	0.5067218086488984
765	0.49985924145507354	0.5068106716252334
766	0.5010099551041118	0.5067924042896271
767	0.48606637052516066	0.5070314019304768
768	0.4793389895004265	0.5071404350898772
769	0.480487490919859	0.5071217871847791
770	0.4803936795272925	0.5071233094627462
771	0.4842481202798512	0.5070608960660912
772	0.47971119426024467	0.5071345362627543
773	0.4863294102559823	0.5070275962355588
774	0.4893562377392294	0.5069788833406086
775	0.48387758655634083	0.5070671754627059
776	0.48917567716032295	0.506981927896543
777	0.4882289130958377	0.5069971506762149
778	0.4882289130958377	0.5069971506762149
779	0.48487589627979344	0.5070511915440503
780	0.48383947066229926	0.5070679366016895
781	0.46494836949440943	0.5073769590290302
782	0.4676011303715756	0.5073331935374733
783	0.4623269572804296	0.5074203439510953
784	0.4542828511083197	0.5075544946969545
785	0.4448590102141948	0.5077131921750345
786	0.441205880484669	0.5077752250021977
787	0.4316958550215073	0.5079381087446877
788	0.41011390365817546	0.508316014250044
789	0.38202538771276784	0.5088259773690545
790	0.3891466368482034	0.508694680894384
791	0.3972302441162193	0.5085474005010578
792	0.40957326513016923	0.5083262896263226
793	0.40193154488890315	0.5084629140738784
794	0.40938064018613607	0.5083297147517488
795	0.4059013235956094	0.508391747578912
796	0.4106015082046628	0.5083080222907163
797	0.4106015082046628	0.5083080222907163
798	0.4219476825835158	0.5081082233075218
799	0.42027216624689123	0.5081375271583903
800	0.41637065520175753	0.5082060296669142
801	0.4219694682642926	0.50810784273803
802	0.4225126587720508	0.508098518785481
803	0.4228271566801973	0.5080931908125957
804	0.4337041383696798	0.5079048089141553
805	0.4337041383696798	0.5079048089141553
806	0.42969537179897344	0.5079740725616627
807	0.436129901619155	0.5078633268395493
808	0.42541460735883874	0.5080482836125635
809	0.41803222973949383	0.5081772966702833
810	0.4156314862592858	0.508219539883873
811	0.4119367663309629	0.5082849978364624
812	0.4082952232828191	0.5083496946500683
813	0.4082403517645946	0.5083508363585436
814	0.40143725880093895	0.5084728088806652
815	0.4116223134050634	0.5082908966635853
816	0.4133633002388748	0.5082600705347496
817	0.406574674883989	0.5083807110636499
818	0.406574674883989	0.5083807110636499
819	0.40582777643103773	0.5083942212806087
820	0.41724427800812647	0.5081919485957176
821	0.40988093890807786	0.5083222936466587
822	0.40378296851918183	0.5084313268060591
823	0.4062490363138165	0.5083871807450104
824	0.397487546775506	0.5085449267993611
825	0.3757258920463542	0.5089456664742253
826	0.3586185833573883	0.5092708631049675
827	0.35321836186520905	0.5093757099999582
828	0.35321836186520905	0.5093757099999582
829	0.35267148239658785	0.5093863659457285
830	0.3489552856437811	0.5094590547186622
831	0.35699917582423757	0.5093032115117705
832	0.36358740034661485	0.5091764818710014
833	0.3656604717421087	0.5091369026438544
834	0.36480244342227475	0.5091532671320017
835	0.3576289930647967	0.5092910332880328
836	0.3595226380335549	0.5092544986168202
837	0.36436393900242114	0.5091616396608213
838	0.35114812319689004	0.5094170017898183
839	0.36019481174787205	0.509241559254099
840	0.368502898999858	0.5090828617760189
841	0.37032057897791837	0.509048610521757
842	0.36275052685235765	0.5091928463591487
843	0.36795940844535036	0.5090935177217892
844	0.366977960981547	0.5091121656268874
845	0.3724466097423318	0.509008650725118
846	0.3697261066876928	0.5090600276065109
847	0.36619797624635253	0.5091270078370675
848	0.36619797624635253	0.5091270078370675
849	0.35579904552986996	0.509326806820262
850	0.3500966778952421	0.5094379331118672
851	0.34775079692803723	0.5094839820203749
852	0.33393290489228566	0.5097595143324374
853	0.31814944416843605	0.5100833789699583
854	0.31767456520404846	0.5100936543462368
855	0.32149373042469376	0.5100144958919426
856	0.303757490508897	0.5103885957023809
857	0.29709294744991266	0.5105328315397728
858	0.30362473852602323	0.5103920208278071
859	0.2953168129790309	0.5105724107669198
860	0.29994748182662456	0.5104715598515931
861	0.29180210270920703	0.510649666373755
862	0.3010906610652234	0.5104468228346262
863	0.3010906610652234	0.5104468228346262
864	0.2988422428658599	0.5104955357295764
865	0.29615200519005236	0.5105541434313134
866	0.29716336656839504	0.510532260685535
867	0.29462213512504376	0.5105878238313377
868	0.29531690994725324	0.5105726010516657
869	0.2935300879069178	0.510611799709321
870	0.2901843508555262	0.51068563019073
871	0.28963495252546445	0.5106978084144675
872	0.2878200760121221	0.5107381487805983
873	0.28694961979736133	0.51075755782468
874	0.2853499103443784	0.5107933313569091
875	0.2903561815813437	0.510681824495812
876	0.2903561815813437	0.510681824495812
877	0.2841628289467577	0.5108201615060809
878	0.29590838940511655	0.5105598519736905
879	0.2933744073784873	0.5106154151194932
880	0.2924408806323391	0.5106359658720503
881	0.28922354191968735	0.5107071323670167
882	0.28720566551938276	0.510752039567049
883	0.2941799405122588	0.5105979089228704
884	0.2895066075238939	0.5107010432551479
885	0.28837606564473894	0.5107261608416066
886	0.3005887965836077	0.5104586204888719
887	0.3033586472300315	0.5103988710786596
888	0.308412045687926	0.5102907893429887
889	0.30835837542688216	0.510291931051464
890	0.30835837542688216	0.510291931051464
891	0.3079557741942677	0.5103006841497754
892	0.3079557741942677	0.5103006841497754
893	0.30404003440841987	0.5103845997227171
894	0.30404003440841987	0.5103845997227171
895	0.30404003440841987	0.5103845997227171
896	0.30681301234318803	0.5103252308819964
897	0.3023593193059714	0.5104209441091838
898	0.3023593193059714	0.5104209441091838
899	0.3043588815181065	0.5103779397566106
900	0.3125349851614875	0.5102040194988585
901	0.3125349851614875	0.5102040194988585
902	0.31419827588405447	0.510169007105613
903	0.31624918305255145	0.5101260027530397
904	0.3235056289088214	0.5099752972342874
905	0.32457748072207404	0.509953224203763
906	0.32723001481137537	0.5098988027664357
907	0.3236717993738868	0.5099718721088612
908	0.32487357036549114	0.5099471350918943
909	0.33222021116198597	0.5097971907121255
910	0.33582855583483606	0.5097245019391918
911	0.34326505713565103	0.5095760798373903
912	0.3449063016239424	0.5095437314305874
913	0.3435314371656728	0.5095711324339969
914	0.3450687027204117	0.5095406868746529
915	0.34549221863011415	0.5095323143458333
916	0.3439153428746119	0.5095635210441609
917	0.34576190119123174	0.5095269863729482
918	0.3432245097509812	0.5095772215458657
919	0.3480402678103067	0.5094820791729159
920	0.3480402678103067	0.5094820791729159
921	0.3422856348255975	0.5095958694509638
922	0.3452611688941647	0.509536881179735
923	0.3537751153354822	0.509370191742327
924	0.35234983205980286	0.5093979733152284
925	0.3508115031315894	0.5094280383050804
926	0.3549297153377228	0.5093477381423109
927	0.3689097601893857	0.5090794366505926
928	0.3687090973344227	0.5090832423455107
929	0.3750911641335949	0.5089629823861022
930	0.3722388201043644	0.5090166426844459
931	0.37967066020888907	0.5088773542504474
932	0.38972056496633944	0.5086916363384496
933	0.3871310161788767	0.5087392075249244
934	0.3768985138720754	0.5089291117013321
935	0.3876894683232204	0.5087289321486459
936	0.3930505171132497	0.5086307452197617
937	0.3919039063497304	0.5086516765418106
938	0.3904683044248026	0.5086779358367448
939	0.38727575293678296	0.5087365435384819
940	0.3826605551119693	0.5088217911046448
941	0.3843049564989628	0.5087913455453009
942	0.3883519730097257	0.5087167539249083
943	0.3750874292440647	0.508963362955594
944	0.3844037580381765	0.5087898232673337
945	0.3860320390064004	0.5087597582774815
946	0.3918659859533188	0.5086528182502861
947	0.39606570789212414	0.5085763237824346
948	0.3977027440965192	0.5085466393620742
949	0.3913455283580908	0.5086623324875811
950	0.3971776094064754	0.5085561535993691
951	0.3977027440965192	0.5085466393620742
952	0.3977027440965192	0.5085466393620742
953	0.40335843831796914	0.508444646738272
954	0.4056724149913371	0.508403164663666
955	0.4108809870520521	0.5083103057076671
956	0.4161290668004545	0.5082174467516681
957	0.4075463525596402	0.5083696745483877
958	0.4058425599471619	0.5084001201077316
959	0.4078236210472157	0.5083647271449944
960	0.40857067166083993	0.5083514072127814
961	0.4125543626534547	0.5082806212873068
962	0.4182912991565818	0.5081793898024882
963	0.40816502884554684	0.5083586380331255
964	0.40261709840900417	0.508457966670485
965	0.40050348967532945	0.508496023619665
966	0.3822132786460464	0.5088305442029561
967	0.3667921700662192	0.5091209187251987
968	0.37036205997071947	0.5090531773556586
969	0.3722963205052474	0.5090166426844459
970	0.38052520646513466	0.5088625120402673
971	0.3721550694066289	0.5090193066708885
972	0.3605670141881224	0.5092400369761318
973	0.35908526780389594	0.5092685796880168
974	0.3619814047041282	0.5092130165422141
975	0.35850179248744185	0.5092799967727707
976	0.37131236740302964	0.5090356711590358
977	0.3794457766939482	0.5088830627928245
978	0.37985428142544153	0.5088754514029885
979	0.38475680910724785	0.5087844952944485
980	0.38475680910724785	0.5087844952944485
981	0.4014966301223909	0.5084792785620258
982	0.40818604065977215	0.5083593991721091
983	0.4099810336987315	0.5083274313347981
984	0.41274674821180823	0.5082783378703559
985	0.4218929539309795	0.508117356975325
986	0.4208708788345613	0.5081352437414396
987	0.42930793047905524	0.5079883439176052
988	0.43305219402735684	0.5079242179582371
989	0.42620934190760407	0.5080427653549324
990	0.43342442509791335	0.5079179385616224
991	0.4366586007790908	0.5078623754158197
992	0.43663640171027396	0.5078627559853115
993	0.43812517623122926	0.5078372578293611
994	0.45346741804648283	0.5075773288664623
995	0.45346741804648283	0.5075773288664623
996	0.4550113227377306	0.50755145014102
997	0.4595464808854981	0.5074757168121521
998	0.4543486055899164	0.5075626769410281
999	0.4532367210964565	0.5075813248461263

==> data/stats-mannwhitneyu-varghadelaneya-rats-random-ue.dat <==
rank	pvalue	effect_val
1	0.013149529641848826	0.5046267735965454
2	0.12422004251674994	0.503756791738293
3	0.45170179300731617	0.49775863597805026
4	0.4298126066861193	0.4974557026625783
5	0.47572281861024257	0.5025300259814792
6	0.31349734468798707	0.5037206376365722
7	0.7125844644266774	0.501402398577279
8	0.7678867786902631	0.5011786237161012
9	0.7676279200813182	0.49875610861605524
10	0.3307305945354818	0.49575436674949125
11	0.7548359876741615	0.49853766172776265
12	0.5339029920821493	0.49703916935380443
13	0.48339526628910834	0.4966055104178996
14	0.9129181185016179	0.5005440240885266
15	0.8505447244701341	0.4990464831382978
16	0.7535944117912634	0.5016337848282928
17	0.9291509404440746	0.5004707644613553
18	0.416832715143273	0.5044130838269002
19	0.2922016300020267	0.505848021095728
20	0.09139447501355726	0.5095852135051935
21	0.06965869473320072	0.5104296972074952
22	0.040737231977055824	0.5119955503815019
23	0.06287861241769588	0.5110747624960944
24	0.14800680024050908	0.5087846855791944
25	0.11499303316378723	0.5096714124950859
26	0.044762232269159444	0.5124958089784716
27	0.0413308117253627	0.5128718116363689
28	0.00015463734090135318	0.5248226451025844
29	0.0001892770414389606	0.5247335918415035
30	3.680497097220521e-05	0.5276458998774947
31	5.712468913148608e-05	0.5271157665754188
32	8.117570576976944e-05	0.526833384012504
33	3.379033498264513e-05	0.5286150200883606
34	1.7540207897928922e-05	0.5299445396079602
35	2.266379129159957e-05	0.52973294297052
36	9.439276414082575e-06	0.5313933676632386
37	1.6631806242541275e-06	0.5341759015025264
38	2.4524527426094674e-06	0.5337744006886785
39	3.836612007434511e-06	0.5332688141188237
40	9.339954205800371e-08	0.538904477438128
41	9.917677004343544e-08	0.5390169357229545
42	5.067859522884639e-07	0.537297713043753
43	2.325992616965795e-07	0.5391101752484453
44	1.1923650014437071e-07	0.5401982234254984
45	1.5818334155475396e-08	0.5435959478482791
46	1.569910639088565e-08	0.5437426573873676
47	3.2386196965433694e-09	0.5461771604264053
48	6.1805344930696705e-09	0.5454959410360852
49	1.7892291702313455e-09	0.5473512173086049
50	5.210290280115688e-09	0.546215597945077
51	5.3896921555104226e-09	0.5463389024604198
52	7.291102939806349e-09	0.5464610652672872
53	1.2856357720691765e-09	0.5491914610861987
54	1.2523342872151873e-09	0.549351680842246
55	1.626638899118485e-10	0.5521549557188368
56	9.62216513281523e-11	0.5528997302142873
57	1.2272928082317426e-10	0.5528021141396409
58	7.2241265771646706e-12	0.5566881092203996
59	1.5481709233911725e-11	0.5560023229961779
60	1.5605386290453312e-11	0.5561758626844382
61	1.1833460653046666e-11	0.556619226142384
62	5.330487986192612e-12	0.557756748353371
63	3.180333530842233e-13	0.5612910972237075
64	6.674505500929044e-13	0.5605567883892815
65	1.1127698408695903e-11	0.5574730337972349
66	5.559469976538103e-12	0.5584882029166085
67	8.658717898631362e-12	0.5579850900484503
68	1.2954627544829299e-11	0.5575596133566191
69	4.9358690461863137e-11	0.556149983958996
70	6.50783712404026e-11	0.5558769253486302
71	3.678838993581232e-11	0.5567469072068825
72	6.16700609954258e-11	0.5562129682098886
73	2.2324578252638672e-11	0.557631731275315
74	3.3575971251393484e-11	0.5572547771936882
75	7.01665763482195e-11	0.5563532080676166
76	3.5979110578862626e-11	0.5573046317971139
77	9.312655540192652e-12	0.5591659971815024
78	6.067914904607942e-15	0.5687826076697692
79	2.739951942655511e-15	0.5697610518331842
80	1.8642052670245512e-15	0.5702830028911864
81	7.363959445968708e-16	0.5715259428514017
82	7.189002320408258e-16	0.5715849311226305
83	1.2080332169096518e-15	0.5711016078680459
84	2.1934559121111025e-15	0.5705903127558141
85	1.3224795482308025e-15	0.5712591636376506
86	7.346341522588167e-16	0.571966261753413
87	3.070600248677696e-16	0.5730238643711223
88	7.68129980243112e-17	0.574600944345137
89	4.1915552936107205e-17	0.5753373463117679
90	5.005780135033601e-17	0.5751828350980975
91	5.099530911586519e-17	0.5751794099726713
92	4.01843135351302e-17	0.5754949020813727
93	5.4667605091344487e-17	0.5752661798168015
94	5.624039726384694e-17	0.5753470508338088
95	1.4829937164421977e-17	0.5768912115467828
96	6.962489615477218e-18	0.5777560557168959
97	9.778530062165415e-18	0.5774358064895471
98	3.64852117659383e-18	0.5786446854802464
99	1.1351702829728187e-18	0.5799483262744035
100	1.0292209848304858e-17	0.5779094252220909
101	2.02761731077741e-17	0.57727140046909
102	2.151513274557003e-17	0.5772384812080493
103	3.82847372263534e-18	0.5792564509383131
104	4.90538004514037e-18	0.5790435223076517
105	5.791505977882605e-18	0.5788852053990633
106	4.917988755119761e-18	0.5790557005313892
107	1.716183465443673e-18	0.5803094867221207
108	1.7136470448674492e-19	0.5828162979646002
109	2.1315252270729168e-19	0.582731430967929
110	1.6848940787377468e-19	0.5830718503783432
111	1.0563771728343274e-19	0.5835551736329277
112	3.041607679313852e-20	0.5848972519457567
113	1.2407298712948804e-19	0.5835702061278538
114	1.610374374276887e-19	0.5833222651039468
115	6.556974775279105e-20	0.5843400982097631
116	7.272542325936211e-20	0.5842510449486821
117	2.3266369174756234e-20	0.5854568793834469
118	1.8718430405854922e-20	0.5856861725022559
119	2.242082007127781e-20	0.585551641186905
120	1.4582675967360226e-20	0.58603401301776
121	1.5393891893594738e-21	0.5883533937855285
122	1.9522600355498416e-21	0.5881684370125143
123	2.0447080482631565e-21	0.5881383720226622
124	3.446044939046127e-21	0.5876763606596183
125	1.976191745990501e-20	0.5861318193771523
126	3.50380024879087e-20	0.5856169088547484
127	1.0000524332015033e-19	0.5847910730575447
128	2.596743036733508e-18	0.5815992367298273
129	2.1180789234883586e-18	0.5818521251571276
130	1.7098061461414055e-18	0.5821029204522231
131	1.3923587022697576e-18	0.5823314524320484
132	2.0233786906603477e-18	0.5820001666894374
133	7.762616980670779e-20	0.585593123261511
134	1.4302159433612535e-19	0.5851550877764504
135	1.18407662649475e-19	0.5853735346647431
136	3.1818582817424967e-19	0.5844023213216721
137	5.426286891052535e-19	0.583882273111129
138	3.941883479688029e-19	0.5842873893351489
139	5.1346577725148e-19	0.5840940600333151
140	4.3051468228737966e-18	0.5819752393877246
141	3.35065909937684e-18	0.5822559093879263
142	1.3284132329104624e-17	0.5808525593869178
143	7.647622617578286e-18	0.5814763127839762
144	2.939673090019609e-17	0.5800331932710747
145	4.477812635614507e-17	0.5795770807351537
146	1.2429943771917782e-16	0.5785377454530508
147	1.454666534550077e-16	0.5783805702529379
148	7.773066861905963e-17	0.5791908027009778
149	7.909586503823563e-16	0.5767739961433087
150	2.002434638933326e-15	0.5757403694035829
151	2.0280317286975168e-14	0.5730952211508346
152	7.516043919126976e-14	0.5715706597666881
153	2.2165826122267631e-13	0.5702556018877769
154	1.3104194881761694e-13	0.5709600360170967
155	1.6004533517759006e-13	0.5707465365321975
156	1.2100373035947365e-14	0.5740829892667987
157	6.388674540574811e-15	0.574903687375863
158	4.9316064041676306e-15	0.5752340216947445
159	4.776028560580324e-15	0.5752812123117275
160	4.0309761747267415e-15	0.5755196390983395
161	7.802762252364548e-15	0.5747444190435451
162	1.1815469192092541e-15	0.5771041401774444
163	8.113019182592823e-16	0.5775821354591437
164	1.526744320062106e-15	0.5768582922857423
165	1.424969356216524e-15	0.5769486775400445
166	4.347794125480601e-15	0.5756594983865756
167	7.970951592894083e-15	0.5749383191996167
168	1.0220631549258715e-14	0.5746338636061775
169	5.866313325247138e-14	0.5725203709334723
170	5.1563381408948725e-14	0.5726908660657982
171	2.6233978741297912e-14	0.573576831842706
172	6.50356207089252e-14	0.5724880225266693
173	4.8845865065293406e-14	0.572857555503206
174	2.3635442926652263e-14	0.5737907118970971
175	3.557676129293753e-14	0.5733014898153895
176	8.142461066747147e-14	0.572261773963795
177	1.4568238329528404e-13	0.5715244205734344
178	3.7839131631554265e-13	0.5703003188030633
179	3.2913290617357273e-13	0.570482611589635
180	5.223744610998399e-13	0.5698841660637811
181	4.4737551787206016e-13	0.5700950015622378
182	1.0875166531501575e-12	0.5689677547275294
183	1.168131905248172e-12	0.5688859322867926
184	2.0073390864357922e-12	0.5681580931337271
185	3.3594062754948664e-12	0.5674587966925466
186	6.08768062546348e-12	0.5666889046106375
187	5.291367587100056e-12	0.5669151531735119
188	2.3447035111533915e-12	0.5680614284828103
189	1.9312663663220166e-11	0.5652320845960312
190	8.021733705160766e-12	0.5665106078037296
191	1.1515532192797093e-11	0.5660782808610461
192	1.259401909120534e-11	0.5659884664609816
193	2.640382687744324e-11	0.5649668276602473
194	5.5360804351118165e-11	0.5639387191781525
195	6.981933551274557e-11	0.5636171379575825
196	4.664417193426221e-11	0.564227381137682
197	5.391800465413149e-11	0.5640224444663483
198	1.861979897837018e-10	0.5622316747226885
199	1.8211122221271916e-10	0.5622703025261061
200	1.726091158401183e-10	0.562361258634646
201	1.7241846841117187e-10	0.5623682991702443
202	7.343567272265361e-11	0.563659571455918
203	8.388612169235502e-11	0.5634694769947645
204	7.333689748939544e-11	0.5636669925610082
205	7.155168857792917e-11	0.563703146662729
206	7.447291705308058e-11	0.5636498669338772
207	1.0052837243435774e-10	0.5632133537267838
208	1.0897922059585184e-10	0.5631100291097604
209	1.0214318729429341e-10	0.5632112605945789
210	5.616082174793301e-11	0.5641063600392899
211	5.7718671343785055e-11	0.5640664002426511
212	7.536790269058835e-11	0.5636915392932291
213	5.6293501305646725e-11	0.5641244370901505
214	5.282002951667254e-11	0.5642334702495508
215	5.5329410413442835e-11	0.564176384825781
216	5.306681121489301e-11	0.5642585878360096
217	6.76430994185405e-11	0.5639295855103494
218	8.592045377029142e-11	0.5635826964185747
219	9.344702721483549e-11	0.5634586307642482
220	1.1165215268526735e-10	0.5632000337945708
221	1.1362900172229584e-10	0.5631842401606613
222	7.902839708974354e-11	0.5637318796593599
223	7.18578388829107e-11	0.5638719292323419
224	7.157947657466492e-11	0.5638776377747189
225	5.7363853301438216e-11	0.5642024538359692
226	7.065215961455219e-11	0.5639071319103333
227	1.3940027452964808e-10	0.5629153678147053
228	3.2408407279149067e-10	0.5616530188104083
229	4.060576209488728e-10	0.5613135508237237
230	2.7806607429147477e-10	0.5619494824445196
231	3.3709135911358253e-10	0.5616612010544819
232	3.606384809915172e-10	0.5615580667222044
233	5.917551459363212e-10	0.5608013042877623
234	8.030620235539576e-10	0.5603318718196283
235	5.230007515048941e-10	0.561015755196391
236	7.554677379899764e-10	0.5604597431688728
237	7.246319330588489e-10	0.5605569786740274
238	8.861478328243415e-10	0.5602430088432933
239	9.628633154391278e-10	0.5601402550805076
240	9.88592413951381e-10	0.5601079066737047
241	1.471521484846191e-09	0.5594938577986871
242	1.4358419340443507e-09	0.5595416192699079
243	1.1477219416321767e-09	0.5599088688294939
244	3.3208322830627704e-09	0.5582497761299965
245	4.4895710054897485e-09	0.5577590317703217
246	4.536865697322178e-09	0.5577419061431907
247	4.552657153230749e-09	0.5577571289228628
248	5.800672666089653e-09	0.5573638103530886
249	6.289736972936113e-09	0.5572304207462131
250	6.936386310193064e-09	0.557081047220682
251	7.323710458592056e-09	0.5569992247799452
252	8.037442850842446e-09	0.5568610780544222
253	1.0522610434823248e-08	0.5564196174439354
254	1.1812877285798219e-08	0.5562335189624458
255	1.7124353595469537e-08	0.555617947809461
256	2.0884733150079156e-08	0.5552836175109157
257	2.2716863555629278e-08	0.5551397622430156
258	5.8416048872625296e-09	0.5574532441836613
259	6.261342902728014e-09	0.5573386927666298
260	5.381672252269046e-09	0.5575883463532499
261	3.0240487250826367e-09	0.5585774464624353
262	4.255592114967955e-09	0.5580286652552613
263	8.543610012185487e-09	0.5568846733629137
264	7.4300195614418995e-09	0.5571400354919108
265	7.445061583634249e-09	0.5571442217563206
266	7.757753899496419e-09	0.5570795249427147
267	6.643981165668033e-09	0.5573407858988347
268	5.208861963132917e-09	0.5577542746516743
269	4.288240036887237e-09	0.5580851798247934
270	9.145799930825237e-09	0.5568528958103485
271	4.9499308160458786e-09	0.5578756763195581
272	6.6318797848643575e-09	0.5573995838853176
273	9.165157792126637e-09	0.5568675477357827
274	1.0173568555302482e-08	0.5566924857695553
275	1.3474273740474932e-08	0.5562186767522657
276	1.3305683554828026e-08	0.5562399886438064
277	1.2623122911154778e-08	0.5563290419048873
278	1.2725872283483387e-08	0.5563153414031825
279	1.2261315861153307e-08	0.5563817507795015
280	1.1255885949876046e-08	0.5565332174372374
281	1.180970880278091e-08	0.5564593869558284
282	9.666685539517874e-09	0.5568034217764146
283	8.767241793620483e-09	0.5569670666578882
284	7.753891247305375e-09	0.557179424434312
285	6.461447845443973e-09	0.5574899691396199
286	5.523509820552484e-09	0.5577533232279448
287	6.070243119058403e-09	0.5576007148617333
288	5.691757134542259e-09	0.5577108897296091
289	4.013927149469362e-09	0.5582895456418895
290	3.7106270138052754e-09	0.5584181781301175
291	4.0929692682777476e-09	0.5582575778045783
292	4.18224745818138e-09	0.558222184841841
293	3.662575479898952e-09	0.5584467208420024
294	4.261890758156936e-09	0.5582020146587757
295	4.925714749807408e-09	0.5579816649230241
296	5.865444885045409e-09	0.5576966183736667
297	5.463152129063759e-09	0.5578142143466326
298	4.943740162368806e-09	0.5579862317569257
299	5.066063381499616e-09	0.5579529319263933
300	4.810871275033948e-09	0.5580381794925563
301	2.002428060072773e-09	0.5594911938122445
302	1.5014294004276576e-09	0.5599570108702064
303	1.1349093492150548e-09	0.5604102691349389
304	1.0139937795036488e-09	0.5605925619215106
305	1.92012073854097e-09	0.5596009881106285
306	1.762964270606623e-09	0.559738373697168
307	2.0451103919371086e-09	0.5595028011817443
308	1.9993557028462337e-09	0.5595427609783833
309	2.5232477259330743e-09	0.5591766531272727
310	3.2448661479596658e-09	0.5587705854795233
311	4.187070274530482e-09	0.5583561453029543
312	9.16519344559963e-09	0.5570572616274445
313	1.1238883689049278e-08	0.5567200770577106
314	1.268797776424325e-08	0.5565179946575655
315	1.0374608859268146e-08	0.5568584140679796
316	1.331458068155442e-08	0.5564394070575089
317	1.529961942397813e-08	0.5562061179590363
318	1.5592540668236933e-08	0.5561737695522333
319	1.4366933910400146e-08	0.5563164831116579
320	1.2780322687823736e-08	0.5565185655118031
321	1.0714713700583238e-08	0.5568169319933736
322	1.3155090669160837e-08	0.5564727068880414
323	2.2435585419249734e-08	0.5555654292195927
324	4.7678620617538705e-08	0.5542566507372964
325	6.156669390225409e-08	0.5538098621539244
326	6.008004277974391e-08	0.5538593361878582
327	3.441241002423215e-08	0.5548444403173798
328	3.639165259720316e-08	0.5547466339579874
329	4.6403727635403716e-08	0.554319634988189
330	4.937034907457333e-08	0.5542132658152312
331	6.251567967876836e-08	0.5538035827573097
332	6.431796882055082e-08	0.5537529670149004
333	6.062079172460425e-08	0.5538642835912516
334	6.770982010344034e-08	0.5536701931504342
335	7.945687707751398e-08	0.5533868591637898
336	1.669816719613647e-07	0.5520499185391002
337	2.098475623195354e-07	0.5516339560845641
338	1.9712223521638734e-07	0.5517525034812594
339	1.9246828580153974e-07	0.5517966495423081
340	1.8211861055371452e-07	0.5518986421661102
341	2.2336829819127186e-07	0.5515292994743194
342	1.772287261418327e-07	0.5519627681254783
343	2.3657470841326283e-07	0.5514417684912056
344	3.0281412459957473e-07	0.5509831822535879
345	4.051876693301025e-07	0.5504471501243892
346	6.076751944685127e-07	0.5496730717780701
347	5.272310868209822e-07	0.5499455595341982
348	6.074144531402224e-07	0.5496764969034963
349	5.959411341561835e-07	0.5497183595475942
350	8.481003347076089e-07	0.5490457029708397
351	9.23019133085648e-07	0.5488805358113988
352	7.6223761903798e-07	0.5492557773303126
353	1.0586551636628427e-06	0.5486244125434182
354	1.1081331498925585e-06	0.5485395455467471
355	1.400819417866024e-06	0.5480859067125228
356	1.4891011221657022e-06	0.5479667884615897
357	2.1884072402846654e-06	0.5471991797966312
358	5.089603506025063e-06	0.5454702525953888
359	5.807780124279667e-06	0.5451931980053591
360	5.03021438783981e-06	0.5454970827445607
361	5.989831755945912e-06	0.5451326874561632
362	6.5857236886036896e-06	0.5449346010356818
363	6.1645940332964735e-06	0.545074270039172
364	6.462925109403481e-06	0.5449766539645255
365	6.20291413048291e-06	0.5450634238086558
366	7.699963358494016e-06	0.5446048375710381
367	8.30388911768754e-06	0.5444480429404169
368	7.765658531334277e-06	0.5445911370693333
369	7.875590395527072e-06	0.5445677320455876
370	7.300419188866862e-06	0.5447292837948563
371	7.651839649993253e-06	0.5446291940185132
372	5.109498667920073e-06	0.5454978438835442
373	4.8605221430811515e-06	0.5456045936259938
374	4.769380375759912e-06	0.5456485494022966
375	4.569990276058655e-06	0.5457398860803283
376	5.826167009845238e-06	0.5452394371986128
377	6.416958999474447e-06	0.5450354519510086
378	6.387024468254245e-06	0.5450453467577953
379	7.451603854482269e-06	0.5447180569948482
380	7.980813374856012e-06	0.5445759142896613
381	6.45947729302324e-06	0.5450257474289677
382	6.958928559488976e-06	0.5448678110898711
383	8.258310822468732e-06	0.5445070312116458
384	1.9605793547386086e-05	0.5426218802340198
385	2.582181476506816e-05	0.5420064993657809
386	2.2592188457351836e-05	0.5423090521117611
387	2.7047516264772672e-05	0.5419056484504542
388	3.421816352203554e-05	0.5413705677449849
389	4.1568429125045386e-05	0.5409230180226294
390	5.217990165848719e-05	0.5403944069985207
391	4.986939663145913e-05	0.5405002053172409
392	6.132248216413827e-05	0.5400170723474021
393	5.7019578166634696e-05	0.5401902314661706
394	5.7028813093968325e-05	0.5401898508966788
395	6.907097818751257e-05	0.539748390286192
396	8.63366438597501e-05	0.5392171152756408
397	8.587310850572594e-05	0.5392300546383619
398	7.643988894680479e-05	0.5395124372012767
399	8.128108473623652e-05	0.5393655373774423
400	0.00010708941404566665	0.5387067715871384
401	0.00014908912964433174	0.5378973002780821
402	0.00015495927844393052	0.5378013967661488
403	0.00014207862220882883	0.5380183213764742
404	0.0001638976180496552	0.5376634403253717
405	0.00015482777482183239	0.5378069150237799
406	0.00019853489931307856	0.5371907730165575
407	0.00020897285102143724	0.537062901667313
408	0.00022346558291516818	0.5368927871044789
409	0.00019151043730566763	0.5372832514030645
410	0.0001989050345499808	0.537187728460623
411	0.00024023939471043459	0.5367116360263826
412	0.00014453972222100127	0.5379977706239171
413	0.00031683023357144375	0.5360098658835054
414	0.00026904052169004523	0.5364374357075414
415	0.0002691201205018835	0.5364366745685579
416	0.0002383319033539216	0.53675445009421
417	0.00024473235694590827	0.5366867087246697
418	0.00025870940919147636	0.536544375734737
419	0.0002494342122902087	0.5366379958297195
420	0.00028464052236634046	0.5363030946769365
421	0.00025522119264841494	0.5365854772398513
422	0.0002538992672075063	0.5365987971720643
423	0.0002520443636653601	0.5366191576398754
424	0.00028614291420413907	0.5362956735718464
425	0.0003738591476725066	0.5356062719374527
426	0.00031543914586058206	0.5360521090970951
427	0.00031233619802837617	0.5360793198157587
428	0.0002122022193177522	0.5370766021690178
429	0.00020681149337573113	0.5371433921148284
430	0.00020400302172520485	0.5371780239385822
431	0.00019948175793358915	0.5372347287928602
432	0.00014815463347141373	0.5379911106578106
433	0.00015724667566897026	0.5378444011187221
434	0.00034177762616799764	0.5358665814698431
435	0.00022645133733160307	0.5369413097146832
436	0.00020508233557440457	0.5371947689962213
437	0.00022933035810742696	0.5369120058638147
438	0.00021589352462254396	0.5370672782164687
439	0.00021676759172825137	0.5370570028401901
440	0.0002123880049588564	0.5371118048470092
441	0.0002132370837485567	0.537104574026665
442	0.00024925760691771613	0.5367074497619728
443	0.0002620512440691438	0.5365788172737448
444	0.00028760770740067645	0.536340009917641
445	0.00029696327607164923	0.5362570457684288
446	0.0003443478094295769	0.5358711483037447
447	0.0004741927754801418	0.5350270451709347
448	0.00047109894483292114	0.5350445513675575
449	0.0004992129444019012	0.5348906110081247
450	0.00047507819968479017	0.535024761753984
451	0.000544554571508541	0.534659224757111
452	0.0007305036343905441	0.5338590774006038
453	0.000717600437573298	0.5339081708650458
454	0.0006786824329116619	0.5340626820787162
455	0.0006772710132561898	0.5340683906210932
456	0.0007103357092589558	0.5339374747159144
457	0.0006377246160025287	0.5342343189195176
458	0.000535111748984556	0.5347130753402006
459	0.0006206717683864192	0.5343134773738117
460	0.0005719389958512314	0.5345357299570223
461	0.0005789656570017681	0.5345026204112358
462	0.0005806615612558103	0.5344972924383506
463	0.0006449045060486191	0.534212816743231
464	0.0006505160744752717	0.534191695136436
465	0.0006602091039386523	0.5341524964787808
466	0.0006315330210725198	0.5342738981466646
467	0.0006979742470224709	0.5339998881125694
468	0.0005951264137902395	0.5344356401806791
469	0.0006172772127565521	0.534337453251795
470	0.0005205782083331594	0.5347990840453472
471	0.0005544699416743168	0.5346301111909885
472	0.0004470259778896908	0.5352099088117441
473	0.0004713461051243598	0.5350710009472375
474	0.0004595543558092628	0.5351387423167777
475	0.00047336106240934207	0.5350595838624835
476	0.0004616537191589803	0.5351265640930402
477	0.00046316188866399994	0.53511914298795
478	0.00044452947197000527	0.5352287470015881
479	0.00037129068214013613	0.5357071228527793
480	0.00036485323496743207	0.535753171761287
481	0.0003729030894430672	0.5356957057680254
482	0.00032920518233984586	0.5360241372394479
483	0.0003034990153911181	0.5362361144463799
484	0.00026283750356427045	0.536612497673769
485	0.00017817704527707165	0.5376107314507576
486	0.0001800877944426534	0.5375865652880283
487	0.00018529922182180443	0.5375146376540784
488	0.00018673050121840412	0.5375005565828818
489	0.00018848270498670412	0.5374782932676115
490	0.00019368783978852792	0.5374094101895959
491	0.00019383163173265755	0.5374101713285795
492	0.0001667590862336846	0.5377892185424112
493	0.00023015818373531508	0.5369808889418304
494	0.00021679333860356376	0.5371374932877055
495	0.00020818235669420527	0.5372419596132044
496	0.0002196987480944302	0.5371060963046321
497	0.0002255830979404064	0.5370398772130591
498	0.0002528750026554252	0.5367495026908166
499	0.0002413713677072055	0.5368716654976841
500	0.00023333176106972773	0.5369597673350355
501	0.0002243119402321556	0.5370606182503622
502	0.00020722677414924641	0.5372663160606795
503	0.00020459985784360257	0.5372999964607037
504	0.00020524579705746864	0.5372944782030726
505	0.00019118373539781221	0.5374744875726936
506	0.00018687633216815902	0.5375346175523977
507	0.00018922550787178635	0.5375030302845785
508	0.00018687633291506752	0.5375346175523977
509	0.0002514015335615101	0.536786608216267
510	0.0002690637562287189	0.5366138296669902
511	0.00024726420951750916	0.5368364628196927
512	0.0002574087989267421	0.5367340896263988
513	0.00026173521475809697	0.5366910852738255
514	0.00024617668546039387	0.5368501633213975
515	0.00026317591016381426	0.536680429328055
516	0.00029634591785479585	0.5363738806024111
517	0.0001769780160695181	0.5376963595864123
518	0.00015753283622955985	0.5379899689493352
519	0.00013123966902461686	0.5384483649022069
520	0.0001362674248270161	0.5383551253767163
521	0.00013786356884280294	0.5383262020953395
522	0.0001458444913600018	0.5381861525223575
523	0.00013871070240662148	0.5383109793156675
524	0.00012568847518491937	0.5385553049294025
525	0.00013848335254293087	0.5383174489970282
526	0.00016305821489740586	0.5379153773289426
527	0.0001752122598626047	0.5377368902372889
528	0.00011937878060731247	0.5386955447871303
529	0.00011100603339576804	0.5388744124482758
530	0.00010293275438534927	0.5390593692212902
531	0.00010128252935095804	0.539101231865388
532	0.00010369410611714094	0.5390449075806018
533	9.620220051076293e-05	0.5392291032146325
534	7.685765571632828e-05	0.539774839865872
535	6.480708370493795e-05	0.5401831909305723
536	6.820675708417751e-05	0.5400623601169262
537	6.582830738683935e-05	0.5401495105305482
538	6.019278244606841e-05	0.5403649128629063
539	5.626745747774573e-05	0.5405247520494618
540	5.6436502699030257e-05	0.540518853222339
541	6.227758450577198e-05	0.5402851835543745
542	6.312107984576157e-05	0.5402543574255387
543	5.7123632751451585e-05	0.5404925939274049
544	5.777895584729183e-05	0.5404655734934871
545	6.157642342232175e-05	0.5403144874052429
546	6.206920948944225e-05	0.5402990743408251
547	6.322785061922042e-05	0.5402574019814731
548	7.209414270530432e-05	0.5399438127202308
549	7.706605675396857e-05	0.5397835929641834
550	9.328083886821708e-05	0.5393250067265658
551	0.00010447865189002274	0.5390506161229788
552	0.00011583770113834683	0.5387994402583914
553	0.00012844836305150872	0.5385475032548206
554	0.00012128370506967601	0.5386894556752616
555	0.0001221652813738411	0.538671568909147
556	0.00010572829699034142	0.5390281625229626
557	9.721779510554667e-05	0.5392332894790423
558	9.941037109089984e-05	0.539178868041715
559	0.0001001723521079578	0.5391602201366168
560	0.00010293731349277404	0.5390947621840274
561	0.00011074570643839984	0.5389155139533901
562	0.0001056753856138357	0.5390315876483888
563	0.00010174124485064813	0.5391244466043877
564	9.542532126783498e-05	0.5392808606655171
565	8.457650845656019e-05	0.5395738991742023
566	5.9950315095249094e-05	0.5403989738324223
567	5.4957493426009526e-05	0.5406061939207069
568	5.222031183584825e-05	0.5407268344496071
569	4.379407496918296e-05	0.5411422260499056
570	4.318479150531058e-05	0.5411749550262003
571	4.468694717392205e-05	0.5410950354329225
572	4.00665823911745e-05	0.541349636422936
573	4.028344057098916e-05	0.5413370776297066
574	3.912678176550115e-05	0.5414048189992469
575	4.230662450851028e-05	0.541222906782167
576	3.8346010530578236e-05	0.5414516290467382
577	3.57958368812621e-05	0.5416110876638018
578	3.57958368812621e-05	0.5416110876638018
579	3.351000669746383e-05	0.5417657891622181
580	2.8878035734272533e-05	0.5421098239828044
581	2.9931210119127435e-05	0.5420312363827479
582	3.0270847591656935e-05	0.5420053576573055
583	4.776706949567693e-05	0.540952321873498
584	4.578067071400769e-05	0.5410552659210296
585	5.2037374777560904e-05	0.5407551868767461
586	5.606810791150735e-05	0.5405799346257727
587	5.487164811557214e-05	0.5406320726461491
588	5.28595232829694e-05	0.5407203647682465
589	4.850628021488301e-05	0.5409228277378835
590	4.186381291131414e-05	0.5412687654059287
591	4.084031978237703e-05	0.5413275633924117
592	4.2195417589197716e-05	0.5412514494940519
593	4.090708226717521e-05	0.5413237576974936
594	4.210168855300678e-05	0.5412577288906666
595	3.721577616435744e-05	0.541544678287483
596	4.4757395608611115e-05	0.5411201530193812
597	4.7574431508074913e-05	0.5409791520226698
598	4.196761614235341e-05	0.5412748545177976
599	4.061513573196254e-05	0.5413523004093787
600	4.15947764364325e-05	0.541296737263576
601	4.2127292734218456e-05	0.5412670528432156
602	5.008099009447336e-05	0.5408636491819088
603	6.941639265519193e-05	0.540091093113557
604	6.217917374044322e-05	0.5403552083408655
605	2.4514790457130838e-05	0.5425202681797094
606	2.4876560939348062e-05	0.5424869683491771
607	2.53004615383354e-05	0.5424485308305054
608	2.6109221526756056e-05	0.5423779351897767
609	2.4116108497110975e-05	0.5425596571221106
610	2.445302911688525e-05	0.5425292115627668
611	2.3935630632296472e-05	0.5425809690136514
612	2.330561733191114e-05	0.5426414795628475
613	2.171385277960324e-05	0.5428026507426242
614	2.1083732641366365e-05	0.5428702018274186
615	2.2620333115313322e-05	0.5427122654883221
616	2.1470357792998706e-05	0.5428302420307797
617	2.2235633462363222e-05	0.5427510835764855
618	2.297660219258093e-05	0.5426768725255847
619	2.2884153985394405e-05	0.5426860061933879
620	2.2555779662254574e-05	0.5427187351696826
621	2.2555779662254574e-05	0.5427187351696826
622	2.4689272191145305e-05	0.5425147499220784
623	2.437301003317483e-05	0.5425440537729469
624	2.1625644213886243e-05	0.5428150192511078
625	2.2245986293820823e-05	0.5427510835764855
626	2.464692500453303e-05	0.5425196973254718
627	2.581413666524377e-05	0.5424154212847189
628	2.581413666524377e-05	0.5424154212847189
629	2.7160115235666913e-05	0.5423004892981956
630	2.741005649805028e-05	0.5422795579761467
631	2.9524082978103308e-05	0.5421094434133126
632	3.220492352196079e-05	0.5419096444301181
633	3.483218488584343e-05	0.5417296350604972
634	3.906254619808712e-05	0.5414647586942052
635	4.5307006637862974e-05	0.5411184404566681
636	4.940846255256022e-05	0.5409148357785557
637	4.86931421088405e-05	0.540952131588752
638	4.714204655035688e-05	0.5410282454871118
639	4.602452227781538e-05	0.541084569771898
640	4.8365318497737944e-05	0.540970969778596
641	4.755035574519475e-05	0.541010929575235
642	4.189823611507029e-05	0.5413073932093463
643	4.1146752933765996e-05	0.541349636422936
644	6.330793599062125e-05	0.5403340867340706
645	7.073961918569168e-05	0.5400694006525244
646	8.924429287248419e-05	0.5395080606521211
647	8.984692881709543e-05	0.5394916961639737
648	9.202251112071644e-05	0.5394334690317285
649	0.00010002757296757841	0.5392298643536161
650	9.270075584170267e-05	0.5394155822656139
651	9.388073672480116e-05	0.5393847561367782
652	8.741810521997157e-05	0.5395582958250384
653	8.767877282126637e-05	0.5395510650046943
654	0.00010411878539934552	0.5391316774247319
655	0.00011316071474360792	0.5389288338856031
656	0.00011490369150511958	0.538891157505915
657	0.00011121893631546114	0.5389714576686846
658	0.00010858345394219786	0.5390304459399134
659	0.00011043056224108524	0.5389889638653074
660	0.0001233207765213306	0.5387164761091793
661	0.00014210160476802887	0.5383640687597735
662	0.00014210160476802887	0.5383640687597735
663	0.0001452094681036043	0.538310027891938
664	0.0001469213709044658	0.5382807240410695
665	0.0001573360035449133	0.5381090872002682
666	0.00015062798515895197	0.538219262068144
667	0.00015062798515895197	0.538219262068144
668	0.0001474783344509703	0.5382721612275041
669	0.00015809737990205963	0.5380978604002602
670	0.00015661889365911453	0.5381214557087517
671	0.0001611913878947252	0.5380491475053099
672	0.0001611913878947252	0.5380491475053099
673	0.00015536535278957492	0.538141625891817
674	0.0001685237203128188	0.5379380212137046
675	0.00015444207261598812	0.5381583709494562
676	0.0001571110683067491	0.5381153665968829
677	0.00014876383011406264	0.5382531327529141
678	0.00015358548175051955	0.5381732131596364
679	0.00016804084744081828	0.5379479160204914
680	0.00015862547831376213	0.5380948158443257
681	0.00015802594580247825	0.5381043300816207
682	0.00015929749948089702	0.538086823884998
683	0.00015929749948089702	0.538086823884998
684	0.00015552942516642443	0.5381469538647022
685	0.00015878168105681572	0.5380967186917848
686	0.00015622854197558232	0.5381374396274072
687	0.0001521079372735991	0.5382053712816933
688	0.0001589207178376081	0.5380953866985635
689	0.00016645336686071683	0.5379796935730566
690	0.00016993042411973846	0.5379275555526801
691	0.00017754394315724353	0.5378168098305667
692	0.00014424969742185247	0.5383416151597573
693	0.0001491133657267161	0.5382586510105452
694	0.00013120097895515396	0.5385779488141645
695	0.00012808277179461984	0.5386376982243769
696	0.0001273776798296146	0.5386513987260817
697	0.00013069524609671916	0.5385884144751889
698	0.00012876296562412017	0.538626281139623
699	0.0001115680746653159	0.5389824941839467
700	0.00011295524497944257	0.5389520486246029
701	0.00010410836106558051	0.5391526087467808
702	0.00011065409923338106	0.5390036157907416
703	0.00011454886762174341	0.5389183682245786
704	0.00012126213044541026	0.5387785089363425
705	0.00012781455090667945	0.538648925024385
706	0.00013561358886867098	0.5385016446310588
707	0.00020472806991569823	0.5374640219116691
708	0.00022543128453712035	0.5372174128809833
709	0.00025659762978048894	0.5368844145756593
710	0.00023915410290502475	0.5370678490707064
711	0.0002786520904264278	0.5366720567992355
712	0.0002859205847669664	0.5366065988466461
713	0.00027929560356863506	0.5366684413890634
714	0.00028163293343986206	0.5366467489280309
715	0.0002987206597230153	0.5364962336940244
716	0.0003004453621909768	0.536481962338082
717	0.00018412011909667053	0.5377437404881412
718	0.00017241467014265845	0.5379100493560574
719	0.0001814863752342277	0.537780275159354
720	0.00017183424011450323	0.5379193733086065
721	0.00016159787883958938	0.5380742650917686
722	0.00016159787883958938	0.5380742650917686
723	0.0001660521504760471	0.5380057625832448
724	0.00016064772119379225	0.5380891073019488
725	0.000167007146750454	0.5379913009425564
726	0.00016480340224189535	0.5380247910578347
727	0.000160550566934521	0.5380906295799159
728	0.0001589073802444731	0.5381165083053583
729	0.00016271586020897435	0.5380577103188754
730	0.0001588981562807443	0.5381174597290878
731	0.00016389041997343296	0.5380403944069985
732	0.00016640876041738297	0.5380019568883269
733	0.00013776013422525998	0.5384757659056165
734	0.0001436566790426936	0.5383711092953718
735	0.00016384570386494582	0.5380426778239493
736	0.00016823091296132468	0.5379760781628845
737	0.0001639694891005355	0.5380407749764903
738	0.0001596889520102345	0.5381073746375551
739	0.00016419252411006873	0.5380373498510641
740	0.00016552639626625043	0.5380177505222364
741	0.00016949330634705	0.5379580011120241
742	0.00017517633421776238	0.5378746563933201
743	0.00018953819457459212	0.5376748574101257
744	0.00019079082309441173	0.5376581123524865
745	0.00019064808810481695	0.5376600151999456
746	0.0002006460373963144	0.5375298604337503
747	0.00020871544521211644	0.537429960942153
748	0.0002133299853458704	0.5373740172268586
749	0.00021029131088316604	0.5374115033218008
750	0.00020393757993275924	0.5374899006371114
751	0.00020521818095960539	0.5374739167184558
752	0.00020740227984130148	0.5374484185625052
753	0.00020635469821726716	0.5374613579252264
754	0.00019532973362510367	0.5376014074982085
755	0.00019936782415841883	0.537549269477832
756	0.00022163175182617645	0.5372792554234007
757	0.0002244422536479746	0.5372469070165977
758	0.00020971680747930107	0.537422349552317
759	0.0002121326586819398	0.5373930457014485
760	0.00022127090556404451	0.5372849639657776
761	0.00023612671806170073	0.537117893958878
762	0.0002492591005721565	0.5369782249553877
763	0.000262899509800856	0.5368410296535943
764	0.00027499632025443404	0.536724194819612
765	0.0002482877038424254	0.536989071185904
766	0.00022004339460647465	0.5372999964607037
767	0.00022525606420877148	0.5372429110369339
768	0.00022716565872391074	0.5372212185759013
769	0.0002495454748301349	0.536979747233355
770	0.00025761607548442216	0.5368981150773641
771	0.00026119672005984524	0.536862341545135
772	0.00025681743319099155	0.5369076293146591
773	0.00026272913442335966	0.5368486410434302
774	0.0002695568839799639	0.5367820413823654
775	0.000271733573866106	0.5367618711993001
776	0.0002737296446849659	0.5367428427247101
777	0.0002773572452497238	0.5367085914704482
778	0.0002773572452497238	0.5367085914704482
779	0.0002975333632520347	0.5365268695381142
780	0.00028743265917916764	0.5366170645076705
781	0.00027253471094674186	0.5367571140806525
782	0.0002745763060649952	0.5367377050365708
783	0.00029066392923707935	0.5365900440737529
784	0.00027629427750864254	0.5367236239653743
785	0.00026125729931122753	0.5368690015112414
786	0.0002596897959138001	0.5368846048604052
787	0.0002679842432769198	0.536803733843398
788	0.0002308196123208384	0.5371911535860492
789	0.00018227898283237247	0.5377958785085177
790	0.000184838530870661	0.5377604855457804
791	0.00018670340325158377	0.5377349873898298
792	0.0001783278863908461	0.5378514416543203
793	0.00017542527207618287	0.5378944460068936
794	0.0001764566683797598	0.5378796037967135
795	0.00017667920136894594	0.5378771300950168
796	0.0001825947909564204	0.5377943562305505
797	0.00019476294202374624	0.5376303307795852
798	0.00019964962165953967	0.5375671562439466
799	0.00020283004711664946	0.5375268158778159
800	0.0002147864581634981	0.5373802966234733
801	0.0002185166855297625	0.5373361505624247
802	0.00020688791811613067	0.5374762001354066
803	0.00023149673347916798	0.5371913438707951
804	0.00024401304029967035	0.5370562417012065
805	0.00024661444851522434	0.537028840697797
806	0.00023976285823407292	0.5371022906097142
807	0.00024894121663349855	0.5370052453893055
808	0.00022707553745777978	0.5372423401826962
809	0.000219273698680021	0.5373321545827607
810	0.0002104063313252358	0.5374379529014808
811	0.00019752279658095622	0.5376000755049872
812	0.0002171182895673301	0.5373595555861702
813	0.00021400772974851533	0.5373972319658583
814	0.0001942885616454744	0.5376442215660359
815	0.00019478255582851443	0.5376377518846752
816	0.00019478255582851443	0.5376377518846752
817	0.00022463539626725742	0.537274878874245
818	0.00022463539626725742	0.537274878874245
819	0.0002387381135080078	0.5371180842436238
820	0.0002657271855712162	0.5368421713620697
821	0.00025934597089421026	0.536905916751946
822	0.00029347903632529805	0.5365866189483266
823	0.0002805088773511592	0.5367045954907843
824	0.0002514911751294753	0.5369888809011581
825	0.00021628677549369042	0.5373774423522848
826	0.0002386017237138588	0.537125505348714
827	0.0002222993415751787	0.5373083689895233
828	0.0003074505362239251	0.5364680715516313
829	0.0003065591625082102	0.5364756829414673
830	0.0003004743253180647	0.5365282015313355
831	0.0002893445027464814	0.536627530168695
832	0.0002943170785541609	0.5365830035381546
833	0.00029789304444350007	0.5365514162703353
834	0.00031648309318055984	0.5363927187922551
835	0.00033304618943347074	0.5362591389006337
836	0.00036835326703226596	0.5359927402563744
837	0.0003964746151966028	0.5357971275375898
838	0.0003686704931074971	0.5359904568394237
839	0.00040097057083014206	0.5357670625477376
840	0.0004078329510088268	0.5357217747782136
841	0.0003990297954919428	0.5357800019104588
842	0.00039765016525926357	0.5357904675714833
843	0.00039787729143094783	0.5357889452935162
844	0.0004281656299749069	0.5355940937137151
845	0.0004379391201156064	0.535533583164519
846	0.00041931129566114147	0.5356500374290095
847	0.0004094015468728299	0.5357139731036318
848	0.0007949318602340072	0.5339089320040294
849	0.0008835077312207648	0.5336139906478853
850	0.0008894918264542415	0.5335949621732954
851	0.0008657786337840373	0.5336710760716552
852	0.0007845847611104339	0.533947750092193
853	0.0007036205736258458	0.5342514445466485
854	0.0007289955504382596	0.5341536381872561
855	0.0007000015611906952	0.5342662867568286
856	0.000620649084006351	0.5345989044926609
857	0.0005804067669627532	0.5347827195571998
858	0.000581898255941674	0.5347762498758392
859	0.0005271108715514106	0.5350464542150164
860	0.0005271108715514106	0.5350464542150164
861	0.000487253251689998	0.5352595731304238
862	0.0004953408107135125	0.5352150464998834
863	0.0004953408107135125	0.5352150464998834
864	0.0005105298352040586	0.5351332240591465
865	0.0005005907951319172	0.5351865037879985
866	0.0004831537163738012	0.5352824072999318
867	0.0004732454129861995	0.5353383510152262
868	0.0004454655125000229	0.5355012347577162
869	0.000578700376324237	0.5347924240792407
870	0.0006196884385743979	0.5346048033197838
871	0.000624424939951394	0.5345838719977348
872	0.0005901576990919759	0.534738763780897
873	0.0005788614334339152	0.534791662940257
874	0.0005657136008656021	0.5348544569064039
875	0.0006064231992288344	0.5346653138689799
876	0.0006064231992288344	0.5346653138689799
877	0.0005955269685054313	0.534716119896135
878	0.0006441519142622	0.5345014787027604
879	0.0006489720335078666	0.5344809279502032
880	0.0006504066460590093	0.5344748388383345
881	0.0006340852560431006	0.5345448636248255
882	0.0006570251773169096	0.534447437834925
883	0.0006499036790411595	0.534477502824777
884	0.0006513751671497847	0.5344717942824001
885	0.000665205506215269	0.5344143282891385
886	0.0007023369106772355	0.5342640033398779
887	0.0007252329819511705	0.5341749500787969
888	0.0008328039626037588	0.533788672044621
889	0.0008446243911321617	0.533749092817474
890	0.0009197433582275799	0.5335089534681487
891	0.0009276985953439222	0.5334845970206736
892	0.0010343223343807014	0.533175574593333
893	0.0009947156383596505	0.5332872717391759
894	0.0009947156383596505	0.5332872717391759
895	0.0011012299163180447	0.5329968972169333
896	0.0010999142832934406	0.5330003223423596
897	0.0011164090565558183	0.5329586499830076
898	0.0011323624328143723	0.5329179290473851
899	0.0011122687840641958	0.5329693059287779
900	0.0011122687840641958	0.5329693059287779
901	0.0011407956265285328	0.5328966171558444
902	0.001123092929594461	0.5329415243558766
903	0.0011047640328998424	0.5329887149728597
904	0.0011712819973601436	0.5328212643964682
905	0.0011712819973601436	0.5328212643964682
906	0.001167417005668887	0.5328307786337632
907	0.0011393312317545922	0.5329008034202541
908	0.0011393312317545922	0.5329008034202541
909	0.0011441704062251316	0.5328886251965166
910	0.0011441704062251316	0.5328886251965166
911	0.0011441704062251316	0.5328886251965166
912	0.0011268676609457605	0.5329323906880734
913	0.0010832943434190162	0.5330454198271377
914	0.0011285121825523484	0.5329282044236636
915	0.0011717465901225552	0.5328201226879927
916	0.0011603361990341374	0.5328482848303859
917	0.0012002525237394329	0.5327508590404854
918	0.0011488764673412526	0.5328768275422708
919	0.0011488764673412526	0.5328768275422708
920	0.001192043280008603	0.5327706486540589
921	0.0011917285782652193	0.5327714097930425
922	0.0011658743116943226	0.5328345843286811
923	0.0011586488535344818	0.5328524710947957
924	0.0011950367782261352	0.5327634178337147
925	0.001328135034027336	0.5324582011012919
926	0.0013187757636762443	0.5324787518538492
927	0.0012552760481292092	0.5326218459827655
928	0.0012408279113993582	0.5326553360980438
929	0.001341937754959066	0.5324281361114399
930	0.0012954732687106962	0.5325305093047338
931	0.0012844707981453625	0.5325552463217007
932	0.0012239508874044619	0.532694915325191
933	0.0012283119273963662	0.5326846399489124
934	0.001218525594259523	0.5327082352574039
935	0.0011946554914982791	0.5327653206811738
936	0.0011965490835034271	0.5327607538472722
937	0.0012312735522650017	0.5326781702675518
938	0.0013068286995141904	0.5325061528572587
939	0.001233753544894125	0.5326728422946666
940	0.0013094468931635595	0.5325008248843734
941	0.0014418161892494638	0.5322211063079013
942	0.0015508455432102547	0.5320072262535103
943	0.0014182680616052791	0.5322701997723434
944	0.0014347965031716679	0.5322363290875732
945	0.0015445333466047888	0.5320201656162314
946	0.001635265620312965	0.5318523344703481
947	0.0017149201393154602	0.5317115237583825
948	0.0017149201393154602	0.5317115237583825
949	0.0016684251845719218	0.5317929656296275
950	0.0017623784541709504	0.5316304624566294
951	0.0018287016862702861	0.5315204778734994
952	0.0018569085841212544	0.5314748095344836
953	0.001871161422498765	0.5314519753649757
954	0.0020694796631369255	0.5311498031884874
955	0.0020496945982548865	0.5311787264698641
956	0.002033682847584395	0.5312023217783556
957	0.0020321394298219164	0.5312046051953063
958	0.002113038518160922	0.5310870092223405
959	0.0021349972669044235	0.531055802524013
960	0.002145784605539098	0.531040579744341
961	0.002229415754294687	0.5309248866188342
962	0.0022754776503469544	0.530862853791671
963	0.0021729719461470016	0.5310025227951611
964	0.0021290854482334106	0.5310641750528325
965	0.0020862764890485297	0.5311254467410121
966	0.002089176024349089	0.5311212604766024
967	0.001953874768606523	0.5313252457242066
968	0.001953874768606523	0.5313252457242066
969	0.002086384383404155	0.5311288718664384
970	0.0022645960082274237	0.5308822628357527
971	0.0023812662348704438	0.5307311767475085
972	0.002256239931243873	0.5308952021984739
973	0.002251998996327383	0.5309009107408508
974	0.002268187582844297	0.5308795988493101
975	0.0022139139089588917	0.5309530487612273
976	0.002270211703608456	0.5308773154323593
977	0.0022633914298965125	0.5308864491001625
978	0.0023147464232726677	0.5308187077306222
979	0.0023147464232726677	0.5308187077306222
980	0.0023772058934698197	0.5307376464288691
981	0.0024393806754201366	0.5306588685440667
982	0.002585530965566805	0.5304815231608884
983	0.002585530965566805	0.5304815231608884
984	0.002845566320661936	0.5301873429437278
985	0.002845566320661936	0.5301873429437278
986	0.0028726212321140213	0.5301580390928593
987	0.0028726212321140213	0.5301580390928593
988	0.0028118784736063007	0.5302253998929077
989	0.00267026996405849	0.5303852390794633
990	0.0026603840775198924	0.5303966561642173
991	0.0028544050993084334	0.5301793509844
992	0.0030924453334633716	0.5299304585367636
993	0.0032060193583154243	0.5298178099671911
994	0.003258278025146196	0.5297671942247818
995	0.0034164366486949013	0.5296183915534884
996	0.004052088093680892	0.5290777925903881
997	0.004347631393784764	0.5288521148817513
998	0.004241057863116615	0.528932224759775
999	0.004243825150801164	0.5289301316275701

==> data/stats-mannwhitneyu-varghadelaneya-rats-reveal-ue.dat <==
rank	pvalue	effect_val
1	0.0001428822288770146	0.4892041949413942
2	2.0439412969032136e-06	0.48369107499844916
3	1.9024195204163724e-08	0.4787980930423905
4	5.102302284347049e-10	0.47453038676135745
5	7.024907334506829e-08	0.4760159397725945
6	1.184314932050744e-09	0.4712070636742234
7	3.035968717592324e-13	0.4638500845435126
8	8.715797484165366e-14	0.46168768869111115
9	1.9942648829680533e-14	0.459562588648906
10	1.0159428844196811e-17	0.452993388366219
11	2.627804141750205e-15	0.45469167972337166
12	1.0782980615785078e-18	0.44792934042359667
13	2.5622873512466802e-21	0.44254827809430586
14	6.90978659929682e-20	0.44336307737624736
15	3.52305446479827e-21	0.4406117502352871
16	1.8910639918625486e-20	0.4403864530961421
17	3.6868111268539025e-21	0.4385882622473922
18	2.1871825021862997e-19	0.4402559177604551
19	5.951676978062314e-19	0.4400382320111461
20	2.2204597860235718e-17	0.4418544999107564
21	1.415676212089039e-17	0.44083438338798947
22	2.283389082871767e-17	0.4403164283096511
23	1.7771156897920064e-18	0.43746767537879033
24	1.2836885744361673e-19	0.4345970397021511
25	9.902973282771604e-21	0.43188871691376407
26	3.6375286086492016e-22	0.42801528062623473
27	4.9315387369797096e-23	0.4256547983533519
28	2.144340183079505e-17	0.43458143635298735
29	4.7461430439279255e-18	0.43270770246011536
30	2.091922014648001e-16	0.435787651357244
31	1.0322350705870949e-16	0.4348805639735413
32	2.2837081419787143e-17	0.432909023721277
33	9.119889901132992e-16	0.43603368953369204
34	1.1286955480844827e-14	0.4382682033047893
35	8.514972679700751e-15	0.4376937336569189
36	8.271512630133907e-14	0.43975661058721494
37	6.481881812181762e-15	0.436345946801713
38	7.516931319295725e-15	0.43636402385257345
39	1.0059665530544576e-14	0.4365554503069483
40	1.0330014146383903e-12	0.4411338915780352
41	8.951062696799792e-13	0.4407535123709822
42	8.275964662594679e-12	0.44313549682015163
43	2.2637024278352677e-11	0.44369207970190755
44	2.6879863523367016e-11	0.44369835909852223
45	2.3825930542699294e-09	0.4492267018211392
46	3.2978347967312435e-10	0.4462862316427548
47	2.6767018571837334e-09	0.44889541607852823
48	1.2966106165243711e-09	0.44775637158957404
49	2.2936750266146776e-09	0.4483137156103136
50	7.83283170907791e-10	0.4466080031480708
51	5.533549318609338e-12	0.439680686973601
52	5.378299031280721e-11	0.44230947073820204
53	6.618438027643149e-10	0.44543565882858427
54	5.627557994247054e-10	0.44511959586564526
55	1.629217070302168e-13	0.43369185516590736
56	2.238873664776994e-14	0.4311399464386497
57	3.2294489339042856e-14	0.4314683779100722
58	5.742195008918855e-13	0.4346324326648884
59	5.172909546585033e-13	0.4343747871189405
60	8.238893222141268e-14	0.4319185916188703
61	7.212280871573135e-14	0.43166855746275845
62	9.642627265429583e-14	0.43187787068324784
63	3.423852187722628e-13	0.43320567764013423
64	4.31880192515025e-13	0.4334699831521886
65	2.276340131781896e-13	0.43261712692106724
66	4.977517150374368e-13	0.4334694122979509
67	1.2632824030312932e-13	0.4316910110627746
68	4.7649627768037825e-14	0.43042447579406773
69	8.571572348850462e-14	0.4310756301945357
70	9.666218017441886e-14	0.431186756486141
71	1.2787435902712166e-13	0.4314360295032693
72	1.7692609021825082e-13	0.4318127933001502
73	2.5107544533634725e-13	0.4321332328122449
74	4.0072381454670824e-13	0.4326620341210995
75	3.0318534976194345e-14	0.42934175558989984
76	2.871219692589265e-14	0.42917411472876243
77	7.557670555691313e-14	0.4302393287363076
78	7.112552990462676e-11	0.438702242810186
79	1.5532048013681452e-10	0.4397529951770428
80	2.024073683972324e-10	0.44008332949592427
81	4.4228153374382363e-10	0.4411171465203961
82	4.730945183954986e-10	0.4412084831984278
83	4.9881485450287e-10	0.44126233378151736
84	6.510620091981501e-10	0.4416179759716034
85	6.638703640690193e-10	0.4415671699444483
86	4.011537742143741e-10	0.44073867016080204
87	6.394180481424132e-10	0.44136984466295054
88	1.0012969766799806e-09	0.4419766627176239
89	1.364181327495344e-09	0.4424173621891271
90	1.7966967384195744e-09	0.44283979432502385
91	1.2785655253796991e-09	0.4422885394161531
92	1.0373502541417318e-09	0.44192547612097693
93	1.030811889809892e-09	0.44188627746332165
94	6.172139097984181e-10	0.4410444577474625
95	6.820922966327705e-10	0.4410927900729209
96	1.0532970148972008e-09	0.4417024623987828
97	6.807090007943674e-10	0.4410180081677824
98	8.648579701772382e-10	0.44128973478492683
99	8.683884360889798e-10	0.44122009056792766
100	1.0411784186261034e-09	0.4414634647579331
101	1.3165378645849096e-09	0.44181739438530604
102	1.0385156013319948e-09	0.4414392985952038
103	2.397718986735494e-10	0.4390942293867389
104	2.6065795193331313e-10	0.43921144479021296
105	2.375143429657997e-10	0.4390666380985835
106	1.899569863491322e-10	0.4387157530271449
107	5.930746679413022e-10	0.4403662829130768
108	2.602894690689037e-09	0.4425779625146662
109	4.481306087653242e-09	0.443416737674591
110	3.9376148807423005e-09	0.44316194639983164
111	5.104560634360959e-09	0.44357181974249904
112	1.3574446888485498e-08	0.44513120323514516
113	7.60351124528352e-09	0.4441519979327465
114	6.908503469322901e-09	0.4439904461834779
115	9.233538451206528e-09	0.44441763543802215
116	7.144848997365999e-09	0.4439934907394123
117	1.3479159142195796e-08	0.44499591078081063
118	1.06434698111206e-08	0.44457271750593025
119	1.0523503162983286e-08	0.4445430330855699
120	1.8933942802147464e-08	0.4455072058930425
121	9.515935859730631e-08	0.4482414074068718
122	8.892367481799596e-08	0.4481070663762668
123	1.1009928449031624e-07	0.4484735547968691
124	1.007224542395956e-07	0.4483062945052235
125	1.6286233655673503e-07	0.4491460210888778
126	1.4527336701229618e-07	0.44892681306160165
127	9.72765635460747e-08	0.4481462650339221
128	7.685567329287881e-08	0.44772687745395967
129	7.512237692261224e-08	0.4476722657318865
130	4.908365308566404e-08	0.44691188788727226
131	4.6636982619551916e-08	0.4468137009583881
132	5.881501285756833e-08	0.44719160646374445
133	2.820003873242093e-07	0.4499170548792624
134	7.287982296726401e-07	0.45167071909747186
135	9.229659420958742e-07	0.4521081837282947
136	6.733478866167775e-07	0.45149090001259684
137	6.706969596850058e-07	0.4514707298295315
138	7.355475462244632e-07	0.4516164879448905
139	1.0346228516916528e-06	0.45225280013517827
140	9.182051020188634e-07	0.45201932075195966
141	8.071217463435306e-07	0.45176034321279046
142	1.0147144532179467e-06	0.45218696161309707
143	1.1653270416999794e-06	0.4524461294370121
144	1.0377723965117994e-06	0.4522181683114246
145	5.587362258651146e-07	0.45102584409361857
146	3.486174622726319e-07	0.45012750980822724
147	3.970111184297233e-07	0.45036498517110973
148	9.520163694497393e-07	0.45198849462312396
149	1.625662164859423e-06	0.45300937228487453
150	1.6104612614554965e-06	0.4529833032746863
151	1.5665590199582853e-06	0.452917655037351
152	1.4558835921993497e-06	0.45275515186435283
153	1.6011700830545574e-06	0.45293420981024424
154	2.6030346542778103e-06	0.4538873461024546
155	3.1390099881752915e-06	0.45425668879424547
156	1.3767073818033853e-05	0.45729762931846474
157	1.8513778224219513e-05	0.45792747182739196
158	2.0392427364666653e-05	0.45813278906821747
159	2.3927218517265e-05	0.45848519641762325
160	3.2080788285827785e-05	0.45912950056723884
161	3.611457593701875e-05	0.45939627978098985
162	0.00012118832354838968	0.4621974615253758
163	0.00014748358211997932	0.4626627077291
164	0.00012751636988407662	0.4623091586712188
165	9.70649594669114e-05	0.46161994732157097
166	6.336801693508764e-05	0.4606004016530416
167	4.385415708975755e-05	0.4597361283371663
168	3.755061231709346e-05	0.4593825792792851
169	3.6181970458379365e-05	0.45929257459447465
170	4.0076367445281125e-05	0.4595218677132835
171	5.268251845254144e-05	0.4601349651645716
172	3.950635819727735e-05	0.4594634502962924
173	4.204598096222697e-05	0.45959988445910227
174	6.347879761658594e-05	0.46054293565978
175	6.0191680450071404e-05	0.46041620601901095
176	5.9545701566262665e-05	0.4603910884325522
177	4.199469674859879e-05	0.45957743085908614
178	3.490952273487252e-05	0.45915423758420576
179	2.7700112332454772e-05	0.45863057396349044
180	2.48247147267366e-05	0.45838301350907523
181	2.069566753375262e-05	0.45797104703420294
182	1.5671968523255058e-05	0.45736118442359514
183	8.536120067776304e-06	0.4560406082870529
184	4.253579039403748e-06	0.4545674237842993
185	1.6758986293900527e-06	0.45266077063038673
186	1.5105768191119785e-06	0.4524457488675203
187	4.414336382270759e-07	0.4500338897132447
188	1.1522861170001238e-06	0.4518697569416827
189	1.9927275530252614e-06	0.45294144063058844
190	3.1298802909123525e-06	0.4538293092549553
191	4.147793170253639e-06	0.4543921715333259
192	5.203838382092878e-06	0.4548509480556895
193	4.1829430658771145e-06	0.4543898881163751
194	4.509199776482076e-06	0.45453678794020946
195	5.082689145258286e-06	0.4547852998183542
196	4.932355436551482e-06	0.4547036676623633
197	4.690845297450357e-06	0.4545993916216104
198	3.998836767639227e-06	0.4542665836010322
199	4.062596404064605e-06	0.45429645830613846
200	5.684950990345397e-06	0.4549944227540977
201	6.2274166347377884e-06	0.45518546863898074
202	1.055480697413112e-05	0.45629349671435326
203	1.195110019533863e-05	0.45656141763657976
204	1.102555466120946e-05	0.456384833392385
205	1.1413601623350756e-05	0.45645942501277764
206	8.48043709612587e-06	0.45581740428011286
207	5.837262257893085e-06	0.4550151637914007
208	6.24043794844424e-06	0.45515273966268605
209	5.530718055562408e-06	0.45489433297775456
210	7.541542596114087e-06	0.45553445086296035
211	5.960513639593337e-06	0.45503552425921195
212	2.3655529376415518e-06	0.4531193568680044
213	2.2724788362247544e-06	0.45303563157980864
214	1.592928758603049e-06	0.4523129301148825
215	1.6994809599239982e-06	0.4524392791861598
216	2.0572248661615573e-06	0.4528139498508358
217	2.375309535372533e-06	0.4530986158307014
218	2.201589229393531e-06	0.4529452463255064
219	2.1608184929312033e-06	0.4529075699458183
220	2.3170079785870035e-06	0.4530483806577839
221	1.990832315198766e-06	0.4527401193694268
222	2.312463880961298e-06	0.45303658300353816
223	2.195209002111551e-06	0.4529315458238017
224	2.072669367690608e-06	0.4528158526982948
225	2.1106381900499216e-06	0.4528523873695075
226	2.4311457829375996e-06	0.45313781448835666
227	2.57384819865021e-06	0.45325084362742096
228	2.4922420305681442e-06	0.4531829119731348
229	2.124311199138993e-06	0.4528523873695075
230	4.175727994791291e-06	0.4542150164348935
231	3.0303563916637898e-06	0.45355282551916337
232	2.869845185837203e-06	0.4534416992275581
233	2.7859071658378044e-06	0.4533811886783621
234	2.5024242297311776e-06	0.453157984671422
235	3.3381815976313984e-06	0.45373606972946456
236	3.0992518188243304e-06	0.4535764208276549
237	5.219593700089527e-06	0.4546454405301181
238	6.182274756111615e-06	0.45500089243545827
239	8.56104305479442e-06	0.4556895329308684
240	5.595073776280294e-06	0.45478625124208366
241	4.2305508039272945e-06	0.4541957976755577
242	4.458399045361876e-06	0.45430235713326134
243	6.2493781859758605e-06	0.45500717183207295
244	6.484656698538867e-06	0.4550851885778917
245	6.27396189251829e-06	0.45501078724224503
246	5.062215223908617e-06	0.4545577192622584
247	6.723434289618719e-06	0.45515235909319424
248	6.405636875330938e-06	0.4550499858999003
249	5.723359892763761e-06	0.4548127008217637
250	5.712091860498553e-06	0.45480623114040314
251	5.595044040673303e-06	0.45475808909969057
252	6.232330006241673e-06	0.45497824855069624
253	5.4983128095679954e-06	0.4547122304759288
254	6.303555953431138e-06	0.45499765759477795
255	4.223374857406608e-06	0.45415926300434495
256	3.9912366131755e-06	0.4540420476008709
257	3.852768949477105e-06	0.4539689782584455
258	1.1001049169752571e-05	0.45617247561596125
259	9.780055182134525e-06	0.45591406893102976
260	9.670040250941776e-06	0.45588971248355464
261	1.611473881025161e-05	0.45697852179959136
262	1.6548612112880048e-05	0.45703712950132835
263	1.5369457933737725e-05	0.45687424575883845
264	1.828834002044001e-05	0.4572458718675801
265	1.9529987487597313e-05	0.457391820267685
266	2.2909579907597064e-05	0.45774632074929567
267	2.407249034388361e-05	0.45785345106123704
268	2.625948588925811e-05	0.4580433552376447
269	2.9832985699135394e-05	0.4583284017870021
270	3.063838504764146e-05	0.4583870094887391
271	4.3042788213907906e-05	0.4591633712520089
272	3.788225825797022e-05	0.45886671733315165
273	3.9026471290682406e-05	0.45893521984167546
274	3.633727263880041e-05	0.45876910125850523
275	3.657596804174809e-05	0.4587841337534313
276	3.059085210629163e-05	0.4583736895565262
277	2.6841837064299313e-05	0.45807513279020995
278	2.779253651937536e-05	0.4581539106750123
279	2.0671586204689966e-05	0.4574862015016511
280	2.5757821610156335e-05	0.4579780875698012
281	2.4647692263662213e-05	0.4578787589324417
282	3.091960182713682e-05	0.45838834148196045
283	1.99026652722348e-05	0.457393723115144
284	2.250170152305358e-05	0.457666210871272
285	3.453146510854812e-05	0.45863495051264613
286	3.3158267286309856e-05	0.4585382858617292
287	3.3638999008663485e-05	0.45857120512276983
288	3.276022121212199e-05	0.4585068888786558
289	4.0364587036196646e-05	0.45898450359086346
290	4.159261611630245e-05	0.4590537672383708
291	4.358709777464491e-05	0.45916222954353353
292	4.378068253524375e-05	0.4591725049198121
293	4.176071250420694e-05	0.4590556700858298
294	6.246211024865416e-06	0.45479976145904255
295	6.099357676339884e-06	0.4547455303064612
296	4.699156882863483e-06	0.4541887571399594
297	4.0961869518873395e-06	0.4539000951804299
298	4.719775314989259e-06	0.45419408511284454
299	5.070891216812594e-06	0.45434269749939205
300	5.366337140584469e-06	0.45446181575032507
301	2.5380973613298447e-06	0.4528746506847777
302	2.2674289903348186e-06	0.4526371753218952
303	2.7649894234568837e-06	0.45303867613574306
304	4.971641374131565e-07	0.4495834857197007
305	6.28498496125996e-07	0.4500344605674824
306	6.598022186571399e-07	0.4501288418014485
307	6.094138746787189e-07	0.44997280830981096
308	6.726602156845191e-07	0.45016080963875965
309	8.233287345152783e-07	0.45055355735429614
310	7.990555255594332e-07	0.4504949496525591
311	8.619099454743497e-07	0.45064337175436064
312	7.996771873475481e-07	0.4504964719305263
313	7.856489803372562e-07	0.4504618401067726
314	7.344438065285974e-07	0.45033016306261014
315	6.339864930121137e-07	0.4500420719573184
316	6.509834432867154e-07	0.4500934488387112
317	5.937528367670009e-07	0.44991496174705753
318	5.604783664753365e-07	0.4498015520385015
319	5.606993252340693e-07	0.44979679491985397
320	6.251668028953897e-07	0.45000572757085155
321	6.098472683847275e-07	0.4499539701199669
322	6.152571761588217e-07	0.44997109574709787
323	5.071607974710211e-07	0.44959585422818416
324	4.849943893906449e-07	0.4495098455230376
325	5.31297369483223e-07	0.4496854783435028
326	4.6885503507310876e-07	0.44944115272976787
327	8.146340698843702e-07	0.45051112385596054
328	7.57932286889204e-07	0.45036993257450314
329	6.905960105573839e-07	0.45018840092691503
330	6.256508257049742e-07	0.44999278820813043
331	6.103768698483669e-07	0.44994483645216377
332	5.804433872227123e-07	0.44984741066226325
333	5.419063770448637e-07	0.44970564852656814
334	6.803224937561963e-07	0.45014501600484996
335	5.839319571044596e-07	0.44984303411310755
336	5.773134420571031e-07	0.4498209610825832
337	5.773134420571031e-07	0.4498209610825832
338	6.069155423708874e-07	0.4499161034555329
339	6.27366124849664e-07	0.44998041969964697
340	6.474653312956504e-07	0.45004169138782657
341	7.12745824881529e-07	0.45022702873033266
342	8.545070582317592e-07	0.4505786749407549
343	1.0772027274958009e-06	0.45103383605294634
344	1.02329881923999e-06	0.45093222399863603
345	1.3028835833379186e-06	0.4514086970023683
346	1.1219118409741728e-06	0.4511110916597815
347	1.0361450674310947e-06	0.4509518233274637
348	1.0122982279860641e-06	0.450905774418956
349	1.085037133942755e-06	0.45104144744278235
350	9.349471773315803e-07	0.4507421295374825
351	9.696676711667164e-07	0.45081405717143247
352	1.2539165018029745e-06	0.4513223077277299
353	1.1844565410681043e-06	0.45120718545646077
354	1.0480575261849063e-06	0.45095943471729966
355	1.06859425501654e-06	0.4509978722359714
356	9.738302921314145e-07	0.4508125348934653
357	9.201915918827121e-07	0.4506991251849092
358	7.937922234232964e-07	0.4504087506626666
359	7.666575387391048e-07	0.4503406287236346
360	8.025253214122652e-07	0.4504285402762402
361	8.415762429648543e-07	0.4505217798017309
362	7.705972919838076e-07	0.4503490012524542
363	8.196785247807131e-07	0.45047002235084627
364	7.726972075554306e-07	0.45035432922533936
365	7.243533406623696e-07	0.4502279801540621
366	6.655350284332317e-07	0.4500628129946214
367	6.104529469733497e-07	0.4498898441605988
368	5.853555625535992e-07	0.4498084022893538
369	6.145002345998217e-07	0.4498993583978938
370	6.856271085563672e-07	0.4501124773133012
371	6.810914640626759e-07	0.45009953795058
372	1.0174718950646032e-06	0.4508764705680875
373	1.015650894511351e-06	0.4508713328799482
374	1.1226268058264028e-06	0.45106827759195417
375	1.1377810398812845e-06	0.4510949174563801
376	1.2376410789865346e-06	0.4512623680327716
377	8.456947298430846e-07	0.45050541531358357
378	8.041365809522479e-07	0.4504064672457158
379	8.532595235049384e-07	0.4505229215102063
380	9.287487352170693e-07	0.45068827895439295
381	1.1179943517044776e-06	0.451055338229233
382	1.1813560566964354e-06	0.45116494224287107
383	1.0586713036159534e-06	0.45094402165288183
384	1.0586713036159534e-06	0.45094402165288183
385	9.396131489175872e-07	0.45070806856796647
386	1.2059485060432996e-06	0.4512012866293379
387	1.2398040980777623e-06	0.4512564692056487
388	1.0225131435865463e-06	0.450873616296899
389	1.078380111854165e-06	0.4509790340461273
390	9.63479727746776e-07	0.45075602032393314
391	9.642225982949822e-07	0.4507575426019003
392	9.564507135361144e-07	0.4507415586832448
393	8.825309360462555e-07	0.45057981664923025
394	8.9593303524368e-07	0.4506095010695906
395	1.0229778138116353e-06	0.4508682883240138
396	1.0310701295769234e-06	0.45088389167317755
397	1.0822818706731204e-06	0.4509799854698568
398	1.1094090045417116e-06	0.4510245121003973
399	1.15802104707753e-06	0.45110975966656025
400	1.2298623740535826e-06	0.4512296390564769
401	1.2527158515829496e-06	0.4512663640124355
402	1.3334878274622382e-06	0.4513911908057455
403	1.6391499356934727e-06	0.45180410870434734
404	1.8994307826134018e-06	0.4521020946164259
405	1.0124590163928414e-06	0.4508325147917847
406	8.659165982457668e-07	0.4505238729339358
407	9.534586822883152e-07	0.45071377711034344
408	8.040296699728571e-07	0.45037507026264245
409	5.01327709424808e-07	0.44944343614671867
410	4.1808435829267876e-07	0.4490910287973129
411	4.884391856542379e-07	0.44939015641786684
412	5.945901707291411e-07	0.44976330480457566
413	7.077438070253653e-07	0.4501027727912603
414	1.070873955040857e-06	0.4509156692257428
415	1.2385813111125177e-06	0.4512052826090018
416	1.6158184331390916e-06	0.45173446448734816
417	1.7429695406483496e-06	0.4518874534230513
418	1.772059341889958e-06	0.4519209435383296
419	1.7797389256942864e-06	0.451929696636641
420	1.8746006829823005e-06	0.4520349241011234
421	1.5327314776987248e-06	0.4516197227855708
422	1.5944595061581936e-06	0.45169926180935677
423	1.865777969527665e-06	0.45201703733500886
424	1.8529079215865594e-06	0.452001624270591
425	1.9162009354821173e-06	0.4520684142164017
426	2.3381361110339244e-06	0.45247276930143804
427	2.4657192981070843e-06	0.4525802801828713
428	3.5086730204633075e-06	0.453303742786781
429	3.4114582445760633e-06	0.45324399337656857
430	3.6296169846546207e-06	0.4533730064342884
431	3.964398314668348e-06	0.45355720206831907
432	5.490775129801987e-06	0.45423423519422934
433	4.631991745133127e-06	0.4538685079126106
434	3.6394982835213825e-06	0.4533619699190262
435	4.857161165462567e-06	0.45395622918047024
436	4.919895755618986e-06	0.45398210790591254
437	5.127150019454379e-06	0.4540681166110591
438	5.3532948059931255e-06	0.4541583115806155
439	5.202538833138383e-06	0.45409780103141945
440	6.33029089596031e-06	0.45451490519443105
441	6.0916776725318765e-06	0.454431750760473
442	4.701298661290668e-06	0.45387897357363505
443	4.6472828753657905e-06	0.45385461712615993
444	3.989968724022258e-06	0.4535318941971144
445	3.373835910715085e-06	0.45317948684770865
446	3.164822446036131e-06	0.4530466680950708
447	3.1630807914259573e-06	0.45304552638659545
448	3.0523851003127927e-06	0.45297169590518643
449	2.763997628053877e-06	0.45276656894910683
450	3.23949822860514e-06	0.4530938587120539
451	3.2218214872262013e-06	0.4530812999188245
452	3.488848098056899e-06	0.4532468476477571
453	3.6252314007955317e-06	0.4533267672410348
454	3.206813303469367e-06	0.45306683827813615
455	3.529548846243765e-06	0.4532662566918388
456	3.7071031659892248e-06	0.4533686298851327
457	4.458186689387764e-06	0.453754146780325
458	5.204050349352762e-06	0.4540783919873377
459	4.937753887990152e-06	0.4539672656957324
460	5.370676954876525e-06	0.45414404022467303
461	5.208279647295399e-06	0.4540789628415754
462	5.741357790555991e-06	0.4542823772349419
463	4.32214720604725e-06	0.45367860373620295
464	2.924557804118128e-06	0.4528539096474747
465	2.7500485563896105e-06	0.45272565772873846
466	2.7343540879883964e-06	0.4527127183660173
467	2.3104998580974743e-06	0.4523641167115295
468	2.742868806557995e-06	0.45271576292195165
469	1.992090855003782e-06	0.45205547485368053
470	2.2881567415718252e-06	0.45233747684710357
471	2.2380811105532545e-06	0.4522910473691041
472	2.953988240458024e-06	0.45286018904408937
473	2.9071045630607837e-06	0.45282707949830286
474	2.701265826898012e-06	0.45267428084734557
475	2.4843317167682046e-06	0.45250188286756066
476	2.61653417694669e-06	0.45260749090153485
477	2.918741552410599e-06	0.45283316861017164
478	3.0458608263363105e-06	0.45292146073226897
479	3.5042732400935247e-06	0.4532118352545116
480	3.2080266323847644e-06	0.4530280201899727
481	2.7133628983354467e-06	0.45268132138294387
482	3.26422433373826e-06	0.4530630325832182
483	2.394471761695251e-06	0.4524229146980124
484	2.7609812823284853e-06	0.4527129086507632
485	4.131136486196954e-06	0.4535455946988192
486	3.824179171487382e-06	0.45338271095632926
487	2.8792418999659826e-06	0.45279111568132785
488	2.167629027572796e-06	0.4522050386639575
489	2.0396341825246218e-06	0.4520796410164098
490	1.942637945401677e-06	0.45198031237905023
491	1.8945764211133673e-06	0.4519293160671492
492	2.3296584297791604e-06	0.4523506064945706
493	2.610885487858011e-06	0.45258389559304335
494	3.2093237987214278e-06	0.45300994313911225
495	3.3430934939869783e-06	0.4530938587120539
496	3.677827694759172e-06	0.4532928965562647
497	3.842674581149256e-06	0.45338461380378825
498	3.7074093959835337e-06	0.45330964161390386
499	4.2367187758579805e-06	0.4535884087666466
500	3.963507100070417e-06	0.4534464563462056
501	4.2870599522599e-06	0.4536112429361545
502	4.750118194420854e-06	0.45382645498376684
503	4.805275704451375e-06	0.45384986000751243
504	5.128541853188567e-06	0.45398667473981413
505	5.470523055420202e-06	0.45412367975686174
506	5.965969739821391e-06	0.45430730453665474
507	4.918419704889378e-06	0.4538951477770365
508	4.385551258179585e-06	0.4536531055802524
509	4.282111091558511e-06	0.45360287040733493
510	4.582267699112202e-06	0.45374558396675957
511	5.55171139453375e-06	0.4541491779128123
512	4.6255971273864356e-06	0.4537625193091446
513	5.015475238943888e-06	0.4539326338719787
514	5.380496131292007e-06	0.4540806754042885
515	4.973789696359071e-06	0.45391208311942155
516	4.659203765755533e-06	0.4537720335464396
517	8.189656946974641e-06	0.45497463314052417
518	8.855136081114007e-06	0.45514303514064514
519	1.0156529487111275e-05	0.4554389279205188
520	8.960764396576222e-06	0.455166059594899
521	8.748143908325011e-06	0.4551139215745226
522	9.125457416178005e-06	0.45520563882204607
523	7.906346608063437e-06	0.4548939524082628
524	8.644223636464513e-06	0.45508709142535075
525	9.35315293104978e-06	0.45525834769666024
526	7.0858198975776964e-06	0.45465780903860153
527	8.227533860713923e-06	0.45497824855069624
528	1.1518057012116577e-05	0.4557100836834256
529	1.2594777691127396e-05	0.4559068381106856
530	1.218163852651511e-05	0.45583243677503893
531	1.2587375553637217e-05	0.4559037935547512
532	1.3100860546797886e-05	0.45599208567684857
533	1.5162793010215938e-05	0.45631537946013173
534	1.7504227450862175e-05	0.4566342966942592
535	1.7731601008262675e-05	0.45666321997563597
536	1.629972894882459e-05	0.45647483807719547
537	1.8134568727662735e-05	0.4567119328705862
538	2.016721803123703e-05	0.4569484568097392
539	2.0389537022507546e-05	0.45697319382670615
540	2.1646122994001755e-05	0.45710753485731115
541	2.277987696150752e-05	0.45722322798281806
542	2.1403576865348528e-05	0.45708203670136066
543	2.3134581255942377e-05	0.45725747923707993
544	2.4244801863365414e-05	0.45736403869478365
545	2.4050945551149882e-05	0.4573457713591773
546	2.447398326271474e-05	0.4573838283083572
547	2.346461969579528e-05	0.45728640251845665
548	2.421860311543174e-05	0.4573583301524067
549	2.4569264715760805e-05	0.45739105912870137
550	2.436073599815148e-05	0.4573716500846196
551	2.4974743664700236e-05	0.45742835493889766
552	2.4413730001721725e-05	0.457376597488013
553	2.5020651886670334e-05	0.45743254120330745
554	2.6839262195046648e-05	0.4575927609593548
555	2.3812859315205484e-05	0.45731989263373496
556	2.859804316661357e-05	0.4577373773662384
557	2.6455512649502296e-05	0.4575558457186503
558	2.5477764380815527e-05	0.45746983701350374
559	2.645991723013822e-05	0.4575562262881421
560	2.340517999707397e-05	0.4572734631557355
561	2.098526560482117e-05	0.4570260929860662
562	1.740306646544709e-05	0.4566040414196612
563	1.723535812617678e-05	0.45658234895862865
564	1.726760249974126e-05	0.45658653522303844
565	1.9981128790064866e-05	0.4569145861249691
566	2.6430466447045793e-05	0.45754975660678154
567	3.1978356579880956e-05	0.4579874115223503
568	3.14551181620775e-05	0.4579493545731704
569	3.5528116007900635e-05	0.458230214858118
570	3.774155326024748e-05	0.45837064500059177
571	4.12783829644726e-05	0.4585795776515894
572	4.604371372798164e-05	0.45883570091957004
573	4.508435824660657e-05	0.4587862268856362
574	4.4669723649993615e-05	0.4587645344246037
575	4.7014803775423167e-05	0.45888479438401214
576	4.842576225136778e-05	0.4589544386010113
577	4.588744120273961e-05	0.4588277089602423
578	4.410103149558697e-05	0.45873446943475155
579	4.349668639872982e-05	0.45870135988896504
580	4.712819509272072e-05	0.4588882195094383
581	4.995586235729816e-05	0.4590248439569941
582	4.945101284802316e-05	0.4590008680790108
583	4.637172092835969e-05	0.45884940142127484
584	4.977854248350216e-05	0.45901571028919097
585	5.209098304443581e-05	0.45912303088587825
586	5.189863139557409e-05	0.45911427778756686
587	5.286655924938845e-05	0.4591572821401402
588	4.757688952672169e-05	0.45890610627555284
589	5.1240514266640026e-05	0.45908116824178036
590	5.85032273461043e-05	0.45939494778776857
591	6.106074922673388e-05	0.4594969404115707
592	6.095372520689504e-05	0.4594927541471609
593	5.061406077354376e-05	0.4590492004044693
594	4.983723963629388e-05	0.45901266573325655
595	5.4323662526909895e-05	0.4592166509808608
596	5.1392095873827566e-05	0.45908383222822297
597	5.2925641852696134e-05	0.4591527153062386
598	6.407472892393451e-05	0.4596071152794465
599	6.800419862735384e-05	0.45974906769988744
600	5.8152944627652475e-05	0.45937496788944915
601	5.6060541481612846e-05	0.4592878174758272
602	5.558654051509081e-05	0.4592676472927618
603	5.754242819883196e-05	0.4593498503029904
604	7.027997232521967e-05	0.45982746501519806
605	0.00019678534760772358	0.4623763291865213
606	0.00020367957730619795	0.46246424073912684
607	0.00020322509942706206	0.46245853219674987
608	0.0002015067569216827	0.4624368397357173
609	0.00021448542517420847	0.4625959177832893
610	0.0002250373746174773	0.4627192222986321
611	0.00022978025065545837	0.46277097974951675
612	0.0002240076657975943	0.46270552179692737
613	0.00021951793109393757	0.46265224206807554
614	0.00021940906759547094	0.4626503392206165
615	0.00020804139363514112	0.4625133342035689
616	0.0002021806953099996	0.46244026486114354
617	0.0001868254522424345	0.46223894359998186
618	0.0001903516125049338	0.46228651478645677
619	0.00019513110561551804	0.46234968932209536
620	0.0002064999914865842	0.462494305728979
621	0.00019647536364782343	0.46236719551871813
622	0.0001973567364381015	0.4623786126034721
623	0.00019249723312782135	0.4623150574983417
624	0.00020141866099551906	0.4624299894848649
625	0.0001936119894253882	0.4623291385695382
626	0.0001781742378306903	0.46211792250158984
627	0.000179812576608107	0.4621411372405896
628	0.00016847448689834933	0.461975589511657
629	0.00016275789551206733	0.46188843909803506
630	0.00016685810303716125	0.4619512330641819
631	0.00016332369784078933	0.46189719219634645
632	8.26270507892377e-05	0.46020708308326747
633	8.616948298085971e-05	0.4603090757070696
634	8.467195426175038e-05	0.4602664519239881
635	8.187873882007434e-05	0.46018501005274315
636	7.711650087086713e-05	0.46003925193738415
637	8.73867559524875e-05	0.4603425658223479
638	9.153444012228274e-05	0.46045559496141214
639	9.321887357808306e-05	0.46050012159195264
640	8.993750329468675e-05	0.46041201975460117
641	8.617037146828145e-05	0.4603071728596106
642	8.806605966474288e-05	0.46035950116473295
643	9.538440372976915e-05	0.460554352744534
644	9.83808840723741e-05	0.46063008607340195
645	0.00010457767933366751	0.46078003045317073
646	9.888629841896158e-05	0.4606426448666313
647	8.613464408074935e-05	0.4603048894426598
648	5.3305093263534474e-05	0.45915195416725496
649	4.63962851815325e-05	0.4588227615568489
650	4.925219747732888e-05	0.4589635722688145
651	4.925219747732888e-05	0.4589635722688145
652	5.2661988918829e-05	0.4591218891774028
653	5.2899352038146196e-05	0.4591325451231732
654	5.479115626203768e-05	0.45921588984187717
655	5.64932468946845e-05	0.45928857861481076
656	5.468585845413541e-05	0.4592113230079756
657	5.610574085135647e-05	0.4592722141266634
658	5.622262749945202e-05	0.4592771615300568
659	5.4196992804920523e-05	0.45919001111643487
660	4.7723886257001926e-05	0.4588872680857088
661	4.517266952131814e-05	0.4587573036042595
662	4.1559451533405575e-05	0.45856112003123717
663	3.534048139269813e-05	0.45818264367164313
664	2.976123413025061e-05	0.45778418741372967
665	2.8090088019730004e-05	0.45765136866109185
666	2.973274087595716e-05	0.45778133314254116
667	2.8362485662830804e-05	0.45767287083737845
668	2.8975099005155907e-05	0.45772196430182055
669	2.6083776024408606e-05	0.4574803026745282
670	2.6301684080282605e-05	0.45749933114911817
671	2.4581177556565415e-05	0.4573448199354478
672	2.418222227868941e-05	0.4573075241252515
673	2.4626347100073223e-05	0.4573490061998576
674	2.3909025007126843e-05	0.4572816453998092
675	2.579751451436811e-05	0.45745442394908586
676	2.579751451436811e-05	0.45745442394908586
677	2.6589349190510375e-05	0.4575229264576097
678	2.6220458842759926e-05	0.4574909586202986
679	2.6649953484998745e-05	0.45752749329151127
680	2.817108035052335e-05	0.45765346179329675
681	2.4819670104500657e-05	0.45736232613207056
682	2.492201284323182e-05	0.45737107923038195
683	2.4232976525813447e-05	0.4573071435557597
684	2.500527157031701e-05	0.4573786906202179
685	2.4455174338412995e-05	0.45732731373882507
686	2.4434771572580607e-05	0.4573254108913661
687	2.4478294836246097e-05	0.45732883601679225
688	2.4848654926835274e-05	0.4573630872710541
689	2.6052612985674285e-05	0.457471169006725
690	2.560542740902449e-05	0.457431589779578
691	2.4176329867643214e-05	0.45729991273541554
692	2.669319316162567e-05	0.457524258450831
693	2.4907080813328232e-05	0.45736594154224264
694	2.5631330453926557e-05	0.4574313994948321
695	2.4778635410076476e-05	0.4573541438879969
696	2.1067060388373047e-05	0.4569853720504437
697	1.691751208174694e-05	0.4564913928500887
698	1.7567124543458154e-05	0.45657587927726806
699	2.0353783469923886e-05	0.4569062135961496
700	2.022393775306707e-05	0.45689175195546117
701	2.039495202874579e-05	0.4569107804300511
702	1.9596368950309916e-05	0.4568205854604948
703	1.946455894022202e-05	0.45680536268082284
704	2.0329805031450537e-05	0.45690354960970697
705	1.8530745020923596e-05	0.45669461695870933
706	1.6832429235081734e-05	0.45647883405685935
707	1.9399433143866418e-05	0.45679718043674916
708	1.8783576852849585e-05	0.45672449166381557
709	1.9110108282294398e-05	0.45676330975197904
710	2.00691553379561e-05	0.45687253319612536
711	1.9707088151576177e-05	0.45683143169101104
712	2.0999123434232623e-05	0.4569743355351816
713	2.2864059334222245e-05	0.4571667134132859
714	2.2753292447846932e-05	0.4571556768980237
715	2.350842411277622e-05	0.45722931709468684
716	2.3840837790530986e-05	0.4572612849319979
717	4.184590209167935e-05	0.45855997832276174
718	4.5903778209920466e-05	0.45877728350257896
719	4.553405552270846e-05	0.458758255027989
720	4.449959851614719e-05	0.45870364330591584
721	4.7841971633842054e-05	0.45887413843824176
722	4.7841971633842054e-05	0.45887413843824176
723	4.646390288848645e-05	0.45880525536022615
724	4.681051850372834e-05	0.4588227615568489
725	4.792695866426813e-05	0.45887832470265155
726	4.843989434656541e-05	0.4589034422891103
727	4.948939054240505e-05	0.4589540580315195
728	5.19781041137494e-05	0.4590701317265182
729	5.338199756260252e-05	0.4591333062621568
730	5.178637115984293e-05	0.45906137862820684
731	5.166168923667947e-05	0.4590556700858298
732	5.537775788182973e-05	0.45922045667577877
733	7.121130372973595e-05	0.45982213704231284
734	7.350702152507212e-05	0.4598986315101644
735	7.350702152507212e-05	0.4598986315101644
736	7.11661284273368e-05	0.45982004391010795
737	7.488693395458315e-05	0.459942967855959
738	7.73187478850839e-05	0.4600202234627942
739	7.496957169093403e-05	0.4599456318424016
740	8.064372054313406e-05	0.4601222160865963
741	8.064372054313406e-05	0.4601222160865963
742	8.064372054313406e-05	0.4601222160865963
743	8.064372054313406e-05	0.4601222160865963
744	8.312142403091362e-05	0.46019566599851347
745	8.589902728893779e-05	0.46027558559179127
746	9.219219544658962e-05	0.4604479835715762
747	9.061107847442767e-05	0.4604057403579865
748	9.239345614353905e-05	0.46045331154446134
749	9.515141280490957e-05	0.46052523917841137
750	9.992147848340646e-05	0.460645118568328
751	0.00010308226841397537	0.4607216130361796
752	0.00011613907570158796	0.4610157932533402
753	0.00011870117385409933	0.46106983412117564
754	0.000127898784677664	0.46125517146368167
755	0.00012809450442951572	0.46125897715859965
756	0.00012842787597070086	0.46126544683996024
757	0.00012842787597070086	0.46126544683996024
758	0.00013503950268807605	0.4613895124942867
759	0.0001355137314784605	0.46139826559259806
760	0.00013317849372114748	0.461354880670533
761	0.00013068148608868718	0.46130769005354993
762	0.0001270379888896617	0.46123728469756714
763	0.00013162269518773162	0.46132557681966446
764	0.0001314018413751199	0.4613213905552547
765	0.00013923726574937195	0.4614660069621383
766	0.00015819442929477105	0.46178644647423295
767	0.00016684337298933586	0.461920787504838
768	0.00018045181066714337	0.462119444779557
769	0.00018513211016093475	0.46218452216265465
770	0.0001651158758702512	0.4618939573556662
771	0.00015147310983767143	0.46167665217584897
772	0.00015126441722561419	0.4616726561961851
773	0.00013883966494430896	0.4614572538638269
774	0.00013674184247310453	0.461419196914647
775	0.00014382395353460016	0.46154554598592423
776	0.00014457695230040785	0.4615581047791536
777	0.00014797228971719705	0.46161633191139884
778	0.0001469659464238375	0.4615992062842679
779	0.00015312523706952855	0.4617023406165454
780	0.00011804140799945419	0.46105118621607744
781	0.0001328847140464249	0.4613446052942544
782	0.00011961988596140375	0.4610820123449132
783	0.0001218795537699082	0.4611284418229126
784	0.00013280537468617794	0.46134156073832006
785	0.00014146887938986736	0.4614994970774166
786	0.00014413716645064325	0.46154630712490785
787	0.00015937921679334838	0.4617990052674623
788	0.00016717425464199265	0.4619175526641577
789	0.0002003582797744113	0.462376900040759
790	0.00019786727068062744	0.46234493220344786
791	0.0001955219595665667	0.46231448664410396
792	0.00020371032765765943	0.4624193335390946
793	0.00022349613105433302	0.4626571894714689
794	0.00022492168430609405	0.46267355395961623
795	0.0002328988281119545	0.4627633683596808
796	0.00022389310432909833	0.4626617563053705
797	0.00021015340179766201	0.46249811142389696
798	0.00020613440436280847	0.4624486373899631
799	0.0002032129919970679	0.4624121027187504
800	0.0002047906124411105	0.46243189233232396
801	0.00018401919317101694	0.4621590240067041
802	0.00018886969576013593	0.4622252430982771
803	0.00018680802798781124	0.4621963198169004
804	0.00018472441019894362	0.4621677771050155
805	0.00018173513569921397	0.4621262950304094
806	0.0001908356534883536	0.46225017039998995
807	0.00018391842991894437	0.4621561697355156
808	0.00019305674983174885	0.46227871311187485
809	0.0001861270216458542	0.46218414159316284
810	0.00017391338521943126	0.46201174361337793
811	0.0001843606652030116	0.4621594045761959
812	0.00018795116828511797	0.46220849804063796
813	0.00019362602113595658	0.46228385080001416
814	0.00021004493258135003	0.4624920223120282
815	0.00019886132082137553	0.46235197273904616
816	0.00019129978905854788	0.46225302467117846
817	0.00020130377331078407	0.46238317943737367
818	0.00019580361800803717	0.46231239351189907
819	0.0001919213716985856	0.4622608263457603
820	0.0001953002316148069	0.4623053529763008
821	0.00020433426957935458	0.46242047524756996
822	0.00021227463496328408	0.4625177107527246
823	0.00022267692353900983	0.46264063469857564
824	0.00023621214081814747	0.4627922916410575
825	0.0002452104485430352	0.46288895629197446
826	0.0002812623157256108	0.46324554990579003
827	0.0002999705774747788	0.46341357133641925
828	0.0002911529628717112	0.4633349837363628
829	0.00029537370004482444	0.4633726601160509
830	0.0002539097465820015	0.46297839012254716
831	0.0002696663176433186	0.4631344236141847
832	0.0002677416457488929	0.4631157757090866
833	0.00026485939123601493	0.4630876135666935
834	0.0002663358148723379	0.46310207520738184
835	0.00027932276763875484	0.46322614086170827
836	0.0002873722462418738	0.46330035191260904
837	0.0002873722462418738	0.46330035191260904
838	0.0003142964984648766	0.463535163289049
839	0.00029371148771493945	0.4633574373363789
840	0.00029371148771493945	0.4633574373363789
841	0.00030629604675360805	0.4634674219195088
842	0.00031741151718280643	0.4635606614449995
843	0.000307103573419393	0.4634738916008694
844	0.00031339521828111167	0.4635271713297212
845	0.00031344058957956205	0.463527551899213
846	0.0003272222285460176	0.4636403907535314
847	0.0003350557831622615	0.46370280415018644
848	0.00032689171424176767	0.4636377267670888
849	0.0003536320154041358	0.463845517709611
850	0.0003599835193800314	0.46389270832659407
851	0.00036971107211939113	0.4639634942520687
852	0.0004128679411650078	0.4642574841844833
853	0.0004463144899880482	0.46446565569649734
854	0.00046393669635768026	0.46456955116775844
855	0.0004800320626804582	0.4646616489847738
856	0.0005420022833734271	0.46499084159517984
857	0.0005767474996841526	0.4651605755885222
858	0.0005875913890501163	0.4652111913309314
859	0.0006347969573956688	0.4654231685378634
860	0.0006347969573956688	0.4654231685378634
861	0.0006710534031702319	0.4655765380430584
862	0.0006710534031702319	0.4655765380430584
863	0.0006347093018870949	0.4654227879683716
864	0.0006577921238993211	0.46552135546674756
865	0.0006569770962637149	0.4655179303413214
866	0.0006821220485665536	0.4656218258125825
867	0.0006726243487933279	0.46558300772441896
868	0.0007024551109433653	0.4657032676838274
869	0.0007134175870129124	0.46574627203640073
870	0.000712245931206423	0.46574170520249913
871	0.000684845048170699	0.4656328623278446
872	0.0006964114588880164	0.4656792918058441
873	0.0007061240164000519	0.4657177293245158
874	0.0007255307430494322	0.465793082083892
875	0.0007165507632970726	0.4657584502601383
876	0.0007107838756720846	0.4657359966601221
877	0.0007440133619620204	0.4658627263008912
878	0.000728917746918755	0.46580564087712134
879	0.0007140092638685473	0.4657481748838597
880	0.0006970858407574463	0.4656815752227949
881	0.0007109838477330247	0.4657363772296139
882	0.0007139114833836831	0.4657477943143679
883	0.0007182256150825921	0.46576453937200707
884	0.0006929943385747149	0.46566444959566394
885	0.000699585689137848	0.46569070889059805
886	0.000699585689137848	0.46569070889059805
887	0.000699585689137848	0.46569070889059805
888	0.0006874984814576829	0.4656423765651396
889	0.000699106104000985	0.46568880604313906
890	0.000699106104000985	0.46568880604313906
891	0.000712357858161461	0.4657409440635155
892	0.0007068162530733566	0.465719251602483
893	0.0007396691892132281	0.46584522010426843
894	0.0006975775634902702	0.46568233636177847
895	0.0006975775634902702	0.46568233636177847
896	0.0007149029619536843	0.4657504583008105
897	0.0007340342413182262	0.46582352764323587
898	0.0007160821870298497	0.4657546445652203
899	0.0006736656766171845	0.46558529114136976
900	0.0006736656766171845	0.46558529114136976
901	0.0006702462095061562	0.4655712100701732
902	0.0006700157518515918	0.4655702586464437
903	0.000682660482032208	0.46562201609732834
904	0.0006349561413398932	0.46542145597515033
905	0.0005888172372089215	0.4652132844631363
906	0.0005668974673995026	0.46510900842238345
907	0.0005823964468331735	0.4651828389037924
908	0.0005695857210735567	0.4651219477851046
909	0.0005408111293355131	0.4649799953646636
910	0.0005408111293355131	0.4649799953646636
911	0.0005145479787405747	0.4648441320560914
912	0.0004914768749099853	0.4647193052627813
913	0.00040889984949700866	0.46422418435395096
914	0.00040077456806608604	0.46417052405560727
915	0.00040294938396061986	0.4641849856962956
916	0.00039073248568498157	0.4641027826860671
917	0.0003851395094909433	0.46406434516739536
918	0.00039375383715885417	0.4641233334386242
919	0.00038420550622180394	0.46405787548603483
920	0.00037859166093509843	0.4640186768283795
921	0.00039425951309052574	0.4641267585640504
922	0.0004066371703000484	0.4642093421437708
923	0.00042092827172321944	0.4643018205302779
924	0.00042676284845989297	0.4643387357709824
925	0.00042652076206209854	0.4643372134930152
926	0.00043896989225678006	0.4644144690998504
927	0.0004591552089248199	0.4645354901982425
928	0.00046338633567084234	0.4645602272152094
929	0.0004453523819363533	0.4644532871880139
930	0.00046071325639528713	0.4645446238660456
931	0.000467785705201289	0.46458572537115994
932	0.0004449116167939097	0.46445062320157127
933	0.0004420252603772266	0.46443311700494855
934	0.0004601933619128063	0.46454157931011125
935	0.0004508646095629129	0.4644863967338004
936	0.00046476107357465787	0.46456821917453717
937	0.0004708950527507856	0.46460361213727447
938	0.00045150487988293033	0.4644898218592266
939	0.00047129587432426706	0.46460551498473346
940	0.00046666830205809755	0.46457887512030754
941	0.0004437827452258017	0.4644433923812271
942	0.0004320015679364376	0.46437108417778533
943	0.00048254734823694617	0.4646684992356262
944	0.0004739301431039497	0.4646197863406759
945	0.0004691462653621558	0.4645923853372664
946	0.00048139451954255536	0.4646620295542656
947	0.00048139451954255536	0.4646620295542656
948	0.00045673756339788073	0.4645200771338246
949	0.0004759368237631047	0.46463120342542985
950	0.0004607526521626391	0.46454367244231615
951	0.0004665080595318511	0.46457716255759446
952	0.00045925935663228376	0.46453491934400476
953	0.00045925935663228376	0.46453491934400476
954	0.00046670544383917666	0.46457830426606983
955	0.00046140332315124105	0.4645474781372341
956	0.0004663765132654063	0.46457640141861084
957	0.00045467805669271815	0.46450789891008704
958	0.0004533312186113738	0.46449990695075927
959	0.00041965662581182643	0.46429173543874525
960	0.0004162726602671569	0.4642700429777127
961	0.0004060996314937471	0.4642038238861397
962	0.0004060996314937471	0.4642038238861397
963	0.00044407340658329607	0.464443582665973
964	0.0004525026982407226	0.46449419840838224
965	0.000464214180457529	0.46456308148639786
966	0.0005347023270040504	0.4649463149646394
967	0.0006006658506779344	0.46526294878181607
968	0.0006006658506779344	0.46526294878181607
969	0.0005850412104127702	0.4651906405783743
970	0.0005825281210027438	0.46517884292412853
971	0.0006316023816181779	0.4654010955073391
972	0.0006249187894376771	0.4653717916564706
973	0.0005980903316817644	0.4652511511275703
974	0.0005895247731636742	0.4652115719004232
975	0.0005891976203999389	0.46521004962245605
976	0.000575608842003427	0.46514611394783384
977	0.0005814772388882644	0.4651738955207351
978	0.0005834997351808872	0.46518340975803013
979	0.0005479232151539796	0.4650106312087534
980	0.0005082159388590078	0.4648055042526738
981	0.0004877365695857291	0.4646939973915767
982	0.0004650687925708329	0.46456536490334865
983	0.0004588769127096156	0.4645292108016278
984	0.0004286290235813584	0.4643453957370889
985	0.0004286290235813584	0.4643453957370889
986	0.0004157465003528666	0.46426357329635215
987	0.0004157465003528666	0.46426357329635215
988	0.0004246943514882153	0.46431989758113834
989	0.00042246949232131677	0.46430543594045
990	0.0004349293263829204	0.4643834526862688
991	0.0003873641619581157	0.46407309826570675
992	0.00039636213895171394	0.4641343699538864
993	0.00038384063905416184	0.46404874181823164
994	0.00036609058931221465	0.4639227733164462
995	0.00035671192156095847	0.4638538902384306
996	0.00034875929510136503	0.4637941408282182
997	0.0003394057639750691	0.46372221319426815
998	0.0003363158784469958	0.46369766646204713
999	0.0003457885291524924	0.46377111637396434

==> data/stats-mannwhitneyu-varghadelaneya-rats-vulnerability-ue.dat <==
rank	pvalue	effect_val
1	5.579715866249129e-36	0.44262800740283775
2	2.164368376092469e-36	0.43830454769125615
3	2.3197326190593363e-44	0.4258869457433493
4	2.0586901106090272e-45	0.4222757218356693
5	2.8292332607537313e-48	0.41326992538173973
6	5.1507699922560796e-52	0.40654849730233317
7	3.264091149074838e-54	0.40338900938141853
8	2.150296480213579e-53	0.4026212104317142
9	3.6988858607631024e-58	0.39501457771438336
10	3.1841930514185063e-59	0.3930422763231355
11	6.5543113199024795e-62	0.3852624844870361
12	1.2352035941971964e-66	0.37891154080789574
13	3.428300941189486e-67	0.3773394082372744
14	3.6366983432927958e-65	0.3773826028745936
15	5.34234150734132e-67	0.37455459098103583
16	2.722841520674941e-68	0.37068400896469494
17	1.0514514674751783e-71	0.36570045146958813
18	4.0229022002343267e-70	0.3652176990692412
19	4.280530186651884e-72	0.3612593957850406
20	4.558060527688171e-76	0.3543621446004229
21	1.3355544408501004e-77	0.3516110077442086
22	1.1427567912945995e-76	0.35131321211687594
23	6.765298323789791e-76	0.35151871964244735
24	7.274599882858628e-77	0.34965640283432936
25	1.1683677354432302e-77	0.3478721027720301
26	1.545202112907541e-74	0.35029861385174
27	5.010768906640949e-75	0.3487576879794462
28	4.1758621692066923e-69	0.3517997702121408
29	3.9517167509085004e-70	0.3499536276074243
30	3.444973270102196e-69	0.35007027215666064
31	2.952667324269819e-70	0.34832459989777903
32	5.7506831592631e-70	0.3480513510026674
33	6.5385300331714984e-68	0.34958314320715805
34	2.471972474219748e-66	0.3508736543538482
35	4.2383055094706e-66	0.350792593052095
36	1.9675616151635333e-65	0.35087974346571693
37	1.8261358747821523e-64	0.3513497467880886
38	2.6911164429539597e-65	0.34996180985149794
39	1.555579830123041e-66	0.34802984882638077
40	1.9060448456559398e-63	0.35089877194030694
41	1.3952973218293793e-64	0.34901495295590224
42	1.4145599623233227e-63	0.3496944597835092
43	3.8037115464924355e-60	0.3531351885588633
44	2.238166017519961e-60	0.3523803289718801
45	1.2617046756238823e-59	0.3521972750463248
46	1.4591351012862503e-68	0.3395461937151993
47	1.6614990481453002e-65	0.342896727520997
48	2.506847349691192e-66	0.3416615892353636
49	1.4195747361666577e-64	0.34352733116890777
50	1.1854147648268402e-67	0.3390485991046722
51	1.1354721215338415e-67	0.33878429359261786
52	9.800158203394585e-67	0.33930890863706265
53	1.3417771083683945e-63	0.3428192816294159
54	7.547317290138267e-63	0.34367955896562735
55	5.8757380143593455e-62	0.34444488421363495
56	1.2042876260345473e-62	0.343345228667082
57	2.0137533391407656e-62	0.3434241968366303
58	6.261758844031407e-60	0.34621072665558195
59	3.7586236915634914e-60	0.3456556660517932
60	3.3997100055025016e-60	0.3454256117940008
61	9.827296778245527e-60	0.34593081779436385
62	2.2532827722192687e-58	0.34762587431083625
63	3.724224442461761e-57	0.3488701462642728
64	4.9480772594873153e-57	0.34901875865082027
65	2.0632291450990388e-58	0.34690336313065595
66	1.227951359424126e-57	0.3477781021075558
67	3.81969686186165e-58	0.3470295219171873
68	3.4137081246653215e-58	0.3469242944527049
69	1.7108581573265474e-58	0.3463816023573997
70	4.900376439335357e-59	0.3454929725940492
71	8.464534888765851e-60	0.3441986557524411
72	6.473345187020472e-61	0.3425344253648044
73	2.577539448691084e-60	0.3431678832839037
74	4.0281832432562337e-60	0.34333571442978705
75	3.2174532751304737e-63	0.33896525438596825
76	6.931755189822798e-63	0.33925619976244853
77	1.0462292954466815e-65	0.33512530821371717
78	3.540622682686409e-60	0.3415135477030538
79	1.8310877899119061e-59	0.342391331235888
80	1.4902722251934577e-59	0.3421137057916207
81	1.6669316196992013e-58	0.3434025043755977
82	3.732432163524378e-61	0.3395402948880764
83	1.0529111114486348e-62	0.33727704812034826
84	3.84080680696834e-63	0.3365882173401922
85	2.135836166976449e-63	0.33616007666191844
86	4.915647936229367e-64	0.3351808713595198
87	4.2254298417086605e-63	0.336336851190859
88	4.672076510570534e-62	0.3376517187850243
89	1.1497507005592529e-61	0.33812362495485493
90	3.3705642061115827e-62	0.33734840490006057
91	4.3629803022868006e-63	0.33610051753645187
92	8.764448897796514e-64	0.33508668041029954
93	1.279323233093281e-63	0.3352777262951826
94	1.3605624481458333e-63	0.33524442646465025
95	3.7065834405719076e-63	0.33569026362429266
96	2.43279439113116e-63	0.3353249169121657
97	5.414613716640254e-66	0.33166307726207656
98	8.620587386889696e-65	0.3331425411614448
99	2.7320899923430628e-64	0.3336917029381107
100	4.962010913415136e-66	0.33119726020411466
101	2.8567684773955626e-66	0.3308442820004711
102	1.9684801625979524e-66	0.33059424784435926
103	1.2357159321281651e-65	0.3314952461161932
104	1.1580504922758169e-65	0.33144577208225934
105	8.23963574558483e-67	0.3298386271183925
106	3.653300909760216e-67	0.3293522593078735
107	3.075334192146295e-66	0.33045724282731165
108	1.939098105707084e-65	0.3313496782855801
109	4.658263150703604e-65	0.3317977988621733
110	5.116882474014949e-66	0.33042375271203334
111	2.2386280191479632e-66	0.3299160730099736
112	2.491200891649543e-65	0.3312227583600652
113	2.862900596376639e-65	0.3313030585228347
114	2.932039988880988e-66	0.32995869679305506
115	2.323201915349465e-65	0.33109450644132893
116	4.485956376240933e-65	0.33147488564838196
117	4.370828530043827e-64	0.33273304838826917
118	1.393653473222763e-63	0.33340037699213854
119	7.373997950187662e-64	0.3329853659613319
120	6.415429016942442e-63	0.33424467040969447
121	4.4959399504218506e-63	0.3339209960569195
122	4.468149478165765e-63	0.3338865545179117
123	7.371879497961462e-63	0.33416132569099055
124	4.7346697002062557e-63	0.3338798945518052
125	1.4922353263288875e-62	0.33452743354210107
126	1.2674264497384148e-62	0.33440070390133203
127	1.0990698149607222e-61	0.335604445203892
128	4.885615167629228e-62	0.3351117979967583
129	1.2403380270350492e-61	0.3356375547496785
130	1.0909831014877821e-61	0.33552224219366344
131	1.3793140161564661e-61	0.33565258724460456
132	1.0218708285280483e-61	0.3354255775427465
133	2.7748266334574585e-60	0.3372405134491355
134	2.218092198024548e-59	0.33846594721272805
135	1.0201552315893033e-58	0.33938064598626677
136	2.738025611292702e-59	0.3385407291178666
137	1.8150260280505172e-59	0.33826348424309105
138	7.854029905425709e-59	0.33913213410812204
139	1.5337041954542928e-58	0.33950794648127347
140	1.4119007236760682e-58	0.33943982454224153
141	2.358677388223615e-58	0.3397467538373773
142	5.691016049424246e-58	0.34027270087504347
143	8.197458688655913e-58	0.34048125295654924
144	5.016762522420492e-58	0.3401608134444546
145	4.59630409471022e-58	0.34010677257661914
146	4.948535926692138e-58	0.3401101977020453
147	6.271499024870361e-59	0.3388225408265436
148	1.1054920860398586e-58	0.33908703662334394
149	5.7531752082264545e-58	0.3400630070850622
150	2.8597683253204424e-58	0.3396068945491412
151	7.172853551715384e-58	0.3401511089224137
152	9.585208954541211e-58	0.3403147538038872
153	1.347624491808081e-57	0.3405181681972537
154	2.2765629354589753e-57	0.3408045467398324
155	2.0283218414197945e-57	0.3407014124075549
156	7.1248493813311965e-56	0.34283222099213706
157	2.0272718086930788e-55	0.3434639663485233
158	9.297040314141582e-56	0.3429115697311771
159	1.067063633956851e-55	0.34299872014479904
160	1.097934301437906e-55	0.3429876836295369
161	5.509458561972832e-56	0.34255193156142716
162	7.033994792651328e-55	0.34408924202354885
163	2.9306819624292783e-54	0.34498129691232554
164	2.676415154995629e-54	0.3449230697800803
165	1.2137312433926205e-54	0.34440968153564355
166	1.0535445159766455e-54	0.34431225574574303
167	4.428789475121553e-55	0.34375243802330685
168	4.8847067767964256e-55	0.3438148514199618
169	6.575810919617757e-56	0.3424937044291819
170	3.150989427525499e-56	0.34202236911358896
171	3.5969131728392283e-56	0.342071462578031
172	5.420649737466245e-56	0.3423235898663478
173	6.799046417325854e-56	0.3424600240291577
174	1.4883915220522653e-55	0.34293611646339817
175	2.3588283792520822e-55	0.3432285841178456
176	2.5489331951784165e-55	0.3432778678670336
177	4.871399326098611e-56	0.3421953379476116
178	7.015348207444461e-56	0.3424259630596417
179	3.6788565307582324e-56	0.34199135270000736
180	1.252855651614079e-56	0.34131279729612984
181	3.449676560649396e-57	0.34047078729552477
182	2.5929681765922255e-57	0.3402923002038711
183	2.1204836881681188e-57	0.3401533923393645
184	1.125807685957061e-57	0.3397518915255166
185	4.3985334925657446e-58	0.3391608671047529
186	6.321145805794701e-58	0.3393795042777914
187	1.054554160665256e-57	0.33967825132885354
188	1.3520661894376237e-56	0.34124943247574535
189	6.905339420879379e-56	0.34225337479511087
190	3.0883107891570036e-55	0.3431675027144119
191	1.2297821672198378e-54	0.3440199783760415
192	3.345515132068387e-54	0.3446446831968294
193	4.5351941212404794e-54	0.34484067648510586
194	8.448467467295832e-54	0.345230189359962
195	1.6218063375000981e-53	0.34565224092636704
196	1.598760603041486e-53	0.3456014348992119
197	7.491729270148685e-54	0.34509908317003735
198	2.061697487364927e-54	0.344249842349088
199	3.2779408072782886e-54	0.3445482088306584
200	8.400724584310718e-54	0.34514969891244657
201	5.776263207568425e-54	0.3448960493461626
202	2.545363739706498e-53	0.3458278737468322
203	2.4159765281423376e-53	0.34578258597730815
204	2.2539360014697226e-53	0.34573748849253
205	1.0996406607734263e-53	0.3452720520040599
206	1.2543206875054345e-53	0.3453572995702229
207	1.5548799336905664e-53	0.3454851709194673
208	1.6048208142748656e-53	0.34550001312964745
209	6.594168383601936e-54	0.34490156760379365
210	3.594774893026541e-53	0.3459848586621993
211	2.5559328414972533e-53	0.3457629866484805
212	1.153093189758623e-53	0.3452408453057324
213	1.3748971779285804e-53	0.34534378935326404
214	1.4401382445032883e-53	0.34536281782785394
215	1.8650915482180776e-53	0.3455251307161062
216	9.683709341597911e-54	0.3450673056174721
217	6.428205534077826e-54	0.3447858744782868
218	9.960513112207501e-55	0.34355758644350576
219	7.969291906536728e-55	0.3434144923145894
220	5.230390935689535e-55	0.343144668544904
221	4.2656798495176395e-55	0.34300880523633176
222	5.376519589114492e-55	0.3431461908228711
223	3.7742671905895324e-55	0.3429144240023656
224	1.2939719168790426e-55	0.34220998987304585
225	1.0465118472097427e-55	0.3420748877034572
226	1.966617389600146e-55	0.34247676908679686
227	2.2984877726663832e-55	0.34257096003601706
228	1.7704886646423156e-55	0.3424044608833551
229	2.0967995488476597e-55	0.34251235233428007
230	6.924566863082176e-55	0.3432398109178537
231	6.12753441417151e-55	0.34316141360254315
232	5.006982146703086e-55	0.3430320199753315
233	4.411557654287509e-55	0.3429509586735783
234	5.129347867228362e-55	0.34304229535161
235	1.412176139469883e-54	0.3436717572910455
236	1.364874166986503e-54	0.3436447368571277
237	4.0425114158314356e-54	0.34432443396948065
238	4.90222014887583e-54	0.34444907047804474
239	7.219717092828922e-54	0.34468959039686164
240	1.8404952114819972e-54	0.3437967743691014
241	2.0170628209707366e-54	0.34385576264033024
242	3.0239474942036294e-57	0.3396592228542636
243	6.286212237417477e-58	0.33866060850778323
244	5.91084895023337e-58	0.3386221709891115
245	6.293885419960975e-58	0.33866136964676685
246	7.334030744280229e-58	0.3387568925892084
247	1.6909607904430834e-57	0.33927465738280077
248	3.2830230077145836e-58	0.3382505448803699
249	1.853607728314957e-58	0.33789490269028377
250	8.124947041620105e-59	0.3373731419170275
251	4.393298442051522e-59	0.3369826776184418
252	5.402496689793565e-59	0.33710065416089946
253	4.166753319466177e-59	0.3369351064319669
254	5.808721811768887e-59	0.33713566655414495
255	4.726308081977076e-59	0.33699828096760553
256	2.4241776368083753e-59	0.336580986519848
257	1.545937851002003e-59	0.33629879424167913
258	3.85537618380666e-58	0.3382583465549518
259	4.222336018804743e-58	0.3383150514092298
260	7.023916036235865e-58	0.3386328269348819
261	1.6516302140587412e-57	0.3391169113284501
262	1.6327000421368923e-57	0.33910968050810597
263	5.3978504873476334e-58	0.3384077200804828
264	1.1623212859731543e-57	0.3388647840401333
265	1.415882044295657e-57	0.338988469124968
266	2.3234282604445465e-57	0.33929482756586615
267	7.239719841200625e-58	0.33855043363990744
268	1.0966942461919254e-57	0.33879704267059313
269	1.9214486850590567e-57	0.33913993578270396
270	1.9426195429863942e-57	0.33913803293524497
271	8.724792437533626e-57	0.34007975214270136
272	3.510255242649868e-57	0.33950128651516703
273	1.9185167142975917e-57	0.339117101613196
274	1.611176625053251e-57	0.33900749759955795
275	1.927840342772586e-57	0.33912014616913044
276	1.807884531326063e-57	0.33907980580299973
277	7.07922705449226e-58	0.3384922065076622
278	6.673532968856355e-58	0.3384552912669577
279	9.391931820413247e-58	0.338664794772193
280	1.751409432839868e-57	0.33904688654195914
281	3.1660403831118713e-58	0.33795921893439784
282	5.229990030788695e-58	0.3382640550973287
283	6.463817968101348e-58	0.3383964932804748
284	1.4624883749620148e-57	0.3389037924130427
285	7.250999265143569e-57	0.3399073541629165
286	8.204386712085344e-57	0.3399769983799157
287	1.5055454743707682e-56	0.3403609929971408
288	1.2818688728411825e-56	0.3402550043936748
289	1.3177491710784991e-56	0.3402683243258877
290	1.7150201414904288e-56	0.34043520404804156
291	1.0951778946281494e-56	0.3401471129427498
292	9.159125851056158e-57	0.3400340838036855
293	1.207047688474542e-56	0.3402003926716016
294	5.488858656931802e-57	0.3396942352475091
295	9.319253926252864e-57	0.34002038330198076
296	9.897367194717466e-57	0.3400584402511606
297	1.3036330122897334e-56	0.3402327410784045
298	2.750177711854755e-56	0.3407019832617926
299	2.888049009143505e-56	0.34072900369571035
300	4.425879900944024e-56	0.34100034974336296
301	2.1467475202631265e-55	0.34198031618474517
302	4.314982451794151e-55	0.34242406021218275
303	4.819084128890713e-55	0.34248723474782133
304	4.4703146794149266e-55	0.3424350967274449
305	7.178719943596887e-55	0.34273574662596606
306	6.359395145685255e-55	0.3426539241852292
307	5.372280081571762e-55	0.34254546188006657
308	6.053189186219652e-55	0.34261834093774607
309	1.1897966000108819e-54	0.3430497164567001
310	1.3467276445154775e-54	0.3431296360499779
311	2.1975326872049937e-54	0.34344588929766284
312	1.6583097021817084e-54	0.3432639770805829
313	1.3780645104427806e-54	0.34314447826015804
314	8.739321795715524e-55	0.3428508688972352
315	1.1950743333131787e-54	0.34305257072788864
316	1.0118083921986798e-54	0.34294525013120136
317	1.3558936088143668e-54	0.34313401259913356
318	1.6607564027294135e-54	0.34326492850431245
319	1.2308669428376605e-54	0.3430639878126426
320	1.1901326982594221e-54	0.34303848965669204
321	1.5527817587739405e-54	0.3432101264974934
322	8.765262628135952e-55	0.34284135465994026
323	7.432804896009723e-55	0.3427351757717283
324	2.9154187728547957e-55	0.34213387597468603
325	1.9899861965301853e-55	0.34188916979145934
326	2.8912886428456338e-55	0.34212474230688283
327	1.4162850177652287e-54	0.34314695196185474
328	9.531932704866595e-55	0.3428915898328577
329	8.942848520545849e-55	0.3428504883277434
330	6.874558109128771e-55	0.34268113490389285
331	3.647016495867965e-55	0.34226992956800417
332	2.6693950825008428e-55	0.3420697500153179
333	1.7190223915145643e-55	0.34177652122188684
334	3.3318307519677144e-55	0.34219686022557877
335	1.6746029564463343e-56	0.3402854499530187
336	4.595890732094333e-57	0.3394676061151428
337	3.2169190361587355e-57	0.33924268954548964
338	3.687269358838945e-57	0.33932489255571824
339	2.556864558107764e-57	0.3390942674436881
340	2.4024865041735096e-57	0.33905506878603275
341	2.4301971165504705e-57	0.339058493911459
342	2.617128595124056e-57	0.3390900811792783
343	2.176148682195219e-57	0.33897020178936166
344	1.930477457000322e-57	0.33889484902998546
345	3.183763254312973e-57	0.339202349179359
346	1.8474385932054033e-57	0.33885603094182193
347	1.6219835120981433e-57	0.3387742085010852
348	6.2686005963399484e-58	0.3381740504125183
349	5.081752506439058e-58	0.3380389482429297
350	1.4157628580460534e-58	0.3372153958626768
351	1.4279264066467872e-58	0.337220723835562
352	2.4072587766598513e-58	0.3375426856256239
353	2.424938985674551e-58	0.3375472524595255
354	2.8164738870814686e-58	0.33763706685959005
355	3.086030027160341e-58	0.33769415228335986
356	2.653166838803039e-58	0.33759977104939376
357	1.961753250806004e-58	0.3374041583306091
358	1.8065910841914596e-58	0.3373527814492162
359	1.210819480398787e-58	0.3371035084320879
360	1.0038151233233733e-58	0.3369796330625074
361	9.576208712646242e-59	0.3369503292116389
362	4.948820893935525e-59	0.33654026558422556
363	5.429021624319513e-59	0.3365977315774872
364	3.548230639560276e-59	0.33633038150949846
365	1.7708687328598298e-59	0.33589310716342147
366	2.002889606995664e-59	0.3359692210617813
367	1.7543637977601062e-59	0.3358801678007003
368	2.024930196393633e-59	0.3359688404922895
369	2.218899636052222e-59	0.3360183145262233
370	2.603634543049998e-59	0.336117262594091
371	2.603634543049998e-59	0.336117262594091
372	5.689185855137159e-59	0.33657737110967595
373	1.8698053091632496e-59	0.33587065356340534
374	1.6319222106868002e-59	0.3357796974548654
375	1.295339086751022e-59	0.33563698389544083
376	1.087218620403547e-59	0.33552205190891754
377	7.72876574892269e-60	0.33530817185452655
378	3.5728415215185715e-60	0.33483322112876146
379	3.166419588990365e-60	0.3347590100778607
380	3.261782569244898e-60	0.3347738522880409
381	4.6044714177332375e-60	0.3349858294949729
382	6.89817446713916e-60	0.3352347219426094
383	9.275216741276136e-60	0.3354105450478204
384	8.22369597920036e-60	0.33533633399691964
385	4.6045461105630953e-60	0.3349757444034402
386	7.991363826602826e-60	0.33531197754944453
387	1.2283185189391954e-59	0.33557723448522836
388	4.5116646365641015e-60	0.3349565256441044
389	1.1509648466906156e-60	0.33411813105367133
390	1.0842791507517708e-60	0.3340815963824586
391	1.074213156563538e-60	0.3340758878400817
392	7.253829610239367e-61	0.33383574849075653
393	3.06822143943281e-61	0.3333006677852872
394	2.2034219827818893e-61	0.3330957311139535
395	3.451426549594719e-61	0.3333657451683849
396	3.5342851485252836e-61	0.3333802068090732
397	3.278530843521479e-61	0.33333111334463117
398	4.527702923464597e-61	0.3335213980905306
399	5.347800803518297e-61	0.33362301014484097
400	5.994149567343798e-61	0.3336894195211598
401	7.547424766097805e-61	0.3338302302331254
402	8.107460976687044e-61	0.33387399572468235
403	6.413564030379975e-61	0.33372747647033973
404	6.941423645021246e-61	0.3337758087957982
405	2.4229864551019577e-61	0.3331111441783714
406	2.564769002406121e-61	0.33314577600212514
407	3.851060316620283e-61	0.3333935267412862
408	3.892124569589304e-61	0.3333999964226468
409	4.4451589862386846e-61	0.33348105772439995
410	2.2246735134500163e-61	0.3330559616020605
411	3.11543267958785e-61	0.3332610885581402
412	8.21397206506344e-61	0.3338372707687237
413	1.381940517231478e-60	0.33415580743335943
414	3.579306716582965e-60	0.33473389249140195
415	5.290669365268604e-60	0.3349744124102189
416	8.329462050868791e-60	0.33524195276295354
417	1.0196329425629114e-59	0.3353667795562636
418	9.539652388433917e-60	0.3353256780511493
419	1.101278287951705e-59	0.33541435074273845
420	1.6102065120697623e-59	0.3356491621191784
421	1.7223672724793485e-59	0.33568778992259596
422	1.9133617584115895e-59	0.3357528673056936
423	3.4822557851943504e-59	0.3361239225601975
424	4.611288972543166e-59	0.3362982233874414
425	6.6117631865714095e-59	0.3365191439774307
426	1.1353848106172292e-58	0.3368527131369925
427	1.0709999209859731e-58	0.33681332419459126
428	2.0239729644372034e-58	0.3371984605202918
429	2.0597194792633042e-58	0.33720645247961956
430	1.6279664724611393e-58	0.33705955265578513
431	1.6419400840038847e-58	0.33706488062867035
432	3.6411813461477e-58	0.337542495340878
433	4.1708463122500446e-58	0.33762469835110653
434	7.003838757922522e-58	0.33794970469710284
435	1.6282805338110744e-57	0.33845776496865443
436	2.5829243286632375e-57	0.33874585607394614
437	2.888107442382204e-57	0.3388135974434864
438	3.5260857851877e-57	0.3389369019588292
439	2.8428327828073735e-57	0.3387981843790685
440	5.117218561703162e-57	0.3391696202030643
441	6.555733884643447e-57	0.3393264148336854
442	7.050157039242998e-57	0.3393724637421931
443	8.306361859094262e-57	0.3394763592134542
444	8.585232772634267e-57	0.33949729053550315
445	6.615099431836975e-57	0.33933212337606244
446	5.416828610028654e-57	0.33920292003359664
447	5.917450267299602e-57	0.33925886374889114
448	5.629379526726016e-57	0.3392272764810718
449	5.131386929595091e-57	0.33916866877933477
450	7.690163402172961e-57	0.33942212806087285
451	5.82607202352767e-57	0.33924364096921916
452	7.198639543212195e-57	0.33937760143033235
453	6.685827615583349e-57	0.3393307913828411
454	7.070137470527974e-57	0.3393635203591358
455	9.032947710078107e-57	0.33951879271178975
456	9.224702336049653e-57	0.33953211264400274
457	3.9119662096407795e-57	0.3389863759927631
458	5.000638886429114e-57	0.33913632037253183
459	3.7958315485978124e-57	0.33896201954528793
460	2.1838459800600687e-57	0.3386130373213083
461	2.041095318476041e-57	0.33857041353822687
462	4.19698814373223e-57	0.33902024667753317
463	3.9186046164420525e-57	0.33897686175546815
464	4.7965637094093046e-57	0.33910206911826996
465	5.769196611410401e-57	0.33921890395225224
466	8.228402102107824e-57	0.33944382052190536
467	6.02800570968287e-57	0.3392466855251536
468	1.0429346988729177e-56	0.33959414547116595
469	1.0968220195931607e-56	0.3396261133084771
470	1.1268219471768573e-56	0.339643238935608
471	8.6531924545449e-57	0.3394731243727739
472	2.534675592551129e-56	0.3401533923393645
473	2.721492869380531e-56	0.34019868010888854
474	2.9659843920674747e-56	0.3402534821157076
475	2.7231198635747035e-56	0.34019906067838035
476	3.052248601633294e-56	0.34027174945131394
477	3.648780926298963e-56	0.3403855397293618
478	2.150388130481846e-56	0.34004873572911976
479	1.3213759120760909e-56	0.3397288670712628
480	1.1250940976504314e-56	0.3396242104610181
481	1.2025071337094544e-56	0.3396664536746078
482	1.7006833280788592e-56	0.3398841394239167
483	2.269089096816892e-56	0.3400675739189638
484	3.3107279894837886e-56	0.34030067273269066
485	6.082025025730229e-56	0.3406740114041454
486	5.8508230171067935e-56	0.3406468006854818
487	6.078119100224198e-56	0.3406711571329569
488	5.039674526053068e-56	0.3405417635057453
489	4.333747457069104e-56	0.3404430057226234
490	4.793085791393724e-56	0.3405073219667375
491	6.750611898438109e-56	0.34072614942452184
492	1.3947354779367688e-55	0.3411908247740083
493	2.1552756015189e-55	0.34147016278098874
494	3.3870636800295435e-55	0.3417584441710264
495	4.091663483934475e-55	0.3418777527067054
496	4.8104811496958045e-55	0.3419820287474583
497	5.025319557108694e-55	0.3420101908898514
498	5.115114536152505e-55	0.34202160797460535
499	7.455490679649337e-55	0.3422623181781682
500	1.039944077229887e-54	0.3424773399410346
501	9.621888452635731e-55	0.3424271047681171
502	1.9050260643875615e-54	0.34286685281589074
503	1.3363694638410356e-54	0.3426348957106393
504	1.5512045391119078e-54	0.34272908665985957
505	1.6106505226690323e-54	0.3427534431073347
506	1.9454783324060057e-54	0.34287351278199724
507	1.6956898574306502e-54	0.3427844595209163
508	1.9374995647665523e-54	0.34287084879555463
509	1.4191185046655834e-54	0.34266914696490125
510	1.3836944402623813e-54	0.3426527824767539
511	2.2870166838682998e-54	0.34297150942613547
512	2.0230406721535355e-54	0.3428919704023495
513	2.1757545675656645e-54	0.34293916101933253
514	2.634991000650198e-54	0.34306113354145407
515	2.9976781811368575e-54	0.34314485882964985
516	1.967400209293339e-54	0.34287160993453825
517	1.0501391764768182e-53	0.343956613555657
518	1.092210258960071e-53	0.3439800185794026
519	1.2323047805506288e-53	0.34404775994894277
520	9.013607706989418e-54	0.3438435844165927
521	1.008738329081555e-53	0.34391703432850984
522	1.1288483070341424e-53	0.34399048424042705
523	1.4391940166498457e-53	0.34414918171850717
524	1.9669861627268666e-53	0.3443535475356032
525	2.6042846127951412e-53	0.3445373626001421
526	2.707602482737186e-53	0.34456286075609266
527	3.2029376422035782e-53	0.3446686590748127
528	1.190677557453985e-52	0.3455279849872947
529	1.5248907598021665e-52	0.3456912492992764
530	1.893723700138467e-52	0.3458343434281928
531	1.8982121257298463e-52	0.3458337725739551
532	1.8539187645500373e-52	0.34581816922479136
533	1.4937577344630934e-52	0.3456733625331619
534	2.743600827741979e-52	0.3460710576520918
535	6.009219064761481e-52	0.34659091557788907
536	6.009219064761481e-52	0.34659091557788907
537	6.345296342851324e-52	0.3466228834152002
538	8.308716896794699e-52	0.34679794538142766
539	9.183536936891987e-52	0.3468645450424925
540	8.218487447053682e-52	0.34678862142887856
541	8.593552838854246e-52	0.3468183058492389
542	8.583726143236792e-52	0.34681754471025533
543	9.172035511456835e-52	0.3468595976390991
544	1.0539084938156496e-51	0.34695207602560624
545	1.1210057201602051e-51	0.3469931775307205
546	1.5841913053726237e-51	0.34721961637834087
547	8.239051248823312e-52	0.34677606263564925
548	9.028688221616159e-52	0.3468369537543371
549	9.408186096665114e-52	0.3468643547577466
550	7.906527643091378e-52	0.3467486616322397
551	8.234340002403594e-52	0.34677568206615744
552	8.215517138165915e-52	0.34677415978819026
553	5.823603341438478e-52	0.3465454375236191
554	4.023109526965648e-52	0.3462999702014088
555	3.2104423115212218e-52	0.3461504063911318
556	6.023825302107998e-52	0.34656789112363523
557	5.813603409040702e-52	0.3465442958151437
558	6.114222378941201e-52	0.346577785930422
559	6.983029606228535e-52	0.34666607805251937
560	7.356449519159359e-52	0.34670070987627305
561	7.251924534768731e-52	0.3466911956389781
562	7.63643244450133e-52	0.346723544045781
563	8.901834951327468e-52	0.3468255366695831
564	1.1772438048785446e-51	0.3470116351510728
565	2.6321205502422755e-51	0.347548618704001
566	8.259811804890968e-51	0.3483150856604841
567	1.4485597788237963e-50	0.3486929911658404
568	1.2996061302950867e-50	0.348619921823415
569	2.412970724926255e-50	0.3490351231389676
570	2.9572930653759457e-50	0.34917250872550704
571	3.695813326583023e-50	0.3493232142442594
572	4.659461137334795e-50	0.3494800088748805
573	3.6278206202984436e-50	0.34931065545103
574	3.5953038331963857e-50	0.34930456633916124
575	4.1756343370656817e-50	0.34940579782397974
576	5.65293063880941e-50	0.3496109247800594
577	5.564731394271437e-50	0.349600268834289
578	4.97613905156683e-50	0.34952453550542106
579	6.626778410381355e-50	0.34971672309877944
580	4.946381996887953e-50	0.34951464069863425
581	5.734090355521962e-50	0.34961282762751833
582	6.390288854939573e-50	0.3496862775394356
583	5.708388654513213e-50	0.34960978307158397
584	7.197691382192941e-50	0.34976505542423797
585	7.121382493947979e-50	0.34975782460389376
586	7.913279646153384e-50	0.34982937166835193
587	1.008664209866455e-49	0.3499922554108419
588	1.1991725785001431e-49	0.3501098513838078
589	1.414353919528725e-49	0.3502221193838885
590	2.1018527789408062e-49	0.35049004030611486
591	2.487668343628849e-49	0.35060497229263815
592	2.1195266613439157e-49	0.3504957488484919
593	2.338287640624162e-49	0.3505627290790485
594	2.469693493712129e-49	0.3506000248892448
595	3.738699996580965e-49	0.35088316859114316
596	4.107505401645108e-49	0.3509474848352572
597	4.237405972147625e-49	0.3509668938793389
598	4.834383064576732e-49	0.35105518600143626
599	5.576596266565793e-49	0.3511510895133696
600	5.971071708426235e-49	0.3511978995608609
601	5.977710276151918e-49	0.35119866069984446
602	6.566041754167758e-49	0.35126297694395847
603	7.773117403273613e-49	0.3513786700694653
604	1.4026900518125918e-48	0.3517803611680591
605	4.07993261148353e-47	0.35411629670872086
606	4.465993429480148e-47	0.35417947124435945
607	4.611791730009137e-47	0.3542019248443756
608	4.848646104584164e-47	0.3542369372376211
609	5.641206774893772e-47	0.35434102299362813
610	6.568857120902342e-47	0.3544475824513318
611	6.828862723211655e-47	0.35447117775982334
612	7.729305497126837e-47	0.35455794760395354
613	8.820213233414331e-47	0.3546487134277475
614	9.297753787987289e-47	0.35468391610573896
615	9.69966254145802e-47	0.35471360052609924
616	1.2114370363129787e-46	0.35486963401773686
617	1.274737892205981e-46	0.3549054075499659
618	1.333361606777633e-46	0.35493699481778523
619	1.222648696673292e-46	0.3548761036990974
620	1.3916499684904803e-46	0.3549670598076373
621	1.3916499684904803e-46	0.3549670598076373
622	1.2678502587591647e-46	0.35490160185504793
623	5.910661671026186e-47	0.3543665211495787
624	7.215465910925287e-47	0.35450619015306883
625	7.548221652560692e-47	0.35453777742088816
626	6.778414714000661e-47	0.354462424661512
627	6.716082241266744e-47	0.35445595498015137
628	4.73060081630492e-47	0.35420896537997393
629	3.53855741786122e-47	0.35400612184084507
630	3.30905410735267e-47	0.3539593117933538
631	2.0636637306536694e-47	0.35363011918294773
632	2.2831540213738356e-47	0.3537005245389305
633	2.161773029698844e-47	0.3536624675897506
634	1.9592483102907712e-47	0.35359396508122687
635	1.9432493706484106e-47	0.35358825653884984
636	2.0580326642343717e-47	0.35362821633548874
637	2.8566876964857447e-47	0.353856748315314
638	3.4783155149990105e-47	0.3539941339018534
639	3.605728928760437e-47	0.35401925148831215
640	3.8844766953791656e-47	0.3540694866612296
641	1.9394598330130433e-47	0.35358159657274335
642	2.551383930058315e-47	0.3537726424576264
643	3.13069463028922e-47	0.35391535601705104
644	3.582004239696124e-47	0.35400935668152533
645	3.3975244977974008e-47	0.35397244144082085
646	3.1892865535426216e-47	0.3539282953797722
647	1.7779818959824024e-47	0.35352108602354737
648	1.6944380571700816e-47	0.35348759590826906
649	1.4473955776808461e-47	0.3533779918946309
650	1.8493759334189884e-47	0.35354848702695685
651	1.8113473824329075e-47	0.35353402538626855
652	2.1446236039598356e-47	0.3536516213592344
653	2.2638049659673975e-47	0.35368929773892244
654	2.3908817919546086e-47	0.35372735468810235
655	2.6435369881869243e-47	0.35379737947459333
656	2.576579005434194e-47	0.35377949270847886
657	2.7449866913028073e-47	0.3538236387695275
658	2.5808020258555467e-47	0.35378063441695423
659	2.4799709879721007e-47	0.3537528528440529
660	2.5920971225913207e-47	0.35378367897288865
661	2.402661804152455e-47	0.3537307798135286
662	2.0913926717159318e-47	0.3536341151626117
663	1.9204710236871838e-47	0.353574746321891
664	2.0162038009427001e-47	0.35360861700666113
665	1.8625679068130379e-47	0.35355343443035026
666	2.228962969749473e-47	0.3536767389456931
667	1.8040423618335625e-47	0.35352945855236695
668	1.3521155151673787e-47	0.3533288984301889
669	1.1790874307617006e-47	0.35323375605723917
670	1.1453386878816934e-47	0.35321358587417384
671	1.0152279095494278e-47	0.35312986058597806
672	9.407186128261266e-48	0.35307696142661804
673	1.0842586091477435e-47	0.35317552892499393
674	1.0842586091477435e-47	0.35317552892499393
675	1.3297930445523513e-47	0.3533155784979759
676	1.2216184992994498e-47	0.353254877664034
677	1.2604051718343476e-47	0.35327485756235344
678	6.79510760608141e-48	0.3528375832162765
679	6.890836291297989e-48	0.3528455751756043
680	8.676969684196614e-48	0.35300198923673365
681	8.729490358220903e-48	0.35300617550114344
682	7.727476284428897e-48	0.35291826394853787
683	7.727476284428897e-48	0.35291826394853787
684	9.100148953350202e-48	0.353031673657094
685	6.733539848116099e-48	0.35281455876202267
686	5.878441244284714e-48	0.35271884553483523
687	6.349467355387915e-48	0.3527706029857199
688	6.479842052825143e-48	0.35278468405691643
689	7.449701327827166e-48	0.3528813487078334
690	7.703363587854022e-48	0.3529045634468331
691	7.839851445654599e-48	0.3529167416705707
692	1.26358875234745e-47	0.3532432702945342
693	1.4190812980290726e-47	0.3533239510267955
694	1.8948743357853467e-47	0.3535235597252441
695	2.0941400738491565e-47	0.35359320394224325
696	2.0232909862580307e-47	0.35356922806425994
697	2.0691229038213606e-47	0.3535848314134237
698	2.3861012153099243e-47	0.3536841600507832
699	3.480849490337834e-47	0.35394446958317366
700	3.0740387066554936e-47	0.35385769973904346
701	4.125680197898152e-47	0.35406320726461493
702	4.10774741711247e-47	0.3540601627086805
703	4.2673268916020437e-47	0.35408680257310643
704	3.6797819356015417e-47	0.35398328767133713
705	3.645857735555482e-47	0.3539768179899766
706	3.6418871732714657e-47	0.353976056850993
707	3.892845912128266e-47	0.35401791949509087
708	3.5874038826929704e-47	0.353960834071321
709	3.769733640394441e-47	0.3539954658950747
710	4.634015174995651e-47	0.3541366571765321
711	2.902163376003428e-47	0.35380974798307685
712	2.882599180822492e-47	0.35380042403052775
713	4.2639019777197377e-47	0.35407234093241813
714	4.2825113878944613e-47	0.3540753854883525
715	4.567756587431711e-47	0.35411896069516346
716	4.221119721645046e-47	0.3540637781188526
717	2.152756869212848e-46	0.3552056768789953
718	1.815508324280152e-46	0.35508123065517705
719	1.6515948087249416e-46	0.35501463099411223
720	2.1487498385038225e-46	0.3551984460586511
721	2.6480299954268125e-46	0.35534572645197726
722	2.62951939344536e-46	0.35534077904858385
723	2.62951939344536e-46	0.35534077904858385
724	2.332572186647514e-46	0.3552562926214045
725	2.2436255400798345e-46	0.355228891617995
726	2.3452003058910117e-46	0.35526009831632255
727	2.5361410012670713e-46	0.35531528089263337
728	2.7425465624506466e-46	0.3553704634689442
729	3.0254318098285002e-46	0.3554397271164516
730	2.6724320782731694e-46	0.35535219613333785
731	2.7782872691296153e-46	0.3553795971367474
732	2.9865276861212284e-46	0.3554305934486484
733	6.150695729030376e-46	0.3559413177066426
734	5.000624902146086e-46	0.3557947984523
735	4.685450045934798e-46	0.3557487495437923
736	4.632799690861958e-46	0.35574075758446455
737	4.086696312785017e-46	0.35565208489287536
738	4.1405973023496515e-46	0.3556598865674573
739	4.1405973023496515e-46	0.3556598865674573
740	4.85569738946739e-46	0.3557725351370298
741	4.228458989855737e-46	0.3556747287776374
742	3.576325964540311e-46	0.355556371665688
743	3.0725595244827996e-46	0.3554477190757794
744	3.272609472064358e-46	0.3554922457063199
745	1.952051039868788e-46	0.3551249961467339
746	2.355715259362246e-46	0.3552574343298799
747	2.5283243350935975e-46	0.35530728893330554
748	2.717910901456793e-46	0.35535828524520663
749	2.910630670406485e-46	0.3554066175706651
750	3.12030781471417e-46	0.35545571103510715
751	3.4382259801602577e-46	0.35552421354363095
752	4.63588176796865e-46	0.35573542961157933
753	1.3138902508850237e-46	0.35484071073636014
754	1.7220332141984342e-46	0.3550309954822596
755	1.7952306543433164e-46	0.3550602993331281
756	1.7778469974429125e-46	0.3550534490822757
757	1.7634886580285857e-46	0.35504774053989874
758	1.9430751439395716e-46	0.3551131984924881
759	1.5796676833174905e-46	0.35496744037712913
760	1.4565423097686253e-46	0.3549103549533593
761	1.125020027050817e-46	0.3547288233057712
762	1.125020027050817e-46	0.3547288233057712
763	1.2797981444718699e-46	0.3548193988448194
764	1.297941075278919e-46	0.35482929365160615
765	1.4518211590968138e-46	0.3549080715364085
766	1.7355214325985349e-46	0.35503365946870213
767	1.7308362386758869e-46	0.3550317566212432
768	2.233646612404525e-46	0.35521138542137226
769	1.7487072282787888e-46	0.35503898744158735
770	1.8458358709946887e-46	0.35507704439076726
771	1.4685668749365139e-46	0.35491473150251496
772	1.6932266365494698e-46	0.3550134892856368
773	1.7901875621189756e-46	0.3550526879432921
774	1.536162693106222e-46	0.354944986777113
775	1.5612951800320485e-46	0.354956403861867
776	1.7283751415904274e-46	0.35502795092632516
777	1.627689516683545e-46	0.3549857077127355
778	1.627689516683545e-46	0.3549857077127355
779	1.7443334354873203e-46	0.35503442060768575
780	1.9142740761526595e-46	0.35509987856027514
781	2.693208033171292e-46	0.3553377344926495
782	2.466448372583609e-46	0.3552757016654863
783	2.7460223262253368e-46	0.3553514349943543
784	2.896985484385055e-46	0.3553864473875997
785	3.2865014311167645e-46	0.3554755006486807
786	3.5727801450989955e-46	0.3555344889199095
787	4.440989965344327e-46	0.3556882389945963
788	6.005283343586569e-46	0.3558990744930529
789	9.44709434232087e-46	0.3562176111576886
790	9.44709434232087e-46	0.3562176111576886
791	9.187322069682697e-46	0.35619782154411506
792	1.0499266079278516e-45	0.35629258334757297
793	1.010725447549395e-45	0.35626556291365524
794	1.0320746269631377e-45	0.3562804051238354
795	9.396576783013101e-46	0.3562138054627706
796	8.777913987619798e-46	0.35616547313731217
797	8.679595078651204e-46	0.35615748117798435
798	9.396576783013101e-46	0.3562138054627706
799	9.089313320404801e-46	0.3561902101542791
800	1.0720996467707646e-45	0.35630742555775313
801	1.0555681170941474e-45	0.35629638904249095
802	1.1680492986116706e-45	0.356368316676441
803	1.281085694719363e-45	0.35643263292055494
804	1.3400054413590373e-45	0.3564646007578661
805	1.247913944636999e-45	0.35641398501545685
806	1.1642952133359222e-45	0.35636336927304757
807	8.83932953384628e-46	0.3561677565542629
808	1.1154551330880827e-45	0.3563329237137036
809	1.2395803236836623e-45	0.356407895903588
810	1.3225367761879078e-45	0.3564539448120957
811	1.243216805790764e-45	0.35640865704257163
812	1.3529445104070364e-45	0.3564687870222759
813	1.4956868973187787e-45	0.3565388118087669
814	1.618891915319453e-45	0.3565951360935531
815	1.6896413902062887e-45	0.35662558165289704
816	1.6878357060736123e-45	0.3566248205139134
817	1.4789781746365288e-45	0.35653081984943913
818	1.3996772612447179e-45	0.3564916211917838
819	1.5255843807210417e-45	0.35655289287996345
820	1.6223583234371483e-45	0.3565966583715203
821	1.870678330596818e-45	0.35669674814786345
822	1.3604356242148066e-45	0.3564687870222759
823	1.511660652229633e-45	0.35654375921216025
824	1.0727936869771831e-45	0.35629867245944175
825	1.8056781247154697e-45	0.3566689665749621
826	2.7707023879171548e-45	0.35697418330738484
827	3.193485898920825e-45	0.35707427308372797
828	3.1782052941896687e-45	0.3570708479583018
829	3.364681571753754e-45	0.35711156889392426
830	2.6583418214221953e-45	0.35694335717854914
831	1.727106130454193e-45	0.35663471532070024
832	1.7105676386098798e-45	0.3566278650698478
833	1.702357585908622e-45	0.3566244399444216
834	1.8287546168915367e-45	0.3566754362563227
835	2.1397427400507486e-45	0.3567873236869116
836	2.3442731308397258e-45	0.35685240107000915
837	2.3442731308397258e-45	0.35685240107000915
838	3.432329068028555e-45	0.35712450825664543
839	3.269883920505635e-45	0.3570898764328917
840	2.884908687602001e-45	0.357000442602319
841	2.848225716052735e-45	0.3569913089345158
842	3.412906906405709e-45	0.3571191802837602
843	3.150738964673963e-45	0.3570620948599904
844	3.246184378353483e-45	0.35708340675153116
845	2.879301218504377e-45	0.35699777861587634
846	3.921846802506771e-45	0.3572185089211197
847	4.4301798148436216e-45	0.3573056593347417
848	4.0750791631678e-45	0.35724590992452926
849	5.263269153321918e-45	0.35742896385008455
850	5.046320834037583e-45	0.35739756686701113
851	4.0934403563872645e-45	0.35724533907029155
852	5.5394323497906425e-45	0.35746055111790387
853	8.729406850128634e-45	0.3577853671791542
854	9.551335884427649e-45	0.35784873199953876
855	1.166880083504848e-44	0.35799258726743877
856	1.6074131831166604e-44	0.3582205483930263
857	1.919678740858777e-44	0.3583484197422707
858	2.10683208263099e-44	0.3584142582643519
859	2.3726613697696446e-44	0.3584987446915313
860	2.3726613697696446e-44	0.3584987446915313
861	2.454132119187581e-44	0.35852310113900643
862	2.454132119187581e-44	0.35852310113900643
863	1.5354546659576606e-44	0.358185155430289
864	1.746810600831051e-44	0.3582780143862879
865	1.8542659552970148e-44	0.35832101873886124
866	2.1103619875342624e-44	0.3584142582643519
867	1.9620697283357895e-44	0.3583617396744837
868	2.3452819326734718e-44	0.35849037216271173
869	2.1092482808679984e-44	0.3584138776948601
870	2.275797861701733e-44	0.35846867970167917
871	2.380183525714849e-44	0.35850102810848206
872	2.780814794428425e-44	0.35861329610856274
873	2.670191797172935e-44	0.3585839922576942
874	2.9561340660898727e-44	0.3586574421696115
875	2.9561340660898727e-44	0.3586574421696115
876	2.9561340660898727e-44	0.3586574421696115
877	2.0328936663548325e-44	0.3583860961219588
878	2.0328936663548325e-44	0.3583860961219588
879	1.7562130550644475e-44	0.35828067837273053
880	1.3116602570995985e-44	0.3580706040132575
881	1.336176823291802e-44	0.3580839239454705
882	1.223805832244743e-44	0.35802074940983186
883	1.0771944264480115e-44	0.3579290321623083
884	1.244710394523915e-44	0.3580329276335694
885	1.2335609891844085e-44	0.35802645795220883
886	1.0664082682449049e-44	0.35792180134196416
887	1.0664082682449049e-44	0.35792180134196416
888	1.0675385738931521e-44	0.3579225624809478
889	1.0732080075717852e-44	0.35792636817586576
890	1.0732080075717852e-44	0.35792636817586576
891	1.1478701469699552e-44	0.3579747005013242
892	1.1460482482564724e-44	0.35797355879284876
893	1.2897396119896976e-44	0.35805728408104454
894	1.2897396119896976e-44	0.35805728408104454
895	1.2897396119896976e-44	0.35805728408104454
896	1.3229167169425717e-44	0.35807555141665093
897	1.4368208839609596e-44	0.35813377854889616
898	1.2932495392955557e-44	0.35805804522002815
899	1.4360611784212637e-44	0.35813339797940436
900	1.2568158578998463e-44	0.358037494467471
901	1.2568158578998463e-44	0.358037494467471
902	1.315333769885102e-44	0.3580702234437657
903	1.4037691732379775e-44	0.358117033491257
904	8.954608965168969e-45	0.3577939299927197
905	7.884475710823318e-45	0.35770259331468796
906	7.544824073698305e-45	0.35767100604686863
907	8.045014791758627e-45	0.3577170549553763
908	8.045014791758627e-45	0.3577170549553763
909	7.601076385550798e-45	0.35767633401975385
910	7.601076385550798e-45	0.35767633401975385
911	7.204424259937459e-45	0.35763789650108213
912	7.678086853225776e-45	0.357683564840098
913	8.864863717165967e-45	0.3577866991723755
914	7.593538150761521e-45	0.3576744311722948
915	5.957685919633309e-45	0.3575005109145427
916	6.11153834817567e-45	0.3575187782501491
917	6.11153834817567e-45	0.3575187782501491
918	7.262507197980248e-45	0.35764246333498373
919	6.219990673847542e-45	0.35753019533490304
920	5.898230507444904e-45	0.35749213838572313
921	7.622259304166808e-45	0.35767595345026204
922	8.884815288009826e-45	0.3577859380333919
923	4.8001206962156516e-45	0.3573387688805282
924	5.0300498181831334e-45	0.3573722589958065
925	5.262537438548455e-45	0.3574046074026094
926	5.5734162871231054e-45	0.3574457089077237
927	6.375081689712128e-45	0.3575419929891488
928	7.018050228781788e-45	0.35761087606716446
929	7.029233549281546e-45	0.35761201777563983
930	8.103262714205107e-45	0.35771401039944195
931	8.723097418666374e-45	0.35776690955880197
932	9.974812547395103e-45	0.3578631936402271
933	1.0674613033618235e-44	0.35791190653517735
934	1.4243665715812113e-44	0.35811931690820775
935	1.3403055393792747e-44	0.35807555141665093
936	1.413111430151662e-44	0.35811360836583084
937	1.4914275941572622e-44	0.35815242645399425
938	1.6377126553093346e-44	0.3582197872540427
939	1.9651134560573072e-44	0.3583510837287133
940	2.1747274613123578e-44	0.35842415307113873
941	2.4065758945395723e-44	0.3584972224135641
942	1.8908018561979657e-44	0.358323302155812
943	2.6898223673470133e-44	0.3585752391593829
944	2.5597630910650675e-44	0.3585394656271538
945	2.473506881172241e-44	0.35851472861018685
946	2.679914559342696e-44	0.3585725751729403
947	2.4231477513854275e-44	0.3584998864000067
948	2.4231477513854275e-44	0.3584998864000067
949	2.6574042799426717e-44	0.3585664860610715
950	2.701190209552246e-44	0.3585782837153173
951	2.699766619335965e-44	0.3585779031458255
952	2.699766619335965e-44	0.3585779031458255
953	2.699766619335965e-44	0.3585779031458255
954	2.617082830650351e-44	0.3585554495458093
955	2.592362499947911e-44	0.35854859929495697
956	2.672859792643932e-44	0.3585706723254813
957	2.941954730271748e-44	0.3586399359729887
958	3.055703499375539e-44	0.3586673369763982
959	2.4918373776977537e-44	0.35852005658307207
960	2.810115707777412e-44	0.3586068264272022
961	2.810115707777412e-44	0.3586068264272022
962	2.810115707777412e-44	0.3586068264272022
963	3.574923195715163e-44	0.3587807466849543
964	3.858424795205064e-44	0.3588359292612652
965	4.155533306224184e-44	0.3588895895596088
966	6.127462467715145e-44	0.3591708304140482
967	9.22795930970902e-44	0.35946348835324154
968	8.107594728564984e-44	0.3593694876887672
969	8.107594728564984e-44	0.3593694876887672
970	8.779897453780135e-44	0.3594273342515206
971	1.179616706405956e-43	0.3596419754448953
972	1.5161364899188657e-43	0.35982464880095877
973	1.5011582980605463e-43	0.35981741798061456
974	1.5957860396269585e-43	0.35986194461115506
975	1.543311597295922e-43	0.3598375881636799
976	1.543311597295922e-43	0.3598375881636799
977	2.7832441320554373e-44	0.35859426763397284
978	2.8485398215506264e-44	0.358611012691612
979	2.8485398215506264e-44	0.358611012691612
980	2.3300112146729496e-44	0.3584648740067612
981	2.2467172739253435e-44	0.3584386147118271
982	2.2467172739253435e-44	0.3584386147118271
983	2.066977859175811e-44	0.35837848473212286
984	2.1893720186679227e-44	0.35841996680672894
985	2.1893720186679227e-44	0.35841996680672894
986	2.255030539767761e-44	0.3584412786982697
987	2.255030539767761e-44	0.3584412786982697
988	2.5971150595511047e-44	0.358540987905121
989	2.892504370849892e-44	0.3586176726577185
990	3.1204828792489733e-44	0.3586724746645375
991	3.1204828792489733e-44	0.3586724746645375
992	3.290966533651245e-44	0.35871091218320916
993	3.081281564910149e-44	0.35866334099673436
994	3.081281564910149e-44	0.35866334099673436
995	2.777479900422124e-44	0.35858836880684997
996	2.73102688766862e-44	0.3585761905831124
997	2.6362545457688287e-44	0.35855069242716187
998	2.8193010646693764e-44	0.3585980733288908
999	2.834197974205684e-44	0.3586018790238088

==> data/stats-mannwhitneyu-varghadelaneya-reveal-codet5p-ue.dat <==
rank	pvalue	effect_val
1	0.5705903678957274	0.5018507094386181
2	0.8270260999866412	0.5008772126785965
3	0.5048922656003927	0.4969482132452645
4	0.12665160247852397	0.49224856059103966
5	0.012648502131581536	0.4864306044851637
6	0.005802471236738751	0.48398278151391305
7	0.0016123474417298425	0.4804882021554695
8	0.007645773897434619	0.4832009014930122
9	0.009001092779956879	0.48317216849638134
10	0.007679080660833458	0.4821018168006969
11	0.006914151299116733	0.48144628585107324
12	0.045224353361317714	0.48595546347465274
13	0.04059437379806545	0.4852378996978659
14	0.05379330111085107	0.4859630748644887
15	0.026847533618775316	0.4836071594255075
16	0.06498761532672889	0.4862220524036579
17	0.06181862790975621	0.48590941456614506
18	0.08539637500894343	0.48693352706857596
19	0.06304122783171638	0.48569496365751635
20	0.03257102232515872	0.48337596345923967
21	0.0019395403455370786	0.475424534782339
22	0.0022423820144731764	0.47553642221292786
23	0.0021637451766790845	0.4751706949313091
24	0.006325756104699253	0.47773287903484535
25	0.0006456822012510231	0.4716293055253743
26	0.003346972962948447	0.47533624266024166
27	0.005626010826458776	0.47653237257296566
28	0.006168838465008462	0.47670553169173413
29	0.003961281708150123	0.47530256226021744
30	0.0019342330402978732	0.47336660525543633
31	0.0004963185685671632	0.4698592768190175
32	0.0001435191259991436	0.46678712959647073
33	6.438706068021594e-05	0.4650212871545238
34	1.1141224418639324e-05	0.46139807530785215
35	1.1360810902110967e-05	0.46132310311796776
36	4.890919272414071e-06	0.459660965862536
37	2.233558495007597e-05	0.462263300047457
38	3.338996137678784e-06	0.45841517163113227
39	1.4747488546471332e-06	0.45684760589441253
40	7.308205977912878e-07	0.45551256811718194
41	3.8485065413957726e-07	0.454270769865442
42	3.3197742319575165e-07	0.45398971929574855
43	2.509551641340087e-06	0.4574289257931354
44	2.1525229832452726e-06	0.45704359918268894
45	1.5668663775865888e-06	0.45644648565005647
46	5.580786475573676e-06	0.45866672806521136
47	7.465187424931858e-06	0.4591812580181235
48	7.812085175085795e-06	0.459146245624878
49	7.3600229458381064e-06	0.4589236124721756
50	2.3692315872162444e-05	0.46119960831787904
51	0.00035624606414380084	0.4670504836847956
52	0.0004927136665883416	0.4678150477938196
53	0.0005619382047228778	0.46810332918385733
54	0.0006644456100607791	0.46847628728582025
55	0.02805984113187722	0.47945819082591573
56	0.043208345442997446	0.4810438336134959
57	0.05004361276965898	0.48161240443424347
58	0.04681681132869914	0.4813269773153943
59	0.06868289270939618	0.4828823648283765
60	0.11405909862001037	0.4851096477791296
61	0.11419551303637479	0.4850942347147118
62	0.15948439720348284	0.4867137481870621
63	0.20643636566329904	0.48805468479141556
64	0.20334714125405795	0.4879696275099985
65	0.23676244295300697	0.4888017427038168
66	0.2626762686129299	0.48938972256864616
67	0.2910764562997833	0.48998569439280326
68	0.2973654430868231	0.49010100694881836
69	0.29428204389909196	0.49003631013521254
70	0.18372371128676035	0.4873477769603991
71	0.0435055103575608	0.4806978959454507
72	0.03185147783986742	0.4794621868055796
73	0.042166293057728	0.4805452875792393
74	0.0404527156560227	0.4803734604536921
75	0.049825130151705935	0.4811606684474782
76	0.06413726756106061	0.482211420814335
77	0.06698571398785262	0.48239637758734927
78	0.059255532505405176	0.4818622483056095
79	0.06145297827258576	0.482012763539616
80	0.05859579291864447	0.481800786332684
81	0.046088623194524295	0.48078923262348244
82	0.035297726709001664	0.4797198323515275
83	0.014055208947871675	0.4762907109456733
84	0.009513974124017336	0.47495338975149193
85	0.00911493139702642	0.4747956436971413
86	0.01178291658627386	0.4756370828435087
87	0.013700649804254334	0.47614304998285534
88	0.008810193131643483	0.47461392176480727
89	0.008133454914760014	0.4743482842595316
90	0.007002989716830849	0.4738537342049389
91	0.007247430152871167	0.47395192113382306
92	0.009341260782827215	0.47477338038187106
93	0.007674408147611681	0.4741079546254606
94	0.009961162963712784	0.4749545314599673
95	0.012539683366699285	0.47571262588763075
96	0.009888404353560394	0.4748923083480582
97	0.011856431175505682	0.4755017903891742
98	0.015651314183036745	0.47645911294579435
99	0.018207718730910146	0.4769879142546489
100	0.01860627945766455	0.47706212530554976
101	0.018313272258094943	0.4770046593122881
102	0.018881036326751154	0.4771091256377869
103	0.0625262630927218	0.48182628448863446
104	0.06395205648555441	0.4819225685700596
105	0.06431295516427601	0.48194388046160036
106	0.06408450470611454	0.4819204754378547
107	0.05937918660784646	0.4815889994104979
108	0.05092289720507088	0.48092395422357925
109	0.0520519192744714	0.4810160520405946
110	0.06288981377794488	0.4818182925293067
111	0.06042708870264125	0.4816453236952841
112	0.06233320369186012	0.48177814244792194
113	0.0748293682307495	0.48257638695697014
114	0.08129728932014996	0.482949535343679
115	0.08627069430986276	0.48321441170997104
116	0.07795031508868634	0.4827415541164109
117	0.0827440026725169	0.48300738190643244
118	0.07165994767093452	0.4823423367195138
119	0.06986083691733666	0.4822249310312938
120	0.06807161793728471	0.4821071447735821
121	0.06769443422432193	0.48208259804136105
122	0.04930572435439491	0.48071121587766363
123	0.04806466524312764	0.4805985673080912
124	0.04551488969570656	0.4803690839045364
125	0.0385699364840325	0.47968976736167535
126	0.03758250664021552	0.4795790216395619
127	0.05826819932220684	0.4813941478306968
128	0.04473735318958598	0.4802720386841277
129	0.04282513078248657	0.4800906973212855
130	0.049226423896779274	0.4806626932674593
131	0.0411568038022524	0.4799190604804842
132	0.0455486383793279	0.4803359743587499
133	0.03851732546018107	0.4796423864599464
134	0.03099609570338588	0.47877373659491534
135	0.03206280697917203	0.4788987536729713
136	0.036051312475403934	0.4793581010495726
137	0.03834785333536134	0.4796035683717829
138	0.04545210136798973	0.48029239915193894
139	0.04728585341178755	0.48045566346392066
140	0.041045757950314794	0.47986673217536185
141	0.0401301152123309	0.4797689258159695
142	0.03083377510483552	0.47870561465588335
143	0.030116504243214572	0.47861047228293363
144	0.027391980213324094	0.47823770446571656
145	0.031662840144763754	0.4787965707644233
146	0.04123468928236923	0.4798530316736571
147	0.035396578430616214	0.4792277559986315
148	0.03223951085928407	0.47885327561870134
149	0.03152601051451917	0.478764983496604
150	0.034014853118973516	0.4790644916866497
151	0.03711995677724441	0.47941461561910476
152	0.040347586592735595	0.4797489459176501
153	0.03819534386594991	0.47952041393782485
154	0.03817382990657515	0.47951813052087405
155	0.0362120256909522	0.47930101562580274
156	0.031215281653605844	0.47870884949656367
157	0.013605100275971057	0.4756037830129763
158	0.012293355785098489	0.4752405294330542
159	0.011887975862217133	0.47512179175161295
160	0.009061910434380297	0.47418121425263193
161	0.008877539918209153	0.4741100477576655
162	0.0052982126604897125	0.47241061469203743
163	0.0050172801513857735	0.47223288873936736
164	0.005563693734313255	0.4725641744819783
165	0.006462818491363981	0.4730263761297681
166	0.008412578367695512	0.4738910300151353
167	0.008820290904912749	0.4740394521169368
168	0.006692843558843746	0.47311619052983267
169	0.006826592640626847	0.47317803307225
170	0.005964524338259329	0.47273314733633703
171	0.005139481394580459	0.47224620867158035
172	0.007151506503928019	0.4733171312215025
173	0.007275067738098038	0.4733723137978133
174	0.006069726509196097	0.4727721557092464
175	0.006722941456594642	0.4731036317366033
176	0.005587748603854442	0.47249567197345455
177	0.0056130226804545725	0.4725038542175282
178	0.006201749609334161	0.4728248645838606
179	0.007067974472196956	0.4732531955468803
180	0.006986409466804579	0.4732117134722742
181	0.007112538929756591	0.47326328063841294
182	0.007566159070388762	0.47346878816398436
183	0.011097517038866656	0.4747651981377974
184	0.01634521459862282	0.4761333454608145
185	0.024476144283787967	0.4776297447025678
186	0.027440567082038028	0.4780662579096612
187	0.0526896409109653	0.48072092039970454
188	0.05268029971768838	0.4807201592607209
189	0.04923166497511147	0.48042902359949474
190	0.04843184845187181	0.4803553834028317
191	0.05334150635662195	0.4807665887387204
192	0.05921564904145105	0.4812190858644693
193	0.058209160529166346	0.4811391662711915
194	0.05464504610352405	0.4808586865557357
195	0.05629129181247306	0.48098731904396375
196	0.05923119978658037	0.48120557564751043
197	0.058118789209191064	0.48112261149829827
198	0.06074104406166239	0.48131517966114856
199	0.062175309560654486	0.4814171722849506
200	0.05996545474661005	0.4812577136678869
201	0.055829498471057365	0.48094374383715277
202	0.05306216817629108	0.4807220621081799
203	0.053179563839350394	0.4807315763454749
204	0.05976321908076842	0.4812381143390593
205	0.05725958932536001	0.4810508741490942
206	0.0653485660527063	0.48163162319357933
207	0.07308139406764387	0.48213093036681953
208	0.07278549351042862	0.4821124727464673
209	0.0689911849635854	0.48186567343103565
210	0.06940025407655004	0.481889649309019
211	0.06995814837515868	0.4819231394242973
212	0.08211300351009827	0.48265002715363325
213	0.08125736375030121	0.48260131425868297
214	0.09316477376313669	0.48324181271338057
215	0.08745471703677161	0.482941923953843
216	0.08868433938681224	0.48300700133694063
217	0.07737466899266189	0.4823706891466528
218	0.07538777279502924	0.482251190326228
219	0.06725208232469342	0.48172981012246346
220	0.060552913345312966	0.4812620902170426
221	0.06357052788456177	0.4814765411256713
222	0.06587876399355011	0.4816356191732432
223	0.06828737729063275	0.4817967903530201
224	0.06274673763740753	0.48141774313918834
225	0.0629638317726728	0.4814322047798767
226	0.06673071274459842	0.4816906114648082
227	0.05897734850309181	0.48114259139661775
228	0.05472409997096016	0.48081339878621165
229	0.048106125640287385	0.48025586448072627
230	0.04841402280430268	0.48028117235193085
231	0.055189029793462935	0.480843083206572
232	0.05539243628882816	0.4808590671252275
233	0.04628475123864469	0.4800861304873839
234	0.04489963691357775	0.4799563562906805
235	0.03745159468205785	0.47920282869691866
236	0.038384180186724876	0.47929987391732737
237	0.03861973543062098	0.4793249915037861
238	0.03955601551501175	0.479423559002162
239	0.03860542448521635	0.4793234692258189
240	0.04969612798941332	0.4803810718435281
241	0.04703725423758269	0.48014283534166197
242	0.04004383929223852	0.47946960791066967
243	0.03944995762378351	0.47940795565299826
244	0.03891890799922015	0.4793512507987202
245	0.036915896139341375	0.47913204277144406
246	0.037178708447535944	0.47915830206637816
247	0.03406504190280673	0.4788022793068003
248	0.0336669656320849	0.4787548984050713
249	0.0327968280853707	0.47864871951685944
250	0.028996712569221077	0.4781570237334552
251	0.029870989561433886	0.4782734779979457
252	0.02883176523355311	0.4781326672859801
253	0.032498216367508555	0.47860837915072874
254	0.027121318117160027	0.4778898639502124
255	0.03392250431832884	0.47877811314407104
256	0.029792293670486095	0.47825749407929014
257	0.026248555667743662	0.47775856747554174
258	0.023508407238578822	0.47733080736675976
259	0.023645109033447888	0.4773502164108415
260	0.025869071054526058	0.47769729578736214
261	0.02651979279397437	0.47779396043827904
262	0.022214118082435223	0.4771115993394836
263	0.022168631194200015	0.47710379766490174
264	0.022273007910462397	0.4771197815835573
265	0.023155909251681893	0.4772682036853588
266	0.021288641529471092	0.47694814474275593
267	0.017786193202731268	0.476274346457526
268	0.017145470216185097	0.47613886371844555
269	0.01704830979808172	0.4761179323963966
270	0.017643134821735927	0.47624447175241974
271	0.018996845999765623	0.4765181012170232
272	0.02004517749652108	0.4767182807697094
273	0.01928651081206461	0.47657366436282583
274	0.020301410288017737	0.4767650908172007
275	0.019115475927208293	0.4765394131085639
276	0.019958087149144658	0.47670001343410306
277	0.021583379193577678	0.4769945742207554
278	0.020056360468234953	0.4767156167832668
279	0.023910963519601584	0.4773829453871362
280	0.023691765208486662	0.4773475524243989
281	0.023887309802588283	0.47737913969221824
282	0.023887309802588283	0.47737913969221824
283	0.029679142178710156	0.4782253359572331
284	0.029114363423655625	0.4781484609198897
285	0.02908772635496477	0.47814484550971764
286	0.03205817434192358	0.47852979155067227
287	0.03197296437570268	0.4785191356049019
288	0.028871353391736413	0.4781109748249476
289	0.0292887867186036	0.4781676796792256
290	0.029800793344119274	0.4782354210487658
291	0.027655852973525283	0.4779408602621134
292	0.020073714522278945	0.47670857624766855
293	0.020795442323462372	0.4768398727223392
294	0.052854611180503476	0.4805810611114684
295	0.0505957348450062	0.48039191807404436
296	0.04749208410577921	0.48011752747045733
297	0.05264880185491486	0.48055917836569
298	0.051991860015972904	0.48050418607412504
299	0.052822003995706114	0.48057268858264884
300	0.052925862144592384	0.4805804902572307
301	0.08348559231605072	0.48262757355361713
302	0.09017185388067785	0.48298911457082605
303	0.08508064770735818	0.48271358225876365
304	0.1598706616021025	0.48587820786781755
305	0.15661212719069728	0.4857667010067205
306	0.15711136751565202	0.48578382663385145
307	0.16516262466588205	0.4860540309730287
308	0.17322094642027808	0.4863147210749109
309	0.16796455067443905	0.4861449870815686
310	0.16557349472413085	0.48606620919676624
311	0.16526173018330437	0.4860559338204877
312	0.17443550935442942	0.486352397454599
313	0.17405132751334362	0.48634021923086146
314	0.1674555360725165	0.48612748088494584
315	0.1761089678967689	0.4864030131970083
316	0.17327071047347276	0.48631319879694374
317	0.18631593963780646	0.48671736359723416
318	0.18624957928918062	0.4867145093260457
319	0.19347909210977832	0.48692876994992845
320	0.1926632367677682	0.48690479407194515
321	0.1864470499854598	0.4867179344514719
322	0.19215127933441323	0.486888049014306
323	0.2048817365006027	0.48725434715016247
324	0.20995704991998954	0.4873959190011116
325	0.2128759296300824	0.48747621916388123
326	0.22657707607753508	0.4878421367302459
327	0.22064383698544943	0.4876849615301329
328	0.2205012250139211	0.48768115583521493
329	0.22059404812236083	0.4876832489674198
330	0.22150110799116118	0.48770627342167366
331	0.20708505274585687	0.48731295485189946
332	0.2087657820466967	0.48735976489939076
333	0.21006482360342105	0.4873938258689067
334	0.20447626796318108	0.4872377923772692
335	0.2128653469255437	0.48746936891302883
336	0.21261534558236084	0.48746251866217644
337	0.1926499712403389	0.48689547011939605
338	0.18591638922671283	0.48669452942772623
339	0.1818962482022627	0.486571986051367
340	0.1792236294963485	0.4864894024716466
341	0.16967085822695294	0.4861860885866829
342	0.1651202743943001	0.4860372859153895
343	0.16164617785554003	0.4859215927898826
344	0.16102485945365363	0.4859002808983419
345	0.16101355654628946	0.4858999003288501
346	0.166658888608873	0.48608752108830694
347	0.1749834586635043	0.48635525172578753
348	0.17575470462543996	0.48637960817326265
349	0.17933021041564468	0.4864914956038515
350	0.17501754357116928	0.486354300302058
351	0.14377331685066244	0.48528984743349646
352	0.14429233141735617	0.48530887590808636
353	0.1449496520907637	0.4853324712165779
354	0.15415834974973505	0.48565976097952496
355	0.15707603361901448	0.4857606118948517
356	0.1611299420902843	0.4858979974813911
357	0.1605775884735512	0.48587896900680116
358	0.1604085383402294	0.4858732604644242
359	0.16311811288879918	0.4859642165729641
360	0.15897309164522522	0.4858237864304903
361	0.1404959836198271	0.4851650206401864
362	0.1200204726657337	0.4843506019277367
363	0.11813136919142393	0.4842703017649671
364	0.11370476618213025	0.4840781141716087
365	0.11153838580860889	0.4839814495206918
366	0.11028535840481077	0.48392512523590553
367	0.11555875363039127	0.48415841433437823
368	0.11891938613984249	0.48430303074126185
369	0.10896743439742745	0.4838644244019636
370	0.10646917415325495	0.4837494924154403
371	0.09545300348278271	0.4832155534184464
372	0.0945846308754488	0.4831714073573978
373	0.09781266834635079	0.48333391053039587
374	0.09448025685229525	0.48316607938451256
375	0.09437969792267203	0.4831609416963733
376	0.09413235796235002	0.4831478120489062
377	0.10508385113113183	0.4836834636086132
378	0.10932743334540232	0.48387945689688966
379	0.10109785244046844	0.48349355943220557
380	0.09517694707735477	0.4832001403540286
381	0.10001703900544799	0.4834410408423373
382	0.10065030699278502	0.483471866971173
383	0.10987252761022105	0.4839041939138566
384	0.10565285201660972	0.4837101034730391
385	0.10773392505103921	0.48380657783921016
386	0.10290553798882067	0.4835799487068439
387	0.10527213271807011	0.4836918361374328
388	0.09627929590500556	0.4832539909371181
389	0.09956823081917682	0.48341725524909984
390	0.0906666300929371	0.48296475812335093
391	0.09183311979381713	0.4830260298115306
392	0.09545764956911137	0.48321250886251205
393	0.09931368337894408	0.48340431588637867
394	0.09143664895052296	0.483004337350498
395	0.09288951921597785	0.4830791192556365
396	0.0879780323239926	0.48281919029273784
397	0.08214891422677867	0.4824936130925039
398	0.0792354750395658	0.4823240693839075
399	0.07949106799167553	0.4823391018788335
400	0.08241205120651335	0.48250769416370043
401	0.08003520619444109	0.48236954743817745
402	0.07659845695673942	0.4821651816210814
403	0.07432577679104936	0.482025893187083
404	0.07006248618759064	0.4817549277089222
405	0.08769568634667486	0.48279787840119714
406	0.09386744779743428	0.483123645886177
407	0.09500642631431296	0.48318187301842225
408	0.09718017933633269	0.48329014503883905
409	0.12183325701163003	0.48441073190744094
410	0.12864299181203193	0.48468854763645414
411	0.09107717350422147	0.4829689443877607
412	0.10752237589844442	0.483778415696817
413	0.10870735705862836	0.48383283713414427
414	0.10000903033994588	0.48342182208300144
415	0.10000903033994588	0.48342182208300144
416	0.09247040521456759	0.4830414428759484
417	0.07245939963609857	0.4818944064276665
418	0.07061226630951663	0.48177604931571705
419	0.06698709556210503	0.481535719681646
420	0.06580002239921412	0.4814548486646387
421	0.07474797137651694	0.4820350268548862
422	0.06902816356051776	0.4816689190037756
423	0.06819608814283003	0.4816137364274648
424	0.0721805598398373	0.48187271396663395
425	0.06384098135218054	0.4813132768136895
426	0.06511661707778639	0.4814023300747705
427	0.05934093634055165	0.48098598705074247
428	0.0597527290860284	0.48101624232534046
429	0.05694383583075367	0.4808027428404413
430	0.05589952516086347	0.4807213009691963
431	0.04647312310603471	0.4799179187720088
432	0.04538982772418214	0.4798170678566821
433	0.04648568172330128	0.4799167770635334
434	0.0522416895024274	0.4804179870842326
435	0.05331742842873691	0.48050627920632993
436	0.055461073699517985	0.48067829661662304
437	0.05408109539125225	0.48056793146400134
438	0.05170108984717712	0.48037193817572493
439	0.050373973304624876	0.48025890903666063
440	0.05035622756294051	0.48025738675869345
441	0.04089380285239387	0.47937237240551506
442	0.04629649088964067	0.47989489431775495
443	0.04764352326820864	0.4800174376941142
444	0.0486873479435736	0.48010953551112956
445	0.052132169081892776	0.4804040962977819
446	0.04925784429665866	0.48015748726709623
447	0.04876796135608981	0.48011448291452297
448	0.04928832636039481	0.48016015125353884
449	0.04978312379458945	0.4802027750366203
450	0.04688729137356617	0.4799455100601642
451	0.04603352164979945	0.47986711274485366
452	0.04295341384281386	0.4795736936666767
453	0.0413350786863097	0.47941233220215396
454	0.040991925895858865	0.47937522667670357
455	0.04175091658813663	0.47945210171404695
456	0.04052444186531596	0.4793272749207369
457	0.04137746240980868	0.47941442533435885
458	0.042830368604705744	0.47955942231073423
459	0.04350419206005127	0.4796252608328154
460	0.0430597040661267	0.47958149534125855
461	0.04307966086764618	0.4795830176192258
462	0.04607881020209171	0.4798678738838372
463	0.05108659604331121	0.4803099053485617
464	0.061371216056521655	0.48111366811524103
465	0.06557019890116728	0.4814107026035901
466	0.06869078538285045	0.48162134781730076
467	0.068426898135105	0.4816026999122026
468	0.06865572741461438	0.4816175421223828
469	0.0826316114953164	0.48247496518740574
470	0.08408839320517225	0.4825571681976343
471	0.07987701805049345	0.4823145551466125
472	0.07645663577656368	0.4821096184752788
473	0.07588869662893444	0.4820749866515251
474	0.07231797254416757	0.4818512117903473
475	0.07180506522528642	0.4818184828140526
476	0.07400818987050856	0.4819573906785592
477	0.0728093109337702	0.48188203791918305
478	0.07171494252456327	0.481812013132692
479	0.07266756482017218	0.48187271396663395
480	0.06953577005599619	0.4816706315664887
481	0.07251157557530934	0.4818628191598472
482	0.06819127915393454	0.48158157830540776
483	0.07448011710738546	0.48198574310569825
484	0.06005519263891716	0.48100767951177503
485	0.05659021885497002	0.48074432542345014
486	0.055755078886196935	0.48067848690136894
487	0.061014929405846616	0.4810773237287742
488	0.07156505117347521	0.48179964462420855
489	0.07354001449673839	0.4819246617022645
490	0.07074121300468787	0.4817461746106108
491	0.0754577762168382	0.4820437799531976
492	0.07808469095561398	0.4822026677160236
493	0.07939465764152426	0.4822801136076047
494	0.07329641605465988	0.48190867778360896
495	0.07425069371352769	0.4819684271938214
496	0.07096338817020455	0.48175987511231555
497	0.06739129285914604	0.48152373174265434
498	0.06583740070239841	0.48141793342393424
499	0.06705901125914136	0.4815012781426382
500	0.07148394765826377	0.4817924138038644
501	0.07018473372432799	0.4817083079461768
502	0.06599361115951105	0.4814276379459751
503	0.06731895907371345	0.48151783291553146
504	0.06486462685866844	0.48134962120015634
505	0.06476626215173822	0.48134277094930394
506	0.06282467642547983	0.48120576593225634
507	0.06847588034973687	0.48159470795287485
508	0.06965042566130358	0.48167234412920185
509	0.06745873062815254	0.48152658601384285
510	0.06745873062815254	0.48152658601384285
511	0.06735713895915527	0.48151973576299045
512	0.06763048117529373	0.4815378128138509
513	0.06674610415679345	0.48147768283414666
514	0.06867766748439966	0.4816074570308501
515	0.0692858467139078	0.4816470362579972
516	0.06366333136857379	0.4812626610712803
517	0.06003221015820616	0.48099835555922593
518	0.0605158334288436	0.48103412909145504
519	0.05103769679988367	0.4802845974773571
520	0.05289271753356233	0.480439869830011
521	0.04981757975918664	0.4801791797281288
522	0.04685884864510899	0.479915635355058
523	0.049856257682219726	0.48018184371457134
524	0.04724468213803925	0.479949696324574
525	0.04629577709656366	0.4798629264804439
526	0.04936120810178522	0.48013807822301446
527	0.04936991848657231	0.4801388393619981
528	0.0507981267496142	0.48026214387734095
529	0.0500797546836387	0.4802004916196695
530	0.04928024990364365	0.4801306571179244
531	0.04617381016863612	0.479851319110944
532	0.045150088993165825	0.47975579616850245
533	0.04485998805743341	0.47972839516509297
534	0.04614499744391153	0.4798486551245014
535	0.05071517219217346	0.48025472277225084
536	0.05089088802384369	0.4802693746976851
537	0.04997751338818102	0.48019097738237454
538	0.04621956331976611	0.4798541733821325
539	0.046351572637229915	0.47986635160587005
540	0.045017446976096956	0.4797419053820518
541	0.041181025912371105	0.4793651415851709
542	0.040808710952834885	0.479327084635991
543	0.03996502196440426	0.47923974393762314
544	0.040371214743388006	0.47928198715121284
545	0.04067907867250419	0.479313764703778
546	0.04192670521143641	0.47944049434454705
547	0.042737371386851734	0.47952079450731666
548	0.04069136914070232	0.4793143355580157
549	0.037809003656285665	0.47900816740186347
550	0.03829126774504133	0.47906068599173174
551	0.03535753918358305	0.4787316836660716
552	0.03573679006436667	0.4787754491576285
553	0.03573679006436667	0.4787754491576285
554	0.03567720100155574	0.4787685989067761
555	0.03720631606246364	0.4789413774560528
556	0.03680503305823777	0.4788962799712746
557	0.03881225224566841	0.4791147268595672
558	0.03993820589107699	0.47923384511050027
559	0.03976012974592721	0.4792151972054021
560	0.0418297998041841	0.4794260327038587
561	0.04223661057298145	0.4794667536394812
562	0.04779875299580052	0.4799927006771473
563	0.049379616927890405	0.4801327502501293
564	0.05125520097832441	0.48029411171465203
565	0.05405320260937219	0.4805258785351576
566	0.055415351768050465	0.48063510197930387
567	0.05254455384349625	0.4804021934503229
568	0.05345243982241842	0.4804769753554614
569	0.05738364263486655	0.48078904233873654
570	0.05613616041409459	0.48069199711832783
571	0.055211853300903814	0.4806189277759024
572	0.055643530570944885	0.4806531790301643
573	0.05458851449323006	0.48056907317247677
574	0.05550893068126458	0.4806425230843939
575	0.05473074320534986	0.4805804902572307
576	0.055894223295625156	0.4806729686437379
577	0.05958015120115894	0.4809557317761445
578	0.05865911983979034	0.48088646812863706
579	0.06132246771801559	0.4810843642643725
580	0.062093278258925466	0.48114030797966695
581	0.06160469677878244	0.48110491501692965
582	0.06303735403810296	0.48120804934920713
583	0.06478077305399381	0.4813309732950582
584	0.06602413270385901	0.4814169820002048
585	0.06569213513644911	0.4813941478306968
586	0.06670345884315308	0.4814634114782042
587	0.06871299217467183	0.4815985136477928
588	0.07450315299975875	0.48196956890229675
589	0.07354093128141086	0.4819094389225925
590	0.06912261801831829	0.48162477294272693
591	0.06903629629215345	0.48161906440034996
592	0.06779891585025687	0.4815362905358837
593	0.07453984368061191	0.4819707106107722
594	0.07582265781542324	0.48204986906506636
595	0.07835936257833166	0.4822032385702613
596	0.0806079997142002	0.4823352961839155
597	0.07996388270478237	0.4822976198042274
598	0.07875222637775388	0.48222607273976925
599	0.07732809785697248	0.4821408251736063
600	0.08136807720183664	0.4823794422449642
601	0.0800352442472241	0.4823018060686372
602	0.0813845222056813	0.48238039366869373
603	0.08207764243946841	0.4824203534653326
604	0.08274886782800431	0.4824587909840043
605	0.081832855823031	0.482406272394136
606	0.07944144285268148	0.4822666033906458
607	0.07913230993192584	0.4822483360550395
608	0.07840203936877056	0.4822049511329744
609	0.07600110683286541	0.482059954156599
610	0.0742873710936979	0.48195415583787893
611	0.07504618426875594	0.48200096588537017
612	0.07382887604716784	0.4819252325565022
613	0.07142184766183333	0.48177186305130726
614	0.07069751795635106	0.48172505300381596
615	0.07160082058183533	0.4817830898513153
616	0.07438772646124707	0.4819592935260182
617	0.07714920962575628	0.48212864694986873
618	0.07714920962575628	0.48212864694986873
619	0.0758371737033353	0.48204853707184503
620	0.07393173244008883	0.4819305605293874
621	0.07590551548986466	0.4820527233362548
622	0.07558288741583542	0.4820329337226813
623	0.07678599111456205	0.48210638363459846
624	0.07867880743257955	0.48221979334315457
625	0.08016842614164461	0.48230770489576014
626	0.08168087865688808	0.48239561644836565
627	0.08172706947319432	0.48239828043480826
628	0.08444731943258224	0.48255279164847864
629	0.08495687380716672	0.48258133436036355
630	0.08290008938225388	0.4824652606653649
631	0.08376503000683748	0.4825143541298069
632	0.11303337089867359	0.48397421870034757
633	0.1098664331333789	0.483831505140923
634	0.1103860036434906	0.4838551004494145
635	0.11062128368096225	0.48386575639518487
636	0.1116520909123651	0.48391199558843845
637	0.11133898874528343	0.4838979145172419
638	0.10229682420451519	0.4834768143745664
639	0.10117935434048135	0.48342277350673096
640	0.10416771040284509	0.48356624820513916
641	0.10489645430152966	0.48360049945940103
642	0.10658934005008174	0.4836796579136952
643	0.10460350920796864	0.4835864183882045
644	0.10383344481668937	0.48354988371699176
645	0.0996948200790784	0.48334951387955966
646	0.10185810570006297	0.48345493162878794
647	0.1092382114477176	0.48380144015107085
648	0.13437959119619422	0.48485885248403415
649	0.14259579416098506	0.48517053889781747
650	0.14426340147137187	0.4852321911554889
651	0.13963749482161214	0.48505979317570397
652	0.13784138808250399	0.484991671236672
653	0.1336287629703331	0.4848291680636738
654	0.12351015354960494	0.484421958707449
655	0.11738835161440221	0.4841627908835339
656	0.11898280740214699	0.4842312933920577
657	0.113656703792773	0.4839993362868063
658	0.11323639972879143	0.48398068838170816
659	0.11411270057248092	0.48401950646987163
660	0.11779295970003427	0.4841793456564272
661	0.12086816623811585	0.484310261561606
662	0.12199526357354398	0.4843574521785891
663	0.1216020953797863	0.48434051683620405
664	0.12836605029830286	0.48461833256521725
665	0.12586283669725173	0.48451672051090694
666	0.12586283669725173	0.48451672051090694
667	0.12517639645959142	0.48448836808376794
668	0.12517639645959142	0.48448836808376794
669	0.12813579465858685	0.4846086280431764
670	0.1285797817900513	0.4846265148092909
671	0.13266840669875254	0.48478901798228907
672	0.13353314671735825	0.48482288866705914
673	0.13420655944336587	0.4848491479619933
674	0.13114394085065645	0.48472888800258485
675	0.13065477700469527	0.4847094789585031
676	0.10632250028539772	0.48366329342554787
677	0.10763250171108718	0.4837241845442357
678	0.10534023156570761	0.4836172445170402
679	0.10046318477467919	0.48338319427958387
680	0.10047876314760615	0.48338395541856743
681	0.10117216396266185	0.48341706496435394
682	0.10221022300567095	0.4834673001372714
683	0.10217864264613334	0.4834657778593042
684	0.1020445126119327	0.48345930817794364
685	0.10198144113629318	0.4834562636220092
686	0.09796770525746326	0.4832591286252574
687	0.0987487986901882	0.4832979467134209
688	0.09441128752961389	0.4830787386861447
689	0.09300431945340419	0.4830060499132111
690	0.09340038389531662	0.48302660066576825
691	0.08949509325805666	0.48282014171646737
692	0.08883883617883744	0.48278417789949235
693	0.08698711699210956	0.48268256584518204
694	0.09154821314408078	0.48292765259790055
695	0.08862384023996023	0.4827712385367712
696	0.09619522159534671	0.4831670308082421
697	0.10319722527299542	0.4835114461983201
698	0.10425957257661071	0.48356206194072937
699	0.10348392480031947	0.48352514670002483
700	0.10163950873105261	0.4834364740084357
701	0.10563819101901552	0.48362713932382695
702	0.10574358699143725	0.48363208672722036
703	0.10567061166912943	0.4836286616017942
704	0.10567061166912943	0.4836286616017942
705	0.1077043829244419	0.4837234234052521
706	0.10519432723201903	0.48360563714754035
707	0.102840928532714	0.4834937497169514
708	0.10454206320161845	0.48357462073395874
709	0.10149972210701813	0.48342886261859974
710	0.10217664656652611	0.48346159159489444
711	0.10311924083729727	0.4835068793644185
712	0.10436536892642975	0.48356624820513916
713	0.10595605973027734	0.4836412203950235
714	0.09418461862645852	0.48306294505223507
715	0.09359453340544434	0.4830324994928912
716	0.09202336573241411	0.4829506770521544
717	0.08878979110991055	0.4827784693571154
718	0.08455088921220036	0.4825451802586426
719	0.08411793027001703	0.4825208238111675
720	0.08762533594209271	0.48271529482147674
721	0.08663212670339336	0.48266087338414954
722	0.08600483124146871	0.4826262415603958
723	0.08503331074561533	0.48257220069256035
724	0.08484279483816656	0.48256154474678997
725	0.08314364484326951	0.4824656412348567
726	0.08107169228976215	0.4823465229839236
727	0.07919601802534044	0.4822365384007937
728	0.07919601802534044	0.4822365384007937
729	0.0786127671261869	0.48220190657704
730	0.08058801449985822	0.48231836084153046
731	0.06565964159006418	0.4813726456544102
732	0.06364011613972843	0.4812314543729528
733	0.0627851391374589	0.48117056325426494
734	0.0627851391374589	0.48117056325426494
735	0.06232952720783827	0.48113783427797024
736	0.06343410025978617	0.4812166121627726
737	0.06216919484276648	0.4811260366237245
738	0.06087341712502672	0.48103165538975834
739	0.060971892553873426	0.48103888621010255
740	0.060971892553873426	0.48103888621010255
741	0.060971892553873426	0.48103888621010255
742	0.060971892553873426	0.48103888621010255
743	0.060971892553873426	0.48103888621010255
744	0.060971892553873426	0.48103888621010255
745	0.05898690381334608	0.48089122524728456
746	0.058434010597361835	0.48084936260318667
747	0.05765234352424702	0.48078961319297425
748	0.05688428465527827	0.4807302443522536
749	0.0561538139835548	0.4806731589284838
750	0.0554791047894445	0.4806198791996319
751	0.05431462171743143	0.48052663967414116
752	0.053635094746278915	0.48047145709783035
753	0.05351400221216247	0.4804615622910436
754	0.05251680327676728	0.480379359280815
755	0.05167963537005249	0.480309334494324
756	0.05177461361914892	0.48031732645365177
757	0.04891894162753555	0.48007147856194965
758	0.04891894162753555	0.48007147856194965
759	0.0492175124599728	0.4800977378568838
760	0.0482793855450919	0.48001477370767165
761	0.048134434963382836	0.4800018343449505
762	0.04891462571570576	0.4800710979924579
763	0.048785296910805256	0.4800596809077039
764	0.04896643775841035	0.48007566482635944
765	0.05049357767769179	0.48020848357899726
766	0.05049357767769179	0.48020848357899726
767	0.05116657975986893	0.48026594957225893
768	0.050813548441676334	0.4802358845824068
769	0.04886717183734854	0.4800669117280481
770	0.05225459442134896	0.48035728625029067
771	0.05404491031999516	0.48050456664361685
772	0.055534877751049885	0.4806240654640417
773	0.057797254922031534	0.48080026913874463
774	0.05812047960801252	0.48082500615571155
775	0.05668991686049856	0.48071464100308986
776	0.05540181809602966	0.48061302894877955
777	0.05434704654850448	0.48052854252160015
778	0.053004291017170205	0.4804187482232162
779	0.05136932091158904	0.48028193349091447
780	0.05782037732067123	0.4808006497082364
781	0.058133715595825926	0.48082462558621974
782	0.06127861849834379	0.48105905639316787
783	0.061727808491316746	0.48109178536946257
784	0.06049436687388532	0.48100120983041444
785	0.05824244600675334	0.4808322369760557
786	0.055935935195867426	0.4806529887454184
787	0.05454582648534062	0.48054224302330495
788	0.05609632501144294	0.480665166969156
789	0.056173787840977756	0.4806712560810248
790	0.05546543780541153	0.48061531236573035
791	0.05414618200459456	0.48050951404701026
792	0.05343135733545651	0.480451286914765
793	0.048186665613870666	0.4800022149144423
794	0.045812952329898404	0.4797856708736087
795	0.04113971663971757	0.47933012919192536
796	0.04103402263278071	0.4793190926766632
797	0.042198296874748555	0.47943630808013726
798	0.04285402175885123	0.4795013854632349
799	0.0435261610428501	0.4795672239853161
800	0.044314281307696345	0.4796433378836759
801	0.047264496220811435	0.4799184896262465
802	0.045957793630937493	0.47979822966683805
803	0.045248420121418914	0.47973163000577324
804	0.045074943300659746	0.4797152655176259
805	0.04551172073586075	0.47975636702274016
806	0.0451999514614095	0.47972706317187164
807	0.046169460930288966	0.4798176387109198
808	0.047919606204894924	0.47997671675849174
809	0.050347583566819995	0.48018945510440736
810	0.05259406845111899	0.480379359280815
811	0.05226940386817575	0.48035233884689726
812	0.051458315444386955	0.48028421690786527
813	0.051458315444386955	0.48028421690786527
814	0.052461255886389245	0.48036832276555286
815	0.05452565226778794	0.48053729561991154
816	0.053578192138681785	0.48046042058256816
817	0.05187386214705264	0.48031922930111076
818	0.05003897231565318	0.4801628152399814
819	0.050292686446993314	0.48018450770101395
820	0.050292686446993314	0.48018450770101395
821	0.0490991655097209	0.48008061222975285
822	0.0484535649503587	0.48002352680598304
823	0.04880991056817772	0.4800551140738023
824	0.04967762150880205	0.4801312279721621
825	0.05274815409598774	0.48039191807404436
826	0.05213987111236607	0.4803413023316351
827	0.05113761471259533	0.48025681590445574
828	0.0513105746847198	0.4802712775451441
829	0.05011693049663412	0.4801689043518502
830	0.05369792356786171	0.48046955425037136
831	0.05388478165621979	0.4804847770300433
832	0.05381931967857812	0.4804794490571581
833	0.053335106214027615	0.480439869830011
834	0.053437231400183034	0.4804482423588306
835	0.0526156125611455	0.4803805009892904
836	0.0526156125611455	0.4803805009892904
837	0.04958029380824026	0.4801220943043589
838	0.04987774800022604	0.4801479730298013
839	0.051513577538674166	0.48028802260278325
840	0.05049486697022811	0.4802012527586531
841	0.049089286108869104	0.48007908995178566
842	0.049510521237792184	0.48011600519249015
843	0.050370933931322505	0.48019059681288273
844	0.047799441817977684	0.4799641579652624
845	0.04713062677522413	0.47990364741606634
846	0.0480371803975659	0.4799852795720572
847	0.04698893127134942	0.4798905177685993
848	0.04643724090622641	0.47983971174144413
849	0.0423880734585311	0.4794509600055715
850	0.041060455769763554	0.47931680925971243
851	0.04042453338134786	0.479251351307123
852	0.03961250160338702	0.47916648431045183
853	0.04058850984905021	0.47926809636476214
854	0.040151951510842006	0.4792228085952381
855	0.04061800210289889	0.47927114092069656
856	0.03929282106088045	0.47913223305618996
857	0.03777313648549779	0.4789682076052246
858	0.03667067374494911	0.4788456642288654
859	0.03667067374494911	0.4788456642288654
860	0.03625516866785399	0.4787986638966282
861	0.0367298779851603	0.4788523241949718
862	0.03482022574033823	0.47863273559820385
863	0.03524618061064811	0.4786825902016295
864	0.03524618061064811	0.4786825902016295
865	0.034662032659778984	0.4786140876931057
866	0.03443390348392355	0.478587067259188
867	0.03359686754335184	0.4784865969133531
868	0.03298547216815509	0.4784116247234687
869	0.03298547216815509	0.4784116247234687
870	0.031707008013362445	0.47825140496742136
871	0.030806375232792196	0.4781349507029309
872	0.03129903906897523	0.4781988863775531
873	0.03105186855585903	0.478166918540242
874	0.03105186855585903	0.478166918540242
875	0.02752471952136685	0.47768397585514916
876	0.027551164214764088	0.47768778155006714
877	0.026292535617326456	0.47750282477705286
878	0.02589371854534043	0.47744269479734863
879	0.02554766450755634	0.4773894150684968
880	0.025266469109034566	0.47734603014643173
881	0.023633988925532343	0.47708534004454944
882	0.02383862748025569	0.47711883015982776
883	0.023897043049259884	0.47712834439712276
884	0.02515564648852621	0.47732814338031715
885	0.02517766373653579	0.4773315685057434
886	0.02517766373653579	0.4773315685057434
887	0.02517766373653579	0.4773315685057434
888	0.02536671633821503	0.4773608723566119
889	0.02536671633821503	0.4773608723566119
890	0.024926682876646893	0.4772923698480881
891	0.024222173378900844	0.4771804824174992
892	0.024364532325147927	0.47720331658700715
893	0.024383568199229235	0.4772063611429415
894	0.02530028577955097	0.47735059698033333
895	0.024843310418482447	0.4772790499158751
896	0.02506429486820882	0.4773136817396288
897	0.022866127961335334	0.4769567075563214
898	0.02320598022102067	0.4770137929800913
899	0.024155015742563114	0.47716944590223703
900	0.024155015742563114	0.47716944590223703
901	0.023826442067669193	0.47711616617338515
902	0.022926980350841068	0.4769669829326
903	0.022673236116854335	0.4769239785800267
904	0.0232563981955333	0.47702197522416495
905	0.02439270204003208	0.47720693199717923
906	0.024904623625127683	0.4772878030141865
907	0.02513828802004389	0.47732433768539917
908	0.025559205744233017	0.4773894150684968
909	0.025998958672512	0.4774562050143075
910	0.02558666540295031	0.4773934110481607
911	0.02616058485690177	0.47748037117703673
912	0.026817856797744802	0.47757798725168316
913	0.029534565569454246	0.47796160129941645
914	0.02985622255540386	0.4780049862214816
915	0.029833552298121728	0.47800194166554716
916	0.030178025599745997	0.47804799057405484
917	0.029010765038084647	0.4778898639502124
918	0.028732605196072864	0.47785142643154066
919	0.028102347079363068	0.47776313430944334
920	0.02793327038723096	0.47773915843146
921	0.028126572750844795	0.4777665594348695
922	0.027587152028778428	0.4776896843975261
923	0.027025588204240676	0.4776080522415353
924	0.027025588204240676	0.4776080522415353
925	0.026939854579320015	0.47759549344830593
926	0.02656335988322413	0.47753993030250325
927	0.02646611675433225	0.4775254686618149
928	0.026578742254121525	0.47754221371945405
929	0.025909153455187968	0.47744174337361917
930	0.02544373165842582	0.47737057687865275
931	0.024225188904405896	0.4771787698547861
932	0.025627037206280602	0.47739873902104585
933	0.025696693343102067	0.4774093949668162
934	0.02606255950673197	0.4774649581126189
935	0.025987016087771545	0.4774535410278649
936	0.025987016087771545	0.4774535410278649
937	0.0257116409451784	0.477411678383767
938	0.026800209320181706	0.4775747524110029
939	0.02715868674884806	0.4776272710008711
940	0.02756095937352145	0.47768549813311634
941	0.028980621258473782	0.4778852971163108
942	0.029537769092347402	0.4779614110146706
943	0.029936073381476715	0.47801507131301424
944	0.030376367422578356	0.47807367901475123
945	0.030575439765237144	0.4780999383096854
946	0.030575439765237144	0.4780999383096854
947	0.029884970303780584	0.47800822106216184
948	0.030694259028197654	0.4781155416588491
949	0.029990096995939828	0.4780223021333584
950	0.030313129644380096	0.4780653064859317
951	0.029613685342806995	0.47797168639094917
952	0.02948725130427943	0.4779545607638182
953	0.029046997801626322	0.477894430784114
954	0.025819129925597945	0.47742785258716847
955	0.026110644709090115	0.47747199864821716
956	0.025303458037295595	0.47734869413287434
957	0.02669964396760397	0.4775599102008227
958	0.026898510543603784	0.47758921405169125
959	0.027890993717448596	0.47773230818060763
960	0.028286346664846244	0.47778825189590207
961	0.028094795019629734	0.47776123146198435
962	0.028094795019629734	0.47776123146198435
963	0.028094795019629734	0.47776123146198435
964	0.028326958995744004	0.47779396043827904
965	0.02792844000904925	0.4777376361534928
966	0.02792844000904925	0.4777376361534928
967	0.0281270912192443	0.47776579829588595
968	0.027773587039438004	0.4777155631229685
969	0.02804641064933754	0.47775438121113195
970	0.028108247883225575	0.47776313430944334
971	0.028259299658259303	0.4777844462009841
972	0.02971257292774721	0.4779846257536703
973	0.030212979014272397	0.4780516059842269
974	0.030517840654255005	0.4780919463503576
975	0.030593020304218822	0.4781018411571444
976	0.030694474815520484	0.47811516108935737
977	0.030723514831519513	0.47811896678427535
978	0.03014584855580804	0.4780424723164237
979	0.030536896704610933	0.4780938491978166
980	0.03180604599230574	0.47825787464878194
981	0.032227394954139565	0.4783111543776338
982	0.03252517728419141	0.47834845018783007
983	0.03288069738808629	0.47839259624887875
984	0.03468447063665348	0.4786102819981877
985	0.034376242417603696	0.47857374732697505
986	0.03540302070847085	0.4786943878558753
987	0.03515449749487598	0.47866546457449854
988	0.03558380670802241	0.4787153191779242
989	0.03590788665411452	0.4787526149881205
990	0.03590788665411452	0.4787526149881205
991	0.03810253168041077	0.478997701740839
992	0.03764398930437588	0.4789474665679216
993	0.03821440602794606	0.4790098799645766
994	0.03911235454173479	0.4791065446154935
995	0.03959686090814312	0.47915792149688635
996	0.0399699387700397	0.47919712015454163
997	0.03944558262112514	0.4791419375782308
998	0.04040100937831328	0.47924202735457394
999	0.04009738976635012	0.4792104400867546

==> data/stats-mannwhitneyu-varghadelaneya-reveal-complexity-ue.dat <==
rank	pvalue	effect_val
1	0.001619457641638565	0.4879703886489821
2	3.116484850074002e-12	0.4645200771338246
3	1.6305171062937997e-18	0.44947806797047235
4	2.3208806743595493e-19	0.44521892450300476
5	1.5175358307111767e-25	0.43221676781569474
6	3.313708734727187e-26	0.42819871512128177
7	2.47843807138677e-23	0.43074034847226084
8	4.910084403311154e-23	0.4299137515360736
9	3.78641269686391e-24	0.4265466629573827
10	2.7403329025695624e-22	0.42809957676866817
11	1.2030686692746184e-22	0.4261851219401737
12	1.0700406845168494e-20	0.4284403767485741
13	2.3926535937314613e-19	0.42986713177332825
14	6.866984315548195e-19	0.4302743411295531
15	1.503303909491171e-20	0.42584527338399725
16	1.0774909156259672e-19	0.4269744230661647
17	3.431519408975712e-19	0.4275348116428386
18	1.1842492974901677e-20	0.4237926718299798
19	1.7380637278883728e-20	0.42359705911119516
20	3.3182088638125258e-21	0.42163065654707016
21	1.8521998993845772e-20	0.42275790338177854
22	2.8137526770687944e-20	0.4225896916664034
23	1.6981026099481785e-19	0.42363835090105534
24	1.2261508899379282e-18	0.4250015508206791
25	1.0861094424084352e-17	0.42662886596761124
26	6.878919282972754e-16	0.43024922354309436
27	1.0762574007074354e-15	0.43015598401760363
28	1.3832902633712387e-15	0.4302298144990126
29	4.265180230694171e-15	0.43116182918442814
30	1.3295162939441086e-16	0.42714111250357256
31	1.7851149601801952e-16	0.42726061132399745
32	1.1613670248156427e-15	0.4289695586269205
33	1.9734178735097073e-16	0.4268937423339033
34	1.3667174898615184e-16	0.4264366783742528
35	2.7105203955453174e-16	0.4270033463475414
36	7.228181738634407e-17	0.4253836425904452
37	1.3743651192927676e-15	0.4280586655482998
38	5.401373120850879e-16	0.42684769342539564
39	5.608492940137302e-17	0.4241553545556642
40	4.436831363064996e-18	0.4213225855434589
41	1.0886124073754756e-18	0.41960222115578194
42	2.399090049454647e-21	0.413114272459594
43	2.1057067255506474e-21	0.4124732031506587
44	6.521888397302372e-22	0.41115548128530494
45	1.3124698995541428e-22	0.4095371095214301
46	6.643656210219702e-22	0.41073856740703923
47	2.9211495595556306e-22	0.40982482005723003
48	9.66068185219911e-22	0.4108504548376281
49	1.9882442455331792e-21	0.4114195965126134
50	6.504482928805404e-21	0.4123841498895778
51	9.422111808644745e-19	0.4170105429166313
52	1.0904633742516746e-18	0.4170784745709174
53	9.901213273396152e-19	0.4169043640284194
54	7.52656146716175e-19	0.4164368344077444
55	1.2673231456801546e-14	0.4267626361439786
56	4.492128926328288e-14	0.42816541529074936
57	1.1260813754965546e-14	0.42632079496400005
58	1.81952667854374e-14	0.4268610133576086
59	1.4743293552442765e-15	0.4236210349891785
60	2.4054497914618635e-15	0.42402443865048534
61	8.528391738443465e-16	0.4226650444257796
62	1.4747440659427174e-15	0.4232351375244944
63	8.472334110900534e-16	0.42245230607986406
64	4.799568928681775e-16	0.4217592890352982
65	2.8364865999318146e-16	0.4210533326280112
66	1.3120339032520958e-16	0.4200693702069651
67	1.901873567142424e-16	0.4204240609733217
68	2.486433849528572e-16	0.4206624877599337
69	1.3245092655806058e-16	0.41990020706786046
70	6.498204201406858e-17	0.41903365033503437
71	3.522950372538667e-17	0.4182797421717807
72	8.349714924818525e-18	0.4165961027400623
73	1.4020858781964783e-17	0.41713555999468727
74	2.234084562730936e-18	0.4150331038372441
75	1.3263606791664464e-17	0.4168847646995918
76	2.7581537013782392e-17	0.41766626415100083
77	9.018240229441509e-19	0.41374906237191456
78	6.929169073438675e-19	0.4134240560259183
79	2.6448897807612524e-19	0.4123304895912341
80	4.830361840689012e-19	0.41295652640524333
81	5.258871741909154e-19	0.4130181786629148
82	1.4494864235807946e-19	0.4115948487635868
83	2.6541542682363404e-20	0.40973938220632117
84	1.3354896174822457e-20	0.40898452261933804
85	2.070277323207602e-20	0.40938811656539076
86	5.135686282063977e-22	0.405371586148945
87	1.6440878581202922e-23	0.40179213979383027
88	2.0967818709502074e-23	0.4019995501668607
89	1.5838199936381985e-23	0.4017110784920771
90	1.5056431794588195e-23	0.4016543736377991
91	1.6074866573109645e-23	0.401688624892061
92	7.54262477215407e-24	0.40088771639657017
93	7.642395184370228e-24	0.4008641210880786
94	1.0666792193879934e-23	0.4011090175560512
95	5.619549098005082e-23	0.40268286268938563
96	8.218112522469245e-23	0.40303222548285705
97	2.202944835071117e-22	0.4039962080055837
98	7.154162287494221e-22	0.40514571815556233
99	1.372251213773576e-21	0.40577099383058796
100	1.1003266026351476e-22	0.40318274071686355
101	3.2177365002096556e-23	0.40193751733969746
102	5.143811010220298e-23	0.40239439101460206
103	1.100758321545596e-21	0.40540031914557584
104	7.235790063783894e-22	0.4049598099588186
105	4.55583797703541e-22	0.40447743812796344
106	4.508229871427514e-22	0.40444204516522614
107	3.4387119159687047e-22	0.40416175573451624
108	2.2316090910021395e-22	0.403694796968079
109	1.6656028769650316e-22	0.40338843852718087
110	2.9496947929519756e-22	0.4039334140394369
111	2.074430113893489e-22	0.4035724438764656
112	4.3116775002219925e-23	0.4019367562007139
113	1.1682126910615613e-22	0.4028940787573341
114	1.8976113976795822e-22	0.4033753088797138
115	3.1046234263036685e-22	0.4038546361546345
116	4.778787189582471e-22	0.4042804934159575
117	6.939936706897068e-23	0.40226271397043967
118	2.830172387945099e-23	0.4013031079968687
119	4.4366084107057856e-23	0.40174323661413414
120	4.290895714906107e-23	0.4017044185259706
121	1.6308629758731898e-23	0.40070827788118696
122	2.2159633888188846e-23	0.40099941354241314
123	2.1136291478694315e-23	0.4009360487220286
124	1.1425808735873193e-23	0.4003082993453063
125	1.0828358823214133e-23	0.40025559047069215
126	1.7594365232471036e-23	0.4007219783828917
127	8.782376814879655e-23	0.4022874509874066
128	9.450104646729816e-23	0.4023555729264386
129	6.286101759755707e-23	0.40191563459391905
130	1.671142269399414e-22	0.40288684793698987
131	1.6610092061099105e-22	0.4028702931640966
132	2.498655230126702e-22	0.40328321106269843
133	2.333607900646656e-22	0.40320880972705175
134	1.7348416071714363e-22	0.40289864559123567
135	2.7082613619033596e-22	0.4033340170898536
136	5.725413686591458e-22	0.4040812652870008
137	3.966686866820599e-22	0.40369156212739865
138	7.531826712507848e-22	0.40432711317870285
139	9.826783737823316e-22	0.4045954146704211
140	1.2961061990637751e-21	0.4048806515045244
141	1.5143444961174958e-21	0.40503154730802265
142	1.0183999461512669e-21	0.4046075928941587
143	5.321117898820203e-22	0.40394159628351056
144	5.503209314523525e-22	0.403971090419125
145	1.1336294136749123e-21	0.40469854900269864
146	1.2321962557941649e-22	0.4023928687366349
147	3.060925775473044e-23	0.4009792433593478
148	2.4183625110928318e-23	0.40073054119645724
149	9.49592812228171e-24	0.39979262768391877
150	1.0283240953853804e-23	0.399866077595836
151	1.4043422743072707e-23	0.4001731971757177
152	1.8479732634396713e-23	0.4004251341792886
153	1.394584642630561e-23	0.4001372333587427
154	8.08557996572958e-24	0.39959568297191284
155	1.1890248225125445e-23	0.39997511075523634
156	4.023620180813397e-24	0.39890285621209287
157	3.570675529575116e-24	0.3987864019476024
158	4.1717822224310686e-24	0.3989333017714368
159	5.208851090803101e-24	0.39915022638176223
160	4.5003452691890415e-24	0.3990073225375917
161	6.061733646362601e-24	0.3992986484835638
162	5.5200197648287106e-24	0.3992021741173928
163	7.242099798968612e-24	0.3994586779548652
164	6.67572425344002e-24	0.3993597298869975
165	1.494442430789803e-23	0.4000927067282022
166	3.1303012521106127e-23	0.4007994242744728
167	5.05738205652514e-23	0.4012562979493774
168	3.9080761179915476e-23	0.4009984621186836
169	4.6920159566831037e-23	0.40117238237643577
170	3.5505733501817365e-23	0.40089380550843895
171	5.017789072799249e-24	0.3989281640832975
172	7.515949724036003e-24	0.39929826791407197
173	4.939681169784196e-24	0.3988600421442655
174	4.7202022887341065e-24	0.39881551551372507
175	7.002014876074043e-24	0.39919817813772884
176	9.44012818287942e-24	0.39949235835488944
177	1.6037617327716633e-23	0.40000346318237534
178	1.909436371524138e-23	0.4001680594875784
179	1.6478238784902657e-23	0.40000917172475237
180	1.3521299235820288e-23	0.3998048059076563
181	1.9242569512042295e-23	0.4001421807621361
182	2.755064834285584e-23	0.4004993452301894
183	9.633133241222964e-23	0.40173467380056865
184	2.512656107227171e-22	0.40268343354362335
185	7.151960345432924e-22	0.4037210562630131
186	8.565218655157095e-22	0.4038957376597488
187	9.887404451619162e-21	0.4064274762039411
188	1.1080798448545334e-20	0.40654849730233317
189	1.125676620154022e-20	0.4065652423599723
190	1.5672520641713805e-20	0.4069104188890339
191	1.106638713351945e-20	0.40652185743790725
192	9.333203625014792e-21	0.4063302406987865
193	1.2881035590285184e-20	0.4066620972956351
194	1.5265025236008906e-20	0.40683259242796105
195	1.5075667480943834e-20	0.4068192724957481
196	2.5730408201146244e-20	0.40737756794021707
197	2.449342848200931e-20	0.4073212436554309
198	3.012282165886208e-20	0.4075400711132152
199	2.7183001532706755e-20	0.40741943058431496
200	1.626340358057194e-20	0.40685885172289515
201	1.7046144688575105e-20	0.4069090868958126
202	1.893263574800778e-20	0.4070213548958933
203	1.6738954395042338e-20	0.4068862527263047
204	1.034745396544603e-20	0.406363350244573
205	7.216415241846115e-21	0.4059707928137824
206	1.129832435147622e-20	0.40644003499717046
207	2.213294593840527e-20	0.4071452302654739
208	2.4809853747538244e-20	0.4072677736418331
209	3.330141614207879e-20	0.4075811726183295
210	2.879081899620258e-20	0.4074146734656675
211	3.935806753109131e-20	0.40774843290997514
212	1.181498028526906e-19	0.408924012070142
213	5.558357411150555e-20	0.4081027431068399
214	7.982782214740617e-20	0.40848978227999944
215	4.977426895569931e-20	0.4079767746050545
216	3.1248390950070565e-20	0.40746757262502753
217	3.127599885623277e-20	0.40746852404875705
218	1.118746533644327e-20	0.40636411138355655
219	1.0798543611544757e-20	0.4063264350038685
220	1.2681314116055021e-20	0.406497691275178
221	1.0072976430338889e-20	0.40625241423771363
222	1.1338374237090819e-20	0.40637838273949906
223	1.1637939366655302e-20	0.40640616431240034
224	1.191976397631515e-20	0.4064316624683509
225	1.4732441072754392e-20	0.40665772074647943
226	1.2348946822382714e-20	0.40645982461074404
227	1.1298368002421497e-20	0.40636506280728607
228	1.048829936749541e-20	0.4062826695123116
229	9.0845081420089e-21	0.4061203566240594
230	1.2154007509299712e-20	0.4064270956344493
231	1.5679012145204106e-20	0.40668968858379057
232	1.8543664315665945e-20	0.4068693173839196
233	1.2468620834084025e-20	0.40644498240056387
234	1.3329274083428895e-20	0.40651310433959587
235	1.3496617121357086e-20	0.40652642427180885
236	1.7883192803220668e-20	0.4068181307872727
237	1.659697993245609e-20	0.4067382111939949
238	1.1793713474381122e-20	0.40637324505135974
239	9.258963577224144e-21	0.4061155995054119
240	2.797397483089416e-20	0.40729859977066885
241	3.863807518540604e-20	0.4076348329166732
242	4.064732277814783e-20	0.4076896349234922
243	4.163170009891153e-20	0.40771551364893455
244	4.198472611983465e-20	0.40772464731673774
245	3.491818909288078e-20	0.4075164758047237
246	3.442355170636721e-20	0.4074921193572486
247	2.7412404256631896e-20	0.4072436074791039
248	2.2749273813256828e-20	0.40704304735692587
249	2.6460271884063348e-20	0.407205550529924
250	3.122818572604695e-20	0.4073840376215777
251	3.68279359517884e-20	0.4075590995878052
252	3.7518712468846676e-20	0.40757622521493614
253	4.3555199088371473e-20	0.40773758667945886
254	2.956628004567298e-20	0.4073132516961031
255	4.106291689196444e-20	0.4076679424624597
256	3.937051831594669e-20	0.40761656558106685
257	3.4499554183976313e-20	0.4074738520216422
258	3.039638930959945e-20	0.4073372275740864
259	3.590511424950317e-20	0.4075111478318385
260	4.5013500198642835e-20	0.40775280945913084
261	1.794020296873042e-20	0.4067298386651753
262	1.588258450143419e-20	0.4065993033294883
263	1.2999424724356924e-20	0.4063850427056055
264	1.413133119965732e-20	0.4064714319802439
265	1.5336028484597816e-20	0.40655896296335764
266	1.1691664875628007e-20	0.40626896901060683
267	1.2506340535456308e-20	0.40633518810217983
268	1.5092196514411172e-20	0.4065361287938497
269	1.7446439228336584e-20	0.40669140114650365
270	1.8147481020955844e-20	0.40673364436009335
271	2.089717448792565e-20	0.4068822567466408
272	2.9895589892947415e-20	0.40726491937064463
273	2.6284000199962465e-20	0.4071233475196954
274	2.6314973592643982e-20	0.40712182524172824
275	2.831080881799302e-20	0.4072006031265306
276	3.091705955024759e-20	0.40729003695710336
277	4.034282805803805e-20	0.4075748932217148
278	3.952464090302645e-20	0.40754996592000203
279	6.769562650251428e-20	0.40813414008991333
280	4.0254891123559534e-20	0.4075615732895019
281	2.788714097457374e-20	0.40715683763497373
282	2.2014647133981202e-20	0.4069022366449603
283	3.330853065220787e-20	0.40734046241476674
284	3.340252033961947e-20	0.4073435069707011
285	3.08238306395593e-20	0.40725673712657096
286	4.3370530138903515e-20	0.4076234158319192
287	5.282102553934601e-20	0.4078372958863102
288	3.7683217098793906e-20	0.40746852404875705
289	3.4962472609726195e-20	0.4073847987605613
290	4.446567788613329e-20	0.40764510829295175
291	4.344717669103049e-20	0.407619990706493
292	4.267597943028985e-20	0.40760058166241125
293	4.2271960585187665e-20	0.4075823143268049
294	8.258066698457915e-19	0.4107908957121616
295	9.312603956217761e-19	0.4109259978817502
296	1.1675282918164951e-18	0.4111689915022638
297	1.5730860552053026e-18	0.411503702370301
298	1.696574559887467e-18	0.4115893305059557
299	1.712596714279773e-18	0.4115999864517261
300	2.0170848905629916e-18	0.41178570436372397
301	1.154220978784006e-17	0.41376295315836525
302	1.6576807216938592e-17	0.41417815447391787
303	1.2829581022488884e-17	0.4138794074228557
304	7.874825116239308e-17	0.4159601711192663
305	7.630065548016222e-17	0.4159224947395782
306	6.790782929392063e-17	0.4157835868750716
307	7.756766252662582e-17	0.41594019122094683
308	9.258524528087326e-17	0.41614969472618213
309	8.801950435271079e-17	0.4160872813295271
310	7.304545634058066e-17	0.4158646481768248
311	6.609835585732353e-17	0.4157436270784327
312	7.379932641244255e-17	0.41587302070564436
313	6.930082678057059e-17	0.41579804851575997
314	5.2095232260004366e-17	0.41545287198669834
315	8.513157884339841e-17	0.4160301959057573
316	8.532154973371556e-17	0.4160328598921999
317	1.208532246765185e-16	0.4164499640552115
318	1.197039441422687e-16	0.41643474127553953
319	1.0579876405903937e-16	0.41628099120085277
320	9.193258379358201e-17	0.41611087663801866
321	1.232914816232091e-16	0.4164590977230147
322	1.268961323095099e-16	0.4164937295467684
323	1.4361761718449677e-16	0.41664081965534866
324	1.2829445681135825e-16	0.41650324378406334
325	4.648392172348226e-17	0.4152838991323396
326	4.828253000311893e-17	0.4153270937696588
327	3.9909047529042306e-17	0.41509780065084995
328	3.717271912448032e-17	0.4150119822304493
329	3.71129297054527e-17	0.4150100793829903
330	3.7696984531152645e-17	0.41502492159317045
331	4.0932808738550824e-17	0.41512234738307097
332	4.5627981312444215e-17	0.415250979871299
333	4.8368821395698443e-17	0.4153130126984622
334	4.21182692522519e-17	0.4151489872474969
335	5.119203734129086e-17	0.41537504552562543
336	5.1918950618761564e-17	0.4153917905832646
337	4.901595124218741e-17	0.4153234783594867
338	6.062837156443735e-17	0.41557617650204115
339	4.307222545895181e-17	0.41516668372886556
340	4.259064689392292e-17	0.4151533637966526
341	3.1571156550791926e-17	0.4147994341692796
342	2.5716275819865355e-17	0.4145577725419873
343	2.165796218118682e-17	0.41435416786387486
344	2.5771510920916033e-17	0.4145585336809709
345	2.552262813367095e-17	0.4145471165962169
346	2.817300944515085e-17	0.4146616680132484
347	3.5453278903483683e-17	0.414931111213442
348	3.234222321044825e-17	0.41482264890827936
349	3.6337443731871274e-17	0.4149602247795646
350	4.717369753456887e-17	0.41526582208147916
351	4.74620910308191e-17	0.41527305290182337
352	2.649833231091583e-17	0.4145807969962411
353	2.673525926470047e-17	0.4145895500945525
354	3.260667320955855e-17	0.41482017520658265
355	3.195104080178915e-17	0.4147961993285993
356	3.6211148361546245e-17	0.4149423380134501
357	3.827750358970875e-17	0.4150062736880723
358	4.9125067906616576e-17	0.4153019761832001
359	4.931440387737191e-17	0.4153065430171017
360	4.661569665308486e-17	0.4152397530712909
361	4.4682389116555776e-17	0.4151895178983735
362	4.007064006231067e-17	0.41505707971522743
363	3.614442828965736e-17	0.4149333946303928
364	3.765221229047648e-17	0.4149817269558513
365	4.0205028218511466e-17	0.4150593631321783
366	1.760474611369307e-17	0.41408700808063204
367	1.9845637545775877e-17	0.41422572566039273
368	2.358795466828832e-17	0.41442856919952153
369	1.732631542566426e-17	0.41406664761282075
370	1.3209742224459164e-17	0.41374963322615227
371	1.1660748189951783e-17	0.4136042556802851
372	7.316497529421899e-18	0.41306137330023396
373	8.767643571815967e-18	0.4132710670902151
374	8.146291177364097e-18	0.4131858195240522
375	7.800705346135723e-18	0.41313558435113473
376	5.302928966956432e-18	0.4126895569067464
377	7.385232119744657e-18	0.413068794405324
378	6.737690946392966e-18	0.4129626155171121
379	3.864555617106366e-18	0.4123204044997014
380	2.8585166762450223e-18	0.41197313483843495
381	1.5864324687165221e-18	0.4112919154481149
382	1.4311905929331858e-18	0.4111733680514195
383	1.343581621055857e-18	0.4110983958615351
384	1.238654395958394e-18	0.41100629804451977
385	1.0884638044220946e-18	0.4108567342342428
386	1.035886008007942e-18	0.41080079051894836
387	1.0684902579930868e-18	0.41083580291219385
388	1.3272838894045054e-18	0.4110795576716911
389	1.2360233635445995e-18	0.4109988769394297
390	9.267054850911788e-19	0.41067006489851543
391	8.332223987034091e-19	0.4105501855085988
392	1.1842401490439741e-18	0.41094711948854507
393	1.4348037868222086e-18	0.41116290239039505
394	1.3593282717252875e-18	0.4111016307022154
395	1.386435685614718e-18	0.41112237173951843
396	1.383646230250786e-18	0.41112008832256763
397	1.5352791214697477e-18	0.41123806486502534
398	1.78041398069613e-18	0.41140475430243323
399	1.6347261955220853e-18	0.4113077090820245
400	1.347609700987038e-18	0.4110820313733878
401	1.6287396510878144e-18	0.41129705313625414
402	1.4432171967013252e-18	0.41115814527174754
403	1.2363431277941452e-18	0.41098118045806104
404	1.1405708856454683e-18	0.4108883215020621
405	3.277278245265907e-18	0.4120823582825812
406	3.957755150643586e-18	0.4122989023234148
407	3.650372834630776e-18	0.41220604336741584
408	4.758638734080285e-18	0.4125078349744124
409	1.1531838931735325e-17	0.4135212915310729
410	1.4596260751844764e-17	0.41379339871770915
411	1.4444987992917877e-17	0.4137812204939716
412	2.6764343916690938e-17	0.41450506366737316
413	2.670391242366865e-17	0.41450239968093056
414	2.5780092693839834e-17	0.4144609176063245
415	1.9880062906709535e-17	0.41415532030440994
416	2.1411402114236056e-17	0.4142424707180319
417	1.5715163442847788e-17	0.4138797879923475
418	1.43372174067086e-17	0.4137724673956602
419	1.2730928287162933e-17	0.41363222753793233
420	1.4456064480866213e-17	0.4137806496397339
421	2.1819562971314853e-17	0.4142559809349907
422	1.928541331312004e-17	0.41411098395861534
423	1.3975100699104702e-17	0.41373383959224264
424	1.3037292856083066e-17	0.41364840174133377
425	1.1669575669417229e-17	0.41351767612090085
426	9.59454582003452e-18	0.4132897149953133
427	9.670201413096759e-18	0.41329884866311645
428	1.150217265359768e-17	0.4134994087852945
429	9.137073550306824e-18	0.41323148786306807
430	7.574519734388327e-18	0.41301380211375904
431	6.694295251221584e-18	0.4128707079848427
432	7.153824502985277e-18	0.41294758302218604
433	8.008085278782802e-18	0.4130712681070207
434	1.4222692963808516e-17	0.41373878699563604
435	1.3441971730173218e-17	0.4136714261955876
436	1.5858482602489236e-17	0.41386475549742147
437	1.5291337786751235e-17	0.41382213171433996
438	1.438168165692682e-17	0.4137503943651359
439	8.843925436654163e-18	0.4131837263918473
440	6.737819956789409e-18	0.4128669022899247
441	7.048811309743569e-18	0.4129163763238586
442	8.241834371311441e-18	0.41309219942906966
443	7.804041443460881e-18	0.41302750261546384
444	1.0575352869016866e-17	0.41337800711741063
445	1.3742281446280414e-17	0.41368094043288256
446	1.4690536512967683e-17	0.41375895717870137
447	1.4472291929771658e-17	0.4137414509820786
448	1.4453466042453954e-17	0.4137399287041114
449	1.5119526558940057e-17	0.41379130558550425
450	1.4273446810993802e-17	0.4137239447854558
451	1.3960973294693475e-17	0.4136980660600135
452	1.4343298408782788e-17	0.41372965332783285
453	1.3478512189530454e-17	0.41365696455489925
454	1.3533072336860304e-17	0.4136577256938828
455	1.0616838560407746e-17	0.41337458199198446
456	9.42540248189751e-18	0.41323472270374834
457	7.87128719283519e-18	0.41302540948325894
458	8.273527858983143e-18	0.41308325604601237
459	9.130868011957054e-18	0.41319780746304385
460	9.186182301310514e-18	0.4132035160054208
461	9.910590893548698e-18	0.4132918081275182
462	1.0879552750893118e-17	0.4133991287242055
463	1.409511311117066e-17	0.4136974952057758
464	2.2254592691731534e-17	0.4142230616739501
465	2.9531381259046867e-17	0.4145552988402906
466	3.073726661565181e-17	0.41460134774879825
467	3.769459998714973e-17	0.414840345389648
468	3.1671505049211915e-17	0.4146306515996668
469	5.988644378730032e-17	0.41538227634596964
470	5.933800031425363e-17	0.4153689564137567
471	6.514150931050916e-17	0.41547913128163244
472	6.743427073568807e-17	0.41551928136301725
473	8.287221540736994e-17	0.41576589039370293
474	9.591375608757669e-17	0.415940000936201
475	9.83770092313885e-17	0.4159704464955449
476	9.589916957332515e-17	0.4159375272345043
477	9.752389130119696e-17	0.4159576974175696
478	8.069141371642905e-17	0.41573049743096563
479	8.952082197856706e-17	0.4158549436547839
480	1.0856004438394827e-16	0.41608652019054354
481	1.704482574198461e-16	0.416630734563816
482	1.5854926129360805e-16	0.41654320358070224
483	2.7744038422432245e-16	0.4172223298388174
484	2.5458991272779836e-16	0.4171165315200973
485	2.341863638074408e-16	0.417014919465787
486	2.0491846278286584e-16	0.4168516551538053
487	2.766814130274505e-16	0.41721452816423554
488	4.2814493148770957e-16	0.4177471351680081
489	4.508230941762185e-16	0.4178093582799172
490	5.211567290317791e-16	0.41798746480207916
491	7.253632216884191e-16	0.41839505472779576
492	7.820173941991938e-16	0.4184869622600652
493	6.93179645245829e-16	0.4183368275955505
494	6.415573585776923e-16	0.418241304653109
495	6.951047290641087e-16	0.41834025272097675
496	6.555604161721926e-16	0.4182679445175349
497	6.038978007973941e-16	0.4181667130327164
498	6.437381568669664e-16	0.4182454909175188
499	6.362353055896803e-16	0.4182310292768304
500	8.277788144901257e-16	0.4185541327753677
501	8.186697662771212e-16	0.41854043227366294
502	9.104646422594423e-16	0.4186721093178254
503	8.686860217073925e-16	0.41861388218558016
504	8.665542583364583e-16	0.41861083762964574
505	9.342374386003732e-16	0.41870407715513647
506	9.719410781506373e-16	0.41875317061957856
507	1.320790526747521e-15	0.41913259840290207
508	1.2693968863161316e-15	0.4190831243689682
509	1.1919642199325697e-15	0.41900472705365766
510	1.0428642579604541e-15	0.418837466762012
511	1.0579833752677063e-15	0.41885535352812653
512	1.2982079956296065e-15	0.41910900309441057
513	1.3628492991886745e-15	0.4191685622198771
514	1.4707856315261413e-15	0.4192637045928268
515	1.7511779191559697e-15	0.4194798680641686
516	1.532908396716117e-15	0.41931127577930166
517	1.461850753843961e-15	0.41925095551485153
518	1.4371145070311748e-15	0.4192296436233108
519	1.2819676683801239e-15	0.4190871203486321
520	1.5369644286325903e-15	0.41931355919625246
521	1.3988605750610658e-15	0.41919596322328656
522	9.86024751848128e-16	0.4187605917246686
523	1.2894948524035642e-15	0.4190933997452468
524	1.334742417747327e-15	0.41913640409782005
525	1.3585705799276054e-15	0.4191584771283444
526	2.1208637905197126e-15	0.4197160114338298
527	2.1987093670177542e-15	0.41976129920335387
528	2.6377436310310285e-15	0.41999040203741683
529	2.2897387806614664e-15	0.41981229551525495
530	2.590479420182716e-15	0.41996661644417943
531	2.3651831638701813e-15	0.4198520650271479
532	2.3651831638701813e-15	0.4198520650271479
533	2.215513684402376e-15	0.41976986201691935
534	2.333202608752051e-15	0.419834939400017
535	3.0580363994428285e-15	0.4201759296646688
536	3.4204189881082305e-15	0.420317501515618
537	3.1648733377030326e-15	0.4202193145867339
538	3.2178375517684454e-15	0.4202392944850533
539	3.5430220928027673e-15	0.42036107672242895
540	3.1342615086404084e-15	0.42020504323079144
541	3.0403318088673128e-15	0.4201666057121197
542	3.416019143456502e-15	0.4203138861054459
543	2.6059741951894205e-15	0.4199721347018105
544	2.720957760341562e-15	0.42002655613913775
545	2.2506495690408277e-15	0.41978565565082904
546	2.5492929234693885e-15	0.41994245028145016
547	2.6073838303506955e-15	0.4199698512848597
548	2.5971661413808946e-15	0.4199649038814663
549	2.466378953098536e-15	0.41989982649836866
550	2.4873413593245024e-15	0.4199104824441391
551	2.0951909510935378e-15	0.4196937481185596
552	2.0543308954948393e-15	0.41966901110159266
553	1.1727785745233337e-15	0.41896229355532205
554	1.1727785745233337e-15	0.41896229355532205
555	1.3978041025545024e-15	0.41918112101310645
556	1.343507794344994e-15	0.4191306955554431
557	1.2048283455425777e-15	0.41899102655195286
558	1.2403067845734927e-15	0.4190271806536738
559	1.126642790086591e-15	0.4189065401247735
560	1.1471084338834476e-15	0.41892518802987166
561	1.3531606781804828e-15	0.4191310761249349
562	2.1244067358020557e-15	0.4196958412507645
563	2.545640827298339e-15	0.4199234218068602
564	2.2427230546576294e-15	0.4197639631897965
565	2.5120399972717775e-15	0.41990667674922105
566	2.587520961412821e-15	0.41994397255941734
567	2.4669114544657903e-15	0.4198838425797131
568	2.361820876237395e-15	0.4198290405728941
569	2.386229159087821e-15	0.41984197993561523
570	2.357539128266165e-15	0.4198267571559433
571	2.2949169832432734e-15	0.4197928864711732
572	2.378305302667908e-15	0.41983779367120544
573	2.5029546357951605e-15	0.4199021099153195
574	2.582056669102748e-15	0.41994130857297474
575	2.5533620526216756e-15	0.41992722750177824
576	2.4002790204945308e-15	0.4198484496169758
577	2.977554598374846e-15	0.42012017623412024
578	3.257116033811188e-15	0.42023358594267635
579	4.072880873983297e-15	0.42051672964457476
580	4.041851075171187e-15	0.42050702512253385
581	4.231582608241577e-15	0.4205652522547791
582	4.5620023000683224e-15	0.4206607751972206
583	5.0897948129559684e-15	0.420800063631219
584	5.310370154402124e-15	0.42085410449905447
585	5.540348948226415e-15	0.4209081453668899
586	6.037303068116022e-15	0.421017749380528
587	6.86606192370635e-15	0.42118215540098514
588	8.822569263410472e-15	0.42150088235036676
589	9.163470585953439e-15	0.421549595245317
590	8.341909958301129e-15	0.4214289547164167
591	8.168084680384537e-15	0.421401934282499
592	8.297500132203243e-15	0.4214221044655644
593	1.0572901794615157e-14	0.42173017546917557
594	1.1406334661200765e-14	0.4218279818285679
595	1.3244493030705205e-14	0.42202093056090995
596	1.4579597118851393e-14	0.4221434739372692
597	1.4123996801791371e-14	0.4221023724321549
598	1.2135303592697736e-14	0.4219044762964195
599	1.2713591293362414e-14	0.4219646062761237
600	1.708604890033012e-14	0.42234745918487343
601	1.6901724090917505e-14	0.4223333781136769
602	1.4983318398355063e-14	0.42217544177458033
603	1.47301730225695e-14	0.42215336874405596
604	1.6228750627873742e-14	0.4222789566763496
605	1.4286811411632342e-14	0.4221137895169089
606	1.1536989646806533e-14	0.42183749606586285
607	1.1274524535343356e-14	0.4218078116455026
608	1.1594986638010438e-14	0.4218439657472235
609	1.0452192198120135e-14	0.42171019557085615
610	1.0542124220882407e-14	0.42172123208611834
611	1.122054894243283e-14	0.42180077110990427
612	1.1888376950450934e-14	0.42187536273029685
613	1.3387606853705088e-14	0.42202797109650825
614	1.3277744801178154e-14	0.42201731515073787
615	1.3088416202480512e-14	0.4219979061066561
616	1.4465053077861286e-14	0.42212729973386776
617	1.778917591946576e-14	0.422395601225586
618	1.647422946173643e-14	0.4222958920187347
619	1.5960460419104395e-14	0.42225479051362036
620	1.5535263805296488e-14	0.4222197781203749
621	1.700924626560722e-14	0.42233737409334077
622	1.562215300898826e-14	0.4222270089407191
623	1.1288421408924562e-14	0.42180686022177305
624	1.2152815606048359e-14	0.4219012414557392
625	1.3012348953616655e-14	0.42198953357783653
626	1.4071615080294265e-14	0.4220907650626551
627	1.430099507678183e-14	0.422111696384704
628	1.5868783134013184e-14	0.4222456568458172
629	1.6089143944790052e-14	0.42226354361193175
630	1.6089143944790052e-14	0.42226354361193175
631	1.6748793547582642e-14	0.4223156816323082
632	4.41703441854378e-14	0.4235787917755888
633	4.384019363934842e-14	0.42356889696880207
634	4.212806117047095e-14	0.4235163783789338
635	4.465727395715456e-14	0.4235932534162772
636	5.018725093095537e-14	0.42374662292147214
637	5.3806681547657884e-14	0.4238387207384875
638	5.157862937020584e-14	0.42378277702319306
639	4.535355919449942e-14	0.42361209160612123
640	5.228935520889902e-14	0.4238000929350699
641	5.6389643445415544e-14	0.42389923128768353
642	6.140155246629538e-14	0.4240113090030183
643	5.947620805301018e-14	0.4239690657894286
644	5.899998685244181e-14	0.42395840984365823
645	5.790887847256862e-14	0.4239336728266913
646	6.42298048269781e-14	0.42407105841323073
647	8.10656641722008e-14	0.42437989055582553
648	1.8275954285149685e-13	0.42546927072609997
649	2.29601167910247e-13	0.4257767708754735
650	2.4709622387336175e-13	0.4258764800823248
651	2.2921511695960247e-13	0.4257744874585227
652	2.3739115306218453e-13	0.42582205864499756
653	2.463360444794663e-13	0.425872293817915
654	2.5107239422925794e-13	0.4258981725433573
655	2.6338180664841885e-13	0.42596324992645496
656	2.855463431316708e-13	0.42607323450958484
657	2.988450720161213e-13	0.42613526733674806
658	3.167898592772864e-13	0.42621480636053405
659	3.272932276704747e-13	0.4262593329910745
660	3.9128052707072027e-13	0.42650137518785863
661	4.209060636577659e-13	0.42660070382521814
662	4.3610282677800013e-13	0.4266486555811848
663	5.252344994280329e-13	0.4269036371406901
664	5.591702800057871e-13	0.4269885041373612
665	6.063991028230249e-13	0.4271003915679501
666	5.672523226434806e-13	0.42700829375093474
667	6.057309871336685e-13	0.4270988692899829
668	5.884491269811189e-13	0.427058909493344
669	6.528209055349523e-13	0.42720162305276865
670	6.013794299872226e-13	0.42708821334421254
671	6.158018872805209e-13	0.42712094232050724
672	5.046776028084102e-13	0.4268465517169202
673	4.994019582622706e-13	0.4268320900762319
674	4.2305369823358273e-13	0.4266041289506443
675	4.2411118121082517e-13	0.42660755407607054
676	4.2411118121082517e-13	0.42660755407607054
677	4.254071858163947e-13	0.4266117403404803
678	3.9876884207350823e-13	0.42652306764889114
679	3.146818370490932e-13	0.42619920301137026
680	3.281194449180427e-13	0.42625628843514013
681	3.6460227632078553e-13	0.4263990019945647
682	3.8791910339687147e-13	0.42648386899123586
683	3.9073119307431473e-13	0.4264937637980226
684	4.0814224155279296e-13	0.4265535132082351
685	4.3527372579731664e-13	0.4266418053303324
686	4.092766772689476e-13	0.42655731890315307
687	4.062207884210529e-13	0.4265470435268745
688	4.0363530524752364e-13	0.4265382904285631
689	4.081422434833369e-13	0.4265535132082351
690	4.1962690934132655e-13	0.42659157015741495
691	4.522225450567386e-13	0.42669356278121706
692	5.512512588570878e-13	0.4269660505373451
693	6.086282181279427e-13	0.4271026749849009
694	5.986464958896824e-13	0.42707984081539296
695	6.454006216265767e-13	0.42718373628665407
696	8.72666225983413e-13	0.4276019821581411
697	1.171268185188586e-12	0.4280122360703003
698	1.184413924114611e-12	0.4280278394194641
699	1.2055519973233475e-12	0.428052576436431
700	1.1034388781532355e-12	0.42792889135159634
701	1.2377866189772014e-12	0.4280894916771355
702	1.290006984386931e-12	0.42814733823988893
703	1.3454829827987201e-12	0.4282063265111178
704	1.3454829827987201e-12	0.4282063265111178
705	1.5000961260599983e-12	0.4283589348773291
706	1.6134483999034249e-12	0.42846130807062305
707	1.6082173346262082e-12	0.42845674123672145
708	1.7731054917220114e-12	0.42859412682326087
709	1.7731054917220114e-12	0.42859412682326087
710	1.8152592979621065e-12	0.42862723636904737
711	1.867445283844405e-12	0.42866719616568627
712	1.876538038957048e-12	0.4286740464165386
713	1.8689577428776704e-12	0.42866833787416164
714	1.9185131356644913e-12	0.4287052531148662
715	1.8020729742306072e-12	0.4286169609927688
716	1.76927785745467e-12	0.42859108226732645
717	1.6976146483934464e-12	0.4285328551350812
718	1.5797425394252586e-12	0.4284316236502627
719	1.5699361913478555e-12	0.4284228705519514
720	1.7673670732438532e-12	0.42858955998935927
721	1.6130118554698248e-12	0.42846092750113124
722	1.5325494210083946e-12	0.42838899986718126
723	1.5509222798354932e-12	0.4284057449248204
724	1.5861703335766968e-12	0.4284373321926397
725	1.5861703335766968e-12	0.4284373321926397
726	1.5763248388574798e-12	0.42842857909432835
727	1.5763248388574798e-12	0.42842857909432835
728	1.5333798988708963e-12	0.4283897610061648
729	1.5333798988708963e-12	0.4283897610061648
730	1.5943490509580777e-12	0.4284445630129839
731	1.524681858133256e-12	0.42838176904683706
732	1.5720629129015674e-12	0.4284247733994103
733	1.5259214652039771e-12	0.4283829107553125
734	1.515621545368939e-12	0.4283733965180175
735	1.4627550858734589e-12	0.4283235419145918
736	1.4658430309399366e-12	0.4283258253315426
737	1.4579163605128598e-12	0.42831821394170666
738	1.4527865801610488e-12	0.42831326653831325
739	1.4890703434481346e-12	0.428347898362067
740	1.4266280227304955e-12	0.4282877683823627
741	1.3086416309231426e-12	0.4281667472839707
742	1.3086416309231426e-12	0.4281667472839707
743	1.1953553225977556e-12	0.42804001764320165
744	1.136017556941217e-12	0.42796885114823524
745	1.0837016838893662e-12	0.42790301262615404
746	1.075166461402829e-12	0.42789197611089186
747	1.1163810839097881e-12	0.4279444947007601
748	1.0964798810083994e-12	0.4279193771143014
749	1.0890328149139405e-12	0.4279098628770064
750	1.0810457306973828e-12	0.4278995875007279
751	1.0810457306973828e-12	0.4278995875007279
752	1.0669881677180365e-12	0.4278813201651215
753	1.0320609508044827e-12	0.427834890687122
754	1.0175172714809672e-12	0.4278151010735485
755	1.0026271228388112e-12	0.42779455032099134
756	1.0493819645233206e-12	0.42785810542612174
757	1.0183508349824866e-12	0.4278162427820239
758	1.0183508349824866e-12	0.4278162427820239
759	1.046523031365078e-12	0.42785429973120376
760	1.0807510193884055e-12	0.42789920693123606
761	1.0015326998530967e-12	0.42779302804302416
762	9.71625671949626e-13	0.42775078482943446
763	9.684454622482374e-13	0.42774621799553286
764	9.90923285639901e-13	0.427778185832844
765	1.0505277018132894e-12	0.4278596277040889
766	1.0275643979542517e-12	0.42782880157525327
767	1.1191222219144017e-12	0.4279479198261863
768	1.0094939532696103e-12	0.42780406455828635
769	1.0094939532696103e-12	0.42780406455828635
770	1.2369659757478361e-12	0.4280872082601847
771	1.3544836812723185e-12	0.42821431847044555
772	1.4689343001676123e-12	0.4283281087484934
773	1.707416470266607e-12	0.42853894424695005
774	1.7199226860758958e-12	0.42854921962322856
775	1.7199226860758958e-12	0.42854921962322856
776	1.7160918687549795e-12	0.4285454139283106
777	1.692595618725453e-12	0.4285260048842289
778	1.689852189097801e-12	0.4285237214672781
779	1.6104189612995967e-12	0.4284559800977379
780	2.384073443657031e-12	0.4290078058608463
781	2.4188981672854938e-12	0.42902835661340344
782	2.816348560510112e-12	0.429242997806778
783	2.888878143321058e-12	0.4292791519084989
784	2.8935199559850737e-12	0.4292814353254497
785	2.8935199559850737e-12	0.4292814353254497
786	2.8935199559850737e-12	0.4292814353254497
787	2.785600787787698e-12	0.42922739445761426
788	3.0889105048435253e-12	0.42937315257297326
789	3.132965381405254e-12	0.4293933227560386
790	3.2384582463668512e-12	0.42944051337302164
791	3.2160540590877044e-12	0.4294306185662349
792	2.9786245530940205e-12	0.4293213951220886
793	2.866059940532053e-12	0.42926659311526955
794	2.7828937085455154e-12	0.42922473047117166
795	2.7754515678097062e-12	0.4292209247762537
796	2.819644012273779e-12	0.4292433783762698
797	3.0891848325656434e-12	0.42937201086449783
798	3.283137953561123e-12	0.429458780708628
799	3.4126448766812727e-12	0.42951396328493885
800	3.6380935575784296e-12	0.4296052999629706
801	4.543372283008199e-12	0.4299234560581145
802	4.7742733977018014e-12	0.42999462255308085
803	5.100524919619831e-12	0.430089003787047
804	5.276182196905692e-12	0.4301377166819973
805	5.464981065394369e-12	0.4301883324244065
806	5.464981065394369e-12	0.4301883324244065
807	5.892123551160137e-12	0.4302967947295692
808	6.463740503447215e-12	0.43042923291271523
809	7.434030153901002e-12	0.4306297930348933
810	8.438070117914565e-12	0.43081360809943214
811	8.117069683371487e-12	0.4307572838146459
812	8.117069683371487e-12	0.4307572838146459
813	8.117069683371487e-12	0.4307572838146459
814	8.600949470177766e-12	0.4308413896723335
815	9.378972010418125e-12	0.4309673581741189
816	9.938992926456278e-12	0.4310518446012983
817	9.677732006030872e-12	0.4310130265131348
818	9.769164301109826e-12	0.4310267270148396
819	9.501283652912604e-12	0.43098562550972525
820	8.846605883319728e-12	0.43088173003846414
821	8.825793337520732e-12	0.43087830491303797
822	8.777417116863647e-12	0.4308703129537102
823	9.210273593868549e-12	0.4309403377402012
824	8.874430761173691e-12	0.43088629687236574
825	1.1033523336475407e-11	0.431203691828526
826	1.1587112454707082e-11	0.43127523889298425
827	1.1587112454707082e-11	0.43127523889298425
828	1.1713115033823539e-11	0.43129046167265617
829	9.810428432274993e-12	0.4310316744182329
830	1.1804901742756444e-11	0.43130187875741016
831	1.144490834196339e-11	0.4312565909878861
832	9.401410950961652e-12	0.4309696415910697
833	9.637718497156628e-12	0.4310057956927906
834	9.941947184991877e-12	0.4310510834623147
835	9.941947184991877e-12	0.4310510834623147
836	9.738948428987068e-12	0.43102101847246255
837	9.738948428987068e-12	0.43102101847246255
838	9.736405031245435e-12	0.43102063790297074
839	1.0584413995929896e-11	0.4311424201403464
840	1.033077075165526e-11	0.4311070271776091
841	1.0101523778009236e-11	0.4310742982013144
842	1.0138500446668765e-11	0.4310796261741996
843	1.0507413184025734e-11	0.43113176419457605
844	1.0507413184025734e-11	0.43113176419457605
845	9.807866747274436e-12	0.4310312938487411
846	1.031342148365441e-11	0.4311039826216747
847	1.0089819267756273e-11	0.43107201478436363
848	1.0416162790979648e-11	0.43111844426236307
849	1.0416162790979648e-11	0.43111844426236307
850	1.0724847001070494e-11	0.4311610680454446
851	9.953919824391691e-12	0.43105165431655235
852	9.953919824391691e-12	0.43105165431655235
853	1.076992425877272e-11	0.4311660154488379
854	1.076992425877272e-11	0.4311660154488379
855	1.0214588798697404e-11	0.4310887598420028
856	1.0214588798697404e-11	0.4310887598420028
857	9.830060980035836e-12	0.4310328161267083
858	1.0016595268032869e-11	0.4310602171301179
859	9.651972696204183e-12	0.43100617626228244
860	9.477046484976156e-12	0.43097953639785647
861	9.636855905052126e-12	0.4310038928453316
862	8.936823809837743e-12	0.43089352769270994
863	7.754790653062276e-12	0.4306868784586631
864	7.754790653062276e-12	0.4306868784586631
865	7.979713473764323e-12	0.4307283605332692
866	7.979713473764323e-12	0.4307283605332692
867	7.9130264290158e-12	0.4307161823095316
868	7.433887353461921e-12	0.4306256067704835
869	7.127880815829727e-12	0.43056471565179566
870	7.036660345355732e-12	0.4305460677466975
871	7.567804786761763e-12	0.4306514854959258
872	7.844827416501199e-12	0.43070362351630226
873	6.8684693677524694e-12	0.430511055353452
874	6.07203706329664e-12	0.43033294883129014
875	6.070436239857697e-12	0.43033256826179833
876	6.14774427658654e-12	0.43035083559740467
877	6.14774427658654e-12	0.43035083559740467
878	6.343589185420172e-12	0.43039612336692873
879	6.606133185334406e-12	0.4304547310686658
880	6.8829368846737476e-12	0.4305140999093864
881	6.159098684504667e-12	0.4303534995838473
882	5.861171918023582e-12	0.43028195251938905
883	5.5406750022363794e-12	0.4302008912176359
884	6.23269784072189e-12	0.4303694835025028
885	6.259032363978015e-12	0.4303755726143716
886	6.0322542623420605e-12	0.43032229288551976
887	6.0322542623420605e-12	0.43032229288551976
888	2.1847030383689794e-12	0.4288675660031184
889	2.1451008216776875e-12	0.4288416872776761
890	2.1451008216776875e-12	0.4288416872776761
891	2.1589970056351024e-12	0.4288508209454792
892	1.9500402086009393e-12	0.42870696567757927
893	1.9537231539715725e-12	0.4287096296640218
894	2.130718950506837e-12	0.42883217304038107
895	2.0563364137562867e-12	0.42878193786746366
896	2.128426640453987e-12	0.4288306507624139
897	2.128426640453987e-12	0.4288306507624139
898	2.1358855056065825e-12	0.4288355981658073
899	2.0591069510606095e-12	0.4287838407149226
900	1.946888828033148e-12	0.42870468226062847
901	1.7378044714201407e-12	0.4285444625045811
902	1.7950456948315702e-12	0.428590130843597
903	1.7714521590938194e-12	0.42857148293849884
904	1.9990018700671243e-12	0.42874140721658704
905	2.05524416858939e-12	0.42877946416576695
906	2.1905954786979564e-12	0.4288690882810856
907	2.240035055116936e-12	0.4289006755489049
908	2.319054906676193e-12	0.42894976901334697
909	2.4594988237156045e-12	0.4290325428778132
910	2.4594988237156045e-12	0.4290325428778132
911	2.5859890481063285e-12	0.4291031385185419
912	2.7510716121182735e-12	0.4291904792169098
913	3.9085758190970545e-12	0.4296913086681171
914	4.060024360912416e-12	0.42974573010544437
915	3.847716780238974e-12	0.42966885506810104
916	4.2611193776379856e-12	0.4298149937529518
917	3.9044201289758086e-12	0.42968978639014993
918	4.106679487120476e-12	0.4297620945935917
919	4.226190089841635e-12	0.42980319609870604
920	4.20157200884681e-12	0.42979482356988646
921	3.298557850461148e-12	0.4294488859018412
922	3.201412288323061e-12	0.42940626211875976
923	3.2994381096881377e-12	0.429449266471333
924	3.2994381096881377e-12	0.429449266471333
925	3.2757517653353553e-12	0.42943899109505446
926	3.26179417641815e-12	0.4294329019831857
927	3.2959184542038242e-12	0.42944774419336584
928	3.3823169872667403e-12	0.4294846594340703
929	3.5856305171163107e-12	0.4295680041527743
930	3.5856305171163107e-12	0.4295680041527743
931	3.425888384252339e-12	0.42950292676967666
932	3.884739751559637e-12	0.4296825555698058
933	3.817128866468067e-12	0.42965743798334705
934	4.097959918555541e-12	0.42975905003765735
935	4.2161020846245265e-12	0.4297997709732798
936	4.2161020846245265e-12	0.4297997709732798
937	4.1373417779526156e-12	0.4297727505393621
938	4.438812297813031e-12	0.4298730306004511
939	4.111468066905251e-12	0.42976266544782943
940	4.1886317634274095e-12	0.42978930531225534
941	4.561574352958668e-12	0.42991108754963103
942	4.797130826607523e-12	0.4299833957530728
943	5.185310539470102e-12	0.4300952831836617
944	5.345385833877846e-12	0.43013904867521857
945	5.41505430950597e-12	0.4301576965803167
946	5.41505430950597e-12	0.4301576965803167
947	5.41505430950597e-12	0.4301576965803167
948	5.684702107028382e-12	0.4302277213668077
949	5.0794219589400494e-12	0.43006559876330136
950	5.34114907677495e-12	0.43013790696674314
951	5.34114907677495e-12	0.43013790696674314
952	5.514670114775071e-12	0.4301839558752508
953	5.472585674824937e-12	0.4301729193599887
954	5.320014614358769e-12	0.4301321984243662
955	5.369456418752423e-12	0.43014551835657916
956	5.241834424449224e-12	0.4301108865328255
957	6.0355475401824965e-12	0.4303141106414461
958	6.3688927050465105e-12	0.43039174681777304
959	7.138870116741888e-12	0.43055577226873837
960	7.593323020588817e-12	0.4306452060993111
961	7.599304009644057e-12	0.43064634780778654
962	7.599304009644057e-12	0.43064634780778654
963	7.449199065633239e-12	0.43061742452640983
964	7.09659050676856e-12	0.4305466386009352
965	6.818582692905204e-12	0.4304887920381818
966	6.818582692905204e-12	0.4304887920381818
967	6.9434350591694745e-12	0.4305150513331159
968	6.9434350591694745e-12	0.4305150513331159
969	7.434339993237391e-12	0.4306139994009836
970	7.769461547227604e-12	0.4306779350756058
971	8.19419049987649e-12	0.430755190682441
972	9.093969287718785e-12	0.43090665734017697
973	9.48484064702813e-12	0.4309679290283566
974	8.172745212001967e-12	0.430751384987523
975	8.127888957262091e-12	0.43074339302819525
976	8.405092005033113e-12	0.43079210592314554
977	7.709335381960728e-12	0.43066613742136006
978	7.503732640686269e-12	0.4306269387637048
979	7.566542308719705e-12	0.43063797527896697
980	8.30877689589957e-12	0.4307732677333015
981	8.418309968970819e-12	0.4307922962078914
982	8.718882933852221e-12	0.4308432925197925
983	8.734870222394122e-12	0.43084595650623503
984	9.990331199438254e-12	0.431040998370782
985	9.990331199438254e-12	0.431040998370782
986	1.0313444162475453e-11	0.43108742784878146
987	1.0313444162475453e-11	0.43108742784878146
988	1.0451530362654519e-11	0.4311068368928632
989	1.1184142903567532e-11	0.4312057849607309
990	1.0671793017916073e-11	0.4311372824522071
991	1.2647578308884963e-11	0.43138522347611413
992	1.2647578308884963e-11	0.43138522347611413
993	1.303093504480186e-11	0.431428988967671
994	1.3088562296280903e-11	0.4314354586490316
995	1.3555138741839535e-11	0.43148683553042444
996	1.1797479419282841e-11	0.431281328004853
997	1.2288995914759541e-11	0.43134107741506544
998	1.3191861502664622e-11	0.43144497288632655
999	1.271111767346018e-11	0.4313905514489993

==> data/stats-mannwhitneyu-varghadelaneya-reveal-cppcheck-ue.dat <==
rank	pvalue	effect_val
1	2.666749196206657e-05	0.5117211597779149
2	4.9373654505202775e-06	0.515801435584237
3	1.3017138401179488e-07	0.5201509643060068
4	9.761920329958527e-09	0.5238497191968005
5	6.046700367470797e-06	0.520627437309739
6	3.515679968336515e-05	0.5205737770113954
7	0.0002623434194043219	0.5196834346853318
8	0.0013066410614794826	0.5181468853621937
9	0.006360263419885155	0.5160128419369313
10	0.0004111723833804628	0.5214117910323366
11	0.00017224531184164356	0.5233060756777658
12	9.946996379684862e-06	0.5282083815863735
13	6.76360237073201e-07	0.5325185213657422
14	1.3486050341902874e-06	0.5321619277519265
15	2.807057182258562e-06	0.5317638520635048
16	9.444218458260096e-07	0.5337019022004909
17	3.26733972891784e-06	0.5325111002606521
18	1.07104935799228e-06	0.5343395463839999
19	2.112515286312375e-07	0.536820669185783
20	1.6045787591952773e-07	0.537471633301505
21	5.227975499684562e-08	0.5392426134315913
22	1.1697477475755773e-08	0.5415178481383112
23	8.729407135183265e-10	0.5450657072256065
24	1.3041762825067106e-10	0.5477629934987314
25	6.172835938584227e-12	0.5514906716709018
26	2.3298552323188864e-14	0.5578528421500502
27	1.836217122548693e-15	0.5608572480030567
28	1.2006072162296455e-09	0.54801550135654
29	1.9461702671281664e-10	0.5505752117583794
30	3.395685314728807e-10	0.5499716285443864
31	4.938600034480049e-10	0.5497596513374544
32	2.560107540769552e-10	0.5510617698536444
33	1.1305714053530838e-09	0.5493585310930983
34	3.927870168450173e-08	0.5448373655305272
35	3.412300190076542e-08	0.5452308743850472
36	5.262559262025114e-08	0.544695983964324
37	6.155444887722637e-09	0.5482877988279221
38	1.0272447659462325e-08	0.547710665193609
39	4.669189784424466e-08	0.5456538773751818
40	1.0136964214124976e-07	0.5446318580049557
41	6.79398425493729e-08	0.5453652154156523
42	1.0567715278762602e-07	0.5447768549813312
43	1.385239209342728e-07	0.5448406003712075
44	2.3178291638120712e-07	0.5442195109605916
45	4.104419026614971e-07	0.5433592336243802
46	7.171368542094168e-08	0.5463421373011002
47	6.518959717545948e-08	0.5465914103182284
48	1.0754446247619555e-07	0.5460213172195136
49	2.5453566944362e-07	0.5448653373881744
50	8.154913067488908e-08	0.5468071932200784
51	3.99651751502742e-10	0.5549468135106737
52	2.3310064613289155e-10	0.5557492442841316
53	1.8344908607027644e-10	0.5561678707251104
54	1.9992157202122884e-10	0.5561853769217332
55	2.1068111518549343e-13	0.5659298587592445
56	2.5647733465008927e-14	0.5686024080154024
57	3.9628384443581206e-14	0.5682077574524069
58	1.8914492675521984e-14	0.5691125614191589
59	1.4455788349868218e-14	0.5695791396161043
60	4.600023903317502e-15	0.5711605961392747
61	2.410125410835753e-15	0.5719925210483472
62	1.0198883338138338e-15	0.5730995976999902
63	2.937922680070221e-16	0.574578300460375
64	6.470495697008263e-16	0.5737886187648922
65	1.9755610436970498e-16	0.5751548632404503
66	9.247448507958407e-17	0.5760387358851533
67	6.198211789412363e-17	0.5765846628211388
68	5.46718870779603e-17	0.576874085919652
69	8.195831593995348e-17	0.5764904718719186
70	8.76690175590317e-17	0.5764583137498616
71	9.237679057483352e-17	0.5764830507668285
72	9.276845956726629e-17	0.5764919941498858
73	7.64200566997696e-17	0.5767979720212921
74	7.213050531655596e-16	0.5744677450230073
75	3.8138553949038663e-17	0.5778995304153041
76	1.8554622031033406e-17	0.5787563826260893
77	9.401594964514307e-17	0.577095387079133
78	2.3062126330994998e-16	0.576202000197135
79	5.431915267876174e-16	0.5753137510032763
80	1.1275197453568074e-15	0.5745556565756129
81	7.420975660903093e-16	0.5750928304132871
82	1.4893424563479925e-15	0.5743432987991891
83	3.7183002075786345e-15	0.5733642837815364
84	4.621112705073539e-15	0.5731328975305227
85	5.0221418582445925e-15	0.5731262375644162
86	1.5925364504490264e-15	0.5745444297756048
87	6.329689901683876e-16	0.5756383767797808
88	3.5645184545192783e-16	0.5763371023667236
89	2.45436140568824e-16	0.576758392794145
90	3.3257887567350644e-16	0.5764271070515341
91	3.3991722772909114e-16	0.5764600263125746
92	6.975835585042024e-16	0.5757993576748117
93	5.033448392172331e-16	0.5762061864615448
94	6.566910816517143e-16	0.5760343593359976
95	2.8136619709675927e-16	0.5771005247672722
96	1.210796002204889e-13	0.5701593178063518
97	5.5903558934223304e-14	0.5711508916172339
98	3.4036642965729103e-14	0.5718496172041767
99	1.770456330314171e-14	0.5726971454624129
100	2.210559588683977e-14	0.5724552935503746
101	2.7201231477681635e-14	0.5722109679366397
102	3.240982920833167e-14	0.5720242986009124
103	1.6135405060272447e-15	0.5757456973764681
104	2.739350473427256e-15	0.5751405918845078
105	3.4421483742838693e-15	0.5748983594029778
106	4.112214852119314e-15	0.5747436579045615
107	4.477343012735575e-15	0.5746420458502512
108	3.6997705308371436e-15	0.5748981691182319
109	5.236876908312659e-15	0.5745016157077775
110	2.100159907251491e-15	0.5756368545018136
111	2.3074126534998734e-14	0.572865357177788
112	5.1267027669983925e-14	0.5719466624245854
113	2.5799594840613227e-14	0.5728514663913373
114	2.3730490520083304e-14	0.5729721069202376
115	1.5573372160427568e-14	0.5735336372053869
116	1.1909636614486466e-14	0.5738791943039403
117	1.4873327038072685e-14	0.573650852608861
118	1.1447864173758617e-14	0.5740401751989712
119	8.94540014843331e-15	0.5743495781958038
120	9.980767662059774e-15	0.5742247514024937
121	1.346332353455143e-14	0.57387595946326
122	1.3184184576475344e-14	0.5739271460599069
123	9.479988861160034e-15	0.5743558575924185
124	7.0262309434741186e-15	0.5747288156943814
125	1.2591096457477413e-14	0.5740342763718483
126	1.4129024812099344e-14	0.5739431299785626
127	4.071631249247063e-15	0.5755327687458066
128	5.622150944595014e-15	0.5751759848472451
129	4.244798708142952e-15	0.5755409509898802
130	2.8587346532018103e-15	0.5760585254987268
131	2.5420908469056747e-15	0.5762242635124052
132	4.1897520065935806e-15	0.5756636846509854
133	7.525340934660058e-15	0.5749845583928702
134	1.0055930673619094e-14	0.5746298676265137
135	2.0056048058175554e-14	0.5738569309886701
136	1.3149242305426757e-14	0.5744182709890735
137	1.1101269721494876e-14	0.5746424264197431
138	6.504224791619014e-15	0.5753365851727843
139	1.499029668562109e-14	0.5743488170568202
140	2.7170801532273284e-14	0.573639245239361
141	2.3833103089263774e-14	0.5738329551106868
142	3.0966532235744726e-14	0.5735351594833541
143	2.5612624640444544e-14	0.5737728251309825
144	2.3414933190135616e-14	0.5738923239514073
145	1.1206836417247335e-14	0.5748367071453064
146	5.3820517615839905e-15	0.5757441750985008
147	1.0347547898211751e-14	0.5749723801691327
148	1.716141563042806e-14	0.574368035816156
149	1.9898979704491695e-14	0.5741910710024696
150	1.8773546137828995e-14	0.5742782214160915
151	2.8460849992558256e-14	0.5738013678428674
152	3.0120583414669845e-14	0.5737730154157284
153	3.245937364338739e-14	0.5736860552868523
154	7.569737533415981e-14	0.5726406308928808
155	6.32294997785299e-14	0.5728701142964354
156	1.268312268006917e-13	0.5719854805127489
157	2.0258442325101478e-13	0.5713999743496163
158	1.9499003531702776e-13	0.5714631488852548
159	2.1354652890368556e-13	0.5713449820580513
160	2.8595168431744847e-13	0.5709708822476129
161	2.6440673442911713e-13	0.5710732554409069
162	6.915223267192752e-13	0.5698396394332407
163	9.901434276139425e-13	0.5693738223752788
164	1.007176452841321e-12	0.5693509882057709
165	3.251172269131579e-13	0.5709345378611461
166	1.1680873256118806e-13	0.5722996406282289
167	7.375777733141611e-14	0.5729300539913937
168	7.32337109171941e-14	0.5729391876591969
169	6.800625743430273e-14	0.573047079110122
170	1.0057915918838014e-13	0.5725576667436686
171	1.435080405719164e-13	0.5721240078077637
172	8.741125868474113e-14	0.5727898141336659
173	8.591936200926296e-14	0.5728183568455508
174	9.333771659765909e-14	0.5727117973878472
175	9.051957812266564e-14	0.5727704050895841
176	8.315091268220775e-14	0.5728796285337304
177	5.477842169759932e-14	0.5734398268256584
178	3.374716182222026e-14	0.5740622482294956
179	5.222997960145322e-14	0.5735197464189362
180	7.5348492595106e-14	0.5730632533135234
181	6.400470230468448e-14	0.5732851253272422
182	7.784418077215104e-14	0.5730402288592695
183	3.446571075880282e-14	0.5741119125481753
184	1.6905603833206103e-14	0.5750608625759759
185	4.911875889833829e-15	0.576660015580515
186	3.2674780365528943e-15	0.5771730232554599
187	4.754005899391856e-16	0.5795626190944654
188	7.591271363673019e-16	0.5790229715550945
189	1.810010221623374e-15	0.578000000761139
190	4.883792196102224e-15	0.5768523934586194
191	3.913330847001084e-15	0.577131350896108
192	4.473258438220091e-15	0.5769787425298966
193	4.410549791319693e-15	0.5770320222587484
194	2.772614735632065e-15	0.5776142935812008
195	2.5490516661427987e-15	0.5777231364558553
196	1.4473562687289053e-15	0.5784363236834864
197	1.583655247686302e-15	0.5783271002393402
198	1.7469068493287553e-15	0.5782197796426529
199	1.761239209975073e-15	0.578215783662989
200	1.6317485219072529e-15	0.5783086426189878
201	3.0836783161869623e-15	0.5775490259133573
202	4.5889350080504755e-15	0.5770596135469038
203	8.100488414436636e-15	0.5763662159328462
204	6.454971784682256e-15	0.5766602058652609
205	9.566934971474828e-15	0.5761814494445778
206	5.941764623234774e-15	0.5767859840823004
207	3.768540573489683e-15	0.5773775793573018
208	7.483683915824885e-15	0.576544512739754
209	7.668084040123392e-15	0.5765310025227952
210	2.279162844991313e-14	0.5752155640743922
211	4.1525760586271984e-14	0.574487344351835
212	9.315369089934189e-15	0.5764084591464359
213	8.204074189242406e-15	0.5765835211126634
214	9.199723777745005e-15	0.5764826701973367
215	1.496971268683159e-14	0.5758806092613108
216	2.15231659649516e-14	0.5754361040948897
217	2.3077576880846178e-14	0.5753474314033005
218	2.7532804065166503e-14	0.5751225148336474
219	3.084276881518476e-14	0.574977517857272
220	4.649794059057885e-14	0.5744610850569009
221	9.236262559118219e-14	0.5736171722088368
222	3.572740972153113e-13	0.571890528424545
223	9.236820645564683e-13	0.5706523455829773
224	3.3155348542675824e-12	0.5689333131885216
225	4.237435012137126e-12	0.5686035497238778
226	4.164068448566994e-12	0.5686366592696643
227	4.33878890562501e-12	0.5685833795408125
228	8.056190255267049e-12	0.5677232924893469
229	8.161103400105791e-12	0.5677217702113797
230	8.303398451485025e-12	0.5677014097435684
231	6.382809349572508e-12	0.5680825500896051
232	9.751120255343214e-12	0.5674976147807101
233	1.4739587781339597e-11	0.5669142017497824
234	1.613920437238639e-11	0.5667998406174968
235	6.593882901804702e-11	0.5647797777550282
236	8.556680933400056e-11	0.5644180464530733
237	8.628848729127235e-11	0.5644054876598439
238	1.3627216604436478e-10	0.563729786527155
239	1.7923187204966734e-10	0.5633254314421187
240	9.627870699788146e-11	0.5642639158088948
241	6.86864386853722e-11	0.5647833931652002
242	8.3885187286616e-11	0.564488832378548
243	8.248184615839308e-11	0.5645177556599246
244	7.649039579485591e-11	0.5646304042294971
245	1.055995138772234e-10	0.5641546923647485
246	1.0278438494457097e-10	0.5642062595308872
247	1.0124983924680035e-10	0.5642361342359934
248	1.2554000459482727e-10	0.5639158850086446
249	1.1221766864193064e-10	0.5640850481477493
250	1.5495698808905307e-10	0.5636080042897793
251	5.41350462734292e-10	0.5617399789392843
252	5.507911128088033e-10	0.5617196184714731
253	5.839787649766013e-10	0.5616313263493757
254	1.0433550287428344e-09	0.5607251903894025
255	9.592187907897314e-10	0.5608652399623845
256	1.5816465610128254e-09	0.5600763194058853
257	1.775251750887825e-09	0.5598936460498218
258	3.4581941436327658e-09	0.5588250069168506
259	5.5661292277237315e-09	0.5580543536959577
260	5.958130733510913e-09	0.5579411342721475
261	9.017591338488475e-09	0.5572530646309751
262	1.393134436999329e-08	0.5565159015253606
263	1.2843714277002664e-08	0.5566572830915639
264	1.1072298911603095e-08	0.5569151189222576
265	2.2255522896096815e-08	0.5557288838163205
266	3.814762343404946e-08	0.5547924925817492
267	3.852259011367716e-08	0.5547808852122493
268	6.119586260571481e-08	0.5539670373540373
269	8.761858402021366e-08	0.553326158329848
270	9.232223865212482e-08	0.5532317770958818
271	9.986161348074552e-08	0.553095152648326
272	1.0176776204754038e-07	0.5530662293669493
273	1.0469255030307259e-07	0.5530148524855565
274	9.165710957456349e-08	0.5532582266755618
275	1.0159600667071726e-07	0.5530746018957688
276	9.263675771161491e-08	0.5532443358891111
277	7.883753097419976e-08	0.5535377549672882
278	7.826375191341738e-08	0.5535535486011978
279	5.140136452407711e-08	0.5543044122085171
280	5.705797730624071e-08	0.5541215485677077
281	5.298025254567981e-08	0.5542560798830586
282	6.278423252065167e-08	0.553956381408267
283	3.572423090901692e-08	0.5549572791716981
284	4.461214006490913e-08	0.5545740456934566
285	4.1405477308740123e-08	0.554705722737619
286	3.3998897735830084e-08	0.5550548952463445
287	2.982574659046573e-08	0.5552839980804075
288	3.140354834866492e-08	0.5552019853549248
289	3.01900724409167e-08	0.5552708684329404
290	3.5373046910574014e-08	0.554993433273419
291	5.3773085377154177e-08	0.5542536061813619
292	5.686027688090735e-08	0.5541542775440024
293	6.514345007826707e-08	0.5539168021811198
294	7.965233403062829e-09	0.5576353466854871
295	7.540786732863018e-09	0.557730108488945
296	6.062032557765357e-09	0.5581091557027767
297	4.948987752794422e-09	0.5584499556826826
298	5.692032081383693e-09	0.558222184841841
299	6.25669426684423e-09	0.5580667222044412
300	6.83007521518673e-09	0.5579198223806068
301	2.5973978718626908e-09	0.5595520849309323
302	2.2327785014110127e-09	0.5598093499073884
303	2.708827602211828e-09	0.5594988052020805
304	1.1031469445753095e-09	0.5610292654133499
305	1.3031432492110452e-09	0.5607617250606152
306	1.8111720055890442e-09	0.5602346363144737
307	1.6654453010640757e-09	0.5603754470264393
308	1.3906252572110613e-09	0.5606692466741081
309	9.16899132340907e-09	0.5575864435057909
310	1.6367942408345173e-08	0.5566064770644087
311	2.4926191978709975e-08	0.5558852978774498
312	2.3649512675928398e-08	0.5559770151249733
313	2.521030410696109e-08	0.5558655082638763
314	2.8377402190064154e-08	0.5556584784603377
315	2.299525924085355e-08	0.5560280114368744
316	3.4785674314557815e-08	0.5553026459855056
317	3.9818793844409545e-08	0.5550680248938116
318	5.377909452615833e-08	0.5545375110222439
319	5.2758102847677176e-08	0.5545778513883746
320	6.429779214801036e-08	0.5542254440389688
321	5.888869417213429e-08	0.5543871860729833
322	5.973216664812723e-08	0.5543616879170328
323	5.250537893704697e-08	0.5545964992934728
324	5.5328216740083696e-08	0.5545028791984902
325	5.503182369405262e-08	0.5545144865679901
326	4.968182393565579e-08	0.5547011559037175
327	8.351954585450613e-08	0.5537750400454248
328	9.269944074665802e-08	0.5535876095707138
329	8.432265656079464e-08	0.5537596269810069
330	1.1437207332761982e-07	0.5532079915026444
331	1.2069068299213445e-07	0.5531094240042684
332	1.1616808955181763e-07	0.5531794487907594
333	1.315450164219995e-07	0.5529625241804341
334	1.3667233240702398e-07	0.5528921188244513
335	1.655332635251019e-07	0.5525454200174225
336	3.4178293406594335e-07	0.5511845035147496
337	5.586582618693065e-07	0.5502425940225473
338	5.196811265641468e-07	0.5503822630260374
339	5.394142982627087e-07	0.5503103353920874
340	6.911597665243554e-07	0.5498311984019126
341	7.067135372496795e-07	0.5497878134798475
342	7.60374448506856e-07	0.5496466221983901
343	8.872978615297778e-07	0.549343879167664
344	9.635099933924063e-07	0.5491832788421249
345	1.1393903267400134e-06	0.5488548473707024
346	9.976185174412448e-07	0.5491180111742814
347	9.427107940842314e-07	0.5492331334455506
348	1.0638842903791227e-06	0.5489975609301271
349	1.0418253424209243e-06	0.5490390430047332
350	8.745594254283185e-07	0.549387644659221
351	9.774742093630054e-07	0.5491684366319448
352	9.941898131663716e-07	0.5491349465166665
353	1.165071534210266e-06	0.5488223086791537
354	9.730914722983282e-07	0.5491823274183955
355	9.199567793088083e-07	0.5492930731405089
356	8.396461043461857e-07	0.5494744145033511
357	9.341832642893143e-07	0.5492694778320174
358	9.379179527413992e-07	0.5492649109981158
359	9.448204117391832e-07	0.5492504493574274
360	8.477129790011031e-07	0.5494639488423266
361	1.0255464482887388e-06	0.5490917518793473
362	1.013638336280552e-06	0.5491164888963143
363	1.0937698712603602e-06	0.5489657833775619
364	1.116446780033701e-06	0.5489250624419394
365	1.0191133756033304e-06	0.5491058329505438
366	1.1149495221117266e-06	0.548927726428382
367	1.1024617321270987e-06	0.5489517023063653
368	1.1184303703649715e-06	0.5489231595944803
369	1.1550118102207137e-06	0.5488592239198582
370	1.3825468723642514e-06	0.5485037720145179
371	1.4244162193560701e-06	0.5484440226043056
372	1.5507021081668647e-06	0.5482735274719797
373	2.0981496423974187e-06	0.5476636648613719
374	2.639204473377524e-06	0.5471948032474756
375	3.0946225043938427e-06	0.546868464908258
376	3.6914350529915736e-06	0.5465027376266393
377	2.93058275709158e-06	0.5469854900269862
378	2.9692268417329776e-06	0.5469584695930685
379	3.7550387595692787e-06	0.5464717212130576
380	3.9735813381951405e-06	0.5463537446705999
381	4.086967566966809e-06	0.5462964689620843
382	4.078419912941342e-06	0.5463008455112399
383	3.306777079046813e-06	0.5467373587183333
384	3.7563900425397906e-06	0.5464724823520413
385	3.895680607698673e-06	0.5463980810163945
386	5.067696957220164e-06	0.5458477775312534
387	4.744324902781493e-06	0.5459866853957599
388	5.480128256818432e-06	0.5456883189141896
389	5.624430076471748e-06	0.5456361808938132
390	9.892759066494308e-06	0.5444288241810811
391	1.1967110119906204e-05	0.5440176188451923
392	1.0737465892206533e-05	0.5442560456318043
393	9.450028979413242e-06	0.5445351933540389
394	9.964877951033918e-06	0.544421403075991
395	9.943322789432895e-06	0.5444274921878598
396	1.2150478295128342e-05	0.5439925012587336
397	1.1378095006921945e-05	0.5441363565266336
398	1.0595404595129443e-05	0.5442933414420006
399	1.2017601479588733e-05	0.5440193314079054
400	1.3045070260134241e-05	0.54384046374676
401	1.2631890966950418e-05	0.5439112496722345
402	2.2187572655930382e-05	0.5426568926272652
403	3.401434664466451e-05	0.541686440423178
404	4.3525484149546857e-05	0.5411171084634468
405	2.4964656968948152e-05	0.5424028624914895
406	2.1100817123900604e-05	0.5427830514137967
407	2.083849223848426e-05	0.5428112135561898
408	2.0505315856352206e-05	0.5428500316443532
409	1.1420085433402026e-05	0.5441588101266497
410	1.0641771811092371e-05	0.5443169367504922
411	1.1903337126529952e-05	0.5440718499977737
412	8.815477740591366e-06	0.544726048954176
413	8.632805322536018e-06	0.5447713367237
414	9.271184804819944e-06	0.544618157503251
415	1.0292637675664065e-05	0.544390957516647
416	1.035574220708074e-05	0.5443776375844341
417	1.3162527307530646e-05	0.5438520711162598
418	1.549411742224802e-05	0.5434926232312557
419	1.67829141469375e-05	0.5433148972785856
420	1.5417278262170926e-05	0.5435036597465179
421	1.2411669339453148e-05	0.5439888858485615
422	1.5192537703529772e-05	0.5435424778346813
423	1.582775233758101e-05	0.5434515217261414
424	1.4430203060892283e-05	0.5436577903906965
425	1.610683939369285e-05	0.5434187927498467
426	1.6559118658805334e-05	0.5433571404921753
427	1.552208969628717e-05	0.5435009957600753
428	1.805358749904222e-05	0.543170280871702
429	1.7848931053377363e-05	0.5431957790276526
430	1.957657503292296e-05	0.542988749224114
431	1.9958268653523877e-05	0.5429453643020489
432	2.0792152228353367e-05	0.5428532664850335
433	1.702474972269255e-05	0.5433061441802742
434	1.4369354989768367e-05	0.5436853816788518
435	1.43068153254751e-05	0.5436962279093681
436	1.6494474829479506e-05	0.5433837803566012
437	1.819552589367032e-05	0.543164572329325
438	2.2872650875055215e-05	0.5426496618069211
439	2.6925588918435256e-05	0.5422789871219089
440	2.9743004861413077e-05	0.5420514065658132
441	3.122053197276558e-05	0.5419435151148883
442	2.673923958136742e-05	0.5423016310066711
443	2.8791521151547995e-05	0.5421326581523123
444	2.415733072778195e-05	0.5425349201051437
445	2.099098913480116e-05	0.5428549790477466
446	2.165635979898003e-05	0.5427845736917638
447	2.5439486485647903e-05	0.5424207492576041
448	2.6711077465909154e-05	0.5423096229659988
449	2.5456509966058746e-05	0.5424192269796368
450	2.7791990967136158e-05	0.5422190474269506
451	2.762126235921687e-05	0.5422331284981472
452	3.626437609136932e-05	0.5416101362400724
453	3.957583379333041e-05	0.5414072927009436
454	3.545390166885875e-05	0.541665699385875
455	3.594107229480543e-05	0.5416341121180557
456	3.759484466476725e-05	0.5415298360773028
457	3.84108042193498e-05	0.5414799814738771
458	4.2238633950402425e-05	0.5412598220228715
459	4.7133749709990416e-05	0.541005221032858
460	5.070350659414061e-05	0.5408345356157862
461	5.115571427067124e-05	0.5408136042937373
462	4.74364850479841e-05	0.5409922816701368
463	3.911697735668879e-05	0.5414461107891071
464	2.7375087231870417e-05	0.5422772745591958
465	4.116253437355853e-05	0.5413366970602148
466	3.936833295490405e-05	0.5414415439552055
467	3.5611985180537534e-05	0.5416763553316454
468	3.259270776156912e-05	0.5418820531419627
469	2.2248369007678737e-05	0.5427581241120838
470	2.2059068861874516e-05	0.5427784845798951
471	2.477579995046167e-05	0.5425160819152997
472	3.6918266590811615e-05	0.5416029054197282
473	3.4501834740993166e-05	0.5417597000503493
474	3.332991269180756e-05	0.5418415224910861
475	3.324484505456287e-05	0.541847421318209
476	3.2871906780056435e-05	0.5418744417521267
477	3.45035426927517e-05	0.5417625543215379
478	3.520873892509177e-05	0.5417157442740466
479	3.2365880392717935e-05	0.5419102152843558
480	3.1777867254747696e-05	0.5419524584979455
481	2.5938538323369884e-05	0.5424177047016697
482	2.807739684523437e-05	0.5422376953320488
483	2.1258337922277233e-05	0.5428702018274186
484	2.174963586992812e-05	0.5428195860850094
485	2.2448447718047846e-05	0.5427480390205511
486	2.0109049323266185e-05	0.5429965508986958
487	1.4878080426029057e-05	0.5436713006076553
488	1.1384441323499148e-05	0.5442619444589272
489	9.885627159386157e-06	0.5445705863167761
490	1.0778186457817576e-05	0.5443818238488439
491	1.0138977495504719e-05	0.5445154037404654
492	1.1166643530370068e-05	0.5443053293809923
493	1.1576838030916968e-05	0.544228264058903
494	1.1795544456758263e-05	0.5441871625537887
495	1.2779418924588516e-05	0.5440128617265448
496	1.4287781933782132e-05	0.5437672041195887
497	1.6460517123174714e-05	0.5434543759973299
498	1.6737840446208636e-05	0.5434170801871336
499	1.8990608244586587e-05	0.5431362199021861
500	1.7134075445238885e-05	0.5433687478616752
501	1.7422172055871697e-05	0.5433314520514789
502	1.687679194956543e-05	0.5434045213939043
503	1.6699461929879466e-05	0.5434281167023958
504	1.746410779839641e-05	0.5433280269260526
505	1.6833726724532815e-05	0.5434102299362813
506	1.655492655013788e-05	0.5434475257464776
507	1.5136566676216496e-05	0.5436499887161146
508	1.73654413534553e-05	0.543344581698946
509	1.7282928419052857e-05	0.5433552376447163
510	1.7603265999354407e-05	0.543314136139602
511	1.7253550156686584e-05	0.5433590433396343
512	1.594436883759988e-05	0.5435361984380667
513	1.645019663730132e-05	0.543467505644797
514	2.0460288595184623e-05	0.5429780932783436
515	2.655809833093431e-05	0.5423935385389405
516	3.207518051826501e-05	0.5419657784301585
517	3.753141886887363e-05	0.5416038568434577
518	4.3433483847037654e-05	0.5412657208499944
519	4.549549295075177e-05	0.5411578293990693
520	4.130883771989773e-05	0.5413838876771979
521	4.053509958471462e-05	0.5414280337382466
522	4.138293248368006e-05	0.5413797014127881
523	3.412628697705243e-05	0.5418287734131109
524	4.64282288273058e-05	0.5411110193515781
525	5.436058891149943e-05	0.5407388223885987
526	4.642071066085443e-05	0.5411113999210699
527	4.593449850749621e-05	0.5411361369380369
528	4.684351070273884e-05	0.5410900880295292
529	4.74768829398057e-05	0.5410585007617098
530	4.5007516277408646e-05	0.5411848498329871
531	4.717247224024721e-05	0.5410744846803653
532	6.300006129708792e-05	0.5403896498798733
533	6.816702447121761e-05	0.5402018388356705
534	6.58994586053006e-05	0.5402829001374236
535	5.860139037377861e-05	0.5405629992833877
536	6.292671659558833e-05	0.5403932652900454
537	7.11701326280765e-05	0.5400983239339012
538	7.602201130115712e-05	0.5399411487337882
539	7.713288889481385e-05	0.5399061363405427
540	7.619007638387922e-05	0.5399358207609031
541	7.626221177331424e-05	0.5399335373439522
542	8.401028967400946e-05	0.5397002482454795
543	8.586127234503466e-05	0.5396473490861194
544	8.779195319604393e-05	0.539593308218284
545	8.846764000419335e-05	0.5395746603131859
546	9.217903565112444e-05	0.5394745705368428
547	9.249207397160816e-05	0.5394679105707363
548	9.336188613074932e-05	0.5394450764012283
549	9.649749374803197e-05	0.539364395668967
550	9.6572633410068e-05	0.5393624928215079
551	0.00010375897129890855	0.5391866697162968
552	0.00010140365231878623	0.5392429940010831
553	0.00010667662817546159	0.5391185477772649
554	0.00010667662817546159	0.5391185477772649
555	9.643742204307257e-05	0.5393659179469341
556	9.829467820919249e-05	0.5393200593231724
557	8.725387995533299e-05	0.5396138589708411
558	8.407301557565605e-05	0.5397040539403974
559	8.614067821442249e-05	0.5396450656691687
560	7.650712068899575e-05	0.5399354401914113
561	6.855572643053405e-05	0.5401995554187197
562	6.324820711867025e-05	0.5403925041510618
563	5.9966868479977836e-05	0.5405196143613226
564	5.5150603074528676e-05	0.5407186522055334
565	5.365704195950858e-05	0.540783729588631
566	4.9706762296318924e-05	0.5409645000972355
567	5.791281530933871e-05	0.5406025785105347
568	5.652025446055552e-05	0.5406604250732882
569	5.053105362270626e-05	0.540925682009072
570	5.1958814166528066e-05	0.5408598434869908
571	5.744199158716487e-05	0.5406219875546164
572	6.241821840663215e-05	0.5404248525578647
573	8.284208796986227e-05	0.5397461068692413
574	8.45620767975959e-05	0.5396962522658156
575	9.197205295361925e-05	0.5394926475877032
576	8.512105483433496e-05	0.5396810294861436
577	7.818606607344915e-05	0.5398869175812069
578	7.697626964823349e-05	0.539924593960895
579	7.655367594669712e-05	0.5399394361710751
580	9.172866670110703e-05	0.5395029229639817
581	9.958627921174631e-05	0.5393050268282463
582	0.00010638595819111279	0.53914290422474
583	0.00010177431294511467	0.5392517470993945
584	0.00010377422624349863	0.5392039856281737
585	0.00011099705210333955	0.5390384378992412
586	0.00010437088502373222	0.5391899045569771
587	9.990387113686819e-05	0.5392972251536644
588	8.847489878466751e-05	0.5395961624894725
589	9.050230884465548e-05	0.5395409799131616
590	9.159669500466213e-05	0.5395116760622931
591	9.053057793208328e-05	0.539540218774178
592	9.195469477944705e-05	0.5395021618249982
593	7.650982495591023e-05	0.5399506629710832
594	7.553905275984517e-05	0.5399814890999189
595	6.940282079986807e-05	0.5401854743475232
596	6.364833597453157e-05	0.5403944069985207
597	7.177011238319312e-05	0.540106315893229
598	7.321367844338843e-05	0.5400583641372623
599	7.120476500135814e-05	0.5401253443678189
600	6.606103588827798e-05	0.5403053537374398
601	6.616604773324229e-05	0.5403015480425218
602	6.620809641168098e-05	0.5403000257645546
603	6.854924735711519e-05	0.5402166810458506
604	8.354495001967874e-05	0.5397421108895774
605	0.00010362905336829219	0.5392161638519113
606	0.00010729991025281208	0.5391312968552401
607	0.00010570168688760047	0.5391682120959446
608	0.00012918922708923824	0.5386727106176225
609	0.00012757781158644462	0.5387039173159499
610	0.00013846366691575335	0.5384999320683457
611	0.00014194305804476223	0.5384399923733874
612	0.000131823336843983	0.5386245685769099
613	0.00013363435673071107	0.5385912687463774
614	0.00014722403332318018	0.5383492265495934
615	0.0001374247889466968	0.5385221953836159
616	0.0001306923310320394	0.5386474027464178
617	0.0001278836274416913	0.5387014436142532
618	0.0001278836274416913	0.5387014436142532
619	0.00013071231520245924	0.538647022176926
620	0.00013473266533398467	0.5385722402717875
621	0.0001319228266509581	0.5386247588616557
622	0.00013309697942265263	0.5386026858311315
623	0.00013969025003369488	0.5384820453022312
624	0.00014930285847574066	0.5383161170038069
625	0.00014200145195234423	0.5384417049361004
626	0.0001400479845326701	0.5384763367598542
627	0.00014536589876059568	0.5383830972343634
628	0.000151510273265417	0.5382799629020859
629	0.00015826866028928647	0.5381709297426855
630	0.0001650043215147427	0.538065892562949
631	0.00016657916730330977	0.5380419166849657
632	8.725243318397664e-05	0.5396492519335785
633	8.861328800486991e-05	0.5396115755538904
634	9.934298564086947e-05	0.5393329986858936
635	0.0001096916331559963	0.5390894342111422
636	0.00010423910331714492	0.5392155929976736
637	0.00010097930152818858	0.5392936097434924
638	0.00010396921863002232	0.5392226335332718
639	0.00011314185608710853	0.5390150328754956
640	0.00011193152197675106	0.5390422435941592
641	0.00010950951030490877	0.5390968553162323
642	0.00011831932816323085	0.5389063802855869
643	0.00012272372309461073	0.5388158047465388
644	0.00013285386843966786	0.5386192406040247
645	0.0001379548744626254	0.5385252399395504
646	0.000142978855370293	0.5384358061089776
647	0.00012444665684164554	0.5387825049160064
648	7.915935775579612e-05	0.5398922455540921
649	7.869376362800261e-05	0.5399078489032558
650	8.022984388993115e-05	0.5398610388557645
651	8.022984388993115e-05	0.5398610388557645
652	8.990374147754879e-05	0.5395843648352268
653	8.953954831458038e-05	0.5395942596420135
654	9.183166513945586e-05	0.5395326073843421
655	9.283913624575438e-05	0.5395059675199162
656	9.381320006680993e-05	0.5394804693639657
657	9.495934196483588e-05	0.5394507849436053
658	9.695928405514119e-05	0.5393997886317042
659	9.586488429971168e-05	0.5394275702046056
660	9.478393081649866e-05	0.5394572546249659
661	9.328883481248611e-05	0.5394974047063507
662	8.899906519695686e-05	0.5396129075471117
663	7.832961334574304e-05	0.5399236425371655
664	6.608781564237468e-05	0.5403342770188165
665	6.504670985273821e-05	0.5403723339679964
666	6.788321606028064e-05	0.5402699607747025
667	6.447049073859375e-05	0.5403936458595371
668	6.447049073859375e-05	0.5403936458595371
669	5.8239771149170246e-05	0.5406370200495425
670	5.7998286757809185e-05	0.5406469148563293
671	5.33460776818081e-05	0.5408455721310483
672	5.486483884685832e-05	0.5407789724699835
673	5.5688531180542815e-05	0.5407435795072463
674	5.6605401223534375e-05	0.5407047614190827
675	5.7674709339922314e-05	0.5406602347885423
676	5.877251603898908e-05	0.5406153275885099
677	5.85008965813254e-05	0.5406263641037722
678	6.094999737199423e-05	0.5405285577443798
679	6.0485327363387755e-05	0.5405468250799862
680	5.7896406549045936e-05	0.5406511011207391
681	5.117478944055649e-05	0.5409452813378997
682	4.8517430371942094e-05	0.5410712498396851
683	5.1161691026453744e-05	0.5409471841853587
684	4.981257908905823e-05	0.5410103587209972
685	5.4503771377228046e-05	0.5407972398055899
686	5.609850639032016e-05	0.540728737297066
687	5.5048156588333106e-05	0.5407736444970983
688	5.900559325735251e-05	0.5406084773376576
689	6.277706775791614e-05	0.5404611969443315
690	6.168717593825945e-05	0.5405030595884294
691	6.232575049456109e-05	0.540479083710446
692	5.60658954481668e-05	0.5407314012835087
693	5.1016917195019784e-05	0.5409551761446865
694	5.288728943270863e-05	0.5408699285785235
695	4.983979812762796e-05	0.5410103587209972
696	4.198453212982148e-05	0.5414137623823041
697	3.4602545982067444e-05	0.5418643566605941
698	3.439867049173907e-05	0.5418780571622988
699	3.417909299905967e-05	0.541892899372479
700	3.564509514261968e-05	0.5417954735825784
701	3.707354086113045e-05	0.5417041369045467
702	3.597954059916598e-05	0.541773781121546
703	3.630042319359831e-05	0.5417538012232265
704	3.689336144795698e-05	0.5417161248435384
705	3.514158305216368e-05	0.5418291539826027
706	3.437170171965656e-05	0.5418805308639955
707	3.5055238816037335e-05	0.5418348625249796
708	3.3606808074073573e-05	0.541932668884372
709	3.3606808074073573e-05	0.541932668884372
710	3.217291929922473e-05	0.5420335197996987
711	3.7521289741934366e-05	0.5416774970401208
712	3.8672297072152276e-05	0.541607091684138
713	3.719150024592232e-05	0.5416980477926779
714	3.675004624076964e-05	0.5417258293655792
715	3.675004624076964e-05	0.5417258293655792
716	3.633141016368479e-05	0.5417524692300052
717	3.633141016368479e-05	0.5417524692300052
718	3.7185419063992306e-05	0.5416984283621697
719	3.90081718890138e-05	0.5415869215010727
720	3.503923018990432e-05	0.5418365750876927
721	4.2041893309770874e-05	0.5414118595348452
722	4.428291198481173e-05	0.5412900772974695
723	4.309261740017557e-05	0.5413540129720917
724	4.3535376404777575e-05	0.5413300370941083
725	4.502802625658777e-05	0.5412508786398142
726	4.551171232660132e-05	0.5412257610533555
727	4.551171232660132e-05	0.5412257610533555
728	4.703048599839098e-05	0.5411485054465203
729	4.7966236212024666e-05	0.5411020759685208
730	4.686497151098322e-05	0.5411574488295776
731	4.6165661668055323e-05	0.5411928417923149
732	4.8481185980942376e-05	0.5410775292362998
733	4.908692961047602e-05	0.5410482253854313
734	5.037674711151008e-05	0.5409869536972516
735	5.392897526424981e-05	0.5408255922327289
736	5.200007344896105e-05	0.540912552361605
737	5.4077639635147065e-05	0.540819693405606
738	5.338795589381156e-05	0.5408501389649499
739	5.252069208999612e-05	0.5408889570531135
740	5.252069208999612e-05	0.5408889570531135
741	5.252069208999612e-05	0.5408889570531135
742	6.0656889743295374e-05	0.5405464445104944
743	9.51099228225891e-05	0.5394595380419167
744	9.866294695194722e-05	0.5393697236418521
745	0.00010048609824040397	0.5393248164418198
746	0.00010414759483306535	0.5392369048892143
747	0.00010009720231589504	0.5393343306791148
748	0.00010565695836055012	0.539201511926477
749	0.00010748547871738995	0.5391592687128873
750	0.00011289064911197051	0.5390382476144953
751	0.00011549277277593645	0.5389819233297091
752	0.00011818770887129325	0.5389248379059393
753	0.00011818770887129325	0.5389248379059393
754	0.00011818770887129325	0.5389248379059393
755	0.00011694075559738436	0.5389510972008733
756	0.00012623734014407395	0.5387619541634493
757	0.00012851767042485897	0.5387174275329087
758	0.0001425366405396099	0.5384590208479774
759	0.00014503931487160347	0.538416016495404
760	0.00014218073058524155	0.5384658710988297
761	0.0001591995286618138	0.5381831079664231
762	0.0001655440513574445	0.5380856821765226
763	0.00016866446807578712	0.5380384915595395
764	0.00017127265107756289	0.537999673471376
765	0.00017329269073445915	0.5379699890510157
766	0.0001817351893100241	0.5378493485221154
767	0.00017697471759184284	0.5379167093221638
768	0.00018528025026820927	0.5378002550576734
769	0.00019263812605388382	0.5377016875592975
770	0.00016712309648506704	0.5380628480070146
771	0.00015283291180876157	0.5382881451461596
772	0.00014917291638704788	0.5383490362648474
773	0.00013858728800840163	0.5385339930378618
774	0.00013808175629331947	0.5385431267056648
775	0.00014116267176930125	0.5384879441293541
776	0.000139232578030017	0.5385229565225995
777	0.00014261915539616542	0.5384628265428953
778	0.00014145308581880108	0.5384833772954525
779	0.0001701165631655032	0.5380207950781709
780	0.0001308348571405751	0.5386816540006797
781	0.00013248326354243635	0.5386504473023522
782	0.00012793678566609508	0.5387391199939413
783	0.00013139368234791186	0.5386732814718601
784	0.00013061340109586834	0.5386881236820402
785	0.00014018636730586703	0.5385115394378456
786	0.0001441843803108134	0.5384411340818628
787	0.0001476836680767934	0.5383810041021585
788	0.00013848820011070438	0.5385431267056648
789	0.00019743250470800736	0.5376525940948554
790	0.000202103578011079	0.537592844684643
791	0.0002033706535341378	0.5375768607659874
792	0.00021352571352282134	0.5374520339726774
793	0.00021339905277508502	0.5374535562506446
794	0.00022066711169739354	0.537367547545498
795	0.00022588565796496885	0.5373074175657938
796	0.00021703667441575492	0.5374101713285795
797	0.00020345298399899005	0.5375768607659874
798	0.0002053682714907088	0.5375528848880041
799	0.0001993754560847256	0.5376286182168721
800	0.0001921943338650916	0.5377222383118546
801	0.00017735414665298195	0.5379266041289507
802	0.00019025260202221894	0.537748117037297
803	0.00018447841194335594	0.5378270852068452
804	0.00018002970429551317	0.5378891180340084
805	0.00017962542241827307	0.5378948265763854
806	0.0001892523019386153	0.5377625786779853
807	0.00018711463551041225	0.537791501959362
808	0.00017744548239085283	0.5379273652679343
809	0.0001706518343705121	0.5380278356137691
810	0.00015928309928715678	0.5382025170105048
811	0.00017854928765016282	0.5379136647662295
812	0.00018559177382191118	0.5378158584068372
813	0.00018906425670319328	0.5377686677898541
814	0.00018592518192197207	0.5378112915729356
815	0.00017387832775986068	0.5379814061357697
816	0.00017745396208575137	0.5379307903933604
817	0.00017745396208575137	0.5379307903933604
818	0.0001708651267810679	0.5380266939052938
819	0.00016872849914236127	0.5380590423120967
820	0.00017340779989798413	0.5379897786645893
821	0.00017655952587388756	0.5379441103255734
822	0.0001779686190300064	0.537923940142508
823	0.0001798998053141368	0.5378965391390985
824	0.00017669201058785323	0.5379422074781144
825	0.0001569033560004749	0.5382424768071438
826	0.00015657183356292064	0.538247804780029
827	0.00017002761227333197	0.538039633268015
828	0.00016469615631354732	0.5381206945697681
829	0.00016282074445244553	0.5381496178511448
830	0.00014238950554754145	0.5384868024208787
831	0.0001430616295215932	0.5384750047666329
832	0.00014644508811869844	0.5384163970648959
833	0.0001467118743674655	0.5384118302309943
834	0.0001447660210454804	0.5384453203462726
835	0.0001476940110554827	0.5383950851733551
836	0.00014994921053175663	0.5383570282241752
837	0.00015175369855311685	0.538326963234323
838	0.00016950727999721641	0.5380483863663263
839	0.00017220375247639386	0.5380084265696874
840	0.00017316351334550068	0.5379943454984909
841	0.00017316351334550068	0.5379943454984909
842	0.00017168704818000375	0.5380160379595234
843	0.00017212615370265955	0.5380095682781628
844	0.0001755717975792663	0.5379593331052454
845	0.00018378300971222454	0.5378432594102467
846	0.00017446321387081025	0.5379758878781387
847	0.00017797944915149872	0.5379252721357294
848	0.00017945291818413116	0.5379043408136804
849	0.00017945291818413116	0.5379043408136804
850	0.0001753821508076374	0.5379625679459257
851	0.0001950873702385415	0.5376921733220025
852	0.0001950873702385415	0.5376921733220025
853	0.00020171527962781295	0.5376073063253314
854	0.0002161686647549306	0.537429960942153
855	0.00021113123781370843	0.5374904714913491
856	0.0002337181885744405	0.5372290202504832
857	0.00024270032884477941	0.5371315944605827
858	0.00025300622030687995	0.5370238932944036
859	0.0002637600533312034	0.5369158115587327
860	0.00026749103330194135	0.53687927688752
861	0.0002680784486445015	0.536873568345143
862	0.00028004289694082043	0.5367597780670952
863	0.00026751059469392376	0.5368790866027742
864	0.0002785966318859067	0.536773288284054
865	0.0002896160656849288	0.5366724373687273
866	0.0002896160656849288	0.5366724373687273
867	0.00029266543314410875	0.5366450363653178
868	0.0002933471422705207	0.536638947253449
869	0.0002979877288622799	0.5365978457483347
870	0.0002894475325531302	0.5366739596466945
871	0.0002900055448582476	0.5366693928127929
872	0.0002972295150882615	0.5366054571381706
873	0.0003037731347519725	0.5365483717144008
874	0.0003562294158207701	0.536129745273422
875	0.00036929758716693696	0.5360346029004723
876	0.00042012923554254027	0.5356905680798861
877	0.0004234236214037829	0.5356696367578372
878	0.00043191849922700587	0.5356163570289854
879	0.0004177483695802814	0.535705790859558
880	0.00040017537714767535	0.5358207228460813
881	0.00040057475908849866	0.5358180588596387
882	0.0004059844261422168	0.5357826658969015
883	0.0004272373934425316	0.5356460414493456
884	0.00040049067473003664	0.5358199617070978
885	0.0004192060292748756	0.5356977989002303
886	0.0004230337743001875	0.5356734424527552
887	0.00042841100460996244	0.535639571767985
888	0.00041760092061709266	0.5357080742765088
889	0.0004256842540750998	0.535656697395116
890	0.00043675129697342077	0.5355878143171005
891	0.0004358240298473779	0.5355935228594774
892	0.0004391086229335574	0.535573352676412
893	0.00045286334354460093	0.5354903885271999
894	0.00043127634949412805	0.5356216850018705
895	0.0004438589481817975	0.5355444293950353
896	0.0004366894219123302	0.5355881948865922
897	0.00047365004572401333	0.5353693674288078
898	0.0004606052931961726	0.535444720188184
899	0.00042908001959557124	0.5356353855035753
900	0.0004421658660750448	0.5355547047713138
901	0.0004395441605531263	0.5355706886899695
902	0.0004424163120993875	0.5355531824933467
903	0.0004424163120993875	0.5355531824933467
904	0.0004254524117171389	0.535658600242575
905	0.0004159706342693003	0.5357198719307547
906	0.0004035626207426068	0.5358013138019996
907	0.00039785331527926286	0.5358393707511795
908	0.0003860533957596141	0.5359196709139491
909	0.00036773341129196806	0.5360494451106524
910	0.00037314467653658034	0.536010627022489
911	0.00035265310531390893	0.5361609519717496
912	0.0003418249638380051	0.5362439161209618
913	0.00029981860335982145	0.5365890926500233
914	0.00030069029390265346	0.5365814812601873
915	0.00030353970782550206	0.5365567442432204
916	0.00028807035315995747	0.536693749260268
917	0.000282091958708164	0.5367485512670871
918	0.00027430148150865897	0.5368216206095124
919	0.0002750231820299283	0.5368147703586601
920	0.00028332778761613534	0.5367371341823332
921	0.0002837408566303094	0.5367333284874152
922	0.00028221531392947545	0.5367474095586117
923	0.00027744172362135415	0.5367919361891522
924	0.00027744172362135415	0.5367919361891522
925	0.00028254450833326895	0.5367443650026773
926	0.0002907653394369864	0.5366693928127929
927	0.00033682301711050614	0.536283305063363
928	0.00032914071704590123	0.5363441961820508
929	0.00032227399039684915	0.5363997593278533
930	0.000327907939989453	0.5363540909888376
931	0.000335273262628547	0.5362954832871005
932	0.0003145385405421204	0.5364636950024756
933	0.0003239849824202683	0.5363862491108945
934	0.0003094629651172591	0.5365068896397948
935	0.00030018076271781625	0.5365868092330726
936	0.0003059399967003968	0.5365369546296469
937	0.0003059399967003968	0.5365369546296469
938	0.00029023609635689797	0.5366754819246617
939	0.0002844642812504638	0.53672800051453
940	0.0002719281428104568	0.5368455964874959
941	0.00025199361184534354	0.5370434926232313
942	0.00025254892296774976	0.5370377840808542
943	0.0002516979148406957	0.5370465371791656
944	0.0002738009474585751	0.5368277097213813
945	0.0002958594637415953	0.5366252467517443
946	0.0003011037141562746	0.5365791978432366
947	0.0003043537093102011	0.5365510357008435
948	0.0003050607166311007	0.5365449465889747
949	0.0003050607166311007	0.5365449465889747
950	0.0002978429842530969	0.5366077405551215
951	0.00030232960084856567	0.5365685418974662
952	0.00032932747718067656	0.5363440058973048
953	0.0003419514956592363	0.5362446772599453
954	0.0003419514956592363	0.5362446772599453
955	0.0003337748174905597	0.5363086129345676
956	0.0003394496910861075	0.5362640863040271
957	0.0003171406326867033	0.5364433345346644
958	0.0003124937200353736	0.5364821526228278
959	0.00028777346937618046	0.5366990772331532
960	0.00031868750623833994	0.536432678588894
961	0.0003153858558619937	0.5364600795923036
962	0.0003621696349296104	0.5360954940191601
963	0.0003747883301667166	0.536004918480112
964	0.00036656196940494385	0.5360639067513409
965	0.0003805723211447764	0.5359645781139813
966	0.0003805723211447764	0.5359645781139813
967	0.0003824260661536082	0.5359516387512602
968	0.00039570147034205717	0.535861063212212
969	0.0003899303362804526	0.5359002618698673
970	0.00038063129797947793	0.5359645781139813
971	0.0004952891254863595	0.5352597634151697
972	0.00046686332578535657	0.5354196026017253
973	0.00044674040154089287	0.5355383402831665
974	0.00043334797535416044	0.5356201627239033
975	0.00042350557390248165	0.5356818149815747
976	0.0004117009201951263	0.5357575483104428
977	0.0004293762247321696	0.5356452803103621
978	0.0004487714095910846	0.5355269231984126
979	0.0004220749246601285	0.5356924709273451
980	0.00039110735945295744	0.5358966464596953
981	0.0003751280711768698	0.5360077727513005
982	0.00036027709374443533	0.5361150933479878
983	0.00036616075385284373	0.5360720889954145
984	0.0003378848578908892	0.5362853981955678
985	0.00034446497800010023	0.5362344018836668
986	0.000329848851519088	0.5363489533006982
987	0.00034116007665469417	0.5362599000396173
988	0.00034298148579304453	0.5362458189684207
989	0.00033214009548448466	0.5363306859650919
990	0.00033214009548448466	0.5363306859650919
991	0.00030505144886580377	0.5365550316805073
992	0.00030505144886580377	0.5365550316805073
993	0.0002952947909588487	0.5366402792466703
994	0.00028649746163664	0.5367194377009645
995	0.0002850414981576121	0.5367327576331774
996	0.00027818942870660947	0.5367963127383079
997	0.00027859534850060145	0.5367925070433899
998	0.0002703839235790621	0.5368705237892086
999	0.0002741606016011622	0.5368343696874878

==> data/stats-mannwhitneyu-varghadelaneya-reveal-linevul-ue.dat <==
rank	pvalue	effect_val
1	1.1305062367414635e-10	0.5163479333744602
2	2.5881871355137737e-15	0.5243699576920896
3	2.231066368679038e-15	0.5279248573149833
4	1.2851871904546411e-17	0.5329080342405983
5	3.0368183318905104e-19	0.5363717874702062
6	7.157919164722911e-21	0.5410819057854555
7	5.1443358383348555e-22	0.5455773829073302
8	1.0763387432299123e-22	0.5481268179328911
9	2.2683088723177063e-24	0.5513820190809932
10	1.0234341619135435e-27	0.5575069044820049
11	1.5681112905610757e-29	0.5610148037726614
12	8.98355330599456e-31	0.5652592953146949
13	4.234443268891818e-34	0.5709937164171209
14	6.562242158092787e-34	0.5720545538755104
15	4.37592555836796e-31	0.5708131361932623
16	4.691461878087027e-31	0.5722216238824102
17	3.1993854020651415e-30	0.5724410221944322
18	1.9938395310066943e-26	0.569193622720912
19	9.513986356627205e-27	0.5706175234744777
20	3.910440741493352e-27	0.5718001431702429
21	3.932416250536962e-21	0.5649375238093788
22	3.1212868793119553e-22	0.5674005695603014
23	8.760115652767596e-23	0.5692935222125093
24	5.85354741999154e-24	0.5720981290823214
25	2.8838551013461236e-23	0.5721641578891485
26	5.903014517685772e-26	0.5777729910592809
27	5.343602590133654e-27	0.580333462600104
28	1.4626622100583934e-24	0.577403838652236
29	1.431563228196134e-23	0.5766849428822278
30	3.191402998050213e-23	0.5762143687056185
31	1.90600192360766e-23	0.5769564792146263
32	5.915837457129547e-25	0.5801728622745649
33	7.24481994046968e-25	0.5800564080100744
34	2.1555739896072476e-24	0.5794088690197786
35	1.0274048578159492e-24	0.5803117701390715
36	5.530838301778217e-24	0.5792977427281732
37	6.362437176355333e-25	0.5821413579708948
38	7.309466949713437e-24	0.5806284039562482
39	6.631749791419074e-23	0.5791776730535108
40	9.442674578821797e-23	0.5790418097449386
41	3.023532914108527e-21	0.5768023485704478
42	2.0206998796692647e-19	0.5735484794155671
43	8.830417358456658e-21	0.5767835103806037
44	1.3125135013992018e-19	0.5748869423182238
45	1.844906541281004e-19	0.5746043694705631
46	1.8835363381407302e-20	0.5770767391740348
47	3.198606348976761e-20	0.5768050125568904
48	2.631215728522567e-20	0.5772266835538036
49	2.4797067407413966e-19	0.5756638749357313
50	2.6299870314128145e-20	0.577950717011951
51	1.71241668906307e-22	0.5832602322767836
52	1.7209010589617095e-22	0.5833753545480528
53	1.0521061311048231e-21	0.5820001666894374
54	6.19905015298606e-22	0.582629248059381
55	1.1815272848743706e-28	0.5968636887611359
56	1.1018127934356466e-29	0.5990198052169227
57	1.381018607297185e-29	0.5990186635084473
58	2.138603984070029e-29	0.5988515935015476
59	5.7158349180631394e-30	0.6000383994617225
60	1.079453532054632e-30	0.6017473467646456
61	5.0300207316729016e-30	0.6008752717741883
62	1.4586552940506415e-30	0.6019916723783805
63	2.2515524097779067e-31	0.6035561935591658
64	1.1710250293016244e-30	0.6024160073617363
65	1.094464956802152e-30	0.6026291262771436
66	3.9442612480250406e-30	0.6019549474224218
67	1.917531702303807e-30	0.6027375885823063
68	8.118217902675958e-31	0.6035795985829114
69	1.938254882382505e-30	0.6029933312807952
70	1.288350168497033e-29	0.6016601963510236
71	5.188144070617767e-30	0.6024190519176706
72	1.1678485272951033e-28	0.6000711284380172
73	6.082313135540386e-29	0.6006988778147395
74	2.619915289535092e-28	0.5996237690004076
75	1.8204664123451638e-29	0.6021157380327069
76	2.2965067384875118e-29	0.6021123129072807
77	2.6876851964009457e-29	0.6020464743851995
78	3.1974839450427584e-29	0.6020067048733065
79	4.3163840065946964e-29	0.6018639913138819
80	6.740454319045188e-29	0.6016211879781143
81	8.486745696572734e-29	0.6015698110967214
82	1.514245901811064e-28	0.6011173139709725
83	1.66191570966876e-28	0.6010604188319485
84	2.0321382351965828e-27	0.5991606159288883
85	9.458294907055384e-28	0.5999090058345109
86	2.8558146181155856e-28	0.6010297829878587
87	6.5376138605141015e-28	0.6004910868722173
88	5.087371197588566e-28	0.6008082915436317
89	9.977094728832762e-28	0.600283486214441
90	1.7191899090609572e-27	0.5998637180649868
91	1.3415951013464056e-27	0.6001428657872213
92	1.2663894430500641e-27	0.6003150734822603
93	3.240183578740463e-26	0.5977458488431259
94	2.6794922306353095e-26	0.5980946407823595
95	6.891244337442567e-27	0.5994119820782216
96	3.541118843933595e-27	0.600030026932903
97	1.4122730558418636e-26	0.5990102909796278
98	3.419387958705925e-27	0.600308223231408
99	1.4458551715584787e-25	0.5974695553920798
100	6.001230644485739e-24	0.5943958858915659
101	1.2144948443470605e-22	0.5917749038015467
102	3.491536799037767e-22	0.5908775209398849
103	2.518829639188009e-23	0.5935163897960185
104	1.0798762331439864e-22	0.5922254980798366
105	9.302258429425993e-22	0.5902613789326624
106	9.6420603277593e-22	0.5903036221462521
107	2.3143891286445865e-21	0.5895105153253432
108	2.2622025540409012e-21	0.5895832040982767
109	4.033680924031548e-21	0.5890374674470371
110	1.762702027232204e-21	0.589915821834109
111	1.2701071314878238e-20	0.5880527438870073
112	7.830522393003581e-20	0.5863123996010109
113	3.154929309461324e-20	0.5873112042322373
114	5.574342288440315e-20	0.5867652772962516
115	2.812422523407809e-20	0.5874978735679646
116	2.6841982725178473e-20	0.5875684692086933
117	7.712854015256768e-20	0.5865578669232212
118	1.2009367169344328e-19	0.5862018441636434
119	1.636238818201901e-19	0.5859362066583678
120	1.2561364335440942e-19	0.5862218240619628
121	1.418992832934541e-19	0.5861063212212019
122	1.9105488292356734e-19	0.5858623761769587
123	4.3102048294681307e-19	0.585063180244181
124	2.4425536863473523e-18	0.5832672728123819
125	4.857314102635177e-18	0.5825540855847507
126	3.716742894766055e-18	0.5828652011442963
127	1.0199504345939943e-18	0.5843283005555173
128	2.919715452094808e-18	0.5832185599174317
129	4.6860321811241896e-18	0.582735426947593
130	9.294572365150892e-18	0.5820953090623872
131	9.683497939748313e-18	0.5820698109064366
132	1.6690407504789622e-17	0.5814974343907711
133	5.154197632267471e-17	0.5802847497051538
134	9.556339137258778e-17	0.5796141862606041
135	1.315854044923542e-16	0.5793144877858124
136	7.454393816153482e-17	0.5799983711625751
137	8.505414853116641e-17	0.5798853420235108
138	5.933673334472982e-17	0.580348685379776
139	8.962360268205948e-17	0.5799256823896415
140	8.923521593649829e-17	0.5799306297930349
141	1.1018351951034645e-16	0.579725883406447
142	1.662240033087923e-16	0.5792899410535914
143	2.6871208931490453e-16	0.5787531477854091
144	4.848865761055579e-16	0.5780924791476462
145	4.6545332824985005e-16	0.5782003705985711
146	4.0129200318725413e-16	0.5783820925309051
147	7.847901645571427e-16	0.5776297066456186
148	1.705652604598024e-15	0.5767593442178746
149	2.959448535325689e-15	0.5761074286784229
150	3.718694784462079e-15	0.5758484511392538
151	3.4414555089869943e-15	0.5759500631935641
152	2.7082446717514703e-15	0.5762790655192243
153	3.723960199204446e-15	0.5759272290240561
154	7.301092525110052e-15	0.5751327902099259
155	1.7580871753978934e-14	0.5740900298023969
156	3.346184832971747e-14	0.5733106234831927
157	3.3982965897433176e-14	0.573298825828947
158	5.909439798464314e-14	0.5726168452996433
159	2.175221505606854e-13	0.5710140768849321
160	2.895233680542272e-13	0.5706426410609364
161	4.150389362434423e-13	0.5701863382402695
162	1.0594671201178953e-12	0.5689749855478735
163	1.0705611895806073e-12	0.568981835798726
164	4.392932642946851e-12	0.567125037248239
165	1.1866956669424348e-12	0.5689799329512669
166	5.537435258842498e-13	0.5700280213316812
167	5.860281693160919e-13	0.570013179121501
168	5.902524857476862e-13	0.5700036648842061
169	1.0795208104714372e-12	0.5692255905582231
170	1.2292785996222161e-12	0.5690512897309792
171	3.713200445753056e-12	0.5676011296824794
172	3.116928970662259e-12	0.5678724757301321
173	4.637379086554577e-12	0.5673326379060153
174	5.917854220797843e-12	0.5670015424481503
175	5.072487652997086e-12	0.5672211310449182
176	4.3733190453327635e-12	0.5674258774315061
177	9.397679049508458e-12	0.5664297367867224
178	1.1659603086241478e-11	0.5661387914102421
179	9.014038243369507e-12	0.566506040969828
180	7.743255854972848e-12	0.5667244878581207
181	5.952278123685007e-12	0.5671027739329688
182	7.797188363561249e-12	0.5667326701021943
183	5.305283357117667e-12	0.567321981960245
184	3.965562680181338e-12	0.5677718150995512
185	1.251082001480112e-12	0.5693941828430901
186	1.2353761084504431e-12	0.5694349037787125
187	2.816413801444949e-13	0.5714656225869515
188	3.3998506001580984e-13	0.5712292889325444
189	4.260152753266709e-13	0.570942529820474
190	3.7944516395854025e-13	0.5711076969799147
191	2.922630417826435e-13	0.5714524929394845
192	4.120881082934217e-13	0.5710100809052683
193	2.8237333417766173e-13	0.571527274844623
194	2.534175143929071e-13	0.5716814054888015
195	5.078732738582964e-13	0.5707729861118775
196	4.912336986113626e-13	0.5708460554543029
197	5.844618165135433e-13	0.5706199971761744
198	7.397490533258557e-13	0.5703271489522351
199	6.549884164254652e-13	0.570495931521848
200	6.793398219670164e-13	0.5704470283421518
201	8.799742427223566e-13	0.5701106049114015
202	7.828312016116851e-13	0.5702679703962603
203	9.33783175552736e-13	0.5700362035757548
204	7.78050575324464e-13	0.5702873794403421
205	1.0469456217670421e-12	0.5698984374197236
206	1.010414529088379e-12	0.5699739804638457
207	7.192085661713031e-13	0.5704593968506352
208	1.0187315418562642e-12	0.5699956729248783
209	8.745946256267066e-13	0.5702070792775725
210	7.823680442545191e-13	0.5703680601726034
211	6.037647188984911e-13	0.5707214189457388
212	2.0055059380563774e-13	0.5722107776518939
213	1.623812598794643e-13	0.5724931602148087
214	8.327733331889402e-14	0.5733734174493396
215	1.0108206423427203e-13	0.5731222415847522
216	1.1036482606361449e-13	0.5730080707372126
217	1.3493425695739451e-13	0.572751757184486
218	2.894094279874687e-13	0.5717763575770054
219	6.29538695751305e-13	0.5707408279898205
220	9.76381829784714e-13	0.5701600789453354
221	9.423728004373842e-13	0.570208030701302
222	1.1028620556918374e-12	0.570005567731665
223	1.2106859096586134e-12	0.5698841660637811
224	1.1092984732433693e-12	0.5700029037452224
225	1.1038384901096795e-12	0.5700200293723534
226	9.620932622987654e-13	0.5702114558267283
227	1.4453312484178333e-12	0.5696843670805867
228	2.082250970910758e-12	0.5691947644293874
229	1.4703738219860046e-12	0.5696864602127916
230	1.310427435659587e-12	0.569848582816298
231	1.5079207768114968e-12	0.5696672414534558
232	1.8843131232978617e-12	0.569362215005779
233	2.8013057842835057e-12	0.5688261828765802
234	4.596790507279353e-12	0.5681676073710221
235	5.48519760993555e-12	0.5679301320081396
236	4.81788403410571e-12	0.5681310726998094
237	6.601640683140665e-12	0.5676892315198309
238	1.5741999328963318e-11	0.5664883444884594
239	1.668860067016877e-11	0.5664046192002636
240	1.186655232779095e-11	0.5668921287192581
241	1.1541447203486204e-11	0.5669503558515033
242	1.0922970650668651e-11	0.5670287531668139
243	9.378472727290334e-12	0.5672452972076475
244	1.5272748234325468e-11	0.5665640778173274
245	1.7739481004171487e-11	0.5663629468409117
246	1.3665228902647041e-11	0.5667416134852516
247	1.5154218602628802e-11	0.5665981387868434
248	1.45466914153577e-11	0.5666567464885804
249	1.8183924500851307e-11	0.5663545743120921
250	2.3709802632509142e-11	0.5659717214033424
251	2.899536782753317e-11	0.5656843914370342
252	2.9755787852131657e-11	0.5656556584404033
253	2.248700701645758e-11	0.5660617260881529
254	3.3106138419633936e-11	0.5655047626369051
255	2.211839450077634e-11	0.5660900785152918
256	1.9643674734590636e-11	0.5662613347866013
257	2.110903797372314e-11	0.5661620061492418
258	2.2931878154934794e-11	0.566042317044071
259	1.96921949260142e-11	0.5662756061425438
260	1.9521418486040156e-11	0.5662881649357732
261	1.850722629693023e-11	0.5663650399731166
262	2.5003066556971787e-11	0.5659304296134822
263	2.108429736862294e-11	0.5661770386441679
264	3.9957415503592414e-11	0.5652693804062274
265	4.089997724959912e-11	0.565243882250277
266	4.4496910897506863e-11	0.565124573714598
267	4.816774740737731e-11	0.565016682263673
268	5.176053780690563e-11	0.5649150702093627
269	4.78724378802308e-11	0.565030002195886
270	4.488287751907408e-11	0.5651247639993439
271	4.796034855864191e-11	0.5650400872874186
272	5.258175913840081e-11	0.5649215398907232
273	5.523785250233375e-11	0.5648488511177897
274	5.076793996684492e-11	0.5649774836060177
275	5.018112497382768e-11	0.5649946092331487
276	4.544888095716919e-11	0.5651445536129175
277	3.914326845839666e-11	0.5653679479046034
278	4.3060238640802487e-11	0.5652322748807771
279	3.7017428729277066e-11	0.5654581428741597
280	3.306255976334245e-11	0.5656233100336004
281	3.112124793014974e-11	0.5657116021556978
282	3.8414595085586087e-11	0.5654080979859882
283	2.7034277239778734e-11	0.5659334741694166
284	3.9539917418660455e-11	0.5653949683385211
285	4.6213974523074744e-11	0.5651658655044582
286	5.1181193504003546e-11	0.565031905043345
287	6.102929123780947e-11	0.564779968039774
288	7.643834635763093e-11	0.5644538199853024
289	1.3764062836359505e-10	0.5635766073067059
290	2.082578868942437e-10	0.5629724532384751
291	2.2722262762588188e-10	0.5628434401807553
292	2.582498596066648e-10	0.5626516331568886
293	2.2715959831988613e-10	0.562855428119747
294	9.944368385559124e-12	0.5675822914926354
295	1.0818377191985662e-11	0.5674696429230629
296	1.0088298417931045e-11	0.5675967531333238
297	8.582610437418087e-12	0.5678313742250178
298	1.0729306398703604e-11	0.5675124569908903
299	1.8924256834858218e-11	0.5666989897021701
300	2.3161613043318325e-11	0.5664131820138292
301	3.6622486866514675e-12	0.5690893466801591
302	2.638743304237392e-12	0.5695629654127029
303	3.38273633427676e-12	0.5692234974260182
304	1.7635500369409404e-13	0.5733467775849136
305	1.7073531811735747e-13	0.5733897819374869
306	1.8717827897249443e-13	0.5732676191306194
307	2.0362665388400579e-13	0.5731669585000386
308	2.439867253250343e-13	0.5729332888320741
309	3.270070482521441e-13	0.5725409216860294
310	4.600511804063062e-13	0.5720884245602805
311	5.788757459117826e-13	0.571780924410907
312	5.325912090358191e-13	0.5718939535499712
313	5.022189162977805e-13	0.5719734925737572
314	9.067268270680888e-13	0.5711765800579303
315	6.470335264872285e-13	0.5716406845531791
316	8.191626940395769e-13	0.5713191033326089
317	6.382233107874789e-13	0.5716593324582773
318	5.835341066471855e-13	0.571784730105825
319	5.839832570601827e-13	0.5717946249126117
320	5.892431041101762e-13	0.5717824466888741
321	5.075593895736499e-13	0.5719921404788554
322	1.1713779585192392e-12	0.570861087949229
323	1.3916707151422547e-12	0.570637693657543
324	1.331974197470717e-12	0.570698204206739
325	1.5281448440737446e-12	0.5705119154405035
326	1.1695667301725138e-12	0.5708879180984008
327	1.479636108851435e-12	0.5705739482676667
328	1.7542560746104343e-12	0.5703416105929234
329	1.8654039040458647e-12	0.5702632132776129
330	1.5885676429922297e-12	0.5704963120913398
331	1.9059292543995048e-12	0.5702436139487852
332	1.8617927976027323e-12	0.5702795777657602
333	2.2261138277586093e-12	0.5700443858198285
334	4.393899046811026e-12	0.5691000026259295
335	4.0640486496407704e-12	0.569220072300592
336	6.8123299258787504e-12	0.5684939457102397
337	6.935239788919479e-12	0.5684684475542892
338	6.457993738202872e-12	0.5685700596085995
339	9.323862870490004e-12	0.5680482988353432
340	1.3943016664631822e-11	0.5674717360552678
341	1.525429291714148e-11	0.5673415812890726
342	1.6160852867678496e-11	0.5672578560008769
343	1.7491730968508287e-11	0.5671429240143535
344	3.766057252905093e-11	0.5660377502101694
345	3.6195486124536475e-11	0.5660963579119065
346	3.1764375816552396e-11	0.5662919706306911
347	2.593728435867287e-11	0.5665928108139582
348	6.57468129657911e-11	0.5652364611451869
349	8.275308038240045e-11	0.5649002279991825
350	9.038703426564478e-11	0.5647761623448561
351	9.880442516464624e-11	0.5646418213142511
352	1.1562934742333399e-10	0.5644068196530653
353	1.5710676599968828e-10	0.5639434762968001
354	1.2886699040739358e-10	0.5642509764461736
355	1.597347707562866e-10	0.5639238769679724
356	1.3820403794578926e-10	0.5641474615444043
357	1.604308505730707e-10	0.5639257798154313
358	1.3623122622703487e-10	0.5641750528325598
359	1.6163446818977869e-10	0.5639143627306774
360	1.6938054894848437e-10	0.5638428156662192
361	1.6895954247508393e-10	0.5638466213611373
362	1.5293249250031003e-10	0.5639988491578568
363	1.7474937457990069e-10	0.5637979084661869
364	1.5607091511016299e-10	0.5639706870154637
365	1.66390319589564e-10	0.5638869617272679
366	1.8283160732983463e-10	0.5637427258898762
367	2.417309324201098e-10	0.5633244800183891
368	2.9456174650006695e-10	0.5630270649605482
369	4.0624410089824644e-10	0.5625323246212097
370	4.997808762215314e-10	0.5622105531158936
371	5.818800968587466e-10	0.5619740291767407
372	6.688159303802017e-10	0.5617569142816694
373	7.345679919307844e-10	0.5616084921798677
374	1.0392782918854445e-09	0.5610640875218494
375	1.0569920521309998e-09	0.5610370670879318
376	1.0655786037631777e-09	0.5610241277252106
377	9.56375821866384e-10	0.5612071816507659
378	9.540971415498386e-10	0.5612109873456839
379	1.032654238874004e-09	0.5610846382744066
380	1.032654238874004e-09	0.5610846382744066
381	1.0167933332952823e-09	0.5611093752913735
382	1.0908006911204864e-09	0.5609995809929895
383	8.404711226966181e-10	0.5614155434475258
384	1.0536294850264868e-09	0.5610576178404889
385	9.972414496770271e-10	0.5611455293930944
386	1.7964521834565902e-09	0.5602135147076789
387	1.6201632371021267e-09	0.5603807749993245
388	1.6008324253595308e-09	0.5604001840434062
389	2.317891482312996e-09	0.5598087790531507
390	2.1171889611015412e-09	0.5599589137176654
391	1.9723485833353692e-09	0.5600742262736804
392	1.730860106012662e-09	0.5602862034806124
393	1.996881077020558e-09	0.5600614771957052
394	3.738455095039004e-09	0.5590331784288645
395	3.243996515502811e-09	0.5592697023680175
396	5.837627964060466e-09	0.5582943027605369
397	7.15192905337617e-09	0.5579582598992785
398	2.2325191645747506e-08	0.5560251571656859
399	2.3688430584767448e-08	0.5559220228334084
400	2.2491952757964116e-08	0.5560122178029647
401	2.507208453324695e-08	0.5558230747655406
402	5.9034938102600365e-08	0.554314116730558
403	6.394051390018229e-08	0.5541710226016415
404	7.250488064094724e-08	0.553944964323513
405	3.9138866136135765e-08	0.5550562272395658
406	3.512462239355999e-08	0.5552472731244489
407	4.093825177488303e-08	0.5549766882157798
408	4.152573848551031e-08	0.5549557568937309
409	2.1920745327341093e-08	0.5560942305284474
410	1.8111748561874087e-08	0.5564295122507222
411	2.079498727387401e-08	0.5561901340403808
412	1.4747313682078361e-08	0.5567838224475871
413	1.512744658206862e-08	0.5567400569560301
414	1.6139481974183082e-08	0.5566285500949331
415	1.6550757892998122e-08	0.5565851651728679
416	1.563759985994973e-08	0.5566829715322603
417	1.7874756068794604e-08	0.556454439552435
418	1.7874756068794604e-08	0.556454439552435
419	1.7823669785692348e-08	0.5564593869558284
420	1.8300671708688767e-08	0.5564137186168125
421	1.308221732220043e-08	0.5570045527528303
422	1.5608383208318194e-08	0.5567012388678667
423	1.5978156022990068e-08	0.556660898501736
424	1.4754543937829346e-08	0.5568001869357344
425	1.524251961512732e-08	0.5567463363526448
426	1.573191786415153e-08	0.5566919149153176
427	1.4902507876360496e-08	0.5567851544408083
428	1.3491669843753419e-08	0.556958123274831
429	1.430797184765016e-08	0.5568572723595042
430	1.663564727696331e-08	0.5565977239660973
431	1.9223565036808006e-08	0.5563476898099855
432	2.0265445425674246e-08	0.5562582559794127
433	1.7208530406797877e-08	0.5565497722101307
434	1.244214921877963e-08	0.5571095899325669
435	1.642637562110502e-08	0.5566342586373101
436	1.422194883010206e-08	0.556882389945963
437	1.600422381283886e-08	0.5566791658373423
438	1.784493493426417e-08	0.5564911645083936
439	2.1922052120832264e-08	0.5561341903250863
440	2.3521999935303687e-08	0.556013549796186
441	2.1183242214302614e-08	0.5561979357149626
442	2.0102837865923866e-08	0.5562970740675762
443	2.173429962745439e-08	0.5561634941759548
444	1.7505169673255183e-08	0.5565429219592783
445	1.7628860636332165e-08	0.5565368328474095
446	1.6313711674598566e-08	0.5566707933085228
447	1.815331888145974e-08	0.5564881199524593
448	2.024102372447975e-08	0.556299357484527
449	1.834701130296794e-08	0.5564717554643119
450	1.8672310205248265e-08	0.556441309904968
451	1.9352527593096966e-08	0.5563792770778048
452	1.9044966819359046e-08	0.556407058650706
453	2.233304124775114e-08	0.5561322874776273
454	1.8686772245084438e-08	0.5564479698710745
455	2.5028683543679857e-08	0.5559433347249491
456	2.6588854789272236e-08	0.555837536406229
457	2.8224853105005674e-08	0.5557328797959843
458	2.59097897999351e-08	0.5558828241757531
459	2.4145092810712653e-08	0.5560061286910959
460	2.5234679850013594e-08	0.5559309662164656
461	2.4238200645894342e-08	0.5560013715724484
462	2.090551882076295e-08	0.5562611102506012
463	1.551437486712077e-08	0.5567834418780953
464	8.262281545660577e-09	0.55787605688905
465	7.061522900188335e-09	0.5581455000892436
466	5.98333612443063e-09	0.5584263603741911
467	6.282559388571869e-09	0.5583502464758313
468	6.409262845117043e-09	0.5583205620554711
469	3.908687907256829e-09	0.5591551509509861
470	4.1126499126259825e-09	0.5590725673712658
471	4.1935154864669914e-09	0.5590421218119218
472	4.137401409262299e-09	0.5590664782593969
473	3.9350853584909594e-09	0.5591498229781009
474	3.82194261182706e-09	0.5592021512832233
475	3.6682019429335263e-09	0.5592702732222552
476	4.289932145885794e-09	0.5590158625169876
477	4.829208488460591e-09	0.558824055493121
478	7.918845148271112e-09	0.5579921305840486
479	5.819450297795176e-08	0.5545312316256292
480	5.5013918158478706e-08	0.554632082540956
481	4.490537275512187e-08	0.5549966681140993
482	4.9471052588060555e-08	0.5548238895648225
483	3.4680009405176155e-08	0.555455254351717
484	4.202557894510231e-08	0.5551146446565569
485	4.8227919074609326e-08	0.5548710801818056
486	4.412133618710416e-08	0.5550297776598858
487	3.4424456981112483e-08	0.5554718091246102
488	2.4513614168393465e-08	0.5560689226572427
489	2.2507811878253673e-08	0.5562181058980279
490	2.1636325161396884e-08	0.5562869889760436
491	1.8822179587609654e-08	0.5565294117423194
492	1.695903771526363e-08	0.556711894813637
493	2.0694473857033156e-08	0.5563680502777967
494	2.2666495844190118e-08	0.5562093527997165
495	2.877180732655131e-08	0.5557914874977213
496	3.0759971847754976e-08	0.5556738915247554
497	3.043603694998685e-08	0.5556925394298536
498	3.071349149203252e-08	0.5556765555111981
499	3.0993399139752307e-08	0.5556605715925426
500	2.70087129558546e-08	0.5559060389147528
501	2.8462746865196983e-08	0.5558139410977375
502	2.699115078306816e-08	0.5559071806232282
503	4.461470036023455e-08	0.5550185508598777
504	4.634263207056939e-08	0.5549508094903375
505	4.6520935959754476e-08	0.5549439592394851
506	5.3028284030650524e-08	0.5547116215647419
507	5.0215821975476835e-08	0.5548158976054948
508	5.2650557368211364e-08	0.5547361682969629
509	5.8133791688853514e-08	0.5545584423442929
510	6.497291722838659e-08	0.5543582627916066
511	6.750179845250508e-08	0.554289379713591
512	5.974347299472647e-08	0.5545093488798508
513	6.855057264910194e-08	0.55426483298137
514	6.356386224891442e-08	0.554401076859434
515	5.205982170075139e-08	0.5547629984461347
516	5.225529731504095e-08	0.5547595733207086
517	4.926912812052217e-08	0.554866513347904
518	5.0899259625860374e-08	0.5548082862156588
519	5.1072719626922896e-08	0.5548021971037901
520	4.5134921089932835e-08	0.5550246399717466
521	4.311850233967343e-08	0.5551060818429915
522	4.8136760453639347e-08	0.5549097079852232
523	4.567554382065715e-08	0.5550050406429189
524	4.498875341467959e-08	0.5550320610768366
525	5.7378735875687554e-08	0.5545966895782186
526	5.392225697436467e-08	0.5547081964393157
527	5.362547716428516e-08	0.5547180912461025
528	1.207414140179595e-07	0.5532475707297915
529	1.3808106071821687e-07	0.5530002005601222
530	1.1847974269717623e-07	0.5532839151162583
531	1.223158027249426e-07	0.5532253074145213
532	1.3596973373837104e-07	0.5530317878279415
533	1.458570524039936e-07	0.552902013631238
534	1.381155789436223e-07	0.5530028645465648
535	1.1202479208498295e-07	0.5533883814417571
536	1.0684721563560707e-07	0.5534751512858872
537	1.1763009989339894e-07	0.5533002796044056
538	1.0916228952260755e-07	0.5534389971841663
539	1.0459035687758976e-07	0.5535173944994769
540	1.1043820932407342e-07	0.5534176852926256
541	1.1813294821315477e-07	0.553294000207791
542	1.0959358523790192e-07	0.5534317663638222
543	1.1520938472275242e-07	0.5533400491162986
544	1.154004969923632e-07	0.5533370045603643
545	1.1856167539929275e-07	0.5532873402416845
546	1.1654385308406107e-07	0.553320449787471
547	1.1368409125698655e-07	0.5533676404044541
548	1.2260679301274366e-07	0.5532287325399474
549	1.250897383257184e-07	0.5531918172992429
550	1.3951062863194723e-07	0.5529904960380813
551	1.4320504732588974e-07	0.5529421637126228
552	1.3922367746422808e-07	0.5529943017329992
553	1.4525174072348948e-07	0.5529159044176887
554	1.5004549668612534e-07	0.5528557744379845
555	1.4112815791878832e-07	0.5529691841465406
556	1.8137101855225858e-07	0.5525048893665458
557	1.6144842392734523e-07	0.5527275225192483
558	1.6843749566344148e-07	0.5526487446344459
559	1.709014106081285e-07	0.5526217242005281
560	1.33441615941512e-07	0.5530863995500146
561	1.1720654813947884e-07	0.5533253971908644
562	9.053768944014194e-08	0.5537980644996786
563	9.443423627839008e-08	0.5537227117403024
564	9.314369625138793e-08	0.5537478293267611
565	8.591312730845915e-08	0.5538951097200874
566	7.68706369211462e-08	0.5540971921202326
567	7.68706369211462e-08	0.5540971921202326
568	7.201009952750648e-08	0.554215549232182
569	6.209493514808294e-08	0.5544830895849167
570	6.323284657646628e-08	0.554450360608622
571	6.999412401495556e-08	0.5542669261135749
572	6.847846463856341e-08	0.554306505340722
573	6.660047475284791e-08	0.5543567405136394
574	6.933499795315431e-08	0.5542855740186731
575	7.467640682113068e-08	0.554151232988068
576	6.816260037365698e-08	0.5543164001475087
577	6.201705681280093e-08	0.5544868952798346
578	5.999318893524901e-08	0.5545466446900471
579	6.807761782028446e-08	0.5543232503983612
580	6.935059809360504e-08	0.5542897602830829
581	6.668661815163356e-08	0.5543605462085575
582	6.642013962417741e-08	0.5543677770289016
583	6.351589951209782e-08	0.5544484577611629
584	6.056821818001754e-08	0.5545340858968177
585	6.878361672198781e-08	0.554304602493263
586	6.461071355385039e-08	0.5544176316323273
587	5.9238417246719344e-08	0.5545740456934566
588	5.1895825700878025e-08	0.5548178004529538
589	5.384223827157357e-08	0.5547532939240939
590	5.465899209321955e-08	0.5547262734901761
591	5.688007754377947e-08	0.554654726425718
592	5.810918142785444e-08	0.5546162889070463
593	4.556921602455168e-08	0.5550579398022789
594	4.2862494358387656e-08	0.5551671632464252
595	4.2361663175154245e-08	0.5551896168464413
596	3.605249352215886e-08	0.5554792302297004
597	3.4462280184045844e-08	0.555559149822978
598	3.620760163885494e-08	0.5554716188398644
599	3.5044823856776586e-08	0.5555294654026178
600	2.768712010302106e-08	0.555945427857154
601	2.9199507547158497e-08	0.5558518077621715
602	3.0265034623998264e-08	0.5557886332265328
603	3.034350593883645e-08	0.5557840663926312
604	3.257332883516194e-08	0.5556603813077966
605	3.3317886338575405e-08	0.5556204215111578
606	3.396161325651569e-08	0.5555880731043548
607	3.7478801274900844e-08	0.5554149139855863
608	3.6730809946787444e-08	0.5554506875178155
609	3.607465726653506e-08	0.5554826553551265
610	3.743061901353831e-08	0.5554171974025371
611	3.6486792448151144e-08	0.5554640074500283
612	3.504340374494744e-08	0.5555355545144866
613	3.30516908795931e-08	0.5556421139721903
614	3.1529137548999665e-08	0.5557254586908942
615	3.849755375545053e-08	0.5553732416262344
616	3.594764705719457e-08	0.5554963558568313
617	3.990831466018128e-08	0.5553136825007678
618	4.063182726951133e-08	0.5552817146634567
619	4.158076647991098e-08	0.5552406131583424
620	4.248762211058497e-08	0.5552021756396707
621	4.41045011476488e-08	0.5551355759786059
622	4.41045011476488e-08	0.5551355759786059
623	4.338585649438851e-08	0.5551648798294744
624	4.2859746067496336e-08	0.5551880945684742
625	4.113745051380299e-08	0.5552611639108995
626	3.8497380865506166e-08	0.5553791404533572
627	4.218782220608111e-08	0.5552162567108673
628	4.1127219938479136e-08	0.5552630667583586
629	4.017118289378989e-08	0.5553049294024565
630	4.4377957697005034e-08	0.5551289160124995
631	4.834463074139023e-08	0.5549759270767962
632	2.1684297611026072e-08	0.5564036335252799
633	2.3328975896325267e-08	0.5562757621760355
634	2.3825884331591687e-08	0.556238846935331
635	2.2772686030876472e-08	0.5563180053896252
636	2.0446248404620313e-08	0.556507719281287
637	2.0392783693920264e-08	0.5565122861151885
638	2.0066071424363088e-08	0.5565404482575816
639	2.0490906260754938e-08	0.556503913586369
640	1.877641997763184e-08	0.5566561413830885
641	1.8580905849519332e-08	0.5566772629898833
642	1.644496709301185e-08	0.5568907624747825
643	1.708989426720108e-08	0.556825494806939
644	1.6881263244822937e-08	0.5568468066984797
645	1.748401477734031e-08	0.556785915579792
646	1.7022562705493426e-08	0.5568323450577913
647	1.678190433999594e-08	0.5568599363459468
648	8.480533198718615e-09	0.5580353252213678
649	6.711956374892087e-09	0.5584349231877567
650	6.19032167353247e-09	0.5585715476353125
651	6.863169621493088e-09	0.5583972468080686
652	6.976787296879933e-09	0.5583694652351672
653	8.074175424468381e-09	0.5581260910451618
654	8.891772695566656e-09	0.5579633975874178
655	9.530708985930818e-09	0.5578450404754683
656	9.53708457574214e-09	0.5578438987669929
657	9.208935392767147e-09	0.5579036481772053
658	8.757722321895458e-09	0.5579892763128601
659	9.548282063301114e-09	0.5578433279127553
660	8.733819375810783e-09	0.5580010739671059
661	8.771825054457541e-09	0.5579965071332043
662	8.94370638306081e-09	0.5579662518586063
663	8.089848728237928e-09	0.5581384595536453
664	7.677575070905948e-09	0.5582315087943901
665	7.626376312782426e-09	0.5582442578723654
666	7.626376312782426e-09	0.5582442578723654
667	7.236280807184959e-09	0.5583333111334463
668	7.455556017715201e-09	0.558282695391037
669	7.779012080952471e-09	0.5582147637367509
670	8.394163990663305e-09	0.5580853701095393
671	7.680268224232285e-09	0.5582364561977835
672	1.2053066608355416e-08	0.5574692281023169
673	1.329593797027673e-08	0.5573002552479581
674	1.3295938206354007e-08	0.5573002552479581
675	1.4257113235259298e-08	0.5571811369970251
676	1.4257113235259298e-08	0.5571811369970251
677	1.3823952432279292e-08	0.5572344167258769
678	1.6506721541607684e-08	0.5569288194239624
679	1.6215952346583335e-08	0.5569596455527981
680	1.5923165882655294e-08	0.5569912328206175
681	1.5512157323089624e-08	0.5570418485630266
682	1.511498735067212e-08	0.557086755763059
683	1.5875686394585784e-08	0.5570030304748632
684	1.596114086723066e-08	0.5569950385155354
685	1.482500009476305e-08	0.5571229098647799
686	1.4476791090055793e-08	0.5571640113698941
687	1.5181339110266495e-08	0.5570818083596656
688	1.55084656732534e-08	0.5570448931189611
689	1.5766081946120436e-08	0.5570163504070762
690	1.8072242609915426e-08	0.556781919600128
691	1.7233567888479346e-08	0.5568658351730696
692	1.5338344060832806e-08	0.5570679175732149
693	1.3196197619813224e-08	0.5573278465361136
694	4.305699388159802e-08	0.5552632570431044
695	4.348113707636818e-08	0.5552457508464816
696	4.130722418832122e-08	0.555339751510956
697	3.4854063603585645e-08	0.5556419236874444
698	3.733127807210048e-08	0.5555224248670195
699	3.974251503039122e-08	0.5554122499991437
700	3.9598438283362785e-08	0.5554187196805043
701	4.3486708500769145e-08	0.5552552650837767
702	4.2190343442850976e-08	0.5553093059516121
703	4.088782700181382e-08	0.5553652496669066
704	4.1921297950339396e-08	0.555320723036366
705	1.735279914598187e-07	0.5527594903565594
706	1.8131218130099183e-07	0.5526795707632816
707	2.914836330499701e-07	0.551789418721964
708	3.33369664232091e-07	0.5515355788709341
709	3.4082173345044793e-07	0.5514933356573444
710	3.3270608424939006e-07	0.551539384565852
711	3.995260067555497e-07	0.5511926857588232
712	3.913812019184015e-07	0.5512322649859703
713	3.73933706005071e-07	0.5513197959690841
714	4.023832814018394e-07	0.5511789852571185
715	4.21698849208469e-07	0.5510897417112917
716	4.913882366453306e-07	0.5507963226331146
717	4.913882366453306e-07	0.5507963226331146
718	5.029116498842688e-07	0.5507514154330824
719	4.988785173224745e-07	0.5507670187822461
720	4.800724658658219e-07	0.5508414201178928
721	5.192081124860338e-07	0.550689572890665
722	5.758623467431371e-07	0.5504882516295034
723	6.021950690536752e-07	0.5504011012158815
724	6.139378992686176e-07	0.5503643762599228
725	6.139378992686176e-07	0.5503643762599228
726	6.139378992686176e-07	0.5503643762599228
727	6.724877653094726e-07	0.5501872211614904
728	6.724877653094726e-07	0.5501872211614904
729	6.724877653094726e-07	0.5501872211614904
730	6.459567445290921e-07	0.5502659990462928
731	6.365953374282268e-07	0.5502945417581778
732	6.555782433684232e-07	0.5502370757649161
733	6.644330512652695e-07	0.550210816469982
734	6.864771637581268e-07	0.5501468807953598
735	6.972204487030001e-07	0.5501164352360158
736	6.76287395045883e-07	0.5501771360699578
737	7.814474875916753e-07	0.5498951340765348
738	7.840185942344109e-07	0.5498886643951743
739	7.550096381892396e-07	0.549962875446075
740	7.550096381892396e-07	0.549962875446075
741	7.550096381892396e-07	0.549962875446075
742	7.847763515152715e-07	0.5498867615477152
743	7.847763515152715e-07	0.5498867615477152
744	8.334816197520056e-07	0.549768023866274
745	8.869660423140544e-07	0.5496450999204229
746	8.869660423140544e-07	0.5496450999204229
747	1.101322400561405e-06	0.5492150563946901
748	1.1208169694113073e-06	0.5491800440014446
749	1.1522178617244832e-06	0.5491248614251338
750	1.1808639296639835e-06	0.5490757679606917
751	1.1808639296639835e-06	0.5490757679606917
752	1.2023967064919792e-06	0.5490396138589708
753	1.2023967064919792e-06	0.5490396138589708
754	1.5297122530384507e-06	0.5485555294654026
755	1.5139394695826648e-06	0.5485764607874516
756	1.5156525090887698e-06	0.5485741773705007
757	3.016794257342425e-06	0.5471653091118611
758	3.123697157952844e-06	0.5470930009084194
759	3.5855186940375965e-06	0.5468056709421112
760	3.488844699272412e-06	0.546862756365881
761	3.3934338264404483e-06	0.5469206029286344
762	3.257971655488679e-06	0.5470054699253056
763	3.257971655488679e-06	0.5470054699253056
764	6.8471844947708704e-06	0.5454352402021433
765	6.86570104168826e-06	0.5454302927987499
766	7.863277469169896e-06	0.5451380154290484
767	7.596267766377227e-06	0.545212607049441
768	7.881606555513921e-06	0.5451338291646386
769	8.138125053726545e-06	0.5450645655171311
770	7.287485994856914e-06	0.5453037534427267
771	6.896128880651714e-06	0.5454224911241681
772	6.729515696652762e-06	0.5454750097140363
773	6.380440981174828e-06	0.5455908931242891
774	6.357800616182387e-06	0.5455985045141251
775	6.413406575656636e-06	0.5455798566090269
776	6.549134529218039e-06	0.5455366619717077
777	6.665201583495253e-06	0.5454989855920196
778	6.5993079525799445e-06	0.5455202974835603
779	6.691260183240659e-06	0.5454906130632
780	4.998905646936817e-06	0.5461149373144961
781	5.064847305394456e-06	0.5460871557415948
782	4.5494805818440675e-06	0.546315878006166
783	4.4673615775550095e-06	0.5463543155248377
784	4.5725010407934795e-06	0.5463052220603957
785	4.5725010407934795e-06	0.5463052220603957
786	4.5725010407934795e-06	0.5463052220603957
787	4.7138331911642315e-06	0.5462409058162816
788	4.271246202847751e-06	0.5464505996062629
789	4.210671665906197e-06	0.5464806645961149
790	4.364858287148424e-06	0.546404931267247
791	4.507345286644855e-06	0.5463371898977067
792	5.1714478593839586e-06	0.5460479570839396
793	5.318997170826383e-06	0.5459882076737271
794	5.5553446888563565e-06	0.54589572928722
795	5.6605515241499735e-06	0.5458557694905811
796	5.610217393099604e-06	0.545874797965171
797	5.12833534915401e-06	0.5460673661280213
798	5.4689121346908736e-06	0.5459307416804655
799	5.264318133678838e-06	0.5460118029822186
800	5.119147520250468e-06	0.5460711718229393
801	4.662419089092233e-06	0.5462690679586747
802	4.837743235641511e-06	0.5461918123518396
803	4.8396106224948815e-06	0.5461918123518396
804	5.147029888876622e-06	0.5460612770161525
805	5.042837768629546e-06	0.5461046619382176
806	5.198032181709037e-06	0.5460403456941035
807	5.171080059975015e-06	0.5460513822093658
808	4.83636868532948e-06	0.5461948569077739
809	4.204406592056113e-06	0.5464928428198524
810	3.822199188491296e-06	0.5466930223725387
811	4.004583658404336e-06	0.5465952160131464
812	4.004583658404336e-06	0.5465952160131464
813	4.196051343525539e-06	0.5464970290842622
814	4.268829426511712e-06	0.546461636121525
815	4.39874636935676e-06	0.5463984615858863
816	4.278869479650358e-06	0.5464566887181316
817	4.3247209366389805e-06	0.5464342351181155
818	4.1276283218787855e-06	0.5465324220469996
819	3.9860145611654385e-06	0.546607394236884
820	4.497280622613407e-06	0.5463541252400917
821	4.497280622613407e-06	0.5463541252400917
822	4.500525393807855e-06	0.5463526029621246
823	4.96601408057098e-06	0.5461444314501106
824	4.931354275300991e-06	0.5461592736602907
825	4.1387138972790006e-06	0.5465291872063193
826	4.217301333130405e-06	0.5464896079791722
827	4.406536317116481e-06	0.5463971295926651
828	4.215465578527185e-06	0.5464913205418853
829	4.273771750597696e-06	0.5464623972605086
830	3.5615992906457878e-06	0.5468448695997665
831	4.063671023531332e-06	0.5465716207046548
832	4.253966440708189e-06	0.5464753366232298
833	4.278635161887211e-06	0.5464631583994921
834	4.333859279487419e-06	0.5464361379655744
835	4.333859279487419e-06	0.5464361379655744
836	4.505283466182892e-06	0.5463543155248377
837	4.6823499989658974e-06	0.5462728736535927
838	4.6697246225595755e-06	0.5462785821959697
839	4.845128534020269e-06	0.5462005654501509
840	5.232834738578409e-06	0.5460373011381692
841	5.544198816898952e-06	0.5459151383313017
842	5.491925671687203e-06	0.5459353085143671
843	5.650177546090696e-06	0.545874797965171
844	5.787960124535738e-06	0.5458234210837782
845	6.087303655111089e-06	0.545715719917599
846	6.237500111608902e-06	0.5456643430362063
847	6.237500111608902e-06	0.5456643430362063
848	6.080824757831089e-06	0.5457187644735335
849	6.080824757831089e-06	0.5457187644735335
850	5.946961939176468e-06	0.5457663356600083
851	6.055979463891325e-06	0.5457275175718449
852	6.07866043113317e-06	0.5457195256125171
853	5.951214908568648e-06	0.5457655745210248
854	6.27532573053875e-06	0.5456529259514523
855	6.748934537310112e-06	0.5454976535987983
856	6.748934537310112e-06	0.5454976535987983
857	6.746543328329572e-06	0.5454984147377819
858	7.42763568156707e-06	0.5452929072122105
859	7.579818278103717e-06	0.5452491417206536
860	7.884845257067683e-06	0.5451638941544906
861	7.806132201495266e-06	0.5451855866155232
862	8.643374969480558e-06	0.5449648563102798
863	8.194385629859657e-06	0.5450805494357867
864	8.311789075237265e-06	0.545049723306951
865	8.138425005249207e-06	0.5450953916459669
866	8.631181048386594e-06	0.5449686620051978
867	8.17274759184074e-06	0.5450870191171473
868	8.751488322924453e-06	0.5449385970153457
869	8.751488322924453e-06	0.5449385970153457
870	8.452937827027574e-06	0.5450139497747218
871	8.155533728746308e-06	0.5450915859510489
872	8.18927681176607e-06	0.5450826425679915
873	8.338752628650573e-06	0.5450434439103363
874	8.53412915690111e-06	0.5449932087374189
875	8.858651837215266e-06	0.5449121474356656
876	8.7968228072115e-06	0.5449273702153377
877	8.7968228072115e-06	0.5449273702153377
878	9.858005466295247e-06	0.5446792389066848
879	9.496900828720194e-06	0.5447606807779297
880	9.035570456555266e-06	0.5448691430830924
881	8.914652830681945e-06	0.544898446933961
882	8.706377186295389e-06	0.5449498238153537
883	9.363433630216693e-06	0.544792268045749
884	8.484584190734985e-06	0.545008050947599
885	8.483096129234072e-06	0.5450084315170908
886	9.54106054150446e-06	0.5447542110965691
887	9.724173374901653e-06	0.5447127290219631
888	9.905462774097569e-06	0.5446723886558323
889	1.0220730887921193e-05	0.5446038861473086
890	1.0220730887921193e-05	0.5446038861473086
891	1.0405221812459106e-05	0.5445654486286369
892	1.026864490895128e-05	0.5445943719100136
893	1.0506965616536626e-05	0.5445441367370961
894	9.896657058479621e-06	0.544675052642275
895	9.896657058479621e-06	0.544675052642275
896	1.0423321075361065e-05	0.5445616429337189
897	1.0423321075361065e-05	0.5445616429337189
898	1.0126730017472407e-05	0.5446248174693575
899	9.74435934565952e-06	0.544708923327045
900	1.0367311002051512e-05	0.5445734405879646
901	1.027757736467407e-05	0.5445924690625545
902	1.045052635084777e-05	0.5445559343913419
903	1.0887585235297416e-05	0.5444661199912774
904	1.0420392759110349e-05	0.5445629749269402
905	9.574496632153272e-06	0.5447494539779216
906	9.24172796496575e-06	0.5448272804389945
907	9.204661902267971e-06	0.5448360335373059
908	9.034083632208062e-06	0.5448767544729284
909	8.999972644912384e-06	0.5448856978559856
910	9.259071387554197e-06	0.544824616452552
911	9.192510671783399e-06	0.5448417420796828
912	8.73577557086364e-06	0.5449540100797635
913	7.289077120799418e-06	0.5453465675105541
914	7.176678047079984e-06	0.5453800576258324
915	7.213534260116498e-06	0.5453690211105703
916	6.768566592106361e-06	0.5455060261276179
917	6.73627427670389e-06	0.5455163015038964
918	6.738661237042524e-06	0.5455155403649129
919	6.852978487313498e-06	0.5454793862631919
920	6.699379658837661e-06	0.5455280991581423
921	6.796191610926698e-06	0.5454972730293065
922	7.106016465944224e-06	0.5454013695173732
923	7.880494831437606e-06	0.5451794975036545
924	7.880494831437606e-06	0.5451794975036545
925	7.753928982332456e-06	0.5452145098968999
926	8.263442755346331e-06	0.5450767437408687
927	9.528579974482408e-06	0.5447669601745444
928	9.64562058446207e-06	0.5447403203101184
929	9.817442601836057e-06	0.5447024536456845
930	1.0142304762616485e-05	0.5446312871507181
931	1.1156421726784453e-05	0.5444223544997204
932	1.140246534563756e-05	0.5443744027437538
933	1.113711316844091e-05	0.5444261601946385
934	1.0770647363691512e-05	0.5444996101065557
935	1.1189319858391468e-05	0.5444158848183599
936	1.1869109310941427e-05	0.5442861106216564
937	1.195964306297702e-05	0.5442693655640173
938	1.1152152443798412e-05	0.5444238767776877
939	1.1390215434871697e-05	0.5443774472996882
940	1.0807693648556044e-05	0.5444927598557032
941	1.0509854322136557e-05	0.5445540315438829
942	1.0533609572726037e-05	0.5445490841404895
943	1.069762398632709e-05	0.5445152134557194
944	1.1615037778132513e-05	0.544334442947115
945	1.1673414959505945e-05	0.5443234064318527
946	1.2587239280262594e-05	0.5441578587029202
947	1.2925414828411072e-05	0.5440992510011832
948	1.2535303042869755e-05	0.5441669923707234
949	1.2559081717738141e-05	0.5441628061063136
950	1.2713600881199657e-05	0.5441357856723958
951	1.2949899064498315e-05	0.5440950647367734
952	1.266771011964722e-05	0.5441437776317236
953	1.3181317696512143e-05	0.5440558660791182
954	1.3555624016516148e-05	0.5439938332519549
955	1.3844765549860388e-05	0.5439470232044636
956	1.4443264010152988e-05	0.5438530225399892
957	1.3306501257776747e-05	0.5440349347570692
958	1.2947671397621408e-05	0.5440954453062652
959	1.1793699065987296e-05	0.5443028556792956
960	1.1836562293105442e-05	0.5442948637199678
961	1.1865220337957077e-05	0.5442895357470826
962	1.2358395654320097e-05	0.5441997213470181
963	1.2655777942737139e-05	0.5441472027571499
964	1.233285386701985e-05	0.5442042881809197
965	1.257971512450962e-05	0.5441605226893628
966	1.2597062357125544e-05	0.5441574781334284
967	1.3346611968484155e-05	0.544029606784184
968	1.3855482732460478e-05	0.5439466426349718
969	1.3603446089346248e-05	0.5439873635705943
970	1.4321393768353789e-05	0.5438731927230547
971	1.4417339029743018e-05	0.5438583505128745
972	1.3092156393232831e-05	0.5440722305672655
973	1.234987612159891e-05	0.5442012436249853
974	1.252944143337515e-05	0.5441700369266578
975	1.2389874305698306e-05	0.5441947739436247
976	1.3326524921037698e-05	0.5440349347570692
977	1.4393203400821396e-05	0.5438640590552515
978	1.4551721040798186e-05	0.5438397026077764
979	1.3976385047605811e-05	0.5439306587163163
980	1.2938656285621795e-05	0.5441022955571175
981	1.4050662991719629e-05	0.5439201930552918
982	1.4113399653238473e-05	0.543910298248505
983	1.4055479430120334e-05	0.5439194319163082
984	1.318667253065058e-05	0.5440615746214951
985	1.422554451964162e-05	0.54389336290612
986	1.3614704913058689e-05	0.5439907886960205
987	1.4338039283846987e-05	0.5438758567094972
988	1.5199797908672776e-05	0.5437472242212692
989	1.452920222935741e-05	0.5438476945671041
990	1.5805295523887146e-05	0.5436600738076472
991	1.4386155879421485e-05	0.5438703384518662
992	1.4856275361049857e-05	0.5437987913874079
993	1.4519717606472301e-05	0.543849787699309
994	1.579230714324513e-05	0.543662547509344
995	1.5385590758517083e-05	0.5437207746415892
996	1.5058165576076367e-05	0.5437687263975558
997	1.5210647881845798e-05	0.5437462727975397
998	1.4649449605612458e-05	0.5438299980857355
999	1.4945399884563146e-05	0.543785471455195

==> data/stats-mannwhitneyu-varghadelaneya-reveal-random-ue.dat <==
rank	pvalue	effect_val
1	2.5517677663260396e-09	0.5154225786551512
2	7.587315734266785e-10	0.5201627619602526
3	5.540189997680224e-07	0.5193365455935571
4	2.5514154110241956e-08	0.5233315738337162
5	9.201907490799618e-10	0.5267821974158571
6	1.4166943408901325e-12	0.5327908188371242
7	1.3740921308769793e-14	0.537914616189959
8	6.079041674024547e-15	0.5398968123879937
9	6.870437678472103e-14	0.5399137477303787
10	6.558818698949959e-15	0.5435786319364022
11	1.031455568188972e-14	0.5446680121066767
12	4.873579538641904e-17	0.550103115303803
13	3.4578698656258876e-19	0.5549873441615503
14	1.555542167948474e-20	0.5576300187126019
15	1.020743228990471e-20	0.5589384166254066
16	6.633817590543226e-22	0.5616678610205884
17	7.834649852023762e-22	0.5624584941398006
18	1.1471626458533752e-22	0.5643322280326727
19	3.7918743705684427e-23	0.5659016966168514
20	7.169115702724494e-24	0.5675402385637917
21	1.318545638755987e-24	0.5693340528633858
22	2.884835685414826e-25	0.5711977016647252
23	7.670278095171587e-26	0.5732050154492185
24	1.6122526893930127e-25	0.574040746053209
25	1.9177836116069984e-27	0.5777037274117736
26	5.940526448817968e-31	0.5840634241892253
27	3.4207378730112105e-32	0.5868625128014062
28	8.537371168083862e-33	0.5881827083684568
29	1.5975026657787e-33	0.5900876489596563
30	3.597917107704682e-33	0.5897685414407828
31	4.510676063103361e-33	0.5901213293596804
32	1.1853040711923478e-33	0.5919248481813155
33	2.647165885303543e-32	0.5903040027157439
34	2.1044497908615332e-31	0.5892566754743133
35	2.2038480887435342e-31	0.5897179256983736
36	8.641659620972316e-31	0.5890975974267413
37	3.0148665731560356e-34	0.5952382764616627
38	8.363398409476222e-34	0.5949111769834616
39	3.775173577382937e-33	0.5942162570914368
40	2.3066877011512532e-33	0.5946546731459891
41	1.8674286475782075e-33	0.5951842355938273
42	1.5534311987287408e-30	0.5913300180656338
43	2.5181392216669353e-30	0.5920652783237893
44	1.0969332008875416e-30	0.5928534377413048
45	7.217420843491857e-29	0.5902998164513341
46	1.963883553597508e-30	0.593403931511192
47	5.094292216103579e-30	0.5930604675448434
48	4.021768048205992e-30	0.5935890785689522
49	1.269463341235555e-30	0.5947353538782505
50	1.0373026873012194e-30	0.5954567233499554
51	2.3191562856542895e-34	0.6023397031786306
52	1.851378197565621e-32	0.5998753254344866
53	8.183672201013977e-32	0.5991849723763635
54	4.612118367182201e-32	0.5998338433598805
55	1.2986996282152945e-40	0.6149466384487074
56	1.8427101733392367e-42	0.6180305833255
57	4.2648015684059024e-42	0.61781480042365
58	6.680483311316539e-42	0.6177775046134537
59	1.5592534596544522e-41	0.6176620017726927
60	6.6669354466499625e-43	0.6201847969338277
61	2.5302625526948248e-43	0.6210079687445887
62	8.568482259997446e-44	0.6219597730435779
63	8.781563546073401e-45	0.6235665374379529
64	4.244459398504972e-44	0.6227572564136425
65	1.3345544375612317e-42	0.6210534467988588
66	1.3299232963682764e-42	0.6212810273549545
67	1.9781730444833412e-43	0.6227566855594048
68	5.972811494112337e-44	0.6237724255330162
69	1.6852710726367184e-42	0.6219797529418973
70	3.6389580649312215e-42	0.6215854829483937
71	3.152888689703326e-42	0.6218123023655058
72	1.6526276397777477e-41	0.6208823808122952
73	7.733573494347464e-42	0.6214872960195095
74	4.2335620909481587e-41	0.6205181758086435
75	9.589452461405578e-43	0.6234261072954791
76	2.5386186673852885e-43	0.6244209159470415
77	2.2173732660420772e-43	0.6245602043810399
78	5.132050049889785e-42	0.6228274714848794
79	7.630257527634522e-42	0.6226387090169472
80	8.139297753131162e-42	0.6226942721627498
81	1.1608113147454528e-41	0.6226773368203647
82	1.4240270928507153e-41	0.6225650688202841
83	3.3590409336206056e-41	0.622086312399601
84	2.060085145524297e-40	0.6210034019106871
85	9.491743538103298e-41	0.6216933743993186
86	1.7583221928807014e-41	0.6229715170375253
87	1.0117775793994355e-41	0.6234595974107574
88	3.930022026875681e-42	0.62416250926211
89	4.199460395963328e-42	0.6241649829638067
90	7.850640495205293e-42	0.6237927860008273
91	4.130131726834948e-42	0.6242924737435593
92	1.485592059693488e-42	0.6251137427068614
93	2.1046489977916655e-42	0.6250197420423871
94	8.040122909139393e-43	0.6258897239006393
95	1.2746953893330544e-43	0.6273153372169181
96	9.36817568660585e-44	0.6276093271493328
97	5.56010550967942e-44	0.6280662008242374
98	2.571933308783144e-44	0.6287755823569505
99	7.881352117670431e-45	0.6296402362423177
100	2.20589639213915e-43	0.6277497572918066
101	7.952516116599744e-43	0.6269781526471843
102	6.219896511530691e-43	0.6271857533049606
103	5.575062784902366e-45	0.6305699675107825
104	1.1239169804229622e-44	0.6301521022087873
105	1.0733677885746537e-44	0.6302251715512126
106	4.434894735595871e-45	0.6308702368398118
107	1.5123180502133621e-44	0.6301266040528367
108	1.6317023771381069e-44	0.6301397337003039
109	7.67964931579749e-44	0.6292160915437078
110	4.4648017094958395e-44	0.6297222489678004
111	3.9481838846952466e-44	0.6298040714085371
112	6.825227435504422e-44	0.6294600365879509
113	8.871502351098362e-44	0.6294889598693276
114	8.888454508399683e-44	0.629528158526983
115	4.89754564306342e-44	0.6300476358832885
116	2.948919054418417e-44	0.6304263025276284
117	2.3027747844894195e-44	0.6306312391989621
118	6.473881778021795e-45	0.6315741001148939
119	7.775562362916961e-45	0.6315128284267143
120	1.0758881969351334e-44	0.6313769651181421
121	2.0318788416619788e-44	0.6309933510704088
122	2.2449311181135105e-44	0.6310055292941463
123	2.4159353125815797e-44	0.6310152338161872
124	3.708015818534706e-44	0.6307870824058538
125	1.0847348116621699e-42	0.6286768245738288
126	1.4272453558853057e-42	0.6285832044788462
127	2.761101683199477e-42	0.628407761943127
128	9.926001644989717e-41	0.6261859972500048
129	7.622370761250691e-41	0.6264065372705023
130	3.1548915260570033e-41	0.6270594042336833
131	2.1921453372945576e-41	0.6273311308508278
132	1.0109169486507303e-40	0.6262605888703974
133	1.1975424386911055e-40	0.6261587865313412
134	3.232297968080409e-39	0.624003431214538
135	3.844719742614046e-39	0.6239290298788913
136	6.14319174776988e-39	0.6236911739465171
137	1.1406349865695838e-38	0.6233094627462428
138	8.673066508808998e-39	0.6236222908685014
139	3.169593728666496e-38	0.6227604912543228
140	4.161154583818281e-37	0.6210380337344409
141	2.0400681324048303e-37	0.6215974708873853
142	2.147097203546693e-36	0.6199509369811173
143	1.6410362731895827e-36	0.6201526388117707
144	8.599129946867068e-36	0.6189344358685224
145	3.5934280002021526e-36	0.6196540927775142
146	5.9424706364553973e-36	0.6193934026756318
147	1.0365338760765128e-35	0.6189861933194071
148	3.1652618511308345e-35	0.618193276783244
149	2.690255142614122e-33	0.6150069587131576
150	9.405954565252116e-33	0.6140951142108073
151	1.8994151441163563e-31	0.6118432845278331
152	8.009535383973222e-31	0.6108286862626973
153	4.0645348369567975e-30	0.6095663372584003
154	6.516683483214822e-30	0.6091831037801587
155	1.2209282135580922e-29	0.6086914079967545
156	1.8684081578667703e-29	0.6083439480507421
157	1.8457140734040526e-29	0.6083664016507582
158	1.4282439916212177e-29	0.6086074924238128
159	1.627526380297071e-29	0.6085091152101828
160	2.8708234981865896e-29	0.6080398730267947
161	7.27508037358396e-29	0.607282349453369
162	1.741571304357049e-28	0.6065674496630248
163	2.0054131607789695e-28	0.6064690724493947
164	3.347698652486148e-28	0.6060603408152027
165	6.161364799071795e-29	0.6076699594807662
166	6.628966833884292e-29	0.607732753446913
167	4.9233878436976923e-29	0.6080668934607125
168	4.8994055625022616e-29	0.6080710797251223
169	4.049585730029791e-28	0.6063330188560766
170	4.399363766423412e-28	0.6062607106526348
171	3.7794871535188434e-28	0.6064150315815593
172	5.5693041058490945e-28	0.606173369954267
173	4.331486997191501e-28	0.6064039950662972
174	5.9808336445814635e-28	0.6061216125033824
175	8.24829855994912e-28	0.6058820440082949
176	2.263286266019475e-27	0.6050015964890181
177	2.1330247904479727e-27	0.6050959777229842
178	4.751343297065773e-27	0.6044147583326642
179	2.322957716140687e-27	0.6050619167534682
180	3.107481740535631e-27	0.6048240608210939
181	1.6616111148329854e-27	0.6054002430316775
182	3.383342766249089e-27	0.6048404253092412
183	7.958111682253e-28	0.6061939207068241
184	2.6680848447252737e-28	0.6072138469448451
185	6.179764517119075e-29	0.6085663909186986
186	1.1174271188978338e-28	0.6081336834065232
187	6.349598644291767e-30	0.6106998634897233
188	1.1195831444897651e-29	0.6102363298487122
189	9.123509581789229e-28	0.6065155019273942
190	7.403572873553335e-28	0.6067288111275475
191	2.594313876532929e-27	0.605679200469166
192	4.6021981706320025e-27	0.6052021566111961
193	7.105279052309387e-27	0.6048836199465605
194	2.2055562275622929e-26	0.6039270585289238
195	3.4833393096144023e-26	0.6035356428066087
196	1.569037406861959e-26	0.6043074377359768
197	1.7703969951207408e-26	0.6042062062511584
198	7.016822925151448e-26	0.6030123597553851
199	6.556550423917204e-26	0.6030918987791711
200	8.884388061251268e-26	0.6028281641213544
201	1.046427743153018e-25	0.6026850699924381
202	9.543895199093758e-26	0.602770317558601
203	1.490873273099213e-25	0.6023650110498352
204	8.474416224562403e-26	0.6028970471993701
205	9.118289170654576e-26	0.6028293058298299
206	4.660176431430788e-26	0.6034738002641913
207	3.1038562866943784e-26	0.6038806290509244
208	4.2102792336699586e-26	0.6036172749625995
209	2.950322373460082e-26	0.6039521761153825
210	2.0531330420534067e-26	0.6043007777698703
211	1.3428763569024205e-26	0.6046965700413413
212	2.555028675829583e-27	0.6062648969170445
213	1.6998157087905352e-27	0.6066306241986634
214	7.436017324807322e-28	0.607394046599212
215	9.690576010778581e-28	0.6071664660431162
216	1.496807380011374e-27	0.6067862771208091
217	3.2039247816567624e-27	0.6061275113305052
218	4.3803258338888764e-27	0.6058535012964099
219	4.837882628621991e-27	0.6057636868963454
220	7.31561882067039e-27	0.605397198475743
221	5.924408701436906e-27	0.6055966168894457
222	5.578951601490429e-27	0.6056510383267729
223	4.431299445842975e-27	0.6058594001235329
224	3.9084874461847656e-27	0.6059728098320889
225	3.15717706212745e-27	0.6061653779949392
226	4.934978871908014e-27	0.6057783388217797
227	1.7011574580959974e-26	0.60466878846844
228	5.2591369573007e-26	0.6036553319117794
229	4.9864049459598534e-26	0.6037360126440408
230	1.3943253794190066e-25	0.6028361560806823
231	9.633288041156034e-26	0.6031957942504322
232	9.273333563219265e-26	0.6032311872131695
233	1.7773399590409256e-25	0.6026325514025699
234	2.0901925666001986e-25	0.602488505849924
235	2.311811389163519e-25	0.6023941246159579
236	3.0553505349757806e-25	0.602162738364944
237	8.192628549288643e-25	0.6012541287032742
238	1.4042125538300122e-24	0.6007418821673128
239	3.0949896422389182e-24	0.6000224155430669
240	1.3010581691336684e-24	0.6008587170012951
241	1.2530436699784074e-24	0.6009382560250811
242	1.401793379583373e-24	0.6008385468182298
243	1.96336524429455e-24	0.6005310466688563
244	9.538897853310984e-24	0.5990700403898401
245	1.4719326144777594e-23	0.5986613087556482
246	9.426725383505516e-24	0.5991023887966431
247	1.602295819367484e-23	0.5986264866471486
248	2.1362364217423683e-23	0.5983517154740697
249	1.8574679403577364e-23	0.5984887204911173
250	2.3002298792768425e-23	0.5982927272028409
251	2.369475052837062e-23	0.5982771238536772
252	3.469825194562858e-23	0.5979220525178287
253	4.0896690830818434e-23	0.5977665898804289
254	6.241201248646411e-23	0.5973550039750484
255	4.9477957901036016e-23	0.5976048478464143
256	5.759642978102978e-23	0.5974609925785144
257	6.504795849241746e-23	0.5973403520496141
258	7.936676171547215e-23	0.597149306164731
259	6.551508330553121e-23	0.5973529108428435
260	5.191632080511815e-23	0.5975835359548736
261	7.729713327587447e-23	0.5971951647884928
262	1.3739473494419295e-22	0.596634585927073
263	3.154665940402869e-22	0.5958125558247873
264	4.204100000450515e-22	0.5955351206652659
265	5.220033215809499e-22	0.5953284714312191
266	7.690988205784197e-22	0.5949345820072072
267	6.704675402512588e-22	0.5950805304073121
268	6.367152108590193e-22	0.5951330489971803
269	6.658323154979205e-22	0.5950938503395251
270	1.9449399373081363e-21	0.5940282557624881
271	1.6689921886040104e-21	0.5941917103592157
272	2.0812289204244813e-21	0.593982967992964
273	3.5478535103218485e-21	0.5934440815925768
274	3.629999079152961e-21	0.5934263851112082
275	5.0736567399356574e-21	0.5930787348804498
276	3.528525569104934e-21	0.5934617780739454
277	2.5566332072801393e-21	0.5938010557758842
278	2.469562471935485e-21	0.5938368293081132
279	1.3319728589550541e-21	0.5944719997899256
280	1.4310540389054618e-21	0.5944044487051313
281	1.3973455917352779e-21	0.594440983376344
282	1.8583919652109077e-21	0.5941479448676589
283	6.512871386668296e-22	0.5952272399464006
284	6.91914644892621e-22	0.5951716768005979
285	1.0877296382366618e-21	0.5947157545494228
286	7.749940720022712e-22	0.5950681618988286
287	8.178494675071886e-22	0.5950192587191325
288	7.194146429611895e-22	0.5951560734514342
289	6.631592057538122e-22	0.5952390376006463
290	6.648960351562003e-22	0.5952363736142038
291	8.911332674034956e-22	0.5949376265631416
292	9.53264663614221e-22	0.594868743485126
293	7.61261777613624e-22	0.5951104051124183
294	7.757796088501738e-24	0.5998583900921016
295	9.517151288743623e-24	0.5996764778750218
296	6.184631814208432e-24	0.6001266915838198
297	3.9949990471487486e-24	0.6005574962485363
298	4.402831167511733e-24	0.600469013841693
299	5.531129356375953e-24	0.6002530406550971
300	6.185115942715999e-24	0.6001441977804426
301	3.242648625123852e-25	0.6030433761689667
302	1.573103582978517e-25	0.603745146311844
303	1.6257111453562636e-25	0.6037141298982623
304	2.0780729789661816e-27	0.6078979206063537
305	9.186370913116277e-27	0.6065777250393033
306	9.028363755592751e-27	0.6065937089579588
307	9.016691896835657e-27	0.6066062677511882
308	1.0160959549304353e-26	0.6065018014256894
309	2.2941010030874903e-26	0.6057593103471898
310	3.1586932306738454e-26	0.60546741354698
311	5.201682409388876e-26	0.6050073050313951
312	1.7534102103299443e-25	0.6038697828204082
313	2.3338924185507004e-25	0.6036098538575094
314	2.4798993651410246e-25	0.603557715837133
315	1.426265431582189e-25	0.6040867074307334
316	2.1479368854322046e-25	0.6037048059457133
317	2.152838149781116e-25	0.6037080407863936
318	1.9535277770837245e-25	0.6038054665762941
319	1.6152787409274153e-25	0.6039961318916853
320	1.7082040636594471e-25	0.6039432327323253
321	1.0938634811764976e-25	0.6043747985360253
322	1.519544945050927e-25	0.6040699623730943
323	2.335379494114243e-25	0.6036789272202709
324	7.408096457426405e-25	0.6025882150567753
325	1.3058559967002143e-24	0.6020535149207977
326	9.770802593332034e-25	0.6023431283040568
327	1.0784525836651315e-24	0.6022584515921315
328	1.0956413123564559e-24	0.6022432288124595
329	1.5066162855324519e-24	0.6019361092325778
330	1.3564847247366408e-24	0.6020527537818142
331	1.8849955122733134e-24	0.6017500107510881
332	1.7582336574214934e-24	0.6018173715511366
333	1.2636644165038955e-24	0.6021615966564686
334	2.22528813143691e-24	0.6016143377272618
335	1.917032864180683e-24	0.601778743747719
336	6.632700066897113e-24	0.6005890835163555
337	9.789251560241521e-24	0.6002165059838844
338	9.743917712882079e-24	0.600221072817786
339	1.0030703358948566e-23	0.600192530105901
340	9.551709329994927e-24	0.6002406721466136
341	1.607098831239754e-23	0.5997371787089637
342	1.594773955142579e-23	0.5997447900987997
343	3.942462140273869e-23	0.5988649134337606
344	5.2199290333095015e-23	0.5985891908369523
345	1.3013139940418001e-22	0.597684957724438
346	1.919195882716943e-22	0.5972918294394097
347	1.2918329542994685e-22	0.5976969456634297
348	1.5004663627778977e-22	0.5975502361243412
349	1.7420305885526795e-22	0.5974037168699986
350	2.2357689688521857e-22	0.5971732820427144
351	2.7498522136266843e-22	0.5969628271137496
352	3.1269822696205487e-22	0.5968319112085707
353	4.911152230804879e-22	0.5963929242997806
354	3.860436229466508e-22	0.5966524726931876
355	6.121558231884285e-22	0.5961976921504878
356	5.550483606837468e-22	0.5963069155946341
357	9.842023654474063e-22	0.5957303528145588
358	3.940560523112754e-21	0.5943001726643784
359	4.647853949500883e-21	0.5941270135456099
360	3.764275041513182e-21	0.5943481244203451
361	5.631158081216177e-21	0.5939294979793663
362	5.713110791663665e-21	0.5939184614641041
363	5.8278717067166e-21	0.5938975301420552
364	5.659489781977179e-21	0.5939325425353007
365	5.338294679616044e-21	0.5939940045082261
366	8.065670512885056e-21	0.5935590135791
367	8.418444661659967e-21	0.5935179120739857
368	6.804289866518145e-21	0.5937426383588931
369	7.637708338205622e-21	0.5936248521011812
370	7.740242264818963e-21	0.5936107710299847
371	8.378626020372804e-21	0.5935270457417889
372	9.52708692621712e-21	0.5933911824332168
373	9.098443015397376e-21	0.593439895328167
374	1.0405045014341004e-20	0.5933019388873899
375	1.0290792745577145e-20	0.5933177325212995
376	1.728347925508171e-20	0.592783032385322
377	1.0466366254098666e-20	0.5933242022026601
378	9.935238882103862e-21	0.593379384778971
379	1.3675808924053858e-20	0.5930402973617781
380	1.8523894670129707e-20	0.5927211898429047
381	1.92995087038092e-20	0.5926774243513478
382	2.4016961031692004e-20	0.5924437546833833
383	3.1392357122367824e-20	0.5921568052865669
384	2.295176999243364e-19	0.590001069400272
385	3.190734564489511e-19	0.5896423826542515
386	4.041710219388155e-19	0.5893813119828775
387	5.693088598914192e-19	0.589005499609726
388	5.980993402784299e-19	0.588950697602907
389	8.871734750568574e-19	0.5885115204093709
390	1.3459263876628628e-18	0.5880449422124255
391	1.288306419491278e-18	0.5880940356768676
392	1.7785496194619442e-18	0.5877353489308471
393	1.368852647464537e-18	0.5880335251276716
394	1.4141224519568448e-18	0.5879969904564588
395	2.6306293981386217e-18	0.5873193864763109
396	4.296632111814294e-18	0.5867658481504894
397	4.6737498152146834e-18	0.586669944638556
398	3.883574703748161e-18	0.5868845858319306
399	4.497137558899721e-18	0.5867175158250308
400	7.757090529169837e-18	0.5861082240686608
401	1.3561365711055064e-17	0.5854715313088812
402	1.6046278849724913e-17	0.5852766797290802
403	1.9856654529543012e-17	0.5850293095594109
404	3.52140609770907e-17	0.5843606489623202
405	1.083389302181966e-17	0.5857485858989109
406	1.2953197562317058e-17	0.5855562080208065
407	1.548717345754072e-17	0.58535279362744
408	1.2867547422992895e-17	0.585574285071667
409	3.685775989538719e-18	0.5870364330591584
410	2.7783911991638556e-18	0.5873644839610891
411	5.3825869419571264e-18	0.5866179969029255
412	3.08329934427048e-18	0.5872531673847379
413	1.814394745485196e-17	0.5852234000002283
414	2.7130281470184596e-17	0.5847577732270124
415	3.184885868884768e-17	0.5845701524675555
416	3.9737826626930673e-17	0.5843138389148289
417	4.723213112575779e-17	0.5841106148062083
418	5.5290850521322306e-17	0.5839248968942105
419	5.1369680696607393e-17	0.5840116667383406
420	7.348980530587678e-17	0.5835981779855011
421	4.323338638544571e-17	0.5842407695724036
422	4.669111576937801e-17	0.5841501940333554
423	5.576752048243042e-17	0.5839439253688004
424	6.654070544317932e-17	0.5837446972398437
425	1.18529679449811e-16	0.5830710892393596
426	1.1762594964460982e-16	0.5830802229071628
427	1.2992328417425573e-16	0.5829614852257214
428	1.0494888044941576e-16	0.5832193210564153
429	9.538334471671158e-17	0.5833331113344631
430	1.0077556292973836e-16	0.5832676533818737
431	1.095370247475164e-16	0.5831683247445142
432	1.3207952530292747e-16	0.5829449304528282
433	1.0403719125841108e-16	0.5832421552259232
434	3.194224593267695e-16	0.5819071174486926
435	2.800531664451347e-16	0.582069240052199
436	2.4962018358635255e-16	0.5822081479167055
437	3.2734127063316597e-16	0.5818804775842666
438	3.203199365545155e-16	0.5819067368792008
439	3.0846021687806916e-16	0.5819524052182167
440	4.1634038749199706e-16	0.5815946698959257
441	3.8257020798985884e-16	0.5817063670417686
442	3.2163170073483473e-16	0.5819286196249792
443	3.595505099478609e-16	0.5817935174553905
444	3.270499407051879e-16	0.5819172025402253
445	2.67199549882469e-16	0.5821676172658289
446	3.273956427286449e-16	0.5819217693741269
447	6.386880282665195e-16	0.5811138203430377
448	5.846628909249033e-16	0.5812219020787086
449	5.46793388645495e-16	0.5813065787906339
450	6.424818889196839e-16	0.5811094437938821
451	8.94001587490412e-16	0.5807041372851162
452	1.7218201569392142e-15	0.5798969493930107
453	1.785199406325474e-15	0.5798520421929785
454	1.2716647629834271e-15	0.5802809440102358
455	1.4505329735819785e-15	0.5801180602677458
456	1.6389860600885776e-15	0.5799665936100099
457	1.7522263489753747e-15	0.5798836294607977
458	1.5860734019436952e-15	0.5800073145456324
459	1.9856390127038644e-15	0.579733685081029
460	1.920723179713311e-15	0.5797778311420776
461	1.8927279696374323e-15	0.579796098477684
462	2.37357556527426e-15	0.5795167604707036
463	1.742745745141232e-15	0.5799125527421745
464	8.578902783961313e-16	0.5808133607292625
465	7.941867331907572e-16	0.5809136407903515
466	6.977879189333416e-16	0.5810751925396201
467	6.615495015731218e-16	0.5811459784650947
468	6.086111815506293e-16	0.5812508253600853
469	3.532217956407609e-16	0.5819276682012497
470	3.006287644494202e-16	0.582125944906477
471	3.143906878151095e-16	0.5820770417267808
472	3.153304019846438e-16	0.5820760903030513
473	3.3103741272885853e-16	0.5820224300047077
474	2.6717033989719944e-16	0.582284832669303
475	2.593854674925782e-16	0.5823206062015321
476	2.53531597646138e-16	0.5823508614761301
477	2.918769595463965e-16	0.5821830303302468
478	2.893210346848915e-16	0.5821936862760172
479	2.4839288562485076e-16	0.5823782624795396
480	2.0649574019664417e-16	0.5826012762017339
481	1.5687358480967993e-16	0.5829319910901071
482	1.7743453738548474e-16	0.5827839495577973
483	1.0636105462225378e-16	0.5833974275785772
484	1.0969880817605657e-16	0.5833605123378727
485	1.1202868677932582e-16	0.5833353947514139
486	1.0827623980967787e-16	0.583378779673479
487	6.81801410311073e-17	0.5839323179993006
488	4.9815341759599025e-17	0.5843094623656733
489	4.645258488634079e-17	0.5843920459453936
490	4.383390302670699e-17	0.5844605484539174
491	3.875050150659743e-17	0.5846112539726698
492	3.6555302129129406e-17	0.584682610752382
493	7.956126681143242e-17	0.5837804707720727
494	9.72147695857755e-17	0.5835468011041082
495	9.986914141183362e-17	0.5835146429820512
496	1.2671670815715692e-16	0.5832324507038823
497	1.4324184435487128e-16	0.5830880245817446
498	1.7219768783766391e-16	0.5828718611104028
499	1.9882812195185705e-16	0.582701175693331
500	1.5426279001669992e-16	0.5830141941003356
501	1.6781397222804364e-16	0.5829129626155172
502	1.8627291986762585e-16	0.5827923220866169
503	1.9164312593481925e-16	0.582758070832355
504	2.165975863008171e-16	0.5826128835712336
505	2.1213786155735677e-16	0.5826380011576924
506	2.498809015021513e-16	0.5824425787236537
507	1.8312568032482982e-16	0.5828227676459607
508	1.4866381195418834e-16	0.5830735629410563
509	2.5513749566599414e-16	0.5824393438829734
510	3.2361376830897485e-16	0.5821558196115831
511	3.9605355308939126e-16	0.5819124454215777
512	3.167467669000954e-16	0.5821866457404189
513	3.591403951808633e-16	0.5820363207911583
514	3.6060358161946358e-16	0.5820313733877649
515	3.7191483905165866e-16	0.5820032112453718
516	4.079921361549119e-16	0.5818974129266516
517	3.784839310304396e-16	0.5819912233063801
518	3.5266616834277207e-16	0.5820772320115267
519	3.4773667212565726e-16	0.5820943576386577
520	3.098922352185238e-16	0.5822344072116397
521	3.121336643509446e-16	0.5822256541133283
522	3.702942826043497e-16	0.5820178631708061
523	2.7860511087703386e-16	0.5823658939710562
524	2.694027882744074e-16	0.5824066149066787
525	3.61797280903942e-16	0.5820530658487975
526	3.1261700810631207e-16	0.5822422088862216
527	5.320361061475288e-16	0.5815937184721962
528	4.3066044312277526e-16	0.5818521251571276
529	4.3066044312277526e-16	0.5818521251571276
530	3.4815434375213195e-16	0.5821135763979934
531	3.6310259154447487e-16	0.5820646732182974
532	4.1365571154474746e-16	0.5819080688724221
533	4.682879162449642e-16	0.5817566022146861
534	4.0993004519761057e-16	0.5819191053876842
535	3.2073982360248153e-16	0.5822178524387464
536	3.1265121322542327e-16	0.5822511522692788
537	3.836112083012729e-16	0.5820022598216423
538	4.1105904724993187e-16	0.5819202470961596
539	3.6449862149143414e-16	0.5820667663505023
540	4.049487587028557e-16	0.581938514431766
541	5.82281104589048e-16	0.5814943898348366
542	5.362527243806489e-16	0.5815975241671142
543	5.126176416147499e-16	0.581652706743425
544	5.475333955045912e-16	0.5815720260111636
545	6.096165976541543e-16	0.5814403489670013
546	6.601366584105729e-16	0.5813448260245597
547	6.330132233292394e-16	0.5814007697398541
548	9.144984166087383e-16	0.5809478920446134
549	1.0657471902178308e-15	0.5807587490071894
550	1.4470685250360653e-15	0.5803859811899723
551	1.8289620344902216e-15	0.5800986512236641
552	2.062472902522048e-15	0.5799528931083051
553	2.561023271161665e-15	0.5796882070267589
554	2.6152099475895516e-15	0.5796619477318249
555	2.214834848547543e-15	0.5798701192438389
556	2.198755892986899e-15	0.5798834391760518
557	1.6120637178913095e-15	0.5802792314475227
558	1.6830169497054415e-15	0.580225571149179
559	1.846060906633119e-15	0.580110258593164
560	1.4767297065994935e-15	0.5803987302679475
561	1.386490468883233e-15	0.5804771275832581
562	8.758025143052867e-16	0.5810460789734975
563	7.605823629317317e-16	0.5812199992312497
564	6.72498361217584e-16	0.5813714658889856
565	6.823525136381923e-16	0.581353579122871
566	5.797341517857942e-16	0.5815537586755573
567	6.732211801976514e-16	0.5813722270279692
568	5.887005708944417e-16	0.5815370136179181
569	5.391156667585089e-16	0.581646998201048
570	5.752467858393754e-16	0.581567459177262
571	7.48206092804394e-16	0.5812443556787248
572	7.6009051909697e-16	0.581224946634643
573	7.317391857060716e-16	0.5812717566821343
574	6.840278086819214e-16	0.5813547208313464
575	8.866375000812139e-16	0.5810350424582353
576	7.738322859882505e-16	0.5812028736041187
577	6.039479907350086e-16	0.5815077097670496
578	5.470407374450493e-16	0.5816291114349335
579	4.732065413575876e-16	0.5818087402350626
580	4.3886983701050634e-16	0.5819008380520779
581	5.300410991646804e-16	0.5816740186349657
582	5.282333327674985e-16	0.5816782048993755
583	9.745453985220262e-16	0.5809345721124004
584	1.054731491914975e-15	0.580840761732672
585	1.40732136852454e-15	0.58048492925784
586	1.5668950854231696e-15	0.5803532522136776
587	1.5445505399754579e-15	0.5803711389797921
588	1.0887021731456597e-15	0.5808114578818036
589	1.0596581174446266e-15	0.5808449479970818
590	1.0505779345796655e-15	0.5808556039428522
591	1.0892667003791505e-15	0.5808127898750248
592	1.1600364177075283e-15	0.580734773129206
593	7.066883816843907e-16	0.5813530082686333
594	7.356963990488728e-16	0.5813054370821584
595	6.744814422300557e-16	0.581412377109354
596	7.956458542471365e-16	0.5812224729329463
597	9.622484229674294e-16	0.5809895644039653
598	1.1563384389142853e-15	0.5807638866953286
599	1.2496232022518417e-15	0.5806676026139035
600	9.510671551978369e-16	0.5810059288921128
601	9.30509892232236e-16	0.5810329493260304
602	1.3196337659204557e-15	0.5806036669392813
603	2.5459025813414317e-15	0.579788487087848
604	3.0668963948246655e-15	0.5795544368503917
605	4.349633042694076e-15	0.5791133568093967
606	4.725741845313061e-15	0.5790083196296603
607	4.810202274638051e-15	0.5789858660296441
608	4.952014791795481e-15	0.5789508536363985
609	5.022339878745118e-15	0.5789329668702841
610	5.509444063845968e-15	0.5788172737447772
611	5.592621642894385e-15	0.5788018606803593
612	5.0296318884855015e-15	0.5789365822804561
613	4.2962771970956786e-15	0.5791380938263636
614	4.146467185017542e-15	0.5791830010263959
615	4.0987043496661976e-15	0.5792012683620023
616	3.4373594604092603e-15	0.5794235209452129
617	3.2184328258028624e-15	0.579506485094425
618	3.5001452234280838e-15	0.5794006867757049
619	3.608394279522309e-15	0.5793622492570332
620	3.902451169366395e-15	0.5792633011891655
621	3.5469044295375623e-15	0.5793839417180657
622	4.171138634136146e-15	0.579180907894191
623	3.876952386599099e-15	0.5792733862806981
624	3.4171619681232768e-15	0.579434557460475
625	3.424387071090727e-15	0.5794318934740325
626	3.461483846856677e-15	0.5794200958197866
627	3.808227935572443e-15	0.5793013581383454
628	3.2497769386080947e-15	0.5795032502537447
629	3.3033697256124605e-15	0.5794844120639007
630	3.4417637890863266e-15	0.579432654613016
631	3.8897669182394706e-15	0.5792781433993457
632	1.1147421359646596e-15	0.5808552233733604
633	1.4007564392417398e-15	0.5805732213799374
634	1.6633285095747857e-15	0.5803608636035136
635	2.236473335243315e-15	0.5799905694879932
636	2.3304194990098745e-15	0.5799407148845676
637	2.9204277787957967e-15	0.5796623283013167
638	2.938140468409975e-15	0.5796547169114807
639	2.959535349959487e-15	0.5796455832436775
640	3.031951831876758e-15	0.5796185628097598
641	2.6864549219337608e-15	0.5797725031691925
642	2.2119744297924167e-15	0.5800181607761487
643	2.4552906512882434e-15	0.5798872448709698
644	6.0810994423126525e-15	0.5787423015548928
645	7.974662535582984e-15	0.5783980764495606
646	1.0567539386415018e-14	0.5780372965713353
647	8.154280114528495e-15	0.5783712463003888
648	3.164474558016429e-15	0.5795747973182029
649	2.6209900513429576e-15	0.5798153172370198
650	2.6265511119604774e-15	0.5798126532505772
651	2.707275001170169e-15	0.5797745963013974
652	2.585516201387002e-15	0.5798324428641508
653	2.6521214233382838e-15	0.5798004750268396
654	3.945383108040979e-15	0.5792996455756323
655	4.921044336396833e-15	0.5790229715550945
656	4.84054333609884e-15	0.5790439028771435
657	4.660977614309692e-15	0.5790918546331101
658	4.5340241873514495e-15	0.5791268670263556
659	4.364349939435559e-15	0.579175199351814
660	4.14128192160769e-15	0.5792465561315263
661	4.486884379764924e-15	0.5791466566399291
662	3.830378615743228e-15	0.5793485487553285
663	3.03013983271308e-15	0.5796459638131692
664	2.1885706543853404e-15	0.5800581205727875
665	2.2587494919456907e-15	0.5800185413456405
666	2.3467477720797503e-15	0.5799705895896737
667	2.1674124169978855e-15	0.580070298796525
668	2.1674124169978855e-15	0.580070298796525
669	1.9941619340111196e-15	0.580176287399991
670	2.0253148700526435e-15	0.5801568783559093
671	1.940333288015982e-15	0.580210538654253
672	1.904665709129653e-15	0.5802337533932527
673	1.8252292449548937e-15	0.5802870331221046
674	2.0113637817099583e-15	0.580167153732188
675	2.016260266136088e-15	0.5801641091762535
676	2.09431019362224e-15	0.5801165379897787
677	2.071531727629538e-15	0.5801302384914835
678	2.109632691752627e-15	0.5801074043219755
679	2.653087138439618e-15	0.5798196937861755
680	2.6740457055011583e-15	0.5798097989793888
681	2.015938923290999e-15	0.5801675343016797
682	2.1333972890109885e-15	0.5800997929321395
683	2.034663850474674e-15	0.5801591617728601
684	2.0352821951837934e-15	0.5801587812033684
685	2.060914575285912e-15	0.5801447001321718
686	1.999232590649541e-15	0.5801827570813517
687	1.973871648749331e-15	0.5801987410000072
688	2.256056664542829e-15	0.5800312904236157
689	2.667712178979872e-15	0.5798223577726181
690	2.650813038397847e-15	0.5798303497319459
691	2.5890818516260158e-15	0.5798615564302734
692	2.2776030523576524e-15	0.5800225373253043
693	2.087278037778873e-15	0.5801319510541965
694	1.7625717695451604e-15	0.5803435476916368
695	1.5895759103470973e-15	0.5804725607493566
696	1.180646252582361e-15	0.5808428548648769
697	8.708399171698286e-16	0.5812217117939628
698	8.993456398143015e-16	0.5811834645600369
699	9.16375776376484e-16	0.5811602498210372
700	9.257208230770052e-16	0.5811476910278078
701	8.477522482461601e-16	0.5812565339024623
702	9.09828540199874e-16	0.5811707154820617
703	9.270538576645616e-16	0.581147500743062
704	1.0774762268739412e-15	0.5809627342547936
705	1.0419263055522352e-15	0.5810059288921128
706	1.0288976232618665e-15	0.5810215322412765
707	2.68123590748844e-15	0.5798254023285525
708	2.9384510069452364e-15	0.5797100897725375
709	3.944193867679779e-15	0.579339985941763
710	3.909941847458573e-15	0.5793510224570252
711	5.184323836801613e-15	0.5789932871347342
712	6.1121999444112126e-15	0.578785305907466
713	6.779126608970709e-15	0.5786532482938118
714	6.9926114013546465e-15	0.5786136690666648
715	8.32857045827981e-15	0.5783946513241345
716	8.626893708120166e-15	0.5783510761173235
717	8.626893708120166e-15	0.5783510761173235
718	9.009133318209004e-15	0.5782955129715208
719	9.891500892559007e-15	0.5781756335816042
720	9.017159802351063e-15	0.5782943712630455
721	9.017159802351063e-15	0.5782943712630455
722	9.017159802351063e-15	0.5782943712630455
723	8.998442275981433e-15	0.5782970352494881
724	8.499694804355741e-15	0.5783701045919134
725	9.421992967310215e-15	0.5782380469782592
726	9.421992967310215e-15	0.5782380469782592
727	9.421992967310215e-15	0.5782380469782592
728	1.0039169632945574e-14	0.5781566051070143
729	1.0992675140926391e-14	0.5780414828357451
730	1.0001804574963175e-14	0.578162884503629
731	1.0377303982992227e-14	0.5781170258798671
732	1.1869085082516769e-14	0.5779442473305905
733	1.2636111121754042e-14	0.577863566598329
734	1.4429482829133144e-14	0.5776923103270195
735	1.7999330115631638e-14	0.5774091666251212
736	1.7423857757122664e-14	0.5774527418319322
737	1.8288656007132425e-14	0.5773899478657853
738	1.8170954958518688e-14	0.5773983203946049
739	1.7900960874385407e-14	0.5774177294386866
740	2.045499357135812e-14	0.5772460925978853
741	2.1323468348585742e-14	0.5771920517300498
742	2.2529287291265018e-14	0.5771205046655917
743	2.5396433176409124e-14	0.5769644711739541
744	2.7032540312281043e-14	0.5768830293027092
745	2.8027549915966896e-14	0.5768358386857261
746	3.439806068594239e-14	0.5765679177634997
747	3.6653280018442965e-14	0.5764860953227628
748	3.905638904338335e-14	0.5764027506040589
749	4.006211549077034e-14	0.5763707827667478
750	4.135893750020117e-14	0.5763289201226499
751	4.433333739622988e-14	0.5762375834446182
752	5.742143888741848e-14	0.575899257166409
753	5.920057749405094e-14	0.5758589168002782
754	6.038770154093364e-14	0.5758326575053442
755	6.440516009535001e-14	0.5757474099391812
756	7.502249491653863e-14	0.5755464692475114
757	7.652078019738714e-14	0.5755202099525772
758	7.652078019738714e-14	0.5755202099525772
759	7.709294843965492e-14	0.5755103151457904
760	7.906089854634398e-14	0.5754768250305121
761	8.338433333615168e-14	0.5754060391050375
762	8.804055619897024e-14	0.5753337309015958
763	1.0273328825362848e-13	0.5751293650844997
764	1.11740322971093e-13	0.5750170970844191
765	9.896607934320114e-14	0.5751792196879254
766	9.896607934320114e-14	0.5751792196879254
767	1.10803270005825e-13	0.5750338421420582
768	1.2607369196764615e-13	0.5748610635927816
769	1.5140483121804894e-13	0.5746167379790466
770	1.3426274999003715e-13	0.5747807634300119
771	1.1704849926591038e-13	0.5749645784945508
772	1.153640627551277e-13	0.5749853195318538
773	9.88322908212247e-14	0.575193300759122
774	9.962472900981022e-14	0.5751826448133516
775	1.0974507123845007e-13	0.5750547734641072
776	1.0907562463079941e-13	0.5750642877014022
777	1.156287043709257e-13	0.5749862709555833
778	1.142878615758991e-13	0.5750018743047471
779	1.3699497961284372e-13	0.5747617349554219
780	7.60538662942888e-14	0.5755514166509047
781	8.53272235290782e-14	0.5753984277152016
782	6.625204561247659e-14	0.5757371345629027
783	7.448747238460365e-14	0.5755830039187241
784	7.84159374344969e-14	0.5755160236881675
785	7.84159374344969e-14	0.5755160236881675
786	8.027834469301094e-14	0.5754848169898399
787	9.879291461532599e-14	0.5752096652472694
788	8.438063680946532e-14	0.575422403593185
789	8.021456813572988e-14	0.5754897643932333
790	8.01916151958495e-14	0.5754901449627251
791	7.99166829759746e-14	0.5754947117966267
792	7.76613254659882e-14	0.5755327687458066
793	8.702016236073235e-14	0.5753839660745133
794	8.855020478804636e-14	0.5753607513355135
795	9.309735871279522e-14	0.5752952933829241
796	9.210197452669648e-14	0.5753108967320878
797	8.929613963799859e-14	0.5753546622236447
798	9.060629443382983e-14	0.575335253179563
799	9.1151245039403e-14	0.5753272612202351
800	1.0608351485640233e-13	0.5751247982505981
801	9.02190940294374e-14	0.5753409617219399
802	8.643460387156134e-14	0.5753980471457097
803	1.0383883078616838e-13	0.5751596203590977
804	1.1334563397899714e-13	0.575043736948845
805	1.1164952671324563e-13	0.5750639071319104
806	1.1668140402257575e-13	0.5750049188606815
807	1.1754701377541527e-13	0.5749950240538947
808	1.0557508813548954e-13	0.5751411627387455
809	9.180016599001477e-14	0.5753314474846449
810	7.476163856335711e-14	0.5756046963797566
811	7.717625842374547e-14	0.5755624531661669
812	9.921694971649898e-14	0.5752302159998265
813	1.0515457149182861e-13	0.5751525798234995
814	1.0101455903985129e-13	0.5752062401218432
815	9.438693208672501e-14	0.5752968156608913
816	8.671326824920815e-14	0.5754098447999556
817	1.2953052758089886e-13	0.5748770475114371
818	1.2165350420816897e-13	0.5749611533691246
819	1.3025365111644355e-13	0.5748707681148224
820	1.643482724155074e-13	0.5745606039790063
821	1.7083260888385374e-13	0.5745084659586298
822	2.3441103304587883e-13	0.57408432126002
823	2.3081835352875146e-13	0.5741052525820689
824	2.158246444213573e-13	0.5741962086906088
825	1.716882011531959e-13	0.5745052311179495
826	2.5211827563201845e-13	0.5739867051853735
827	2.5211827563201845e-13	0.5739867051853735
828	3.9619530336615337e-13	0.5733741785883232
829	4.1112145868761286e-13	0.5733235628459139
830	2.898918019874102e-13	0.5738004164191379
831	3.137540368208629e-13	0.5736927152529588
832	3.209319841405687e-13	0.5736618891241231
833	3.2021593337221637e-13	0.5736649336800576
834	3.6730752010201374e-13	0.5734776934900925
835	4.509512829641185e-13	0.5731979749136202
836	5.898538202681304e-13	0.5728288225065753
837	6.746487602901016e-13	0.5726434851640692
838	7.083427160711461e-13	0.5725761243640208
839	7.35450089762935e-13	0.5725241766283903
840	7.599111033894422e-13	0.5724788888588662
841	7.856017000026597e-13	0.5724328399503585
842	8.393144385760828e-13	0.5723422644113104
843	8.021515576434118e-13	0.5724050583774571
844	9.540998030512357e-13	0.5721664413060993
845	9.88376505863665e-13	0.5721173478416572
846	9.876648834445318e-13	0.5721194409738621
847	9.876648834445318e-13	0.5721194409738621
848	3.195928843681128e-12	0.5704818504506514
849	4.389580978462305e-12	0.5700318270265992
850	4.604563035280921e-12	0.5699633245180753
851	4.57895952927299e-12	0.5699713164774031
852	4.758631486706954e-12	0.5699161339010923
853	4.629828403308085e-12	0.569956474267223
854	5.290318385192345e-12	0.5697650478128481
855	5.1794134545353925e-12	0.569795493372192
856	5.1986559252443495e-12	0.5697901653993068
857	5.197279142302663e-12	0.5697905459687986
858	5.423608343027071e-12	0.569729274280619
859	5.423608343027071e-12	0.569729274280619
860	5.423608343027071e-12	0.569729274280619
861	5.288917811806559e-12	0.5697654283823399
862	5.399261302812861e-12	0.5697357439619796
863	4.970982232514984e-12	0.5698544816434209
864	5.475522550467993e-12	0.5697155737789142
865	5.212443431729031e-12	0.5697863597043888
866	5.212443431729031e-12	0.5697863597043888
867	4.8331994968208886e-12	0.5698948220095515
868	4.729187592203066e-12	0.569926028707879
869	7.983611313951548e-12	0.5691721205446254
870	9.263343844915033e-12	0.5689563376427754
871	9.035724223062475e-12	0.5689924917444963
872	8.545109796541406e-12	0.5690735530462495
873	8.545109796541406e-12	0.5690735530462495
874	8.545109796541406e-12	0.5690735530462495
875	9.405308820588801e-12	0.5689361674597101
876	9.3073459373724e-12	0.568951390239382
877	1.0037017118634082e-11	0.5688425473647275
878	1.130893435726018e-11	0.5686705299544345
879	1.108410370315265e-11	0.568699833805303
880	1.0625285654561768e-11	0.5687614860629744
881	1.0383904082890871e-11	0.5687949761782527
882	1.1033621675213555e-11	0.5687074451951389
883	1.0981931036742966e-11	0.5687142954459913
884	1.003703626080047e-11	0.5688482559071045
885	1.0571121431938485e-11	0.5687736642867119
886	1.1850216641100093e-11	0.568606974849304
887	1.261743775575349e-11	0.5685152576017805
888	1.4980181649712612e-11	0.5682637011677014
889	1.5797303546841203e-11	0.5681856844218826
890	1.855296084892951e-11	0.5679489701979836
891	1.947984812438019e-11	0.5678770425640337
892	2.305653602996648e-11	0.5676277695469054
893	2.3613893046756156e-11	0.5675923765841681
894	2.1493771692344706e-11	0.5677316650181665
895	2.581232672848608e-11	0.5674603189705139
896	2.7197006276606044e-11	0.5673826827941869
897	2.96710873015008e-11	0.5672540503059589
898	2.9384337714604616e-11	0.5672685119466472
899	2.6627866453334123e-11	0.5674150312009898
900	2.6627866453334123e-11	0.5674150312009898
901	2.7627874864669727e-11	0.5673602291941707
902	2.6888262381654574e-11	0.5674005695603014
903	2.6888262381654574e-11	0.5674005695603014
904	2.5866678849660957e-11	0.567459938401022
905	2.2390912022961965e-11	0.567675721302872
906	2.0262808932945194e-11	0.5678243336894195
907	2.0362212820744752e-11	0.5678171028690754
908	1.93393666517157e-11	0.5678932167674351
909	1.7618415259041673e-11	0.5680315537777041
910	1.7618415259041673e-11	0.5680315537777041
911	1.5593089937515557e-11	0.5682121340015627
912	1.355485420603843e-11	0.5684185929508635
913	9.941224222753524e-12	0.5688714706461042
914	1.0529272648602026e-11	0.5687877453579084
915	1.1318318452788545e-11	0.5686823276086802
916	1.0295450122489133e-11	0.5688204743342031
917	1.0512792007517765e-11	0.5687900287748593
918	9.840391192335546e-12	0.5688863128562844
919	9.494062013755568e-12	0.5689384508766608
920	9.727833492487293e-12	0.5689030579139236
921	1.0265911984617661e-11	0.5688246605986129
922	1.0384564993324755e-11	0.5688079155409738
923	1.0989674337437274e-11	0.5687253319612534
924	1.1834033039725621e-11	0.5686172502255826
925	1.4005132107186175e-11	0.5683715926186264
926	1.442184000094532e-11	0.5683285882660531
927	1.4324897765046506e-11	0.5683384830728399
928	1.3889284606200983e-11	0.5683837708423639
929	1.5079530347321502e-11	0.5682631303134636
930	1.5079530347321502e-11	0.5682631303134636
931	1.5339622102011393e-11	0.5682380127270049
932	1.3358640964014605e-11	0.5684408562661337
933	1.3386433723303555e-11	0.5684378117101994
934	1.394656979002569e-11	0.5683786331542247
935	1.3240664822346262e-11	0.5684547470525845
936	1.3968306642943394e-11	0.5683763497372738
937	1.5114162042156848e-11	0.568260656611767
938	1.5379520970865317e-11	0.5682368710185295
939	1.4797010271334327e-11	0.5682935758728076
940	1.5907384543891324e-11	0.5681881581235793
941	1.772806338589745e-11	0.5680304120692287
942	1.898782220243976e-11	0.5679291805844101
943	1.945363171257687e-11	0.567893407052181
944	1.9483741170804862e-11	0.5678911236352302
945	2.2165608170456977e-11	0.567700458319839
946	2.6023607357594517e-11	0.5674633635264482
947	2.8608380347031277e-11	0.5673225528144826
948	2.6372561547152973e-11	0.5674435739128747
949	2.7174539881426747e-11	0.5673990472823343
950	2.872564728418453e-11	0.5673164637026139
951	3.147602476453065e-11	0.5671802198245499
952	3.127586543710043e-11	0.5671897340618448
953	3.1937087488366936e-11	0.5671585273635174
954	3.8793183335583405e-11	0.566867772271783
955	3.7011435667799566e-11	0.5669381776277658
956	3.7011435667799566e-11	0.5669381776277658
957	3.5834908780411843e-11	0.5669865099532242
958	3.899075969185544e-11	0.566860160881947
959	3.3792298136711134e-11	0.5670759437837969
960	3.315261259785286e-11	0.5671044864956819
961	3.402552917435153e-11	0.5670656684075184
962	3.519759681774966e-11	0.5670150526651091
963	3.8356912118498274e-11	0.5668864201768811
964	3.841542923294603e-11	0.5668841367599303
965	3.841542923294603e-11	0.5668841367599303
966	4.9643441416356927e-11	0.5664990004342298
967	5.653775035801134e-11	0.5663045294239205
968	5.653775035801134e-11	0.5663045294239205
969	6.033772153916425e-11	0.5662078647730037
970	6.942468862036332e-11	0.5659977904135306
971	8.488571785592136e-11	0.5656952376675505
972	7.677089282443256e-11	0.5658482266032536
973	7.209425729042545e-11	0.5659437495456952
974	6.829558031721366e-11	0.5660267136949073
975	6.540995358348386e-11	0.5660921716474967
976	6.48392365014778e-11	0.5661062527186933
977	6.541166095996353e-11	0.5660929327864803
978	6.816199616508053e-11	0.5660312805288089
979	5.975671383970226e-11	0.5662322212204788
980	5.342102040570855e-11	0.5664023357833129
981	5.1775631181426143e-11	0.5664495264002959
982	5.2131480605335884e-11	0.5664407733019845
983	5.076797989247028e-11	0.5664807330986235
984	5.356023794546845e-11	0.5664030969222964
985	5.356023794546845e-11	0.5664030969222964
986	5.167549649000814e-11	0.566457137790132
987	5.167549649000814e-11	0.566457137790132
988	5.259668919480901e-11	0.5664312590646896
989	4.669691641508478e-11	0.5666105072953269
990	4.874758847282493e-11	0.566545810481721
991	4.6320742560451284e-11	0.566623446658048
992	5.66571255968037e-11	0.5663197522035925
993	5.904528764450902e-11	0.5662573388069375
994	5.724515427778311e-11	0.5663041488544287
995	6.0139718525149e-11	0.5662295572340361
996	8.471964538715266e-11	0.5657098895929847
997	9.407326403417138e-11	0.5655500504064292
998	8.903221781700978e-11	0.5656341562641167
999	9.421394487559189e-11	0.5655477669894784

==> data/stats-mannwhitneyu-varghadelaneya-reveal-rats-ue.dat <==
rank	pvalue	effect_val
1	0.0001428822288770146	0.5107958050586058
2	2.0439412969032136e-06	0.5163089250015508
3	1.9024195204163724e-08	0.5212019069576095
4	5.102302284347049e-10	0.5254696132386426
5	7.024907334506829e-08	0.5239840602274055
6	1.184314932050744e-09	0.5287929363257766
7	3.035968717592324e-13	0.5361499154564874
8	8.715797484165366e-14	0.5383123113088888
9	1.9942648829680533e-14	0.540437411351094
10	1.0159428844196811e-17	0.5470066116337811
11	2.627804141750205e-15	0.5453083202766283
12	1.0782980615785078e-18	0.5520706595764033
13	2.5622873512466802e-21	0.5574517219056941
14	6.90978659929682e-20	0.5566369226237526
15	3.52305446479827e-21	0.5593882497647129
16	1.8910639918625486e-20	0.5596135469038579
17	3.6868111268539025e-21	0.5614117377526078
18	2.1871825021862997e-19	0.5597440822395449
19	5.951676978062314e-19	0.5599617679888539
20	2.2204597860235718e-17	0.5581455000892436
21	1.415676212089039e-17	0.5591656166120106
22	2.283389082871767e-17	0.5596835716903489
23	1.7771156897920064e-18	0.5625323246212097
24	1.2836885744361673e-19	0.5654029602978489
25	9.902973282771604e-21	0.5681112830862359
26	3.6375286086492016e-22	0.5719847193737653
27	4.9315387369797096e-23	0.574345201646648
28	2.144340183079505e-17	0.5654185636470127
29	4.7461430439279255e-18	0.5672922975398846
30	2.091922014648001e-16	0.5642123486427559
31	1.0322350705870949e-16	0.5651194360264588
32	2.2837081419787143e-17	0.5670909762787231
33	9.119889901132992e-16	0.563966310466308
34	1.1286955480844827e-14	0.5617317966952107
35	8.514972679700751e-15	0.5623062663430811
36	8.271512630133907e-14	0.5602433894127851
37	6.481881812181762e-15	0.563654053198287
38	7.516931319295725e-15	0.5636359761474266
39	1.0059665530544576e-14	0.5634445496930517
40	1.0330014146383903e-12	0.5588661084219648
41	8.951062696799792e-13	0.5592464876290179
42	8.275964662594679e-12	0.5568645031798484
43	2.2637024278352677e-11	0.5563079202980925
44	2.6879863523367016e-11	0.5563016409014778
45	2.3825930542699294e-09	0.5507732981788608
46	3.2978347967312435e-10	0.5537137683572452
47	2.6767018571837334e-09	0.5511045839214718
48	1.2966106165243711e-09	0.552243628410426
49	2.2936750266146776e-09	0.5516862843896864
50	7.83283170907791e-10	0.5533919968519292
51	5.533549318609338e-12	0.5603193130263989
52	5.378299031280721e-11	0.557690529261798
53	6.618438027643149e-10	0.5545643411714157
54	5.627557994247054e-10	0.5548804041343547
55	1.629217070302168e-13	0.5663081448340926
56	2.238873664776994e-14	0.5688600535613503
57	3.2294489339042856e-14	0.5685316220899278
58	5.742195008918855e-13	0.5653675673351116
59	5.172909546585033e-13	0.5656252128810595
60	8.238893222141268e-14	0.5680814083811296
61	7.212280871573135e-14	0.5683314425372415
62	9.642627265429583e-14	0.5681221293167522
63	3.423852187722628e-13	0.5667943223598657
64	4.31880192515025e-13	0.5665300168478113
65	2.276340131781896e-13	0.5673828730789328
66	4.977517150374368e-13	0.5665305877020491
67	1.2632824030312932e-13	0.5683089889372255
68	4.7649627768037825e-14	0.5695755242059323
69	8.571572348850462e-14	0.5689243698054642
70	9.666218017441886e-14	0.568813243513859
71	1.2787435902712166e-13	0.5685639704967307
72	1.7692609021825082e-13	0.5681872066998498
73	2.5107544533634725e-13	0.5678667671877551
74	4.0072381454670824e-13	0.5673379658789005
75	3.0318534976194345e-14	0.5706582444101002
76	2.871219692589265e-14	0.5708258852712376
77	7.557670555691313e-14	0.5697606712636925
78	7.112552990462676e-11	0.561297757189814
79	1.5532048013681452e-10	0.5602470048229572
80	2.024073683972324e-10	0.5599166705040757
81	4.4228153374382363e-10	0.558882853479604
82	4.730945183954986e-10	0.5587915168015722
83	4.9881485450287e-10	0.5587376662184826
84	6.510620091981501e-10	0.5583820240283965
85	6.638703640690193e-10	0.5584328300555518
86	4.011537742143741e-10	0.559261329839198
87	6.394180481424132e-10	0.5586301553370495
88	1.0012969766799806e-09	0.5580233372823761
89	1.364181327495344e-09	0.5575826378108729
90	1.7966967384195744e-09	0.5571602056749762
91	1.2785655253796991e-09	0.5577114605838469
92	1.0373502541417318e-09	0.558074523879023
93	1.030811889809892e-09	0.5581137225366783
94	6.172139097984181e-10	0.5589555422525375
95	6.820922966327705e-10	0.5589072099270791
96	1.0532970148972008e-09	0.5582975376012173
97	6.807090007943674e-10	0.5589819918322175
98	8.648579701772382e-10	0.5587102652150732
99	8.683884360889798e-10	0.5587799094320723
100	1.0411784186261034e-09	0.5585365352420669
101	1.3165378645849096e-09	0.5581826056146939
102	1.0385156013319948e-09	0.5585607014047962
103	2.397718986735494e-10	0.5609057706132611
104	2.6065795193331313e-10	0.560788555209787
105	2.375143429657997e-10	0.5609333619014165
106	1.899569863491322e-10	0.5612842469728552
107	5.930746679413022e-10	0.5596337170869232
108	2.602894690689037e-09	0.5574220374853338
109	4.481306087653242e-09	0.556583262325409
110	3.9376148807423005e-09	0.5568380536001684
111	5.104560634360959e-09	0.556428180257501
112	1.3574446888485498e-08	0.5548687967648549
113	7.60351124528352e-09	0.5558480020672535
114	6.908503469322901e-09	0.5560095538165222
115	9.233538451206528e-09	0.5555823645619778
116	7.144848997365999e-09	0.5560065092605877
117	1.3479159142195796e-08	0.5550040892191894
118	1.06434698111206e-08	0.5554272824940698
119	1.0523503162983286e-08	0.5554569669144301
120	1.8933942802147464e-08	0.5544927941069575
121	9.515935859730631e-08	0.5517585925931282
122	8.892367481799596e-08	0.5518929336237333
123	1.1009928449031624e-07	0.5515264452031309
124	1.007224542395956e-07	0.5516937054947765
125	1.6286233655673503e-07	0.5508539789111222
126	1.4527336701229618e-07	0.5510731869383984
127	9.72765635460747e-08	0.5518537349660779
128	7.685567329287881e-08	0.5522731225460403
129	7.512237692261224e-08	0.5523277342681134
130	4.908365308566404e-08	0.5530881121127277
131	4.6636982619551916e-08	0.5531862990416119
132	5.881501285756833e-08	0.5528083935362555
133	2.820003873242093e-07	0.5500829451207376
134	7.287982296726401e-07	0.5483292809025282
135	9.229659420958742e-07	0.5478918162717054
136	6.733478866167775e-07	0.5485090999874032
137	6.706969596850058e-07	0.5485292701704685
138	7.355475462244632e-07	0.5483835120551095
139	1.0346228516916528e-06	0.5477471998648217
140	9.182051020188634e-07	0.5479806792480404
141	8.071217463435306e-07	0.5482396567872095
142	1.0147144532179467e-06	0.5478130383869029
143	1.1653270416999794e-06	0.5475538705629879
144	1.0377723965117994e-06	0.5477818316885754
145	5.587362258651146e-07	0.5489741559063814
146	3.486174622726319e-07	0.5498724901917728
147	3.970111184297233e-07	0.5496350148288902
148	9.520163694497393e-07	0.548011505376876
149	1.625662164859423e-06	0.5469906277151255
150	1.6104612614554965e-06	0.5470166967253137
151	1.5665590199582853e-06	0.547082344962649
152	1.4558835921993497e-06	0.5472448481356471
153	1.6011700830545574e-06	0.5470657901897558
154	2.6030346542778103e-06	0.5461126538975454
155	3.1390099881752915e-06	0.5457433112057545
156	1.3767073818033853e-05	0.5427023706815353
157	1.8513778224219513e-05	0.5420725281726081
158	2.0392427364666653e-05	0.5418672109317826
159	2.3927218517265e-05	0.5415148035823767
160	3.2080788285827785e-05	0.5408704994327612
161	3.611457593701875e-05	0.5406037202190102
162	0.00012118832354838968	0.5378025384746242
163	0.00014748358211997932	0.5373372922709
164	0.00012751636988407662	0.5376908413287812
165	9.70649594669114e-05	0.538380052678429
166	6.336801693508764e-05	0.5393995983469584
167	4.385415708975755e-05	0.5402638716628337
168	3.755061231709346e-05	0.5406174207207148
169	3.6181970458379365e-05	0.5407074254055253
170	4.0076367445281125e-05	0.5404781322867165
171	5.268251845254144e-05	0.5398650348354285
172	3.950635819727735e-05	0.5405365497037076
173	4.204598096222697e-05	0.5404001155408977
174	6.347879761658594e-05	0.53945706434022
175	6.0191680450071404e-05	0.539583793980989
176	5.9545701566262665e-05	0.5396089115674477
177	4.199469674859879e-05	0.5404225691409138
178	3.490952273487252e-05	0.5408457624157943
179	2.7700112332454772e-05	0.5413694260365095
180	2.48247147267366e-05	0.5416169864909247
181	2.069566753375262e-05	0.5420289529657971
182	1.5671968523255058e-05	0.5426388155764048
183	8.536120067776304e-06	0.543959391712947
184	4.253579039403748e-06	0.5454325762157007
185	1.6758986293900527e-06	0.5473392293696133
186	1.5105768191119785e-06	0.5475542511324797
187	4.414336382270759e-07	0.5499661102867553
188	1.1522861170001238e-06	0.5481302430583174
189	1.9927275530252614e-06	0.5470585593694116
190	3.1298802909123525e-06	0.5461706907450447
191	4.147793170253639e-06	0.5456078284666741
192	5.203838382092878e-06	0.5451490519443105
193	4.1829430658771145e-06	0.5456101118836248
194	4.509199776482076e-06	0.5454632120597905
195	5.082689145258286e-06	0.5452147001816459
196	4.932355436551482e-06	0.5452963323376366
197	4.690845297450357e-06	0.5454006083783896
198	3.998836767639227e-06	0.5457334163989678
199	4.062596404064605e-06	0.5457035416938615
200	5.684950990345397e-06	0.5450055772459023
201	6.2274166347377884e-06	0.5448145313610192
202	1.055480697413112e-05	0.5437065032856467
203	1.195110019533863e-05	0.5434385823634202
204	1.102555466120946e-05	0.543615166607615
205	1.1413601623350756e-05	0.5435405749872224
206	8.48043709612587e-06	0.5441825957198871
207	5.837262257893085e-06	0.5449848362085993
208	6.24043794844424e-06	0.544847260337314
209	5.530718055562408e-06	0.5451056670222454
210	7.541542596114087e-06	0.5444655491370396
211	5.960513639593337e-06	0.544964475740788
212	2.3655529376415518e-06	0.5468806431319956
213	2.2724788362247544e-06	0.5469643684201914
214	1.592928758603049e-06	0.5476870698851175
215	1.6994809599239982e-06	0.5475607208138402
216	2.0572248661615573e-06	0.5471860501491642
217	2.375309535372533e-06	0.5469013841692987
218	2.201589229393531e-06	0.5470547536744936
219	2.1608184929312033e-06	0.5470924300541817
220	2.3170079785870035e-06	0.546951619342216
221	1.990832315198766e-06	0.5472598806305732
222	2.312463880961298e-06	0.5469634169964619
223	2.195209002111551e-06	0.5470684541761983
224	2.072669367690608e-06	0.5471841473017052
225	2.1106381900499216e-06	0.5471476126304925
226	2.4311457829375996e-06	0.5468621855116433
227	2.57384819865021e-06	0.546749156372579
228	2.4922420305681442e-06	0.5468170880268651
229	2.124311199138993e-06	0.5471476126304925
230	4.175727994791291e-06	0.5457849835651065
231	3.0303563916637898e-06	0.5464471744808366
232	2.869845185837203e-06	0.5465583007724419
233	2.7859071658378044e-06	0.5466188113216379
234	2.5024242297311776e-06	0.546842015328578
235	3.3381815976313984e-06	0.5462639302705354
236	3.0992518188243304e-06	0.5464235791723451
237	5.219593700089527e-06	0.5453545594698819
238	6.182274756111615e-06	0.5449991075645417
239	8.56104305479442e-06	0.5443104670691316
240	5.595073776280294e-06	0.5452137487579163
241	4.2305508039272945e-06	0.5458042023244424
242	4.458399045361876e-06	0.5456976428667386
243	6.2493781859758605e-06	0.544992828167927
244	6.484656698538867e-06	0.5449148114221083
245	6.27396189251829e-06	0.5449892127577549
246	5.062215223908617e-06	0.5454422807377416
247	6.723434289618719e-06	0.5448476409068057
248	6.405636875330938e-06	0.5449500141000997
249	5.723359892763761e-06	0.5451872991782363
250	5.712091860498553e-06	0.5451937688595969
251	5.595044040673303e-06	0.5452419109003095
252	6.232330006241673e-06	0.5450217514493038
253	5.4983128095679954e-06	0.5452877695240712
254	6.303555953431138e-06	0.545002342405222
255	4.223374857406608e-06	0.545840736995655
256	3.9912366131755e-06	0.5459579523991291
257	3.852768949477105e-06	0.5460310217415545
258	1.1001049169752571e-05	0.5438275243840388
259	9.780055182134525e-06	0.5440859310689702
260	9.670040250941776e-06	0.5441102875164454
261	1.611473881025161e-05	0.5430214782004087
262	1.6548612112880048e-05	0.5429628704986716
263	1.5369457933737725e-05	0.5431257542411616
264	1.828834002044001e-05	0.54275412813242
265	1.9529987487597313e-05	0.542608179732315
266	2.2909579907597064e-05	0.5422536792507043
267	2.407249034388361e-05	0.5421465489387629
268	2.625948588925811e-05	0.5419566447623553
269	2.9832985699135394e-05	0.5416715982129979
270	3.063838504764146e-05	0.5416129905112609
271	4.3042788213907906e-05	0.5408366287479911
272	3.788225825797022e-05	0.5411332826668483
273	3.9026471290682406e-05	0.5410647801583245
274	3.633727263880041e-05	0.5412308987414948
275	3.657596804174809e-05	0.5412158662465687
276	3.059085210629163e-05	0.5416263104434739
277	2.6841837064299313e-05	0.54192486720979
278	2.779253651937536e-05	0.5418460893249877
279	2.0671586204689966e-05	0.5425137984983489
280	2.5757821610156335e-05	0.5420219124301988
281	2.4647692263662213e-05	0.5421212410675583
282	3.091960182713682e-05	0.5416116585180396
283	1.99026652722348e-05	0.5426062768848561
284	2.250170152305358e-05	0.542333789128728
285	3.453146510854812e-05	0.5413650494873539
286	3.3158267286309856e-05	0.5414617141382708
287	3.3638999008663485e-05	0.5414287948772302
288	3.276022121212199e-05	0.5414931111213442
289	4.0364587036196646e-05	0.5410154964091366
290	4.159261611630245e-05	0.5409462327616291
291	4.358709777464491e-05	0.5408377704564664
292	4.378068253524375e-05	0.5408274950801879
293	4.176071250420694e-05	0.5409443299141702
294	6.246211024865416e-06	0.5452002385409574
295	6.099357676339884e-06	0.5452544696935389
296	4.699156882863483e-06	0.5458112428600406
297	4.0961869518873395e-06	0.54609990481957
298	4.719775314989259e-06	0.5458059148871555
299	5.070891216812594e-06	0.545657302500608
300	5.366337140584469e-06	0.5455381842496749
301	2.5380973613298447e-06	0.5471253493152223
302	2.2674289903348186e-06	0.5473628246781048
303	2.7649894234568837e-06	0.546961323864257
304	4.971641374131565e-07	0.5504165142802994
305	6.28498496125996e-07	0.5499655394325176
306	6.598022186571399e-07	0.5498711581985515
307	6.094138746787189e-07	0.550027191690189
308	6.726602156845191e-07	0.5498391903612404
309	8.233287345152783e-07	0.5494464426457039
310	7.990555255594332e-07	0.5495050503474409
311	8.619099454743497e-07	0.5493566282456394
312	7.996771873475481e-07	0.5495035280694738
313	7.856489803372562e-07	0.5495381598932274
314	7.344438065285974e-07	0.5496698369373898
315	6.339864930121137e-07	0.5499579280426816
316	6.509834432867154e-07	0.5499065511612887
317	5.937528367670009e-07	0.5500850382529425
318	5.604783664753365e-07	0.5501984479614985
319	5.606993252340693e-07	0.550203205080146
320	6.251668028953897e-07	0.5499942724291484
321	6.098472683847275e-07	0.550046029880033
322	6.152571761588217e-07	0.5500289042529021
323	5.071607974710211e-07	0.5504041457718158
324	4.849943893906449e-07	0.5504901544769624
325	5.31297369483223e-07	0.5503145216564972
326	4.6885503507310876e-07	0.5505588472702321
327	8.146340698843702e-07	0.5494888761440395
328	7.57932286889204e-07	0.5496300674254968
329	6.905960105573839e-07	0.549811599073085
330	6.256508257049742e-07	0.5500072117918696
331	6.103768698483669e-07	0.5500551635478362
332	5.804433872227123e-07	0.5501525893377368
333	5.419063770448637e-07	0.5502943514734319
334	6.803224937561963e-07	0.54985498399515
335	5.839319571044596e-07	0.5501569658868924
336	5.773134420571031e-07	0.5501790389174168
337	5.773134420571031e-07	0.5501790389174168
338	6.069155423708874e-07	0.5500838965444671
339	6.27366124849664e-07	0.550019580300353
340	6.474653312956504e-07	0.5499583086121734
341	7.12745824881529e-07	0.5497729712696674
342	8.545070582317592e-07	0.5494213250592451
343	1.0772027274958009e-06	0.5489661639470537
344	1.02329881923999e-06	0.5490677760013639
345	1.3028835833379186e-06	0.5485913029976317
346	1.1219118409741728e-06	0.5488889083402184
347	1.0361450674310947e-06	0.5490481766725364
348	1.0122982279860641e-06	0.549094225581044
349	1.085037133942755e-06	0.5489585525572177
350	9.349471773315803e-07	0.5492578704625175
351	9.696676711667164e-07	0.5491859428285675
352	1.2539165018029745e-06	0.54867769227227
353	1.1844565410681043e-06	0.5487928145435392
354	1.0480575261849063e-06	0.5490405652827003
355	1.06859425501654e-06	0.5490021277640287
356	9.738302921314145e-07	0.5491874651065347
357	9.201915918827121e-07	0.5493008748150908
358	7.937922234232964e-07	0.5495912493373334
359	7.666575387391048e-07	0.5496593712763653
360	8.025253214122652e-07	0.5495714597237599
361	8.415762429648543e-07	0.5494782201982691
362	7.705972919838076e-07	0.5496509987475457
363	8.196785247807131e-07	0.5495299776491538
364	7.726972075554306e-07	0.5496456707746606
365	7.243533406623696e-07	0.5497720198459378
366	6.655350284332317e-07	0.5499371870053786
367	6.104529469733497e-07	0.5501101558394011
368	5.853555625535992e-07	0.5501915977106462
369	6.145002345998217e-07	0.5501006416021063
370	6.856271085563672e-07	0.5498875226866988
371	6.810914640626759e-07	0.54990046204942
372	1.0174718950646032e-06	0.5491235294319126
373	1.015650894511351e-06	0.5491286671200518
374	1.1226268058264028e-06	0.5489317224080459
375	1.1377810398812845e-06	0.5489050825436199
376	1.2376410789865346e-06	0.5487376319672284
377	8.456947298430846e-07	0.5494945846864164
378	8.041365809522479e-07	0.5495935327542841
379	8.532595235049384e-07	0.5494770784897937
380	9.287487352170693e-07	0.5493117210456071
381	1.1179943517044776e-06	0.5489446617707671
382	1.1813560566964354e-06	0.5488350577571289
383	1.0586713036159534e-06	0.5490559783471182
384	1.0586713036159534e-06	0.5490559783471182
385	9.396131489175872e-07	0.5492919314320335
386	1.2059485060432996e-06	0.5487987133706621
387	1.2398040980777623e-06	0.5487435307943513
388	1.0225131435865463e-06	0.549126383703101
389	1.078380111854165e-06	0.5490209659538727
390	9.63479727746776e-07	0.5492439796760669
391	9.642225982949822e-07	0.5492424573980996
392	9.564507135361144e-07	0.5492584413167552
393	8.825309360462555e-07	0.5494201833507698
394	8.9593303524368e-07	0.5493904989304095
395	1.0229778138116353e-06	0.5491317116759862
396	1.0310701295769234e-06	0.5491161083268224
397	1.0822818706731204e-06	0.5490200145301432
398	1.1094090045417116e-06	0.5489754878996027
399	1.15802104707753e-06	0.5488902403334398
400	1.2298623740535826e-06	0.548770360943523
401	1.2527158515829496e-06	0.5487336359875645
402	1.3334878274622382e-06	0.5486088091942545
403	1.6391499356934727e-06	0.5481958912956526
404	1.8994307826134018e-06	0.5478979053835741
405	1.0124590163928414e-06	0.5491674852082152
406	8.659165982457668e-07	0.5494761270660642
407	9.534586822883152e-07	0.5492862228896566
408	8.040296699728571e-07	0.5496249297373575
409	5.01327709424808e-07	0.5505565638532813
410	4.1808435829267876e-07	0.5509089712026871
411	4.884391856542379e-07	0.5506098435821332
412	5.945901707291411e-07	0.5502366951954243
413	7.077438070253653e-07	0.5498972272087397
414	1.070873955040857e-06	0.5490843307742572
415	1.2385813111125177e-06	0.5487947173909983
416	1.6158184331390916e-06	0.5482655355126519
417	1.7429695406483496e-06	0.5481125465769486
418	1.772059341889958e-06	0.5480790564616703
419	1.7797389256942864e-06	0.548070303363359
420	1.8746006829823005e-06	0.5479650758988766
421	1.5327314776987248e-06	0.5483802772144292
422	1.5944595061581936e-06	0.5483007381906433
423	1.865777969527665e-06	0.5479829626649911
424	1.8529079215865594e-06	0.547998375729409
425	1.9162009354821173e-06	0.5479315857835982
426	2.3381361110339244e-06	0.5475272306985619
427	2.4657192981070843e-06	0.5474197198171288
428	3.5086730204633075e-06	0.546696257213219
429	3.4114582445760633e-06	0.5467560066234314
430	3.6296169846546207e-06	0.5466269935657116
431	3.964398314668348e-06	0.5464427979316809
432	5.490775129801987e-06	0.5457657648057707
433	4.631991745133127e-06	0.5461314920873894
434	3.6394982835213825e-06	0.5466380300809738
435	4.857161165462567e-06	0.5460437708195298
436	4.919895755618986e-06	0.5460178920940875
437	5.127150019454379e-06	0.5459318833889408
438	5.3532948059931255e-06	0.5458416884193845
439	5.202538833138383e-06	0.5459021989685806
440	6.33029089596031e-06	0.545485094805569
441	6.0916776725318765e-06	0.5455682492395271
442	4.701298661290668e-06	0.546121026426365
443	4.6472828753657905e-06	0.5461453828738401
444	3.989968724022258e-06	0.5464681058028855
445	3.373835910715085e-06	0.5468205131522914
446	3.164822446036131e-06	0.5469533319049291
447	3.1630807914259573e-06	0.5469544736134045
448	3.0523851003127927e-06	0.5470283040948135
449	2.763997628053877e-06	0.5472334310508932
450	3.23949822860514e-06	0.5469061412879461
451	3.2218214872262013e-06	0.5469187000811755
452	3.488848098056899e-06	0.546753152352243
453	3.6252314007955317e-06	0.5466732327589652
454	3.206813303469367e-06	0.5469331617218638
455	3.529548846243765e-06	0.5467337433081612
456	3.7071031659892248e-06	0.5466313701148673
457	4.458186689387764e-06	0.546245853219675
458	5.204050349352762e-06	0.5459216080126623
459	4.937753887990152e-06	0.5460327343042676
460	5.370676954876525e-06	0.545855959775327
461	5.208279647295399e-06	0.5459210371584247
462	5.741357790555991e-06	0.5457176227650581
463	4.32214720604725e-06	0.546321396263797
464	2.924557804118128e-06	0.5471460903525254
465	2.7500485563896105e-06	0.5472743422712616
466	2.7343540879883964e-06	0.5472872816339828
467	2.3104998580974743e-06	0.5476358832884706
468	2.742868806557995e-06	0.5472842370780483
469	1.992090855003782e-06	0.5479445251463194
470	2.2881567415718252e-06	0.5476625231528964
471	2.2380811105532545e-06	0.5477089526308959
472	2.953988240458024e-06	0.5471398109559107
473	2.9071045630607837e-06	0.5471729205016972
474	2.701265826898012e-06	0.5473257191526544
475	2.4843317167682046e-06	0.5474981171324393
476	2.61653417694669e-06	0.5473925090984652
477	2.918741552410599e-06	0.5471668313898284
478	3.0458608263363105e-06	0.547078539267731
479	3.5042732400935247e-06	0.5467881647454884
480	3.2080266323847644e-06	0.5469719798100273
481	2.7133628983354467e-06	0.5473186786170562
482	3.26422433373826e-06	0.5469369674167818
483	2.394471761695251e-06	0.5475770853019876
484	2.7609812823284853e-06	0.5472870913492368
485	4.131136486196954e-06	0.5464544053011808
486	3.824179171487382e-06	0.5466172890436707
487	2.8792418999659826e-06	0.5472088843186722
488	2.167629027572796e-06	0.5477949613360424
489	2.0396341825246218e-06	0.5479203589835903
490	1.942637945401677e-06	0.5480196876209498
491	1.8945764211133673e-06	0.5480706839328509
492	2.3296584297791604e-06	0.5476493935054294
493	2.610885487858011e-06	0.5474161044069566
494	3.2093237987214278e-06	0.5469900568608878
495	3.3430934939869783e-06	0.5469061412879461
496	3.677827694759172e-06	0.5467071034437353
497	3.842674581149256e-06	0.5466153861962117
498	3.7074093959835337e-06	0.5466903583860961
499	4.2367187758579805e-06	0.5464115912333534
500	3.963507100070417e-06	0.5465535436537944
501	4.2870599522599e-06	0.5463887570638455
502	4.750118194420854e-06	0.5461735450162332
503	4.805275704451375e-06	0.5461501399924875
504	5.128541853188567e-06	0.5460133252601859
505	5.470523055420202e-06	0.5458763202431383
506	5.965969739821391e-06	0.5456926954633452
507	4.918419704889378e-06	0.5461048522229635
508	4.385551258179585e-06	0.5463468944197476
509	4.282111091558511e-06	0.5463971295926651
510	4.582267699112202e-06	0.5462544160332404
511	5.55171139453375e-06	0.5458508220871877
512	4.6255971273864356e-06	0.5462374806908554
513	5.015475238943888e-06	0.5460673661280213
514	5.380496131292007e-06	0.5459193245957115
515	4.973789696359071e-06	0.5460879168805785
516	4.659203765755533e-06	0.5462279664535604
517	8.189656946974641e-06	0.5450253668594759
518	8.855136081114007e-06	0.5448569648593549
519	1.0156529487111275e-05	0.5445610720794811
520	8.960764396576222e-06	0.544833940405101
521	8.748143908325011e-06	0.5448860784254774
522	9.125457416178005e-06	0.5447943611779539
523	7.906346608063437e-06	0.5451060475917372
524	8.644223636464513e-06	0.5449129085746492
525	9.35315293104978e-06	0.5447416523033397
526	7.0858198975776964e-06	0.5453421909613985
527	8.227533860713923e-06	0.5450217514493038
528	1.1518057012116577e-05	0.5442899163165744
529	1.2594777691127396e-05	0.5440931618893144
530	1.218163852651511e-05	0.5441675632249611
531	1.2587375553637217e-05	0.5440962064452488
532	1.3100860546797886e-05	0.5440079143231514
533	1.5162793010215938e-05	0.5436846205398682
534	1.7504227450862175e-05	0.5433657033057407
535	1.7731601008262675e-05	0.543336780024364
536	1.629972894882459e-05	0.5435251619228045
537	1.8134568727662735e-05	0.5432880671294138
538	2.016721803123703e-05	0.5430515431902607
539	2.0389537022507546e-05	0.5430268061732938
540	2.1646122994001755e-05	0.5428924651426889
541	2.277987696150752e-05	0.542776772017182
542	2.1403576865348528e-05	0.5429179632986394
543	2.3134581255942377e-05	0.5427425207629201
544	2.4244801863365414e-05	0.5426359613052163
545	2.4050945551149882e-05	0.5426542286408227
546	2.447398326271474e-05	0.5426161716916428
547	2.346461969579528e-05	0.5427135974815434
548	2.421860311543174e-05	0.5426416698475933
549	2.4569264715760805e-05	0.5426089408712986
550	2.436073599815148e-05	0.5426283499153803
551	2.4974743664700236e-05	0.5425716450611023
552	2.4413730001721725e-05	0.5426234025119869
553	2.5020651886670334e-05	0.5425674587966925
554	2.6839262195046648e-05	0.5424072390406453
555	2.3812859315205484e-05	0.542680107366265
556	2.859804316661357e-05	0.5422626226337616
557	2.6455512649502296e-05	0.5424441542813497
558	2.5477764380815527e-05	0.5425301629864963
559	2.645991723013822e-05	0.5424437737118579
560	2.340517999707397e-05	0.5427265368442645
561	2.098526560482117e-05	0.5429739070139338
562	1.740306646544709e-05	0.5433959585803387
563	1.723535812617678e-05	0.5434176510413713
564	1.726760249974126e-05	0.5434134647769615
565	1.9981128790064866e-05	0.5430854138750308
566	2.6430466447045793e-05	0.5424502433932185
567	3.1978356579880956e-05	0.5420125884776498
568	3.14551181620775e-05	0.5420506454268296
569	3.5528116007900635e-05	0.541769785141882
570	3.774155326024748e-05	0.5416293549994082
571	4.12783829644726e-05	0.5414204223484106
572	4.604371372798164e-05	0.54116429908043
573	4.508435824660657e-05	0.5412137731143638
574	4.4669723649993615e-05	0.5412354655753964
575	4.7014803775423167e-05	0.5411152056159879
576	4.842576225136778e-05	0.5410455613989886
577	4.588744120273961e-05	0.5411722910397577
578	4.410103149558697e-05	0.5412655305652484
579	4.349668639872982e-05	0.5412986401110349
580	4.712819509272072e-05	0.5411117804905616
581	4.995586235729816e-05	0.5409751560430058
582	4.945101284802316e-05	0.5409991319209893
583	4.637172092835969e-05	0.5411505985787252
584	4.977854248350216e-05	0.540984289710809
585	5.209098304443581e-05	0.5408769691141218
586	5.189863139557409e-05	0.5408857222124331
587	5.286655924938845e-05	0.5408427178598598
588	4.757688952672169e-05	0.5410938937244472
589	5.1240514266640026e-05	0.5409188317582196
590	5.85032273461043e-05	0.5406050522122314
591	6.106074922673388e-05	0.5405030595884294
592	6.095372520689504e-05	0.540507245852839
593	5.061406077354376e-05	0.5409507995955307
594	4.983723963629388e-05	0.5409873342667434
595	5.4323662526909895e-05	0.5407833490191393
596	5.1392095873827566e-05	0.5409161677717771
597	5.2925641852696134e-05	0.5408472846937614
598	6.407472892393451e-05	0.5403928847205536
599	6.800419862735384e-05	0.5402509323001126
600	5.8152944627652475e-05	0.5406250321105509
601	5.6060541481612846e-05	0.5407121825241729
602	5.558654051509081e-05	0.5407323527072382
603	5.754242819883196e-05	0.5406501496970096
604	7.027997232521967e-05	0.540172534984802
605	0.00019678534760772358	0.5376236708134787
606	0.00020367957730619795	0.5375357592608732
607	0.00020322509942706206	0.5375414678032502
608	0.0002015067569216827	0.5375631602642826
609	0.00021448542517420847	0.5374040822167108
610	0.0002250373746174773	0.5372807777013678
611	0.00022978025065545837	0.5372290202504832
612	0.0002240076657975943	0.5372944782030726
613	0.00021951793109393757	0.5373477579319245
614	0.00021940906759547094	0.5373496607793835
615	0.00020804139363514112	0.5374866657964311
616	0.0002021806953099996	0.5375597351388565
617	0.0001868254522424345	0.5377610564000181
618	0.0001903516125049338	0.5377134852135432
619	0.00019513110561551804	0.5376503106779046
620	0.0002064999914865842	0.537505694271021
621	0.00019647536364782343	0.5376328044812819
622	0.0001973567364381015	0.5376213873965279
623	0.00019249723312782135	0.5376849425016583
624	0.00020141866099551906	0.5375700105151351
625	0.0001936119894253882	0.5376708614304617
626	0.0001781742378306903	0.5378820774984102
627	0.000179812576608107	0.5378588627594104
628	0.00016847448689834933	0.5380244104883429
629	0.00016275789551206733	0.5381115609019649
630	0.00016685810303716125	0.538048766935818
631	0.00016332369784078933	0.5381028078036535
632	8.26270507892377e-05	0.5397929169167326
633	8.616948298085971e-05	0.5396909242929304
634	8.467195426175038e-05	0.5397335480760119
635	8.187873882007434e-05	0.5398149899472569
636	7.711650087086713e-05	0.5399607480626158
637	8.73867559524875e-05	0.5396574341776521
638	9.153444012228274e-05	0.5395444050385878
639	9.321887357808306e-05	0.5394998784080474
640	8.993750329468675e-05	0.5395879802453988
641	8.617037146828145e-05	0.5396928271403895
642	8.806605966474288e-05	0.5396404988352671
643	9.538440372976915e-05	0.5394456472554661
644	9.83808840723741e-05	0.539369913926598
645	0.00010457767933366751	0.5392199695468293
646	9.888629841896158e-05	0.5393573551333687
647	8.613464408074935e-05	0.5396951105573402
648	5.3305093263534474e-05	0.540848045832745
649	4.63962851815325e-05	0.5411772384431511
650	4.925219747732888e-05	0.5410364277311855
651	4.925219747732888e-05	0.5410364277311855
652	5.2661988918829e-05	0.5408781108225972
653	5.2899352038146196e-05	0.5408674548768267
654	5.479115626203768e-05	0.5407841101581228
655	5.64932468946845e-05	0.5407114213851892
656	5.468585845413541e-05	0.5407886769920244
657	5.610574085135647e-05	0.5407277858733366
658	5.622262749945202e-05	0.5407228384699432
659	5.4196992804920523e-05	0.5408099888835651
660	4.7723886257001926e-05	0.5411127319142912
661	4.517266952131814e-05	0.5412426963957405
662	4.1559451533405575e-05	0.5414388799687628
663	3.534048139269813e-05	0.5418173563283569
664	2.976123413025061e-05	0.5422158125862704
665	2.8090088019730004e-05	0.5423486313389082
666	2.973274087595716e-05	0.5422186668574589
667	2.8362485662830804e-05	0.5423271291626215
668	2.8975099005155907e-05	0.5422780356981795
669	2.6083776024408606e-05	0.5425196973254718
670	2.6301684080282605e-05	0.5425006688508819
671	2.4581177556565415e-05	0.5426551800645522
672	2.418222227868941e-05	0.5426924758747484
673	2.4626347100073223e-05	0.5426509938001424
674	2.3909025007126843e-05	0.5427183546001908
675	2.579751451436811e-05	0.5425455760509141
676	2.579751451436811e-05	0.5425455760509141
677	2.6589349190510375e-05	0.5424770735423903
678	2.6220458842759926e-05	0.5425090413797015
679	2.6649953484998745e-05	0.5424725067084887
680	2.817108035052335e-05	0.5423465382067033
681	2.4819670104500657e-05	0.5426376738679295
682	2.492201284323182e-05	0.5426289207696181
683	2.4232976525813447e-05	0.5426928564442403
684	2.500527157031701e-05	0.542621309379782
685	2.4455174338412995e-05	0.5426726862611749
686	2.4434771572580607e-05	0.542674589108634
687	2.4478294836246097e-05	0.5426711639832078
688	2.4848654926835274e-05	0.5426369127289459
689	2.6052612985674285e-05	0.542528830993275
690	2.560542740902449e-05	0.542568410220422
691	2.4176329867643214e-05	0.5427000872645845
692	2.669319316162567e-05	0.542475741549169
693	2.4907080813328232e-05	0.5426340584577574
694	2.5631330453926557e-05	0.542568600505168
695	2.4778635410076476e-05	0.5426458561120031
696	2.1067060388373047e-05	0.5430146279495562
697	1.691751208174694e-05	0.5435086071499112
698	1.7567124543458154e-05	0.5434241207227319
699	2.0353783469923886e-05	0.5430937864038504
700	2.022393775306707e-05	0.5431082480445388
701	2.039495202874579e-05	0.5430892195699488
702	1.9596368950309916e-05	0.5431794145395052
703	1.946455894022202e-05	0.5431946373191772
704	2.0329805031450537e-05	0.5430964503902931
705	1.8530745020923596e-05	0.5433053830412906
706	1.6832429235081734e-05	0.5435211659431406
707	1.9399433143866418e-05	0.5432028195632508
708	1.8783576852849585e-05	0.5432755083361844
709	1.9110108282294398e-05	0.5432366902480209
710	2.00691553379561e-05	0.5431274668038747
711	1.9707088151576177e-05	0.543168568308989
712	2.0999123434232623e-05	0.5430256644648185
713	2.2864059334222245e-05	0.542833286586714
714	2.2753292447846932e-05	0.5428443231019763
715	2.350842411277622e-05	0.5427706829053132
716	2.3840837790530986e-05	0.5427387150680021
717	4.184590209167935e-05	0.5414400216772383
718	4.5903778209920466e-05	0.541222716497421
719	4.553405552270846e-05	0.541241744972011
720	4.449959851614719e-05	0.5412963566940842
721	4.7841971633842054e-05	0.5411258615617582
722	4.7841971633842054e-05	0.5411258615617582
723	4.646390288848645e-05	0.5411947446397738
724	4.681051850372834e-05	0.5411772384431511
725	4.792695866426813e-05	0.5411216752973484
726	4.843989434656541e-05	0.5410965577108897
727	4.948939054240505e-05	0.5410459419684804
728	5.19781041137494e-05	0.5409298682734818
729	5.338199756260252e-05	0.5408666937378432
730	5.178637115984293e-05	0.5409386213717932
731	5.166168923667947e-05	0.5409443299141702
732	5.537775788182973e-05	0.5407795433242212
733	7.121130372973595e-05	0.5401778629576871
734	7.350702152507212e-05	0.5401013684898356
735	7.350702152507212e-05	0.5401013684898356
736	7.11661284273368e-05	0.540179956089892
737	7.488693395458315e-05	0.540057032144041
738	7.73187478850839e-05	0.5399797765372059
739	7.496957169093403e-05	0.5400543681575984
740	8.064372054313406e-05	0.5398777839134037
741	8.064372054313406e-05	0.5398777839134037
742	8.064372054313406e-05	0.5398777839134037
743	8.064372054313406e-05	0.5398777839134037
744	8.312142403091362e-05	0.5398043340014865
745	8.589902728893779e-05	0.5397244144082087
746	9.219219544658962e-05	0.5395520164284238
747	9.061107847442767e-05	0.5395942596420135
748	9.239345614353905e-05	0.5395466884555387
749	9.515141280490957e-05	0.5394747608215886
750	9.992147848340646e-05	0.539354881431672
751	0.00010308226841397537	0.5392783869638204
752	0.00011613907570158796	0.5389842067466598
753	0.00011870117385409933	0.5389301658788244
754	0.000127898784677664	0.5387448285363183
755	0.00012809450442951572	0.5387410228414004
756	0.00012842787597070086	0.5387345531600397
757	0.00012842787597070086	0.5387345531600397
758	0.00013503950268807605	0.5386104875057133
759	0.0001355137314784605	0.5386017344074019
760	0.00013317849372114748	0.538645119329467
761	0.00013068148608868718	0.53869230994645
762	0.0001270379888896617	0.5387627153024329
763	0.00013162269518773162	0.5386744231803355
764	0.0001314018413751199	0.5386786094447453
765	0.00013923726574937195	0.5385339930378618
766	0.00015819442929477105	0.538213553525767
767	0.00016684337298933586	0.538079212495162
768	0.00018045181066714337	0.537880555220443
769	0.00018513211016093475	0.5378154778373454
770	0.0001651158758702512	0.5381060426443338
771	0.00015147310983767143	0.538323347824151
772	0.00015126441722561419	0.5383273438038149
773	0.00013883966494430896	0.5385427461361731
774	0.00013674184247310453	0.5385808030853529
775	0.00014382395353460016	0.5384544540140758
776	0.00014457695230040785	0.5384418952208464
777	0.00014797228971719705	0.5383836680886012
778	0.0001469659464238375	0.5384007937157321
779	0.00015312523706952855	0.5382976593834546
780	0.00011804140799945419	0.5389488137839226
781	0.0001328847140464249	0.5386553947057455
782	0.00011961988596140375	0.5389179876550868
783	0.0001218795537699082	0.5388715581770873
784	0.00013280537468617794	0.53865843926168
785	0.00014146887938986736	0.5385005029225834
786	0.00014413716645064325	0.5384536928750921
787	0.00015937921679334838	0.5382009947325377
788	0.00016717425464199265	0.5380824473358423
789	0.0002003582797744113	0.537623099959241
790	0.00019786727068062744	0.5376550677965521
791	0.0001955219595665667	0.537685513355896
792	0.00020371032765765943	0.5375806664609054
793	0.00022349613105433302	0.5373428105285311
794	0.00022492168430609405	0.5373264460403837
795	0.0002328988281119545	0.5372366316403192
796	0.00022389310432909833	0.5373382436946296
797	0.00021015340179766201	0.537501888576103
798	0.00020613440436280847	0.5375513626100369
799	0.0002032129919970679	0.5375878972812496
800	0.0002047906124411105	0.537568107667676
801	0.00018401919317101694	0.5378409759932958
802	0.00018886969576013593	0.5377747569017228
803	0.00018680802798781124	0.5378036801830997
804	0.00018472441019894362	0.5378322228949846
805	0.00018173513569921397	0.5378737049695906
806	0.0001908356534883536	0.53774982960001
807	0.00018391842991894437	0.5378438302644843
808	0.00019305674983174885	0.5377212868881251
809	0.0001861270216458542	0.5378158584068372
810	0.00017391338521943126	0.5379882563866221
811	0.0001843606652030116	0.5378405954238041
812	0.00018795116828511797	0.537791501959362
813	0.00019362602113595658	0.5377161491999859
814	0.00021004493258135003	0.5375079776879719
815	0.00019886132082137553	0.5376480272609538
816	0.00019129978905854788	0.5377469753288215
817	0.00020130377331078407	0.5376168205626263
818	0.00019580361800803717	0.5376876064881009
819	0.0001919213716985856	0.5377391736542396
820	0.0001953002316148069	0.5376946470236992
821	0.00020433426957935458	0.53757952475243
822	0.00021227463496328408	0.5374822892472754
823	0.00022267692353900983	0.5373593653014244
824	0.00023621214081814747	0.5372077083589425
825	0.0002452104485430352	0.5371110437080255
826	0.0002812623157256108	0.53675445009421
827	0.0002999705774747788	0.5365864286635808
828	0.0002911529628717112	0.5366650162636373
829	0.00029537370004482444	0.5366273398839492
830	0.0002539097465820015	0.5370216098774528
831	0.0002696663176433186	0.5368655763858152
832	0.0002677416457488929	0.5368842242909134
833	0.00026485939123601493	0.5369123864333065
834	0.0002663358148723379	0.5368979247926182
835	0.00027932276763875484	0.5367738591382917
836	0.0002873722462418738	0.5366996480873909
837	0.0002873722462418738	0.5366996480873909
838	0.0003142964984648766	0.536464836710951
839	0.00029371148771493945	0.5366425626636211
840	0.00029371148771493945	0.5366425626636211
841	0.00030629604675360805	0.5365325780804913
842	0.00031741151718280643	0.5364393385550005
843	0.000307103573419393	0.5365261083991306
844	0.00031339521828111167	0.5364728286702788
845	0.00031344058957956205	0.536472448100787
846	0.0003272222285460176	0.5363596092464686
847	0.0003350557831622615	0.5362971958498136
848	0.00032689171424176767	0.5363622732329112
849	0.0003536320154041358	0.536154482290389
850	0.0003599835193800314	0.5361072916734059
851	0.00036971107211939113	0.5360365057479313
852	0.0004128679411650078	0.5357425158155167
853	0.0004463144899880482	0.5355343443035027
854	0.00046393669635768026	0.5354304488322416
855	0.0004800320626804582	0.5353383510152262
856	0.0005420022833734271	0.5350091584048201
857	0.0005767474996841526	0.5348394244114778
858	0.0005875913890501163	0.5347888086690685
859	0.0006347969573956688	0.5345768314621365
860	0.0006347969573956688	0.5345768314621365
861	0.0006710534031702319	0.5344234619569416
862	0.0006710534031702319	0.5344234619569416
863	0.0006347093018870949	0.5345772120316283
864	0.0006577921238993211	0.5344786445332524
865	0.0006569770962637149	0.5344820696586786
866	0.0006821220485665536	0.5343781741874175
867	0.0006726243487933279	0.534416992275581
868	0.0007024551109433653	0.5342967323161726
869	0.0007134175870129124	0.5342537279635993
870	0.000712245931206423	0.5342582947975009
871	0.000684845048170699	0.5343671376721554
872	0.0006964114588880164	0.5343207081941559
873	0.0007061240164000519	0.5342822706754842
874	0.0007255307430494322	0.534206917916108
875	0.0007165507632970726	0.5342415497398617
876	0.0007107838756720846	0.5342640033398779
877	0.0007440133619620204	0.5341372736991088
878	0.000728917746918755	0.5341943591228786
879	0.0007140092638685473	0.5342518251161403
880	0.0006970858407574463	0.5343184247772051
881	0.0007109838477330247	0.5342636227703861
882	0.0007139114833836831	0.5342522056856321
883	0.0007182256150825921	0.534235460627993
884	0.0006929943385747149	0.5343355504043361
885	0.000699585689137848	0.534309291109402
886	0.000699585689137848	0.534309291109402
887	0.000699585689137848	0.534309291109402
888	0.0006874984814576829	0.5343576234348604
889	0.000699106104000985	0.5343111939568609
890	0.000699106104000985	0.5343111939568609
891	0.000712357858161461	0.5342590559364845
892	0.0007068162530733566	0.534280748397517
893	0.0007396691892132281	0.5341547798957316
894	0.0006975775634902702	0.5343176636382215
895	0.0006975775634902702	0.5343176636382215
896	0.0007149029619536843	0.5342495416991895
897	0.0007340342413182262	0.5341764723567641
898	0.0007160821870298497	0.5342453554347797
899	0.0006736656766171845	0.5344147088586302
900	0.0006736656766171845	0.5344147088586302
901	0.0006702462095061562	0.5344287899298268
902	0.0006700157518515918	0.5344297413535563
903	0.000682660482032208	0.5343779839026717
904	0.0006349561413398932	0.5345785440248496
905	0.0005888172372089215	0.5347867155368636
906	0.0005668974673995026	0.5348909915776165
907	0.0005823964468331735	0.5348171610962076
908	0.0005695857210735567	0.5348780522148954
909	0.0005408111293355131	0.5350200046353364
910	0.0005408111293355131	0.5350200046353364
911	0.0005145479787405747	0.5351558679439086
912	0.0004914768749099853	0.5352806947372186
913	0.00040889984949700866	0.535775815646049
914	0.00040077456806608604	0.5358294759443927
915	0.00040294938396061986	0.5358150143037044
916	0.00039073248568498157	0.5358972173139329
917	0.0003851395094909433	0.5359356548326046
918	0.00039375383715885417	0.5358766665613758
919	0.00038420550622180394	0.5359421245139652
920	0.00037859166093509843	0.5359813231716205
921	0.00039425951309052574	0.5358732414359496
922	0.0004066371703000484	0.5357906578562293
923	0.00042092827172321944	0.5356981794697221
924	0.00042676284845989297	0.5356612642290176
925	0.00042652076206209854	0.5356627865069847
926	0.00043896989225678006	0.5355855309001496
927	0.0004591552089248199	0.5354645098017575
928	0.00046338633567084234	0.5354397727847906
929	0.0004453523819363533	0.5355467128119861
930	0.00046071325639528713	0.5354553761339543
931	0.000467785705201289	0.5354142746288401
932	0.0004449116167939097	0.5355493767984287
933	0.0004420252603772266	0.5355668829950515
934	0.0004601933619128063	0.5354584206898888
935	0.0004508646095629129	0.5355136032661996
936	0.00046476107357465787	0.5354317808254628
937	0.0004708950527507856	0.5353963878627256
938	0.00045150487988293033	0.5355101781407734
939	0.00047129587432426706	0.5353944850152665
940	0.00046666830205809755	0.5354211248796925
941	0.0004437827452258017	0.5355566076187729
942	0.0004320015679364376	0.5356289158222147
943	0.00048254734823694617	0.5353315007643739
944	0.0004739301431039497	0.5353802136593241
945	0.0004691462653621558	0.5354076146627336
946	0.00048139451954255536	0.5353379704457344
947	0.00048139451954255536	0.5353379704457344
948	0.00045673756339788073	0.5354799228661754
949	0.0004759368237631047	0.5353687965745701
950	0.0004607526521626391	0.5354563275576839
951	0.0004665080595318511	0.5354228374424056
952	0.00045925935663228376	0.5354650806559953
953	0.00045925935663228376	0.5354650806559953
954	0.00046670544383917666	0.5354216957339302
955	0.00046140332315124105	0.5354525218627659
956	0.0004663765132654063	0.5354235985813891
957	0.00045467805669271815	0.535492101089913
958	0.0004533312186113738	0.5355000930492407
959	0.00041965662581182643	0.5357082645612548
960	0.0004162726602671569	0.5357299570222873
961	0.0004060996314937471	0.5357961761138603
962	0.0004060996314937471	0.5357961761138603
963	0.00044407340658329607	0.535556417334027
964	0.0004525026982407226	0.5355058015916178
965	0.000464214180457529	0.5354369185136021
966	0.0005347023270040504	0.5350536850353607
967	0.0006006658506779344	0.5347370512181839
968	0.0006006658506779344	0.5347370512181839
969	0.0005850412104127702	0.5348093594216257
970	0.0005825281210027438	0.5348211570758715
971	0.0006316023816181779	0.5345989044926609
972	0.0006249187894376771	0.5346282083435294
973	0.0005980903316817644	0.5347488488724297
974	0.0005895247731636742	0.5347884280995767
975	0.0005891976203999389	0.534789950377544
976	0.000575608842003427	0.5348538860521662
977	0.0005814772388882644	0.5348261044792648
978	0.0005834997351808872	0.5348165902419699
979	0.0005479232151539796	0.5349893687912466
980	0.0005082159388590078	0.5351944957473262
981	0.0004877365695857291	0.5353060026084233
982	0.0004650687925708329	0.5354346350966513
983	0.0004588769127096156	0.5354707891983722
984	0.0004286290235813584	0.5356546042629111
985	0.0004286290235813584	0.5356546042629111
986	0.0004157465003528666	0.5357364267036479
987	0.0004157465003528666	0.5357364267036479
988	0.0004246943514882153	0.5356801024188617
989	0.00042246949232131677	0.53569456405955
990	0.0004349293263829204	0.5356165473137312
991	0.0003873641619581157	0.5359269017342932
992	0.00039636213895171394	0.5358656300461137
993	0.00038384063905416184	0.5359512581817684
994	0.00036609058931221465	0.5360772266835538
995	0.00035671192156095847	0.5361461097615694
996	0.00034875929510136503	0.5362058591717819
997	0.0003394057639750691	0.5362777868057318
998	0.0003363158784469958	0.5363023335379529
999	0.0003457885291524924	0.5362288836260357

==> data/stats-mannwhitneyu-varghadelaneya-reveal-vulnerability-ue.dat <==
rank	pvalue	effect_val
1	1.317800616080624e-21	0.45342381246144353
2	3.554103373399458e-18	0.45391227340416745
3	1.8314714252365753e-20	0.44649478372426066
4	5.783174884284178e-19	0.44642152409708935
5	2.3758586621926326e-23	0.4365111139611537
6	2.661364555423174e-23	0.43387719250841345
7	2.306142604468821e-20	0.4368311729037566
8	3.833976858114154e-19	0.4378889658062117
9	3.087909048184341e-21	0.43239639661582385
10	1.72623628016103e-18	0.4360687019269375
11	5.763172675386961e-22	0.42756735033438736
12	2.478820942960568e-21	0.4270615734797866
13	1.7988282001359283e-19	0.4295630567493809
14	2.2273343142103254e-19	0.4291204544304188
15	3.206428020308696e-19	0.42874426148777556
16	3.6897032107702154e-20	0.42581901408906314
17	3.3790498635972794e-21	0.42290404206662935
18	1.1054745278142306e-21	0.42132372725193434
19	1.984256339819744e-23	0.4170877985234665
20	1.3912058094600628e-27	0.40834592701209943
21	2.1465131692080414e-28	0.40624537370211533
22	4.927906174202548e-28	0.40630778709877036
23	2.602929648998361e-26	0.40892934004302717
24	7.422941066587198e-26	0.40915292461945907
25	1.182441262904239e-24	0.41089555232240627
26	1.0078630647250962e-21	0.416242743966927
27	2.671152751956649e-21	0.41657593255699693
28	6.238731968376947e-23	0.41257310264225594
29	3.331129399332426e-23	0.41157543971950505
30	2.816328785759191e-24	0.4092033500771224
31	1.4249679079754837e-24	0.40829340842223116
32	8.10080352924451e-24	0.4094115215891364
33	2.711503950597873e-24	0.40831357860529655
34	1.6565831604276027e-24	0.40780589890323676
35	2.7217439165453808e-24	0.40803538230679154
36	7.31370517120407e-25	0.4067163284482165
37	4.368158504083125e-23	0.40980750414535316
38	1.2595759616551971e-23	0.40848997256474534
39	2.0014636230866987e-24	0.4066354574312092
40	6.262832166762047e-25	0.40552114995922195
41	1.7622843535916441e-25	0.40413378387686905
42	4.558790058488604e-26	0.4028394670352609
43	1.3302147079124324e-24	0.405500218637173
44	8.952927893261524e-25	0.40493621465032703
45	1.0229981609781362e-26	0.4007617478947847
46	9.609755494499175e-31	0.3920141678410407
47	3.1532004811462662e-30	0.39291250212643203
48	4.7166351103271575e-30	0.3930660619163729
49	2.3770538573812816e-29	0.394273418629105
50	1.860962210190269e-30	0.39171903620015064
51	9.230817935003714e-28	0.39646150292220284
52	1.410315229275912e-28	0.3946756805819364
53	2.880986524541351e-28	0.3952162795450368
54	1.7269710785305296e-27	0.396692128034233
55	7.138498194116152e-23	0.40562923169489284
56	2.0247171755064124e-22	0.4064670554310882
57	2.322041180714673e-22	0.40651633918027613
58	3.034471299294443e-22	0.40672622325500324
59	2.1806291411127453e-22	0.4062579324953447
60	1.1840231213988688e-21	0.4077805910320321
61	3.136405142680107e-21	0.40870023720896426
62	1.692435554585726e-20	0.4103707469932156
63	2.1824579557995976e-20	0.410521452511968
64	1.6947077752972593e-20	0.41025124817279074
65	7.03900095204559e-21	0.4092122934601797
66	7.900491387668946e-21	0.40926709546699874
67	1.6667289910614848e-20	0.4099462217251139
68	3.8868634662027575e-20	0.4107650169867193
69	1.4765128774012392e-20	0.4097251108503787
70	6.447578621100389e-21	0.40881212463955313
71	1.9901427802994876e-21	0.4075286540284613
72	3.6014194038727965e-22	0.4057523459254898
73	4.593400612708879e-22	0.40595157405444654
74	3.444459766742326e-22	0.40564749903049924
75	8.869147106998624e-23	0.4040759373141156
76	1.8454080482249148e-22	0.4047417436400178
77	1.54455104747178e-24	0.3999636936704824
78	8.276619479179883e-25	0.3993235757852766
79	7.1445532196209475e-25	0.3991599309038031
80	5.6306841611347765e-25	0.3988695563815605
81	8.212269535967381e-25	0.3991842873512782
82	2.4266329328094812e-26	0.39578656292849745
83	2.800426229495384e-27	0.3937352933677013
84	9.48500315531466e-28	0.39273192190257344
85	6.359721517734695e-28	0.3923264251090617
86	4.070079409026898e-28	0.39184043786803446
87	7.494878948255533e-28	0.3923517329802663
88	1.7243676063349683e-27	0.39307405387570066
89	1.5987770461268373e-27	0.39300612222141457
90	5.784852726382616e-28	0.39206535443768764
91	2.6445524266715085e-28	0.391322863359188
92	1.172919530561053e-28	0.3905423153315084
93	1.561257684781684e-28	0.39077883927066137
94	2.950514265785098e-28	0.3912806201455983
95	3.9819746044652275e-28	0.39147166603048134
96	1.7700676163293876e-28	0.39069244999602304
97	1.076792051113207e-29	0.38813692585859333
98	3.8702194702051615e-29	0.38921469865936786
99	7.55624021290523e-29	0.3897589130326403
100	4.613477974119521e-30	0.3872224173698005
101	1.8741221117622073e-30	0.38643368709804726
102	1.9971820026880044e-30	0.38646679664383377
103	1.0974014773283052e-28	0.3898864038123929
104	9.744980782680563e-29	0.38978136663265645
105	2.1012393386576253e-29	0.3883721178045251
106	1.6296641065860942e-29	0.3881165653907821
107	1.1645462850538324e-29	0.38781705720073634
108	4.103092852022245e-30	0.38687248372209143
109	2.7656651126958038e-30	0.3865255946303167
110	7.697745149597965e-31	0.3853690439447398
111	3.063598385482333e-31	0.38457194114416693
112	3.038291469698219e-31	0.3845582406424622
113	7.027958395774437e-31	0.38523850860905273
114	1.6158989563964278e-31	0.38396436195051
115	3.5420781490103523e-31	0.3846094272391092
116	8.180585183022167e-31	0.38531614478537973
117	1.3300938568036508e-30	0.385713078765326
118	3.47112927011678e-30	0.3865073272947104
119	3.319233815218757e-30	0.386443581904834
120	4.608999881015753e-30	0.3867213976338473
121	2.6610332908867754e-31	0.3842513113473264
122	2.81949481777892e-31	0.3842752872253097
123	2.9021650832205903e-31	0.38427490665581787
124	2.3619214660985944e-31	0.38408766646585285
125	1.9018518520842346e-31	0.38390404168605985
126	2.2535773697612164e-31	0.38402315993699293
127	1.9339594251935608e-30	0.3858245856264231
128	1.7397225313591547e-30	0.3857214512941456
129	3.930399246500609e-30	0.3864137071997278
130	8.867112719844386e-30	0.38709759057649046
131	1.2412122841642794e-29	0.3873854913970364
132	9.125283693050561e-30	0.3871168093358263
133	6.106418815857319e-30	0.38675526831861734
134	4.2878443443561665e-30	0.3864481487387356
135	8.257439199350417e-30	0.38700073564082765
136	6.623923197260982e-30	0.3867742967932073
137	4.646547417631719e-30	0.3864432013353422
138	9.149994187786971e-30	0.3870108207323603
139	8.001453402304392e-30	0.3868825688136241
140	8.021206350896598e-30	0.38687914368819787
141	1.4564066648999636e-29	0.38738967766144616
142	1.7085352156625444e-29	0.38752420897679707
143	2.2175590241894295e-29	0.38775331181086004
144	1.769943116408699e-29	0.3875497071327476
145	4.301869035340144e-29	0.3883157935197388
146	1.1844062180293946e-28	0.3891987147407123
147	2.4300027725283798e-29	0.3877902270515645
148	7.649986941386969e-30	0.38675545860336324
149	8.103099628556988e-30	0.3868056937762807
150	4.826790836261374e-30	0.38633797387085983
151	9.005841693699373e-30	0.3868818076746405
152	1.1623749487625793e-29	0.387089027762925
153	1.290627486870791e-29	0.38717541703756336
154	7.391859407774333e-30	0.3866772515727986
155	4.8723942395587326e-30	0.38630334204710615
156	2.8548430628293304e-30	0.3858337192942263
157	3.323615777006194e-30	0.38596558662313457
158	1.5171666882214247e-30	0.38524459772092157
159	1.2146184924710755e-30	0.3850527906970549
160	6.918692241290317e-31	0.38456356861534735
161	2.9746956495545737e-31	0.3838414380046589
162	1.3012333083819632e-31	0.38312235194990485
163	1.9233783460518782e-31	0.38344888057386833
164	2.738493073490344e-31	0.3837497207571354
165	1.6325355398332598e-31	0.38324166048558383
166	3.4860591434694147e-31	0.38385761220806036
167	3.233781985871501e-31	0.38376323097409426
168	5.046741223581171e-31	0.38414418103538495
169	1.580216839834372e-31	0.3831179754007492
170	8.037181608929389e-32	0.38254445717660823
171	3.8852017776156424e-32	0.3819208940642957
172	1.2778680754416876e-31	0.38291284844466955
173	1.3208784883510005e-31	0.3829360631836693
174	9.641083244372346e-32	0.3826689034004265
175	1.3760481432797843e-31	0.38296593788877553
176	1.6502453594449342e-31	0.3831204491024459
177	1.2981272380123307e-31	0.38287764576667815
178	2.4079593300079697e-31	0.3833990259704427
179	2.3981789623059857e-31	0.38337181525177905
180	1.238062256352347e-31	0.3828040055700151
181	7.476349278615568e-32	0.3823478930340941
182	1.0648706965278107e-31	0.3826477817936316
183	3.2186329312772305e-31	0.38355829430276056
184	7.65356160966054e-31	0.38427053010666223
185	2.382601842907327e-30	0.38521358130733996
186	3.912201041780691e-30	0.38563677458222034
187	5.511212886477866e-29	0.3879346531737022
188	5.563002009929812e-29	0.38793883943811197
189	6.134582553908568e-29	0.3880259898517339
190	7.517824863774333e-29	0.38819914897050245
191	1.397377149736669e-28	0.3887540192895452
192	2.040690335962905e-28	0.3890902524355496
193	3.579311718568433e-28	0.38958499277488823
194	4.3188197488246525e-28	0.3897429291139848
195	4.927629004236807e-28	0.3898624279344096
196	4.669916554514137e-28	0.38978212777164
197	3.1433372587170664e-28	0.3894160199205295
198	2.2253311557207335e-28	0.3890887301575824
199	2.818527431628387e-28	0.38929804337807183
200	2.285669905782397e-28	0.38910509464572973
201	1.577158179337641e-28	0.38876334324209433
202	1.595963819065182e-28	0.3887739991878647
203	1.2675735299448847e-28	0.3885593579944901
204	1.1306784429089467e-28	0.38845298882153234
205	6.298179214906152e-29	0.3879295154855629
206	1.2722789014897732e-28	0.3885511757504164
207	2.6809110439305853e-28	0.38920328157461387
208	2.3484672135380173e-28	0.38908378275418903
209	1.8763002680898624e-28	0.38886647757437187
210	2.6965385857999643e-28	0.38918615594748296
211	3.0177023334248544e-28	0.38928415259162114
212	9.011911832042557e-28	0.39025593678892967
213	1.1896133096568862e-27	0.3905059709450416
214	2.0929618037180518e-27	0.3910166952030357
215	2.263327984597501e-27	0.39108862283698576
216	1.2624614334980413e-27	0.39054250561625425
217	7.747752191791562e-28	0.39009305304643976
218	3.351352864320531e-28	0.38931402729672737
219	3.074586213910501e-28	0.3892360105509086
220	1.7366314764922253e-28	0.38872033888952107
221	1.9455730432436412e-28	0.38882271208281494
222	1.7176568290504503e-28	0.38871044408273425
223	1.4585794072188871e-28	0.3885597385639819
224	8.484821889123057e-29	0.38805928968226633
225	7.551996991514619e-29	0.3879550136415134
226	1.0894731659911105e-28	0.3882834451129359
227	1.0141115321202884e-28	0.38821912886882187
228	9.400282382796165e-29	0.3881475818043637
229	1.3168166590751476e-28	0.38843966888931936
230	8.632962764725699e-29	0.38805377142463526
231	1.561150838242539e-28	0.38858238244874393
232	1.6189418048393448e-28	0.3886151114250387
233	1.5486617224045503e-28	0.3885751516283998
234	2.1481723279195986e-28	0.3888666678591177
235	2.6709024571077855e-28	0.3890634222863778
236	3.4200028213160923e-28	0.38928034689670316
237	2.5011090258503874e-28	0.3889972031948048
238	1.978584144246974e-28	0.3887856065573646
239	1.4126566990197563e-28	0.38847867726222873
240	1.3154372562110148e-28	0.38841112617743445
241	2.3289908101957954e-28	0.3889157613235598
242	4.415388724982393e-30	0.3853507766091334
243	8.65814131968569e-31	0.3839249730081088
244	8.399450192226012e-31	0.3838987137131747
245	9.022907754855503e-31	0.3839538962894855
246	1.5558227015872196e-30	0.3844233287576195
247	1.433657550409298e-30	0.3843455022965466
248	4.333235680537979e-31	0.38331016299410764
249	4.1231195342271365e-31	0.3832673489262803
250	2.7331049875829117e-31	0.38291037474297285
251	2.057798601625525e-31	0.3826601503021151
252	1.9761779938002626e-31	0.3826220933529352
253	2.6322147584570845e-31	0.3828679412446373
254	2.373820678899821e-31	0.38277926855304817
255	5.245843682735126e-31	0.38345477940099126
256	4.329012877350961e-31	0.3832858065466325
257	3.5888795792760796e-31	0.3831210199566836
258	3.8930347205833263e-31	0.38319104474317456
259	4.724764719957729e-31	0.3833512644992219
260	7.006266042866514e-31	0.3836914936248902
261	5.9424442505246185e-31	0.38354916063495736
262	5.552518648073875e-31	0.3834905529332203
263	3.613213001409954e-31	0.3831135988515935
264	4.196492661049864e-31	0.38323918678388713
265	4.130290364287901e-31	0.3832254862821824
266	4.043630807944022e-31	0.38320721894657606
267	1.8805354702737187e-31	0.38253970005796073
268	2.246946513997368e-31	0.3826923084241721
269	3.0024023008244967e-31	0.3829412008718086
270	2.9218350346926834e-31	0.38291456100738264
271	3.5972894702518723e-31	0.38309019382784787
272	2.722039507657233e-31	0.382843965366654
273	1.6935151300406734e-31	0.38243371145449473
274	1.7246497970686282e-31	0.3824460799629782
275	1.8865828782861175e-31	0.3825229550003216
276	2.470724255671022e-31	0.382751106410655
277	1.9477895257778765e-31	0.3825438863223705
278	1.6613842074666432e-31	0.38240764244430653
279	3.432935277401773e-31	0.38303063470238136
280	2.8644995057757638e-31	0.3828717469395553
281	1.0110037102231716e-31	0.3819671332575493
282	8.651882757462349e-32	0.38183431450491145
283	2.1992842045385905e-31	0.3826289436037876
284	2.7889564513773023e-31	0.3828329288513918
285	2.8075412083555784e-31	0.3828386373937688
286	3.0069277143427023e-31	0.38289134626838295
287	4.233392622158475e-31	0.3831859070550353
288	3.4014365312671564e-31	0.38299429031591453
289	1.7629479501872984e-31	0.38242990575957675
290	2.086913793556383e-31	0.3825745221664603
291	1.4167554731145181e-31	0.38223962101367726
292	1.2053591764571212e-31	0.3821014742881543
293	1.6875547752496941e-31	0.3823830957120855
294	2.611624927161055e-30	0.3846649903849118
295	4.301825979394847e-30	0.38510226473098874
296	6.684114244814748e-30	0.3854786479583779
297	1.1683201229656693e-29	0.3859688214638149
298	1.6897778174717005e-29	0.3862957306572702
299	1.598786136543045e-29	0.3862466371928281
300	1.945775387466492e-29	0.386420938020072
301	1.543274237652438e-28	0.3882457687332478
302	2.8783631860658993e-28	0.3888021613302578
303	2.08704584027487e-28	0.38851083538428577
304	2.1927062420474455e-27	0.3905988299010405
305	2.019099007836768e-27	0.39052271600268074
306	1.8516185749148855e-27	0.3904405129924522
307	1.488466256931059e-27	0.3902370985990856
308	1.318333294508846e-27	0.39012311803629185
309	1.1638014994721699e-27	0.3900085666192604
310	1.2939985397769041e-27	0.3901059924091609
311	1.3342556258954057e-27	0.39013415455155404
312	1.400743958567444e-27	0.3901788714668404
313	1.3461831591066585e-27	0.3901423367956277
314	1.1933466820437423e-27	0.39003159107351426
315	2.492091345251528e-27	0.390707672775695
316	1.9492258640415067e-27	0.39048085335858285
317	2.9163452807644155e-27	0.3908530503215622
318	3.3933769682685254e-27	0.39099100676233933
319	2.8379877097297198e-27	0.39081860878255437
320	2.4320803501066672e-27	0.3906758952231298
321	2.9828182984900245e-27	0.39086009085716045
322	2.148435257183489e-27	0.3905567769721967
323	2.6615955854824747e-27	0.39075238969098136
324	1.5403412303951467e-27	0.390247754544856
325	9.570328744161036e-28	0.38981048019877906
326	1.5927875574967897e-27	0.39027629725674096
327	1.488991357757671e-27	0.3902119810126269
328	1.2608180162830446e-27	0.39005899207692374
329	1.4357769254141513e-27	0.39017849089734863
330	1.2212207298156484e-27	0.3900251213921536
331	9.09954229497932e-28	0.38975282392077154
332	9.054322800943325e-28	0.38974825708686994
333	7.530478881342688e-28	0.3895659643002983
334	7.994948279061446e-28	0.3896207663071173
335	1.4016084987682195e-28	0.3880282732686847
336	6.377378888086937e-29	0.38731927230546337
337	4.866567894014272e-29	0.3870768495391874
338	5.062687772211634e-29	0.3871122425019247
339	4.0845641147201177e-29	0.3869200549085663
340	3.597943349965187e-29	0.3868066452000102
341	3.106033201133247e-29	0.3866753487253396
342	2.420665975119348e-29	0.38644852930822743
343	1.3111056518807846e-29	0.38590355379597135
344	1.4969459119784897e-29	0.3860211497689372
345	1.3774303987985232e-29	0.38594731928752823
346	1.1870194602701003e-29	0.38581316854166914
347	1.1164911475701893e-29	0.385756653972137
348	5.7334531021260234e-30	0.38516562955137323
349	3.995633347970141e-30	0.3848478540257212
350	2.101827073227675e-30	0.38426672441174425
351	1.935859340562696e-30	0.3841947967777942
352	1.9443053078514496e-30	0.3841986024727122
353	2.1218728177003483e-30	0.384272813523613
354	2.9260433649835107e-30	0.3845498681136426
355	2.9811559458123993e-30	0.38456623260178996
356	3.42459477782696e-30	0.38468573142221485
357	2.9978773977084594e-30	0.384562426906872
358	3.823189926098207e-30	0.38477592639177116
359	3.148490345657029e-30	0.38460543125944524
360	2.6417742153604526e-30	0.38444939776780773
361	2.3957665651710656e-30	0.38436376963215296
362	1.7010454787632812e-30	0.3840642614421072
363	1.6492237626335315e-30	0.3840372410081895
364	1.583493185197082e-30	0.3839995646285014
365	9.860828518421343e-31	0.38358246046548977
366	1.2387899540179826e-30	0.3837811177402088
367	1.4292361082404654e-30	0.38390366111656804
368	1.7314262489839816e-30	0.3840711116929596
369	1.6838174045178498e-30	0.38404675524548443
370	1.4741904552890109e-30	0.38393068155048576
371	1.5232022732805422e-30	0.3839592242623707
372	1.2826284167318554e-30	0.38380927988260194
373	7.568169433563617e-31	0.38334175026192696
374	5.640928624068185e-31	0.3830846755702168
375	4.630723170731094e-31	0.3829137998683991
376	3.516289885771976e-31	0.382671567386869
377	5.060180457462896e-31	0.3829800189599721
378	2.843111670010872e-31	0.3824818534952073
379	2.2979354731438255e-31	0.3822984190001602
380	2.0312143161390254e-31	0.3821922401119483
381	1.8297622147863673e-31	0.3821024257118838
382	2.269669211321792e-31	0.38228776305438983
383	3.979790416807085e-31	0.38277222801744987
384	3.538238430233332e-31	0.38267061596313956
385	3.1467611985171893e-31	0.38256729134611617
386	2.9207014283535224e-31	0.38250297510200215
387	3.1453738786720318e-31	0.38256691077662436
388	2.737225919563102e-31	0.3824449382545028
389	6.667749739326481e-32	0.38123358556210685
390	6.950043736203314e-32	0.38126897852484415
391	6.480133448662195e-32	0.38120922911463173
392	6.442668167515127e-32	0.3812042817112383
393	4.6620980847525653e-32	0.38092227971781534
394	3.484684589850728e-32	0.38067262613119524
395	3.5651880790246264e-32	0.3806899420430721
396	3.713468428813443e-32	0.3807245738668258
397	3.070965074347319e-32	0.38056111927009817
398	3.9970798282536877e-32	0.38078299128381693
399	4.250684692063298e-32	0.3808353195889393
400	4.291627374888791e-32	0.38084140870080807
401	4.655470064824733e-32	0.38091067234831544
402	4.3593328378793084e-32	0.38085472863302106
403	2.632341225366471e-32	0.38042620738525545
404	2.061683871961482e-32	0.38021917758171686
405	2.883040301576195e-32	0.3804810093920745
406	3.8939303152575235e-32	0.38073637152107154
407	3.990945189933756e-32	0.3807573028431205
408	5.318298191710175e-32	0.3809978227619374
409	8.567787438766023e-32	0.3813894287689985
410	5.708300902342532e-32	0.3810368311348468
411	5.188307170503229e-32	0.38095538926360184
412	8.770390650113085e-32	0.38140370012494096
413	8.437421287425306e-32	0.38137059057915446
414	8.034337948151258e-32	0.38132872793505657
415	7.405687817779787e-32	0.3812590837180574
416	6.670993491841342e-32	0.38116793732477156
417	6.515252249253443e-32	0.3811477671417062
418	5.822744889080716e-32	0.38105186362977284
419	6.457424861531252e-32	0.3811401557518702
420	7.322007965271761e-32	0.3812474763485575
421	1.0149948005514175e-31	0.3815174904029888
422	1.0149948005514175e-31	0.3815174904029888
423	1.0592183473087241e-31	0.38155402507420155
424	1.1001495812036202e-31	0.38158466091829135
425	1.2590697374607703e-31	0.3817003540437982
426	1.2391785405308802e-31	0.38168665354209347
427	1.0132493455150491e-31	0.38151406527756265
428	8.416153537690733e-32	0.3813513718198186
429	8.696231189823981e-32	0.38137934367746584
430	6.429363666873395e-32	0.38112112727728026
431	5.30384856973559e-32	0.380956911541569
432	5.428379480016948e-32	0.3809767011551426
433	7.655336554684332e-32	0.38126288941297537
434	1.678643797931777e-31	0.3819342139965087
435	1.729724462622267e-31	0.381958189874492
436	2.3653889318520345e-31	0.3822276330746856
437	2.424603191717511e-31	0.38224894496622636
438	2.6818784643862185e-31	0.3823359050951024
439	2.8385118044090167e-31	0.3823830957120855
440	2.7256422458375967e-31	0.38234808331883996
441	3.4811946451632767e-31	0.38255758682407526
442	5.494939091526549e-31	0.3829474802684233
443	6.001477221787125e-31	0.38302397473627486
444	7.335892256100101e-31	0.38319485043809254
445	7.647711428794641e-31	0.3832275794143873
446	8.578615519653733e-31	0.3833257663432714
447	9.47371160826355e-31	0.38341215561790976
448	9.552707270057654e-31	0.3834193864382539
449	1.1672942367207775e-30	0.3835940678349896
450	1.1672942367207775e-30	0.3835940678349896
451	1.0352359292192253e-30	0.38348941122474495
452	1.0352359292192253e-30	0.38348941122474495
453	9.244635039329914e-31	0.383390843726369
454	1.163940712837447e-30	0.38358645644515366
455	1.0987768746748402e-30	0.3835362212722362
456	1.0179369060427308e-30	0.3834696216111714
457	3.4870230141852507e-31	0.38253989034270663
458	3.4885584821779477e-31	0.38254027091219844
459	3.1317362766926705e-31	0.3824470313867077
460	1.8361515289154714e-31	0.3819850200236638
461	1.8913698309731693e-31	0.38201051817961434
462	2.6219015554413926e-31	0.38229023675608653
463	4.0340997884405415e-31	0.3826574863156725
464	8.133064260221925e-31	0.383252697000846
465	9.10931004908513e-31	0.38334974222125473
466	1.175138765030497e-30	0.3835700919570063
467	1.2229333326543411e-30	0.38360167922482563
468	1.195601706048268e-30	0.3835803673332849
469	2.127884135680748e-30	0.38407815222855785
470	1.621675747141114e-30	0.3838387740182163
471	1.4422371279286561e-30	0.3837331659842421
472	1.7050149207788678e-30	0.38387797267587165
473	2.0103985471521682e-30	0.3840222085132634
474	2.4510675728691703e-30	0.3841944162083024
475	2.5442245728241272e-30	0.3842271451845971
476	2.554732557000555e-30	0.384229238316802
477	2.1579195582422763e-30	0.38408119678449226
478	1.3543150853331344e-30	0.3836736068587756
479	8.982297442923925e-31	0.38331092413309126
480	1.0164131432744591e-30	0.38341710302130316
481	1.6531342710668076e-30	0.38384181857415073
482	1.4937170928851062e-30	0.3837531458825616
483	3.0009232544514905e-30	0.3843645307711365
484	3.0231002697888875e-30	0.3843710004524971
485	2.3201086950761917e-30	0.3841386627777539
486	2.4879595151463516e-30	0.3841999344659335
487	4.6082567506749e-30	0.38474053342903386
488	6.408375479125112e-30	0.3850286245343256
489	6.252973228595196e-30	0.3850069320732931
490	7.151865545010113e-30	0.3851256697547344
491	1.1485892798960833e-29	0.3855454379041886
492	1.2494265878205753e-29	0.3856186975313599
493	1.3222922285562635e-29	0.38566760071105605
494	1.3082100391280505e-29	0.3856580864737611
495	1.3353806514915832e-29	0.38567635380936743
496	1.2931684016260192e-29	0.3856478110974825
497	1.2189282187439629e-29	0.38559529250761426
498	1.267393101648578e-29	0.38562992433136795
499	1.2953859147364946e-29	0.3856493333754497
500	1.8120095999113516e-29	0.38594503587057744
501	1.4859546927718892e-29	0.38576845162638274
502	1.766148971833363e-29	0.3859222017010695
503	1.3799069452116174e-29	0.38570261310430154
504	1.3781358197024298e-29	0.3857014713958261
505	1.3357269543149787e-29	0.3856736898229248
506	1.2946134354661837e-29	0.3856459082500235
507	1.8531296389887496e-29	0.3859621614977084
508	2.3323947446562715e-29	0.386167288453788
509	2.057477815888765e-29	0.38605540102319913
510	1.8139696893163644e-29	0.38594313302311845
511	1.8939371096191315e-29	0.38598157054179016
512	2.5388627260668035e-29	0.386243021782656
513	2.0744411000161092e-29	0.386061299850322
514	2.2162617224383425e-29	0.38612028812155086
515	2.3955453581081806e-29	0.3861868877826157
516	1.814803689022195e-29	0.38593647305701195
517	1.9557701672446778e-29	0.3860017407248555
518	1.7220216786182906e-29	0.3858883310162994
519	1.5123387188811022e-29	0.38576997390434997
520	1.620825099498145e-29	0.3858316261620214
521	1.9410469191007333e-29	0.3859922264875605
522	1.9179803034548748e-29	0.38598157054179016
523	2.805628553284798e-29	0.3863197065352535
524	2.910236045986928e-29	0.3863524355115482
525	2.972823951518678e-29	0.38637146398613814
526	5.3932398065243e-29	0.38690540298313203
527	4.76350321201689e-29	0.38679389612203496
528	6.159986023628406e-29	0.38702490180355686
529	6.033577044518057e-29	0.3870062538984587
530	7.112733890500721e-29	0.38715296343754724
531	6.752358719842652e-29	0.38710615339005594
532	5.541622967240458e-29	0.38692842743738587
533	3.548241510608914e-29	0.3865284489015052
534	3.661576298311048e-29	0.3865566110438983
535	5.182889142672665e-29	0.38686829745768164
536	6.051689450583638e-29	0.38700758589168005
537	5.233640107027645e-29	0.386877050555993
538	5.586557667021233e-29	0.38693432626450874
539	5.905126141109869e-29	0.3869841808679344
540	5.11108489858585e-29	0.38685440667123094
541	4.9114794394113437e-29	0.3868186331390019
542	5.483430677588913e-29	0.3869175812068696
543	4.942804763807465e-29	0.38682434168137886
544	4.579635882960902e-29	0.38675583917285505
545	4.841202909948999e-29	0.3868056937762807
546	6.059554808637731e-29	0.38700739560693415
547	4.288533123740786e-29	0.38669152292874104
548	4.288533123740786e-29	0.38669152292874104
549	4.288533123740786e-29	0.38669152292874104
550	3.7105544910250596e-29	0.3865617487320376
551	3.690121023086612e-29	0.38655680132864423
552	3.927830706826537e-29	0.38661274504393867
553	2.948150144470325e-29	0.38635586063697436
554	2.1656712448732733e-29	0.38608032832491196
555	2.3867799138959697e-29	0.3861670981690421
556	2.3975125803261033e-29	0.3861697621554847
557	2.66010467833404e-29	0.38625729313859847
558	2.895273451338155e-29	0.3863330264674665
559	2.895273451338155e-29	0.3863330264674665
560	3.7202476491284424e-29	0.38655223449474263
561	5.025669793204731e-29	0.38682205826442806
562	9.394502536073635e-29	0.38738530111229047
563	1.1418038174062195e-28	0.38756150478699336
564	1.467692818826146e-28	0.3877887047735973
565	1.9047243345868226e-28	0.38802503842800445
566	2.352498914802172e-28	0.3882168454518711
567	2.279784515867316e-28	0.38818830273998617
568	2.18995502273701e-28	0.3881517680687735
569	2.974509061823328e-28	0.3884303449367703
570	2.9969616608564204e-28	0.38843719518762265
571	2.8779240626595462e-28	0.38840027994691817
572	2.397227058285083e-28	0.38823397107900204
573	1.982111963762803e-28	0.3880611925297253
574	2.004670055401692e-28	0.3880714679060039
575	2.0055104125169203e-28	0.3880718484754957
576	2.3544691867797477e-28	0.3882176065908547
577	2.8278484726796527e-28	0.38838429602826263
578	3.001973977916507e-28	0.3884387174655899
579	4.015281510010692e-28	0.3887039744013737
580	3.064053114639561e-28	0.388457365370688
581	3.3004713211030955e-28	0.3885251067402282
582	3.8209556897577716e-28	0.38865868663184966
583	4.242320655694861e-28	0.3887542095742912
584	4.411718552309479e-28	0.38878998310652024
585	4.070885441262133e-28	0.3887165331946031
586	4.624257641009393e-28	0.38883298745909356
587	5.36027955654791e-28	0.3889680896286821
588	7.38886214601609e-28	0.38925846415092474
589	7.249232490515842e-28	0.38924095795430197
590	7.438051847291467e-28	0.3892645532627935
591	7.441136950508652e-28	0.38926493383228533
592	6.622291331224801e-28	0.3891579938050898
593	9.893664952166982e-28	0.38952295994772496
594	1.1158754073236838e-27	0.38963370566983846
595	1.1975682129225516e-27	0.3896987830529361
596	1.3313121096566579e-27	0.3897939254258858
597	1.3607495480099254e-27	0.38981409560895114
598	9.632885722360988e-28	0.38949593951380723
599	8.845532116546515e-28	0.38941754219849667
600	1.4850954253593752e-27	0.3898947763412125
601	1.5552715311931915e-27	0.389937400124294
602	1.6585280809412135e-27	0.3899967689650146
603	1.6469535631414457e-27	0.38999029928365403
604	1.5689124267942397e-27	0.38994425037514635
605	1.4495136747235807e-27	0.389871181032721
606	1.5261784825521041e-27	0.38991875221919586
607	1.5727967508465675e-27	0.38994653379209715
608	1.640984487084943e-27	0.38998573244975243
609	1.632219187523163e-27	0.3899807850463591
610	1.6403085791171226e-27	0.3899853518802607
611	1.6769799317956788e-27	0.3900045706395965
612	1.9273303362591298e-27	0.3901332031278245
613	2.216204972282915e-27	0.3902612647618149
614	2.3358725770457e-27	0.3903099776567651
615	2.6941875680300628e-27	0.39044108384668985
616	3.543995783206733e-27	0.39069568483670336
617	4.706737969368976e-27	0.39095980006401176
618	4.706737969368976e-27	0.39095980006401176
619	4.20139455033869e-27	0.3908540017452917
620	4.001883894061758e-27	0.3908087139757676
621	4.454227090971201e-27	0.3909084231826189
622	4.1417125670160006e-27	0.39084068181307874
623	2.558423698821214e-27	0.3903931320907232
624	2.5727697624753745e-27	0.39039712807038707
625	2.9120795143812162e-27	0.39051206005691036
626	3.235526094920859e-27	0.3906098664163027
627	3.082817984454324e-27	0.39056495921627044
628	2.77020470495313e-27	0.3904633471619601
629	2.308667591308407e-27	0.3902943743076014
630	2.0308149564881654e-27	0.3901756366261601
631	1.5752999269630892e-27	0.3899408252497202
632	4.880931118797315e-27	0.39098206337928204
633	3.995437949039308e-27	0.3907955843283005
634	3.802537079968361e-27	0.3907495354197929
635	4.1367187788545326e-27	0.39082793273510347
636	4.841210246682131e-27	0.39097331028097065
637	5.45597921949372e-27	0.3910848171420677
638	5.823742920972426e-27	0.39114570826075556
639	5.6116646495091216e-27	0.3911110764370018
640	6.631894615072901e-27	0.39126710992863944
641	4.3125756488209206e-27	0.39086218398936534
642	4.882503052313475e-27	0.3909767354063968
643	4.721767928046782e-27	0.3909455287080693
644	4.8211092677376945e-27	0.3909649377521511
645	3.828788103260182e-27	0.39075029655877647
646	4.280861870110502e-27	0.3908541920300376
647	3.697838372597239e-27	0.39071680644349815
648	1.3867323326000017e-26	0.3919521350138775
649	1.7060715811092425e-26	0.39214508374621954
650	1.9530654768649457e-26	0.39227257452597214
651	1.9025180925557655e-26	0.3922478375090052
652	1.891801900372076e-26	0.39224250953612005
653	1.9888375132736742e-26	0.3922897001531031
654	1.9585878265757668e-26	0.39227523851241475
655	1.9350290726317828e-26	0.3922638214276608
656	2.1706668492644335e-26	0.39237228373282346
657	2.2508294847591845e-26	0.3924065349870854
658	2.2644723393254688e-26	0.39241224352946236
659	2.3226731978148438e-26	0.39243621940744566
660	2.9020416282875954e-26	0.39264362978047607
661	2.958328372921783e-26	0.39266075540760703
662	3.1104367504284153e-26	0.3927071848856065
663	3.835037623350324e-26	0.39290470045185016
664	5.012431739897052e-26	0.3931570180249129
665	5.164049316772501e-26	0.3931853704520519
666	5.164049316772501e-26	0.3931853704520519
667	4.7860533872438464e-26	0.3931130622486101
668	3.917389236076721e-26	0.3929227775027106
669	4.226875798114428e-26	0.392993943997677
670	4.017140417654442e-26	0.39294561167221853
671	4.526515528359811e-26	0.39305902138077464
672	4.362780074106381e-26	0.3930240089875291
673	4.584883095153058e-26	0.3930711996045122
674	4.758782595950833e-26	0.3931065925672495
675	4.9411943502389443e-26	0.3931423660994786
676	4.6882845029544125e-26	0.3930913697875775
677	4.649039489169753e-26	0.39308337782824976
678	3.230951412383707e-26	0.39273287332630297
679	3.2413472486330314e-26	0.39273591788223733
680	3.52783396626432e-26	0.3928162180450069
681	4.278634976842107e-26	0.3929973691231032
682	4.0706438687191286e-26	0.3929490367976447
683	4.279699012828715e-26	0.3929966079841196
684	4.625413743321082e-26	0.3930704384655286
685	4.1519774080743893e-26	0.3929638790078249
686	3.767498895501303e-26	0.39287063948233414
687	3.91376259759867e-26	0.39290679358405506
688	3.896542754275633e-26	0.39290260731964527
689	3.9977941024874647e-26	0.3929269637671204
690	4.1779492322267025e-26	0.3929688264112183
691	4.6244414478022606e-26	0.3930643493536598
692	5.942028617848326e-26	0.3933029664250177
693	7.762699162338198e-26	0.393557947984523
694	9.05608859600419e-26	0.3937042769541197
695	1.013092206564174e-25	0.39381159755080697
696	1.4934784989181139e-25	0.3941837945137863
697	2.1269809739902435e-25	0.39452402363945455
698	2.1295022570494227e-25	0.3945251653479299
699	2.193505948718259e-25	0.3945537080598149
700	2.0213194131738563e-25	0.3944749301750125
701	2.2629853126238097e-25	0.39458377304966696
702	2.342025931497967e-25	0.39461688259545347
703	2.456523349945507e-25	0.39466293150396115
704	1.9284692528472295e-25	0.3944296424054884
705	2.2469651925498756e-25	0.3945769227988146
706	2.6496910944753743e-25	0.39473600084638655
707	2.2082545252194693e-25	0.3945582748937164
708	2.384890071224046e-25	0.39463248594461725
709	2.3755004706094477e-25	0.39462868024969927
710	2.5785650660373758e-25	0.3947078387039934
711	1.7867755042595622e-25	0.39435428964611224
712	1.621017491387598e-25	0.3942587667036707
713	1.7469008959930293e-25	0.3943306943376207
714	1.7607759357310767e-25	0.39433830572745665
715	1.7427595537244425e-25	0.3943284109206699
716	1.5823404292326736e-25	0.39423555196467097
717	1.5269401659415766e-25	0.39420130071040904
718	1.1439773507390047e-25	0.39392139184919095
719	1.1104079315763802e-25	0.39389284913730604
720	1.3296255265298282e-25	0.39406562768658276
721	1.3296255265298282e-25	0.39406562768658276
722	1.3139012376854573e-25	0.39405421060182877
723	1.3637967685439996e-25	0.3940899841340579
724	1.1586046518451858e-25	0.3939335700729285
725	1.0739682561635794e-25	0.39386088129999497
726	1.0739682561635794e-25	0.39386088129999497
727	1.0739682561635794e-25	0.39386088129999497
728	1.0026125491036265e-25	0.3937950427779137
729	1.0026125491036265e-25	0.3937950427779137
730	9.574196725221355e-26	0.39375089671686503
731	9.891516735007168e-26	0.3937821034151926
732	9.430587695834466e-26	0.39373643507617667
733	9.434339385171985e-26	0.3937368156456685
734	7.190573228420984e-26	0.3934772672522616
735	6.917751442255527e-26	0.39344035201155714
736	7.154657252569491e-26	0.39347155870988465
737	6.106569904033261e-26	0.3933204726216405
738	5.894374282350209e-26	0.39328584079788675
739	6.394537430700171e-26	0.39336347697421375
740	6.394537430700171e-26	0.39336347697421375
741	5.805586757388154e-26	0.3932713791571984
742	5.201368960475526e-26	0.39316672254695373
743	4.718515431152069e-26	0.3930731024519712
744	4.7053165673413896e-26	0.3930704384655286
745	3.0576168020043564e-26	0.39265942341438576
746	2.9956127431589406e-26	0.392640014370304
747	3.284159875751124e-26	0.392727164783926
748	3.284159875751124e-26	0.392727164783926
749	3.2657545700841106e-26	0.3927218368110408
750	3.066225864861933e-26	0.39266208740082836
751	3.052708100472259e-26	0.3926579011364186
752	2.941939387880504e-26	0.3926228887431731
753	1.1696885453417278e-26	0.3917491011900027
754	1.1696885453417278e-26	0.3917491011900027
755	1.1921644969068727e-26	0.3917669879561173
756	1.186866088435699e-26	0.3917628016917075
757	1.1820696167125955e-26	0.39175899599678954
758	1.1448470019496728e-26	0.3917289310069374
759	9.834121162305486e-27	0.3915862174475128
760	9.59377512939285e-27	0.3915630027085131
761	8.083254607516069e-27	0.3914024023829739
762	8.668118464186605e-27	0.39146786033556336
763	8.668118464186605e-27	0.39146786033556336
764	8.625986549787915e-27	0.39146329350166176
765	8.299530915155334e-27	0.3914271393999409
766	7.140752521608877e-27	0.39128632868797525
767	6.455387684378114e-27	0.39119194745400915
768	6.58810253265595e-27	0.3912109759285991
769	5.1112849322266954e-27	0.39097388113520837
770	6.583793736641676e-27	0.39120945365063187
771	6.661630790594023e-27	0.39121953874216453
772	7.572146041460086e-27	0.39133941813208123
773	9.253981253249162e-27	0.3915264680373004
774	8.785487860927819e-27	0.3914777551423501
775	7.879395521373426e-27	0.391375762518548
776	8.367170847259016e-27	0.3914311353796047
777	7.62069766571412e-27	0.39134360439649096
778	7.872533561411244e-27	0.3913740499558349
779	7.686020764183971e-27	0.3913515963558188
780	1.3060575162776487e-26	0.3918465269799033
781	1.3289763712973405e-26	0.39186289146805064
782	1.5581774830647978e-26	0.3920109330003604
783	1.6289652218011115e-26	0.3920527956444583
784	1.4827975865566023e-26	0.3919633618138855
785	1.4234813648896023e-26	0.39192492429521386
786	1.4200326128261457e-26	0.39192264087826306
787	1.373721631106392e-26	0.39189143417993555
788	1.4569707921761702e-26	0.3919450944782792
789	1.4026443216907817e-26	0.3919093209460501
790	1.454029260935009e-26	0.3919431916308202
791	1.477130267344518e-26	0.39195803384100036
792	1.5109386730053397e-26	0.3919793457325411
793	1.2288400289452514e-26	0.39178487472223184
794	1.2288400289452514e-26	0.39178487472223184
795	1.012092450550369e-26	0.39160258193566017
796	1.0378541128902096e-26	0.3916261772441517
797	1.1637080374003093e-26	0.39173197556287176
798	1.2577678391182244e-26	0.3918050449052972
799	1.2886790900329439e-26	0.3918278790748051
800	1.424074743875849e-26	0.39192187973927944
801	1.8937979482082933e-26	0.3921905618004895
802	1.920716186744044e-26	0.39220388173270243
803	2.1032355020184087e-26	0.3922887487293736
804	2.2225658169390552e-26	0.3923408867497501
805	2.244150646326804e-26	0.39235002041755324
806	1.8901511471124305e-26	0.3921878978140469
807	1.614244943417291e-26	0.39203909514275354
808	1.7787513173016338e-26	0.3921289095428181
809	2.0670544837794317e-26	0.39226819797681645
810	2.5198732314763176e-26	0.3924554381667815
811	2.179073078704254e-26	0.3923180525802421
812	2.1546352854374517e-26	0.3923073966344718
813	2.1546352854374517e-26	0.3923073966344718
814	2.0014738804341747e-26	0.39223775241747255
815	2.368467508438579e-26	0.3923968304650445
816	2.5279954438489892e-26	0.39245848272271594
817	2.0863000972955425e-26	0.39227695107512783
818	2.11592826401064e-26	0.3922902710073408
819	2.2880194307729992e-26	0.39236334034976617
820	2.2880194307729992e-26	0.39236334034976617
821	2.2880194307729992e-26	0.39236334034976617
822	1.743714634483008e-26	0.3921068365122937
823	1.6326784568449782e-26	0.3920448036851305
824	1.1790797355625244e-26	0.3917384452442324
825	1.7366920859557476e-26	0.39210303081737574
826	1.85174748552855e-26	0.3921635413665718
827	1.802371599794566e-26	0.39213804321062123
828	1.8995105775537742e-26	0.3921867561055715
829	1.8956845979380695e-26	0.3921848532581125
830	2.066472677840259e-26	0.39226629512935746
831	1.3723625033767158e-26	0.39188039766467336
832	1.40095569263266e-26	0.3918998067087551
833	1.4405828021794135e-26	0.39192606600368923
834	1.4951525033943925e-26	0.3919610783969347
835	1.4909293930573462e-26	0.3919584144104922
836	1.4909293930573462e-26	0.3919584144104922
837	1.4909293930573462e-26	0.3919584144104922
838	1.534317857057691e-26	0.39198543484440984
839	1.6513404267923619e-26	0.39205469849191726
840	1.5213558904120973e-26	0.3919774428850821
841	1.426674994770559e-26	0.3919169323358861
842	1.4969660362995717e-26	0.39196222010541015
843	1.4771365505159916e-26	0.3919496613121808
844	1.4117583985772095e-26	0.3919070375290993
845	1.2657086801966351e-26	0.3918042837663136
846	1.3482373237682542e-26	0.39186289146805064
847	1.3482373237682542e-26	0.39186289146805064
848	1.3282115437980474e-26	0.39184881039685404
849	1.3282115437980474e-26	0.39184881039685404
850	1.2158896613531135e-26	0.3917648948239124
851	9.754741633428796e-27	0.3915563427424066
852	9.754741633428796e-27	0.3915563427424066
853	1.0762819257646097e-26	0.3916478697051842
854	1.0693266785166475e-26	0.39164178059331545
855	1.1085887150158236e-26	0.39167565127808557
856	1.0564465642149553e-26	0.3916296023695779
857	1.0637496730612185e-26	0.3916360720509385
858	1.1099794998574105e-26	0.3916760318475774
859	1.0474936777752545e-26	0.3916216104102501
860	1.0474936777752545e-26	0.3916216104102501
861	9.085182437606652e-27	0.3914880305186287
862	9.085182437606652e-27	0.3914880305186287
863	6.676979484080484e-27	0.3911995588438451
864	6.676979484080484e-27	0.3911995588438451
865	6.883824723833137e-27	0.39122810155573
866	6.883824723833137e-27	0.39122810155573
867	6.698746029355251e-27	0.3912026033997795
868	6.892229386281558e-27	0.39122924326420544
869	6.013836219935856e-27	0.3911017524844528
870	6.518602416635948e-27	0.391177105243829
871	7.201669350319849e-27	0.3912703447693197
872	8.268618473204127e-27	0.3913997383965313
873	7.669988804409437e-27	0.3913293330405485
874	7.669988804409437e-27	0.3913293330405485
875	7.988028317522757e-27	0.3913673899897284
876	8.17512590517816e-27	0.391389082450761
877	6.1700895358462634e-27	0.3911257283624361
878	6.447372670549487e-27	0.3911668298675504
879	6.3743203116735155e-27	0.39115617392178004
880	5.9529244574387285e-27	0.39109223824715783
881	5.741001123541943e-27	0.3910583675623877
882	5.4226806579369056e-27	0.3910050878335359
883	4.80417878684267e-27	0.3908920586944716
884	5.6371357507153856e-27	0.39103971965728956
885	5.4853253235050944e-27	0.391014221501339
886	4.887576017795894e-27	0.39090652033515993
887	4.887576017795894e-27	0.39090652033515993
888	5.14109162487831e-27	0.390953710952143
889	4.992343481129019e-27	0.39092630994873345
890	4.992343481129019e-27	0.39092630994873345
891	5.0537960303439486e-27	0.39093772703348745
892	5.185298459904232e-27	0.3909617029114708
893	5.2171053373847165e-27	0.3909674114538478
894	5.9026689655830485e-27	0.3910827240098628
895	5.9026689655830485e-27	0.3910827240098628
896	5.900265571159661e-27	0.39108234344037107
897	5.900265571159661e-27	0.39108234344037107
898	5.8476357030999e-27	0.3910739709115515
899	7.040040960292675e-27	0.3912475105998118
900	6.361826245679117e-27	0.39115274879635387
901	6.556319013882431e-27	0.39118091093874696
902	6.831322405409686e-27	0.3912193484574187
903	6.831322405409686e-27	0.3912193484574187
904	5.910066927038528e-27	0.39108310457935463
905	6.2138839205960974e-27	0.3911283923488787
906	6.493222190020501e-27	0.3911687327150094
907	6.482661994362789e-27	0.39116721043704217
908	6.969480323205245e-27	0.3912349518065824
909	7.232281554355095e-27	0.39126882249135253
910	7.232281554355095e-27	0.39126882249135253
911	7.646481223440869e-27	0.39132019937274537
912	8.750214419222701e-27	0.391445787305039
913	1.4400306877760132e-26	0.3919138877799517
914	1.3430224303128444e-26	0.39184747840363277
915	1.1652010512809681e-26	0.3917138985120113
916	1.331664957415355e-26	0.391839486444305
917	1.3849342000872887e-26	0.3918764016850095
918	1.5222933357423905e-26	0.3919654549460904
919	1.3852028538828174e-26	0.39187583083077177
920	1.3874447208063003e-26	0.39187735310873895
921	1.4278418070477217e-26	0.3919043735426567
922	1.4849231516660327e-26	0.3919412887833612
923	8.836842491467998e-27	0.3914497832847029
924	8.836842491467998e-27	0.3914497832847029
925	9.191581373834364e-27	0.3914866985254074
926	8.840429417847671e-27	0.3914501638541947
927	8.887191036569108e-27	0.3914551112575881
928	9.165515747691351e-27	0.3914840345389648
929	9.915778738115974e-27	0.3915578650203738
930	9.915778738115974e-27	0.3915578650203738
931	9.915778738115974e-27	0.3915578650203738
932	1.2230719520208099e-26	0.3917550000171256
933	1.2740916310467586e-26	0.3917934375357973
934	1.4130567148039235e-26	0.39189086332569784
935	1.4401556934943656e-26	0.39190875009181236
936	1.4401556934943656e-26	0.39190875009181236
937	1.4401556934943656e-26	0.39190875009181236
938	1.6908844120539353e-26	0.39205926532581886
939	1.7190937307270195e-26	0.39207486867498265
940	1.9130162972025167e-26	0.39217571959030934
941	2.2475246168535283e-26	0.3923279473870289
942	1.972529256756363e-26	0.39220464287168605
943	2.2711727740820648e-26	0.3923378421938157
944	2.2675186087185077e-26	0.3923363199158485
945	2.2502407634810665e-26	0.3923290890955043
946	2.243004986781901e-26	0.3923260445395699
947	2.0878439054258768e-26	0.3922583031700297
948	2.295067560831919e-26	0.39234773700060244
949	2.2511468610983074e-26	0.3923294696649961
950	2.407652070041436e-26	0.3923930247701265
951	2.3521111376910168e-26	0.3923709517396022
952	2.4555863644551425e-26	0.39241167267522464
953	2.4555863644551425e-26	0.39241167267522464
954	2.3276276132871758e-26	0.3923610569328154
955	2.3220135465914662e-26	0.3923587735158646
956	2.3220135465914662e-26	0.3923587735158646
957	2.6009525813806925e-26	0.3924660941125519
958	2.892088585893707e-26	0.39256656445838684
959	3.0505081332998835e-26	0.3926156579228289
960	3.2882925806767036e-26	0.3926868244177953
961	3.41603987783195e-26	0.3927229785195162
962	3.41603987783195e-26	0.3927229785195162
963	3.41603987783195e-26	0.3927229785195162
964	3.41056315463144e-26	0.39272145624154897
965	3.41056315463144e-26	0.39272145624154897
966	3.41056315463144e-26	0.39272145624154897
967	3.552976838937664e-26	0.3927602743297125
968	3.238530010161082e-26	0.39267236277710693
969	3.535921003381996e-26	0.3927557074958109
970	3.7236046416864507e-26	0.39280480096025294
971	4.060224632233681e-26	0.3928870039704815
972	4.9319204732563417e-26	0.39307196074349576
973	5.447989649850565e-26	0.39316672254695373
974	5.779729983275347e-26	0.3932230468317399
975	5.368047820825258e-26	0.3931526414757571
976	5.763597806033912e-26	0.39322038284529737
977	1.7314095244275326e-26	0.3920794355088842
978	1.7314095244275326e-26	0.3920794355088842
979	1.964932575889972e-26	0.39219741205134184
980	1.915819554507385e-26	0.39217210418013726
981	1.9817953865918207e-26	0.39220407201744834
982	2.2799777006805666e-26	0.39233651020059435
983	2.2273599700891964e-26	0.39231443717007003
984	2.6912871340961213e-26	0.3924927339769778
985	2.6912871340961213e-26	0.3924927339769778
986	2.9082994286126177e-26	0.392566183888895
987	2.9082994286126177e-26	0.392566183888895
988	3.156553375804162e-26	0.392643820065222
989	3.509236144391031e-26	0.3927442904110569
990	3.509236144391031e-26	0.3927442904110569
991	4.376604504265926e-26	0.39295341334680045
992	4.308813521390236e-26	0.39293857113662023
993	4.4365662723892005e-26	0.39296635270952157
994	4.976265759732768e-26	0.39307557615366784
995	4.954428988847193e-26	0.39307138988925805
996	5.11747961788725e-26	0.3931022160180938
997	5.437938364548365e-26	0.39316006258084724
998	5.987269189698344e-26	0.3932517798283708
999	5.695810615532124e-26	0.3932042086418959

==> data/stats-mannwhitneyu-varghadelaneya-sanitizer-asan-sanitizer-msan-ue.dat <==
rank	pvalue	effect_val
1	0.6102160288778167	0.4990403071017274
2	8.246669338799156e-08	0.4819424642719576
3	2.878642818177249e-08	0.4803259885819263
4	2.1558185412179073e-08	0.47934869415043746
5	6.654377450801613e-07	0.48086631471786995
6	1.7684615328023573e-08	0.47651239127471534
7	1.474341280556726e-09	0.47326306637538174
8	4.3370606962608365e-09	0.47311427201900635
9	4.500722187347824e-08	0.47362328379934415
10	5.993260999035246e-05	0.47940313610201357
11	2.340548530427308e-06	0.47434719802011405
12	6.88246379148693e-07	0.4726904025388779
13	2.2163304947168017e-08	0.4686117588884673
14	2.393170696684389e-08	0.4682478574226689
15	7.501754957718791e-08	0.4692087783348868
16	9.670607436766968e-08	0.46852477456734
17	2.2900292757359472e-08	0.4662484460506867
18	1.310893152154073e-08	0.4653425810970176
19	2.2104073214773718e-08	0.4654719318992586
20	4.0728712190467886e-08	0.4660646532968695
21	5.3047373120013724e-08	0.4656960444442807
22	9.89757049127901e-08	0.46602678953355525
23	1.0029416485927747e-07	0.46591831496838476
24	1.782028977634723e-08	0.46373490617359453
25	4.424945546910313e-08	0.46460229335697667
26	6.268087801646132e-09	0.46136606727305995
27	2.9110283067203054e-07	0.46542690472126336
28	7.0699869536804974e-06	0.46905609526768455
29	8.424188786185341e-06	0.46920284293415104
30	5.1641721742250074e-05	0.47175076720171233
31	3.286528100824027e-05	0.4706607001562443
32	0.00011235950863125268	0.4722970287383917
33	4.034045964229287e-05	0.4702716244045667
34	5.27786994277841e-05	0.470418781409015
35	0.00018507993659407643	0.47248286818211777
36	0.0004152362396452471	0.4738342975289494
37	0.001149575150547791	0.4758339135699225
38	0.001408399874623929	0.47625287099426966
39	0.0037638172446249956	0.47831777644333595
40	0.0025927796616601723	0.4774196889113206
41	0.0021398435680438604	0.4768850935071219
42	0.0022651347443161936	0.47688898221794873
43	0.0013915750556224842	0.4756883939174013
44	0.001249074819097808	0.4753752503613431
45	0.0004100054665779954	0.4727223309014564
46	0.00033626984333395333	0.47222437124662653
47	0.0004134172826663061	0.47251111250286026
48	0.00029878846288606056	0.4717280489437238
49	0.0003882735248621847	0.4721711573089957
50	0.0009435197666313387	0.4739292639407213
51	0.0027293303903334937	0.4762880740607024
52	0.00646431863459769	0.47831613909140885
53	0.009740506166276237	0.47934521477759234
54	0.006673274071963212	0.47819272368990356
55	0.0036139738357331007	0.4764880356647997
56	0.004275684928218211	0.4768679013118873
57	0.002821305878890021	0.47574979461466765
58	0.002887949229154524	0.47578806771596366
59	0.004012408305999836	0.4765525063969293
60	0.0035615979827253817	0.4761716174048872
61	0.0033270061189877294	0.4759507795637194
62	0.003688017131436869	0.4761857395652585
63	0.00581744212431785	0.4773284065413847
64	0.007234178589556789	0.4778693466843009
65	0.009794020713760626	0.4786194585359045
66	0.007717169583339649	0.47791437386229624
67	0.009907529231258327	0.47856460724634653
68	0.0067866404470099785	0.47744199783132735
69	0.004659900054511435	0.476352544792832
70	0.005603059904899747	0.4768331075834364
71	0.005920662836199772	0.4769260273052994
72	0.004757847399289255	0.47629851217923763
73	0.004330022533922912	0.4760375592158558
74	0.015800847510274052	0.47959532028445717
75	0.012466581601951396	0.478846436446799
76	0.012302844436564436	0.4787709135891614
77	0.008836763603410756	0.4777068395055361
78	0.006398683254790735	0.4767387551786371
79	0.005798020160540245	0.47642417893964273
80	0.005169362532468896	0.47609773189917676
81	0.0032355076485279565	0.4747745468730876
82	0.0023278802596079086	0.4738807573898809
83	0.0022515838374327773	0.4737782182254462
84	0.0010606379757965528	0.47183570483293075
85	0.0010921359978929336	0.4718629258087188
86	0.0016846860974554657	0.47289629954371093
87	0.0013486967896513614	0.4723134022576627
88	0.0009254310006873044	0.4713465459447091
89	0.000514160143780703	0.46989892217216017
90	0.00031043566729734733	0.4687165494118018
91	0.00019387590963706753	0.46763303177404214
92	0.0003096550924257345	0.46852477456734
93	0.00025004225288732644	0.46803438766517297
94	0.0002059133554049169	0.46751841713914505
95	0.0005087060506140691	0.4694238854443098
96	0.0006610381516963446	0.4700139461450391
97	0.0007885421658635352	0.4704324942314045
98	0.0008316089816982045	0.4705622543716273
99	0.001175285968560275	0.47139505249554947
100	0.0011672747916344152	0.47136210078801655
101	0.0012595775839269404	0.47154589354183374
102	0.0013054429673533129	0.4716363572358061
103	0.0009275014604806443	0.47073376698599123
104	0.0009443107208452876	0.4707464564634263
105	0.0009794041111570576	0.47081338322344657
106	0.000942236152955224	0.4707094113760756
107	0.0007673664653877601	0.47018791478729366
108	0.000951611099518866	0.4706791203654242
109	0.001159182718330678	0.4711429002987758
110	0.0012735645257948443	0.4713815443421509
111	0.001500656559863555	0.4717943616967714
112	0.0018550061527083637	0.47233100379087906
113	0.003050711133272727	0.47363617794577006
114	0.0021539383895311315	0.472668298287862
115	0.002819918795209118	0.4733523020554088
116	0.0019405882172192177	0.4723134022576627
117	0.0020194337659577505	0.4724048892965895
118	0.0026898510396287526	0.4730942144578994
119	0.00273238266096037	0.47311693271588795
120	0.002462255963994287	0.47279969578001196
121	0.0013632343255933802	0.47118362942796244
122	0.0010846285890248458	0.4705460855213472
123	0.00068523816042172	0.4692984233528956
124	0.0009334002239497113	0.47004362314871784
125	0.0013497899192582174	0.47096381493174905
126	0.0019159757774176536	0.47186353981569146
127	0.00204995775878702	0.4720129481790395
128	0.0022816808307176916	0.4722779945222391
129	0.002595611412394924	0.4725940034441698
130	0.0024750877028618156	0.4724566705512841
131	0.0022796198094066993	0.4722247805846083
132	0.0015538540990934831	0.4711740099853907
133	0.0014654909759282953	0.47097998378202915
134	0.001022247508426961	0.46997464969878866
135	0.0010292258254183519	0.469939446632356
136	0.000937121495097354	0.46961299959189
137	0.001093672783297495	0.4699869298382419
138	0.001016723853631632	0.46975913325138385
139	0.001206410521385417	0.47016171715646005
140	0.000968003026282642	0.4695307226575532
141	0.0006056087342312488	0.4682773297573567
142	0.000721417318009745	0.4686940358228041
143	0.0009029298754196183	0.4692079596589232
144	0.0005852149049366168	0.46803889038297253
145	0.0002511323850207396	0.46588925197167874
146	0.00019893116574583192	0.46533705503426365
147	0.00028256894781370753	0.46615880103267787
148	0.0003742620793101337	0.4668028943470015
149	0.0005259269793962803	0.46762197964853425
150	0.0005797372728642477	0.467861237698882
151	0.0006746448585649901	0.46824642473973266
152	0.0008454457031810359	0.46880987847164657
153	0.000999596063561101	0.46923599931067483
154	0.0016878528768102818	0.47061976635806674
155	0.0026589620054444205	0.47188359737679847
156	0.002642171083633634	0.4718033671323705
157	0.0021843732444838974	0.4712495328430283
158	0.0018269882748021232	0.47073049228213704
159	0.002923153397306529	0.472032187064183
160	0.002723718659910588	0.47181400991989664
161	0.003041974724942364	0.4720829449739231
162	0.0034333333653836125	0.47243088225843227
163	0.003918279543300225	0.4728109525745108
164	0.003149304749756601	0.47215928650752426
165	0.0038260203016930346	0.47272130755650194
166	0.004384789587767635	0.473127780172405
167	0.004791559259146446	0.47338586776991437
168	0.004366507792542161	0.4730919630989996
169	0.004877236666715919	0.473393849860559
170	0.005994169749972637	0.4740131782269853
171	0.004641121021172033	0.47321619717646846
172	0.00403836758398925	0.47279335104129444
173	0.003099652135846354	0.47196546497315356
174	0.0028999371308888237	0.47176673138300157
175	0.0038015122218412094	0.4725536836529649
176	0.0032412483159966476	0.47207312086236053
177	0.002979097036192997	0.47180786985017004
178	0.002864425329633516	0.47168895716646425
179	0.00273636892782551	0.4715516242735786
180	0.0026397125563401786	0.4714476524262076
181	0.002553934234461537	0.471343066571864
182	0.0025987235449055957	0.4713885030878411
183	0.002522318777923794	0.4713025421116682
184	0.0022510074698458816	0.47097200169138453
185	0.002221767015321537	0.4709112150010909
186	0.0023751489169004116	0.4710833416224275
187	0.0033399700931197145	0.47207066483446986
188	0.004688666956911064	0.47307518024174683
189	0.010702994381742935	0.47567079238418497
190	0.013282638948408323	0.47637812841669297
191	0.01030061875451879	0.47550930855037454
192	0.00921652593827502	0.4751316942621867
193	0.008736410313165839	0.47494933419130575
194	0.006787038172217322	0.4741261555099553
195	0.00676073450763852	0.4741058932798574
196	0.006923989096773256	0.474177732095659
197	0.006918990722580938	0.4741636099352878
198	0.006133307817527994	0.47377044080379244
199	0.005616529920343626	0.4734787874917774
200	0.005784506109341114	0.47356290644703225
201	0.0065061110809082725	0.47392517056090355
202	0.005560688075907872	0.47342373153322864
203	0.004749864720246512	0.4729358006589523
204	0.004149991570347986	0.4725235973113044
205	0.003359454451415739	0.47188441605276205
206	0.0023308131532597336	0.47079619102821196
207	0.003688380965594	0.47211425932952894
208	0.004324558792101031	0.47259625480306955
209	0.004460167077365975	0.47269060720786876
210	0.004308632051695502	0.47258499800857073
211	0.0039945818864980534	0.4723549500628129
212	0.004311981122864825	0.47258336065664364
213	0.004434880704964305	0.4726652282529987
214	0.0037301195032527807	0.4721318608627453
215	0.003972738470332123	0.47232220302427086
216	0.004064454766706359	0.4723833990525463
217	0.0026353152041889683	0.47106389806829313
218	0.0022994293665433278	0.4706590628043172
219	0.0013856754170065606	0.4692200351293856
220	0.0016481831723386157	0.4696920018223727
221	0.0021984597139024765	0.47049594161857966
222	0.00215639846458069	0.47044027165305824
223	0.002816488998560953	0.4712139204386138
224	0.0020712717490055836	0.4703119441957716
225	0.0010719687737922215	0.4684214167269417
226	0.0010986490578347092	0.46848425010714423
227	0.0010752330246782526	0.4684210073889599
228	0.0008289948379022508	0.4677040519138802
229	0.0008749437419734082	0.46784015679282054
230	0.0009756125146516511	0.46813017275290847
231	0.0010254825929267993	0.4682527694784502
232	0.0008231489859421018	0.4676586153979031
233	0.0007190270834963974	0.4672799777647608
234	0.0008856641139865845	0.4678207132386862
235	0.0011628129277782555	0.46854196676257454
236	0.0013173220207643042	0.468887448019193
237	0.001492758336726313	0.4692329292758115
238	0.0015378011728799349	0.46930435875363136
239	0.001608041871218967	0.4694304348520182
240	0.001641019221322345	0.46948385345863985
241	0.0018348262059235314	0.46980149973249763
242	0.0016605703083069905	0.4695174191731455
243	0.0016129888269021374	0.46943104885899084
244	0.0018367193293135585	0.4697806234954271
245	0.0024119521714115735	0.470557342315846
246	0.002181832740669551	0.4702611862860315
247	0.0030503469495974495	0.47121821848742246
248	0.004463820348708007	0.4723449212822594
249	0.005176094898909143	0.4728035844908388
250	0.006605961040464506	0.47354980763161547
251	0.007063198061340692	0.4737565233124121
252	0.005972939797296769	0.47321005710674185
253	0.006334592206690073	0.47339835257835855
254	0.006598085162938746	0.4735262706976634
255	0.007035400939568026	0.4737307350195602
256	0.006104489722022954	0.47326982045208105
257	0.005936474951474269	0.473180584772054
258	0.005883464103378694	0.4731486564094755
259	0.0065357619247747465	0.47347612679489587
260	0.0063679944942253135	0.47338586776991437
261	0.00642679179412501	0.4733961012194588
262	0.009367439948196546	0.47461592840514966
263	0.010126094204175973	0.4748752440166044
264	0.011285068775618745	0.47524405753818405
265	0.006481865587781196	0.47336662888477093
266	0.006650420461144385	0.4734497244950714
267	0.005910963070355969	0.4730667888131204
268	0.006024471845828553	0.473127780172405
269	0.0069556820277715615	0.47358623871199346
270	0.00788751362721211	0.4739923019899147
271	0.008660326907791185	0.4742993054762463
272	0.00864014067101273	0.47429152805459257
273	0.009123283001442148	0.47447040875262847
274	0.011993277288746024	0.4753869164938237
275	0.015036845309560242	0.4761707987289237
276	0.01755994655241481	0.4767213583144117
277	0.017254400183515282	0.4766579109272365
278	0.019284353057863305	0.4770596761563491
279	0.014953917253398414	0.4761294555927644
280	0.016033031239075398	0.4763779237477021
281	0.01633609019153519	0.47644505517671326
282	0.01499893864358692	0.476137437683409
283	0.014164712407029665	0.47593481538243015
284	0.01802312438868791	0.47679729051003106
285	0.015103241174017373	0.4761540158716709
286	0.013055852646038556	0.4756402967045427
287	0.012965951489599625	0.47561614576361794
288	0.012500646588483348	0.47548597628541334
289	0.008588511574911107	0.47419246826300293
290	0.006517913238989942	0.4732751418458441
291	0.005901760360506579	0.47295422086813216
292	0.006225774271452051	0.47312655215845967
293	0.006191176602413283	0.47310854128726154
294	0.004983948957034902	0.4724151227461339
295	0.004845137837086572	0.47232588706610684
296	0.004344409950230349	0.47198040580948836
297	0.0037645994515676743	0.4715297246915536
298	0.0037645994515676743	0.4715297246915536
299	0.005741158665900724	0.472850658358743
300	0.005997176447942617	0.47298799125162866
301	0.009097521536043934	0.47433757857754233
302	0.010288744464858923	0.47475469398097153
303	0.00975478984630906	0.474573357255045
304	0.009421044091529721	0.47445546791629367
305	0.010056855291396674	0.4746742590675526
306	0.010006183523330953	0.47465706687231807
307	0.010401975964026595	0.47478662234355
308	0.01235143360420059	0.4753740223473978
309	0.012877496419273866	0.4755170859720283
310	0.011444473516829685	0.47510406394841687
311	0.011538357796109363	0.47513230826915936
312	0.01116024554385931	0.4750172842962805
313	0.009870997181400679	0.4745944381611064
314	0.008027936044211368	0.4738911955084162
315	0.007597092769343387	0.47370822143056257
316	0.006843941082018054	0.4733619214979805
317	0.006513184213208745	0.4731973676293068
318	0.006471553331009054	0.4731764913922363
319	0.00678401764654198	0.47332467174163895
320	0.006425223078352171	0.4731474283955302
321	0.006518810925001567	0.47319450226343435
322	0.00622357206386868	0.473043865886141
323	0.0061445289131734065	0.472991061286492
324	0.006228889753745081	0.4730352697885237
325	0.006520132207883825	0.4731838594759082
326	0.006779334119594755	0.4733111635882404
327	0.006955930886231434	0.4733926218466137
328	0.0068490611179103655	0.47334186393687355
329	0.0073195822132872	0.47356024575015077
330	0.008000894707602542	0.473849647703266
331	0.00879938122416118	0.4741652472872149
332	0.010776906236802919	0.47485457244852475
333	0.011063800664551699	0.4749450361424971
334	0.010245494697191864	0.47467855711636125
335	0.010172139902435212	0.47465399683745474
336	0.010010000017589027	0.47459914554789684
337	0.009247909807170003	0.4743275497969888
338	0.009972776051778693	0.47458379537358025
339	0.010222144237991096	0.474668118997826
340	0.01191940587658775	0.4751978023462434
341	0.007458250294874718	0.4735893087468568
342	0.0070762344267288006	0.4734130887457025
343	0.007010499829682647	0.4733823883970693
344	0.006588583022489222	0.4731789474201269
345	0.005374129018002858	0.472511521840842
346	0.004922388789586196	0.47222580392956276
347	0.005339920528950736	0.47248266351312684
348	0.005178342751197592	0.4723844223975007
349	0.005489432329473502	0.47256841982030884
350	0.004991817688011763	0.4722646910378314
351	0.005271604186345603	0.47243865968008597
352	0.00562691219519751	0.4726451706918917
353	0.00525162135958818	0.4724237188437512
354	0.005865862420142077	0.4727765681840416
355	0.005564812492518569	0.47260669292160484
356	0.005485291380296395	0.47256043772966416
357	0.005301999427523367	0.4724486884606395
358	0.005262472074067991	0.4724247421887056
359	0.005176248335642469	0.4723719375890566
360	0.005990020855488348	0.47283612686038995
361	0.006505440716210708	0.4731019918795531
362	0.007063359313804621	0.4733692895816525
363	0.007880241565466765	0.473729302336624
364	0.009101225061542467	0.47421047913420106
365	0.009417551590594974	0.4743263217830435
366	0.009861261319523633	0.4744830982300635
367	0.010084595842902652	0.4745596444326555
368	0.00945422837825493	0.4743369645705697
369	0.009826116296431835	0.4744683620627196
370	0.011055180931806916	0.47487319732669553
371	0.010865080853959434	0.47481077328447474
372	0.00993949459107626	0.4745049978120885
373	0.010113464161102115	0.47456435181944595
374	0.009558062767024632	0.4743715536300297
375	0.00990858346722368	0.47449435502456233
376	0.01087441703799051	0.47480872659456586
377	0.011149530616290638	0.4748950969087205
378	0.013325200729570006	0.4755136065991832
379	0.013248215023281974	0.47549313970009444
380	0.014482354453867361	0.4758068972631253
381	0.015020924416044882	0.4759374760793117
382	0.014811207611502848	0.4758871275075533
383	0.015461023214486167	0.4760387872298011
384	0.01502487692482979	0.47593604339637546
385	0.01590102493876167	0.47613518632450924
386	0.014946283325832843	0.4759125064624234
387	0.014298183689579054	0.4757540926634763
388	0.014270291495287005	0.4757471339177861
389	0.014211384076631877	0.4757323977504422
390	0.014211384076631877	0.4757323977504422
391	0.014331059597903699	0.4757622794231118
392	0.014201587060139038	0.47572994172255156
393	0.01409259118207577	0.4757025160777726
394	0.013793865679857313	0.47562637921316236
395	0.01440165903187447	0.4757774249284375
396	0.014129353377272688	0.4757070187955721
397	0.014508731989225124	0.4757991198414716
398	0.014277559617094787	0.47574181252402303
399	0.014315313426099985	0.4757512272976039
400	0.014371284714135726	0.47576514478898424
401	0.016333638246907204	0.47621828193480964
402	0.016119000185737156	0.4761703893909419
403	0.013934874671874507	0.47564111538050624
404	0.012621498190652536	0.4752886753781976
405	0.012769188395913456	0.4753296091763751
406	0.012153316075600164	0.47515604987210236
407	0.011471663756709003	0.47495219955717816
408	0.011470181036796537	0.47494933419130575
409	0.01076838498854947	0.4747231749563748
410	0.00994208407842294	0.4744485091706035
411	0.0096837336322556	0.47435845481461286
412	0.009517888594200156	0.4742995101452372
413	0.008012882864489037	0.47371558951423454
414	0.007769346144253347	0.4736124363428271
415	0.007022538492061577	0.47327186714198993
416	0.00664883472949998	0.4730917584300087
417	0.006724623668552465	0.4731290081863503
418	0.007124152048788943	0.47331935034787587
419	0.0066258915507823955	0.47307784093862837
420	0.006675616034172515	0.4731024012175349
421	0.007238880888842698	0.47336969891963426
422	0.00737232642815367	0.47343028094093703
423	0.006708116586962378	0.4731183653988241
424	0.006790413287390379	0.47315848052103815
425	0.005493548252074317	0.47245769389623854
426	0.005141468773143386	0.4722421774488338
427	0.004429785956460594	0.47176550336905626
428	0.0045942948912922246	0.47187561528615385
429	0.005439843469271328	0.4724052986345713
430	0.005191970748547615	0.47223726539305244
431	0.005309632392011416	0.47230930887784495
432	0.005849771487802844	0.47261754037812187
433	0.005365570406272548	0.47233796253656923
434	0.00514008360503708	0.47219735493982934
435	0.005132876303491789	0.47219285222202984
436	0.004365677023885329	0.47167217430921143
437	0.0043076937765987615	0.47162735180020704
438	0.004086175109641844	0.47145849988272465
439	0.004196650488701298	0.4715424141689886
440	0.004366206145369345	0.4716648062255395
441	0.004399997209398957	0.47168404511068296
442	0.0039657585841429595	0.47135166266948125
443	0.004328549148500792	0.4716271471312162
444	0.004382682703934748	0.4716664435774666
445	0.0047680950992572135	0.47193415061754773
446	0.004384092614479878	0.47166235019764885
447	0.005088939839679124	0.4721349308976086
448	0.005509499621119517	0.47239076713621825
449	0.005256953464573585	0.4722368560550707
450	0.005312012016608215	0.4722704217695763
451	0.005312012016608215	0.4722704217695763
452	0.005582509232958302	0.4724284262305416
453	0.004400091952834912	0.47165109340315003
454	0.005123829397793248	0.4721369775875175
455	0.0042027295876301595	0.47149595430805713
456	0.0032183357701091563	0.47064862468578195
457	0.0030849761837492924	0.47051845520757735
458	0.003316382133829952	0.4707386790417725
459	0.003271846661661843	0.47069692656763146
460	0.003317260871273693	0.4707394977177361
461	0.0034479410702011755	0.47085656838052387
462	0.003505259668614338	0.4709077356282458
463	0.0035251768269304404	0.4709253371614621
464	0.003345893031158394	0.4707609879617793
465	0.004278691124018358	0.47152522197375407
466	0.004681568395555774	0.47180868852613356
467	0.00464387102295739	0.47178290023328173
468	0.004366674836916818	0.4715847806501024
469	0.004367238671070611	0.4715851899880842
470	0.0042950465030440685	0.4715323853884351
471	0.00431619916350899	0.4715479402317426
472	0.004352038290975718	0.47157413786257624
473	0.0043128530026360625	0.47154548420385195
474	0.004199385186671563	0.4714611605796062
475	0.004199385186671563	0.4714611605796062
476	0.004200473672554449	0.47146197925556976
477	0.004221203590828144	0.4714775340988772
478	0.004147975901818579	0.4714222734713375
479	0.004205375026893353	0.47146566329740575
480	0.004813986335379923	0.47189055612248865
481	0.0037444421705746275	0.4710810902635277
482	0.003141419487060486	0.4705286886571217
483	0.001574791927342352	0.4684343108733676
484	0.0012954934911370874	0.46786000968493663
485	0.000946290214243681	0.4669568054281491
486	0.0009423666346586033	0.46694247859878696
487	0.0010184383003368888	0.46715779037720084
488	0.0012034116428575221	0.46762811971826085
489	0.0012969403700478803	0.4678422034827294
490	0.0012487424494199918	0.46773372891755893
491	0.0013244113028999653	0.4679023761660504
492	0.001317071239435772	0.46788641198476116
493	0.0011898073460254318	0.4675904606239375
494	0.0014164128503532784	0.4680906716376671
495	0.0014876613633394583	0.46823271191734317
496	0.0014026854651229103	0.468059971289034
497	0.0014004990868392577	0.4680554685712344
498	0.0014004990868392577	0.4680554685712344
499	0.0013212744926336957	0.46788518397081585
500	0.0011858454187628296	0.46757572445659357
501	0.0010156977083151952	0.4671369141401303
502	0.0008602025318385824	0.466669040826961
503	0.000770353460208358	0.46636326535457473
504	0.0007337235215904913	0.46622900249655236
505	0.0007337235215904913	0.46622900249655236
506	0.0007611650719302282	0.46632744828116934
507	0.0007537444607167986	0.46630043197437215
508	0.0007733397353158351	0.4663712474452193
509	0.0008205926729306936	0.46653539197591126
510	0.0008710273202666603	0.4666985131616488
511	0.0008891172440884407	0.46675582047909736
512	0.0008467780609236811	0.4666145988753848
513	0.0008608465003415433	0.46665778403246216
514	0.0008908098139164004	0.4667531597822158
515	0.0009163581930803402	0.4668321620126985
516	0.0010293688263402598	0.4671588137221553
517	0.0010014940314219064	0.46708144884359976
518	0.0010554921634446214	0.4672269684961209
519	0.0010605261387602722	0.46723781595263797
520	0.0009933414193233202	0.46705320452285726
521	0.0009994103010802864	0.46706773602121027
522	0.0008992991367321884	0.4667664632666235
523	0.000928313599825162	0.4668552896086688
524	0.0009169512819239924	0.46681558382443655
525	0.0010285916938476264	0.46713589079517587
526	0.001192871014568183	0.467551368846678
527	0.001182140016806695	0.4675255805538261
528	0.001170993742348822	0.4674985642470289
529	0.001316625045686522	0.4678342213920848
530	0.0013112017362129466	0.4678223505906133
531	0.0013284781195317115	0.46786000968493663
532	0.001408175350470733	0.4680255868985648
533	0.0014195799329306885	0.46804891916352603
534	0.0014432565800213226	0.46809681170739376
535	0.001460804242793955	0.4681293540769449
536	0.0009581171391252626	0.466920579016762
537	0.0009707591228854442	0.46695741943512176
538	0.0010180033224007439	0.46709127295516234
539	0.0009393027415348386	0.4668649090512405
540	0.0009456277877063926	0.4668837385984022
541	0.0009134570051010666	0.4667867254967214
542	0.0009275826681408155	0.46682970598480783
543	0.000916132142422031	0.46679491225635694
544	0.0009925702947583544	0.46701738744945187
545	0.0009591698867845561	0.4669185323268531
546	0.0009699150243156041	0.4669498466824589
547	0.0009440501984536206	0.46687391448683957
548	0.0009656177259453078	0.4669373618740148
549	0.0009653365526971917	0.4669365431980512
550	0.0009653365526971917	0.4669365431980512
551	0.0010124356060388618	0.46706814535919206
552	0.001136310834928318	0.4673952064066306
553	0.00117307491278071	0.46748341874170324
554	0.0009076167134344295	0.4667584811759789
555	0.0008366532066497817	0.46653129859609355
556	0.0008524314173969817	0.4665781677950068
557	0.0009916057518213315	0.46699937657825374
558	0.0010077152792002382	0.46704481309423085
559	0.0009894733456729558	0.46699078048063647
560	0.0007740442482582556	0.4663051393611626
561	0.0008510279197036092	0.46656588765555357
562	0.0008786871270302212	0.46665512333558057
563	0.0009134313947336272	0.4667635979007511
564	0.0009361128175940162	0.46683236668168937
565	0.0009524933112529843	0.46688107790152067
566	0.0009884922475330142	0.4669854590868734
567	0.001024262260340556	0.4670857468924084
568	0.0009588961176699209	0.4668999074486823
569	0.0009663226751026351	0.4669216023617164
570	0.0009663226751026351	0.4669216023617164
571	0.0009533262112819511	0.4668835339294113
572	0.0010266604564921926	0.4670898402722261
573	0.00095196353453526	0.4668769845217029
574	0.0008453259099388101	0.46654460208050125
575	0.0008539373476987819	0.46657284640124375
576	0.0008850731807558183	0.4666702688409063
577	0.0009129503489263727	0.46675704849304267
578	0.0009545082675869907	0.46687944054959357
579	0.0009754286580295009	0.4669404319088781
580	0.0010161896819322527	0.46705586521973874
581	0.0009993423578912293	0.4670036746270624
582	0.001078528439062807	0.46721939574345805
583	0.0011188281090947828	0.46731620417614794
584	0.0009794278844440071	0.466936952536033
585	0.0009548176551907842	0.4668653183892223
586	0.0009301028245993999	0.4667916375525027
587	0.0009183710099372567	0.4667560251480882
588	0.000888093777655878	0.4666596260533801
589	0.0008599283832998996	0.46656957169738955
590	0.000916589535201063	0.466745587029553
591	0.001037691458598292	0.4670902496102079
592	0.001037691458598292	0.4670902496102079
593	0.0010869070905180887	0.4672191910744672
594	0.0011146388870096038	0.46729082522127785
595	0.0011514206510684646	0.46738333560515916
596	0.0012982659815856715	0.4677177647362697
597	0.0012890702431813846	0.4676972978371809
598	0.0012752078080196841	0.467666188150566
599	0.0012888869431641821	0.4676968884991991
600	0.0012706779619291572	0.4676559547010216
601	0.0012912717209787464	0.4677022098929622
602	0.0012772056590373063	0.4676706908683655
603	0.0013313075983593119	0.46779021755904393
604	0.001318335762126315	0.46776197323830143
605	0.0013090088700231858	0.46774150633921263
606	0.0012733652716010579	0.46765963874285754
607	0.0012598393382764342	0.4676289383942244
608	0.00122914386819852	0.46755812292337723
609	0.0013149035444240257	0.4677496930988482
610	0.00135503225441903	0.46783647275098456
611	0.00135503225441903	0.46783647275098456
612	0.0014846884958690139	0.46809681170739376
613	0.001480310477100801	0.4680882156097765
614	0.0017635778929217887	0.4685876079475425
615	0.0019449788425062989	0.4688733258588218
616	0.002042628179453638	0.4690149568005161
617	0.0021348352120856696	0.46914717296862957
618	0.002171952899558486	0.4691967028644244
619	0.0021337960895644894	0.4691434889267936
620	0.002074589218983892	0.4690591653025478
621	0.002009165260263049	0.4689633802148124
622	0.001980700267100541	0.46892080906470773
623	0.001968498808915885	0.4689023888555278
624	0.002042196037879059	0.4690120914346437
625	0.0023345109281801423	0.46941201464283827
626	0.0027284701386558583	0.46988439067380716
627	0.0033589534507242275	0.47052500461528574
628	0.003591581742867073	0.47073458566195475
629	0.0037750773586198933	0.47089136210897475
630	0.004113495272457858	0.4711631625288737
631	0.004267573938543131	0.47127818650175257
632	0.004432511177879059	0.4713993505443581
633	0.004506183357570201	0.4714521551440071
634	0.004636728819530128	0.47154180016201597
635	0.004590883249648406	0.4715098717994375
636	0.004662117137584479	0.4715553083154146
637	0.004783358359353166	0.4716379945877332
638	0.004818693618983664	0.4716617361906762
639	0.005075288607161579	0.47182956476320415
640	0.004971832712393595	0.4717628426721747
641	0.004971832712393595	0.4717628426721747
642	0.004892982924115012	0.47170512601674436
643	0.004868721872350883	0.4716850684556374
644	0.00492451922830226	0.4717219088739972
645	0.004868639476690403	0.4716830217657285
646	0.004904528767725782	0.47170676336867146
647	0.005027587513330048	0.47178699361309945
648	0.005065812796943201	0.471811553892006
649	0.004728571543413285	0.4715868273400113
650	0.004597441413492784	0.47149431695613003
651	0.004664031774210132	0.47154057214807066
652	0.004735702210271692	0.4715896927058837
653	0.0049367158937672455	0.47172395556390606
654	0.005537194644530704	0.4720935877614493
655	0.0055482858064788785	0.4721001371691577
656	0.0058994361311865895	0.47229968943527323
657	0.005572957513310849	0.4721107799566839
658	0.004958342233995312	0.4717282536127147
659	0.004624889561959029	0.47150352706071996
660	0.005483837971575988	0.4720483559144631
661	0.0053444467944820315	0.47196423695920825
662	0.005939813655497557	0.4723068528499543
663	0.006671443613694918	0.472688355848969
664	0.006798572411614323	0.47275139389816245
665	0.007175640387658163	0.4729304792651892
666	0.007332703443937537	0.47300334142594525
667	0.007332703443937537	0.47300334142594525
668	0.007514674197194427	0.47308602769826386
669	0.007618226517883597	0.4731322828902045
670	0.00846122377174388	0.4734873835893947
671	0.0087104433911201	0.47358501069804815
672	0.008700055431840771	0.4735809173182304
673	0.008687604446453508	0.4735760052624491
674	0.008343285803455466	0.473435807003691
675	0.008535237380530171	0.47351358122022835
676	0.008567191975128027	0.4735227913248183
677	0.008867694407930036	0.4736410900015514
678	0.009241275870313665	0.4737814929293004
679	0.009780959453908177	0.47397633780862547
680	0.009780959453908177	0.47397633780862547
681	0.009819049306162668	0.4739898459620241
682	0.009708607943820058	0.47395054951577364
683	0.009708607943820058	0.47395054951577364
684	0.009859592019099028	0.47400417279138624
685	0.010526976303417111	0.4742293086813627
686	0.011300640443403015	0.47447532080840976
687	0.01004854497220236	0.47405984275690766
688	0.010226910145283676	0.474121243454174
689	0.009853228897041913	0.4739914833139512
690	0.00965105463923063	0.4739194398291587
691	0.009350297862777962	0.4738097372500429
692	0.009429150709612713	0.47383880024674896
693	0.009601092475764387	0.47390142895796056
694	0.009491762360517257	0.4738617231737284
695	0.009404654252970468	0.4738297948111499
696	0.009653861936455775	0.47391698380126807
697	0.00993518931434827	0.4740168622688213
698	0.009999603037787989	0.4740393758578189
699	0.010601429657715652	0.47424199815879775
700	0.011961292311986775	0.4746648442939718
701	0.011854318298637957	0.47463291593139334
702	0.011415825415783206	0.4744976297284165
703	0.011164681867137554	0.47441903683591563
704	0.011679495443620696	0.4745768366278901
705	0.011589492274631153	0.4745494109831111
706	0.012140271145788391	0.47471437418976664
707	0.012183584262825176	0.4747270636672017
708	0.01211796942376592	0.4747078247820582
709	0.012546532870974101	0.4748318541905362
710	0.012542224724728004	0.4748306261765909
711	0.012542224724728004	0.4748306261765909
712	0.01223265075881906	0.47474139049656383
713	0.012120755214060634	0.4747086434580218
714	0.011691632628513375	0.47458052066972606
715	0.010733680429573993	0.47427535920431246
716	0.010983809609538455	0.474356408124704
717	0.011406935316300765	0.47448985230676277
718	0.01761293857915727	0.47606293817072587
719	0.01767887153974011	0.4760768556621062
720	0.017889742672076832	0.47612106416413796
721	0.017897594854618882	0.47612270151606506
722	0.017715810566436098	0.47608463308376
723	0.017715810566436098	0.47608463308376
724	0.01744328846292482	0.4760269164283296
725	0.017821164730695026	0.4761067373347758
726	0.017667220640068974	0.4760743996342156
727	0.016840258656967734	0.4758963376121432
728	0.016697470815132343	0.47586481858754653
729	0.016697470815132343	0.47586481858754653
730	0.016697470815132343	0.47586481858754653
731	0.01704421907490585	0.47594095545215676
732	0.01802224793728115	0.4761470571259807
733	0.01802224793728115	0.4761470571259807
734	0.01710195011612122	0.4759503702257376
735	0.01700222486914172	0.4759286753127035
736	0.016847076600600436	0.47589470026021613
737	0.01782973900094129	0.4761038719689034
738	0.018835411356025594	0.47630772228382756
739	0.01873710882985986	0.4762880740607024
740	0.01878006082668638	0.47629667015831967
741	0.01946583026479196	0.47643011434037846
742	0.01886971456166529	0.47630997364272737
743	0.019989592469520107	0.4765258994281139
744	0.018748653113271996	0.4762827526669393
745	0.01686035106791689	0.47588364813470824
746	0.016948062486876532	0.4759028870198517
747	0.01515637330411864	0.47548659029238605
748	0.014972592561679519	0.4754419724523725
749	0.020392763222761564	0.4765926215191433
750	0.021670853758261895	0.4768243068168282
751	0.020663926817105917	0.4766413327389746
752	0.021171927879392045	0.4767338431228558
753	0.022081246562739992	0.4768947129496936
754	0.022948705400812754	0.4770428932990963
755	0.023392282735768762	0.47711534612187056
756	0.023756403408019332	0.47717510946720976
757	0.023756403408019332	0.47717510946720976
758	0.02414579446655046	0.4772381475164032
759	0.02400356214289095	0.4772152245894238
760	0.024263174219216557	0.47725697706356485
761	0.02438104828175242	0.47727580661072655
762	0.02483402913599982	0.47734744075753727
763	0.024520055171279587	0.4772979108617424
764	0.0250724467328021	0.47738469051387883
765	0.02574843294741853	0.47748866236124976
766	0.024196768511015286	0.4772463342760387
767	0.0241585292416385	0.4772401942063121
768	0.024716857619606722	0.47732902054835735
769	0.024623465494661257	0.4773142843810134
770	0.024442744578562575	0.47728563072228913
771	0.02477408150597426	0.4773380259839564
772	0.025541862304823405	0.47745714333665307
773	0.025948315343406286	0.47751895337190114
774	0.02565972640783096	0.4774751542078512
775	0.025259838631290315	0.47741375351058485
776	0.02533141782186389	0.4774248056360928
777	0.02533141782186389	0.4774248056360928
778	0.024894102357152663	0.47735685553111806
779	0.025214860118827297	0.47740679476489467
780	0.02431436297607146	0.4772651638232004
781	0.023995963100582458	0.47721399657547847
782	0.023993430550123738	0.4772135872374967
783	0.023771471879212407	0.47717756549510043
784	0.023621159642275534	0.4771530052161939
785	0.02330324760976594	0.47710060995452663
786	0.02313587260385179	0.4770727749717659
787	0.023516432409439285	0.4771358130209593
788	0.02437721261288286	0.47727375992081766
789	0.030023846672278236	0.47808957051849615
790	0.03005765935810727	0.47809407323629566
791	0.032685334570237805	0.47843136773327866
792	0.033523863310121665	0.4785341115667043
793	0.035707279091397294	0.4787903571432957
794	0.03602207532943868	0.47882637888569196
795	0.03656047783696833	0.4788873702449765
796	0.0371130871878258	0.4789491802802246
797	0.037975979766144884	0.4790441466919965
798	0.04021470710653057	0.4792809487144536
799	0.04202913671878051	0.4794645367992799
800	0.04247725478836177	0.47950915463929344
801	0.04106055352424546	0.4793667050216356
802	0.043270560841455405	0.4795859055108763
803	0.04208080961898411	0.47946842551010677
804	0.04206852087231131	0.47946719749616146
805	0.04258726997072347	0.47951877408186516
806	0.04592478874218006	0.47983846704563177
807	0.04630541615030811	0.47987367011206444
808	0.04732739639774449	0.47996699917190927
809	0.04685890096970559	0.4799244280218046
810	0.04730930477859318	0.4799653618199822
811	0.04573986083997319	0.4798212748503972
812	0.0451975398876166	0.47977051694065703
813	0.0451975398876166	0.47977051694065703
814	0.044419952617230814	0.4796968361039375
815	0.044833249317713576	0.47973613255018793
816	0.044471438246626874	0.4797017481597188
817	0.043890873400978844	0.4796460781941973
818	0.04294443449173624	0.47955397714829784
819	0.04156169956089043	0.47941500690348504
820	0.041333200170078736	0.47939187930751476
821	0.04136145197453634	0.47939474467338716
822	0.041799413804681274	0.4794389531754189
823	0.03736358042449134	0.4789678051583954
824	0.03736358042449134	0.4789678051583954
825	0.03640415074377886	0.4788605586071702
826	0.04171665762413688	0.47942176098018435
827	0.04171665762413688	0.47942176098018435
828	0.04107459044909036	0.4793566762410821
829	0.044516466848647795	0.4796947894140286
830	0.04519492216846909	0.47975905547716735
831	0.04600112879862665	0.479834373665814
832	0.045561483171341684	0.47979343986763645
833	0.04532119098383336	0.4797709262786388
834	0.04697640441526579	0.47992279066987753
835	0.04697640441526579	0.47992279066987753
836	0.04697640441526579	0.47992279066987753
837	0.04614700480827078	0.47984665380526725
838	0.04581607547561174	0.47981595345663414
839	0.04970931965797479	0.4801647094171068
840	0.05013007403857772	0.4802011404974848
841	0.050172787956590144	0.4802048245393208
842	0.050879581547564535	0.48026540656062355
843	0.050879581547564535	0.48026540656062355
844	0.05063987288045967	0.4802449396615348
845	0.05068773877713361	0.4802490330413526
846	0.049422651323260916	0.4801397398002185
847	0.048633165641448824	0.48006912899836224
848	0.049162806218813804	0.48011579352828465
849	0.04870258028372935	0.4800752690680889
850	0.04722372713419753	0.4799416202170392
851	0.050902492017562695	0.48026376920869646
852	0.051983402268434904	0.4803550515786324
853	0.052775670136701	0.48042095499369825
854	0.05342773391291731	0.48047457826931084
855	0.05342773391291731	0.48047457826931084
856	0.053163115897579244	0.4804528833562767
857	0.052848853814758304	0.48042463903553423
858	0.052848853814758304	0.48042463903553423
859	0.05460274938630481	0.4805674979911739
860	0.05651143715989816	0.48071752036149457
861	0.05672143478465685	0.4807338938807656
862	0.05736063444838889	0.4807834237765604
863	0.05841412404824466	0.4808640633589702
864	0.05399612375184974	0.48051735408840635
865	0.054142641908965596	0.48052922488987787
866	0.056340402229377834	0.48070298886314156
867	0.057624514623153336	0.48080143464775854
868	0.05877930779377266	0.48088944231384023
869	0.059426691025187654	0.48093815353367153
870	0.059426691025187654	0.48093815353367153
871	0.059426691025187654	0.48093815353367153
872	0.05772046599943308	0.4808088027314305
873	0.05772046599943308	0.4808088027314305
874	0.059564995884645325	0.48094736363826146
875	0.060147714810257935	0.4809907534643297
876	0.06202047727476447	0.48112788168822446
877	0.061912985223665895	0.4811201042665707
878	0.06140590517928617	0.48108326384821093
879	0.06312252540768387	0.4812058605737527
880	0.06312252540768387	0.4812058605737527
881	0.06398322973755523	0.4812668519330372
882	0.06357767250035823	0.4812381982743129
883	0.06311678135846767	0.4812054512357709
884	0.06513606295769686	0.481347491515447
885	0.06495352489655896	0.48133480203801193
886	0.0648124951121539	0.48132497792644935
887	0.0658645014821139	0.4813978400872054
888	0.06564467498133587	0.48138269458187966
889	0.0625132068019746	0.4811622660786936
890	0.06569512210421893	0.48138617395472477
891	0.06515669867730196	0.4813489241983832
892	0.06446979325419333	0.4813010316545155
893	0.2023297566916149	0.4870741298804856
894	0.20271590778108772	0.48708518200599354
895	0.2039925774527399	0.48712161308637153
896	0.20185852256463543	0.487060621727087
897	0.19971247508473355	0.4869988116918389
898	0.2012456914866807	0.48704302019387063
899	0.19986824464920627	0.48700331440963845
900	0.20242981842636265	0.487076995246358
901	0.20508739026693823	0.4871527227729865
902	0.20749353336106735	0.4872206728779612
903	0.20826605600055215	0.4872423677909953
904	0.20887972304279356	0.4872595599862299
905	0.2099934965840301	0.4872906696728448
906	0.2099934965840301	0.4872906696728448
907	0.21507362242911643	0.48743107260059376
908	0.21765417571585743	0.48750147873345917
909	0.21661629234529833	0.48747323441271667
910	0.21750353668908007	0.4874973853536414
911	0.22033291010119715	0.4875739315562334
912	0.2218414576142026	0.48761445601642917
913	0.22231534870133318	0.4876271454938642
914	0.22525112473322872	0.4877053290483833
915	0.22509673561849675	0.4877012356685656
916	0.22695439797140937	0.48775035622637863
917	0.22695439797140937	0.48775035622637863
918	0.22607064966380963	0.4877270239614174
919	0.2245129610133113	0.48768506681828544
920	0.22468246918739232	0.487689569536085
921	0.22428196081609852	0.48767892674855884
922	0.22935636251271785	0.4878127802685994
923	0.23144346088285261	0.48786722222017553
924	0.23144346088285261	0.48786722222017553
925	0.2346390826180913	0.4879499084924942
926	0.2346390826180913	0.4879499084924942
927	0.23701619061861534	0.4880108998517787
928	0.23939414381618052	0.48807148187308147
929	0.23939414381618052	0.48807148187308147
930	0.24201627076122967	0.4881377946261291
931	0.24423311304237605	0.4881934645916506
932	0.24648063247735896	0.4882495438951538
933	0.24648063247735896	0.4882495438951538
934	0.24330226576635838	0.4881701323266894
935	0.23741669578407065	0.48802113330132313
936	0.23719235402612404	0.48801540256957826
937	0.23631246172523468	0.4879928889805806
938	0.23688012774399048	0.48800742047893364
939	0.23688012774399048	0.48800742047893364
940	0.24306586964399546	0.48816419692595364
941	0.24451940061109967	0.4882006280063316
942	0.24451940061109967	0.4882006280063316
943	0.24517465647258818	0.48821700152560266
944	0.2450926821852567	0.48821495483569377
945	0.24833702973268101	0.48829559441810355
946	0.254427928320064	0.48844438877447893
947	0.259408206900705	0.4885647341411209
948	0.25478144099341804	0.4884529848720962
949	0.25478144099341804	0.4884529848720962
950	0.25152864116236073	0.4883735733036318
951	0.2539235024188249	0.4884321086350257
952	0.25579335905348277	0.4884775451510027
953	0.25692663069951494	0.4885049707957817
954	0.2582503465538416	0.4885368991583602
955	0.2625076622217889	0.4886388243158223
956	0.26343729475473976	0.4886609285668381
957	0.26163175850436493	0.4886179480787517
958	0.26359245409371357	0.4886646126086741
959	0.2622842005692979	0.4886335029220592
960	0.2575878987513396	0.48852093497707094
961	0.2575878987513396	0.48852093497707094
962	0.25945937165060673	0.48856596215506626
963	0.2567911317494066	0.4885016960919275
964	0.25129502881658616	0.4883678425718869
965	0.2542260743641096	0.48843947671869764
966	0.2528664748991374	0.4884063203421738
967	0.25373872082967686	0.4884276059172261
968	0.2548825073792923	0.4884554408999869
969	0.2560805763008597	0.4884845038966929
970	0.2560805763008597	0.4884845038966929
971	0.2579274682691901	0.48852912173670643
972	0.25674033253227735	0.48850046807798214
973	0.2542260744608966	0.48843947671869764
974	0.2542260744608966	0.48843947671869764
975	0.25211333476265496	0.48838790013299394
976	0.2476933862720666	0.48827901622984166
977	0.24622671415335495	0.4882425851494636
978	0.24622671415335495	0.4882425851494636
979	0.2420256972824344	0.4881373852881473
980	0.23911354246454164	0.48806370445142777
981	0.2377309403119774	0.48802850138499504
982	0.2377309403119774	0.48802850138499504
983	0.2377309403119774	0.48802850138499504
984	0.23895248396183721	0.48805961107161
985	0.23656177456824423	0.48799861971232544
986	0.23461691183411626	0.48794868047854884
987	0.23301541056047403	0.4879073373423895
988	0.23301541056047403	0.4879073373423895
989	0.23142167826838278	0.4878659942062302
990	0.2282263014254372	0.48778248925794804
991	0.22772793123011348	0.4877693904425312
992	0.2291941033770235	0.4878078682128181
993	0.22752569002238165	0.4877640690487681
994	0.22958517124790856	0.4878181016623625
995	0.22958517124790856	0.4878181016623625
996	0.22958517124790856	0.4878181016623625
997	0.22958517124790856	0.4878181016623625
998	0.2286630122127723	0.4877939507214377
999	0.22813279788636887	0.48778003323005736

==> data/stats-mannwhitneyu-varghadelaneya-sanitizer-asan-sanitizer-ubsan-ue.dat <==
rank	pvalue	effect_val
1	0.10123307280985991	0.5025591810620601
2	0.7732101424742508	0.5006840037675467
3	0.3669489209594312	0.49754601879925614
4	0.07880811715311731	0.49471319529637914
5	0.14972271800002268	0.4953136941156437
6	0.03659582941892459	0.49253265186746126
7	0.021939431992668432	0.49129112976873635
8	0.04861270084328154	0.49219945075029603
9	0.1592919195430499	0.4940854755013265
10	0.8833805137045192	0.49932520633704314
11	0.8125730405110974	0.5011262934568551
12	0.5881270304996358	0.4973497412369948
13	0.24548509814247121	0.49419538274943314
14	0.25227193598245357	0.49418105592007106
15	0.21702222669131133	0.49362333291990196
16	0.03769125221157217	0.48859911853159005
17	0.016930397468883557	0.48654833524289504
18	0.003900335117167517	0.4834175136892854
19	0.00659585782451138	0.4842042612902579
20	0.00783591324888847	0.4844844531387832
21	0.01582487135545875	0.48569425154392054
22	0.022726786576634704	0.48631542193126476
23	0.013489133451665749	0.48503153335142607
24	0.005922097235565242	0.48322144079601503
25	0.0016186214543229289	0.48042750440140664
26	0.0049965226542552895	0.4823002256680293
27	0.0034797739779826252	0.48098686475350283
28	0.04379315520382901	0.4866252907834688
29	0.036154328099783604	0.48601026046585116
30	3.745216683969257e-05	0.47089218078493833
31	0.00011756766260700115	0.4726451706918917
32	0.00045188494052261655	0.4747270636672017
33	0.000567154749496282	0.47505658074253093
34	0.0020013060596867096	0.47750032849373036
35	0.0036496505883682616	0.4786542522643554
36	0.008604043269444465	0.4805932862840257
37	0.014784057300095528	0.48192199737286884
38	0.013734410977170397	0.4816939961170199
39	0.033688353249594294	0.48413303648142897
40	0.026715152431820054	0.4834281564768116
41	0.029818980316028625	0.48370589229744626
42	0.01243980973217128	0.48104969813370535
43	0.008162181016678281	0.47985893394472057
44	0.006876409659330459	0.47935688091007295
45	0.008503833728987243	0.4797782943623108
46	0.009620114395799207	0.48004231736055597
47	0.011528435163750213	0.48043057443626996
48	0.004907274119538866	0.4780498647342639
49	0.00405961050246507	0.4774929604100584
50	0.0045274132426108855	0.4775879268218303
51	0.006694202938348018	0.47846575212374776
52	0.01859586368296249	0.48119398977228117
53	0.024013047754915896	0.48190337249469806
54	0.020709124642735652	0.4813724611323353
55	0.018000931706971986	0.48090274579824793
56	0.021812304182789937	0.48145289604575414
57	0.0072693086367275565	0.47816898208696057
58	0.004849239090435715	0.4770347065394608
59	0.006807854832847271	0.47787610076100023
60	0.006972985672785881	0.4778975910050435
61	0.004860615610718155	0.4768676966428964
62	0.002688218297833186	0.4752418061792843
63	0.0030072627121884308	0.475431943671819
64	0.0009635693575381563	0.47250394908817916
65	0.002022203711538458	0.4742209172527363
66	0.0014669024883731203	0.4733958965504679
67	0.00208605774034414	0.47420577174741063
68	0.00169621405543523	0.4736560308378862
69	0.001476215366734207	0.4732692064451084
70	0.0015412414930226807	0.4733371565500831
71	0.0021639207283123455	0.47414355237418077
72	0.0014791562014932484	0.47315315912727507
73	0.0011491943007415912	0.4725223692973591
74	0.004988372459925556	0.47610939803165736
75	0.005463430046077662	0.47635193078585936
76	0.006899813589904555	0.47698210660880264
77	0.007848529894157323	0.47729750152376066
78	0.0072059654224196105	0.47703040849065215
79	0.007110181298290534	0.4769624583856774
80	0.00679057844025974	0.4768314702315093
81	0.005357865826137988	0.4761353909935001
82	0.0033992792248975826	0.47486562457403264
83	0.003271200057269547	0.47474732589729957
84	0.0032217019814013734	0.4747068014371038
85	0.004194127922032423	0.47539244255657764
86	0.00636499534451007	0.4765142332956333
87	0.00663415331280582	0.4766247545507127
88	0.006654502019585726	0.4766261872336489
89	0.006480820602606919	0.47654350096133025
90	0.0063965229603699355	0.4765062512049887
91	0.004307539112556465	0.4753805717551062
92	0.009179112524286184	0.4774553013157351
93	0.006717233689886295	0.47652323873123237
94	0.007485083009562065	0.47679381113718594
95	0.014764231323415086	0.4787375525436467
96	0.0190034199591292	0.4795275748484733
97	0.01492291460616228	0.4787217930313483
98	0.013787450530334212	0.47846636613072047
99	0.017614445229550198	0.4792277347768228
100	0.01665510254193954	0.4790353459253883
101	0.018062243112044785	0.47929118216399796
102	0.01773893855951514	0.4792326468326041
103	0.015375832846065349	0.4787496280141091
104	0.01658071128554724	0.47897312655215846
105	0.018079353035626064	0.4792412429302214
106	0.018954995281179342	0.47939556334935074
107	0.01874617500522934	0.4793593369379636
108	0.020795580722297622	0.47967207115604005
109	0.02358885801996624	0.4800711756882711
110	0.017498339209498715	0.4790592921973222
111	0.019200787532016542	0.47935155951630987
112	0.023180326634818435	0.4799680225168637
113	0.015737494629138846	0.4786118857832416
114	0.012769612414653138	0.47792235595294086
115	0.013226040436617594	0.4779806866153439
116	0.013267614228998125	0.4779790492634168
117	0.013146619544510062	0.4779268586707404
118	0.011533325645591562	0.47741559553150287
119	0.012823693714421136	0.47773938187508724
120	0.012353154232655799	0.4775924295396299
121	0.00923927322425693	0.4766628229830178
122	0.010238874108085529	0.47696307239265007
123	0.0157173635600719	0.4782966955372745
124	0.015482890420596555	0.47821012055412904
125	0.014610321566391936	0.4779782305874532
126	0.013820940314327129	0.4777500246626134
127	0.012603048173708982	0.477409864799758
128	0.014813201647934768	0.47792358396688617
129	0.01720269547253008	0.47839268529400086
130	0.014894988550164683	0.4779055730956881
131	0.014058772697962596	0.4777113422233356
132	0.012403979335189361	0.47730057155862393
133	0.014597047851415409	0.4778136767187795
134	0.012932904975630181	0.4773781411061704
135	0.016567038859460877	0.4781673447350335
136	0.023714947916226872	0.4793646583317267
137	0.028172485457390276	0.47996106377117354
138	0.035160124791229146	0.48075927283563563
139	0.04198907430379568	0.4813962027352783
140	0.042630973223937454	0.4814215816901483
141	0.04748193387612227	0.48182518894017895
142	0.05410973923633134	0.48232744664381744
143	0.06694086130960718	0.4831565607259036
144	0.07797927339576988	0.48378898790774666
145	0.08749863628105595	0.4842803981548681
146	0.08911016991207539	0.48435980972333254
147	0.1078088644325711	0.4851967012270725
148	0.12328089250631026	0.48579535802541907
149	0.14345085486255352	0.48650105670599997
150	0.1546292385990713	0.4868645488338166
151	0.1584437255854937	0.486982233503577
152	0.18646009952774645	0.4877980441012555
153	0.1929101102283438	0.4879646446598381
154	0.21422712291756119	0.48850517546477257
155	0.24848877506925482	0.4893152553307062
156	0.31546214231288394	0.49069840837112544
157	0.3368756387723967	0.4911011969451925
158	0.33544918420455005	0.4910713152725229
159	0.4152850973851705	0.4924409601595436
160	0.43134018704686916	0.4926967963981532
161	0.5271614439437171	0.4941253859545496
162	0.5511402535202468	0.4944614524375872
163	0.5888131214068262	0.494974148259761
164	0.5961799245124566	0.49507320805135063
165	0.6397770743100848	0.4956460765568454
166	0.6356976435867543	0.4955912252672875
167	0.6394726132609703	0.49563788979720985
168	0.6438966962918642	0.4956937644317222
169	0.7257290785192394	0.49672938952561413
170	0.795158482081656	0.49757815183082554
171	0.7747241197049495	0.4973296836758878
172	0.7533978975647324	0.4970677073675515
173	0.7927789592896424	0.4975470421442106
174	0.76975837152155	0.4972660316197217
175	0.8133983010492176	0.4977938729472212
176	0.7841593209250712	0.49743959092399453
177	0.7587372393008474	0.4971262426989454
178	0.6954107160842284	0.49633540171815527
179	0.6855534463995479	0.4962095302887593
180	0.6725505343590799	0.49604333906815845
181	0.7044890998300886	0.49644878833910705
182	0.7164071129922758	0.4965979920334642
183	0.7019050452146389	0.49641419927964703
184	0.6983118340596645	0.4963687627636699
185	0.7555205584619018	0.4970818295279228
186	0.7655344738590008	0.49720299357052833
187	0.8243330260132438	0.4979172883487265
188	0.8757749199540843	0.4985321139973532
189	0.9467519139741778	0.5006281291330344
190	0.8664125080833361	0.5015829099755257
191	0.874501455576629	0.5014865108808175
192	0.9114684569934932	0.5010468818883907
193	0.9133266380530326	0.5010251869753566
194	0.9145334496122351	0.5010108601459945
195	0.9760202998908913	0.5002834665523795
196	0.961890740744069	0.5004504764489439
197	0.944576644215723	0.5006555547778134
198	0.9231362018942234	0.500909753664496
199	0.9162567408294269	0.5009916212608511
200	0.8905221098971318	0.5012982154092008
201	0.8562750839389075	0.5017087814049216
202	0.8600231253965375	0.5016637542269263
203	0.8485168237675912	0.5018021104647664
204	0.8524704988145216	0.5017548319278714
205	0.8655547179863333	0.5015976461428696
206	0.8504976686949964	0.5017785735308143
207	0.8671324835128024	0.5015833193135074
208	0.8510962255816312	0.5017765268409055
209	0.836134717721943	0.5019574542288502
210	0.9408539172021412	0.49929675734730977
211	0.9350806629197546	0.4992279885663715
212	0.9006069114494848	0.4988157852187236
213	0.9057863305348328	0.4988775952539717
214	0.9048286432368109	0.498866133790482
215	0.9119803399996961	0.4989516854286731
216	0.9221854088509981	0.49907346347825127
217	0.9452657316968615	0.49934874327099527
218	0.938739391640457	0.4992709690544579
219	0.9350658138530483	0.49922716989040794
220	0.9962823058320002	0.49995558682897734
221	0.9747493600844699	0.500300863416605
222	0.9958581270260404	0.4999504701042052
223	0.9316249174725124	0.5008156059286876
224	0.9588466445440442	0.5004905915711578
225	0.8784300687788653	0.49854357546084294
226	0.8867448341090987	0.498643658597387
227	0.9166262808537283	0.499002852676395
228	0.8688284472900321	0.49842630012906425
229	0.8628562664874686	0.4983534379683082
230	0.8798362450476097	0.4985587209661686
231	0.8905513181088428	0.498687457761437
232	0.8900085635501539	0.4986809083537286
233	0.8581955713950843	0.49829449329893255
234	0.9158913812196203	0.4989911865439144
235	0.9742899506038513	0.4996917684997231
236	0.9168480076863553	0.4990016246624497
237	0.9027914021280053	0.49883174940001285
238	0.8827951817082997	0.4985888073078291
239	0.8677985756425354	0.49840644723694816
240	0.8785969187664443	0.4985374353911163
241	0.8991027893367897	0.498785903546054
242	0.8610348376779848	0.49832335162664776
243	0.858940431654431	0.4982975633337959
244	0.9416237383538397	0.4992979853612551
245	0.9603667336034308	0.4995231212512316
246	0.9666591182948912	0.49959884877786004
247	0.9289144821397012	0.5008569490648469
248	0.9146692759523778	0.5010313270450832
249	0.8973750062858918	0.5012417267677158
250	0.8000176993053398	0.5024410870543179
251	0.7682677542071811	0.5028403962555399
252	0.7764886051834938	0.5027368337461506
253	0.8274348210810307	0.5021015411984352
254	0.8142674604863693	0.5022650717221545
255	0.8198911383024283	0.5021958936032345
256	0.8318645914274654	0.5020479179228226
257	0.8370662346699278	0.5019836518596839
258	0.8380941609337162	0.5019709623822488
259	0.8376196313547388	0.501977921127939
260	0.8343130959532438	0.5020190595951074
261	0.7550268698958329	0.50301334155284
262	0.6472510722412106	0.5044233062310656
263	0.6171827884034358	0.5048318255368774
264	0.6048374545583569	0.5050027241442687
265	0.6052807836317275	0.5049965840745421
266	0.5923667640133184	0.5051762834485415
267	0.5933331161069522	0.5051627752951429
268	0.5948279875955199	0.5051418990580724
269	0.5727011452842539	0.5054556566211033
270	0.6341074237984516	0.5046089410058008
271	0.61178483888289	0.5049153304851597
272	0.6036260164645197	0.5050283077681297
273	0.600510029015924	0.5050723116011705
274	0.5225901964458447	0.5061969677060986
275	0.5069925919745106	0.5064337697285557
276	0.47213334944097574	0.5069726631815631
277	0.4794727631375941	0.5068576392086842
278	0.4537106947348072	0.5072667725214688
279	0.5004789491897292	0.5065344668720725
280	0.4967826055899611	0.5065909555135575
281	0.5052411839242521	0.5064620140492982
282	0.5005057905338886	0.5065340575340906
283	0.5136389785416586	0.5063351192749478
284	0.47611437398060963	0.5069110578153059
285	0.48103151698218105	0.5068351256196866
286	0.5076732759882832	0.506425992306902
287	0.5059714345418458	0.5064517805997538
288	0.5036800655234556	0.5064865743282048
289	0.5167732070988778	0.5062896827589708
290	0.5250188405279339	0.5061672907024198
291	0.590293326509518	0.5052274506962634
292	0.6111822185411219	0.5049372300671846
293	0.6412536423614492	0.5045262547334821
294	0.7396817230959276	0.503230290683181
295	0.850649035326543	0.501831992137436
296	0.891889664223138	0.5013227756881073
297	0.9053061599434256	0.5011578124814519
298	0.932868730887251	0.5008199039774962
299	0.9052819203540938	0.5011588358264063
300	0.9796571595649072	0.5002486728239286
301	0.8786036658484816	0.5014901949226536
302	0.8530266216051876	0.5018076365275204
303	0.8647242091254329	0.5016623215439902
304	0.8720215393812147	0.5015718578500178
305	0.8688000444397108	0.5016119729722317
306	0.8675455007172973	0.5016275278155392
307	0.8659444118657106	0.5016475853766462
308	0.8347196402657172	0.5020368657973147
309	0.8373129260304762	0.5020049374347362
310	0.839278681743519	0.5019803771558297
311	0.8347589629489202	0.5020368657973147
312	0.8419340410298621	0.5019472207793059
313	0.8643269828422893	0.5016684616137167
314	0.8577383435904771	0.5017503292100718
315	0.8852538656652373	0.5014093506712529
316	0.9104421130353	0.5010986631430853
317	0.9064885083350398	0.5011473743629166
318	0.9244887170334661	0.5009259225147761
319	0.9127668070591964	0.5010704188223428
320	0.9229093570010382	0.5009455707379012
321	0.9274027868901129	0.5008903101103616
322	0.9395700883062503	0.5007409017470136
323	0.9120670860006229	0.5010794242579418
324	0.9351943165383004	0.500794934360608
325	0.9577085372833021	0.5005186312229095
326	0.9727103510292678	0.4996651615309077
327	0.9765007627544746	0.49971162139183917
328	0.964190541519122	0.49956057567656403
329	0.9600222003231493	0.4995094084288421
330	0.9943927761394954	0.4999310265500708
331	0.9804622322678864	0.5002398720573205
332	0.9407678942348572	0.500727393593615
333	0.9850367060056023	0.5001837927538172
334	0.9864393855740122	0.4998333994414174
335	0.9555693864913676	0.4994543524702933
336	0.8693247691105895	0.49838843636575003
337	0.8197081913073383	0.4977666519714331
338	0.7756474987938321	0.4972064729433734
339	0.7570074359343052	0.49696680555504386
340	0.7983353007834977	0.497495260889516
341	0.7570928201557949	0.49696721489302564
342	0.7514469119011654	0.4968943527322696
343	0.6721239055715891	0.49585013154076046
344	0.6705408468047243	0.49582884596570814
345	0.6678043943196832	0.4957920055473483
346	0.6524941839834724	0.49558426652159726
347	0.6546002150847826	0.4956118968353671
348	0.6622406747515761	0.4957154593447563
349	0.6763943023890203	0.495905596837291
350	0.6825085828396478	0.4959874644336461
351	0.6903345678007071	0.49609184561899883
352	0.6890611944356018	0.4960744487547734
353	0.6842121094986815	0.49600977335365287
354	0.7146466402687148	0.49641256192771993
355	0.6986754792729002	0.49620175286710555
356	0.6997567787656098	0.4962160796964677
357	0.6962849970661436	0.4961696198355362
358	0.7001443197272659	0.4962207870832581
359	0.6811717727174573	0.4959682255485027
360	0.7024198213594892	0.4962496454109733
361	0.7088332321106552	0.49633396903521904
362	0.7228118187170617	0.49651735245105444
363	0.7451318100968245	0.496807982418115
364	0.7786381095331714	0.4972394246509063
365	0.7647988995518198	0.4970617719668158
366	0.7835980001991365	0.49730287203808154
367	0.7596303220497647	0.4969948452067955
368	0.7366629190640368	0.4966964378180812
369	0.7276011064361021	0.4965781391413481
370	0.7061986000616602	0.4962963099408957
371	0.7318423223094916	0.4966331950998969
372	0.7224581632324267	0.49651039370536426
373	0.7301501633556211	0.496611090848881
374	0.7136896142276674	0.49639475572551267
375	0.720039063928707	0.49647826067379486
376	0.6925380584799968	0.4961125171870785
377	0.6939826393000911	0.49613175607222193
378	0.7198244259245319	0.4964727346110409
379	0.6934621164786995	0.49612397865056823
380	0.691589569323863	0.49609859969569814
381	0.67618580661795	0.49589188401490153
382	0.670534314532838	0.4958157471502913
383	0.6801337303127026	0.4959444839455597
384	0.6713416367071203	0.4958261852688266
385	0.7104052066822317	0.49634706785063587
386	0.7095067322935518	0.49633519704916435
387	0.6767720469049587	0.49589843342261
388	0.6858340631271013	0.49602000680319724
389	0.6813125624541525	0.4959594247818945
390	0.6455095102992464	0.495473540597527
391	0.6472722830340483	0.4954976915384518
392	0.6108086755084128	0.49499174979297733
393	0.602929570045909	0.49488081919991617
394	0.5957306892934326	0.49477889404245406
395	0.5883992342789175	0.49467451285710135
396	0.5299550876666084	0.4938165404473
397	0.5383936630928845	0.49394220720770504
398	0.5285294743272078	0.4937944361962841
399	0.5185965383609523	0.49364420915697255
400	0.512849427931982	0.4935566108288726
401	0.5671602724032034	0.49436382532893375
402	0.5709952549443322	0.4944194952944552
403	0.576430270509874	0.4944980881869561
404	0.5704869756027535	0.49441212721078326
405	0.5644045015702369	0.4943237102067198
406	0.5602549817167095	0.494263128185417
407	0.5559950080190799	0.49420009013622357
408	0.5580739096467262	0.4942299718088932
409	0.567648455054937	0.4943685327157242
410	0.5326924119557361	0.4938517435137327
411	0.5203527624001918	0.49366549473202487
412	0.5245939132902155	0.49372976079516356
413	0.5205414811899061	0.4936683600978973
414	0.5241067696530866	0.49372239271149165
415	0.517069335876731	0.49361555549824826
416	0.520083225359808	0.4936614013522071
417	0.5174455767866633	0.4936212862299931
418	0.5155926193846877	0.4935930419092506
419	0.47838938493982197	0.4930119866441203
420	0.47962729043582963	0.49303163486724555
421	0.48143569745756976	0.49306028852596984
422	0.48146155870079255	0.4930606978639516
423	0.47227730422296865	0.4929145642044578
424	0.4710498492014614	0.49289491598133256
425	0.47163778498390396	0.4929043307549134
426	0.47591882040198763	0.4929726901978699
427	0.47171450355663447	0.4929055587688587
428	0.4951805053862578	0.4932747816284202
429	0.5291461772618201	0.49379259417536614
430	0.5640860454111172	0.49430774602543054
431	0.5659932062661397	0.49433558100819125
432	0.5922003548385258	0.49471258128940643
433	0.5797912198701574	0.49453451926733416
434	0.5620369661820439	0.4942760223318429
435	0.5668851053667914	0.49434683780269006
436	0.5530392245844467	0.49414380616372944
437	0.5353966367562439	0.49388019250346604
438	0.5272118934316457	0.4937569817709517
439	0.5281603175606242	0.4937713086003138
440	0.5320182265055173	0.49382882058675326
441	0.5272706653592951	0.49375595842599723
442	0.5258364934548282	0.4937342635129631
443	0.5390344696681999	0.4939327924341242
444	0.5409803829138647	0.49396185543083027
445	0.5398837902136573	0.4939448679045866
446	0.5050067722302592	0.4934123191902967
447	0.5336028091197376	0.4938476501339149
448	0.5505618516629982	0.49410062100665214
449	0.5516132353146889	0.4941161758499596
450	0.5576360237896817	0.4942050021920049
451	0.5452226493105472	0.49402080010020594
452	0.5393487521287739	0.49393197375816067
453	0.5596762335009886	0.4942332465127474
454	0.5752847945056848	0.49446042909263277
455	0.5397161541031168	0.493935043793024
456	0.543416610300911	0.4939903044205637
457	0.5080311930340451	0.4934518203055381
458	0.5239524761396349	0.4936949670667127
459	0.5220949397389312	0.4936667227459702
460	0.4710554961225716	0.4928660576536174
461	0.4806183535551126	0.49301833138283785
462	0.4812103322127613	0.4930277461564187
463	0.4814163308401399	0.4930310208602729
464	0.4840470156805716	0.49307277333441396
465	0.5347147051550141	0.4938533808656598
466	0.5593236589801349	0.49421891968338527
467	0.5626664962757097	0.4942680402411983
468	0.5581003715697134	0.49420090881218715
469	0.5577114167843383	0.4941951780804423
470	0.5572948259439154	0.4941890380107157
471	0.5537460937992299	0.4941366427490484
472	0.5515337702144331	0.49410389571050634
473	0.5436055561716155	0.49398600637175505
474	0.5452525800337202	0.49401056665066156
475	0.5421801409011386	0.4939647207967027
476	0.5440170799338153	0.49399214644148165
477	0.5362644950921815	0.49387548511667567
478	0.5409875991255367	0.4939463005875228
479	0.5458413234303395	0.49401875341029705
480	0.5751171104720425	0.4944481489531795
481	0.5869759478595591	0.4946190475605708
482	0.5839070983617798	0.494574839058539
483	0.5868906012506259	0.4946178195466254
484	0.6062366813458109	0.49489412268432387
485	0.6124581285638458	0.4949821303504056
486	0.6088924821161877	0.4949307584336928
487	0.6242518134756774	0.49514647955008845
488	0.66908161027442	0.4957645799025694
489	0.6870431711760271	0.496007726663744
490	0.6747459031349334	0.4958411261051614
491	0.6609505987025492	0.4956524212955629
492	0.6655360539778119	0.4957150500067745
493	0.6654460220557425	0.4957138219928292
494	0.6376962325013755	0.49533027230390564
495	0.6064746572329782	0.4948906433114788
496	0.5456164725532002	0.4940027892290078
497	0.532897892742779	0.4938112190535369
498	0.532897892742779	0.4938112190535369
499	0.5343077737742321	0.49383250462858924
500	0.5343077737742321	0.49383250462858924
501	0.534470573436908	0.49383496065647986
502	0.5487292765028331	0.49404863508296665
503	0.5601420890747368	0.4942176916694399
504	0.5292040318104261	0.49375473041205187
505	0.4471547390702526	0.4924501702641335
506	0.453701733459706	0.4925578261533405
507	0.4459906717651453	0.4924301127030265
508	0.4513954095741538	0.49251975772103535
509	0.4584591597496409	0.4926360097078596
510	0.4673659624890951	0.49278050601542633
511	0.4725322843972781	0.4928640109637085
512	0.48207402334902694	0.49301628469292896
513	0.46012095198686087	0.49266118399373876
514	0.47360497333509377	0.49287997514499776
515	0.47960147058592306	0.492976169570715
516	0.514226849320186	0.493519361072531
517	0.5116790285851135	0.4934800646262806
518	0.5187264035989552	0.4935879251844784
519	0.5262792283991646	0.49370274448836643
520	0.530590347488688	0.4937682385654505
521	0.5462847876098257	0.4940044265809349
522	0.5418825335004842	0.49393852316586906
523	0.5446694837773882	0.4939802756400102
524	0.5483872506856053	0.4940347175915863
525	0.5724409425878458	0.49438920428380384
526	0.6110563288891808	0.4949438572491096
527	0.6097002377726503	0.4949246183639661
528	0.6080286098479207	0.4949008767610232
529	0.6301508176438793	0.4952127923031361
530	0.6264983115123106	0.4951616250554141
531	0.6297559091443585	0.4952072662403821
532	0.6389693772608185	0.4953353890286778
533	0.639057658776589	0.49533661704262316
534	0.6342684677012812	0.49526989495159374
535	0.631310214722076	0.4952281424774526
536	0.618515172560913	0.4950484431034532
537	0.6226996995911004	0.49510738777282887
538	0.611228671052348	0.49494447125608226
539	0.6074243752830346	0.4948904386424879
540	0.59499149902009	0.49471278595839735
541	0.5893866094118582	0.49463214637598757
542	0.580475439671339	0.49450320491172833
543	0.5772660707624471	0.4944565403818059
544	0.5587487957430906	0.49418433062392525
545	0.5650559641527344	0.4942768410078065
546	0.5882903557136201	0.4946153635187348
547	0.5983690637196704	0.4947602691642833
548	0.6038575015170045	0.4948382480498115
549	0.6068452770641786	0.49488081919991617
550	0.5971592962997608	0.4947424629620761
551	0.6179798051401877	0.4950382096539088
552	0.6448088004638156	0.4954135725831969
553	0.6525465630506238	0.49552020512744943
554	0.6495535209030426	0.4954788619912901
555	0.6268978336900657	0.4951624437313777
556	0.6415367974563584	0.49536649871529276
557	0.6680954498483063	0.4957322422020091
558	0.6486936304963187	0.49546535383789153
559	0.6618644061801193	0.4956464858948272
560	0.6669113982360547	0.4957156640137472
561	0.6855964093730154	0.4959696582314389
562	0.6920461004187386	0.4960568472215571
563	0.695476893276446	0.4961031024134977
564	0.700695716259855	0.4961733038773722
565	0.47452801323189	0.4928701510334351
566	0.47214679601816634	0.4928310592561756
567	0.4716410287435454	0.49282287249654005
568	0.47042840684988874	0.49280322427341483
569	0.46343927328241463	0.49268942831448126
570	0.46343927328241463	0.49268942831448126
571	0.45777549446369836	0.4925965085926182
572	0.47010048852202346	0.4927972888726791
573	0.4705043143061768	0.4928038382803875
574	0.46758092027759857	0.49275635507450155
575	0.43460450785314175	0.49220743284094065
576	0.41619463982571037	0.4918891725601103
577	0.3944468049121185	0.4915025528363233
578	0.40112529217216875	0.49162126085103824
579	0.405510863834182	0.49169903506757556
580	0.4118387806791656	0.49181037499861846
581	0.420342563438858	0.49195773667205767
582	0.42718706163144615	0.49207562601080895
583	0.4334891723811689	0.49218123521010704
584	0.43012617508817164	0.49212392789265846
585	0.3928251362266043	0.49146694043190886
586	0.3630669676162869	0.49091515283247555
587	0.30556235096526607	0.4897602057168961
588	0.28231908431688935	0.48925242195050367
589	0.27001714376529495	0.48897263943996017
590	0.2664223519214416	0.48888770180874175
591	0.279991617394282	0.48919593330901867
592	0.27623719951126124	0.4891112003467911
593	0.28035841714772813	0.48920330139269064
594	0.25173456658372484	0.4885368991583602
595	0.2555815332299344	0.48862940954224143
596	0.26568833063491926	0.48886436954378054
597	0.2511968771810714	0.48851929762514384
598	0.2541665590165022	0.48859093177195456
599	0.25705752884361355	0.4886601098908746
600	0.25705752884361355	0.4886601098908746
601	0.25902049345848654	0.48870677442079696
602	0.2578827781956362	0.48867975811399983
603	0.2659373715692248	0.48886928159956183
604	0.2672405951881611	0.4888995726102132
605	0.25807561138788615	0.4886834421558358
606	0.26061547008337793	0.4887436148391568
607	0.26061547008337793	0.4887436148391568
608	0.26061547008337793	0.4887436148391568
609	0.254547504729854	0.4885964578347085
610	0.24571281145850699	0.4883799180423493
611	0.24228662236759602	0.48829518508012176
612	0.23300585252257622	0.48805572236078315
613	0.23446639161401628	0.4880929721171247
614	0.2645405504912042	0.4888217983936759
615	0.27030818497761533	0.4889531958858258
616	0.28367341944905367	0.4892546733094034
617	0.28446288698624	0.48927227484261976
618	0.2888498537738312	0.4893686739373279
619	0.28899841124214043	0.4893719486411821
620	0.28474790846310927	0.48927780090537376
621	0.28274838425313964	0.48923318306536023
622	0.280048700409523	0.48917260104405746
623	0.28344438280231554	0.4892487379086677
624	0.2897605761794644	0.48938873149843487
625	0.2991428672579183	0.48959135379941376
626	0.3260131390220653	0.49015296551040966
627	0.35181823500284404	0.490664637987629
628	0.35331959069456575	0.49069370098433507
629	0.36525963580601517	0.49092211157816573
630	0.3813444386329745	0.49122256565678896
631	0.3919949396806073	0.4914165918601505
632	0.39468761580575873	0.49146530307998176
633	0.39809763822330524	0.4915267037772481
634	0.40479906514454667	0.49164582112994476
635	0.4085617637256842	0.49171254322097413
636	0.4145017118123564	0.4918165150683451
637	0.42349978585378123	0.4919732915153651
638	0.42499075830142385	0.49199907980821694
639	0.43575342410112206	0.4921836912379977
640	0.4332816764515568	0.4921415294258748
641	0.4332816764515568	0.4921415294258748
642	0.44690095756186055	0.4923715773716326
643	0.44611635042726905	0.4923572505422705
644	0.4520329810294782	0.49245631033386017
645	0.45759826121148717	0.4925488207177414
646	0.46482048745750937	0.49266793807043807
647	0.4589336889580099	0.49257092496875726
648	0.45774653430831336	0.49255127674563204
649	0.46240605971836124	0.49262823228620584
650	0.47155271480350447	0.49277804998753566
651	0.46399829819592997	0.49265442991703945
652	0.4660927363615778	0.4926888143075086
653	0.4329305345599166	0.4921337520042211
654	0.42443081240213576	0.49198639033078195
655	0.4146419365791493	0.4918152870543998
656	0.40651040005522365	0.4916699720708695
657	0.40738728513097067	0.491685526914177
658	0.4046910113087232	0.4916376343703092
659	0.40333540938570567	0.4916134834293845
660	0.4384605058671379	0.4922221690082846
661	0.4370880754009018	0.4921988367433234
662	0.4591607899273372	0.49256805960288486
663	0.48310834060366925	0.4929577493615351
664	0.4913873518327725	0.49309037486763035
665	0.4940467538350758	0.49313171800378963
666	0.49695996625494465	0.49317797319573026
667	0.49628885981638526	0.4931673304082041
668	0.49745069584021495	0.493185750617384
669	0.49507693361198046	0.49314809152306066
670	0.5173860926856886	0.4934978708284878
671	0.5307383716067893	0.4937037678333209
672	0.5364984935565242	0.49379177549940256
673	0.525691101954431	0.49362578894779263
674	0.5240440673072845	0.49360040999292254
675	0.5208279027554191	0.49355026609015507
676	0.5309748030944688	0.4937060191922206
677	0.5378907507272886	0.4938116283915187
678	0.5435573822640918	0.493896770691728
679	0.560856324787965	0.4941562909721736
680	0.5566371041765967	0.4940932529229802
681	0.5524606617784986	0.4940306242117686
682	0.5484625403974094	0.49397045152844754
683	0.5445599184052075	0.49391150685907187
684	0.5366888672003722	0.4937919801683935
685	0.5488729789293207	0.4939757729222106
686	0.5586110876590402	0.49412108790574094
687	0.5524384517059162	0.4940285775218597
688	0.5371817232999199	0.4937977109001383
689	0.5463807468218583	0.49393729515192375
690	0.5450811638403148	0.4939176469287985
691	0.5407064333541574	0.4938513341757509
692	0.5425406008829915	0.49387916915851166
693	0.5355712168351605	0.4937731506212318
694	0.5255344155821383	0.49361923954008424
695	0.5187035491964385	0.49351363034078616
696	0.5181301616873051	0.4935038062292235
697	0.5273215243393573	0.49364584650889964
698	0.524398856455699	0.49360081933090433
699	0.5381823141563544	0.4938116283915187
700	0.5640199250925757	0.49419968079824184
701	0.5640199250925757	0.49419968079824184
702	0.5664428365177556	0.49423570254063803
703	0.5664428365177556	0.49423570254063803
704	0.5675729765590276	0.4942516667219273
705	0.5675729765590276	0.4942516667219273
706	0.5794929686805186	0.49442768205409077
707	0.573241112610606	0.49433558100819125
708	0.5698646457959367	0.49428564177441464
709	0.5765436646253759	0.49438429222802255
710	0.5716618301335901	0.4943118394052483
711	0.5716618301335901	0.4943118394052483
712	0.5699747464953737	0.49428686978836
713	0.5638549966606221	0.49419599675640585
714	0.5525549995859389	0.4940269401699326
715	0.5250577874087637	0.4936073687386127
716	0.5294985147113898	0.49367572818156924
717	0.5367451410615676	0.4937866587746304
718	0.6328542613500209	0.49519437209395617
719	0.63036519067878	0.4951591690275235
720	0.6162925192329467	0.4949590027544353
721	0.6169513273701855	0.4949684175280161
722	0.6125746410929911	0.49490578881680447
723	0.6115753701215358	0.4948914619874423
724	0.5954606864376688	0.4946589580137939
725	0.5992166239296073	0.49471339996537
726	0.5947840688829946	0.49464913390223125
727	0.5951787198035106	0.4946548646339761
728	0.5929814745161893	0.49462293627139764
729	0.590085693199889	0.4945807744592748
730	0.5893557502484107	0.49457013167174857
731	0.5955452883596632	0.4946601860277392
732	0.6095469767653889	0.4948619896527545
733	0.6095469767653889	0.4948619896527545
734	0.6049951789874122	0.4947964955756704
735	0.5909824702750104	0.4945934639367098
736	0.5846195735084008	0.4945005442148468
737	0.5987869489317466	0.4947064412196798
738	0.6131630652296614	0.49491315690047644
739	0.6123634183545638	0.4949016954369867
740	0.6142204478968727	0.4949283024058021
741	0.6225311033463844	0.49504660108253523
742	0.615309203558124	0.49494283390415517
743	0.6272972923810798	0.4951133231735646
744	0.6232359663822247	0.4950556065181343
745	0.6229483618069326	0.4950515131383165
746	0.6158056442900284	0.4949495879808544
747	0.6150618967221186	0.49493894519332826
748	0.6018243349228095	0.49474819369382095
749	0.670344644188848	0.4957154593447563
750	0.6856760774337746	0.4959262684053707
751	0.6836142675631836	0.4958980240846282
752	0.6853173331107427	0.4959213563495894
753	0.6936162822297347	0.4960347429705412
754	0.7018918277010318	0.49614731091552944
755	0.7028765917287876	0.4961604097309462
756	0.7030274536195291	0.4961624564208551
757	0.7030274536195291	0.4961624564208551
758	0.7062889161087864	0.49620666492288684
759	0.7072563153308014	0.4962197637383037
760	0.7132222303163991	0.49630040332071346
761	0.7019157633523216	0.4961471062465385
762	0.7035749534380942	0.4961696198355362
763	0.7006497010854832	0.49612991405130397
764	0.7091056608099964	0.4962445286862011
765	0.7162304480494515	0.49634072311191835
766	0.7162608196678849	0.4963411324499001
767	0.7185703729464608	0.49637224213651504
768	0.7216436272157252	0.4964135852726744
769	0.7191785786620917	0.4963804288961505
770	0.7160785966922467	0.49633867642200946
771	0.719878235118266	0.4963898436697314
772	0.7278646692452724	0.49649709022095656
773	0.7336749593615799	0.4965748644374939
774	0.7304009476934792	0.49653106527344393
775	0.7220699792536125	0.4964193160044192
776	0.7249043593802702	0.4964573844367243
777	0.7140145355664091	0.4963108414392487
778	0.7157749279230569	0.4963345830421917
779	0.6922406668887129	0.4960148900784251
780	0.6783152070593446	0.4958241385789177
781	0.6601341570759398	0.4955728050581076
782	0.6533302871414153	0.4954780433153266
783	0.6494050627597949	0.4954231920257686
784	0.6235083438384837	0.49505744853905226
785	0.6190292684562856	0.4949935918138953
786	0.61974612357845	0.49500382526343967
787	0.6256379258397933	0.49508773954970364
788	0.6287749644517816	0.4951319480517354
789	0.6782009626504759	0.4958208638750635
790	0.675079627370462	0.4957778833869771
791	0.6899323891496711	0.49598173370190124
792	0.6949103223337589	0.496049683806876
793	0.7348553391827648	0.49658878192887423
794	0.7018072437744395	0.4961430128667208
795	0.7040382950465238	0.4961733038773722
796	0.7086592115411114	0.4962359325885838
797	0.701295066983886	0.4961360541210306
798	0.7172528083988482	0.49635177523742624
799	0.7336692533670244	0.4965719990716215
800	0.7268569456540973	0.49648071670168553
801	0.723748147776774	0.4964389642275444
802	0.741163882139313	0.4966718775391747
803	0.723433441125566	0.49643425684075404
804	0.726175490860332	0.4964710972591138
805	0.7068523841714597	0.4962099396267411
806	0.7309100750087454	0.4965341353083072
807	0.7395724996893216	0.49664997795714966
808	0.745222461822206	0.49672529614579636
809	0.745222461822206	0.49672529614579636
810	0.7462372313910162	0.496738804299195
811	0.7464217823006167	0.4967412603270856
812	0.7484528001283874	0.4967682766338828
813	0.7452839504446738	0.49672611482175993
814	0.7474986188519146	0.49675558715644774
815	0.7500234201454326	0.4967891528709533
816	0.7500234201454326	0.4967891528709533
817	0.746883223188401	0.49674740039681226
818	0.746883223188401	0.49674740039681226
819	0.7456529162467191	0.4967310268775412
820	0.7360483752401208	0.4966029040892455
821	0.7355278865050199	0.49659594534355533
822	0.7421194049588569	0.496683953009637
823	0.7524280553651098	0.49682087656454094
824	0.7502397282015362	0.49679181356783486
825	0.7517805955141555	0.49681228046692366
826	0.7933230041776882	0.4973587466725939
827	0.7901627293278468	0.49731740353643455
828	0.7901627293278468	0.49731740353643455
829	0.8201396878847792	0.49770770730205743
830	0.8261433998291647	0.4977854815185948
831	0.8290541402547433	0.49782314061291816
832	0.8293073596711867	0.49782641531677235
833	0.8249576400523859	0.4977701313442782
834	0.8302364211401487	0.4978382861182438
835	0.827514723005984	0.49780308305181115
836	0.8263760202897061	0.4977883468844672
837	0.8263760202897061	0.4977883468844672
838	0.8336572509405571	0.49788249462027556
839	0.8623375307169471	0.4982515128108461
840	0.8647952748326734	0.49828303183544287
841	0.8652103483985548	0.49828835322920595
842	0.8653061398913038	0.49828958124315126
843	0.8653061398913038	0.49828958124315126
844	0.8653061398913038	0.49828958124315126
845	0.8625928191523834	0.49825478751470037
846	0.8639333182784443	0.4982719797099349
847	0.8662961009493254	0.4983022707205863
848	0.8713769077194313	0.4983673554596886
849	0.8586306976104832	0.4982038249359693
850	0.8586306976104832	0.4982038249359693
851	0.8594869189176821	0.4982144677234955
852	0.8626762106776821	0.498255401521673
853	0.8670811009622574	0.498311890163158
854	0.8570419151891266	0.49818294869889873
855	0.8570419151891266	0.49818294869889873
856	0.8589221624327809	0.4982070996398235
857	0.8694456834246633	0.49834197650481854
858	0.8694456834246633	0.49834197650481854
859	0.8800633179931998	0.49847787671476795
860	0.8988460888164352	0.4987175441030975
861	0.904179951243143	0.4987854942080722
862	0.9055301780431687	0.49880268640330677
863	0.9162770994440664	0.4989394052892198
864	0.9184670364334007	0.4989672402719805
865	0.9214630957310802	0.49900530870428567
866	0.9338979240972525	0.4991631084962601
867	0.9406636643456812	0.49924886480344205
868	0.917999722137324	0.49896110020225387
869	0.9221870171718275	0.49901431413988473
870	0.9096320667680711	0.49885467232699227
871	0.9056769547668401	0.4988043237552339
872	0.9045840801230468	0.4987904062638535
873	0.8933195047974999	0.49864672863225035
874	0.8989908500003652	0.4987189767860337
875	0.8996009431330256	0.4987267542076875
876	0.903487650190565	0.4987762841034823
877	0.8966313184840576	0.4986888904443732
878	0.9014155169243325	0.49874988180365776
879	0.9116274047026643	0.4988798466128715
880	0.9084596150195454	0.4988395268216666
881	0.9124477236026082	0.49889028473140673
882	0.9061449908617243	0.49881005448697874
883	0.9061449908617243	0.49881005448697874
884	0.9123190399657569	0.49888864737947963
885	0.9005609640510907	0.4987388296781498
886	0.898538200973853	0.498713041385298
887	0.8913195174433677	0.4986209403393985
888	0.8908065244893385	0.4986143909316901
889	0.8952967391194503	0.49867169824913865
890	0.9006251894000048	0.4987396483541134
891	0.9009463258955434	0.49874374173393116
892	0.9009463258955434	0.49874374173393116
893	0.6351532792692638	0.5048011251882443
894	0.6329052497163622	0.5048330535508228
895	0.6421203195624797	0.5047024747346365
896	0.6421203195624797	0.5047024747346365
897	0.6488279755927511	0.5046079176608463
898	0.6561530405621183	0.5045053784964115
899	0.6606022817171122	0.5044431591231817
900	0.6592545253218289	0.5044619886703433
901	0.6556561818839388	0.5045123372421018
902	0.6520949711860997	0.5045622764758784
903	0.6539037819871967	0.5045368975210083
904	0.6546045136911149	0.5045270734094457
905	0.6615150824737989	0.5044306743147375
906	0.6615150824737989	0.5044306743147375
907	0.6547840297199852	0.5045248220505458
908	0.6543168167293404	0.5045313714582543
909	0.6493028593119675	0.5046017775911197
910	0.6434636078778403	0.5046840545254565
911	0.6384553367682921	0.5047548699963037
912	0.6477319676156186	0.5046238818421356
913	0.6456108470100399	0.5046537635148052
914	0.6357986628073082	0.504792529090627
915	0.633492313127068	0.504825276129169
916	0.6519288862775985	0.5045651418417507
917	0.6519288862775985	0.5045651418417507
918	0.6551387572875411	0.5045201146637555
919	0.6485845506898134	0.5046124203786458
920	0.6491373277655115	0.504604642956992
921	0.6487299995857287	0.504610373688737
922	0.6385812050018134	0.5047536419823584
923	0.642227106094935	0.5047020653966546
924	0.642227106094935	0.5047020653966546
925	0.6341657647358991	0.50481627069357
926	0.6341657647358991	0.50481627069357
927	0.6312581032544746	0.5048576138297293
928	0.6280404269100349	0.5049034596836882
929	0.6333591119179676	0.5048277321570597
930	0.631862198787176	0.504849017732112
931	0.6256317961806086	0.5049378440741573
932	0.6405093134999997	0.5047266256755611
933	0.6405093134999997	0.5047266256755611
934	0.6491171724425382	0.5046054616329556
935	0.6519127410647999	0.5045661651867052
936	0.6506599513823916	0.5045837667199216
937	0.6565828951952593	0.5045006711096212
938	0.6630262956780919	0.5044106167536305
939	0.6686406506319698	0.5043324331991114
940	0.6615596738788155	0.5044310836527193
941	0.6611785645723729	0.5044364050464824
942	0.6720595082663753	0.5042849499932255
943	0.6709093033127866	0.5043009141745147
944	0.6701134588321382	0.5043119663000226
945	0.6682579290046655	0.5043377545928744
946	0.6696927229327001	0.5043183110387401
947	0.6713726651076692	0.5042949787737789
948	0.6745897565951273	0.5042503609337654
949	0.6884101177445492	0.5040596094342581
950	0.6910616778361196	0.5040231783538801
951	0.7017055785126016	0.5038774540323679
952	0.7116548493700365	0.5037419631604003
953	0.7197769277150126	0.5036318512433027
954	0.7194139215533009	0.503636763299084
955	0.7383404215489515	0.5033821550744197
956	0.7404160278871097	0.5033543200916589
957	0.7564402357581055	0.5031404409961813
958	0.7747624959014311	0.5028977035729885
959	0.8248972963953338	0.5022409207812297
960	0.8334357055424328	0.5021299901881686
961	0.8349185677431553	0.5021107513030252
962	0.8340666386388494	0.5021218034285331
963	0.8478078994715423	0.5019439460754517
964	0.8478078994715423	0.5019439460754517
965	0.8481878251271925	0.5019390340196703
966	0.8509116527629673	0.5019038309532377
967	0.85569070352171	0.5018422255869804
968	0.8536930134219525	0.5018680138798323
969	0.8630869265339762	0.5017468498372267
970	0.8630869265339762	0.5017468498372267
971	0.8605460636966373	0.5017795968757688
972	0.8536296099944293	0.5018688325557958
973	0.8570230117172712	0.5018250333917459
974	0.8668690738443571	0.5016981386173954
975	0.8668690738443571	0.5016981386173954
976	0.8731687768954286	0.5016170896970039
977	0.8713225578839517	0.5016408312999469
978	0.8833575666236936	0.5014863062118267
979	0.8807744037742687	0.5015194625883505
980	0.8837403636021405	0.5014813941560454
981	0.8837403636021405	0.5014813941560454
982	0.8837403636021405	0.5014813941560454
983	0.8837403636021405	0.5014813941560454
984	0.8956739028092915	0.5013285064198523
985	0.8956739028092915	0.5013285064198523
986	0.8976241391513727	0.5013035368029639
987	0.9009825456498792	0.5012605563148775
988	0.9009825456498792	0.5012605563148775
989	0.9009825456498792	0.5012605563148775
990	0.9018144273087645	0.5012499135273514
991	0.9012704924262133	0.5012568722730415
992	0.8987753893239459	0.50128880063562
993	0.9012384976977031	0.5012572816110233
994	0.9053671238780968	0.5012044770113743
995	0.9110361257536083	0.5011320241886
996	0.9144653658472975	0.5010882250245501
997	0.9144653658472975	0.5010882250245501
998	0.9144653658472975	0.5010882250245501
999	0.9077366453689882	0.5011741860007229

==> data/stats-mannwhitneyu-varghadelaneya-sanitizer-asan-sanitizer-ue.dat <==
rank	pvalue	effect_val
1	0.9999093075885749	0.5
2	0.7964789252144747	0.4993667541421934
3	0.4811409151352942	0.4981092678621792
4	0.27588170723412353	0.49684748353335634
5	0.420570430934047	0.4974639465339102
6	0.4485865401528317	0.4974582158021653
7	0.19285488461940714	0.4952631408748944
8	0.21526895367688614	0.49524492533470543
9	0.39193797987637125	0.4964772373288404
10	0.44545901015786826	0.4964256607431367
11	0.46286027346342906	0.49641378994166524
12	0.4671650248052288	0.49642259070827344
13	0.4693544017253152	0.49642750276405473
14	0.5546686914888914	0.49704212374369056
15	0.5632584625067998	0.497066888691588
16	0.5367784780774415	0.4967396229751585
17	0.5499026402642627	0.4967787147524181
18	0.19896781618698345	0.492895939326287
19	0.25063459600897264	0.4935623415606174
20	0.17799600975768648	0.49237464740649595
21	0.15635981059654552	0.49177762796007646
22	0.1301864999754575	0.4910576024501334
23	0.10820357250568223	0.4904446188224247
24	0.06134453705387812	0.48880890424725
25	0.07009123049222057	0.4890837747020122
26	0.024397976280730965	0.4859709640196007
27	0.12244864391677719	0.4902155942216213
28	0.5229628074918073	0.49586834708094946
29	0.5511397096714729	0.4961278673613951
30	0.773899898070269	0.49810967720016097
31	0.7431602650101419	0.49781720521218237
32	0.9058575248647092	0.5007998464163892
33	0.8047029941030491	0.5016784903942703
34	0.7765399369303124	0.5019513141591236
35	0.6912591188092729	0.502759961342121
36	0.9633544946622793	0.5003248096885389
37	0.9035098019116443	0.5008618611206282
38	0.9121377035062862	0.5007855195870271
39	0.7000660894886387	0.5027615986940481
40	0.7293809335542041	0.5024816115145136
41	0.7670965181628971	0.5021340835679863
42	0.6821263264548558	0.502964016326036
43	0.9764059270233831	0.4997836648766317
44	0.9206864100865576	0.4992695363715217
45	0.9787972838364997	0.5001962775622614
46	0.9058570946923709	0.5008747552670542
47	0.8771392664499431	0.5011506490667708
48	0.934339807287633	0.5006160536625721
49	0.972377335645724	0.5002603389564092
50	0.7783180242772405	0.5021277388292689
51	0.5753836187955634	0.5042538403066105
52	0.4895149795077869	0.5052947867942655
53	0.6202185716837263	0.5038293568195094
54	0.6349803874812303	0.5036830184910247
55	0.6979162318852721	0.5030229609954118
56	0.6979264153918076	0.503031557093029
57	0.698373977104776	0.503029715072111
58	0.7926635472801002	0.502059993393285
59	0.6743420488896472	0.5033006968160464
60	0.6418877599588304	0.5036598908950544
61	0.672756257226377	0.5033316018336704
62	0.6337429291672219	0.5037634534044435
63	0.55522679608072	0.5046766864417845
64	0.46726956135481823	0.5057728935569792
65	0.3750022850586864	0.5070733603250799
66	0.6619226459570537	0.503509254517761
67	0.6024162020672992	0.5041914162643898
68	0.6275130254410929	0.5039124524298098
69	0.7845014096384005	0.5022151324883779
70	0.7700135161524446	0.5023721136043887
71	0.776939599545506	0.5023062101893229
72	0.8454054104730206	0.5015904827281885
73	0.9595964845205982	0.5004140453685658
74	0.6522655723358537	0.5037131048326852
75	0.6474761931847531	0.5037708214881155
76	0.7332079494734791	0.5028205433634237
77	0.7586925701193535	0.5025505849644428
78	0.8576088041543589	0.5014930602885259
79	0.8601301482533191	0.5014685000096194
80	0.9156357568709868	0.5008835560336623
81	0.9215954648353659	0.5008215413294234
82	0.9425214532492973	0.49939724982183564
83	0.803138754177896	0.4979105342720272
84	0.7249338066110362	0.497048673151399
85	0.6001196047191893	0.4955891785773786
86	0.6699433857896624	0.4964049891750571
87	0.658341991193724	0.4962676562821714
88	0.6000576557133692	0.49557157704416227
89	0.5973217079240554	0.4955367833157113
90	0.5021868133994805	0.4943245288826833
91	0.45071493370349724	0.49361678351219357
92	0.6486545227189602	0.49613073272726754
93	0.572603180140407	0.4952054242194641
94	0.6329807607952593	0.49593527384096975
95	0.70489472094017	0.4967500610936938
96	0.7615174776555009	0.49739231238709947
97	0.7761992071056729	0.4975558429108188
98	0.6765847199697077	0.49640805920992037
99	0.6091925981913227	0.4955854945355426
100	0.5693389834512141	0.4950803714660317
101	0.5737417243883569	0.4951333807346716
102	0.5414593336702541	0.49471442331032445
103	0.5444004967184376	0.4947496263767571
104	0.4987244364564588	0.4941298886723491
105	0.5152490519172059	0.49435215919645314
106	0.4885794373269149	0.49398682504771857
107	0.49243514475901895	0.4940400389853494
108	0.5251840066974607	0.4944768026119038
109	0.5208110764493684	0.4944084431689473
110	0.5165625812794347	0.4943513405204896
111	0.4957580947267278	0.4940611198914108
112	0.49440080461454017	0.49403369424663185
113	0.5043277199335496	0.4941583376620825
114	0.47633884139035965	0.49376537319957803
115	0.4811860881316361	0.4938161311093182
116	0.44636268185716643	0.4933054819770533
117	0.4478133147935923	0.49332308351026966
118	0.4432184352806696	0.49322545640161625
119	0.4302833994877291	0.4930240621145827
120	0.4476019451150294	0.4932776469942926
121	0.4519278197786537	0.49334150371944957
122	0.4638618579228405	0.49350892295399573
123	0.515120681839865	0.4942213757112759
124	0.4926404571602182	0.49389574734677355
125	0.4999682366803422	0.4939862110407459
126	0.49831774994173494	0.49395059863633145
127	0.5024717525722083	0.4939982865112083
128	0.4584333392286045	0.4933527605139484
129	0.4167383197614354	0.4927029364678799
130	0.41862281364539566	0.4927324088025677
131	0.4052542380850942	0.49251975772103535
132	0.3889338365583197	0.4922547113778357
133	0.3994764252292905	0.49241803723256417
134	0.37786647989364	0.49205106573190244
135	0.35394549145496357	0.49162617290681954
136	0.313738894406447	0.49087360502732535
137	0.3336399802914217	0.49123116175440623
138	0.3650316843925202	0.49178049332594886
139	0.38244812715799326	0.4920600711675015
140	0.43571470494291686	0.4929076054587676
141	0.4253784755499084	0.49274018622422144
142	0.47558422899767416	0.4934980754974787
143	0.5365268407661717	0.49435441055535295
144	0.5784685598665158	0.4949225716740573
145	0.545839498253771	0.4944755745979585
146	0.5461519788612166	0.4944798726467671
147	0.5695426557796068	0.4947971095826431
148	0.6022348582708454	0.49522466310460755
149	0.6412246083849137	0.49572487411833716
150	0.641495874813448	0.49572651147026425
151	0.6467733936963076	0.4957940522372572
152	0.7091149619924666	0.49657384109253944
153	0.7218706472557158	0.4967279568426779
154	0.8011028238776683	0.49768130500223295
155	0.8366185978277492	0.49810149044052543
156	0.9288565259974693	0.49917723065663133
157	0.944193139019013	0.49935488334072187
158	0.9130714697592871	0.49899364257180506
159	0.9780159155625798	0.49974539177533567
160	0.8862660459380933	0.4986774289808835
161	0.9051579431032803	0.49889622013214246
162	0.9331117190745422	0.49922225783462665
163	0.9212906322517789	0.49908369692779564
164	0.9274626556853576	0.49915574041258814
165	0.9188314777369494	0.49905422459310783
166	0.9258728674951053	0.49913650152744465
167	0.9552068777489917	0.4994785034112181
168	0.8559900332951433	0.4983135275150851
169	0.9099969132921769	0.4989484107248189
170	0.9760159919280478	0.4997200128204656
171	0.9682296275922715	0.4996291397885114
172	0.9284979429596869	0.4991645411791963
173	0.9790451552212609	0.49975521588689825
174	0.9516181280074835	0.49943470424716807
175	0.9987205064519853	0.5000151455053257
176	0.9399436819382813	0.4992975760232733
177	0.9654734046724478	0.4995961880809785
178	0.9501799122421455	0.49941710271395173
179	0.9175117331986969	0.49903355302502816
180	0.8638911719217419	0.49839989782923977
181	0.8518868492664475	0.49825622019763655
182	0.8528698012748229	0.4982672723231445
183	0.807947748239402	0.49772817420114623
184	0.8116143786092447	0.497772382703178
185	0.8144015052779339	0.49780431106575646
186	0.8403881029720777	0.4981152032629149
187	0.8495342769260871	0.4982238824970763
188	0.8531744895782962	0.49826543030222653
189	0.8981456163885589	0.4987971603405528
190	0.9738471712449408	0.4996915638307322
191	0.9479824093531045	0.4993864023653186
192	0.9423335513608154	0.4993196802742892
193	0.9505392815519689	0.4994164887069791
194	0.9390707611876647	0.4992809978350114
195	0.9661355962412701	0.49960048612978714
196	0.938607769777527	0.4992752671032666
197	0.9123286874309334	0.49896314689216276
198	0.861587730761951	0.4983573266791351
199	0.8816266063726895	0.49859678939847374
200	0.9120953566394625	0.4989594628503268
201	0.9112461162293428	0.4989488200628006
202	0.9092153168498063	0.4989246691218759
203	0.905860640931591	0.4988847586686528
204	0.9062046339942107	0.49888885204847055
205	0.9062046339942107	0.49888885204847055
206	0.7856593981925578	0.4974334508542679
207	0.7960615864411644	0.4975542055588917
208	0.7927419805335405	0.497513476429705
209	0.7991843847641692	0.4975924786601877
210	0.7963453437086188	0.49755768493173674
211	0.7924752397488751	0.4975102017258508
212	0.7888296121471439	0.49746456054088284
213	0.7908463087274415	0.4974885068128167
214	0.7737359991664889	0.49727708374522966
215	0.7672583102010231	0.49719685350080167
216	0.7933620898444204	0.49751900249245895
217	0.7791351057607457	0.4973438058362591
218	0.755633058643727	0.49705235719323493
219	0.7543191779042238	0.49703598367396395
220	0.7559025766249821	0.4970527665312167
221	0.7538221532945073	0.4970228848585471
222	0.7406667512547481	0.49685751231390984
223	0.762116703455423	0.4971254240229819
224	0.7535891221153799	0.49701899614772027
225	0.7546698296347117	0.49703250430111884
226	0.7728034477367384	0.49725784486008623
227	0.7849208732241706	0.4974074578924252
228	0.7652034039737323	0.49716246911033257
229	0.7624030863175985	0.4971266520369272
230	0.7787244830359771	0.49732906966891516
231	0.7719072306440492	0.49724269935476056
232	0.779226890127441	0.4973335723867147
233	0.7324765569258086	0.496745967713876
234	0.7696490199111998	0.4972101569852094
235	0.8303216379048736	0.4979567894639678
236	0.8388184714923638	0.4980605566423479
237	0.8433493920303766	0.4981152032629149
238	0.8617241309738388	0.49833788312500077
239	0.8823010504050396	0.498587169955902
240	0.8885347117233464	0.4986622834755578
241	0.9128317969428723	0.49895516480151814
242	0.9143628848505629	0.49897358501069805
243	0.8196618823207993	0.49782252660594545
244	0.8428642311721152	0.4981051744823614
245	0.8365172292720774	0.498025762913897
246	0.7751727498968971	0.49726623628871264
247	0.872020415552536	0.49845638647072477
248	0.8664324233494223	0.4983845476549232
249	0.8772780183978742	0.49851614981606396
250	0.7300018386679591	0.4966739242290835
251	0.7442167535219688	0.49685423761005565
252	0.6901487882659811	0.4961559070131467
253	0.6821261546924466	0.4960507071518304
254	0.686486805043264	0.49610740046230634
255	0.7061872504032666	0.49636385070788863
256	0.7249458066299512	0.4966061787930997
257	0.7196685541720993	0.49653822868812497
258	0.7333654312582052	0.4967142440202884
259	0.7550072010959582	0.49698890980605975
260	0.7692646625112562	0.49716901851804096
261	0.7472172849717986	0.4968855519656615
262	0.8686419914547725	0.4984005118362124
263	0.8757434496394753	0.4984877008263306
264	0.9012937517195859	0.498800435044407
265	0.7857279548809383	0.4973683661151656
266	0.7989279995425156	0.49753414799778467
267	0.8074327504084455	0.4976405758730463
268	0.8016404388442993	0.49756812305027204
269	0.8229503506558421	0.4978331693934716
270	0.8363953170664006	0.49799936061407246
271	0.8649637670832424	0.4983522099543629
272	0.8339529179049852	0.49796825092745756
273	0.826636642145139	0.4978767638885307
274	0.9077119391567875	0.49887534389507193
275	0.9706736357695983	0.4996430572798918
276	0.993270224600008	0.500082072265346
277	0.9905447747619534	0.5001152286418697
278	0.9693570222430161	0.5003731115703883
279	0.9679786447625923	0.5003898944276411
280	0.955477267586016	0.5005421681568616
281	0.9822751779145587	0.5002159257853865
282	0.9963009851202624	0.4999547681530138
283	0.9925684236657079	0.4999093316370367
284	0.9617801283095173	0.5004656219542696
285	0.9453043372699474	0.5006666069033213
286	0.9366198218453344	0.5007726254406012
287	0.9422186918598799	0.5007042659976446
288	0.9751900771502543	0.5003022960995411
289	0.9790215403298017	0.5002556315696187
290	0.9901150318339745	0.5001205500356328
291	0.9901150318339745	0.5001205500356328
292	0.9970415452672371	0.5000362264113871
293	0.9923013957522281	0.5000939430668174
294	0.9955287122545285	0.500054646620567
295	0.9884706043861433	0.4998593924032601
296	0.9773468253348743	0.4997239015312925
297	0.9124536215621826	0.4989310138605934
298	0.8920940390342522	0.4986809083537286
299	0.9824702577206044	0.49978612090452235
300	0.9806285039877851	0.49976360731552466
301	0.8939180992189217	0.5012986247471827
302	0.8652697581169752	0.5016522927634366
303	0.8772038556900301	0.5015047264210065
304	0.8813817319410303	0.5014531498353029
305	0.872151133162426	0.5015673551322182
306	0.880349963161433	0.5014662486507196
307	0.8926415441501466	0.5013149982664536
308	0.8512177971605975	0.5018278987576182
309	0.8751053262437521	0.5015323567347764
310	0.880171178634812	0.5014697280235648
311	0.8823911160095828	0.5014423023787858
312	0.9095080527353719	0.5011082825856571
313	0.9077441633981257	0.5011299774986911
314	0.9045836189018063	0.5011688646069599
315	0.9201337894650041	0.5009777037694707
316	0.9531038421753547	0.5005736871814583
317	0.9801122942900826	0.5002433514301655
318	0.9797106082108471	0.5002482634859469
319	0.9532603821288743	0.5005720498295312
320	0.9589427242798733	0.5005024623726294
321	0.9625203456619309	0.5004586632085793
322	0.96007945236159	0.500488544881249
323	0.9364110240181952	0.5007787655103279
324	0.9344762283789337	0.5008025071132708
325	0.9242085533618069	0.5009285832116576
326	0.9124230764736251	0.5010734888572062
327	0.9147227559430638	0.5010454492054545
328	0.911064108636106	0.5010904763834498
329	0.896996592806321	0.5012638310187317
330	0.862431747007709	0.5016919985476689
331	0.8395435163343079	0.5019773071209663
332	0.7995618297390789	0.5024795648246048
333	0.7948047069904232	0.5025397375079258
334	0.8020404330492326	0.502448250468999
335	0.8110967598480616	0.5023340451720837
336	0.9064996714312954	0.5011473743629166
337	0.9029370873304567	0.5011915828649484
338	0.8796868436202071	0.5014789381281547
339	0.8622170710629583	0.5016956825895048
340	0.8264997289421366	0.502142065658631
341	0.8253741534168495	0.5021561878190022
342	0.8242652416456486	0.5021701053103825
343	0.8238413385250744	0.5021754267041456
344	0.8238413385250744	0.5021754267041456
345	0.8268423663186345	0.5021377676098223
346	0.8026562014684419	0.5024425197372542
347	0.8017307148391837	0.5024547998767074
348	0.8095325473785357	0.5023565587610813
349	0.8032497800063829	0.5024361749985367
350	0.799075166667385	0.5024889795981856
351	0.7909367563087624	0.502592132769593
352	0.8025440888885373	0.5024453851031265
353	0.8006023760051053	0.502469945382033
354	0.7909445274116096	0.5025929514455566
355	0.812660417895755	0.5023184903287762
356	0.8089940843527037	0.5023647455207167
357	0.7883506552665189	0.5026265171600622
358	0.7875939874495999	0.502636136602634
359	0.7988838732052108	0.5024928683090125
360	0.7536267410181348	0.5030714675462521
361	0.7373656851417018	0.5032820719378756
362	0.7147226095717079	0.5035778186297084
363	0.738084889712544	0.5032738851782401
364	0.7145213384641225	0.5035817073405352
365	0.7174873472805248	0.5035428202322666
366	0.7060997403854599	0.5036924332646054
367	0.7200352716407354	0.5035094591867518
368	0.7161911430346	0.5035598077585103
369	0.7830541998015111	0.502696104616964
370	0.8084132377558764	0.5023745696322794
371	0.8241948592023275	0.5021758360421275
372	0.8241948592023275	0.5021758360421275
373	0.820942718944408	0.5022167698403049
374	0.820942718944408	0.5022167698403049
375	0.8443935025696991	0.5019228651693902
376	0.8162184330808433	0.5022773518616077
377	0.8632073306165574	0.5016883145058328
378	0.8384064340538077	0.5019990020340004
379	0.8542670455844966	0.5018006777818302
380	0.8401562512861169	0.5019775117899572
381	0.8355235674286348	0.5020356377833693
382	0.8291385536472298	0.5021158680277973
383	0.8111744770044826	0.502342641269701
384	0.8590179819568827	0.5017421424504364
385	0.8408004005086654	0.5019705530442671
386	0.8467764211598844	0.5018956441936021
387	0.8655916122840916	0.501660684192063
388	0.8779473967425827	0.5015067731109154
389	0.8779473967425827	0.5015067731109154
390	0.900030999027547	0.5012327213321168
391	0.8980827103851187	0.5012568722730415
392	0.9203820625820897	0.5009809784733249
393	0.922501959589426	0.5009547808424912
394	0.9306553077660952	0.5008540836989744
395	0.9155812867371237	0.5010403324806824
396	0.9136949181739774	0.5010636647456436
397	0.9167915475190717	0.5010255963133384
398	0.943034069228319	0.5007016053007631
399	0.9900880261580672	0.50012218738756
400	0.9870947077948271	0.5001590278059198
401	0.9250123916750543	0.5009246945008308
402	0.923026359628494	0.5009492547797373
403	0.9169389056358871	0.501024572968384
404	0.9198497113111657	0.5009885512259877
405	0.9157484401140713	0.5010393091357279
406	0.9126408997829017	0.5010777869060148
407	0.9279585449539235	0.5008884680894437
408	0.9151575837048845	0.5010470865573816
409	0.9048477533878491	0.5011750046766864
410	0.9193813020718455	0.5009948959647053
411	0.9263937607591859	0.5009081163125688
412	0.9239784199438893	0.5009379979852384
413	0.9398288226192353	0.5007421297609589
414	0.9324424388521472	0.5008334121308948
415	0.9382715990650108	0.5007613686461023
416	0.9393318110995523	0.5007482698306855
417	0.933170892234889	0.5008244066952958
418	0.9330218858406373	0.5008262487162137
419	0.9863976813787694	0.500167828572528
420	0.9825782789868487	0.5002149024404321
421	0.9894047652380572	0.5001307834851773
422	0.9954828006866264	0.49994412536548766
423	0.987677770022816	0.4998479309397704
424	0.9834269676442348	0.49979553567810314
425	0.9841907525183528	0.499804950451684
426	0.9866482421342072	0.4998352414623354
427	0.9908328952879325	0.4998868180480391
428	0.9965132083954131	0.5000431851570774
429	0.9512031835408686	0.5006023408401826
430	0.9046332865853984	0.5011797120634769
431	0.8967658833879708	0.5012775438411212
432	0.8601075006568176	0.501735593042728
433	0.8601075006568176	0.501735593042728
434	0.8528962028003333	0.5018260567367003
435	0.8673631925339317	0.5016447200107738
436	0.8665128366453386	0.5016553627982999
437	0.8604340845025753	0.5017314996629102
438	0.866349324346766	0.5016574094882088
439	0.8643876248631592	0.5016819697671153
440	0.851493874028465	0.5018438629389075
441	0.8347791591672831	0.502054467330531
442	0.8550780433185788	0.5017992450988941
443	0.8390328454048415	0.5020010487239093
444	0.847519471451503	0.5018942115106659
445	0.8342287427609618	0.502061630745212
446	0.8367274143450847	0.5020301117206154
447	0.8269246889141961	0.5021543457980843
448	0.833680787977761	0.5020692034978749
449	0.8957794873483288	0.5012914613325016
450	0.9651530011773806	0.5004310328948095
451	0.9732942567159374	0.5003303357512928
452	0.9773044979880428	0.500280805855498
453	0.961620961588381	0.5004748320588596
454	0.9264129441137342	0.5009111863474321
455	0.9630966568670083	0.5004566165186706
456	0.9690508707665977	0.5003829356819509
457	0.9724918911318029	0.5003403645318463
458	0.9536452424869806	0.5005736871814583
459	0.9505719767336345	0.5006117556137634
460	0.9517615432996462	0.5005970194464195
461	0.943013594485562	0.50070549401159
462	0.9483306656838161	0.5006395905965242
463	0.984710919882401	0.5001893188165711
464	0.9889465325771334	0.5001369235549039
465	0.9553208716963277	0.5005532202823695
466	0.9495128569926594	0.500625263767162
467	0.9511308811533004	0.500605206206055
468	0.9479940848361668	0.5006440933143237
469	0.9444620290510768	0.5006878924783736
470	0.9472677819972637	0.5006530987499227
471	0.9445610441027359	0.5006866644644283
472	0.9441319850844859	0.5006919858581914
473	0.9547969360312997	0.500559769690078
474	0.9544666204559025	0.5005638630698956
475	0.9593560591597903	0.5005032810485929
476	0.9572084713403143	0.5005298880174083
477	0.9576379645569022	0.5005245666236452
478	0.9539051019563759	0.5005708218155859
479	0.9494468195663421	0.5006260824431256
480	0.9162677789848919	0.5010382857907735
481	0.9032626398019563	0.5012003836315565
482	0.907762083748605	0.5011443043280532
483	0.9071050425937209	0.5011524910876888
484	0.8856574060766711	0.50142019812777
485	0.8851009447390342	0.5014271568734601
486	0.8823433183852621	0.501461950601911
487	0.8768800169411023	0.5015305147138585
488	0.8923117845344238	0.5013377165244421
489	0.9201497465980992	0.5009905979158966
490	0.9201497465980992	0.5009905979158966
491	0.9198208295373973	0.5009946912957144
492	0.9146586658397767	0.5010589573588531
493	0.9263762169620656	0.500913233037341
494	0.8860701586390465	0.5014159000789613
495	0.880413040362937	0.5014867155498085
496	0.8825705435050268	0.5014596992430113
497	0.8906196978411128	0.5013590020994945
498	0.9256596326311556	0.5009222384729402
499	0.928457251550062	0.5008874447444892
500	0.9338904179272223	0.5008199039774962
501	0.9620713017573592	0.5004701246720691
502	0.9607012758862149	0.5004871121983128
503	0.9535395084440945	0.5005759385403581
504	0.9573674889076308	0.5005284553344721
505	0.9658518213244216	0.5004232554731558
506	0.9561508037056136	0.5005436008397978
507	0.9585928676575539	0.5005133098291464
508	0.9566127849458758	0.500537870108053
509	0.9838934098857911	0.5001997569351064
510	0.9889997681433583	0.5001365142169221
511	0.990552274894012	0.5001172753317786
512	0.9897440107553653	0.5001273041123322
513	0.9848394672719081	0.5001880908026258
514	0.985450443562632	0.500180518049963
515	0.993608478765838	0.4999205884315356
516	0.9955903211021342	0.4999451487104421
517	0.9778079307876479	0.499724720207256
518	0.9895644360441914	0.49987044452876805
519	0.9950467932321855	0.5000616053662572
520	0.9921740085266881	0.4999027822293283
521	0.9956741928301428	0.49994617205539654
522	0.9980847495874018	0.49997605372806614
523	0.9992074819571275	0.5000100287805535
524	0.9855717854957249	0.5001790853670267
525	0.9630693747129073	0.5004582538705976
526	0.9264953304926224	0.5009130283683502
527	0.9306377170933822	0.5008614517826464
528	0.9463027639346321	0.5006666069033213
529	0.9295854998860905	0.5008745505980633
530	0.9375129098501237	0.5007759001444554
531	0.9375129098501237	0.5007759001444554
532	0.9731163949438713	0.5003338151241379
533	0.9734235386159621	0.4996698689176981
534	0.9469197624467863	0.49934035184236886
535	0.9569623682920533	0.4994651999268104
536	0.8601514422585632	0.49825417350772766
537	0.8702563376076557	0.49838147762005985
538	0.7465080714076054	0.49679426959572554
539	0.6092795890768485	0.4949270743918568
540	0.565177405363368	0.4942901444922142
541	0.5612799960718158	0.4942328371747656
542	0.5623922138334674	0.49424921069403666
543	0.5615023544702552	0.4942361118786198
544	0.5699353627062536	0.49435932261113424
545	0.5501767339629835	0.4940668506231557
546	0.5301876842122868	0.49376557786856895
547	0.5353854737240566	0.49384417076106985
548	0.5449262242402881	0.4939874390546912
549	0.5467347535053186	0.4940144553614884
550	0.5389193328461368	0.49389738469870065
551	0.5562315477184887	0.4941550629582283
552	0.5713462608215403	0.49437733348233237
553	0.5859367955486029	0.4945887565499194
554	0.5880077404970478	0.494618638222589
555	0.5855683524442463	0.4945834351561563
556	0.5953360448230842	0.4947230194079417
557	0.6182592123490074	0.4950484431034532
558	0.6128695304478982	0.494972306238843
559	0.5735833843417439	0.49440741982399283
560	0.5625115461686434	0.4942451173142189
561	0.5783262539287028	0.4944759839359402
562	0.5812584165518073	0.49451855508604486
563	0.582331515771366	0.4945341099293524
564	0.5819925424071694	0.4945291978735711
565	0.5821337701052592	0.4945312445634799
566	0.5860096223395365	0.4945873238669832
567	0.5910347608277096	0.4946597766897574
568	0.5897553058310474	0.4946413564805775
569	0.5834338155026804	0.4945500741106416
570	0.5834338155026804	0.4945500741106416
571	0.5764409555749346	0.4944485582911613
572	0.5660619008425787	0.4942962845619408
573	0.5482225475884064	0.4940322615636957
574	0.5403749973454128	0.4939147815629261
575	0.5395035030274704	0.4939016827475093
576	0.5332436341393472	0.49380671633573736
577	0.539105029283472	0.4938951333398009
578	0.5336327436718025	0.49381203772950044
579	0.5216940619142452	0.4936298823276104
580	0.5221757825127593	0.4936372504112823
581	0.532260026060594	0.49379013814747547
582	0.5460248982643565	0.49399726316625386
583	0.5545883088149626	0.4941237486026225
584	0.5387859612961605	0.493887560587138
585	0.540936133699859	0.4939198982876983
586	0.5294464678828892	0.4937463389834255
587	0.5254653451533471	0.49368575696212275
588	0.5289345209605283	0.49373856156177176
589	0.504474877506416	0.4933611519425748
590	0.512294962679479	0.4934812926402259
591	0.536520683498213	0.4938501061618056
592	0.5124346898352211	0.4934817019782077
593	0.5164661648168466	0.4935433073444649
594	0.509337110853585	0.4934325814203946
595	0.5099444211736013	0.49344199619397544
596	0.5404585112078328	0.4939061854653088
597	0.54179229201589	0.4939262430264158
598	0.5417378198880151	0.4939254243504523
599	0.5460495238449214	0.49399009975157276
600	0.5344995004618367	0.4938157217713364
601	0.5362591934604559	0.4938423287401518
602	0.532391722256236	0.49378379340875794
603	0.5392981047246355	0.4938881745941107
604	0.5417463228381121	0.4939250150124705
605	0.5417463228381121	0.4939250150124705
606	0.5442000749860484	0.49396185543083027
607	0.5356361996781761	0.49383291396657103
608	0.5261302590389995	0.4936880083210225
609	0.5377136513390809	0.4938632049772224
610	0.5295755970500831	0.49373938023773534
611	0.5295755970500831	0.49373938023773534
612	0.5487380364327019	0.49402714483892346
613	0.5512886914006023	0.4940652132712286
614	0.6014292949082088	0.4947948582237433
615	0.6212496645650503	0.4950756640792413
616	0.6314087101507864	0.4952177043589174
617	0.6472320534066884	0.49543833753109434
618	0.6574133458166195	0.4955787404588433
619	0.6483229648482547	0.4954530736984383
620	0.645491012736211	0.4954137772521878
621	0.645491012736211	0.4954137772521878
622	0.6438119665946707	0.4953904449872266
623	0.6453141857305624	0.49541132122429715
624	0.652432417514416	0.49550997167790506
625	0.6660712499284496	0.49569703913557644
626	0.694984233978067	0.49609000359808086
627	0.7049849973138993	0.4962236524491305
628	0.7147322848137727	0.4963542312653169
629	0.7293787356067664	0.4965492808136329
630	0.7466874017484524	0.4967781007454454
631	0.7494186565217382	0.49681350848086897
632	0.75524366504558	0.496890054683461
633	0.7631154185149829	0.4969932078548684
634	0.7757103630013311	0.49715735238556036
635	0.7825718870538978	0.4972465880655874
636	0.7929761983335195	0.4973812602615915
637	0.7980724287333049	0.49744716367665737
638	0.7885061578566295	0.4973231342681794
639	0.7993248244644549	0.4974631278579466
640	0.7867245059476977	0.4972998020032182
641	0.7528399819884432	0.4968568983069372
642	0.713409650994764	0.4963325363522828
643	0.697863623019878	0.4961229553056138
644	0.6781025956929804	0.4958548389275509
645	0.6725005676377787	0.4957782927249588
646	0.6791230720523591	0.49586875641893124
647	0.6719579991300404	0.4957705153033051
648	0.6703741737358979	0.495748820390271
649	0.6694484633414267	0.49573613091283597
650	0.6724065165007991	0.4957766553730317
651	0.6773478732278895	0.4958441961400247
652	0.6784578528893773	0.4958593416453504
653	0.6831454180346667	0.49592319837050736
654	0.7134926260502628	0.496332127014301
655	0.7176230719085825	0.4963873876418407
656	0.7328900021786743	0.49659041928080133
657	0.7382015108417226	0.49666082541366674
658	0.733013381613003	0.49659205663272843
659	0.7320882042047676	0.49657977649327517
660	0.782735868960304	0.49724413203769674
661	0.7812574744899129	0.4972248931525533
662	0.795887946811393	0.49741421196912444
663	0.8268449377489573	0.49781290716337373
664	0.8328466017131954	0.49788986270394753
665	0.8450675392834751	0.4980460251439949
666	0.834710560774606	0.4979133996378996
667	0.8248618595687697	0.497786914201531
668	0.8276676715588533	0.49782293594392724
669	0.8296777318903713	0.4978487242367791
670	0.8527215876172066	0.49814324291466655
671	0.8743459182003508	0.4984183180384196
672	0.8783468988752545	0.4984690759481598
673	0.8313884125691839	0.4978698051428405
674	0.8328888071576244	0.497889044027984
675	0.8219216175917096	0.49774823176225325
676	0.8140497044046151	0.497646511273782
677	0.8191658210102457	0.49771241468884786
678	0.821022874301616	0.4977359516228
679	0.8336406210459353	0.49789784479459215
680	0.8271021285346218	0.4978139305083282
681	0.8288552020604213	0.49783644409732586
682	0.8060714892992834	0.4975429487643928
683	0.7837969202555569	0.4972539561492594
684	0.7877598755208209	0.4973055327349631
685	0.8003127796850512	0.4974680399137279
686	0.8258181428449218	0.4977967383130936
687	0.8003111062784617	0.4974672212377644
688	0.8020808292996614	0.4974901441647438
689	0.8117688141077413	0.4976154015871671
690	0.8080294221179998	0.4975670997053176
691	0.8080294221179998	0.4975670997053176
692	0.8063512854230797	0.4975454047922835
693	0.8066045321539808	0.4975486794961377
694	0.8015118785726388	0.49748277608107183
695	0.8017015171420887	0.4974852321089625
696	0.8237395743888513	0.49776931266831465
697	0.8037684614773191	0.49751102040181433
698	0.807881258268615	0.49756423433944513
699	0.8241752482732586	0.497774224724096
700	0.855598027654813	0.49817660396018126
701	0.855598027654813	0.49817660396018126
702	0.8583564443957888	0.49821180702661394
703	0.8530656862470732	0.498144266259621
704	0.8680022594655414	0.4983346084211466
705	0.8674878847131957	0.49832805901343813
706	0.863856722488959	0.4982818038214975
707	0.8548396354429607	0.4981667798486186
708	0.8548396354429607	0.4981667798486186
709	0.8635355179965398	0.4982777104416798
710	0.8640494560111329	0.4982842598493882
711	0.8640494560111329	0.4982842598493882
712	0.8525434426122023	0.4981373075139308
713	0.8383881406912177	0.49795597078800424
714	0.8383881406912177	0.49795597078800424
715	0.8423164640524712	0.49800631935976264
716	0.8462807010876476	0.4980570772695028
717	0.8549899515977677	0.4981684172005457
718	0.9671613348303388	0.49958718264537944
719	0.9679427818282539	0.4995970067569421
720	0.9706455186158249	0.49963098180942944
721	0.9726972202799399	0.49965677010228127
722	0.9689521963212161	0.4996096962343771
723	0.9569438783625328	0.499458650519102
724	0.9569438783625328	0.499458650519102
725	0.9615648717451566	0.4995167765125141
726	0.9615648717451566	0.4995167765125141
727	0.965568612681417	0.4995671250842725
728	0.9702895772328767	0.4996264790916299
729	0.9702895772328767	0.4996264790916299
730	0.9675219783560989	0.499591685363179
731	0.9728295718594618	0.49965840745420836
732	0.993630235652507	0.499919769755572
733	0.993630235652507	0.499919769755572
734	0.955720994860036	0.4994430956757945
735	0.947917327235383	0.49934485456016836
736	0.93617754494012	0.49919687887975656
737	0.9519559182354564	0.49939561246990855
738	0.972306967680338	0.4996516533775091
739	0.9652127352282681	0.49956241769748205
740	0.95482398859981	0.4994316342123048
741	0.9636402625399269	0.4995425648053659
742	0.9731430163204479	0.49966209149604435
743	0.9911770629398522	0.49988886473794797
744	0.9867822081265327	0.4998336041104083
745	0.9866194426063035	0.4998315574204994
746	0.9947257028629989	0.4999334825779615
747	0.9973302795801451	0.4999662296165035
748	0.9995767508708409	0.500005526062754
749	0.9273020252321919	0.5009154843962408
750	0.9070961171819104	0.5011709112968686
751	0.9101687883599511	0.5011320241886
752	0.9062554158972396	0.5011815540843948
753	0.9052925653522261	0.5011938342238481
754	0.9055582014306894	0.5011905595199939
755	0.9294250081556337	0.5008890820964162
756	0.9500376713521654	0.5006291524779889
757	0.9527008493813548	0.5005955867634833
758	0.9484140542555604	0.5006496193770776
759	0.959867696824168	0.5005053277385018
760	0.9505771536949256	0.5006223984012895
761	0.9497004016272558	0.5006334505267975
762	0.9536949716504965	0.5005831019550392
763	0.9536949716504965	0.5005831019550392
764	0.9458369380014574	0.5006821617466288
765	0.9384707449735694	0.5007750814684918
766	0.9576969266629479	0.5005327533832807
767	0.9676729735630358	0.5004070866228757
768	0.959906088631153	0.50050491840052
769	0.959906088631153	0.50050491840052
770	0.9862095390064511	0.5001737639732636
771	0.9838030193350323	0.5002040549839151
772	0.9833152285488269	0.5002101950536417
773	0.9805512039411017	0.5002449887820926
774	0.982014484109796	0.5002265685729127
775	0.9890389844950926	0.5001381515688492
776	0.9904049752340681	0.5001209593736147
777	0.9904049752340681	0.5001209593736147
778	0.985266427298541	0.5001856347747352
779	0.9841607364387648	0.5001995522661156
780	0.9869575379246047	0.5001643491996829
781	0.9869575379246047	0.5001643491996829
782	0.9848436596889428	0.5001909561684983
783	0.9874453695228128	0.5001582091299562
784	0.9955764469950321	0.5000558746345124
785	0.9936899651939723	0.5000796162374553
786	0.9913807003584035	0.5001086792341614
787	0.990339927386533	0.5001217780495782
788	0.9893657715309045	0.5001340581890314
789	0.9226129136211869	0.5009760664175436
790	0.9193453124492371	0.5010174095537029
791	0.8948693573440933	0.5013276877438887
792	0.6143986974240295	0.49492359501901173
793	0.654545735582913	0.4954913467997343
794	0.6564824825123122	0.4955183631065314
795	0.6570992053697375	0.49552695920414874
796	0.6613638859035418	0.49558631321150615
797	0.6572754548253327	0.49552941523203936
798	0.6733244536295799	0.4957516857561434
799	0.6834269086175313	0.4958904513319653
800	0.6754424006372597	0.4957803394148677
801	0.6754424006372597	0.4957803394148677
802	0.6816088561923601	0.4958646630391135
803	0.6772650250315442	0.4958048996937743
804	0.6695560264945666	0.4956984718185126
805	0.659821532368911	0.49556339028452673
806	0.6843515068590822	0.4959023221334368
807	0.696294098858796	0.4960656479881652
808	0.705052047033889	0.49618476534086187
809	0.705052047033889	0.49618476534086187
810	0.7055045607975976	0.4961909054105885
811	0.7086750662924614	0.49623388589867495
812	0.7014658132776623	0.4961360541210306
813	0.6874615463812567	0.4959446886145506
814	0.6919495016351407	0.4960060893118169
815	0.6852562630920165	0.4959141929349083
816	0.6825423972302507	0.49587694317856673
817	0.6823040111589447	0.49587366847471254
818	0.6760280849251286	0.4957872981605579
819	0.6784941589410542	0.49582127321304525
820	0.6747518437395019	0.49576969662734155
821	0.6686507803979584	0.49568537300309584
822	0.674128902704559	0.4957611005297243
823	0.6738727952761934	0.4957570071499065
824	0.658339428843508	0.4955412860335109
825	0.6571648033972126	0.49552491251423986
826	0.7035605582018738	0.49616225175186424
827	0.7035605582018738	0.49616225175186424
828	0.6964945153636093	0.496066057326147
829	0.7241973656666825	0.4964410109174533
830	0.7282177032212589	0.4964950435310477
831	0.7276080771167148	0.4964868567714122
832	0.7216429159104383	0.4964066265269842
833	0.7189397991819813	0.49637019544660615
834	0.7002185316132261	0.4961157918909327
835	0.6985357074145782	0.49609286896395327
836	0.6933463658455662	0.49602205349310613
837	0.682802437423413	0.4958775571855394
838	0.6887390134732376	0.4959590154439127
839	0.703305686477125	0.4961575443650738
840	0.7056857961508879	0.4961898820656341
841	0.7037272669498713	0.4961632750968187
842	0.7056255045513047	0.4961890633896705
843	0.7003271196639664	0.49611701990487805
844	0.6969329672555282	0.49607076471293743
845	0.6927062850890482	0.49601304805750707
846	0.6940841592746556	0.49603187760466877
847	0.694383831180273	0.4960359709844865
848	0.6990949168823883	0.49610023704762524
849	0.699004786768315	0.4960990090336799
850	0.699004786768315	0.4960990090336799
851	0.7179801558267133	0.4963560732862349
852	0.7116084882531573	0.4962697029720803
853	0.7030711030426767	0.4961538603232378
854	0.7012357404426054	0.4961288907063495
855	0.6889045188760341	0.49596024345785805
856	0.6906082173177663	0.49598357572281926
857	0.7004003385757556	0.49611701990487805
858	0.693649516544003	0.49602491885897854
859	0.685584656327646	0.4959141929349083
860	0.6955142922792952	0.49604988847586684
861	0.6938363813204442	0.4960269655488874
862	0.696893692958166	0.49606871802302854
863	0.7059744738975453	0.4961923380935247
864	0.7087190356588926	0.4962295878498663
865	0.7061553167620152	0.4961947941214154
866	0.7142520077930591	0.4963042920315403
867	0.7199813622305946	0.49638145224110497
868	0.7047448244489196	0.49617514589829015
869	0.703028942393217	0.49615181363332894
870	0.682060912846265	0.4958644583701226
871	0.669334304493201	0.4956884430379591
872	0.6580906866545284	0.4955320759289209
873	0.6580906866545284	0.4955320759289209
874	0.6611055108490513	0.495573828403062
875	0.6470902664251514	0.4953777555097916
876	0.6460127773911125	0.49536261000446585
877	0.641042701639206	0.4952926132095823
878	0.6407525485478425	0.4952885198297645
879	0.6362178596139061	0.495223844428644
880	0.6305885518650236	0.4951440235221978
881	0.618279637750125	0.4949684175280161
882	0.6128619073338373	0.4948906433114788
883	0.6128619073338373	0.4948906433114788
884	0.6223709465290004	0.49502695285941
885	0.6237182016567052	0.49504619174455344
886	0.6275949709618385	0.49510145237209313
887	0.6279113111652284	0.4951059550898927
888	0.6234314459872573	0.49504209836473567
889	0.6167377320772769	0.4949463132770002
890	0.6265026861379028	0.4950858975287857
891	0.6252963763965442	0.4950687053335511
892	0.6252963763965442	0.4950687053335511
893	0.8954808747256621	0.5013301437717793
894	0.8967604095616871	0.5013137702525083
895	0.8966004529530343	0.5013158169424172
896	0.8966004529530343	0.5013158169424172
897	0.9065574949010093	0.501188512830085
898	0.905211920624965	0.5012057050253196
899	0.9049876845951018	0.501208570391192
900	0.8987762202301603	0.5012879819596565
901	0.8930185383523034	0.5013616627963761
902	0.888703957203392	0.5014169234239158
903	0.8882567055562616	0.5014226541556606
904	0.8852865865001975	0.5014607225879657
905	0.8862125817432428	0.5014488517864942
906	0.8883205964740237	0.501421835479697
907	0.8788090754640762	0.5015438181982661
908	0.8725307603172348	0.5016244577806759
909	0.8616188441531646	0.5017648607084249
910	0.8623815264453517	0.5017550365968623
911	0.856474147825951	0.5018311734614725
912	0.8545067901246081	0.5018565524163425
913	0.8691474278256954	0.501668052275735
914	0.8576091334683628	0.5018166419631195
915	0.8711442756438794	0.501642468651874
916	0.8676753060151136	0.5016870864918875
917	0.8723542276860824	0.5016269138085665
918	0.8750299144738615	0.5015925294180974
919	0.8640735494075026	0.5017335463528191
920	0.8719316241697022	0.5016324398713206
921	0.8692100499967074	0.5016674382687624
922	0.8610706293730086	0.5017722287920968
923	0.8633266070426108	0.5017431657953908
924	0.8709924293671146	0.5016445153417829
925	0.8631359176598868	0.5017456218232814
926	0.8648524078401655	0.5017235175722655
927	0.8604988706901713	0.5017795968757688
928	0.8578951218618851	0.5018131625902744
929	0.8578951218618851	0.5018131625902744
930	0.8535167054392727	0.5018696512317594
931	0.8459445354457726	0.5019674830094037
932	0.8475275193179836	0.501947016110315
933	0.8502516875325911	0.5019118130438822
934	0.8488260255550277	0.5019302332530622
935	0.8525020594908453	0.5018827500471762
936	0.8514242655864552	0.5018966675385566
937	0.8543412838225145	0.5018590084442333
938	0.8627545628255314	0.5017505338790628
939	0.8652339370111715	0.5017186055164843
940	0.8577364063870717	0.5018152092801833
941	0.8532947308695311	0.5018725165976318
942	0.8609435655844029	0.501773866144024
943	0.859800153843389	0.5017886023113678
944	0.8577681490221643	0.5018147999422015
945	0.8527239924972676	0.5018798846813037
946	0.8524711835756422	0.5018833640541489
947	0.8406640834527009	0.5020360471213511
948	0.8420234500630334	0.5020184455881348
949	0.8420234500630334	0.5020184455881348
950	0.8420234500630334	0.5020184455881348
951	0.8375046091005247	0.5020769809195287
952	0.8413911276941424	0.5020266323477702
953	0.846413704415963	0.5019617522776588
954	0.8433130319849788	0.5020018673998728
955	0.8390456812185146	0.5020571280274125
956	0.8370558611770013	0.5020829163202644
957	0.8377190193755699	0.5020743202226471
958	0.8349092884139936	0.5021107513030252
959	0.8393300255671944	0.5020534439855766
960	0.8416055322540356	0.5020239716508887
961	0.8494534057788581	0.5019224558314084
962	0.8468568530282972	0.501956021545914
963	0.8577605251953158	0.5018152092801833
964	0.8612212410179119	0.5017705914401698
965	0.854746530614655	0.5018540963884519
966	0.8677922623891083	0.5016860631469331
967	0.865916110229767	0.5017102140878579
968	0.8672197975518245	0.5016934312306051
969	0.8650577834105975	0.5017212662133658
970	0.8650577834105975	0.5017212662133658
971	0.8656935658363654	0.5017130794537302
972	0.8621660820970356	0.5017585159697073
973	0.8621660820970356	0.5017585159697073
974	0.8642631782388669	0.5017314996629102
975	0.8677604569913878	0.5016864724849148
976	0.8677604569913878	0.5016864724849148
977	0.8683011782763247	0.5016795137392247
978	0.8724062884030191	0.5016267091395756
979	0.872597308294917	0.501624253111685
980	0.8783313101693065	0.5015505722749655
981	0.885699266669038	0.5014560152011753
982	0.885699266669038	0.5014560152011753
983	0.885699266669038	0.5014560152011753
984	0.8838164416821886	0.5014801661421
985	0.8886045468103956	0.5014187654448338
986	0.8886045468103956	0.5014187654448338
987	0.8886045468103956	0.5014187654448338
988	0.8913515728450887	0.501383562378401
989	0.8941638334020487	0.5013475406360048
990	0.9052337041053933	0.5012059096943104
991	0.9022563750369729	0.5012439781266156
992	0.9001762594856224	0.501270585095431
993	0.9001762594856224	0.501270585095431
994	0.9120145985752764	0.501119334711165
995	0.9120145985752764	0.501119334711165
996	0.9156052149157827	0.5010734888572062
997	0.9178502296047398	0.5010448351984819
998	0.9178502296047398	0.5010448351984819
999	0.9061837087590037	0.5011938342238481

==> data/stats-mannwhitneyu-varghadelaneya-sanitizer-msan-sanitizer-asan-ue.dat <==
rank	pvalue	effect_val
1	0.6102160288778167	0.5009596928982726
2	8.246669338799156e-08	0.5180575357280424
3	2.878642818177249e-08	0.5196740114180737
4	2.1558185412179073e-08	0.5206513058495625
5	6.654377450801613e-07	0.5191336852821301
6	1.7684615328023573e-08	0.5234876087252847
7	1.474341280556726e-09	0.5267369336246183
8	4.3370606962608365e-09	0.5268857279809936
9	4.500722187347824e-08	0.5263767162006558
10	5.993260999035246e-05	0.5205968638979864
11	2.340548530427308e-06	0.525652801979886
12	6.88246379148693e-07	0.527309597461122
13	2.2163304947168017e-08	0.5313882411115327
14	2.393170696684389e-08	0.531752142577331
15	7.501754957718791e-08	0.5307912216651133
16	9.670607436766968e-08	0.53147522543266
17	2.2900292757359472e-08	0.5337515539493133
18	1.310893152154073e-08	0.5346574189029824
19	2.2104073214773718e-08	0.5345280681007414
20	4.0728712190467886e-08	0.5339353467031305
21	5.3047373120013724e-08	0.5343039555557193
22	9.89757049127901e-08	0.5339732104664447
23	1.0029416485927747e-07	0.5340816850316152
24	1.782028977634723e-08	0.5362650938264055
25	4.424945546910313e-08	0.5353977066430233
26	6.268087801646132e-09	0.53863393272694
27	2.9110283067203054e-07	0.5345730952787366
28	7.0699869536804974e-06	0.5309439047323155
29	8.424188786185341e-06	0.530797157065849
30	5.1641721742250074e-05	0.5282492327982876
31	3.286528100824027e-05	0.5293392998437557
32	0.00011235950863125268	0.5277029712616084
33	4.034045964229287e-05	0.5297283755954333
34	5.27786994277841e-05	0.529581218590985
35	0.00018507993659407643	0.5275171318178823
36	0.0004152362396452471	0.5261657024710505
37	0.001149575150547791	0.5241660864300774
38	0.001408399874623929	0.5237471290057303
39	0.0037638172446249956	0.521682223556664
40	0.0025927796616601723	0.5225803110886794
41	0.0021398435680438604	0.5231149064928782
42	0.0022651347443161936	0.5231110177820513
43	0.0013915750556224842	0.5243116060825986
44	0.001249074819097808	0.5246247496386569
45	0.0004100054665779954	0.5272776690985436
46	0.00033626984333395333	0.5277756287533735
47	0.0004134172826663061	0.5274888874971397
48	0.00029878846288606056	0.5282719510562762
49	0.0003882735248621847	0.5278288426910043
50	0.0009435197666313387	0.5260707360592787
51	0.0027293303903334937	0.5237119259392976
52	0.00646431863459769	0.5216838609085912
53	0.009740506166276237	0.5206547852224076
54	0.006673274071963212	0.5218072763100965
55	0.0036139738357331007	0.5235119643352003
56	0.004275684928218211	0.5231320986881127
57	0.002821305878890021	0.5242502053853324
58	0.002887949229154524	0.5242119322840364
59	0.004012408305999836	0.5234474936030706
60	0.0035615979827253817	0.5238283825951128
61	0.0033270061189877294	0.5240492204362807
62	0.003688017131436869	0.5238142604347416
63	0.00581744212431785	0.5226715934586154
64	0.007234178589556789	0.5221306533156991
65	0.009794020713760626	0.5213805414640955
66	0.007717169583339649	0.5220856261377037
67	0.009907529231258327	0.5214353927536535
68	0.0067866404470099785	0.5225580021686727
69	0.004659900054511435	0.523647455207168
70	0.005603059904899747	0.5231668924165637
71	0.005920662836199772	0.5230739726947006
72	0.004757847399289255	0.5237014878207623
73	0.004330022533922912	0.5239624407841442
74	0.015800847510274052	0.5204046797155428
75	0.012466581601951396	0.5211535635532011
76	0.012302844436564436	0.5212290864108386
77	0.008836763603410756	0.522293160494464
78	0.006398683254790735	0.5232612448213628
79	0.005798020160540245	0.5235758210603573
80	0.005169362532468896	0.5239022681008232
81	0.0032355076485279565	0.5252254531269124
82	0.0023278802596079086	0.5261192426101191
83	0.0022515838374327773	0.5262217817745538
84	0.0010606379757965528	0.5281642951670692
85	0.0010921359978929336	0.5281370741912812
86	0.0016846860974554657	0.5271037004562891
87	0.0013486967896513614	0.5276865977423373
88	0.0009254310006873044	0.528653454055291
89	0.000514160143780703	0.5301010778278398
90	0.00031043566729734733	0.5312834505881983
91	0.00019387590963706753	0.5323669682259579
92	0.0003096550924257345	0.53147522543266
93	0.00025004225288732644	0.531965612334827
94	0.0002059133554049169	0.532481582860855
95	0.0005087060506140691	0.5305761145556902
96	0.0006610381516963446	0.5299860538549609
97	0.0007885421658635352	0.5295675057685955
98	0.0008316089816982045	0.5294377456283726
99	0.001175285968560275	0.5286049475044505
100	0.0011672747916344152	0.5286378992119835
101	0.0012595775839269404	0.5284541064581663
102	0.0013054429673533129	0.5283636427641939
103	0.0009275014604806443	0.5292662330140088
104	0.0009443107208452876	0.5292535435365737
105	0.0009794041111570576	0.5291866167765534
106	0.000942236152955224	0.5292905886239244
107	0.0007673664653877601	0.5298120852127064
108	0.000951611099518866	0.5293208796345757
109	0.001159182718330678	0.5288570997012242
110	0.0012735645257948443	0.5286184556578492
111	0.001500656559863555	0.5282056383032285
112	0.0018550061527083637	0.527668996209121
113	0.003050711133272727	0.5263638220542299
114	0.0021539383895311315	0.527331701712138
115	0.002819918795209118	0.5266476979445912
116	0.0019405882172192177	0.5276865977423373
117	0.0020194337659577505	0.5275951107034105
118	0.0026898510396287526	0.5269057855421007
119	0.00273238266096037	0.526883067284112
120	0.002462255963994287	0.5272003042199881
121	0.0013632343255933802	0.5288163705720376
122	0.0010846285890248458	0.5294539144786529
123	0.00068523816042172	0.5307015766471044
124	0.0009334002239497113	0.5299563768512822
125	0.0013497899192582174	0.529036185068251
126	0.0019159757774176536	0.5281364601843085
127	0.00204995775878702	0.5279870518209605
128	0.0022816808307176916	0.5277220054777608
129	0.002595611412394924	0.5274059965558302
130	0.0024750877028618156	0.5275433294487158
131	0.0022796198094066993	0.5277752194153916
132	0.0015538540990934831	0.5288259900146093
133	0.0014654909759282953	0.5290200162179708
134	0.001022247508426961	0.5300253503012113
135	0.0010292258254183519	0.530060553367644
136	0.000937121495097354	0.5303870004081099
137	0.001093672783297495	0.5300130701617581
138	0.001016723853631632	0.5302408667486161
139	0.001206410521385417	0.52983828284354
140	0.000968003026282642	0.5304692773424469
141	0.0006056087342312488	0.5317226702426433
142	0.000721417318009745	0.5313059641771959
143	0.0009029298754196183	0.5307920403410767
144	0.0005852149049366168	0.5319611096170275
145	0.0002511323850207396	0.5341107480283213
146	0.00019893116574583192	0.5346629449657364
147	0.00028256894781370753	0.5338411989673222
148	0.0003742620793101337	0.5331971056529985
149	0.0005259269793962803	0.5323780203514658
150	0.0005797372728642477	0.532138762301118
151	0.0006746448585649901	0.5317535752602673
152	0.0008454457031810359	0.5311901215283534
153	0.000999596063561101	0.5307640006893252
154	0.0016878528768102818	0.5293802336419332
155	0.0026589620054444205	0.5281164026232015
156	0.002642171083633634	0.5281966328676295
157	0.0021843732444838974	0.5287504671569717
158	0.0018269882748021232	0.529269507717863
159	0.002923153397306529	0.5279678129358171
160	0.002723718659910588	0.5281859900801034
161	0.003041974724942364	0.5279170550260769
162	0.0034333333653836125	0.5275691177415678
163	0.003918279543300225	0.5271890474254892
164	0.003149304749756601	0.5278407134924757
165	0.0038260203016930346	0.527278692443498
166	0.004384789587767635	0.526872219827595
167	0.004791559259146446	0.5266141322300856
168	0.004366507792542161	0.5269080369010004
169	0.004877236666715919	0.526606150139441
170	0.005994169749972637	0.5259868217730147
171	0.004641121021172033	0.5267838028235315
172	0.00403836758398925	0.5272066489587056
173	0.003099652135846354	0.5280345350268464
174	0.0028999371308888237	0.5282332686169984
175	0.0038015122218412094	0.5274463163470351
176	0.0032412483159966476	0.5279268791376395
177	0.002979097036192997	0.52819213014983
178	0.002864425329633516	0.5283110428335358
179	0.00273636892782551	0.5284483757264214
180	0.0026397125563401786	0.5285523475737923
181	0.002553934234461537	0.528656933428136
182	0.0025987235449055957	0.5286114969121589
183	0.002522318777923794	0.5286974578883318
184	0.0022510074698458816	0.5290279983086155
185	0.002221767015321537	0.5290887849989091
186	0.0023751489169004116	0.5289166583775725
187	0.0033399700931197145	0.5279293351655301
188	0.004688666956911064	0.5269248197582532
189	0.010702994381742935	0.524329207615815
190	0.013282638948408323	0.5236218715833071
191	0.01030061875451879	0.5244906914496255
192	0.00921652593827502	0.5248683057378133
193	0.008736410313165839	0.5250506658086943
194	0.006787038172217322	0.5258738444900447
195	0.00676073450763852	0.5258941067201426
196	0.006923989096773256	0.525822267904341
197	0.006918990722580938	0.5258363900647123
198	0.006133307817527994	0.5262295591962076
199	0.005616529920343626	0.5265212125082226
200	0.005784506109341114	0.5264370935529677
201	0.0065061110809082725	0.5260748294390964
202	0.005560688075907872	0.5265762684667714
203	0.004749864720246512	0.5270641993410478
204	0.004149991570347986	0.5274764026886956
205	0.003359454451415739	0.528115583947238
206	0.0023308131532597336	0.529203808971788
207	0.003688380965594	0.527885740670471
208	0.004324558792101031	0.5274037451969305
209	0.004460167077365975	0.5273093927921312
210	0.004308632051695502	0.5274150019914293
211	0.0039945818864980534	0.5276450499371871
212	0.004311981122864825	0.5274166393433564
213	0.004434880704964305	0.5273347717470013
214	0.0037301195032527807	0.5278681391372547
215	0.003972738470332123	0.5276777969757291
216	0.004064454766706359	0.5276166009474537
217	0.0026353152041889683	0.5289361019317069
218	0.0022994293665433278	0.5293409371956828
219	0.0013856754170065606	0.5307799648706144
220	0.0016481831723386157	0.5303079981776273
221	0.0021984597139024765	0.5295040583814203
222	0.00215639846458069	0.5295597283469418
223	0.002816488998560953	0.5287860795613861
224	0.0020712717490055836	0.5296880558042284
225	0.0010719687737922215	0.5315785832730583
226	0.0010986490578347092	0.5315157498928558
227	0.0010752330246782526	0.5315789926110401
228	0.0008289948379022508	0.5322959480861198
229	0.0008749437419734082	0.5321598432071795
230	0.0009756125146516511	0.5318698272470915
231	0.0010254825929267993	0.5317472305215498
232	0.0008231489859421018	0.5323413846020969
233	0.0007190270834963974	0.5327200222352392
234	0.0008856641139865845	0.5321792867613138
235	0.0011628129277782555	0.5314580332374255
236	0.0013173220207643042	0.531112551980807
237	0.001492758336726313	0.5307670707241885
238	0.0015378011728799349	0.5306956412463687
239	0.001608041871218967	0.5305695651479818
240	0.001641019221322345	0.5305161465413601
241	0.0018348262059235314	0.5301985002675024
242	0.0016605703083069905	0.5304825808268545
243	0.0016129888269021374	0.5305689511410091
244	0.0018367193293135585	0.530219376504573
245	0.0024119521714115735	0.529442657684154
246	0.002181832740669551	0.5297388137139686
247	0.0030503469495974495	0.5287817815125775
248	0.004463820348708007	0.5276550787177405
249	0.005176094898909143	0.5271964155091612
250	0.006605961040464506	0.5264501923683845
251	0.007063198061340692	0.526243476687588
252	0.005972939797296769	0.5267899428932582
253	0.006334592206690073	0.5266016474216415
254	0.006598085162938746	0.5264737293023366
255	0.007035400939568026	0.5262692649804398
256	0.006104489722022954	0.5267301795479189
257	0.005936474951474269	0.526819415227946
258	0.005883464103378694	0.5268513435905244
259	0.0065357619247747465	0.5265238732051041
260	0.0063679944942253135	0.5266141322300856
261	0.00642679179412501	0.5266038987805413
262	0.009367439948196546	0.5253840715948503
263	0.010126094204175973	0.5251247559833956
264	0.011285068775618745	0.5247559424618159
265	0.006481865587781196	0.526633371115229
266	0.006650420461144385	0.5265502755049286
267	0.005910963070355969	0.5269332111868795
268	0.006024471845828553	0.526872219827595
269	0.0069556820277715615	0.5264137612880065
270	0.00788751362721211	0.5260076980100853
271	0.008660326907791185	0.5257006945237537
272	0.00864014067101273	0.5257084719454074
273	0.009123283001442148	0.5255295912473715
274	0.011993277288746024	0.5246130835061763
275	0.015036845309560242	0.5238292012710764
276	0.01755994655241481	0.5232786416855884
277	0.017254400183515282	0.5233420890727635
278	0.019284353057863305	0.5229403238436509
279	0.014953917253398414	0.5238705444072356
280	0.016033031239075398	0.523622076252298
281	0.01633609019153519	0.5235549448232868
282	0.01499893864358692	0.523862562316591
283	0.014164712407029665	0.5240651846175699
284	0.01802312438868791	0.5232027094899689
285	0.015103241174017373	0.5238459841283291
286	0.013055852646038556	0.5243597032954573
287	0.012965951489599625	0.524383854236382
288	0.012500646588483348	0.5245140237145867
289	0.008588511574911107	0.5258075317369971
290	0.006517913238989942	0.5267248581541558
291	0.005901760360506579	0.5270457791318678
292	0.006225774271452051	0.5268734478415403
293	0.006191176602413283	0.5268914587127385
294	0.004983948957034902	0.527584877253866
295	0.004845137837086572	0.5276741129338931
296	0.004344409950230349	0.5280195941905116
297	0.0037645994515676743	0.5284702753084464
298	0.0037645994515676743	0.5284702753084464
299	0.005741158665900724	0.527149341641257
300	0.005997176447942617	0.5270120087483714
301	0.009097521536043934	0.5256624214224577
302	0.010288744464858923	0.5252453060190285
303	0.00975478984630906	0.525426642744955
304	0.009421044091529721	0.5255445320837063
305	0.010056855291396674	0.5253257409324473
306	0.010006183523330953	0.525342933127682
307	0.010401975964026595	0.52521337765645
308	0.01235143360420059	0.5246259776526022
309	0.012877496419273866	0.5244829140279716
310	0.011444473516829685	0.5248959360515831
311	0.011538357796109363	0.5248676917308406
312	0.01116024554385931	0.5249827157037196
313	0.009870997181400679	0.5254055618388935
314	0.008027936044211368	0.5261088044915838
315	0.007597092769343387	0.5262917785694374
316	0.006843941082018054	0.5266380785020195
317	0.006513184213208745	0.5268026323706932
318	0.006471553331009054	0.5268235086077637
319	0.00678401764654198	0.526675328258361
320	0.006425223078352171	0.5268525716044699
321	0.006518810925001567	0.5268054977365656
322	0.00622357206386868	0.526956134113859
323	0.0061445289131734065	0.5270089387135081
324	0.006228889753745081	0.5269647302114763
325	0.006520132207883825	0.5268161405240918
326	0.006779334119594755	0.5266888364117597
327	0.006955930886231434	0.5266073781533863
328	0.0068490611179103655	0.5266581360631265
329	0.0073195822132872	0.5264397542498492
330	0.008000894707602542	0.526150352296734
331	0.00879938122416118	0.5258347527127851
332	0.010776906236802919	0.5251454275514753
333	0.011063800664551699	0.5250549638575029
334	0.010245494697191864	0.5253214428836387
335	0.010172139902435212	0.5253460031625452
336	0.010010000017589027	0.5254008544521032
337	0.009247909807170003	0.5256724502030111
338	0.009972776051778693	0.5254162046264197
339	0.010222144237991096	0.525331881002174
340	0.01191940587658775	0.5248021976537566
341	0.007458250294874718	0.5264106912531432
342	0.0070762344267288006	0.5265869112542976
343	0.007010499829682647	0.5266176116029307
344	0.006588583022489222	0.5268210525798731
345	0.005374129018002858	0.527488478159158
346	0.004922388789586196	0.5277741960704373
347	0.005339920528950736	0.5275173364868732
348	0.005178342751197592	0.5276155776024992
349	0.005489432329473502	0.5274315801796912
350	0.004991817688011763	0.5277353089621686
351	0.005271604186345603	0.527561340319914
352	0.00562691219519751	0.5273548293081083
353	0.00525162135958818	0.5275762811562488
354	0.005865862420142077	0.5272234318159583
355	0.005564812492518569	0.5273933070783952
356	0.005485291380296395	0.5274395622703358
357	0.005301999427523367	0.5275513115393605
358	0.005262472074067991	0.5275752578112943
359	0.005176248335642469	0.5276280624109434
360	0.005990020855488348	0.52716387313961
361	0.006505440716210708	0.5268980081204468
362	0.007063359313804621	0.5266307104183475
363	0.007880241565466765	0.526270697663376
364	0.009101225061542467	0.525789520865799
365	0.009417551590594974	0.5256736782169565
366	0.009861261319523633	0.5255169017699365
367	0.010084595842902652	0.5254403555673445
368	0.00945422837825493	0.5256630354294304
369	0.009826116296431835	0.5255316379372804
370	0.011055180931806916	0.5251268026733045
371	0.010865080853959434	0.5251892267155253
372	0.00993949459107626	0.5254950021879116
373	0.010113464161102115	0.5254356481805541
374	0.009558062767024632	0.5256284463699703
375	0.00990858346722368	0.5255056449754377
376	0.01087441703799051	0.5251912734054341
377	0.011149530616290638	0.5251049030912796
378	0.013325200729570006	0.5244863934008168
379	0.013248215023281974	0.5245068602999056
380	0.014482354453867361	0.5241931027368747
381	0.015020924416044882	0.5240625239206883
382	0.014811207611502848	0.5241128724924466
383	0.015461023214486167	0.5239612127701989
384	0.01502487692482979	0.5240639566036245
385	0.01590102493876167	0.5238648136754908
386	0.014946283325832843	0.5240874935375767
387	0.014298183689579054	0.5242459073365238
388	0.014270291495287005	0.5242528660822139
389	0.014211384076631877	0.5242676022495578
390	0.014211384076631877	0.5242676022495578
391	0.014331059597903699	0.5242377205768882
392	0.014201587060139038	0.5242700582774484
393	0.01409259118207577	0.5242974839222274
394	0.013793865679857313	0.5243736207868377
395	0.01440165903187447	0.5242225750715626
396	0.014129353377272688	0.5242929812044279
397	0.014508731989225124	0.5242008801585284
398	0.014277559617094787	0.524258187475977
399	0.014315313426099985	0.5242487727023961
400	0.014371284714135726	0.5242348552110158
401	0.016333638246907204	0.5237817180651904
402	0.016119000185737156	0.5238296106090581
403	0.013934874671874507	0.5243588846194938
404	0.012621498190652536	0.5247113246218024
405	0.012769188395913456	0.5246703908236249
406	0.012153316075600164	0.5248439501278976
407	0.011471663756709003	0.5250478004428218
408	0.011470181036796537	0.5250506658086943
409	0.01076838498854947	0.5252768250436252
410	0.00994208407842294	0.5255514908293966
411	0.0096837336322556	0.5256415451853871
412	0.009517888594200156	0.5257004898547628
413	0.008012882864489037	0.5262844104857655
414	0.007769346144253347	0.5263875636571729
415	0.007022538492061577	0.52672813285801
416	0.00664883472949998	0.5269082415699913
417	0.006724623668552465	0.5268709918136497
418	0.007124152048788943	0.5266806496521241
419	0.0066258915507823955	0.5269221590613716
420	0.006675616034172515	0.5268975987824651
421	0.007238880888842698	0.5266303010803657
422	0.00737232642815367	0.526569719059063
423	0.006708116586962378	0.5268816346011759
424	0.006790413287390379	0.5268415194789619
425	0.005493548252074317	0.5275423061037614
426	0.005141468773143386	0.5277578225511662
427	0.004429785956460594	0.5282344966309438
428	0.0045942948912922246	0.5281243847138462
429	0.005439843469271328	0.5275947013654287
430	0.005191970748547615	0.5277627346069476
431	0.005309632392011416	0.527690691122155
432	0.005849771487802844	0.5273824596218781
433	0.005365570406272548	0.5276620374634308
434	0.00514008360503708	0.5278026450601706
435	0.005132876303491789	0.5278071477779702
436	0.004365677023885329	0.5283278256907885
437	0.0043076937765987615	0.5283726481997929
438	0.004086175109641844	0.5285415001172753
439	0.004196650488701298	0.5284575858310113
440	0.004366206145369345	0.5283351937744605
441	0.004399997209398957	0.528315954889317
442	0.0039657585841429595	0.5286483373305187
443	0.004328549148500792	0.5283728528687839
444	0.004382682703934748	0.5283335564225334
445	0.0047680950992572135	0.5280658493824523
446	0.004384092614479878	0.5283376498023512
447	0.005088939839679124	0.5278650691023914
448	0.005509499621119517	0.5276092328637817
449	0.005256953464573585	0.5277631439449293
450	0.005312012016608215	0.5277295782304238
451	0.005312012016608215	0.5277295782304238
452	0.005582509232958302	0.5275715737694584
453	0.004400091952834912	0.52834890659685
454	0.005123829397793248	0.5278630224124825
455	0.0042027295876301595	0.5285040456919429
456	0.0032183357701091563	0.529351375314218
457	0.0030849761837492924	0.5294815447924227
458	0.003316382133829952	0.5292613209582274
459	0.003271846661661843	0.5293030734323686
460	0.003317260871273693	0.529260502282264
461	0.0034479410702011755	0.5291434316194762
462	0.003505259668614338	0.5290922643717542
463	0.0035251768269304404	0.5290746628385379
464	0.003345893031158394	0.5292390120382207
465	0.004278691124018358	0.528474778026246
466	0.004681568395555774	0.5281913114738664
467	0.00464387102295739	0.5282170997667183
468	0.004366674836916818	0.5284152193498977
469	0.004367238671070611	0.5284148100119158
470	0.0042950465030440685	0.5284676146115649
471	0.00431619916350899	0.5284520597682574
472	0.004352038290975718	0.5284258621374238
473	0.0043128530026360625	0.528454515796148
474	0.004199385186671563	0.5285388394203938
475	0.004199385186671563	0.5285388394203938
476	0.004200473672554449	0.5285380207444302
477	0.004221203590828144	0.5285224659011227
478	0.004147975901818579	0.5285777265286624
479	0.004205375026893353	0.5285343367025943
480	0.004813986335379923	0.5281094438775114
481	0.0037444421705746275	0.5289189097364723
482	0.003141419487060486	0.5294713113428783
483	0.001574791927342352	0.5315656891266324
484	0.0012954934911370874	0.5321399903150633
485	0.000946290214243681	0.5330431945718509
486	0.0009423666346586033	0.533057521401213
487	0.0010184383003368888	0.5328422096227992
488	0.0012034116428575221	0.5323718802817391
489	0.0012969403700478803	0.5321577965172706
490	0.0012487424494199918	0.5322662710824411
491	0.0013244113028999653	0.5320976238339495
492	0.001317071239435772	0.5321135880152388
493	0.0011898073460254318	0.5324095393760625
494	0.0014164128503532784	0.5319093283623328
495	0.0014876613633394583	0.5317672880826568
496	0.0014026854651229103	0.531940028710966
497	0.0014004990868392577	0.5319445314287655
498	0.0014004990868392577	0.5319445314287655
499	0.0013212744926336957	0.5321148160291842
500	0.0011858454187628296	0.5324242755434064
501	0.0010156977083151952	0.5328630858598697
502	0.0008602025318385824	0.5333309591730391
503	0.000770353460208358	0.5336367346454253
504	0.0007337235215904913	0.5337709975034477
505	0.0007337235215904913	0.5337709975034477
506	0.0007611650719302282	0.5336725517188307
507	0.0007537444607167986	0.5336995680256278
508	0.0007733397353158351	0.5336287525547807
509	0.0008205926729306936	0.5334646080240887
510	0.0008710273202666603	0.5333014868383512
511	0.0008891172440884407	0.5332441795209026
512	0.0008467780609236811	0.5333854011246152
513	0.0008608465003415433	0.5333422159675378
514	0.0008908098139164004	0.5332468402177841
515	0.0009163581930803402	0.5331678379873015
516	0.0010293688263402598	0.5328411862778447
517	0.0010014940314219064	0.5329185511564003
518	0.0010554921634446214	0.5327730315038791
519	0.0010605261387602722	0.5327621840473621
520	0.0009933414193233202	0.5329467954771427
521	0.0009994103010802864	0.5329322639787898
522	0.0008992991367321884	0.5332335367333765
523	0.000928313599825162	0.5331447103913312
524	0.0009169512819239924	0.5331844161755634
525	0.0010285916938476264	0.5328641092048241
526	0.001192871014568183	0.5324486311533221
527	0.001182140016806695	0.5324744194461739
528	0.001170993742348822	0.532501435752971
529	0.001316625045686522	0.5321657786079153
530	0.0013112017362129466	0.5321776494093867
531	0.0013284781195317115	0.5321399903150633
532	0.001408175350470733	0.5319744131014352
533	0.0014195799329306885	0.531951080836474
534	0.0014432565800213226	0.5319031882926063
535	0.001460804242793955	0.5318706459230551
536	0.0009581171391252626	0.533079420983238
537	0.0009707591228854442	0.5330425805648782
538	0.0010180033224007439	0.5329087270448376
539	0.0009393027415348386	0.5331350909487594
540	0.0009456277877063926	0.5331162614015978
541	0.0009134570051010666	0.5332132745032786
542	0.0009275826681408155	0.5331702940151921
543	0.000916132142422031	0.5332050877436431
544	0.0009925702947583544	0.5329826125505481
545	0.0009591698867845561	0.5330814676731469
546	0.0009699150243156041	0.5330501533175411
547	0.0009440501984536206	0.5331260855131604
548	0.0009656177259453078	0.5330626381259852
549	0.0009653365526971917	0.5330634568019488
550	0.0009653365526971917	0.5330634568019488
551	0.0010124356060388618	0.532931854640808
552	0.001136310834928318	0.5326047935933694
553	0.00117307491278071	0.5325165812582968
554	0.0009076167134344295	0.5332415188240212
555	0.0008366532066497817	0.5334687014039065
556	0.0008524314173969817	0.5334218322049932
557	0.0009916057518213315	0.5330006234217463
558	0.0010077152792002382	0.5329551869057692
559	0.0009894733456729558	0.5330092195193635
560	0.0007740442482582556	0.5336948606388374
561	0.0008510279197036092	0.5334341123444465
562	0.0008786871270302212	0.5333448766644194
563	0.0009134313947336272	0.5332364020992489
564	0.0009361128175940162	0.5331676333183106
565	0.0009524933112529843	0.5331189220984793
566	0.0009884922475330142	0.5330145409131266
567	0.001024262260340556	0.5329142531075917
568	0.0009588961176699209	0.5331000925513176
569	0.0009663226751026351	0.5330783976382836
570	0.0009663226751026351	0.5330783976382836
571	0.0009533262112819511	0.5331164660705887
572	0.0010266604564921926	0.5329101597277739
573	0.00095196353453526	0.5331230154782971
574	0.0008453259099388101	0.5334553979194988
575	0.0008539373476987819	0.5334271535987563
576	0.0008850731807558183	0.5333297311590937
577	0.0009129503489263727	0.5332429515069573
578	0.0009545082675869907	0.5331205594504065
579	0.0009754286580295009	0.5330595680911219
580	0.0010161896819322527	0.5329441347802613
581	0.0009993423578912293	0.5329963253729376
582	0.001078528439062807	0.532780604256542
583	0.0011188281090947828	0.5326837958238521
584	0.0009794278844440071	0.533063047463967
585	0.0009548176551907842	0.5331346816107777
586	0.0009301028245993999	0.5332083624474973
587	0.0009183710099372567	0.5332439748519118
588	0.000888093777655878	0.5333403739466198
589	0.0008599283832998996	0.5334304283026104
590	0.000916589535201063	0.5332544129704471
591	0.001037691458598292	0.532909750389792
592	0.001037691458598292	0.532909750389792
593	0.0010869070905180887	0.5327808089255328
594	0.0011146388870096038	0.5327091747787221
595	0.0011514206510684646	0.5326166643948409
596	0.0012982659815856715	0.5322822352637303
597	0.0012890702431813846	0.532302702162819
598	0.0012752078080196841	0.5323338118494341
599	0.0012888869431641821	0.5323031115008009
600	0.0012706779619291572	0.5323440452989784
601	0.0012912717209787464	0.5322977901070378
602	0.0012772056590373063	0.5323293091316345
603	0.0013313075983593119	0.5322097824409561
604	0.001318335762126315	0.5322380267616986
605	0.0013090088700231858	0.5322584936607874
606	0.0012733652716010579	0.5323403612571425
607	0.0012598393382764342	0.5323710616057756
608	0.00122914386819852	0.5324418770766227
609	0.0013149035444240257	0.5322503069011518
610	0.00135503225441903	0.5321635272490154
611	0.00135503225441903	0.5321635272490154
612	0.0014846884958690139	0.5319031882926063
613	0.001480310477100801	0.5319117843902236
614	0.0017635778929217887	0.5314123920524575
615	0.0019449788425062989	0.5311266741411782
616	0.002042628179453638	0.5309850431994839
617	0.0021348352120856696	0.5308528270313704
618	0.002171952899558486	0.5308032971355756
619	0.0021337960895644894	0.5308565110732064
620	0.002074589218983892	0.5309408346974521
621	0.002009165260263049	0.5310366197851876
622	0.001980700267100541	0.5310791909352922
623	0.001968498808915885	0.5310976111444722
624	0.002042196037879059	0.5309879085653564
625	0.0023345109281801423	0.5305879853571617
626	0.0027284701386558583	0.5301156093261928
627	0.0033589534507242275	0.5294749953847142
628	0.003591581742867073	0.5292654143380452
629	0.0037750773586198933	0.5291086378910252
630	0.004113495272457858	0.5288368374711263
631	0.004267573938543131	0.5287218134982474
632	0.004432511177879059	0.5286006494556419
633	0.004506183357570201	0.5285478448559928
634	0.004636728819530128	0.528458199837984
635	0.004590883249648406	0.5284901282005625
636	0.004662117137584479	0.5284446916845854
637	0.004783358359353166	0.5283620054122667
638	0.004818693618983664	0.5283382638093238
639	0.005075288607161579	0.5281704352367959
640	0.004971832712393595	0.5282371573278253
641	0.004971832712393595	0.5282371573278253
642	0.004892982924115012	0.5282948739832556
643	0.004868721872350883	0.5283149315443626
644	0.00492451922830226	0.5282780911260029
645	0.004868639476690403	0.5283169782342715
646	0.004904528767725782	0.5282932366313285
647	0.005027587513330048	0.5282130063869005
648	0.005065812796943201	0.528188446107994
649	0.004728571543413285	0.5284131726599888
650	0.004597441413492784	0.52850568304387
651	0.004664031774210132	0.5284594278519293
652	0.004735702210271692	0.5284103072941163
653	0.0049367158937672455	0.528276044436094
654	0.005537194644530704	0.5279064122385507
655	0.0055482858064788785	0.5278998628308423
656	0.0058994361311865895	0.5277003105647268
657	0.005572957513310849	0.5278892200433162
658	0.004958342233995312	0.5282717463872854
659	0.004624889561959029	0.52849647293928
660	0.005483837971575988	0.5279516440855369
661	0.0053444467944820315	0.5280357630407918
662	0.005939813655497557	0.5276931471500457
663	0.006671443613694918	0.5273116441510309
664	0.006798572411614323	0.5272486061018375
665	0.007175640387658163	0.5270695207348108
666	0.007332703443937537	0.5269966585740548
667	0.007332703443937537	0.5269966585740548
668	0.007514674197194427	0.5269139723017361
669	0.007618226517883597	0.5268677171097955
670	0.00846122377174388	0.5265126164106053
671	0.0087104433911201	0.5264149893019519
672	0.008700055431840771	0.5264190826817696
673	0.008687604446453508	0.5264239947375509
674	0.008343285803455466	0.526564192996309
675	0.008535237380530171	0.5264864187797716
676	0.008567191975128027	0.5264772086751817
677	0.008867694407930036	0.5263589099984486
678	0.009241275870313665	0.5262185070706996
679	0.009780959453908177	0.5260236621913745
680	0.009780959453908177	0.5260236621913745
681	0.009819049306162668	0.5260101540379759
682	0.009708607943820058	0.5260494504842264
683	0.009708607943820058	0.5260494504842264
684	0.009859592019099028	0.5259958272086138
685	0.010526976303417111	0.5257706913186373
686	0.011300640443403015	0.5255246791915902
687	0.01004854497220236	0.5259401572430923
688	0.010226910145283676	0.525878756545826
689	0.009853228897041913	0.5260085166860489
690	0.00965105463923063	0.5260805601708413
691	0.009350297862777962	0.5261902627499572
692	0.009429150709612713	0.526161199753251
693	0.009601092475764387	0.5260985710420394
694	0.009491762360517257	0.5261382768262717
695	0.009404654252970468	0.5261702051888502
696	0.009653861936455775	0.526083016198732
697	0.00993518931434827	0.5259831377311788
698	0.009999603037787989	0.5259606241421811
699	0.010601429657715652	0.5257580018412022
700	0.011961292311986775	0.5253351557060282
701	0.011854318298637957	0.5253670840686067
702	0.011415825415783206	0.5255023702715834
703	0.011164681867137554	0.5255809631640843
704	0.011679495443620696	0.5254231633721099
705	0.011589492274631153	0.5254505890168889
706	0.012140271145788391	0.5252856258102334
707	0.012183584262825176	0.5252729363327984
708	0.01211796942376592	0.5252921752179418
709	0.012546532870974101	0.5251681458094638
710	0.012542224724728004	0.5251693738234091
711	0.012542224724728004	0.5251693738234091
712	0.01223265075881906	0.5252586095034362
713	0.012120755214060634	0.5252913565419782
714	0.011691632628513375	0.525419479330274
715	0.010733680429573993	0.5257246407956876
716	0.010983809609538455	0.525643591875296
717	0.011406935316300765	0.5255101476932372
718	0.01761293857915727	0.5239370618292741
719	0.01767887153974011	0.5239231443378938
720	0.017889742672076832	0.523878935835862
721	0.017897594854618882	0.5238772984839349
722	0.017715810566436098	0.5239153669162401
723	0.017715810566436098	0.5239153669162401
724	0.01744328846292482	0.5239730835716704
725	0.017821164730695026	0.5238932626652242
726	0.017667220640068974	0.5239256003657844
727	0.016840258656967734	0.5241036623878568
728	0.016697470815132343	0.5241351814124534
729	0.016697470815132343	0.5241351814124534
730	0.016697470815132343	0.5241351814124534
731	0.01704421907490585	0.5240590445478432
732	0.01802224793728115	0.5238529428740193
733	0.01802224793728115	0.5238529428740193
734	0.01710195011612122	0.5240496297742624
735	0.01700222486914172	0.5240713246872964
736	0.016847076600600436	0.5241052997397838
737	0.01782973900094129	0.5238961280310965
738	0.018835411356025594	0.5236922777161724
739	0.01873710882985986	0.5237119259392976
740	0.01878006082668638	0.5237033298416803
741	0.01946583026479196	0.5235698856596216
742	0.01886971456166529	0.5236900263572727
743	0.019989592469520107	0.5234741005718861
744	0.018748653113271996	0.5237172473330607
745	0.01686035106791689	0.5241163518652918
746	0.016948062486876532	0.5240971129801484
747	0.01515637330411864	0.524513409707614
748	0.014972592561679519	0.5245580275476275
749	0.020392763222761564	0.5234073784808567
750	0.021670853758261895	0.5231756931831718
751	0.020663926817105917	0.5233586672610254
752	0.021171927879392045	0.5232661568771442
753	0.022081246562739992	0.5231052870503065
754	0.022948705400812754	0.5229571067009037
755	0.023392282735768762	0.5228846538781294
756	0.023756403408019332	0.5228248905327902
757	0.023756403408019332	0.5228248905327902
758	0.02414579446655046	0.5227618524835969
759	0.02400356214289095	0.5227847754105762
760	0.024263174219216557	0.5227430229364352
761	0.02438104828175242	0.5227241933892735
762	0.02483402913599982	0.5226525592424628
763	0.024520055171279587	0.5227020891382576
764	0.0250724467328021	0.5226153094861212
765	0.02574843294741853	0.5225113376387502
766	0.024196768511015286	0.5227536657239613
767	0.0241585292416385	0.522759805793688
768	0.024716857619606722	0.5226709794516426
769	0.024623465494661257	0.5226857156189866
770	0.024442744578562575	0.5227143692777109
771	0.02477408150597426	0.5226619740160436
772	0.025541862304823405	0.522542856663347
773	0.025948315343406286	0.5224810466280988
774	0.02565972640783096	0.5225248457921489
775	0.025259838631290315	0.5225862464894151
776	0.02533141782186389	0.5225751943639072
777	0.02533141782186389	0.5225751943639072
778	0.024894102357152663	0.5226431444688819
779	0.025214860118827297	0.5225932052351053
780	0.02431436297607146	0.5227348361767996
781	0.023995963100582458	0.5227860034245215
782	0.023993430550123738	0.5227864127625034
783	0.023771471879212407	0.5228224345048996
784	0.023621159642275534	0.5228469947838061
785	0.02330324760976594	0.5228993900454734
786	0.02313587260385179	0.5229272250282341
787	0.023516432409439285	0.5228641869790407
788	0.02437721261288286	0.5227262400791823
789	0.030023846672278236	0.5219104294815039
790	0.03005765935810727	0.5219059267637043
791	0.032685334570237805	0.5215686322667213
792	0.033523863310121665	0.5214658884332957
793	0.035707279091397294	0.5212096428567042
794	0.03602207532943868	0.5211736211143081
795	0.03656047783696833	0.5211126297550235
796	0.0371130871878258	0.5210508197197754
797	0.037975979766144884	0.5209558533080035
798	0.04021470710653057	0.5207190512855464
799	0.04202913671878051	0.5205354632007201
800	0.04247725478836177	0.5204908453607066
801	0.04106055352424546	0.5206332949783644
802	0.043270560841455405	0.5204140944891237
803	0.04208080961898411	0.5205315744898933
804	0.04206852087231131	0.5205328025038386
805	0.04258726997072347	0.5204812259181348
806	0.04592478874218006	0.5201615329543682
807	0.04630541615030811	0.5201263298879355
808	0.04732739639774449	0.5200330008280908
809	0.04685890096970559	0.5200755719781954
810	0.04730930477859318	0.5200346381800178
811	0.04573986083997319	0.5201787251496028
812	0.0451975398876166	0.5202294830593429
813	0.0451975398876166	0.5202294830593429
814	0.044419952617230814	0.5203031638960626
815	0.044833249317713576	0.5202638674498121
816	0.044471438246626874	0.5202982518402812
817	0.043890873400978844	0.5203539218058026
818	0.04294443449173624	0.5204460228517022
819	0.04156169956089043	0.520584993096515
820	0.041333200170078736	0.5206081206924853
821	0.04136145197453634	0.5206052553266128
822	0.041799413804681274	0.520561046824581
823	0.03736358042449134	0.5210321948416046
824	0.03736358042449134	0.5210321948416046
825	0.03640415074377886	0.5211394413928297
826	0.04171665762413688	0.5205782390198156
827	0.04171665762413688	0.5205782390198156
828	0.04107459044909036	0.520643323758918
829	0.044516466848647795	0.5203052105859715
830	0.04519492216846909	0.5202409445228326
831	0.04600112879862665	0.520165626334186
832	0.045561483171341684	0.5202065601323635
833	0.04532119098383336	0.5202290737213612
834	0.04697640441526579	0.5200772093301225
835	0.04697640441526579	0.5200772093301225
836	0.04697640441526579	0.5200772093301225
837	0.04614700480827078	0.5201533461947327
838	0.04581607547561174	0.5201840465433659
839	0.04970931965797479	0.5198352905828932
840	0.05013007403857772	0.5197988595025151
841	0.050172787956590144	0.5197951754606792
842	0.050879581547564535	0.5197345934393764
843	0.050879581547564535	0.5197345934393764
844	0.05063987288045967	0.5197550603384652
845	0.05068773877713361	0.5197509669586474
846	0.049422651323260916	0.5198602601997815
847	0.048633165641448824	0.5199308710016377
848	0.049162806218813804	0.5198842064717154
849	0.04870258028372935	0.5199247309319112
850	0.04722372713419753	0.5200583797829608
851	0.050902492017562695	0.5197362307913035
852	0.051983402268434904	0.5196449484213677
853	0.052775670136701	0.5195790450063018
854	0.05342773391291731	0.5195254217306892
855	0.05342773391291731	0.5195254217306892
856	0.053163115897579244	0.5195471166437233
857	0.052848853814758304	0.5195753609644658
858	0.052848853814758304	0.5195753609644658
859	0.05460274938630481	0.5194325020088262
860	0.05651143715989816	0.5192824796385055
861	0.05672143478465685	0.5192661061192344
862	0.05736063444838889	0.5192165762234396
863	0.05841412404824466	0.5191359366410299
864	0.05399612375184974	0.5194826459115937
865	0.054142641908965596	0.5194707751101222
866	0.056340402229377834	0.5192970111368584
867	0.057624514623153336	0.5191985653522415
868	0.05877930779377266	0.5191105576861598
869	0.059426691025187654	0.5190618464663285
870	0.059426691025187654	0.5190618464663285
871	0.059426691025187654	0.5190618464663285
872	0.05772046599943308	0.5191911972685695
873	0.05772046599943308	0.5191911972685695
874	0.059564995884645325	0.5190526363617385
875	0.060147714810257935	0.5190092465356704
876	0.06202047727476447	0.5188721183117756
877	0.061912985223665895	0.5188798957334293
878	0.06140590517928617	0.5189167361517891
879	0.06312252540768387	0.5187941394262473
880	0.06312252540768387	0.5187941394262473
881	0.06398322973755523	0.5187331480669628
882	0.06357767250035823	0.5187618017256871
883	0.06311678135846767	0.5187945487642291
884	0.06513606295769686	0.518652508484553
885	0.06495352489655896	0.5186651979619881
886	0.0648124951121539	0.5186750220735507
887	0.0658645014821139	0.5186021599127947
888	0.06564467498133587	0.5186173054181203
889	0.0625132068019746	0.5188377339213064
890	0.06569512210421893	0.5186138260452753
891	0.06515669867730196	0.5186510758016168
892	0.06446979325419333	0.5186989683454846
893	0.2023297566916149	0.5129258701195144
894	0.20271590778108772	0.5129148179940065
895	0.2039925774527399	0.5128783869136284
896	0.20185852256463543	0.512939378272913
897	0.19971247508473355	0.5130011883081611
898	0.2012456914866807	0.5129569798061293
899	0.19986824464920627	0.5129966855903616
900	0.20242981842636265	0.5129230047536419
901	0.20508739026693823	0.5128472772270135
902	0.20749353336106735	0.5127793271220388
903	0.20826605600055215	0.5127576322090047
904	0.20887972304279356	0.5127404400137702
905	0.2099934965840301	0.5127093303271552
906	0.2099934965840301	0.5127093303271552
907	0.21507362242911643	0.5125689273994062
908	0.21765417571585743	0.5124985212665408
909	0.21661629234529833	0.5125267655872834
910	0.21750353668908007	0.5125026146463586
911	0.22033291010119715	0.5124260684437666
912	0.2218414576142026	0.5123855439835708
913	0.22231534870133318	0.5123728545061358
914	0.22525112473322872	0.5122946709516166
915	0.22509673561849675	0.5122987643314344
916	0.22695439797140937	0.5122496437736214
917	0.22695439797140937	0.5122496437736214
918	0.22607064966380963	0.5122729760385826
919	0.2245129610133113	0.5123149331817145
920	0.22468246918739232	0.512310430463915
921	0.22428196081609852	0.5123210732514412
922	0.22935636251271785	0.5121872197314006
923	0.23144346088285261	0.5121327777798245
924	0.23144346088285261	0.5121327777798245
925	0.2346390826180913	0.5120500915075058
926	0.2346390826180913	0.5120500915075058
927	0.23701619061861534	0.5119891001482213
928	0.23939414381618052	0.5119285181269185
929	0.23939414381618052	0.5119285181269185
930	0.24201627076122967	0.5118622053738708
931	0.24423311304237605	0.5118065354083494
932	0.24648063247735896	0.5117504561048462
933	0.24648063247735896	0.5117504561048462
934	0.24330226576635838	0.5118298676733106
935	0.23741669578407065	0.5119788666986769
936	0.23719235402612404	0.5119845974304218
937	0.23631246172523468	0.5120071110194194
938	0.23688012774399048	0.5119925795210664
939	0.23688012774399048	0.5119925795210664
940	0.24306586964399546	0.5118358030740464
941	0.24451940061109967	0.5117993719936683
942	0.24451940061109967	0.5117993719936683
943	0.24517465647258818	0.5117829984743973
944	0.2450926821852567	0.5117850451643062
945	0.24833702973268101	0.5117044055818964
946	0.254427928320064	0.5115556112255211
947	0.259408206900705	0.5114352658588791
948	0.25478144099341804	0.5115470151279038
949	0.25478144099341804	0.5115470151279038
950	0.25152864116236073	0.5116264266963683
951	0.2539235024188249	0.5115678913649744
952	0.25579335905348277	0.5115224548489973
953	0.25692663069951494	0.5114950292042183
954	0.2582503465538416	0.5114631008416398
955	0.2625076622217889	0.5113611756841777
956	0.26343729475473976	0.5113390714331618
957	0.26163175850436493	0.5113820519212483
958	0.26359245409371357	0.5113353873913259
959	0.2622842005692979	0.5113664970779408
960	0.2575878987513396	0.5114790650229291
961	0.2575878987513396	0.5114790650229291
962	0.25945937165060673	0.5114340378449338
963	0.2567911317494066	0.5114983039080725
964	0.25129502881658616	0.5116321574281131
965	0.2542260743641096	0.5115605232813024
966	0.2528664748991374	0.5115936796578262
967	0.25373872082967686	0.5115723940827739
968	0.2548825073792923	0.5115445591000132
969	0.2560805763008597	0.511515496103307
970	0.2560805763008597	0.511515496103307
971	0.2579274682691901	0.5114708782632935
972	0.25674033253227735	0.5114995319220178
973	0.2542260744608966	0.5115605232813024
974	0.2542260744608966	0.5115605232813024
975	0.25211333476265496	0.5116120998670061
976	0.2476933862720666	0.5117209837701584
977	0.24622671415335495	0.5117574148505364
978	0.24622671415335495	0.5117574148505364
979	0.2420256972824344	0.5118626147118527
980	0.23911354246454164	0.5119362955485722
981	0.2377309403119774	0.5119714986150049
982	0.2377309403119774	0.5119714986150049
983	0.2377309403119774	0.5119714986150049
984	0.23895248396183721	0.51194038892839
985	0.23656177456824423	0.5120013802876745
986	0.23461691183411626	0.5120513195214511
987	0.23301541056047403	0.5120926626576104
988	0.23301541056047403	0.5120926626576104
989	0.23142167826838278	0.5121340057937698
990	0.2282263014254372	0.512217510742052
991	0.22772793123011348	0.5122306095574688
992	0.2291941033770235	0.5121921317871819
993	0.22752569002238165	0.5122359309512319
994	0.22958517124790856	0.5121818983376375
995	0.22958517124790856	0.5121818983376375
996	0.22958517124790856	0.5121818983376375
997	0.22958517124790856	0.5121818983376375
998	0.2286630122127723	0.5122060492785623
999	0.22813279788636887	0.5122199667699426

==> data/stats-mannwhitneyu-varghadelaneya-sanitizer-msan-sanitizer-ubsan-ue.dat <==
rank	pvalue	effect_val
1	0.03352914716116863	0.5035188739603327
2	1.6907879692657797e-08	0.5188381432592882
3	1.781839725180713e-06	0.5174353419957437
4	5.8481563903418275e-05	0.5156600431687836
5	0.00025375583955377056	0.5147234778664813
6	0.00021707621884720196	0.5163514150200023
7	7.980094002545844e-05	0.518515994267631
8	5.0396591130314406e-05	0.5195108902323361
9	2.9995036088752145e-05	0.5208226137949356
10	9.447443530712749e-05	0.5201032022919653
11	7.14601868106239e-07	0.5267827794785771
12	8.301893398269574e-06	0.5247819354236587
13	7.0722925650963086e-06	0.5257749893674459
14	7.321438035280813e-06	0.5260729874181784
15	2.7167418863692113e-05	0.5245969146558962
16	0.0008238768913195155	0.5205381238976017
17	0.0010076780030502754	0.5207331734459176
18	0.0036631837738970207	0.5186443217249175
19	0.002934204624115535	0.5192554633317082
20	0.0035047707969233645	0.5189163268138073
21	0.0018719852764764308	0.5204267839665587
22	0.0017147657359898084	0.5207679671743686
23	0.003208672623920958	0.5196457670973311
24	0.0028216250946896605	0.5201152777624276
25	0.014225196798698362	0.5167028316773565
26	0.001847731897712474	0.5216369917096778
27	0.021195053343449243	0.5162378237300597
28	0.010897580109519718	0.518060196424924
29	0.0148454617645531	0.5173610471520514
30	0.922831665656177	0.5007194115029704
31	0.6495490211084751	0.5033987332626816
32	0.6224939352018506	0.5037129001636943
33	0.4272657781907482	0.5060320044994431
34	0.27920908794184074	0.5082606451412196
35	0.34007671490774083	0.5073054549607465
36	0.31359130705422467	0.5077481539880366
37	0.35756944485646747	0.5070809330777427
38	0.4026712512474606	0.5064474825509452
39	0.38717181540334944	0.5066724137719308
40	0.3706167314052722	0.5069253846446681
41	0.3208360661969225	0.5077053781689411
42	0.5061871661480359	0.5052096444940563
43	0.5158069230745403	0.5051232741799015
44	0.5387485050449345	0.5048641632374378
45	0.3230838560718504	0.5078924456266125
46	0.2721667212216605	0.5087972872353271
47	0.26837955308367056	0.5088975750408622
48	0.3605608443463325	0.5074057427662815
49	0.43659385994598765	0.5063195644316404
50	0.5641446706716285	0.5047037027485818
51	0.6973948401400373	0.5031778954215137
52	0.6267662749543836	0.5039836772386387
53	0.6693446602341102	0.5035039331239979
54	0.6245240483177532	0.5040407798870964
55	0.5317881124172983	0.5051893822639584
56	0.5209695202229097	0.5053328552265706
57	0.7035594933132652	0.5031836261532586
58	0.8073075017636874	0.5020450525569502
59	0.8031597251552125	0.5020929451008179
60	0.7748968029845213	0.5024071120018305
61	0.8580017561731581	0.5015102524837606
62	0.9731825832919879	0.4997151007646843
63	0.8895323736245327	0.49882192528845026
64	0.5865479761322369	0.49536629404630184
65	0.6521608009140727	0.4961530416472743
66	0.6455961262779093	0.49606749000908323
67	0.6555771854646548	0.4961798532850806
68	0.6977545718216386	0.4966663514764207
69	0.7568309954492141	0.49733439106267824
70	0.7254197546646014	0.4969745829766976
71	0.7828049802459804	0.4976231790088208
72	0.7412185705578115	0.49714650492904333
73	0.7091764770164126	0.49677441670360944
74	0.7195981115268366	0.49689046402144277
75	0.7974087364709326	0.49777442939308686
76	0.8564259276392308	0.498430393508882
77	0.9775984067012408	0.4997554205558892
78	0.9619265188182153	0.5004165013964565
79	0.9459471029889198	0.5005923120596291
80	0.9288558340285368	0.500780198193264
81	0.8725706951928633	0.5014050526224443
82	0.9121158903072447	0.5009691076718534
83	0.914493979808636	0.5009433193790015
84	0.7555913766439231	0.5027396991120231
85	0.7013497188495359	0.5033790850395564
86	0.6976680429971331	0.5034228842036064
87	0.6375078439677277	0.5041539618390574
88	0.5616501502276496	0.5051251162008196
89	0.4783139108990905	0.5062694205288728
90	0.40703406742041726	0.507337383323325
91	0.41486971957208274	0.5072291134271454
92	0.35649455435156874	0.5081904436773451
93	0.38290883317340385	0.5077587967755629
94	0.339207101328474	0.5085140253519386
95	0.35359952467230615	0.5082786560124177
96	0.3400548954224085	0.50851668604882
97	0.4146987866765609	0.5072886721034937
98	0.44733256641658403	0.5067919404626092
99	0.456806748397799	0.5066511281968785
100	0.46887825795952265	0.5064773642236148
101	0.46308244642885577	0.5065620971858423
102	0.472905453034137	0.5064188288922209
103	0.45043920312984365	0.5067626727969122
104	0.4350831299293285	0.5069994748193694
105	0.4183035688842439	0.5072671818594505
106	0.40086915923820443	0.5075447130110943
107	0.3768047710118193	0.5079413615154347
108	0.39174125137762483	0.5077033314790322
109	0.39530309871981795	0.507649298865438
110	0.47165880262543236	0.5064835042933414
111	0.4660634186961079	0.5065672139106145
112	0.4544988057691728	0.5067387265249784
113	0.6393468792887227	0.5042323500625673
114	0.6156109936906062	0.5045432422597258
115	0.6652856333984629	0.5039194111755
116	0.5832581312860552	0.5049761171754533
117	0.5884309610636813	0.5049124651192872
118	0.6823800026148967	0.5037262036481019
119	0.662997782357869	0.5039689410712948
120	0.6498802575164564	0.504139839678686
121	0.6041688769441014	0.5047395198219871
122	0.5358032467615643	0.5056681030336447
123	0.37377717100072205	0.5081579013077939
124	0.42250210897560003	0.507364808968104
125	0.49959807308810567	0.5062043357897705
126	0.5791375080689285	0.5051026026118219
127	0.6126854180687817	0.5046642016333405
128	0.5926879817315911	0.5049306806594762
129	0.5875425979433946	0.5050025194752779
130	0.613244910103345	0.5046646109713222
131	0.6151361839949694	0.5046416880443427
132	0.5794431405569049	0.5051208181520109
133	0.5312246289863118	0.5057890624072594
134	0.4959263159021612	0.5063107636650321
135	0.4389452269711491	0.5071804022073141
136	0.3520641221466557	0.5086486975479427
137	0.33930783815061194	0.5088822248665456
138	0.28461542950398255	0.5099540763718247
139	0.27556894849107927	0.5101509679410586
140	0.2443065355775459	0.5108583039735666
141	0.18232098500715932	0.5124565641234089
142	0.18396767177787565	0.5124121509523862
143	0.1748277320093362	0.5126876354141211
144	0.12491899565250637	0.5143696051812364
145	0.07303294551733085	0.5168211303540896
146	0.06247293318503558	0.5174807785117208
147	0.05815249646233038	0.5177871679910797
148	0.059163954775755284	0.5177288373286767
149	0.06070538460911494	0.5176254794882784
150	0.05878572345228765	0.5177585143323554
151	0.06226097471838596	0.5175233496618254
152	0.056789122162919356	0.5179103787235941
153	0.060846001163011774	0.5176316195580051
154	0.07109682498135655	0.5169815908429456
155	0.07629688167351305	0.5166809320953315
156	0.055467673399567825	0.5180483256234525
157	0.04293133813022579	0.5190872254211986
158	0.03762119116902776	0.5196154760866798
159	0.036394334981078705	0.5197431895369937
160	0.032253499946728756	0.5202102441741995
161	0.02391244479961454	0.5213355142861003
162	0.023692071417716596	0.5213690800006058
163	0.02300621015079463	0.5214789872487126
164	0.018583497202587018	0.5222467006335324
165	0.018559198447905986	0.5222550920621588
166	0.020730136251787563	0.5218711330352535
167	0.021868107359516442	0.5216910243232722
168	0.02003935797719059	0.522013991990893
169	0.01662238883467961	0.5226818269081597
170	0.015890408483616014	0.5228377846792162
171	0.013726455776225213	0.5233545738812077
172	0.012611910842522861	0.5236525719319401
173	0.008172183340903087	0.5251192299206416
174	0.008239539197074841	0.5251051077602704
175	0.008872745241543854	0.5248699430897404
176	0.00839988171237556	0.5250592619063116
177	0.008429519585956507	0.5250680626729197
178	0.010387035646795766	0.5243975670587715
179	0.010289728003548299	0.5244364541670402
180	0.010551479727519105	0.5243533585567398
181	0.009003473557795337	0.5248783345183667
182	0.008889811187957418	0.5249196776545261
183	0.008929400991767167	0.5249131282468177
184	0.0082906685956326	0.5251577076909285
185	0.006417950998571112	0.5259860030970511
186	0.006414926413552811	0.5260038092992584
187	0.006967070994124308	0.5257467450467034
188	0.0079801035463511	0.5253165308278575
189	0.008475625995542621	0.52512577932835
190	0.007824885142593782	0.5253955330583401
191	0.006028365706521402	0.5262436813565788
192	0.00598068463538794	0.5262887085345741
193	0.005639702544469257	0.526480278710045
194	0.004357035980447203	0.5272872885411153
195	0.0058852396796925145	0.5263750788487287
196	0.005671852275135067	0.5264946055394072
197	0.005418977482555945	0.526640739198901
198	0.004337680285281729	0.5273378417818646
199	0.003925372867296729	0.5276530320278318
200	0.003585690126538569	0.5279293351655301
201	0.0035930481588082705	0.5279231950958035
202	0.0031204693834211723	0.5283513626247406
203	0.002470228644533847	0.5290357757302692
204	0.002159509452051844	0.5294277168478192
205	0.001825289736464207	0.5299109403353051
206	0.0011182302305105553	0.5312887719819613
207	0.0018526317524080534	0.529925676502649
208	0.0020676398794341275	0.5296127376155817
209	0.0019696210531648948	0.5297515031914036
210	0.00453174951166214	0.5273198309106665
211	0.004295922913280874	0.5274835661033767
212	0.005404489200227386	0.5267819608026135
213	0.005467836234564056	0.5267455297222355
214	0.004672554888393855	0.5272412380181656
215	0.004862116505334338	0.527118436623633
216	0.004575050307125	0.5273177842207576
217	0.0027430353947857093	0.5288841160080214
218	0.0024926093820826674	0.5291726992851731
219	0.0014724409378931056	0.5306800864030612
220	0.0013718377790566069	0.530877387310277
221	0.0016153573241397762	0.5304328462620688
222	0.0017778920481588988	0.530170051277769
223	0.0016338917668019697	0.5304091046591258
224	0.0013598123098150679	0.5309318292618531
225	0.0013602970945663698	0.5310231116317891
226	0.0013836357844792529	0.5309756284259031
227	0.0011918968008601798	0.5313898784634599
228	0.0011398316381927003	0.5315380588128625
229	0.001257062585944757	0.5312756731665444
230	0.0012986585353189604	0.5311852094725721
231	0.001319245362059448	0.5311495970681577
232	0.001044897647451281	0.5317934857134904
233	0.0010266100775326952	0.531870850592046
234	0.0009718065740350787	0.5320206682933758
235	0.0009666023577482581	0.5320435912203553
236	0.0013906005918149994	0.531046853234732
237	0.001714620742300418	0.5304590438929024
238	0.0018946744618885878	0.5301888808249307
239	0.0020021955724885765	0.5300337417298377
240	0.0019528000054352627	0.5301057852146303
241	0.002055351091983865	0.5299580142032093
242	0.0021727601166024275	0.5298045124600435
243	0.002080410707293299	0.5299381613110932
244	0.0016706156688794118	0.5305720211758724
245	0.002009569271402686	0.5300535946219539
246	0.0017359179683473567	0.530478078109055
247	0.0015785741535888518	0.5307562232676715
248	0.002339378309164583	0.5296485546889871
249	0.002484441360047385	0.529475404722696
250	0.002231006809874609	0.5297983723903169
251	0.0021214672491270143	0.5299524881404554
252	0.0018397269100680353	0.5303720595717751
253	0.002713517328270413	0.5292361466723483
254	0.002741310911139424	0.5292058556616969
255	0.0030401765147687306	0.5289002848583015
256	0.0027378027898057626	0.5292203871600499
257	0.002704830686647539	0.5292564089024462
258	0.002724349337336676	0.5292386027002389
259	0.003083401009816684	0.5288789992832492
260	0.003042956794721797	0.5289221844403265
261	0.0022148319790733775	0.5298706205441003
262	0.002094336852595492	0.5300374257716738
263	0.0019316460441209636	0.5302756604770671
264	0.0019667650723524384	0.5302271539262267
265	0.0010236531351979843	0.5321123600012935
266	0.0009621803309780481	0.5322826446017122
267	0.0008439945368413476	0.5326442947086107
268	0.000879107870509877	0.5325333641155495
269	0.0009366754029841464	0.5323638981910945
270	0.001419999108502293	0.5312320786714854
271	0.0014251451581153208	0.531221845221941
272	0.0013438591841037212	0.5313876271045601
273	0.0014488298098036376	0.5311751806920186
274	0.0013904883251454252	0.5312914326788428
275	0.001791577829004245	0.5305685418030274
276	0.0017992745246255772	0.5305597410364192
277	0.001823439790504392	0.5305212632661324
278	0.0018113201220326326	0.5305405021512758
279	0.0017803941771847682	0.5306078382492778
280	0.001900818976698444	0.5304187241016975
281	0.002039544406700978	0.5302140551108099
282	0.001796673597516366	0.5305851199912893
283	0.0017984593270423306	0.5305822546254169
284	0.0019346752571641737	0.5303710362268207
285	0.0016252589290011742	0.5308802526761494
286	0.0016217753082185156	0.530886392745876
287	0.0015877701325045408	0.5309469747671788
288	0.0015006782779891977	0.5311113239668617
289	0.0010018533010812808	0.5322648383995049
290	0.000744656906983934	0.5330896544327824
291	0.0009114299753226776	0.532557924394456
292	0.0010576439909947024	0.5321547264824072
293	0.0012025318888549332	0.5318039238320257
294	0.0014513724688275515	0.5312938887067334
295	0.002237338164108083	0.5300609627056259
296	0.00231268133720676	0.5299729550395441
297	0.002152780402236179	0.5301907228458487
298	0.002474080064834465	0.5297793381741643
299	0.0033696222773213365	0.528857304370215
300	0.004671882314918579	0.5278583150256921
301	0.00511692996673276	0.5275732111213854
302	0.005277683552079917	0.527477630702641
303	0.0052587490656166025	0.5274890921661306
304	0.005215700460368505	0.5275152897969643
305	0.005586987533809425	0.5272954753007508
306	0.005552145680982823	0.5273155328618578
307	0.005876632575589362	0.527132968121986
308	0.006308219954983251	0.5269037388521918
309	0.0066042063084660275	0.526757400523707
310	0.005953991751649615	0.527096537041608
311	0.005875935682287312	0.5271391081917126
312	0.005836512971770769	0.5271608031047468
313	0.005663522942056665	0.527260476903309
314	0.004361366591273985	0.5280981870830125
315	0.0046007608562302505	0.527933223876357
316	0.004510906619443321	0.5280011739813317
317	0.004200320794917084	0.5282277425542444
318	0.004482112881267042	0.5280271669431744
319	0.004499651281956114	0.5280148868037212
320	0.004450119947285911	0.5280496805321722
321	0.00459872171439886	0.5279463226917738
322	0.004557156489423275	0.5279778417163705
323	0.004058562543812142	0.5283466552379502
324	0.004527231204259334	0.5280073140510584
325	0.005056625571505432	0.5276630608083852
326	0.006667174435923722	0.5267850308374769
327	0.006774724417042223	0.5267326355758096
328	0.0070171905471717805	0.5266172022649489
329	0.0075788103666515755	0.5263630033782664
330	0.007350772562408219	0.5264641098597649
331	0.0074257855373829045	0.5264305441452594
332	0.0076125709719970435	0.5263482672109224
333	0.009172323292921478	0.525729348182478
334	0.009455598454773234	0.5256315164048336
335	0.010665394862722131	0.5252201317331493
336	0.014269694005767252	0.5242119322840364
337	0.016135488201207127	0.5237763966714273
338	0.02018468727495346	0.5229636561086121
339	0.02231234630011454	0.5225913632141873
340	0.02191011542798041	0.5226597226571438
341	0.016533156937647422	0.5237190893539787
342	0.016249245720384383	0.523784174093081
343	0.021931608441408304	0.5226785522043055
344	0.02080598828968169	0.5228758531115213
345	0.017432274635835694	0.5235357059381432
346	0.01739445556185751	0.5235459393876877
347	0.01865384607082493	0.523291945169996
348	0.01742983244836505	0.5235408226629155
349	0.01742983244836505	0.5235408226629155
350	0.01579203056326893	0.523898993396969
351	0.015827899283545995	0.5238908066373336
352	0.016975950747793407	0.5236370170886328
353	0.016426453648115465	0.5237565437793111
354	0.016335790790725647	0.5237766013404181
355	0.016629719065501165	0.5237119259392976
356	0.01647288027397109	0.5237463103297668
357	0.016626906948826733	0.5237125399462703
358	0.016215285538747713	0.5238034129782244
359	0.017155280313297168	0.5235987439873367
360	0.01794754593321521	0.523436032139581
361	0.018953558705412866	0.523235456528511
362	0.019433941434219854	0.5231429461446298
363	0.01974772385239395	0.5230835921372723
364	0.019898588286754126	0.5230553478165298
365	0.02176995412408188	0.522719690671474
366	0.020770357302631645	0.5228957060036373
367	0.02282812543868336	0.5225430613323379
368	0.023501534094466193	0.5224394988229486
369	0.02541623411658524	0.5221406820962525
370	0.030222351319012884	0.5214705958200861
371	0.02655077917326737	0.5219769469035423
372	0.025363285677891097	0.5221529622357058
373	0.024549111010800692	0.5222778103201473
374	0.024519517766813905	0.5222845643968467
375	0.024664474775155685	0.5222620508078489
376	0.029340437771854862	0.5215970812564548
377	0.02973239452909689	0.5215450953327693
378	0.031974532652867906	0.5212585587455264
379	0.035133388415332374	0.5208827864782566
380	0.038768551492577484	0.520484500621989
381	0.04215174436305289	0.5201433174141792
382	0.04268124545303101	0.5200917408284755
383	0.04313956961921056	0.5200475323264437
384	0.043344600494317584	0.5200278841033186
385	0.03989012700817468	0.5203719326770008
386	0.03794129110869286	0.5205761923299068
387	0.04060043115420601	0.5203015265441354
388	0.039102084817891736	0.520455437625283
389	0.039511747029151736	0.5204128664751784
390	0.0445852811880768	0.5199163395032848
391	0.0445852811880768	0.5199163395032848
392	0.05009500504894511	0.5194284086290084
393	0.05120213433628244	0.5193354889071453
394	0.051478387194858755	0.519312565980166
395	0.05418840115597935	0.5190947981738614
396	0.06401755784378473	0.5183768193538273
397	0.06385188014622548	0.5183882808173169
398	0.06549450338155237	0.5182757128723288
399	0.06804543051798073	0.5181054282719101
400	0.06960466853965135	0.5180039124524298
401	0.06387552668523769	0.5183866434653899
402	0.06253916772645839	0.5184799725252347
403	0.05483716472132628	0.5190579577555016
404	0.051224511424782314	0.5193518624264164
405	0.05284930340248514	0.5192184182443575
406	0.05167874936667272	0.519314203332093
407	0.05022436392484211	0.5194357767126804
408	0.04969927707310631	0.5194803945526939
409	0.04559317915939586	0.5198492080742736
410	0.04843640116398643	0.5195966465395181
411	0.049880475177334765	0.5194722077930584
412	0.04845986529621659	0.5195945998496092
413	0.04280546442066875	0.5201156871004093
414	0.04145006475780407	0.5202487219444865
415	0.03935412827576147	0.5204656710748274
416	0.03690254680033977	0.5207276473831637
417	0.037631560163406616	0.5206482358146992
418	0.03961463846615611	0.5204386547680302
419	0.04215561653348351	0.5201901866130925
420	0.04217647476834884	0.5201881399231836
421	0.04477436475123772	0.519939671768246
422	0.045201771389927765	0.5198999659840137
423	0.04372719086281702	0.5200383222218539
424	0.04440264029564329	0.5199744654966969
425	0.03781381542283262	0.5206437330968997
426	0.03540360858086336	0.5209124634819353
427	0.0315042617630595	0.5213809508020774
428	0.0296101193750653	0.521625734915179
429	0.030326717738236638	0.5215315871793706
430	0.02536304324754219	0.5222358531770154
431	0.02570759117870297	0.5221838672533299
432	0.02568031534839714	0.5221879606331477
433	0.02504650078965787	0.5222841550588648
434	0.02569875129074425	0.522189188647093
435	0.025027310644506893	0.5222911138045551
436	0.023058379457870263	0.522608350740431
437	0.02428916842004302	0.5224159618889965
438	0.024052309058766267	0.5224554630042378
439	0.024370742215510836	0.5224051144324795
440	0.02505056394588193	0.5222995052331815
441	0.02575119504176322	0.5221971707377375
442	0.023927676201520996	0.5224832979869987
443	0.023927676201520996	0.5224832979869987
444	0.023927676201520996	0.5224832979869987
445	0.02515638788419083	0.522293160494464
446	0.026422833080741913	0.5221150984723916
447	0.026422833080741913	0.5221150984723916
448	0.02613132030803592	0.5221580789604781
449	0.025100115397682258	0.5223154694144707
450	0.024726329944581564	0.522373186069901
451	0.025801448398182315	0.5222110882291179
452	0.027557820414411308	0.5219572986804172
453	0.0210732089563314	0.5229970171541268
454	0.022008881042573508	0.5228349193133437
455	0.021372322044808826	0.5229595627287944
456	0.01689409995388254	0.52384618879732
457	0.018615335686205867	0.523494158132993
458	0.018615335686205867	0.523494158132993
459	0.018531344926731017	0.5235109409902459
460	0.02296850364478625	0.5227110945738567
461	0.022825949061037826	0.5227348361767996
462	0.02305242914233165	0.5226971770824763
463	0.023300814245153716	0.5226562432842987
464	0.022002384178067817	0.5228764671184939
465	0.021683927357900395	0.5229317277460336
466	0.021109354566690112	0.523033243565514
467	0.020565991672303573	0.52313148468114
468	0.020029809933189133	0.5232325911626385
469	0.020091132845889845	0.5232211296991489
470	0.01984682035115927	0.5232669755531077
471	0.020273875193544073	0.5231871546466615
472	0.020431346104155687	0.5231580916499554
473	0.0210171418601113	0.5230516637746938
474	0.02035136887953212	0.5231728278172993
475	0.02060557107085756	0.5231261632873769
476	0.020482586062905747	0.5231486768763746
477	0.02112834250479693	0.5230336529034957
478	0.020310753445899565	0.5231822425908802
479	0.02007727560811218	0.5232256324169484
480	0.02007727560811218	0.5232256324169484
481	0.01547097043869143	0.5241971961166925
482	0.013523079094199154	0.5246881970258321
483	0.00739056258214131	0.5268014043567478
484	0.005566181901177275	0.5277465657566675
485	0.004047209966062582	0.5287803488296413
486	0.004028653507251409	0.5287971316868941
487	0.004040146741355127	0.528788126251295
488	0.003836757870053648	0.5289510427680417
489	0.003790100002965096	0.5289895205383286
490	0.003880165539491548	0.5289178863915178
491	0.004312482648940532	0.5285879599782068
492	0.00420008757073243	0.5286718742644708
493	0.0038355401440546403	0.5289633229074949
494	0.004916414288161036	0.5281814873623039
495	0.0057782613686209695	0.5276632654773761
496	0.007012241009848939	0.5270357503513143
497	0.00737939157190629	0.5268668984338319
498	0.00737939157190629	0.5268668984338319
499	0.006949327918530535	0.5270699300727926
500	0.006366480433124543	0.5273609693778349
501	0.0054352194983475445	0.5278800099387262
502	0.0043569382775154345	0.5285947140549061
503	0.003716259458592006	0.52909819977249
504	0.004118550185211308	0.5287758461118418
505	0.005953932638138496	0.5276004320971736
506	0.0059940799808068795	0.5275783278461577
507	0.006251736148973776	0.5274395622703358
508	0.006250961661236092	0.5274399716083176
509	0.006423444619142632	0.5273499172523269
510	0.0066010111994782225	0.5272594535583546
511	0.006500042844885657	0.5273106208060765
512	0.005963577443208608	0.5275971573933194
513	0.0067648770780313885	0.527183930700717
514	0.006501909413927662	0.5273157375308487
515	0.006446769888666342	0.5273439818515913
516	0.005962448770077405	0.5276018647801097
517	0.005867418864428379	0.5276546693797588
518	0.005960223112891516	0.5276030927940552
519	0.005815700109989842	0.5276837323764648
520	0.005338778913392124	0.5279633102180175
521	0.005043251905002826	0.528150173006698
522	0.004751491624044896	0.5283466552379502
523	0.004849694497380407	0.5282807518228844
524	0.004730480199694899	0.5283650754471301
525	0.004730480199694899	0.5283650754471301
526	0.0045629148056136855	0.5284809180959725
527	0.004557093349850237	0.5284850114757903
528	0.004539669324691785	0.5284972916152436
529	0.004509610585566122	0.5285185771902959
530	0.004573994132252044	0.5284731406743188
531	0.004573994132252044	0.5284731406743188
532	0.004660540037565254	0.5284129679909978
533	0.004681363524643596	0.5283986411616357
534	0.00482950219683203	0.5282983533561008
535	0.00495544471468515	0.5282152577458002
536	0.0036329683562501104	0.5292083116895876
537	0.0036131279249420243	0.5292255038848221
538	0.0038810729093188973	0.5290044613746634
539	0.003686540337702332	0.5291665592154464
540	0.0039884907366251575	0.5289180910605088
541	0.003972028118489021	0.5289311898759256
542	0.004244612830069782	0.5287203808153113
543	0.004268670775996512	0.5287023699441131
544	0.0051165852343843495	0.5281198819960466
545	0.004827767087676616	0.5283077681296815
546	0.0044502363660423195	0.528569335100036
547	0.004125626134728066	0.5288108445092836
548	0.004080471595330542	0.5288478895966343
549	0.003981604695596573	0.5289256638131716
550	0.0041526020348603854	0.5287922196311128
551	0.003999651954620574	0.5289113369838094
552	0.003959021627873031	0.5289436746843698
553	0.003910152722915616	0.5289829711306202
554	0.0031477723058266644	0.5296620628423856
555	0.0032112894449264446	0.5296043461869553
556	0.0031152006277581665	0.5297007452816634
557	0.0031152006277581665	0.5297007452816634
558	0.003450332220725688	0.5293826896698239
559	0.003221763928040285	0.5295963640963107
560	0.002534055568498093	0.5303348098154336
561	0.002534055568498093	0.5303348098154336
562	0.0025055756191927347	0.5303691942059028
563	0.0025388309119319737	0.5303290790836888
564	0.0025388309119319737	0.5303290790836888
565	0.006929088165640398	0.5271624404566738
566	0.007140099130584139	0.5270637900030659
567	0.007248796877582533	0.5270130320933257
568	0.006933016355380162	0.5271624404566738
569	0.007287722551128629	0.5269950212221277
570	0.007287722551128629	0.5269950212221277
571	0.007416430445069716	0.526936076552752
572	0.007420935870062859	0.5269340298628431
573	0.006983208027644857	0.527138289515749
574	0.006191198495945836	0.5275390313999072
575	0.00742468953977187	0.526936076552752
576	0.008308909208033805	0.5265582575955733
577	0.009355910360586923	0.5261562876974698
578	0.00941816422641371	0.5261333647704903
579	0.009412590861058147	0.5261354114603992
580	0.009493131840537416	0.5261059391257114
581	0.008980864139046137	0.5262991466531094
582	0.009207783628836851	0.5262131856769365
583	0.009216293975288522	0.5262135950149183
584	0.008437103455864101	0.526518756480332
585	0.009804393695613532	0.5260083120170579
586	0.011103113746591651	0.5255783024672028
587	0.014728410022705495	0.5245780851087345
588	0.016396598440971254	0.5241912607159567
589	0.017257801904522054	0.5240033745823217
590	0.01833908793277178	0.5237784433613362
591	0.01869929105418634	0.5237055812005801
592	0.019136359942244583	0.5236188015484438
593	0.019320391479310414	0.5235827798060475
594	0.023758940439991754	0.5227935761771844
595	0.023758940439991754	0.5227935761771844
596	0.024725404461913916	0.5226419164549366
597	0.026854215928381213	0.522320381470252
598	0.025978026702654866	0.5224505509484566
599	0.02579120763134525	0.522478795269199
600	0.025511820927640042	0.5225213664193037
601	0.025397072648038584	0.5225389679525201
602	0.02541305717655655	0.5225365119246295
603	0.025197998948274625	0.5225696683011533
604	0.024694514160750705	0.5226482611936542
605	0.025794149776930512	0.5224798186141535
606	0.024723710978471865	0.522646623841727
607	0.024516326285434622	0.5226793708802691
608	0.024075547626140167	0.5227497770131344
609	0.02618045711625201	0.5224259906695501
610	0.02797260515076673	0.5221681077410315
611	0.028547746122605983	0.5220874681586217
612	0.031764253250685485	0.5216662593753748
613	0.031222833350235478	0.5217354374942949
614	0.029899010025459298	0.5219104294815039
615	0.031060412593999144	0.5217591790972378
616	0.030743045802268516	0.5218031829302787
617	0.031893672057124525	0.5216554119188578
618	0.031580930398669195	0.52169511770309
619	0.03132817013864161	0.5217274554036502
620	0.031213565143454036	0.5217421915709941
621	0.030802704093684127	0.5217954055086249
622	0.030871906268481866	0.5217864000730259
623	0.029997968214574847	0.5219014240459048
624	0.029997968214574847	0.5219014240459048
625	0.031460333987955585	0.5217119005603428
626	0.031460333987955585	0.5217119005603428
627	0.032581014578372966	0.5215706789566302
628	0.033735714090589716	0.5214294573529177
629	0.03289554759458616	0.5215317918483615
630	0.032255982524006986	0.521611203416826
631	0.03187867562012779	0.521658686622712
632	0.03304544196257936	0.5215133716391817
633	0.03328984738314234	0.5214834899665121
634	0.032938790503295984	0.5215264704545984
635	0.03182046843881933	0.5216660547063839
636	0.031802257296365766	0.5216697387482199
637	0.031387996230299475	0.5217225433478689
638	0.031387996230299475	0.5217225433478689
639	0.031387996230299475	0.5217225433478689
640	0.031161973517973427	0.521751606344575
641	0.031161973517973427	0.521751606344575
642	0.02877193858951627	0.5220733459982505
643	0.02902112780194314	0.5220418269736538
644	0.028780249125685275	0.5220749833501775
645	0.027842259146338963	0.5222078135252637
646	0.027379125102378974	0.5222741262783114
647	0.028579058014173476	0.5221042510158745
648	0.028946268349130236	0.5220534931061344
649	0.02689728467157086	0.5223455557561312
650	0.02491475019836468	0.5226470331797088
651	0.02596937996122802	0.5224849353389257
652	0.02617886941990342	0.522453416314329
653	0.03189230836757337	0.5216678967273018
654	0.03664153511062177	0.5211021916364882
655	0.03791965727412142	0.5209619933777301
656	0.04104448351618699	0.5206349323302916
657	0.03890767688222078	0.5208592495443045
658	0.035703347969254194	0.5212153735884492
659	0.034086021016191556	0.5214048970740112
660	0.033945868881999824	0.521421679931264
661	0.0333128697619181	0.521498226133856
662	0.03342720351461566	0.5214843086424756
663	0.03342720351461566	0.5214843086424756
664	0.03324912323542297	0.5215060035555097
665	0.03473059279479391	0.5213297835543553
666	0.03482115798388299	0.5213191407668292
667	0.0349224108450507	0.5213072699653577
668	0.035382932833226216	0.5212536466897452
669	0.036283405728477165	0.5211504935183378
670	0.036283405728477165	0.5211504935183378
671	0.03499139543270616	0.5213005158886584
672	0.034005544569230196	0.5214171772134645
673	0.03543922191049598	0.5212497579789183
674	0.03450560747277717	0.5213602792339976
675	0.03554513122866296	0.5212401385363465
676	0.03451393983934992	0.5213619165859248
677	0.034676877584236036	0.5213426777007814
678	0.03535350507226778	0.5212649034842439
679	0.03506845495487165	0.5212980598607678
680	0.03561209375751584	0.5212350218115743
681	0.03612332242839059	0.5211764864801804
682	0.03633245025483754	0.5211527448772375
683	0.03689273399200693	0.5210897068280441
684	0.03856466231162422	0.5209063234122087
685	0.03903096724798815	0.520856384178432
686	0.04024926062953446	0.5207282613901364
687	0.03734282277678554	0.5210422236221581
688	0.03988471167175357	0.5207687858503321
689	0.037468786741060696	0.5210283061307778
690	0.036978096334007386	0.5210827480823539
691	0.036601857690181275	0.5211249098944768
692	0.036743931551993916	0.5211089457131876
693	0.03797626471201704	0.5209726361652562
694	0.03882485230723145	0.5208809444573386
695	0.03968949565432803	0.5207892527494209
696	0.04073743260355691	0.5206803688462687
697	0.03997478503316763	0.5207593710767513
698	0.040677721386862126	0.5206865089159952
699	0.040677721386862126	0.5206865089159952
700	0.04119769781642622	0.5206332949783644
701	0.040889036248508745	0.5206648140029612
702	0.03923623699453952	0.5208383733072339
703	0.03846343337489537	0.5209210595795526
704	0.03985995822977411	0.5207739025751044
705	0.039532671238722554	0.5208082869655735
706	0.0396492966300972	0.5207960068261202
707	0.041482524381722244	0.5206068926785399
708	0.04190087423741228	0.5205647308664171
709	0.041986605680088405	0.5205561347687998
710	0.04261792705679337	0.5204945294025426
711	0.04261792705679337	0.5204945294025426
712	0.041894943885764105	0.520566572887335
713	0.0425972436537088	0.5204965760924515
714	0.04296669031291586	0.5204601450120734
715	0.0442277218461424	0.5203426650113039
716	0.0442277218461424	0.5203426650113039
717	0.044738113579800384	0.5202939537914726
718	0.04658829744847366	0.5201212131631634
719	0.04739232269262736	0.5200479416644256
720	0.05064466590623488	0.5197618144151644
721	0.050415501184574434	0.5197814626382897
722	0.050687731300161964	0.5197581303733285
723	0.050884306491293635	0.5197413475160757
724	0.05324352008583611	0.51954404660886
725	0.05324352008583611	0.51954404660886
726	0.05366387770827756	0.5195096622183908
727	0.051042988984382524	0.5197278393626772
728	0.051134539447910694	0.5197200619410234
729	0.05180849408135274	0.5196631639615567
730	0.05201848279518066	0.5196455624283403
731	0.05228319752479912	0.5196234581773244
732	0.05293006001698659	0.5195698349017118
733	0.05293006001698659	0.5195698349017118
734	0.050854999097571865	0.5197450315579117
735	0.05320795106898838	0.5195481399886777
736	0.0540307135039301	0.5194810085596665
737	0.0540307135039301	0.5194810085596665
738	0.05429886594903406	0.5194593136466324
739	0.05438511196202134	0.5194523549009422
740	0.05386934590591285	0.5194941073750834
741	0.05413177297566595	0.5194728218000311
742	0.05412012066221005	0.5194760965038853
743	0.05479087548862878	0.5194220638902909
744	0.052356809978045225	0.5196220254943882
745	0.04806133209645864	0.5199949323957856
746	0.05031471703003272	0.5197972221505881
747	0.046554245203546264	0.5201351306545438
748	0.04793592570046785	0.5200108965770749
749	0.04793592570046785	0.5200108965770749
750	0.04799530175884259	0.5200055751833118
751	0.04658229650015633	0.5201349259855528
752	0.047133116467746795	0.5200845774137944
753	0.04741283590646506	0.5200591984589243
754	0.047866937091621146	0.5200182646607469
755	0.0489531249537686	0.5199216608970478
756	0.049414892326491565	0.5198811364368521
757	0.049414892326491565	0.5198811364368521
758	0.04929326768713058	0.5198917792243782
759	0.04911130171020855	0.5199077434056675
760	0.04836606522069001	0.5199736468207333
761	0.04989846838026193	0.5198402026386745
762	0.05032961770780684	0.5198029528823329
763	0.050196625079899936	0.5198144143458227
764	0.0504200307798183	0.5197951754606792
765	0.0504200307798183	0.5197951754606792
766	0.04734449037182259	0.5200665665425963
767	0.04702019807041869	0.5200960388772842
768	0.04732642491895682	0.5200682038945235
769	0.047462057219713506	0.5200559237550701
770	0.0475844055868141	0.5200448716295623
771	0.0475844055868141	0.5200448716295623
772	0.0475844055868141	0.5200448716295623
773	0.0475844055868141	0.5200448716295623
774	0.047729754299476256	0.5200317728141454
775	0.04824141707887351	0.5199859269601865
776	0.04790284062641281	0.520016217970838
777	0.049851278961360095	0.5198442960184922
778	0.049152574851366274	0.5199052873777767
779	0.0532491759503748	0.5195598061211583
780	0.0542740814588342	0.5194763011728761
781	0.05732599380927656	0.5192352011016104
782	0.0585936434360775	0.5191381879999296
783	0.05887486965979815	0.5191169024248773
784	0.06359060947268254	0.5187730585201858
785	0.06374671124315948	0.518762006394678
786	0.06356173642080722	0.5187751052100947
787	0.06303240247948569	0.5188127643044181
788	0.06442097594684089	0.518714523188792
789	0.06634746967320057	0.5185810790067332
790	0.06747986547962025	0.5185041234661594
791	0.06867425532086205	0.5184240978907223
792	0.06999527987446401	0.5183369089006041
793	0.06561007804708589	0.5186328602614279
794	0.0727627382368147	0.5181617122444042
795	0.07363142709350691	0.5181068609548464
796	0.07363142709350691	0.5181068609548464
797	0.07732009197955696	0.517879678374961
798	0.07780265383880107	0.5178506153782549
799	0.07780265383880107	0.5178506153782549
800	0.08079191323800719	0.5176737813701279
801	0.0788095571980213	0.5177904426949339
802	0.0788095571980213	0.5177904426949339
803	0.08040626354453351	0.51769731830408
804	0.07991062558539276	0.5177263813007861
805	0.08489189237899115	0.5174427100794157
806	0.08444678648638161	0.5174676796963039
807	0.08270668866102866	0.5175663301499118
808	0.08331706871110628	0.517531536421461
809	0.08277114508823305	0.5175626461080759
810	0.08304374341951938	0.5175470912647684
811	0.08100984596302326	0.5176641619275562
812	0.0798827981239472	0.517730065342622
813	0.0805672993434894	0.517689950220408
814	0.07903037603972023	0.5177804139143805
815	0.07920994343097472	0.5177697711268543
816	0.07872036889622937	0.5177988341235603
817	0.07850738457864032	0.5178115236009954
818	0.07699581089184553	0.5179023966329495
819	0.07546837066331452	0.5179967490377487
820	0.07785427831122546	0.5178516387232094
821	0.07834629024809793	0.5178221663885215
822	0.07797022029625138	0.5178446799775192
823	0.06865535372020974	0.5184349453472393
824	0.06901275570954865	0.5184112037442964
825	0.06693925504306433	0.5185503786581
826	0.06804271636368414	0.5184758791454169
827	0.06868610420226026	0.5184328986573304
828	0.0678171830010696	0.5184910246507426
829	0.0678171830010696	0.5184910246507426
830	0.0678171830010696	0.5184910246507426
831	0.06842815163061516	0.5184500908525651
832	0.06755584957511593	0.518508626183959
833	0.06818933859136538	0.5184660550338543
834	0.06983185387601566	0.518357171130702
835	0.07044511931401377	0.518317056008488
836	0.07065261876902053	0.5183035478550895
837	0.06953308254116368	0.5183768193538273
838	0.06788417071503619	0.5184865219329431
839	0.06788417071503619	0.5184865219329431
840	0.06788417071503619	0.5184865219329431
841	0.06788417071503619	0.5184865219329431
842	0.06879074210302968	0.5184259399116403
843	0.06879074210302968	0.5184259399116403
844	0.06845268576480709	0.518448453500638
845	0.0692415526534117	0.5183960582389707
846	0.06697539816905389	0.5185479226302094
847	0.06547186023564408	0.5186520991465713
848	0.0650766804958243	0.5186795247913502
849	0.0668500845574059	0.5185585654177356
850	0.06498090006965289	0.5186883255579584
851	0.06928373436928341	0.5183985142668613
852	0.06986792603119978	0.5183600364965745
853	0.06986792603119978	0.5183600364965745
854	0.07291771131624743	0.5181643729412858
855	0.07291771131624743	0.5181643729412858
856	0.07184571437290091	0.5182327323842423
857	0.06937412982782644	0.5183946255560344
858	0.06937412982782644	0.5183946255560344
859	0.06905237905927836	0.5184159111310868
860	0.06758322362510563	0.5185141522467129
861	0.06693656413377841	0.5185579514107629
862	0.06738929362459972	0.5185272510621297
863	0.06639061766937202	0.5185952011671044
864	0.061421309369021564	0.5189464131554677
865	0.06094066397491845	0.5189816162219005
866	0.061342851544686765	0.5189521438872127
867	0.06172471111499091	0.518924308904452
868	0.06707548141040454	0.5185495599821365
869	0.06705136657722986	0.5185511973340636
870	0.06969109648608567	0.5183747726639184
871	0.07051641310620334	0.518320740050324
872	0.06880596954272943	0.5184333079953123
873	0.0708564592832176	0.5182996591442626
874	0.07193534047913211	0.5182300716873608
875	0.07278875654128236	0.5181756297357846
876	0.07475737836157036	0.5180520096652884
877	0.07561808523426099	0.5179987957276576
878	0.07444160965297164	0.5180716578884137
879	0.07444160965297164	0.5180716578884137
880	0.07498831711214209	0.5180376828359263
881	0.07498831711214209	0.5180376828359263
882	0.07603809714998308	0.5179730074348058
883	0.07543202265154308	0.5180102571911473
884	0.07629905663707648	0.5179570432535165
885	0.07834428907297854	0.5178344465279747
886	0.07890043238747296	0.5178012901514509
887	0.08169408707655111	0.5176375549587408
888	0.08155252350101	0.5176457417183763
889	0.07677238928011526	0.5179292082707558
890	0.07891764829531528	0.5178002668064965
891	0.07845731802995355	0.5178276924512755
892	0.07764510542468452	0.5178764036711068
893	0.07858077363667694	0.5178203243676035
894	0.07795143573390778	0.5178579834619269
895	0.08089335202420009	0.5176840148196723
896	0.07976845029084792	0.5177499182347381
897	0.0803397825078979	0.5177163525202325
898	0.08283671097667726	0.5175728795576202
899	0.08328178159506829	0.5175475006027501
900	0.08396750076366315	0.5175086134944815
901	0.08435931088700081	0.5174865092434656
902	0.08451936080198637	0.5174775038078666
903	0.08554362496632902	0.517420196490418
904	0.08591923381399487	0.5173993202533475
905	0.0881321268957863	0.5172787702177146
906	0.0881321268957863	0.5172787702177146
907	0.08888019301020593	0.5172382457575189
908	0.09004634990009437	0.5171756170463072
909	0.08813965765864351	0.5172783608797328
910	0.08679245612518893	0.5173520417164524
911	0.08726954375652314	0.5173258440856188
912	0.09003102696804191	0.5171764357222707
913	0.08985496404817864	0.5171858504958515
914	0.0887513746085608	0.517245204503209
915	0.08823760479914658	0.5172730394859697
916	0.0938785731870485	0.5169752461042281
917	0.0938785731870485	0.5169752461042281
918	0.0943389778696432	0.5169515045012851
919	0.09209394588892461	0.5170681658260912
920	0.09235167929835877	0.5170546576726925
921	0.09220321668093953	0.5170624350943462
922	0.09157244649196493	0.51709559147087
923	0.09339630043526219	0.5170002157211164
924	0.09339630043526219	0.5170002157211164
925	0.09232040806661244	0.5170562950246196
926	0.09232040806661244	0.5170562950246196
927	0.09265701981815223	0.5170386934914033
928	0.09265701981815223	0.5170386934914033
929	0.09422768031807699	0.5169572352330299
930	0.09514503584603361	0.5169101613651258
931	0.09451408690885561	0.516942499065686
932	0.09960493047456224	0.516687276834049
933	0.09960493047456224	0.516687276834049
934	0.10041961628297637	0.5166481850567896
935	0.0984044898457998	0.5167476541863609
936	0.09793651312455123	0.5167709864513221
937	0.0992215343108614	0.5167071297261652
938	0.10204343214326957	0.5165691828263068
939	0.1038081940035421	0.5164844498640794
940	0.1051714624043762	0.5164197744629588
941	0.10568415986886404	0.516395623522034
942	0.10927511424534048	0.5162290229634514
943	0.10927511424534048	0.5162290229634514
944	0.10886448388642582	0.5162478525106131
945	0.10990233524249518	0.5162003693047271
946	0.11370415622579302	0.5160302893732994
947	0.11725213286365786	0.5158747409402248
948	0.11537409300507359	0.5159566085365799
949	0.12097357552975732	0.5157155084653141
950	0.11996970466184155	0.5157580796154188
951	0.12514438357342983	0.5155415398230596
952	0.1294774896208819	0.5153655244908961
953	0.13368530269149786	0.5151989239323135
954	0.1346930638602406	0.515159627486063
955	0.14355299642837377	0.5148251983549526
956	0.14535825309218672	0.514758680932914
957	0.1499613425750609	0.5145926943813041
958	0.15713987397315893	0.5143417701984757
959	0.17407283167935583	0.5137811818324343
960	0.17435437045931046	0.5137721763968351
961	0.17500833607034705	0.5137513001597647
962	0.17580581639178416	0.5137259212048946
963	0.17943213453494133	0.5136123299149519
964	0.17557825130348714	0.5137339032955391
965	0.17802351036500708	0.5136565384169836
966	0.17801050612015168	0.5136569477549654
967	0.18111631141013795	0.5135605486602572
968	0.18111631141013795	0.5135605486602572
969	0.18586396147377848	0.5134144150007635
970	0.18586396147377848	0.5134144150007635
971	0.18586396147377848	0.5134144150007635
972	0.18242377282037114	0.5135200242000615
973	0.18165693891442558	0.5135437658030044
974	0.18512659470340798	0.5134369285897611
975	0.18345881322914293	0.513488095837483
976	0.18209294714667235	0.5135302576496059
977	0.18010421610441218	0.513592067684854
978	0.18463556997074293	0.5134526881020595
979	0.1805414162607154	0.5135791735384281
980	0.17962337754625823	0.5136078271971524
981	0.1783049004848979	0.5136491703333116
982	0.1783049004848979	0.5136491703333116
983	0.1783049004848979	0.5136491703333116
984	0.18361276799740645	0.5134848211336288
985	0.18116365588973427	0.5135605486602572
986	0.18054532956193015	0.5135797875454007
987	0.18093982486477778	0.5135675074059475
988	0.18093982486477778	0.5135675074059475
989	0.1795095489937354	0.513612125245961
990	0.17714014173401438	0.5136866247586441
991	0.17707537852539468	0.513688671448553
992	0.17707537852539468	0.513688671448553
993	0.1769717940832758	0.5136919461524072
994	0.18024331632877555	0.5135892023189815
995	0.18269646341796963	0.5135130654543713
996	0.18434559081724056	0.5134623075446312
997	0.18434559081724056	0.5134623075446312
998	0.1836659914972265	0.5134831837817017
999	0.1799023619967327	0.5135998451065077

==> data/stats-mannwhitneyu-varghadelaneya-sanitizer-msan-sanitizer-ue.dat <==
rank	pvalue	effect_val
1	0.6102160288778167	0.5009596928982726
2	2.878120903238127e-07	0.5174255178841811
3	8.686533358566952e-07	0.5178291251342116
4	4.062064846028527e-06	0.5175689908467934
5	2.3898227295889667e-05	0.5166623072171608
6	7.990247043563749e-07	0.5210037458518713
7	1.2238401035321268e-06	0.5221717917828674
8	2.3846117532322308e-06	0.522274944954275
9	3.0805989798259257e-06	0.522952808652095
10	0.0009830755749331256	0.5172085687538401
11	5.6794717347354165e-05	0.5222047434904004
12	1.9821139824596013e-05	0.5238171258006139
13	9.510237630432669e-07	0.5278869686844164
14	5.407456923991126e-07	0.5288274226975455
15	1.4263112092310176e-06	0.5279012955137785
16	2.2154814094359933e-06	0.5282457534254426
17	5.45276629946274e-07	0.5305738631967905
18	8.027173825558127e-06	0.5278534029699108
19	6.744463450855299e-06	0.5283556606735493
20	2.578445582401476e-05	0.5266548613592723
21	4.4366791134829883e-05	0.5263875636571729
22	0.00010934787163792694	0.5253052740333586
23	0.00015695811723443265	0.5248482481767063
24	0.00012630163706211156	0.5254526357067978
25	0.00019611240685560706	0.5248052676886199
26	0.00026704957428117345	0.5251139085268786
27	0.00028081769709404497	0.5250611039272295
28	0.00011133249845637779	0.5268542089563969
29	0.00011291164183477213	0.5269061948800824
30	0.00017944972169209357	0.5262164603807907
31	0.00014306360693772392	0.5269577714657862
32	8.329068045993072e-05	0.5281139465953109
33	1.724614827039064e-05	0.5309457467532335
34	1.9484438399594745e-05	0.5310585193672126
35	4.475085442087417e-05	0.5298090151778431
36	0.00038379851906435104	0.5262741770362211
37	0.0007976900316751287	0.5248709664346949
38	0.0010501580275984448	0.5243148807864528
39	0.0011721653578299948	0.5241386607852986
40	0.0008965758238475121	0.5247565564687886
41	0.0008670362060831919	0.5249514013481137
42	0.0006167590165628472	0.5257522711094574
43	0.001651290861022424	0.5239335824564291
44	0.0018782995005621832	0.5237444683088488
45	0.0004045282878534409	0.5272778737675345
46	0.00023643277672270727	0.528423610778524
47	0.00025929049774339204	0.5283660987920845
48	0.00024235711256605547	0.5286520213723547
49	0.00037681847821044727	0.5278644550954187
50	0.0003821836987389592	0.527887582691389
51	0.0004294779144165539	0.5276585580905857
52	0.0007282611785463329	0.5266495399655092
53	0.0022509058133685614	0.5242385392528518
54	0.001518935031850738	0.5253161214898756
55	0.0010189367908793494	0.5264096679081888
56	0.001233656961542794	0.5260285742471558
57	0.0007715467616542642	0.5271702178783275
58	0.0012220597690832862	0.526181257314358
59	0.0010383955059663314	0.5265774964807167
60	0.0007832335228989795	0.5272825811543249
61	0.0008527618816518292	0.5271571190629107
62	0.0007817271571948051	0.5273755008761879
63	0.0009118168689563794	0.5270486444977402
64	0.000740345642238224	0.5275418967657797
65	0.0006196884406089424	0.5280169334936301
66	0.0021751032056814656	0.5252563581445364
67	0.0021636227264290662	0.5253177588418028
68	0.0015612424912317588	0.5261914907639025
69	0.002052933003556543	0.5256667194712663
70	0.0023398512556701127	0.525359306646953
71	0.0025575115412092785	0.5251994601650697
72	0.002688500194537692	0.5251358081089036
73	0.0038360443591048876	0.524258187475977
74	0.004470205368986235	0.5239108641984405
75	0.0033834329400011277	0.5246824662940872
76	0.004779738869182578	0.523829815278049
77	0.003697523056837887	0.5246255683146205
78	0.003953128220019353	0.5245291692199123
79	0.0036021498782713257	0.5248183665040367
80	0.003947974102370814	0.5245973239938779
81	0.0025022804988199645	0.5258574709707737
82	0.0031383835040448434	0.5253304483192378
83	0.005252238639601347	0.5239960064986497
84	0.0036530261743409308	0.5250596712442933
85	0.00627336532728074	0.52363640308166
86	0.006857637731658706	0.523395917017367
87	0.005838832938349322	0.5238764798079714
88	0.00547309934892675	0.5241100071265743
89	0.003379116074011318	0.525477605323686
90	0.0035602152033899965	0.5253814108979689
91	0.0032368661332942803	0.5256843210044827
92	0.0018929611301264197	0.5271468856133663
93	0.0022706942644404923	0.5266964091644225
94	0.00148296707365199	0.5278433741893573
95	0.0023883825042817107	0.5267221974572743
96	0.0023412459241582474	0.5267899428932582
97	0.0025861367531962564	0.5265326739717123
98	0.00405533194842239	0.5253415004447457
99	0.007059358839728807	0.523795226218589
100	0.008254688698168719	0.5233564159021257
101	0.0085194753599954	0.5232679988980622
102	0.010032555807239994	0.5227845707415854
103	0.007492650934120076	0.5237025111657168
104	0.00909961079304885	0.5231560449600465
105	0.00872273129371073	0.5233089326962397
106	0.009481965560678162	0.5230672186180013
107	0.007988001566486673	0.5235989486563276
108	0.008247612986797916	0.5235211744397903
109	0.009865634062868119	0.5229996778510083
110	0.01122002057205811	0.522600982656759
111	0.013686827206997102	0.5219906597259318
112	0.01574090663399254	0.5215567614652499
113	0.02280991366392619	0.5203381622935044
114	0.01924984893259121	0.5209423451546049
115	0.023286053313994696	0.5203293615268961
116	0.020135387279742952	0.5208647756070585
117	0.02088077320043337	0.5207522076620702
118	0.026545455231461863	0.5199844942772504
119	0.028218606622268133	0.5197835093281986
120	0.024388844878052044	0.5203144206905613
121	0.014923926293027846	0.5220051912242849
122	0.011883384263141554	0.5227784306718587
123	0.006644752337165501	0.5246337550742559
124	0.009239541555436858	0.5236583026636851
125	0.012034417608047718	0.522843720079952
126	0.015945133105692063	0.5219452232099547
127	0.01636532888665083	0.521888325230488
128	0.021082927059958203	0.5210626905212469
129	0.027777681269067524	0.5201251018739902
130	0.026610954143767362	0.5202829016659647
131	0.026480636498715605	0.5203093039657891
132	0.021215048985256987	0.5211060803473151
133	0.01977455808731444	0.5213670333106969
134	0.01677600072787399	0.5219779702484968
135	0.019107964593039952	0.521576409688375
136	0.022427238022205344	0.521086227455199
137	0.02271496258287146	0.5210542990926205
138	0.018663015976955806	0.5217559043933836
139	0.01999113359411516	0.5215401832769879
140	0.013378519039126065	0.5229243596623616
141	0.009779205326454403	0.5239867963940599
142	0.008964589923762936	0.5242688302635031
143	0.008254600570283833	0.5245584368856093
144	0.004868846731629928	0.526217893063727
145	0.00276894706912022	0.5279379312631475
146	0.0022438342395633775	0.5285318806747036
147	0.002712773771125809	0.5280015833193135
148	0.002939880618300423	0.5277981423423711
149	0.0032913024549212507	0.5274829520964041
150	0.0035507158131182145	0.5272674356489992
151	0.003934424848630048	0.5269665722323943
152	0.0036128497994798955	0.5272269111888035
153	0.0038893321382627104	0.5270206048459887
154	0.004338463068081033	0.5267070519519487
155	0.005817805148135214	0.5258216538973683
156	0.004142941357442024	0.5268834766220939
157	0.0032077800932739063	0.527648938648014
158	0.003157707377844744	0.5277146373940889
159	0.003759946649614559	0.5272193384361407
160	0.0048851867208886185	0.5264763899992182
161	0.005047616186248207	0.5264192873507605
162	0.00504591608892778	0.5264203106957149
163	0.005953760682026755	0.5259227603788669
164	0.004727318595526785	0.5266364411500923
165	0.005966129776789043	0.5259344265113475
166	0.006577287920057413	0.5256315164048336
167	0.006473141136725848	0.5256857536874189
168	0.008516902699574214	0.5248484528456971
169	0.007876986137181251	0.5251153412098147
170	0.007647273198003106	0.5252094889456231
171	0.006197024660244832	0.5258834639326164
172	0.006299232555085547	0.5258413021204935
173	0.003819231815996466	0.5274096805976662
174	0.004075795912173227	0.5272246598299037
175	0.004345361443348446	0.5270322709784693
176	0.004739307474480755	0.5267874868653675
177	0.004005184492911094	0.5273040713983681
178	0.004037583621783802	0.5272889258930424
179	0.004335896337646561	0.5270879409439907
180	0.005223468862526646	0.526529603936849
181	0.005223566799657225	0.5265424980832749
182	0.005320700592033679	0.5264901028216077
183	0.006203281175458062	0.5260222295084382
184	0.005471290718520209	0.5264168313228699
185	0.005248729377115755	0.5265662396862179
186	0.0049775185468894844	0.5267420503493905
187	0.006741526690206645	0.525802210343234
188	0.009135904172313046	0.5248386287341346
189	0.01608473219589299	0.5229589487218217
190	0.015191660104329298	0.523168120430509
191	0.01310579919619149	0.5236896170192908
192	0.012327348953944106	0.5239084081705498
193	0.011494039960511779	0.5241478708898885
194	0.009500995218347043	0.5247915548662304
195	0.008648526192093806	0.5251028564013707
196	0.009835267099709654	0.5246890157017956
197	0.010779252802932373	0.5243998184176712
198	0.011285748744875016	0.5242682162565305
199	0.009747582404062089	0.5247671992563148
200	0.008805674686921956	0.5251049030912796
201	0.009857492342404435	0.524737522252636
202	0.008419891758968727	0.5252622935452722
203	0.007224298124978195	0.5257567738272569
204	0.0063490607011617165	0.5261677491609594
205	0.005178183189168015	0.5268097957853742
206	0.005912153897053095	0.5264313628212228
207	0.008561665665962366	0.5252745736847254
208	0.009851909374935141	0.52481222643431
209	0.009809461462629775	0.5248265532636722
210	0.009646063888220795	0.5248822232291936
211	0.009026584637428036	0.5251012190494435
212	0.009882040659896412	0.5248056770266016
213	0.010053581743990268	0.5247520537509891
214	0.0089903956348559	0.5251325334050494
215	0.009835178215924344	0.5248357633682621
216	0.009020210646726515	0.5251288493632134
217	0.006750479910199776	0.5260942729932307
218	0.006668842627618858	0.5261405281851714
219	0.004183687755205156	0.52759961342121
220	0.004835435733385877	0.5271661244985099
221	0.006378142400771848	0.5263120407995353
222	0.006552479688928972	0.5262297638651985
223	0.007598564249513487	0.5257534991234027
224	0.005972293475696332	0.5265316506267579
225	0.0032836260534418824	0.5284135819979705
226	0.003121764696743339	0.5285646277132456
227	0.0029606685342306685	0.5287222228362292
228	0.002538380644200377	0.5291917335013256
229	0.0026997061998700936	0.5290185835350346
230	0.002777992619827859	0.5289342599107889
231	0.0030137685359044137	0.528704416634022
232	0.0023639690824406824	0.5294195300881837
233	0.002505496193359431	0.5292770804705258
234	0.0026212180759418065	0.5291483436752574
235	0.0025928932156622938	0.5291880494594896
236	0.002793824803762849	0.5289678256252944
237	0.003058563912561546	0.528702574613104
238	0.0029415417517686783	0.528826399352591
239	0.002744814680042129	0.5290316823504514
240	0.002713439919691525	0.5290656574029388
241	0.0027613901180788113	0.5290138761482442
242	0.0024627889956024126	0.5293507613072455
243	0.003427726727900809	0.528390659070991
244	0.0035865173958854473	0.5282611035997592
245	0.004937802727906157	0.5272883118860697
246	0.00568272922807873	0.5268603490261236
247	0.005474032618803878	0.5269821270757017
248	0.008025428300251918	0.5257807200991907
249	0.008573914926121274	0.5255692970316037
250	0.017766932119683974	0.523104263705352
251	0.018286821443202723	0.523005817920735
252	0.01943683777320864	0.5227927575012209
253	0.021066889308528437	0.5224976248163608
254	0.021731319574517197	0.5223830101814636
255	0.021451496173935682	0.5224309027253313
256	0.017259185808005256	0.5232256324169484
257	0.01732023654624989	0.5232129429395134
258	0.016308629505586564	0.5234313247527905
259	0.016546599412533315	0.5233852742298408
260	0.015374427906324456	0.5236497065660678
261	0.017201481157965753	0.5232686129050348
262	0.016158365049250268	0.5234927254500569
263	0.016967596080686157	0.5233205988287203
264	0.016748334261918876	0.5233672633586427
265	0.014579378183559602	0.5239110688674314
266	0.014011692823421245	0.5240510624571986
267	0.012311457768936867	0.5245054276169694
268	0.012849577790938059	0.5243568379295849
269	0.013586461765768488	0.5241648584161321
270	0.014554652600790289	0.5239253956967935
271	0.014305341394352916	0.523986387056078
272	0.01566127836549609	0.5236707874721293
273	0.017002093955255867	0.5233791341601142
274	0.017294122033276658	0.5233177334628478
275	0.017517012743356607	0.5232714782709073
276	0.017824925849299796	0.523213761615477
277	0.017388690355190715	0.5233034066334857
278	0.01823987849540821	0.5231302566671947
279	0.014027207895191867	0.5240831954887679
280	0.014366580198788658	0.5239988718645222
281	0.01592861815047271	0.5236374264266145
282	0.015362976283797078	0.5237745546505093
283	0.014689676835042494	0.5239337871254199
284	0.015833443187811626	0.5236668987613023
285	0.012548253799467578	0.5244925334705435
286	0.01045699940659706	0.525120457934587
287	0.010775101150717822	0.5250181234391431
288	0.011777160801288034	0.5247152133326293
289	0.008203248895497546	0.5259546887414454
290	0.006541800562962519	0.5267070519519487
291	0.005873157044838128	0.5270553985744395
292	0.006286925928705814	0.5268388587820804
293	0.006087034328254922	0.5269432399674331
294	0.004917935967384785	0.5276239690311256
295	0.0050700641235163465	0.5275306399712808
296	0.004840410255341555	0.5276802530036198
297	0.005330054598961906	0.5273928977404134
298	0.0057589699166822935	0.5271483182963026
299	0.006105760229572609	0.5269600228246859
300	0.006457920472598309	0.5267813467956409
301	0.0064562928890438305	0.5267821654716044
302	0.0064644344986312776	0.5267780720917867
303	0.00644328550560679	0.5267887148793129
304	0.006312907473709483	0.5268550276323605
305	0.00655295422969267	0.5267338635897549
306	0.0066597828448114755	0.5266841290249692
307	0.00729405475603927	0.5263892010091
308	0.007584142257643262	0.5262606688828225
309	0.008635743781994398	0.5258345480437943
310	0.007825155914318165	0.5261657024710505
311	0.007966427758531907	0.5261063484636932
312	0.008503305802213122	0.5258918553612428
313	0.0074298269192749605	0.5263427411481685
314	0.005927649269157865	0.5270877362749998
315	0.006061455708654179	0.5270156927902073
316	0.0061376533572059175	0.5269839690966197
317	0.006442746586811143	0.5268351747402443
318	0.006410389303804263	0.5268515482595154
319	0.006144308238058854	0.5269890858213919
320	0.005952074664735905	0.5270918296548176
321	0.006132664965352357	0.5269952258911186
322	0.005786586343273906	0.5271827026867717
323	0.005284967757861864	0.5274790633855772
324	0.005308066262313369	0.5274651458941968
325	0.005266351616094633	0.527490320180076
326	0.0051971509132084795	0.5275324819921988
327	0.005397633197533062	0.5274145926534475
328	0.005236092185945738	0.5275116057551283
329	0.0052806337133357705	0.5274845894483311
330	0.005116993659191834	0.527584877253866
331	0.005163273870810778	0.5275562235951418
332	0.0052819887834533105	0.5274837707723675
333	0.005321422701234006	0.5274600291694246
334	0.005055520703342049	0.5276262203900254
335	0.00523145677585434	0.5275173364868732
336	0.007562026506600707	0.5263265722978884
337	0.006825697465361534	0.5266665274917529
338	0.006666536243724926	0.5267436877013175
339	0.006343790244838571	0.5269053762041188
340	0.006131997610192867	0.5270212188529613
341	0.003674164637174374	0.5286612314769447
342	0.003440533711982857	0.528866514474805
343	0.003412657052363707	0.5288914840916934
344	0.0032063907203081594	0.5290822355912007
345	0.0026129027287092313	0.5297103647242352
346	0.002146873239557196	0.530297560059092
347	0.0023416819646652183	0.5300435658414003
348	0.0023131351526208643	0.5300830669566416
349	0.002441329185104762	0.5299226064677857
350	0.00212763854450843	0.5303303070976341
351	0.0021582738933214256	0.5302881452855112
352	0.0024869613641414407	0.5298673458402461
353	0.0022918516902107108	0.5301104926014206
354	0.002442996508551185	0.5299236298127401
355	0.0025447934993342884	0.5298047171290344
356	0.0024614888530033983	0.5299041862586058
357	0.0021483031282120524	0.5303079981776273
358	0.002132559383639247	0.5303296930906614
359	0.002201809105738859	0.5302353406858622
360	0.0021309316745766567	0.5303319444495612
361	0.0021820752155316046	0.5302619476546776
362	0.0021811683467324932	0.5302631756686229
363	0.002773991878372292	0.5295486762214339
364	0.0029367286363253396	0.5293763449311064
365	0.003089386493888414	0.5292224338499588
366	0.003095624066655228	0.5292162937802322
367	0.003404789963911484	0.5289252544751898
368	0.0031021897702305464	0.5292128144073871
369	0.004464336723577111	0.5280859069435593
370	0.0055935293630884125	0.5273712028273793
371	0.005774406325331862	0.5272741897256985
372	0.005241424645215472	0.5275852865918479
373	0.005248810721014113	0.5275807838740484
374	0.0049293956016289425	0.5277809501471366
375	0.005542555391981635	0.5274117272875751
376	0.005542555391981635	0.5274117272875751
377	0.006997262319108713	0.5266536333453269
378	0.007696950018962391	0.5263411037962413
379	0.008114295475544951	0.5261677491609594
380	0.008507132147914162	0.5260093353620123
381	0.008694517386304465	0.5259360638632745
382	0.008337609991272973	0.5260768761290053
383	0.008204174922462223	0.5261309087425997
384	0.009495840720534733	0.5256429778683234
385	0.009475313491020694	0.5256554626767674
386	0.009173898882636849	0.5257651652558833
387	0.00933506766430093	0.5257086766143984
388	0.009818716440802051	0.5255367546620526
389	0.00976467788291729	0.5255555842092143
390	0.010507215241834518	0.5253071160542766
391	0.010507215241834518	0.5253071160542766
392	0.011296723748824334	0.5250594665753024
393	0.01128072799264525	0.5250643786310837
394	0.01135822753982612	0.5250406370281407
395	0.011166790415445877	0.5251020377254071
396	0.010938011571002075	0.5251761279001085
397	0.011385296766474654	0.5250398183521772
398	0.01229978402441571	0.5247729299880596
399	0.01440578811882223	0.5242215517266081
400	0.014297062690424876	0.5242485680334052
401	0.013085639832529618	0.524562530265427
402	0.01278358106303239	0.5246448071997639
403	0.010710174849643074	0.5252686382839897
404	0.009793443336070795	0.5255783024672028
405	0.009752449739206547	0.5255926292965649
406	0.009153978412160736	0.5258081457439697
407	0.009195093148581905	0.5257954562665347
408	0.008733461281270427	0.5259722902746617
409	0.008056363263729698	0.5262485934123601
410	0.00788413768512841	0.5263208415661434
411	0.007917055564846908	0.5263069240747631
412	0.007648656484198313	0.526421948047642
413	0.0067994811442028255	0.5268165498620736
414	0.006354586295335836	0.5270384110481958
415	0.005909791396316234	0.5272799204574434
416	0.005609712116078872	0.5274485677059348
417	0.005524231924829359	0.5274980976017297
418	0.005837130670575065	0.5273200355796573
419	0.00655146711908909	0.5269540874239501
420	0.006513946808405525	0.5269729169711118
421	0.007156838521426781	0.5266655041467985
422	0.007706509104503034	0.5264196966887422
423	0.007253022881419453	0.5266212956447667
424	0.007476453020026609	0.5265205985012499
425	0.006056130403662046	0.5272238411539402
426	0.005608287403854864	0.5274755840127321
427	0.0047506528620217875	0.5280101794169307
428	0.004745152265560622	0.5280138634587668
429	0.00481092305454729	0.5279700642947168
430	0.0038839672755925556	0.5286555007451998
431	0.0038318374019112073	0.5286976625573226
432	0.003677785368308903	0.5288253760076366
433	0.0033542265575199326	0.5291102752429523
434	0.0031076343315017607	0.5293474866033911
435	0.0033135308013330896	0.5291505950341572
436	0.002787691787608479	0.5296839624244106
437	0.002659602056375227	0.5298290727389501
438	0.0025955389206396913	0.5299054142725511
439	0.002638156364352679	0.5298562937147381
440	0.0026213889040770837	0.5298755325998815
441	0.002482012617176759	0.5300427471654368
442	0.002418630170673175	0.5301287081416096
443	0.0024636042656584808	0.5300734475140699
444	0.002601744067163583	0.529909302983378
445	0.0026485636396927264	0.5298554750387745
446	0.0024488822934366538	0.5300969844480221
447	0.0027558822309209858	0.529743521100759
448	0.0030255128541589646	0.5294621012382883
449	0.0036645911909925282	0.5288845253460032
450	0.004834612768815269	0.5280216408804205
451	0.005001401637070601	0.52791316631525
452	0.0053629889799576965	0.5276913051291278
453	0.003946653792608011	0.5286814937070425
454	0.0039595558349003355	0.5286712602574981
455	0.0037352047689023045	0.528866514474805
456	0.00290350148278517	0.5296594021455041
457	0.0028227918499050346	0.529745363121677
458	0.0028227918499050346	0.529745363121677
459	0.0027545063322641167	0.5298198626343601
460	0.002804633973110769	0.5297650113448021
461	0.0028300089506625705	0.5297375857000232
462	0.0029351912192524016	0.5296262457689803
463	0.003404897386985883	0.529174745975082
464	0.003292854319950221	0.5292807645123618
465	0.003754222817845265	0.5288734732204953
466	0.004068015113850188	0.5286217303617033
467	0.00406378487179067	0.5286250050655575
468	0.0037666054715634273	0.5288656957988415
469	0.003709780502863331	0.5289131790047275
470	0.0037063764735899315	0.5289160443705999
471	0.0036758677512903105	0.5289418326634517
472	0.0037092940390220162	0.5289135883427092
473	0.0038367418508077926	0.5288079791434112
474	0.003730264431610324	0.5288959868094929
475	0.0038087454340221824	0.5288309020703906
476	0.0037715410253520896	0.5288616024190237
477	0.003787374321240199	0.5288485036036069
478	0.0036472638045274767	0.5289661882733674
479	0.0036343507478695273	0.5289772403988753
480	0.0036843194140473504	0.5289346692487706
481	0.002716747156162207	0.5298851520424532
482	0.0023174154792675707	0.5303726735787478
483	0.001135178387664208	0.532481582860855
484	0.0008394335086471604	0.5333387365946928
485	0.0006024077698273095	0.5342622030815782
486	0.0005976866058460392	0.5342863540225029
487	0.000636864060477442	0.5341140227321755
488	0.0008085612609183413	0.5334619473272072
489	0.0010063408352215515	0.53285162439638
490	0.0009706077501664829	0.5329531402158603
491	0.0010306355872147508	0.5327844929673689
492	0.0009962785995924453	0.5328798687171225
493	0.0009391321000731351	0.5330536326903862
494	0.0009362509961374899	0.5330622287880035
495	0.0009521294170107295	0.5330151549200993
496	0.0009069745531126162	0.5331537158269303
497	0.0009502690129235533	0.5330233416797348
498	0.0011147920727021185	0.5325761399346451
499	0.0010641344862839862	0.5327104027926675
500	0.0009803779620741753	0.5329412694143888
501	0.0009849617936138037	0.532928170598972
502	0.0008346411136316462	0.5333931785462689
503	0.0007281265539203644	0.5337701788274841
504	0.0007054663960992134	0.5338569584796204
505	0.0007506798683676015	0.5336862645412201
506	0.0007507914574426081	0.5336858552032384
507	0.0007538101915264591	0.5336748030777304
508	0.0007752589816169408	0.5335974381991748
509	0.0009290321342162156	0.5331000925513176
510	0.0010075410533100617	0.5328751613303321
511	0.0010354439521175671	0.5327982057897582
512	0.0009934204173053698	0.5329175278114459
513	0.0009786277419377798	0.5329623503204503
514	0.0010094483301489106	0.5328751613303321
515	0.001173421952459572	0.5324490404913038
516	0.0013113023750068581	0.532131394217446
517	0.0013811583778902633	0.5319846465509795
518	0.0013945518798745729	0.5319568115682188
519	0.001325171487996369	0.5321037639036762
520	0.0013204606374575718	0.5321139973532206
521	0.0013046205728018112	0.5321512471095622
522	0.00115984075549252	0.5324926349863629
523	0.0011735972164285972	0.5324590692718573
524	0.0011036422474523585	0.5326363126179661
525	0.001116458454737322	0.532603565579424
526	0.001114527291250887	0.5326084776352054
527	0.0011310410954076678	0.5325667251610643
528	0.0012181026616095258	0.5323555067624681
529	0.0012568912293163157	0.5322658617444593
530	0.0013057233688788053	0.5321565685033253
531	0.0013240817922569074	0.5321164533811112
532	0.0016030218916080964	0.5315728525413135
533	0.0019898415764216274	0.5309461560912152
534	0.0022357068514276173	0.5306031308624874
535	0.002202388873954694	0.5306481580404827
536	0.0023430134766889697	0.5304717333703375
537	0.0022535927910029506	0.5305888040331252
538	0.0037844124673653235	0.5290167415141166
539	0.005975469622755722	0.5275678897276224
540	0.007227368367321921	0.5269407839395425
541	0.007141308141473365	0.5269808990617564
542	0.007216780612018393	0.5269456959953237
543	0.0071824664598861745	0.526961660176613
544	0.007444791410462533	0.526841314809971
545	0.007990911234949747	0.5266045127875139
546	0.008832432450139708	0.5262676276285126
547	0.008454303155167868	0.5264170359918607
548	0.008259274900426265	0.5264964475603252
549	0.008151472425516865	0.5265410654003387
550	0.008525678964395551	0.5263883823331365
551	0.00825728544641622	0.5264972662362887
552	0.008447195063377332	0.5264199013577332
553	0.008150489269447616	0.5265414747383205
554	0.006396172830603123	0.5273538059631538
555	0.006050925264490058	0.5275369847099983
556	0.00588713459386639	0.5276313371147976
557	0.005970592034842033	0.527585081922857
558	0.006199663230243021	0.527461052514379
559	0.007478940475571902	0.5268359934162079
560	0.006375641599615022	0.5273685421304978
561	0.006465305523328316	0.5273222869385571
562	0.006513374328972302	0.5272977266596506
563	0.006671004633331699	0.5272183150911862
564	0.006810271104632244	0.5271495463102479
565	0.006893557003943526	0.5271090218500522
566	0.006925767579135598	0.5270934670067446
567	0.006908797830760569	0.5271016537663802
568	0.006523026576862966	0.5272928146038693
569	0.006796060800897029	0.527156505055938
570	0.006796060800897029	0.527156505055938
571	0.00693681798475171	0.5270881456129816
572	0.007789446882389692	0.5266988651923131
573	0.00796823464761864	0.5266221143207303
574	0.0076392688419400405	0.5267645639383881
575	0.007747545945899719	0.5267170807325021
576	0.008277880655016277	0.5264927635184892
577	0.008277880655016277	0.5264927635184892
578	0.008842579805241967	0.5262676276285126
579	0.00937189800649701	0.5260699173833151
580	0.009655134250993212	0.5259671735498895
581	0.009160548723931518	0.526150352296734
582	0.009160548723931518	0.526150352296734
583	0.009187036618883444	0.5261423702060894
584	0.008928139790672154	0.5262424533426335
585	0.00864337198851455	0.5263533839356946
586	0.008898333984948239	0.5262539148061232
587	0.008971944893433274	0.5262256704853807
588	0.008566291326093057	0.5263859263052458
589	0.009216499006488781	0.5261390955022351
590	0.009378610822807859	0.5260809695088231
591	0.009364143460150857	0.5260862909025862
592	0.01041605429298481	0.5257191147329335
593	0.010753382170574645	0.5256077748018907
594	0.0112168087812463	0.5254616411423968
595	0.011550183604036318	0.5253584879709894
596	0.011292184270620238	0.5254399462293627
597	0.011143326830244044	0.5254866107592852
598	0.011056655975628656	0.525514036404064
599	0.01093989809961481	0.5255512861604056
600	0.011296184063492521	0.5254405602363353
601	0.011377900332094158	0.5254151812814652
602	0.011453489139046815	0.5253918490165042
603	0.011457479815733628	0.5253906210025587
604	0.011252902767146746	0.525454068389734
605	0.011182396413480818	0.5254761726407499
606	0.010765105451143345	0.5256114588437266
607	0.011113638323367002	0.5254997095747019
608	0.011270680484381696	0.5254522263688159
609	0.011368063468363646	0.5254219353581646
610	0.012017352842983635	0.5252274998168213
611	0.012017352842983635	0.5252274998168213
612	0.012114836253626528	0.525198846158097
613	0.012000711430919157	0.5252324118726026
614	0.011481527498831249	0.5253906210025587
615	0.011591256809355667	0.5253570552880532
616	0.011479504489621647	0.5253949190513674
617	0.011142944313376124	0.5254997095747019
618	0.010892490674956705	0.5255795304811481
619	0.011095032794004863	0.5255148550800276
620	0.010960062730536268	0.5255578355681141
621	0.010635844469444376	0.5256630354294304
622	0.010602282720254	0.5256740875549383
623	0.010477570568072034	0.5257154306910976
624	0.010477570568072034	0.5257154306910976
625	0.01114488708264205	0.5255009375886472
626	0.011300242011857637	0.5254522263688159
627	0.01290615445693302	0.5249843530556466
628	0.013054655963169437	0.5249434192574691
629	0.012888435090804218	0.524989265111428
630	0.012960924921552035	0.524969207550321
631	0.013258082213687567	0.5248897959818565
632	0.01337046141952165	0.5248595049712051
633	0.0131570546064771	0.5249172216266355
634	0.013059693910326702	0.5249438285954509
635	0.012582386685800254	0.5250768634395279
636	0.012313963463068706	0.5251554563320288
637	0.01235938562620683	0.525142357516612
638	0.012826050665363372	0.5250119833694165
639	0.012826050665363372	0.5250119833694165
640	0.01313313087981133	0.5249290924281069
641	0.014835114995941623	0.5244927381395343
642	0.016685456651337853	0.5240725527012418
643	0.017649861078648722	0.5238678837103541
644	0.019321555941978284	0.5235297705374076
645	0.019621429769448303	0.5234734865649134
646	0.01919254023166367	0.5235565821752138
647	0.01999892462291967	0.523403285101039
648	0.020260669170281898	0.5233541645432259
649	0.01916019897585576	0.5235662016177856
650	0.018514031636085653	0.5236963710959902
651	0.018364553645690965	0.5237266621066415
652	0.018550551741054036	0.5236890030123182
653	0.01886764772664912	0.523625555625143
654	0.01879768817645679	0.5236394731165234
655	0.018540400949580687	0.5236910497022271
656	0.018540400949580687	0.5236910497022271
657	0.017416640275578873	0.5239256003657844
658	0.015966424331166632	0.5242481586954235
659	0.014989820456014677	0.5244790253171449
660	0.01472584363396666	0.5245437007182654
661	0.014493738014329172	0.5246014173736957
662	0.015126134553744897	0.524447710961539
663	0.015194157211887115	0.524431337442268
664	0.015122740472018673	0.5244485296375025
665	0.015255607772188928	0.5244166012749241
666	0.01600595887199587	0.5242424279636786
667	0.01649316228314973	0.5241337487295172
668	0.016682720801126594	0.5240915869173943
669	0.016754993117113155	0.5240756227361051
670	0.017067584469960633	0.5240072632931486
671	0.01629202224664115	0.5241806179284305
672	0.015922609195765953	0.5242649415526762
673	0.018449054977928283	0.523725843430678
674	0.017678877144011725	0.5238865085885248
675	0.018620284346611587	0.523692891723145
676	0.019131881740003374	0.5235944459385281
677	0.01930136515663211	0.5235612895620043
678	0.01993598312062358	0.5234409441953622
679	0.020148697223179888	0.5234008290731483
680	0.020593405488580296	0.5233181428008297
681	0.020511314447827268	0.5233332883061553
682	0.021866613588469246	0.523089732206999
683	0.023740762966761263	0.5227737232850683
684	0.023740762966761263	0.5227737232850683
685	0.024353681044868056	0.5226750728314604
686	0.024074790718981897	0.522719690671474
687	0.023381088755648077	0.5228388080241706
688	0.02355035579558989	0.5228109730414099
689	0.022038619073856496	0.523065990604056
690	0.021993872749482342	0.5230737680257097
691	0.021357318302985106	0.5231859266327161
692	0.021682855772324372	0.5231282099772858
693	0.02204097633567367	0.5230655812660742
694	0.022218397325903205	0.523034880917441
695	0.02201741369410364	0.5230696746458919
696	0.02115631036859129	0.5232219483751124
697	0.02290703240430782	0.5229223129724527
698	0.0226620213843301	0.5229636561086121
699	0.0226620213843301	0.5229636561086121
700	0.022812152801915626	0.5229382771537421
701	0.022604136946089648	0.5229734802201748
702	0.021553389842425757	0.523157272973992
703	0.021546456900626437	0.5231585009879373
704	0.021426594023823915	0.5231797865629896
705	0.021291299270916008	0.5232039375039143
706	0.022459390046783663	0.5229996778510083
707	0.0231045298185167	0.5228907939478561
708	0.023006499909714356	0.5229071674671271
709	0.02297716146988565	0.5229120795229084
710	0.02299671681665379	0.5229088048190542
711	0.02299671681665379	0.5229088048190542
712	0.023312119335975736	0.5228578422403232
713	0.024121231701619436	0.5227274680931276
714	0.02338201301335708	0.5228478134597696
715	0.021278880515311186	0.5232123289325407
716	0.021347528026096463	0.5232000487930875
717	0.02149001096682536	0.5231746698382174
718	0.02152460678689921	0.5231685297684907
719	0.02147618620058634	0.523177125866108
720	0.02147618620058634	0.523177125866108
721	0.02129716769257393	0.5232090542286865
722	0.021363573502539115	0.523197183427215
723	0.02215620710531247	0.5230594411963475
724	0.021836366673068753	0.523115111161869
725	0.021836366673068753	0.523115111161869
726	0.021657067886593693	0.5231466301864657
727	0.02039780754985469	0.5233746314423147
728	0.019922627327879857	0.5234638671223417
729	0.019922627327879857	0.5234638671223417
730	0.020089350705618854	0.523432348097745
731	0.020089350705618854	0.523432348097745
732	0.019761396949514995	0.5234945674709749
733	0.019761396949514995	0.5234945674709749
734	0.020971719961865885	0.5232753669817342
735	0.02143167327648504	0.5231926807094155
736	0.022059441975321524	0.5230837968062632
737	0.022189403256602097	0.5230612832172655
738	0.021892653190810234	0.5231128598029693
739	0.022331938145183406	0.523036722938359
740	0.023058231050720183	0.5229151495577717
741	0.023378545339924364	0.5228619356201409
742	0.022114567370825743	0.5230772473985548
743	0.022072092042285572	0.5230846154822267
744	0.021111607873665696	0.5232561280965906
745	0.019045300545983537	0.5236490925590951
746	0.018648908786252177	0.5237280947895777
747	0.01649620042094295	0.5241894186950387
748	0.016125343000121015	0.5242733329813026
749	0.016368732402841715	0.5242180723537629
750	0.016119970670445575	0.5242745609952479
751	0.015555599716618889	0.5244071865013432
752	0.015700205441194034	0.5243732114488558
753	0.016178478975486195	0.5242643275457036
754	0.01675072852061349	0.5241374327713533
755	0.018367138560466408	0.5237989102604249
756	0.01983768839720685	0.5235119643352003
757	0.02005768064516237	0.5234702118610592
758	0.020010052064712316	0.5234792172966583
759	0.020669484674537036	0.523357643916071
760	0.020263676580124346	0.5234329621047177
761	0.020250561565861292	0.5234354181326083
762	0.020994253362851212	0.5232982899087135
763	0.02072293508444578	0.5233478198045084
764	0.020585100676443202	0.5233731987593785
765	0.020585100676443202	0.5233731987593785
766	0.020424340907744466	0.5234059457979204
767	0.02116667078604202	0.5232700455879711
768	0.02111676297424863	0.5232790510235701
769	0.02103983437151399	0.5232929685149504
770	0.022652348622701882	0.5230129813354161
771	0.022802112516939334	0.522987602380546
772	0.023328138718808098	0.5228995947144642
773	0.023469351241863126	0.522876262449503
774	0.02330837856122235	0.5229028694183184
775	0.023481773639367935	0.5228742157595941
776	0.023663791342470236	0.5228443340869245
777	0.023663791342470236	0.5228443340869245
778	0.022828773206842193	0.5229830996627465
779	0.02303570224197862	0.5229483059342955
780	0.022484288440573697	0.5230416349941404
781	0.022212910013614803	0.5230882995240628
782	0.02203122634764694	0.5231198185486594
783	0.022127805446254138	0.5231030356914066
784	0.0225897992715572	0.5230236241229422
785	0.02209950034860464	0.5231079477471879
786	0.021748335145766885	0.5231693484444543
787	0.021963135906006674	0.5231316893501309
788	0.022716324392247442	0.5230035665618352
789	0.022716324392247442	0.5230035665618352
790	0.022528678580092654	0.5230354949244137
791	0.022528678580092654	0.5230354949244137
792	0.08995266375216847	0.5171659976037355
793	0.08447926166541113	0.5174668610203405
794	0.08447926166541113	0.5174668610203405
795	0.08525413498803086	0.5174234711942722
796	0.08525413498803086	0.5174234711942722
797	0.08788364619492274	0.5172785655487238
798	0.08873665075170473	0.5172323103567831
799	0.09063212438337762	0.5171307945373028
800	0.09331419890731946	0.5169910056165264
801	0.09060827272981042	0.5171330458962026
802	0.09337639497116275	0.5169887542576267
803	0.0922138995522328	0.5170493362789295
804	0.0941685001358629	0.5169478204594491
805	0.09797202520825389	0.5167550222700329
806	0.09769341275416984	0.5167689397614132
807	0.0951581824144634	0.516897062549709
808	0.09443903990617629	0.5169339029680687
809	0.09365302150668374	0.5169744274282645
810	0.0940652228594879	0.5169531418532122
811	0.09060750739351991	0.517134069241157
812	0.09177707940524797	0.5170722592059088
813	0.09523725285484701	0.5168939925148457
814	0.09246333837335094	0.5170372608084671
815	0.09477990021318385	0.5169183481247613
816	0.09491577969557559	0.5169113893790711
817	0.09434931672005327	0.5169404523757771
818	0.09449266999434959	0.5169330842921053
819	0.09097153730835215	0.5171176957218859
820	0.09172764677972343	0.5170777852686629
821	0.09355501567016093	0.5169824095189092
822	0.09296364628245006	0.5170131098675423
823	0.08432639370744084	0.5174834392086023
824	0.08828393335080693	0.5172656714022977
825	0.08674104936954531	0.5173499950265436
826	0.08646624942970074	0.5173651405318692
827	0.08646624942970074	0.5173651405318692
828	0.08736005771840871	0.5173160199740562
829	0.08780223936043288	0.5172918690331314
830	0.08780223936043288	0.5172918690331314
831	0.08968067984496329	0.5171903532136511
832	0.09060114832168484	0.517141232655838
833	0.09101783122590683	0.5171191284048222
834	0.09928621905953197	0.516698328959557
835	0.09985103412202644	0.5166704939767963
836	0.10177199842820507	0.5165767555789696
837	0.10312299115892448	0.5165116708398674
838	0.10091277022879278	0.5166185080531108
839	0.10411758747069509	0.5164641876339814
840	0.10411758747069509	0.5164641876339814
841	0.10488583715348296	0.5164277565536034
842	0.10529335398020033	0.51640851766846
843	0.10680419670016392	0.5163377021976128
844	0.10771184312437927	0.51629554038549
845	0.10930372831078664	0.5162222688867522
846	0.10634827546307765	0.5163589877726651
847	0.10412844087521116	0.5164645969719632
848	0.10351019566205964	0.5164940693066511
849	0.1027585289005282	0.5165300910490472
850	0.09988911685945245	0.5166704939767963
851	0.10143058769319373	0.5165951757881496
852	0.10447752620478232	0.5164498608046193
853	0.10862276652129288	0.5162562439392395
854	0.1105043720258704	0.5161702829630667
855	0.11414271969253541	0.5160081851222835
856	0.1130732452291103	0.5160556683281695
857	0.10971654684524462	0.51620794205739
858	0.11190864145735081	0.5161086775968095
859	0.11740197847700119	0.5158673728565528
860	0.11799913700717146	0.515841584563701
861	0.11916231156961628	0.5157916453299244
862	0.11916231156961628	0.5157916453299244
863	0.11754394365050587	0.5158612327868262
864	0.10924384424020282	0.5162304556463877
865	0.10998769355656543	0.5161964805939003
866	0.11187849120157681	0.5161109289557092
867	0.11337085437605533	0.5160442068646798
868	0.12004538783950174	0.515753986235601
869	0.12207054799048556	0.51566843459741
870	0.12861271463621624	0.5154011368953105
871	0.1329710586839906	0.5152286009359922
872	0.13367079245941532	0.5152011752912132
873	0.13367079245941532	0.5152011752912132
874	0.13658335204584326	0.5150881980082432
875	0.14277518088759303	0.5148540566826677
876	0.14750231051524745	0.5146804973783949
877	0.14898674747370966	0.5146268741027823
878	0.14828277421062894	0.5146522530576524
879	0.15407308013478124	0.514446970059792
880	0.15638491350436262	0.5143663304773822
881	0.16299067760508446	0.514140785249424
882	0.16435877811622435	0.5140949393954651
883	0.16338068418934482	0.5141276864340072
884	0.16338068418934482	0.5141276864340072
885	0.1618733196664457	0.5141784443437473
886	0.16001591422311523	0.5142414823929408
887	0.16204297840419857	0.5141727136120025
888	0.16363700808424386	0.5141190903363898
889	0.1602742552424895	0.5142326816263325
890	0.1626074510394514	0.5141536793958499
891	0.16253453262514406	0.5141561354237405
892	0.16115376575442042	0.5142027999536629
893	0.16073162877644298	0.5142171267830251
894	0.16140744959523978	0.5141942038560456
895	0.162109666800894	0.5141704622531027
896	0.16043061429287186	0.5142273602325694
897	0.16221883787424263	0.5141667782112667
898	0.1632770201809639	0.5141311658068523
899	0.16166143489119833	0.5141856077584284
900	0.16109340925280358	0.5142048466435718
901	0.16109340925280358	0.5142048466435718
902	0.16081598926008156	0.5142142614171527
903	0.1612503716830258	0.5141995252498087
904	0.1604546797608476	0.514226541556606
905	0.1614558045000445	0.5141925665041186
906	0.16220670501587942	0.5141671875492485
907	0.16277768997501685	0.5141479486641051
908	0.16277768997501685	0.5141479486641051
909	0.15761000145059134	0.5143239639962685
910	0.15869312694442428	0.5142867142399269
911	0.1581568133036213	0.5143051344491067
912	0.1588960921959025	0.5142797554942368
913	0.16355031822378452	0.5141227743782258
914	0.16160588668010556	0.51418826845531
915	0.1661832498407857	0.5140357900570985
916	0.1661832498407857	0.5140357900570985
917	0.1685680778546942	0.5139571971645976
918	0.169331108653898	0.5139322275477094
919	0.16416637805115208	0.5141029214861097
920	0.16716141669337914	0.5140034523565383
921	0.16571427526174665	0.514051344900406
922	0.16573893328437106	0.5140505262244425
923	0.16848068225450008	0.5139600625304701
924	0.17163574224195366	0.5138573186970444
925	0.16987053742015001	0.513914626014493
926	0.17094063851159913	0.5138798322860421
927	0.17094063851159913	0.5138798322860421
928	0.17157246370497403	0.5138593653869533
929	0.17157246370497403	0.5138593653869533
930	0.17157246370497403	0.5138593653869533
931	0.1704993988104192	0.5138941591154043
932	0.17281590925674262	0.5138192502647393
933	0.173669890046951	0.5137918246199604
934	0.17036089986600855	0.5138986618332038
935	0.1667770645816613	0.5140161418339734
936	0.16619560474191764	0.5140353807191168
937	0.1662944688195661	0.5140321060152626
938	0.17063798209792835	0.5138896563976048
939	0.17145860634740384	0.5138630494287894
940	0.17299409300316093	0.5138135195329945
941	0.1724345490984588	0.5138315304041926
942	0.1758250747603055	0.5137230558390221
943	0.1758250747603055	0.5137230558390221
944	0.1746680441020323	0.5137598962573819
945	0.1746680441020323	0.5137598962573819
946	0.1794000970428643	0.5136111019010066
947	0.17857737075659497	0.5136368901938584
948	0.1759067824831061	0.5137212138181041
949	0.1759067824831061	0.5137212138181041
950	0.17343185541238149	0.5138002160485868
951	0.17343185541238149	0.5138002160485868
952	0.1764100804171853	0.5137052496368149
953	0.17907748725842332	0.5136219493575236
954	0.17907748725842332	0.5136219493575236
955	0.1806238908171025	0.513573647475674
956	0.1806238908171025	0.513573647475674
957	0.17941737169942884	0.5136113065699974
958	0.17979703910580735	0.513599435768526
959	0.18087381226322297	0.5135658700540203
960	0.17842520962614283	0.5136424162566123
961	0.18159871630003455	0.5135433564650227
962	0.18175716327071534	0.5135384444092413
963	0.1846134104303817	0.5134504367431596
964	0.18211404393834996	0.5135273922837335
965	0.18211404393834996	0.5135273922837335
966	0.18619896176710582	0.5134027488682829
967	0.18625275041447842	0.5134011115163557
968	0.18765528870254577	0.5133585403662511
969	0.18765528870254577	0.5133585403662511
970	0.18765528870254577	0.5133585403662511
971	0.1891200062195496	0.5133143318642193
972	0.18699350917594726	0.5133785979273581
973	0.1852863105847532	0.5134305838510436
974	0.1862796490440799	0.5134002928403921
975	0.1867777916472314	0.5133851473350665
976	0.18323166349063602	0.513493621900237
977	0.1822636263488936	0.5135235035729065
978	0.18428355193383628	0.5134612841996767
979	0.180812111496647	0.5135685307509019
980	0.1807331855374953	0.5135709867787925
981	0.18278032393977184	0.5135075393916173
982	0.18278032393977184	0.5135075393916173
983	0.18278032393977184	0.5135075393916173
984	0.18278032393977184	0.5135075393916173
985	0.18275380024169718	0.5135083580675809
986	0.1812071252219697	0.5135562506114486
987	0.18002400300200083	0.5135930910298084
988	0.18118077119419407	0.5135570692874122
989	0.18135212415184765	0.5135517478936491
990	0.1838302939506392	0.5134752016910571
991	0.18230333399704524	0.5135222755589612
992	0.18230333399704524	0.5135222755589612
993	0.18090422430382935	0.5135656653850295
994	0.18741577494542738	0.5133665224568957
995	0.18741577494542738	0.5133665224568957
996	0.18863457457771915	0.5133296820385359
997	0.1896410698752221	0.5132993910278845
998	0.18885186067055826	0.5133231326308275
999	0.183341929713979	0.5134909612033555

==> data/stats-mannwhitneyu-varghadelaneya-sanitizer-sanitizer-asan-ue.dat <==
rank	pvalue	effect_val
1	0.9999093075885749	0.5
2	0.7964789252144747	0.5006332458578067
3	0.4811409151352942	0.5018907321378209
4	0.27588170723412353	0.5031525164666436
5	0.420570430934047	0.5025360534660899
6	0.4485865401528317	0.5025417841978347
7	0.19285488461940714	0.5047368591251056
8	0.21526895367688614	0.5047550746652946
9	0.39193797987637125	0.5035227626711596
10	0.44545901015786826	0.5035743392568632
11	0.46286027346342906	0.5035862100583347
12	0.4671650248052288	0.5035774092917266
13	0.4693544017253152	0.5035724972359453
14	0.5546686914888914	0.5029578762563094
15	0.5632584625067998	0.502933111308412
16	0.5367784780774415	0.5032603770248415
17	0.5499026402642627	0.5032212852475819
18	0.19896781618698345	0.507104060673713
19	0.25063459600897264	0.5064376584393826
20	0.17799600975768648	0.507625352593504
21	0.15635981059654552	0.5082223720399236
22	0.1301864999754575	0.5089423975498666
23	0.10820357250568223	0.5095553811775754
24	0.06134453705387812	0.51119109575275
25	0.07009123049222057	0.5109162252979879
26	0.024397976280730965	0.5140290359803993
27	0.12244864391677719	0.5097844057783787
28	0.5229628074918073	0.5041316529190506
29	0.5511397096714729	0.5038721326386049
30	0.773899898070269	0.501890322799839
31	0.7431602650101419	0.5021827947878176
32	0.9058575248647092	0.49920015358361075
33	0.8047029941030491	0.49832150960572974
34	0.7765399369303124	0.4980486858408764
35	0.6912591188092729	0.497240038657879
36	0.9633544946622793	0.4996751903114612
37	0.9035098019116443	0.4991381388793718
38	0.9121377035062862	0.4992144804129729
39	0.7000660894886387	0.49723840130595187
40	0.7293809335542041	0.4975183884854863
41	0.7670965181628971	0.49786591643201367
42	0.6821263264548558	0.49703598367396395
43	0.9764059270233831	0.5002163351233684
44	0.9206864100865576	0.5007304636284783
45	0.9787972838364997	0.4998037224377387
46	0.9058570946923709	0.49912524473294584
47	0.8771392664499431	0.4988493509332292
48	0.934339807287633	0.49938394633742794
49	0.972377335645724	0.4997396610435908
50	0.7783180242772405	0.4978722611707312
51	0.5753836187955634	0.4957461596933895
52	0.4895149795077869	0.4947052132057345
53	0.6202185716837263	0.49617064318049064
54	0.6349803874812303	0.49631698150897535
55	0.6979162318852721	0.4969770390045883
56	0.6979264153918076	0.496968442906971
57	0.698373977104776	0.496970284927889
58	0.7926635472801002	0.497940006606715
59	0.6743420488896472	0.4966993031839536
60	0.6418877599588304	0.49634010910494564
61	0.672756257226377	0.49666839816632957
62	0.6337429291672219	0.4962365465955565
63	0.55522679608072	0.49532331355821546
64	0.46726956135481823	0.49422710644302076
65	0.3750022850586864	0.4929266396749202
66	0.6619226459570537	0.49649074548223904
67	0.6024162020672992	0.4958085837356102
68	0.6275130254410929	0.4960875475701902
69	0.7845014096384005	0.49778486751162215
70	0.7700135161524446	0.49762788639561123
71	0.776939599545506	0.4976937898106771
72	0.8454054104730206	0.4984095172718115
73	0.9595964845205982	0.4995859546314341
74	0.6522655723358537	0.49628689516731483
75	0.6474761931847531	0.49622917851188453
76	0.7332079494734791	0.49717945663657626
77	0.7586925701193535	0.4974494150355571
78	0.8576088041543589	0.49850693971147403
79	0.8601301482533191	0.49853149999038054
80	0.9156357568709868	0.4991164439663377
81	0.9215954648353659	0.49917845867057664
82	0.9425214532492973	0.5006027501781644
83	0.803138754177896	0.5020894657279729
84	0.7249338066110362	0.502951326848601
85	0.6001196047191893	0.5044108214226214
86	0.6699433857896624	0.503595010824943
87	0.658341991193724	0.5037323437178286
88	0.6000576557133692	0.5044284229558378
89	0.5973217079240554	0.5044632166842886
90	0.5021868133994805	0.5056754711173167
91	0.45071493370349724	0.5063832164878065
92	0.6486545227189602	0.5038692672727325
93	0.572603180140407	0.5047945757805359
94	0.6329807607952593	0.5040647261590303
95	0.70489472094017	0.5032499389063062
96	0.7615174776555009	0.5026076876129005
97	0.7761992071056729	0.5024441570891812
98	0.6765847199697077	0.5035919407900796
99	0.6091925981913227	0.5044145054644574
100	0.5693389834512141	0.5049196285339683
101	0.5737417243883569	0.5048666192653284
102	0.5414593336702541	0.5052855766896756
103	0.5444004967184376	0.5052503736232429
104	0.4987244364564588	0.5058701113276509
105	0.5152490519172059	0.5056478408035469
106	0.4885794373269149	0.5060131749522814
107	0.49243514475901895	0.5059599610146506
108	0.5251840066974607	0.5055231973880963
109	0.5208110764493684	0.5055915568310527
110	0.5165625812794347	0.5056486594795104
111	0.4957580947267278	0.5059388801085892
112	0.49440080461454017	0.5059663057533681
113	0.5043277199335496	0.5058416623379175
114	0.47633884139035965	0.506234626800422
115	0.4811860881316361	0.5061838688906818
116	0.44636268185716643	0.5066945180229466
117	0.4478133147935923	0.5066769164897303
118	0.4432184352806696	0.5067745435983838
119	0.4302833994877291	0.5069759378854173
120	0.4476019451150294	0.5067223530057074
121	0.4519278197786537	0.5066584962805504
122	0.4638618579228405	0.5064910770460043
123	0.515120681839865	0.5057786242887241
124	0.4926404571602182	0.5061042526532264
125	0.4999682366803422	0.5060137889592541
126	0.49831774994173494	0.5060494013636686
127	0.5024717525722083	0.5060017134887917
128	0.4584333392286045	0.5066472394860516
129	0.4167383197614354	0.5072970635321201
130	0.41862281364539566	0.5072675911974323
131	0.4052542380850942	0.5074802422789646
132	0.3889338365583197	0.5077452886221643
133	0.3994764252292905	0.5075819627674358
134	0.37786647989364	0.5079489342680975
135	0.35394549145496357	0.5083738270931805
136	0.313738894406447	0.5091263949726746
137	0.3336399802914217	0.5087688382455938
138	0.3650316843925202	0.5082195066740511
139	0.38244812715799326	0.5079399288324985
140	0.43571470494291686	0.5070923945412324
141	0.4253784755499084	0.5072598137757786
142	0.47558422899767416	0.5065019245025213
143	0.5365268407661717	0.5056455894446471
144	0.5784685598665158	0.5050774283259427
145	0.545839498253771	0.5055244254020416
146	0.5461519788612166	0.5055201273532329
147	0.5695426557796068	0.5052028904173569
148	0.6022348582708454	0.5047753368953924
149	0.6412246083849137	0.5042751258816629
150	0.641495874813448	0.5042734885297357
151	0.6467733936963076	0.5042059477627427
152	0.7091149619924666	0.5034261589074606
153	0.7218706472557158	0.5032720431573221
154	0.8011028238776683	0.502318694997767
155	0.8366185978277492	0.5018985095594746
156	0.9288565259974693	0.5008227693433687
157	0.944193139019013	0.5006451166592781
158	0.9130714697592871	0.501006357428195
159	0.9780159155625798	0.5002546082246644
160	0.8862660459380933	0.5013225710191165
161	0.9051579431032803	0.5011037798678575
162	0.9331117190745422	0.5007777421653734
163	0.9212906322517789	0.5009163030722044
164	0.9274626556853576	0.5008442595874119
165	0.9188314777369494	0.5009457754068922
166	0.9258728674951053	0.5008634984725553
167	0.9552068777489917	0.500521496588782
168	0.8559900332951433	0.5016864724849148
169	0.9099969132921769	0.5010515892751811
170	0.9760159919280478	0.5002799871795344
171	0.9682296275922715	0.5003708602114886
172	0.9284979429596869	0.5008354588208037
173	0.9790451552212609	0.5002447841131017
174	0.9516181280074835	0.5005652957528319
175	0.9987205064519853	0.49998485449467434
176	0.9399436819382813	0.5007024239767267
177	0.9654734046724478	0.5004038119190215
178	0.9501799122421455	0.5005828972860482
179	0.9175117331986969	0.5009664469749718
180	0.8638911719217419	0.5016001021707602
181	0.8518868492664475	0.5017437798023634
182	0.8528698012748229	0.5017327276768555
183	0.807947748239402	0.5022718257988538
184	0.8116143786092447	0.502227617296822
185	0.8144015052779339	0.5021956889342435
186	0.8403881029720777	0.5018847967370851
187	0.8495342769260871	0.5017761175029237
188	0.8531744895782962	0.5017345696977735
189	0.8981456163885589	0.5012028396594471
190	0.9738471712449408	0.5003084361692678
191	0.9479824093531045	0.5006135976346814
192	0.9423335513608154	0.5006803197257108
193	0.9505392815519689	0.5005835112930209
194	0.9390707611876647	0.5007190021649885
195	0.9661355962412701	0.5003995138702129
196	0.938607769777527	0.5007247328967335
197	0.9123286874309334	0.5010368531078372
198	0.861587730761951	0.5016426733208649
199	0.8816266063726895	0.5014032106015263
200	0.9120953566394625	0.5010405371496732
201	0.9112461162293428	0.5010511799371994
202	0.9092153168498063	0.5010753308781242
203	0.905860640931591	0.5011152413313472
204	0.9062046339942107	0.5011111479515294
205	0.9062046339942107	0.5011111479515294
206	0.7856593981925578	0.5025665491457321
207	0.7960615864411644	0.5024457944411084
208	0.7927419805335405	0.502486523570295
209	0.7991843847641692	0.5024075213398124
210	0.7963453437086188	0.5024423150682632
211	0.7924752397488751	0.5024897982741492
212	0.7888296121471439	0.5025354394591172
213	0.7908463087274415	0.5025114931871832
214	0.7737359991664889	0.5027229162547703
215	0.7672583102010231	0.5028031464991983
216	0.7933620898444204	0.502480997507541
217	0.7791351057607457	0.502656194163741
218	0.755633058643727	0.5029476428067651
219	0.7543191779042238	0.502964016326036
220	0.7559025766249821	0.5029472334687832
221	0.7538221532945073	0.5029771151414528
222	0.7406667512547481	0.5031424876860902
223	0.762116703455423	0.5028745759770181
224	0.7535891221153799	0.5029810038522797
225	0.7546698296347117	0.5029674956988811
226	0.7728034477367384	0.5027421551399137
227	0.7849208732241706	0.5025925421075749
228	0.7652034039737323	0.5028375308896674
229	0.7624030863175985	0.5028733479630728
230	0.7787244830359771	0.5026709303310848
231	0.7719072306440492	0.5027573006452395
232	0.779226890127441	0.5026664276132853
233	0.7324765569258086	0.503254032286124
234	0.7696490199111998	0.5027898430147906
235	0.8303216379048736	0.5020432105360322
236	0.8388184714923638	0.5019394433576521
237	0.8433493920303766	0.5018847967370851
238	0.8617241309738388	0.5016621168749993
239	0.8823010504050396	0.501412830044098
240	0.8885347117233464	0.5013377165244421
241	0.9128317969428723	0.5010448351984819
242	0.9143628848505629	0.501026414989302
243	0.8196618823207993	0.5021774733940545
244	0.8428642311721152	0.5018948255176385
245	0.8365172292720774	0.501974237086103
246	0.7751727498968971	0.5027337637112874
247	0.872020415552536	0.5015436135292752
248	0.8664324233494223	0.5016154523450769
249	0.8772780183978742	0.501483850183936
250	0.7300018386679591	0.5033260757709165
251	0.7442167535219688	0.5031457623899444
252	0.6901487882659811	0.5038440929868533
253	0.6821261546924466	0.5039492928481696
254	0.686486805043264	0.5038925995376937
255	0.7061872504032666	0.5036361492921113
256	0.7249458066299512	0.5033938212069002
257	0.7196685541720993	0.503461771311875
258	0.7333654312582052	0.5032857559797116
259	0.7550072010959582	0.5030110901939402
260	0.7692646625112562	0.502830981481959
261	0.7472172849717986	0.5031144480343386
262	0.8686419914547725	0.5015994881637876
263	0.8757434496394753	0.5015122991736695
264	0.9012937517195859	0.5011995649555929
265	0.7857279548809383	0.5026316338848345
266	0.7989279995425156	0.5024658520022154
267	0.8074327504084455	0.5023594241269537
268	0.8016404388442993	0.502431876949728
269	0.8229503506558421	0.5021668306065283
270	0.8363953170664006	0.5020006393859275
271	0.8649637670832424	0.5016477900456371
272	0.8339529179049852	0.5020317490725424
273	0.826636642145139	0.5021232361114693
274	0.9077119391567875	0.5011246561049281
275	0.9706736357695983	0.5003569427201082
276	0.993270224600008	0.49991792773465404
277	0.9905447747619534	0.4998847713581302
278	0.9693570222430161	0.49962688842961167
279	0.9679786447625923	0.49961010557235885
280	0.955477267586016	0.4994578318431384
281	0.9822751779145587	0.49978407421461346
282	0.9963009851202624	0.5000452318469862
283	0.9925684236657079	0.5000906683629632
284	0.9617801283095173	0.4995343780457304
285	0.9453043372699474	0.4993333930966787
286	0.9366198218453344	0.4992273745593988
287	0.9422186918598799	0.49929573400235533
288	0.9751900771502543	0.4996977039004588
289	0.9790215403298017	0.4997443684303812
290	0.9901150318339745	0.4998794499643671
291	0.9901150318339745	0.4998794499643671
292	0.9970415452672371	0.4999637735886129
293	0.9923013957522281	0.4999060569331825
294	0.9955287122545285	0.49994535337943297
295	0.9884706043861433	0.5001406075967398
296	0.9773468253348743	0.5002760984687076
297	0.9124536215621826	0.5010689861394066
298	0.8920940390342522	0.5013190916462714
299	0.9824702577206044	0.5002138790954777
300	0.9806285039877851	0.5002363926844753
301	0.8939180992189217	0.4987013752528174
302	0.8652697581169752	0.49834770723656335
303	0.8772038556900301	0.4984952735789934
304	0.8813817319410303	0.49854685016469713
305	0.872151133162426	0.49843264486778177
306	0.880349963161433	0.4985337513492803
307	0.8926415441501466	0.49868500173354635
308	0.8512177971605975	0.4981721012423817
309	0.8751053262437521	0.4984676432652236
310	0.880171178634812	0.49853027197643524
311	0.8823911160095828	0.4985576976212142
312	0.9095080527353719	0.49889171741434296
313	0.9077441633981257	0.49887002250130885
314	0.9045836189018063	0.4988311353930402
315	0.9201337894650041	0.49902229623052935
316	0.9531038421753547	0.4994263128185417
317	0.9801122942900826	0.4997566485698345
318	0.9797106082108471	0.4997517365140532
319	0.9532603821288743	0.4994279501704688
320	0.9589427242798733	0.49949753762737065
321	0.9625203456619309	0.4995413367914206
322	0.96007945236159	0.499511455118751
323	0.9364110240181952	0.4992212344896722
324	0.9344762283789337	0.4991974928867292
325	0.9242085533618069	0.4990714167883424
326	0.9124230764736251	0.49892651114279385
327	0.9147227559430638	0.4989545507945455
328	0.911064108636106	0.49890952361655017
329	0.896996592806321	0.49873616898126827
330	0.862431747007709	0.4983080014523312
331	0.8395435163343079	0.49802269287903367
332	0.7995618297390789	0.4975204351753952
333	0.7948047069904232	0.4974602624920742
334	0.8020404330492326	0.497551749531001
335	0.8110967598480616	0.49766595482791637
336	0.9064996714312954	0.4988526256370834
337	0.9029370873304567	0.49880841713505164
338	0.8796868436202071	0.4985210618718453
339	0.8622170710629583	0.4983043174104952
340	0.8264997289421366	0.49785793434136905
341	0.8253741534168495	0.49784381218099777
342	0.8242652416456486	0.4978298946896174
343	0.8238413385250744	0.49782457329585433
344	0.8238413385250744	0.49782457329585433
345	0.8268423663186345	0.4978622323901777
346	0.8026562014684419	0.4975574802627459
347	0.8017307148391837	0.4975452001232926
348	0.8095325473785357	0.4976434412389187
349	0.8032497800063829	0.4975638250014634
350	0.799075166667385	0.49751102040181433
351	0.7909367563087624	0.4974078672304069
352	0.8025440888885373	0.4975546148968734
353	0.8006023760051053	0.4975300546179669
354	0.7909445274116096	0.4974070485544434
355	0.812660417895755	0.4976815096712238
356	0.8089940843527037	0.4976352544792832
357	0.7883506552665189	0.4973734828399378
358	0.7875939874495999	0.49736386339736605
359	0.7988838732052108	0.4975071316909875
360	0.7536267410181348	0.49692853245374785
361	0.7373656851417018	0.4967179280621244
362	0.7147226095717079	0.49642218137029165
363	0.738084889712544	0.49672611482175993
364	0.7145213384641225	0.4964182926594648
365	0.7174873472805248	0.49645717976773346
366	0.7060997403854599	0.4963075667353945
367	0.7200352716407354	0.4964905408132481
368	0.7161911430346	0.4964401922414898
369	0.7830541998015111	0.497303895383036
370	0.8084132377558764	0.4976254303677206
371	0.8241948592023275	0.49782416395787255
372	0.8241948592023275	0.49782416395787255
373	0.820942718944408	0.497783230159695
374	0.820942718944408	0.497783230159695
375	0.8443935025696991	0.4980771348306098
376	0.8162184330808433	0.4977226481383923
377	0.8632073306165574	0.49831168549416716
378	0.8384064340538077	0.49800099796599956
379	0.8542670455844966	0.49819932221816976
380	0.8401562512861169	0.4980224882100428
381	0.8355235674286348	0.49796436221663065
382	0.8291385536472298	0.49788413197220266
383	0.8111744770044826	0.4976573587302991
384	0.8590179819568827	0.49825785754956364
385	0.8408004005086654	0.498029446955733
386	0.8467764211598844	0.4981043558063979
387	0.8655916122840916	0.498339315807937
388	0.8779473967425827	0.49849322688908454
389	0.8779473967425827	0.49849322688908454
390	0.900030999027547	0.49876727866788323
391	0.8980827103851187	0.49874312772695845
392	0.9203820625820897	0.4990190215266751
393	0.922501959589426	0.49904521915750877
394	0.9306553077660952	0.4991459163010255
395	0.9155812867371237	0.4989596675193177
396	0.9136949181739774	0.4989363352543565
397	0.9167915475190717	0.49897440368666157
398	0.943034069228319	0.49929839469923687
399	0.9900880261580672	0.49987781261244
400	0.9870947077948271	0.49984097219408025
401	0.9250123916750543	0.49907530549916923
402	0.923026359628494	0.4990507452202627
403	0.9169389056358871	0.498975427031616
404	0.9198497113111657	0.49901144877401227
405	0.9157484401140713	0.49896069086427214
406	0.9126408997829017	0.4989222130939852
407	0.9279585449539235	0.49911153191055635
408	0.9151575837048845	0.4989529134426184
409	0.9048477533878491	0.49882499532331354
410	0.9193813020718455	0.49900510403529474
411	0.9263937607591859	0.4990918836874312
412	0.9239784199438893	0.49906200201476153
413	0.9398288226192353	0.4992578702390411
414	0.9324424388521472	0.49916658786910517
415	0.9382715990650108	0.4992386313538977
416	0.9393318110995523	0.49925173016931446
417	0.933170892234889	0.49917559330470423
418	0.9330218858406373	0.49917375128378627
419	0.9863976813787694	0.49983217142747205
420	0.9825782789868487	0.4997850975595679
421	0.9894047652380572	0.49986921651482275
422	0.9954828006866264	0.5000558746345124
423	0.987677770022816	0.5001520690602296
424	0.9834269676442348	0.5002044643218968
425	0.9841907525183528	0.500195049548316
426	0.9866482421342072	0.5001647585376646
427	0.9908328952879325	0.5001131819519609
428	0.9965132083954131	0.4999568148429227
429	0.9512031835408686	0.49939765915981743
430	0.9046332865853984	0.49882028793652317
431	0.8967658833879708	0.4987224561588788
432	0.8601075006568176	0.4982644069572721
433	0.8601075006568176	0.4982644069572721
434	0.8528962028003333	0.4981739432632997
435	0.8673631925339317	0.49835527998922624
436	0.8665128366453386	0.4983446372017001
437	0.8604340845025753	0.4982685003370898
438	0.866349324346766	0.4983425905117912
439	0.8643876248631592	0.4983180302328847
440	0.851493874028465	0.49815613706109246
441	0.8347791591672831	0.497945532669469
442	0.8550780433185788	0.498200754901106
443	0.8390328454048415	0.4979989512760907
444	0.847519471451503	0.49810578848933407
445	0.8342287427609618	0.4979383692547879
446	0.8367274143450847	0.49796988827938465
447	0.8269246889141961	0.4978456542019158
448	0.833680787977761	0.4979307965021251
449	0.8957794873483288	0.4987085386674984
450	0.9651530011773806	0.49956896710519044
451	0.9732942567159374	0.49966966424870723
452	0.9773044979880428	0.49971919414450205
453	0.961620961588381	0.4995251679411405
454	0.9264129441137342	0.49908881365256785
455	0.9630966568670083	0.4995433834813295
456	0.9690508707665977	0.4996170643180491
457	0.9724918911318029	0.49965963546815373
458	0.9536452424869806	0.4994263128185417
459	0.9505719767336345	0.4993882443862366
460	0.9517615432996462	0.4994029805535805
461	0.943013594485562	0.49929450598841
462	0.9483306656838161	0.49936040940347587
463	0.984710919882401	0.49981068118342886
464	0.9889465325771334	0.4998630764450961
465	0.9553208716963277	0.49944677971763046
466	0.9495128569926594	0.499374736232838
467	0.9511308811533004	0.49939479379394497
468	0.9479940848361668	0.4993559066856763
469	0.9444620290510768	0.49931210752162636
470	0.9472677819972637	0.49934690125007725
471	0.9445610441027359	0.49931333553557167
472	0.9441319850844859	0.4993080141418086
473	0.9547969360312997	0.4994402303099221
474	0.9544666204559025	0.4994361369301043
475	0.9593560591597903	0.49949671895140707
476	0.9572084713403143	0.49947011198259167
477	0.9576379645569022	0.49947543337635475
478	0.9539051019563759	0.4994291781844141
479	0.9494468195663421	0.49937391755687444
480	0.9162677789848919	0.4989617142092266
481	0.9032626398019563	0.4987996163684435
482	0.907762083748605	0.4988556956719467
483	0.9071050425937209	0.4988475089123112
484	0.8856574060766711	0.49857980187223006
485	0.8851009447390342	0.4985728431265399
486	0.8823433183852621	0.498538049398089
487	0.8768800169411023	0.4984694852861416
488	0.8923117845344238	0.4986622834755578
489	0.9201497465980992	0.4990094020841034
490	0.9201497465980992	0.4990094020841034
491	0.9198208295373973	0.49900530870428567
492	0.9146586658397767	0.4989410426411469
493	0.9263762169620656	0.49908676696265897
494	0.8860701586390465	0.4985840999210387
495	0.880413040362937	0.49851328445019155
496	0.8825705435050268	0.49854030075698874
497	0.8906196978411128	0.4986409979005055
498	0.9256596326311556	0.4990777615270599
499	0.928457251550062	0.4991125552555108
500	0.9338904179272223	0.49918009602250374
501	0.9620713017573592	0.4995298753279309
502	0.9607012758862149	0.49951288780168723
503	0.9535395084440945	0.4994240614596419
504	0.9573674889076308	0.4994715446655279
505	0.9658518213244216	0.4995767445268442
506	0.9561508037056136	0.4994563991602022
507	0.9585928676575539	0.49948669017085356
508	0.9566127849458758	0.49946212989194705
509	0.9838934098857911	0.49980024306489357
510	0.9889997681433583	0.4998634857830779
511	0.990552274894012	0.4998827246682213
512	0.9897440107553653	0.4998726958876678
513	0.9848394672719081	0.49981190919737417
514	0.985450443562632	0.499819481950037
515	0.993608478765838	0.5000794115684645
516	0.9955903211021342	0.500054851289558
517	0.9778079307876479	0.500275279792744
518	0.9895644360441914	0.500129555471232
519	0.9950467932321855	0.4999383946337428
520	0.9921740085266881	0.5000972177706716
521	0.9956741928301428	0.5000538279446035
522	0.9980847495874018	0.5000239462719339
523	0.9992074819571275	0.4999899712194465
524	0.9855717854957249	0.49982091463297323
525	0.9630693747129073	0.4995417461294024
526	0.9264953304926224	0.49908697163164983
527	0.9306377170933822	0.49913854821735354
528	0.9463027639346321	0.4993333930966787
529	0.9295854998860905	0.49912544940193676
530	0.9375129098501237	0.4992240998555446
531	0.9375129098501237	0.4992240998555446
532	0.9731163949438713	0.4996661848758621
533	0.9734235386159621	0.500330131082302
534	0.9469197624467863	0.5006596481576312
535	0.9569623682920533	0.5005348000731896
536	0.8601514422585632	0.5017458264922723
537	0.8702563376076557	0.5016185223799402
538	0.7465080714076054	0.5032057304042745
539	0.6092795890768485	0.5050729256081432
540	0.565177405363368	0.5057098555077858
541	0.5612799960718158	0.5057671628252344
542	0.5623922138334674	0.5057507893059634
543	0.5615023544702552	0.5057638881213802
544	0.5699353627062536	0.5056406773888658
545	0.5501767339629835	0.5059331493768443
546	0.5301876842122868	0.5062344221314311
547	0.5353854737240566	0.5061558292389302
548	0.5449262242402881	0.5060125609453088
549	0.5467347535053186	0.5059855446385115
550	0.5389193328461368	0.5061026153012994
551	0.5562315477184887	0.5058449370417717
552	0.5713462608215403	0.5056226665176676
553	0.5859367955486029	0.5054112434500806
554	0.5880077404970478	0.505381361777411
555	0.5855683524442463	0.5054165648438437
556	0.5953360448230842	0.5052769805920583
557	0.6182592123490074	0.5049515568965468
558	0.6128695304478982	0.505027693761157
559	0.5735833843417439	0.5055925801760072
560	0.5625115461686434	0.5057548826857811
561	0.5783262539287028	0.5055240160640597
562	0.5812584165518073	0.5054814449139551
563	0.582331515771366	0.5054658900706477
564	0.5819925424071694	0.5054708021264289
565	0.5821337701052592	0.50546875543652
566	0.5860096223395365	0.5054126761330169
567	0.5910347608277096	0.5053402233102425
568	0.5897553058310474	0.5053586435194225
569	0.5834338155026804	0.5054499258893584
570	0.5834338155026804	0.5054499258893584
571	0.5764409555749346	0.5055514417088387
572	0.5660619008425787	0.5057037154380591
573	0.5482225475884064	0.5059677384363044
574	0.5403749973454128	0.5060852184370739
575	0.5395035030274704	0.5060983172524908
576	0.5332436341393472	0.5061932836642626
577	0.539105029283472	0.5061048666601992
578	0.5336327436718025	0.5061879622704996
579	0.5216940619142452	0.5063701176723896
580	0.5221757825127593	0.5063627495887176
581	0.532260026060594	0.5062098618525245
582	0.5460248982643565	0.5060027368337462
583	0.5545883088149626	0.5058762513973776
584	0.5387859612961605	0.506112439412862
585	0.540936133699859	0.5060801017123017
586	0.5294464678828892	0.5062536610165745
587	0.5254653451533471	0.5063142430378773
588	0.5289345209605283	0.5062614384382282
589	0.504474877506416	0.5066388480574252
590	0.512294962679479	0.5065187073597741
591	0.536520683498213	0.5061498938381944
592	0.5124346898352211	0.5065182980217924
593	0.5164661648168466	0.5064566926555352
594	0.509337110853585	0.5065674185796054
595	0.5099444211736013	0.5065580038060246
596	0.5404585112078328	0.5060938145346912
597	0.54179229201589	0.5060737569735841
598	0.5417378198880151	0.5060745756495477
599	0.5460495238449214	0.5060099002484272
600	0.5344995004618367	0.5061842782286635
601	0.5362591934604559	0.5061576712598481
602	0.532391722256236	0.506216206591242
603	0.5392981047246355	0.5061118254058893
604	0.5417463228381121	0.5060749849875296
605	0.5417463228381121	0.5060749849875296
606	0.5442000749860484	0.5060381445691697
607	0.5356361996781761	0.506167086033429
608	0.5261302590389995	0.5063119916789776
609	0.5377136513390809	0.5061367950227776
610	0.5295755970500831	0.5062606197622647
611	0.5295755970500831	0.5062606197622647
612	0.5487380364327019	0.5059728551610766
613	0.5512886914006023	0.5059347867287715
614	0.6014292949082088	0.5052051417762566
615	0.6212496645650503	0.5049243359207587
616	0.6314087101507864	0.5047822956410827
617	0.6472320534066884	0.5045616624689057
618	0.6574133458166195	0.5044212595411567
619	0.6483229648482547	0.5045469263015617
620	0.645491012736211	0.5045862227478122
621	0.645491012736211	0.5045862227478122
622	0.6438119665946707	0.5046095550127734
623	0.6453141857305624	0.5045886787757028
624	0.652432417514416	0.504490028322095
625	0.6660712499284496	0.5043029608644236
626	0.694984233978067	0.5039099964019191
627	0.7049849973138993	0.5037763475508694
628	0.7147322848137727	0.503645768734683
629	0.7293787356067664	0.5034507191863671
630	0.7466874017484524	0.5032218992545546
631	0.7494186565217382	0.503186491519131
632	0.75524366504558	0.503109945316539
633	0.7631154185149829	0.5030067921451316
634	0.7757103630013311	0.5028426476144396
635	0.7825718870538978	0.5027534119344126
636	0.7929761983335195	0.5026187397384084
637	0.7980724287333049	0.5025528363233426
638	0.7885061578566295	0.5026768657318206
639	0.7993248244644549	0.5025368721420533
640	0.7867245059476977	0.5027001979967818
641	0.7528399819884432	0.5031431016930629
642	0.713409650994764	0.5036674636477172
643	0.697863623019878	0.5038770446943862
644	0.6781025956929804	0.5041451610724491
645	0.6725005676377787	0.5042217072750411
646	0.6791230720523591	0.5041312435810688
647	0.6719579991300404	0.5042294846966949
648	0.6703741737358979	0.504251179609729
649	0.6694484633414267	0.504263869087164
650	0.6724065165007991	0.5042233446269683
651	0.6773478732278895	0.5041558038599753
652	0.6784578528893773	0.5041406583546496
653	0.6831454180346667	0.5040768016294926
654	0.7134926260502628	0.5036678729856989
655	0.7176230719085825	0.5036126123581592
656	0.7328900021786743	0.5034095807191986
657	0.7382015108417226	0.5033391745863333
658	0.733013381613003	0.5034079433672716
659	0.7320882042047676	0.5034202235067248
660	0.782735868960304	0.5027558679623032
661	0.7812574744899129	0.5027751068474466
662	0.795887946811393	0.5025857880308755
663	0.8268449377489573	0.5021870928366262
664	0.8328466017131954	0.5021101372960525
665	0.8450675392834751	0.5019539748560051
666	0.834710560774606	0.5020866003621004
667	0.8248618595687697	0.502213085798469
668	0.8276676715588533	0.5021770640560728
669	0.8296777318903713	0.5021512757632209
670	0.8527215876172066	0.5018567570853335
671	0.8743459182003508	0.5015816819615804
672	0.8783468988752545	0.5015309240518402
673	0.8313884125691839	0.5021301948571595
674	0.8328888071576244	0.502110955972016
675	0.8219216175917096	0.5022517682377468
676	0.8140497044046151	0.502353488726218
677	0.8191658210102457	0.5022875853111521
678	0.821022874301616	0.5022640483772001
679	0.8336406210459353	0.5021021552054078
680	0.8271021285346218	0.5021860694916718
681	0.8288552020604213	0.5021635559026741
682	0.8060714892992834	0.5024570512356071
683	0.7837969202555569	0.5027460438507406
684	0.7877598755208209	0.502694467265037
685	0.8003127796850512	0.5025319600862721
686	0.8258181428449218	0.5022032616869064
687	0.8003111062784617	0.5025327787622357
688	0.8020808292996614	0.5025098558352562
689	0.8117688141077413	0.5023845984128329
690	0.8080294221179998	0.5024329002946825
691	0.8080294221179998	0.5024329002946825
692	0.8063512854230797	0.5024545952077165
693	0.8066045321539808	0.5024513205038623
694	0.8015118785726388	0.5025172239189282
695	0.8017015171420887	0.5025147678910376
696	0.8237395743888513	0.5022306873316853
697	0.8037684614773191	0.5024889795981856
698	0.807881258268615	0.5024357656605548
699	0.8241752482732586	0.5022257752759041
700	0.855598027654813	0.5018233960398187
701	0.855598027654813	0.5018233960398187
702	0.8583564443957888	0.5017881929733861
703	0.8530656862470732	0.5018557337403791
704	0.8680022594655414	0.5016653915788535
705	0.8674878847131957	0.5016719409865619
706	0.863856722488959	0.5017181961785024
707	0.8548396354429607	0.5018332201513813
708	0.8548396354429607	0.5018332201513813
709	0.8635355179965398	0.5017222895583202
710	0.8640494560111329	0.5017157401506118
711	0.8640494560111329	0.5017157401506118
712	0.8525434426122023	0.5018626924860692
713	0.8383881406912177	0.5020440292119958
714	0.8383881406912177	0.5020440292119958
715	0.8423164640524712	0.5019936806402373
716	0.8462807010876476	0.5019429227304972
717	0.8549899515977677	0.5018315827994543
718	0.9671613348303388	0.5004128173546205
719	0.9679427818282539	0.5004029932430579
720	0.9706455186158249	0.5003690181905706
721	0.9726972202799399	0.5003432298977187
722	0.9689521963212161	0.5003903037656229
723	0.9569438783625328	0.500541349480898
724	0.9569438783625328	0.500541349480898
725	0.9615648717451566	0.500483223487486
726	0.9615648717451566	0.500483223487486
727	0.965568612681417	0.5004328749157275
728	0.9702895772328767	0.5003735209083701
729	0.9702895772328767	0.5003735209083701
730	0.9675219783560989	0.500408314636821
731	0.9728295718594618	0.5003415925457916
732	0.993630235652507	0.5000802302444279
733	0.993630235652507	0.5000802302444279
734	0.955720994860036	0.5005569043242055
735	0.947917327235383	0.5006551454398316
736	0.93617754494012	0.5008031211202434
737	0.9519559182354564	0.5006043875300915
738	0.972306967680338	0.500348346622491
739	0.9652127352282681	0.500437582302518
740	0.95482398859981	0.5005683657876953
741	0.9636402625399269	0.500457435194634
742	0.9731430163204479	0.5003379085039557
743	0.9911770629398522	0.5001111352620521
744	0.9867822081265327	0.5001663958895918
745	0.9866194426063035	0.5001684425795005
746	0.9947257028629989	0.5000665174220386
747	0.9973302795801451	0.5000337703834965
748	0.9995767508708409	0.49999447393724605
749	0.9273020252321919	0.4990845156037592
750	0.9070961171819104	0.4988290887031313
751	0.9101687883599511	0.49886797581139997
752	0.9062554158972396	0.49881844591560515
753	0.9052925653522261	0.4988061657761519
754	0.9055582014306894	0.4988094404800061
755	0.9294250081556337	0.4991109179035837
756	0.9500376713521654	0.4993708475220111
757	0.9527008493813548	0.4994044132365167
758	0.9484140542555604	0.49935038062292236
759	0.959867696824168	0.4994946722614982
760	0.9505771536949256	0.4993776015987104
761	0.9497004016272558	0.49936654947320247
762	0.9536949716504965	0.49941689804496087
763	0.9536949716504965	0.49941689804496087
764	0.9458369380014574	0.4993178382533712
765	0.9384707449735694	0.4992249185315082
766	0.9576969266629479	0.49946724661671926
767	0.9676729735630358	0.4995929133771243
768	0.959906088631153	0.49949508159948
769	0.959906088631153	0.49949508159948
770	0.9862095390064511	0.4998262360267363
771	0.9838030193350323	0.49979594501608493
772	0.9833152285488269	0.49978980494635833
773	0.9805512039411017	0.4997550112179074
774	0.982014484109796	0.4997734314270873
775	0.9890389844950926	0.4998618484311508
776	0.9904049752340681	0.49987904062638533
777	0.9904049752340681	0.49987904062638533
778	0.985266427298541	0.49981436522526485
779	0.9841607364387648	0.4998004477338845
780	0.9869575379246047	0.49983565080031717
781	0.9869575379246047	0.49983565080031717
782	0.9848436596889428	0.49980904383150176
783	0.9874453695228128	0.49984179087004377
784	0.9955764469950321	0.49994412536548766
785	0.9936899651939723	0.49992038376254466
786	0.9913807003584035	0.49989132076583864
787	0.990339927386533	0.4998782219504218
788	0.9893657715309045	0.49986594181096855
789	0.9226129136211869	0.49902393358245645
790	0.9193453124492371	0.4989825904462971
791	0.8948693573440933	0.4986723122561113
792	0.6143986974240295	0.5050764049809883
793	0.654545735582913	0.5045086532002657
794	0.6564824825123122	0.5044816368934686
795	0.6570992053697375	0.5044730407958513
796	0.6613638859035418	0.5044136867884939
797	0.6572754548253327	0.5044705847679606
798	0.6733244536295799	0.5042483142438565
799	0.6834269086175313	0.5041095486680347
800	0.6754424006372597	0.5042196605851322
801	0.6754424006372597	0.5042196605851322
802	0.6816088561923601	0.5041353369608865
803	0.6772650250315442	0.5041951003062257
804	0.6695560264945666	0.5043015281814873
805	0.659821532368911	0.5044366097154732
806	0.6843515068590822	0.5040976778665632
807	0.696294098858796	0.5039343520118348
808	0.705052047033889	0.5038152346591381
809	0.705052047033889	0.5038152346591381
810	0.7055045607975976	0.5038090945894115
811	0.7086750662924614	0.5037661141013251
812	0.7014658132776623	0.5038639458789694
813	0.6874615463812567	0.5040553113854495
814	0.6919495016351407	0.5039939106881831
815	0.6852562630920165	0.5040858070650917
816	0.6825423972302507	0.5041230568214332
817	0.6823040111589447	0.5041263315252875
818	0.6760280849251286	0.5042127018394421
819	0.6784941589410542	0.5041787267869547
820	0.6747518437395019	0.5042303033726584
821	0.6686507803979584	0.5043146269969042
822	0.674128902704559	0.5042388994702757
823	0.6738727952761934	0.5042429928500934
824	0.658339428843508	0.5044587139664891
825	0.6571648033972126	0.5044750874857602
826	0.7035605582018738	0.5038377482481358
827	0.7035605582018738	0.5038377482481358
828	0.6964945153636093	0.503933942673853
829	0.7241973656666825	0.5035589890825467
830	0.7282177032212589	0.5035049564689523
831	0.7276080771167148	0.5035131432285879
832	0.7216429159104383	0.5035933734730158
833	0.7189397991819813	0.5036298045533938
834	0.7002185316132261	0.5038842081090673
835	0.6985357074145782	0.5039071310360467
836	0.6933463658455662	0.5039779465068939
837	0.682802437423413	0.5041224428144606
838	0.6887390134732376	0.5040409845560873
839	0.703305686477125	0.5038424556349262
840	0.7056857961508879	0.5038101179343659
841	0.7037272669498713	0.5038367249031813
842	0.7056255045513047	0.5038109366103295
843	0.7003271196639664	0.503882980095122
844	0.6969329672555282	0.5039292352870626
845	0.6927062850890482	0.5039869519424929
846	0.6940841592746556	0.5039681223953313
847	0.694383831180273	0.5039640290155135
848	0.6990949168823883	0.5038997629523747
849	0.699004786768315	0.5039009909663201
850	0.699004786768315	0.5039009909663201
851	0.7179801558267133	0.5036439267137651
852	0.7116084882531573	0.5037302970279197
853	0.7030711030426767	0.5038461396767622
854	0.7012357404426054	0.5038711092936504
855	0.6889045188760341	0.504039756542142
856	0.6906082173177663	0.5040164242771807
857	0.7004003385757556	0.503882980095122
858	0.693649516544003	0.5039750811410214
859	0.685584656327646	0.5040858070650917
860	0.6955142922792952	0.5039501115241332
861	0.6938363813204442	0.5039730344511125
862	0.696893692958166	0.5039312819769715
863	0.7059744738975453	0.5038076619064753
864	0.7087190356588926	0.5037704121501337
865	0.7061553167620152	0.5038052058785846
866	0.7142520077930591	0.5036957079684596
867	0.7199813622305946	0.503618547758895
868	0.7047448244489196	0.5038248541017099
869	0.703028942393217	0.5038481863666711
870	0.682060912846265	0.5041355416298774
871	0.669334304493201	0.5043115569620409
872	0.6580906866545284	0.5044679240710791
873	0.6580906866545284	0.5044679240710791
874	0.6611055108490513	0.504426171596938
875	0.6470902664251514	0.5046222444902084
876	0.6460127773911125	0.5046373899955341
877	0.641042701639206	0.5047073867904177
878	0.6407525485478425	0.5047114801702355
879	0.6362178596139061	0.504776155571356
880	0.6305885518650236	0.5048559764778022
881	0.618279637750125	0.5050315824719839
882	0.6128619073338373	0.5051093566885212
883	0.6128619073338373	0.5051093566885212
884	0.6223709465290004	0.50497304714059
885	0.6237182016567052	0.5049538082554466
886	0.6275949709618385	0.5048985476279069
887	0.6279113111652284	0.5048940449101074
888	0.6234314459872573	0.5049579016352643
889	0.6167377320772769	0.5050536867229998
890	0.6265026861379028	0.5049141024712144
891	0.6252963763965442	0.5049312946664489
892	0.6252963763965442	0.5049312946664489
893	0.8954808747256621	0.4986698562282207
894	0.8967604095616871	0.49868622974749166
895	0.8966004529530343	0.4986841830575828
896	0.8966004529530343	0.4986841830575828
897	0.9065574949010093	0.49881148716991497
898	0.905211920624965	0.4987942949746804
899	0.9049876845951018	0.49879142960880796
900	0.8987762202301603	0.49871201804034354
901	0.8930185383523034	0.49863833720362394
902	0.888703957203392	0.49858307657608425
903	0.8882567055562616	0.4985773458443394
904	0.8852865865001975	0.4985392774120343
905	0.8862125817432428	0.49855114821350577
906	0.8883205964740237	0.49857816452030296
907	0.8788090754640762	0.4984561818017339
908	0.8725307603172348	0.4983755422193241
909	0.8616188441531646	0.49823513929157515
910	0.8623815264453517	0.49824496340313773
911	0.856474147825951	0.4981688265385275
912	0.8545067901246081	0.4981434475836574
913	0.8691474278256954	0.49833194772426503
914	0.8576091334683628	0.4981833580368805
915	0.8711442756438794	0.498357531348126
916	0.8676753060151136	0.49831291350811246
917	0.8723542276860824	0.49837308619143345
918	0.8750299144738615	0.4984074705819026
919	0.8640735494075026	0.498266453647181
920	0.8719316241697022	0.4983675601286795
921	0.8692100499967074	0.4983325617312377
922	0.8610706293730086	0.4982277712079032
923	0.8633266070426108	0.4982568342046092
924	0.8709924293671146	0.4983554846582171
925	0.8631359176598868	0.4982543781767186
926	0.8648524078401655	0.4982764824277344
927	0.8604988706901713	0.4982204031242312
928	0.8578951218618851	0.49818683740972564
929	0.8578951218618851	0.49818683740972564
930	0.8535167054392727	0.49813034876824064
931	0.8459445354457726	0.49803251699059625
932	0.8475275193179836	0.49805298388968505
933	0.8502516875325911	0.49808818695611773
934	0.8488260255550277	0.49806976674693787
935	0.8525020594908453	0.4981172499528238
936	0.8514242655864552	0.49810333246144345
937	0.8543412838225145	0.4981409915557668
938	0.8627545628255314	0.4982494661209373
939	0.8652339370111715	0.49828139448351577
940	0.8577364063870717	0.49818479071981675
941	0.8532947308695311	0.4981274834023682
942	0.8609435655844029	0.4982261338559761
943	0.859800153843389	0.49821139768863215
944	0.8577681490221643	0.49818520005779854
945	0.8527239924972676	0.4981201153186962
946	0.8524711835756422	0.49811663594585115
947	0.8406640834527009	0.49796395287864886
948	0.8420234500630334	0.49798155441186526
949	0.8420234500630334	0.49798155441186526
950	0.8420234500630334	0.49798155441186526
951	0.8375046091005247	0.4979230190804713
952	0.8413911276941424	0.4979733676522297
953	0.846413704415963	0.4980382477223411
954	0.8433130319849788	0.49799813260012715
955	0.8390456812185146	0.49794287197258746
956	0.8370558611770013	0.4979170836797356
957	0.8377190193755699	0.49792567977735286
958	0.8349092884139936	0.4978892486969749
959	0.8393300255671944	0.49794655601442345
960	0.8416055322540356	0.49797602834911125
961	0.8494534057788581	0.49807754416859157
962	0.8468568530282972	0.498043978454086
963	0.8577605251953158	0.49818479071981675
964	0.8612212410179119	0.4982294085598303
965	0.854746530614655	0.4981459036115481
966	0.8677922623891083	0.4983139368530669
967	0.865916110229767	0.4982897859121421
968	0.8672197975518245	0.49830656876939494
969	0.8650577834105975	0.49827873378663423
970	0.8650577834105975	0.49827873378663423
971	0.8656935658363654	0.4982869205462697
972	0.8621660820970356	0.49824148403029267
973	0.8621660820970356	0.49824148403029267
974	0.8642631782388669	0.4982685003370898
975	0.8677604569913878	0.4983135275150851
976	0.8677604569913878	0.4983135275150851
977	0.8683011782763247	0.4983204862607753
978	0.8724062884030191	0.49837329086042437
979	0.872597308294917	0.498375746888315
980	0.8783313101693065	0.4984494277250346
981	0.885699266669038	0.4985439847988247
982	0.885699266669038	0.4985439847988247
983	0.885699266669038	0.4985439847988247
984	0.8838164416821886	0.49851983385789994
985	0.8886045468103956	0.4985812345551663
986	0.8886045468103956	0.4985812345551663
987	0.8886045468103956	0.4985812345551663
988	0.8913515728450887	0.49861643762159896
989	0.8941638334020487	0.4986524593639952
990	0.9052337041053933	0.4987940903056895
991	0.9022563750369729	0.4987560218733844
992	0.9001762594856224	0.498729414904569
993	0.9001762594856224	0.498729414904569
994	0.9120145985752764	0.498880665288835
995	0.9120145985752764	0.498880665288835
996	0.9156052149157827	0.49892651114279385
997	0.9178502296047398	0.49895516480151814
998	0.9178502296047398	0.49895516480151814
999	0.9061837087590037	0.4988061657761519

==> data/stats-mannwhitneyu-varghadelaneya-sanitizer-sanitizer-msan-ue.dat <==
rank	pvalue	effect_val
1	0.6102160288778167	0.4990403071017274
2	2.878120903238127e-07	0.4825744821158189
3	8.686533358566952e-07	0.4821708748657883
4	4.062064846028527e-06	0.48243100915320664
5	2.3898227295889667e-05	0.4833376927828392
6	7.990247043563749e-07	0.4789962541481288
7	1.2238401035321268e-06	0.4778282082171325
8	2.3846117532322308e-06	0.4777250550457251
9	3.0805989798259257e-06	0.47704719134790496
10	0.0009830755749331256	0.4827914312461599
11	5.6794717347354165e-05	0.4777952565095996
12	1.9821139824596013e-05	0.4761828741993861
13	9.510237630432669e-07	0.47211303131558363
14	5.407456923991126e-07	0.47117257730245454
15	1.4263112092310176e-06	0.4720987044862215
16	2.2154814094359933e-06	0.47175424657455745
17	5.45276629946274e-07	0.46942613680320955
18	8.027173825558127e-06	0.4721465970300892
19	6.744463450855299e-06	0.4716443393264507
20	2.578445582401476e-05	0.47334513864072775
21	4.4366791134829883e-05	0.4736124363428271
22	0.00010934787163792694	0.4746947259666414
23	0.00015695811723443265	0.4751517518232937
24	0.00012630163706211156	0.47454736429320227
25	0.00019611240685560706	0.47519473231138015
26	0.00026704957428117345	0.47488609147312144
27	0.00028081769709404497	0.47493889607277046
28	0.00011133249845637779	0.4731457910436031
29	0.00011291164183477213	0.4730938051199176
30	0.00017944972169209357	0.47378353961920927
31	0.00014306360693772392	0.4730422285342139
32	8.329068045993072e-05	0.47188605340468914
33	1.724614827039064e-05	0.46905425324676653
34	1.9484438399594745e-05	0.4689414806327874
35	4.475085442087417e-05	0.470190984822157
36	0.00038379851906435104	0.4737258229637789
37	0.0007976900316751287	0.47512903356530517
38	0.0010501580275984448	0.4756851192135471
39	0.0011721653578299948	0.4758613392147015
40	0.0008965758238475121	0.4752434435312114
41	0.0008670362060831919	0.4750485986518863
42	0.0006167590165628472	0.4742477288905426
43	0.001651290861022424	0.47606641754357093
44	0.0018782995005621832	0.4762555316911512
45	0.0004045282878534409	0.4727221262324655
46	0.00023643277672270727	0.471576389221476
47	0.00025929049774339204	0.47163390120791543
48	0.00024235711256605547	0.47134797862764527
49	0.00037681847821044727	0.47213554490458126
50	0.0003821836987389592	0.472112417308611
51	0.0004294779144165539	0.4723414419094143
52	0.0007282611785463329	0.4733504600344908
53	0.0022509058133685614	0.47576146074714826
54	0.001518935031850738	0.47468387851012434
55	0.0010189367908793494	0.47359033209181123
56	0.001233656961542794	0.4739714257528442
57	0.0007715467616542642	0.4728297821216724
58	0.0012220597690832862	0.47381874268564195
59	0.0010383955059663314	0.4734225035192833
60	0.0007832335228989795	0.4727174188456751
61	0.0008527618816518292	0.47284288093708926
62	0.0007817271571948051	0.47262449912381205
63	0.0009118168689563794	0.47295135550225975
64	0.000740345642238224	0.47245810323422033
65	0.0006196884406089424	0.4719830665063699
66	0.0021751032056814656	0.4747436418554636
67	0.0021636227264290662	0.47468224115819724
68	0.0015612424912317588	0.4738085092360976
69	0.002052933003556543	0.4743332805287337
70	0.0023398512556701127	0.47464069335304704
71	0.0025575115412092785	0.47480053983493037
72	0.002688500194537692	0.47486419189109647
73	0.0038360443591048876	0.47574181252402303
74	0.004470205368986235	0.4760891358015595
75	0.0033834329400011277	0.4753175337059128
76	0.004779738869182578	0.47617018472195105
77	0.003697523056837887	0.4753744316853796
78	0.003953128220019353	0.47547083078008767
79	0.0036021498782713257	0.4751816334959633
80	0.003947974102370814	0.47540267600612207
81	0.0025022804988199645	0.4741425290292263
82	0.0031383835040448434	0.4746695516807622
83	0.005252238639601347	0.4760039935013502
84	0.0036530261743409308	0.4749403287557067
85	0.00627336532728074	0.47636359691833996
86	0.006857637731658706	0.476604082982633
87	0.005838832938349322	0.47612352019202864
88	0.00547309934892675	0.47588999287342576
89	0.003379116074011318	0.47452239467631396
90	0.0035602152033899965	0.4746185891020312
91	0.0032368661332942803	0.47431567899551735
92	0.0018929611301264197	0.47285311438663363
93	0.0022706942644404923	0.47330359083557755
94	0.00148296707365199	0.4721566258106427
95	0.0023883825042817107	0.47327780254272567
96	0.0023412459241582474	0.47321005710674185
97	0.0025861367531962564	0.4734673260282877
98	0.00405533194842239	0.4746584995552543
99	0.007059358839728807	0.4762047737814111
100	0.008254688698168719	0.47664358409787433
101	0.0085194753599954	0.47673200110193786
102	0.010032555807239994	0.47721542925841465
103	0.007492650934120076	0.4762974888342832
104	0.00909961079304885	0.4768439550399534
105	0.00872273129371073	0.4766910673037603
106	0.009481965560678162	0.4769327813819987
107	0.007988001566486673	0.4764010513436724
108	0.008247612986797916	0.4764788255602097
109	0.009865634062868119	0.4770003221489917
110	0.01122002057205811	0.477399017343241
111	0.013686827206997102	0.47800934027406816
112	0.01574090663399254	0.4784432385347501
113	0.02280991366392619	0.4796618377064957
114	0.01924984893259121	0.4790576548453951
115	0.023286053313994696	0.4796706384731038
116	0.020135387279742952	0.47913522439294154
117	0.02088077320043337	0.4792477923379298
118	0.026545455231461863	0.48001550572274965
119	0.028218606622268133	0.4802164906718014
120	0.024388844878052044	0.4796855793094386
121	0.014923926293027846	0.4779948087757151
122	0.011883384263141554	0.4772215693281413
123	0.006644752337165501	0.47536624492574403
124	0.009239541555436858	0.47634169733631493
125	0.012034417608047718	0.4771562799200481
126	0.015945133105692063	0.4780547767900452
127	0.01636532888665083	0.478111674769512
128	0.021082927059958203	0.4789373094787531
129	0.027777681269067524	0.4798748981260098
130	0.026610954143767362	0.47971709833403536
131	0.026480636498715605	0.47969069603421083
132	0.021215048985256987	0.4788939196526849
133	0.01977455808731444	0.47863296668930305
134	0.01677600072787399	0.4780220297515032
135	0.019107964593039952	0.4784235903116249
136	0.022427238022205344	0.478913772544801
137	0.02271496258287146	0.4789457009073795
138	0.018663015976955806	0.4782440956066164
139	0.01999113359411516	0.478459816723012
140	0.013378519039126065	0.47707564033763833
141	0.009779205326454403	0.4760132036059401
142	0.008964589923762936	0.4757311697364969
143	0.008254600570283833	0.47544156311439073
144	0.004868846731629928	0.47378210693627304
145	0.00276894706912022	0.4720620687368526
146	0.0022438342395633775	0.4714681193252964
147	0.002712773771125809	0.4719984166806865
148	0.002939880618300423	0.4722018576576289
149	0.0032913024549212507	0.472517047903596
150	0.0035507158131182145	0.47273256435100075
151	0.003934424848630048	0.4730334277676057
152	0.0036128497994798955	0.47277308881119656
153	0.0038893321382627104	0.4729793951540114
154	0.004338463068081033	0.4732929480480514
155	0.005817805148135214	0.47417834610263165
156	0.004142941357442024	0.47311652337790616
157	0.0032077800932739063	0.47235106135198607
158	0.003157707377844744	0.4722853626059111
159	0.003759946649614559	0.4727806615638594
160	0.0048851867208886185	0.47352361000078186
161	0.005047616186248207	0.4735807126492395
162	0.00504591608892778	0.47357968930428507
163	0.005953760682026755	0.47407723962113313
164	0.004727318595526785	0.47336355884990766
165	0.005966129776789043	0.4740655734886525
166	0.006577287920057413	0.47436848359516637
167	0.006473141136725848	0.4743142463125811
168	0.008516902699574214	0.4751515471543028
169	0.007876986137181251	0.4748846587901852
170	0.007647273198003106	0.47479051105437686
171	0.006197024660244832	0.4741165360673836
172	0.006299232555085547	0.47415869787950643
173	0.003819231815996466	0.4725903194023338
174	0.004075795912173227	0.4727753401700963
175	0.004345361443348446	0.4729677290215308
176	0.004739307474480755	0.4732125131346325
177	0.004005184492911094	0.47269592860163184
178	0.004037583621783802	0.47271107410695756
179	0.004335896337646561	0.4729120590560093
180	0.005223468862526646	0.473470396063151
181	0.005223566799657225	0.4734575019167251
182	0.005320700592033679	0.47350989717839237
183	0.006203281175458062	0.4739777704915617
184	0.005471290718520209	0.4735831686771302
185	0.005248729377115755	0.47343376031378215
186	0.0049775185468894844	0.4732579496506096
187	0.006741526690206645	0.474197789656766
188	0.009135904172313046	0.47516137126586544
189	0.01608473219589299	0.4770410512781783
190	0.015191660104329298	0.4768318795694911
191	0.01310579919619149	0.47631038298070916
192	0.012327348953944106	0.47609159182945016
193	0.011494039960511779	0.4758521291101115
194	0.009500995218347043	0.4752084451337696
195	0.008648526192093806	0.4748971435986294
196	0.009835267099709654	0.47531098429820434
197	0.010779252802932373	0.4756001815823287
198	0.011285748744875016	0.4757317837434695
199	0.009747582404062089	0.47523280074368524
200	0.008805674686921956	0.4748950969087205
201	0.009857492342404435	0.47526247774736397
202	0.008419891758968727	0.47473770645472785
203	0.007224298124978195	0.47424322617274306
204	0.0063490607011617165	0.4738322508390405
205	0.005178183189168015	0.4731902042146257
206	0.005912153897053095	0.4735686371787771
207	0.008561665665962366	0.4747254263152746
208	0.009851909374935141	0.4751877735656899
209	0.009809461462629775	0.4751734467363278
210	0.009646063888220795	0.47511777677080635
211	0.009026584637428036	0.4748987809505565
212	0.009882040659896412	0.47519432297339836
213	0.010053581743990268	0.47524794624901096
214	0.0089903956348559	0.47486746659495066
215	0.009835178215924344	0.47516423663173785
216	0.009020210646726515	0.47487115063678664
217	0.006750479910199776	0.47390572700676925
218	0.006668842627618858	0.47385947181482857
219	0.004183687755205156	0.47240038657878997
220	0.004835435733385877	0.4728338755014902
221	0.006378142400771848	0.4736879592004647
222	0.006552479688928972	0.47377023613480157
223	0.007598564249513487	0.4742465008765973
224	0.005972293475696332	0.47346834937324217
225	0.0032836260534418824	0.4715864180020295
226	0.003121764696743339	0.47143537228675436
227	0.0029606685342306685	0.4712777771637708
228	0.002538380644200377	0.47080826649867435
229	0.0026997061998700936	0.4709814164649654
230	0.002777992619827859	0.4710657400892111
231	0.0030137685359044137	0.47129558336597804
232	0.0023639690824406824	0.47058046991181635
233	0.002505496193359431	0.4707229195294742
234	0.0026212180759418065	0.4708516563247426
235	0.0025928932156622938	0.47081195054051034
236	0.002793824803762849	0.4710321743747055
237	0.003058563912561546	0.471297425386896
238	0.0029415417517686783	0.47117360064740893
239	0.002744814680042129	0.47096831764954855
240	0.002713439919691525	0.4709343425970612
241	0.0027613901180788113	0.4709861238517558
242	0.0024627889956024126	0.4706492386927546
243	0.003427726727900809	0.4716093409290089
244	0.0035865173958854473	0.47173889640024086
245	0.004937802727906157	0.4727116881139302
246	0.00568272922807873	0.47313965097387645
247	0.005474032618803878	0.47301787292429825
248	0.008025428300251918	0.4742192799008092
249	0.008573914926121274	0.47443070296839623
250	0.017766932119683974	0.47689573629464804
251	0.018286821443202723	0.47699418207926503
252	0.01943683777320864	0.47720724249877916
253	0.021066889308528437	0.47750237518363925
254	0.021731319574517197	0.4776169898185364
255	0.021451496173935682	0.4775690972746687
256	0.017259185808005256	0.4767743675830516
257	0.01732023654624989	0.47678705706048663
258	0.016308629505586564	0.4765686752472094
259	0.016546599412533315	0.4766147257701592
260	0.015374427906324456	0.47635029343393226
261	0.017201481157965753	0.4767313870949652
262	0.016158365049250268	0.4765072745499431
263	0.016967596080686157	0.4766794011712797
264	0.016748334261918876	0.4766327366413573
265	0.014579378183559602	0.4760889311325686
266	0.014011692823421245	0.47594893754280143
267	0.012311457768936867	0.47549457238303067
268	0.012849577790938059	0.4756431620704151
269	0.013586461765768488	0.4758351415838678
270	0.014554652600790289	0.4760746043032065
271	0.014305341394352916	0.4760136129439219
272	0.01566127836549609	0.4763292125278708
273	0.017002093955255867	0.47662086583988583
274	0.017294122033276658	0.4766822665371521
275	0.017517012743356607	0.47672852172909275
276	0.017824925849299796	0.4767862383845231
277	0.017388690355190715	0.47669659336651427
278	0.01823987849540821	0.4768697433328053
279	0.014027207895191867	0.47591680451123203
280	0.014366580198788658	0.4760011281354778
281	0.01592861815047271	0.4763625735733855
282	0.015362976283797078	0.47622544534949074
283	0.014689676835042494	0.47606621287458006
284	0.015833443187811626	0.47633310123869765
285	0.012548253799467578	0.4755074665294566
286	0.01045699940659706	0.47487954206541305
287	0.010775101150717822	0.4749818765608569
288	0.011777160801288034	0.47528478666737073
289	0.008203248895497546	0.47404531125855465
290	0.006541800562962519	0.4732929480480514
291	0.005873157044838128	0.47294460142556044
292	0.006286925928705814	0.4731611412179197
293	0.006087034328254922	0.4730567600325669
294	0.004917935967384785	0.47237603096887437
295	0.0050700641235163465	0.47246936002871914
296	0.004840410255341555	0.47231974699638024
297	0.005330054598961906	0.4726071022595866
298	0.0057589699166822935	0.4728516817036974
299	0.006105760229572609	0.47303997717531415
300	0.006457920472598309	0.47321865320435913
301	0.0064562928890438305	0.47321783452839555
302	0.0064644344986312776	0.4732219279082133
303	0.00644328550560679	0.47321128512068716
304	0.006312907473709483	0.4731449723676395
305	0.00655295422969267	0.47326613641024506
306	0.0066597828448114755	0.4733158709750308
307	0.00729405475603927	0.47361079899090003
308	0.007584142257643262	0.4737393311171775
309	0.008635743781994398	0.47416545195620574
310	0.007825155914318165	0.4738342975289494
311	0.007966427758531907	0.47389365153630686
312	0.008503305802213122	0.47410814463875717
313	0.0074298269192749605	0.4736572588518315
314	0.005927649269157865	0.47291226372500017
315	0.006061455708654179	0.4729843072097927
316	0.0061376533572059175	0.4730160309033803
317	0.006442746586811143	0.4731648252597557
318	0.006410389303804263	0.47314845174048464
319	0.006144308238058854	0.4730109141786081
320	0.005952074664735905	0.47290817034518245
321	0.006132664965352357	0.4730047741088814
322	0.005786586343273906	0.4728172973132283
323	0.005284967757861864	0.47252093661442285
324	0.005308066262313369	0.4725348541058032
325	0.005266351616094633	0.47250967981992403
326	0.0051971509132084795	0.4724675180078012
327	0.005397633197533062	0.4725854073465525
328	0.005236092185945738	0.4724883942448717
329	0.0052806337133357705	0.4725154105516689
330	0.005116993659191834	0.4724151227461339
331	0.005163273870810778	0.4724437764048582
332	0.0052819887834533105	0.4725162292276324
333	0.005321422701234006	0.4725399708305754
334	0.005055520703342049	0.47237377960997456
335	0.00523145677585434	0.47248266351312684
336	0.007562026506600707	0.4736734277021116
337	0.006825697465361534	0.47333347250824714
338	0.006666536243724926	0.4732563122986825
339	0.006343790244838571	0.4730946237958812
340	0.006131997610192867	0.47297878114703873
341	0.003674164637174374	0.47133876852305534
342	0.003440533711982857	0.47113348552519496
343	0.003412657052363707	0.47110851590830666
344	0.0032063907203081594	0.4709177644087993
345	0.0026129027287092313	0.47028963527576484
346	0.002146873239557196	0.469702439940908
347	0.0023416819646652183	0.46995643415859967
348	0.0023131351526208643	0.4699169330433583
349	0.002441329185104762	0.4700773935322143
350	0.00212763854450843	0.46966969290236593
351	0.0021582738933214256	0.4697118547144888
352	0.0024869613641414407	0.47013265415975397
353	0.0022918516902107108	0.4698895073985794
354	0.002442996508551185	0.47007637018725984
355	0.0025447934993342884	0.4701952828709656
356	0.0024614888530033983	0.4700958137413942
357	0.0021483031282120524	0.4696920018223727
358	0.002132559383639247	0.4696703069093386
359	0.002201809105738859	0.46976465931413786
360	0.0021309316745766567	0.46966805555043883
361	0.0021820752155316046	0.46973805234532245
362	0.0021811683467324932	0.4697368243313771
363	0.002773991878372292	0.4704513237785662
364	0.0029367286363253396	0.47062365506889364
365	0.003089386493888414	0.4707775661500412
366	0.003095624066655228	0.47078370621976784
367	0.003404789963911484	0.47107474552481016
368	0.0031021897702305464	0.4707871855926129
369	0.004464336723577111	0.4719140930564407
370	0.0055935293630884125	0.4726287971726207
371	0.005774406325331862	0.4727258102743015
372	0.005241424645215472	0.4724147134081521
373	0.005248810721014113	0.47241921612595167
374	0.0049293956016289425	0.47221904985286345
375	0.005542555391981635	0.47258827271242493
376	0.005542555391981635	0.47258827271242493
377	0.006997262319108713	0.47334636665467306
378	0.007696950018962391	0.4736588962037586
379	0.008114295475544951	0.4738322508390405
380	0.008507132147914162	0.4739906646379876
381	0.008694517386304465	0.47406393613672543
382	0.008337609991272973	0.47392312387099467
383	0.008204174922462223	0.47386909125740034
384	0.009495840720534733	0.4743570221316767
385	0.009475313491020694	0.4743445373232325
386	0.009173898882636849	0.4742348347441167
387	0.00933506766430093	0.4742913233856017
388	0.009818716440802051	0.47446324533794737
389	0.00976467788291729	0.4744444157907857
390	0.010507215241834518	0.4746928839457234
391	0.010507215241834518	0.4746928839457234
392	0.011296723748824334	0.47494053342469755
393	0.01128072799264525	0.47493562136891626
394	0.01135822753982612	0.47495936297185926
395	0.011166790415445877	0.4748979622745929
396	0.010938011571002075	0.4748238720998916
397	0.011385296766474654	0.4749601816478228
398	0.01229978402441571	0.47522707001194037
399	0.01440578811882223	0.47577844827339194
400	0.014297062690424876	0.47575143196659475
401	0.013085639832529618	0.47543746973457296
402	0.01278358106303239	0.4753551928002361
403	0.010710174849643074	0.4747313617160103
404	0.009793443336070795	0.47442169753279717
405	0.009752449739206547	0.474407370703435
406	0.009153978412160736	0.4741918542560303
407	0.009195093148581905	0.4742045437334653
408	0.008733461281270427	0.4740277097253383
409	0.008056363263729698	0.47375140658763987
410	0.00788413768512841	0.4736791584338565
411	0.007917055564846908	0.47369307592523685
412	0.007648656484198313	0.47357805195235797
413	0.0067994811442028255	0.47318345013792645
414	0.006354586295335836	0.4729615889518041
415	0.005909791396316234	0.4727200795425566
416	0.005609712116078872	0.47255143229406515
417	0.005524231924829359	0.4725019023982703
418	0.005837130670575065	0.4726799644203426
419	0.00655146711908909	0.4730459125760499
420	0.006513946808405525	0.4730270830288882
421	0.007156838521426781	0.4733344958532016
422	0.007706509104503034	0.4735803033112577
423	0.007253022881419453	0.4733787043552333
424	0.007476453020026609	0.47347940149875006
425	0.006056130403662046	0.47277615884605984
426	0.005608287403854864	0.47252441598726797
427	0.0047506528620217875	0.4719898205830692
428	0.004745152265560622	0.4719861365412332
429	0.00481092305454729	0.4720299357052832
430	0.0038839672755925556	0.4713444992548002
431	0.0038318374019112073	0.47130233744267735
432	0.003677785368308903	0.4711746239923634
433	0.0033542265575199326	0.47088972475704766
434	0.0031076343315017607	0.4706525133966088
435	0.0033135308013330896	0.4708494049658428
436	0.002787691787608479	0.4703160375755894
437	0.002659602056375227	0.47017092726105
438	0.0025955389206396913	0.47009458572744883
439	0.002638156364352679	0.4701437062852619
440	0.0026213889040770837	0.4701244674001185
441	0.002482012617176759	0.4699572528345632
442	0.002418630170673175	0.4698712918583903
443	0.0024636042656584808	0.46992655248593
444	0.002601744067163583	0.470090697016622
445	0.0026485636396927264	0.47014452496122544
446	0.0024488822934366538	0.46990301555197794
447	0.0027558822309209858	0.47025647889924105
448	0.0030255128541589646	0.47053789876171165
449	0.0036645911909925282	0.47111547465399684
450	0.004834612768815269	0.47197835911957947
451	0.005001401637070601	0.47208683368475
452	0.0053629889799576965	0.4723086948708723
453	0.003946653792608011	0.47131850629295746
454	0.0039595558349003355	0.47132873974250183
455	0.0037352047689023045	0.47113348552519496
456	0.00290350148278517	0.4703405978544959
457	0.0028227918499050346	0.47025463687832303
458	0.0028227918499050346	0.47025463687832303
459	0.0027545063322641167	0.4701801373656399
460	0.002804633973110769	0.47023498865519786
461	0.0028300089506625705	0.4702624142999768
462	0.0029351912192524016	0.47037375423101974
463	0.003404897386985883	0.47082525402491804
464	0.003292854319950221	0.4707192354876382
465	0.003754222817845265	0.4711265267795048
466	0.004068015113850188	0.47137826963829665
467	0.00406378487179067	0.47137499493444246
468	0.0037666054715634273	0.4711343042011585
469	0.003709780502863331	0.47108682099527255
470	0.0037063764735899315	0.47108395562940014
471	0.0036758677512903105	0.47105816733654826
472	0.0037092940390220162	0.47108641165729076
473	0.0038367418508077926	0.47119202085658884
474	0.003730264431610324	0.4711040131905071
475	0.0038087454340221824	0.4711690979296094
476	0.0037715410253520896	0.47113839758097625
477	0.003787374321240199	0.4711514963963931
478	0.0036472638045274767	0.4710338117266326
479	0.0036343507478695273	0.4710227596011247
480	0.0036843194140473504	0.47106533075122936
481	0.002716747156162207	0.47011484795754677
482	0.0023174154792675707	0.46962732642125216
483	0.001135178387664208	0.46751841713914505
484	0.0008394335086471604	0.4666612634053072
485	0.0006024077698273095	0.4657377969184218
486	0.0005976866058460392	0.46571364597749704
487	0.000636864060477442	0.46588597726782455
488	0.0008085612609183413	0.4665380526727928
489	0.0010063408352215515	0.46714837560362
490	0.0009706077501664829	0.46704685978413973
491	0.0010306355872147508	0.4672155070326312
492	0.0009962785995924453	0.4671201312828775
493	0.0009391321000731351	0.4669463673096138
494	0.0009362509961374899	0.46693777121199653
495	0.0009521294170107295	0.46698484507990073
496	0.0009069745531126162	0.4668462841730697
497	0.0009502690129235533	0.46697665832026525
498	0.0011147920727021185	0.4674238600653549
499	0.0010641344862839862	0.46728959720733254
500	0.0009803779620741753	0.4670587305856112
501	0.0009849617936138037	0.467071829401028
502	0.0008346411136316462	0.4666068214537311
503	0.0007281265539203644	0.4662298211725159
504	0.0007054663960992134	0.4661430415203795
505	0.0007506798683676015	0.46631373545877985
506	0.0007507914574426081	0.46631414479676164
507	0.0007538101915264591	0.4663251969222696
508	0.0007752589816169408	0.4664025618008251
509	0.0009290321342162156	0.4668999074486823
510	0.0010075410533100617	0.4671248386696679
511	0.0010354439521175671	0.4672017942102417
512	0.0009934204173053698	0.46708247218855414
513	0.0009786277419377798	0.46703764967954975
514	0.0010094483301489106	0.4671248386696679
515	0.001173421952459572	0.4675509595086962
516	0.0013113023750068581	0.46786860578255396
517	0.0013811583778902633	0.46801535344902045
518	0.0013945518798745729	0.46804318843178117
519	0.001325171487996369	0.4678962360963238
520	0.0013204606374575718	0.4678860026467794
521	0.0013046205728018112	0.4678487528904378
522	0.00115984075549252	0.4675073650136371
523	0.0011735972164285972	0.4675409307281427
524	0.0011036422474523585	0.46736368738203393
525	0.001116458454737322	0.46739643442057593
526	0.001114527291250887	0.46739152236479464
527	0.0011310410954076678	0.4674332748389357
528	0.0012181026616095258	0.4676444932375319
529	0.0012568912293163157	0.46773413825554067
530	0.0013057233688788053	0.46784343149667473
531	0.0013240817922569074	0.46788354661888876
532	0.0016030218916080964	0.4684271474586865
533	0.0019898415764216274	0.46905384390878474
534	0.0022357068514276173	0.4693968691375126
535	0.002202388873954694	0.4693518419595173
536	0.0023430134766889697	0.4695282666296625
537	0.0022535927910029506	0.46941119596687475
538	0.0037844124673653235	0.47098325848588335
539	0.005975469622755722	0.4724321102723776
540	0.007227368367321921	0.4730592160604576
541	0.007141308141473365	0.47301910093824356
542	0.007216780612018393	0.4730543040046763
543	0.0071824664598861745	0.47303833982338706
544	0.007444791410462533	0.473158685190029
545	0.007990911234949747	0.47339548721248614
546	0.008832432450139708	0.4737323723714873
547	0.008454303155167868	0.47358296400813926
548	0.008259274900426265	0.47350355243967485
549	0.008151472425516865	0.4734589345996613
550	0.008525678964395551	0.47361161766686355
551	0.00825728544641622	0.47350273376371127
552	0.008447195063377332	0.47358009864226686
553	0.008150489269447616	0.47345852526167953
554	0.006396172830603123	0.47264619403684616
555	0.006050925264490058	0.4724630152900016
556	0.00588713459386639	0.4723686628852024
557	0.005970592034842033	0.47241491807714303
558	0.006199663230243021	0.472538947485621
559	0.007478940475571902	0.4731640065837921
560	0.006375641599615022	0.4726314578695022
561	0.006465305523328316	0.47267771306144285
562	0.006513374328972302	0.47270227334034937
563	0.006671004633331699	0.47278168490881384
564	0.006810271104632244	0.4728504536897521
565	0.006893557003943526	0.47289097814994785
566	0.006925767579135598	0.47290653299325536
567	0.006908797830760569	0.4728983462336198
568	0.006523026576862966	0.4727071853961307
569	0.006796060800897029	0.4728434949440619
570	0.006796060800897029	0.4728434949440619
571	0.00693681798475171	0.47291185438701844
572	0.007789446882389692	0.4733011348076869
573	0.00796823464761864	0.47337788567926975
574	0.0076392688419400405	0.4732354360616119
575	0.007747545945899719	0.4732829192674979
576	0.008277880655016277	0.47350723648151083
577	0.008277880655016277	0.47350723648151083
578	0.008842579805241967	0.4737323723714873
579	0.00937189800649701	0.47393008261668484
580	0.009655134250993212	0.4740328264501105
581	0.009160548723931518	0.473849647703266
582	0.009160548723931518	0.473849647703266
583	0.009187036618883444	0.4738576297939106
584	0.008928139790672154	0.4737575466573665
585	0.00864337198851455	0.47364661606430536
586	0.008898333984948239	0.4737460851938768
587	0.008971944893433274	0.4737743295146193
588	0.008566291326093057	0.4736140736947542
589	0.009216499006488781	0.4738609044977648
590	0.009378610822807859	0.4739190304911769
591	0.009364143460150857	0.4739137090974138
592	0.01041605429298481	0.4742808852670664
593	0.010753382170574645	0.47439222519810936
594	0.0112168087812463	0.4745383588576032
595	0.011550183604036318	0.4746415120290106
596	0.011292184270620238	0.47456005377063726
597	0.011143326830244044	0.4745133892407149
598	0.011056655975628656	0.4744859635959359
599	0.01093989809961481	0.47444871383959436
600	0.011296184063492521	0.4745594397636646
601	0.011377900332094158	0.4745848187185347
602	0.011453489139046815	0.4746081509834959
603	0.011457479815733628	0.4746093789974412
604	0.011252902767146746	0.47454593161026604
605	0.011182396413480818	0.47452382735925014
606	0.010765105451143345	0.4743885411562734
607	0.011113638323367002	0.47450029042529807
608	0.011270680484381696	0.474547773631184
609	0.011368063468363646	0.4745780646418354
610	0.012017352842983635	0.47477250018317874
611	0.012017352842983635	0.47477250018317874
612	0.012114836253626528	0.474801153841903
613	0.012000711430919157	0.47476758812739744
614	0.011481527498831249	0.4746093789974412
615	0.011591256809355667	0.4746429447119468
616	0.011479504489621647	0.4746050809486326
617	0.011142944313376124	0.47450029042529807
618	0.010892490674956705	0.47442046951885186
619	0.011095032794004863	0.4744851449199724
620	0.010960062730536268	0.47444216443188597
621	0.010635844469444376	0.4743369645705697
622	0.010602282720254	0.4743259124450617
623	0.010477570568072034	0.4742845693089024
624	0.010477570568072034	0.4742845693089024
625	0.01114488708264205	0.47449906241135276
626	0.011300242011857637	0.474547773631184
627	0.01290615445693302	0.4750156469443534
628	0.013054655963169437	0.47505658074253093
629	0.012888435090804218	0.47501073488857204
630	0.012960924921552035	0.47503079244967905
631	0.013258082213687567	0.4751102040181435
632	0.01337046141952165	0.47514049502879485
633	0.0131570546064771	0.47508277837336454
634	0.013059693910326702	0.47505617140454914
635	0.012582386685800254	0.47492313656047214
636	0.012313963463068706	0.47484454366797124
637	0.01235938562620683	0.474857642483388
638	0.012826050665363372	0.47498801663058354
639	0.012826050665363372	0.47498801663058354
640	0.01313313087981133	0.4750709075718931
641	0.014835114995941623	0.4755072618604657
642	0.016685456651337853	0.4759274472987582
643	0.017649861078648722	0.4761321162896459
644	0.019321555941978284	0.47647022946259243
645	0.019621429769448303	0.47652651343508656
646	0.01919254023166367	0.47644341782478616
647	0.01999892462291967	0.47659671489896105
648	0.020260669170281898	0.47664583545677414
649	0.01916019897585576	0.47643379838221445
650	0.018514031636085653	0.47630362890400985
651	0.018364553645690965	0.47627333789335846
652	0.018550551741054036	0.4763109969876818
653	0.01886764772664912	0.476374444374857
654	0.01879768817645679	0.47636052688347663
655	0.018540400949580687	0.4763089502977729
656	0.018540400949580687	0.4763089502977729
657	0.017416640275578873	0.4760743996342156
658	0.015966424331166632	0.47575184130457654
659	0.014989820456014677	0.47552097468285515
660	0.01472584363396666	0.47545629928173466
661	0.014493738014329172	0.4753985826263043
662	0.015126134553744897	0.475552289038461
663	0.015194157211887115	0.475568662557732
664	0.015122740472018673	0.47555147036249745
665	0.015255607772188928	0.47558339872507593
666	0.01600595887199587	0.47575757203632135
667	0.01649316228314973	0.47586625127048277
668	0.016682720801126594	0.4759084130826056
669	0.016754993117113155	0.47592437726389486
670	0.017067584469960633	0.4759927367068514
671	0.01629202224664115	0.4758193820715695
672	0.015922609195765953	0.4757350584473237
673	0.018449054977928283	0.476274156569322
674	0.017678877144011725	0.47611349141147513
675	0.018620284346611587	0.4763071082768549
676	0.019131881740003374	0.47640555406147195
677	0.01930136515663211	0.47643871043799574
678	0.01993598312062358	0.4765590558046377
679	0.020148697223179888	0.4765991709268517
680	0.020593405488580296	0.47668185719917033
681	0.020511314447827268	0.47666671169384467
682	0.021866613588469246	0.47691026779300105
683	0.023740762966761263	0.47722627671493173
684	0.023740762966761263	0.47722627671493173
685	0.024353681044868056	0.4773249271685396
686	0.024074790718981897	0.47728030932852605
687	0.023381088755648077	0.4771611919758294
688	0.02355035579558989	0.4771890269585901
689	0.022038619073856496	0.47693400939594405
690	0.021993872749482342	0.4769262319742903
691	0.021357318302985106	0.4768140733672838
692	0.021682855772324372	0.4768717900227142
693	0.02204097633567367	0.47693441873392584
694	0.022218397325903205	0.47696511908255895
695	0.02201741369410364	0.47693032535410806
696	0.02115631036859129	0.47677805162488757
697	0.02290703240430782	0.4770776870275472
698	0.0226620213843301	0.4770363438913879
699	0.0226620213843301	0.4770363438913879
700	0.022812152801915626	0.477061722846258
701	0.022604136946089648	0.4770265197798253
702	0.021553389842425757	0.4768427270260081
703	0.021546456900626437	0.4768414990120628
704	0.021426594023823915	0.4768202134370105
705	0.021291299270916008	0.4767960624960857
706	0.022459390046783663	0.4770003221489917
707	0.0231045298185167	0.4771092060521439
708	0.023006499909714356	0.47709283253287293
709	0.02297716146988565	0.4770879204770916
710	0.02299671681665379	0.4770911951809458
711	0.02299671681665379	0.4770911951809458
712	0.023312119335975736	0.47714215775967683
713	0.024121231701619436	0.47727253190687235
714	0.02338201301335708	0.47715218654023034
715	0.021278880515311186	0.4767876710674593
716	0.021347528026096463	0.4767999512069126
717	0.02149001096682536	0.47682533016178263
718	0.02152460678689921	0.4768314702315093
719	0.02147618620058634	0.476822874133892
720	0.02147618620058634	0.476822874133892
721	0.02129716769257393	0.47679094577131353
722	0.021363573502539115	0.476802816572785
723	0.02215620710531247	0.47694055880365244
724	0.021836366673068753	0.47688488883813096
725	0.021836366673068753	0.47688488883813096
726	0.021657067886593693	0.47685336981353427
727	0.02039780754985469	0.47662536855768534
728	0.019922627327879857	0.4765361328776583
729	0.019922627327879857	0.4765361328776583
730	0.020089350705618854	0.47656765190225503
731	0.020089350705618854	0.47656765190225503
732	0.019761396949514995	0.4765054325290251
733	0.019761396949514995	0.4765054325290251
734	0.020971719961865885	0.4767246330182659
735	0.02143167327648504	0.4768073192905845
736	0.022059441975321524	0.4769162031937368
737	0.022189403256602097	0.4769387167827345
738	0.021892653190810234	0.47688714019703077
739	0.022331938145183406	0.476963277061641
740	0.023058231050720183	0.4770848504422283
741	0.023378545339924364	0.4771380643798591
742	0.022114567370825743	0.47692275260144523
743	0.022072092042285572	0.47691538451777327
744	0.021111607873665696	0.47674387190340933
745	0.019045300545983537	0.4763509074409049
746	0.018648908786252177	0.47627190521042223
747	0.01649620042094295	0.4758105813049613
748	0.016125343000121015	0.4757266670186973
749	0.016368732402841715	0.475781927646237
750	0.016119970670445575	0.475725439004752
751	0.015555599716618889	0.4755928134986568
752	0.015700205441194034	0.4756267885511441
753	0.016178478975486195	0.4757356724542964
754	0.01675072852061349	0.4758625672286468
755	0.018367138560466408	0.4762010897395751
756	0.01983768839720685	0.4764880356647997
757	0.02005768064516237	0.47652978813894076
758	0.020010052064712316	0.4765207827033417
759	0.020669484674537036	0.476642356083929
760	0.020263676580124346	0.4765670378952823
761	0.020250561565861292	0.4765645818673917
762	0.020994253362851212	0.4767017100912865
763	0.02072293508444578	0.47665218019549166
764	0.020585100676443202	0.47662680124062157
765	0.020585100676443202	0.47662680124062157
766	0.020424340907744466	0.4765940542020795
767	0.02116667078604202	0.476729954412029
768	0.02111676297424863	0.4767209489764299
769	0.02103983437151399	0.47670703148504956
770	0.022652348622701882	0.47698701866458393
771	0.022802112516939334	0.477012397619454
772	0.023328138718808098	0.47710040528553577
773	0.023469351241863126	0.477123737550497
774	0.02330837856122235	0.47709713058168157
775	0.023481773639367935	0.47712578424040586
776	0.023663791342470236	0.47715566591307546
777	0.023663791342470236	0.47715566591307546
778	0.022828773206842193	0.4770169003372536
779	0.02303570224197862	0.47705169406570447
780	0.022484288440573697	0.4769583650058597
781	0.022212910013614803	0.4769117004759373
782	0.02203122634764694	0.4768801814513406
783	0.022127805446254138	0.47689696430859335
784	0.0225897992715572	0.47697637587705777
785	0.02209950034860464	0.47689205225281206
786	0.021748335145766885	0.4768306515555457
787	0.021963135906006674	0.47686831064986906
788	0.022716324392247442	0.4769964334381648
789	0.022716324392247442	0.4769964334381648
790	0.022528678580092654	0.4769645050755863
791	0.022528678580092654	0.4769645050755863
792	0.08995266375216847	0.48283400239626456
793	0.08447926166541113	0.4825331389796596
794	0.08447926166541113	0.4825331389796596
795	0.08525413498803086	0.48257652880572777
796	0.08525413498803086	0.48257652880572777
797	0.08788364619492274	0.4827214344512763
798	0.08873665075170473	0.4827676896432169
799	0.09063212438337762	0.48286920546269724
800	0.09331419890731946	0.48300899438347356
801	0.09060827272981042	0.4828669541037975
802	0.09337639497116275	0.4830112457423733
803	0.0922138995522328	0.48295066372107054
804	0.0941685001358629	0.48305217954055085
805	0.09797202520825389	0.4832449777299671
806	0.09769341275416984	0.48323106023858675
807	0.0951581824144634	0.48310293745029104
808	0.09443903990617629	0.4830660970319312
809	0.09365302150668374	0.48302557257173545
810	0.0940652228594879	0.48304685814678777
811	0.09060750739351991	0.48286593075884304
812	0.09177707940524797	0.4829277407940911
813	0.09523725285484701	0.4831060074851543
814	0.09246333837335094	0.48296273919153293
815	0.09477990021318385	0.4830816518752387
816	0.09491577969557559	0.4830886106209289
817	0.09434931672005327	0.4830595476242228
818	0.09449266999434959	0.4830669157078948
819	0.09097153730835215	0.48288230427811407
820	0.09172764677972343	0.4829222147313372
821	0.09355501567016093	0.48301759048109083
822	0.09296364628245006	0.48298689013245766
823	0.08432639370744084	0.4825165607913977
824	0.08828393335080693	0.4827343285977022
825	0.08674104936954531	0.4826500049734565
826	0.08646624942970074	0.4826348594681308
827	0.08646624942970074	0.4826348594681308
828	0.08736005771840871	0.4826839800259438
829	0.08780223936043288	0.4827081309668686
830	0.08780223936043288	0.4827081309668686
831	0.08968067984496329	0.4828096467863489
832	0.09060114832168484	0.48285876734416194
833	0.09101783122590683	0.48288087159517784
834	0.09928621905953197	0.483301671040443
835	0.09985103412202644	0.48332950602320374
836	0.10177199842820507	0.4834232444210303
837	0.10312299115892448	0.4834883291601326
838	0.10091277022879278	0.48338149194688923
839	0.10411758747069509	0.48353581236601856
840	0.10411758747069509	0.48353581236601856
841	0.10488583715348296	0.4835722434463966
842	0.10529335398020033	0.48359148233154003
843	0.10680419670016392	0.4836622978023872
844	0.10771184312437927	0.48370445961451003
845	0.10930372831078664	0.48377773111324784
846	0.10634827546307765	0.48364101222733485
847	0.10412844087521116	0.48353540302803677
848	0.10351019566205964	0.48350593069334896
849	0.1027585289005282	0.4834699089509527
850	0.09988911685945245	0.48332950602320374
851	0.10143058769319373	0.48340482421185044
852	0.10447752620478232	0.4835501391953807
853	0.10862276652129288	0.4837437560607605
854	0.1105043720258704	0.48382971703693334
855	0.11414271969253541	0.4839918148777164
856	0.1130732452291103	0.4839443316718305
857	0.10971654684524462	0.48379205794261
858	0.11190864145735081	0.48389132240319055
859	0.11740197847700119	0.4841326271434472
860	0.11799913700717146	0.484158415436299
861	0.11916231156961628	0.4842083546700756
862	0.11916231156961628	0.4842083546700756
863	0.11754394365050587	0.4841387672131738
864	0.10924384424020282	0.48376954435361236
865	0.10998769355656543	0.4838035194060997
866	0.11187849120157681	0.4838890710442908
867	0.11337085437605533	0.48395579313532017
868	0.12004538783950174	0.48424601376439896
869	0.12207054799048556	0.48433156540259004
870	0.12861271463621624	0.4845988631046894
871	0.1329710586839906	0.4847713990640078
872	0.13367079245941532	0.4847988247087867
873	0.13367079245941532	0.4847988247087867
874	0.13658335204584326	0.48491180199175676
875	0.14277518088759303	0.4851459433173323
876	0.14750231051524745	0.4853195026216051
877	0.14898674747370966	0.4853731258972177
878	0.14828277421062894	0.4853477469423476
879	0.15407308013478124	0.485553029940208
880	0.15638491350436262	0.4856336695226178
881	0.16299067760508446	0.48585921475057603
882	0.16435877811622435	0.48590506060453487
883	0.16338068418934482	0.48587231356599286
884	0.16338068418934482	0.48587231356599286
885	0.1618733196664457	0.4858215556562527
886	0.16001591422311523	0.4857585176070593
887	0.16204297840419857	0.48582728638799755
888	0.16363700808424386	0.48588090966361014
889	0.1602742552424895	0.48576731837366743
890	0.1626074510394514	0.4858463206041501
891	0.16253453262514406	0.48584386457625944
892	0.16115376575442042	0.4857972000463371
893	0.16073162877644298	0.48578287321697494
894	0.16140744959523978	0.48580579614395436
895	0.162109666800894	0.4858295377468973
896	0.16043061429287186	0.4857726397674305
897	0.16221883787424263	0.4858332217887333
898	0.1632770201809639	0.48586883419314775
899	0.16166143489119833	0.48581439224157164
900	0.16109340925280358	0.4857951533564282
901	0.16109340925280358	0.4857951533564282
902	0.16081598926008156	0.48578573858284735
903	0.1612503716830258	0.4858004747501913
904	0.1604546797608476	0.4857734584433941
905	0.1614558045000445	0.48580743349588146
906	0.16220670501587942	0.48583281245075155
907	0.16277768997501685	0.485852051335895
908	0.16277768997501685	0.485852051335895
909	0.15761000145059134	0.48567603600373155
910	0.15869312694442428	0.4857132857600731
911	0.1581568133036213	0.4856948655508932
912	0.1588960921959025	0.4857202445057633
913	0.16355031822378452	0.48587722562177416
914	0.16160588668010556	0.4858117315446901
915	0.1661832498407857	0.48596420994290146
916	0.1661832498407857	0.48596420994290146
917	0.1685680778546942	0.48604280283540235
918	0.169331108653898	0.48606777245229066
919	0.16416637805115208	0.48589707851389025
920	0.16716141669337914	0.48599654764346173
921	0.16571427526174665	0.48594865509959395
922	0.16573893328437106	0.48594947377555753
923	0.16848068225450008	0.4860399374695299
924	0.17163574224195366	0.48614268130295557
925	0.16987053742015001	0.486085373985507
926	0.17094063851159913	0.4861201677139579
927	0.17094063851159913	0.4861201677139579
928	0.17157246370497403	0.4861406346130467
929	0.17157246370497403	0.4861406346130467
930	0.17157246370497403	0.4861406346130467
931	0.1704993988104192	0.48610584088459574
932	0.17281590925674262	0.48618074973526065
933	0.173669890046951	0.48620817538003963
934	0.17036089986600855	0.48610133816679624
935	0.1667770645816613	0.4859838581660267
936	0.16619560474191764	0.4859646192808832
937	0.1662944688195661	0.48596789398473744
938	0.17063798209792835	0.4861103436023953
939	0.17145860634740384	0.4861369505712107
940	0.17299409300316093	0.4861864804670055
941	0.1724345490984588	0.4861684695958074
942	0.1758250747603055	0.4862769441609779
943	0.1758250747603055	0.4862769441609779
944	0.1746680441020323	0.4862401037426181
945	0.1746680441020323	0.4862401037426181
946	0.1794000970428643	0.4863888980989935
947	0.17857737075659497	0.4863631098061416
948	0.1759067824831061	0.4862787861818959
949	0.1759067824831061	0.4862787861818959
950	0.17343185541238149	0.4861997839514132
951	0.17343185541238149	0.4861997839514132
952	0.1764100804171853	0.48629475036318515
953	0.17907748725842332	0.4863780506424764
954	0.17907748725842332	0.4863780506424764
955	0.1806238908171025	0.4864263525243259
956	0.1806238908171025	0.4864263525243259
957	0.17941737169942884	0.48638869343000257
958	0.17979703910580735	0.4864005642314741
959	0.18087381226322297	0.4864341299459797
960	0.17842520962614283	0.48635758374338767
961	0.18159871630003455	0.4864566435349773
962	0.18175716327071534	0.4864615555907586
963	0.1846134104303817	0.48654956325684035
964	0.18211404393834996	0.48647260771626655
965	0.18211404393834996	0.48647260771626655
966	0.18619896176710582	0.4865972511317172
967	0.18625275041447842	0.4865988884836443
968	0.18765528870254577	0.48664145963374894
969	0.18765528870254577	0.48664145963374894
970	0.18765528870254577	0.48664145963374894
971	0.1891200062195496	0.4866856681357807
972	0.18699350917594726	0.48662140207264193
973	0.1852863105847532	0.48656941614895644
974	0.1862796490440799	0.4865997071596078
975	0.1867777916472314	0.48661485266493354
976	0.18323166349063602	0.48650637809976305
977	0.1822636263488936	0.48647649642709345
978	0.18428355193383628	0.4865387158003233
979	0.180812111496647	0.48643146924909814
980	0.1807331855374953	0.48642901322120746
981	0.18278032393977184	0.4864924606083827
982	0.18278032393977184	0.4864924606083827
983	0.18278032393977184	0.4864924606083827
984	0.18278032393977184	0.4864924606083827
985	0.18275380024169718	0.4864916419324191
986	0.1812071252219697	0.4864437493885514
987	0.18002400300200083	0.4864069089701916
988	0.18118077119419407	0.4864429307125878
989	0.18135212415184765	0.4864482521063509
990	0.1838302939506392	0.4865247983089429
991	0.18230333399704524	0.48647772444103876
992	0.18230333399704524	0.48647772444103876
993	0.18090422430382935	0.48643433461497054
994	0.18741577494542738	0.4866334775431043
995	0.18741577494542738	0.4866334775431043
996	0.18863457457771915	0.4866703179614641
997	0.1896410698752221	0.4867006089721155
998	0.18885186067055826	0.4866768673691725
999	0.183341929713979	0.4865090387966446

==> data/stats-mannwhitneyu-varghadelaneya-sanitizer-sanitizer-ubsan-ue.dat <==
rank	pvalue	effect_val
1	0.10123307280985991	0.5025591810620601
2	0.5844261602514644	0.5013205243292076
3	0.844523462185215	0.499445756372676
4	0.5023766500342849	0.49787778723348514
5	0.5251459104866365	0.49785957169329614
6	0.18252888409468082	0.49509981502016603
7	0.32058581102727257	0.496047841785958
8	0.4643356668371549	0.49698092771541513
9	0.5838423822227377	0.4976340264653379
10	0.5403298941695958	0.5028798973707812
11	0.33439217946182065	0.5046809844905932
12	0.8530931219936622	0.5009240804938581
13	0.6608541274185218	0.4977662426334514
14	0.579043048105385	0.4971387275073896
15	0.5122307652822873	0.49656688234684926
16	0.1455923807430373	0.4919086161142446
17	0.07292016864109102	0.489771462511395
18	0.10449553595325667	0.4904180118536093
19	0.11235262260206938	0.4905449066279597
20	0.18107464377797966	0.49197411019132864
21	0.3107441924166344	0.4938134704124367
22	0.43781727062364606	0.4951970327908377
23	0.37931835438633976	0.4945042282566828
24	0.3714606846767329	0.49435420588636203
25	0.17902203462058452	0.4913779094208727
26	0.5728887468710357	0.49629651460988655
27	0.16818392353918687	0.4907984915076696
28	0.17133260686981366	0.49083696927795645
29	0.1376043012015948	0.48999946376724385
30	0.00014483197653575544	0.47309974052065334
31	0.0004789363835314271	0.4751124553770433
32	0.0003345840016200925	0.4742550969742146
33	0.00025437443246141767	0.4736793631028474
34	0.0008315724896697285	0.4758148793537699
35	0.00104869103624722	0.47612352019202864
36	0.007652388644577526	0.4803349940175254
37	0.010522866204963217	0.4810718023847212
38	0.010037729407767796	0.48091768663458273
39	0.012029572499506211	0.48135445026113716
40	0.01050914808237857	0.4809704912342318
41	0.013778663037530833	0.4816194966043368
42	0.0037285934432091214	0.4781519945607169
43	0.0088984249344919	0.48008243248276994
44	0.009205358097693964	0.4800881632145148
45	0.00798852092855168	0.4796362540826347
46	0.006864891483974473	0.4792044025118616
47	0.007410514417268516	0.4793077603522599
48	0.003783432266815638	0.4774376997825187
49	0.0037197023120953865	0.47729893420669683
50	0.001885036982383389	0.4755666158678231
51	0.0010993666682044025	0.4742688097966041
52	0.002478411822934155	0.4760455413065004
53	0.0061987466737976815	0.47820602717431127
54	0.005587768000501972	0.4778386463356678
55	0.006098139546369754	0.47797249985570833
56	0.007681131718918523	0.47855191776891154
57	0.0022416409290290165	0.4752659571202091
58	0.002216519133126599	0.4751468397675124
59	0.0019254748853830823	0.47478580366758644
60	0.0017325174469214597	0.4745017231082343
61	0.0013401638680542547	0.47381035125701554
62	0.0005574005349735128	0.4717036933338082
63	0.00042402971737465217	0.47103647242351415
64	6.812906043256815e-05	0.46712094995884107
65	8.700695192918664e-05	0.4675792038294387
66	0.0003439572466807448	0.47023662600712496
67	0.00036368938758259123	0.4703144002236623
68	0.00032435725286428387	0.4700106714411849
69	0.00059474510727115	0.47122988461990306
70	0.0005785222271725808	0.471126117441523
71	0.000860647990846478	0.47200087270857716
72	0.00076419243461055	0.4716449533334234
73	0.0009831687160739536	0.4721783207236768
74	0.001188214484543304	0.47255593501186466
75	0.0012948108350282405	0.47275466860201665
76	0.0024653793606125665	0.47430810624285447
77	0.0031453110572497206	0.47487237865073195
78	0.004387745580997348	0.4757039487607088
79	0.004343438163794777	0.47564459475335136
80	0.005114494920767665	0.4760760369861427
81	0.004157185911092723	0.47547819886375964
82	0.004480370367109985	0.47561921579848127
83	0.00732875084578919	0.4769391261207162
84	0.009790071157139537	0.47777110556867486
85	0.019441362778812765	0.4798394903905862
86	0.021490190539450605	0.48015242927765356
87	0.023093484526637467	0.48038268189240224
88	0.028985450079325962	0.48112685834327
89	0.0284910986320982	0.48106832301187613
90	0.040167123813288935	0.48224844441333475
91	0.03666134361901445	0.48189661841799875
92	0.032833940758388344	0.48150467730044877
93	0.03309202587475499	0.4815040632934761
94	0.029837894804607072	0.4811289050331789
95	0.04175211966200413	0.4822392343087448
96	0.043808369478523755	0.4824091095711816
97	0.034067092015572405	0.4814803216905331
98	0.04318633979670253	0.4823006350060111
99	0.0647670202766676	0.4838051567580268
100	0.06984374523709402	0.48408473459957946
101	0.07279120836864593	0.48424519508843544
102	0.07969165824613207	0.48460234247753453
103	0.07080798455141414	0.48410806686454066
104	0.08648779605291589	0.48490054519725795
105	0.0893261484227908	0.485022527915827
106	0.10065733722519098	0.4855235576055202
107	0.09876583307986331	0.4854425086851286
108	0.09612644204292455	0.4853152045727965
109	0.10692618925919158	0.4857564709171504
110	0.08727690439675223	0.4848761895873423
111	0.09909367433146929	0.48539707216915157
112	0.11334067634286255	0.4859693266676736
113	0.08228632484093375	0.48454953787788546
114	0.07650795728850959	0.48422472818934664
115	0.07742950065918282	0.4842372129977908
116	0.08810250508319122	0.4847560488896912
117	0.08809298744992215	0.48474008470840196
118	0.08113535922101944	0.48432829069873584
119	0.09121080866641182	0.4848158122350304
120	0.08357953402807639	0.48442980651821616
121	0.06550438466492209	0.4834101456056135
122	0.06803233004093796	0.483551367209326
123	0.07929536006781082	0.4841709002447432
124	0.08352479729447453	0.4843555116745239
125	0.0775536014306546	0.4840137144597414
126	0.07466601020046044	0.4838217349462887
127	0.06779751095624462	0.48338947403753385
128	0.08910334386280355	0.48451965620521587
129	0.11413931803739676	0.48559539642132177
130	0.10269574873788063	0.4851140149547538
131	0.10246708226625442	0.4850974367664919
132	0.09845524002341871	0.48491384868166565
133	0.10711492492579702	0.4852857322381086
134	0.1065950857791442	0.4852345649903867
135	0.13874270054273122	0.4864355626289159
136	0.2061485434240734	0.48839690556859294
137	0.21528446942259005	0.48862204145856947
138	0.2270120653108868	0.48890735003186697
139	0.24177879629528332	0.4892405511490322
140	0.20993404690056328	0.48846608368751304
141	0.23522456696008387	0.48907313191448604
142	0.22286856152324785	0.48877922724357126
143	0.22356480300689474	0.4887843439683434
144	0.22655321101245507	0.4888563874531359
145	0.2670573228320453	0.48976614111763184
146	0.27121202253104737	0.48985455812169537
147	0.2991648050537723	0.4904227192403997
148	0.30900252684749463	0.4906058979872442
149	0.3185286549944183	0.49078334600234386
150	0.33634883019005146	0.491114909767582
151	0.33979749755915023	0.49117631046484833
152	0.34709830886821635	0.49130525192910757
153	0.34817112035706277	0.4913175320685608
154	0.33119838840071636	0.4909996811257122
155	0.3543215258671656	0.49141904788804114
156	0.36831196558738655	0.49166546935307
157	0.3811738811939256	0.49188692120121047
158	0.4017104287484339	0.4922281044090203
159	0.44300256248933256	0.4928859105457335
160	0.5355049542163248	0.49424695933513685
161	0.623656426446149	0.4954405888899941
162	0.6234071401979582	0.4954373141861399
163	0.6701112943097957	0.4960392456883407
164	0.6731296804085928	0.4960777234586276
165	0.7272336457389135	0.4967549731494751
166	0.7166948875073923	0.4966227569813616
167	0.6933534781941791	0.4963288523104468
168	0.7945649533493104	0.49757283043706246
169	0.8256947558983996	0.4979467606834143
170	0.827747054623227	0.49797132096232083
171	0.8128794202662013	0.49779264493327585
172	0.8284747923629796	0.49797848437700193
173	0.823944243272681	0.4979234284184531
174	0.8260050120203394	0.49794696535240524
175	0.8164590071994617	0.4978319413795263
176	0.8467284238677385	0.498193386817434
177	0.7967640028467855	0.4975916599842241
178	0.7487674152676029	0.49700344130441276
179	0.7698249011435807	0.49726071022595864
180	0.8092135771749814	0.4977388169886724
181	0.8535495766633526	0.4982705470269987
182	0.8628214918392105	0.4983808636130872
183	0.8925567037882087	0.49873330361539586
184	0.8851406449552792	0.4986452959493141
185	0.9452549206271711	0.49935570201668544
186	0.9316490545894272	0.49919483218984767
187	0.9833379084575512	0.4998037224377387
188	0.9690516485117683	0.5003647201417619
189	0.8330527200912496	0.501983447190693
190	0.8311770085769081	0.5020067794556542
191	0.8118264733504406	0.5022413301192115
192	0.8421300380939365	0.5018757913014861
193	0.8519771441222264	0.5017576972937438
194	0.8418345162957157	0.5018796800123129
195	0.9354680721279138	0.5007632106670203
196	0.8954443961072243	0.5012388614018434
197	0.8517307918977473	0.501762814018516
198	0.7797416213170578	0.5026387972995154
199	0.7941255973949648	0.5024623726293702
200	0.7981096377407895	0.5024136614095389
201	0.7658031369556532	0.5028111285898429
202	0.7679229167410921	0.5027849309590093
203	0.7544067535791636	0.5029523501935554
204	0.7590489414596351	0.5028952475450977
205	0.7717248456669503	0.5027384710980778
206	0.6435483896693242	0.5043715249763709
207	0.6664243905269704	0.5040839650441737
208	0.6479613342191778	0.504325883791403
209	0.6400296747324015	0.5044306743147375
210	0.8421545810773756	0.5018892994548846
211	0.8436737571299796	0.5018708792457047
212	0.8750833874073661	0.5014922416125625
213	0.8717065038890547	0.5015331754107399
214	0.8547129761810842	0.5017386630775913
215	0.8420802472975345	0.5018917554827753
216	0.859626722165364	0.5016795137392247
217	0.8202018520206193	0.5021584391779019
218	0.8023182496137744	0.5023774349981518
219	0.8039520390772322	0.5023573774370449
220	0.7472346753728978	0.5030620527726712
221	0.7179539694388412	0.5034355736810414
222	0.7337057327205228	0.503237454097862
223	0.6849518759497366	0.5038608758441061
224	0.7018138218657195	0.5036435173757833
225	0.8596046076850513	0.501686267815924
226	0.8731675425812753	0.5015219186162412
227	0.854632126627914	0.5017466451682359
228	0.8819258292378057	0.5014169234239158
229	0.8856709252182935	0.5013721009149114
230	0.8851627732501761	0.5013782409846379
231	0.8679256268757927	0.501587617362316
232	0.8746792711944078	0.501505749765961
233	0.8616206979522745	0.501666210254817
234	0.8400916235977205	0.5019290052391169
235	0.8425671697733	0.5018993282354381
236	0.905009533087976	0.5011416436311718
237	0.9253523703324824	0.5008966548490791
238	0.964021018196717	0.500432056239764
239	0.9998465062800779	0.4999979533100911
240	0.9954463776673366	0.500054851289558
241	0.9986185572025266	0.4999832171427472
242	0.9580259168486006	0.4994956956064526
243	0.9471468603938712	0.5006357018856973
244	0.8851954213755177	0.5013845857233554
245	0.8576527981724141	0.5017214708823566
246	0.7875768475967685	0.5025872207138118
247	0.7800567022353785	0.502681573118611
248	0.7634523349745217	0.5028958615520704
249	0.7573968569709253	0.5029736357686078
250	0.5329561581371738	0.5060137889592541
251	0.5195138810512836	0.5062141599013332
252	0.47782588233069057	0.5068490431110669
253	0.5165779218451881	0.5062587777413466
254	0.5111348431643618	0.50634023599972
255	0.5346066626653416	0.5059929127221835
256	0.5645219621123246	0.5055608564824196
257	0.564378648452392	0.5055629031723284
258	0.5778681148760503	0.5053713329968575
259	0.5977830986064051	0.5050944158521864
260	0.6087765012723718	0.504942142122966
261	0.5214681193234143	0.506194511678208
262	0.5307724822853546	0.506057588123304
263	0.5069768150006098	0.5064124841535034
264	0.5156006618530721	0.506283747358235
265	0.4256441413723182	0.5077072201898591
266	0.42444068234959753	0.5077272777509662
267	0.43305556336878626	0.5075844187953265
268	0.4307005714951263	0.5076233059035952
269	0.4258917838400028	0.5077051734999503
270	0.4882546434495443	0.5067141662460719
271	0.4918680926500505	0.5066584962805504
272	0.4591164272189101	0.507173443461624
273	0.45133381982534027	0.5072993148910199
274	0.4455936744376696	0.507392234612883
275	0.48215312671117394	0.5068113840167435
276	0.47569355319214557	0.5069131045052148
277	0.48546805601904675	0.5067608307759943
278	0.47611172893286535	0.5069065550975064
279	0.5253269899938028	0.5061562385769119
280	0.5317643251459371	0.5060608628271582
281	0.5176999973188274	0.5062716718877727
282	0.4965390428204237	0.50659382087943
283	0.5066160617199136	0.5064403191362641
284	0.5041878122008454	0.5064771595546239
285	0.523564582458127	0.5061857109115998
286	0.5581002239126162	0.5056795644971345
287	0.550465456901563	0.5057900857522138
288	0.5220954433167717	0.5062076104936247
289	0.5331012517822604	0.5060451033148599
290	0.5326004471236876	0.5060532900744954
291	0.5989439723748642	0.5051048539707217
292	0.6125852834665277	0.5049171725060776
293	0.6474377268165208	0.5044419311092363
294	0.7425450642425744	0.5031930409268395
295	0.836195924428283	0.5020116915114354
296	0.8651861514494907	0.5016522927634366
297	0.8157210918612237	0.5022691651019723
298	0.8231129281117944	0.5021768593870819
299	0.8848919441928873	0.5014103740162074
300	0.9582885731154329	0.5005100351252922
301	0.9823297439271195	0.5002161304543774
302	0.9922791212897984	0.5000945570737901
303	0.9923796068741827	0.5000933290598448
304	0.9945233255624276	0.5000671314290112
305	0.9995477939967785	0.5000057307317448
306	0.9898352593181429	0.5001244387464597
307	0.9764274978058403	0.5002883786081608
308	0.9841944428190369	0.5001934121963889
309	0.9604973923999416	0.5004834281564768
310	0.9583576810761256	0.5005096257873104
311	0.9506372671746003	0.5006041828611005
312	0.9318666323713665	0.5008344354758493
313	0.9555384558284489	0.5005442148467705
314	0.9520965967312152	0.5005863766588934
315	0.9635156987627892	0.500446587738117
316	0.9562948741169963	0.5005352094111714
317	0.9241543016510934	0.500929811225603
318	0.9416423137052392	0.5007151134541618
319	0.9542904641482671	0.5005599743590688
320	0.9586316943852412	0.500506760421438
321	0.9591660870575666	0.5005002110137297
322	0.9731193988709763	0.5003293124063384
323	0.9686414413059703	0.5003841636958962
324	0.993129006862584	0.5000843236242457
325	0.9741814481214566	0.4996835817400876
326	0.8931484061157823	0.49868663908547345
327	0.8991392527548293	0.4987605245911839
328	0.8841471894288828	0.49857509448543963
329	0.8677796784270521	0.498372062846479
330	0.8677796784270521	0.498372062846479
331	0.8688340157598703	0.49838516166189584
332	0.8706796663289152	0.49840808458887526
333	0.822405268538102	0.49780472040373824
334	0.8025896882216218	0.4975546148968734
335	0.7816585756366295	0.4972889545467012
336	0.7916840881334415	0.49741462130710623
337	0.7377987877362395	0.49672202144194216
338	0.6745967928405023	0.4958875859660929
339	0.6403216678604189	0.4954227826877869
340	0.6458778783100518	0.4954976915384518
341	0.6053967169984293	0.49493648916543764
342	0.5986190087107348	0.49484111341568393
343	0.5232608017229248	0.4937440876245257
344	0.5218753723265119	0.4937232113874552
345	0.5226085998945237	0.4937342635129631
346	0.4882165450621915	0.49320683152344547
347	0.488918934626306	0.49321624629702626
348	0.5025595982162505	0.4934268506886498
349	0.51033421480007	0.49354596804134643
350	0.5116226421264374	0.49356561626447165
351	0.5130472505368362	0.4935873111775057
352	0.5196053053043721	0.4936867803070772
353	0.5146086210150408	0.4936110527804487
354	0.5298978490041937	0.49384089605721565
355	0.5353317096542795	0.4939213309706345
356	0.5317920374689057	0.4938685263709855
357	0.5086618562205543	0.49351895173454924
358	0.511530725731792	0.4935627508985992
359	0.5042011864307708	0.4934505922915927
360	0.4867078631881382	0.49317858720270297
361	0.4781723206846018	0.4930443243446806
362	0.47179903930955824	0.49294321786318207
363	0.5102984231959816	0.4935424886685013
364	0.5178614079930264	0.49365751264138025
365	0.5066188340200752	0.4934862046960072
366	0.5145572637992855	0.4936073687386127
367	0.5052257550008687	0.49346410044499134
368	0.4820946236538648	0.49310306434506535
369	0.5284702327437802	0.49381531243335464
370	0.5352697846083625	0.49391560023888964
371	0.5704970210433391	0.4944317754339085
372	0.5617468247422464	0.4943048806595581
373	0.569930537714485	0.494423588674273
374	0.5551734983781496	0.4942082768958591
375	0.5815805453638682	0.49458937055689206
376	0.5335595331094285	0.49388530922823826
377	0.5753228228450746	0.49449767884897433
378	0.5793509417191156	0.4945549861664229
379	0.5690013975910178	0.4944051684650931
380	0.5545598764770577	0.4941947687424605
381	0.5361360926781262	0.4939217403086163
382	0.5249670391367444	0.49375432107407013
383	0.5187388951766758	0.4936601733382618
384	0.5500666172665772	0.49412681863748575
385	0.5765282835530994	0.4945113916713638
386	0.5795745597562308	0.49455519083541377
387	0.5651945641755081	0.4943462237957174
388	0.5824397528450285	0.4945951012886369
389	0.578190888653898	0.4945341099293524
390	0.562144412950518	0.49430058261074944
391	0.562144412950518	0.49430058261074944
392	0.546488961777582	0.49406951132003724
393	0.5398084382381412	0.49397045152844754
394	0.5387906505042608	0.4939553060231219
395	0.5216638453571786	0.49369824177056687
396	0.46883099302815145	0.4928730163993076
397	0.47956780976342683	0.49304330099972615
398	0.48895779855814536	0.49319045800417444
399	0.5186820334056261	0.4936468698538541
400	0.5109263092459235	0.49352857117712096
401	0.5165559316347424	0.4936145321532938
402	0.5175780496873905	0.49363008699660127
403	0.5174704090748362	0.49362844964467417
404	0.5143538790773375	0.49358096643878824
405	0.5063393760547978	0.49345816504425555
406	0.5001075298550295	0.49336197061853837
407	0.5072632811377771	0.49347167319765417
408	0.49996154018628036	0.4933582865767024
409	0.4997563968014255	0.4933543978658755
410	0.4781249643000067	0.493014442672011
411	0.47339281754695195	0.4929391244833643
412	0.47495876626523814	0.4929640941002526
413	0.4838114105654642	0.49310367835203806
414	0.48085778714860117	0.49305701382211564
415	0.47853293418570686	0.4930201734037558
416	0.48184123566498915	0.4930725686654231
417	0.47539129581348094	0.49297023416997926
418	0.4739786925154216	0.4929477205809816
419	0.4799220776190115	0.4930377749369722
420	0.47806486082289534	0.49300830260228434
421	0.4854722727692201	0.49312475925809945
422	0.4941917831864625	0.49326147814401244
423	0.49209567745688587	0.49322873110547044
424	0.4931431337574044	0.49324510462474147
425	0.4931431337574044	0.49324510462474147
426	0.49374596165304385	0.49325451939832227
427	0.48672023179501533	0.4931444074812247
428	0.49874089592539206	0.49333229361485964
429	0.4973185567599223	0.49331018936384374
430	0.4937318756411133	0.49325288204639517
431	0.4879310849721481	0.493162009014441
432	0.48056418567506465	0.4930457570276168
433	0.4692968714032626	0.4928660576536174
434	0.449055762816561	0.49253633590929724
435	0.46561634148680664	0.4928060896392873
436	0.4536957631827929	0.49261247277390746
437	0.4309365641619731	0.49223301646480166
438	0.4286812492513783	0.4921949480324965
439	0.428366537972503	0.49218962663873345
440	0.4220286114048115	0.4920819707495265
441	0.40574828018034315	0.4918001415490741
442	0.4184042650001999	0.49201831869336043
443	0.4205795115630283	0.492055568449702
444	0.42791843372171634	0.4921804165341435
445	0.4195991482310769	0.49203796691648566
446	0.39141446471074937	0.4915418492825738
447	0.40981309350778317	0.4918650216191855
448	0.4284946450238035	0.49218450991396123
449	0.47314655026519625	0.49291599688739396
450	0.5312879968293265	0.49381531243335464
451	0.5243956944636108	0.49371052191002013
452	0.5216224801579674	0.49366713208395196
453	0.5276695417872308	0.49375882379186964
454	0.5167511399458573	0.49359222323328705
455	0.5110727218944895	0.4935025782152782
456	0.5193324443723918	0.4936290636516468
457	0.4868679276080139	0.49312353124415415
458	0.4868679276080139	0.49312353124415415
459	0.4831412339073481	0.4930645865747785
460	0.4339765986996661	0.49225900942664436
461	0.43648444241069106	0.49230117123876727
462	0.440151535914011	0.49236257193603356
463	0.46622181228957404	0.4927895114510254
464	0.47270066267157373	0.4928938926363781
465	0.4983436497713306	0.4932995465763176
466	0.5170000928555238	0.4935877205154875
467	0.5215319438584631	0.49365689863440754
468	0.5132880579531685	0.4935308225360207
469	0.5101211912353475	0.49348211131618946
470	0.5119029587971533	0.4935095369609684
471	0.5060381163861487	0.493419073266996
472	0.5037390684578688	0.49338346086258156
473	0.5069380929985792	0.4934329907583764
474	0.5085283363558557	0.4934575510372829
475	0.509058998095978	0.49346573779691844
476	0.5086344454964615	0.49345918838921
477	0.5014877180421482	0.4933478484581671
478	0.5030424073784272	0.4933719993990918
479	0.5045203970759852	0.4933949223260713
480	0.5067681421143203	0.4934297160545222
481	0.5073772590388133	0.49343913082810303
482	0.5079867602285926	0.49344854560168383
483	0.5115453920432695	0.4935033968912418
484	0.5094989173741975	0.49347187786664504
485	0.5133828848954669	0.4935316412119843
486	0.5093167352392407	0.4934677844868273
487	0.5185158013358843	0.4936090060905398
488	0.5705406967001649	0.49438429222802255
489	0.6084399017624114	0.4949283024058021
490	0.5963203931930757	0.49475556177749286
491	0.5831871936228932	0.49456603829193085
492	0.5831871936228932	0.49456603829193085
493	0.5934358579207248	0.49471278595839735
494	0.5368572715747968	0.4938814205174114
495	0.5018074834642939	0.4933437550783493
496	0.44871911454158864	0.4924888527034113
497	0.44426325777481723	0.49241414852173726
498	0.47089631136040666	0.4928496841343464
499	0.4741787027469957	0.4929024887339954
500	0.47970283888707765	0.49299090573805887
501	0.5072610116772652	0.4934239853227773
502	0.5221234988023555	0.49365239591660803
503	0.5270730146463808	0.49372771410525473
504	0.4999809247139311	0.49331018936384374
505	0.42689577523217737	0.4921149224570594
506	0.4280247558909923	0.4921341613422029
507	0.4229222283481433	0.4920469723520847
508	0.4250978097437509	0.4920842221084263
509	0.45360677252167925	0.4925611008571947
510	0.46584015026231695	0.4927604484543193
511	0.47237176061404273	0.4928660576536174
512	0.47931207265990106	0.4929773975846603
513	0.4545735624081566	0.4925756323555477
514	0.4670046685989192	0.4927786639945083
515	0.49052772327340066	0.49315484559976
516	0.5255877016213426	0.493698037101576
517	0.5377040285186333	0.49388080651043875
518	0.5360050562352446	0.4938552228865778
519	0.5312217980465344	0.4937829747327944
520	0.5464449181647857	0.4940117946646069
521	0.5566385486299483	0.4941632497178638
522	0.5484487497633436	0.49404167633727647
523	0.5486685681860725	0.49404495104113066
524	0.5399203138970775	0.49391355354898075
525	0.5419939698475509	0.4939446632355957
526	0.5449475625470976	0.49398887173762746
527	0.5468661879817898	0.49401752539635174
528	0.5594181669433433	0.49420377417805955
529	0.5657601016144342	0.4942971032379044
530	0.5702031045145897	0.49436218797700665
531	0.572080281500295	0.49438961362178563
532	0.612149758991763	0.49496350547223483
533	0.6598138201148545	0.4956258143267475
534	0.6800669486242927	0.4959012987884824
535	0.6701047572779211	0.4957658079165147
536	0.7478480817082145	0.4968040937072881
537	0.7424565673017275	0.496733278236441
538	0.8536202787132562	0.4981639144827462
539	0.9927848165881134	0.5000902590249815
540	0.950582837679769	0.5006174863455083
541	0.9513028752503616	0.5006084809099092
542	0.9633198223821056	0.5004582538705976
543	0.966661279724764	0.5004165013964565
544	0.9999344180390454	0.49999897665504556
545	0.9665659172685712	0.5004177294104019
546	0.9191988915926986	0.5010108601459945
547	0.9157751662674216	0.5010538406340809
548	0.9241480469555511	0.5009488454417556
549	0.9233975609899496	0.5009582602153363
550	0.9263019879838157	0.5009218291349583
551	0.9257471327041547	0.5009287878806485
552	0.917657017677124	0.5010303037001288
553	0.9251270431297717	0.5009365653023022
554	0.9306114752386788	0.5008677965213639
555	0.9530131156823587	0.5005874000038478
556	0.949697109183418	0.500628947808998
557	0.9465577458383662	0.5006682442552485
558	0.9627856436861097	0.5004652126162878
559	0.9063923938454579	0.5011721393108141
560	0.8896049975721544	0.501383562378401
561	0.8868792822835548	0.5014179467688702
562	0.8832795007621239	0.5014633832848473
563	0.8816911700001075	0.5014834408459542
564	0.8761357994367032	0.5015536423098287
565	0.8634957485384196	0.4982838505114064
566	0.8559690729096439	0.49818806542367094
567	0.8498580773379469	0.4981102912071336
568	0.8503402015635251	0.4981164312768602
569	0.8496009673607179	0.49810701650327943
570	0.8496009673607179	0.49810701650327943
571	0.8536201213890687	0.49815818375100135
572	0.8891411518477342	0.49860845553095434
573	0.9113787857329418	0.49888885204847055
574	0.9173972371358731	0.498964579575099
575	0.8745349189527791	0.49842343476319184
576	0.8638101148564994	0.4982871252152606
577	0.8282260573059057	0.4978327600554899
578	0.8465090291615245	0.4980664920430836
579	0.8664010974324152	0.49831946291582085
580	0.8707070350489081	0.4983741095363879
581	0.8707070350489081	0.4983741095363879
582	0.864418788521273	0.4982942886299417
583	0.8643171015506077	0.49829285594700545
584	0.8772558556689667	0.4984570004776974
585	0.8242892500587862	0.49778118346978617
586	0.7947342463878024	0.49739947580178057
587	0.7130113646237222	0.49632148422677486
588	0.6720327980674834	0.4957649892405511
589	0.6780714059743136	0.49584665216791535
590	0.6682807707689286	0.4957117753029203
591	0.6639688960719504	0.4956524212955629
592	0.6858107029662255	0.495951238022259
593	0.6893625725911681	0.4959995399041085
594	0.6454173134269237	0.4953945383670444
595	0.6562274360558349	0.49554476540635595
596	0.6438591580054152	0.4953724341160285
597	0.6181573695587403	0.4950101700021572
598	0.6250321343042892	0.4951075924418198
599	0.6250321343042892	0.4951075924418198
600	0.6377957949541766	0.4952868824778374
601	0.6398413712520352	0.4953155361365617
602	0.6427097808660183	0.4953556512587757
603	0.6453780839026019	0.49539290101511724
604	0.6453780839026019	0.49539290101511724
605	0.6310773143368589	0.4951921207350564
606	0.634045413023336	0.4952338732091975
607	0.6438641790921633	0.49537141077107405
608	0.6534022112387741	0.4955038316081784
609	0.631491827168726	0.49519682812184684
610	0.6243374037122273	0.4950946982953938
611	0.619227175950342	0.4950222454726196
612	0.5868213748446102	0.49455478149743204
613	0.5868213748446102	0.49455478149743204
614	0.5910749310322151	0.4946165915326801
615	0.5824850071286468	0.49449112944126594
616	0.5835801640590661	0.4945062749465916
617	0.5664257643082051	0.49425412274981795
618	0.5647678946031018	0.49422956247091143
619	0.5704973828721597	0.49431429543313893
620	0.5700812734223032	0.4943081553634123
621	0.5677260574049035	0.4942733616349614
622	0.566370464392173	0.49425330407385437
623	0.5692494889200158	0.49429587522395907
624	0.5692494889200158	0.49429587522395907
625	0.5687822089349843	0.4942880978023053
626	0.5730280462663166	0.49435072651351697
627	0.5982737166230263	0.49471790268316956
628	0.5926144842444234	0.4946360350868144
629	0.5970832445508257	0.49470071048793496
630	0.6042421696670698	0.49480386365934237
631	0.6161416912320918	0.4949737389217792
632	0.6101499609077059	0.49488818728358813
633	0.6067500027669516	0.49483947606375683
634	0.604070322136973	0.49480099829346996
635	0.6023057873689727	0.49477561933859987
636	0.5987553383640544	0.49472445209087795
637	0.6009128809375324	0.49475556177749286
638	0.6107493196438383	0.4948963740432236
639	0.6107493196438383	0.4948963740432236
640	0.6194163476866411	0.49501958477573804
641	0.6499833463832849	0.4954489803186205
642	0.7046755453124234	0.4961976594872878
643	0.7155785231736269	0.49634399781577254
644	0.7379950769673618	0.49664363321843213
645	0.7495982086385843	0.49679754429957973
646	0.74907235127375	0.49679058555388955
647	0.7499101574572473	0.4968014330104066
648	0.749105906520728	0.4967907902228804
649	0.7548033469690679	0.4968661084115271
650	0.7626591028253928	0.4969696709209163
651	0.7485801975744891	0.49678383147719024
652	0.7485801977261515	0.49678383147719024
653	0.7028915120083408	0.4961726898703995
654	0.6638990730163483	0.49563973181812787
655	0.6473624253141275	0.49540968387237005
656	0.6225250406647806	0.4950592905599703
657	0.6192997826462716	0.49501344470601144
658	0.6220926642394258	0.4950531504902436
659	0.620969095936338	0.4950371863089544
660	0.6182933866353973	0.4949991178766493
661	0.6182358998911153	0.4949982992006857
662	0.6298626746355417	0.4951628530693595
663	0.6307901041606303	0.49517595188477626
664	0.6307901041606303	0.49517595188477626
665	0.6194810704136808	0.4950152867269294
666	0.6322906823326424	0.49519641878386506
667	0.6399223468388369	0.4953034606660993
668	0.6391351911039287	0.49529240854059137
669	0.6347695219199729	0.4952310078433251
670	0.6414978740695175	0.4953255649171152
671	0.6386106462609049	0.49528504045691946
672	0.6406515563169549	0.4953136941156437
673	0.6700632890494155	0.4957209854075103
674	0.6669476667973571	0.4956780049194239
675	0.67795893489711	0.4958292553036899
676	0.6989690660644626	0.4961155872219418
677	0.7022910836486562	0.49616061439993714
678	0.7038741557597316	0.49618149063700767
679	0.7118146476404483	0.49628873718823285
680	0.7132120402088797	0.4963075667353945
681	0.7070223011269765	0.4962240617871123
682	0.7279725919200888	0.49650568631857384
683	0.7467815722726432	0.4967562011634204
684	0.7330587496528629	0.49657363642354857
685	0.7363741365661209	0.4966178449255803
686	0.725281150086032	0.4964696645761776
687	0.7413616706856967	0.49668374834064616
688	0.7238222555538703	0.49644960701507057
689	0.7238222555538703	0.49644960701507057
690	0.7262668590348302	0.49648235405361263
691	0.7218991096494475	0.49642381872221875
692	0.7254109291627318	0.49647089259012295
693	0.7187587063149012	0.4963816569100959
694	0.713920226876416	0.49631657217099356
695	0.7067597959108634	0.49621996840729454
696	0.6878332229947423	0.4959629041547396
697	0.7161684257879732	0.4963460445056814
698	0.7090015569948245	0.4962494407419824
699	0.7090015569948245	0.4962494407419824
700	0.7073652678314628	0.4962273364909665
701	0.7073652678314628	0.4962273364909665
702	0.7073652678314628	0.4962273364909665
703	0.7123388879201946	0.4962944679199777
704	0.6986517520681539	0.49610903781423343
705	0.6991643993657813	0.4961159965599236
706	0.7158228802833976	0.4963411324499001
707	0.7166746589064052	0.4963525939133898
708	0.7126926016579865	0.4962989706377772
709	0.7119031961886572	0.49628832785025107
710	0.7049838875304699	0.4961945894524245
711	0.7049838875304699	0.4961945894524245
712	0.7131569811423142	0.4963047013695221
713	0.7201122486437109	0.49639803042936687
714	0.7069606074447338	0.4962207870832581
715	0.6727141995640105	0.4957529137700888
716	0.6733977453321133	0.4957623285436696
717	0.6704871266705728	0.4957222134214556
718	0.6609881376322566	0.4955908159293057
719	0.6566267480798935	0.49553023390800294
720	0.6404930020829793	0.4953046886800446
721	0.6392991309103921	0.49528790582279186
722	0.6393573468872407	0.4952887244987554
723	0.6484014544238805	0.495415209935124
724	0.6320059423678903	0.49518475265138445
725	0.6320059423678903	0.49518475265138445
726	0.6274943458764672	0.4951208959262275
727	0.6253014093462057	0.49508978623961253
728	0.6201495782565787	0.4950165147408747
729	0.6171648535976364	0.49497394359077007
730	0.6191731110485088	0.49500259724949436
731	0.6173942242695016	0.49497721829462427
732	0.609987406918943	0.49487119975734445
733	0.609987406918943	0.49487119975734445
734	0.6389864833773742	0.495282175091047
735	0.6317885394576224	0.4951806592715667
736	0.6373818111223518	0.4952592521640676
737	0.6387773556952295	0.4952789003871928
738	0.6352618841160417	0.495229370491398
739	0.6402906404104384	0.4953001859622451
740	0.6528840075483364	0.49547620129440856
741	0.6545283929187704	0.495499124221388
742	0.6402210931716683	0.495298548610318
743	0.6383882234674878	0.49527276031746614
744	0.6384754530048811	0.4952739883314115
745	0.635570504411358	0.49523305453323396
746	0.6184604087125469	0.4949903171100411
747	0.6144218734484845	0.49493260045461074
748	0.5999945651436701	0.4947246567598688
749	0.6031676160905939	0.49477050261382766
750	0.5983826142896237	0.4947013244949076
751	0.6000794590637363	0.4947258847738142
752	0.5981565329326854	0.4946980497910534
753	0.604242761049774	0.4947856481191534
754	0.6106693934879971	0.49487774916505284
755	0.6315108132454165	0.4951737005258765
756	0.6502148467078063	0.4954360861721946
757	0.6537912098786873	0.4954860254059712
758	0.6538499053919224	0.4954868440819347
759	0.6658306214222742	0.49565303530253557
760	0.6640283853894751	0.49562806568564727
761	0.6518123156093365	0.49545778108522864
762	0.6583610683042586	0.4955490634551646
763	0.6553330117995049	0.49550690164304173
764	0.6525158374260377	0.4954676051967913
765	0.6525158374260377	0.4954676051967913
766	0.6693272279867306	0.4957005185084215
767	0.6801112853706364	0.495849108195806
768	0.6770743202543628	0.4958073557216649
769	0.6745178124644048	0.4957721526552322
770	0.6953226210355744	0.49605664255256615
771	0.6968855669781426	0.4960779281276185
772	0.7023056697982687	0.4961516089643381
773	0.7046289200336342	0.49618312798893477
774	0.7032105029560447	0.49616388910379133
775	0.7010094782783962	0.49613400743112174
776	0.7054442207730822	0.4961941801144427
777	0.6944815704738297	0.49604518108907647
778	0.6919606774340977	0.4960107966986073
779	0.6686424316823145	0.49568987572089535
780	0.6574042083443161	0.4955339179498389
781	0.6407935914978122	0.49530141397619043
782	0.630761947176542	0.49515978303449615
783	0.6296354230772333	0.4951438188532069
784	0.6104428057108682	0.49486956240541735
785	0.6039351755466542	0.49477582400759074
786	0.6020937254368873	0.49474921703877534
787	0.6076824981361169	0.4948298566211851
788	0.6096127441808432	0.4948572822659641
789	0.5997990056406508	0.49471565132426976
790	0.5930059686504918	0.4946170008706619
791	0.5882915283281948	0.4945482320897236
792	0.9471632858846946	0.5006694722691938
793	0.946195262506809	0.500681752408647
794	0.9860640380786366	0.5001766293391361
795	0.9852881072679952	0.5001864534506987
796	0.9852881072679952	0.5001864534506987
797	0.9913018790635799	0.5001103165860885
798	0.9896528780197748	0.500131192823159
799	0.9846738385444945	0.5001942308723525
800	0.983414029293692	0.5002101950536417
801	0.9864528492026434	0.5001717172833549
802	0.9747208780252695	0.5003203069707393
803	0.9882970848219312	0.5001483850183936
804	0.9768228983561116	0.5002937000019239
805	0.9855835362590726	0.5001827694088627
806	0.9851310531146898	0.5001885001406076
807	0.9870702984616179	0.500163939861701
808	0.9911752723676044	0.5001119539380156
809	0.9911752723676044	0.5001119539380156
810	0.9889772976109623	0.5001397889207763
811	0.9922419617572638	0.500098445784617
812	0.9838705900326563	0.5002044643218968
813	0.9726110606684798	0.5003471186085456
814	0.976294068065339	0.5003004540786232
815	0.9677517290828875	0.5004087239748027
816	0.9649422442983122	0.5004443363792173
817	0.9666214264951662	0.5004230508041649
818	0.9606804201896508	0.5004983689928116
819	0.9652328610694884	0.5004406523373813
820	0.9678809106895904	0.5004070866228757
821	0.9610032478512003	0.5004942756129939
822	0.9610032478512003	0.5004942756129939
823	0.9478892333073653	0.5006606715025855
824	0.9305401791618196	0.5008811000057717
825	0.927385602921411	0.5009212151279857
826	0.9340501206539492	0.5008364821657582
827	0.937271380185595	0.5007955483675806
828	0.9294456081650756	0.500895017497152
829	0.9268706771071855	0.5009277645356941
830	0.9268706771071855	0.5009277645356941
831	0.9210799225923185	0.5010014453724136
832	0.9131084615127633	0.501102961191894
833	0.9147310005122902	0.5010822896238143
834	0.8871033234901117	0.5014351389641047
835	0.8869433768355021	0.5014371856540136
836	0.8822430301181987	0.5014973583373347
837	0.8711643797202053	0.5016393986170107
838	0.8711643797202053	0.5016393986170107
839	0.8602700323688366	0.5017793922067779
840	0.8602700323688366	0.5017793922067779
841	0.8574710188925309	0.5018154139491742
842	0.859856430333795	0.501784713600541
843	0.8536570753268771	0.5018645345069872
844	0.8487040707083329	0.5019283912321442
845	0.8474984659623488	0.5019439460754517
846	0.8474984659623488	0.5019439460754517
847	0.8447079135327156	0.5019799678178479
848	0.8447079135327156	0.5019799678178479
849	0.8584335375433777	0.5018031338097209
850	0.8584335375433777	0.5018031338097209
851	0.8786864815058376	0.5015432041912935
852	0.8693463919988439	0.5016631402199536
853	0.8552804863557615	0.5018440676078985
854	0.8641781574268683	0.5017296576419922
855	0.8506301786474075	0.5019042402912194
856	0.8506301786474075	0.5019042402912194
857	0.8506619132434801	0.5019038309532377
858	0.8421342129028004	0.5020139428703352
859	0.8193661567364247	0.5023092802241862
860	0.8128270053444127	0.5023944225243955
861	0.8075548708770202	0.5024631913053338
862	0.8098446801874997	0.5024333096326642
863	0.8098446801874997	0.5024333096326642
864	0.8098446801874997	0.5024333096326642
865	0.8044834743916833	0.5025033064275478
866	0.7993503534388599	0.502570437856559
867	0.797037010240308	0.5026007288672103
868	0.8028821974245128	0.5025243873336093
869	0.7949404319381514	0.5026283591809801
870	0.7858306027081412	0.5027482952096404
871	0.7762428810019149	0.502874780646009
872	0.7658425665483602	0.5030123182078856
873	0.7774345572570055	0.5028592258027016
874	0.7744577080315915	0.502898522248952
875	0.7612267993650389	0.5030737189051518
876	0.7578066163466542	0.503119155421129
877	0.7579759746518044	0.5031169040622292
878	0.7518864795857805	0.5031979529826207
879	0.7345956966066033	0.5034294336113148
880	0.729039124276575	0.5035041377929887
881	0.7109327170412008	0.5037489219060906
882	0.7115357203898689	0.503740735146455
883	0.7115357203898689	0.503740735146455
884	0.7149158651582974	0.5036948892924962
885	0.7280361499482645	0.5035178506153782
886	0.7331176160818751	0.5034494911724218
887	0.7426117902362211	0.5033221870600896
888	0.7396463026136675	0.5033618928443218
889	0.7278234133853528	0.5035207159812507
890	0.732203908139393	0.503461771311875
891	0.7316863086787875	0.5034687300575652
892	0.7316863086787875	0.5034687300575652
893	0.7350071432678604	0.5034241122175517
894	0.7319603167299842	0.5034650460157292
895	0.741235570449196	0.5033406072692694
896	0.741235570449196	0.5033406072692694
897	0.7394935468455811	0.5033639395342306
898	0.7490439612790343	0.5032364307529076
899	0.7549099578370078	0.5031582471983885
900	0.7589722440208064	0.5031042145847942
901	0.7610058922282488	0.503077198277997
902	0.7604510964552894	0.503084566361669
903	0.7630103428358017	0.5030505913091816
904	0.7662825447738566	0.5030072014831134
905	0.7739519538546623	0.502905890332624
906	0.7721558099689443	0.502929631935567
907	0.7730537299688482	0.5029177611340955
908	0.7780442294559617	0.5028518577190296
909	0.7828263354936162	0.5027888196698361
910	0.7755013260636708	0.5028854234335352
911	0.778851013903767	0.5028412149315035
912	0.7896721324423681	0.5026987653138456
913	0.7749563382503449	0.5028927915172071
914	0.7749563382503449	0.5028927915172071
915	0.7597372785954337	0.5030945951422224
916	0.7830967138332345	0.5027857496349728
917	0.7781598693559953	0.5028508343740752
918	0.7790906710627556	0.5028385542346219
919	0.7829102577786451	0.5027882056628635
920	0.7732938924667985	0.5029151004372139
921	0.7756482976304576	0.502883990750599
922	0.7724889155295638	0.50292574322474
923	0.774346922557168	0.5029011829458335
924	0.76633591130658	0.5030072014831134
925	0.76633591130658	0.5030072014831134
926	0.7643910220512866	0.5030329897759652
927	0.7657492016902696	0.5030149789047671
928	0.7640824457436401	0.503037083155783
929	0.7696115841304226	0.5029638116570452
930	0.7726436998038284	0.5029236965348312
931	0.7726436998038284	0.5029236965348312
932	0.7870739928999878	0.5027335590422964
933	0.7845544652051041	0.5027667154188203
934	0.7958277625966189	0.5026187397384084
935	0.7950163893860602	0.5026293825259346
936	0.7950163893860602	0.5026293825259346
937	0.7985755824180913	0.5025827179960123
938	0.7990442107935118	0.5025765779262856
939	0.8019200423978392	0.5025389188319622
940	0.8002317263025305	0.5025610230829781
941	0.8037657416327365	0.5025147678910376
942	0.8070531621517643	0.5024717874029511
943	0.8070531621517643	0.5024717874029511
944	0.8083377508606192	0.5024550045456982
945	0.8115671611890742	0.5024128427335754
946	0.8131887325864736	0.5023919664965049
947	0.8272453139389409	0.5022089924186512
948	0.8287266034432343	0.5021897535335078
949	0.8440785555288796	0.501990815274365
950	0.8467381659246591	0.5019564308838957
951	0.8630176041797384	0.501746440499245
952	0.8679799655487587	0.501682583774088
953	0.8741655931578926	0.5016031722056236
954	0.8768430232214397	0.5015687878151545
955	0.9020036626005563	0.5012466388234972
956	0.9062317234598651	0.5011926062099028
957	0.9220338726611248	0.5009910072538784
958	0.9439969653769955	0.5007114294123257
959	0.9901308537113332	0.5001254620914142
960	0.9960974104861872	0.5000497345647857
961	0.990937120294126	0.5001152286418697
962	0.992614183481075	0.5000939430668174
963	0.9952752420827652	0.500060172683321
964	0.9917277421382792	0.5001051998613163
965	0.9989195886219039	0.5000139174913804
966	0.9900029907215497	0.5001270994433413
967	0.9982586401797372	0.5000223089200068
968	0.9953563963405794	0.5000591493383666
969	0.9922929841576894	0.4999019635533648
970	0.9922929841576894	0.4999019635533648
971	0.9958078534295065	0.49994658139337833
972	0.999548536008584	0.5000059354007358
973	0.9973879628616087	0.4999666389544853
974	0.9905517239287581	0.4998798593023489
975	0.9947437069824799	0.4999330732399797
976	0.9887137760083792	0.4998565270373877
977	0.9912933667841749	0.49988927407592976
978	0.9845875607003186	0.4998041317757205
979	0.9876181857148655	0.49984260954600734
980	0.9918742486850672	0.4998966421596017
981	0.9985167031481195	0.49998096578384743
982	0.9985167031481195	0.49998096578384743
983	0.9985167031481195	0.49998096578384743
984	0.9837502590205556	0.49979348898819426
985	0.9888762567141423	0.4998585737272966
986	0.9871352897442344	0.4998364694762807
987	0.983589073895685	0.4997914422982854
988	0.9877800856245945	0.49984465623591623
989	0.9908429678702548	0.4998835433441849
990	0.998484543311404	0.5000194435541343
991	0.9987102494129388	0.4999834218117381
992	0.9987102494129388	0.4999834218117381
993	0.9960985183225833	0.49995026543521426
994	0.9962277048624799	0.5000480972128586
995	0.9976463404138912	0.4999699136583395
996	0.9977753077185475	0.4999715510102666
997	0.9994841286935595	0.4999932459233007
998	0.9994841286935595	0.4999932459233007
999	0.9961309800947866	0.49995067477319605

==> data/stats-mannwhitneyu-varghadelaneya-sanitizer-ubsan-sanitizer-asan-ue.dat <==
rank	pvalue	effect_val
1	0.10123307280985991	0.49744081893793984
2	0.7732101424742508	0.4993159962324532
3	0.3669489209594312	0.5024539812007438
4	0.07880811715311731	0.5052868047036209
5	0.14972271800002268	0.5046863058843563
6	0.03659582941892459	0.5074673481325387
7	0.021939431992668432	0.5087088702312637
8	0.04861270084328154	0.507800549249704
9	0.1592919195430499	0.5059145244986736
10	0.8833805137045192	0.5006747936629569
11	0.8125730405110974	0.49887370654314483
12	0.5881270304996358	0.5026502587630052
13	0.24548509814247121	0.5058046172505668
14	0.25227193598245357	0.505818944079929
15	0.21702222669131133	0.506376667080098
16	0.03769125221157217	0.51140088146841
17	0.016930397468883557	0.513451664757105
18	0.003900335117167517	0.5165824863107146
19	0.00659585782451138	0.5157957387097422
20	0.00783591324888847	0.5155155468612168
21	0.01582487135545875	0.5143057484560795
22	0.022726786576634704	0.5136845780687352
23	0.013489133451665749	0.5149684666485739
24	0.005922097235565242	0.516778559203985
25	0.0016186214543229289	0.5195724955985933
26	0.0049965226542552895	0.5176997743319707
27	0.0034797739779826252	0.5190131352464972
28	0.04379315520382901	0.5133747092165312
29	0.036154328099783604	0.5139897395341488
30	3.745216683969257e-05	0.5291078192150617
31	0.00011756766260700115	0.5273548293081083
32	0.00045188494052261655	0.5252729363327984
33	0.000567154749496282	0.5249434192574691
34	0.0020013060596867096	0.5224996715062696
35	0.0036496505883682616	0.5213457477356446
36	0.008604043269444465	0.5194067137159742
37	0.014784057300095528	0.5180780026271312
38	0.013734410977170397	0.5183060038829801
39	0.033688353249594294	0.5158669635185711
40	0.026715152431820054	0.5165718435231884
41	0.029818980316028625	0.5162941077025537
42	0.01243980973217128	0.5189503018662946
43	0.008162181016678281	0.5201410660552794
44	0.006876409659330459	0.520643119089927
45	0.008503833728987243	0.5202217056376892
46	0.009620114395799207	0.5199576826394441
47	0.011528435163750213	0.51956942556373
48	0.004907274119538866	0.5219501352657361
49	0.00405961050246507	0.5225070395899416
50	0.0045274132426108855	0.5224120731781696
51	0.006694202938348018	0.5215342478762522
52	0.01859586368296249	0.5188060102277188
53	0.024013047754915896	0.5180966275053019
54	0.020709124642735652	0.5186275388676647
55	0.018000931706971986	0.519097254201752
56	0.021812304182789937	0.5185471039542459
57	0.0072693086367275565	0.5218310179130394
58	0.004849239090435715	0.5229652934605392
59	0.006807854832847271	0.5221238992389997
60	0.006972985672785881	0.5221024089949565
61	0.004860615610718155	0.5231323033571036
62	0.002688218297833186	0.5247581938207156
63	0.0030072627121884308	0.524568056328181
64	0.0009635693575381563	0.5274960509118208
65	0.002022203711538458	0.5257790827472637
66	0.0014669024883731203	0.5266041034495321
67	0.00208605774034414	0.5257942282525894
68	0.00169621405543523	0.5263439691621138
69	0.001476215366734207	0.5267307935548916
70	0.0015412414930226807	0.5266628434499169
71	0.0021639207283123455	0.5258564476258193
72	0.0014791562014932484	0.5268468408727249
73	0.0011491943007415912	0.527477630702641
74	0.004988372459925556	0.5238906019683426
75	0.005463430046077662	0.5236480692141406
76	0.006899813589904555	0.5230178933911973
77	0.007848529894157323	0.5227024984762394
78	0.0072059654224196105	0.5229695915093479
79	0.007110181298290534	0.5230375416143226
80	0.00679057844025974	0.5231685297684907
81	0.005357865826137988	0.5238646090064999
82	0.0033992792248975826	0.5251343754259673
83	0.003271200057269547	0.5252526741027005
84	0.0032217019814013734	0.5252931985628962
85	0.004194127922032423	0.5246075574434224
86	0.00636499534451007	0.5234857667043666
87	0.00663415331280582	0.5233752454492874
88	0.006654502019585726	0.5233738127663511
89	0.006480820602606919	0.5234564990386698
90	0.0063965229603699355	0.5234937487950113
91	0.004307539112556465	0.5246194282448938
92	0.009179112524286184	0.5225446986842649
93	0.006717233689886295	0.5234767612687676
94	0.007485083009562065	0.5232061888628141
95	0.014764231323415086	0.5212624474563533
96	0.0190034199591292	0.5204724251515267
97	0.01492291460616228	0.5212782069686517
98	0.013787450530334212	0.5215336338692795
99	0.017614445229550198	0.5207722652231772
100	0.01665510254193954	0.5209646540746117
101	0.018062243112044785	0.520708817836002
102	0.01773893855951514	0.5207673531673959
103	0.015375832846065349	0.521250371985891
104	0.01658071128554724	0.5210268734478415
105	0.018079353035626064	0.5207587570697786
106	0.018954995281179342	0.5206044366506493
107	0.01874617500522934	0.5206406630620364
108	0.020795580722297622	0.52032792884396
109	0.02358885801996624	0.5199288243117289
110	0.017498339209498715	0.5209407078026778
111	0.019200787532016542	0.5206484404836902
112	0.023180326634818435	0.5200319774831363
113	0.015737494629138846	0.5213881142167583
114	0.012769612414653138	0.5220776440470591
115	0.013226040436617594	0.5220193133846561
116	0.013267614228998125	0.5220209507365833
117	0.013146619544510062	0.5220731413292596
118	0.011533325645591562	0.5225844044684972
119	0.012823693714421136	0.5222606181249128
120	0.012353154232655799	0.5224075704603701
121	0.00923927322425693	0.5233371770169822
122	0.010238874108085529	0.5230369276073499
123	0.0157173635600719	0.5217033044627255
124	0.015482890420596555	0.521789879445871
125	0.014610321566391936	0.5220217694125467
126	0.013820940314327129	0.5222499753373866
127	0.012603048173708982	0.522590135200242
128	0.014813201647934768	0.5220764160331138
129	0.01720269547253008	0.5216073147059991
130	0.014894988550164683	0.522094426904312
131	0.014058772697962596	0.5222886577766643
132	0.012403979335189361	0.5226994284413761
133	0.014597047851415409	0.5221863232812205
134	0.012932904975630181	0.5226218588938296
135	0.016567038859460877	0.5218326552649665
136	0.023714947916226872	0.5206353416682733
137	0.028172485457390276	0.5200389362288265
138	0.035160124791229146	0.5192407271643643
139	0.04198907430379568	0.5186037972647217
140	0.042630973223937454	0.5185784183098516
141	0.04748193387612227	0.5181748110598211
142	0.05410973923633134	0.5176725533561826
143	0.06694086130960718	0.5168434392740964
144	0.07797927339576988	0.5162110120922533
145	0.08749863628105595	0.5157196018451319
146	0.08911016991207539	0.5156401902766674
147	0.1078088644325711	0.5148032987729275
148	0.12328089250631026	0.5142046419745809
149	0.14345085486255352	0.513498943294
150	0.1546292385990713	0.5131354511661834
151	0.1584437255854937	0.513017766496423
152	0.18646009952774645	0.5122019558987445
153	0.1929101102283438	0.5120353553401619
154	0.21422712291756119	0.5114948245352274
155	0.24848877506925482	0.5106847446692938
156	0.31546214231288394	0.5093015916288746
157	0.3368756387723967	0.5088988030548075
158	0.33544918420455005	0.5089286847274771
159	0.4152850973851705	0.5075590398404565
160	0.43134018704686916	0.5073032036018468
161	0.5271614439437171	0.5058746140454504
162	0.5511402535202468	0.5055385475624128
163	0.5888131214068262	0.5050258517402391
164	0.5961799245124566	0.5049267919486494
165	0.6397770743100848	0.5043539234431547
166	0.6356976435867543	0.5044087747327125
167	0.6394726132609703	0.5043621102027901
168	0.6438966962918642	0.5043062355682778
169	0.7257290785192394	0.5032706104743859
170	0.795158482081656	0.5024218481691745
171	0.7747241197049495	0.5026703163241122
172	0.7533978975647324	0.5029322926324484
173	0.7927789592896424	0.5024529578557894
174	0.76975837152155	0.5027339683802783
175	0.8133983010492176	0.5022061270527788
176	0.7841593209250712	0.5025604090760055
177	0.7587372393008474	0.5028737573010545
178	0.6954107160842284	0.5036645982818447
179	0.6855534463995479	0.5037904697112408
180	0.6725505343590799	0.5039566609318415
181	0.7044890998300886	0.503551211660893
182	0.7164071129922758	0.5034020079665358
183	0.7019050452146389	0.503585800720353
184	0.6983118340596645	0.5036312372363301
185	0.7555205584619018	0.5029181704720772
186	0.7655344738590008	0.5027970064294717
187	0.8243330260132438	0.5020827116512735
188	0.8757749199540843	0.5014678860026468
189	0.9467519139741778	0.49937187086696555
190	0.8664125080833361	0.4984170900244743
191	0.874501455576629	0.4985134891191824
192	0.9114684569934932	0.49895311811160925
193	0.9133266380530326	0.49897481302464336
194	0.9145334496122351	0.4989891398540055
195	0.9760202998908913	0.4997165334476205
196	0.961890740744069	0.4995495235510561
197	0.944576644215723	0.49934444522218663
198	0.9231362018942234	0.49909024633550403
199	0.9162567408294269	0.49900837873914894
200	0.8905221098971318	0.49870178459079917
201	0.8562750839389075	0.49829121859507836
202	0.8600231253965375	0.49833624577307367
203	0.8485168237675912	0.4981978895352336
204	0.8524704988145216	0.49824516807212865
205	0.8655547179863333	0.4984023538571304
206	0.8504976686949964	0.49822142646918566
207	0.8671324835128024	0.49841668068649253
208	0.8510962255816312	0.49822347315909454
209	0.836134717721943	0.49804254577114976
210	0.9408539172021412	0.5007032426526903
211	0.9350806629197546	0.5007720114336285
212	0.9006069114494848	0.5011842147812764
213	0.9057863305348328	0.5011224047460283
214	0.9048286432368109	0.501133866209518
215	0.9119803399996961	0.5010483145713269
216	0.9221854088509981	0.5009265365217488
217	0.9452657316968615	0.5006512567290048
218	0.938739391640457	0.5007290309455421
219	0.9350658138530483	0.5007728301095921
220	0.9962823058320002	0.5000444131710227
221	0.9747493600844699	0.49969913658339504
222	0.9958581270260404	0.5000495298957949
223	0.9316249174725124	0.49918439407131243
224	0.9588466445440442	0.4995094084288421
225	0.8784300687788653	0.5014564245391571
226	0.8867448341090987	0.501356341402613
227	0.9166262808537283	0.500997147323605
228	0.8688284472900321	0.5015736998709357
229	0.8628562664874686	0.5016465620316918
230	0.8798362450476097	0.5014412790338314
231	0.8905513181088428	0.501312542238563
232	0.8900085635501539	0.5013190916462714
233	0.8581955713950843	0.5017055067010674
234	0.9158913812196203	0.5010088134560856
235	0.9742899506038513	0.5003082315002769
236	0.9168480076863553	0.5009983753375503
237	0.9027914021280053	0.5011682505999872
238	0.8827951817082997	0.5014111926921708
239	0.8677985756425354	0.5015935527630518
240	0.8785969187664443	0.5014625646088837
241	0.8991027893367897	0.501214096453946
242	0.8610348376779848	0.5016766483733522
243	0.858940431654431	0.5017024366662041
244	0.9416237383538397	0.5007020146387449
245	0.9603667336034308	0.5004768787487685
246	0.9666591182948912	0.5004011512221399
247	0.9289144821397012	0.4991430509351531
248	0.9146692759523778	0.49896867295491676
249	0.8973750062858918	0.49875827323228417
250	0.8000176993053398	0.49755891294568205
251	0.7682677542071811	0.4971596037444601
252	0.7764886051834938	0.4972631662538493
253	0.8274348210810307	0.4978984588015648
254	0.8142674604863693	0.49773492827784555
255	0.8198911383024283	0.4978041063967656
256	0.8318645914274654	0.4979520820771774
257	0.8370662346699278	0.49801634814031615
258	0.8380941609337162	0.4980290376177512
259	0.8376196313547388	0.498022078872061
260	0.8343130959532438	0.49798094040489255
261	0.7550268698958329	0.49698665844716
262	0.6472510722412106	0.49557669376893443
263	0.6171827884034358	0.49516817446312256
264	0.6048374545583569	0.4949972758557313
265	0.6052807836317275	0.49500341592545793
266	0.5923667640133184	0.4948237165514585
267	0.5933331161069522	0.4948372247048571
268	0.5948279875955199	0.4948581009419276
269	0.5727011452842539	0.49454434337889674
270	0.6341074237984516	0.4953910589941993
271	0.61178483888289	0.49508466951484037
272	0.6036260164645197	0.4949716922318703
273	0.600510029015924	0.49492768839882945
274	0.5225901964458447	0.4938030322939014
275	0.5069925919745106	0.4935662302714443
276	0.47213334944097574	0.4930273368184369
277	0.4794727631375941	0.4931423607913158
278	0.4537106947348072	0.49273322747853127
279	0.5004789491897292	0.4934655331279275
280	0.4967826055899611	0.4934090444864425
281	0.5052411839242521	0.4935379859507018
282	0.5005057905338886	0.4934659424659093
283	0.5136389785416586	0.49366488072505216
284	0.47611437398060963	0.4930889421846941
285	0.48103151698218105	0.4931648743803135
286	0.5076732759882832	0.493574007693098
287	0.5059714345418458	0.4935482194002462
288	0.5036800655234556	0.49351342567179524
289	0.5167732070988778	0.49371031724102926
290	0.5250188405279339	0.4938327092975801
291	0.590293326509518	0.49477254930373654
292	0.6111822185411219	0.49506276993281534
293	0.6412536423614492	0.49547374526651794
294	0.7396817230959276	0.496769709316819
295	0.850649035326543	0.49816800786256393
296	0.891889664223138	0.4986772243118926
297	0.9053061599434256	0.49884218751854814
298	0.932868730887251	0.49918009602250374
299	0.9052819203540938	0.4988411641735937
300	0.9796571595649072	0.4997513271760714
301	0.8786036658484816	0.49850980507734644
302	0.8530266216051876	0.4981923634724796
303	0.8647242091254329	0.4983376784560099
304	0.8720215393812147	0.49842814214998227
305	0.8688000444397108	0.49838802702776824
306	0.8675455007172973	0.4983724721844608
307	0.8659444118657106	0.4983524146233538
308	0.8347196402657172	0.49796313420268534
309	0.8373129260304762	0.4979950625652638
310	0.839278681743519	0.49801962284417034
311	0.8347589629489202	0.49796313420268534
312	0.8419340410298621	0.4980527792206942
313	0.8643269828422893	0.49833153838628325
314	0.8577383435904771	0.49824967078992816
315	0.8852538656652373	0.49859064932874714
316	0.9104421130353	0.4989013368569147
317	0.9064885083350398	0.4988526256370834
318	0.9244887170334661	0.4990740774852239
319	0.9127668070591964	0.4989295811776572
320	0.9229093570010382	0.4990544292620987
321	0.9274027868901129	0.4991096898896384
322	0.9395700883062503	0.4992590982529864
323	0.9120670860006229	0.4989205757420581
324	0.9351943165383004	0.49920506563939204
325	0.9577085372833021	0.4994813687770905
326	0.9727103510292678	0.5003348384690923
327	0.9765007627544746	0.5002883786081608
328	0.964190541519122	0.5004394243234359
329	0.9600222003231493	0.5004905915711578
330	0.9943927761394954	0.5000689734499292
331	0.9804622322678864	0.4997601279426796
332	0.9407678942348572	0.49927260640638504
333	0.9850367060056023	0.4998162072461828
334	0.9864393855740122	0.5001666005585826
335	0.9555693864913676	0.5005456475297066
336	0.8693247691105895	0.50161156363425
337	0.8197081913073383	0.5022333480285669
338	0.7756474987938321	0.5027935270566266
339	0.7570074359343052	0.5030331944449561
340	0.7983353007834977	0.502504739110484
341	0.7570928201557949	0.5030327851069744
342	0.7514469119011654	0.5031056472677303
343	0.6721239055715891	0.5041498684592396
344	0.6705408468047243	0.5041711540342919
345	0.6678043943196832	0.5042079944526516
346	0.6524941839834724	0.5044157334784027
347	0.6546002150847826	0.5043881031646329
348	0.6622406747515761	0.5042845406552436
349	0.6763943023890203	0.504094403162709
350	0.6825085828396478	0.5040125355663538
351	0.6903345678007071	0.5039081543810011
352	0.6890611944356018	0.5039255512452266
353	0.6842121094986815	0.5039902266463472
354	0.7146466402687148	0.5035874380722801
355	0.6986754792729002	0.5037982471328945
356	0.6997567787656098	0.5037839203035323
357	0.6962849970661436	0.5038303801644638
358	0.7001443197272659	0.5037792129167419
359	0.6811717727174573	0.5040317744514974
360	0.7024198213594892	0.5037503545890267
361	0.7088332321106552	0.503666030964781
362	0.7228118187170617	0.5034826475489456
363	0.7451318100968245	0.503192017581885
364	0.7786381095331714	0.5027605753490937
365	0.7647988995518198	0.5029382280331842
366	0.7835980001991365	0.5026971279619185
367	0.7596303220497647	0.5030051547932045
368	0.7366629190640368	0.5033035621819189
369	0.7276011064361021	0.5034218608586519
370	0.7061986000616602	0.5037036900591043
371	0.7318423223094916	0.5033668049001031
372	0.7224581632324267	0.5034896062946358
373	0.7301501633556211	0.503388909151119
374	0.7136896142276674	0.5036052442744873
375	0.720039063928707	0.5035217393262051
376	0.6925380584799968	0.5038874828129215
377	0.6939826393000911	0.5038682439277781
378	0.7198244259245319	0.5035272653889591
379	0.6934621164786995	0.5038760213494318
380	0.691589569323863	0.5039014003043019
381	0.67618580661795	0.5041081159850984
382	0.670534314532838	0.5041842528497087
383	0.6801337303127026	0.5040555160544403
384	0.6713416367071203	0.5041738147311734
385	0.7104052066822317	0.5036529321493641
386	0.7095067322935518	0.5036648029508356
387	0.6767720469049587	0.50410156657739
388	0.6858340631271013	0.5039799931968028
389	0.6813125624541525	0.5040405752181055
390	0.6455095102992464	0.504526459402473
391	0.6472722830340483	0.5045023084615482
392	0.6108086755084128	0.5050082502070227
393	0.602929570045909	0.5051191808000838
394	0.5957306892934326	0.5052211059575459
395	0.5883992342789175	0.5053254871428987
396	0.5299550876666084	0.5061834595527
397	0.5383936630928845	0.5060577927922949
398	0.5285294743272078	0.5062055638037158
399	0.5185965383609523	0.5063557908430275
400	0.512849427931982	0.5064433891711274
401	0.5671602724032034	0.5056361746710663
402	0.5709952549443322	0.5055805047055447
403	0.576430270509874	0.5055019118130439
404	0.5704869756027535	0.5055878727892167
405	0.5644045015702369	0.5056762897932803
406	0.5602549817167095	0.505736871814583
407	0.5559950080190799	0.5057999098637764
408	0.5580739096467262	0.5057700281911068
409	0.567648455054937	0.5056314672842758
410	0.5326924119557361	0.5061482564862674
411	0.5203527624001918	0.5063345052679752
412	0.5245939132902155	0.5062702392048364
413	0.5205414811899061	0.5063316399021027
414	0.5241067696530866	0.5062776072885083
415	0.517069335876731	0.5063844445017518
416	0.520083225359808	0.506338598647793
417	0.5174455767866633	0.5063787137700069
418	0.5155926193846877	0.5064069580907494
419	0.47838938493982197	0.5069880133558796
420	0.47962729043582963	0.5069683651327545
421	0.48143569745756976	0.5069397114740302
422	0.48146155870079255	0.5069393021360484
423	0.47227730422296865	0.5070854357955422
424	0.4710498492014614	0.5071050840186675
425	0.47163778498390396	0.5070956692450866
426	0.47591882040198763	0.5070273098021301
427	0.47171450355663447	0.5070944412311413
428	0.4951805053862578	0.5067252183715798
429	0.5291461772618201	0.5062074058246339
430	0.5640860454111172	0.5056922539745695
431	0.5659932062661397	0.5056644189918087
432	0.5922003548385258	0.5052874187105936
433	0.5797912198701574	0.5054654807326658
434	0.5620369661820439	0.505723977668157
435	0.5668851053667914	0.5056531621973099
436	0.5530392245844467	0.5058561938362706
437	0.5353966367562439	0.506119807496534
438	0.5272118934316457	0.5062430182290484
439	0.5281603175606242	0.5062286913996862
440	0.5320182265055173	0.5061711794132467
441	0.5272706653592951	0.5062440415740028
442	0.5258364934548282	0.5062657364870369
443	0.5390344696681999	0.5060672075658758
444	0.5409803829138647	0.5060381445691697
445	0.5398837902136573	0.5060551320954134
446	0.5050067722302592	0.5065876808097033
447	0.5336028091197376	0.506152349866085
448	0.5505618516629982	0.5058993789933478
449	0.5516132353146889	0.5058838241500404
450	0.5576360237896817	0.5057949978079951
451	0.5452226493105472	0.505979199899794
452	0.5393487521287739	0.5060680262418393
453	0.5596762335009886	0.5057667534872526
454	0.5752847945056848	0.5055395709073672
455	0.5397161541031168	0.506064956206976
456	0.543416610300911	0.5060096955794363
457	0.5080311930340451	0.506548179694462
458	0.5239524761396349	0.5063050329332873
459	0.5220949397389312	0.5063332772540299
460	0.4710554961225716	0.5071339423463826
461	0.4806183535551126	0.5069816686171621
462	0.4812103322127613	0.5069722538435814
463	0.4814163308401399	0.5069689791397272
464	0.4840470156805716	0.506927226665586
465	0.5347147051550141	0.5061466191343402
466	0.5593236589801349	0.5057810803166147
467	0.5626664962757097	0.5057319597588017
468	0.5581003715697134	0.5057990911878129
469	0.5577114167843383	0.5058048219195577
470	0.5572948259439154	0.5058109619892843
471	0.5537460937992299	0.5058633572509517
472	0.5515337702144331	0.5058961042894936
473	0.5436055561716155	0.506013993628245
474	0.5452525800337202	0.5059894333493384
475	0.5421801409011386	0.5060352792032973
476	0.5440170799338153	0.5060078535585183
477	0.5362644950921815	0.5061245148833243
478	0.5409875991255367	0.5060536994124772
479	0.5458413234303395	0.5059812465897029
480	0.5751171104720425	0.5055518510468204
481	0.5869759478595591	0.5053809524394293
482	0.5839070983617798	0.505425160941461
483	0.5868906012506259	0.5053821804533746
484	0.6062366813458109	0.5051058773156761
485	0.6124581285638458	0.5050178696495944
486	0.6088924821161877	0.5050692415663073
487	0.6242518134756774	0.5048535204499116
488	0.66908161027442	0.5042354200974306
489	0.6870431711760271	0.503992273336256
490	0.6747459031349334	0.5041588738948386
491	0.6609505987025492	0.5043475787044371
492	0.6655360539778119	0.5042849499932255
493	0.6654460220557425	0.5042861780071708
494	0.6376962325013755	0.5046697276960944
495	0.6064746572329782	0.5051093566885212
496	0.5456164725532002	0.5059972107709921
497	0.532897892742779	0.5061887809464631
498	0.532897892742779	0.5061887809464631
499	0.5343077737742321	0.5061674953714108
500	0.5343077737742321	0.5061674953714108
501	0.534470573436908	0.5061650393435201
502	0.5487292765028331	0.5059513649170333
503	0.5601420890747368	0.50578230833056
504	0.5292040318104261	0.5062452695879481
505	0.4471547390702526	0.5075498297358665
506	0.453701733459706	0.5074421738466596
507	0.4459906717651453	0.5075698872969735
508	0.4513954095741538	0.5074802422789646
509	0.4584591597496409	0.5073639902921404
510	0.4673659624890951	0.5072194939845737
511	0.4725322843972781	0.5071359890362915
512	0.48207402334902694	0.506983715307071
513	0.46012095198686087	0.5073388160062612
514	0.47360497333509377	0.5071200248550023
515	0.47960147058592306	0.507023830429285
516	0.514226849320186	0.506480638927469
517	0.5116790285851135	0.5065199353737194
518	0.5187264035989552	0.5064120748155216
519	0.5262792283991646	0.5062972555116336
520	0.530590347488688	0.5062317614345495
521	0.5462847876098257	0.5059955734190651
522	0.5418825335004842	0.5060614768341309
523	0.5446694837773882	0.5060197243599899
524	0.5483872506856053	0.5059652824084137
525	0.5724409425878458	0.5056107957161962
526	0.6110563288891808	0.5050561427508904
527	0.6097002377726503	0.5050753816360338
528	0.6080286098479207	0.5050991232389769
529	0.6301508176438793	0.5047872076968639
530	0.6264983115123106	0.5048383749445858
531	0.6297559091443585	0.5047927337596179
532	0.6389693772608185	0.5046646109713222
533	0.639057658776589	0.5046633829573769
534	0.6342684677012812	0.5047301050484063
535	0.631310214722076	0.5047718575225474
536	0.618515172560913	0.5049515568965468
537	0.6226996995911004	0.5048926122271711
538	0.611228671052348	0.5050555287439178
539	0.6074243752830346	0.5051095613575121
540	0.59499149902009	0.5052872140416027
541	0.5893866094118582	0.5053678536240124
542	0.580475439671339	0.5054967950882717
543	0.5772660707624471	0.5055434596181941
544	0.5587487957430906	0.5058156693760748
545	0.5650559641527344	0.5057231589921936
546	0.5882903557136201	0.5053846364812652
547	0.5983690637196704	0.5052397308357167
548	0.6038575015170045	0.5051617519501885
549	0.6068452770641786	0.5051191808000838
550	0.5971592962997608	0.505257537037924
551	0.6179798051401877	0.5049617903460911
552	0.6448088004638156	0.504586427416803
553	0.6525465630506238	0.5044797948725506
554	0.6495535209030426	0.5045211380087099
555	0.6268978336900657	0.5048375562686224
556	0.6415367974563584	0.5046335012847073
557	0.6680954498483063	0.5042677577979909
558	0.6486936304963187	0.5045346461621085
559	0.6618644061801193	0.5043535141051728
560	0.6669113982360547	0.5042843359862528
561	0.6855964093730154	0.5040303417685611
562	0.6920461004187386	0.5039431527784429
563	0.695476893276446	0.5038968975865024
564	0.700695716259855	0.5038266961226279
565	0.47452801323189	0.5071298489665649
566	0.47214679601816634	0.5071689407438245
567	0.4716410287435454	0.5071771275034599
568	0.47042840684988874	0.5071967757265852
569	0.46343927328241463	0.5073105716855187
570	0.46343927328241463	0.5073105716855187
571	0.45777549446369836	0.5074034914073817
572	0.47010048852202346	0.5072027111273208
573	0.4705043143061768	0.5071961617196125
574	0.46758092027759857	0.5072436449254984
575	0.43460450785314175	0.5077925671590593
576	0.41619463982571037	0.5081108274398898
577	0.3944468049121185	0.5084974471636766
578	0.40112529217216875	0.5083787391489618
579	0.405510863834182	0.5083009649324245
580	0.4118387806791656	0.5081896250013815
581	0.420342563438858	0.5080422633279423
582	0.42718706163144615	0.507924373989191
583	0.4334891723811689	0.507818764789893
584	0.43012617508817164	0.5078760721073415
585	0.3928251362266043	0.5085330595680911
586	0.3630669676162869	0.5090848471675244
587	0.30556235096526607	0.5102397942831038
588	0.28231908431688935	0.5107475780494963
589	0.27001714376529495	0.5110273605600398
590	0.2664223519214416	0.5111122981912583
591	0.279991617394282	0.5108040666909813
592	0.27623719951126124	0.5108887996532089
593	0.28035841714772813	0.5107966986073094
594	0.25173456658372484	0.5114631008416398
595	0.2555815332299344	0.5113705904577586
596	0.26568833063491926	0.5111356304562195
597	0.2511968771810714	0.5114807023748562
598	0.2541665590165022	0.5114090682280454
599	0.25705752884361355	0.5113398901091254
600	0.25705752884361355	0.5113398901091254
601	0.25902049345848654	0.511293225579203
602	0.2578827781956362	0.5113202418860002
603	0.2659373715692248	0.5111307184004381
604	0.2672405951881611	0.5111004273897868
605	0.25807561138788615	0.5113165578441642
606	0.26061547008337793	0.5112563851608433
607	0.26061547008337793	0.5112563851608433
608	0.26061547008337793	0.5112563851608433
609	0.254547504729854	0.5114035421652915
610	0.24571281145850699	0.5116200819576507
611	0.24228662236759602	0.5117048149198782
612	0.23300585252257622	0.5119442776392169
613	0.23446639161401628	0.5119070278828753
614	0.2645405504912042	0.5111782016063241
615	0.27030818497761533	0.5110468041141741
616	0.28367341944905367	0.5107453266905966
617	0.28446288698624	0.5107277251573802
618	0.2888498537738312	0.5106313260626721
619	0.28899841124214043	0.510628051358818
620	0.28474790846310927	0.5107221990946262
621	0.28274838425313964	0.5107668169346398
622	0.280048700409523	0.5108273989559425
623	0.28344438280231554	0.5107512620913323
624	0.2897605761794644	0.5106112685015651
625	0.2991428672579183	0.5104086462005862
626	0.3260131390220653	0.5098470344895903
627	0.35181823500284404	0.5093353620123711
628	0.35331959069456575	0.5093062990156649
629	0.36525963580601517	0.5090778884218342
630	0.3813444386329745	0.5087774343432111
631	0.3919949396806073	0.5085834081398495
632	0.39468761580575873	0.5085346969200182
633	0.39809763822330524	0.508473296222752
634	0.40479906514454667	0.5083541788700553
635	0.4085617637256842	0.5082874567790259
636	0.4145017118123564	0.5081834849316549
637	0.42349978585378123	0.5080267084846349
638	0.42499075830142385	0.508000920191783
639	0.43575342410112206	0.5078163087620023
640	0.4332816764515568	0.5078584705741251
641	0.4332816764515568	0.5078584705741251
642	0.44690095756186055	0.5076284226283674
643	0.44611635042726905	0.5076427494577295
644	0.4520329810294782	0.5075436896661398
645	0.45759826121148717	0.5074511792822586
646	0.46482048745750937	0.5073320619295619
647	0.4589336889580099	0.5074290750312427
648	0.45774653430831336	0.507448723254368
649	0.46240605971836124	0.5073717677137941
650	0.47155271480350447	0.5072219500124644
651	0.46399829819592997	0.5073455700829606
652	0.4660927363615778	0.5073111856924913
653	0.4329305345599166	0.507866247995779
654	0.42443081240213576	0.508013609669218
655	0.4146419365791493	0.5081847129456002
656	0.40651040005522365	0.5083300279291305
657	0.40738728513097067	0.508314473085823
658	0.4046910113087232	0.5083623656296907
659	0.40333540938570567	0.5083865165706155
660	0.4384605058671379	0.5077778309917154
661	0.4370880754009018	0.5078011632566766
662	0.4591607899273372	0.5074319403971151
663	0.48310834060366925	0.5070422506384649
664	0.4913873518327725	0.5069096251323697
665	0.4940467538350758	0.5068682819962104
666	0.49695996625494465	0.5068220268042697
667	0.49628885981638526	0.5068326695917958
668	0.49745069584021495	0.506814249382616
669	0.49507693361198046	0.5068519084769393
670	0.5173860926856886	0.5065021291715122
671	0.5307383716067893	0.5062962321666792
672	0.5364984935565242	0.5062082245005974
673	0.525691101954431	0.5063742110522074
674	0.5240440673072845	0.5063995900070775
675	0.5208279027554191	0.5064497339098449
676	0.5309748030944688	0.5062939808077794
677	0.5378907507272886	0.5061883716084813
678	0.5435573822640918	0.506103229308272
679	0.560856324787965	0.5058437090278264
680	0.5566371041765967	0.5059067470770198
681	0.5524606617784986	0.5059693757882314
682	0.5484625403974094	0.5060295484715525
683	0.5445599184052075	0.5060884931409281
684	0.5366888672003722	0.5062080198316066
685	0.5488729789293207	0.5060242270777894
686	0.5586110876590402	0.5058789120942591
687	0.5524384517059162	0.5059714224781403
688	0.5371817232999199	0.5062022890998616
689	0.5463807468218583	0.5060627048480763
690	0.5450811638403148	0.5060823530712015
691	0.5407064333541574	0.5061486658242491
692	0.5425406008829915	0.5061208308414884
693	0.5355712168351605	0.5062268493787682
694	0.5255344155821383	0.5063807604599158
695	0.5187035491964385	0.5064863696592139
696	0.5181301616873051	0.5064961937707765
697	0.5273215243393573	0.5063541534911004
698	0.524398856455699	0.5063991806690957
699	0.5381823141563544	0.5061883716084813
700	0.5640199250925757	0.5058003192017582
701	0.5640199250925757	0.5058003192017582
702	0.5664428365177556	0.5057642974593619
703	0.5664428365177556	0.5057642974593619
704	0.5675729765590276	0.5057483332780727
705	0.5675729765590276	0.5057483332780727
706	0.5794929686805186	0.5055723179459093
707	0.573241112610606	0.5056644189918087
708	0.5698646457959367	0.5057143582255853
709	0.5765436646253759	0.5056157077719775
710	0.5716618301335901	0.5056881605947517
711	0.5716618301335901	0.5056881605947517
712	0.5699747464953737	0.50571313021164
713	0.5638549966606221	0.5058040032435942
714	0.5525549995859389	0.5059730598300675
715	0.5250577874087637	0.5063926312613872
716	0.5294985147113898	0.5063242718184308
717	0.5367451410615676	0.5062133412253697
718	0.6328542613500209	0.5048056279060439
719	0.63036519067878	0.5048408309724766
720	0.6162925192329467	0.5050409972455647
721	0.6169513273701855	0.5050315824719839
722	0.6125746410929911	0.5050942111831955
723	0.6115753701215358	0.5051085380125576
724	0.5954606864376688	0.5053410419862061
725	0.5992166239296073	0.50528660003463
726	0.5947840688829946	0.5053508660977687
727	0.5951787198035106	0.5053451353660239
728	0.5929814745161893	0.5053770637286024
729	0.590085693199889	0.5054192255407253
730	0.5893557502484107	0.5054298683282514
731	0.5955452883596632	0.5053398139722608
732	0.6095469767653889	0.5051380103472455
733	0.6095469767653889	0.5051380103472455
734	0.6049951789874122	0.5052035044243296
735	0.5909824702750104	0.5054065360632902
736	0.5846195735084008	0.5054994557851532
737	0.5987869489317466	0.5052935587803202
738	0.6131630652296614	0.5050868430995236
739	0.6123634183545638	0.5050983045630133
740	0.6142204478968727	0.5050716975941979
741	0.6225311033463844	0.5049533989174648
742	0.615309203558124	0.5050571660958448
743	0.6272972923810798	0.5048866768264354
744	0.6232359663822247	0.5049443934818657
745	0.6229483618069326	0.5049484868616835
746	0.6158056442900284	0.5050504120191456
747	0.6150618967221186	0.5050610548066717
748	0.6018243349228095	0.505251806306179
749	0.670344644188848	0.5042845406552436
750	0.6856760774337746	0.5040737315946293
751	0.6836142675631836	0.5041019759153719
752	0.6853173331107427	0.5040786436504107
753	0.6936162822297347	0.5039652570294588
754	0.7018918277010318	0.5038526890844706
755	0.7028765917287876	0.5038395902690538
756	0.7030274536195291	0.5038375435791449
757	0.7030274536195291	0.5038375435791449
758	0.7062889161087864	0.5037933350771131
759	0.7072563153308014	0.5037802362616963
760	0.7132222303163991	0.5036995966792865
761	0.7019157633523216	0.5038528937534614
762	0.7035749534380942	0.5038303801644638
763	0.7006497010854832	0.503870085948696
764	0.7091056608099964	0.5037554713137989
765	0.7162304480494515	0.5036592768880817
766	0.7162608196678849	0.5036588675500999
767	0.7185703729464608	0.503627757863485
768	0.7216436272157252	0.5035864147273257
769	0.7191785786620917	0.5036195711038495
770	0.7160785966922467	0.5036613235779905
771	0.719878235118266	0.5036101563302686
772	0.7278646692452724	0.5035029097790434
773	0.7336749593615799	0.5034251355625061
774	0.7304009476934792	0.5034689347265561
775	0.7220699792536125	0.5035806839955808
776	0.7249043593802702	0.5035426155632756
777	0.7140145355664091	0.5036891585607512
778	0.7157749279230569	0.5036654169578083
779	0.6922406668887129	0.503985109921575
780	0.6783152070593446	0.5041758614210823
781	0.6601341570759398	0.5044271949418925
782	0.6533302871414153	0.5045219566846735
783	0.6494050627597949	0.5045768079742313
784	0.6235083438384837	0.5049425514609477
785	0.6190292684562856	0.5050064081861046
786	0.61974612357845	0.5049961747365603
787	0.6256379258397933	0.5049122604502964
788	0.6287749644517816	0.5048680519482646
789	0.6782009626504759	0.5041791361249365
790	0.675079627370462	0.504222116613023
791	0.6899323891496711	0.5040182662980988
792	0.6949103223337589	0.503950316193124
793	0.7348553391827648	0.5034112180711258
794	0.7018072437744395	0.5038569871332792
795	0.7040382950465238	0.5038266961226279
796	0.7086592115411114	0.5037640674114162
797	0.701295066983886	0.5038639458789694
798	0.7172528083988482	0.5036482247625738
799	0.7336692533670244	0.5034280009283786
800	0.7268569456540973	0.5035192832983145
801	0.723748147776774	0.5035610357724556
802	0.741163882139313	0.5033281224608254
803	0.723433441125566	0.503565743159246
804	0.726175490860332	0.5035289027408862
805	0.7068523841714597	0.5037900603732589
806	0.7309100750087454	0.5034658646916927
807	0.7395724996893216	0.5033500220428503
808	0.745222461822206	0.5032747038542036
809	0.745222461822206	0.5032747038542036
810	0.7462372313910162	0.5032611957008051
811	0.7464217823006167	0.5032587396729143
812	0.7484528001283874	0.5032317233661172
813	0.7452839504446738	0.5032738851782401
814	0.7474986188519146	0.5032444128435523
815	0.7500234201454326	0.5032108471290466
816	0.7500234201454326	0.5032108471290466
817	0.746883223188401	0.5032525996031878
818	0.746883223188401	0.5032525996031878
819	0.7456529162467191	0.5032689731224588
820	0.7360483752401208	0.5033970959107545
821	0.7355278865050199	0.5034040546564447
822	0.7421194049588569	0.5033160469903629
823	0.7524280553651098	0.5031791234354591
824	0.7502397282015362	0.5032081864321651
825	0.7517805955141555	0.5031877195330764
826	0.7933230041776882	0.5026412533274062
827	0.7901627293278468	0.5026825964635654
828	0.7901627293278468	0.5026825964635654
829	0.8201396878847792	0.5022922926979425
830	0.8261433998291647	0.5022145184814052
831	0.8290541402547433	0.5021768593870819
832	0.8293073596711867	0.5021735846832277
833	0.8249576400523859	0.5022298686557218
834	0.8302364211401487	0.5021617138817561
835	0.827514723005984	0.5021969169481889
836	0.8263760202897061	0.5022116531155327
837	0.8263760202897061	0.5022116531155327
838	0.8336572509405571	0.5021175053797244
839	0.8623375307169471	0.5017484871891539
840	0.8647952748326734	0.5017169681645571
841	0.8652103483985548	0.501711646770794
842	0.8653061398913038	0.5017104187568487
843	0.8653061398913038	0.5017104187568487
844	0.8653061398913038	0.5017104187568487
845	0.8625928191523834	0.5017452124852997
846	0.8639333182784443	0.5017280202900651
847	0.8662961009493254	0.5016977292794137
848	0.8713769077194313	0.5016326445403114
849	0.8586306976104832	0.5017961750640307
850	0.8586306976104832	0.5017961750640307
851	0.8594869189176821	0.5017855322765046
852	0.8626762106776821	0.501744598478327
853	0.8670811009622574	0.501688109836842
854	0.8570419151891266	0.5018170513011012
855	0.8570419151891266	0.5018170513011012
856	0.8589221624327809	0.5017929003601765
857	0.8694456834246633	0.5016580234951815
858	0.8694456834246633	0.5016580234951815
859	0.8800633179931998	0.501522123285232
860	0.8988460888164352	0.5012824558969025
861	0.904179951243143	0.5012145057919277
862	0.9055301780431687	0.5011973135966932
863	0.9162770994440664	0.5010605947107802
864	0.9184670364334007	0.5010327597280194
865	0.9214630957310802	0.5009946912957144
866	0.9338979240972525	0.5008368915037399
867	0.9406636643456812	0.500751135196558
868	0.917999722137324	0.5010388997977461
869	0.9221870171718275	0.5009856858601153
870	0.9096320667680711	0.5011453276730077
871	0.9056769547668401	0.5011956762447661
872	0.9045840801230468	0.5012095937361465
873	0.8933195047974999	0.5013532713677497
874	0.8989908500003652	0.5012810232139663
875	0.8996009431330256	0.5012732457923126
876	0.903487650190565	0.5012237158965177
877	0.8966313184840576	0.5013111095556267
878	0.9014155169243325	0.5012501181963422
879	0.9116274047026643	0.5011201533871286
880	0.9084596150195454	0.5011604731783335
881	0.9124477236026082	0.5011097152685933
882	0.9061449908617243	0.5011899455130212
883	0.9061449908617243	0.5011899455130212
884	0.9123190399657569	0.5011113526205203
885	0.9005609640510907	0.5012611703218501
886	0.898538200973853	0.5012869586147021
887	0.8913195174433677	0.5013790596606015
888	0.8908065244893385	0.5013856090683099
889	0.8952967391194503	0.5013283017508614
890	0.9006251894000048	0.5012603516458867
891	0.9009463258955434	0.5012562582660689
892	0.9009463258955434	0.5012562582660689
893	0.6351532792692638	0.4951988748117557
894	0.6329052497163622	0.4951669464491772
895	0.6421203195624797	0.4952975252653636
896	0.6421203195624797	0.4952975252653636
897	0.6488279755927511	0.4953920823391537
898	0.6561530405621183	0.4954946215035885
899	0.6606022817171122	0.49555684087681834
900	0.6592545253218289	0.49553801132965664
901	0.6556561818839388	0.4954876627578983
902	0.6520949711860997	0.4954377235241217
903	0.6539037819871967	0.4954631024789917
904	0.6546045136911149	0.49547292659055436
905	0.6615150824737989	0.49556932568526246
906	0.6615150824737989	0.49556932568526246
907	0.6547840297199852	0.4954751779494541
908	0.6543168167293404	0.4954686285417457
909	0.6493028593119675	0.4953982224088803
910	0.6434636078778403	0.4953159454745435
911	0.6384553367682921	0.4952451300036963
912	0.6477319676156186	0.4953761181578645
913	0.6456108470100399	0.4953462364851949
914	0.6357986628073082	0.495207470909373
915	0.633492313127068	0.49517472387083095
916	0.6519288862775985	0.4954348581582492
917	0.6519288862775985	0.4954348581582492
918	0.6551387572875411	0.49547988533624454
919	0.6485845506898134	0.49538757962135416
920	0.6491373277655115	0.4953953570430079
921	0.6487299995857287	0.49538962631126304
922	0.6385812050018134	0.49524635801764166
923	0.642227106094935	0.49529793460334537
924	0.642227106094935	0.49529793460334537
925	0.6341657647358991	0.49518372930643
926	0.6341657647358991	0.49518372930643
927	0.6312581032544746	0.4951423861702707
928	0.6280404269100349	0.49509654031631184
929	0.6333591119179676	0.4951722678429403
930	0.631862198787176	0.49515098226788795
931	0.6256317961806086	0.4950621559258427
932	0.6405093134999997	0.49527337432443885
933	0.6405093134999997	0.49527337432443885
934	0.6491171724425382	0.4953945383670444
935	0.6519127410647999	0.4954338348132948
936	0.6506599513823916	0.49541623328007844
937	0.6565828951952593	0.4954993288903789
938	0.6630262956780919	0.4955893832463695
939	0.6686406506319698	0.4956675668008886
940	0.6615596738788155	0.49556891634728073
941	0.6611785645723729	0.49556359495351765
942	0.6720595082663753	0.4957150500067745
943	0.6709093033127866	0.4956990858254853
944	0.6701134588321382	0.4956880336999774
945	0.6682579290046655	0.4956622454071255
946	0.6696927229327001	0.49568168896125986
947	0.6713726651076692	0.49570502122622107
948	0.6745897565951273	0.4957496390662346
949	0.6884101177445492	0.4959403905657419
950	0.6910616778361196	0.49597682164611995
951	0.7017055785126016	0.496122545967632
952	0.7116548493700365	0.4962580368395997
953	0.7197769277150126	0.49636814875669727
954	0.7194139215533009	0.496363236700916
955	0.7383404215489515	0.4966178449255803
956	0.7404160278871097	0.496645679908341
957	0.7564402357581055	0.49685955900381873
958	0.7747624959014311	0.49710229642701154
959	0.8248972963953338	0.4977590792187703
960	0.8334357055424328	0.49787000981183144
961	0.8349185677431553	0.4978892486969749
962	0.8340666386388494	0.4978781965714669
963	0.8478078994715423	0.4980560539245484
964	0.8478078994715423	0.4980560539245484
965	0.8481878251271925	0.4980609659803297
966	0.8509116527629673	0.49809616904676235
967	0.85569070352171	0.49815777441301956
968	0.8536930134219525	0.49813198612016774
969	0.8630869265339762	0.4982531501627733
970	0.8630869265339762	0.4982531501627733
971	0.8605460636966373	0.4982204031242312
972	0.8536296099944293	0.49813116744420416
973	0.8570230117172712	0.4981749666082541
974	0.8668690738443571	0.4983018613826045
975	0.8668690738443571	0.4983018613826045
976	0.8731687768954286	0.4983829103029961
977	0.8713225578839517	0.4983591687000531
978	0.8833575666236936	0.49851369378817334
979	0.8807744037742687	0.4984805374116495
980	0.8837403636021405	0.49851860584395463
981	0.8837403636021405	0.49851860584395463
982	0.8837403636021405	0.49851860584395463
983	0.8837403636021405	0.49851860584395463
984	0.8956739028092915	0.4986714935801478
985	0.8956739028092915	0.4986714935801478
986	0.8976241391513727	0.4986964631970361
987	0.9009825456498792	0.49873944368512246
988	0.9009825456498792	0.49873944368512246
989	0.9009825456498792	0.49873944368512246
990	0.9018144273087645	0.4987500864726486
991	0.9012704924262133	0.49874312772695845
992	0.8987753893239459	0.49871119936437996
993	0.9012384976977031	0.4987427183889767
994	0.9053671238780968	0.49879552298862573
995	0.9110361257536083	0.49886797581139997
996	0.9144653658472975	0.49891177497545
997	0.9144653658472975	0.49891177497545
998	0.9144653658472975	0.49891177497545
999	0.9077366453689882	0.4988258139992771

==> data/stats-mannwhitneyu-varghadelaneya-sanitizer-ubsan-sanitizer-msan-ue.dat <==
rank	pvalue	effect_val
1	0.03352914716116863	0.4964811260396673
2	1.6907879692657797e-08	0.4811618567407118
3	1.781839725180713e-06	0.4825646580042563
4	5.8481563903418275e-05	0.48433995683121644
5	0.00025375583955377056	0.4852765221335187
6	0.00021707621884720196	0.4836485849799977
7	7.980094002545844e-05	0.4814840057323691
8	5.0396591130314406e-05	0.48048910976766385
9	2.9995036088752145e-05	0.4791773862050644
10	9.447443530712749e-05	0.4798967977080348
11	7.14601868106239e-07	0.4732172205214229
12	8.301893398269574e-06	0.4752180645763413
13	7.0722925650963086e-06	0.47422501063255407
14	7.321438035280813e-06	0.47392701258182157
15	2.7167418863692113e-05	0.47540308534410386
16	0.0008238768913195155	0.4794618761023984
17	0.0010076780030502754	0.47926682655408237
18	0.0036631837738970207	0.48135567827508247
19	0.002934204624115535	0.48074453666829176
20	0.0035047707969233645	0.4810836731861927
21	0.0018719852764764308	0.4795732160334413
22	0.0017147657359898084	0.4792320328256314
23	0.003208672623920958	0.4803542329026688
24	0.0028216250946896605	0.4798847222375724
25	0.014225196798698362	0.48329716832264347
26	0.001847731897712474	0.47836300829032213
27	0.021195053343449243	0.4837621762699404
28	0.010897580109519718	0.48193980357507604
29	0.0148454617645531	0.48263895284794855
30	0.922831665656177	0.49928058849702966
31	0.6495490211084751	0.4966012667373184
32	0.6224939352018506	0.49628709983630576
33	0.4272657781907482	0.4939679955005569
34	0.27920908794184074	0.49173935485878045
35	0.34007671490774083	0.4926945450392535
36	0.31359130705422467	0.4922518460119633
37	0.35756944485646747	0.4929190669222573
38	0.4026712512474606	0.4935525174490548
39	0.38717181540334944	0.4933275862280692
40	0.3706167314052722	0.493074615355332
41	0.3208360661969225	0.4922946218310588
42	0.5061871661480359	0.4947903555059438
43	0.5158069230745403	0.4948767258200984
44	0.5387485050449345	0.4951358367625623
45	0.3230838560718504	0.4921075543733875
46	0.2721667212216605	0.4912027127646728
47	0.26837955308367056	0.49110242495913786
48	0.3605608443463325	0.49259425723371847
49	0.43659385994598765	0.49368043556835967
50	0.5641446706716285	0.49529629725141827
51	0.6973948401400373	0.49682210457848625
52	0.6267662749543836	0.49601632276136126
53	0.6693446602341102	0.4964960668760021
54	0.6245240483177532	0.4959592201129036
55	0.5317881124172983	0.4948106177360417
56	0.5209695202229097	0.4946671447734294
57	0.7035594933132652	0.4968163738467414
58	0.8073075017636874	0.49795494744304986
59	0.8031597251552125	0.4979070548991821
60	0.7748968029845213	0.4975928879981694
61	0.8580017561731581	0.4984897475162395
62	0.9731825832919879	0.5002848992353157
63	0.8895323736245327	0.5011780747115497
64	0.5865479761322369	0.5046337059536982
65	0.6521608009140727	0.5038469583527257
66	0.6455961262779093	0.5039325099909168
67	0.6555771854646548	0.5038201467149195
68	0.6977545718216386	0.5033336485235793
69	0.7568309954492141	0.5026656089373217
70	0.7254197546646014	0.5030254170233024
71	0.7828049802459804	0.5023768209911792
72	0.7412185705578115	0.5028534950709567
73	0.7091764770164126	0.5032255832963906
74	0.7195981115268366	0.5031095359785572
75	0.7974087364709326	0.5022255706069132
76	0.8564259276392308	0.5015696064911179
77	0.9775984067012408	0.5002445794441108
78	0.9619265188182153	0.49958349860354345
79	0.9459471029889198	0.49940768794037094
80	0.9288558340285368	0.499219801806736
81	0.8725706951928633	0.4985949473775558
82	0.9121158903072447	0.4990308923281466
83	0.914493979808636	0.49905668062099845
84	0.7555913766439231	0.4972603008879769
85	0.7013497188495359	0.49662091496044364
86	0.6976680429971331	0.49657711579639363
87	0.6375078439677277	0.4958460381609427
88	0.5616501502276496	0.49487488379918043
89	0.4783139108990905	0.49373057947112714
90	0.40703406742041726	0.492662616676675
91	0.41486971957208274	0.4927708865728546
92	0.35649455435156874	0.49180955632265494
93	0.38290883317340385	0.49224120322443715
94	0.339207101328474	0.49148597464806143
95	0.35359952467230615	0.4917213439875823
96	0.3400548954224085	0.4914833139511799
97	0.4146987866765609	0.49271132789650623
98	0.44733256641658403	0.4932080595373908
99	0.456806748397799	0.49334887180312154
100	0.46887825795952265	0.4935226357763852
101	0.46308244642885577	0.49343790281415767
102	0.472905453034137	0.4935811711077791
103	0.45043920312984365	0.4932373272030877
104	0.4350831299293285	0.49300052518063064
105	0.4183035688842439	0.4927328181405495
106	0.40086915923820443	0.4924552869889057
107	0.3768047710118193	0.4920586384845653
108	0.39174125137762483	0.4922966685209677
109	0.39530309871981795	0.4923507011345621
110	0.47165880262543236	0.49351649570665856
111	0.4660634186961079	0.4934327860893855
112	0.4544988057691728	0.4932612734750216
113	0.6393468792887227	0.49576764993743266
114	0.6156109936906062	0.49545675774027426
115	0.6652856333984629	0.4960805888245
116	0.5832581312860552	0.4950238828245467
117	0.5884309610636813	0.4950875348807128
118	0.6823800026148967	0.49627379635189806
119	0.662997782357869	0.4960310589287052
120	0.6498802575164564	0.49586016032131397
121	0.6041688769441014	0.4952604801780129
122	0.5358032467615643	0.49433189696635527
123	0.37377717100072205	0.4918420986922061
124	0.42250210897560003	0.492635191031896
125	0.49959807308810567	0.4937956642102294
126	0.5791375080689285	0.49489739738817806
127	0.6126854180687817	0.4953357983666596
128	0.5926879817315911	0.4950693193405238
129	0.5875425979433946	0.49499748052472214
130	0.613244910103345	0.4953353890286778
131	0.6151361839949694	0.4953583119556572
132	0.5794431405569049	0.49487918184798907
133	0.5312246289863118	0.49421093759274065
134	0.4959263159021612	0.4936892363349678
135	0.4389452269711491	0.49281959779268586
136	0.3520641221466557	0.4913513024520573
137	0.33930783815061194	0.4911177751334544
138	0.28461542950398255	0.4900459236281754
139	0.27556894849107927	0.48984903205894137
140	0.2443065355775459	0.4891416960264334
141	0.18232098500715932	0.48754343587659116
142	0.18396767177787565	0.48758784904761376
143	0.1748277320093362	0.4873123645858789
144	0.12491899565250637	0.4856303948187636
145	0.07303294551733085	0.4831788696459104
146	0.06247293318503558	0.4825192214882792
147	0.05815249646233038	0.4822128320089203
148	0.059163954775755284	0.4822711626713233
149	0.06070538460911494	0.4823745205117216
150	0.05878572345228765	0.4822414856676446
151	0.06226097471838596	0.48247665033817455
152	0.056789122162919356	0.48208962127640587
153	0.060846001163011774	0.482368380441995
154	0.07109682498135655	0.4830184091570544
155	0.07629688167351305	0.48331906790466844
156	0.055467673399567825	0.48195167437654757
157	0.04293133813022579	0.48091277457880144
158	0.03762119116902776	0.4803845239133202
159	0.036394334981078705	0.4802568104630063
160	0.032253499946728756	0.47978975582580047
161	0.02391244479961454	0.47866448571389975
162	0.023692071417716596	0.47863091999939417
163	0.02300621015079463	0.47852101275128744
164	0.018583497202587018	0.4777532993664676
165	0.018559198447905986	0.4777449079378412
166	0.020730136251787563	0.4781288669647466
167	0.021868107359516442	0.4783089756767278
168	0.02003935797719059	0.47798600800910696
169	0.01662238883467961	0.4773181730918403
170	0.015890408483616014	0.47716221532078384
171	0.013726455776225213	0.47664542611879235
172	0.012611910842522861	0.4763474280680598
173	0.008172183340903087	0.47488077007935836
174	0.008239539197074841	0.4748948922397296
175	0.008872745241543854	0.4751300569102596
176	0.00839988171237556	0.4749407380936885
177	0.008429519585956507	0.4749319373270803
178	0.010387035646795766	0.4756024329412285
179	0.010289728003548299	0.4755635458329598
180	0.010551479727519105	0.47564664144326024
181	0.009003473557795337	0.4751216654816332
182	0.008889811187957418	0.47508032234547387
183	0.008929400991767167	0.4750868717531823
184	0.0082906685956326	0.4748422923090715
185	0.006417950998571112	0.4740139969029488
186	0.006414926413552811	0.4739961907007416
187	0.006967070994124308	0.47425325495329657
188	0.0079801035463511	0.4746834691721426
189	0.008475625995542621	0.47487422067164997
190	0.007824885142593782	0.4746044669416599
191	0.006028365706521402	0.47375631864342116
192	0.00598068463538794	0.4737112914654259
193	0.005639702544469257	0.47351972128995495
194	0.004357035980447203	0.47271271145888466
195	0.0058852396796925145	0.47362492115127125
196	0.005671852275135067	0.4735053944605928
197	0.005418977482555945	0.47335926080109897
198	0.004337680285281729	0.4726621582181354
199	0.003925372867296729	0.4723469679721683
200	0.003585690126538569	0.47207066483446986
201	0.0035930481588082705	0.4720768049041965
202	0.0031204693834211723	0.47164863737525936
203	0.002470228644533847	0.47096422426973084
204	0.002159509452051844	0.4705722831521808
205	0.001825289736464207	0.4700890596646949
206	0.0011182302305105553	0.4687112280180387
207	0.0018526317524080534	0.47007432349735095
208	0.0020676398794341275	0.4703872623844183
209	0.0019696210531648948	0.47024849680859643
210	0.00453174951166214	0.4726801690893335
211	0.004295922913280874	0.47251643389662334
212	0.005404489200227386	0.4732180391973865
213	0.005467836234564056	0.47325447027776446
214	0.004672554888393855	0.4727587619818344
215	0.004862116505334338	0.47288156337636705
216	0.004575050307125	0.4726822157792424
217	0.0027430353947857093	0.4711158839919786
218	0.0024926093820826674	0.4708273007148269
219	0.0014724409378931056	0.4693199135969388
220	0.0013718377790566069	0.46912261268972305
221	0.0016153573241397762	0.4695671537379312
222	0.0017778920481588988	0.46982994872223105
223	0.0016338917668019697	0.46959089534087417
224	0.0013598123098150679	0.4690681707381469
225	0.0013602970945663698	0.468976888368211
226	0.0013836357844792529	0.46902437157409693
227	0.0011918968008601798	0.4686101215365402
228	0.0011398316381927003	0.46846194118713747
229	0.001257062585944757	0.46872432683345555
230	0.0012986585353189604	0.4688147905274279
231	0.001319245362059448	0.4688504029318424
232	0.001044897647451281	0.46820651428650956
233	0.0010266100775326952	0.468129149407954
234	0.0009718065740350787	0.4679793317066242
235	0.0009666023577482581	0.4679564087796448
236	0.0013906005918149994	0.468953146765268
237	0.001714620742300418	0.46954095610709756
238	0.0018946744618885878	0.46981111917506935
239	0.0020021955724885765	0.46996625827016225
240	0.0019528000054352627	0.46989421478536975
241	0.002055351091983865	0.4700419857967907
242	0.0021727601166024275	0.4701954875399565
243	0.002080410707293299	0.47006183868890683
244	0.0016706156688794118	0.4694279788241275
245	0.002009569271402686	0.46994640537804616
246	0.0017359179683473567	0.469521921890945
247	0.0015785741535888518	0.4692437767323286
248	0.002339378309164583	0.470351445311013
249	0.002484441360047385	0.47052459527730395
250	0.002231006809874609	0.47020162760968315
251	0.0021214672491270143	0.4700475118595447
252	0.0018397269100680353	0.4696279404282248
253	0.002713517328270413	0.4707638533276517
254	0.002741310911139424	0.47079414433830313
255	0.0030401765147687306	0.47109971514169846
256	0.0027378027898057626	0.47077961283995007
257	0.002704830686647539	0.4707435910975538
258	0.002724349337336676	0.4707613972997611
259	0.003083401009816684	0.4711210007167508
260	0.003042956794721797	0.4710778155596735
261	0.0022148319790733775	0.4701293794558998
262	0.002094336852595492	0.46996257422832627
263	0.0019316460441209636	0.46972433952293297
264	0.0019667650723524384	0.46977284607377334
265	0.0010236531351979843	0.4678876399987065
266	0.0009621803309780481	0.4677173553982879
267	0.0008439945368413476	0.4673557052913893
268	0.000879107870509877	0.4674666358844504
269	0.0009366754029841464	0.46763610180890547
270	0.001419999108502293	0.4687679213285146
271	0.0014251451581153208	0.468778154778059
272	0.0013438591841037212	0.46861237289543994
273	0.0014488298098036376	0.46882481930798137
274	0.0013904883251454252	0.4687085673211572
275	0.001791577829004245	0.46943145819697263
276	0.0017992745246255772	0.46944025896358077
277	0.001823439790504392	0.4694787367338677
278	0.0018113201220326326	0.46945949784872426
279	0.0017803941771847682	0.4693921617507222
280	0.001900818976698444	0.46958127589830245
281	0.002039544406700978	0.4697859448891902
282	0.001796673597516366	0.46941488000871073
283	0.0017984593270423306	0.46941774537458314
284	0.0019346752571641737	0.46962896377317925
285	0.0016252589290011742	0.4691197473238506
286	0.0016217753082185156	0.469113607254124
287	0.0015877701325045408	0.4690530252328212
288	0.0015006782779891977	0.4688886760331384
289	0.0010018533010812808	0.4677351616004951
290	0.000744656906983934	0.4669103455672176
291	0.0009114299753226776	0.4674420756055439
292	0.0010576439909947024	0.46784527351759275
293	0.0012025318888549332	0.4681960761679743
294	0.0014513724688275515	0.4687061112932665
295	0.002237338164108083	0.4699390372943742
296	0.00231268133720676	0.4700270449604559
297	0.002152780402236179	0.4698092771541514
298	0.002474080064834465	0.4702206618258357
299	0.0033696222773213365	0.4711426956297849
300	0.004671882314918579	0.4721416849743079
301	0.00511692996673276	0.4724267888786145
302	0.005277683552079917	0.4725223692973591
303	0.0052587490656166025	0.47251090783386934
304	0.005215700460368505	0.47248471020303573
305	0.005586987533809425	0.4727045246992492
306	0.005552145680982823	0.47268446713814216
307	0.005876632575589362	0.472867031878014
308	0.006308219954983251	0.4730962611478083
309	0.0066042063084660275	0.473242599476293
310	0.005953991751649615	0.47290346295839203
311	0.005875935682287312	0.4728608918082874
312	0.005836512971770769	0.4728391968952533
313	0.005663522942056665	0.47273952309669093
314	0.004361366591273985	0.47190181291698746
315	0.0046007608562302505	0.472066776123643
316	0.004510906619443321	0.47199882601866827
317	0.004200320794917084	0.47177225744575557
318	0.004482112881267042	0.4719728330568255
319	0.004499651281956114	0.4719851131962788
320	0.004450119947285911	0.4719503194678279
321	0.00459872171439886	0.47205367730822617
322	0.004557156489423275	0.4720221582836295
323	0.004058562543812142	0.4716533447620498
324	0.004527231204259334	0.4719926859489416
325	0.005056625571505432	0.4723369391916148
326	0.006667174435923722	0.47321496916252315
327	0.006774724417042223	0.4732673644241904
328	0.0070171905471717805	0.4733827977350511
329	0.0075788103666515755	0.47363699662173364
330	0.007350772562408219	0.4735358901402351
331	0.0074257855373829045	0.4735694558547407
332	0.0076125709719970435	0.4736517327890776
333	0.009172323292921478	0.47427065181752204
334	0.009455598454773234	0.47436848359516637
335	0.010665394862722131	0.4747798682668507
336	0.014269694005767252	0.47578806771596366
337	0.016135488201207127	0.4762236033285727
338	0.02018468727495346	0.4770363438913879
339	0.02231234630011454	0.4774086367858127
340	0.02191011542798041	0.47734027734285617
341	0.016533156937647422	0.4762809106460213
342	0.016249245720384383	0.476215825906919
343	0.021931608441408304	0.4773214477956945
344	0.02080598828968169	0.4771241468884787
345	0.017432274635835694	0.4764642940618567
346	0.01739445556185751	0.4764540606123123
347	0.01865384607082493	0.476708054830004
348	0.01742983244836505	0.4764591773370845
349	0.01742983244836505	0.4764591773370845
350	0.01579203056326893	0.476101006603031
351	0.015827899283545995	0.4761091933626665
352	0.016975950747793407	0.47636298291136725
353	0.016426453648115465	0.47624345622068887
354	0.016335790790725647	0.47622339865958185
355	0.016629719065501165	0.4762880740607024
356	0.01647288027397109	0.47625368967023324
357	0.016626906948826733	0.4762874600537297
358	0.016215285538747713	0.47619658702177553
359	0.017155280313297168	0.47640125601266325
360	0.01794754593321521	0.47656396786041905
361	0.018953558705412866	0.476764543471489
362	0.019433941434219854	0.47685705385537025
363	0.01974772385239395	0.4769164078627277
364	0.019898588286754126	0.4769446521834702
365	0.02176995412408188	0.47728030932852605
366	0.020770357302631645	0.4771042939963626
367	0.02282812543868336	0.4774569386676622
368	0.023501534094466193	0.47756050117705134
369	0.02541623411658524	0.47785931790374747
370	0.030222351319012884	0.47852940417991385
371	0.02655077917326737	0.47802305309645765
372	0.025363285677891097	0.47784703776429416
373	0.024549111010800692	0.4777221896798527
374	0.024519517766813905	0.4777154356031534
375	0.024664474775155685	0.477737949192151
376	0.029340437771854862	0.47840291874354524
377	0.02973239452909689	0.47845490466723073
378	0.031974532652867906	0.47874144125447354
379	0.035133388415332374	0.4791172135217434
380	0.038768551492577484	0.4795154993780109
381	0.04215174436305289	0.47985668258582076
382	0.04268124545303101	0.47990825917152447
383	0.04313956961921056	0.47995246767355626
384	0.043344600494317584	0.47997211589668143
385	0.03989012700817468	0.4796280673229992
386	0.03794129110869286	0.47942380767009324
387	0.04060043115420601	0.4796984734558646
388	0.039102084817891736	0.479544562374717
389	0.039511747029151736	0.47958713352482163
390	0.0445852811880768	0.48008366049671525
391	0.0445852811880768	0.48008366049671525
392	0.05009500504894511	0.4805715913709916
393	0.05120213433628244	0.48066451109285463
394	0.051478387194858755	0.48068743401983405
395	0.05418840115597935	0.4809052018261386
396	0.06401755784378473	0.48162318064617277
397	0.06385188014622548	0.48161171918268303
398	0.06549450338155237	0.4817242871276713
399	0.06804543051798073	0.48189457172808986
400	0.06960466853965135	0.4819960875475702
401	0.06387552668523769	0.4816133565346101
402	0.06253916772645839	0.48152002747476536
403	0.05483716472132628	0.4809420422444984
404	0.051224511424782314	0.4806481375735836
405	0.05284930340248514	0.4807815817556424
406	0.05167874936667272	0.48068579666790695
407	0.05022436392484211	0.4805642232873196
408	0.04969927707310631	0.4805196054473061
409	0.04559317915939586	0.48015079192572646
410	0.04843640116398643	0.4804033534604819
411	0.049880475177334765	0.48052779220694164
412	0.04845986529621659	0.4804054001503908
413	0.04280546442066875	0.4798843128995906
414	0.04145006475780407	0.4797512780555136
415	0.03935412827576147	0.4795343289251726
416	0.03690254680033977	0.4792723526168363
417	0.037631560163406616	0.47935176418530073
418	0.03961463846615611	0.4795613452319698
419	0.04215561653348351	0.4798098133869075
420	0.04217647476834884	0.47981186007681637
421	0.04477436475123772	0.48006032823175404
422	0.045201771389927765	0.4801000340159863
423	0.04372719086281702	0.4799616777781462
424	0.04440264029564329	0.48002553450330315
425	0.03781381542283262	0.4793562669031003
426	0.03540360858086336	0.4790875365180647
427	0.0315042617630595	0.4786190491979227
428	0.0296101193750653	0.47837426508482095
429	0.030326717738236638	0.47846841282062935
430	0.02536304324754219	0.4777641468229847
431	0.02570759117870297	0.4778161327466701
432	0.02568031534839714	0.4778120393668524
433	0.02504650078965787	0.47771584494113517
434	0.02569875129074425	0.47781081135290704
435	0.025027310644506893	0.477708886195445
436	0.023058379457870263	0.477391649259569
437	0.02428916842004302	0.4775840381110035
438	0.024052309058766267	0.4775445369957621
439	0.024370742215510836	0.4775948855675205
440	0.02505056394588193	0.4777004947668186
441	0.02575119504176322	0.4778028292622624
442	0.023927676201520996	0.4775167020130014
443	0.023927676201520996	0.4775167020130014
444	0.023927676201520996	0.4775167020130014
445	0.02515638788419083	0.4777068395055361
446	0.026422833080741913	0.47788490152760843
447	0.026422833080741913	0.47788490152760843
448	0.02613132030803592	0.477841921039522
449	0.025100115397682258	0.47768453058552934
450	0.024726329944581564	0.477626813930099
451	0.025801448398182315	0.47778891177088206
452	0.027557820414411308	0.4780427013195829
453	0.0210732089563314	0.47700298284587317
454	0.022008881042573508	0.4771650806866563
455	0.021372322044808826	0.47704043727120565
456	0.01689409995388254	0.47615381120268
457	0.018615335686205867	0.4765058418670069
458	0.018615335686205867	0.4765058418670069
459	0.018531344926731017	0.47648905900975413
460	0.02296850364478625	0.47728890542614333
461	0.022825949061037826	0.4772651638232004
462	0.02305242914233165	0.47730282291752374
463	0.023300814245153716	0.4773437567157013
464	0.022002384178067817	0.47712353288150605
465	0.021683927357900395	0.47706827225396636
466	0.021109354566690112	0.47696675643448605
467	0.020565991672303573	0.47686851531886
468	0.020029809933189133	0.4767674088373614
469	0.020091132845889845	0.47677887030085114
470	0.01984682035115927	0.4767330244468923
471	0.020273875193544073	0.4768128453533385
472	0.020431346104155687	0.4768419083500446
473	0.0210171418601113	0.4769483362253062
474	0.02035136887953212	0.47682717218270065
475	0.02060557107085756	0.47687383671262307
476	0.020482586062905747	0.4768513231236254
477	0.02112834250479693	0.4769663470965043
478	0.020310753445899565	0.4768177574091198
479	0.02007727560811218	0.4767743675830516
480	0.02007727560811218	0.4767743675830516
481	0.01547097043869143	0.4758028038833076
482	0.013523079094199154	0.4753118029741679
483	0.00739056258214131	0.4731985956432521
484	0.005566181901177275	0.4722534342433326
485	0.004047209966062582	0.4712196511703587
486	0.004028653507251409	0.47120286831310587
487	0.004040146741355127	0.47121187374870493
488	0.003836757870053648	0.47104895723195833
489	0.003790100002965096	0.4710104794616714
490	0.003880165539491548	0.4710821136084821
491	0.004312482648940532	0.47141204002179316
492	0.00420008757073243	0.4713281257355292
493	0.0038355401440546403	0.4710366770925051
494	0.004916414288161036	0.4718185126376962
495	0.0057782613686209695	0.4723367345226239
496	0.007012241009848939	0.47296424964868566
497	0.00737939157190629	0.47313310156616806
498	0.00737939157190629	0.47313310156616806
499	0.006949327918530535	0.47293006992720743
500	0.006366480433124543	0.47263903062216506
501	0.0054352194983475445	0.4721199900612738
502	0.0043569382775154345	0.47140528594509384
503	0.003716259458592006	0.47090180022751005
504	0.004118550185211308	0.4712241538881582
505	0.005953932638138496	0.47239956790282644
506	0.0059940799808068795	0.4724216721538423
507	0.006251736148973776	0.47256043772966416
508	0.006250961661236092	0.47256002839168243
509	0.006423444619142632	0.472650082747673
510	0.0066010111994782225	0.47274054644164537
511	0.006500042844885657	0.47268937919392345
512	0.005963577443208608	0.47240284260668064
513	0.0067648770780313885	0.47281606929928294
514	0.006501909413927662	0.4726842624691513
515	0.006446769888666342	0.47265601814840874
516	0.005962448770077405	0.4723981352198902
517	0.005867418864428379	0.4723453306202412
518	0.005960223112891516	0.4723969072059449
519	0.005815700109989842	0.4723162676235351
520	0.005338778913392124	0.4720366897819825
521	0.005043251905002826	0.471849826993302
522	0.004751491624044896	0.4716533447620498
523	0.004849694497380407	0.47171924817711564
524	0.004730480199694899	0.47163492455286987
525	0.004730480199694899	0.47163492455286987
526	0.0045629148056136855	0.4715190819040274
527	0.004557093349850237	0.4715149885242097
528	0.004539669324691785	0.47150270838475644
529	0.004509610585566122	0.47148142280970406
530	0.004573994132252044	0.47152685932568117
531	0.004573994132252044	0.47152685932568117
532	0.004660540037565254	0.47158703200900215
533	0.004681363524643596	0.4716013588383643
534	0.00482950219683203	0.4717016466438993
535	0.00495544471468515	0.4717847422541997
536	0.0036329683562501104	0.47079168831041246
537	0.0036131279249420243	0.4707744961151779
538	0.0038810729093188973	0.4709955386253366
539	0.003686540337702332	0.4708334407845535
540	0.0039884907366251575	0.47108190893949126
541	0.003972028118489021	0.4710688101240744
542	0.004244612830069782	0.4712796191846888
543	0.004268670775996512	0.47129763005588693
544	0.0051165852343843495	0.4718801180039534
545	0.004827767087676616	0.47169223187031845
546	0.0044502363660423195	0.47143066489996394
547	0.004125626134728066	0.47118915549071644
548	0.004080471595330542	0.47115211040336574
549	0.003981604695596573	0.4710743361868284
550	0.0041526020348603854	0.4712077803688872
551	0.003999651954620574	0.47108866301619057
552	0.003959021627873031	0.4710563253156303
553	0.003910152722915616	0.47101702886937985
554	0.0031477723058266644	0.47033793715761435
555	0.0032112894449264446	0.4703956538130447
556	0.0031152006277581665	0.47029925471833656
557	0.0031152006277581665	0.47029925471833656
558	0.003450332220725688	0.4706173103301761
559	0.003221763928040285	0.47040363590368933
560	0.002534055568498093	0.46966519018456643
561	0.002534055568498093	0.46966519018456643
562	0.0025055756191927347	0.4696308057940973
563	0.0025388309119319737	0.46967092091631124
564	0.0025388309119319737	0.46967092091631124
565	0.006929088165640398	0.4728375595433262
566	0.007140099130584139	0.4729362099969341
567	0.007248796877582533	0.4729869679066742
568	0.006933016355380162	0.4728375595433262
569	0.007287722551128629	0.47300497877787234
570	0.007287722551128629	0.47300497877787234
571	0.007416430445069716	0.473063923447248
572	0.007420935870062859	0.4730659701371569
573	0.006983208027644857	0.4728617104842509
574	0.006191198495945836	0.47246096860009273
575	0.00742468953977187	0.473063923447248
576	0.008308909208033805	0.47344174240442677
577	0.009355910360586923	0.47384371230253025
578	0.00941816422641371	0.47386663522950967
579	0.009412590861058147	0.4738645885396008
580	0.009493131840537416	0.47389406087428865
581	0.008980864139046137	0.4737008533468906
582	0.009207783628836851	0.47378681432306347
583	0.009216293975288522	0.4737864049850817
584	0.008437103455864101	0.4734812435196681
585	0.009804393695613532	0.47399168798294206
586	0.011103113746591651	0.47442169753279717
587	0.014728410022705495	0.4754219148912655
588	0.016396598440971254	0.4758087392840433
589	0.017257801904522054	0.47599662541767823
590	0.01833908793277178	0.47622155663866383
591	0.01869929105418634	0.47629441879941986
592	0.019136359942244583	0.4763811984515563
593	0.019320391479310414	0.4764172201939525
594	0.023758940439991754	0.4772064238228156
595	0.023758940439991754	0.4772064238228156
596	0.024725404461913916	0.4773580835450634
597	0.026854215928381213	0.47767961852974805
598	0.025978026702654866	0.47754944905154345
599	0.02579120763134525	0.47752120473080095
600	0.025511820927640042	0.47747863358069625
601	0.025397072648038584	0.4774610320474799
602	0.02541305717655655	0.4774634880753706
603	0.025197998948274625	0.47743033169884674
604	0.024694514160750705	0.4773517388063459
605	0.025794149776930512	0.4775201813858465
606	0.024723710978471865	0.477353376158273
607	0.024516326285434622	0.47732062911973094
608	0.024075547626140167	0.4772502229868656
609	0.02618045711625201	0.47757400933044997
610	0.02797260515076673	0.4778318922589685
611	0.028547746122605983	0.4779125318413783
612	0.031764253250685485	0.4783337406246252
613	0.031222833350235478	0.47826456250570515
614	0.029899010025459298	0.47808957051849615
615	0.031060412593999144	0.47824082090276215
616	0.030743045802268516	0.47819681706972134
617	0.031893672057124525	0.4783445880811423
618	0.031580930398669195	0.47830488229691004
619	0.03132817013864161	0.47827254459634977
620	0.031213565143454036	0.47825780842900584
621	0.030802704093684127	0.47820459449137503
622	0.030871906268481866	0.4782135999269741
623	0.029997968214574847	0.4780985759540952
624	0.029997968214574847	0.4780985759540952
625	0.031460333987955585	0.4782880994396572
626	0.031460333987955585	0.4782880994396572
627	0.032581014578372966	0.47842932104336977
628	0.033735714090589716	0.4785705426470823
629	0.03289554759458616	0.47846820815163843
630	0.032255982524006986	0.478388796583174
631	0.03187867562012779	0.478341313377288
632	0.03304544196257936	0.47848662836081834
633	0.03328984738314234	0.47851651003348794
634	0.032938790503295984	0.4784735295454015
635	0.03182046843881933	0.47833394529361606
636	0.031802257296365766	0.47833026125178013
637	0.031387996230299475	0.47827745665213106
638	0.031387996230299475	0.47827745665213106
639	0.031387996230299475	0.47827745665213106
640	0.031161973517973427	0.47824839365542504
641	0.031161973517973427	0.47824839365542504
642	0.02877193858951627	0.4779266540017495
643	0.02902112780194314	0.47795817302634624
644	0.028780249125685275	0.4779250166498224
645	0.027842259146338963	0.47779218647473626
646	0.027379125102378974	0.4777258737216886
647	0.028579058014173476	0.47789574898412546
648	0.028946268349130236	0.47794650689386564
649	0.02689728467157086	0.4776544442438688
650	0.02491475019836468	0.4773529668202912
651	0.02596937996122802	0.4775150646610743
652	0.02617886941990342	0.477546583685671
653	0.03189230836757337	0.4783321032726981
654	0.03664153511062177	0.47889780836351176
655	0.03791965727412142	0.47903800662226986
656	0.04104448351618699	0.47936506766970843
657	0.03890767688222078	0.4791407504556955
658	0.035703347969254194	0.47878462641155084
659	0.034086021016191556	0.47859510292598884
660	0.033945868881999824	0.478578320068736
661	0.0333128697619181	0.478501773866144
662	0.03342720351461566	0.47851569135752436
663	0.03342720351461566	0.47851569135752436
664	0.03324912323542297	0.4784939964444903
665	0.03473059279479391	0.4786702164456446
666	0.03482115798388299	0.4786808592331708
667	0.0349224108450507	0.4786927300346423
668	0.035382932833226216	0.47874635331025484
669	0.036283405728477165	0.47884950648166225
670	0.036283405728477165	0.47884950648166225
671	0.03499139543270616	0.47869948411134156
672	0.034005544569230196	0.4785828227865356
673	0.03543922191049598	0.47875024202108174
674	0.03450560747277717	0.47863972076600236
675	0.03554513122866296	0.47875986146365346
676	0.03451393983934992	0.47863808341407527
677	0.034676877584236036	0.4786573222992187
678	0.03535350507226778	0.478735096515756
679	0.03506845495487165	0.47870194013923223
680	0.03561209375751584	0.4787649781884256
681	0.03612332242839059	0.47882351351981955
682	0.03633245025483754	0.4788472551227625
683	0.03689273399200693	0.47891029317195594
684	0.03856466231162422	0.47909367658779134
685	0.03903096724798815	0.47914361582156795
686	0.04024926062953446	0.47927173860986366
687	0.03734282277678554	0.47895777637784187
688	0.03988471167175357	0.4792312141496679
689	0.037468786741060696	0.4789716938692222
690	0.036978096334007386	0.4789172519176461
691	0.036601857690181275	0.47887509010552326
692	0.036743931551993916	0.4788910542868125
693	0.03797626471201704	0.4790273638347437
694	0.03882485230723145	0.47911905554266143
695	0.03968949565432803	0.4792107472505791
696	0.04073743260355691	0.4793196311537314
697	0.03997478503316763	0.4792406289232487
698	0.040677721386862126	0.47931349108400473
699	0.040677721386862126	0.47931349108400473
700	0.04119769781642622	0.4793667050216356
701	0.040889036248508745	0.47933518599703884
702	0.03923623699453952	0.4791616266927661
703	0.03846343337489537	0.4790789404204474
704	0.03985995822977411	0.4792260974248957
705	0.039532671238722554	0.47919171303442654
706	0.0396492966300972	0.4792039931738798
707	0.041482524381722244	0.47939310732146007
708	0.04190087423741228	0.4794352691335829
709	0.041986605680088405	0.47944386523120025
710	0.04261792705679337	0.47950547059745746
711	0.04261792705679337	0.47950547059745746
712	0.041894943885764105	0.47943342711266496
713	0.0425972436537088	0.4795034239075486
714	0.04296669031291586	0.47953985498792656
715	0.0442277218461424	0.4796573349886961
716	0.0442277218461424	0.4796573349886961
717	0.044738113579800384	0.4797060462085274
718	0.04658829744847366	0.47987878683683666
719	0.04739232269262736	0.47995205833557447
720	0.05064466590623488	0.4802381855848355
721	0.050415501184574434	0.4802185373617103
722	0.050687731300161964	0.4802418696266715
723	0.050884306491293635	0.4802586524839243
724	0.05324352008583611	0.48045595339114006
725	0.05324352008583611	0.48045595339114006
726	0.05366387770827756	0.48049033778160916
727	0.051042988984382524	0.48027216063732286
728	0.051134539447910694	0.4802799380589766
729	0.05180849408135274	0.4803368360384434
730	0.05201848279518066	0.48035443757165974
731	0.05228319752479912	0.4803765418226756
732	0.05293006001698659	0.4804301650982882
733	0.05293006001698659	0.4804301650982882
734	0.050854999097571865	0.4802549684420883
735	0.05320795106898838	0.4804518600113223
736	0.0540307135039301	0.48051899144033344
737	0.0540307135039301	0.48051899144033344
738	0.05429886594903406	0.48054068635336755
739	0.05438511196202134	0.48054764509905773
740	0.05386934590591285	0.48050589262491666
741	0.05413177297566595	0.480527178199969
742	0.05412012066221005	0.4805239034961148
743	0.05479087548862878	0.4805779361097091
744	0.052356809978045225	0.4803779745056118
745	0.04806133209645864	0.48000506760421435
746	0.05031471703003272	0.4802027778494119
747	0.046554245203546264	0.4798648693454563
748	0.04793592570046785	0.4799891034229251
749	0.04793592570046785	0.4799891034229251
750	0.04799530175884259	0.4799944248166882
751	0.04658229650015633	0.47986507401444717
752	0.047133116467746795	0.47991542258620556
753	0.04741283590646506	0.47994080154107566
754	0.047866937091621146	0.4799817353392532
755	0.0489531249537686	0.48007833910295217
756	0.049414892326491565	0.480118863563148
757	0.049414892326491565	0.480118863563148
758	0.04929326768713058	0.4801082207756218
759	0.04911130171020855	0.4800922565943325
760	0.04836606522069001	0.48002635317926673
761	0.04989846838026193	0.4801597973613255
762	0.05032961770780684	0.4801970471176671
763	0.050196625079899936	0.48018558565417735
764	0.0504200307798183	0.4802048245393208
765	0.0504200307798183	0.4802048245393208
766	0.04734449037182259	0.4799334334574037
767	0.04702019807041869	0.4799039611227158
768	0.04732642491895682	0.4799317961054766
769	0.047462057219713506	0.47994407624492985
770	0.0475844055868141	0.4799551283704378
771	0.0475844055868141	0.4799551283704378
772	0.0475844055868141	0.4799551283704378
773	0.0475844055868141	0.4799551283704378
774	0.047729754299476256	0.4799682271858546
775	0.04824141707887351	0.4800140730398134
776	0.04790284062641281	0.47998378202916203
777	0.049851278961360095	0.48015570398150775
778	0.049152574851366274	0.4800947126222232
779	0.0532491759503748	0.4804401938788417
780	0.0542740814588342	0.48052369882712387
781	0.05732599380927656	0.48076479889838963
782	0.0585936434360775	0.4808618120000704
783	0.05887486965979815	0.4808830975751227
784	0.06359060947268254	0.4812269414798141
785	0.06374671124315948	0.48123799360532205
786	0.06356173642080722	0.4812248947899052
787	0.06303240247948569	0.4811872356955819
788	0.06442097594684089	0.481285476811208
789	0.06634746967320057	0.4814189209932668
790	0.06747986547962025	0.48149587653384057
791	0.06867425532086205	0.4815759021092777
792	0.06999527987446401	0.48166309109939587
793	0.06561007804708589	0.4813671397385722
794	0.0727627382368147	0.48183828775559573
795	0.07363142709350691	0.4818931390451537
796	0.07363142709350691	0.4818931390451537
797	0.07732009197955696	0.48212032162503904
798	0.07780265383880107	0.4821493846217451
799	0.07780265383880107	0.4821493846217451
800	0.08079191323800719	0.48232621862987207
801	0.0788095571980213	0.4822095573050661
802	0.0788095571980213	0.4822095573050661
803	0.08040626354453351	0.48230268169592
804	0.07991062558539276	0.4822736186992139
805	0.08489189237899115	0.48255728992058433
806	0.08444678648638161	0.482532320303696
807	0.08270668866102866	0.4824336698500882
808	0.08331706871110628	0.48246846357853906
809	0.08277114508823305	0.4824373538919241
810	0.08304374341951938	0.4824529087352316
811	0.08100984596302326	0.48233583807244385
812	0.0798827981239472	0.482269934657378
813	0.0805672993434894	0.48231004977959197
814	0.07903037603972023	0.4822195860856196
815	0.07920994343097472	0.48223022887314576
816	0.07872036889622937	0.4822011658764397
817	0.07850738457864032	0.48218847639900464
818	0.07699581089184553	0.4820976033670505
819	0.07546837066331452	0.4820032509622513
820	0.07785427831122546	0.48214836127679067
821	0.07834629024809793	0.4821778336114785
822	0.07797022029625138	0.48215532002248085
823	0.06865535372020974	0.4815650546527606
824	0.06901275570954865	0.4815887962557036
825	0.06693925504306433	0.48144962134189995
826	0.06804271636368414	0.48152412085458307
827	0.06868610420226026	0.4815671013426695
828	0.0678171830010696	0.4815089753492574
829	0.0678171830010696	0.4815089753492574
830	0.0678171830010696	0.4815089753492574
831	0.06842815163061516	0.48154990914743495
832	0.06755584957511593	0.48149137381604107
833	0.06818933859136538	0.4815339449661457
834	0.06983185387601566	0.481642828869298
835	0.07044511931401377	0.48168294399151196
836	0.07065261876902053	0.4816964521449106
837	0.06953308254116368	0.48162318064617277
838	0.06788417071503619	0.4815134780670569
839	0.06788417071503619	0.4815134780670569
840	0.06788417071503619	0.4815134780670569
841	0.06788417071503619	0.4815134780670569
842	0.06879074210302968	0.4815740600883597
843	0.06879074210302968	0.4815740600883597
844	0.06845268576480709	0.48155154649936205
845	0.0692415526534117	0.48160394176102933
846	0.06697539816905389	0.4814520773697906
847	0.06547186023564408	0.48134790085342877
848	0.0650766804958243	0.4813204752086498
849	0.0668500845574059	0.48144143458226446
850	0.06498090006965289	0.48131167444204165
851	0.06928373436928341	0.48160148573313866
852	0.06986792603119978	0.48163996350342553
853	0.06986792603119978	0.48163996350342553
854	0.07291771131624743	0.4818356270587142
855	0.07291771131624743	0.4818356270587142
856	0.07184571437290091	0.4817672676157577
857	0.06937412982782644	0.4816053744439655
858	0.06937412982782644	0.4816053744439655
859	0.06905237905927836	0.4815840888689132
860	0.06758322362510563	0.48148584775328707
861	0.06693656413377841	0.4814420485892371
862	0.06738929362459972	0.4814727489378703
863	0.06639061766937202	0.48140479883289555
864	0.061421309369021564	0.4810535868445322
865	0.06094066397491845	0.4810183837780995
866	0.061342851544686765	0.48104785611278733
867	0.06172471111499091	0.4810756910955481
868	0.06707548141040454	0.4814504400178635
869	0.06705136657722986	0.4814488026659364
870	0.06969109648608567	0.48162522733608165
871	0.07051641310620334	0.481679259949676
872	0.06880596954272943	0.4815666920046877
873	0.0708564592832176	0.48170034085573743
874	0.07193534047913211	0.48176992831263926
875	0.07278875654128236	0.4818243702642154
876	0.07475737836157036	0.4819479903347116
877	0.07561808523426099	0.4820012042723424
878	0.07444160965297164	0.48192834211158636
879	0.07444160965297164	0.48192834211158636
880	0.07498831711214209	0.48196231716407373
881	0.07498831711214209	0.48196231716407373
882	0.07603809714998308	0.4820269925651942
883	0.07543202265154308	0.48198974280885265
884	0.07629905663707648	0.48204295674648345
885	0.07834428907297854	0.4821655534720252
886	0.07890043238747296	0.48219870984854907
887	0.08169408707655111	0.48236244504125925
888	0.08155252350101	0.4823542582816237
889	0.07677238928011526	0.4820707917292442
890	0.07891764829531528	0.48219973319350345
891	0.07845731802995355	0.48217230754872453
892	0.07764510542468452	0.48212359632889323
893	0.07858077363667694	0.4821796756323965
894	0.07795143573390778	0.48214201653807315
895	0.08089335202420009	0.4823159851803277
896	0.07976845029084792	0.48225008176526185
897	0.0803397825078979	0.48228364747976743
898	0.08283671097667726	0.48242712044237973
899	0.08328178159506829	0.4824524993972498
900	0.08396750076366315	0.4824913865055185
901	0.08435931088700081	0.4825134907565344
902	0.08451936080198637	0.48252249619213344
903	0.08554362496632902	0.48257980350958196
904	0.08591923381399487	0.48260067974665255
905	0.0881321268957863	0.48272122978228543
906	0.0881321268957863	0.48272122978228543
907	0.08888019301020593	0.4827617542424812
908	0.09004634990009437	0.48282438295369284
909	0.08813965765864351	0.48272163912026717
910	0.08679245612518893	0.4826479582835476
911	0.08726954375652314	0.48267415591438123
912	0.09003102696804191	0.48282356427772927
913	0.08985496404817864	0.4828141495041484
914	0.0887513746085608	0.482754795496791
915	0.08823760479914658	0.48272696051403025
916	0.0938785731870485	0.48302475389577193
917	0.0938785731870485	0.48302475389577193
918	0.0943389778696432	0.48304849549871487
919	0.09209394588892461	0.4829318341739089
920	0.09235167929835877	0.48294534232730746
921	0.09220321668093953	0.48293756490565376
922	0.09157244649196493	0.4829044085291299
923	0.09339630043526219	0.4829997842788836
924	0.09339630043526219	0.4829997842788836
925	0.09232040806661244	0.48294370497538036
926	0.09232040806661244	0.48294370497538036
927	0.09265701981815223	0.4829613065085967
928	0.09265701981815223	0.4829613065085967
929	0.09422768031807699	0.48304276476697006
930	0.09514503584603361	0.4830898386348742
931	0.09451408690885561	0.48305750093431393
932	0.09960493047456224	0.4833127231659509
933	0.09960493047456224	0.4833127231659509
934	0.10041961628297637	0.4833518149432105
935	0.0984044898457998	0.4832523458136391
936	0.09793651312455123	0.48322901354867787
937	0.0992215343108614	0.48329287027383483
938	0.10204343214326957	0.4834308171736932
939	0.1038081940035421	0.4835155501359207
940	0.1051714624043762	0.4835802255370412
941	0.10568415986886404	0.48360437647796595
942	0.10927511424534048	0.4837709770365486
943	0.10927511424534048	0.4837709770365486
944	0.10886448388642582	0.4837521474893869
945	0.10990233524249518	0.4837996306952728
946	0.11370415622579302	0.4839697106267005
947	0.11725213286365786	0.4841252590597752
948	0.11537409300507359	0.4840433914634201
949	0.12097357552975732	0.4842844915346859
950	0.11996970466184155	0.48424192038458125
951	0.12514438357342983	0.48445846017694044
952	0.1294774896208819	0.4846344755091039
953	0.13368530269149786	0.48480107606768646
954	0.1346930638602406	0.4848403725139369
955	0.14355299642837377	0.4851748016450475
956	0.14535825309218672	0.485241319067086
957	0.1499613425750609	0.48540730561869594
958	0.15713987397315893	0.4856582298015243
959	0.17407283167935583	0.4862188181675658
960	0.17435437045931046	0.48622782360316485
961	0.17500833607034705	0.4862486998402354
962	0.17580581639178416	0.4862740787951055
963	0.17943213453494133	0.48638767008504813
964	0.17557825130348714	0.48626609670446086
965	0.17802351036500708	0.4863434615830164
966	0.17801050612015168	0.4863430522450346
967	0.18111631141013795	0.48643945133974276
968	0.18111631141013795	0.48643945133974276
969	0.18586396147377848	0.4865855849992366
970	0.18586396147377848	0.4865855849992366
971	0.18586396147377848	0.4865855849992366
972	0.18242377282037114	0.4864799757999385
973	0.18165693891442558	0.4864562341969955
974	0.18512659470340798	0.4865630714102389
975	0.18345881322914293	0.486511904162517
976	0.18209294714667235	0.48646974235039414
977	0.18010421610441218	0.48640793231514606
978	0.18463556997074293	0.4865473118979406
979	0.1805414162607154	0.486420826461572
980	0.17962337754625823	0.4863921728028477
981	0.1783049004848979	0.48635082966668836
982	0.1783049004848979	0.48635082966668836
983	0.1783049004848979	0.48635082966668836
984	0.18361276799740645	0.4865151788663712
985	0.18116365588973427	0.48643945133974276
986	0.18054532956193015	0.4864202124545993
987	0.18093982486477778	0.4864324925940526
988	0.18093982486477778	0.4864324925940526
989	0.1795095489937354	0.48638787475403905
990	0.17714014173401438	0.4863133752413559
991	0.17707537852539468	0.48631132855144704
992	0.17707537852539468	0.48631132855144704
993	0.1769717940832758	0.48630805384759285
994	0.18024331632877555	0.48641079768101847
995	0.18269646341796963	0.4864869345456287
996	0.18434559081724056	0.4865376924553689
997	0.18434559081724056	0.4865376924553689
998	0.1836659914972265	0.4865168162182983
999	0.1799023619967327	0.4864001548934923

==> data/stats-mannwhitneyu-varghadelaneya-sanitizer-ubsan-sanitizer-ue.dat <==
rank	pvalue	effect_val
1	0.10123307280985991	0.49744081893793984
2	0.5844261602514644	0.4986794756707924
3	0.844523462185215	0.5005542436273239
4	0.5023766500342849	0.5021222127665148
5	0.5251459104866365	0.5021404283067038
6	0.18252888409468082	0.5049001849798339
7	0.32058581102727257	0.503952158214042
8	0.4643356668371549	0.5030190722845849
9	0.5838423822227377	0.5023659735346622
10	0.5403298941695958	0.4971201026292188
11	0.33439217946182065	0.49531901550940677
12	0.8530931219936622	0.4990759195061419
13	0.6608541274185218	0.5022337573665486
14	0.579043048105385	0.5028612724926105
15	0.5122307652822873	0.5034331176531507
16	0.1455923807430373	0.5080913838857554
17	0.07292016864109102	0.5102285374886051
18	0.10449553595325667	0.5095819881463908
19	0.11235262260206938	0.5094550933720403
20	0.18107464377797966	0.5080258898086714
21	0.3107441924166344	0.5061865295875634
22	0.43781727062364606	0.5048029672091623
23	0.37931835438633976	0.5054957717433173
24	0.3714606846767329	0.505645794113638
25	0.17902203462058452	0.5086220905791273
26	0.5728887468710357	0.5037034853901134
27	0.16818392353918687	0.5092015084923305
28	0.17133260686981366	0.5091630307220435
29	0.1376043012015948	0.5100005362327561
30	0.00014483197653575544	0.5269002594793466
31	0.0004789363835314271	0.5248875446229567
32	0.0003345840016200925	0.5257449030257855
33	0.00025437443246141767	0.5263206368971526
34	0.0008315724896697285	0.52418512064623
35	0.00104869103624722	0.5238764798079714
36	0.007652388644577526	0.5196650059824746
37	0.010522866204963217	0.5189281976152788
38	0.010037729407767796	0.5190823133654172
39	0.012029572499506211	0.5186455497388628
40	0.01050914808237857	0.5190295087657683
41	0.013778663037530833	0.5183805033956632
42	0.0037285934432091214	0.5218480054392831
43	0.0088984249344919	0.5199175675172301
44	0.009205358097693964	0.5199118367854852
45	0.00798852092855168	0.5203637459173653
46	0.006864891483974473	0.5207955974881384
47	0.007410514417268516	0.5206922396477401
48	0.003783432266815638	0.5225623002174813
49	0.0037197023120953865	0.5227010657933031
50	0.001885036982383389	0.5244333841321769
51	0.0010993666682044025	0.525731190203396
52	0.002478411822934155	0.5239544586934995
53	0.0061987466737976815	0.5217939728256887
54	0.005587768000501972	0.5221613536643323
55	0.006098139546369754	0.5220275001442917
56	0.007681131718918523	0.5214480822310885
57	0.0022416409290290165	0.524734042879791
58	0.002216519133126599	0.5248531602324876
59	0.0019254748853830823	0.5252141963324135
60	0.0017325174469214597	0.5254982768917658
61	0.0013401638680542547	0.5261896487429845
62	0.0005574005349735128	0.5282963066661919
63	0.00042402971737465217	0.5289635275764858
64	6.812906043256815e-05	0.532879050041159
65	8.700695192918664e-05	0.5324207961705613
66	0.0003439572466807448	0.5297633739928751
67	0.00036368938758259123	0.5296855997763378
68	0.00032435725286428387	0.5299893285588151
69	0.00059474510727115	0.5287701153800969
70	0.0005785222271725808	0.528873882558477
71	0.000860647990846478	0.5279991272914228
72	0.00076419243461055	0.5283550466665766
73	0.0009831687160739536	0.5278216792763232
74	0.001188214484543304	0.5274440649881353
75	0.0012948108350282405	0.5272453313979834
76	0.0024653793606125665	0.5256918937571455
77	0.0031453110572497206	0.525127621349268
78	0.004387745580997348	0.5242960512392912
79	0.004343438163794777	0.5243554052466487
80	0.005114494920767665	0.5239239630138574
81	0.004157185911092723	0.5245218011362404
82	0.004480370367109985	0.5243807842015187
83	0.00732875084578919	0.5230608738792838
84	0.009790071157139537	0.5222288944313251
85	0.019441362778812765	0.5201605096094137
86	0.021490190539450605	0.5198475707223464
87	0.023093484526637467	0.5196173181075978
88	0.028985450079325962	0.51887314165673
89	0.0284910986320982	0.5189316769881239
90	0.040167123813288935	0.5177515555866652
91	0.03666134361901445	0.5181033815820012
92	0.032833940758388344	0.5184953226995512
93	0.03309202587475499	0.5184959367065239
94	0.029837894804607072	0.5188710949668212
95	0.04175211966200413	0.5177607656912552
96	0.043808369478523755	0.5175908904288183
97	0.034067092015572405	0.5185196783094669
98	0.04318633979670253	0.5176993649939888
99	0.0647670202766676	0.5161948432419732
100	0.06984374523709402	0.5159152654004205
101	0.07279120836864593	0.5157548049115646
102	0.07969165824613207	0.5153976575224655
103	0.07080798455141414	0.5158919331354593
104	0.08648779605291589	0.5150994548027421
105	0.0893261484227908	0.514977472084173
106	0.10065733722519098	0.5144764423944799
107	0.09876583307986331	0.5145574913148714
108	0.09612644204292455	0.5146847954272036
109	0.10692618925919158	0.5142435290828496
110	0.08727690439675223	0.5151238104126578
111	0.09909367433146929	0.5146029278308485
112	0.11334067634286255	0.5140306733323263
113	0.08228632484093375	0.5154504621221145
114	0.07650795728850959	0.5157752718106533
115	0.07742950065918282	0.5157627870022092
116	0.08810250508319122	0.5152439511103089
117	0.08809298744992215	0.5152599152915981
118	0.08113535922101944	0.5156717093012642
119	0.09121080866641182	0.5151841877649695
120	0.08357953402807639	0.5155701934817838
121	0.06550438466492209	0.5165898543943865
122	0.06803233004093796	0.516448632790674
123	0.07929536006781082	0.5158290997552568
124	0.08352479729447453	0.515644488325476
125	0.0775536014306546	0.5159862855402586
126	0.07466601020046044	0.5161782650537112
127	0.06779751095624462	0.5166105259624661
128	0.08910334386280355	0.5154803437947841
129	0.11413931803739676	0.5144046035786782
130	0.10269574873788063	0.5148859850452462
131	0.10246708226625442	0.514902563233508
132	0.09845524002341871	0.5150861513183344
133	0.10711492492579702	0.5147142677618913
134	0.1065950857791442	0.5147654350096132
135	0.13874270054273122	0.5135644373710841
136	0.2061485434240734	0.5116030944314071
137	0.21528446942259005	0.5113779585414305
138	0.2270120653108868	0.5110926499681331
139	0.24177879629528332	0.5107594488509678
140	0.20993404690056328	0.511533916312487
141	0.23522456696008387	0.510926868085514
142	0.22286856152324785	0.5112207727564287
143	0.22356480300689474	0.5112156560316565
144	0.22655321101245507	0.5111436125468641
145	0.2670573228320453	0.5102338588823682
146	0.27121202253104737	0.5101454418783047
147	0.2991648050537723	0.5095772807596003
148	0.30900252684749463	0.5093941020127558
149	0.3185286549944183	0.5092166539976561
150	0.33634883019005146	0.508885090232418
151	0.33979749755915023	0.5088236895351517
152	0.34709830886821635	0.5086947480708924
153	0.34817112035706277	0.5086824679314391
154	0.33119838840071636	0.5090003188742878
155	0.3543215258671656	0.5085809521119589
156	0.36831196558738655	0.50833453064693
157	0.3811738811939256	0.5081130787987895
158	0.4017104287484339	0.5077718955909797
159	0.44300256248933256	0.5071140894542665
160	0.5355049542163248	0.5057530406648632
161	0.623656426446149	0.5045594111100059
162	0.6234071401979582	0.5045626858138601
163	0.6701112943097957	0.5039607543116593
164	0.6731296804085928	0.5039222765413724
165	0.7272336457389135	0.503245026850525
166	0.7166948875073923	0.5033772430186384
167	0.6933534781941791	0.5036711476895531
168	0.7945649533493104	0.5024271695629375
169	0.8256947558983996	0.5020532393165856
170	0.827747054623227	0.5020286790376791
171	0.8128794202662013	0.5022073550667241
172	0.8284747923629796	0.5020215156229981
173	0.823944243272681	0.5020765715815468
174	0.8260050120203394	0.5020530346475948
175	0.8164590071994617	0.5021680586204736
176	0.8467284238677385	0.5018066131825659
177	0.7967640028467855	0.5024083400157758
178	0.7487674152676029	0.5029965586955872
179	0.7698249011435807	0.5027392897740414
180	0.8092135771749814	0.5022611830113276
181	0.8535495766633526	0.5017294529730013
182	0.8628214918392105	0.5016191363869128
183	0.8925567037882087	0.5012666963846042
184	0.8851406449552792	0.5013547040506858
185	0.9452549206271711	0.5006442979833146
186	0.9316490545894272	0.5008051678101523
187	0.9833379084575512	0.5001962775622614
188	0.9690516485117683	0.4996352798582381
189	0.8330527200912496	0.498016552809307
190	0.8311770085769081	0.49799322054434586
191	0.8118264733504406	0.4977586698807885
192	0.8421300380939365	0.498124208698514
193	0.8519771441222264	0.4982423027062562
194	0.8418345162957157	0.49812031998768713
195	0.9354680721279138	0.49923678933297966
196	0.8954443961072243	0.4987611385981566
197	0.8517307918977473	0.49823718598148403
198	0.7797416213170578	0.4973612027004845
199	0.7941255973949648	0.49753762737062973
200	0.7981096377407895	0.49758633859046103
201	0.7658031369556532	0.49718887141015705
202	0.7679229167410921	0.4972150690409907
203	0.7544067535791636	0.49704764980644456
204	0.7590489414596351	0.4971047524549022
205	0.7717248456669503	0.4972615289019222
206	0.6435483896693242	0.49562847502362906
207	0.6664243905269704	0.4959160349558263
208	0.6479613342191778	0.49567411620859697
209	0.6400296747324015	0.49556932568526246
210	0.8421545810773756	0.4981107005451154
211	0.8436737571299796	0.4981291207542953
212	0.8750833874073661	0.4985077583874376
213	0.8717065038890547	0.49846682458926006
214	0.8547129761810842	0.49826133692240876
215	0.8420802472975345	0.49810824451722474
216	0.859626722165364	0.4983204862607753
217	0.8202018520206193	0.497841560822098
218	0.8023182496137744	0.49762256500184815
219	0.8039520390772322	0.49764262256295516
220	0.7472346753728978	0.4969379472273287
221	0.7179539694388412	0.4965644263189586
222	0.7337057327205228	0.4967625459021379
223	0.6849518759497366	0.4961391241558939
224	0.7018138218657195	0.49635648262421667
225	0.8596046076850513	0.49831373218407604
226	0.8731675425812753	0.4984780813837589
227	0.854632126627914	0.49825335483176414
228	0.8819258292378057	0.49858307657608425
229	0.8856709252182935	0.4986278990850887
230	0.8851627732501761	0.49862175901536204
231	0.8679256268757927	0.4984123826376839
232	0.8746792711944078	0.498494250234039
233	0.8616206979522745	0.498333789745183
234	0.8400916235977205	0.4980709947608832
235	0.8425671697733	0.4981006717645619
236	0.905009533087976	0.49885835636882825
237	0.9253523703324824	0.49910334515092086
238	0.964021018196717	0.499567943760236
239	0.9998465062800779	0.5000020466899089
240	0.9954463776673366	0.4999451487104421
241	0.9986185572025266	0.5000167828572528
242	0.9580259168486006	0.5005043043935473
243	0.9471468603938712	0.4993642981143027
244	0.8851954213755177	0.4986154142766445
245	0.8576527981724141	0.4982785291176433
246	0.7875768475967685	0.49741277928618827
247	0.7800567022353785	0.497318426881389
248	0.7634523349745217	0.49710413844792956
249	0.7573968569709253	0.49702636423139224
250	0.5329561581371738	0.4939862110407459
251	0.5195138810512836	0.49378584009866683
252	0.47782588233069057	0.4931509568889331
253	0.5165779218451881	0.4937412222586533
254	0.5111348431643618	0.49365976400028
255	0.5346066626653416	0.49400708727781645
256	0.5645219621123246	0.49443914351758045
257	0.564378648452392	0.49443709682767156
258	0.5778681148760503	0.4946286670031425
259	0.5977830986064051	0.4949055841478136
260	0.6087765012723718	0.49505785787703405
261	0.5214681193234143	0.49380548832179205
262	0.5307724822853546	0.49394241187669596
263	0.5069768150006098	0.4935875158464966
264	0.5156006618530721	0.493716252641765
265	0.4256441413723182	0.49229277981014086
266	0.42444068234959753	0.49227272224903385
267	0.43305556336878626	0.4924155812046735
268	0.4307005714951263	0.49237669409640483
269	0.4258917838400028	0.49229482650004974
270	0.4882546434495443	0.4932858337539281
271	0.4918680926500505	0.49334150371944957
272	0.4591164272189101	0.49282655653837604
273	0.45133381982534027	0.4927006851089801
274	0.4455936744376696	0.4926077653871171
275	0.48215312671117394	0.4931886159832564
276	0.47569355319214557	0.49308689549478524
277	0.48546805601904675	0.4932391692240057
278	0.47611172893286535	0.4930934449024936
279	0.5253269899938028	0.49384376142308806
280	0.5317643251459371	0.4939391371728417
281	0.5176999973188274	0.4937283281122274
282	0.4965390428204237	0.4934061791205701
283	0.5066160617199136	0.4935596808637359
284	0.5041878122008454	0.4935228404453761
285	0.523564582458127	0.4938142890884002
286	0.5581002239126162	0.4943204355028656
287	0.550465456901563	0.4942099142477862
288	0.5220954433167717	0.4937923895063752
289	0.5331012517822604	0.4939548966851401
290	0.5326004471236876	0.4939467099255046
291	0.5989439723748642	0.4948951460292783
292	0.6125852834665277	0.49508282749392235
293	0.6474377268165208	0.49555806889076365
294	0.7425450642425744	0.4968069590731606
295	0.836195924428283	0.4979883084885645
296	0.8651861514494907	0.49834770723656335
297	0.8157210918612237	0.4977308348980278
298	0.8231129281117944	0.49782314061291816
299	0.8848919441928873	0.4985896259837927
300	0.9582885731154329	0.49948996487470776
301	0.9823297439271195	0.49978386954562254
302	0.9922791212897984	0.49990544292620986
303	0.9923796068741827	0.4999066709401552
304	0.9945233255624276	0.49993286857098884
305	0.9995477939967785	0.49999426926825513
306	0.9898352593181429	0.49987556125354027
307	0.9764274978058403	0.49971162139183917
308	0.9841944428190369	0.4998065878036111
309	0.9604973923999416	0.4995165718435232
310	0.9583576810761256	0.49949037421268955
311	0.9506372671746003	0.4993958171388994
312	0.9318666323713665	0.49916556452415073
313	0.9555384558284489	0.4994557851532295
314	0.9520965967312152	0.49941362334110667
315	0.9635156987627892	0.499553412261883
316	0.9562948741169963	0.4994647905888286
317	0.9241543016510934	0.49907018877439707
318	0.9416423137052392	0.4992848865458383
319	0.9542904641482671	0.49944002564093115
320	0.9586316943852412	0.499493239578562
321	0.9591660870575666	0.4994997889862704
322	0.9731193988709763	0.4996706875936616
323	0.9686414413059703	0.4996158363041037
324	0.993129006862584	0.49991567637575424
325	0.9741814481214566	0.5003164182599125
326	0.8931484061157823	0.5013133609145265
327	0.8991392527548293	0.5012394754088161
328	0.8841471894288828	0.5014249055145603
329	0.8677796784270521	0.5016279371535209
330	0.8677796784270521	0.5016279371535209
331	0.8688340157598703	0.5016148383381042
332	0.8706796663289152	0.5015919154111247
333	0.822405268538102	0.5021952795962618
334	0.8025896882216218	0.5024453851031265
335	0.7816585756366295	0.5027110454532988
336	0.7916840881334415	0.5025853786928938
337	0.7377987877362395	0.5032779785580579
338	0.6745967928405023	0.504112414033907
339	0.6403216678604189	0.5045772173122132
340	0.6458778783100518	0.5045023084615482
341	0.6053967169984293	0.5050635108345624
342	0.5986190087107348	0.5051588865843161
343	0.5232608017229248	0.5062559123754743
344	0.5218753723265119	0.5062767886125448
345	0.5226085998945237	0.5062657364870369
346	0.4882165450621915	0.5067931684765545
347	0.488918934626306	0.5067837537029737
348	0.5025595982162505	0.5065731493113502
349	0.51033421480007	0.5064540319586536
350	0.5116226421264374	0.5064343837355284
351	0.5130472505368362	0.5064126888224942
352	0.5196053053043721	0.5063132196929229
353	0.5146086210150408	0.5063889472195513
354	0.5298978490041937	0.5061591039427844
355	0.5353317096542795	0.5060786690293655
356	0.5317920374689057	0.5061314736290146
357	0.5086618562205543	0.5064810482654508
358	0.511530725731792	0.5064372491014008
359	0.5042011864307708	0.5065494077084073
360	0.4867078631881382	0.5068214127972971
361	0.4781723206846018	0.5069556756553194
362	0.47179903930955824	0.5070567821368179
363	0.5102984231959816	0.5064575113314986
364	0.5178614079930264	0.5063424873586198
365	0.5066188340200752	0.5065137953039928
366	0.5145572637992855	0.5063926312613872
367	0.5052257550008687	0.5065358995550087
368	0.4820946236538648	0.5068969356549347
369	0.5284702327437802	0.5061846875666454
370	0.5352697846083625	0.5060843997611103
371	0.5704970210433391	0.5055682245660915
372	0.5617468247422464	0.5056951193404419
373	0.569930537714485	0.5055764113257271
374	0.5551734983781496	0.5057917231041409
375	0.5815805453638682	0.505410629443108
376	0.5335595331094285	0.5061146907717617
377	0.5753228228450746	0.5055023211510257
378	0.5793509417191156	0.5054450138335771
379	0.5690013975910178	0.5055948315349069
380	0.5545598764770577	0.5058052312575395
381	0.5361360926781262	0.5060782596913838
382	0.5249670391367444	0.5062456789259299
383	0.5187388951766758	0.5063398266617383
384	0.5500666172665772	0.5058731813625142
385	0.5765282835530994	0.5054886083286362
386	0.5795745597562308	0.5054448091645862
387	0.5651945641755081	0.5056537762042825
388	0.5824397528450285	0.5054048987113631
389	0.578190888653898	0.5054658900706477
390	0.562144412950518	0.5056994173892505
391	0.562144412950518	0.5056994173892505
392	0.546488961777582	0.5059304886799628
393	0.5398084382381412	0.5060295484715525
394	0.5387906505042608	0.5060446939768781
395	0.5216638453571786	0.5063017582294331
396	0.46883099302815145	0.5071269836006924
397	0.47956780976342683	0.5069566990002738
398	0.48895779855814536	0.5068095419958256
399	0.5186820334056261	0.5063531301461459
400	0.5109263092459235	0.5064714288228791
401	0.5165559316347424	0.5063854678467062
402	0.5175780496873905	0.5063699130033987
403	0.5174704090748362	0.5063715503553259
404	0.5143538790773375	0.5064190335612118
405	0.5063393760547978	0.5065418349557445
406	0.5001075298550295	0.5066380293814616
407	0.5072632811377771	0.5065283268023458
408	0.49996154018628036	0.5066417134232977
409	0.4997563968014255	0.5066456021341245
410	0.4781249643000067	0.506985557327989
411	0.47339281754695195	0.5070608755166357
412	0.47495876626523814	0.5070359058997475
413	0.4838114105654642	0.506896321647962
414	0.48085778714860117	0.5069429861778844
415	0.47853293418570686	0.5069798265962442
416	0.48184123566498915	0.5069274313345769
417	0.47539129581348094	0.5070297658300208
418	0.4739786925154216	0.5070522794190184
419	0.4799220776190115	0.5069622250630278
420	0.47806486082289534	0.5069916973977157
421	0.4854722727692201	0.5068752407419005
422	0.4941917831864625	0.5067385218559876
423	0.49209567745688587	0.5067712688945296
424	0.4931431337574044	0.5067548953752585
425	0.4931431337574044	0.5067548953752585
426	0.49374596165304385	0.5067454806016777
427	0.48672023179501533	0.5068555925187753
428	0.49874089592539206	0.5066677063851404
429	0.4973185567599223	0.5066898106361563
430	0.4937318756411133	0.5067471179536048
431	0.4879310849721481	0.5068379909855589
432	0.48056418567506465	0.5069542429723832
433	0.4692968714032626	0.5071339423463826
434	0.449055762816561	0.5074636640907028
435	0.46561634148680664	0.5071939103607127
436	0.4536957631827929	0.5073875272260925
437	0.4309365641619731	0.5077669835351983
438	0.4286812492513783	0.5078050519675035
439	0.428366537972503	0.5078103733612666
440	0.4220286114048115	0.5079180292504735
441	0.40574828018034315	0.5081998584509259
442	0.4184042650001999	0.5079816813066396
443	0.4205795115630283	0.507944431550298
444	0.42791843372171634	0.5078195834658565
445	0.4195991482310769	0.5079620330835144
446	0.39141446471074937	0.5084581507174262
447	0.40981309350778317	0.5081349783808145
448	0.4284946450238035	0.5078154900860388
449	0.47314655026519625	0.507084003112606
450	0.5312879968293265	0.5061846875666454
451	0.5243956944636108	0.5062894780899798
452	0.5216224801579674	0.506332867916048
453	0.5276695417872308	0.5062411762081304
454	0.5167511399458573	0.506407776766713
455	0.5110727218944895	0.5064974217847218
456	0.5193324443723918	0.5063709363483532
457	0.4868679276080139	0.5068764687558459
458	0.4868679276080139	0.5068764687558459
459	0.4831412339073481	0.5069354134252215
460	0.4339765986996661	0.5077409905733556
461	0.43648444241069106	0.5076988287612327
462	0.440151535914011	0.5076374280639664
463	0.46622181228957404	0.5072104885489747
464	0.47270066267157373	0.5071061073636219
465	0.4983436497713306	0.5067004534236824
466	0.5170000928555238	0.5064122794845125
467	0.5215319438584631	0.5063431013655925
468	0.5132880579531685	0.5064691774639792
469	0.5101211912353475	0.5065178886838105
470	0.5119029587971533	0.5064904630390316
471	0.5060381163861487	0.506580926733004
472	0.5037390684578688	0.5066165391374184
473	0.5069380929985792	0.5065670092416236
474	0.5085283363558557	0.506542448962717
475	0.509058998095978	0.5065342622030816
476	0.5086344454964615	0.50654081161079
477	0.5014877180421482	0.506652151541833
478	0.5030424073784272	0.5066280006009082
479	0.5045203970759852	0.5066050776739287
480	0.5067681421143203	0.5065702839454779
481	0.5073772590388133	0.506560869171897
482	0.5079867602285926	0.5065514543983162
483	0.5115453920432695	0.5064966031087582
484	0.5094989173741975	0.506528122133355
485	0.5133828848954669	0.5064683587880158
486	0.5093167352392407	0.5065322155131727
487	0.5185158013358843	0.5063909939094602
488	0.5705406967001649	0.5056157077719775
489	0.6084399017624114	0.5050716975941979
490	0.5963203931930757	0.5052444382225071
491	0.5831871936228932	0.5054339617080692
492	0.5831871936228932	0.5054339617080692
493	0.5934358579207248	0.5052872140416027
494	0.5368572715747968	0.5061185794825886
495	0.5018074834642939	0.5066562449216506
496	0.44871911454158864	0.5075111472965887
497	0.44426325777481723	0.5075858514782627
498	0.47089631136040666	0.5071503158656536
499	0.4741787027469957	0.5070975112660046
500	0.47970283888707765	0.5070090942619411
501	0.5072610116772652	0.5065760146772227
502	0.5221234988023555	0.506347604083392
503	0.5270730146463808	0.5062722858947453
504	0.4999809247139311	0.5066898106361563
505	0.42689577523217737	0.5078850775429405
506	0.4280247558909923	0.5078658386577971
507	0.4229222283481433	0.5079530276479153
508	0.4250978097437509	0.5079157778915737
509	0.45360677252167925	0.5074388991428054
510	0.46584015026231695	0.5072395515456807
511	0.47237176061404273	0.5071339423463826
512	0.47931207265990106	0.5070226024153397
513	0.4545735624081566	0.5074243676444523
514	0.4670046685989192	0.5072213360054917
515	0.49052772327340066	0.50684515440024
516	0.5255877016213426	0.506301962898424
517	0.5377040285186333	0.5061191934895612
518	0.5360050562352446	0.5061447771134222
519	0.5312217980465344	0.5062170252672056
520	0.5464449181647857	0.5059882053353931
521	0.5566385486299483	0.5058367502821361
522	0.5484487497633436	0.5059583236627235
523	0.5486685681860725	0.5059550489588693
524	0.5399203138970775	0.5060864464510192
525	0.5419939698475509	0.5060553367644043
526	0.5449475625470976	0.5060111282623726
527	0.5468661879817898	0.5059824746036483
528	0.5594181669433433	0.5057962258219404
529	0.5657601016144342	0.5057028967620957
530	0.5702031045145897	0.5056378120229933
531	0.572080281500295	0.5056103863782144
532	0.612149758991763	0.5050364945277652
533	0.6598138201148545	0.5043741856732525
534	0.6800669486242927	0.5040987012115177
535	0.6701047572779211	0.5042341920834853
536	0.7478480817082145	0.5031959062927118
537	0.7424565673017275	0.503266721763559
538	0.8536202787132562	0.5018360855172538
539	0.9927848165881134	0.4999097409750185
540	0.950582837679769	0.4993825136544917
541	0.9513028752503616	0.4993915190900908
542	0.9633198223821056	0.4995417461294024
543	0.966661279724764	0.49958349860354345
544	0.9999344180390454	0.5000010233449544
545	0.9665659172685712	0.49958227058959814
546	0.9191988915926986	0.4989891398540055
547	0.9157751662674216	0.4989461593659191
548	0.9241480469555511	0.4990511545582445
549	0.9233975609899496	0.49904173978466365
550	0.9263019879838157	0.4990781708650417
551	0.9257471327041547	0.4990712121193515
552	0.917657017677124	0.4989696962998712
553	0.9251270431297717	0.49906343469769776
554	0.9306114752386788	0.499132203478636
555	0.9530131156823587	0.49941259999615223
556	0.949697109183418	0.49937105219100203
557	0.9465577458383662	0.4993317557447516
558	0.9627856436861097	0.4995347873837122
559	0.9063923938454579	0.498827860689186
560	0.8896049975721544	0.49861643762159896
561	0.8868792822835548	0.4985820532311298
562	0.8832795007621239	0.49853661671515276
563	0.8816911700001075	0.49851655915404575
564	0.8761357994367032	0.49844635769017126
565	0.8634957485384196	0.5017161494885936
566	0.8559690729096439	0.501811934576329
567	0.8498580773379469	0.5018897087928664
568	0.8503402015635251	0.5018835687231398
569	0.8496009673607179	0.5018929834967206
570	0.8496009673607179	0.5018929834967206
571	0.8536201213890687	0.5018418162489987
572	0.8891411518477342	0.5013915444690457
573	0.9113787857329418	0.5011111479515294
574	0.9173972371358731	0.501035420424901
575	0.8745349189527791	0.5015765652368082
576	0.8638101148564994	0.5017128747847394
577	0.8282260573059057	0.5021672399445102
578	0.8465090291615245	0.5019335079569164
579	0.8664010974324152	0.5016805370841791
580	0.8707070350489081	0.5016258904636121
581	0.8707070350489081	0.5016258904636121
582	0.864418788521273	0.5017057113700584
583	0.8643171015506077	0.5017071440529945
584	0.8772558556689667	0.5015429995223025
585	0.8242892500587862	0.5022188165302138
586	0.7947342463878024	0.5026005241982194
587	0.7130113646237222	0.5036785157732251
588	0.6720327980674834	0.5042350107594489
589	0.6780714059743136	0.5041533478320847
590	0.6682807707689286	0.5042882246970797
591	0.6639688960719504	0.5043475787044371
592	0.6858107029662255	0.5040487619777411
593	0.6893625725911681	0.5040004600958915
594	0.6454173134269237	0.5046054616329556
595	0.6562274360558349	0.504455234593644
596	0.6438591580054152	0.5046275658839715
597	0.6181573695587403	0.5049898299978428
598	0.6250321343042892	0.5048924075581802
599	0.6250321343042892	0.5048924075581802
600	0.6377957949541766	0.5047131175221626
601	0.6398413712520352	0.5046844638634383
602	0.6427097808660183	0.5046443487412243
603	0.6453780839026019	0.5046070989848828
604	0.6453780839026019	0.5046070989848828
605	0.6310773143368589	0.5048078792649436
606	0.634045413023336	0.5047661267908025
607	0.6438641790921633	0.504628589228926
608	0.6534022112387741	0.5044961683918215
609	0.631491827168726	0.5048031718781532
610	0.6243374037122273	0.5049053017046061
611	0.619227175950342	0.5049777545273804
612	0.5868213748446102	0.505445218502568
613	0.5868213748446102	0.505445218502568
614	0.5910749310322151	0.5053834084673199
615	0.5824850071286468	0.5055088705587341
616	0.5835801640590661	0.5054937250534084
617	0.5664257643082051	0.505745877250182
618	0.5647678946031018	0.5057704375290886
619	0.5704973828721597	0.505685704566861
620	0.5700812734223032	0.5056918446365877
621	0.5677260574049035	0.5057266383650386
622	0.566370464392173	0.5057466959261456
623	0.5692494889200158	0.505704124776041
624	0.5692494889200158	0.505704124776041
625	0.5687822089349843	0.5057119021976947
626	0.5730280462663166	0.505649273486483
627	0.5982737166230263	0.5052820973168305
628	0.5926144842444234	0.5053639649131856
629	0.5970832445508257	0.505299289512065
630	0.6042421696670698	0.5051961363406576
631	0.6161416912320918	0.5050262610782208
632	0.6101499609077059	0.5051118127164119
633	0.6067500027669516	0.5051605239362431
634	0.604070322136973	0.5051990017065301
635	0.6023057873689727	0.5052243806614001
636	0.5987553383640544	0.5052755479091221
637	0.6009128809375324	0.5052444382225071
638	0.6107493196438383	0.5051036259567764
639	0.6107493196438383	0.5051036259567764
640	0.6194163476866411	0.504980415224262
641	0.6499833463832849	0.5045510196813795
642	0.7046755453124234	0.5038023405127122
643	0.7155785231736269	0.5036560021842275
644	0.7379950769673618	0.5033563667815678
645	0.7495982086385843	0.5032024557004202
646	0.74907235127375	0.5032094144461104
647	0.7499101574572473	0.5031985669895934
648	0.749105906520728	0.5032092097771196
649	0.7548033469690679	0.5031338915884729
650	0.7626591028253928	0.5030303290790837
651	0.7485801975744891	0.5032161685228097
652	0.7485801977261515	0.5032161685228097
653	0.7028915120083408	0.5038273101296005
654	0.6638990730163483	0.5043602681818722
655	0.6473624253141275	0.50459031612763
656	0.6225250406647806	0.5049407094400298
657	0.6192997826462716	0.5049865552939886
658	0.6220926642394258	0.5049468495097563
659	0.620969095936338	0.5049628136910456
660	0.6182933866353973	0.5050008821233507
661	0.6182358998911153	0.5050017007993143
662	0.6298626746355417	0.5048371469306405
663	0.6307901041606303	0.5048240481152237
664	0.6307901041606303	0.5048240481152237
665	0.6194810704136808	0.5049847132730706
666	0.6322906823326424	0.504803581216135
667	0.6399223468388369	0.5046965393339007
668	0.6391351911039287	0.5047075914594086
669	0.6347695219199729	0.5047689921566749
670	0.6414978740695175	0.5046744350828848
671	0.6386106462609049	0.5047149595430805
672	0.6406515563169549	0.5046863058843563
673	0.6700632890494155	0.5042790145924897
674	0.6669476667973571	0.5043219950805762
675	0.67795893489711	0.5041707446963101
676	0.6989690660644626	0.5038844127780582
677	0.7022910836486562	0.5038393856000629
678	0.7038741557597316	0.5038185093629923
679	0.7118146476404483	0.5037112628117671
680	0.7132120402088797	0.5036924332646054
681	0.7070223011269765	0.5037759382128877
682	0.7279725919200888	0.5034943136814262
683	0.7467815722726432	0.5032437988365795
684	0.7330587496528629	0.5034263635764514
685	0.7363741365661209	0.5033821550744197
686	0.725281150086032	0.5035303354238224
687	0.7413616706856967	0.5033162516593539
688	0.7238222555538703	0.5035503929849294
689	0.7238222555538703	0.5035503929849294
690	0.7262668590348302	0.5035176459463874
691	0.7218991096494475	0.5035761812777813
692	0.7254109291627318	0.5035291074098771
693	0.7187587063149012	0.5036183430899042
694	0.713920226876416	0.5036834278290064
695	0.7067597959108634	0.5037800315927055
696	0.6878332229947423	0.5040370958452605
697	0.7161684257879732	0.5036539554943186
698	0.7090015569948245	0.5037505592580176
699	0.7090015569948245	0.5037505592580176
700	0.7073652678314628	0.5037726635090335
701	0.7073652678314628	0.5037726635090335
702	0.7073652678314628	0.5037726635090335
703	0.7123388879201946	0.5037055320800223
704	0.6986517520681539	0.5038909621857666
705	0.6991643993657813	0.5038840034400764
706	0.7158228802833976	0.5036588675500999
707	0.7166746589064052	0.5036474060866102
708	0.7126926016579865	0.5037010293622227
709	0.7119031961886572	0.5037116721497489
710	0.7049838875304699	0.5038054105475755
711	0.7049838875304699	0.5038054105475755
712	0.7131569811423142	0.5036952986304779
713	0.7201122486437109	0.5036019695706331
714	0.7069606074447338	0.5037792129167419
715	0.6727141995640105	0.5042470862299112
716	0.6733977453321133	0.5042376714563304
717	0.6704871266705728	0.5042777865785444
718	0.6609881376322566	0.5044091840706943
719	0.6566267480798935	0.5044697660919971
720	0.6404930020829793	0.5046953113199554
721	0.6392991309103921	0.5047120941772082
722	0.6393573468872407	0.5047112755012446
723	0.6484014544238805	0.504584790064876
724	0.6320059423678903	0.5048152473486156
725	0.6320059423678903	0.5048152473486156
726	0.6274943458764672	0.5048791040737726
727	0.6253014093462057	0.5049102137603875
728	0.6201495782565787	0.5049834852591253
729	0.6171648535976364	0.5050260564092299
730	0.6191731110485088	0.5049974027505056
731	0.6173942242695016	0.5050227817053757
732	0.609987406918943	0.5051288002426556
733	0.609987406918943	0.5051288002426556
734	0.6389864833773742	0.504717824908953
735	0.6317885394576224	0.5048193407284333
736	0.6373818111223518	0.5047407478359325
737	0.6387773556952295	0.5047210996128072
738	0.6352618841160417	0.5047706295086021
739	0.6402906404104384	0.5046998140377549
740	0.6528840075483364	0.5045237987055914
741	0.6545283929187704	0.504500875778612
742	0.6402210931716683	0.504701451389682
743	0.6383882234674878	0.5047272396825339
744	0.6384754530048811	0.5047260116685885
745	0.635570504411358	0.504766945466766
746	0.6184604087125469	0.5050096828899588
747	0.6144218734484845	0.5050673995453893
748	0.5999945651436701	0.5052753432401311
749	0.6031676160905939	0.5052294973861723
750	0.5983826142896237	0.5052986755050923
751	0.6000794590637363	0.5052741152261858
752	0.5981565329326854	0.5053019502089465
753	0.604242761049774	0.5052143518808466
754	0.6106693934879971	0.5051222508349471
755	0.6315108132454165	0.5048262994741235
756	0.6502148467078063	0.5045639138278054
757	0.6537912098786873	0.5045139745940288
758	0.6538499053919224	0.5045131559180652
759	0.6658306214222742	0.5043469646974644
760	0.6640283853894751	0.5043719343143528
761	0.6518123156093365	0.5045422189147714
762	0.6583610683042586	0.5044509365448354
763	0.6553330117995049	0.5044930983569583
764	0.6525158374260377	0.5045323948032088
765	0.6525158374260377	0.5045323948032088
766	0.6693272279867306	0.5042994814915784
767	0.6801112853706364	0.504150891804194
768	0.6770743202543628	0.5041926442783351
769	0.6745178124644048	0.5042278473447678
770	0.6953226210355744	0.5039433574474338
771	0.6968855669781426	0.5039220718723815
772	0.7023056697982687	0.5038483910356619
773	0.7046289200336342	0.5038168720110652
774	0.7032105029560447	0.5038361108962087
775	0.7010094782783962	0.5038659925688783
776	0.7054442207730822	0.5038058198855573
777	0.6944815704738297	0.5039548189109235
778	0.6919606774340977	0.5039892033013927
779	0.6686424316823145	0.5043101242791046
780	0.6574042083443161	0.5044660820501611
781	0.6407935914978122	0.5046985860238096
782	0.630761947176542	0.5048402169655039
783	0.6296354230772333	0.5048561811467931
784	0.6104428057108682	0.5051304375945826
785	0.6039351755466542	0.5052241759924092
786	0.6020937254368873	0.5052507829612246
787	0.6076824981361169	0.5051701433788148
788	0.6096127441808432	0.505142717734036
789	0.5997990056406508	0.5052843486757302
790	0.5930059686504918	0.5053829991293382
791	0.5882915283281948	0.5054517679102764
792	0.9471632858846946	0.4993305277308062
793	0.946195262506809	0.49931824759135296
794	0.9860640380786366	0.4998233706608639
795	0.9852881072679952	0.49981354654930127
796	0.9852881072679952	0.49981354654930127
797	0.9913018790635799	0.4998896834139115
798	0.9896528780197748	0.49986880717684096
799	0.9846738385444945	0.49980576912764757
800	0.983414029293692	0.49978980494635833
801	0.9864528492026434	0.4998282827166452
802	0.9747208780252695	0.4996796930292607
803	0.9882970848219312	0.4998516149816064
804	0.9768228983561116	0.4997062999980761
805	0.9855835362590726	0.49981723059113725
806	0.9851310531146898	0.4998114998593924
807	0.9870702984616179	0.49983606013829895
808	0.9911752723676044	0.4998880460619844
809	0.9911752723676044	0.4998880460619844
810	0.9889772976109623	0.4998602110792237
811	0.9922419617572638	0.499901554215383
812	0.9838705900326563	0.49979553567810314
813	0.9726110606684798	0.4996528813914544
814	0.976294068065339	0.49969954592137683
815	0.9677517290828875	0.4995912760251972
816	0.9649422442983122	0.49955566362078274
817	0.9666214264951662	0.49957694919583506
818	0.9606804201896508	0.49950163100718836
819	0.9652328610694884	0.4995593476626187
820	0.9678809106895904	0.4995929133771243
821	0.9610032478512003	0.49950572438700613
822	0.9610032478512003	0.49950572438700613
823	0.9478892333073653	0.4993393284974144
824	0.9305401791618196	0.4991188999942283
825	0.927385602921411	0.49907878487201435
826	0.9340501206539492	0.49916351783424184
827	0.937271380185595	0.4992044516324194
828	0.9294456081650756	0.49910498250284796
829	0.9268706771071855	0.49907223546430596
830	0.9268706771071855	0.49907223546430596
831	0.9210799225923185	0.49899855462758635
832	0.9131084615127633	0.49889703880810604
833	0.9147310005122902	0.4989177103761857
834	0.8871033234901117	0.49856486103589526
835	0.8869433768355021	0.49856281434598637
836	0.8822430301181987	0.4985026416626654
837	0.8711643797202053	0.4983606013829893
838	0.8711643797202053	0.4983606013829893
839	0.8602700323688366	0.4982206077932221
840	0.8602700323688366	0.4982206077932221
841	0.8574710188925309	0.4981845860508259
842	0.859856430333795	0.498215286399459
843	0.8536570753268771	0.4981354654930128
844	0.8487040707083329	0.49807160876785583
845	0.8474984659623488	0.4980560539245484
846	0.8474984659623488	0.4980560539245484
847	0.8447079135327156	0.49802003218215213
848	0.8447079135327156	0.49802003218215213
849	0.8584335375433777	0.49819686619027914
850	0.8584335375433777	0.49819686619027914
851	0.8786864815058376	0.49845679580870655
852	0.8693463919988439	0.4983368597800463
853	0.8552804863557615	0.4981559323921016
854	0.8641781574268683	0.4982703423580078
855	0.8506301786474075	0.49809575970878056
856	0.8506301786474075	0.49809575970878056
857	0.8506619132434801	0.49809616904676235
858	0.8421342129028004	0.49798605712966476
859	0.8193661567364247	0.49769071977581375
860	0.8128270053444127	0.49760557747560447
861	0.8075548708770202	0.4975368086946662
862	0.8098446801874997	0.4975666903673358
863	0.8098446801874997	0.4975666903673358
864	0.8098446801874997	0.4975666903673358
865	0.8044834743916833	0.4974966935724522
866	0.7993503534388599	0.49742956214344103
867	0.797037010240308	0.49739927113278964
868	0.8028821974245128	0.4974756126663908
869	0.7949404319381514	0.4973716408190198
870	0.7858306027081412	0.49725170479035957
871	0.7762428810019149	0.497125219353991
872	0.7658425665483602	0.49698768179211444
873	0.7774345572570055	0.49714077419729846
874	0.7744577080315915	0.497101477751048
875	0.7612267993650389	0.4969262810948481
876	0.7578066163466542	0.49688084457887105
877	0.7579759746518044	0.4968830959377708
878	0.7518864795857805	0.4968020470173793
879	0.7345956966066033	0.49657056638868524
880	0.729039124276575	0.4964958622070112
881	0.7109327170412008	0.4962510780939095
882	0.7115357203898689	0.496259264853545
883	0.7115357203898689	0.496259264853545
884	0.7149158651582974	0.4963051107075039
885	0.7280361499482645	0.49648214938462176
886	0.7331176160818751	0.49655050882757823
887	0.7426117902362211	0.4966778129399104
888	0.7396463026136675	0.4966381071556782
889	0.7278234133853528	0.4964792840187493
890	0.732203908139393	0.49653822868812497
891	0.7316863086787875	0.4965312699424348
892	0.7316863086787875	0.4965312699424348
893	0.7350071432678604	0.4965758877824483
894	0.7319603167299842	0.4965349539842708
895	0.741235570449196	0.4966593927307305
896	0.741235570449196	0.4966593927307305
897	0.7394935468455811	0.4966360604657693
898	0.7490439612790343	0.49676356924709236
899	0.7549099578370078	0.49684175280161147
900	0.7589722440208064	0.49689578541520585
901	0.7610058922282488	0.49692280172200304
902	0.7604510964552894	0.49691543363833107
903	0.7630103428358017	0.49694940869081844
904	0.7662825447738566	0.4969927985168866
905	0.7739519538546623	0.49709410966737605
906	0.7721558099689443	0.49707036806443305
907	0.7730537299688482	0.4970822388659046
908	0.7780442294559617	0.49714814228097043
909	0.7828263354936162	0.4972111803301638
910	0.7755013260636708	0.49711457656646485
911	0.778851013903767	0.4971587850684966
912	0.7896721324423681	0.49730123468615445
913	0.7749563382503449	0.4971072084827929
914	0.7749563382503449	0.4971072084827929
915	0.7597372785954337	0.49690540485777757
916	0.7830967138332345	0.49721425036502714
917	0.7781598693559953	0.49714916562592487
918	0.7790906710627556	0.49716144576537813
919	0.7829102577786451	0.49721179433713647
920	0.7732938924667985	0.4970848995627861
921	0.7756482976304576	0.497116009249401
922	0.7724889155295638	0.49707425677525996
923	0.774346922557168	0.4970988170541665
924	0.76633591130658	0.4969927985168866
925	0.76633591130658	0.4969927985168866
926	0.7643910220512866	0.4969670102240348
927	0.7657492016902696	0.4969850210952329
928	0.7640824457436401	0.496962916844217
929	0.7696115841304226	0.4970361883429548
930	0.7726436998038284	0.49707630346516885
931	0.7726436998038284	0.49707630346516885
932	0.7870739928999878	0.4972664409577035
933	0.7845544652051041	0.4972332845811797
934	0.7958277625966189	0.4973812602615915
935	0.7950163893860602	0.49737061747406536
936	0.7950163893860602	0.49737061747406536
937	0.7985755824180913	0.49741728200398777
938	0.7990442107935118	0.4974234220737144
939	0.8019200423978392	0.4974610811680377
940	0.8002317263025305	0.4974389769170219
941	0.8037657416327365	0.4974852321089625
942	0.8070531621517643	0.49752821259704894
943	0.8070531621517643	0.49752821259704894
944	0.8083377508606192	0.4975449954543017
945	0.8115671611890742	0.4975871572664246
946	0.8131887325864736	0.49760803350349514
947	0.8272453139389409	0.49779100758134875
948	0.8287266034432343	0.4978102464664922
949	0.8440785555288796	0.4980091847256351
950	0.8467381659246591	0.4980435691161042
951	0.8630176041797384	0.498253559500755
952	0.8679799655487587	0.49831741622591197
953	0.8741655931578926	0.49839682779437644
954	0.8768430232214397	0.4984312121848456
955	0.9020036626005563	0.4987533611765029
956	0.9062317234598651	0.4988073937900972
957	0.9220338726611248	0.49900899274612165
958	0.9439969653769955	0.4992885705876743
959	0.9901308537113332	0.4998745379085858
960	0.9960974104861872	0.49995026543521426
961	0.990937120294126	0.4998847713581302
962	0.992614183481075	0.4999060569331825
963	0.9952752420827652	0.499939827316679
964	0.9917277421382792	0.4998948001386837
965	0.9989195886219039	0.49998608250861964
966	0.9900029907215497	0.49987290055665873
967	0.9982586401797372	0.49997769107999324
968	0.9953563963405794	0.49994085066163346
969	0.9922929841576894	0.5000980364466352
970	0.9922929841576894	0.5000980364466352
971	0.9958078534295065	0.5000534186066217
972	0.999548536008584	0.49999406459926427
973	0.9973879628616087	0.5000333610455147
974	0.9905517239287581	0.5001201406976511
975	0.9947437069824799	0.5000669267600203
976	0.9887137760083792	0.5001434729626123
977	0.9912933667841749	0.5001107259240702
978	0.9845875607003186	0.5001958682242795
979	0.9876181857148655	0.5001573904539927
980	0.9918742486850672	0.5001033578403983
981	0.9985167031481195	0.5000190342161526
982	0.9985167031481195	0.5000190342161526
983	0.9985167031481195	0.5000190342161526
984	0.9837502590205556	0.5002065110118057
985	0.9888762567141423	0.5001414262727034
986	0.9871352897442344	0.5001635305237193
987	0.983589073895685	0.5002085577017146
988	0.9877800856245945	0.5001553437640838
989	0.9908429678702548	0.5001164566558152
990	0.998484543311404	0.49998055644586564
991	0.9987102494129388	0.500016578188262
992	0.9987102494129388	0.500016578188262
993	0.9960985183225833	0.5000497345647857
994	0.9962277048624799	0.4999519027871414
995	0.9976463404138912	0.5000300863416605
996	0.9977753077185475	0.5000284489897334
997	0.9994841286935595	0.5000067540766993
998	0.9994841286935595	0.5000067540766993
999	0.9961309800947866	0.5000493252268039

==> data/stats-mannwhitneyu-varghadelaneya-vulnerability-codet5p-oe.dat <==
rank	pvalue	effect_val
1	1.1417563783938993e-23	0.5484268969771746
2	5.225089443123245e-19	0.5470288749490513
3	1.6454220714896149e-18	0.5512583339961585
4	2.7451080328682194e-14	0.5470029962236089
5	6.610189442761121e-15	0.5515511822200978
6	5.360368861329757e-14	0.5519176706407002
7	9.34246653895018e-11	0.5461250224060288
8	3.677181593649898e-11	0.5475340809494144
9	8.064828686234771e-13	0.5527389396040022
10	1.0861039203431796e-10	0.5484784641433134
11	6.355160971872453e-13	0.5556438265349034
12	2.3911515992916106e-14	0.5597804266260117
13	5.169710495288344e-13	0.5573638103530886
14	2.549435675108529e-13	0.5585359643878293
15	1.551119432068191e-12	0.5572526840614833
16	2.64173879171147e-14	0.562268780248139
17	3.8639966789587654e-15	0.5649797670229685
18	6.35362773967008e-16	0.5672452972076475
19	3.0645842284031523e-16	0.5688033487070723
20	9.693561403187611e-18	0.5732843641882586
21	7.550140968392201e-16	0.5698268903552655
22	1.313393561639829e-15	0.5696185285585055
23	9.43753918590534e-15	0.567795029838551
24	3.882137073198096e-15	0.569030929263168
25	1.0326281107023624e-12	0.5634228572320191
26	4.6798538699284926e-12	0.5617087722409568
27	4.673789998291108e-12	0.5620330174479695
28	3.1834284844600724e-13	0.565747375687927
29	6.428356004564805e-13	0.5652145783994085
30	4.682772848022182e-13	0.5658111210778033
31	2.1000553711783654e-12	0.5643076813004516
32	1.4989093133512788e-11	0.5620731675293543
33	1.6798975324612985e-11	0.5620621310140921
34	6.56968976070564e-11	0.5603822972772917
35	7.371280334826499e-11	0.5603139850535138
36	6.452436663726922e-11	0.5606292868774692
37	1.0206584739023458e-10	0.5601832594330809
38	3.9718265898682026e-10	0.5584950531674608
39	2.805034601046065e-10	0.5591522966797976
40	4.830328041888662e-10	0.5584535710928548
41	3.8286793110059097e-10	0.5589483114321934
42	2.457869749739618e-10	0.5596634015072836
43	1.9662765688683935e-10	0.5600209465448286
44	1.726450165419574e-10	0.560334535806071
45	3.6007610383230345e-11	0.5627153785467649
46	1.6853455471377419e-13	0.5703343797725793
47	2.106763965952823e-13	0.5700672199893364
48	3.457635269105776e-13	0.5695582082940553
49	6.555909407061782e-13	0.5687932636155396
50	5.927957278603528e-14	0.5720357156856664
51	4.452509626911482e-14	0.572460431238514
52	1.634522540765553e-14	0.5737867159174331
53	2.0005197045937227e-14	0.5735701718765995
54	3.033627565438616e-14	0.5731020714016869
55	2.0417967211841632e-14	0.5736500914698773
56	2.105292173206605e-14	0.5736995655038112
57	1.4178087026325202e-14	0.5742437798770836
58	1.6966734490113285e-14	0.5740687179108561
59	7.137548216806937e-15	0.5752037664201465
60	6.784371610241063e-15	0.5753122287253092
61	9.952172933751005e-15	0.5749034970911171
62	1.1037192082164306e-14	0.5747836177012005
63	6.497423593151003e-15	0.5755095540068069
64	7.201771316016044e-15	0.5753910066101116
65	2.3465923126108587e-15	0.5768514420348898
66	2.0014609344665934e-15	0.5770803545842069
67	1.8904961656171675e-15	0.5771933837232712
68	2.784374659275183e-15	0.5767698098788989
69	1.9434981644610897e-15	0.57722592241482
70	3.4991248081588376e-15	0.5766489790652528
71	4.0852378768213555e-14	0.5738761497480059
72	3.687765276557303e-14	0.5740932646430772
73	3.5805254185327134e-14	0.5741552974702404
74	3.865661142445755e-14	0.5740761390159462
75	2.3864754278065162e-14	0.5748376585690359
76	1.7403151822259848e-14	0.575253811308318
77	3.1473952116225503e-15	0.5774732925844893
78	2.6677569048121315e-15	0.5777170473439865
79	2.394340331794779e-15	0.5778551940695095
80	1.63087670301482e-15	0.5783758131342904
81	2.082039270340534e-15	0.5781069407883345
82	5.342668403669635e-16	0.5798548964641669
83	8.551759782774155e-16	0.5794431202740404
84	8.734207327637301e-16	0.5794549179282862
85	8.552881484997739e-16	0.5794908817452612
86	5.985889440589041e-16	0.5799584113659362
87	6.365721733158736e-16	0.5798999939489451
88	1.5739645476182678e-15	0.5788576141109079
89	1.7077611898632862e-15	0.57876285230745
90	1.4548775446203951e-15	0.5789938579889718
91	1.2637079286305706e-15	0.5791906124162319
92	9.146055626449856e-16	0.5796086680029731
93	1.36519949650405e-15	0.5791453246467079
94	1.2110388833076844e-15	0.5793061152569928
95	1.2342551082724147e-15	0.5793165809180173
96	8.798403539618562e-16	0.579762037508168
97	2.9256782392404454e-16	0.5811414116311931
98	2.9256782392404454e-16	0.5811414116311931
99	2.795058839728656e-16	0.5812148615431103
100	8.271728436069249e-17	0.5827150664797817
101	6.739207891118359e-17	0.5829651006358936
102	6.402114378682186e-17	0.583043878520696
103	5.778912639853354e-17	0.58316851502926
104	6.238624073923973e-17	0.583083457747843
105	2.96181485653322e-17	0.583993970256972
106	2.80497137447904e-17	0.5840754121282169
107	2.729554025153937e-17	0.5841161330638394
108	2.8448136600655546e-17	0.584113088507905
109	2.5696019992783804e-17	0.5842356318842643
110	1.541851611903091e-17	0.5848483487660605
111	1.2557434211186573e-17	0.585093435518779
112	1.2201853063383858e-17	0.5851352981628769
113	1.2201853063383858e-17	0.5851352981628769
114	8.962594870730901e-18	0.585502357437717
115	1.0383813127251371e-17	0.5853425182511613
116	1.6115124423874823e-17	0.5848630006914948
117	1.6856137571818e-17	0.5848239923185854
118	2.604182948271979e-17	0.5843456164673941
119	2.2348863286809433e-17	0.5845440834573673
120	2.4012839412340957e-17	0.5844649250030731
121	1.6163979739274025e-17	0.5849398757288382
122	1.7637791417929513e-17	0.5848637618304784
123	1.669408406652503e-17	0.5849436814237561
124	1.6240536828194512e-17	0.584983641220395
125	1.869733065065924e-17	0.5848287494372328
126	1.7705537259270092e-17	0.584907907891527
127	1.7705537259270092e-17	0.584907907891527
128	2.125005770074515e-17	0.5847162911524063
129	1.9295015955166513e-17	0.584832174562659
130	1.827924318373025e-17	0.5849105718779697
131	1.958917336709364e-17	0.5848342676948639
132	1.958917336709364e-17	0.5848342676948639
133	2.2835490153284795e-17	0.5846833718913657
134	2.804625957832419e-17	0.584455601050524
135	3.1329135040704696e-17	0.5843416204877303
136	2.5307851117662165e-17	0.5846055454302928
137	2.0972258682989978e-17	0.5848316037084214
138	2.2438144883676943e-17	0.5847568218032828
139	2.042733388530946e-17	0.5848696606576013
140	2.2762127820088655e-17	0.5847587246507419
141	2.6029370103434897e-17	0.5846099219794485
142	3.8856187806592474e-17	0.5841635139655683
143	4.438210023077797e-17	0.584014711294275
144	4.945149139184715e-17	0.5839018724399566
145	5.282939352134315e-17	0.5838276613890558
146	5.0345548746929705e-17	0.5838984473145304
147	6.388863251953832e-17	0.5836385183516317
148	5.224022043974177e-17	0.5838896942162191
149	5.224022043974177e-17	0.5838896942162191
150	4.3726191584315793e-17	0.5841058576875608
151	4.3726191584315793e-17	0.5841058576875608
152	4.3726191584315793e-17	0.5841058576875608
153	5.308910483797043e-17	0.58388779136876
154	4.4480419532520105e-17	0.5841028131316264
155	4.5196227714579104e-17	0.5841009102841674
156	4.4120941493246486e-17	0.584135922677413
157	6.464181131328983e-17	0.5837054985821883
158	4.260676387403367e-17	0.5842295427723955
159	4.535845358046967e-17	0.5841591374164127
160	5.685479908308528e-17	0.5839119575314893
161	6.049785046474833e-17	0.5838417424602523
162	4.9859074847377125e-17	0.584082642948561
163	5.303219373857943e-17	0.5840129987315619
164	5.303219373857943e-17	0.5840129987315619
165	5.5107374748752364e-17	0.5839770349145869
166	5.384801036065802e-17	0.5840105250298652
167	5.594021922872056e-17	0.5839747514976361
168	6.320001253047762e-17	0.5838366047721131
169	4.061773989022023e-17	0.5843794871521643
170	4.5819075307836037e-17	0.5842436238435921
171	5.048263583267805e-17	0.5841412506502981
172	5.048263583267805e-17	0.5841412506502981
173	5.048263583267805e-17	0.5841412506502981
174	6.040679203357807e-17	0.5839380265416775
175	6.412330062727874e-17	0.5838702851721373
176	7.667485502774425e-17	0.5836670610635166
177	5.412843984151754e-17	0.5840969143045035
178	5.741340534978334e-17	0.5840301243586928
179	4.1430567844774116e-17	0.5844266777691474
180	4.392471879008293e-17	0.5843606489623202
181	3.776603082109892e-17	0.5845583548133098
182	3.776603082109892e-17	0.5845583548133098
183	3.20977456862636e-17	0.5847551092405697
184	2.958712284272948e-17	0.5848534864541998
185	2.7270430927486234e-17	0.5849518636678298
186	3.0587056052725395e-17	0.58482285061011
187	3.0587056052725395e-17	0.58482285061011
188	2.820196965230023e-17	0.5849208472542482
189	3.161850912502525e-17	0.5847922147660202
190	3.544139008109386e-17	0.5846635822777921
191	3.7519820766504605e-17	0.5845992660336781
192	3.7519820766504605e-17	0.5845992660336781
193	4.204278867513937e-17	0.58447063354545
194	4.872420868397423e-17	0.5843100332199109
195	4.872420868397423e-17	0.5843100332199109
196	3.5511174280162416e-17	0.5846936472676443
197	3.030069083795751e-17	0.584885454291511
198	2.3867411960339205e-17	0.5851731648273109
199	2.3867411960339205e-17	0.5851731648273109
200	2.2038497856477084e-17	0.5852690683392442
201	2.0992213561795586e-17	0.5853364291392926
202	2.3438157333746764e-17	0.585212744054458
203	2.0006489638476077e-17	0.5854030288003574
204	2.0006489638476077e-17	0.5854030288003574
205	2.0006489638476077e-17	0.5854030288003574
206	2.0006489638476077e-17	0.5854030288003574
207	1.9523978932492992e-17	0.5854367092003816
208	1.9523978932492992e-17	0.5854367092003816
209	1.9161663949053493e-17	0.5854764787122746
210	2.0227514668342126e-17	0.5854157778783327
211	2.253715733218956e-17	0.5852943762104489
212	2.5871755507049068e-17	0.5851451929696636
213	2.3951551482422582e-17	0.5852380519256626
214	2.6659402869017716e-17	0.5851174113967623
215	2.6659402869017716e-17	0.5851174113967623
216	2.233642272293572e-17	0.5853345262918336
217	2.0685212341173848e-17	0.5854268143935949
218	1.4072554834281597e-17	0.585888254902401
219	1.7350842497044668e-17	0.585653824095453
220	1.82813910618942e-17	0.5855952163937159
221	1.9260991774522365e-17	0.5855366086919789
222	1.9260991774522365e-17	0.5855366086919789
223	1.785128711902136e-17	0.5856277550852647
224	1.3866881974586055e-17	0.5859339232414169
225	1.4600228355154044e-17	0.5858762669634094
226	1.537169578622664e-17	0.5858186106854019
227	1.537169578622664e-17	0.5858186106854019
228	1.7036878039002883e-17	0.5857032981293868
229	1.8879202514324e-17	0.5855879855733717
230	1.843887443205927e-17	0.5856201436954287
231	1.843887443205927e-17	0.5856201436954287
232	1.843887443205927e-17	0.5856201436954287
233	2.2616368584705108e-17	0.5853902797223822
234	2.3798460030619978e-17	0.5853328137291205
235	2.6347872382981048e-17	0.5852178817425973
236	2.916544853849599e-17	0.585102949756074
237	2.916544853849599e-17	0.585102949756074
238	2.916544853849599e-17	0.585102949756074
239	2.7114573940921436e-17	0.5851908613086796
240	2.520608250895365e-17	0.585278772861285
241	2.7883837126561945e-17	0.5851646020137454
242	1.2490764406707132e-17	0.5861274428279967
243	1.078375692425716e-17	0.5863025047942242
244	1.1323862938585665e-17	0.5862478930721511
245	1.1890559684948588e-17	0.5861932813500779
246	1.3108930857799229e-17	0.5860840579059317
247	1.2189033555565959e-17	0.5861708277500618
248	1.2189033555565959e-17	0.5861708277500618
249	1.2795992031637648e-17	0.5861164063127345
250	1.3113856560588112e-17	0.5860941429974642
251	1.2199411650168908e-17	0.5861803419873567
252	1.2199411650168908e-17	0.5861803419873567
253	1.2199411650168908e-17	0.5861803419873567
254	1.4097338832991513e-17	0.5860182193838503
255	1.2212291615949134e-17	0.5861894756551599
256	1.2508030414283887e-17	0.5861677831941273
257	1.2810231794286025e-17	0.5861460907330949
258	1.4085963060544916e-17	0.5860395312753911
259	1.4769894862591497e-17	0.5859862515465393
260	1.4769894862591497e-17	0.5859862515465393
261	1.4769894862591497e-17	0.5859862515465393
262	1.4769894862591497e-17	0.5859862515465393
263	1.2824441963950031e-17	0.5861548438314061
264	1.3443310642681617e-17	0.5861019446720461
265	1.3443310642681617e-17	0.5861019446720461
266	1.3443310642681617e-17	0.5861019446720461
267	1.1674194449056772e-17	0.5862701563874213
268	1.1674194449056772e-17	0.5862701563874213
269	1.1674194449056772e-17	0.5862701563874213
270	1.0877863295187638e-17	0.5863542622451088
271	1.0877863295187638e-17	0.5863542622451088
272	1.0135172592890156e-17	0.5864383681027964
273	9.442556100037793e-18	0.586522473960484
274	9.442556100037793e-18	0.586522473960484
275	9.442556100037793e-18	0.586522473960484
276	9.442556100037793e-18	0.586522473960484
277	9.442556100037793e-18	0.586522473960484
278	1.036186613803486e-17	0.5864185784892229
279	1.0853987655445932e-17	0.5863666307535923
280	1.0117720720597928e-17	0.5864501657570421
281	7.634286715460249e-18	0.5867843057708416
282	7.634286715460249e-18	0.5867843057708416
283	7.634286715460249e-18	0.5867843057708416
284	7.99155278854693e-18	0.5867333094589405
285	7.99155278854693e-18	0.5867333094589405
286	7.797094954402514e-18	0.5867656578657434
287	7.797094954402514e-18	0.5867656578657434
288	8.540328556221468e-18	0.5866640458114332
289	8.540328556221468e-18	0.5866640458114332
290	8.937653621342241e-18	0.586613239784278
291	8.336481338291182e-18	0.5866958233639984
292	9.126968699284395e-18	0.5865945918791798
293	9.126968699284395e-18	0.5865945918791798
294	8.313662262471098e-18	0.5867083821572278
295	8.695957030518682e-18	0.5866581469843103
296	9.095531918779703e-18	0.5866079118113928
297	9.095531918779703e-18	0.5866079118113928
298	9.513154303782382e-18	0.5865576766384754
299	9.513154303782382e-18	0.5865576766384754
300	9.949625022637422e-18	0.5865074414655579
301	9.949625022637422e-18	0.5865074414655579
302	1.0882490691493322e-17	0.586406971119723
303	1.0882490691493322e-17	0.586406971119723
304	1.0882490691493322e-17	0.586406971119723
305	1.1380667875344758e-17	0.5863567359468055
306	1.0634410945840357e-17	0.5864374166790669
307	1.0634410945840357e-17	0.5864374166790669
308	1.0634410945840357e-17	0.5864374166790669
309	1.1119445379037754e-17	0.5863873717908953
310	1.1626224247165992e-17	0.5863373269027238
311	1.1626224247165992e-17	0.5863373269027238
312	1.1626224247165992e-17	0.5863373269027238
313	1.1626224247165992e-17	0.5863373269027238
314	1.2155705204817129e-17	0.5862872820145522
315	1.3890568556393188e-17	0.5861371473500375
316	1.3890568556393188e-17	0.5861371473500375
317	1.3890568556393188e-17	0.5861371473500375
318	1.4521289391605296e-17	0.586087102461866
319	1.3587143414932584e-17	0.586166451200906
320	1.3587143414932584e-17	0.586166451200906
321	1.4843801830121343e-17	0.5860667419940547
322	1.4843801830121343e-17	0.5860667419940547
323	1.4843801830121343e-17	0.5860667419940547
324	1.4843801830121343e-17	0.5860667419940547
325	1.4843801830121343e-17	0.5860667419940547
326	1.5514319633661208e-17	0.5860168873906291
327	1.5514319633661208e-17	0.5860168873906291
328	1.5514319633661208e-17	0.5860168873906291
329	1.621460592368086e-17	0.5859670327872034
330	1.6945958925697613e-17	0.5859171781837778
331	1.658642865995298e-17	0.5859457208956627
332	1.658642865995298e-17	0.5859457208956627
333	1.5205668839954187e-17	0.5860524706381123
334	1.5205668839954187e-17	0.5860524706381123
335	1.487961732349349e-17	0.5860812036347431
336	1.487961732349349e-17	0.5860812036347431
337	1.487961732349349e-17	0.5860812036347431
338	1.487961732349349e-17	0.5860812036347431
339	1.487961732349349e-17	0.5860812036347431
340	1.487961732349349e-17	0.5860812036347431
341	1.5540779689569407e-17	0.586032110170301
342	1.3645218164228257e-17	0.586187382522955
343	1.3645218164228257e-17	0.586187382522955
344	1.4247394854399583e-17	0.5861386696280048
345	1.4247394854399583e-17	0.5861386696280048
346	1.335171149960587e-17	0.5862161155195859
347	1.335171149960587e-17	0.5862161155195859
348	1.2511617594787263e-17	0.5862935614111668
349	1.2511617594787263e-17	0.5862935614111668
350	9.628319781898506e-18	0.586613239784278
351	1.1388517689137418e-17	0.5864244773163457
352	1.1388517689137418e-17	0.5864244773163457
353	1.1388517689137418e-17	0.5864244773163457
354	1.1388517689137418e-17	0.5864244773163457
355	1.1388517689137418e-17	0.5864244773163457
356	1.1388517689137418e-17	0.5864244773163457
357	1.0019298993860215e-17	0.5865767051130653
358	1.0019298993860215e-17	0.5865767051130653
359	1.0019298993860215e-17	0.5865767051130653
360	1.021330744285536e-17	0.5865591989164425
361	1.0645521735762148e-17	0.5865125791536971
362	1.2561641905786198e-17	0.5863261001027157
363	1.2561641905786198e-17	0.5863261001027157
364	1.179673199282622e-17	0.5864008820078542
365	1.084001494634167e-17	0.5865040163401317
366	1.084001494634167e-17	0.5865040163401317
367	1.084001494634167e-17	0.5865040163401317
368	1.084001494634167e-17	0.5865040163401317
369	1.1292329716206575e-17	0.586457967431624
370	1.1292329716206575e-17	0.586457967431624
371	1.1292329716206575e-17	0.586457967431624
372	1.1292329716206575e-17	0.586457967431624
373	8.788152053928955e-18	0.5867555727742108
374	8.253119111215279e-18	0.5868299741098575
375	8.253119111215279e-18	0.5868299741098575
376	7.576438539624973e-18	0.5869336792963726
377	7.115412476513576e-18	0.5870078903472735
378	7.115412476513576e-18	0.5870078903472735
379	7.115412476513576e-18	0.5870078903472735
380	7.115412476513576e-18	0.5870078903472735
381	7.115412476513576e-18	0.5870078903472735
382	7.115412476513576e-18	0.5870078903472735
383	7.115412476513576e-18	0.5870078903472735
384	7.115412476513576e-18	0.5870078903472735
385	6.682084538533182e-18	0.5870821013981743
386	6.952091291712698e-18	0.5870377650523797
387	6.952091291712698e-18	0.5870377650523797
388	7.353061790082984e-18	0.5869787767811508
389	7.353061790082984e-18	0.5869787767811508
390	7.353061790082984e-18	0.5869787767811508
391	7.353061790082984e-18	0.5869787767811508
392	7.353061790082984e-18	0.5869787767811508
393	6.493027307117233e-18	0.5871256766049853
394	6.344478957322101e-18	0.5871553610253455
395	6.59639689232901e-18	0.5871117858185346
396	6.59639689232901e-18	0.5871117858185346
397	6.968025477878916e-18	0.587054129540527
398	6.968025477878916e-18	0.587054129540527
399	6.968025477878916e-18	0.587054129540527
400	6.811724392903028e-18	0.5870832431066496
401	7.357354341424827e-18	0.5869968538320113
402	7.357354341424827e-18	0.5869968538320113
403	7.357354341424827e-18	0.5869968538320113
404	7.357354341424827e-18	0.5869968538320113
405	5.30285306125668e-18	0.5873852249983921
406	5.30285306125668e-18	0.5873852249983921
407	5.30285306125668e-18	0.5873852249983921
408	5.506243221774959e-18	0.5873431720695483
409	5.506243221774959e-18	0.5873431720695483
410	5.181382083662249e-18	0.5874147191340066
411	7.253694985842529e-18	0.5870379553371255
412	7.253694985842529e-18	0.5870379553371255
413	7.253694985842529e-18	0.5870379553371255
414	7.253694985842529e-18	0.5870379553371255
415	7.253694985842529e-18	0.5870379553371255
416	7.09686132343264e-18	0.5870659271947728
417	7.643366705989713e-18	0.5869825824760688
418	7.643366705989713e-18	0.5869825824760688
419	7.93193210545214e-18	0.5869409101167169
420	7.93193210545214e-18	0.5869409101167169
421	7.93193210545214e-18	0.5869409101167169
422	8.541572208129799e-18	0.5868575653980129
423	8.541572208129799e-18	0.5868575653980129
424	8.541572208129799e-18	0.5868575653980129
425	9.902313829543474e-18	0.586690875960605
426	9.902313829543474e-18	0.586690875960605
427	1.066048318326311e-17	0.586607531241901
428	1.0070472227458138e-17	0.5866750823266953
429	1.0447072487296776e-17	0.5866336002520892
430	1.0447072487296776e-17	0.5866336002520892
431	1.4523077575472468e-17	0.5862602615806345
432	1.5062814508267268e-17	0.5862187795060284
433	1.5062814508267268e-17	0.5862187795060284
434	1.620212671763371e-17	0.5861358153568162
435	1.620212671763371e-17	0.5861358153568162
436	1.6803140925725827e-17	0.5860943332822102
437	1.6803140925725827e-17	0.5860943332822102
438	1.6803140925725827e-17	0.5860943332822102
439	1.6504261865454922e-17	0.5861177383059558
440	1.6504261865454922e-17	0.5861177383059558
441	1.6504261865454922e-17	0.5861177383059558
442	1.6504261865454922e-17	0.5861177383059558
443	1.6504261865454922e-17	0.5861177383059558
444	1.6504261865454922e-17	0.5861177383059558
445	1.6504261865454922e-17	0.5861177383059558
446	1.7428583459580716e-17	0.5860585597499811
447	1.7428583459580716e-17	0.5860585597499811
448	1.7428583459580716e-17	0.5860585597499811
449	1.806805418411557e-17	0.5860174582448667
450	1.806805418411557e-17	0.5860174582448667
451	1.806805418411557e-17	0.5860174582448667
452	1.806805418411557e-17	0.5860174582448667
453	1.806805418411557e-17	0.5860174582448667
454	1.9416974639691173e-17	0.5859352552346382
455	1.9416974639691173e-17	0.5859352552346382
456	1.9416974639691173e-17	0.5859352552346382
457	1.9416974639691173e-17	0.5859352552346382
458	1.9416974639691173e-17	0.5859352552346382
459	1.9416974639691173e-17	0.5859352552346382
460	1.9416974639691173e-17	0.5859352552346382
461	2.0128085465933048e-17	0.5858941537295239
462	2.0128085465933048e-17	0.5858941537295239
463	2.0128085465933048e-17	0.5858941537295239
464	2.0128085465933048e-17	0.5858941537295239
465	2.0128085465933048e-17	0.5858941537295239
466	2.0128085465933048e-17	0.5858941537295239
467	2.0864785555866014e-17	0.5858530522244096
468	2.0864785555866014e-17	0.5858530522244096
469	2.0864785555866014e-17	0.5858530522244096
470	2.0864785555866014e-17	0.5858530522244096
471	2.0516273181102722e-17	0.585875125254934
472	2.126328312610067e-17	0.5858342140345656
473	2.126328312610067e-17	0.5858342140345656
474	2.2838415732272724e-17	0.5857523915938289
475	2.2838415732272724e-17	0.5857523915938289
476	2.2838415732272724e-17	0.5857523915938289
477	2.2838415732272724e-17	0.5857523915938289
478	2.3668448849320386e-17	0.5857114803734604
479	2.0252739278446105e-17	0.5858981497091879
480	1.9225984415770876e-17	0.5859603728210969
481	1.9225984415770876e-17	0.5859603728210969
482	1.9225984415770876e-17	0.5859603728210969
483	2.062436249701582e-17	0.5858800726583274
484	2.2911355429693936e-17	0.585759622414173
485	2.2911355429693936e-17	0.585759622414173
486	2.3727729918524783e-17	0.5857194723327882
487	2.4572684508431448e-17	0.5856793222514034
488	2.21985064681747e-17	0.5858011044887791
489	2.2982044284668528e-17	0.5857613349768861
490	2.2982044284668528e-17	0.5857613349768861
491	2.2982044284668528e-17	0.5857613349768861
492	2.2982044284668528e-17	0.5857613349768861
493	2.2982044284668528e-17	0.5857613349768861
494	2.2982044284668528e-17	0.5857613349768861
495	2.2982044284668528e-17	0.5857613349768861
496	2.2982044284668528e-17	0.5857613349768861
497	2.3792754394103103e-17	0.5857215654649931
498	2.3792754394103103e-17	0.5857215654649931
499	2.3792754394103103e-17	0.5857215654649931
500	2.3792754394103103e-17	0.5857215654649931
501	2.3792754394103103e-17	0.5857215654649931
502	2.463156218297122e-17	0.5856817959531001
503	2.463156218297122e-17	0.5856817959531001
504	2.463156218297122e-17	0.5856817959531001
505	2.463156218297122e-17	0.5856817959531001
506	2.463156218297122e-17	0.5856817959531001
507	2.463156218297122e-17	0.5856817959531001
508	2.463156218297122e-17	0.5856817959531001
509	2.463156218297122e-17	0.5856817959531001
510	2.463156218297122e-17	0.5856817959531001
511	2.463156218297122e-17	0.5856817959531001
512	2.549942397153415e-17	0.5856420264412071
513	2.549942397153415e-17	0.5856420264412071
514	2.549942397153415e-17	0.5856420264412071
515	2.549942397153415e-17	0.5856420264412071
516	2.549942397153415e-17	0.5856420264412071
517	2.8287381351598114e-17	0.5855227179055282
518	2.8287381351598114e-17	0.5855227179055282
519	2.6517075464740365e-17	0.5856020666445683
520	2.6517075464740365e-17	0.5856020666445683
521	2.8396202571900896e-17	0.5855232887597659
522	2.938425200490998e-17	0.5854838998173647
523	2.938425200490998e-17	0.5854838998173647
524	3.1462811463257344e-17	0.5854051219325623
525	3.1462811463257344e-17	0.5854051219325623
526	3.1462811463257344e-17	0.5854051219325623
527	3.1462811463257344e-17	0.5854051219325623
528	3.1462811463257344e-17	0.5854051219325623
529	3.1462811463257344e-17	0.5854051219325623
530	3.1462811463257344e-17	0.5854051219325623
531	3.1462811463257344e-17	0.5854051219325623
532	3.1462811463257344e-17	0.5854051219325623
533	3.1462811463257344e-17	0.5854051219325623
534	3.1462811463257344e-17	0.5854051219325623
535	3.1462811463257344e-17	0.5854051219325623
536	3.2555626637889074e-17	0.5853657329901611
537	3.2555626637889074e-17	0.5853657329901611
538	3.485437730640663e-17	0.5852869551053588
539	3.485437730640663e-17	0.5852869551053588
540	3.485437730640663e-17	0.5852869551053588
541	3.7312492309426364e-17	0.5852081772205564
542	3.7312492309426364e-17	0.5852081772205564
543	3.7312492309426364e-17	0.5852081772205564
544	3.7312492309426364e-17	0.5852081772205564
545	3.7312492309426364e-17	0.5852081772205564
546	3.7312492309426364e-17	0.5852081772205564
547	3.233671480433405e-17	0.5853805752003413
548	3.3442340400951274e-17	0.5853417571121778
549	3.45851030012663e-17	0.5853029390240143
550	3.45851030012663e-17	0.5853029390240143
551	3.5766227488948405e-17	0.5852641209358508
552	3.5766227488948405e-17	0.5852641209358508
553	3.5766227488948405e-17	0.5852641209358508
554	3.5766227488948405e-17	0.5852641209358508
555	3.5766227488948405e-17	0.5852641209358508
556	3.5766227488948405e-17	0.5852641209358508
557	3.5766227488948405e-17	0.5852641209358508
558	3.5766227488948405e-17	0.5852641209358508
559	3.5766227488948405e-17	0.5852641209358508
560	3.6986978398887785e-17	0.5852253028476874
561	3.6986978398887785e-17	0.5852253028476874
562	3.6986978398887785e-17	0.5852253028476874
563	3.6986978398887785e-17	0.5852253028476874
564	3.6986978398887785e-17	0.5852253028476874
565	3.6986978398887785e-17	0.5852253028476874
566	3.6986978398887785e-17	0.5852253028476874
567	3.6986978398887785e-17	0.5852253028476874
568	3.6986978398887785e-17	0.5852253028476874
569	3.6986978398887785e-17	0.5852253028476874
570	3.6986978398887785e-17	0.5852253028476874
571	3.6986978398887785e-17	0.5852253028476874
572	3.6986978398887785e-17	0.5852253028476874
573	3.6986978398887785e-17	0.5852253028476874
574	3.6986978398887785e-17	0.5852253028476874
575	3.6986978398887785e-17	0.5852253028476874
576	3.6986978398887785e-17	0.5852253028476874
577	3.6986978398887785e-17	0.5852253028476874
578	3.6986978398887785e-17	0.5852253028476874
579	3.6986978398887785e-17	0.5852253028476874
580	3.6986978398887785e-17	0.5852253028476874
581	3.6986978398887785e-17	0.5852253028476874
582	3.6986978398887785e-17	0.5852253028476874
583	3.6986978398887785e-17	0.5852253028476874
584	3.6986978398887785e-17	0.5852253028476874
585	3.6986978398887785e-17	0.5852253028476874
586	3.6986978398887785e-17	0.5852253028476874
587	3.6986978398887785e-17	0.5852253028476874
588	3.6986978398887785e-17	0.5852253028476874
589	3.6986978398887785e-17	0.5852253028476874
590	3.6986978398887785e-17	0.5852253028476874
591	3.6986978398887785e-17	0.5852253028476874
592	3.8248661176280874e-17	0.5851864847595238
593	3.8248661176280874e-17	0.5851864847595238
594	3.8248661176280874e-17	0.5851864847595238
595	3.8248661176280874e-17	0.5851864847595238
596	3.8248661176280874e-17	0.5851864847595238
597	3.8248661176280874e-17	0.5851864847595238
598	3.8248661176280874e-17	0.5851864847595238
599	3.8248661176280874e-17	0.5851864847595238
600	3.8248661176280874e-17	0.5851864847595238
601	3.8248661176280874e-17	0.5851864847595238
602	3.8248661176280874e-17	0.5851864847595238
603	3.8248661176280874e-17	0.5851864847595238
604	3.649700875002444e-17	0.585242999329056
605	3.649700875002444e-17	0.585242999329056
606	3.773588637071032e-17	0.5852043715256384
607	3.773588637071032e-17	0.5852043715256384
608	3.773588637071032e-17	0.5852043715256384
609	3.773588637071032e-17	0.5852043715256384
610	3.773588637071032e-17	0.5852043715256384
611	3.773588637071032e-17	0.5852043715256384
612	3.773588637071032e-17	0.5852043715256384
613	3.9016075858747734e-17	0.5851657437222209
614	3.9016075858747734e-17	0.5851657437222209
615	3.9016075858747734e-17	0.5851657437222209
616	3.9016075858747734e-17	0.5851657437222209
617	3.9016075858747734e-17	0.5851657437222209
618	3.9016075858747734e-17	0.5851657437222209
619	4.0338929907114156e-17	0.5851271159188032
620	4.0338929907114156e-17	0.5851271159188032
621	4.0338929907114156e-17	0.5851271159188032
622	4.0338929907114156e-17	0.5851271159188032
623	4.0338929907114156e-17	0.5851271159188032
624	4.0338929907114156e-17	0.5851271159188032
625	4.0338929907114156e-17	0.5851271159188032
626	4.0338929907114156e-17	0.5851271159188032
627	4.0338929907114156e-17	0.5851271159188032
628	3.851095220985333e-17	0.5851830596340977
629	3.851095220985333e-17	0.5851830596340977
630	3.851095220985333e-17	0.5851830596340977
631	3.851095220985333e-17	0.5851830596340977
632	3.851095220985333e-17	0.5851830596340977
633	3.9810254665074586e-17	0.585144622115426
634	3.9810254665074586e-17	0.585144622115426
635	3.9810254665074586e-17	0.585144622115426
636	3.9810254665074586e-17	0.585144622115426
637	3.9810254665074586e-17	0.585144622115426
638	4.1152620116254675e-17	0.5851061845967542
639	4.1152620116254675e-17	0.5851061845967542
640	4.1152620116254675e-17	0.5851061845967542
641	3.7530667880314606e-17	0.5852173108883596
642	3.7530667880314606e-17	0.5852173108883596
643	3.7530667880314606e-17	0.5852173108883596
644	3.7530667880314606e-17	0.5852173108883596
645	3.878436903742642e-17	0.5851792539391797
646	3.878436903742642e-17	0.5851792539391797
647	3.878436903742642e-17	0.5851792539391797
648	3.878436903742642e-17	0.5851792539391797
649	3.878436903742642e-17	0.5851792539391797
650	3.878436903742642e-17	0.5851792539391797
651	3.878436903742642e-17	0.5851792539391797
652	3.878436903742642e-17	0.5851792539391797
653	3.878436903742642e-17	0.5851792539391797
654	3.878436903742642e-17	0.5851792539391797
655	3.878436903742642e-17	0.5851792539391797
656	3.878436903742642e-17	0.5851792539391797
657	4.0079210043394194e-17	0.5851411969899998
658	4.0079210043394194e-17	0.5851411969899998
659	4.0079210043394194e-17	0.5851411969899998
660	4.0079210043394194e-17	0.5851411969899998
661	4.0079210043394194e-17	0.5851411969899998
662	4.0079210043394194e-17	0.5851411969899998
663	4.141651645546089e-17	0.5851031400408199
664	4.141651645546089e-17	0.5851031400408199
665	4.141651645546089e-17	0.5851031400408199
666	4.141651645546089e-17	0.5851031400408199
667	4.279765574783579e-17	0.58506508309164
668	4.279765574783579e-17	0.58506508309164
669	4.279765574783579e-17	0.58506508309164
670	4.279765574783579e-17	0.58506508309164
671	4.279765574783579e-17	0.58506508309164
672	4.279765574783579e-17	0.58506508309164
673	4.279765574783579e-17	0.58506508309164
674	4.279765574783579e-17	0.58506508309164
675	4.279765574783579e-17	0.58506508309164
676	4.089810491775271e-17	0.585119885098459
677	4.089810491775271e-17	0.585119885098459
678	3.257787410945848e-17	0.5853938951325542
679	3.363468720392203e-17	0.5853569798918498
680	3.363468720392203e-17	0.5853569798918498
681	3.47251758004307e-17	0.5853200646511453
682	3.318969084593786e-17	0.5853744860884725
683	3.318969084593786e-17	0.5853744860884725
684	3.318969084593786e-17	0.5853744860884725
685	2.768910157266886e-17	0.5855921718377814
686	2.7298932681320147e-17	0.5856106294581338
687	2.7298932681320147e-17	0.5856106294581338
688	2.9044873968842554e-17	0.5855390823936756
689	2.9044873968842554e-17	0.5855390823936756
690	2.9044873968842554e-17	0.5855390823936756
691	3.090043499427809e-17	0.5854675353292174
692	3.3904197859748617e-17	0.5853602147325301
693	3.835940789893381e-17	0.5852171206036136
694	3.673441255591139e-17	0.5852692586239902
695	3.905831729924391e-17	0.5851980921290237
696	3.905831729924391e-17	0.5851980921290237
697	3.905831729924391e-17	0.5851980921290237
698	3.905831729924391e-17	0.5851980921290237
699	3.905831729924391e-17	0.5851980921290237
700	3.905831729924391e-17	0.5851980921290237
701	3.905831729924391e-17	0.5851980921290237
702	3.905831729924391e-17	0.5851980921290237
703	3.905831729924391e-17	0.5851980921290237
704	3.905831729924391e-17	0.5851980921290237
705	3.905831729924391e-17	0.5851980921290237
706	4.28175009705476e-17	0.5850913423865741
707	3.933237638411349e-17	0.585193715579868
708	4.054267794783394e-17	0.5851585129018766
709	4.054267794783394e-17	0.5851585129018766
710	4.054267794783394e-17	0.5851585129018766
711	4.054267794783394e-17	0.5851585129018766
712	3.725179913447617e-17	0.5852605055256788
713	3.725179913447617e-17	0.5852605055256788
714	4.0758031308640486e-17	0.5851560392001799
715	4.0758031308640486e-17	0.5851560392001799
716	4.0758031308640486e-17	0.5851560392001799
717	4.199732799807324e-17	0.5851212170916803
718	3.705949447990237e-17	0.5852719226104327
719	3.705949447990237e-17	0.5852719226104327
720	3.705949447990237e-17	0.5852719226104327
721	3.705949447990237e-17	0.5852719226104327
722	3.705949447990237e-17	0.5852719226104327
723	3.705949447990237e-17	0.5852719226104327
724	3.705949447990237e-17	0.5852719226104327
725	3.705949447990237e-17	0.5852719226104327
726	3.705949447990237e-17	0.5852719226104327
727	3.705949447990237e-17	0.5852719226104327
728	3.705949447990237e-17	0.5852719226104327
729	3.705949447990237e-17	0.5852719226104327
730	3.705949447990237e-17	0.5852719226104327
731	3.705949447990237e-17	0.5852719226104327
732	3.705949447990237e-17	0.5852719226104327
733	3.705949447990237e-17	0.5852719226104327
734	3.705949447990237e-17	0.5852719226104327
735	3.705949447990237e-17	0.5852719226104327
736	3.705949447990237e-17	0.5852719226104327
737	3.705949447990237e-17	0.5852719226104327
738	3.5544286417911206e-17	0.5853221577833502
739	3.5544286417911206e-17	0.5853221577833502
740	3.5544286417911206e-17	0.5853221577833502
741	3.5544286417911206e-17	0.5853221577833502
742	3.5544286417911206e-17	0.5853221577833502
743	3.4090153324083446e-17	0.5853723929562676
744	3.4090153324083446e-17	0.5853723929562676
745	3.1355504623982684e-17	0.5854728633021026
746	3.1355504623982684e-17	0.5854728633021026
747	3.1355504623982684e-17	0.5854728633021026
748	3.1355504623982684e-17	0.5854728633021026
749	3.1355504623982684e-17	0.5854728633021026
750	3.1355504623982684e-17	0.5854728633021026
751	3.1355504623982684e-17	0.5854728633021026
752	3.1355504623982684e-17	0.5854728633021026
753	2.6518536846253584e-17	0.5856738039937723
754	2.6518536846253584e-17	0.5856738039937723
755	2.6518536846253584e-17	0.5856738039937723
756	2.6518536846253584e-17	0.5856738039937723
757	2.6518536846253584e-17	0.5856738039937723
758	2.6518536846253584e-17	0.5856738039937723
759	2.6518536846253584e-17	0.5856738039937723
760	2.6518536846253584e-17	0.5856738039937723
761	2.6518536846253584e-17	0.5856738039937723
762	2.6518536846253584e-17	0.5856738039937723
763	2.6518536846253584e-17	0.5856738039937723
764	2.6518536846253584e-17	0.5856738039937723
765	2.6518536846253584e-17	0.5856738039937723
766	2.6518536846253584e-17	0.5856738039937723
767	2.6518536846253584e-17	0.5856738039937723
768	2.6518536846253584e-17	0.5856738039937723
769	2.6518536846253584e-17	0.5856738039937723
770	2.6518536846253584e-17	0.5856738039937723
771	2.5429077531403715e-17	0.5857240391666898
772	2.5429077531403715e-17	0.5857240391666898
773	2.5429077531403715e-17	0.5857240391666898
774	2.5429077531403715e-17	0.5857240391666898
775	2.5429077531403715e-17	0.5857240391666898
776	2.5429077531403715e-17	0.5857240391666898
777	2.5429077531403715e-17	0.5857240391666898
778	2.6155706950734072e-17	0.5856915004751411
779	2.6902725679511493e-17	0.5856589617835922
780	2.6902725679511493e-17	0.5856589617835922
781	2.6902725679511493e-17	0.5856589617835922
782	2.6902725679511493e-17	0.5856589617835922
783	2.6902725679511493e-17	0.5856589617835922
784	2.6542822995875018e-17	0.585676277695469
785	2.6542822995875018e-17	0.585676277695469
786	2.8070368249014e-17	0.5856115808818633
787	2.8070368249014e-17	0.5856115808818633
788	2.8070368249014e-17	0.5856115808818633
789	2.8070368249014e-17	0.5856115808818633
790	2.8070368249014e-17	0.5856115808818633
791	2.8070368249014e-17	0.5856115808818633
792	2.8070368249014e-17	0.5856115808818633
793	3.052494892353486e-17	0.5855145356614545
794	3.052494892353486e-17	0.5855145356614545
795	3.052494892353486e-17	0.5855145356614545
796	3.13890864826243e-17	0.5854821872546516
797	3.13890864826243e-17	0.5854821872546516
798	3.13890864826243e-17	0.5854821872546516
799	3.13890864826243e-17	0.5854821872546516
800	3.13890864826243e-17	0.5854821872546516
801	3.13890864826243e-17	0.5854821872546516
802	3.227724616709569e-17	0.5854498388478487
803	3.227724616709569e-17	0.5854498388478487
804	3.227724616709569e-17	0.5854498388478487
805	3.227724616709569e-17	0.5854498388478487
806	3.227724616709569e-17	0.5854498388478487
807	3.227724616709569e-17	0.5854498388478487
808	3.227724616709569e-17	0.5854498388478487
809	3.227724616709569e-17	0.5854498388478487
810	3.227724616709569e-17	0.5854498388478487
811	3.227724616709569e-17	0.5854498388478487
812	3.227724616709569e-17	0.5854498388478487
813	3.227724616709569e-17	0.5854498388478487
814	3.227724616709569e-17	0.5854498388478487
815	3.227724616709569e-17	0.5854498388478487
816	3.227724616709569e-17	0.5854498388478487
817	3.227724616709569e-17	0.5854498388478487
818	3.227724616709569e-17	0.5854498388478487
819	3.227724616709569e-17	0.5854498388478487
820	3.227724616709569e-17	0.5854498388478487
821	3.227724616709569e-17	0.5854498388478487
822	3.227724616709569e-17	0.5854498388478487
823	3.227724616709569e-17	0.5854498388478487
824	3.227724616709569e-17	0.5854498388478487
825	3.227724616709569e-17	0.5854498388478487
826	3.227724616709569e-17	0.5854498388478487
827	3.227724616709569e-17	0.5854498388478487
828	3.227724616709569e-17	0.5854498388478487
829	3.3190083520093164e-17	0.5854174904410459
830	3.3190083520093164e-17	0.5854174904410459
831	3.3190083520093164e-17	0.5854174904410459
832	3.3190083520093164e-17	0.5854174904410459
833	3.3190083520093164e-17	0.5854174904410459
834	3.3190083520093164e-17	0.5854174904410459
835	3.3190083520093164e-17	0.5854174904410459
836	3.3190083520093164e-17	0.5854174904410459
837	3.4128271639813345e-17	0.5853851420342429
838	3.4128271639813345e-17	0.5853851420342429
839	3.4128271639813345e-17	0.5853851420342429
840	3.4128271639813345e-17	0.5853851420342429
841	3.4128271639813345e-17	0.5853851420342429
842	3.4128271639813345e-17	0.5853851420342429
843	3.4128271639813345e-17	0.5853851420342429
844	3.509250164066229e-17	0.58535279362744
845	3.509250164066229e-17	0.58535279362744
846	3.509250164066229e-17	0.58535279362744
847	3.509250164066229e-17	0.58535279362744
848	3.608348312629236e-17	0.5853204452206371
849	4.1465850150606434e-17	0.5851587031866226
850	4.101515818220443e-17	0.585172974542565
851	3.797034831338357e-17	0.5852658334985639
852	3.797034831338357e-17	0.5852658334985639
853	3.797034831338357e-17	0.5852658334985639
854	3.797034831338357e-17	0.5852658334985639
855	3.797034831338357e-17	0.5852658334985639
856	3.754438989758325e-17	0.5852804854239981
857	3.754438989758325e-17	0.5852804854239981
858	3.754438989758325e-17	0.5852804854239981
859	3.754438989758325e-17	0.5852804854239981
860	3.754438989758325e-17	0.5852804854239981
861	3.754438989758325e-17	0.5852804854239981
862	3.754438989758325e-17	0.5852804854239981
863	3.754438989758325e-17	0.5852804854239981
864	3.754438989758325e-17	0.5852804854239981
865	3.754438989758325e-17	0.5852804854239981
866	3.754438989758325e-17	0.5852804854239981
867	3.754438989758325e-17	0.5852804854239981
868	3.8577544645967183e-17	0.5852488981561789
869	3.8577544645967183e-17	0.5852488981561789
870	3.8577544645967183e-17	0.5852488981561789
871	3.9638615696833956e-17	0.5852173108883596
872	3.9638615696833956e-17	0.5852173108883596
873	3.9638615696833956e-17	0.5852173108883596
874	3.9638615696833956e-17	0.5852173108883596
875	4.5389310241552196e-17	0.585059374549263
876	4.5389310241552196e-17	0.585059374549263
877	4.663412028365731e-17	0.5850277872814437
878	4.663412028365731e-17	0.5850277872814437
879	4.9225191518619036e-17	0.584964612745805
880	4.9225191518619036e-17	0.584964612745805
881	5.0573248245705914e-17	0.5849330254779858
882	5.0573248245705914e-17	0.5849330254779858
883	5.0573248245705914e-17	0.5849330254779858
884	5.0573248245705914e-17	0.5849330254779858
885	5.0573248245705914e-17	0.5849330254779858
886	5.0573248245705914e-17	0.5849330254779858
887	5.0573248245705914e-17	0.5849330254779858
888	5.0573248245705914e-17	0.5849330254779858
889	5.0573248245705914e-17	0.5849330254779858
890	5.0573248245705914e-17	0.5849330254779858
891	5.0573248245705914e-17	0.5849330254779858
892	5.0573248245705914e-17	0.5849330254779858
893	5.0573248245705914e-17	0.5849330254779858
894	5.0573248245705914e-17	0.5849330254779858
895	5.1957554664320685e-17	0.5849014382101665
896	5.1957554664320685e-17	0.5849014382101665
897	5.1957554664320685e-17	0.5849014382101665
898	5.1957554664320685e-17	0.5849014382101665
899	5.1957554664320685e-17	0.5849014382101665
900	5.1957554664320685e-17	0.5849014382101665
901	5.1957554664320685e-17	0.5849014382101665
902	5.1957554664320685e-17	0.5849014382101665
903	5.1957554664320685e-17	0.5849014382101665
904	5.1957554664320685e-17	0.5849014382101665
905	5.1957554664320685e-17	0.5849014382101665
906	5.1957554664320685e-17	0.5849014382101665
907	5.1957554664320685e-17	0.5849014382101665
908	5.1957554664320685e-17	0.5849014382101665
909	5.1957554664320685e-17	0.5849014382101665
910	5.1957554664320685e-17	0.5849014382101665
911	5.1957554664320685e-17	0.5849014382101665
912	5.1957554664320685e-17	0.5849014382101665
913	5.1957554664320685e-17	0.5849014382101665
914	5.01005783381457e-17	0.5849453939864693
915	5.01005783381457e-17	0.5849453939864693
916	5.01005783381457e-17	0.5849453939864693
917	5.146363396232721e-17	0.5849139970033959
918	5.146363396232721e-17	0.5849139970033959
919	4.9631783765924505e-17	0.5849577624949527
920	4.9631783765924505e-17	0.5849577624949527
921	4.9631783765924505e-17	0.5849577624949527
922	4.9631783765924505e-17	0.5849577624949527
923	4.251460721935827e-17	0.5851453832544096
924	4.251460721935827e-17	0.5851453832544096
925	4.251460721935827e-17	0.5851453832544096
926	4.251460721935827e-17	0.5851453832544096
927	4.251460721935827e-17	0.5851453832544096
928	4.251460721935827e-17	0.5851453832544096
929	4.251460721935827e-17	0.5851453832544096
930	4.251460721935827e-17	0.5851453832544096
931	4.251460721935827e-17	0.5851453832544096
932	4.251460721935827e-17	0.5851453832544096
933	4.251460721935827e-17	0.5851453832544096
934	4.251460721935827e-17	0.5851453832544096
935	4.251460721935827e-17	0.5851453832544096
936	4.251460721935827e-17	0.5851453832544096
937	4.251460721935827e-17	0.5851453832544096
938	4.251460721935827e-17	0.5851453832544096
939	4.251460721935827e-17	0.5851453832544096
940	4.251460721935827e-17	0.5851453832544096
941	4.251460721935827e-17	0.5851453832544096
942	4.251460721935827e-17	0.5851453832544096
943	4.251460721935827e-17	0.5851453832544096
944	4.251460721935827e-17	0.5851453832544096
945	4.251460721935827e-17	0.5851453832544096
946	4.251460721935827e-17	0.5851453832544096
947	4.251460721935827e-17	0.5851453832544096
948	4.251460721935827e-17	0.5851453832544096
949	4.251460721935827e-17	0.5851453832544096
950	4.251460721935827e-17	0.5851453832544096
951	4.251460721935827e-17	0.5851453832544096
952	4.251460721935827e-17	0.5851453832544096
953	4.251460721935827e-17	0.5851453832544096
954	4.251460721935827e-17	0.5851453832544096
955	4.251460721935827e-17	0.5851453832544096
956	4.251460721935827e-17	0.5851453832544096
957	4.251460721935827e-17	0.5851453832544096
958	4.251460721935827e-17	0.5851453832544096
959	4.251460721935827e-17	0.5851453832544096
960	4.251460721935827e-17	0.5851453832544096
961	4.251460721935827e-17	0.5851453832544096
962	4.251460721935827e-17	0.5851453832544096
963	4.251460721935827e-17	0.5851453832544096
964	4.251460721935827e-17	0.5851453832544096
965	4.251460721935827e-17	0.5851453832544096
966	4.251460721935827e-17	0.5851453832544096
967	4.251460721935827e-17	0.5851453832544096
968	4.251460721935827e-17	0.5851453832544096
969	4.251460721935827e-17	0.5851453832544096
970	4.251460721935827e-17	0.5851453832544096
971	4.251460721935827e-17	0.5851453832544096
972	4.251460721935827e-17	0.5851453832544096
973	4.251460721935827e-17	0.5851453832544096
974	4.251460721935827e-17	0.5851453832544096
975	4.251460721935827e-17	0.5851453832544096
976	4.251460721935827e-17	0.5851453832544096
977	4.100340601804521e-17	0.5851889584612205
978	4.207392170682555e-17	0.5851588934713684
979	4.207392170682555e-17	0.5851588934713684
980	4.0584500662452307e-17	0.5852022783934335
981	4.0584500662452307e-17	0.5852022783934335
982	4.0584500662452307e-17	0.5852022783934335
983	4.0584500662452307e-17	0.5852022783934335
984	4.0584500662452307e-17	0.5852022783934335
985	4.0584500662452307e-17	0.5852022783934335
986	4.0584500662452307e-17	0.5852022783934335
987	4.0584500662452307e-17	0.5852022783934335
988	4.0584500662452307e-17	0.5852022783934335
989	4.0584500662452307e-17	0.5852022783934335
990	4.0584500662452307e-17	0.5852022783934335
991	4.0584500662452307e-17	0.5852022783934335
992	4.0584500662452307e-17	0.5852022783934335
993	4.0584500662452307e-17	0.5852022783934335
994	4.0584500662452307e-17	0.5852022783934335
995	4.0584500662452307e-17	0.5852022783934335
996	4.0584500662452307e-17	0.5852022783934335
997	4.0584500662452307e-17	0.5852022783934335
998	4.0584500662452307e-17	0.5852022783934335
999	4.0584500662452307e-17	0.5852022783934335

==> data/stats-mannwhitneyu-varghadelaneya-vulnerability-codet5p-ue.dat <==
rank	pvalue	effect_val
1	1.1417563783938993e-23	0.5484268969771746
2	8.699843977612083e-19	0.5467421158369807
3	2.648751312597118e-18	0.5509599675145882
4	4.500601609603911e-14	0.546626232426728
5	1.4175898664236111e-14	0.5509331373654164
6	1.381055073592751e-13	0.5510836525994228
7	2.5076212314956153e-10	0.5450748408934097
8	9.873332457838205e-11	0.5464998833554507
9	3.0658504443908234e-12	0.5514023795488044
10	3.556061978959064e-10	0.5471367663999762
11	1.2143763553355004e-12	0.5549850607445994
12	3.9959461465866027e-14	0.5592898725510829
13	1.834434499454713e-12	0.556007841253809
14	1.261350776591874e-12	0.556821689112021
15	1.0891718609806649e-11	0.5550472838565086
16	2.0827882449232237e-13	0.5600782222533444
17	3.969793780882498e-14	0.5625511628110538
18	5.129922080169964e-15	0.5651234320061226
19	4.024303571687871e-16	0.5685571202458783
20	1.0468882671992146e-18	0.5754747318983072
21	3.717060568141442e-16	0.5706038229727729
22	4.2307171635375466e-16	0.5708546182678684
23	8.801477693684163e-15	0.5679013990115088
24	1.4682158945770465e-15	0.5701225928503932
25	9.937872698455702e-13	0.5634961168591904
26	5.821159143792653e-12	0.5614574060916236
27	4.583776179528288e-12	0.562083062336141
28	2.990972341168795e-13	0.5658497488812209
29	3.9303641531362386e-13	0.5658472751795242
30	2.408135519980933e-13	0.5666538922173919
31	1.8561537477907953e-12	0.5644905449412609
32	4.138381103951143e-11	0.5607265223826238
33	7.271475922010598e-11	0.5600894490533525
34	5.66803445132324e-10	0.557345923586974
35	7.130260182350606e-10	0.5570972214240835
36	7.61714316944764e-10	0.5571231001495257
37	1.2772359491215424e-09	0.5565398774033439
38	5.6068703089603084e-09	0.554522097957826
39	4.9036076960721555e-09	0.5548716510360434
40	4.677424752239626e-09	0.5550347250632792
41	5.01204701143576e-09	0.5550701180260165
42	2.8083785824106447e-09	0.5560346714029809
43	2.2335744294111527e-09	0.5564192368744436
44	2.1270698573019796e-09	0.5566119953220399
45	2.66686878699566e-10	0.5598702410260763
46	2.3030914855008514e-13	0.5699618022401082
47	3.313264205533458e-13	0.5695121593855477
48	4.081678698212327e-13	0.5693690652566313
49	1.2001502985382855e-12	0.5680233715336304
50	4.7523332809722075e-14	0.5723390295706301
51	3.1991488793519086e-14	0.5728992278625581
52	4.17409631755172e-15	0.5754773958847499
53	5.826910749403173e-15	0.5751074823387213
54	1.3998148174274215e-14	0.5740862241074789
55	8.115548158680484e-15	0.5748113992741017
56	5.62274902509846e-15	0.5753474314033005
57	4.072029587640283e-15	0.5757949811256561
58	5.942666921740256e-15	0.5753837757897673
59	1.474250174359211e-15	0.5771357274452636
60	9.81070722449971e-16	0.5776681441642904
61	2.1938457778330783e-15	0.5767696195941531
62	2.401824995126249e-15	0.5766683881093346
63	1.1015058682394315e-15	0.5776791806795525
64	9.408996118488411e-16	0.5778744128288453
65	2.52258164167931e-16	0.5795253232842691
66	1.6368019532465627e-16	0.5800674445253367
67	1.8511868455069868e-16	0.5799703993049279
68	3.3849073871647555e-16	0.5793103015214026
69	1.464240226651848e-16	0.5803111992848338
70	5.266786699794324e-16	0.5789504730669068
71	2.294672022977405e-14	0.5746323413282104
72	1.320922850491871e-14	0.5754136504948736
73	7.372782558474452e-15	0.5761645141021928
74	6.8085232202611586e-15	0.5762819197904128
75	1.2056982906165784e-15	0.5785539196564523
76	1.1951263448384778e-15	0.578583033222575
77	2.0017593992030434e-17	0.5834838168532155
78	1.7971897418687857e-17	0.5836510771448611
79	1.4176575209571956e-17	0.583927560880653
80	1.3472824836531218e-17	0.5840417317281927
81	3.9854640165320445e-17	0.582829808181559
82	6.0509578909844805e-18	0.5850888686848774
83	1.5411755673592897e-17	0.5841914858232156
84	1.8630913550448238e-17	0.5840137598705455
85	1.4077103787875908e-17	0.5843458067521401
86	4.536650693697845e-18	0.5856698080141085
87	4.862036510441392e-18	0.5856085363259289
88	3.1229153261575454e-17	0.5835447079719033
89	3.393891439369877e-17	0.5834537518633633
90	2.3417764666882712e-17	0.5839195689213252
91	1.1093520037089691e-17	0.5848030609965365
92	3.064576062300883e-18	0.5862863305908227
93	6.159850365328211e-18	0.585525001322479
94	5.378444270634754e-18	0.5856943547463295
95	3.422502683415809e-18	0.5862410428212986
96	3.6868742038139495e-18	0.5861932813500779
97	2.4655634012982754e-19	0.5892494446539691
98	3.4842426952134905e-19	0.5888713488638668
99	3.744622693587161e-19	0.5888129314468757
100	3.4493179845002855e-20	0.591454464289452
101	1.876210151776809e-20	0.5921124689407724
102	1.6606357480181042e-20	0.5922624133205411
103	8.199001847525575e-21	0.593011944934639
104	6.451402596007747e-21	0.5932686390568574
105	1.6887196440571191e-21	0.5947098557223
106	1.3091911421518218e-21	0.5949931897089442
107	1.3839624474637005e-21	0.5949461893767071
108	9.695514986799288e-22	0.5953634838244646
109	6.357185311728723e-22	0.5958015193095252
110	9.984509466610999e-23	0.597703986199028
111	4.9710201910873733e-23	0.5984124163080117
112	4.423766833035138e-23	0.5985389556640348
113	5.1492601274884056e-23	0.5983874890062988
114	9.301545648760016e-24	0.6000968168787136
115	1.438414185962685e-23	0.5996781904377348
116	4.820538625316287e-23	0.5985088906741827
117	5.802585664820245e-23	0.5983385858266026
118	2.465697808420578e-22	0.5969103085238813
119	2.6472723289476984e-22	0.5968621664831687
120	3.3489557939788615e-22	0.5966277356762206
121	2.528415373397931e-23	0.5992447217865758
122	9.430392973155365e-23	0.5979580163348037
123	9.963667405175507e-23	0.597921481663591
124	1.0213687428160869e-22	0.5979058783144273
125	1.449128406948511e-22	0.5975622240633328
126	1.7289798978094779e-22	0.5974020043072855
127	2.0170980087357396e-22	0.597245780530902
128	4.908485887826603e-22	0.596362098170945
129	1.3437919200841383e-21	0.5953298034244404
130	1.6436200801968734e-21	0.5951387575395574
131	3.816774698819259e-21	0.594265160271133
132	2.4765776792767074e-21	0.5947168962578983
133	3.5675040020405766e-21	0.5943660111864596
134	5.794991692505357e-21	0.5938697485691539
135	8.374859968927746e-21	0.5934983127451581
136	5.041732136201664e-21	0.5940497579387747
137	3.0830169729595054e-21	0.594573611844236
138	3.2147410021733298e-21	0.5945340326170889
139	2.6133642293708672e-21	0.5947545726375864
140	4.015918593859705e-21	0.5943216748406651
141	6.554358729243585e-21	0.593814756277589
142	1.7260179109496426e-20	0.5928123362361906
143	2.0938866176181415e-20	0.5926140595309634
144	2.298823614836772e-20	0.5925299536732758
145	2.9512130041285226e-20	0.5922662190154591
146	2.9719523398988883e-20	0.5922742109747869
147	1.2076886578918796e-20	0.5932589345348166
148	6.45635374931672e-21	0.5939374899386941
149	8.089069598205338e-21	0.593699253436828
150	4.30768354761606e-21	0.5943713391593448
151	5.455293662981652e-21	0.5941228272812001
152	5.400392563818734e-21	0.5941334832269705
153	6.93199736578849e-21	0.5938815462233996
154	4.41866141357535e-21	0.5943637277695089
155	3.586625715688533e-21	0.5946017739866291
156	3.738378963138408e-21	0.594565810169654
157	5.640637013348551e-20	0.5916953647777607
158	3.8095550449258594e-20	0.592154902439108
159	3.5138763805538407e-20	0.5922454779781561
160	4.8780436530543964e-20	0.591912479672832
161	3.008481459641614e-20	0.5924370947172768
162	6.701839795505422e-20	0.5915855704793768
163	1.152815904836702e-19	0.590998351753531
164	1.2673377519497122e-19	0.5908948368517617
165	6.728261865227496e-20	0.5915948944319258
166	5.602618505116095e-20	0.5918002116727513
167	4.995259050270737e-20	0.5919345527033564
168	1.5475290536794733e-19	0.5907094995092557
169	6.456882314294375e-20	0.5916862311099575
170	5.322093331872947e-20	0.5919023945812993
171	5.22160359387308e-20	0.5919360749813236
172	4.929158485985521e-20	0.5919984883779785
173	4.952607501186159e-20	0.5919933506898393
174	6.166596813993094e-20	0.5917653895642517
175	6.09872879379595e-20	0.5917806123439237
176	1.0581631425643081e-19	0.5911901587773977
177	9.666877289682444e-20	0.5913077547503636
178	1.1829322949847406e-19	0.5910902592858005
179	8.162678073269115e-20	0.5915077440183039
180	4.93439367084316e-20	0.5920576669339533
181	3.126409735044784e-20	0.5925723871716113
182	3.3039703398339326e-20	0.5925128280461448
183	2.876969353282593e-20	0.5926681003987988
184	2.052337861913235e-20	0.5930342082499094
185	1.519248212951629e-20	0.5933594048806515
186	1.5754483368317222e-20	0.5933266759043568
187	1.6438520948920005e-20	0.5932811978500868
188	1.5861384928984213e-20	0.593322489639947
189	2.1343270136878714e-20	0.5930104226566719
190	2.6873610232062105e-20	0.5927687610293796
191	3.035579522266395e-20	0.5926405091106434
192	2.6233914996632372e-20	0.5927976843107563
193	4.665904742874956e-20	0.5921819228730256
194	6.589257566570513e-20	0.5918219041337839
195	6.300617994069191e-20	0.5918706170287341
196	5.3197676963750854e-20	0.5920660394627729
197	4.2344624794423274e-20	0.5923191181748192
198	2.4502356460126962e-20	0.5929181345549106
199	2.743218077172398e-20	0.5927965426022809
200	2.6578700306262132e-20	0.5928334578429854
201	2.5090810307457496e-20	0.5929069077549026
202	2.8806681429490316e-20	0.5927638136259862
203	2.2835569074831996e-20	0.5930195563244751
204	1.4613744359489404e-20	0.5934983127451581
205	1.0278076023001378e-20	0.5938741251183095
206	1.1082092590590746e-20	0.59379382495554
207	1.4465615249305e-20	0.5935148675180514
208	1.3023744526156412e-20	0.5936271355181321
209	1.2434459147482082e-20	0.5936962088808936
210	1.681905315880259e-20	0.5933757693687989
211	1.7202297551727195e-20	0.5933571214637007
212	2.1421354937672722e-20	0.593135249449982
213	3.038669487572504e-20	0.5927613399242895
214	2.997790170726565e-20	0.592781319822609
215	4.296801500043869e-20	0.5923919972324987
216	2.1887405238006336e-20	0.5931308729008262
217	2.4858265106484762e-20	0.5929965318702213
218	1.3386353448462798e-20	0.5936741358503692
219	1.8099823991757493e-20	0.5933613077281105
220	1.6059352143949207e-20	0.5934922236332894
221	1.4746280144847168e-20	0.5935862242977636
222	1.1874009316396817e-20	0.5938179911182692
223	9.482528601220392e-21	0.594060604169291
224	8.504852062934008e-21	0.594189426942265
225	7.761500648707605e-21	0.5942893264338621
226	8.146104276222435e-21	0.594240423254166
227	1.3535171506787822e-20	0.5936984922978443
228	1.6966465519752548e-20	0.5934613975044536
229	3.765447165256655e-20	0.592607018995365
230	2.4782872712420955e-20	0.5930638926702696
231	2.6727218955494745e-20	0.5929824507990247
232	2.5610038158330752e-20	0.5930284997075324
233	4.513654263918786e-20	0.592425297063031
234	6.32341925392165e-20	0.5920610920593795
235	1.3766994935462982e-19	0.5912143249401269
236	1.4786521032118918e-19	0.591140494458718
237	1.1289940046412903e-19	0.5914369580928293
238	8.300839340573101e-20	0.5917737620930713
239	6.839191184898787e-20	0.5919876421474624
240	2.6752103577498358e-20	0.593008329524467
241	5.3681225807715025e-20	0.5922586076256231
242	3.564326305111478e-21	0.595190514990442
243	1.029979682536521e-21	0.5964970100557877
244	1.0282116193500174e-21	0.5965011963201975
245	1.3755203846306231e-21	0.5961999755674386
246	2.0069980817722917e-21	0.5958091306993611
247	2.7543632307581218e-21	0.5954787963804797
248	1.1368223783914223e-21	0.5964060539472478
249	1.1398156859753522e-21	0.596405673377756
250	1.133186710369166e-21	0.596418803025223
251	8.421006563488414e-22	0.5967302991542605
252	9.037190613232326e-22	0.5966568492423432
253	7.2519373992805965e-22	0.5968855715069143
254	1.1868979207306445e-21	0.5963797946523136
255	1.0400662160659158e-21	0.5965221276422464
256	1.3415790988919213e-21	0.5962633403878231
257	1.7480962857208074e-21	0.5959931360486459
258	2.635162918024442e-21	0.5955665176483393
259	3.501923792096552e-21	0.5952689123057526
260	3.561739433267574e-21	0.595251025539638
261	2.8284175826658753e-21	0.5954942094448975
262	5.119689814542936e-21	0.5948670309224129
263	3.540774003700504e-21	0.5952616814854084
264	3.958630752170203e-21	0.5951459883599015
265	3.423802698007489e-21	0.5952993578650965
266	4.528519591327178e-21	0.5950036553699687
267	4.683203689988336e-21	0.5949724486716412
268	6.297834211695799e-21	0.5946580982714154
269	7.785610204219612e-21	0.5944324205627786
270	6.59002332199353e-21	0.5946120493629077
271	6.243273486269096e-21	0.5946695153561693
272	4.042757543610434e-21	0.5951324781429427
273	3.2690364615980747e-21	0.5953591072753089
274	2.730231775880881e-21	0.5955490114517166
275	3.6252601484318586e-21	0.5952498838311626
276	4.051777181745294e-21	0.5951322878581967
277	2.515162312118806e-21	0.5956354007263549
278	2.712917552134599e-21	0.5955600479669787
279	2.5885734160762674e-21	0.5956116151331174
280	2.3133120542961677e-21	0.5957320653772719
281	1.0135128499519066e-21	0.5966047112219668
282	8.967710587363056e-22	0.5967322020017194
283	9.149809066063145e-22	0.5967112706796704
284	1.1564434525931426e-21	0.5964692284828863
285	1.1384552575931363e-21	0.5964855929710338
286	8.790437566620594e-22	0.596759412720383
287	1.1831799651174624e-21	0.5964496291540587
288	1.5177035589538222e-21	0.596193505886078
289	9.52692604472109e-22	0.596679873696597
290	1.0278838404949496e-21	0.5966028083745077
291	9.722366359223425e-22	0.596662938354212
292	2.708414923769498e-21	0.595593538082257
293	3.495128520613375e-21	0.5953244754515552
294	2.4747037728945103e-21	0.5956947695670756
295	4.873268654318978e-21	0.5949808212004608
296	1.088883244887142e-20	0.5941264426913723
297	1.1246975189220125e-20	0.5940918108676185
298	1.484710092149351e-20	0.5937961083724907
299	1.3030231713832502e-20	0.5939361579454727
300	1.4474172322525305e-20	0.5938254122233593
301	1.6748657690481926e-20	0.5936686175927381
302	2.0143025906881426e-20	0.593473956297683
303	2.007200204780591e-20	0.5934777619926009
304	1.7982589525464077e-20	0.5935961191045505
305	1.7718573285911694e-20	0.5936140058706649
306	1.5979867745426575e-20	0.5937270350097292
307	1.1501259387082877e-20	0.5940798229286268
308	8.279658653509166e-21	0.5944310885695573
309	8.932014578315325e-21	0.594352120400009
310	1.0346036565423175e-20	0.5941970383321009
311	1.0778078632244032e-20	0.5941532728405441
312	8.520448124168665e-21	0.5944044487051313
313	8.28668800823457e-21	0.5944341331254916
314	7.998160963015108e-21	0.5944739026373846
315	9.754300259108246e-21	0.5942678242575755
316	9.585591367958966e-21	0.5942864721626737
317	9.443282754767173e-21	0.5943024560813293
318	1.0995264382658787e-20	0.5941416654710442
319	8.104776418724043e-21	0.5944695260882289
320	7.20925127916496e-21	0.594594352881539
321	9.710283369402779e-21	0.5942803830508049
322	5.971413657761954e-21	0.594798718698635
323	5.294341528090839e-21	0.5949265900478794
324	3.0271356163432735e-21	0.5955183756076268
325	1.928734588478354e-21	0.5959929457639
326	2.2141302485432764e-21	0.5958498516349836
327	2.5347010598800636e-21	0.5957075186450508
328	2.1470639973946293e-21	0.5958822000417865
329	2.475953276013369e-21	0.5957341585094768
330	2.7227521157499343e-21	0.5956359715805927
331	3.3689146192732395e-21	0.5954150509906033
332	3.1268050243967357e-21	0.5954938288754057
333	2.685334606802696e-21	0.5956601377433218
334	3.2897991006182385e-21	0.5954458771194391
335	5.8273560161105955e-22	0.5972615741648117
336	2.714505211834436e-22	0.5980508752908027
337	4.0393164270468684e-22	0.5976410019481352
338	5.141640782014421e-22	0.5973913483615152
339	4.362379771450599e-22	0.5975614629243493
340	4.276537970144795e-22	0.5975820136769064
341	4.976312549012025e-22	0.5974271218937443
342	4.777469150028948e-22	0.5974731708022519
343	3.5968245186063286e-22	0.5977665898804289
344	3.549422802462493e-22	0.5977821932295926
345	3.3546547496778225e-22	0.5978404203618378
346	2.579198587017886e-22	0.5981130984027118
347	2.1551936366616647e-22	0.5982976746062343
348	1.1958445436295617e-22	0.5989025898134487
349	8.306485366350303e-23	0.5992738353526985
350	5.276301819318279e-23	0.5997514500649062
351	1.0075341150810745e-22	0.5991018179424054
352	9.194088335325604e-23	0.5991950574678961
353	1.0109258609077673e-22	0.5990983928169792
354	9.955655540621841e-23	0.5991139961661429
355	9.269998311295402e-23	0.5991866849390766
356	9.013731892948765e-23	0.5992152276509615
357	8.707925189859326e-23	0.5992540457391249
358	1.1600136202843573e-22	0.5989617683694234
359	9.507436456484499e-23	0.5991646119085522
360	8.557552534261422e-23	0.5992772604781247
361	1.6371443178306351e-22	0.5986167821251076
362	2.0828004492444887e-22	0.5983770233452743
363	2.2083642352645575e-22	0.5983168933655701
364	2.5942379959063476e-22	0.5981530581993507
365	2.1151182046568823e-22	0.5983682702469629
366	2.8404780891977047e-22	0.5980649563619992
367	2.6293485558033317e-22	0.5981444953857852
368	2.6157744345899602e-22	0.5981498233586704
369	4.0911906840428164e-22	0.5976900954125772
370	4.0552139794210864e-22	0.5976992290803804
371	7.315527484712016e-22	0.5970872733375678
372	6.889453360279242e-22	0.5971496867342229
373	4.00645524754383e-22	0.5977186381244622
374	3.742641653726794e-22	0.5977907560431581
375	3.017582485527416e-22	0.5980130086263686
376	2.2835324616969033e-22	0.5983050957113243
377	2.004731541672013e-22	0.5984405784504048
378	1.1552001759544962e-22	0.5990049630067426
379	1.4103857618599003e-22	0.5988009777591383
380	1.695245169180997e-22	0.5986125958606978
381	1.2874751079786951e-22	0.5988942172846291
382	1.4098612179637442e-22	0.5988013583286301
383	1.4177498741720255e-22	0.5987956497862531
384	1.594474534508667e-22	0.5986753898268447
385	1.22456302800777e-22	0.5989471164439891
386	1.4074691212153134e-22	0.5988064960167694
387	1.3846180755110608e-22	0.5988232410744085
388	1.6162995575656411e-22	0.5986715841319267
389	4.5739051737260443e-23	0.5999567673057317
390	7.892007195225864e-23	0.599403419264656
391	7.122676600740836e-23	0.5995076953054089
392	5.167372309187004e-23	0.5998332725056429
393	3.1847013528423904e-23	0.6003257294280306
394	3.3782574547600206e-23	0.6002695954279904
395	3.200654047326601e-23	0.6003257294280306
396	4.032903704783309e-23	0.600092440329558
397	4.5037987199456945e-23	0.5999874031498215
398	6.600513741847657e-23	0.5995999834071701
399	6.590626823006335e-23	0.5996015056851374
400	5.356051026256089e-23	0.5998151954547825
401	6.178160235474563e-23	0.5996736236038333
402	7.081027062732014e-23	0.5995350963088184
403	5.522551101540392e-23	0.5997874138818812
404	6.036169148148875e-23	0.5996972189123247
405	3.2693170452860163e-23	0.6003287739839651
406	3.278581621531027e-23	0.6003259197127766
407	3.131055033562192e-23	0.6003723491907761
408	3.520381513690305e-23	0.6002557046415397
409	2.1875428977856854e-23	0.6007348416317145
410	1.401522738104969e-23	0.6011827719235618
411	4.5166740954272e-23	0.6000193709871325
412	3.467554625304899e-23	0.6002865307703754
413	3.1424355513675423e-23	0.6003858594077349
414	4.407599906193774e-23	0.6000441080040995
415	4.187749129671576e-23	0.6000958654549842
416	5.346643597648133e-23	0.5998515398412493
417	1.4211170814013813e-22	0.5988586340371459
418	1.4499280574186882e-22	0.5988380832845888
419	1.86716628111674e-22	0.5985802474538949
420	2.3101938304333456e-22	0.5983614199961106
421	2.2008989122875837e-22	0.5984112745995362
422	2.8704458207956874e-22	0.5981406896908672
423	3.195675072620553e-22	0.5980299439687538
424	2.6878891662194425e-22	0.5982084310604074
425	4.120164209596703e-22	0.5977730595617895
426	3.613118115799436e-22	0.5979089228703617
427	4.385981742637854e-22	0.5977112170193721
428	3.6130551050377357e-22	0.5979132994195173
429	4.483082078310841e-22	0.5976914274057986
430	3.663692092706903e-22	0.5979003600567961
431	5.110649914492204e-22	0.5975681228904557
432	5.559401864266622e-22	0.5974821141853092
433	7.4524750309351e-22	0.5971772780223783
434	9.010124690853472e-22	0.5969820458730855
435	9.016696562366053e-22	0.5969812847341018
436	9.846222595525342e-22	0.5968907091950537
437	1.0910668572177154e-21	0.5967833885983663
438	1.3194865777017706e-21	0.5965843507541555
439	1.406522218123844e-21	0.5965200345100415
440	1.367268583274151e-21	0.5965497189304019
441	4.285445822187482e-21	0.5953444553498747
442	4.285445822187482e-21	0.5953444553498747
443	4.254827437296642e-21	0.5953520667397106
444	5.168235104439404e-21	0.5951454175056639
445	4.103479257187994e-21	0.5953905042583824
446	4.9009813772535485e-21	0.5952070697633353
447	5.691312185869366e-21	0.5950479917157633
448	5.427059626825413e-21	0.5950986074581726
449	5.823741257027287e-21	0.5950247769767636
450	7.594104652777402e-21	0.5947416332748652
451	7.076712512935987e-21	0.5948169860342414
452	8.84377944183329e-21	0.5945787495323752
453	9.381421099258871e-21	0.5945155749967366
454	1.1338425869799647e-20	0.5943150148745586
455	1.0215126883440065e-20	0.5944269023051475
456	1.0951046076639693e-20	0.5943523106847549
457	4.365710630505123e-21	0.5953337994041042
458	3.6949766107053374e-21	0.5955107642177908
459	3.0529898833085172e-21	0.595712846617936
460	2.0445253887711548e-21	0.5961360398928164
461	2.0536874008934018e-21	0.5961326147673902
462	2.1346250756329172e-21	0.5960918938317677
463	2.192438501989873e-21	0.5960637316893747
464	2.288673489364044e-21	0.5960184439198506
465	1.9042509080143303e-21	0.5962121537911762
466	1.9298991067808033e-21	0.5961980727199796
467	2.089885903999557e-21	0.5961154891402592
468	2.038429157929149e-21	0.5961417484351934
469	1.704889900713211e-21	0.5963297497641421
470	1.2558337378153873e-21	0.5966505698457285
471	1.4348868428954948e-21	0.596513374543935
472	1.997600561854753e-21	0.5961668660216521
473	2.240740501601904e-21	0.5960458449232601
474	3.0053190500449732e-21	0.5957383447738865
475	3.3621472239879448e-21	0.5956196070924453
476	2.9411243498774236e-21	0.5957611789433945
477	2.6532937111524924e-21	0.5958700218180489
478	1.992124396353756e-21	0.5961735259877586
479	1.3311231746138119e-21	0.5966009055270488
480	1.6822123942422991e-21	0.596356389628568
481	1.969955089815943e-21	0.5961902710453978
482	2.2884776581291907e-21	0.5960323347063012
483	3.0000989987525546e-21	0.595748810434911
484	5.77973624570595e-21	0.5950563642445829
485	5.883885864452851e-21	0.595037335769993
486	6.783385720685846e-21	0.5948868205359865
487	7.97602777707988e-21	0.5947149934104392
488	6.37473261273224e-21	0.5949566550377315
489	5.659272028565009e-21	0.5950847166717219
490	7.674507797981227e-21	0.5947597103257256
491	8.557442755962736e-21	0.5946432560612351
492	7.998074994418919e-21	0.594715564264677
493	7.792912182908168e-21	0.5947433458375783
494	1.0883654635832512e-20	0.5943856105152873
495	1.0937835447162913e-20	0.594380282542402
496	1.2439651941480942e-20	0.5942421358168791
497	1.4420543693958413e-20	0.5940843897625284
498	1.841858143312442e-20	0.5938206551047118
499	1.771142372685567e-20	0.5938628983183014
500	1.889879254623994e-20	0.5937928735318104
501	1.7487892492021358e-20	0.5938765988200062
502	2.6376940733605347e-20	0.5934334256468063
503	2.02681945986085e-20	0.5937184721961638
504	2.357144941678855e-20	0.593555207884182
505	2.360462754857584e-20	0.5935536856062149
506	2.483028251982952e-20	0.5934988835993958
507	2.4329226658356557e-20	0.5935209566299201
508	2.801878002267795e-20	0.593367967694217
509	2.928525527136751e-20	0.5933200159382503
510	2.613717586345579e-20	0.5934433204535932
511	2.712840442169367e-20	0.5934029800874625
512	3.228872692535125e-20	0.5932151690432597
513	2.950687312446583e-20	0.593312975402652
514	2.926978481833617e-20	0.5933217285009634
515	3.0113211747671365e-20	0.5932909023721277
516	3.3971066154284494e-20	0.5931599864669489
517	4.7206764973453227e-20	0.5928051054158464
518	4.3216952908688625e-20	0.5929013894972714
519	7.483352686488406e-20	0.5923044662493849
520	7.377636062197679e-20	0.5923200695985487
521	9.841609704386421e-20	0.5920057191983228
522	1.1686860496183962e-19	0.5918175275846282
523	1.283218254154954e-19	0.5917143932523506
524	1.54532240676005e-19	0.59151116914373
525	1.671069944173782e-19	0.5914245895843459
526	2.0420533061613466e-19	0.5912023370011352
527	1.7960927597746042e-19	0.591344669991068
528	1.9079594150855698e-19	0.5912776897605114
529	1.9704987921311859e-19	0.5912419162282824
530	2.256969385571671e-19	0.59109121070953
531	2.580987913218314e-19	0.5909420274687448
532	2.4326837336457557e-19	0.591007865990826
533	1.7582495584410624e-19	0.5913682652995595
534	1.6505184159891554e-19	0.5914382900860505
535	1.6118236459295284e-19	0.5914645493809847
536	1.764480011084453e-19	0.591365411028371
537	1.7237384395806746e-19	0.5913912897538134
538	2.365225133207284e-19	0.5910423075298338
539	2.4308763009337924e-19	0.5910118619704898
540	2.440043014235076e-19	0.59100767570608
541	3.0484436067896656e-19	0.590761827814378
542	3.6087998437418433e-19	0.5905734459159375
543	3.512989395744655e-19	0.5906035109057897
544	3.252559234399869e-19	0.5906895196109362
545	3.31412551558182e-19	0.5906685882888872
546	3.579423155936827e-19	0.5905825795837407
547	2.59556754311099e-19	0.5909441206009497
548	3.0368527029595343e-19	0.5907702003431976
549	3.794623828002591e-19	0.5905224496040364
550	3.361343353231886e-19	0.5906579323431169
551	4.295619560067546e-19	0.5903846834480053
552	4.2708752296457494e-19	0.5903911531293659
553	3.535993753203002e-19	0.5906023691973142
554	2.72098099637768e-19	0.5908946465670158
555	2.5186827258572653e-19	0.5909806552721624
556	2.56387087545441e-19	0.5909608656585889
557	2.5691361641365835e-19	0.590958582241638
558	2.5307707685604537e-19	0.5909753272992772
559	2.6009530018222676e-19	0.5909448817399333
560	2.727184224712008e-19	0.5908931242890486
561	3.177829346007834e-19	0.5907226291567227
562	3.178913313919474e-19	0.5907222485872309
563	3.195216737029034e-19	0.590716540044854
564	3.2813354851730766e-19	0.5906868556244936
565	3.2813354851730766e-19	0.5906868556244936
566	3.4829830964362283e-19	0.5906202559634288
567	4.073283887774003e-19	0.5904451939972013
568	3.7989114682014955e-19	0.59052321074302
569	3.7019018123731367e-19	0.5905521340243968
570	4.117843869279293e-19	0.5904330157734637
571	4.2213066199174977e-19	0.5904052342005623
572	3.6122571852429398e-19	0.5905795350278064
573	3.4557978830645643e-19	0.5906290090617402
574	3.280217042372131e-19	0.5906872361939854
575	3.4148307694628607e-19	0.5906423289939531
576	3.63199100883668e-19	0.5905734459159375
577	3.1551502124887793e-19	0.5907306211160505
578	3.439353094750831e-19	0.5906343370346253
579	3.63199100883668e-19	0.5905734459159375
580	2.737453136092999e-19	0.5908889380246388
581	3.000812234900548e-19	0.590786564831345
582	3.000812234900548e-19	0.590786564831345
583	2.9319645508811294e-19	0.5908124435567872
584	2.7779630049828463e-19	0.5908725735364915
585	2.692922095850789e-19	0.5909072053602452
586	2.8123332762520146e-19	0.5908588730347867
587	2.8519891421358097e-19	0.590843269685623
588	2.8519891421358097e-19	0.590843269685623
589	2.9520502352979944e-19	0.5908048321669512
590	3.92905450600269e-19	0.590485534363332
591	4.01279098571043e-19	0.5904619390548405
592	3.807509569171146e-19	0.5905216884650528
593	3.9192324475604383e-19	0.5904893400582499
594	4.0054847671110456e-19	0.5904649836107748
595	3.7649878565699446e-19	0.5905342472582822
596	3.777823438473285e-19	0.5905304415633642
597	3.9473297717129267e-19	0.5904813480989222
598	3.2775880191586564e-19	0.5906891390414444
599	3.2708905085052515e-19	0.5906914224583952
600	3.967521034342751e-19	0.5904756395565453
601	4.337109107753123e-19	0.5903759303496939
602	4.326806011545021e-19	0.5903785943361365
603	4.2481335340177955e-19	0.5903991450886936
604	3.9501925916400195e-19	0.5904815383836681
605	3.8533001581733794e-19	0.5905093199565694
606	4.239836672752974e-19	0.5904033313531034
607	4.414776339555166e-19	0.5903580435835794
608	4.686659785120888e-19	0.5902910633530227
609	5.208116168393944e-19	0.5901727062410733
610	5.726387299968331e-19	0.5900661467833695
611	5.415117329336602e-19	0.5901289407495164
612	6.549603192959707e-19	0.5899150606951253
613	8.278902506139325e-19	0.5896518968915464
614	8.97010503239757e-19	0.5895613213524983
615	9.406169449025819e-19	0.5895076610541546
616	9.936412404665158e-19	0.5894456282269914
617	1.047501115502533e-18	0.589385878816779
618	1.047501115502533e-18	0.589385878816779
619	1.0111937219279229e-18	0.5894267900371474
620	1.0764304477232997e-18	0.5893560041116728
621	1.0764304477232997e-18	0.5893560041116728
622	1.039807624307709e-18	0.5893952027693281
623	6.763720355313677e-19	0.5898808094408635
624	6.264065970749451e-19	0.5899671987155019
625	6.549996266705264e-19	0.5899169635425844
626	6.768293060706286e-19	0.5898800483018799
627	6.654886295326822e-19	0.5898990767764698
628	5.492294369145342e-19	0.5901160013867952
629	5.121917478166649e-19	0.5901943987021058
630	5.347229400714694e-19	0.5901460663766473
631	4.099247042312143e-19	0.5904440522887259
632	4.149723231839471e-19	0.5904303517870211
633	4.0158888115917186e-19	0.5904680281667092
634	3.776074742857327e-19	0.5905369112447248
635	3.9227434298164306e-19	0.5904942874616433
636	4.404836834283861e-19	0.5903645132649399
637	4.885348099581914e-19	0.5902484395699412
638	6.9788643599093705e-19	0.5898484610340606
639	7.133762971986474e-19	0.5898237240170936
640	7.272388627271698e-19	0.5898020315560611
641	5.063587000487128e-19	0.5902111437597449
642	5.624474411951649e-19	0.5900931672172873
643	5.759383495971176e-19	0.5900665273528614
644	6.024576303968999e-19	0.5900159116104521
645	5.974884049890349e-19	0.5900261869867307
646	6.076831401007598e-19	0.5900071585121407
647	4.136742150128274e-19	0.5904387243158407
648	4.38423429755894e-19	0.5903736469327431
649	3.99302464617594e-19	0.5904783035429878
650	4.170626692266633e-19	0.5904295906480376
651	4.571245355804234e-19	0.5903268368852518
652	4.870760557159494e-19	0.5902556703902855
653	5.650298012139758e-19	0.5900889809528775
654	7.967594831346994e-19	0.589701941779718
655	1.003808833591554e-18	0.589440871108344
656	1.0051599003408263e-18	0.5894393488303767
657	1.2048449175219936e-18	0.5892349830132807
658	1.1808309596264195e-18	0.5892578171827887
659	1.1623507364432068e-18	0.5892757039489032
660	1.2879960459205153e-18	0.5891592496844127
661	1.2396923559435051e-18	0.5892026346064778
662	1.2665855592009659e-18	0.5891782781590027
663	1.4927331202410985e-18	0.5889925602470049
664	1.623444448270137e-18	0.5888970373045633
665	1.879775642124984e-18	0.5887299672976636
666	1.879775642124984e-18	0.5887299672976636
667	1.7966391139119534e-18	0.5887824858875318
668	1.4647578240250188e-18	0.5890150138470209
669	1.4066115130282896e-18	0.5890610627555286
670	1.3593708106005864e-18	0.5890998808436921
671	1.2593655202369871e-18	0.5891866506878223
672	1.2141584266459009e-18	0.5892281327624284
673	1.2388410128938195e-18	0.5892052985929204
674	1.3832551486430588e-18	0.5890800912301186
675	1.4222396212788909e-18	0.5890485039622992
676	3.4327847497352852e-18	0.5880422782259829
677	3.315466183297902e-18	0.5880822380226218
678	2.524019812679675e-18	0.5883996329787821
679	2.8638897807437447e-18	0.5882557777108821
680	3.07150963378652e-18	0.5881754775481125
681	3.53275550298244e-18	0.588015638361557
682	3.1799938801484126e-18	0.5881374205989327
683	3.3210483715353664e-18	0.588087565995507
684	3.465981061329607e-18	0.5880384725310649
685	3.1708475429537386e-18	0.588144270849785
686	3.2696349155212098e-18	0.5881107807345067
687	3.3752622130325104e-18	0.5880742460632941
688	3.950258402587596e-18	0.5878949978326568
689	4.3344057113284504e-18	0.5877880578054613
690	4.443025248247997e-18	0.5877595150935764
691	5.425965582126576e-18	0.5875304122595134
692	6.292544029700857e-18	0.5873614394051546
693	7.820413329818005e-18	0.5871125469575181
694	7.319907658672269e-18	0.5871901831338452
695	8.762179357124121e-18	0.5869827727608148
696	8.561036923537358e-18	0.5870097931947325
697	9.25991151637712e-18	0.5869184565167007
698	8.973850623878225e-18	0.5869549911879134
699	9.409372114918138e-18	0.5868998086116026
700	9.652214626774445e-18	0.5868701241912423
701	9.366427812254862e-18	0.5869051365844877
702	9.601901689109295e-18	0.586876213303111
703	9.992172392927108e-18	0.5868297838251115
704	8.326219193686069e-18	0.5870421416015353
705	8.91827723743086e-18	0.5869622220082575
706	1.0876232468351197e-17	0.5867333094589405
707	9.709123442507733e-18	0.5868672699200538
708	9.516260973410112e-18	0.586891436082783
709	1.0265121250959093e-17	0.5868031439606857
710	1.0420367594629335e-17	0.5867856377640629
711	8.014947807417598e-18	0.5870912350659774
712	7.007637295719996e-18	0.5872487908355821
713	7.046815688491643e-18	0.5872423211542216
714	1.182236655039303e-17	0.5866421630656548
715	1.1946230376524179e-17	0.5866299848419172
716	1.1985199891888181e-17	0.5866261791469991
717	1.2965398399911877e-17	0.5865350327537133
718	1.15689915419572e-17	0.5866705154927937
719	1.1441533987728901e-17	0.5866834548555149
720	1.203798047002924e-17	0.5866240860147942
721	1.2319502013808308e-17	0.5865970655808765
722	1.2665090103075667e-17	0.5865647171740737
723	1.3769233746338719e-17	0.5864669108146813
724	1.2493149691083363e-17	0.5865807010927292
725	1.239997010663175e-17	0.5865894541910406
726	1.3380865100437861e-17	0.5865004009299596
727	1.466513177912143e-17	0.5863930803332723
728	1.3895122604677018e-17	0.586456254868911
729	1.4340083677746873e-17	0.5864193396282065
730	1.2885398542337067e-17	0.5865445469910083
731	2.961492517405152e-17	0.5855657222581014
732	3.180665259040458e-17	0.5854812358309222
733	3.365729064884787e-17	0.5854142556003655
734	2.7351203658054874e-17	0.5856597229225758
735	2.721060117620978e-17	0.5856658120344446
736	2.6706869088466734e-17	0.5856878850649689
737	2.4910537282240678e-17	0.5857700880751975
738	2.566021432615598e-17	0.5857358368209356
739	2.6322008144265796e-17	0.5857057718310834
740	2.6322008144265796e-17	0.5857057718310834
741	2.4065046926182276e-17	0.5858115701498036
742	2.231413714241765e-17	0.5859006234108846
743	2.0595288034101317e-17	0.5859957657838343
744	2.0515532747533343e-17	0.5860003326177359
745	1.7364698670760452e-17	0.5861978481839795
746	1.7763038581814485e-17	0.5861712083195536
747	2.0428677288266803e-17	0.5860068022990964
748	2.1568713364694156e-17	0.5859428666244741
749	2.2530108426467785e-17	0.5858914897430814
750	2.3269394952535165e-17	0.5858534327939015
751	2.6000032788690712e-17	0.5857225168887226
752	2.6601793916838378e-17	0.5856954964548049
753	1.3231739944922329e-17	0.5865194294045496
754	1.442662522019573e-17	0.586418197919731
755	1.534968058744293e-17	0.5863455091467975
756	1.5014559478940743e-17	0.5863713878722397
757	1.792875906959451e-17	0.5861632163602257
758	1.7464408729923468e-17	0.5861940424890615
759	1.5464692387341963e-17	0.5863367560484861
760	1.5799468423725403e-17	0.5863116384620274
761	1.3807463187141281e-17	0.5864695748011239
762	1.3807463187141281e-17	0.5864695748011239
763	1.3938217299011857e-17	0.5864585382858617
764	1.3735841895510805e-17	0.5864756639129927
765	1.231370270803365e-17	0.5866035352622371
766	1.0840921019582461e-17	0.5867523379335304
767	9.280944217802027e-18	0.5869334890116268
768	9.683526706561117e-18	0.5868840149776929
769	9.63620928756903e-18	0.5868897235200699
770	9.458475090895825e-18	0.5869114159811024
771	8.527240551624005e-18	0.5870328176489863
772	8.541197539263828e-18	0.5870309148015274
773	8.935435858269146e-18	0.586978396211659
774	8.366975323470733e-18	0.5870548906795107
775	8.315123928460981e-18	0.5870621214998548
776	9.541980796591782e-18	0.5869019017438075
777	9.387405980570707e-18	0.5869209302183974
778	1.0127467382390616e-17	0.5868332089505378
779	1.0825721810884356e-17	0.5867561436284485
780	1.1910274505736518e-17	0.5866446367673515
781	1.1910274505736518e-17	0.5866446367673515
782	1.141644233645366e-17	0.5866941108012853
783	1.141644233645366e-17	0.5866941108012853
784	1.1060294850062849e-17	0.5867325483199569
785	1.220966679803927e-17	0.586617045479196
786	1.3609752233667036e-17	0.5864914575469024
787	1.436406185236142e-17	0.5864282830112637
788	1.4068478370165625e-17	0.5864526394587388
789	1.3787858437160574e-17	0.5864762347672303
790	1.4448293212722034e-17	0.5864214327604114
791	1.512518828628971e-17	0.5863677724620677
792	1.5983014796532246e-17	0.5863030756484618
793	1.8298642783260665e-17	0.5861462810178407
794	2.1594230157938106e-17	0.5859514294380397
795	2.536751212495377e-17	0.585761525261632
796	2.6053646825066946e-17	0.5857306991327963
797	2.6665145707062867e-17	0.5857032981293868
798	2.756461837222756e-17	0.5856640994717315
799	2.6459755685372527e-17	0.5857124317971899
800	2.6846151714673503e-17	0.5856953061700589
801	2.6129320934662508e-17	0.5857272740073701
802	2.887054014026871e-17	0.585610058603896
803	3.289647871499057e-17	0.5854555473902257
804	3.4046656057906815e-17	0.5854148264546032
805	3.273833305608728e-17	0.5854612559326027
806	3.0562138524596026e-17	0.5855426978038476
807	2.5668505436170625e-17	0.5857489664684027
808	2.5144342568357165e-17	0.5857733229158778
809	2.5111935316427143e-17	0.5857748451938449
810	2.5144342568357165e-17	0.5857733229158778
811	2.2575559238309328e-17	0.5859004331261386
812	2.3779738645217796e-17	0.585839161437959
813	2.3779738645217796e-17	0.585839161437959
814	2.065634418705464e-17	0.5860050897363833
815	2.0736627568347053e-17	0.5860005229024817
816	2.350509725581266e-17	0.5858528619396638
817	2.1914681129455404e-17	0.5859354455193841
818	2.5693338316374125e-17	0.5857478247599273
819	2.7209984861417285e-17	0.585680083390387
820	2.7209984861417285e-17	0.585680083390387
821	2.871303613034158e-17	0.5856165282852566
822	2.382583507107087e-17	0.5858368780210081
823	2.2056721698722652e-17	0.5859278341295482
824	1.585959266052108e-17	0.5863156344416912
825	1.7010197031690233e-17	0.5862334314314627
826	1.7851520138319226e-17	0.5861767265771847
827	1.8178226781809374e-17	0.5861554146856439
828	1.9200370091846306e-17	0.5860910984415298
829	2.0715123229312582e-17	0.5860024257499408
830	1.867206828705424e-17	0.5861245885568082
831	1.3433578791740749e-17	0.5865108665909841
832	1.3516813236113043e-17	0.5865036357706399
833	1.3800943745848704e-17	0.5864792793231648
834	1.4113876066704207e-17	0.5864530200282306
835	1.4613047780386352e-17	0.5864122990926082
836	1.4613047780386352e-17	0.5864122990926082
837	1.763642204554474e-17	0.5861923299263484
838	1.763642204554474e-17	0.5861923299263484
839	1.7118465324757084e-17	0.5862273423195938
840	1.665867318346453e-17	0.586259310156905
841	1.722418995522416e-17	0.5862201114992497
842	1.7596474625015383e-17	0.586194993912791
843	1.6832377102811046e-17	0.5862471319331675
844	1.8796717976056304e-17	0.5861181188754476
845	1.841726731608105e-17	0.5861420947534309
846	1.8197948772931516e-17	0.5861561758246275
847	1.947783078663438e-17	0.5860762562313497
848	2.0071100665316103e-17	0.586041624407596
849	2.5865706619693585e-17	0.5857459219124682
850	2.662166682699681e-17	0.5857131929361735
851	2.320780075374746e-17	0.5858764572481553
852	2.4946792865030024e-17	0.5857912096819924
853	2.5697711169548824e-17	0.5857561972887468
854	2.6190969265991818e-17	0.5857337436887307
855	2.6190969265991818e-17	0.5857337436887307
856	2.7261269443206126e-17	0.585687694780223
857	3.1629700241750375e-17	0.585511871675012
858	3.5154674779596766e-17	0.5853866643122101
859	3.33837739183764e-17	0.5854479360003897
860	3.495217415744378e-17	0.5853935145630624
861	3.082669820199469e-17	0.5855423172343558
862	3.563169023504541e-17	0.5853706803935546
863	2.803569211389916e-17	0.5856545852344365
864	2.803569211389916e-17	0.5856545852344365
865	3.0658668969641723e-17	0.5855487869157164
866	3.1356406956560846e-17	0.5855221470512905
867	3.3491157665278357e-17	0.5854441303054717
868	3.606473367572123e-17	0.5853569798918498
869	3.2366420293455074e-17	0.585485231810586
870	3.747984606605229e-17	0.5853113115528339
871	4.334184940249672e-17	0.5851392941425407
872	4.50814083184602e-17	0.5850924840950495
873	4.3175723949463116e-17	0.5851438609764423
874	4.3175723949463116e-17	0.5851438609764423
875	5.926838986447466e-17	0.5847693805965122
876	6.083709874180525e-17	0.5847381738981847
877	5.41648686074875e-17	0.5848774623321831
878	5.700046327048253e-17	0.5848165712134953
879	5.720335239171645e-17	0.5848135266575609
880	5.2299065723377835e-17	0.5849204666847564
881	5.976687413388843e-17	0.5847617692066762
882	5.577267970206467e-17	0.5848443527863967
883	5.169430954244889e-17	0.5849349283254448
884	5.169430954244889e-17	0.5849349283254448
885	5.0117798601202033e-17	0.5849718435661493
886	4.650721812748109e-17	0.5850608968272302
887	4.650721812748109e-17	0.5850608968272302
888	4.7165958611854917e-17	0.585044151769591
889	4.5930926531496005e-17	0.5850757390374104
890	4.731695112057399e-17	0.585040346074673
891	5.279484812933864e-17	0.5849098107389861
892	5.262662649720432e-17	0.584913616433904
893	5.262662649720432e-17	0.584913616433904
894	5.3014329368308716e-17	0.5849048633355927
895	5.556946434879758e-17	0.58484930018979
896	5.341429838276207e-17	0.5848964908067731
897	6.508156388373292e-17	0.5846605377218578
898	6.194833787144128e-17	0.5847195259930866
899	6.405414012155721e-17	0.5846795661964477
900	5.951135008371017e-17	0.5847674777490532
901	6.310295528956444e-17	0.5846974529625623
902	7.214449034763008e-17	0.5845372332065149
903	7.388423931710856e-17	0.58450869049463
904	6.268247354470333e-17	0.58470544492189
905	5.87951219852485e-17	0.5847819393897415
906	5.779192737361562e-17	0.5848024901422988
907	5.556946539428337e-17	0.58484930018979
908	5.556946539428337e-17	0.58484930018979
909	5.562265523795753e-17	0.5848481584813146
910	5.84215815548985e-17	0.5847895507795776
911	5.775509805305298e-17	0.5848032512812823
912	5.970125702350555e-17	0.5847636720541353
913	6.73351698681864e-17	0.5846198167862353
914	6.187033755758814e-17	0.5847216191252915
915	5.4325982447226687e-17	0.5848768914779454
916	5.655345058839536e-17	0.5848289397219788
917	6.640089179365296e-17	0.5846377035523498
918	7.22149595208032e-17	0.5845372332065149
919	7.584803068244578e-17	0.5844790060742696
920	7.674435330590619e-17	0.5844649250030731
921	7.674435330590619e-17	0.5844649250030731
922	8.323862998614362e-17	0.5843674992131725
923	5.899445529044216e-17	0.584783081098217
924	5.899445529044216e-17	0.584783081098217
925	6.063306184150256e-17	0.5847503521219223
926	6.024803005669018e-17	0.5847579635117582
927	5.992264982004722e-17	0.5847644331931189
928	6.14104205133707e-17	0.5847351293422504
929	7.003406281509007e-17	0.5845779541421374
930	7.477136609246956e-17	0.5844995568268267
931	8.435373424338965e-17	0.5843549404199432
932	8.499803740292677e-17	0.5843458067521401
933	8.62738875998923e-17	0.5843279199860255
934	8.812536356326794e-17	0.584302421830075
935	8.72085973981899e-17	0.5843149806233043
936	8.72085973981899e-17	0.5843149806233043
937	9.033021485724851e-17	0.5842727374097146
938	9.033021485724851e-17	0.5842727374097146
939	8.837703580651257e-17	0.5842989967046488
940	9.119264303946489e-17	0.5842613203249607
941	9.145295123024156e-17	0.5842578951995345
942	8.161696133520252e-17	0.5843945196470903
943	8.448756566250181e-17	0.5843530375724842
944	8.17465098927324e-17	0.5843926167996313
945	8.017977789784937e-17	0.5844158315386311
946	7.974844918678458e-17	0.5844223012199916
947	7.921878953544815e-17	0.5844302931793194
948	7.921878953544815e-17	0.5844302931793194
949	8.205825436952506e-17	0.5843880499657297
950	8.451435706228524e-17	0.5843526570029924
951	8.871370162891272e-17	0.5842944298707472
952	9.436514987972822e-17	0.5842202188198464
953	9.870253625540549e-17	0.584166177952011
954	1.2655337653826283e-16	0.5838666697619652
955	1.2200752714935558e-16	0.5839108158230139
956	1.3360278763609096e-16	0.5838012118093758
957	1.2667313025461127e-16	0.5838655280534898
958	1.3077069758029088e-16	0.5838270905348181
959	1.2078209050302554e-16	0.5839229940467514
960	1.2445604028486993e-16	0.5838868399450305
961	1.3184649678465913e-16	0.5838171957280314
962	1.3184649678465913e-16	0.5838171957280314
963	1.3184649678465913e-16	0.5838171957280314
964	1.2901045405874452e-16	0.5838434550229654
965	1.3305672314738391e-16	0.5838061592127691
966	1.3305672314738391e-16	0.5838061592127691
967	1.3305672314738391e-16	0.5838061592127691
968	1.2966268228099913e-16	0.5838373659110967
969	1.349138742621942e-16	0.5837894141551301
970	1.398893432116525e-16	0.5837456486635731
971	1.457777208899527e-16	0.5836957940601475
972	1.457777208899527e-16	0.5836957940601475
973	1.4771683157746426e-16	0.583679810141492
974	1.502001326577262e-16	0.5836596399584266
975	1.457777208899527e-16	0.5836957940601475
976	1.4996411141555516e-16	0.5836615428058856
977	6.495899188902196e-17	0.5846685296811855
978	6.827385358740813e-17	0.5846095414099567
979	7.363849132037385e-17	0.5845189658709086
980	6.61251293154933e-17	0.5846483594981202
981	6.716385238849381e-17	0.584629711593022
982	7.159577388590093e-17	0.5845532171251704
983	6.656834189719382e-17	0.5846403675387923
984	6.656834189719382e-17	0.5846403675387923
985	6.839242293186202e-17	0.5846080191319895
986	6.709979721693921e-17	0.5846308533014974
987	6.81752925912894e-17	0.5846118248269074
988	6.966529445575573e-17	0.5845859461014652
989	7.29737678682857e-17	0.5845303829556625
990	7.29737678682857e-17	0.5845303829556625
991	7.393040710411738e-17	0.5845147796064988
992	7.631585167330134e-17	0.5844767226573189
993	7.46382124392456e-17	0.5845033625217448
994	7.46382124392456e-17	0.5845033625217448
995	7.002052410273461e-17	0.5845798569895964
996	7.004278517380905e-17	0.5845794764201045
997	7.675322129431932e-17	0.5844698724064665
998	7.675322129431932e-17	0.5844698724064665
999	7.855248174412597e-17	0.5844420908335651

==> data/stats-mannwhitneyu-varghadelaneya-vulnerability-complexity-oe.dat <==
rank	pvalue	effect_val
1	2.580020250555585e-11	0.5345465761875385
2	0.03425834145986103	0.512826143297353
3	0.35156091648086596	0.5062382951095679
4	0.6985642554723348	0.502687391466338
5	0.9914856592507008	0.5000789681695482
6	0.8453324499171118	0.49851311499554163
7	0.8169442229978194	0.49821531936820895
8	0.6996485730724522	0.49699273987580495
9	0.8882459669757179	0.4988794131313981
10	0.7544740423076263	0.49748310366598786
11	0.7311830280078426	0.5028301050257626
12	0.5342473315595484	0.5051797410681291
13	0.6047588120055609	0.5043462938810895
14	0.5389712734134335	0.5051877330274569
15	0.806422423046002	0.502093132204894
16	0.5205149447734149	0.505535954112453
17	0.33473052842516426	0.5083730996738138
18	0.40743029250240104	0.5072534642289415
19	0.27430097771959194	0.5096419183594715
20	0.12144572743094187	0.5138017331895796
21	0.08162194987637078	0.5155831789806903
22	0.0844861595294534	0.5155017371094454
23	0.10831994422956566	0.5144707743561621
24	0.09489715865466158	0.5151027099972941
25	0.09387841448071245	0.5152157391363584
26	0.1237094695235107	0.5140059087219296
27	0.14241368078957814	0.5134167871486249
28	0.06645208860904554	0.5168696941477166
29	0.05309145203072748	0.5178249235721318
30	0.06981381810917453	0.5167808311713815
31	0.056235933973106784	0.5177141778500183
32	0.04914116437002907	0.5182865543656839
33	0.05494948888501566	0.5178823895653935
34	0.054675936792901454	0.5179194950908439
35	0.05217771105197242	0.5181278568876038
36	0.06036048225538231	0.5175832619448395
37	0.06434718863290866	0.5173640539175633
38	0.06600196788374031	0.5173001182429411
39	0.07524629412384365	0.5167973859442747
40	0.09237098991830624	0.5159176995639815
41	0.09771985122579434	0.5157083863434921
42	0.190364757992729	0.5124758290801521
43	0.28244995057242994	0.5102666231802594
44	0.2826578912939325	0.5102818459599313
45	0.22561018501061247	0.5116275396829323
46	0.06722036731350557	0.5176751694771089
47	0.07838639835233052	0.5170072700190018
48	0.07096241222412089	0.5174603379989885
49	0.07303768325889638	0.5173387460463587
50	0.04243368006882331	0.5196746815870205
51	0.04328165892118323	0.5196155030310458
52	0.03484069075087886	0.5205048939333798
53	0.0358895260291823	0.5203937676417745
54	0.049058438811439266	0.5191506373968133
55	0.04152656302805208	0.5198423224481579
56	0.041010845760515814	0.5199108249566817
57	0.05167871012426628	0.5189898467865283
58	0.05146051943765501	0.5190142032340034
59	0.06751351477254583	0.5178880981077705
60	0.07705342469932171	0.5173147701683753
61	0.09737957888178403	0.5162510784387974
62	0.10777648574308796	0.5157715608791308
63	0.11539572261100756	0.5154598744653475
64	0.12113822841798028	0.5152227796719567
65	0.10899460034907607	0.5157618563570898
66	0.11964905946160327	0.5153160191974474
67	0.1165893132083756	0.5154495990890688
68	0.12210475796767943	0.5152250630889075
69	0.12184509168462387	0.5152421887160384
70	0.11853067706294568	0.5153909913873318
71	0.10985796966982003	0.5157784111299831
72	0.11172657285886178	0.5157118114689183
73	0.11153501087149713	0.5157243702621477
74	0.12744118211280717	0.5150696004515076
75	0.09850874919439903	0.5163513584998864
76	0.09598432286702596	0.5164803715576063
77	0.09005293910775827	0.5168126087239466
78	0.0876323218036169	0.5169475206087895
79	0.09556436165607697	0.5165437363779908
80	0.08503445222346284	0.5171008901139844
81	0.08306852496605487	0.5172106844123684
82	0.06490887459658443	0.5183504900403061
83	0.059531026156416804	0.5187489462982195
84	0.06050175435102137	0.5186848203388514
85	0.06172783486405596	0.5185993824879426
86	0.09140865112473807	0.5168295440663317
87	0.13200586502377804	0.5150323046413113
88	0.13447814150209558	0.5149375428378534
89	0.1395290876279834	0.5147480192309376
90	0.1318750403931162	0.5150429605870818
91	0.12694189304558184	0.5152406664380712
92	0.12907771948589974	0.515161698268523
93	0.1362978611494553	0.5148836922547638
94	0.1437372412748133	0.5146113947833817
95	0.13863029660717302	0.5148028212377566
96	0.1288747765198205	0.5151830101600637
97	0.10492581100447183	0.5162191106014863
98	0.10685398969593597	0.5161304379098971
99	0.10668073990341091	0.5161410938556675
100	0.09118404635361374	0.5169113665070685
101	0.09433260419022042	0.5167530495984801
102	0.09079207438071862	0.5169372452325108
103	0.09400643442150446	0.5167736003510373
104	0.09741447386420402	0.5166034857882031
105	0.08520936312242354	0.5172475996530729
106	0.08347852316333733	0.5173459768667029
107	0.08336630131738113	0.5173535882565389
108	0.08144871519620436	0.5174669979650949
109	0.08278891897355317	0.5173925966294483
110	0.07658439989001725	0.5177587044805588
111	0.0750075374431014	0.5178565108399511
112	0.0891112527503426	0.5170582663309029
113	0.0906414988210501	0.5169777758833874
114	0.08582497558722191	0.5172386562700155
115	0.08582497558722191	0.5172386562700155
116	0.08729891433463881	0.5171587366767378
117	0.10305925717582283	0.5163663909948124
118	0.11543155259698155	0.5158082858350893
119	0.10982421543965361	0.5160583199912012
120	0.10982421543965361	0.5160583199912012
121	0.11492345251688342	0.5158375896859578
122	0.11123425074474645	0.5160016151369232
123	0.1093594586709194	0.5160876238420697
124	0.11277483440827712	0.5159365377538255
125	0.11277483440827712	0.5159365377538255
126	0.10917449112717237	0.5160990409268237
127	0.10917449112717237	0.5160990409268237
128	0.10740884761217917	0.5161802925133228
129	0.11422208140828372	0.515877168913105
130	0.1106279320393172	0.5160377692386441
131	0.11234549651707434	0.5159614650555384
132	0.11234549651707434	0.5159614650555384
133	0.11050185488280179	0.51604538062848
134	0.11393676586730896	0.5158935334012523
135	0.11387609487745592	0.5158971488114243
136	0.10859498981796366	0.5161351950285447
137	0.1068085687712623	0.5162187300319945
138	0.1068085687712623	0.5162187300319945
139	0.10511869403529574	0.5162978884862887
140	0.10345018104497347	0.5163770469405828
141	0.10345018104497347	0.5163770469405828
142	0.1066439284912286	0.5162282442692895
143	0.1066439284912286	0.5162282442692895
144	0.10656975404193829	0.5162326208184451
145	0.10656975404193829	0.5162326208184451
146	0.11642440126523833	0.5157961076113518
147	0.12160997268952985	0.5155778510078051
148	0.1197202465924783	0.515659483163796
149	0.12501927938379534	0.5154402751365198
150	0.12139820515516873	0.5155909806552722
151	0.12139820515516873	0.5155909806552722
152	0.12315423942724572	0.5155182918823386
153	0.12492992429868625	0.515445603109405
154	0.1230841919239564	0.5155228587162402
155	0.11953447682699217	0.5156724225265171
156	0.12120237972738583	0.5156033491637556
157	0.12120237972738583	0.5156033491637556
158	0.10933659917438625	0.5161241585132824
159	0.10933659917438625	0.5161241585132824
160	0.10771938778712539	0.5161985598489292
161	0.10771938778712539	0.5161985598489292
162	0.10447093621984889	0.5163515487846323
163	0.10596504971158956	0.5162819045676331
164	0.11211059714776428	0.5160033276996363
165	0.11204756302155142	0.5160069431098084
166	0.11198446639861356	0.5160105585199805
167	0.11037021298772874	0.51608343757766
168	0.11037021298772874	0.51608343757766
169	0.10251098937179706	0.5164516385609754
170	0.10251098937179706	0.5164516385609754
171	0.109755848844992	0.5161167374081924
172	0.11433323896045641	0.5159135132995718
173	0.12229255902303791	0.5155748064518707
174	0.12229255902303791	0.5155748064518707
175	0.12229255902303791	0.5155748064518707
176	0.12229255902303791	0.5155748064518707
177	0.11415815687861246	0.5159249303843257
178	0.11569238857599626	0.515858140438515
179	0.11243192594878489	0.516003898553874
180	0.11393025445580694	0.5159378697470469
181	0.10926109643244503	0.5161488955302493
182	0.10926109643244503	0.5161488955302493
183	0.10627774975329718	0.5162870422557724
184	0.1048105531160612	0.5163561156185339
185	0.1047328860835969	0.5163604921676895
186	0.10611653274200683	0.5162959856388296
187	0.10611653274200683	0.5162959856388296
188	0.10465921983284211	0.5163646784320993
189	0.10465921983284211	0.5163646784320993
190	0.10465921983284211	0.5163646784320993
191	0.1116963949303169	0.5160430972115293
192	0.11461310249022537	0.5159144647233013
193	0.11461310249022537	0.5159144647233013
194	0.11455915648401334	0.5159175092792356
195	0.11455915648401334	0.5159175092792356
196	0.10859732092934686	0.5161861913404456
197	0.10707842046231386	0.5162571675506662
198	0.10283083127193192	0.516458108242336
199	0.10548105383883069	0.5163332814490259
200	0.10810809036350813	0.5162126409201256
201	0.10528005167564558	0.51634469853378
202	0.10528005167564558	0.51634469853378
203	0.10381388416928043	0.5164149136050168
204	0.10644216614169275	0.5162919896591658
205	0.11048261173266116	0.5161076037403892
206	0.11048261173266116	0.5161076037403892
207	0.1090614904198112	0.516172490838741
208	0.1090614904198112	0.516172490838741
209	0.10488493394392732	0.516367152133796
210	0.10618651659711811	0.5163064512998541
211	0.10618651659711811	0.5163064512998541
212	0.10611433284593033	0.516310447279518
213	0.1047461480904778	0.516374953808378
214	0.1047461480904778	0.516374953808378
215	0.1047461480904778	0.516374953808378
216	0.10324258127452966	0.5164478328660574
217	0.10191191612003564	0.5165119588254256
218	0.09664703158318004	0.5167730294967996
219	0.09664703158318004	0.5167730294967996
220	0.09664703158318004	0.5167730294967996
221	0.09664703158318004	0.5167730294967996
222	0.09664703158318004	0.5167730294967996
223	0.09538863027191787	0.5168369651714219
224	0.09048595421402943	0.5170927078699107
225	0.09048595421402943	0.5170927078699107
226	0.09381297600157147	0.5169197390358881
227	0.09381297600157147	0.5169197390358881
228	0.09381297600157147	0.5169197390358881
229	0.09381297600157147	0.5169197390358881
230	0.0925953176462466	0.5169831038562726
231	0.09483593520817828	0.5168681718697493
232	0.09483593520817828	0.5168681718697493
233	0.09483593520817828	0.5168681718697493
234	0.09483593520817828	0.5168681718697493
235	0.09483593520817828	0.5168681718697493
236	0.09597233464074019	0.5168107058764877
237	0.09597233464074019	0.5168107058764877
238	0.09597233464074019	0.5168107058764877
239	0.09474337086952313	0.5168734998426345
240	0.0935270742989249	0.5169362938087814
241	0.09464337231579632	0.5168792083850114
242	0.08198954744531914	0.5175678488804216
243	0.07984366544820408	0.5176930562432235
244	0.07984366544820408	0.5176930562432235
245	0.0807835064356918	0.5176384445211504
246	0.0826899881415756	0.517529221077004
247	0.08161367598188338	0.5175912539041673
248	0.08161367598188338	0.5175912539041673
249	0.08161367598188338	0.5175912539041673
250	0.08054877734180482	0.5176532867313305
251	0.07949521020207777	0.5177153195584937
252	0.07949521020207777	0.5177153195584937
253	0.07949521020207777	0.5177153195584937
254	0.08135699962605238	0.5176072378228228
255	0.07925686242446664	0.5177305423381657
256	0.08004780523606853	0.5176848739991498
257	0.07901244125229671	0.5177461456873295
258	0.07901244125229671	0.5177461456873295
259	0.07901244125229671	0.5177461456873295
260	0.07992119473068139	0.5176928659584776
261	0.09048529029507878	0.5171067889411073
262	0.09048529029507878	0.5171067889411073
263	0.08829412042552864	0.5172247654835649
264	0.08829412042552864	0.5172247654835649
265	0.08829412042552864	0.5172247654835649
266	0.08829412042552864	0.5172247654835649
267	0.08711301945091501	0.5172898428666626
268	0.08711301945091501	0.5172898428666626
269	0.08711301945091501	0.5172898428666626
270	0.08604875310091498	0.5173486408531455
271	0.08604875310091498	0.5173486408531455
272	0.08499503168437238	0.5174074388396284
273	0.08488516405869512	0.5174140988057349
274	0.08488516405869512	0.5174140988057349
275	0.08488516405869512	0.5174140988057349
276	0.08582343861357443	0.5173621510701043
277	0.08582343861357443	0.5173621510701043
278	0.08677003156588475	0.5173102033344738
279	0.08677003156588475	0.5173102033344738
280	0.08858140511252476	0.5172125872598273
281	0.0872269380922703	0.5172879400192035
282	0.0872269380922703	0.5172879400192035
283	0.08911730421024107	0.5171859473954015
284	0.08911730421024107	0.5171859473954015
285	0.08911730421024107	0.5171859473954015
286	0.08807183192058733	0.5172426522496795
287	0.08807183192058733	0.5172426522496795
288	0.08807183192058733	0.5172426522496795
289	0.08901664933609583	0.5171918462225243
290	0.08901664933609583	0.5171918462225243
291	0.08797563234681768	0.5172483607920565
292	0.08797563234681768	0.5172483607920565
293	0.08891602766878634	0.5171977450496472
294	0.08685267183667551	0.5173103936192197
295	0.08685267183667551	0.5173103936192197
296	0.087776319206198	0.5172601584463022
297	0.087776319206198	0.5172601584463022
298	0.087776319206198	0.5172601584463022
299	0.087776319206198	0.5172601584463022
300	0.087776319206198	0.5172601584463022
301	0.08870783134030345	0.5172099232733848
302	0.08870783134030345	0.5172099232733848
303	0.08870783134030345	0.5172099232733848
304	0.09154998972926984	0.5170592177546324
305	0.09154998972926984	0.5170592177546324
306	0.09050661337787241	0.5171145906156891
307	0.09050661337787241	0.5171145906156891
308	0.09050661337787241	0.5171145906156891
309	0.09145756310107896	0.5170645457275176
310	0.09145756310107896	0.5170645457275176
311	0.09241648526294718	0.517014500839346
312	0.09338342261157011	0.5169644559511745
313	0.09338342261157011	0.5169644559511745
314	0.09633275252828327	0.5168143212866598
315	0.09935575386977741	0.5166641866221451
316	0.09935575386977741	0.5166641866221451
317	0.09935575386977741	0.5166641866221451
318	0.1003799907185353	0.5166141417339736
319	0.10031880247894125	0.5166175668593997
320	0.10134691144918007	0.5165677122559741
321	0.10134691144918007	0.5165677122559741
322	0.10134691144918007	0.5165677122559741
323	0.10134691144918007	0.5165677122559741
324	0.1023833510676442	0.5165178576525484
325	0.1066132489308679	0.5163184392388458
326	0.1066132489308679	0.5163184392388458
327	0.10769196602004942	0.5162685846354201
328	0.10877926288410203	0.5162187300319945
329	0.10877926288410203	0.5162187300319945
330	0.10877926288410203	0.5162187300319945
331	0.10765969026522271	0.5162704874828792
332	0.10765969026522271	0.5162704874828792
333	0.10544796439589922	0.5163740023846485
334	0.10544796439589922	0.5163740023846485
335	0.10435571815649568	0.5164257598355331
336	0.10435571815649568	0.5164257598355331
337	0.10435571815649568	0.5164257598355331
338	0.10435571815649568	0.5164257598355331
339	0.10645243616662448	0.516327572906649
340	0.10645243616662448	0.516327572906649
341	0.10645243616662448	0.516327572906649
342	0.1042764950591242	0.5164303266694347
343	0.10531190575221007	0.5163816137744844
344	0.10531190575221007	0.5163816137744844
345	0.10531190575221007	0.5163816137744844
346	0.10526780560676936	0.5163840874761811
347	0.10526780560676936	0.5163840874761811
348	0.10419305923732389	0.5164350837880821
349	0.10419305923732389	0.5164350837880821
350	0.09792664592065006	0.5167410616594885
351	0.09792664592065006	0.5167410616594885
352	0.0998419503943457	0.5166466804255223
353	0.0998419503943457	0.5166466804255223
354	0.0998419503943457	0.5166466804255223
355	0.0998419503943457	0.5166466804255223
356	0.0998419503943457	0.5166466804255223
357	0.09780503716225551	0.5167479119103409
358	0.09780503716225551	0.5167479119103409
359	0.09780503716225551	0.5167479119103409
360	0.09679911780963973	0.5167985276527501
361	0.09679911780963973	0.5167985276527501
362	0.09867355010062963	0.5167052881272594
363	0.09962151806162316	0.516658668364514
364	0.09861216309943388	0.5167087132526856
365	0.09661798006451687	0.5168088030290287
366	0.09661798006451687	0.5168088030290287
367	0.09661798006451687	0.5168088030290287
368	0.09661798006451687	0.5168088030290287
369	0.09661798006451687	0.5168088030290287
370	0.09661798006451687	0.5168088030290287
371	0.09661798006451687	0.5168088030290287
372	0.09753866504128629	0.5167627541205211
373	0.09363208394677727	0.5169621725342237
374	0.09267532832173574	0.5170120271376493
375	0.09267532832173574	0.5170120271376493
376	0.09078538922671228	0.5171117363445006
377	0.0898521212999193	0.5171615909479264
378	0.0898521212999193	0.5171615909479264
379	0.0906919252180815	0.5171170643173858
380	0.09153799859418686	0.5170725376868454
381	0.09674777788735331	0.5168053779036025
382	0.09763857764816115	0.516760851273062
383	0.09943973449785777	0.516671798011981
384	0.09943973449785777	0.516671798011981
385	0.10029105300963694	0.5166305062221209
386	0.10029105300963694	0.5166305062221209
387	0.10029105300963694	0.5166305062221209
388	0.10023581296114054	0.5166335507780553
389	0.10023581296114054	0.5166335507780553
390	0.10205884398936019	0.5165452586559579
391	0.10205884398936019	0.5165452586559579
392	0.10205884398936019	0.5165452586559579
393	0.10014077002285994	0.5166388787509405
394	0.09919257680692413	0.5166856887984318
395	0.09919257680692413	0.5166856887984318
396	0.09919257680692413	0.5166856887984318
397	0.09825156656126667	0.516732498845923
398	0.09825156656126667	0.516732498845923
399	0.09825156656126667	0.516732498845923
400	0.10084175311392071	0.516605769205154
401	0.10084175311392071	0.516605769205154
402	0.10173445600896204	0.5165625745678348
403	0.10263340753724239	0.5165193799305157
404	0.10353863474622156	0.5164761852931965
405	0.09796461704597795	0.5167490536188163
406	0.09796461704597795	0.5167490536188163
407	0.09796461704597795	0.5167490536188163
408	0.09796461704597795	0.5167490536188163
409	0.09796461704597795	0.5167490536188163
410	0.09705937542690987	0.5167945316730862
411	0.09705937542690987	0.5167945316730862
412	0.09705937542690987	0.5167945316730862
413	0.09705937542690987	0.5167945316730862
414	0.09705937542690987	0.5167945316730862
415	0.09705937542690987	0.5167945316730862
416	0.09616083791413742	0.5168400097273562
417	0.09616083791413742	0.5168400097273562
418	0.09616083791413742	0.5168400097273562
419	0.09698986101602822	0.5167983373680042
420	0.09698986101602822	0.5167983373680042
421	0.09698986101602822	0.5167983373680042
422	0.09698986101602822	0.5167983373680042
423	0.09698986101602822	0.5167983373680042
424	0.09866496049560496	0.5167149926493002
425	0.09951108576863521	0.5166733202899483
426	0.09951108576863521	0.5166733202899483
427	0.09951108576863521	0.5166733202899483
428	0.09860973010892925	0.5167180372052347
429	0.09860973010892925	0.5167180372052347
430	0.09860973010892925	0.5167180372052347
431	0.09860973010892925	0.5167180372052347
432	0.09860973010892925	0.5167180372052347
433	0.0994515747724446	0.5166765551306286
434	0.0994515747724446	0.5166765551306286
435	0.0994515747724446	0.5166765551306286
436	0.0994515747724446	0.5166765551306286
437	0.0994515747724446	0.5166765551306286
438	0.0994515747724446	0.5166765551306286
439	0.09855447237487168	0.516721081761169
440	0.09939204017474577	0.5166797899713089
441	0.10023524884285726	0.5166384981814487
442	0.1010841220797857	0.5165972063915885
443	0.10193868355602183	0.5165559146017283
444	0.10193868355602183	0.5165559146017283
445	0.10193868355602183	0.5165559146017283
446	0.1010393110071198	0.5165996800932852
447	0.1010393110071198	0.5165996800932852
448	0.1010393110071198	0.5165996800932852
449	0.1018895934798443	0.5165585785881709
450	0.1018895934798443	0.5165585785881709
451	0.1018895934798443	0.5165585785881709
452	0.1018895934798443	0.5165585785881709
453	0.1018895934798443	0.5165585785881709
454	0.1018895934798443	0.5165585785881709
455	0.1018895934798443	0.5165585785881709
456	0.10274553358559754	0.5165174770830566
457	0.10274553358559754	0.5165174770830566
458	0.10274553358559754	0.5165174770830566
459	0.10274553358559754	0.5165174770830566
460	0.10274553358559754	0.5165174770830566
461	0.10274553358559754	0.5165174770830566
462	0.10274553358559754	0.5165174770830566
463	0.10274553358559754	0.5165174770830566
464	0.10274553358559754	0.5165174770830566
465	0.10274553358559754	0.5165174770830566
466	0.10274553358559754	0.5165174770830566
467	0.10274553358559754	0.5165174770830566
468	0.10447447975979754	0.5164352740728281
469	0.10447447975979754	0.5164352740728281
470	0.10534753232080452	0.5163941725677138
471	0.10444430963451677	0.5164369866355412
472	0.10444430963451677	0.5164369866355412
473	0.10444430963451677	0.5164369866355412
474	0.10444430963451677	0.5164369866355412
475	0.10444430963451677	0.5164369866355412
476	0.1053130799805141	0.5163960754151727
477	0.1053130799805141	0.5163960754151727
478	0.1053130799805141	0.5163960754151727
479	0.10263441588879153	0.5165239467644172
480	0.10175367302648324	0.5165665705474987
481	0.10175367302648324	0.5165665705474987
482	0.10175367302648324	0.5165665705474987
483	0.10175367302648324	0.5165665705474987
484	0.10258871373447088	0.5165264204661139
485	0.10258871373447088	0.5165264204661139
486	0.10342916955271897	0.5164862703847292
487	0.10427506215229491	0.5164461203033444
488	0.1033608643667265	0.5164900760796471
489	0.1041982213583199	0.5164503065677541
490	0.1041982213583199	0.5164503065677541
491	0.1041982213583199	0.5164503065677541
492	0.1041982213583199	0.5164503065677541
493	0.1041982213583199	0.5164503065677541
494	0.1041982213583199	0.5164503065677541
495	0.1041982213583199	0.5164503065677541
496	0.1041982213583199	0.5164503065677541
497	0.1041982213583199	0.5164503065677541
498	0.1041982213583199	0.5164503065677541
499	0.1041982213583199	0.5164503065677541
500	0.1041982213583199	0.5164503065677541
501	0.1041982213583199	0.5164503065677541
502	0.1041982213583199	0.5164503065677541
503	0.1041982213583199	0.5164503065677541
504	0.1041982213583199	0.5164503065677541
505	0.1041982213583199	0.5164503065677541
506	0.1041982213583199	0.5164503065677541
507	0.1041982213583199	0.5164503065677541
508	0.1041982213583199	0.5164503065677541
509	0.1041982213583199	0.5164503065677541
510	0.10504093116777102	0.5164105370558612
511	0.10504093116777102	0.5164105370558612
512	0.10588901479443684	0.5163707675439682
513	0.10588901479443684	0.5163707675439682
514	0.10588901479443684	0.5163707675439682
515	0.10588901479443684	0.5163707675439682
516	0.10588901479443684	0.5163707675439682
517	0.10588901479443684	0.5163707675439682
518	0.10588901479443684	0.5163707675439682
519	0.10414524344643245	0.5164533511236885
520	0.10414524344643245	0.5164533511236885
521	0.10414524344643245	0.5164533511236885
522	0.10414524344643245	0.5164533511236885
523	0.10414524344643245	0.5164533511236885
524	0.10414524344643245	0.5164533511236885
525	0.10414524344643245	0.5164533511236885
526	0.10414524344643245	0.5164533511236885
527	0.10414524344643245	0.5164533511236885
528	0.10414524344643245	0.5164533511236885
529	0.10414524344643245	0.5164533511236885
530	0.10414524344643245	0.5164533511236885
531	0.10414524344643245	0.5164533511236885
532	0.10414524344643245	0.5164533511236885
533	0.10414524344643245	0.5164533511236885
534	0.10414524344643245	0.5164533511236885
535	0.10414524344643245	0.5164533511236885
536	0.10414524344643245	0.5164533511236885
537	0.10414524344643245	0.5164533511236885
538	0.10414524344643245	0.5164533511236885
539	0.10414524344643245	0.5164533511236885
540	0.1049794749420184	0.5164139621812873
541	0.1049794749420184	0.5164139621812873
542	0.1049794749420184	0.5164139621812873
543	0.1049794749420184	0.5164139621812873
544	0.1049794749420184	0.5164139621812873
545	0.10666376614553923	0.516335184296485
546	0.10666376614553923	0.516335184296485
547	0.10407743912300438	0.5164573471033524
548	0.10407743912300438	0.5164573471033524
549	0.10407743912300438	0.5164573471033524
550	0.10407743912300438	0.5164573471033524
551	0.10489904205776436	0.5164185290151889
552	0.10489904205776436	0.5164185290151889
553	0.10993675049850958	0.516185620486208
554	0.10993675049850958	0.516185620486208
555	0.10993675049850958	0.516185620486208
556	0.10993675049850958	0.516185620486208
557	0.10993675049850958	0.516185620486208
558	0.10993675049850958	0.516185620486208
559	0.11079456532655846	0.5161468023980444
560	0.11079456532655846	0.5161468023980444
561	0.11079456532655846	0.5161468023980444
562	0.11079456532655846	0.5161468023980444
563	0.11079456532655846	0.5161468023980444
564	0.11079456532655846	0.5161468023980444
565	0.11079456532655846	0.5161468023980444
566	0.11079456532655846	0.5161468023980444
567	0.11079456532655846	0.5161468023980444
568	0.11079456532655846	0.5161468023980444
569	0.11079456532655846	0.5161468023980444
570	0.11079456532655846	0.5161468023980444
571	0.11079456532655846	0.5161468023980444
572	0.11079456532655846	0.5161468023980444
573	0.11079456532655846	0.5161468023980444
574	0.11079456532655846	0.5161468023980444
575	0.11079456532655846	0.5161468023980444
576	0.11165763076348482	0.516107984309881
577	0.11165763076348482	0.516107984309881
578	0.11165763076348482	0.516107984309881
579	0.11165763076348482	0.516107984309881
580	0.11165763076348482	0.516107984309881
581	0.11165763076348482	0.516107984309881
582	0.11165763076348482	0.516107984309881
583	0.11165763076348482	0.516107984309881
584	0.11165763076348482	0.516107984309881
585	0.11165763076348482	0.516107984309881
586	0.11165763076348482	0.516107984309881
587	0.11165763076348482	0.516107984309881
588	0.11165763076348482	0.516107984309881
589	0.11165763076348482	0.516107984309881
590	0.11165763076348482	0.516107984309881
591	0.11165763076348482	0.516107984309881
592	0.11165763076348482	0.516107984309881
593	0.11252596607498494	0.5160691662217175
594	0.11252596607498494	0.5160691662217175
595	0.11252596607498494	0.5160691662217175
596	0.11252596607498494	0.5160691662217175
597	0.11252596607498494	0.5160691662217175
598	0.11427852316411907	0.5159915300453906
599	0.11427852316411907	0.5159915300453906
600	0.11427852316411907	0.5159915300453906
601	0.11427852316411907	0.5159915300453906
602	0.11605238998250475	0.5159138938690635
603	0.11605238998250475	0.5159138938690635
604	0.11518536183331006	0.5159519508182434
605	0.11518536183331006	0.5159519508182434
606	0.11518536183331006	0.5159519508182434
607	0.11518536183331006	0.5159519508182434
608	0.11518536183331006	0.5159519508182434
609	0.11518536183331006	0.5159519508182434
610	0.11518536183331006	0.5159519508182434
611	0.11518536183331006	0.5159519508182434
612	0.11518536183331006	0.5159519508182434
613	0.11518536183331006	0.5159519508182434
614	0.11518536183331006	0.5159519508182434
615	0.11518536183331006	0.5159519508182434
616	0.11518536183331006	0.5159519508182434
617	0.11518536183331006	0.5159519508182434
618	0.11518536183331006	0.5159519508182434
619	0.11518536183331006	0.5159519508182434
620	0.11518536183331006	0.5159519508182434
621	0.11518536183331006	0.5159519508182434
622	0.11518536183331006	0.5159519508182434
623	0.11518536183331006	0.5159519508182434
624	0.11518536183331006	0.5159519508182434
625	0.11518536183331006	0.5159519508182434
626	0.11518536183331006	0.5159519508182434
627	0.11518536183331006	0.5159519508182434
628	0.11432343583735935	0.5159900077674233
629	0.11432343583735935	0.5159900077674233
630	0.11432343583735935	0.5159900077674233
631	0.11432343583735935	0.5159900077674233
632	0.11432343583735935	0.5159900077674233
633	0.11432343583735935	0.5159900077674233
634	0.11432343583735935	0.5159900077674233
635	0.11432343583735935	0.5159900077674233
636	0.11432343583735935	0.5159900077674233
637	0.11432343583735935	0.5159900077674233
638	0.11432343583735935	0.5159900077674233
639	0.11519921964461924	0.5159515702487516
640	0.11519921964461924	0.5159515702487516
641	0.11348883133422286	0.5160273035776196
642	0.11348883133422286	0.5160273035776196
643	0.11348883133422286	0.5160273035776196
644	0.11348883133422286	0.5160273035776196
645	0.11348883133422286	0.5160273035776196
646	0.11348883133422286	0.5160273035776196
647	0.11348883133422286	0.5160273035776196
648	0.11435091068726348	0.5159892466284397
649	0.11435091068726348	0.5159892466284397
650	0.11435091068726348	0.5159892466284397
651	0.11435091068726348	0.5159892466284397
652	0.11435091068726348	0.5159892466284397
653	0.11435091068726348	0.5159892466284397
654	0.11435091068726348	0.5159892466284397
655	0.11435091068726348	0.5159892466284397
656	0.11435091068726348	0.5159892466284397
657	0.11435091068726348	0.5159892466284397
658	0.11435091068726348	0.5159892466284397
659	0.11435091068726348	0.5159892466284397
660	0.11435091068726348	0.5159892466284397
661	0.11435091068726348	0.5159892466284397
662	0.11435091068726348	0.5159892466284397
663	0.11435091068726348	0.5159892466284397
664	0.11435091068726348	0.5159892466284397
665	0.11435091068726348	0.5159892466284397
666	0.11435091068726348	0.5159892466284397
667	0.11435091068726348	0.5159892466284397
668	0.11435091068726348	0.5159892466284397
669	0.11435091068726348	0.5159892466284397
670	0.11435091068726348	0.5159892466284397
671	0.11435091068726348	0.5159892466284397
672	0.11435091068726348	0.5159892466284397
673	0.11435091068726348	0.5159892466284397
674	0.11435091068726348	0.5159892466284397
675	0.11435091068726348	0.5159892466284397
676	0.11350244979552332	0.5160269230081278
677	0.11350244979552332	0.5160269230081278
678	0.10933427862474124	0.5162153049065683
679	0.10933427862474124	0.5162153049065683
680	0.10933427862474124	0.5162153049065683
681	0.10933427862474124	0.5162153049065683
682	0.10851534785172835	0.5162529812862564
683	0.10851534785172835	0.5162529812862564
684	0.10851534785172835	0.5162529812862564
685	0.10528804507607178	0.5164036868050087
686	0.1044932356765867	0.5164413631846968
687	0.1044932356765867	0.5164413631846968
688	0.1044932356765867	0.5164413631846968
689	0.1044932356765867	0.5164413631846968
690	0.1044932356765867	0.5164413631846968
691	0.1044932356765867	0.5164413631846968
692	0.1044932356765867	0.5164413631846968
693	0.1044932356765867	0.5164413631846968
694	0.10370319710202235	0.5164790395643849
695	0.10370319710202235	0.5164790395643849
696	0.10370319710202235	0.5164790395643849
697	0.10370319710202235	0.5164790395643849
698	0.10370319710202235	0.5164790395643849
699	0.10370319710202235	0.5164790395643849
700	0.10370319710202235	0.5164790395643849
701	0.10370319710202235	0.5164790395643849
702	0.10370319710202235	0.5164790395643849
703	0.10370319710202235	0.5164790395643849
704	0.10370319710202235	0.5164790395643849
705	0.10370319710202235	0.5164790395643849
706	0.10370319710202235	0.5164790395643849
707	0.10213736089024404	0.5165543923237611
708	0.10213736089024404	0.5165543923237611
709	0.10213736089024404	0.5165543923237611
710	0.10213736089024404	0.5165543923237611
711	0.10213736089024404	0.5165543923237611
712	0.10059039324458399	0.5166297450831373
713	0.10059039324458399	0.5166297450831373
714	0.10059039324458399	0.5166297450831373
715	0.10059039324458399	0.5166297450831373
716	0.10059039324458399	0.5166297450831373
717	0.10059039324458399	0.5166297450831373
718	0.09830500617091419	0.5167427742222016
719	0.09830500617091419	0.5167427742222016
720	0.09830500617091419	0.5167427742222016
721	0.09830500617091419	0.5167427742222016
722	0.09830500617091419	0.5167427742222016
723	0.09830500617091419	0.5167427742222016
724	0.09830500617091419	0.5167427742222016
725	0.09830500617091419	0.5167427742222016
726	0.09830500617091419	0.5167427742222016
727	0.09830500617091419	0.5167427742222016
728	0.09830500617091419	0.5167427742222016
729	0.09830500617091419	0.5167427742222016
730	0.09830500617091419	0.5167427742222016
731	0.09830500617091419	0.5167427742222016
732	0.09830500617091419	0.5167427742222016
733	0.09830500617091419	0.5167427742222016
734	0.09830500617091419	0.5167427742222016
735	0.09830500617091419	0.5167427742222016
736	0.09830500617091419	0.5167427742222016
737	0.09830500617091419	0.5167427742222016
738	0.09755248910633313	0.5167804506018897
739	0.09755248910633313	0.5167804506018897
740	0.09755248910633313	0.5167804506018897
741	0.09755248910633313	0.5167804506018897
742	0.09755248910633313	0.5167804506018897
743	0.09680458131203555	0.5168181269815778
744	0.09680458131203555	0.5168181269815778
745	0.09532252134331742	0.516893479740954
746	0.09532252134331742	0.516893479740954
747	0.09532252134331742	0.516893479740954
748	0.09532252134331742	0.516893479740954
749	0.09532252134331742	0.516893479740954
750	0.09532252134331742	0.516893479740954
751	0.09532252134331742	0.516893479740954
752	0.09532252134331742	0.516893479740954
753	0.0924129178901981	0.5170441852597063
754	0.0924129178901981	0.5170441852597063
755	0.0924129178901981	0.5170441852597063
756	0.0924129178901981	0.5170441852597063
757	0.0924129178901981	0.5170441852597063
758	0.0924129178901981	0.5170441852597063
759	0.0924129178901981	0.5170441852597063
760	0.0924129178901981	0.5170441852597063
761	0.0924129178901981	0.5170441852597063
762	0.0924129178901981	0.5170441852597063
763	0.0924129178901981	0.5170441852597063
764	0.0924129178901981	0.5170441852597063
765	0.0924129178901981	0.5170441852597063
766	0.0924129178901981	0.5170441852597063
767	0.0924129178901981	0.5170441852597063
768	0.0924129178901981	0.5170441852597063
769	0.0924129178901981	0.5170441852597063
770	0.0924129178901981	0.5170441852597063
771	0.09169676921670764	0.5170818616393944
772	0.09169676921670764	0.5170818616393944
773	0.09169676921670764	0.5170818616393944
774	0.09169676921670764	0.5170818616393944
775	0.09169676921670764	0.5170818616393944
776	0.09169676921670764	0.5170818616393944
777	0.09169676921670764	0.5170818616393944
778	0.09169676921670764	0.5170818616393944
779	0.09169676921670764	0.5170818616393944
780	0.09169676921670764	0.5170818616393944
781	0.09169676921670764	0.5170818616393944
782	0.09169676921670764	0.5170818616393944
783	0.09169676921670764	0.5170818616393944
784	0.09098508516553137	0.5171195380190825
785	0.09098508516553137	0.5171195380190825
786	0.09098508516553137	0.5171195380190825
787	0.09098508516553137	0.5171195380190825
788	0.09098508516553137	0.5171195380190825
789	0.09098508516553137	0.5171195380190825
790	0.09098508516553137	0.5171195380190825
791	0.09098508516553137	0.5171195380190825
792	0.09098508516553137	0.5171195380190825
793	0.09098508516553137	0.5171195380190825
794	0.09098508516553137	0.5171195380190825
795	0.09098508516553137	0.5171195380190825
796	0.09098508516553137	0.5171195380190825
797	0.09098508516553137	0.5171195380190825
798	0.09098508516553137	0.5171195380190825
799	0.09098508516553137	0.5171195380190825
800	0.09098508516553137	0.5171195380190825
801	0.09098508516553137	0.5171195380190825
802	0.09098508516553137	0.5171195380190825
803	0.09098508516553137	0.5171195380190825
804	0.09098508516553137	0.5171195380190825
805	0.09098508516553137	0.5171195380190825
806	0.09098508516553137	0.5171195380190825
807	0.09098508516553137	0.5171195380190825
808	0.09098508516553137	0.5171195380190825
809	0.09098508516553137	0.5171195380190825
810	0.09098508516553137	0.5171195380190825
811	0.09098508516553137	0.5171195380190825
812	0.09098508516553137	0.5171195380190825
813	0.09098508516553137	0.5171195380190825
814	0.09098508516553137	0.5171195380190825
815	0.09098508516553137	0.5171195380190825
816	0.09098508516553137	0.5171195380190825
817	0.09098508516553137	0.5171195380190825
818	0.09098508516553137	0.5171195380190825
819	0.09098508516553137	0.5171195380190825
820	0.09098508516553137	0.5171195380190825
821	0.09098508516553137	0.5171195380190825
822	0.09098508516553137	0.5171195380190825
823	0.09098508516553137	0.5171195380190825
824	0.09098508516553137	0.5171195380190825
825	0.09098508516553137	0.5171195380190825
826	0.09098508516553137	0.5171195380190825
827	0.09098508516553137	0.5171195380190825
828	0.09098508516553137	0.5171195380190825
829	0.09098508516553137	0.5171195380190825
830	0.09098508516553137	0.5171195380190825
831	0.09098508516553137	0.5171195380190825
832	0.09098508516553137	0.5171195380190825
833	0.09098508516553137	0.5171195380190825
834	0.09098508516553137	0.5171195380190825
835	0.09098508516553137	0.5171195380190825
836	0.09098508516553137	0.5171195380190825
837	0.09098508516553137	0.5171195380190825
838	0.09098508516553137	0.5171195380190825
839	0.09098508516553137	0.5171195380190825
840	0.09098508516553137	0.5171195380190825
841	0.09098508516553137	0.5171195380190825
842	0.09098508516553137	0.5171195380190825
843	0.09098508516553137	0.5171195380190825
844	0.09098508516553137	0.5171195380190825
845	0.09098508516553137	0.5171195380190825
846	0.09098508516553137	0.5171195380190825
847	0.09098508516553137	0.5171195380190825
848	0.09098508516553137	0.5171195380190825
849	0.09098508516553137	0.5171195380190825
850	0.09027784760860588	0.5171572143987706
851	0.08947596270032047	0.5172004090360898
852	0.08947596270032047	0.5172004090360898
853	0.08947596270032047	0.5172004090360898
854	0.08947596270032047	0.5172004090360898
855	0.08947596270032047	0.5172004090360898
856	0.0887816972124341	0.517237895131032
857	0.0887816972124341	0.517237895131032
858	0.0887816972124341	0.517237895131032
859	0.0887816972124341	0.517237895131032
860	0.0887816972124341	0.517237895131032
861	0.0887816972124341	0.517237895131032
862	0.08936985360861724	0.5172063078632126
863	0.08996112684197753	0.5171747205953934
864	0.08996112684197753	0.5171747205953934
865	0.08996112684197753	0.5171747205953934
866	0.08996112684197753	0.5171747205953934
867	0.08996112684197753	0.5171747205953934
868	0.08996112684197753	0.5171747205953934
869	0.08996112684197753	0.5171747205953934
870	0.08996112684197753	0.5171747205953934
871	0.08996112684197753	0.5171747205953934
872	0.08996112684197753	0.5171747205953934
873	0.08996112684197753	0.5171747205953934
874	0.08996112684197753	0.5171747205953934
875	0.08996112684197753	0.5171747205953934
876	0.08996112684197753	0.5171747205953934
877	0.08996112684197753	0.5171747205953934
878	0.08996112684197753	0.5171747205953934
879	0.08996112684197753	0.5171747205953934
880	0.08996112684197753	0.5171747205953934
881	0.08996112684197753	0.5171747205953934
882	0.08996112684197753	0.5171747205953934
883	0.08996112684197753	0.5171747205953934
884	0.08996112684197753	0.5171747205953934
885	0.08996112684197753	0.5171747205953934
886	0.08996112684197753	0.5171747205953934
887	0.08996112684197753	0.5171747205953934
888	0.09357481738673434	0.5169851969884774
889	0.09357481738673434	0.5169851969884774
890	0.09357481738673434	0.5169851969884774
891	0.09357481738673434	0.5169851969884774
892	0.09357481738673434	0.5169851969884774
893	0.09357481738673434	0.5169851969884774
894	0.09357481738673434	0.5169851969884774
895	0.09357481738673434	0.5169851969884774
896	0.09357481738673434	0.5169851969884774
897	0.09357481738673434	0.5169851969884774
898	0.09357481738673434	0.5169851969884774
899	0.09357481738673434	0.5169851969884774
900	0.09357481738673434	0.5169851969884774
901	0.09357481738673434	0.5169851969884774
902	0.09357481738673434	0.5169851969884774
903	0.09357481738673434	0.5169851969884774
904	0.09357481738673434	0.5169851969884774
905	0.09357481738673434	0.5169851969884774
906	0.09357481738673434	0.5169851969884774
907	0.09357481738673434	0.5169851969884774
908	0.09357481738673434	0.5169851969884774
909	0.09357481738673434	0.5169851969884774
910	0.09357481738673434	0.5169851969884774
911	0.09357481738673434	0.5169851969884774
912	0.09357481738673434	0.5169851969884774
913	0.09357481738673434	0.5169851969884774
914	0.09288421146804654	0.5170211608054525
915	0.09288421146804654	0.5170211608054525
916	0.09288421146804654	0.5170211608054525
917	0.09288421146804654	0.5170211608054525
918	0.09288421146804654	0.5170211608054525
919	0.09219770022452552	0.5170571246224275
920	0.09219770022452552	0.5170571246224275
921	0.09219770022452552	0.5170571246224275
922	0.09219770022452552	0.5170571246224275
923	0.0888260124296241	0.5172369437073024
924	0.0888260124296241	0.5172369437073024
925	0.0888260124296241	0.5172369437073024
926	0.0888260124296241	0.5172369437073024
927	0.0888260124296241	0.5172369437073024
928	0.0888260124296241	0.5172369437073024
929	0.0888260124296241	0.5172369437073024
930	0.0888260124296241	0.5172369437073024
931	0.0888260124296241	0.5172369437073024
932	0.0888260124296241	0.5172369437073024
933	0.0888260124296241	0.5172369437073024
934	0.0888260124296241	0.5172369437073024
935	0.0888260124296241	0.5172369437073024
936	0.0888260124296241	0.5172369437073024
937	0.0888260124296241	0.5172369437073024
938	0.0888260124296241	0.5172369437073024
939	0.08938941047849476	0.5172066884327045
940	0.08938941047849476	0.5172066884327045
941	0.08995566699291589	0.5171764331581065
942	0.08995566699291589	0.5171764331581065
943	0.08995566699291589	0.5171764331581065
944	0.08995566699291589	0.5171764331581065
945	0.08995566699291589	0.5171764331581065
946	0.08995566699291589	0.5171764331581065
947	0.08995566699291589	0.5171764331581065
948	0.08995566699291589	0.5171764331581065
949	0.08995566699291589	0.5171764331581065
950	0.08995566699291589	0.5171764331581065
951	0.08995566699291589	0.5171764331581065
952	0.08995566699291589	0.5171764331581065
953	0.08995566699291589	0.5171764331581065
954	0.08995566699291589	0.5171764331581065
955	0.08995566699291589	0.5171764331581065
956	0.08995566699291589	0.5171764331581065
957	0.08995566699291589	0.5171764331581065
958	0.08995566699291589	0.5171764331581065
959	0.08995566699291589	0.5171764331581065
960	0.08995566699291589	0.5171764331581065
961	0.08995566699291589	0.5171764331581065
962	0.08995566699291589	0.5171764331581065
963	0.08995566699291589	0.5171764331581065
964	0.09052479136772942	0.5171461778835085
965	0.09052479136772942	0.5171461778835085
966	0.09052479136772942	0.5171461778835085
967	0.09052479136772942	0.5171461778835085
968	0.09052479136772942	0.5171461778835085
969	0.09052479136772942	0.5171461778835085
970	0.09052479136772942	0.5171461778835085
971	0.09052479136772942	0.5171461778835085
972	0.09052479136772942	0.5171461778835085
973	0.09052479136772942	0.5171461778835085
974	0.09052479136772942	0.5171461778835085
975	0.09052479136772942	0.5171461778835085
976	0.09052479136772942	0.5171461778835085
977	0.0904315970824081	0.5171513155716477
978	0.0904315970824081	0.5171513155716477
979	0.0904315970824081	0.5171513155716477
980	0.08977386571100825	0.5171865182496391
981	0.08977386571100825	0.5171865182496391
982	0.08977386571100825	0.5171865182496391
983	0.08977386571100825	0.5171865182496391
984	0.08977386571100825	0.5171865182496391
985	0.08977386571100825	0.5171865182496391
986	0.08977386571100825	0.5171865182496391
987	0.08977386571100825	0.5171865182496391
988	0.08977386571100825	0.5171865182496391
989	0.08977386571100825	0.5171865182496391
990	0.08977386571100825	0.5171865182496391
991	0.08977386571100825	0.5171865182496391
992	0.08977386571100825	0.5171865182496391
993	0.08977386571100825	0.5171865182496391
994	0.08977386571100825	0.5171865182496391
995	0.08977386571100825	0.5171865182496391
996	0.09203473495373196	0.5170670194292143
997	0.09203473495373196	0.5170670194292143
998	0.09203473495373196	0.5170670194292143
999	0.09203473495373196	0.5170670194292143

==> data/stats-mannwhitneyu-varghadelaneya-vulnerability-complexity-ue.dat <==
rank	pvalue	effect_val
1	2.580020250555585e-11	0.5345465761875385
2	0.034830625695802406	0.5127888474871567
3	0.37010000182601044	0.5060042448721115
4	0.8043372475867282	0.5017201741029311
5	0.8325326885996663	0.4984377622361654
6	0.7550027916758517	0.49761991839828956
7	0.6979500909562084	0.4970056792385261
8	0.5812037730327928	0.4956965201867378
9	0.7210533481012023	0.4971506762149015
10	0.5335094181613015	0.49498504552181977
11	0.9607695043549889	0.5004056870782576
12	0.7292721459912956	0.5028866195952948
13	0.8255356246584912	0.5018526122860771
14	0.7813997073671353	0.5023450692084649
15	0.8852087764582453	0.4987658131380961
16	0.81132603981549	0.5020583100963945
17	0.5780557369915782	0.5048317102678791
18	0.7534602677161851	0.5027520882799439
19	0.46705436009930545	0.5064190656181723
20	0.15205581660275047	0.5127730538532471
21	0.07397041051924412	0.5160008539979396
22	0.07550867936381782	0.5159810643843661
23	0.10453609428741359	0.5146380346478077
24	0.08880245670590439	0.5153991736314055
25	0.08407569697760113	0.5157005846689102
26	0.1163892716212749	0.5142949512509509
27	0.12410559178371264	0.5140746015151993
28	0.05894606160577264	0.517370333314178
29	0.03701916755847434	0.5192324598375501
30	0.052238273844560305	0.5179775319383432
31	0.0413738447886757	0.5189377087661519
32	0.03382716175994134	0.5197376658379131
33	0.04439229933130434	0.5187430474710967
34	0.04475571990753614	0.5187287761151542
35	0.0422124678646331	0.5189778588475367
36	0.04579501907577236	0.518710318494802
37	0.05003776067075416	0.5184070046098382
38	0.04956659838730915	0.5184905396132882
39	0.059598376797237375	0.517797903138214
40	0.09128933203616474	0.5159806838148743
41	0.09703896886917764	0.5157500587028441
42	0.22571479914670312	0.5115489520828759
43	0.35880202275535356	0.5087706045079978
44	0.4088835631925446	0.5079084243243274
45	0.2946173769169227	0.5100628282174011
46	0.050893951957056316	0.5188663519864396
47	0.0772239332929353	0.5170841450563453
48	0.06450752301827617	0.5178861952603114
49	0.07457785835784142	0.5172567333208761
50	0.0353439423702511	0.520415460102807
51	0.03415459493639677	0.5205716838791905
52	0.022724625521648455	0.5221487638532052
53	0.027447379141616074	0.5214456617171067
54	0.0405992234137426	0.5199361328278863
55	0.03249066093592321	0.5208289488556466
56	0.028422223387357823	0.5213653615543371
57	0.04265955442298842	0.5197941804074453
58	0.03972698888511707	0.5200896926178271
59	0.0698522918144687	0.5177480485347884
60	0.08624382874182518	0.5168105155917417
61	0.1338798723860713	0.514703682885143
62	0.16128551468767127	0.5137446477658097
63	0.188311328701238	0.5129260427889503
64	0.2034163799642712	0.5124984729649141
65	0.19662915710323137	0.5127056930531987
66	0.22972478785427597	0.5118273386661267
67	0.24313927805230584	0.5114977654862289
68	0.26906506762996607	0.5108905668620637
69	0.25783693000407293	0.5111544918046262
70	0.2577340796454243	0.5111655283198885
71	0.2406440613900679	0.511586438177818
72	0.23213524554310738	0.5118105936084876
73	0.21618013022380056	0.5122276977714992
74	0.28671169503451965	0.5105387303668957
75	0.1615309451150072	0.513863385447251
76	0.15979358151047385	0.5139254182744142
77	0.1382061131758527	0.5147122456987084
78	0.13130853770348663	0.5149809277599185
79	0.1523769723984915	0.5142136996644519
80	0.13269788220134207	0.514938303976837
81	0.1433899768826322	0.51453908657994
82	0.10337518192679876	0.516200652981134
83	0.10462563452287099	0.5161568874895771
84	0.0992955151525454	0.5164162455982381
85	0.08357006130281157	0.5172361825683189
86	0.15222338122398196	0.5142823924577216
87	0.27826993795634936	0.5108266311874415
88	0.2991314838743776	0.5103686158040616
89	0.30491515862659735	0.5102462627124482
90	0.27103131138089276	0.5109952234723084
91	0.24517079829964328	0.5116113654795309
92	0.24657094190114448	0.5115816810591706
93	0.2512832748772341	0.5114684616353604
94	0.2592122553663634	0.5112821728691248
95	0.20717384789432558	0.5126154980836424
96	0.1707394838170435	0.5137037365454413
97	0.09281128234786308	0.5168219326764958
98	0.0895974067568212	0.5169905249613627
99	0.08905588939488956	0.517022112229182
100	0.0893709040664176	0.517016403686805
101	0.09866207488161456	0.5165460197949415
102	0.09134372687935506	0.5169178361884291
103	0.1008959141440913	0.516441172899951
104	0.1082037624940781	0.5160996117810615
105	0.09366600626102756	0.5168074710358074
106	0.09012147548842347	0.516993759802043
107	0.09007720424286934	0.5169973752122151
108	0.0820518336618064	0.517442260948128
109	0.078383096717721	0.5176572827109944
110	0.053121643144754774	0.519404857817335
111	0.04848123674456874	0.5198002695193141
112	0.06265475459228183	0.518689387172753
113	0.05754176430003655	0.5190669121086176
114	0.03836947079708979	0.5207929850386716
115	0.04092425477250638	0.5205260155401746
116	0.04372191052416612	0.5202501026586204
117	0.07020884737375511	0.5181872257283244
118	0.09758071069019407	0.516645538717047
119	0.08981081813009797	0.5170460881071653
120	0.0909128876730873	0.5169878609749201
121	0.06318131283413968	0.5186756866710482
122	0.05994584307809256	0.51891087861698
123	0.059472318177938105	0.5189477938576845
124	0.06312172865423649	0.5186852009083432
125	0.06075286380167827	0.5188556960406692
126	0.05657412830389184	0.5191715687188623
127	0.06069345537915837	0.5188612142983002
128	0.05939500925070782	0.5189576886644713
129	0.07716430356022061	0.5177756398229438
130	0.07470101808584804	0.517926725911188
131	0.07826454543448445	0.5177115138635757
132	0.06946170112282934	0.5182602950707498
133	0.06627495009810111	0.5184747459793785
134	0.06398812562023869	0.5186338240269504
135	0.06466384064416134	0.5185877751184428
136	0.05293073134883664	0.5194739311800965
137	0.05309559796502324	0.5194621335258508
138	0.05230100556389442	0.5195275914784402
139	0.04871539007018874	0.5198343304888301
140	0.04574735124204165	0.5201030125500401
141	0.05055625258003395	0.5196754427260041
142	0.057585230386163415	0.5191091553222072
143	0.07272349112889734	0.5180597349485717
144	0.07084580092145104	0.5181805657622179
145	0.07167302675144013	0.518127476318112
146	0.12924854957193022	0.5152724439906364
147	0.12186218579626974	0.5155759481603461
148	0.10526539040942243	0.5163115889879935
149	0.12830127109659575	0.5153158289127016
150	0.11731229625224548	0.5157730831570979
151	0.12445496688507408	0.5154728138280686
152	0.12253163854404046	0.5155527334213463
153	0.13118915025702088	0.5152026094888914
154	0.13058433832616514	0.5152277270753501
155	0.11410007475461141	0.5159157967165225
156	0.12591872278538252	0.5154170603975201
157	0.1357748830714839	0.5150273572379179
158	0.12009263530849398	0.5156615762960008
159	0.11013727971626186	0.5160967575098729
160	0.1032455143052838	0.5164170067372217
161	0.08359053389160065	0.5174336981345625
162	0.07457809243502286	0.5179678274163023
163	0.07474545429026568	0.5179579326095155
164	0.07962264753001881	0.5176660358093058
165	0.0618625474073637	0.5188199225084401
166	0.059250527594587675	0.5190128712407821
167	0.05217676503954375	0.5195711666852512
168	0.06042572814102376	0.518926101396652
169	0.04782509900099553	0.519950023614337
170	0.045927612803530624	0.5201228021636137
171	0.05928744369722935	0.5190170575051919
172	0.06655483629780129	0.518500244135329
173	0.07056551956224849	0.5182361289080205
174	0.06690084254318589	0.5184789322437883
175	0.06596235417999682	0.5185428679184104
176	0.06442233242498754	0.5186494273761142
177	0.057261404868953016	0.5191767064070015
178	0.0628632229986476	0.5187620759456867
179	0.06573734102756258	0.5185634186709676
180	0.060212538070508456	0.5189574983797254
181	0.05106861974088394	0.5196826735463482
182	0.05106640001395667	0.5196828638310941
183	0.04918560529573773	0.519845747573584
184	0.0484365859195502	0.519912156949903
185	0.04700498009028627	0.5200415505771147
186	0.0477323477490472	0.5199762829092711
187	0.04690314490144544	0.5200512550991555
188	0.04562349035985636	0.5201696122111049
189	0.0464253358839503	0.5200954011602041
190	0.04501869177450149	0.520226317065383
191	0.05445701339545196	0.5194080926580154
192	0.06121906994833453	0.5188914695728982
193	0.06335740312167693	0.5187377194982115
194	0.062331463319993424	0.5188117402643664
195	0.06456981095137433	0.5186532330710322
196	0.057222036282452746	0.5191936417493866
197	0.0536003757725926	0.5194819231394243
198	0.04812030730256814	0.519950023614337
199	0.0515068209638711	0.5196573656751436
200	0.055394603503746344	0.5193413027122046
201	0.05226019906204616	0.5195966648412017
202	0.05080293325516623	0.5197193985023069
203	0.049708307660872364	0.5198147311600024
204	0.05451307475311029	0.51941437205463
205	0.052464716985996404	0.5195827740547511
206	0.05460790295545509	0.5194079023732694
207	0.05457706981278567	0.5194107566444579
208	0.05221299889083872	0.5196040859462917
209	0.04700480819929476	0.5200584859194997
210	0.05178963656285223	0.5196410011869963
211	0.049490391402814346	0.5198375653295104
212	0.04714946263387716	0.520046497980508
213	0.0598275644487079	0.5190077335526428
214	0.062011057624707176	0.5188477040813414
215	0.0698711719368566	0.5183076759724787
216	0.06515879468525643	0.5186267834913522
217	0.059522179827420585	0.5190326608543556
218	0.06552946580020282	0.5186035687523524
219	0.06418984328696335	0.5186968082778431
220	0.0526554728304681	0.5195744015259315
221	0.056952102921724326	0.5192303667053452
222	0.053914109359317154	0.5194712671936539
223	0.05195100486527051	0.5196333897971602
224	0.04764274773758034	0.520008631316074
225	0.0438207832907593	0.5203648443603978
226	0.04836329733403312	0.5199452664956895
227	0.04969510024279389	0.5198282413769613
228	0.049936522717658964	0.5198073100549123
229	0.05575438498792843	0.5193268410715163
230	0.047734934011925106	0.5200017810652217
231	0.050151488695898284	0.5197898038582897
232	0.04820640938377409	0.5199602989906156
233	0.05201612470268145	0.5196314869497013
234	0.05460799177470369	0.5194191291732775
235	0.0570751912875624	0.5192246581629683
236	0.05592397073271698	0.5193148531325246
237	0.05341935621008841	0.5195157938241944
238	0.05466918695961063	0.5194145623393759
239	0.053568000845878115	0.5195039961699486
240	0.041249455520137736	0.5206228704758374
241	0.042450581343770756	0.520502610516429
242	0.018993013259732506	0.5237060542136464
243	0.013044851800648197	0.525090185455319
244	0.012956875065518117	0.5251145419027942
245	0.013927191039951808	0.5248540420856578
246	0.015521827500513143	0.5244590109531705
247	0.01652151983055335	0.524229146980124
248	0.013117974020851662	0.5250717278349668
249	0.01265029303843465	0.5252022631706539
250	0.01101265584906294	0.5256962423710089
251	0.009867621818696222	0.526082139835693
252	0.009696790443575213	0.5261430309543808
253	0.01026517520798091	0.5259439931101699
254	0.011127475508144405	0.5256608494082715
255	0.012309025954304484	0.5253027335164887
256	0.01183067089550575	0.5254454470759133
257	0.012030726956411959	0.5253860782351927
258	0.012862209710856458	0.5251467000248512
259	0.012889462293337633	0.5251390886350152
260	0.013325555473692248	0.5250195898145904
261	0.014237235669537582	0.5247840172991668
262	0.014595505388083012	0.5246934417601187
263	0.01406029844073124	0.5248302564924204
264	0.014372541399709808	0.5247503368991426
265	0.013851117084728347	0.5248846779297476
266	0.014889505015511315	0.5246213238414228
267	0.012334492803574968	0.5253036849402183
268	0.01252861400523441	0.5252477412249238
269	0.013138395686551197	0.5250768655231061
270	0.012838450135812425	0.525160400526556
271	0.01287790735923888	0.5251493640112938
272	0.010716638274983752	0.525803753252442
273	0.010086728541752769	0.5260172527373412
274	0.010117480034978438	0.5260065967915708
275	0.010143904891456347	0.5259974631237677
276	0.010500465278192433	0.5258766323101215
277	0.008963856148668892	0.5264280775037381
278	0.00868693258991974	0.5265367300936468
279	0.009233994588986208	0.5263257043104442
280	0.010341306911395185	0.5259321954559242
281	0.008862858075707898	0.526471842995295
282	0.008873611849049773	0.5264676567308852
283	0.009794965672860067	0.526125524757758
284	0.01046623558846425	0.5258933773677607
285	0.010841506559436363	0.5257693117134342
286	0.010125612545831822	0.5260098316322511
287	0.010320920012868062	0.5259428514016945
288	0.010942426871326384	0.5257369633066313
289	0.009610072777733734	0.5261926952730606
290	0.009374293174432235	0.5262790845476989
291	0.008671210171708688	0.5265490986021302
292	0.008423407444613161	0.5266488078089815
293	0.009210149487843322	0.5263411173748621
294	0.007824795219768943	0.5269020768057737
295	0.008496912587083493	0.5266200748123507
296	0.00884265328024811	0.5264830697953031
297	0.009150554317967744	0.5263647126833536
298	0.009783466627407622	0.5261321847238645
299	0.009427651379281797	0.5262611977815843
300	0.009405994258241387	0.5262691897409121
301	0.009120398149816635	0.5263765103375994
302	0.009309548837612648	0.5263053438426329
303	0.009225166447540125	0.5263369311104523
304	0.009335959734215233	0.5262965907443217
305	0.009251367127894098	0.5263281780121409
306	0.009557714634135303	0.5262153391578226
307	0.008827327695928875	0.5264908714698849
308	0.007945625235481141	0.5268520319176021
309	0.00783859612159847	0.5268986516803476
310	0.008736680025602548	0.52652683528686
311	0.009050652693160091	0.5264052433342302
312	0.008918579956132244	0.5264564299308772
313	0.00896189652489334	0.526439684873238
314	0.00890707963727712	0.5264619481885082
315	0.009085509958107082	0.5263943971037139
316	0.008548005764752224	0.5266048520326787
317	0.008430520699595405	0.5266524232191536
318	0.008738463426175192	0.5265293089885567
319	0.009164424183810438	0.5263654738223372
320	0.009290887598523121	0.5263182832053541
321	0.00876088612725494	0.5265215073139747
322	0.007812580095811544	0.5269142550295113
323	0.007730085410646405	0.5269504091312321
324	0.006792326793954755	0.5273880640468009
325	0.00796707601435246	0.5268491776464137
326	0.009090569051472621	0.5263955388121894
327	0.009365834846451556	0.5262924044799119
328	0.009054424703546195	0.5264100004528777
329	0.009326790251684843	0.526307246690092
330	0.00907036475272158	0.526403911341009
331	0.00824264396414179	0.5267338650903985
332	0.007941962146366593	0.5268609753006595
333	0.007366411756479674	0.5271174791381319
334	0.007796878506416097	0.5269245304057898
335	0.00443237346213863	0.5287957905969651
336	0.0034719024955903862	0.5295740552076939
337	0.0032469537683206253	0.5297845101366587
338	0.003062553643609004	0.5299671834927222
339	0.0031608091250891627	0.5298693771333298
340	0.0030910788993680632	0.5299390213503291
341	0.003516785998434972	0.529534285695801
342	0.0036933030430253873	0.5293801550516224
343	0.0033343199812925738	0.5297030682654137
344	0.0032018060746690077	0.5298301784756746
345	0.0031247720360258234	0.5299062923740343
346	0.0029709883915684508	0.5300642287131309
347	0.002747004971763659	0.5303070320488986
348	0.0022615108437252134	0.5309028135883098
349	0.001947086145402872	0.5313545495750751
350	0.0015090151270604705	0.5321134051417222
351	0.0014690555698627632	0.5321921830265246
352	0.0017832643814649416	0.5316201870803507
353	0.0018763552313884634	0.531468339853123
354	0.0019596782303018447	0.5313381850869278
355	0.002020164248890075	0.531246848408896
356	0.0020541572255432256	0.5311966132359786
357	0.0019917053143369513	0.5312902333309611
358	0.001973619570336913	0.5313176343343706
359	0.0018620593837715101	0.5314919351616145
360	0.0018036280660206185	0.531587458104056
361	0.0017700678171293787	0.5316434018193505
362	0.0015603896155897273	0.5320175016297889
363	0.001596740528984564	0.5319499505449945
364	0.0015300154858634665	0.5320761093315258
365	0.001398549264181112	0.5323402245588343
366	0.002097504461986786	0.5311368638257662
367	0.0021206311953320934	0.5311037542799797
368	0.002082215394872843	0.5311589368562905
369	0.002269199815888764	0.5308986273239
370	0.002445147341510471	0.5306710467678043
371	0.0026698861580473888	0.5304012229981189
372	0.0029186801883754267	0.5301260712555482
373	0.002497548176955483	0.5306078722321657
374	0.002385969677206954	0.5307479218051476
375	0.002262790971674154	0.5309092832696704
376	0.0024638241494219313	0.5306504960152472
377	0.002500194950888407	0.5306059693847066
378	0.0021812888279752443	0.531021551269751
379	0.0024791150468353837	0.5306322286796408
380	0.002643515945031997	0.5304354742523808
381	0.002931502749434358	0.5301176987267286
382	0.003222197511052919	0.5298231379400763
383	0.0037436075121285153	0.5293508512007539
384	0.003757544088245207	0.5293390535465081
385	0.0037827878839819034	0.5293186930786968
386	0.0037850538159610522	0.5293167902312378
387	0.0038223913769789624	0.5292855835329103
388	0.0033617792958168576	0.5296922220348974
389	0.002286240576540053	0.5308841656832117
390	0.002517069274858066	0.5305911271745265
391	0.0025080222833990203	0.5306021636897886
392	0.0022290051560238514	0.5309618018595387
393	0.001881861558290036	0.5314725261175328
394	0.0017830435768095769	0.5316338875820555
395	0.0017841827713250343	0.5316319847345965
396	0.0017924047421428134	0.5316182842328918
397	0.0016396357531447546	0.5318831605991838
398	0.0016790756518635722	0.531812755243201
399	0.001734870128038698	0.5317157100227923
400	0.0018031686798559334	0.5316023003142363
401	0.0017581302760830595	0.5316776530736124
402	0.0017805881196676387	0.5316401669786702
403	0.001608231986876679	0.5319425294399045
404	0.0015647282125300886	0.5320237810264036
405	0.0012513978513849537	0.5326787411217895
406	0.0012742688778456708	0.5326262225319213
407	0.0013314038229795856	0.5324987317521686
408	0.0013270597538310928	0.5325082459894636
409	0.0010972395007037858	0.5330577883356212
410	0.000893020576044601	0.5336444362072292
411	0.0008661003944838207	0.5337308254818676
412	0.0008181552505173343	0.5338910452379149
413	0.0008011322447927976	0.5339500335091437
414	0.0007986344396024472	0.5339587866074551
415	0.0008649319694935902	0.5337346311767855
416	0.0008339682975515465	0.5338375752243172
417	0.0009531961914230958	0.5334600502884527
418	0.0009540909824727054	0.53345738630201
419	0.0010135854242116933	0.5332855591764628
420	0.0010142618768156175	0.5332836563290039
421	0.0009746667929766433	0.5333970660375599
422	0.0010266465578418437	0.5332490245052501
423	0.0011581182494940566	0.5329034674066967
424	0.0011624995280449407	0.5328931920304182
425	0.0012554714195708088	0.5326711297319535
426	0.0013462252097661026	0.5324682861928247
427	0.0012390116537251187	0.5327093769658793
428	0.0011086712469298436	0.5330301970474658
429	0.0012285238565170563	0.532734304267592
430	0.0011799968388967192	0.5328507585320825
431	0.001164449123993432	0.5328890057660084
432	0.0011481035134710993	0.5329297267016309
433	0.0012024957874693428	0.5327965273795012
434	0.0012280875567847243	0.5327356362608134
435	0.0012786056409913402	0.5326188014268312
436	0.0013072272421456403	0.5325544851827171
437	0.0013312099899832628	0.5325015860233571
438	0.0014047009426969173	0.5323447913927359
439	0.0017413697539907726	0.5317115237583825
440	0.0018912077403554662	0.5314654855819345
441	0.0019859209359089146	0.5313191566123379
442	0.002130368558079619	0.5311077502596435
443	0.0022025814632489287	0.5310070896290627
444	0.002085552164088181	0.5311722567885034
445	0.001899566158999115	0.5314531170734511
446	0.0019074798838090892	0.5314409388497134
447	0.0019456198331573435	0.5313815700089929
448	0.001951054523280402	0.5313731974801733
449	0.002005087351972696	0.5312913750394365
450	0.00205303361290197	0.5312202085444702
451	0.002007117304998097	0.5312883304835021
452	0.001987153910778294	0.5313183954733542
453	0.0019514805231346068	0.5313728169106815
454	0.0020564055691630768	0.5312152611410768
455	0.002189741906188827	0.531025356964669
456	0.00226251416776627	0.5309264088968013
457	0.0016969273529664334	0.5317903016431849
458	0.0016440683247733207	0.5318841120229133
459	0.0015357073678335898	0.532085433284075
460	0.001302882161507571	0.5325664731217088
461	0.0012750190471040013	0.5326292670878556
462	0.0013419586660199042	0.5324804644165623
463	0.0013819338265251009	0.5323948362809074
464	0.0014194934377290602	0.5323164389655969
465	0.0012943800130505523	0.5325855015962987
466	0.0013675962883800232	0.5324252818402514
467	0.0012820588060262362	0.5326132831692001
468	0.0013336534111785315	0.5324991123216604
469	0.0012730952833133204	0.532634214491249
470	0.0011862596552692922	0.5328389608778368
471	0.001121220536151052	0.5330016543355809
472	0.0011771020005067452	0.5328616047625988
473	0.0011486954318653624	0.5329320101185816
474	0.0011549357330626615	0.5329164067694179
475	0.001168281262719844	0.5328832972236314
476	0.0011574157156555814	0.532910507942295
477	0.0010894636884614993	0.5330844282000471
478	0.0010324846634516122	0.5332381782747339
479	0.000897431715102619	0.5336373956716309
480	0.0008667301633892428	0.5337359631700068
481	0.0008439690545203292	0.5338109353598912
482	0.0008424867255560579	0.5338158827632846
483	0.0008317274042727144	0.5338520368650055
484	0.0008591857131711289	0.5337608904717197
485	0.000810396968647508	0.5339252964921768
486	0.0008618855110576681	0.5337523276581542
487	0.0009218264816797204	0.5335626137664925
488	0.0008737013374209967	0.5337150318479579
489	0.0008233925416395028	0.5338822921396036
490	0.0008245085294803856	0.5338784864446856
491	0.0008361982779926032	0.5338389072175385
492	0.0008197197166858184	0.533894850932833
493	0.0008770322460007072	0.5337045661869334
494	0.0009030436958219783	0.533621982607213
495	0.0008738448422947227	0.533714841563212
496	0.0008760867081578262	0.5337076107428679
497	0.0008848691099312073	0.5336794486004747
498	0.0008754962270333464	0.5337095135903268
499	0.0008880937704977964	0.5336691732241962
500	0.0008789261606595026	0.5336984770750647
501	0.0008351806264968488	0.5338423323429646
502	0.0008551758777591815	0.5337757326818998
503	0.0008133564034975294	0.5339167336786114
504	0.0008185542941179881	0.5338988469124968
505	0.0007833390245976581	0.5340221514278396
506	0.0007540442801527298	0.5341287108855434
507	0.0007182667768402826	0.5342641936246237
508	0.0007742308268667063	0.5340548804041344
509	0.0007670987075968052	0.5340807591295766
510	0.00076963217761748	0.5340718157465194
511	0.000774148835841513	0.5340554512583721
512	0.0007740664960029834	0.5340560221126097
513	0.0007131699263314088	0.534284554092435
514	0.0007150264911251882	0.5342773232720908
515	0.0006765945384556089	0.5344306927772858
516	0.000653188055840637	0.5345281185671863
517	0.0006805083155678177	0.5344147088586302
518	0.0006572471509165579	0.5345109929400553
519	0.0006745011447885637	0.5344398264450889
520	0.0006420744420505614	0.534576070323153
521	0.0006988070528388499	0.5343416395162048
522	0.0008340341449881655	0.533847279746358
523	0.0008435646610836726	0.533815311909047
524	0.0008355025435646666	0.5338423323429646
525	0.0008322301715538919	0.5338533688582269
526	0.0008318923297544286	0.5338545105667022
527	0.0007979847913119868	0.5339713454006845
528	0.0007897911420818653	0.5340002686820612
529	0.0008259447294979871	0.5338746807497675
530	0.0008291941718234189	0.5338636442345054
531	0.0008461917668588153	0.5338065588107356
532	0.0007929084088719398	0.533989232166799
533	0.0006975631160086495	0.5343465869195982
534	0.0006867425610483752	0.5343899718416633
535	0.0006875911098119587	0.5343865467162371
536	0.0006915639050567137	0.5343705627975815
537	0.0006890075237165606	0.5343808381738602
538	0.000709124198515042	0.5343009185805824
539	0.0006891965836737705	0.5343800770348766
540	0.0006860093612384893	0.5343932066823436
541	0.0006883664879102473	0.5343836924450486
542	0.0006864801862916368	0.5343913038348846
543	0.0007743966463623571	0.5340556415431179
544	0.0007337048002838784	0.5342063470618703
545	0.0007965354251852511	0.5339772442278073
546	0.0008089526702576307	0.5339338593057423
547	0.0007401946397387435	0.5341831323228706
548	0.0007414078092969503	0.534178565488969
549	0.000757760858194223	0.5341176743702811
550	0.0007299568904244291	0.534221950411034
551	0.0007736783281279641	0.5340598278075277
552	0.0007877964071746781	0.5340092120651185
553	0.0008865622324200753	0.5336784971767452
554	0.0008094810271755126	0.533934620444726
555	0.0007744225285182151	0.5340586860990524
556	0.0007900550650371922	0.5340027423837579
557	0.0008728148096102558	0.533722643237794
558	0.0008883620535337047	0.5336727886343683
559	0.000913901375568387	0.5335928690410905
560	0.0010022622090765014	0.533330656661241
561	0.0010176235280155294	0.5332872717391759
562	0.0010109945817547334	0.5333059196442741
563	0.0010038695112021341	0.5333260898273394
564	0.001116378103982868	0.5330220148033921
565	0.0011566550607335331	0.53292002217959
566	0.0012242534759465023	0.5327559967286246
567	0.0012397986774966812	0.5327194620574119
568	0.0012732723296313088	0.5326422064505768
569	0.0013997493745065946	0.5323662935690225
570	0.001410352209963219	0.5323442205384982
571	0.0014087021032121042	0.5323476456639245
572	0.0013072364609780346	0.5325657119827252
573	0.0011984285710264309	0.532817648986296
574	0.0011864874410643872	0.5328465722676727
575	0.0011868002678157086	0.5328458111286892
576	0.001256454872270005	0.5326810245387402
577	0.001222746963106737	0.5327598024235426
578	0.0011986871238422237	0.5328172684168043
579	0.0011997927423982712	0.5328146044303617
580	0.001097843672568055	0.5330703471288506
581	0.001109692866111386	0.5330395210000148
582	0.0011241869831809155	0.5330022251898185
583	0.001099008737474461	0.5330673025729161
584	0.0010939200204081738	0.5330806225051291
585	0.0010517473638123726	0.5331932710747016
586	0.0010517473638123726	0.5331932710747016
587	0.0010517473638123726	0.5331932710747016
588	0.001052727076955648	0.533190607088259
589	0.0010302686951378216	0.5332522593459305
590	0.0010807911610292073	0.5331152543288828
591	0.0010959528866846201	0.5330752945322439
592	0.00104449586216862	0.5332130606882751
593	0.0010683248706086024	0.5331487444441612
594	0.0010787328443913292	0.5331209628712598
595	0.001037103202168051	0.5332336114408323
596	0.0010450022822972782	0.5332119189797998
597	0.0010537975898334874	0.5331879431018164
598	0.0010144502149922142	0.5332971665459627
599	0.0009749951179331627	0.533410195685027
600	0.0009972681852855414	0.5333458794409129
601	0.0010182451268934785	0.5332865106001924
602	0.0010812461801065953	0.5331152543288828
603	0.0010940894411053787	0.5330813836441127
604	0.0010428023247024277	0.533219149800144
605	0.0010873805354730168	0.5330992704102273
606	0.0012183765980446914	0.5327716000777885
607	0.001266345236923757	0.5326597126471995
608	0.001266345236923757	0.5326597126471995
609	0.0013217430169734092	0.5325352664233812
610	0.0013217430169734092	0.5325352664233812
611	0.0012967385591296993	0.5325908295691839
612	0.00132174321632303	0.5325352664233812
613	0.00132174321632303	0.5325352664233812
614	0.0013435040372569767	0.5324876952369064
615	0.001409684860133994	0.5323472650944326
616	0.0015002728628825425	0.5321645917383692
617	0.0015002728628825425	0.5321645917383692
618	0.0015611931170475249	0.5320473763348951
619	0.001528674731417264	0.5321094091620583
620	0.0015247280062049532	0.5321170205518942
621	0.0015247280062049532	0.5321170205518942
622	0.0015467514169918092	0.5320747773383045
623	0.0015082540382677018	0.5321489883892053
624	0.001461705615429249	0.5322410862062207
625	0.001483081605639665	0.5321984624231393
626	0.0015135312737473052	0.5321387130129268
627	0.0014821212107377741	0.5322003652705982
628	0.0013877694207829398	0.5323933140029403
629	0.0013397575423203805	0.532496067765726
630	0.0013062113915899393	0.532569898247135
631	0.0011864948457915429	0.5328484751151318
632	0.0011816560177603161	0.5328602727693775
633	0.001121427234845951	0.5330109782881299
634	0.0011296191176543725	0.532990046966081
635	0.0011281255817586283	0.532993852660999
636	0.0011281255817586283	0.532993852660999
637	0.0011281255817586283	0.532993852660999
638	0.0011760596189741848	0.5328739732710823
639	0.001211221776778367	0.5327891062744111
640	0.0012009020357223827	0.532813843291378
641	0.001031342147859927	0.5332516884916927
642	0.0010419704003290118	0.5332223846408242
643	0.0010464170751549031	0.5332102064170866
644	0.0010607083038120118	0.5331713883289232
645	0.0010029976720980767	0.5333312275154787
646	0.0009928706412433632	0.5333601507968554
647	0.0008623093935801301	0.5337597487632443
648	0.0008897801950723027	0.5336714566411469
649	0.0008583168830153774	0.5337730686954573
650	0.000870330140256542	0.5337338700378019
651	0.0008900198584022539	0.5336706955021634
652	0.0008840461911554917	0.5336897239767533
653	0.0008840461911554917	0.5336897239767533
654	0.0008710347243412101	0.5337315866208512
655	0.0008500107793871576	0.5338004696988667
656	0.0008433740312488173	0.5338225427293911
657	0.0008336217577867001	0.5338552717056858
658	0.0008075040048860902	0.5339447055362586
659	0.0007951095173058951	0.5339880904583236
660	0.0007951095173058951	0.5339880904583236
661	0.0007824662774916865	0.5340329976583559
662	0.0007707436453301325	0.5340752408719456
663	0.0007662464205527341	0.5340916053600929
664	0.000822524874492805	0.5338929480853739
665	0.0007962977424645585	0.5339839041939138
666	0.000825090652446152	0.5338841949870625
667	0.0007836369566863951	0.5340288113939461
668	0.000731835324262106	0.5342198572788291
669	0.0007203265464763285	0.5342640033398779
670	0.0007416911164630848	0.5341825614686329
671	0.0007536191310417061	0.5341380348380924
672	0.0007967302308403688	0.5339823819159466
673	0.0008090384432843875	0.5339393775633734
674	0.0008798867739276174	0.5337030439089663
675	0.0008900198696252666	0.5336706955021634
676	0.0008783011518048032	0.5337083718818514
677	0.0008775911245561788	0.5337106552988022
678	0.000807907339538691	0.5339447055362586
679	0.000901794319370209	0.5336349219699342
680	0.0009114251872869075	0.5336048569800821
681	0.0009318484937273764	0.5335420630139354
682	0.0008981131666707677	0.53364671962418
683	0.000907829597796568	0.5336162740648361
684	0.0009154267396858041	0.5335926787563445
685	0.0008621059044755413	0.5337631738886705
686	0.0008486593783085168	0.533807700519211
687	0.0008653208448371747	0.5337528985123919
688	0.0008669567846423644	0.5337475705395067
689	0.0008724698658640051	0.5337296837733921
690	0.0008724698658640051	0.5337296837733921
691	0.000876596448117481	0.5337163638411793
692	0.0008674247224753696	0.5337460482615395
693	0.0009010108235545889	0.5336387276648522
694	0.0009603945316017485	0.5334579571562478
695	0.0009623251932567171	0.5334522486138707
696	0.0009730733197442481	0.5334206613460515
697	0.0009711226945626498	0.5334263698884284
698	0.0009650341599737748	0.533444256654543
699	0.0009650341599737748	0.533444256654543
700	0.0009806499268266535	0.5333985883155271
701	0.0009672323041514398	0.5334377869731824
702	0.0009585958200129546	0.533463285129133
703	0.0009585958200129546	0.533463285129133
704	0.0008889150160700071	0.5336771651835239
705	0.0008945573628127471	0.5336592784174093
706	0.0009153671997907127	0.5335942010343118
707	0.0008726738015673345	0.5337296837733921
708	0.0008581955545653681	0.5337768743903752
709	0.0008559968960360893	0.5337841052107194
710	0.0008719680594015616	0.533731967190343
711	0.0007634391992608129	0.5341053058617977
712	0.0007417130998560318	0.5341863671635508
713	0.0007652239717162124	0.5340992167499289
714	0.0007544620658954195	0.534138795977076
715	0.0007657449454608566	0.53409731390247
716	0.0007448560525772975	0.5341745695093051
717	0.0007545648748051641	0.5341384154075842
718	0.0007194365742066548	0.5342719952992057
719	0.0007116077354880683	0.5343024408585495
720	0.0007195349391231996	0.5342716147297139
721	0.0007570060855350984	0.5341300428787646
722	0.000778951374858255	0.5340501232854868
723	0.0007860762943219416	0.5340246251295363
724	0.0007308308013223555	0.5342282298076487
725	0.000711510378613921	0.5343028214280413
726	0.0007152186829634088	0.534288359787353
727	0.0007152186829634088	0.534288359787353
728	0.0007058847643823649	0.5343248944585657
729	0.0007058847643823649	0.5343248944585657
730	0.0006845440473218604	0.5344101420247287
731	0.0007024138218951284	0.5343385949602705
732	0.0006794899081688161	0.5344306927772858
733	0.0006924755427088138	0.5343781741874175
734	0.0006394060634221215	0.5345989044926609
735	0.0006401115922099212	0.5345958599367265
736	0.0006440049612829443	0.5345791148790874
737	0.0006110099881325939	0.5347241118554628
738	0.0006069307719649379	0.5347427597605608
739	0.0006182806762303464	0.5346917634486599
740	0.0006277450323293373	0.534649900804562
741	0.0006316555216614019	0.534632775177431
742	0.0006106360481418291	0.5347260147029218
743	0.0006160265076084698	0.5347020388249384
744	0.0006242508319927388	0.5346655041537257
745	0.0005673502290520068	0.5349284776725588
746	0.0005692458416416699	0.5349193440047556
747	0.0005756072311564335	0.5348888984454117
748	0.0005817118053903384	0.5348599751640349
749	0.000587795102589004	0.53483143245215
750	0.0005764870806253634	0.5348847121810019
751	0.0005745690211265511	0.5348938458488051
752	0.0005699582156760317	0.5349159188793294
753	0.00043378035549652624	0.5356576488188455
754	0.00043741695047559443	0.5356351952188294
755	0.0004461603600591952	0.5355819154899775
756	0.00043562592970194393	0.5356462317340915
757	0.00044433593925572996	0.5355929520052397
758	0.000440521069398295	0.5356161667442394
759	0.000418088410320751	0.5357565968867132
760	0.00040776880348708283	0.5358235771172698
761	0.00039791402697565237	0.5358890350698592
762	0.00041120140902751334	0.5358011235172537
763	0.00041172739305386205	0.5357976983918274
764	0.0004070160751046719	0.5358285245206632
765	0.00039290254642986385	0.5359229057546293
766	0.00037821969828623407	0.5360245178089397
767	0.0003512357138687701	0.5362212722361996
768	0.0003714171899832457	0.5360728501343981
769	0.00034667662636377294	0.5362559040599534
770	0.0003435528267594262	0.5362798799379367
771	0.00033518564752608196	0.5363453378905262
772	0.00033518564752608196	0.5363453378905262
773	0.00033624868310573006	0.5363369653617066
774	0.00032925256800124514	0.5363925285075092
775	0.00031813924770780885	0.5364831040465573
776	0.00032505488939825846	0.5364263991922793
777	0.00031827711975083946	0.536481962338082
778	0.00032137087350625975	0.5364564641821314
779	0.0003271710110369596	0.5364092735651483
780	0.0003271710110369596	0.5364092735651483
781	0.0003271710110369596	0.5364092735651483
782	0.0003214172618040593	0.5364560836126396
783	0.0003214172618040593	0.5364560836126396
784	0.00031269596605351533	0.5365287723855732
785	0.0003094565615806183	0.5365561733889828
786	0.0003092327737470624	0.5365580762364417
787	0.00031035323015300275	0.5365485619991468
788	0.00030180099061663095	0.536622011911064
789	0.00029599352591685313	0.536673008222965
790	0.00029599352591685313	0.536673008222965
791	0.00029797523119587117	0.5366555020263423
792	0.000314645723862555	0.5365124078974258
793	0.0002999693576112311	0.5366379958297195
794	0.0003056284558494813	0.5365889023652775
795	0.0002861855928167629	0.5367613003450623
796	0.0002851885458640555	0.5367704340128655
797	0.0002847740709471281	0.5367742397077835
798	0.0002847740709471281	0.5367742397077835
799	0.0002805785431789381	0.536813057795947
800	0.0002805785431789381	0.536813057795947
801	0.0002731960933897821	0.5368827020129462
802	0.0002687680965534255	0.5369253257960277
803	0.0002687680965534255	0.5369253257960277
804	0.0002687680965534255	0.5369253257960277
805	0.0002636743020389157	0.5369751803994534
806	0.00025105681956997215	0.537102671179206
807	0.00022867927395128757	0.5373443328064983
808	0.0002266645834918641	0.5373671669760063
809	0.00022453395035431135	0.5373915234234814
810	0.0002255303330532856	0.5373801063387273
811	0.00021932174660135092	0.5374520339726774
812	0.0002167744817180929	0.5374820989625295
813	0.0002167744817180929	0.5374820989625295
814	0.00020469248802296476	0.5376293793558556
815	0.0002071984282565326	0.5375981726575282
816	0.00020536200440537806	0.5376210068270361
817	0.00019437094520943784	0.5377618175390018
818	0.00019474756219397388	0.5377568701356084
819	0.00020200485951996346	0.5376632500406258
820	0.000212139827884974	0.5375376621083321
821	0.00021308449078611685	0.5375262450235782
822	0.00019787355624199837	0.5377161491999859
823	0.00018871872321902928	0.5378371702983779
824	0.00017368766740608348	0.5380483863663263
825	0.0001763364223148814	0.5380099488476546
826	0.00017316761961832394	0.5380559977561623
827	0.00017120476359288597	0.538084921037539
828	0.0001737397528918366	0.5380476252273427
829	0.00019138256110853047	0.5378013967661488
830	0.000184871052248694	0.5378896888882462
831	0.00016616385316386786	0.538160654366407
832	0.0001862287316381044	0.537871040983148
833	0.00018534102630102454	0.5378832192068855
834	0.00018534102630102454	0.5378832192068855
835	0.00018445729982195184	0.5378953974306231
836	0.00018608976472811182	0.537872943830607
837	0.00018608976472811182	0.537872943830607
838	0.0001880442013187422	0.537846303966181
839	0.00018589537481025902	0.5378756078170496
840	0.00018423698795633174	0.5378984419865576
841	0.0001797747442902257	0.5379608553832126
842	0.000182374299268218	0.5379243207119998
843	0.00017819442933971396	0.5379833089832287
844	0.0001750729070496269	0.5380282161832609
845	0.00017148756058064953	0.5380807347731292
846	0.0001698993383518507	0.5381043300816207
847	0.00017241615145346552	0.5380670342714244
848	0.00016933910906540415	0.5381127026104403
849	0.00016933910906540415	0.5381127026104403
850	0.00016328031507089542	0.5382051809969475
851	0.0001578223821131489	0.5382917605563317
852	0.0001578223821131489	0.5382917605563317
853	0.0001578223821131489	0.5382917605563317
854	0.00015758460524761575	0.5382955662512497
855	0.00016323790655139314	0.5382065129901688
856	0.00016084951336925479	0.5382439990851109
857	0.0001627494379805552	0.5382143146647507
858	0.00016454668361305297	0.5381865330918493
859	0.0001633382652410929	0.5382051809969475
860	0.0001642499691186792	0.5381910999257509
861	0.00015301682114999749	0.5383699675868964
862	0.00015793351226940525	0.5382904285631104
863	0.00015086254647010894	0.5384061216886172
864	0.00015086254647010894	0.5384061216886172
865	0.00015086254647010894	0.5384061216886172
866	0.00015086254647010894	0.5384061216886172
867	0.00015027070760478017	0.538416016495404
868	0.0001547166011836773	0.5383425665834869
869	0.00015138792476929964	0.5383973685903058
870	0.00015640665787255905	0.5383151655800773
871	0.00015640665787255905	0.5383151655800773
872	0.00015873494701339834	0.538277869769881
873	0.00016599188349393807	0.5381648406308168
874	0.00017423786323767225	0.5380419166849657
875	0.0001771594797255679	0.537999673471376
876	0.0001771594797255679	0.537999673471376
877	0.00015878280100827536	0.5382771086308975
878	0.00015878280100827536	0.5382771086308975
879	0.0001541803558232747	0.5383513196817983
880	0.00014607797771203372	0.5384871829903705
881	0.00015455321138428874	0.5383452305699294
882	0.00015366906172327931	0.5383596922106179
883	0.00015499707968159634	0.5383379997495853
884	0.00015588841825103756	0.5383235381088969
885	0.00015385480190721956	0.5383566476546834
886	0.00015159397727581395	0.5383939434648797
887	0.00015159397727581395	0.5383939434648797
888	0.000224711618362929	0.537392284562465
889	0.00022302611937231493	0.5374116936065467
890	0.00022302611937231493	0.5374116936065467
891	0.00022302611937231493	0.5374116936065467
892	0.00023493999411784982	0.5372773525759417
893	0.00023511295779488596	0.5372754497284827
894	0.00023511295779488596	0.5372754497284827
895	0.00023807168347464842	0.5372431013216797
896	0.00023331996163744275	0.5372952393420563
897	0.00023331996163744275	0.5372952393420563
898	0.00023283942884107066	0.5373005673149415
899	0.000251067938324927	0.5371053351656486
900	0.00024600089313316857	0.5371582343250086
901	0.0002576996622468335	0.5370375937961084
902	0.0002576996622468335	0.5370375937961084
903	0.00026161178155332735	0.536998395138453
904	0.00023702346115771203	0.5372545184064338
905	0.0002392297516227733	0.5372305425284504
906	0.0002349054160120638	0.5372777331454335
907	0.00023011129628454892	0.5373310128742853
908	0.00023153980324395785	0.5373150289556298
909	0.00022855623384660084	0.5373485190709081
910	0.00022855623384660084	0.5373485190709081
911	0.0002267433117840798	0.5373690698234652
912	0.00023062052543977024	0.5373253043319084
913	0.00023290802006845573	0.5372998061759579
914	0.00022511140963630522	0.5373879080133093
915	0.00022246839639964366	0.5374183535726532
916	0.00022246839639964366	0.5374183535726532
917	0.00023664167230137034	0.5372588949555894
918	0.00024004148722587868	0.537221979714885
919	0.0002320206569118678	0.5373100815522364
920	0.00023229422438311863	0.537307036996302
921	0.00025507515765461425	0.537064614230026
922	0.00026558235712833216	0.5369595770502896
923	0.00022495203738257303	0.5373909525692436
924	0.00022495203738257303	0.5373909525692436
925	0.00022863176686646811	0.5373490899251457
926	0.00022688527330815277	0.5373688795387194
927	0.00022521776824555636	0.5373879080133093
928	0.00022521776824555636	0.5373879080133093
929	0.00022568350638564128	0.537382580040424
930	0.00022568350638564128	0.537382580040424
931	0.00023325936116908738	0.5372973324742611
932	0.00023557131353400674	0.5372718343183106
933	0.0002409317086750017	0.5372136071860654
934	0.00024406643297018185	0.537180117070787
935	0.00024582844678469276	0.537161469165689
936	0.00024582844678469276	0.537161469165689
937	0.000248949842836039	0.5371287401893943
938	0.0002553418647920683	0.537062901667313
939	0.00026407910823373465	0.5369755609689452
940	0.0002717841866313275	0.5369005887790608
941	0.0002777113468821194	0.5368444547790204
942	0.00026434989125728785	0.5369730872672485
943	0.00026434989125728785	0.5369730872672485
944	0.0002601331175422145	0.5370149499113464
945	0.0002577465447950301	0.5370389257893297
946	0.0002568051946385705	0.5370484400266247
947	0.00025074618388191766	0.5371104728537879
948	0.0002538888609492949	0.537078124446985
949	0.0002636555167466708	0.5369799375181008
950	0.0002636555167466708	0.5369799375181008
951	0.000260628156848183	0.5370100025079529
952	0.000260628156848183	0.5370100025079529
953	0.00026311663027197944	0.536985265490986
954	0.0002617739283918112	0.536998585423199
955	0.0002614297020130822	0.5370020105486252
956	0.00026419543781196176	0.5369746095452157
957	0.0002574072866191006	0.5370423509147558
958	0.0002574072866191006	0.5370423509147558
959	0.0002452171060544028	0.5371683194165413
960	0.0002452171060544028	0.5371683194165413
961	0.00024814912772458755	0.5371374932877055
962	0.00024814912772458755	0.5371374932877055
963	0.00025196192431496087	0.5370979140605585
964	0.00025526881899414286	0.5370642336605342
965	0.00026146836867145057	0.5370018202638793
966	0.00026146836867145057	0.5370018202638793
967	0.00026146836867145057	0.5370018202638793
968	0.0002522579539984643	0.53709505978937
969	0.0002522579539984643	0.53709505978937
970	0.0002522579539984643	0.53709505978937
971	0.0002522579539984643	0.53709505978937
972	0.00025556800991898064	0.5370611891045999
973	0.00025960143141255573	0.5370204681689774
974	0.0002814566539735135	0.5368096326705208
975	0.00027481353735243235	0.5368720460671759
976	0.0002777117248287467	0.5368446450637663
977	0.00020456421615442922	0.5376362296067081
978	0.00020854748434075338	0.5375867555727742
979	0.00021647722036697632	0.5374908520608409
980	0.00020719154923653192	0.5376036909151592
981	0.00021128539075943842	0.5375534557422418
982	0.00021539135579636096	0.5375039817083079
983	0.00021069148142480968	0.5375606865625859
984	0.0002108788621511625	0.5375584031456352
985	0.0002108788621511625	0.5375584031456352
986	0.00021191225678725666	0.5375458443524058
987	0.00021191225678725666	0.5375458443524058
988	0.00021760099714435952	0.5374777224133738
989	0.00021760099714435952	0.5374777224133738
990	0.00022409353092718784	0.5374019890845059
991	0.00022409353092718784	0.5374019890845059
992	0.00022339990320763484	0.5374099810438336
993	0.0002240604552461492	0.5374023696539977
994	0.00023319358951303168	0.5372992353217201
995	0.0002264536542995715	0.5373749686505881
996	0.0002454341661643906	0.5371675582775577
997	0.00024324586004061325	0.5371907730165575
998	0.00024324586004061325	0.5371907730165575
999	0.00024565040404308776	0.537165274860607

==> data/stats-mannwhitneyu-varghadelaneya-vulnerability-cppcheck-ue.dat <==
rank	pvalue	effect_val
1	1.6461916777575014e-37	0.5582973473164713
2	7.682639714392743e-36	0.5614069806339603
3	4.331945727045352e-43	0.5733947293408803
4	1.8595814208892646e-43	0.576529289960082
5	2.723927496887514e-44	0.5839361236942185
6	1.439636692986133e-42	0.5864121088078622
7	2.2431783651511963e-36	0.5823710316591955
8	8.089317536537442e-33	0.5799317715015103
9	2.5761227218618353e-33	0.5835418537007149
10	1.882666020701609e-33	0.5845785249963751
11	1.380558271673828e-39	0.5954544399330045
12	4.59997448731633e-42	0.6002098460177779
13	4.0808334257461545e-42	0.6012198774490123
14	3.0425450445035826e-41	0.6012834325541426
15	2.884899572448316e-40	0.6012813394219377
16	5.852095748365155e-43	0.6062570952424627
17	2.4059122423234463e-43	0.6084261510609706
18	2.224711919017312e-45	0.611828252032907
19	1.7080526912839828e-49	0.6180652151492536
20	1.214564392278997e-55	0.6272687174541728
21	6.831357658078336e-58	0.6307535922905755
22	6.597440295055375e-59	0.6325877469563004
23	5.4992329576108045e-59	0.6330035191260907
24	5.868023196170106e-60	0.6348656456494628
25	1.8499255245614915e-61	0.6372367838681159
26	3.0761705432070945e-61	0.6371180461866747
27	1.4843685530565217e-62	0.6393965157340747
28	2.243508309882284e-54	0.6331395727194088
29	3.044811728752799e-56	0.6359736737248354
30	1.7187730601024866e-57	0.6379747081127141
31	1.1422281558288857e-57	0.6388226169404421
32	5.24372191700509e-57	0.6386448909877719
33	2.104797001604808e-56	0.6384104601808238
34	2.662672977691825e-53	0.6351202466394763
35	5.051923875167889e-53	0.6350483190055263
36	1.3916980164407944e-53	0.6361405534469892
37	6.34466668483675e-53	0.6358718713857792
38	2.5593180850025243e-53	0.636829764796637
39	5.066166320684857e-53	0.6369521178882503
40	6.753999754264059e-53	0.6371132890680271
41	3.1473002545678335e-54	0.6392754946356827
42	1.0065233312728648e-54	0.6402558416465567
43	4.76244820108512e-52	0.6373399182003934
44	6.343115406360576e-52	0.6376618799904553
45	1.5669685941207688e-54	0.6417712693629001
46	3.069614773810488e-63	0.6545555500161552
47	1.600686528970863e-62	0.6537582569308364
48	9.003370021510905e-62	0.6532288847677441
49	1.1757734029615922e-59	0.6508322483931405
50	1.30752776208534e-62	0.6551490481386155
51	9.486198904678788e-64	0.6567238446956796
52	1.586526349933275e-65	0.6592123886025526
53	3.1822715191333054e-65	0.6589351437277771
54	3.493592058749815e-64	0.6577993340795032
55	7.499819073012854e-62	0.6553001342268597
56	1.0841018548489135e-62	0.6565491632989437
57	1.731047434325044e-62	0.6565217622955343
58	6.147902259897131e-63	0.6571474185400517
59	1.868061018178544e-63	0.6581127330559997
60	7.079680619665957e-63	0.6575959196861367
61	8.503004060058896e-63	0.6576056242081776
62	2.99838142968177e-62	0.6570077495365615
63	3.737399239032348e-63	0.6583781802765294
64	1.1695675064770596e-62	0.6578465246964863
65	1.7601968215370063e-64	0.6604357292339402
66	6.3526332796555375e-65	0.6610670940208346
67	1.5314749811126394e-64	0.660665212637495
68	7.316468776450639e-64	0.6599211992810281
69	2.6956603328248592e-64	0.6606071757899956
70	5.670601257949816e-65	0.6616451790788772
71	5.046852045212735e-66	0.6632380526868016
72	1.9121080024438763e-67	0.6652044552509266
73	2.2471470867914505e-67	0.6652411802068852
74	8.344243109018436e-66	0.6634939856700364
75	4.905930442303248e-69	0.6678792879240353
76	3.5719239581244017e-69	0.668152346534401
77	1.2492649400467102e-71	0.6716562498453936
78	1.9362530352847454e-71	0.6716185734657055
79	8.173462935722407e-71	0.6709423014787789
80	1.3265936075403888e-70	0.6708726572617797
81	1.4571268328684758e-70	0.6708599081838045
82	7.243882713849607e-73	0.6740614490335628
83	7.052413728158727e-74	0.6755953343702583
84	2.015838009557173e-74	0.6763309751979056
85	1.9850321022654304e-74	0.6764124170691506
86	1.2953095813766938e-75	0.6779577194906001
87	7.165999703898627e-76	0.6782859606772766
88	1.2557897299244298e-75	0.6780104283652143
89	6.137189921029847e-76	0.6783852893146363
90	1.6847951479371105e-76	0.6791513757016274
91	5.566023052211637e-77	0.6798187043054968
92	5.198796831377369e-77	0.6801050828480755
93	4.14449894903549e-77	0.6802407558719018
94	2.3651693622382025e-76	0.6794725763527057
95	1.2013271297658988e-76	0.6799136563937007
96	1.0925539110170963e-71	0.6743367910608793
97	1.4465454913227503e-74	0.6780717000533939
98	5.337878486138374e-74	0.6774395741275159
99	4.917742980395367e-74	0.6775309108055476
100	6.821641545469381e-76	0.6800078473429209
101	2.7784932783828385e-76	0.6805286566924478
102	4.604691062563092e-76	0.6803246714448434
103	3.21845458310283e-76	0.6805756570246848
104	7.427332764161619e-76	0.6801648322582879
105	6.691413728803235e-77	0.6815868301643946
106	8.513954003783406e-77	0.6815360241372395
107	6.128621882767327e-77	0.681724025466188
108	8.358565256550659e-78	0.6828440414805523
109	9.737848894040544e-78	0.6828092193720527
110	2.6435202508493708e-79	0.6847773344988908
111	8.054440643782257e-78	0.6832181412909907
112	3.125974905050373e-77	0.6826352991143007
113	3.750171909066013e-77	0.6825536669583098
114	3.6548029175431993e-78	0.6838327610202459
115	5.953479001338577e-78	0.683605561033642
116	1.2120297812472295e-77	0.6832466840028756
117	3.596976729417203e-77	0.6827304414872504
118	1.2797851613117265e-76	0.6821019309715445
119	4.33399311752874e-77	0.6827154089923243
120	9.626674267473625e-77	0.682293928280157
121	1.715421241831511e-78	0.6844943810817383
122	2.0035770940348307e-78	0.6844544212850995
123	9.248000153121336e-79	0.6848996875905042
124	3.7313808357580335e-79	0.6853868165400068
125	9.623060062389246e-79	0.6849198577735696
126	1.3993479572766577e-78	0.684805306356538
127	3.916491489582685e-78	0.6843061894680438
128	6.017697968613594e-78	0.6841337914882588
129	8.75775395391465e-78	0.6839760454339082
130	1.051282001482883e-77	0.6839454095898184
131	1.2506495945872577e-77	0.6838799516372289
132	1.497945429657726e-77	0.6838495060778851
133	2.3132886577097113e-77	0.6836968977116737
134	2.8218033443075567e-77	0.6835918605319372
135	2.5530135227841203e-76	0.6825365413311788
136	6.98502704256174e-77	0.683287595223244
137	3.1281345568746814e-77	0.6837381895015339
138	4.132255019220561e-77	0.6836030873319453
139	1.8840479707284434e-76	0.6828585031212406
140	7.439408435426967e-76	0.6821862271139779
141	1.4380590274528015e-75	0.6818574150730636
142	3.336158256860022e-75	0.6814416429032732
143	2.2305809631416876e-75	0.681657806374615
144	1.4223954439570222e-75	0.681922873025653
145	1.8821388707620715e-75	0.6817845360153841
146	1.3561251521088771e-75	0.6819839544290868
147	4.435557200441509e-76	0.6826410076566776
148	2.5547686116779292e-76	0.682994176145067
149	3.983843581813713e-76	0.6827684984364303
150	1.6465302309002006e-76	0.6832750364300146
151	1.1358595892543546e-75	0.682311053907288
152	2.393693648036197e-75	0.6819447557714315
153	2.885300311306355e-75	0.6818442854255966
154	7.068352554416712e-75	0.681428893825298
155	1.8987808485851075e-75	0.6821592066800601
156	4.0260732910786577e-75	0.6817769246255482
157	1.1008914188962212e-74	0.6812671517912835
158	2.4205390231280625e-75	0.6821719557580355
159	2.0536508564178279e-75	0.6822604381648787
160	1.5848862581792265e-75	0.6824216093446556
161	4.3000646811165214e-76	0.6831218572095655
162	6.873979867100992e-76	0.6829568803348707
163	3.4642096580960434e-75	0.6820973641376429
164	6.574976708029281e-75	0.6817514264695976
165	1.2549722117332462e-75	0.6826655543888986
166	5.1761658553736655e-76	0.6831519221994177
167	3.097063839593659e-76	0.6834485761182749
168	5.582164271049503e-76	0.6831327034400818
169	4.493370067849522e-77	0.6845543207766966
170	3.4031635552785056e-77	0.6847234839158013
171	3.138870647941291e-77	0.6848085411972183
172	5.744035162562383e-77	0.684496854783435
173	5.969584870220785e-77	0.6844763040308779
174	4.408047240777635e-77	0.6846380460648924
175	8.181416983727145e-77	0.6843288333528058
176	7.651376831122757e-77	0.6843646068850349
177	1.6381938242681358e-77	0.6852480989602461
178	1.755922562939269e-77	0.6852111837195416
179	3.7760559100181736e-77	0.684854590105726
180	4.149695517653354e-77	0.6848144400243412
181	1.39150134398653e-77	0.6854370517129242
182	3.9319387171009575e-77	0.6848937887633813
183	4.16822927104938e-77	0.6848827522481191
184	5.032550669545527e-77	0.6848121566073904
185	3.611075795099742e-77	0.6850191864109291
186	3.221601135822797e-77	0.6850800775296169
187	5.080694520590141e-77	0.6848566832379309
188	9.99839308106896e-77	0.6845339603088854
189	7.451726407547697e-76	0.6834942444572908
190	7.519635239399453e-75	0.6823304629513697
191	1.0170696976882817e-74	0.6821759517376993
192	2.2191959024889824e-74	0.6817611309916385
193	6.040202581926496e-74	0.6812431759133002
194	3.851666845070458e-74	0.6814979671880596
195	4.029883854231084e-74	0.6814825541236417
196	1.280050770458365e-74	0.6821439839003882
197	6.507131446251678e-75	0.6825298813650723
198	2.7307690954390055e-75	0.6830371804976403
199	4.3629041455057852e-75	0.6827833406466104
200	2.4308101400957215e-75	0.6831092984163362
201	3.4101797712657316e-75	0.6829713419755591
202	8.888400776382711e-75	0.6824514840497617
203	1.4940050175316248e-74	0.682204875019076
204	1.0300821735444487e-74	0.6824160910870245
205	9.403214431679622e-75	0.6824834518870728
206	1.1878808553267356e-74	0.682356341676812
207	2.336210273201747e-74	0.6820056468901193
208	8.131016605278685e-74	0.6813506867947334
209	4.436125465807101e-74	0.6817255477441553
210	8.626499294237653e-73	0.6801646419735421
211	3.6510511425991455e-72	0.679417203491649
212	1.3278596202946958e-72	0.6799852034581588
213	1.2554318942251276e-72	0.6800493294175269
214	5.185548542275712e-72	0.6793129274508961
215	1.4914720877304061e-71	0.6787416926437059
216	8.688724411580836e-72	0.6790904845829396
217	4.641019480844553e-72	0.6794468879120092
218	1.0859856550343588e-72	0.6802911813295651
219	1.18642601479664e-72	0.680242278149869
220	1.4057569181814422e-72	0.6801642614040503
221	6.489201615816732e-72	0.6793859967933215
222	7.276257378153681e-71	0.6781274534839424
223	3.588575249222623e-70	0.6773040913884355
224	1.6745680442567394e-69	0.6765263976319444
225	1.8220078063088207e-69	0.6764995674827725
226	1.96633526505188e-69	0.676470263631904
227	1.9138949211906798e-69	0.6764925269471743
228	6.482240350555225e-69	0.6758132104043132
229	1.3679066859952617e-68	0.6753943936785884
230	7.325680133768322e-69	0.6757572666890188
231	9.285498228842065e-69	0.6756290147702826
232	2.210782620665737e-68	0.6751609142953698
233	5.0521792575671315e-68	0.6747011863492768
234	1.0011797816060915e-67	0.6743286088168057
235	2.5580550775687593e-66	0.6725212843002526
236	5.838060725572169e-66	0.6720729734389135
237	3.9009040429793706e-66	0.6723077848153534
238	7.206900527682108e-66	0.6719690779676524
239	6.874881239900334e-66	0.6720215965575206
240	1.302403092186686e-66	0.6729954738870341
241	1.709204437784077e-66	0.672844007229298
242	1.8050668411204206e-69	0.6768536873948915
243	7.724450769206791e-71	0.6786534005216085
244	5.1542505676388564e-71	0.6788807907929584
245	1.4227595987175593e-70	0.6783095559857683
246	3.196264863613955e-70	0.677865241104093
247	2.6750529297941127e-70	0.6779780799584114
248	9.02272921545894e-71	0.6785968859520763
249	5.111783414394299e-71	0.6789163740404416
250	4.052663239934686e-71	0.6790712658236038
251	2.2758612960596787e-70	0.6782009033958596
252	2.2413088696240562e-70	0.678215365036548
253	2.8529620521262433e-70	0.6780848297008609
254	1.094551947104707e-69	0.6773404357749022
255	2.2032668708910567e-69	0.6769655748254804
256	4.2138431292681713e-69	0.6766186857337056
257	3.595766429844741e-69	0.676720297788016
258	1.8614403487851654e-68	0.6758080727161739
259	1.0415766741446397e-67	0.6748345759561523
260	2.1175607782051594e-67	0.6744250831829767
261	4.89565833381451e-67	0.6739508935961952
262	1.4422561630760103e-66	0.6733237150737106
263	4.346977422503234e-67	0.6740357605928664
264	4.477253395411939e-67	0.6740239629386207
265	3.058324054398421e-66	0.6729229753988464
266	1.2478982707654118e-65	0.6721062732694458
267	3.2236556663287597e-66	0.6729130805920596
268	1.4829340815353854e-65	0.6720309205100696
269	5.009673144409482e-65	0.671320777838373
270	5.627134563879203e-65	0.6712574130179884
271	1.0136239690090373e-64	0.670915471329607
272	6.582777613733843e-65	0.6711801574111532
273	3.2468792876763235e-65	0.6716012575538287
274	2.462542778162194e-65	0.6717637607268269
275	3.668589552585044e-65	0.6715344676080179
276	5.036144405761383e-65	0.6713479885570365
277	2.0482318125098968e-65	0.671876980150637
278	1.388532903933648e-65	0.6721100789643639
279	1.8388860737767306e-65	0.6719452923744149
280	1.8542256359781962e-65	0.6719504300625542
281	2.5058277815195257e-66	0.6731461794057865
282	3.1078800717726465e-66	0.6730255388768862
283	4.462413709034907e-66	0.6728143228089377
284	1.044363132154432e-65	0.6723315704085908
285	9.189080719895274e-66	0.6724065425984752
286	6.234415274521374e-66	0.6726384997037267
287	7.231050062120478e-66	0.6725517298595964
288	7.376402629972406e-66	0.6725498270121375
289	3.1352318969208765e-66	0.6730498953243613
290	5.679111836618311e-66	0.6727028159478406
291	9.407608603712684e-66	0.6724122511408522
292	8.810090176982359e-66	0.6724506886595238
293	2.2351081072910806e-65	0.6719045714387925
294	1.689154138054189e-65	0.6720786819812905
295	2.7736527083005483e-65	0.6717921131539659
296	3.605747813279299e-65	0.6716425493436888
297	4.428590956507827e-65	0.6715215282452969
298	8.698512616404692e-65	0.6711329667941701
299	8.865059634697794e-65	0.6711264971128096
300	1.3870401032046561e-64	0.6708620013160094
301	1.011848818413078e-63	0.6696875638643178
302	2.1234190127955587e-63	0.6692502895182408
303	2.3760036436207603e-63	0.6691924429554874
304	3.7331091011376252e-62	0.6675620832526209
305	4.807287142308295e-62	0.6674094748864096
306	8.340026505119166e-62	0.6670899867980443
307	5.188763533027502e-62	0.6673813127440165
308	2.838978380997655e-62	0.6677451371781762
309	1.398126832368972e-60	0.6654449751697435
310	6.081907168616321e-60	0.6645645276504667
311	1.8019258406674146e-59	0.6639118509720315
312	1.4071501093226999e-59	0.664064459338243
313	1.365244333727125e-59	0.6640831072433411
314	1.4002219009130856e-59	0.6640675038941773
315	1.7831426216419352e-59	0.6639183206533922
316	4.482510109359453e-59	0.6633482275546774
317	1.0426112425181652e-58	0.6628325558932898
318	3.150067989440035e-58	0.6621479113775436
319	2.1838597982695785e-58	0.6623844353166966
320	2.5602243720834623e-58	0.6622892929437469
321	2.9297165277118017e-58	0.6622051870860594
322	1.5468635666768772e-58	0.662603262774481
323	1.5963305404839358e-58	0.6625876594253173
324	7.359067221496854e-59	0.6630690798324429
325	3.683424347203309e-59	0.66350216791411
326	5.747431700220592e-59	0.6632304412969656
327	1.8238236989520612e-58	0.6625244848896786
328	1.8911158934818028e-58	0.6625058369845804
329	1.807540191821004e-58	0.6625339991269736
330	4.3366316830942506e-58	0.6619878819062421
331	2.5649240581691463e-58	0.6623197385030908
332	2.0259597564674164e-58	0.662466828611671
333	2.4959688046261404e-58	0.6623522771946396
334	2.7855954666014987e-58	0.6622837746861158
335	3.327344966778597e-59	0.6636123427819858
336	7.135838130944316e-59	0.6631392949036797
337	2.1510196386361613e-58	0.6624527475404745
338	1.6562867647789824e-58	0.6626156312829644
339	1.1710865402947265e-58	0.6628314141848144
340	1.980968086483582e-58	0.6625079301167853
341	1.7791029586791898e-58	0.662574910347342
342	1.5328312824046535e-58	0.6626791863880949
343	9.814301885353505e-59	0.6629566215476163
344	1.2255151592587356e-58	0.6628222805170112
345	1.6026323995866075e-58	0.6626628218999475
346	9.729704418793173e-59	0.6629771723001734
347	9.227328976776678e-59	0.663013897256132
348	5.396359345419833e-59	0.66335831264621
349	2.954420856452157e-59	0.6637316513176648
350	8.163262099038267e-60	0.6645483534470653
351	1.0289947763111134e-59	0.6644056398876407
352	9.620457607672462e-60	0.6644471219622468
353	1.6830388232314724e-59	0.6641019454331851
354	1.702852363371255e-59	0.664094714612841
355	1.5231652265816053e-59	0.6641635976908565
356	1.3120905908090618e-59	0.6642556955078719
357	1.4441778498402307e-59	0.6642111688773314
358	1.923282979455937e-59	0.6640414348839891
359	1.4694335548077792e-59	0.6642077437519052
360	9.20713832207178e-60	0.6644998308368609
361	1.2281412939132544e-59	0.664329335704535
362	6.853422838965361e-60	0.6646925892844571
363	7.678488404072941e-60	0.6646225644979661
364	6.129767032555057e-60	0.6647648974878988
365	2.686980571192014e-60	0.6652790468713192
366	4.7770086021006144e-60	0.664925497813438
367	5.543212320737756e-60	0.6648339708506603
368	7.854691239942478e-60	0.6646193296572858
369	8.810596091244967e-60	0.6645485437318112
370	1.1910725919873852e-59	0.6643696760706657
371	1.347355827298667e-59	0.6642935621723058
372	1.5026169645996468e-59	0.6642262013722575
373	1.4706875521217918e-59	0.6642570275010932
374	2.035166657530354e-59	0.6640597022195954
375	2.4909983497377523e-59	0.6639381102669657
376	2.9955546160164397e-59	0.6638307896702784
377	3.220749490171228e-59	0.6637927327210985
378	1.7212533614791353e-59	0.6641805330332415
379	2.6023540491771256e-59	0.6639247903347527
380	2.611968899745489e-59	0.663922506917802
381	2.1126734646012876e-59	0.6640572285178987
382	2.5547577160883095e-59	0.6639396325449329
383	3.053091048831529e-59	0.6638292673923112
384	3.9975493701248535e-59	0.6636621973854115
385	3.6333005543826788e-59	0.6637282261922386
386	6.498985122319108e-59	0.6633706811546936
387	6.913664443448014e-59	0.6633322436360218
388	6.256451857798837e-59	0.6634110215208242
389	1.0608664270273954e-59	0.6645165758945001
390	6.219238940126756e-59	0.6634311917038895
391	9.613035608245218e-59	0.6631701210325155
392	4.7674667118636535e-59	0.6636092982260514
393	2.0193955101600494e-59	0.6641481846264388
394	1.3889835522784433e-59	0.664386040558813
395	1.68621329401482e-59	0.6642661611688964
396	3.0793690614125277e-59	0.663899672748294
397	2.261294873669705e-59	0.6640941437586032
398	2.5918139641652417e-59	0.6640096573314239
399	3.9064022565906986e-59	0.6637584814668366
400	5.9755291570175285e-59	0.6635008359208887
401	6.260186549312187e-59	0.663471912639512
402	3.098573817812861e-58	0.6624748205709988
403	5.110239279229659e-58	0.6621709358317974
404	6.781490623345684e-58	0.6619996795604879
405	2.6146102075273245e-58	0.662614679859235
406	2.3546059220635648e-58	0.6626801378118243
407	2.3275135119726324e-58	0.6626873686321686
408	3.493008459892538e-58	0.6624335287811387
409	1.990154283636996e-58	0.6627851749915609
410	1.2752128174549236e-58	0.6630688895476969
411	1.734323760692223e-58	0.6628770825238304
412	1.434634644924879e-58	0.6629954396357798
413	1.3480529870961173e-58	0.6630342577239432
414	1.4834775380542937e-58	0.6629775528696652
415	1.8053873975718738e-58	0.662855009493306
416	1.610171264863448e-58	0.6629294108289526
417	3.468489715511758e-58	0.662449893269286
418	4.666903897178156e-58	0.6622670296284766
419	7.31270523064393e-58	0.6619854082045454
420	7.272904205908192e-58	0.6619888333299716
421	7.077112991872331e-58	0.6620059589571026
422	1.4435643314690383e-57	0.6615580286652553
423	1.7327362637353384e-57	0.661443096678732
424	1.5834940776279047e-57	0.66149980153301
425	2.465100920070287e-57	0.6612326417497671
426	2.738098649696408e-57	0.6611664226581941
427	1.8151535862548103e-57	0.6614255904821092
428	2.1328845488802131e-57	0.6613384400684873
429	2.1983141883340963e-57	0.6613194115938974
430	2.0546688129368946e-57	0.6613620353769788
431	1.759236499988841e-57	0.6614598417363712
432	1.9295998610862486e-57	0.6614016146041259
433	1.9899633459327877e-57	0.6613822055600441
434	3.6541851060645935e-57	0.6610016360682452
435	4.048236069202061e-57	0.6609369392546394
436	8.789719073799079e-57	0.6604547577085302
437	1.2381411324739658e-56	0.660237452528713
438	3.0387674716824866e-56	0.6596665982910146
439	4.937892643528039e-56	0.6593598592806247
440	6.25808417688951e-56	0.6592085829076346
441	1.2095540669722557e-55	0.6587926204530984
442	1.7058331707990457e-55	0.6585722707173469
443	2.2973365985749922e-55	0.6583812248324639
444	1.9310007769184558e-55	0.6584927316935609
445	1.4644933400028859e-55	0.6586700770767392
446	1.665529092109287e-55	0.6585903477682074
447	2.989963203128447e-55	0.6582173896662443
448	4.026378896316011e-55	0.6580259632118695
449	4.6046093433734724e-55	0.6579395739372311
450	6.3343344232709026e-55	0.6577340664116598
451	5.082142525778296e-55	0.6578760188321007
452	1.057509866086863e-54	0.6574113434826143
453	1.2309955186481556e-54	0.6573131565537301
454	1.2888235464064099e-54	0.6572834721333698
455	1.2441067785833231e-54	0.6573063063028778
456	1.3033148759658462e-54	0.6572762413130256
457	3.5463068688046324e-55	0.6581157776119341
458	4.7130207013155075e-55	0.6579353876728213
459	5.816042835328826e-55	0.6578052329066262
460	3.0898374941709443e-55	0.658212442262851
461	3.317242563864832e-55	0.658166773923835
462	4.45323203779795e-55	0.6579772503169192
463	5.313644111903649e-55	0.6578634600388713
464	6.328282420083868e-55	0.6577508114692989
465	3.4266249898451366e-54	0.6566578158888524
466	4.4549298948570176e-54	0.6564873207565265
467	3.5617642087451445e-54	0.6566326983023937
468	2.7357496300396815e-54	0.6568039545737032
469	2.0749471336766447e-54	0.6569832028043405
470	1.2805275715831228e-54	0.6572956503571074
471	1.6748748593040998e-54	0.6571245843705438
472	6.336461182949263e-54	0.6562660195970454
473	5.87955118888993e-54	0.6563147324919957
474	6.734976240317502e-54	0.656228914071595
475	7.890391439932678e-54	0.6561257797393175
476	8.00644422041208e-54	0.6561162655020225
477	8.186108019009641e-54	0.6561018038613342
478	4.4852187823043146e-54	0.6564934098683952
479	1.6099657786012713e-54	0.657165876160404
480	1.5349137165799745e-54	0.6571993662756823
481	1.6912517270238073e-54	0.6571365723095355
482	1.7014955522953983e-54	0.6571352403163142
483	2.618243702482341e-54	0.6568559023093338
484	2.7299793842022686e-54	0.6568313555771127
485	2.1499557199004144e-54	0.6569862473602749
486	1.8498314995505235e-54	0.6570836731501754
487	1.862918609792152e-54	0.6570791063162738
488	1.3946027814901245e-54	0.657271674479124
489	9.053111502838015e-55	0.6575510124861045
490	1.6744045858242317e-54	0.6571533173671746
491	2.156814107320958e-54	0.6569892919162093
492	2.897269633265133e-54	0.6567978654618344
493	3.5097412810367096e-54	0.6566758929397128
494	3.559443280601271e-54	0.6566667592719097
495	4.810067414957484e-54	0.6564760939565184
496	6.516000087146164e-54	0.6562810520919715
497	8.411170271977909e-54	0.6561196906274487
498	9.602659194972292e-54	0.6560333013528103
499	1.3719659920513406e-53	0.6558053402272228
500	1.722748142513068e-53	0.6556565375559295
501	1.3171384687349655e-53	0.6558319800916488
502	1.624267419034875e-53	0.6556999224779945
503	1.1210198694757522e-53	0.6559421549595246
504	1.3090178741846358e-53	0.655840923474706
505	1.265517112822146e-53	0.6558629965052304
506	1.1394707460689002e-53	0.6559314990137541
507	1.2802861871489828e-53	0.6558578588170911
508	2.9293213891095437e-53	0.6553187821319579
509	2.5216304086079845e-53	0.655416969060842
510	2.167953735721001e-53	0.6555159171287097
511	2.15914812560177e-53	0.6555185811151524
512	2.463481021057882e-53	0.6554346655422106
513	2.0029348564772134e-53	0.6555701482812911
514	4.656181704697132e-53	0.6550171808097073
515	1.1239760102893081e-52	0.6544516545448941
516	1.3887079771109705e-52	0.6543214997786988
517	2.319816746603977e-52	0.6539848860632027
518	2.99229451541715e-52	0.653823334313934
519	3.0836911703269054e-52	0.653810204666467
520	2.514287072884091e-52	0.6539453068360557
521	2.778935330311524e-52	0.6538790877444827
522	2.9248435663556037e-52	0.6538452170597124
523	2.9248435663556037e-52	0.6538452170597124
524	8.692530306219289e-52	0.6531225155947864
525	1.490994922816824e-51	0.6527632579945282
526	2.1553549978030905e-51	0.652517410102826
527	1.7294991096023463e-51	0.6526643099266605
528	2.700841545572017e-51	0.6523667045840738
529	2.7788399052664225e-51	0.6523476761094837
530	3.17655076806276e-51	0.652258242278911
531	3.489183297035476e-51	0.6521954483127642
532	7.710060886502149e-51	0.6516662664344178
533	4.9033977732803713e-51	0.6519720540210783
534	4.856282162511019e-51	0.6519785237024388
535	6.188337040240003e-51	0.6518160205294407
536	1.1580346374571672e-50	0.651395110671511
537	1.4618699726776687e-50	0.6512383160408899
538	1.9925058231189096e-50	0.651031857091589
539	2.3813957034766715e-50	0.6509115971321805
540	1.7938824096962025e-50	0.6511026430170636
541	1.6763308757173429e-50	0.6511483113560794
542	2.466457295406914e-50	0.6508900949558939
543	2.2843445876584207e-50	0.6509418524067785
544	2.3510125145548855e-50	0.6509224433626968
545	2.6051094777621454e-50	0.6508531797151894
546	4.1927339933756475e-50	0.6505315984946193
547	2.5842233136668258e-50	0.6508672607863859
548	2.6731235168874867e-50	0.650844426616878
549	3.010632831310201e-50	0.6507641264541084
550	2.5280229784830787e-50	0.6508821029965661
551	3.1832959389567887e-50	0.6507264500744203
552	3.167200196567555e-50	0.6507298751998465
553	2.622379585653846e-50	0.6508573659795992
554	1.5744509566637376e-50	0.6512014008001854
555	1.360057238566084e-50	0.6512999682985613
556	1.5168171850421182e-50	0.6512265183866441
557	1.3903765173393644e-50	0.6512851260883812
558	1.4109622643155849e-50	0.6512752312815944
559	1.5357911896320398e-50	0.6512181458578246
560	1.686786089317976e-50	0.6511549713221859
561	1.6481710973598658e-50	0.6511705746713496
562	3.1547375110441374e-50	0.6507325391862891
563	3.152961090688046e-50	0.650732919755781
564	3.152961090688046e-50	0.650732919755781
565	3.8483563223850517e-50	0.6505981981556841
566	4.515031220185554e-50	0.6504901164200132
567	7.846660991979417e-50	0.650115636040083
568	7.3605044765808735e-50	0.6501590209621482
569	7.798390484114007e-50	0.6501198223044928
570	8.631622447798781e-50	0.6500509392264773
571	1.1480629255778557e-49	0.6498572293551517
572	1.1963610661617094e-49	0.6498313506297093
573	2.2423039862326052e-49	0.6494100602022879
574	2.4245625600393173e-49	0.649356780473436
575	3.043329491936365e-49	0.6492037915377329
576	3.043329491936365e-49	0.6492037915377329
577	2.6754802141058494e-49	0.6492917030903385
578	2.7603725987079223e-49	0.6492703911987977
579	3.760887794427249e-49	0.6490633613952591
580	3.732129856730849e-49	0.649074778480013
581	4.835551715786835e-49	0.6489058056256544
582	6.99009874455659e-49	0.6486534880525916
583	6.825146459443151e-49	0.6486698525407391
584	7.546757943009962e-49	0.6486009694627234
585	8.559994920240542e-49	0.648514580188085
586	8.559994920240542e-49	0.648514580188085
587	9.67095407247143e-49	0.6484308548998893
588	1.1188826667355196e-48	0.6483307651235461
589	1.1445932154060262e-48	0.6483151617743824
590	1.220565006528751e-48	0.6482710157133338
591	1.1977917689560893e-48	0.6482839550760549
592	1.0973900211657062e-48	0.6483440850557591
593	1.303719418932274e-48	0.6482257279438097
594	1.4205391107255443e-48	0.6481667396725809
595	1.2077867982583697e-48	0.6482782465336779
596	1.1300992432549035e-48	0.6483239148726938
597	1.811044076899132e-48	0.6479996696656811
598	1.178049869294244e-48	0.6482953721608089
599	9.827728448396382e-49	0.6484198183846271
600	1.2801107160743634e-48	0.6482382867370391
601	1.4002405068920768e-48	0.6481766344793676
602	1.5477740350919916e-48	0.648107751401352
603	1.6659520011519106e-48	0.6480571356589427
604	2.3468822358732524e-48	0.6478310773808142
605	4.481123530606233e-48	0.6473846693669341
606	5.05138187863468e-48	0.6473037983499268
607	5.05138187863468e-48	0.6473037983499268
608	9.62073943382894e-48	0.6468594834682515
609	9.309196977771577e-48	0.6468823176377595
610	1.253068913813066e-47	0.6466760489732045
611	1.4167421822507377e-47	0.6465946071019595
612	1.4167421822507377e-47	0.6465946071019595
613	1.9058828007049445e-47	0.6463883384374045
614	3.0770401025987664e-47	0.6460545789930968
615	3.0770401025987664e-47	0.6460545789930968
616	3.7404226521953053e-47	0.6459183351150328
617	4.727775226806559e-47	0.6457546902335594
618	4.727775226806559e-47	0.6457546902335594
619	4.193917656574548e-47	0.645838415521755
620	4.257234846898638e-47	0.6458298527081896
621	4.557169512061816e-47	0.6457822815217147
622	4.2769927518471674e-47	0.6458266178675093
623	2.481609601204154e-47	0.6462064262203246
624	3.387107540988052e-47	0.6459895016099992
625	3.387107540988052e-47	0.6459895016099992
626	3.651795470101231e-47	0.6459369830201309
627	4.004134235917294e-47	0.645872666776017
628	3.8858828549510297e-47	0.645895500945525
629	3.705868082913212e-47	0.6459305133387704
630	3.6756907195799477e-47	0.6459362218811474
631	2.757359326919238e-47	0.6461367820033255
632	2.867874130937511e-47	0.6461093809999159
633	2.286366634174469e-47	0.6462673173390124
634	3.0385794018084725e-47	0.6460709434812442
635	4.4116383868302045e-47	0.6458106339488537
636	4.93528267995027e-47	0.6457322366335432
637	4.994738608892993e-47	0.6457238641047236
638	5.876900974490733e-47	0.6456119766741347
639	7.327801326742798e-47	0.6454593683079233
640	8.58652621660452e-47	0.6453501448637771
641	4.336542890376318e-47	0.6458319458403945
642	6.860003880638664e-47	0.645511125758808
643	6.727091166806354e-47	0.6455248262605128
644	8.232864424046339e-47	0.6453851572570226
645	7.349424250948172e-47	0.6454646962808085
646	9.805056224169593e-47	0.6452626138806633
647	5.46780078783301e-47	0.6456717260843472
648	7.048298607868854e-47	0.645494000131677
649	9.424292668854417e-47	0.6452903954535646
650	1.198354074645516e-46	0.6451218031686977
651	1.1650490537097888e-46	0.6451415927822712
652	1.6459509956169725e-46	0.6448987894465035
653	1.750677658541502e-46	0.6448554045244385
654	1.8202106292185704e-46	0.644828003521029
655	1.863041036395644e-46	0.6448116390328815
656	2.1453963020054097e-46	0.6447123103955221
657	2.30028943070622e-46	0.64466321693108
658	2.242607404324359e-46	0.6446811036971946
659	2.3429349754286576e-46	0.6446502775683589
660	3.513941038591094e-46	0.6443644698800178
661	3.57851550426983e-46	0.6443534333647557
662	3.4016562252487103e-46	0.6443892068969848
663	3.3254721180934567e-46	0.6444051908156403
664	3.3254721180934567e-46	0.6444051908156403
665	3.421894790988398e-46	0.644385020632575
666	3.932504433157994e-46	0.6442868337036909
667	3.1474491282352596e-46	0.6444440089038038
668	2.328780453550196e-46	0.6446563666802276
669	2.045497512507251e-46	0.6447477033582594
670	1.974862959412976e-46	0.6447724403752263
671	1.7093000337136703e-46	0.6448740524295367
672	1.764742045212663e-46	0.6448515988295205
673	1.9169948841643265e-46	0.6447933716972752
674	2.1209373653972147e-46	0.6447222052023088
675	2.360446642830574e-46	0.6446468524429326
676	2.286720615464616e-46	0.6446710186056619
677	2.1547545382504014e-46	0.6447128812497598
678	1.3306088367768599e-46	0.6450609120500099
679	1.2529509739185623e-46	0.6451031552635995
680	1.2529509739185623e-46	0.6451031552635995
681	1.2529509739185623e-46	0.6451031552635995
682	1.0131761768815836e-46	0.6452540510670979
683	1.22506722599143e-46	0.6451242768703944
684	1.2758751251945831e-46	0.6450957341585095
685	1.4611503992578723e-46	0.6450074420364121
686	1.3247651284462028e-46	0.6450780376771408
687	1.3428251266293261e-46	0.6450685234398459
688	1.7234104696439667e-46	0.6448930809041266
689	2.087559838199579e-46	0.6447598815819969
690	2.1011422558033137e-46	0.6447553147480953
691	2.5288547641934325e-46	0.6446247794124083
692	2.4535284384719973e-46	0.6446460913039491
693	2.6191773321507587e-46	0.6446000423954414
694	3.744176755328647e-46	0.6443496276698377
695	3.817523629821609e-46	0.6443359271681329
696	3.5191404524602906e-46	0.6443933931613945
697	3.468287890441436e-46	0.6444036685376732
698	3.4200100787312814e-46	0.6444135633444599
699	3.4200100787312814e-46	0.6444135633444599
700	3.5688106956915705e-46	0.6443834983546078
701	4.930329323235064e-46	0.6441551566595285
702	4.874917943485143e-46	0.6441631486188563
703	5.3418013489256126e-46	0.6441001643679635
704	4.116543125361771e-46	0.6442843600019942
705	4.5258122036246594e-46	0.6442173797714376
706	5.487431952606785e-46	0.6440811358933736
707	4.405319609730533e-46	0.6442398333714537
708	3.972515752088e-46	0.6443129027138791
709	3.963964222699578e-46	0.6443144249918463
710	3.9554310129112844e-46	0.6443159472698134
711	3.4362617502973736e-46	0.644416988469886
712	3.1963823292229694e-46	0.6444714099072133
713	3.1963823292229694e-46	0.6444714099072133
714	3.0269143842928177e-46	0.644509847425885
715	3.0187611920127855e-46	0.6445117502733441
716	2.7099487727094553e-46	0.6445878641717038
717	2.575875247488673e-46	0.6446236377039329
718	1.7906916967625796e-46	0.644884708375307
719	1.9294151820658356e-46	0.6448321897854388
720	1.9294151820658356e-46	0.6448321897854388
721	3.1418039197125952e-46	0.6444885355343443
722	3.5527633112513726e-46	0.6444017656902141
723	3.5527633112513726e-46	0.6444017656902141
724	3.2068537622557944e-46	0.644474073893656
725	3.2051248750786947e-46	0.6444744544631478
726	3.32482840881214e-46	0.6444485757377054
727	3.32482840881214e-46	0.6444485757377054
728	3.4920081807222615e-46	0.6444139439139517
729	3.661626645472978e-46	0.6443804537986734
730	3.088580354832573e-46	0.6445022360360491
731	3.164456405689689e-46	0.6444851104089181
732	3.1901583910810235e-46	0.6444794018665412
733	3.286189046428301e-46	0.6444584705444922
734	2.664121456327347e-46	0.644606512076802
735	3.0063954575430575e-46	0.6445212645106391
736	2.937459438541656e-46	0.6445376289987863
737	2.5024105909921005e-46	0.6446506581378506
738	2.219447707660593e-46	0.6447368571277431
739	2.370626002604166e-46	0.6446904276497436
740	2.370626002604166e-46	0.6446904276497436
741	2.098176200683889e-46	0.6447764363548902
742	2.949854788335818e-46	0.644536297005565
743	1.0162404189370688e-45	0.6436626997371406
744	1.1264155014731046e-45	0.6435896303947153
745	6.73820097064646e-46	0.643957260523793
746	7.526620682148564e-46	0.6438788632084824
747	7.526620682148564e-46	0.6438788632084824
748	8.903640995736558e-46	0.6437597449575494
749	9.028719551032569e-46	0.6437498501507626
750	9.603255769321929e-46	0.6437060846592058
751	1.0313221059863492e-45	0.6436554689167965
752	1.0307692783795847e-45	0.6436558494862883
753	2.568092820003181e-46	0.6446453301649655
754	2.568092820003181e-46	0.6446453301649655
755	2.568092820003181e-46	0.6446453301649655
756	3.183496775415792e-46	0.6444953857851967
757	3.3707331152943974e-46	0.6444550454190661
758	4.4604965124089445e-46	0.6442571492833306
759	3.824070785678127e-46	0.6443675144359522
760	3.463096837507135e-46	0.6444375392224433
761	3.789709798726206e-46	0.6443770286732472
762	4.643145106193362e-46	0.6442365985307734
763	5.05517167159082e-46	0.6441764685510691
764	5.363314269770769e-46	0.6441346059069712
765	5.3059304421898635e-46	0.6441422172968073
766	4.982269993226421e-46	0.6441867439273478
767	3.767682455969306e-46	0.6443842594935913
768	4.598379439352705e-46	0.6442434487816258
769	3.620541999871033e-46	0.6444139439139517
770	3.4602987471102604e-46	0.6444459117512629
771	2.76651764168964e-46	0.6446053703683265
772	3.123495738248401e-46	0.6445197422326718
773	3.3250828313654218e-46	0.6444755961716231
774	3.1778586805458797e-46	0.6445075640089343
775	2.988378153067774e-46	0.6445509489309993
776	3.200211650504282e-46	0.6445026166055409
777	2.9996818509562026e-46	0.6445482849445567
778	2.9996818509562026e-46	0.6445482849445567
779	5.000081487514023e-46	0.644191881615487
780	5.6220842382734335e-46	0.6441089174662749
781	6.022571471550712e-46	0.6440602045713246
782	6.776406374918639e-46	0.6439781918458419
783	7.722862824217136e-46	0.6438870454525562
784	6.6676930866376855e-46	0.6439926534865303
785	8.26516148538247e-46	0.6438404256898107
786	8.924290764454311e-46	0.6437860042524834
787	8.96267258021212e-46	0.6437829596965491
788	8.408319033793384e-46	0.6438282474660731
789	2.1313614001049636e-45	0.6431816598995068
790	2.4214686875859933e-45	0.6430907037909669
791	2.5392658695468867e-45	0.6430568331061968
792	3.192113224284963e-45	0.642893568794215
793	2.3351451043619346e-45	0.6431165825164092
794	2.6288843158237658e-45	0.6430320960892298
795	2.1878752668118063e-45	0.6431630119944087
796	2.011877404205952e-45	0.6432227614046211
797	2.0043672326347673e-45	0.6432254253910636
798	2.3995945998082598e-45	0.6430971734723274
799	2.257904443589106e-45	0.6431405583943925
800	2.257904443589106e-45	0.6431405583943925
801	2.4539973991460224e-45	0.6430811895536719
802	2.8448529835949224e-45	0.6429757718044435
803	3.0817534529003894e-45	0.6429186863806737
804	3.0817534529003894e-45	0.6429186863806737
805	3.0215545916605816e-45	0.6429327674518703
806	2.8293206070616164e-45	0.6429810997773288
807	2.3498252921432334e-45	0.6431135379604749
808	2.3864863076654163e-45	0.6431025014452126
809	2.7067881786356772e-45	0.6430126870451481
810	2.8991576155611687e-45	0.6429651158586732
811	3.360496473436443e-45	0.642859698109445
812	3.645328258577287e-45	0.6428029932551669
813	3.8345232920687904e-45	0.642766839153446
814	3.3635434034971506e-45	0.6428604592484285
815	3.3635434034971506e-45	0.6428604592484285
816	3.9366259752859763e-45	0.6427508552347905
817	2.8305044280454753e-45	0.642986427750214
818	2.6128404066072514e-45	0.6430435131739838
819	2.882297547722295e-45	0.6429734883874928
820	3.149032038201544e-45	0.6429103138518542
821	3.41111204583986e-45	0.6428532284280843
822	2.4691487798794927e-45	0.6430838535401144
823	2.3887764841494126e-45	0.643107448848606
824	1.411782383995672e-45	0.6434819292285362
825	1.6103679504812977e-45	0.6433883091335536
826	1.6575510441985288e-45	0.6433677583809965
827	1.8814400940402226e-45	0.6432775634114402
828	1.8794302167714192e-45	0.6432783245504238
829	1.8113824843588986e-45	0.6433045838453579
830	1.643429300413266e-45	0.6433738474928653
831	1.0262476779588612e-45	0.6437085583609025
832	1.1589876159159587e-45	0.643622169086264
833	1.2372492283254327e-45	0.6435757396082646
834	1.2372492283254327e-45	0.6435757396082646
835	1.296943967784689e-45	0.6435422494929863
836	1.3321293365613663e-45	0.6435232210183963
837	1.3756076831444431e-45	0.6435003868488884
838	1.9253422250566044e-45	0.6432625309165141
839	2.3762625174879456e-45	0.6431125865367453
840	2.2169300636834886e-45	0.6431620605706792
841	2.026671799982096e-45	0.6432259962453014
842	2.1863630038972683e-45	0.643171955377466
843	2.25032414067735e-45	0.6431514046249088
844	2.2287995284910248e-45	0.6431582548757612
845	2.1298912999113794e-45	0.643190603282564
846	1.9859427113749792e-45	0.6432404578859897
847	2.0638175972016883e-45	0.6432130568825802
848	2.1016408051441185e-45	0.6432001175198591
849	2.1016408051441185e-45	0.6432001175198591
850	1.7695739460983696e-45	0.6433239928894396
851	1.7841589624830353e-45	0.6433222803267266
852	1.7841589624830353e-45	0.6433222803267266
853	2.175288414564896e-45	0.6431810890452692
854	2.6701032709714708e-45	0.6430349503604184
855	2.6701032709714708e-45	0.6430349503604184
856	3.409636195578462e-45	0.6428617912416499
857	3.8828592415771216e-45	0.6427689322856509
858	4.79634598610297e-45	0.6426178461974067
859	5.408826540724295e-45	0.6425318374922602
860	5.5309421917172594e-45	0.6425158535736046
861	4.76076025159285e-45	0.6426231741702919
862	5.80810363968554e-45	0.6424808411803591
863	3.3146902250980234e-45	0.6428819614247152
864	3.784869052005493e-45	0.6427871996212573
865	4.503440430518404e-45	0.6426642756754062
866	4.503440430518404e-45	0.6426642756754062
867	4.617474391378408e-45	0.6426463889092917
868	4.8671590821945716e-45	0.6426087125296036
869	4.2541757008471497e-45	0.6427049966110286
870	4.2541757008471497e-45	0.6427049966110286
871	4.743302777055253e-45	0.6426285021431771
872	5.5888912249792354e-45	0.6425124284481785
873	5.553358170645704e-45	0.64251699528208
874	8.476377647633008e-45	0.642217867661526
875	9.583117386263634e-45	0.642131097817396
876	1.4684149523863741e-44	0.641824358807006
877	9.892763716330446e-45	0.642108263647888
878	1.1115744192034646e-44	0.6420245383596922
879	9.53245656788199e-45	0.6421349035123138
880	7.093916079877534e-45	0.6423468807192458
881	6.680832553306348e-45	0.6423898850718192
882	6.675307289124572e-45	0.6423917879192782
883	6.6047880974921e-45	0.6423993993091142
884	6.854900097611136e-45	0.6423727594446882
885	7.558191702404536e-45	0.6423027346581972
886	6.822222294962605e-45	0.6423761845701144
887	7.190366807915401e-45	0.6423385081904263
888	7.140919566031917e-45	0.6423434555938197
889	7.321306974135059e-45	0.6423255688277052
890	7.728533542405607e-45	0.6422867507395417
891	7.728533542405607e-45	0.6422867507395417
892	8.110824200379006e-45	0.6422521189157879
893	9.216603951441234e-45	0.6421604016682645
894	9.216603951441234e-45	0.6421604016682645
895	1.0069612441473282e-44	0.642096846563134
896	9.324726279764733e-45	0.6421520291394449
897	1.1929608623986745e-44	0.6419750643257583
898	1.0561433090616296e-44	0.6420625953088721
899	1.0561433090616296e-44	0.6420625953088721
900	9.708042473591067e-45	0.6421231058580681
901	9.708042473591067e-45	0.6421231058580681
902	1.025810805556538e-44	0.642083526630921
903	1.025810805556538e-44	0.642083526630921
904	7.278686415408619e-45	0.642329755092115
905	7.765529411424405e-45	0.6422833256141155
906	7.827581178948847e-45	0.6422776170717385
907	7.186551108516306e-45	0.6423388887599182
908	7.186551108516306e-45	0.6423388887599182
909	6.725115991998946e-45	0.642386459946393
910	7.182737423894305e-45	0.6423392693294099
911	6.746575620632222e-45	0.6423841765294422
912	7.671332697176422e-45	0.6422920787124269
913	9.900291336054306e-45	0.6421090247868716
914	8.963226533785071e-45	0.6421817135598051
915	7.350216630379433e-45	0.642324046549738
916	7.350216630379433e-45	0.642324046549738
917	7.350216630379433e-45	0.642324046549738
918	7.67306042888764e-45	0.6422932204209022
919	6.763929061571881e-45	0.6423849376684257
920	7.27805107005283e-45	0.6423324190785575
921	7.465842577739975e-45	0.6423141517429511
922	7.695116177854404e-45	0.6422924592819186
923	3.4439700068460924e-45	0.6428743500348792
924	3.4439700068460924e-45	0.6428743500348792
925	3.9051947041181325e-45	0.6427845356348146
926	4.2050914487085435e-45	0.6427316364754546
927	6.33846285598249e-45	0.6424391688210072
928	6.33846285598249e-45	0.6424391688210072
929	6.564563912883764e-45	0.6424140512345484
930	6.853046985723182e-45	0.6423832251057127
931	7.424926913618787e-45	0.642325759112451
932	7.726378799101587e-45	0.6422972164005661
933	8.779018217018678e-45	0.6422068311462639
934	8.7836744032223e-45	0.6422064505767721
935	8.12491317650506e-45	0.6422623942920666
936	8.686408520967699e-45	0.6422144425360998
937	8.686408520967699e-45	0.6422144425360998
938	9.556145703504641e-45	0.6421459400275761
939	9.135138812675683e-45	0.642178288434379
940	9.135138812675683e-45	0.642178288434379
941	8.825690807343475e-45	0.6422030254513459
942	7.18765869419991e-45	0.6423503058446721
943	8.3388474145806e-45	0.6422437463869684
944	1.1539543502002099e-44	0.6420104572884957
945	1.3843954622740715e-44	0.6418795413833168
946	1.4704429380420596e-44	0.6418361564612518
947	1.3836632703513061e-44	0.6418799219528086
948	1.5977217152796843e-44	0.6417764070510393
949	1.5307435678678006e-44	0.641807233179875
950	1.5421169780414463e-44	0.6418019052069899
951	1.5609846769248085e-44	0.6417931521086785
952	2.123776830273911e-44	0.6415726120881811
953	2.419451979543036e-44	0.6414786114237067
954	2.247170359642714e-44	0.6415318911525585
955	2.1542625100050225e-44	0.6415623367119024
956	2.287853436775496e-44	0.6415189517898373
957	2.039173597400772e-44	0.6416019159390495
958	2.039173597400772e-44	0.6416019159390495
959	1.7458709949995653e-44	0.6417138033696383
960	2.484407952841996e-44	0.6414631983592888
961	2.572410357247944e-44	0.64143808077283
962	3.732280903828494e-44	0.6411716821285709
963	4.085163860612305e-44	0.6411075561692028
964	3.76320429733742e-44	0.6411669250099233
965	4.1406869090463706e-44	0.6410989933556372
966	4.1406869090463706e-44	0.6410989933556372
967	4.23987431059103e-44	0.6410818677285063
968	3.9860259934668234e-44	0.6411277263522681
969	4.2323999124563217e-44	0.641084341430203
970	4.418929235652102e-44	0.6410531347318755
971	9.671953798971547e-44	0.6404921753009638
972	1.0566916628822201e-43	0.6404278590568498
973	1.037504509597606e-43	0.6404411789890628
974	1.0886977412472739e-43	0.6404061665958173
975	9.353082227269426e-44	0.640516531748439
976	9.353082227269426e-44	0.640516531748439
977	1.7765272994129396e-44	0.6417204633357448
978	2.0144959001943778e-44	0.6416310295051721
979	2.0144959001943778e-44	0.6416310295051721
980	1.6295324279648721e-44	0.6417849698646048
981	1.5728350609064603e-44	0.6418104680205553
982	1.6295324279648721e-44	0.6417849698646048
983	1.664346272262127e-44	0.6417697470849328
984	1.7574357117950522e-44	0.6417305484272775
985	1.9154480921192257e-44	0.6416685156001143
986	1.8410601588160678e-44	0.6416970583119992
987	2.0886918131533733e-44	0.6416061022034593
988	2.35697464384073e-44	0.6415189517898373
989	2.624697154814768e-44	0.6414413156135104
990	2.624697154814768e-44	0.6414413156135104
991	2.807911671604706e-44	0.6413926027185601
992	2.7667759576056193e-44	0.6414032586643305
993	2.665135647820513e-44	0.6414302790982482
994	2.7872683119137657e-44	0.6413979306914452
995	2.6274663099520766e-44	0.6414405544745267
996	2.6219309034327727e-44	0.641442076752494
997	2.7696942333033007e-44	0.641402497525347
998	2.7696942333033007e-44	0.641402497525347
999	2.72336715750945e-44	0.6414146757490844

==> data/stats-mannwhitneyu-varghadelaneya-vulnerability-linevul-ue.dat <==
rank	pvalue	effect_val
1	4.935998821047731e-46	0.5629241209130167
2	5.8144520918267495e-50	0.5695477426330309
3	8.65611695862657e-56	0.5810257185056863
4	1.3804038337294395e-57	0.585322348068096
5	1.0790284538767996e-67	0.5989174320236288
6	7.821135550892226e-71	0.605503377363955
7	1.6233403180800812e-68	0.6062156131678567
8	6.127481908539704e-68	0.6074635005314653
9	1.611778510690454e-74	0.6162101291614799
10	1.0655106014651737e-74	0.6177110952371347
11	1.2735584927101938e-84	0.630300334025843
12	9.25230698871501e-86	0.6344542500288282
13	9.658881859220466e-87	0.6365047584506407
14	1.2738369451932449e-86	0.6379983034212056
15	1.0973335835196246e-82	0.6371766538884117
16	3.620601966485157e-85	0.6419486147460783
17	1.163617587885768e-86	0.6456496530538228
18	1.7726930506886514e-82	0.6446472330124244
19	4.471400814285563e-86	0.6498520916670123
20	7.562154157002302e-94	0.65928165225006
21	7.335491507354746e-86	0.6555870836236761
22	7.544126253199697e-87	0.6572535974282636
23	9.553332680858829e-85	0.6560287345189088
24	1.045165599530591e-85	0.6578977112931332
25	2.4295756337140925e-83	0.657275480174042
26	6.216514556653305e-82	0.6563596396920279
27	1.6354065918460078e-82	0.6579789628796323
28	2.476902810876643e-82	0.6600960709625097
29	8.016341487960672e-81	0.6598534579114879
30	2.4372047974081724e-82	0.6619827442181029
31	2.0480425368466617e-83	0.6637560077651399
32	2.856357928678048e-84	0.6651041751898376
33	4.1781385558883796e-85	0.6662319928787837
34	7.706975244629755e-85	0.666305062221209
35	8.77223956749963e-85	0.6665845905129354
36	7.232374624172526e-85	0.667285409232083
37	6.705121027014253e-83	0.6662544464787998
38	3.329017496317309e-82	0.6662980216856108
39	2.4605499740481262e-82	0.6672214735574609
40	6.360643502707477e-83	0.6680906942767296
41	1.3834876786994705e-81	0.6677919472256675
42	2.0382016236952704e-79	0.6663008759567992
43	6.892061900464073e-79	0.6659699707836801
44	2.1855596748557746e-77	0.6651918964576973
45	5.217438114795515e-81	0.6697625360542022
46	5.293530344184743e-91	0.6822794666394687
47	1.5207794094426917e-89	0.6809311089300251
48	1.9275665223602166e-89	0.6811586894861208
49	2.7817262002052245e-86	0.6783620745756365
50	2.7728740342256197e-90	0.6832619067825475
51	6.278671078655296e-89	0.6823407383276483
52	3.199930290924558e-90	0.684036936552596
53	4.251098761155622e-88	0.6820143999884307
54	2.0820502648052787e-87	0.6814186184490195
55	5.912871291835713e-88	0.6821984053377155
56	2.107720306973494e-88	0.6829049325992401
57	1.9976698360417405e-88	0.6832259429655725
58	5.916761690302357e-88	0.6829211068026416
59	3.4228338822264486e-89	0.6845240655020987
60	1.5157596187657038e-88	0.6841273218068983
61	6.823541917260016e-87	0.6827057044702834
62	2.6730142342481474e-86	0.6821289514054621
63	1.4241162552655983e-87	0.6837452300371322
64	1.5784821115204006e-86	0.6827433808499715
65	1.0144950515307063e-87	0.6844508058749273
66	8.727363214553119e-87	0.6838291456100738
67	1.8125146894609215e-86	0.6836605533252069
68	4.10677399359505e-86	0.683361425704653
69	2.6321449459736304e-86	0.6837448494676404
70	5.125708248761606e-86	0.6837712990473204
71	6.983495853302737e-88	0.6860256024319913
72	2.3379368052241017e-87	0.6858202851911658
73	1.283359149041217e-87	0.6862139843304318
74	9.227786660851848e-87	0.6854178329535884
75	1.41467348362967e-89	0.6889609349222363
76	5.7773884525917984e-89	0.6885158589015775
77	5.989160366209758e-93	0.693267269006687
78	2.4317123628985907e-93	0.6938683785189834
79	4.210961189194202e-93	0.6937207175561654
80	2.363793533765682e-93	0.6942481868717987
81	1.1855364116818031e-92	0.693605975854388
82	1.9396419795920478e-95	0.696969258738161
83	2.383632340362225e-97	0.6992273678177499
84	2.4361578252486177e-96	0.6984470100748161
85	1.0053602940273652e-96	0.6989004586242946
86	1.0725163808522362e-97	0.7000670944014041
87	1.2674582339287097e-96	0.6990911239396859
88	4.035244212431084e-96	0.698634821119019
89	1.175671077514738e-95	0.6981929799390404
90	3.4355904808149083e-96	0.6989019809022617
91	8.677662559351305e-97	0.6996277269231224
92	3.085229726873118e-97	0.7002672739540904
93	1.2979952764612804e-94	0.6977012841556361
94	4.521770238846006e-94	0.697283418853641
95	1.5528041537819096e-94	0.6978940426032323
96	1.2094178371951786e-95	0.6991891205838241
97	5.911864434124591e-97	0.7009846474461313
98	7.789727873959457e-97	0.7008579178053623
99	1.2445019717993312e-93	0.6979566462846333
100	2.9260396393425313e-93	0.6981560646983359
101	1.4176620801113957e-91	0.6966174222429928
102	8.683631206508331e-91	0.6959272594696155
103	3.40118842583819e-90	0.6953301459369831
104	3.6653864039793875e-89	0.6942982317599702
105	7.389710353370442e-89	0.694238101780266
106	6.396092592871204e-89	0.6943998438142805
107	1.9226164668048306e-88	0.6939739865529576
108	3.688296667006718e-89	0.6948843087773406
109	5.186564492645878e-89	0.6947726116314976
110	1.9816049227444144e-90	0.6964591053344045
111	1.557300782584806e-89	0.6956391683643237
112	3.4162271045885535e-88	0.694308316851503
113	3.9924898405340976e-88	0.6942491382955283
114	1.4740441213380014e-88	0.694821134241702
115	1.945285234363107e-88	0.6946856515026215
116	6.69858637474811e-88	0.6940974813530463
117	8.706276750379745e-87	0.6929198090606745
118	1.7056408275345897e-85	0.6915117019410186
119	1.8110316352798913e-85	0.6915959980834521
120	1.606190919836614e-85	0.6916557474936644
121	2.864150625461514e-87	0.6937311832171899
122	5.733992891445624e-87	0.6934857158949795
123	2.392871092737936e-86	0.6928585373724949
124	5.181460590872191e-85	0.6914059036222985
125	1.592537426538905e-84	0.6908902319609109
126	1.2326878375025602e-84	0.6910496905779747
127	3.6686525598573515e-84	0.690517464143694
128	2.0386889374698992e-83	0.6896836363871625
129	1.7958950998785865e-82	0.688626604623691
130	1.4209644265591638e-81	0.6877362622976274
131	2.564255605557101e-81	0.6874487420465734
132	4.484143572761582e-81	0.6872061289955516
133	1.8345580020193867e-80	0.6865829464527308
134	3.646422398229631e-80	0.6862714503236934
135	1.4653390841680858e-79	0.6856364701266269
136	3.489126499093415e-80	0.6864362369136423
137	2.5453129064101352e-80	0.6866554449409185
138	5.453546881089229e-80	0.686289146805062
139	9.50348609630442e-80	0.6860705096320235
140	9.156009907262818e-80	0.68610361917781
141	4.05104237302878e-79	0.6853577029738842
142	1.3903577428591629e-78	0.6847546906141289
143	4.535716024672776e-78	0.6841621439153979
144	1.1013883961345738e-77	0.683749416301542
145	4.918355280056228e-77	0.683013014334911
146	1.1544997536464416e-76	0.6825875376430799
147	4.15681706411133e-77	0.6831937848435156
148	3.287247610294764e-77	0.6834215556843573
149	1.0432812456642209e-76	0.6828227295890116
150	7.177158311944141e-77	0.6830594438129105
151	1.5190534675685738e-76	0.68267430748721
152	2.0122161844267784e-76	0.6825502418328836
153	4.188099464706661e-76	0.6821978344834778
154	6.075020055832619e-76	0.6820619711749055
155	1.4075784024382776e-75	0.6816992884492212
156	2.537630971780831e-75	0.6814323189507242
157	2.937749245197348e-75	0.6813659095744053
158	1.8005457333781856e-75	0.6817249768899176
159	1.9540390595444142e-74	0.6805482560212753
160	1.7125524894804092e-74	0.6806312201704875
161	1.4322437123050734e-74	0.6807510995604042
162	2.5504687887987976e-74	0.6805202841636282
163	5.103498174165309e-74	0.6801674962447306
164	1.496994377740887e-72	0.6784159251587261
165	2.207902066818246e-73	0.6794731472069434
166	1.7909960268400108e-73	0.6795983545697453
167	2.9018862939838094e-73	0.6793909441967149
168	5.476874927592592e-73	0.6790440551049401
169	2.284995524380005e-73	0.6796202373155237
170	1.327317853875757e-73	0.6799163203801433
171	6.477170737255655e-73	0.6791372946304308
172	2.2926923534825745e-72	0.678465208907914
173	6.909098896665723e-72	0.6778578199990029
174	9.134242269368447e-72	0.6777143453005947
175	1.1154969038888333e-71	0.677603980147973
176	9.474127548386288e-72	0.6776941751175294
177	2.4462673313485166e-71	0.677305042812165
178	1.0580924432579542e-70	0.6765018508997234
179	4.302250501415216e-71	0.6770430207170615
180	1.6367775473984061e-71	0.6775788625615143
181	3.677398304476845e-72	0.678444467870611
182	1.0187257271157061e-71	0.6778920712532648
183	2.226416065570004e-71	0.6775194937207937
184	7.424978115234883e-71	0.6768801369745715
185	4.823724779693515e-71	0.6771299808459375
186	9.694182050342702e-71	0.6767612090083843
187	2.4414928340370732e-70	0.6762653269605703
188	3.032019035398893e-70	0.6761734194283009
189	5.4429555079250674e-70	0.6758651581399437
190	7.472628964553007e-70	0.6756874321872737
191	9.028943058900514e-70	0.6755812532990618
192	3.180420078102545e-69	0.674882527712119
193	3.821322084436741e-69	0.6747790128103497
194	4.787266398220414e-69	0.6746614168373838
195	2.2632783867334602e-68	0.6738013297859182
196	2.539582223580753e-68	0.6737830624503118
197	1.7400014821616055e-68	0.6740256755013337
198	1.166898701598177e-68	0.6743078677795026
199	1.3960441924156833e-68	0.6742062557251923
200	1.2523690113937686e-68	0.6742770416506669
201	1.0674026304620095e-68	0.6744043421456736
202	8.614617059001341e-69	0.6745257438135575
203	6.676791943059766e-69	0.6746973806543588
204	4.564771927790502e-69	0.6749124024172252
205	3.8285149626196793e-69	0.6750299983901911
206	1.076360714520947e-68	0.6744722737999598
207	2.1951774967773923e-68	0.6740858054810379
208	3.547085739054131e-68	0.6738218805384754
209	1.4303307781754668e-68	0.6743647629185265
210	2.572281194401573e-68	0.6740313840437107
211	2.1512124364037147e-68	0.674132996098021
212	1.546916202325593e-68	0.6743291796710433
213	1.2511823122603704e-68	0.6744673263965664
214	1.0389652137151185e-68	0.6745727441457947
215	1.6776924334290752e-68	0.6743008272439044
216	5.926058854865572e-69	0.6749173498206186
217	4.529155092365469e-69	0.6750870838139609
218	3.5558915682701306e-69	0.6753110489598846
219	1.5627769382347131e-68	0.674471893230468
220	1.6252795555571056e-68	0.6744667555423287
221	1.686252289467199e-68	0.6744458242202798
222	1.8867898994544525e-68	0.6743990141727885
223	1.6123493765915372e-68	0.6745053833457463
224	4.507274542777985e-69	0.6752623360649344
225	3.5106733573624393e-69	0.6754206529735226
226	3.3326308854440947e-69	0.6754585196379567
227	6.193961802365446e-69	0.67514930692587
228	1.429110781117184e-68	0.6746829190136705
229	1.4807187573528028e-68	0.6746627488306051
230	6.891849740316186e-69	0.6751053511495673
231	2.148273040951265e-68	0.6744675166813122
232	3.704785955207924e-68	0.6741569719760043
233	8.305544109845773e-68	0.6737122765248373
234	3.434429721780112e-67	0.6729389593175019
235	6.241823759942757e-67	0.6726112889850631
236	7.260829120886215e-67	0.6725401224900966
237	9.846590834478999e-67	0.6723644896696315
238	4.095242330444002e-66	0.6715953587267058
239	2.93151918555018e-66	0.6717968702726134
240	1.3127270075156099e-66	0.6722693472966816
241	3.3419046173616796e-66	0.6717365500081632
242	4.930471135223416e-69	0.6755597511227751
243	2.934048499985494e-70	0.6771693697883386
244	7.304693539676158e-70	0.6766788157134098
245	1.4183655873163578e-69	0.6763117564385698
246	1.7544316949232509e-69	0.6761914964791613
247	1.8842740391588358e-69	0.6761587675028666
248	4.0816931398751794e-70	0.6770222796797584
249	5.208911336403066e-70	0.6769155299373087
250	4.742335924260162e-70	0.6769760404865048
251	5.610380071675815e-70	0.6768888900728829
252	5.826190445829396e-70	0.6768751895711781
253	3.859200804856763e-70	0.6771073369611754
254	8.570818984323788e-70	0.6766649249269592
255	7.181310287394483e-70	0.6767798569134824
256	3.638646915765683e-70	0.67717070178156
257	2.98386450955541e-70	0.677297431422329
258	3.89942458474259e-70	0.6771467259035766
259	4.646776499778399e-70	0.6770553892255449
260	7.717083168619936e-70	0.6767692009677121
261	5.992936871626638e-70	0.6769119145271367
262	1.1996359756946472e-69	0.6765199279505838
263	3.649310178941408e-70	0.6772064753137891
264	2.16711128229632e-69	0.6762295534283412
265	1.9986159417919162e-69	0.6762900639775373
266	2.31867689988922e-69	0.6762131889401939
267	8.715956473468806e-70	0.6767888002965398
268	1.2925823899744945e-69	0.6765732076794356
269	1.4946280415489803e-69	0.6764910046692071
270	1.1333145501528192e-69	0.6766548398354265
271	1.7828119723345585e-69	0.6764127976386425
272	1.2263178343604466e-69	0.6766533175574594
273	7.476703814393373e-70	0.6769402669542757
274	6.86832619905672e-70	0.6769882187102424
275	7.35186725360842e-70	0.6769497811915707
276	9.021772262714929e-70	0.6768340880660638
277	5.3561049738253737e-70	0.6771286488527162
278	4.55957751237241e-70	0.6772266454968544
279	1.0843678194978582e-69	0.6767442736659992
280	5.823411826404653e-70	0.6771027701272738
281	8.03733013347171e-71	0.6782460008806378
282	1.1992345269901106e-70	0.6780283151313289
283	1.8756021469105343e-70	0.6777908397684462
284	5.04673509475191e-70	0.6772607064663704
285	7.567534667498957e-70	0.6770317939170534
286	9.334362130102878e-70	0.6769406475237675
287	1.9831830809571312e-69	0.6765273490556739
288	3.073164933770881e-69	0.6762854971436356
289	6.306231159716158e-69	0.6758834254755501
290	1.7008457702790351e-68	0.6753576687226299
291	1.0998085322571468e-68	0.6756198811024794
292	1.2037113047846374e-68	0.6755749739024471
293	1.6763071834485548e-68	0.675385830865023
294	8.541100009680993e-69	0.6757839065534447
295	1.6931750017527e-68	0.6754063816175802
296	3.5929341551985714e-68	0.6749953665664373
297	4.847062462780974e-68	0.6748237297256361
298	1.3604902271999505e-67	0.6742308024574133
299	3.467368157813616e-67	0.6736980051688948
300	6.087597270110013e-67	0.673385557616128
301	5.3192835509407045e-67	0.6734635743619467
302	7.737934864579004e-67	0.6732531194329819
303	7.523881166022447e-67	0.6732820427143587
304	5.291737277758844e-67	0.6734856473924711
305	4.539175498766402e-67	0.6735743200840602
306	4.719420142162681e-67	0.6735581458806588
307	5.0410848740502864e-67	0.6735326477247082
308	6.439117852241039e-67	0.6733973552703737
309	1.0478667583441321e-66	0.6731153532769507
310	2.3028942173342647e-66	0.6726708481105296
311	3.461602145439944e-66	0.6724400327137535
312	2.864395249541193e-66	0.6725502075816293
313	2.2556174611392249e-66	0.6726891154461359
314	5.028844043572237e-66	0.6722349057576739
315	6.623725016311284e-66	0.6720743054321348
316	8.177033125143657e-66	0.6719513814862836
317	7.53203902802597e-66	0.6719993332422504
318	8.45349199107217e-66	0.6719319724422019
319	7.284494973927438e-66	0.6720311107948156
320	5.904191076752094e-66	0.6721536541711748
321	6.89611017740096e-66	0.6720630786321267
322	2.353891486963894e-65	0.6713635919062002
323	3.898840008707657e-65	0.6710857761771871
324	1.5194962616611676e-65	0.6716379825097873
325	1.107362873234875e-65	0.6718290283946704
326	1.2961201174006208e-65	0.6717430196895238
327	2.070567452160913e-65	0.6714808073096743
328	2.2923508413311533e-65	0.6714271470113307
329	2.712433952352475e-65	0.6713403771672005
330	2.0166794026495208e-65	0.6715200059673296
331	1.7004353596546116e-65	0.6716258042860497
332	1.477639728757963e-65	0.6717139061234012
333	1.8914753011230125e-65	0.6715810873707634
334	8.063437508350788e-65	0.670747069329486
335	8.597010980300796e-66	0.6720657426185692
336	8.36232639429105e-66	0.6720935241914706
337	5.900587614197742e-66	0.672297128869583
338	4.973604377481586e-66	0.6723968380764344
339	8.298304967580555e-66	0.6721037995677492
340	1.7030630126797406e-65	0.6716889788216883
341	1.723097921073129e-65	0.671682128570836
342	1.3557963066790023e-65	0.6718339757980637
343	6.970642237763701e-66	0.6722229178186823
344	3.0874223552126753e-65	0.6713856649367246
345	2.5415908865134994e-65	0.6714998357842643
346	1.5208707775414918e-65	0.6718120930522853
347	9.710156344935692e-66	0.6720746860016266
348	2.068326895440032e-65	0.671676420028459
349	1.9099571939268727e-65	0.6717395945640976
350	6.802031638460086e-66	0.6723819958662542
351	7.662696536803089e-66	0.672312351649255
352	1.0157087618107317e-65	0.6721528930321912
353	3.0917031941985497e-65	0.6715002163537561
354	3.438198829416172e-65	0.6714378029571011
355	5.68426553631858e-65	0.6711421004619733
356	5.132221436108259e-65	0.6712022304416776
357	5.776771329649912e-65	0.671148570143334
358	5.5894279816769956e-65	0.6711679791874157
359	6.258790061804938e-65	0.6711013795263508
360	4.75487927142333e-65	0.6712684495332506
361	4.334748912721112e-65	0.6713228709705779
362	2.0712378319501867e-65	0.6717567201912286
363	2.6817401770974757e-65	0.6716103912216319
364	1.7058254498689394e-65	0.6718811664150468
365	9.051491634075048e-66	0.6722891369102553
366	1.6411527875939427e-65	0.6719405352557675
367	3.699603535873546e-65	0.6714787141774694
368	6.353091921846528e-65	0.6711757808619975
369	1.269956590955711e-64	0.670777324604084
370	1.608850811889776e-64	0.6706426030039873
371	2.3233643473450556e-64	0.6704302452275634
372	2.4494200540240257e-64	0.6704039859326293
373	1.1209448907070653e-64	0.6708861674787385
374	1.408966614993121e-64	0.6707708549227235
375	1.1584189059826728e-64	0.6708865480482303
376	6.8658580744929165e-65	0.671205084712866
377	9.525127306504497e-65	0.6710265976212123
378	5.018373135048636e-65	0.6714045031265686
379	4.8431768503499095e-65	0.6714254344486176
380	4.099322692578783e-65	0.6715236213775018
381	3.1342889175520716e-65	0.6716815577165982
382	4.873946336324171e-65	0.671426576157093
383	4.96933611428283e-65	0.6714151590723391
384	6.928594807417803e-65	0.671224113187456
385	4.816056373990482e-65	0.6714433212147322
386	1.486648442221748e-64	0.6708068187396985
387	1.3559341006534425e-64	0.6708612401770258
388	1.0490149438160186e-64	0.6710176542381551
389	4.533740416359796e-65	0.6715314230520836
390	4.016063090237885e-65	0.6716075369504434
391	3.2256479028688e-65	0.6717365500081632
392	1.9468868920440906e-65	0.6720333942117663
393	1.4228883838393735e-65	0.6722362377508952
394	3.7448808199141853e-65	0.6716720434793033
395	2.8193599971989172e-65	0.671839113486203
396	1.176060730737128e-64	0.670996913200852
397	1.3617465975556144e-64	0.6709240341431726
398	2.8935584128253915e-63	0.6691292684198489
399	3.3947108582562245e-63	0.6690337454774073
400	2.861943433282029e-63	0.669140304935111
401	4.7966818361549496e-63	0.6688312825077702
402	3.1052888316490997e-62	0.6677177361747666
403	2.143321074628051e-62	0.6679411304664526
404	2.3371443586697895e-62	0.6678889924460761
405	7.502417765865642e-63	0.6685983739787893
406	7.778603700912428e-63	0.6685766815177567
407	1.2392944124413496e-62	0.6682969629412846
408	2.2106371805380266e-62	0.6679487418562886
409	1.5822261782167045e-62	0.6681500631174502
410	6.294972117089804e-63	0.6687079779924274
411	7.975532605980666e-63	0.6685660255719864
412	6.522708179749748e-63	0.6686866661008867
413	6.17624799644193e-63	0.6687193950771814
414	7.128609480596004e-63	0.6686333863720348
415	6.954399328400924e-63	0.6686482285822151
416	5.103182625843651e-63	0.6688381327586227
417	6.828784156233683e-63	0.6686678279110426
418	5.886425260710574e-63	0.6687568811721236
419	6.557042135062557e-63	0.6686921843585177
420	8.867696568341219e-63	0.6685110332804215
421	9.123267160809379e-63	0.6684982842024463
422	1.382222633382782e-62	0.6682486306158262
423	1.5217611066204263e-62	0.6681907840530728
424	1.3189799188112754e-62	0.6682767927582193
425	1.6301520312062977e-62	0.6681536785276223
426	1.7531991302346104e-62	0.6681099130360655
427	1.1941577926895238e-62	0.6683409187175874
428	7.776017071932313e-63	0.6686029408126909
429	9.054098957451203e-63	0.6685116041346592
430	8.579689780057898e-63	0.668543952541462
431	1.0548427533515069e-62	0.6684198868871356
432	1.2004809024470082e-62	0.6683464369752184
433	1.6555912113513505e-62	0.6681531076733846
434	2.196122184374107e-62	0.6679829931105505
435	6.326655967907036e-62	0.6673443975033119
436	6.326655967907036e-62	0.6673443975033119
437	8.930314340919487e-62	0.6671358454218062
438	1.2442874686172484e-61	0.6669349047301363
439	2.091699588560265e-61	0.6666239794553366
440	2.404638013684217e-61	0.6665434890078211
441	2.6102193468824175e-61	0.6664936344043955
442	5.0664220420424024e-61	0.6660942267227524
443	7.116999787588427e-61	0.6658911928988778
444	6.388790211601168e-61	0.665957031420959
445	7.194731179871378e-61	0.6658887191971811
446	5.714534189644349e-61	0.6660333356040646
447	8.088353691926429e-61	0.6658255446615424
448	1.0527901572974884e-60	0.6656645637665115
449	1.0248451951789099e-60	0.6656851145190686
450	1.0725201033776152e-60	0.6656573329461672
451	9.70777439475908e-61	0.6657182240648551
452	9.2645437311031e-61	0.66574676677674
453	1.1229487689099633e-60	0.6656333570681839
454	1.1729752422539383e-60	0.6656067172037581
455	2.1183390465574991e-60	0.6652531681458769
456	2.282264833582295e-60	0.665207499806861
457	5.7360774865268766e-61	0.666051602939671
458	4.274302004763306e-61	0.6662308511703083
459	3.101473097067176e-61	0.6664260833196012
460	1.8548154287682605e-61	0.666738530872368
461	1.6957816190051875e-61	0.6667929523096953
462	1.9501797970969318e-61	0.6667080853130241
463	1.982213081368188e-61	0.6666981905062374
464	1.9258902513812744e-61	0.6667156967028601
465	1.4724052191951512e-61	0.6668827667097599
466	1.4504043777940225e-61	0.666891900377563
467	1.9264843620313224e-61	0.6667236886621879
468	1.9394473424264918e-61	0.6667236886621879
469	1.638518378729243e-61	0.6668260618554818
470	1.4746740340803627e-61	0.666889997530104
471	1.3589167261037072e-61	0.6669436578284477
472	1.8710122631801135e-61	0.6667495673876302
473	2.103587159135466e-61	0.6666784008926638
474	2.734829051198507e-61	0.666522938255264
475	2.8235165723998263e-61	0.6665035292111822
476	4.245018105714658e-61	0.6662633898618571
477	4.3961294481499965e-61	0.666254065909308
478	1.0988023069089541e-60	0.6656950093258553
479	4.036688148847463e-59	0.6635234798056507
480	3.7164546947926107e-59	0.6635784720972158
481	3.7540915243411153e-59	0.6635759983955191
482	4.180037336881604e-59	0.6635093987344542
483	4.0886499062660885e-59	0.6635230992361589
484	7.449078733655083e-59	0.6631509022731796
485	6.880192139534971e-59	0.6632039917172856
486	6.019549807753758e-59	0.6632869558664978
487	7.715443419341523e-59	0.6631328252223192
488	5.084126946071894e-59	0.6633992238665785
489	3.9675409137920065e-59	0.6635529739412652
490	4.239562129398101e-59	0.6635118724361508
491	5.172216182428625e-59	0.663388567920808
492	4.717427477436334e-59	0.6634456533445778
493	9.475648382002368e-59	0.6630125652629107
494	1.2021728141897956e-58	0.662864523730601
495	2.3137522015453322e-58	0.6624565532353925
496	2.6027667694439417e-58	0.6623831033234753
497	2.325070888482415e-58	0.6624535086794581
498	2.4970500080794587e-58	0.6624089820489176
499	2.5806431456768474e-58	0.6623884312963605
500	3.331423683536127e-58	0.6622289726792967
501	2.845049948711216e-58	0.6623275401776727
502	3.1517587307133005e-58	0.6622636045030504
503	7.604343082355199e-58	0.6617125398789256
504	8.369921628114674e-58	0.6616524098992214
505	8.456737437711597e-58	0.6616459402178608
506	1.0133881445401348e-57	0.6615361459194768
507	1.378199988722071e-57	0.6613504280074789
508	2.063892790205875e-57	0.6611074343869654
509	2.2998247591224853e-57	0.6610393124479333
510	2.59847602520502e-57	0.66096243741059
511	3.022091791542419e-57	0.6608672950376402
512	3.2315940774668575e-57	0.6608250518240506
513	3.2043233807745026e-57	0.6608339952071078
514	2.8690691222532985e-57	0.660903639424107
515	2.189877564816664e-57	0.6610737539869411
516	1.7957827570373518e-57	0.6611985807802512
517	1.8554286699151265e-57	0.661178030027694
518	1.7914412913489343e-57	0.6612001030582184
519	1.620098664379349e-57	0.6612705084142012
520	1.3640545817207118e-57	0.6613822055600441
521	1.5138046559071432e-57	0.6613167476074547
522	2.2581426991424008e-57	0.6610651911733757
523	3.270244896774036e-57	0.6608319020749029
524	3.203804249230313e-57	0.6608448414376241
525	6.226328536952689e-57	0.6604254538576617
526	1.409502559795891e-56	0.6599082599183069
527	1.1575224097543109e-56	0.660033086711617
528	1.1402833887185066e-55	0.6585842586563385
529	1.5171548836827156e-55	0.658401585300275
530	1.4312690405477924e-55	0.6584388811104713
531	1.4329724447528447e-55	0.6584381199714877
532	1.4584748696668965e-55	0.6584303182969058
533	9.361104955704063e-56	0.658713842568296
534	8.835454004398606e-56	0.6587507578090006
535	8.094356900640622e-56	0.658806701524295
536	8.88296226361587e-56	0.6587473326835743
537	1.0088576523246782e-55	0.6586695062225014
538	9.676630316593472e-56	0.6586961460869274
539	9.325778933619924e-56	0.6587197413954189
540	8.749823343954034e-56	0.6587604623310415
541	9.630631985087982e-56	0.6586991906428618
542	9.106178414324329e-56	0.6587349641750909
543	9.106178615587182e-56	0.6587349641750909
544	8.278091881438402e-56	0.6587958552937787
545	9.5165837818277e-56	0.6587068020326978
546	1.1880419584140956e-55	0.6585684650224288
547	6.451464750081682e-56	0.6589688241278013
548	7.826453804851307e-56	0.6588455196124585
549	8.169626222373906e-56	0.6588181186090489
550	9.39184530873832e-56	0.658729065347968
551	1.0361563750680968e-55	0.6586662713818212
552	1.0349232378198297e-55	0.6586670325208048
553	9.297222722482449e-56	0.6587355350293286
554	7.221239709785596e-56	0.6588968964938513
555	7.457519997854032e-56	0.6588763457412942
556	1.6034617850347537e-55	0.6583869333748408
557	1.9129170435159005e-55	0.6582739042357765
558	2.346354593000598e-55	0.6581429883305977
559	2.447323238542964e-55	0.6581159678966799
560	2.4502292329225685e-55	0.6581152067576963
561	2.4285177665101664e-55	0.6581209153000733
562	2.7654311308789474e-55	0.6580375705813694
563	3.799462005775117e-55	0.6578370104591913
564	4.6329715194292835e-55	0.6577095196794387
565	4.976855329020072e-55	0.657663470770931
566	5.1689046469608594e-55	0.6576391143234559
567	4.8864030705549935e-55	0.6576752684251768
568	4.009844187857729e-55	0.6578023786354377
569	4.0050980085636835e-55	0.6578031397744213
570	4.110818127432083e-55	0.6577863947167821
571	5.2180593248777e-55	0.6576330252115872
572	3.883642133311205e-55	0.6578229293879948
573	2.796739289374547e-55	0.6580337648864514
574	2.9429791550509305e-55	0.6580044610355829
575	3.555454119162897e-55	0.657883059367699
576	3.555454119162897e-55	0.657883059367699
577	3.5094129585333684e-55	0.6578914318965186
578	3.38884961122537e-55	0.6579138854965347
579	6.1053305469856776e-55	0.6575454942284733
580	4.218347047376828e-55	0.6577833501608477
581	4.10744962814414e-55	0.6578004757879786
582	4.714830917979722e-55	0.6577118030963895
583	4.585505452153507e-55	0.657729689862504
584	4.228348038272528e-55	0.6577818278828805
585	5.7855630044919704e-55	0.657580126052227
586	5.7855630044919704e-55	0.657580126052227
587	5.7855630044919704e-55	0.657580126052227
588	7.768739795184451e-55	0.6573936470012456
589	7.995808646730555e-55	0.6573784242215737
590	8.462061264194913e-55	0.657341889550361
591	9.035012838693275e-55	0.6572996463367713
592	7.939355924219637e-55	0.6573829910554753
593	8.719441748791726e-55	0.6573259056317053
594	8.719441748791726e-55	0.6573259056317053
595	8.9316064122371e-55	0.6573137274079679
596	7.674339058533523e-55	0.6574115337673602
597	7.044473815435364e-55	0.6574667163436709
598	4.882846042014221e-55	0.6577026694285864
599	4.064401560854679e-55	0.657820645971044
600	4.216349685870756e-55	0.6577970506625525
601	5.232739215459482e-55	0.6576581427980459
602	6.527535730211973e-55	0.6575158098081131
603	6.711349849189362e-55	0.6574979230419985
604	6.988149035668836e-55	0.6574785139979168
605	6.657691659923658e-55	0.6575097206962442
606	7.194067829016633e-55	0.6574631009334989
607	8.988093769712717e-55	0.657322861075771
608	8.988093769712717e-55	0.657322861075771
609	8.634553763924525e-55	0.6573487398012133
610	9.489464755024057e-55	0.6572878486825255
611	9.837155029991386e-55	0.6572646339435257
612	1.1068586170388164e-54	0.6571885200451659
613	1.2272030669827185e-54	0.6571251552247814
614	1.159010811015438e-54	0.6571620704654859
615	2.6077705904249407e-54	0.6566376457057871
616	3.052373612675392e-54	0.6565388879226652
617	4.792131566302695e-54	0.6562526996648325
618	5.0132945933196675e-54	0.6562233958139639
619	4.5167009786316937e-54	0.6562911371835042
620	4.5167009786316937e-54	0.6562911371835042
621	5.780115484103963e-54	0.6561309174274568
622	5.368954531016658e-54	0.6561788691834235
623	2.5027831959965983e-54	0.6566739900922538
624	2.6093920280588387e-54	0.6566469696583361
625	2.703001558255641e-54	0.6566241354888283
626	2.671432593414287e-54	0.6566317468786642
627	3.235023123252885e-54	0.6565076812243378
628	2.758280389652928e-54	0.6566142406820414
629	2.3030461414755524e-54	0.6567310755160237
630	2.4909240769664539e-54	0.6566835043295488
631	2.2343079864472705e-54	0.6567539096855316
632	2.3849322143785782e-54	0.6567116664719419
633	2.1695913966465498e-54	0.6567729381601215
634	2.1417107890763436e-54	0.6567813106889411
635	2.1354242168519212e-54	0.6567832135364001
636	2.1811010120264186e-54	0.6567695130346953
637	2.4923881181072812e-54	0.656683123760057
638	2.6478606883649087e-54	0.6566439251024018
639	2.744451879693373e-54	0.656620710363402
640	2.644751750144947e-54	0.6566446862413853
641	1.4222125844908216e-54	0.6570557012925282
642	1.354365098840336e-54	0.6570872885603475
643	1.3403718274641695e-54	0.6570971833671342
644	1.3403718274641695e-54	0.6570971833671342
645	1.0564091960378506e-54	0.6572509334418211
646	1.1588416343009498e-54	0.6571911840316086
647	9.242393359306143e-55	0.6573403672723938
648	1.0045782706086734e-54	0.6572897515299845
649	9.033949400596965e-55	0.6573582540385083
650	9.033949400596965e-55	0.6573582540385083
651	1.1085166256141345e-54	0.657226196424854
652	1.174426938184731e-54	0.6571889006146578
653	1.6887276713126196e-54	0.6569636034755129
654	2.0113048329228495e-54	0.6568536188923829
655	2.4019502278595263e-54	0.6567386869058597
656	2.796595348566608e-54	0.6566401194074838
657	2.679248455396559e-54	0.6566679009803851
658	2.2943502421786968e-54	0.65676837132622
659	2.983447268324588e-54	0.6566013013193203
660	3.940203307196409e-54	0.656423955936142
661	4.4331611770137997e-54	0.6563505060242247
662	4.756297724452931e-54	0.6563078822411432
663	5.260424552164594e-54	0.6562424242885538
664	7.740090865455307e-54	0.655994292979901
665	7.831178221081727e-54	0.6559897261459994
666	7.831178221081727e-54	0.6559897261459994
667	6.208466079280287e-54	0.6561408122342436
668	4.9585142165818596e-54	0.6562869509190944
669	6.136109812388519e-54	0.6561545127359483
670	6.809569835463872e-54	0.6560867713664081
671	6.675478504119994e-54	0.6560997107291293
672	2.341333440437703e-53	0.6552871948641386
673	3.438547662984456e-53	0.6550356384300595
674	3.6611798151620823e-53	0.6549945369249452
675	4.337190822133234e-53	0.6548864551892744
676	3.814532778905949e-53	0.6549736056028963
677	3.572232991145188e-53	0.6550166099554695
678	2.571454047876586e-53	0.6552495184844505
679	2.3966915449115904e-53	0.6552955673929581
680	2.5954936011334113e-53	0.6552434293725817
681	3.691761982094295e-53	0.6550185128029286
682	3.0373240360196976e-53	0.6551492384233615
683	3.619967383988678e-53	0.6550371607080268
684	4.0095474967570905e-53	0.6549730347486586
685	2.3126238225881475e-53	0.6553448511421461
686	1.7879854480800127e-53	0.6555159171287097
687	2.1192847573384404e-53	0.6554047908371045
688	2.2514931495984443e-53	0.6553652116099573
689	2.4411038325511104e-53	0.6553123124505973
690	3.2983519700858325e-53	0.6551208859962225
691	3.463257097965589e-53	0.6550889181589113
692	3.5057503828768213e-53	0.6550809261995836
693	3.5057503828768213e-53	0.6550809261995836
694	5.402648600932203e-52	0.6533027152491532
695	6.630548894320465e-52	0.6531668519405809
696	8.665744469165407e-52	0.652994453960796
697	9.623078680490119e-52	0.6529248097437969
698	1.0697921804731093e-51	0.6528597323606992
699	1.215667885317238e-51	0.6527773390657248
700	1.0967317677614356e-51	0.6528458415742485
701	1.5299049288314258e-51	0.6526321518046034
702	1.5159845568514046e-51	0.6526382409164723
703	1.5159845568514046e-51	0.6526382409164723
704	1.1371515075046871e-51	0.6528296673708471
705	2.3543085166556947e-50	0.6508693539185908
706	3.067602506367481e-50	0.6506954336608388
707	6.302805832864839e-50	0.6502244789147376
708	9.230820688817172e-50	0.649970258494216
709	9.80698095291587e-50	0.6499291569891017
710	1.0378141273968732e-49	0.64989071947043
711	9.049203519274767e-50	0.649992712094232
712	6.641446768350699e-50	0.6502069727181148
713	6.641446768350699e-50	0.6502069727181148
714	7.992774186817167e-50	0.6500813847858212
715	8.70068425346973e-50	0.6500260119247645
716	1.1025619219620286e-49	0.6498695978636351
717	1.0607554959952408e-49	0.6498958571585692
718	6.558225053860651e-50	0.6502286651791473
719	6.076017813477577e-50	0.650280422630032
720	7.478715979353882e-50	0.6501396119180665
721	9.075371186276141e-50	0.6500083154433958
722	1.2729613457638519e-49	0.6497784514703493
723	1.4922242575410616e-49	0.6496703697346784
724	1.256444347280439e-49	0.6497894879856114
725	1.1578196854495687e-49	0.6498450511314141
726	1.1578196854495687e-49	0.6498450511314141
727	1.376960233445217e-49	0.6497293580059071
728	1.2653732841526036e-49	0.6497868239991689
729	1.2653732841526036e-49	0.6497868239991689
730	1.0775084311353161e-49	0.6498960474433151
731	1.104395646402469e-49	0.6498793023856759
732	1.104395646402469e-49	0.6498793023856759
733	1.1745716737164387e-49	0.649837439741578
734	8.86584124781355e-50	0.6500284856264611
735	8.59659675658244e-50	0.65004941694851
736	8.669209202773738e-50	0.6500437084061331
737	9.196202200196252e-50	0.6500079348739041
738	8.555047634055026e-50	0.6500591214705509
739	8.555047634055026e-50	0.6500591214705509
740	8.555047634055026e-50	0.6500591214705509
741	7.54495765873802e-50	0.6501443690367139
742	7.101292577409595e-50	0.6501854705418282
743	6.08227379278625e-50	0.6502926008537696
744	6.717784764838682e-50	0.6502252400537212
745	4.1342635335702426e-50	0.6505582383590452
746	4.033182874728554e-50	0.6505749834166844
747	6.415959229938859e-50	0.6502606330164584
748	6.8246339895158885e-50	0.6502187703723606
749	7.062327497303462e-50	0.6501955556333608
750	7.082172160846669e-50	0.6501936527859019
751	7.074227642640076e-50	0.6501944139248854
752	7.126026040304228e-50	0.6501894665214921
753	1.7239397679060341e-50	0.6511572547391368
754	2.997036812268169e-50	0.6507841063524279
755	3.0054901579392614e-50	0.6507822035049688
756	3.0054901579392614e-50	0.6507822035049688
757	1.0890060956996397e-49	0.6499099382297657
758	1.179137086617748e-49	0.6498558973619304
759	1.322506872590664e-49	0.6497778806161115
760	1.1984377971390918e-49	0.6498448608466681
761	9.194831250314025e-50	0.6500248702162891
762	9.194831250314025e-50	0.6500248702162891
763	9.194831250314025e-50	0.6500248702162891
764	4.7065576764770775e-49	0.648912085022269
765	4.3986198061945966e-49	0.6489604173477275
766	4.9520627004611746e-49	0.6488793560459744
767	3.8786001957729075e-49	0.6490464260528741
768	4.382450014678145e-49	0.6489649841816291
769	3.4034439131425025e-49	0.6491377627309058
770	3.5864314642933045e-49	0.6491019891986767
771	3.1955022774637022e-49	0.6491828602156839
772	3.511050608775931e-49	0.6491185439715699
773	4.2025891021691184e-49	0.6489977131579238
774	4.039720678737057e-49	0.6490247335918415
775	3.5048935447893906e-49	0.6491217788122502
776	4.14641508804964e-49	0.6490089399579319
777	3.915330119138987e-49	0.6490481386155871
778	3.915330119138987e-49	0.6490481386155871
779	4.2326994218441004e-49	0.6489948588867352
780	4.624297075105776e-49	0.6489343483375393
781	5.272971622150272e-49	0.6488445339374747
782	5.302373977955215e-49	0.6488407282425568
783	5.302373977955215e-49	0.6488407282425568
784	4.807412715093368e-49	0.6489098016053182
785	4.605819883047736e-49	0.6489391054561867
786	4.580264104896311e-49	0.6489429111511047
787	4.613514258593911e-49	0.6489379637477113
788	4.1436620438229616e-49	0.6490114136596286
789	3.869400585272465e-49	0.6490582237071199
790	4.434799840331625e-49	0.6489649841816291
791	5.068275172237575e-49	0.6488736475035973
792	7.247162695746661e-49	0.6486327470152886
793	5.9303268219717824e-49	0.648770132601828
794	6.924571977841237e-49	0.6486639537136161
795	5.471112978346575e-49	0.6488253151781389
796	5.362697542424826e-49	0.6488390156798436
797	5.318158104685403e-49	0.6488447242222206
798	7.195040132252898e-49	0.648637694418682
799	6.7013451727183115e-49	0.6486864073136323
800	6.88239944779659e-49	0.6486681399780259
801	7.171109525082726e-49	0.6486399778356328
802	7.751705176628536e-49	0.64858860095424
803	8.836283847494551e-49	0.6484987865541754
804	1.1196533002906355e-48	0.6483362833811772
805	1.0441349581678897e-48	0.6483842351371439
806	8.969620812801344e-49	0.6484885111778969
807	7.522796011819761e-49	0.6486091517067971
808	7.585698323451196e-49	0.6486034431644201
809	7.28037767577233e-49	0.6486316053068132
810	7.41911057384868e-49	0.648618665944092
811	7.207980282810882e-49	0.6486384555576656
812	7.124421002318712e-49	0.6486464475169934
813	7.987548170667675e-49	0.6485680502016828
814	7.84787691960615e-49	0.6485821312728793
815	1.0535575579514995e-48	0.6483800488727341
816	1.0946270285765963e-48	0.6483537895778
817	8.365034917475921e-49	0.6485383657813225
818	7.739733155269207e-49	0.6485916455101743
819	8.137021619315646e-49	0.6485592971033715
820	1.104593714089739e-48	0.6483515061608492
821	1.104593714089739e-48	0.6483515061608492
822	8.04353312143789e-49	0.6485691919101582
823	9.925317993718036e-49	0.6484249560727664
824	6.127455487487496e-49	0.6487556709611397
825	6.4166224768073536e-49	0.6487240836933204
826	6.912406153979075e-49	0.6486730873814193
827	7.711317485691347e-49	0.648598115191535
828	7.69421586740173e-49	0.6485996374695021
829	7.715599686587919e-49	0.6485977346220431
830	5.835027412557394e-49	0.648789161076418
831	4.998214235092239e-49	0.6489029513544659
832	5.7819130350489844e-49	0.6488032421476145
833	6.054832448357549e-49	0.6487716548797953
834	6.3829805179962345e-49	0.6487355007780743
835	6.368813318216965e-49	0.6487370230560415
836	7.252613705099717e-49	0.6486479697949605
837	7.821311485607926e-49	0.6485962123440759
838	8.019089872417994e-49	0.648579086716945
839	9.418648324591978e-49	0.6484687215643232
840	1.0263803344519034e-48	0.6484097332930945
841	1.0861181558189934e-48	0.64837281805239
842	1.1562924688500367e-48	0.6483298136998167
843	1.1588575480524767e-48	0.6483282914218494
844	1.1543723690471944e-48	0.6483309554082921
845	1.1095375919142292e-48	0.6483581661269557
846	1.3611157553528747e-48	0.6482177359844818
847	1.3611157553528747e-48	0.6482177359844818
848	1.2471037933971625e-48	0.6482778659641861
849	1.2471037933971625e-48	0.6482778659641861
850	1.0353125360071975e-48	0.6484076401608896
851	7.61873906250868e-49	0.6486219007847723
852	7.729474454012446e-49	0.6486120059779856
853	8.381720089124962e-49	0.6485564428321829
854	9.40926711840368e-49	0.6484789969406018
855	1.178657770799684e-48	0.6483261982896446
856	1.0667662000697158e-48	0.6483966036456275
857	1.0667662000697158e-48	0.6483966036456275
858	1.3572663467898994e-48	0.6482348616116128
859	1.3297508500863094e-48	0.6482489426828094
860	1.5069111365619877e-48	0.6481629339776629
861	1.183778346737902e-48	0.6483288622760872
862	1.5002562238214747e-48	0.6481659785335973
863	8.932998004858632e-49	0.648522191577921
864	9.384918622921352e-49	0.6484883208931509
865	9.384918622921352e-49	0.6484883208931509
866	1.0654535879041568e-48	0.648403073326988
867	9.275816681194358e-49	0.6484982156999377
868	1.1804426444623767e-48	0.6483326679710052
869	9.782879655998435e-49	0.648461681028725
870	9.782879655998435e-49	0.648461681028725
871	1.01924909214074e-48	0.6484335188863319
872	1.0984227783197585e-48	0.648382142004939
873	1.0496310761808912e-48	0.6484133487032665
874	1.1236586866032719e-48	0.6483665386557753
875	1.3194139322778682e-48	0.6482561735031536
876	1.3194139322778682e-48	0.6482561735031536
877	8.62105553814061e-49	0.6485484508728552
878	1.1784828526834075e-48	0.6483338096794806
879	1.0096907108770325e-48	0.6484399885676925
880	7.571401328526178e-49	0.6486375041339361
881	7.087439964259743e-49	0.6486827919034601
882	6.165288280986396e-49	0.6487783148459016
883	6.749098255588575e-49	0.6487181848661975
884	6.749098255588575e-49	0.6487181848661975
885	6.459408094496601e-49	0.6487482498560496
886	7.330069871290583e-49	0.6486652857068375
887	7.813139190373708e-49	0.6486215202152805
888	8.619270792525876e-49	0.6485541594152322
889	9.060393463897541e-49	0.6485199081609703
890	9.060393463897541e-49	0.6485199081609703
891	9.512567384477279e-49	0.6484883208931509
892	9.470471411765129e-49	0.6484913654490854
893	1.013868921053736e-48	0.6484445554015941
894	1.013868921053736e-48	0.6484445554015941
895	1.013868921053736e-48	0.6484445554015941
896	1.1593439427360774e-48	0.6483524575845787
897	1.1593439427360774e-48	0.6483524575845787
898	1.0452475457631359e-48	0.6484236240795451
899	1.2105233476172037e-48	0.6483227731642184
900	1.188601658252725e-48	0.6483353319574477
901	1.188601658252725e-48	0.6483353319574477
902	1.3680714325457612e-48	0.6482386673065308
903	1.5172122617846453e-48	0.6481675008115644
904	1.205172322557394e-48	0.6483258177201527
905	1.1133986088731029e-48	0.64838023915748
906	1.12020409208604e-48	0.6483760528930702
907	1.0522212272892041e-48	0.6484190572456435
908	1.0974760785098589e-48	0.6483901339642668
909	1.1567782143962571e-48	0.648353979862546
910	1.2306733843671031e-48	0.6483132589269234
911	1.3260259839383444e-48	0.6482637848929895
912	1.4470112469171428e-48	0.6482055577607444
913	1.6151718634088247e-48	0.6481317272793353
914	1.3767059012064056e-48	0.6482434244251783
915	1.1595923927079305e-48	0.648361400967636
916	1.1595923927079305e-48	0.648361400967636
917	1.2242627741609137e-48	0.6483241051574397
918	1.3488015348492765e-48	0.6482575054963748
919	1.2163043815653796e-48	0.6483303845540543
920	1.1623076090586784e-48	0.6483615912523819
921	1.2332581992696525e-48	0.6483208703167594
922	1.491889836906275e-48	0.6481899544115806
923	8.414237201725398e-49	0.6485958317745841
924	8.414237201725398e-49	0.6485958317745841
925	8.414237201725398e-49	0.6485958317745841
926	9.30768802890842e-49	0.6485265681270767
927	1.390678212462656e-48	0.6482506552455225
928	1.5202272472662306e-48	0.6481893835573429
929	1.7389161338415875e-48	0.6480986177335488
930	1.84791279725103e-48	0.6480567550894509
931	2.3745150245238874e-48	0.6478839765401743
932	3.17380531465859e-48	0.647683796987488
933	3.159840188013924e-48	0.6476868415434224
934	3.284138646142288e-48	0.6476602016789965
935	3.915116671182522e-48	0.6475388000111126
936	4.4878430330944964e-48	0.6474444187771465
937	4.643602349103522e-48	0.6474208234686549
938	4.8392283105197e-48	0.64739228075677
939	5.2641041702740055e-48	0.6473340536245248
940	5.2641041702740055e-48	0.6473340536245248
941	6.069617374191849e-48	0.6472354861261489
942	5.217988213366755e-48	0.6473401427363936
943	6.398396032593361e-48	0.6471989514549362
944	8.018442720523899e-48	0.6470425373938069
945	7.935257411112249e-48	0.647049768214151
946	9.36026673320526e-48	0.6469369293598326
947	8.846095233973749e-48	0.6469761280174879
948	9.355134511567733e-48	0.6469373099293244
949	9.077133733311513e-48	0.6469582412513734
950	1.0325571520933063e-47	0.6468688074208007
951	1.0450851630843844e-47	0.6468604348919811
952	1.0450851630843844e-47	0.6468604348919811
953	1.1623176570113108e-47	0.6467866044105721
954	1.1502804495443923e-47	0.6467938352309163
955	1.237897425167886e-47	0.6467428389190152
956	1.4288521482537308e-47	0.6466431297121639
957	1.2722653935372003e-47	0.6467238104444253
958	1.2722653935372003e-47	0.6467238104444253
959	1.1033597694936974e-47	0.646822758512293
960	1.3169242278131035e-47	0.6466998345664419
961	1.4501248933987643e-47	0.6466328543358852
962	1.611647559391849e-47	0.6465594044239681
963	1.7059852620738798e-47	0.646519825196821
964	1.5776255113844078e-47	0.6465742466341483
965	1.6608719423805178e-47	0.6465384731019191
966	1.6800589682161244e-47	0.6465304811425914
967	2.0849867650559874e-47	0.6463801561933309
968	1.9892701476594822e-47	0.6464128851696256
969	2.1067440531453883e-47	0.6463729253729866
970	2.635397646480294e-47	0.6462168918813491
971	2.904210687282517e-47	0.6461491505118089
972	2.904210687282517e-47	0.6461491505118089
973	2.7892930729423854e-47	0.646177312654202
974	3.104002004729161e-47	0.6461044335965225
975	2.7984032161154655e-47	0.6461767417999643
976	3.6314651358613533e-47	0.6459982547083106
977	1.1398503619102692e-47	0.6468069648783833
978	1.1922251910259278e-47	0.6467757581800558
979	1.4066253092043584e-47	0.6466608261935325
980	1.1363740533768652e-47	0.6468107705733013
981	1.5877279963213563e-47	0.6465799551765252
982	1.8273195694134727e-47	0.646482148817133
983	1.7491157517038423e-47	0.6465125943764769
984	2.0118325864927515e-47	0.6464151685865763
985	2.3843390307319886e-47	0.6462968114746268
986	2.3366511347660706e-47	0.6463108925458234
987	2.797822137071551e-47	0.6461853046135297
988	3.5001551556675213e-47	0.6460323156778266
989	3.616493721090572e-47	0.6460094815083187
990	4.623353724831507e-47	0.6458378446675174
991	4.997504309346628e-47	0.6457834232301901
992	5.328824557709298e-47	0.6457385160301579
993	5.285524003178615e-47	0.6457442245725349
994	6.548095674577273e-47	0.6455942801927661
995	5.803773729560585e-47	0.6456787666199454
996	5.960460728671844e-47	0.6456601187148473
997	6.369110724167457e-47	0.6456136892368478
998	6.369110724167457e-47	0.6456136892368478
999	6.533878535174003e-47	0.6455958024707332

==> data/stats-mannwhitneyu-varghadelaneya-vulnerability-random-ue.dat <==
rank	pvalue	effect_val
1	3.326626712160799e-44	0.5619987661937076
2	1.2569478890814011e-42	0.5656674560946492
3	2.418364527037454e-42	0.57312281243899
4	3.5716930519278835e-43	0.5765504115668769
5	1.3316341731937184e-52	0.5899335183154777
6	7.280944454202743e-58	0.5976406213786434
7	4.904254004760501e-57	0.5988241924981381
8	3.6506465194765586e-56	0.5997021663157182
9	3.389686637116083e-58	0.6055104178995533
10	1.1673499463287346e-55	0.6048286276549955
11	7.862845360727138e-62	0.6151869680827784
12	9.2679461981441e-65	0.6202101048050324
13	5.5810833070461374e-65	0.6215822481077133
14	3.860016537793646e-67	0.6245141554725322
15	3.2058853976009814e-67	0.6260099838600479
16	2.883335472599962e-71	0.6319031024405541
17	1.698237580019261e-73	0.6360115403892693
18	6.020448183685055e-76	0.6394790993137951
19	1.0014025353957384e-79	0.6448299063684879
20	4.4810513570714e-88	0.6548759895282499
21	1.5278032923992854e-90	0.6582908395781616
22	7.431863252394752e-91	0.6595619416807699
23	7.094476593391073e-89	0.6586112790902563
24	1.2559874740075758e-87	0.6589650184328834
25	1.842223051937066e-89	0.6615785794178124
26	5.1142014202166364e-89	0.6614113191261668
27	4.058125057877262e-90	0.663570289853142
28	8.115647303933879e-95	0.669431821165829
29	4.3354088852891524e-96	0.6715888890453452
30	6.927596419698758e-98	0.6739185451893923
31	1.4844069866171204e-98	0.6753881142819739
32	9.004412033664534e-98	0.6755213136041034
33	6.863939070236566e-97	0.6754284546481045
34	4.951873676366264e-96	0.6751213350682228
35	2.0830410812783728e-95	0.6750202938681502
36	7.066484696607521e-96	0.6760933095502772
37	2.536223609308787e-97	0.6779154762770104
38	6.697446291923416e-98	0.6791302540948326
39	7.699016953688427e-99	0.6807758365773711
40	6.097667941845793e-100	0.6820045051816439
41	2.792657825358659e-101	0.6839560655355887
42	3.311294721260034e-98	0.6821656763614208
43	7.238696680404164e-95	0.679824032278382
44	4.865642499078844e-96	0.6813733306794953
45	2.1698922150715863e-97	0.6839524501254166
46	6.389442924386439e-109	0.6971926530298469
47	3.074932834706287e-107	0.6959006196051896
48	3.379074209296694e-107	0.6962994564325948
49	1.64069071790818e-106	0.6958311656729363
50	2.9487635325622866e-109	0.6995862448485162
51	1.8303670045790414e-109	0.700198010306583
52	4.327257504023358e-108	0.699853594916505
53	2.7102043035242114e-106	0.698511706888422
54	1.316874086576113e-105	0.6980535012202961
55	9.037526403161285e-107	0.699357712868691
56	3.915962541530414e-108	0.7008847479545341
57	6.7618329719039114e-108	0.7011241261648756
58	1.8268708044671472e-107	0.7009808417512133
59	2.2192158081082324e-107	0.7015012705312483
60	2.767242351749641e-107	0.7017054460635985
61	3.771701221235806e-107	0.7017598675009258
62	2.935816499418535e-106	0.7010485831207536
63	1.1660045405144916e-107	0.7026842707965053
64	8.888458446234723e-107	0.7020158004841606
65	3.972116106059272e-106	0.7022291096843138
66	5.869409026229139e-106	0.7023046527284359
67	2.816023645153941e-106	0.702785121711832
68	5.494593993409921e-106	0.7026382218879976
69	6.6589649995924394e-105	0.7020793555892909
70	1.9644889451580584e-105	0.7028945354407242
71	5.972378363579576e-107	0.7047355403573015
72	9.112302134779052e-108	0.70594955703614
73	5.958519056131191e-108	0.7062248990634565
74	4.2386245491955926e-107	0.7055842103240131
75	1.858351476979272e-110	0.7093796298657237
76	9.362616059456512e-111	0.7097917866253419
77	1.9307478279514132e-115	0.714797417150973
78	3.876424426896766e-114	0.7140206748182114
79	6.893712083832094e-114	0.7138425682960496
80	1.776531507704387e-114	0.7146455699237453
81	1.2075680872087135e-113	0.7140286667775393
82	2.3864468851270088e-117	0.7180259784346492
83	3.5493647982966715e-119	0.7201288151615841
84	9.333891031758291e-119	0.7199659314190942
85	4.6170553766712196e-119	0.7203400312295325
86	2.7542245319920025e-120	0.7216330160779193
87	5.008008390988849e-120	0.7214754603083146
88	9.586555970971095e-120	0.7212107742267684
89	1.0747946234758429e-119	0.721221049603047
90	2.2060619315910962e-120	0.7220366100239721
91	2.475555457080784e-121	0.7230104873534855
92	1.4643290797998472e-122	0.7243245938086672
93	4.411198072534283e-122	0.7239908343643595
94	9.0522198838112e-122	0.7238663881405413
95	3.00507307779451e-122	0.724451704018928
96	3.583413986252076e-123	0.7254771485145802
97	2.661115419163578e-126	0.7287275925440347
98	1.8533167045450474e-125	0.7280593125164359
99	1.5313707093944737e-125	0.7281898478521229
100	2.7023443629116044e-126	0.7295227924971486
101	3.197667881600196e-126	0.7296114651887378
102	1.9730417313110887e-126	0.7298828112363904
103	1.873958213824161e-126	0.7300064963212249
104	3.659531116517045e-126	0.7297890008566619
105	6.498491449947751e-128	0.7316334308986654
106	1.660757005168316e-128	0.7322286415838388
107	5.331335427724437e-128	0.7318644365801873
108	7.918818107564381e-129	0.7327511634960788
109	3.2827936913249935e-128	0.7323334884788295
110	1.7383394174424446e-129	0.7337035386493056
111	2.129624133047123e-130	0.7345872210092627
112	4.1600928167916144e-130	0.7343706769684291
113	7.526120705176305e-129	0.7333395239303999
114	5.993459454253918e-130	0.7344452685888216
115	1.5908674918329608e-129	0.7341290153411368
116	3.3186943899293056e-129	0.7338597624256891
117	5.144936324489142e-129	0.7337086763374449
118	8.640386660456523e-129	0.7335014562491604
119	4.440761607905249e-129	0.7338869731443527
120	1.2688612792223307e-128	0.7335381812051189
121	1.7641621886176722e-130	0.7353866072267863
122	2.776856119011213e-130	0.735300217952148
123	2.5397490659532753e-130	0.735406016270868
124	3.0255311460429995e-130	0.735406206555614
125	3.13642454298065e-128	0.7337552961001903
126	5.003597287156646e-128	0.7336807044797977
127	1.175467107470198e-125	0.7316722489868288
128	1.57407786328814e-123	0.7299958403754546
129	2.6743604646559756e-123	0.7298205881244813
130	1.7387334395681652e-123	0.7300401767212492
131	1.5718418357926246e-123	0.7300816587958553
132	7.695375657980198e-123	0.7294278404089447
133	3.734260688240849e-123	0.7297891911414078
134	1.8373631669432254e-121	0.7284079141709237
135	7.149881379437282e-121	0.7278842505502083
136	1.1457322851028128e-120	0.7278102297840534
137	1.8272994556803972e-120	0.7276964395060056
138	8.819582009508581e-120	0.7270987551191354
139	6.182296498519804e-119	0.7263813816270944
140	2.9275750452472245e-117	0.7249875458633809
141	3.0813315387799347e-117	0.7249658534023483
142	2.4423993556239003e-115	0.7232190394349913
143	1.758430360402209e-115	0.7233594695774651
144	1.5304011600122423e-114	0.7224894877192127
145	3.210816962683464e-114	0.7221899795291671
146	2.4124814882090005e-113	0.7214880191015439
147	3.1366263022107057e-114	0.722404049868304
148	1.827644994847843e-114	0.7227461818414311
149	1.7265542163671814e-111	0.720117588361576
150	5.2327512700130845e-111	0.719754334781654
151	2.043467812673891e-108	0.7173460910375504
152	4.6280362039253246e-107	0.716122560121417
153	7.5034171411523835e-106	0.7149717179782169
154	5.819257447914553e-106	0.7151338405817234
155	5.621192414059729e-106	0.7152287926699271
156	4.824056500681473e-106	0.7153290727310162
157	4.972993614426792e-106	0.7153311658632211
158	4.737140797512416e-107	0.7165105507183058
159	3.393370385461315e-107	0.7166753373082548
160	3.085561136802338e-107	0.716748977504918
161	4.3280140465219655e-107	0.7166441306099274
162	2.737262675957412e-107	0.7169413553830223
163	8.929125774425625e-107	0.716427205999602
164	3.431093244270289e-106	0.7158683397008953
165	7.573376524946982e-107	0.7165769600946248
166	3.6728059849921945e-106	0.715972806026394
167	4.3570945582949674e-106	0.7159404576195911
168	8.91732025807114e-106	0.7156177346905457
169	2.140855432953522e-105	0.7154122271649742
170	6.708882491317282e-106	0.7159362713551813
171	2.1669743239477697e-106	0.716474396616585
172	2.3382745623464817e-105	0.7154870090701126
173	1.790914722096959e-105	0.7156076495990129
174	1.9172360409297786e-105	0.7155768234701773
175	7.35786550143975e-105	0.7150101554968886
176	4.664932157159544e-104	0.7141847002691768
177	1.7661376014727527e-104	0.714710647306843
178	2.2668340691660177e-103	0.7135746473738231
179	4.6041126674539294e-104	0.7143574788184535
180	2.817595992007954e-104	0.714594954181336
181	3.228432948771551e-105	0.7156342894634389
182	1.658707965577538e-104	0.7149859893341595
183	1.1445814893472908e-104	0.7152086224868618
184	1.5263362746349558e-104	0.7150910265138959
185	2.4139154160207746e-104	0.7148956040798572
186	1.542573750962188e-103	0.7141279954148988
187	2.586435980342137e-103	0.7139175404859339
188	4.655765267491363e-103	0.7136871056586497
189	6.978820940512355e-100	0.7104440827342853
190	8.154564243419275e-100	0.710383952754581
191	1.2717741283625114e-98	0.7091843977164308
192	5.306306400183689e-98	0.7085488466651266
193	3.611177355321922e-97	0.7077032212543495
194	4.001656254495698e-96	0.7066440963586731
195	1.0261175144755812e-95	0.7062302270363418
196	2.3502982351841934e-96	0.7069911757351937
197	1.1448127034790832e-96	0.7073681298168205
198	2.9216803129802288e-96	0.7070368440742095
199	4.6222235247986355e-96	0.7068294337011791
200	4.690576071288842e-96	0.7068562638503509
201	2.260695669453986e-96	0.7072379750506252
202	1.8842505621161103e-96	0.7073247448947554
203	1.888146016664164e-96	0.7073572835863042
204	9.268097018422494e-97	0.7076959904340052
205	4.2549860907423827e-97	0.7080659039800338
206	5.219109022930917e-97	0.7079800855596332
207	1.4987513445034817e-96	0.7074895314847043
208	1.9622022535088846e-96	0.7073833525964924
209	5.176862194883568e-97	0.708050490915616
210	8.335433898048359e-97	0.7078240520679956
211	7.688291811558663e-97	0.7078624895866673
212	5.283504185071983e-97	0.7080847421698778
213	4.0929585465350727e-97	0.708216990068278
214	4.357520614994143e-97	0.7081981518784339
215	8.136256217686549e-97	0.707912153905347
216	3.699443176968459e-97	0.7083302094920881
217	5.302447798598218e-97	0.7082021478580978
218	8.837045089613462e-98	0.7091166563468906
219	8.421195894437661e-98	0.7091394905163986
220	9.644894429457286e-98	0.7090858302180549
221	9.97455278035693e-98	0.7090805022451697
222	8.590473497974793e-98	0.7091512881706443
223	4.0651927665278774e-98	0.7095160640285336
224	7.910227536372479e-99	0.7103312438799668
225	3.855190486379365e-99	0.710669760442922
226	9.986694365298366e-99	0.7102423809036318
227	6.840162586120144e-98	0.7093537511402813
228	3.699952899964816e-97	0.7085732031126017
229	8.88265293016287e-97	0.7081665646106146
230	2.1059935119404523e-96	0.7078261452002005
231	3.3171968130401688e-96	0.7076191153966619
232	3.182715318746177e-96	0.7076389050102354
233	8.676187911629299e-96	0.7071689016878637
234	2.334572944008972e-95	0.7066939509620986
235	4.1038400095433904e-95	0.7064227951991919
236	9.310854804073057e-95	0.7060483148192618
237	3.062755515967259e-94	0.7055033393070058
238	5.283401018954924e-94	0.7052396046491891
239	9.258139949686569e-94	0.7050266760185276
240	1.771701130421893e-94	0.7058462324191166
241	5.657453282406746e-94	0.70531381570009
242	1.2011303078281573e-97	0.7094867601776651
243	6.383323658662851e-99	0.7109154180498782
244	6.174290641245369e-98	0.709926127655947
245	2.4067354077536047e-97	0.7092791595198887
246	2.880658933725287e-97	0.709193531384234
247	5.839661322926908e-97	0.7089121002450487
248	1.7108822764256986e-97	0.7095065497912386
249	1.0511663369670697e-97	0.7097383166117441
250	5.0029691512360965e-98	0.7101186958187972
251	2.7650280591005856e-98	0.7104183942935888
252	5.648829406931519e-98	0.7100975742120024
253	8.950969936744829e-98	0.7098878804220211
254	1.855700714549507e-97	0.7095499347133036
255	2.929933007581789e-97	0.709377156164027
256	2.0751276887241206e-97	0.7095594489505986
257	1.55327886226674e-97	0.7097063487744331
258	2.340367802263672e-97	0.7095198697234516
259	3.356700589850309e-97	0.7093478523131584
260	3.661545787817895e-97	0.7093063702385524
261	6.392255265606579e-97	0.7090491052620963
262	1.7710808092129268e-96	0.7085791019397246
263	2.3659870617950356e-96	0.7084752064684635
264	7.254173239215669e-96	0.7079460245901171
265	1.0221414454451411e-95	0.7077983636272992
266	2.2511139391677195e-95	0.707418174704992
267	3.478885685699964e-96	0.7083334443327685
268	4.109067597638368e-96	0.7082535247394907
269	4.851222942424356e-96	0.7081823582445242
270	2.7956486011070382e-95	0.7073902028473449
271	3.5085752197829805e-95	0.7072805988337068
272	2.9709864411024895e-95	0.7073860165829351
273	2.767819638379723e-95	0.7074451951389098
274	3.4734770324474045e-95	0.7073355911252717
275	8.714017776495692e-95	0.7068910859588505
276	8.490714676998959e-95	0.7069036447520799
277	2.5720467260688706e-95	0.707480588101647
278	1.844965072040693e-95	0.7076408078576943
279	2.5357828125183334e-95	0.7074874383524994
280	2.1794560292430737e-95	0.7075770624678182
281	2.1873261602268923e-96	0.7087324714449196
282	3.3374281577506036e-96	0.7085296279057908
283	3.137397871236314e-96	0.7085593123261511
284	4.829204162011909e-96	0.7083602744819403
285	1.2736564913283608e-95	0.7079016882443225
286	7.786897290678239e-96	0.708146774997041
287	1.5457394460784118e-95	0.7078246229222332
288	1.147731773944434e-95	0.7079680976206415
289	3.7092602221521152e-96	0.7085115508549303
290	4.425652392168775e-96	0.7084266838582591
291	3.391263357818456e-96	0.7085627374515773
292	2.945198807355584e-96	0.7086304788211175
293	4.153481063691775e-96	0.7084653116616768
294	2.2473127342903173e-96	0.7087846094652961
295	6.208512909099395e-96	0.7083203146853014
296	9.401854464809716e-96	0.7081285076614348
297	1.1089553504280532e-95	0.7080489686376488
298	2.238183808486822e-95	0.7077182537492754
299	2.6827425555498288e-95	0.7076387147254894
300	4.36500866383779e-95	0.7074035227795578
301	4.2064496493920275e-95	0.7074214095456723
302	5.202483417832401e-95	0.7073186557828867
303	3.593517464349676e-95	0.7074975234440322
304	2.790564215311344e-95	0.7076196862508995
305	2.228365152161884e-94	0.706668643090894
306	1.567965155901379e-94	0.7068469398978019
307	1.3453004211817869e-94	0.7069289526232845
308	1.611405421070068e-94	0.7068414216401708
309	5.716814359821455e-94	0.7062416441210957
310	1.3274578234025194e-93	0.7058390015987724
311	3.260797422794724e-93	0.7054080066493101
312	2.323439842939956e-92	0.7044539189333703
313	2.821512085446608e-92	0.7043736187706007
314	2.2106935585148457e-92	0.7045009192656074
315	2.3539599580926498e-92	0.7044700931367718
316	3.367608617432886e-92	0.7043016911366506
317	6.456566404591926e-92	0.7039890532991379
318	8.614211499313786e-92	0.7038471008786968
319	4.777258484056842e-92	0.7041447062212837
320	3.621063346044174e-92	0.7042809500993477
321	3.141385602105135e-92	0.7043507846010928
322	2.2927211745950952e-92	0.7045129072045991
323	6.754995409094521e-92	0.703996474404228
324	1.6654626001102078e-91	0.7035664308784952
325	1.874666554443224e-91	0.7035226653869383
326	2.724578906889575e-91	0.70334532000376
327	3.5593692413342023e-91	0.70322049321045
328	3.303254414195554e-91	0.7032574084511545
329	7.799118633994126e-91	0.702832312328815
330	6.245835860078116e-91	0.7029495277322891
331	4.564410114331583e-91	0.7031335330815739
332	3.699694595734677e-91	0.703237428552835
333	1.878376383916122e-91	0.7035938318819047
334	5.141385608488975e-91	0.7030960469866318
335	1.9044750797263595e-92	0.7047351597878097
336	3.747190356814317e-92	0.7044308944791164
337	4.333702086579047e-92	0.7043734284858548
338	4.204956593899035e-92	0.7043882706960349
339	2.5946106796634237e-92	0.7046257460589175
340	2.0016983834907e-92	0.7047532368386701
341	3.946105095494162e-92	0.704433558465559
342	2.1977491595650395e-92	0.7047353500725556
343	3.55358706948754e-92	0.7045267979910498
344	5.6947397162103845e-92	0.7043015008519048
345	1.8809094078505985e-91	0.7037325494616654
346	2.2520474021812638e-91	0.7036503464514369
347	1.2329029701340638e-91	0.7039479517940236
348	6.138629289228936e-92	0.7043054968315687
349	4.379140421151445e-92	0.7044786559503372
350	1.7942719296489492e-92	0.7049779631235774
351	2.334411854974588e-92	0.7048485694963658
352	2.6297844598461204e-92	0.7047899617946287
353	6.845682158648361e-92	0.7043450760587158
354	9.264114266322071e-92	0.7042023624992912
355	2.017371010702774e-91	0.7038438660380166
356	2.0771549402112926e-91	0.7038358740786889
357	4.036995945075041e-91	0.7035325601937251
358	8.829810605830485e-90	0.7020171324773818
359	9.59474105841626e-90	0.7019756504027757
360	4.8886927181528255e-90	0.7023183532301407
361	8.364029204418927e-90	0.7020567117045289
362	4.784857842536166e-90	0.7023415679691404
363	4.46031834100037e-90	0.7023765803623858
364	2.895176397401364e-90	0.7026043512032275
365	1.4708595588633987e-90	0.7029537139966989
366	5.982650539386859e-90	0.7022549884097561
367	8.085575760629572e-90	0.7021046634604955
368	7.78911730736894e-90	0.7021233113655937
369	8.814166769617111e-90	0.702067748219791
370	7.3742006009478415e-90	0.702156801480872
371	9.128632181255986e-90	0.7020502420231683
372	9.798995074663154e-90	0.702014849060431
373	2.166011509324846e-90	0.7027919719626844
374	1.6086584996427415e-90	0.7029521917187318
375	1.0907895442284583e-90	0.7031514198476885
376	1.3841709642907595e-90	0.7030692168374599
377	1.449441573860322e-90	0.7030522814950748
378	6.621043502964165e-91	0.7034416040851852
379	8.174515797003767e-91	0.7033369474749405
380	1.1731538512857954e-90	0.7031634077866802
381	9.007753831007454e-91	0.7032947042613508
382	1.7571624110144536e-90	0.7029624670950103
383	7.899442342919043e-90	0.7022131257656583
384	5.0070109126530555e-88	0.7001359774794198
385	6.89105598573203e-88	0.6999864136691427
386	1.0349127572948133e-87	0.6997809061435714
387	2.373231868286102e-87	0.6993666562517482
388	1.6996012182796776e-87	0.6995415279332299
389	4.5540110171709553e-88	0.7002071439743862
390	1.6064220443360402e-87	0.6995700706451148
391	1.3604519398334022e-87	0.6996541765028024
392	1.80381317827752e-87	0.6995171714857547
393	5.665054526758821e-88	0.7001142850183872
394	3.256870673876566e-88	0.7003993315677446
395	1.1942417083935171e-87	0.6997715821910223
396	2.868687417113721e-87	0.6993333564212159
397	2.3756259625866186e-87	0.6994345879060344
398	2.611327495676473e-87	0.6993866361500677
399	3.258442357949116e-87	0.699274368149987
400	6.3267528248047655e-87	0.6989653457226463
401	1.8351542355465717e-86	0.6984344512815868
402	2.32172077412866e-86	0.6983145718916701
403	1.4943584280803983e-86	0.6985391078918315
404	3.851254161653786e-86	0.6980563554914846
405	7.390501743677182e-87	0.6989301430446548
406	1.5453931794917199e-86	0.6985762134172819
407	2.2539901776338764e-86	0.6983891635120627
408	3.346765090666163e-86	0.6981874616814093
409	2.139268075135417e-86	0.6984158033764887
410	9.380611524399237e-87	0.698841089783574
411	3.0748383175653016e-86	0.698246640237384
412	2.7148158642025867e-86	0.6983101953425145
413	7.642493945416493e-85	0.6966101914226487
414	1.6146616935532527e-84	0.6962300025003416
415	2.0856692351019426e-84	0.6960979448866873
416	2.445132077967052e-84	0.6960262075374832
417	3.2590732730128235e-84	0.6958777854356817
418	3.737464691985162e-84	0.6958069995102071
419	3.737464691985162e-84	0.6958069995102071
420	9.05184421294801e-84	0.6953645874759908
421	1.0195367139944574e-83	0.6953029352183194
422	1.2357391465601396e-83	0.6952032260114681
423	1.8334099328124556e-83	0.6950036173130195
424	3.2358876513832574e-83	0.6947185707636622
425	1.146785747906257e-82	0.6940795945869318
426	1.1155038684484811e-82	0.6940940562276201
427	1.0006840777404692e-82	0.6941507610818982
428	5.905850796604002e-83	0.6944306699431163
429	5.4102389655660864e-83	0.6944763382821322
430	4.27888573802825e-83	0.6945985010889996
431	3.9108145573584026e-83	0.6946453111364909
432	5.9325514645044074e-83	0.6944283865261655
433	9.962879803559296e-83	0.6941581821869882
434	3.438336958557476e-81	0.6923169869856651
435	3.0495887568002162e-81	0.6923801615213037
436	4.007469042391428e-81	0.6922363062534037
437	7.305810054655423e-81	0.691919672436227
438	7.684065023686566e-81	0.6918930325718011
439	6.718306593921625e-81	0.691968765900669
440	1.1572047441814654e-80	0.6916913307411476
441	1.5381060314604797e-80	0.691550520029182
442	2.86074866472904e-80	0.691226845676407
443	4.2277339177006046e-80	0.6910198158728684
444	5.584410802402941e-80	0.6908769120286979
445	5.318641009759308e-80	0.6909027907541403
446	8.887347605625665e-80	0.6906348698319139
447	4.001775300510674e-79	0.6898429047194803
448	3.5855441680952927e-79	0.6899015124212173
449	4.09496990632203e-79	0.6898352933296443
450	5.802239153790547e-79	0.6896491948481547
451	9.839245690800656e-79	0.6893668122852399
452	3.710282738721769e-78	0.6886599044542234
453	3.2914870746183645e-78	0.6887242206983374
454	2.9762795886870633e-78	0.6887782615661728
455	3.5057973547744584e-78	0.6886903500135673
456	3.879651172922271e-78	0.68863592857624
457	9.69836329743967e-79	0.6893791807937233
458	7.353459212819909e-79	0.6895272223260331
459	1.0769715049312838e-78	0.6893323707462321
460	4.0750502792150055e-79	0.6898518481025376
461	4.2957993698379265e-79	0.6898236859601445
462	1.2983584856975896e-78	0.689232280969889
463	1.8208004525436724e-78	0.6890556967256942
464	2.5380996499576592e-78	0.6888821570374339
465	2.91040162294506e-78	0.6888132739594184
466	3.6384084797419716e-78	0.6886933945695017
467	4.5899332940034485e-78	0.6885685677761917
468	4.0664361089037167e-78	0.6886336451592893
469	4.3125635174063416e-78	0.6886066247253715
470	2.344296090394324e-78	0.6889339144883186
471	2.1383504317234308e-78	0.6889923319053097
472	3.373575837351803e-78	0.688747625722083
473	3.9390237517070375e-78	0.6886734146711823
474	3.8808676380469016e-78	0.68868140663051
475	4.145093320015256e-78	0.6886460136677728
476	4.43038999214129e-78	0.6886102401355436
477	4.831105677289619e-78	0.6885681872066999
478	2.1506748991832764e-78	0.6890027975663342
479	5.751422217006779e-79	0.689722454475326
480	4.1971484694246966e-79	0.6898952330246026
481	5.652951922037955e-79	0.6897361549770307
482	6.285602290437251e-79	0.6896794501227527
483	6.855825608227253e-79	0.6896330206447532
484	7.288509471477649e-79	0.6896002916684585
485	5.378066708995157e-79	0.6897627948414566
486	5.706397731940991e-79	0.689735584122793
487	6.664396364057338e-79	0.6896526199735808
488	4.703278650088427e-79	0.6898566052211851
489	4.1816292303623104e-79	0.6899193991873319
490	4.4048958677133545e-79	0.6898916176144305
491	5.836268658037079e-79	0.6897500457634814
492	5.676453024443839e-79	0.6897648879736615
493	2.6039151211189097e-78	0.688974825708687
494	3.519953269243487e-78	0.688821456203492
495	3.981460781563359e-78	0.688755237111919
496	5.365710301903633e-78	0.6885990133355355
497	5.922595775874774e-78	0.6885501101558393
498	8.767847748591454e-78	0.6883472666167105
499	1.2101960506763661e-77	0.6881777229081142
500	1.4481642151854214e-77	0.6880850542368611
501	1.241748589784205e-77	0.6881680183860732
502	2.1082686835340547e-77	0.6878905832265518
503	1.5223546289321623e-77	0.688066406331763
504	1.8973234630184956e-77	0.6879516646299856
505	1.6653905011253542e-77	0.6880220699859684
506	2.0900852836966945e-77	0.687903522589273
507	1.9755466436397575e-77	0.687933968148617
508	2.0220151841497967e-77	0.6879214093553876
509	4.2078500211197e-77	0.6875535889415639
510	4.897952220394285e-77	0.6874793778906632
511	7.939511979618655e-77	0.6872215420599694
512	7.746687162978869e-77	0.6872388579718463
513	7.38055935621061e-77	0.6872651172667803
514	8.379925382064287e-77	0.6871962341887647
515	1.3040236625649351e-76	0.6869640867987674
516	1.3761460104292e-76	0.6869387789275627
517	1.4452943840358356e-76	0.6869121390631369
518	1.0397746174268625e-76	0.6870910067242824
519	7.683532550951827e-77	0.6872630241345754
520	6.994022955045063e-77	0.6873140204464765
521	8.662710276931584e-77	0.6871979467514778
522	1.2980643848892046e-76	0.6869783581547099
523	1.4388356872222888e-76	0.6869224144394155
524	1.4338063595702613e-76	0.6869243172868744
525	2.558240428523269e-76	0.6866171977069927
526	4.1923184585435325e-76	0.6863673538356267
527	1.1695753060433236e-75	0.6858071555436986
528	1.1085451086687725e-75	0.6858364593945672
529	1.088663132301445e-75	0.685846354201354
530	1.0232587812486438e-75	0.6858802248861241
531	1.0321951534414128e-75	0.6858792734623946
532	1.0048678407817268e-75	0.6858977310827469
533	6.433792367937632e-76	0.6861412955574981
534	5.175772936824555e-76	0.6862600332389395
535	5.651225021260505e-76	0.6862120814829727
536	6.847694022616518e-76	0.6861110402829002
537	8.510541083744523e-76	0.6859923026014589
538	1.1529028095725993e-75	0.6858263743030346
539	1.049505135178183e-75	0.6858777511844274
540	1.0009793717502385e-75	0.6859036299098697
541	1.9422298544961923e-75	0.6855409471841853
542	1.8672993163740834e-75	0.68556625505539
543	1.4959113640476063e-75	0.6856876567232738
544	1.4650264070002866e-75	0.6856990738080277
545	1.8428054438195495e-75	0.6855734858757342
546	2.8609554642991927e-75	0.6853362007975976
547	1.398344262676198e-75	0.6857432198690765
548	3.1149425868722674e-75	0.6853044232450323
549	3.7305563168283135e-75	0.6852054751771646
550	5.039714353307183e-75	0.685051344532986
551	7.673010593183571e-75	0.6848275696718082
552	1.0627458911498735e-74	0.6846555522615152
553	9.974582683967304e-75	0.6847012206005311
554	6.43538584471661e-75	0.6849423113735856
555	5.568411637258361e-75	0.6850218503973716
556	5.822294694917695e-75	0.6850009190753227
557	4.815907107004316e-75	0.6851051951160756
558	6.313531998661049e-75	0.6849563924447822
559	7.840435945913733e-75	0.6848372741938491
560	9.277531473423041e-75	0.6847482209327682
561	1.148658671627474e-74	0.6846306249598023
562	1.1142592345650534e-74	0.6846473700174415
563	1.0921504225661774e-74	0.6846584065327037
564	1.1775897025965771e-74	0.6846169244580975
565	1.6759100124678149e-74	0.6844224534477883
566	1.6495143407428247e-74	0.6844312065460997
567	1.8966460944805173e-74	0.6843577566341825
568	1.4095592822564644e-74	0.684521401515656
569	1.6627417486401344e-74	0.6844338705325423
570	1.9867388667607675e-74	0.6843356836036582
571	2.9148794344969953e-74	0.684124086966218
572	2.28373886734444e-74	0.6842588085663148
573	1.6130025128850582e-74	0.6844506155901815
574	1.4776035688964748e-74	0.6844989479156399
575	2.6069548660005005e-74	0.6841857392238895
576	2.6069548660005005e-74	0.6841857392238895
577	2.035289715634052e-74	0.6843223636714453
578	1.8530133659803373e-74	0.6843741211223299
579	2.102695368514347e-74	0.6843079020307569
580	1.1304270873101913e-74	0.6846500340038841
581	1.5622097032361283e-74	0.6844787777325746
582	1.8487164745855735e-74	0.6843859187765756
583	5.8615024425732464e-74	0.6837655905049433
584	6.715774531974983e-74	0.6836970879964196
585	9.13514604000525e-74	0.6835300179895198
586	1.3423197987983751e-73	0.6833199436300469
587	1.7754790082415378e-73	0.6831646712773929
588	1.884524425359048e-73	0.6831315617316064
589	1.71803296821398e-73	0.6831829386129993
590	1.71803296821398e-73	0.6831829386129993
591	1.782600481249622e-73	0.6831658129858683
592	1.694465992737524e-73	0.6831939751282614
593	1.7072868138948502e-73	0.6831897888638516
594	2.1312767599596608e-73	0.683069909473935
595	2.0893690352319358e-73	0.6830809459891971
596	3.400093904253474e-73	0.6828267255686755
597	5.03526976137302e-73	0.6826113232363173
598	4.0288712076718423e-73	0.68273881401607
599	4.3761269807534554e-73	0.6826927651075623
600	4.921699630241485e-73	0.6826273071549729
601	5.345641658755745e-73	0.6825812582464652
602	1.1075531802979769e-72	0.6821812797105845
603	3.589931890549831e-72	0.6815327892965591
604	4.4981327065845553e-72	0.6814094847812163
605	7.846444526142507e-72	0.6810970372284494
606	9.619687269534323e-72	0.680982485811418
607	1.0497052439279029e-71	0.6809333923469758
608	1.1655983361650693e-71	0.6808776389164273
609	1.2270689783468596e-71	0.6808487156350506
610	1.4294208118782929e-71	0.6807659417705844
611	1.6205944931815863e-71	0.68069839068579
612	1.6876297475585636e-71	0.6806755565162821
613	1.7825325246066528e-71	0.6806447303874463
614	1.8350559631784697e-71	0.6806283658992991
615	2.216489748753147e-71	0.6805250412822756
616	2.4410349790705115e-71	0.6804706198449484
617	2.9564272001058125e-71	0.6803625381092775
618	3.641056828272443e-71	0.6802449421363116
619	3.2534580298565916e-71	0.680308497241442
620	3.4360280589106333e-71	0.6802776711126063
621	3.4360280589106333e-71	0.6802776711126063
622	3.949508178321572e-71	0.6802021280684842
623	1.5100677157362316e-71	0.6807444395942976
624	1.3227199422438692e-71	0.6808190312146902
625	1.6688630325977416e-71	0.6806881153095115
626	1.95678406178043e-71	0.6806015357501272
627	2.1809188294924543e-71	0.6805434989026279
628	1.3811820463152545e-71	0.6808039987197643
629	1.0320996514594688e-71	0.6809710687266639
630	8.52808991071114e-72	0.6810783893233512
631	7.103338828878203e-72	0.681181143086137
632	1.2805768027572075e-71	0.6808496670587801
633	1.4512150606174027e-71	0.6807823062587317
634	1.8321233707415833e-71	0.6806540543399955
635	4.107063024671131e-71	0.6801985126583121
636	6.2382520097885466e-71	0.679962179003905
637	9.992085515387666e-71	0.6797045334579571
638	1.0808842209678357e-70	0.6796600068274167
639	1.055777290171394e-70	0.6796733267596297
640	1.2954620694065518e-70	0.6795633421764997
641	4.900932560154462e-71	0.6801197347735097
642	4.612833167104813e-71	0.6801539860277717
643	5.1685632303718466e-71	0.6800896697836577
644	3.3065013705353477e-70	0.6790400591252762
645	3.758988456626095e-70	0.6789700343387852
646	7.420346974873386e-70	0.678582614596134
647	4.144471680336189e-70	0.6789144711929826
648	4.8818833502415723e-70	0.6788212316674919
649	5.364138205276597e-70	0.6787675713691482
650	6.826405936244892e-70	0.6786301857826088
651	7.095859349865975e-70	0.6786081127520844
652	6.415480721869558e-70	0.6786655787453462
653	7.728620773759832e-70	0.6785593998571342
654	1.8207608946231617e-69	0.6780699874906808
655	2.5855710314748286e-69	0.6778751359108798
656	3.093655550093912e-69	0.6777723821480941
657	2.986626851498502e-69	0.6777925523311594
658	2.5616228656791413e-69	0.677880463883765
659	2.433806180417486e-69	0.6779097677346335
660	3.882403612461131e-69	0.6776422273818988
661	5.963365616327648e-69	0.6773959989207049
662	5.099566106562128e-69	0.6774858133207695
663	5.226247230967052e-69	0.6774717322495729
664	5.510978042091711e-69	0.677441286690229
665	6.459179665120996e-69	0.6773501402969432
666	7.05425175647386e-69	0.6772995245545339
667	5.531112832266507e-69	0.6774391935580241
668	3.9789353422699063e-69	0.6776281463107022
669	4.4644797362712766e-69	0.6775621175038752
670	4.3997836370029633e-69	0.6775704900326948
671	4.1557235396411204e-69	0.6776032190089895
672	3.6681779610802666e-69	0.6776747660734477
673	3.6681779610802666e-69	0.6776747660734477
674	4.5319409903880754e-69	0.6775564089614982
675	4.775787872306227e-69	0.677526343971646
676	4.542715359640966e-69	0.6775579312394654
677	4.170055545144457e-69	0.6776070247039074
678	1.8558471421058668e-69	0.6780850199856069
679	2.899195532021436e-69	0.6778296578566098
680	3.626386099395281e-69	0.6777014059378735
681	3.626386099395281e-69	0.6777014059378735
682	3.359210289398044e-69	0.6777537342429959
683	3.359210289398044e-69	0.6777537342429959
684	3.9814381231185503e-69	0.6776563084530953
685	2.587537055866734e-69	0.6779171888397235
686	1.949036679446405e-69	0.6780821657144184
687	2.0775257096911281e-69	0.6780456310432057
688	2.7501727708366265e-69	0.6778850307176665
689	3.5096989951601407e-69	0.677748025700619
690	3.861699871600998e-69	0.6776932236937998
691	4.15410952954589e-69	0.677651361049702
692	4.2573446470245134e-69	0.6776372799785054
693	5.602321111098676e-69	0.6774797242089007
694	4.826525476535783e-69	0.6775680163309981
695	4.826525476535783e-69	0.6775680163309981
696	4.3752607583639263e-69	0.6776243406157842
697	4.796711799389472e-69	0.6775742957276127
698	5.087060723651347e-69	0.6775432793140311
699	5.328701312280078e-69	0.6775166394496052
700	4.735497164719949e-69	0.6775843808191454
701	5.26200406878558e-69	0.6775238702699493
702	6.212735870859724e-69	0.6774312015986963
703	7.21127027763645e-69	0.6773455734630416
704	6.707118939919987e-69	0.6773899098088362
705	8.103199062720571e-69	0.6772839212053702
706	1.1007848778032824e-68	0.6771077175306672
707	5.322175053156015e-68	0.6762038649876448
708	6.281688112231179e-68	0.6761079614757115
709	1.0421129927770247e-67	0.675817396668723
710	1.1984757672405185e-67	0.6757363353669699
711	1.0278443970099695e-67	0.6758253886280507
712	9.57552527905698e-68	0.6758742918077469
713	1.3294559419511967e-67	0.6756840070618475
714	1.4158543795489724e-67	0.6756474723906348
715	1.9189449600680663e-67	0.675478689821022
716	1.8647081787911115e-67	0.6754979085803579
717	1.760229549841417e-67	0.6755313986956362
718	9.984907704254673e-68	0.6758680124111323
719	1.0902924856360165e-67	0.6758170160992312
720	1.2221603472027952e-67	0.6757507970076582
721	1.2221603472027952e-67	0.6757507970076582
722	1.2030674316804526e-67	0.6757599306754614
723	1.3041638852054627e-67	0.6757131206279701
724	9.83527397270609e-68	0.6758767655094436
725	1.0999953050736156e-67	0.6758118784110919
726	1.0999953050736156e-67	0.6758118784110919
727	1.0999953050736156e-67	0.6758118784110919
728	1.1145281826855728e-67	0.675804267021256
729	1.2864509188636805e-67	0.6757235862889945
730	9.98593955002032e-68	0.675870486112829
731	1.1406361265181408e-67	0.6757958944924364
732	1.2660487638209122e-67	0.6757353839432403
733	1.4906167425411585e-67	0.6756406221397824
734	1.3430338211088892e-67	0.6757011326889785
735	1.7817123006393553e-67	0.6755420546414065
736	1.9337555684797485e-67	0.6754944834549317
737	1.5690013510228764e-67	0.6756158851228155
738	1.3771404405554159e-67	0.6756940921533802
739	1.4670919481684919e-67	0.6756573671974215
740	1.8273199695793796e-67	0.6755323501193656
741	1.7080711010805907e-67	0.6755715487770209
742	1.7294694104740232e-67	0.6755643179566767
743	1.8887872396086656e-67	0.6755156050617265
744	2.10985206555598e-67	0.6754512888176125
745	9.618682514972492e-68	0.675912158472181
746	1.554709003426731e-67	0.6756335816041841
747	1.971416181246736e-67	0.6754980988651037
748	2.200666161079041e-67	0.6754341631904814
749	2.224433047295439e-67	0.6754303574955636
750	2.1711972484355238e-67	0.6754444385667601
751	2.522298272554333e-67	0.6753572881531381
752	3.8199678197958467e-67	0.6751205739292392
753	6.671429990252767e-68	0.6761435447231947
754	6.944295119066839e-68	0.6761203299841949
755	8.082287350903579e-68	0.6760324184315893
756	1.0854728887060677e-67	0.6758638261467225
757	1.1194670886372674e-67	0.675845939380608
758	1.089039828530625e-67	0.6758619232992635
759	8.364546030609095e-68	0.6760149122349667
760	8.239153334873704e-68	0.6760236653332781
761	7.817419393037903e-68	0.6760541108926219
762	9.175921067572174e-68	0.675961251936623
763	1.1815211308822955e-67	0.6758170160992312
764	1.3874504330811463e-67	0.6757237765737405
765	1.1086787874081845e-67	0.6758539313399357
766	8.713518463852858e-68	0.6759936003434259
767	9.157827932918072e-68	0.6759741912993442
768	1.1416965393731216e-67	0.6758463199500997
769	1.0941270147180439e-67	0.6758733403840175
770	1.2866344449285764e-67	0.6757816231364939
771	9.877936026384812e-68	0.6759372760586397
772	1.1274607097027377e-67	0.675862874722993
773	1.2310366418970271e-67	0.6758118784110919
774	1.2015247609188642e-67	0.6758259594822885
775	1.2258289738878002e-67	0.6758166355297395
776	1.3802884218395734e-67	0.6757477524517238
777	1.3183770738244504e-67	0.6757743923161497
778	1.3183770738244504e-67	0.6757743923161497
779	1.806861970824539e-67	0.675595905224496
780	1.8536064863519643e-67	0.6755810630143159
781	2.241152898040199e-67	0.6754706978616942
782	2.0596814994594354e-67	0.6755197913261363
783	2.8501848863509302e-67	0.6753331219904088
784	2.454241771169506e-67	0.6754246489531865
785	2.3551325806404957e-67	0.6754486248311699
786	2.497979545834739e-67	0.6754143735769079
787	3.621080119346609e-67	0.675200493522517
788	3.204514219842962e-67	0.6752716600174834
789	2.767938452680367e-67	0.6753569075836463
790	2.9261471772931167e-67	0.6753245591768434
791	2.956920320970272e-67	0.6753184700649746
792	3.0372567903875625e-67	0.6753028667158109
793	2.6539647533017483e-67	0.675385830865023
794	2.7547696900685398e-67	0.6753641384039906
795	2.2123535855894203e-67	0.6754939126006939
796	2.2193192342225885e-67	0.6754942931701857
797	2.841904191870545e-67	0.6753504379022858
798	3.307327562878583e-67	0.6752621457801884
799	3.5864839117751635e-67	0.6752149551632053
800	5.489769336577581e-67	0.6749668238545524
801	5.4150598637334754e-67	0.6749748158138802
802	5.003914236381865e-67	0.6750208647223879
803	8.568808115747428e-67	0.6747156479899652
804	1.108714103567925e-66	0.6745672258881635
805	1.0655514451817464e-66	0.6745904406271633
806	9.532774464700245e-67	0.6746555180102609
807	7.969254894011798e-67	0.6747601746205056
808	8.233166666073832e-67	0.6747411461459156
809	9.001768571184141e-67	0.6746890081255392
810	8.368371036729766e-67	0.6747316319086207
811	7.456733569235356e-67	0.674798992708669
812	1.135194902247464e-66	0.6745577116508685
813	1.2378235436640064e-66	0.6745070959084594
814	1.0437638607024636e-66	0.6746068051153107
815	1.1125196533125942e-66	0.6745695093051144
816	1.1038638354188262e-66	0.674574076139016
817	1.4141517301791238e-66	0.6744355488440011
818	1.3037247603488943e-66	0.674483120030476
819	1.714242170912029e-66	0.6743229002744286
820	2.6214739129965457e-66	0.674078194091202
821	2.8651925895226716e-66	0.6740260560708256
822	3.337747254387899e-66	0.6739427113521216
823	3.227071426990337e-66	0.6739625009656951
824	1.6288980201390158e-66	0.6743632406405593
825	1.7852171670173577e-66	0.6743095803422157
826	3.473331556549241e-66	0.6739213994605808
827	3.259484548916449e-66	0.6739586952707771
828	8.849231862738655e-66	0.6733756628093411
829	9.599905503218412e-66	0.6733277110533745
830	7.153643431978437e-66	0.673500870172143
831	4.4195583451465426e-66	0.6737840138740414
832	4.804705630590975e-66	0.6737349204095994
833	5.047088767857177e-66	0.6737059971282227
834	6.988999409917439e-66	0.6735145706738478
835	9.689191279027458e-66	0.6733242859279482
836	1.421848002106549e-65	0.6730982276498197
837	1.8932839963159828e-65	0.6729292547954611
838	2.1316605975416924e-65	0.67285923000897
839	2.66555891986563e-65	0.6727271723953158
840	2.5579401912951366e-65	0.672751528842791
841	2.489679974265273e-65	0.6727675127614465
842	3.14163221880838e-65	0.672632030022366
843	2.8598639746852064e-65	0.6726875931681687
844	3.49913589440359e-65	0.6725722806121537
845	3.312931320371736e-65	0.6726046290189566
846	3.868428395066367e-65	0.672512911771433
847	3.868428395066367e-65	0.672512911771433
848	3.33566987526993e-64	0.671260077004431
849	5.8631680423864083e-64	0.6709289815465659
850	5.6247668406111695e-64	0.6709556214109919
851	3.5173445718239255e-64	0.6712395262518738
852	3.90527207234512e-64	0.6711771128552189
853	4.8475184805060593e-64	0.671048099797499
854	6.903124938663397e-64	0.6708368837295506
855	7.090163815766447e-64	0.670820899810895
856	6.459934360484602e-64	0.6708783658041566
857	6.459934360484602e-64	0.6708783658041566
858	7.889030932090634e-64	0.6707588669837318
859	7.365075689939035e-64	0.670799968488846
860	7.365075689939035e-64	0.670799968488846
861	5.474110232875603e-64	0.6709773138720243
862	5.8304391459579665e-64	0.6709396374923363
863	3.210134097685426e-64	0.6712958505366601
864	3.987778518598964e-64	0.6711664569094484
865	3.987778518598964e-64	0.6711664569094484
866	3.987778518598964e-64	0.6711664569094484
867	3.367521652846529e-64	0.6712673078247752
868	3.367521652846529e-64	0.6712673078247752
869	5.639607189476722e-64	0.6709613299533688
870	8.595124285219201e-64	0.6707093929497979
871	9.229686232960817e-64	0.6706667691667165
872	9.229686232960817e-64	0.6706667691667165
873	8.368538953781028e-64	0.6707253768684535
874	8.368538953781028e-64	0.6707253768684535
875	1.0437465238269354e-63	0.6705967443802254
876	1.0437465238269354e-63	0.6705967443802254
877	7.709798281813625e-64	0.6707797983057807
878	1.0168977415813062e-63	0.6706176757022744
879	9.362335320364694e-64	0.6706671497362082
880	7.1992263100342e-64	0.6708243249363213
881	6.338622597585205e-64	0.670900438834681
882	6.221215826255179e-64	0.6709133781974022
883	4.8464994653113335e-64	0.6710625614381873
884	5.441080126857624e-64	0.6709952006381389
885	5.793758752107213e-64	0.6709594271059098
886	5.576525489923648e-64	0.6709822612754177
887	6.245888020393459e-64	0.6709145199058776
888	9.906301985191177e-64	0.6706386070243233
889	1.0462898943903697e-63	0.6706058780480286
890	1.4256205721668073e-63	0.6704205407055226
891	1.570028397761927e-63	0.6703626941427692
892	2.2452686850005093e-63	0.6701480529493945
893	2.3921822096552815e-63	0.6701099960002146
894	2.3921822096552815e-63	0.6701099960002146
895	3.363402875682257e-63	0.6699052496136269
896	3.610470807193772e-63	0.6698626258305453
897	4.127532011229071e-63	0.669783847945743
898	3.784869600933111e-63	0.6698359859661194
899	4.00409325926654e-63	0.6698021152813494
900	3.4160801934346765e-63	0.6698976382237909
901	3.6438697335458147e-63	0.6698588201356274
902	3.6438697335458147e-63	0.6698588201356274
903	3.6438697335458147e-63	0.6698588201356274
904	2.650934626862643e-63	0.6700517688679695
905	2.1961408880877698e-63	0.6701647980070337
906	2.049501527987561e-63	0.6702062800816397
907	1.9868005357443784e-63	0.6702249279867379
908	1.9868005357443784e-63	0.6702249279867379
909	1.8365370080463066e-63	0.670272118603721
910	1.8365370080463066e-63	0.670272118603721
911	1.7313209186770812e-63	0.6703075115664583
912	1.7313209186770812e-63	0.6703075115664583
913	1.770194250194569e-63	0.6702941916342453
914	1.658237973535924e-63	0.6703351028546137
915	1.5211189360312292e-63	0.6703868603054983
916	1.5211189360312292e-63	0.6703868603054983
917	1.699784118546342e-63	0.6703202606444335
918	1.699784118546342e-63	0.6703202606444335
919	1.3270449571480612e-63	0.6704703953089483
920	1.386479283438753e-63	0.6704441360140141
921	1.676228905672672e-63	0.6703303457359662
922	1.8249583308418464e-63	0.6702793494240652
923	6.769780059941413e-64	0.6708817909295828
924	7.796946236476276e-64	0.6707973045024035
925	1.1344821991941125e-63	0.6705744810649552
926	1.1681251151453945e-63	0.6705569748683324
927	1.1323219416933944e-63	0.6705756227734306
928	1.17930915971304e-63	0.6705512663259555
929	1.7403193256048985e-63	0.6703179772274828
930	1.7403193256048985e-63	0.6703179772274828
931	1.7782624660190728e-63	0.6703050378647616
932	1.7782624660190728e-63	0.6703050378647616
933	1.870823788590529e-63	0.6702745923054176
934	2.2654355706947045e-63	0.6701613728816075
935	2.0482316164342782e-63	0.6702218834308036
936	2.3923297874862272e-63	0.6701286439053128
937	2.7693356299830913e-63	0.6700407323527072
938	3.9270918498123704e-63	0.6698323705559474
939	3.7498601349151605e-63	0.6698601521288486
940	4.893128839908783e-63	0.6697016449355144
941	7.314825897012831e-63	0.6694626472946646
942	7.02078558210608e-63	0.6694873843116316
943	9.630676630959972e-63	0.6692967189962403
944	9.432345765843469e-63	0.6693092777894697
945	1.1686847230406197e-62	0.669179884162258
946	1.533874934609256e-62	0.669017190704514
947	1.6049896016058493e-62	0.6689897897011046
948	1.6049896016058493e-62	0.6689897897011046
949	1.6080229728830189e-62	0.6689886479926291
950	2.010433947414526e-62	0.6688535458230405
951	2.4445663845917302e-62	0.668735188711091
952	2.5884292372212563e-62	0.6687005568873373
953	2.6861796577177657e-62	0.6686781032873212
954	3.7233204151812816e-62	0.6684802071515857
955	3.5543642175634534e-62	0.6685083692939788
956	3.5543642175634534e-62	0.6685083692939788
957	3.7798174231760523e-62	0.6684710734837827
958	4.382945916390926e-62	0.668381259083718
959	3.760890809830147e-62	0.668474118039717
960	4.202582507347207e-62	0.6684067572396686
961	4.76414885917345e-62	0.6683306433413088
962	5.243697851694273e-62	0.6682724162090636
963	6.249238578831082e-62	0.6681658567513599
964	6.308227252693339e-62	0.668160148208983
965	6.308227252693339e-62	0.668160148208983
966	1.2068508781576942e-61	0.6677654976459875
967	1.5909012033785636e-61	0.6676003304865467
968	1.3398843210783327e-61	0.6677049870967914
969	1.662262820968661e-61	0.6675767351780552
970	2.3953929170560882e-61	0.6673584785745085
971	3.80268800682762e-61	0.6670821851234625
972	4.240045684940936e-61	0.6670155854623976
973	4.185023905983049e-61	0.6670235774217255
974	4.538790169249922e-61	0.6669754353810129
975	3.889998957359195e-61	0.667069816614979
976	4.2162477004356315e-61	0.6670220551437582
977	5.029114208291078e-62	0.6683196068260466
978	5.452416927101594e-62	0.6682720356395717
979	5.452416927101594e-62	0.6682720356395717
980	4.334504745783115e-62	0.6684128463515373
981	4.497863326752077e-62	0.6683903927515212
982	5.461911939648493e-62	0.668275460764998
983	5.078977474524876e-62	0.6683196068260466
984	7.707954436737376e-62	0.6680705240936642
985	7.707954436737376e-62	0.6680705240936642
986	8.329770223577535e-62	0.6680233334766812
987	8.329770223577535e-62	0.6680233334766812
988	9.254601744623116e-62	0.6679607297952803
989	9.254601744623116e-62	0.6679607297952803
990	1.0177265556894634e-61	0.6679028832325268
991	1.3506813296155962e-61	0.6677304852527419
992	2.1180590127461296e-61	0.6674560946491549
993	2.3329225613340795e-61	0.667397106377926
994	2.5078106330463502e-61	0.6673529603168774
995	2.8405584984409025e-61	0.6672768464185176
996	6.388560782164682e-61	0.6667822963639249
997	8.415561626993199e-61	0.6666133235095661
998	8.415561626993199e-61	0.6666133235095661
999	8.632340625697956e-61	0.6665977201604024

==> data/stats-mannwhitneyu-varghadelaneya-vulnerability-rats-ue.dat <==
rank	pvalue	effect_val
1	5.579715866249129e-36	0.5573719925971623
2	2.164368376092469e-36	0.5616954523087438
3	2.3197326190593363e-44	0.5741130542566507
4	2.0586901106090272e-45	0.5777242781643307
5	2.8292332607537313e-48	0.5867300746182602
6	5.1507699922560796e-52	0.5934515026976669
7	3.264091149074838e-54	0.5966109906185815
8	2.150296480213579e-53	0.5973787895682858
9	3.6988858607631024e-58	0.6049854222856166
10	3.1841930514185063e-59	0.6069577236768645
11	6.5543113199024795e-62	0.614737515512964
12	1.2352035941971964e-66	0.6210884591921042
13	3.428300941189486e-67	0.6226605917627256
14	3.6366983432927958e-65	0.6226173971254064
15	5.34234150734132e-67	0.6254454090189642
16	2.722841520674941e-68	0.629315991035305
17	1.0514514674751783e-71	0.6342995485304119
18	4.0229022002343267e-70	0.6347823009307588
19	4.280530186651884e-72	0.6387406042149594
20	4.558060527688171e-76	0.6456378553995771
21	1.3355544408501004e-77	0.6483889922557914
22	1.1427567912945995e-76	0.6486867878831241
23	6.765298323789791e-76	0.6484812803575526
24	7.274599882858628e-77	0.6503435971656706
25	1.1683677354432302e-77	0.6521278972279698
26	1.545202112907541e-74	0.64970138614826
27	5.010768906640949e-75	0.6512423120205538
28	4.1758621692066923e-69	0.6482002297878592
29	3.9517167509085004e-70	0.6500463723925757
30	3.444973270102196e-69	0.6499297278433394
31	2.952667324269819e-70	0.6516754001022209
32	5.7506831592631e-70	0.6519486489973326
33	6.5385300331714984e-68	0.6504168567928419
34	2.471972474219748e-66	0.6491263456461518
35	4.2383055094706e-66	0.649207406947905
36	1.9675616151635333e-65	0.6491202565342831
37	1.8261358747821523e-64	0.6486502532119114
38	2.6911164429539597e-65	0.6500381901485021
39	1.555579830123041e-66	0.6519701511736192
40	1.9060448456559398e-63	0.6491012280596931
41	1.3952973218293793e-64	0.6509850470440978
42	1.4145599623233227e-63	0.6503055402164908
43	3.8037115464924355e-60	0.6468648114411367
44	2.238166017519961e-60	0.6476196710281199
45	1.2617046756238823e-59	0.6478027249536752
46	1.4591351012862503e-68	0.6604538062848007
47	1.6614990481453002e-65	0.657103272479003
48	2.506847349691192e-66	0.6583384107646364
49	1.4195747361666577e-64	0.6564726688310922
50	1.1854147648268402e-67	0.6609514008953278
51	1.1354721215338415e-67	0.6612157064073821
52	9.800158203394585e-67	0.6606910913629374
53	1.3417771083683945e-63	0.6571807183705841
54	7.547317290138267e-63	0.6563204410343726
55	5.8757380143593455e-62	0.655555115786365
56	1.2042876260345473e-62	0.656654771332918
57	2.0137533391407656e-62	0.6565758031633697
58	6.261758844031407e-60	0.653789273344418
59	3.7586236915634914e-60	0.6543443339482068
60	3.3997100055025016e-60	0.6545743882059992
61	9.827296778245527e-60	0.6540691822056361
62	2.2532827722192687e-58	0.6523741256891638
63	3.724224442461761e-57	0.6511298537357272
64	4.9480772594873153e-57	0.6509812413491798
65	2.0632291450990388e-58	0.653096636869344
66	1.227951359424126e-57	0.6522218978924442
67	3.81969686186165e-58	0.6529704780828127
68	3.4137081246653215e-58	0.6530757055472951
69	1.7108581573265474e-58	0.6536183976426003
70	4.900376439335357e-59	0.6545070274059508
71	8.464534888765851e-60	0.655801344247559
72	6.473345187020472e-61	0.6574655746351956
73	2.577539448691084e-60	0.6568321167160963
74	4.0281832432562337e-60	0.656664285570213
75	3.2174532751304737e-63	0.6610347456140317
76	6.931755189822798e-63	0.6607438002375514
77	1.0462292954466815e-65	0.6648746917862829
78	3.540622682686409e-60	0.6584864522969462
79	1.8310877899119061e-59	0.6576086687641121
80	1.4902722251934577e-59	0.6578862942083793
81	1.6669316196992013e-58	0.6565974956244023
82	3.732432163524378e-61	0.6604597051119236
83	1.0529111114486348e-62	0.6627229518796518
84	3.84080680696834e-63	0.6634117826598078
85	2.135836166976449e-63	0.6638399233380816
86	4.915647936229367e-64	0.6648191286404802
87	4.2254298417086605e-63	0.663663148809141
88	4.672076510570534e-62	0.6623482812149757
89	1.1497507005592529e-61	0.6618763750451451
90	3.3705642061115827e-62	0.6626515950999394
91	4.3629803022868006e-63	0.6638994824635481
92	8.764448897796514e-64	0.6649133195897005
93	1.279323233093281e-63	0.6647222737048174
94	1.3605624481458333e-63	0.6647555735353498
95	3.7065834405719076e-63	0.6643097363757073
96	2.43279439113116e-63	0.6646750830878343
97	5.414613716640254e-66	0.6683369227379234
98	8.620587386889696e-65	0.6668574588385552
99	2.7320899923430628e-64	0.6663082970618893
100	4.962010913415136e-66	0.6688027397958853
101	2.8567684773955626e-66	0.6691557179995289
102	1.9684801625979524e-66	0.6694057521556407
103	1.2357159321281651e-65	0.6685047538838068
104	1.1580504922758169e-65	0.6685542279177407
105	8.23963574558483e-67	0.6701613728816075
106	3.653300909760216e-67	0.6706477406921265
107	3.075334192146295e-66	0.6695427571726884
108	1.939098105707084e-65	0.66865032171442
109	4.658263150703604e-65	0.6682022011378267
110	5.116882474014949e-66	0.6695762472879667
111	2.2386280191479632e-66	0.6700839269900264
112	2.491200891649543e-65	0.6687772416399348
113	2.862900596376639e-65	0.6686969414771653
114	2.932039988880988e-66	0.670041303206945
115	2.323201915349465e-65	0.6689054935586711
116	4.485956376240933e-65	0.668525114351618
117	4.370828530043827e-64	0.6672669516117309
118	1.393653473222763e-63	0.6665996230078615
119	7.373997950187662e-64	0.6670146340386681
120	6.415429016942442e-63	0.6657553295903056
121	4.4959399504218506e-63	0.6660790039430805
122	4.468149478165765e-63	0.6661134454820883
123	7.371879497961462e-63	0.6658386743090094
124	4.7346697002062557e-63	0.6661201054481948
125	1.4922353263288875e-62	0.6654725664578989
126	1.2674264497384148e-62	0.665599296098668
127	1.0990698149607222e-61	0.664395554796108
128	4.885615167629228e-62	0.6648882020032417
129	1.2403380270350492e-61	0.6643624452503215
130	1.0909831014877821e-61	0.6644777578063366
131	1.3793140161564661e-61	0.6643474127553954
132	1.0218708285280483e-61	0.6645744224572535
133	2.7748266334574585e-60	0.6627594865508645
134	2.218092198024548e-59	0.661534052787272
135	1.0201552315893033e-58	0.6606193540137333
136	2.738025611292702e-59	0.6614592708821334
137	1.8150260280505172e-59	0.661736515756909
138	7.854029905425709e-59	0.660867865891878
139	1.5337041954542928e-58	0.6604920535187265
140	1.4119007236760682e-58	0.6605601754577585
141	2.358677388223615e-58	0.6602532461626227
142	5.691016049424246e-58	0.6597272991249565
143	8.197458688655913e-58	0.6595187470434507
144	5.016762522420492e-58	0.6598391865555454
145	4.59630409471022e-58	0.6598932274233809
146	4.948535926692138e-58	0.6598898022979547
147	6.271499024870361e-59	0.6611774591734564
148	1.1054920860398586e-58	0.6609129633766561
149	5.7531752082264545e-58	0.6599369929149378
150	2.8597683253204424e-58	0.6603931054508587
151	7.172853551715384e-58	0.6598488910775864
152	9.585208954541211e-58	0.6596852461961128
153	1.347624491808081e-57	0.6594818318027462
154	2.2765629354589753e-57	0.6591954532601676
155	2.0283218414197945e-57	0.6592985875924451
156	7.1248493813311965e-56	0.6571677790078629
157	2.0272718086930788e-55	0.6565360336514767
158	9.297040314141582e-56	0.6570884302688229
159	1.067063633956851e-55	0.657001279855201
160	1.097934301437906e-55	0.6570123163704631
161	5.509458561972832e-56	0.6574480684385728
162	7.033994792651328e-55	0.6559107579764512
163	2.9306819624292783e-54	0.6550187030876744
164	2.676415154995629e-54	0.6550769302199198
165	1.2137312433926205e-54	0.6555903184643564
166	1.0535445159766455e-54	0.655687744254257
167	4.428789475121553e-55	0.6562475619766932
168	4.8847067767964256e-55	0.6561851485800382
169	6.575810919617757e-56	0.6575062955708181
170	3.150989427525499e-56	0.657977630886411
171	3.5969131728392283e-56	0.657928537421969
172	5.420649737466245e-56	0.6576764101336522
173	6.799046417325854e-56	0.6575399759708422
174	1.4883915220522653e-55	0.6570638835366018
175	2.3588283792520822e-55	0.6567714158821544
176	2.5489331951784165e-55	0.6567221321329664
177	4.871399326098611e-56	0.6578046620523884
178	7.015348207444461e-56	0.6575740369403583
179	3.6788565307582324e-56	0.6580086472999926
180	1.252855651614079e-56	0.6586872027038702
181	3.449676560649396e-57	0.6595292127044752
182	2.5929681765922255e-57	0.6597076997961289
183	2.1204836881681188e-57	0.6598466076606355
184	1.125807685957061e-57	0.6602481084744833
185	4.3985334925657446e-58	0.6608391328952471
186	6.321145805794701e-58	0.6606204957222086
187	1.054554160665256e-57	0.6603217486711465
188	1.3520661894376237e-56	0.6587505675242546
189	6.905339420879379e-56	0.6577466252048891
190	3.0883107891570036e-55	0.6568324972855881
191	1.2297821672198378e-54	0.6559800216239585
192	3.345515132068387e-54	0.6553553168031706
193	4.5351941212404794e-54	0.6551593235148941
194	8.448467467295832e-54	0.6547698106400379
195	1.6218063375000981e-53	0.654347759073633
196	1.598760603041486e-53	0.6543985651007881
197	7.491729270148685e-54	0.6549009168299627
198	2.061697487364927e-54	0.6557501576509119
199	3.2779408072782886e-54	0.6554517911693416
200	8.400724584310718e-54	0.6548503010875535
201	5.776263207568425e-54	0.6551039506538374
202	2.545363739706498e-53	0.6541721262531678
203	2.4159765281423376e-53	0.6542174140226918
204	2.2539360014697226e-53	0.6542625115074701
205	1.0996406607734263e-53	0.65472794799594
206	1.2543206875054345e-53	0.6546427004297771
207	1.5548799336905664e-53	0.6545148290805327
208	1.6048208142748656e-53	0.6544999868703525
209	6.594168383601936e-54	0.6550984323962064
210	3.594774893026541e-53	0.6540151413378007
211	2.5559328414972533e-53	0.6542370133515195
212	1.153093189758623e-53	0.6547591546942676
213	1.3748971779285804e-53	0.654656210646736
214	1.4401382445032883e-53	0.6546371821721461
215	1.8650915482180776e-53	0.6544748692838938
216	9.683709341597911e-54	0.6549326943825279
217	6.428205534077826e-54	0.6552141255217132
218	9.960513112207501e-55	0.6564424135564942
219	7.969291906536728e-55	0.6565855076854106
220	5.230390935689535e-55	0.656855331455096
221	4.2656798495176395e-55	0.6569911947636682
222	5.376519589114492e-55	0.6568538091771289
223	3.7742671905895324e-55	0.6570855759976344
224	1.2939719168790426e-55	0.6577900101269541
225	1.0465118472097427e-55	0.6579251122965428
226	1.966617389600146e-55	0.6575232309132031
227	2.2984877726663832e-55	0.6574290399639829
228	1.7704886646423156e-55	0.6575955391166449
229	2.0967995488476597e-55	0.6574876476657199
230	6.924566863082176e-55	0.6567601890821463
231	6.12753441417151e-55	0.6568385863974568
232	5.006982146703086e-55	0.6569679800246685
233	4.411557654287509e-55	0.6570490413264217
234	5.129347867228362e-55	0.65695770464839
235	1.412176139469883e-54	0.6563282427089545
236	1.364874166986503e-54	0.6563552631428723
237	4.0425114158314356e-54	0.6556755660305194
238	4.90222014887583e-54	0.6555509295219553
239	7.219717092828922e-54	0.6553104096031384
240	1.8404952114819972e-54	0.6562032256308986
241	2.0170628209707366e-54	0.6561442373596698
242	3.0239474942036294e-57	0.6603407771457364
243	6.286212237417477e-58	0.6613393914922168
244	5.91084895023337e-58	0.6613778290108885
245	6.293885419960975e-58	0.6613386303532331
246	7.334030744280229e-58	0.6612431074107916
247	1.6909607904430834e-57	0.6607253426171993
248	3.2830230077145836e-58	0.6617494551196301
249	1.853607728314957e-58	0.6621050973097162
250	8.124947041620105e-59	0.6626268580829725
251	4.393298442051522e-59	0.6630173223815582
252	5.402496689793565e-59	0.6628993458391006
253	4.166753319466177e-59	0.6630648935680331
254	5.808721811768887e-59	0.662864333445855
255	4.726308081977076e-59	0.6630017190323945
256	2.4241776368083753e-59	0.663419013480152
257	1.545937851002003e-59	0.6637012057583209
258	3.85537618380666e-58	0.6617416534450482
259	4.222336018804743e-58	0.6616849485907702
260	7.023916036235865e-58	0.661367173065118
261	1.6516302140587412e-57	0.6608830886715499
262	1.6327000421368923e-57	0.660890319491894
263	5.3978504873476334e-58	0.6615922799195172
264	1.1623212859731543e-57	0.6611352159598667
265	1.415882044295657e-57	0.661011530875032
266	2.3234282604445465e-57	0.6607051724341338
267	7.239719841200625e-58	0.6614495663600926
268	1.0966942461919254e-57	0.6612029573294069
269	1.9214486850590567e-57	0.660860064217296
270	1.9426195429863942e-57	0.6608619670647551
271	8.724792437533626e-57	0.6599202478572986
272	3.510255242649868e-57	0.660498713484833
273	1.9185167142975917e-57	0.660882898386804
274	1.611176625053251e-57	0.660992502400442
275	1.927840342772586e-57	0.6608798538308696
276	1.807884531326063e-57	0.6609201941970002
277	7.07922705449226e-58	0.6615077934923378
278	6.673532968856355e-58	0.6615447087330423
279	9.391931820413247e-58	0.661335205227807
280	1.751409432839868e-57	0.6609531134580409
281	3.1660403831118713e-58	0.6620407810656022
282	5.229990030788695e-58	0.6617359449026713
283	6.463817968101348e-58	0.6616035067195252
284	1.4624883749620148e-57	0.6610962075869573
285	7.250999265143569e-57	0.6600926458370835
286	8.204386712085344e-57	0.6600230016200843
287	1.5055454743707682e-56	0.6596390070028593
288	1.2818688728411825e-56	0.6597449956063253
289	1.3177491710784991e-56	0.6597316756741123
290	1.7150201414904288e-56	0.6595647959519584
291	1.0951778946281494e-56	0.6598528870572502
292	9.159125851056158e-57	0.6599659161963145
293	1.207047688474542e-56	0.6597996073283984
294	5.488858656931802e-57	0.6603057647524909
295	9.319253926252864e-57	0.6599796166980192
296	9.897367194717466e-57	0.6599415597488394
297	1.3036330122897334e-56	0.6597672589215955
298	2.750177711854755e-56	0.6592980167382074
299	2.888049009143505e-56	0.6592709963042896
300	4.425879900944024e-56	0.6589996502566371
301	2.1467475202631265e-55	0.6580196838152548
302	4.314982451794151e-55	0.6575759397878173
303	4.819084128890713e-55	0.6575127652521786
304	4.4703146794149266e-55	0.6575649032725551
305	7.178719943596887e-55	0.6572642533740339
306	6.359395145685255e-55	0.6573460758147708
307	5.372280081571762e-55	0.6574545381199335
308	6.053189186219652e-55	0.6573816590622539
309	1.1897966000108819e-54	0.6569502835432999
310	1.3467276445154775e-54	0.6568703639500221
311	2.1975326872049937e-54	0.6565541107023372
312	1.6583097021817084e-54	0.656736022919417
313	1.3780645104427806e-54	0.656855521739842
314	8.739321795715524e-55	0.6571491311027648
315	1.1950743333131787e-54	0.6569474292721114
316	1.0118083921986798e-54	0.6570547498687986
317	1.3558936088143668e-54	0.6568659874008664
318	1.6607564027294135e-54	0.6567350714956876
319	1.2308669428376605e-54	0.6569360121873574
320	1.1901326982594221e-54	0.656961510343308
321	1.5527817587739405e-54	0.6567898735025066
322	8.765262628135952e-55	0.6571586453400597
323	7.432804896009723e-55	0.6572648242282717
324	2.9154187728547957e-55	0.657866124025314
325	1.9899861965301853e-55	0.6581108302085407
326	2.8912886428456338e-55	0.6578752576931172
327	1.4162850177652287e-54	0.6568530480381453
328	9.531932704866595e-55	0.6571084101671423
329	8.942848520545849e-55	0.6571495116722565
330	6.874558109128771e-55	0.6573188650961072
331	3.647016495867965e-55	0.6577300704319958
332	2.6693950825008428e-55	0.6579302499846821
333	1.7190223915145643e-55	0.6582234787781132
334	3.3318307519677144e-55	0.6578031397744213
335	1.6746029564463343e-56	0.6597145500469813
336	4.595890732094333e-57	0.6605323938848572
337	3.2169190361587355e-57	0.6607573104545104
338	3.687269358838945e-57	0.6606751074442818
339	2.556864558107764e-57	0.6609057325563119
340	2.4024865041735096e-57	0.6609449312139672
341	2.4301971165504705e-57	0.6609415060885411
342	2.617128595124056e-57	0.6609099188207217
343	2.176148682195219e-57	0.6610297982106383
344	1.930477457000322e-57	0.6611051509700145
345	3.183763254312973e-57	0.660797650820641
346	1.8474385932054033e-57	0.6611439690581781
347	1.6219835120981433e-57	0.6612257914989148
348	6.2686005963399484e-58	0.6618259495874816
349	5.081752506439058e-58	0.6619610517570703
350	1.4157628580460534e-58	0.6627846041373232
351	1.4279264066467872e-58	0.662779276164438
352	2.4072587766598513e-58	0.6624573143743762
353	2.424938985674551e-58	0.6624527475404745
354	2.8164738870814686e-58	0.66236293314041
355	3.086030027160341e-58	0.6623058477166401
356	2.653166838803039e-58	0.6624002289506062
357	1.961753250806004e-58	0.6625958416693909
358	1.8065910841914596e-58	0.6626472185507838
359	1.210819480398787e-58	0.6628964915679121
360	1.0038151233233733e-58	0.6630203669374926
361	9.576208712646242e-59	0.6630496707883611
362	4.948820893935525e-59	0.6634597344157744
363	5.429021624319513e-59	0.6634022684225128
364	3.548230639560276e-59	0.6636696184905015
365	1.7708687328598298e-59	0.6641068928365785
366	2.002889606995664e-59	0.6640307789382187
367	1.7543637977601062e-59	0.6641198321992997
368	2.024930196393633e-59	0.6640311595077105
369	2.218899636052222e-59	0.6639816854737767
370	2.603634543049998e-59	0.663882737405909
371	2.603634543049998e-59	0.663882737405909
372	5.689185855137159e-59	0.663422628890324
373	1.8698053091632496e-59	0.6641293464365947
374	1.6319222106868002e-59	0.6642203025451345
375	1.295339086751022e-59	0.6643630161045592
376	1.087218620403547e-59	0.6644779480910825
377	7.72876574892269e-60	0.6646918281454735
378	3.5728415215185715e-60	0.6651667788712385
379	3.166419588990365e-60	0.6652409899221393
380	3.261782569244898e-60	0.6652261477119591
381	4.6044714177332375e-60	0.6650141705050271
382	6.89817446713916e-60	0.6647652780573906
383	9.275216741276136e-60	0.6645894549521796
384	8.22369597920036e-60	0.6646636660030804
385	4.6045461105630953e-60	0.6650242555965598
386	7.991363826602826e-60	0.6646880224505555
387	1.2283185189391954e-59	0.6644227655147716
388	4.5116646365641015e-60	0.6650434743558956
389	1.1509648466906156e-60	0.6658818689463286
390	1.0842791507517708e-60	0.6659184036175414
391	1.074213156563538e-60	0.6659241121599183
392	7.253829610239367e-61	0.6661642515092434
393	3.06822143943281e-61	0.6666993322147128
394	2.2034219827818893e-61	0.6669042688860465
395	3.451426549594719e-61	0.6666342548316151
396	3.5342851485252836e-61	0.6666197931909268
397	3.278530843521479e-61	0.6666688866553688
398	4.527702923464597e-61	0.6664786019094694
399	5.347800803518297e-61	0.666376989855159
400	5.994149567343798e-61	0.6663105804788402
401	7.547424766097805e-61	0.6661697697668746
402	8.107460976687044e-61	0.6661260042753177
403	6.413564030379975e-61	0.6662725235296603
404	6.941423645021246e-61	0.6662241912042017
405	2.4229864551019577e-61	0.6668888558216286
406	2.564769002406121e-61	0.6668542239978749
407	3.851060316620283e-61	0.6666064732587138
408	3.892124569589304e-61	0.6666000035773532
409	4.4451589862386846e-61	0.6665189422756
410	2.2246735134500163e-61	0.6669440383979395
411	3.11543267958785e-61	0.6667389114418598
412	8.21397206506344e-61	0.6661627292312763
413	1.381940517231478e-60	0.6658441925666405
414	3.579306716582965e-60	0.665266107508598
415	5.290669365268604e-60	0.665025587589781
416	8.329462050868791e-60	0.6647580472370465
417	1.0196329425629114e-59	0.6646332204437364
418	9.539652388433917e-60	0.6646743219488507
419	1.101278287951705e-59	0.6645856492572615
420	1.6102065120697623e-59	0.6643508378808216
421	1.7223672724793485e-59	0.664312210077404
422	1.9133617584115895e-59	0.6642471326943065
423	3.4822557851943504e-59	0.6638760774398025
424	4.611288972543166e-59	0.6637017766125586
425	6.6117631865714095e-59	0.6634808560225693
426	1.1353848106172292e-58	0.6631472868630075
427	1.0709999209859731e-58	0.6631866758054088
428	2.0239729644372034e-58	0.6628015394797082
429	2.0597194792633042e-58	0.6627935475203804
430	1.6279664724611393e-58	0.6629404473442149
431	1.6419400840038847e-58	0.6629351193713297
432	3.6411813461477e-58	0.662457504659122
433	4.1708463122500446e-58	0.6623753016488935
434	7.003838757922522e-58	0.6620502953028972
435	1.6282805338110744e-57	0.6615422350313456
436	2.5829243286632375e-57	0.6612541439260539
437	2.888107442382204e-57	0.6611864025565136
438	3.5260857851877e-57	0.6610630980411708
439	2.8428327828073735e-57	0.6612018156209315
440	5.117218561703162e-57	0.6608303797969357
441	6.555733884643447e-57	0.6606735851663146
442	7.050157039242998e-57	0.6606275362578069
443	8.306361859094262e-57	0.6605236407865458
444	8.585232772634267e-57	0.6605027094644969
445	6.615099431836975e-57	0.6606678766239376
446	5.416828610028654e-57	0.6607970799664034
447	5.917450267299602e-57	0.6607411362511089
448	5.629379526726016e-57	0.6607727235189282
449	5.131386929595091e-57	0.6608313312206653
450	7.690163402172961e-57	0.6605778719391271
451	5.82607202352767e-57	0.6607563590307808
452	7.198639543212195e-57	0.6606223985696676
453	6.685827615583349e-57	0.6606692086171588
454	7.070137470527974e-57	0.6606364796408641
455	9.032947710078107e-57	0.6604812072882102
456	9.224702336049653e-57	0.6604678873559973
457	3.9119662096407795e-57	0.6610136240072368
458	5.000638886429114e-57	0.6608636796274682
459	3.7958315485978124e-57	0.6610379804547121
460	2.1838459800600687e-57	0.6613869626786917
461	2.041095318476041e-57	0.6614295864617732
462	4.19698814373223e-57	0.6609797533224668
463	3.9186046164420525e-57	0.6610231382445318
464	4.7965637094093046e-57	0.66089793088173
465	5.769196611410401e-57	0.6607810960477478
466	8.228402102107824e-57	0.6605561794780946
467	6.02800570968287e-57	0.6607533144748464
468	1.0429346988729177e-56	0.660405854528834
469	1.0968220195931607e-56	0.660373886691523
470	1.1268219471768573e-56	0.660356761064392
471	8.6531924545449e-57	0.6605268756272261
472	2.534675592551129e-56	0.6598466076606355
473	2.721492869380531e-56	0.6598013198911115
474	2.9659843920674747e-56	0.6597465178842924
475	2.7231198635747035e-56	0.6598009393216197
476	3.052248601633294e-56	0.6597282505486861
477	3.648780926298963e-56	0.6596144602706382
478	2.150388130481846e-56	0.6599512642708802
479	1.3213759120760909e-56	0.6602711329287372
480	1.1250940976504314e-56	0.6603757895389819
481	1.2025071337094544e-56	0.6603335463253922
482	1.7006833280788592e-56	0.6601158605760833
483	2.269089096816892e-56	0.6599324260810362
484	3.3107279894837886e-56	0.6596993272673093
485	6.082025025730229e-56	0.6593259885958547
486	5.8508230171067935e-56	0.6593531993145182
487	6.078119100224198e-56	0.6593288428670431
488	5.039674526053068e-56	0.6594582364942547
489	4.333747457069104e-56	0.6595569942773766
490	4.793085791393724e-56	0.6594926780332625
491	6.750611898438109e-56	0.6592738505754782
492	1.3947354779367688e-55	0.6588091752259917
493	2.1552756015189e-55	0.6585298372190113
494	3.3870636800295435e-55	0.6582415558289736
495	4.091663483934475e-55	0.6581222472932946
496	4.8104811496958045e-55	0.6580179712525417
497	5.025319557108694e-55	0.6579898091101486
498	5.115114536152505e-55	0.6579783920253947
499	7.455490679649337e-55	0.6577376818218318
500	1.039944077229887e-54	0.6575226600589654
501	9.621888452635731e-55	0.6575728952318829
502	1.9050260643875615e-54	0.6571331471841093
503	1.3363694638410356e-54	0.6573651042893607
504	1.5512045391119078e-54	0.6572709133401404
505	1.6106505226690323e-54	0.6572465568926653
506	1.9454783324060057e-54	0.6571264872180027
507	1.6956898574306502e-54	0.6572155404790837
508	1.9374995647665523e-54	0.6571291512044454
509	1.4191185046655834e-54	0.6573308530350987
510	1.3836944402623813e-54	0.6573472175232461
511	2.2870166838682998e-54	0.6570284905738646
512	2.0230406721535355e-54	0.6571080295976506
513	2.1757545675656645e-54	0.6570608389806675
514	2.634991000650198e-54	0.6569388664585459
515	2.9976781811368575e-54	0.6568551411703502
516	1.967400209293339e-54	0.6571283900654618
517	1.0501391764768182e-53	0.656043386444343
518	1.092210258960071e-53	0.6560199814205974
519	1.2323047805506288e-53	0.6559522400510572
520	9.013607706989418e-54	0.6561564155834073
521	1.008738329081555e-53	0.6560829656714902
522	1.1288483070341424e-53	0.6560095157595729
523	1.4391940166498457e-53	0.6558508182814928
524	1.9669861627268666e-53	0.6556464524643968
525	2.6042846127951412e-53	0.6554626373998579
526	2.707602482737186e-53	0.6554371392439073
527	3.2029376422035782e-53	0.6553313409251873
528	1.190677557453985e-52	0.6544720150127052
529	1.5248907598021665e-52	0.6543087507007236
530	1.893723700138467e-52	0.6541656565718073
531	1.8982121257298463e-52	0.6541662274260449
532	1.8539187645500373e-52	0.6541818307752086
533	1.4937577344630934e-52	0.6543266374668382
534	2.743600827741979e-52	0.6539289423479082
535	6.009219064761481e-52	0.653409084422111
536	6.009219064761481e-52	0.653409084422111
537	6.345296342851324e-52	0.6533771165847998
538	8.308716896794699e-52	0.6532020546185724
539	9.183536936891987e-52	0.6531354549575075
540	8.218487447053682e-52	0.6532113785711214
541	8.593552838854246e-52	0.6531816941507611
542	8.583726143236792e-52	0.6531824552897447
543	9.172035511456835e-52	0.6531404023609009
544	1.0539084938156496e-51	0.6530479239743938
545	1.1210057201602051e-51	0.6530068224692795
546	1.5841913053726237e-51	0.6527803836216591
547	8.239051248823312e-52	0.6532239373643507
548	9.028688221616159e-52	0.6531630462456629
549	9.408186096665114e-52	0.6531356452422534
550	7.906527643091378e-52	0.6532513383677603
551	8.234340002403594e-52	0.6532243179338426
552	8.215517138165915e-52	0.6532258402118097
553	5.823603341438478e-52	0.6534545624763809
554	4.023109526965648e-52	0.6537000297985912
555	3.2104423115212218e-52	0.6538495936088682
556	6.023825302107998e-52	0.6534321088763648
557	5.813603409040702e-52	0.6534557041848563
558	6.114222378941201e-52	0.653422214069578
559	6.983029606228535e-52	0.6533339219474806
560	7.356449519159359e-52	0.6532992901237269
561	7.251924534768731e-52	0.6533088043610219
562	7.63643244450133e-52	0.653276455954219
563	8.901834951327468e-52	0.6531744633304168
564	1.1772438048785446e-51	0.6529883648489272
565	2.6321205502422755e-51	0.652451381295999
566	8.259811804890968e-51	0.6516849143395159
567	1.4485597788237963e-50	0.6513070088341596
568	1.2996061302950867e-50	0.651380078176585
569	2.412970724926255e-50	0.6509648768610323
570	2.9572930653759457e-50	0.6508274912744929
571	3.695813326583023e-50	0.6506767857557406
572	4.659461137334795e-50	0.6505199911251195
573	3.6278206202984436e-50	0.65068934454897
574	3.5953038331963857e-50	0.6506954336608388
575	4.1756343370656817e-50	0.6505942021760203
576	5.65293063880941e-50	0.6503890752199406
577	5.564731394271437e-50	0.650399731165711
578	4.97613905156683e-50	0.6504754644945789
579	6.626778410381355e-50	0.6502832769012206
580	4.946381996887953e-50	0.6504853593013658
581	5.734090355521962e-50	0.6503871723724817
582	6.390288854939573e-50	0.6503137224605644
583	5.708388654513213e-50	0.650390216928416
584	7.197691382192941e-50	0.650234944575762
585	7.121382493947979e-50	0.6502421753961063
586	7.913279646153384e-50	0.6501706283316481
587	1.008664209866455e-49	0.6500077445891581
588	1.1991725785001431e-49	0.6498901486161922
589	1.414353919528725e-49	0.6497778806161115
590	2.1018527789408062e-49	0.6495099596938851
591	2.487668343628849e-49	0.6493950277073619
592	2.1195266613439157e-49	0.6495042511515081
593	2.338287640624162e-49	0.6494372709209515
594	2.469693493712129e-49	0.6493999751107552
595	3.738699996580965e-49	0.6491168314088569
596	4.107505401645108e-49	0.6490525151647428
597	4.237405972147625e-49	0.6490331061206611
598	4.834383064576732e-49	0.6489448139985637
599	5.576596266565793e-49	0.6488489104866304
600	5.971071708426235e-49	0.6488021004391391
601	5.977710276151918e-49	0.6488013393001555
602	6.566041754167758e-49	0.6487370230560415
603	7.773117403273613e-49	0.6486213299305347
604	1.4026900518125918e-48	0.6482196388319409
605	4.07993261148353e-47	0.6458837032912792
606	4.465993429480148e-47	0.6458205287556406
607	4.611791730009137e-47	0.6457980751556244
608	4.848646104584164e-47	0.6457630627623789
609	5.641206774893772e-47	0.6456589770063719
610	6.568857120902342e-47	0.6455524175486682
611	6.828862723211655e-47	0.6455288222401767
612	7.729305497126837e-47	0.6454420523960465
613	8.820213233414331e-47	0.6453512865722525
614	9.297753787987289e-47	0.6453160838942611
615	9.69966254145802e-47	0.6452863994739008
616	1.2114370363129787e-46	0.6451303659822631
617	1.274737892205981e-46	0.6450945924500341
618	1.333361606777633e-46	0.6450630051822148
619	1.222648696673292e-46	0.6451238963009026
620	1.3916499684904803e-46	0.6450329401923627
621	1.3916499684904803e-46	0.6450329401923627
622	1.2678502587591647e-46	0.6450983981449521
623	5.910661671026186e-47	0.6456334788504213
624	7.215465910925287e-47	0.6454938098469312
625	7.548221652560692e-47	0.6454622225791118
626	6.778414714000661e-47	0.645537575338488
627	6.716082241266744e-47	0.6455440450198486
628	4.73060081630492e-47	0.6457910346200261
629	3.53855741786122e-47	0.645993878159155
630	3.30905410735267e-47	0.6460406882066462
631	2.0636637306536694e-47	0.6463698808170523
632	2.2831540213738356e-47	0.6462994754610695
633	2.161773029698844e-47	0.6463375324102494
634	1.9592483102907712e-47	0.6464060349187731
635	1.9432493706484106e-47	0.6464117434611502
636	2.0580326642343717e-47	0.6463717836645113
637	2.8566876964857447e-47	0.646143251684686
638	3.4783155149990105e-47	0.6460058660981466
639	3.605728928760437e-47	0.6459807485116879
640	3.8844766953791656e-47	0.6459305133387704
641	1.9394598330130433e-47	0.6464184034272566
642	2.551383930058315e-47	0.6462273575423736
643	3.13069463028922e-47	0.646084643982949
644	3.582004239696124e-47	0.6459906433184747
645	3.3975244977974008e-47	0.6460275585591791
646	3.1892865535426216e-47	0.6460717046202278
647	1.7779818959824024e-47	0.6464789139764526
648	1.6944380571700816e-47	0.6465124040917309
649	1.4473955776808461e-47	0.6466220081053691
650	1.8493759334189884e-47	0.6464515129730432
651	1.8113473824329075e-47	0.6464659746137315
652	2.1446236039598356e-47	0.6463483786407656
653	2.2638049659673975e-47	0.6463107022610776
654	2.3908817919546086e-47	0.6462726453118977
655	2.6435369881869243e-47	0.6462026205254067
656	2.576579005434194e-47	0.6462205072915211
657	2.7449866913028073e-47	0.6461763612304725
658	2.5808020258555467e-47	0.6462193655830457
659	2.4799709879721007e-47	0.6462471471559471
660	2.5920971225913207e-47	0.6462163210271114
661	2.402661804152455e-47	0.6462692201864715
662	2.0913926717159318e-47	0.6463658848373883
663	1.9204710236871838e-47	0.646425253678109
664	2.0162038009427001e-47	0.6463913829933389
665	1.8625679068130379e-47	0.6464465655696497
666	2.228962969749473e-47	0.6463232610543068
667	1.8040423618335625e-47	0.646470541447633
668	1.3521155151673787e-47	0.6466711015698111
669	1.1790874307617006e-47	0.6467662439427608
670	1.1453386878816934e-47	0.6467864141258262
671	1.0152279095494278e-47	0.6468701394140219
672	9.407186128261266e-48	0.646923038573382
673	1.0842586091477435e-47	0.6468244710750061
674	1.0842586091477435e-47	0.6468244710750061
675	1.3297930445523513e-47	0.6466844215020241
676	1.2216184992994498e-47	0.6467451223359659
677	1.2604051718343476e-47	0.6467251424376466
678	6.79510760608141e-48	0.6471624167837235
679	6.890836291297989e-48	0.6471544248243957
680	8.676969684196614e-48	0.6469980107632664
681	8.729490358220903e-48	0.6469938244988566
682	7.727476284428897e-48	0.6470817360514621
683	7.727476284428897e-48	0.6470817360514621
684	9.100148953350202e-48	0.646968326342906
685	6.733539848116099e-48	0.6471854412379774
686	5.878441244284714e-48	0.6472811544651648
687	6.349467355387915e-48	0.6472293970142802
688	6.479842052825143e-48	0.6472153159430836
689	7.449701327827166e-48	0.6471186512921666
690	7.703363587854022e-48	0.6470954365531669
691	7.839851445654599e-48	0.6470832583294293
692	1.26358875234745e-47	0.6467567297054658
693	1.4190812980290726e-47	0.6466760489732045
694	1.8948743357853467e-47	0.6464764402747559
695	2.0941400738491565e-47	0.6464067960577567
696	2.0232909862580307e-47	0.6464307719357401
697	2.0691229038213606e-47	0.6464151685865763
698	2.3861012153099243e-47	0.6463158399492168
699	3.480849490337834e-47	0.6460555304168263
700	3.0740387066554936e-47	0.6461423002609565
701	4.125680197898152e-47	0.6459367927353851
702	4.10774741711247e-47	0.6459398372913194
703	4.2673268916020437e-47	0.6459131974268936
704	3.6797819356015417e-47	0.6460167123286629
705	3.645857735555482e-47	0.6460231820100234
706	3.6418871732714657e-47	0.646023943149007
707	3.892845912128266e-47	0.6459820805049091
708	3.5874038826929704e-47	0.646039165928679
709	3.769733640394441e-47	0.6460045341049253
710	4.634015174995651e-47	0.6458633428234679
711	2.902163376003428e-47	0.6461902520169232
712	2.882599180822492e-47	0.6461995759694723
713	4.2639019777197377e-47	0.6459276590675819
714	4.2825113878944613e-47	0.6459246145116475
715	4.567756587431711e-47	0.6458810393048365
716	4.221119721645046e-47	0.6459362218811474
717	2.152756869212848e-46	0.6447943231210047
718	1.815508324280152e-46	0.644918769344823
719	1.6515948087249416e-46	0.6449853690058878
720	2.1487498385038225e-46	0.644801553941349
721	2.6480299954268125e-46	0.6446542735480227
722	2.62951939344536e-46	0.6446592209514161
723	2.62951939344536e-46	0.6446592209514161
724	2.332572186647514e-46	0.6447437073785955
725	2.2436255400798345e-46	0.644771108382005
726	2.3452003058910117e-46	0.6447399016836775
727	2.5361410012670713e-46	0.6446847191073666
728	2.7425465624506466e-46	0.6446295365310558
729	3.0254318098285002e-46	0.6445602728835484
730	2.6724320782731694e-46	0.6446478038666621
731	2.7782872691296153e-46	0.6446204028632526
732	2.9865276861212284e-46	0.6445694065513516
733	6.150695729030376e-46	0.6440586822933574
734	5.000624902146086e-46	0.6442052015477
735	4.685450045934798e-46	0.6442512504562077
736	4.632799690861958e-46	0.6442592424155354
737	4.086696312785017e-46	0.6443479151071246
738	4.1405973023496515e-46	0.6443401134325427
739	4.1405973023496515e-46	0.6443401134325427
740	4.85569738946739e-46	0.6442274648629702
741	4.228458989855737e-46	0.6443252712223626
742	3.576325964540311e-46	0.644443628334312
743	3.0725595244827996e-46	0.6445522809242206
744	3.272609472064358e-46	0.6445077542936801
745	1.952051039868788e-46	0.6448750038532661
746	2.355715259362246e-46	0.6447425656701201
747	2.5283243350935975e-46	0.6446927110666945
748	2.717910901456793e-46	0.6446417147547934
749	2.910630670406485e-46	0.6445933824293348
750	3.12030781471417e-46	0.6445442889648929
751	3.4382259801602577e-46	0.644475786456369
752	4.63588176796865e-46	0.6442645703884207
753	1.3138902508850237e-46	0.6451592892636399
754	1.7220332141984342e-46	0.6449690045177404
755	1.7952306543433164e-46	0.6449397006668719
756	1.7778469974429125e-46	0.6449465509177243
757	1.7634886580285857e-46	0.6449522594601013
758	1.9430751439395716e-46	0.6448868015075119
759	1.5796676833174905e-46	0.6450325596228709
760	1.4565423097686253e-46	0.6450896450466407
761	1.125020027050817e-46	0.6452711766942287
762	1.125020027050817e-46	0.6452711766942287
763	1.2797981444718699e-46	0.6451806011551806
764	1.297941075278919e-46	0.6451707063483938
765	1.4518211590968138e-46	0.6450919284635914
766	1.7355214325985349e-46	0.6449663405312979
767	1.7308362386758869e-46	0.6449682433787568
768	2.233646612404525e-46	0.6447886145786277
769	1.7487072282787888e-46	0.6449610125584126
770	1.8458358709946887e-46	0.6449229556092327
771	1.4685668749365139e-46	0.645085268497485
772	1.6932266365494698e-46	0.6449865107143632
773	1.7901875621189756e-46	0.644947312056708
774	1.536162693106222e-46	0.6450550132228869
775	1.5612951800320485e-46	0.645043596138133
776	1.7283751415904274e-46	0.6449720490736748
777	1.627689516683545e-46	0.6450142922872645
778	1.627689516683545e-46	0.6450142922872645
779	1.7443334354873203e-46	0.6449655793923142
780	1.9142740761526595e-46	0.6449001214397249
781	2.693208033171292e-46	0.6446622655073505
782	2.466448372583609e-46	0.6447242983345137
783	2.7460223262253368e-46	0.6446485650056457
784	2.896985484385055e-46	0.6446135526124003
785	3.2865014311167645e-46	0.6445244993513193
786	3.5727801450989955e-46	0.6444655110800905
787	4.440989965344327e-46	0.6443117610054037
788	6.005283343586569e-46	0.6441009255069471
789	9.44709434232087e-46	0.6437823888423114
790	9.44709434232087e-46	0.6437823888423114
791	9.187322069682697e-46	0.6438021784558849
792	1.0499266079278516e-45	0.643707416652427
793	1.010725447549395e-45	0.6437344370863447
794	1.0320746269631377e-45	0.6437195948761646
795	9.396576783013101e-46	0.6437861945372294
796	8.777913987619798e-46	0.6438345268626878
797	8.679595078651204e-46	0.6438425188220156
798	9.396576783013101e-46	0.6437861945372294
799	9.089313320404801e-46	0.6438097898457209
800	1.0720996467707646e-45	0.6436925744422468
801	1.0555681170941474e-45	0.643703610957509
802	1.1680492986116706e-45	0.643631683323559
803	1.281085694719363e-45	0.6435673670794451
804	1.3400054413590373e-45	0.6435353992421339
805	1.247913944636999e-45	0.6435860149845432
806	1.1642952133359222e-45	0.6436366307269524
807	8.83932953384628e-46	0.6438322434457371
808	1.1154551330880827e-45	0.6436670762862964
809	1.2395803236836623e-45	0.643592104096412
810	1.3225367761879078e-45	0.6435460551879043
811	1.243216805790764e-45	0.6435913429574284
812	1.3529445104070364e-45	0.6435312129777241
813	1.4956868973187787e-45	0.6434611881912331
814	1.618891915319453e-45	0.6434048639064469
815	1.6896413902062887e-45	0.643374418347103
816	1.6878357060736123e-45	0.6433751794860866
817	1.4789781746365288e-45	0.6434691801505609
818	1.3996772612447179e-45	0.6435083788082162
819	1.5255843807210417e-45	0.6434471071200365
820	1.6223583234371483e-45	0.6434033416284797
821	1.870678330596818e-45	0.6433032518521365
822	1.3604356242148066e-45	0.6435312129777241
823	1.511660652229633e-45	0.6434562407878397
824	1.0727936869771831e-45	0.6437013275405583
825	1.8056781247154697e-45	0.643331033425038
826	2.7707023879171548e-45	0.6430258166926152
827	3.193485898920825e-45	0.642925726916272
828	3.1782052941896687e-45	0.6429291520416982
829	3.364681571753754e-45	0.6428884311060757
830	2.6583418214221953e-45	0.6430566428214508
831	1.727106130454193e-45	0.6433652846792998
832	1.7105676386098798e-45	0.6433721349301522
833	1.702357585908622e-45	0.6433755600555784
834	1.8287546168915367e-45	0.6433245637436773
835	2.1397427400507486e-45	0.6432126763130884
836	2.3442731308397258e-45	0.6431475989299908
837	2.3442731308397258e-45	0.6431475989299908
838	3.432329068028555e-45	0.6428754917433546
839	3.269883920505635e-45	0.6429101235671083
840	2.884908687602001e-45	0.642999557397681
841	2.848225716052735e-45	0.6430086910654842
842	3.412906906405709e-45	0.6428808197162398
843	3.150738964673963e-45	0.6429379051400096
844	3.246184378353483e-45	0.6429165932484688
845	2.879301218504377e-45	0.6430022213841237
846	3.921846802506771e-45	0.6427814910788803
847	4.4301798148436216e-45	0.6426943406652583
848	4.0750791631678e-45	0.6427540900754707
849	5.263269153321918e-45	0.6425710361499155
850	5.046320834037583e-45	0.6426024331329889
851	4.0934403563872645e-45	0.6427546609297085
852	5.5394323497906425e-45	0.6425394488820961
853	8.729406850128634e-45	0.6422146328208458
854	9.551335884427649e-45	0.6421512680004613
855	1.166880083504848e-44	0.6420074127325612
856	1.6074131831166604e-44	0.6417794516069737
857	1.919678740858777e-44	0.6416515802577293
858	2.10683208263099e-44	0.6415857417356481
859	2.3726613697696446e-44	0.6415012553084687
860	2.3726613697696446e-44	0.6415012553084687
861	2.454132119187581e-44	0.6414768988609936
862	2.454132119187581e-44	0.6414768988609936
863	1.5354546659576606e-44	0.6418148445697109
864	1.746810600831051e-44	0.6417219856137121
865	1.8542659552970148e-44	0.6416789812611388
866	2.1103619875342624e-44	0.6415857417356481
867	1.9620697283357895e-44	0.6416382603255163
868	2.3452819326734718e-44	0.6415096278372883
869	2.1092482808679984e-44	0.6415861223051399
870	2.275797861701733e-44	0.6415313202983208
871	2.380183525714849e-44	0.6414989718915179
872	2.780814794428425e-44	0.6413867038914373
873	2.670191797172935e-44	0.6414160077423058
874	2.9561340660898727e-44	0.6413425578303885
875	2.9561340660898727e-44	0.6413425578303885
876	2.9561340660898727e-44	0.6413425578303885
877	2.0328936663548325e-44	0.6416139038780412
878	2.0328936663548325e-44	0.6416139038780412
879	1.7562130550644475e-44	0.6417193216272694
880	1.3116602570995985e-44	0.6419293959867425
881	1.336176823291802e-44	0.6419160760545295
882	1.223805832244743e-44	0.6419792505901681
883	1.0771944264480115e-44	0.6420709678376917
884	1.244710394523915e-44	0.6419670723664306
885	1.2335609891844085e-44	0.6419735420477912
886	1.0664082682449049e-44	0.6420781986580358
887	1.0664082682449049e-44	0.6420781986580358
888	1.0675385738931521e-44	0.6420774375190522
889	1.0732080075717852e-44	0.6420736318241342
890	1.0732080075717852e-44	0.6420736318241342
891	1.1478701469699552e-44	0.6420252994986758
892	1.1460482482564724e-44	0.6420264412071512
893	1.2897396119896976e-44	0.6419427159189555
894	1.2897396119896976e-44	0.6419427159189555
895	1.2897396119896976e-44	0.6419427159189555
896	1.3229167169425717e-44	0.6419244485833491
897	1.4368208839609596e-44	0.6418662214511038
898	1.2932495392955557e-44	0.6419419547799718
899	1.4360611784212637e-44	0.6418666020205956
900	1.2568158578998463e-44	0.641962505532529
901	1.2568158578998463e-44	0.641962505532529
902	1.315333769885102e-44	0.6419297765562343
903	1.4037691732379775e-44	0.641882966508743
904	8.954608965168969e-45	0.6422060700072802
905	7.884475710823318e-45	0.642297406685312
906	7.544824073698305e-45	0.6423289939531314
907	8.045014791758627e-45	0.6422829450446237
908	8.045014791758627e-45	0.6422829450446237
909	7.601076385550798e-45	0.6423236659802462
910	7.601076385550798e-45	0.6423236659802462
911	7.204424259937459e-45	0.6423621034989179
912	7.678086853225776e-45	0.642316435159902
913	8.864863717165967e-45	0.6422133008276245
914	7.593538150761521e-45	0.6423255688277052
915	5.957685919633309e-45	0.6424994890854573
916	6.11153834817567e-45	0.6424812217498509
917	6.11153834817567e-45	0.6424812217498509
918	7.262507197980248e-45	0.6423575366650163
919	6.219990673847542e-45	0.642469804665097
920	5.898230507444904e-45	0.6425078616142769
921	7.622259304166808e-45	0.642324046549738
922	8.884815288009826e-45	0.6422140619666081
923	4.8001206962156516e-45	0.6426612311194718
924	5.0300498181831334e-45	0.6426277410041935
925	5.262537438548455e-45	0.6425953925973906
926	5.5734162871231054e-45	0.6425542910922764
927	6.375081689712128e-45	0.6424580070108512
928	7.018050228781788e-45	0.6423891239328355
929	7.029233549281546e-45	0.6423879822243601
930	8.103262714205107e-45	0.642285989600558
931	8.723097418666374e-45	0.642233090441198
932	9.974812547395103e-45	0.6421368063597729
933	1.0674613033618235e-44	0.6420880934648227
934	1.4243665715812113e-44	0.6418806830917922
935	1.3403055393792747e-44	0.6419244485833491
936	1.413111430151662e-44	0.6418863916341692
937	1.4914275941572622e-44	0.6418475735460057
938	1.6377126553093346e-44	0.6417802127459573
939	1.9651134560573072e-44	0.6416489162712866
940	2.1747274613123578e-44	0.6415758469288613
941	2.4065758945395723e-44	0.6415027775864359
942	1.8908018561979657e-44	0.641676697844188
943	2.6898223673470133e-44	0.6414247608406172
944	2.5597630910650675e-44	0.6414605343728462
945	2.473506881172241e-44	0.6414852713898131
946	2.679914559342696e-44	0.6414274248270597
947	2.4231477513854275e-44	0.6415001135999934
948	2.4231477513854275e-44	0.6415001135999934
949	2.6574042799426717e-44	0.6414335139389284
950	2.701190209552246e-44	0.6414217162846827
951	2.699766619335965e-44	0.6414220968541745
952	2.699766619335965e-44	0.6414220968541745
953	2.699766619335965e-44	0.6414220968541745
954	2.617082830650351e-44	0.6414445504541907
955	2.592362499947911e-44	0.641451400705043
956	2.672859792643932e-44	0.6414293276745187
957	2.941954730271748e-44	0.6413600640270113
958	3.055703499375539e-44	0.6413326630236018
959	2.4918373776977537e-44	0.6414799434169279
960	2.810115707777412e-44	0.6413931735727978
961	2.810115707777412e-44	0.6413931735727978
962	2.810115707777412e-44	0.6413931735727978
963	3.574923195715163e-44	0.6412192533150457
964	3.858424795205064e-44	0.6411640707387348
965	4.155533306224184e-44	0.6411104104403912
966	6.127462467715145e-44	0.6408291695859518
967	9.22795930970902e-44	0.6405365116467585
968	8.107594728564984e-44	0.6406305123112328
969	8.107594728564984e-44	0.6406305123112328
970	8.779897453780135e-44	0.6405726657484794
971	1.179616706405956e-43	0.6403580245551047
972	1.5161364899188657e-43	0.6401753511990412
973	1.5011582980605463e-43	0.6401825820193854
974	1.5957860396269585e-43	0.6401380553888449
975	1.543311597295922e-43	0.6401624118363201
976	1.543311597295922e-43	0.6401624118363201
977	2.7832441320554373e-44	0.6414057323660272
978	2.8485398215506264e-44	0.641388987308388
979	2.8485398215506264e-44	0.641388987308388
980	2.3300112146729496e-44	0.6415351259932388
981	2.2467172739253435e-44	0.641561385288173
982	2.2467172739253435e-44	0.641561385288173
983	2.066977859175811e-44	0.6416215152678771
984	2.1893720186679227e-44	0.6415800331932711
985	2.1893720186679227e-44	0.6415800331932711
986	2.255030539767761e-44	0.6415587213017303
987	2.255030539767761e-44	0.6415587213017303
988	2.5971150595511047e-44	0.641459012094879
989	2.892504370849892e-44	0.6413823273422815
990	3.1204828792489733e-44	0.6413275253354624
991	3.1204828792489733e-44	0.6413275253354624
992	3.290966533651245e-44	0.6412890878167908
993	3.081281564910149e-44	0.6413366590032656
994	3.081281564910149e-44	0.6413366590032656
995	2.777479900422124e-44	0.64141163119315
996	2.73102688766862e-44	0.6414238094168876
997	2.6362545457688287e-44	0.6414493075728381
998	2.8193010646693764e-44	0.6414019266711092
999	2.834197974205684e-44	0.6413981209761912

==> data/stats-mannwhitneyu-varghadelaneya-vulnerability-reveal-ue.dat <==
rank	pvalue	effect_val
1	1.317800616080624e-21	0.5465761875385564
2	3.554103373399458e-18	0.5460877265958325
3	1.8314714252365753e-20	0.5535052162757393
4	5.783174884284178e-19	0.5535784759029106
5	2.3758586621926326e-23	0.5634888860388463
6	2.661364555423174e-23	0.5661228074915865
7	2.306142604468821e-20	0.5631688270962434
8	3.833976858114154e-19	0.5621110341937883
9	3.087909048184341e-21	0.5676036033841761
10	1.72623628016103e-18	0.5639312980730625
11	5.763172675386961e-22	0.5724326496656126
12	2.478820942960568e-21	0.5729384265202133
13	1.7988282001359283e-19	0.5704369432506191
14	2.2273343142103254e-19	0.5708795455695812
15	3.206428020308696e-19	0.5712557385122244
16	3.6897032107702154e-20	0.5741809859109368
17	3.3790498635972794e-21	0.5770959579333707
18	1.1054745278142306e-21	0.5786762727480657
19	1.984256339819744e-23	0.5829122014765336
20	1.3912058094600628e-27	0.5916540729879005
21	2.1465131692080414e-28	0.5937546262978847
22	4.927906174202548e-28	0.5936922129012296
23	2.602929648998361e-26	0.5910706599569728
24	7.422941066587198e-26	0.5908470753805409
25	1.182441262904239e-24	0.5891044476775937
26	1.0078630647250962e-21	0.583757256033073
27	2.671152751956649e-21	0.583424067443003
28	6.238731968376947e-23	0.5874268973577441
29	3.331129399332426e-23	0.588424560280495
30	2.816328785759191e-24	0.5907966499228776
31	1.4249679079754837e-24	0.5917065915777688
32	8.10080352924451e-24	0.5905884784108636
33	2.711503950597873e-24	0.5916864213947035
34	1.6565831604276027e-24	0.5921941010967632
35	2.7217439165453808e-24	0.5919646176932085
36	7.31370517120407e-25	0.5932836715517835
37	4.368158504083125e-23	0.5901924958546468
38	1.2595759616551971e-23	0.5915100274352547
39	2.0014636230866987e-24	0.5933645425687908
40	6.262832166762047e-25	0.594478850040778
41	1.7622843535916441e-25	0.595866216123131
42	4.558790058488604e-26	0.5971605329647391
43	1.3302147079124324e-24	0.594499781362827
44	8.952927893261524e-25	0.595063785349673
45	1.0229981609781362e-26	0.5992382521052153
46	9.609755494499175e-31	0.6079858321589593
47	3.1532004811462662e-30	0.607087497873568
48	4.7166351103271575e-30	0.6069339380836271
49	2.3770538573812816e-29	0.6057265813708951
50	1.860962210190269e-30	0.6082809637998494
51	9.230817935003714e-28	0.6035384970777972
52	1.410315229275912e-28	0.6053243194180635
53	2.880986524541351e-28	0.6047837204549632
54	1.7269710785305296e-27	0.603307871965767
55	7.138498194116152e-23	0.5943707683051072
56	2.0247171755064124e-22	0.5935329445689118
57	2.322041180714673e-22	0.5934836608197238
58	3.034471299294443e-22	0.5932737767449967
59	2.1806291411127453e-22	0.5937420675046553
60	1.1840231213988688e-21	0.5922194089679679
61	3.136405142680107e-21	0.5912997627910358
62	1.692435554585726e-20	0.5896292530067844
63	2.1824579557995976e-20	0.5894785474880321
64	1.6947077752972593e-20	0.5897487518272093
65	7.03900095204559e-21	0.5907877065398204
66	7.900491387668946e-21	0.5907329045330013
67	1.6667289910614848e-20	0.5900537782748861
68	3.8868634662027575e-20	0.5892349830132807
69	1.4765128774012392e-20	0.5902748891496212
70	6.447578621100389e-21	0.5911878753604469
71	1.9901427802994876e-21	0.5924713459715387
72	3.6014194038727965e-22	0.5942476540745102
73	4.593400612708879e-22	0.5940484259455534
74	3.444459766742326e-22	0.5943525009695008
75	8.869147106998624e-23	0.5959240626858844
76	1.8454080482249148e-22	0.5952582563599822
77	1.54455104747178e-24	0.6000363063295177
78	8.276619479179883e-25	0.6006764242147233
79	7.1445532196209475e-25	0.6008400690961969
80	5.6306841611347765e-25	0.6011304436184395
81	8.212269535967381e-25	0.6008157126487218
82	2.4266329328094812e-26	0.6042134370715025
83	2.800426229495384e-27	0.6062647066322987
84	9.48500315531466e-28	0.6072680780974266
85	6.359721517734695e-28	0.6076735748909383
86	4.070079409026898e-28	0.6081595621319655
87	7.494878948255533e-28	0.6076482670197336
88	1.7243676063349683e-27	0.6069259461242993
89	1.5987770461268373e-27	0.6069938777785855
90	5.784852726382616e-28	0.6079346455623124
91	2.6445524266715085e-28	0.608677136640812
92	1.172919530561053e-28	0.6094576846684916
93	1.561257684781684e-28	0.6092211607293386
94	2.950514265785098e-28	0.6087193798544017
95	3.9819746044652275e-28	0.6085283339695187
96	1.7700676163293876e-28	0.609307550003977
97	1.076792051113207e-29	0.6118630741414067
98	3.8702194702051615e-29	0.6107853013406321
99	7.55624021290523e-29	0.6102410869673597
100	4.613477974119521e-30	0.6127775826301994
101	1.8741221117622073e-30	0.6135663129019527
102	1.9971820026880044e-30	0.6135332033561662
103	1.0974014773283052e-28	0.6101135961876071
104	9.744980782680563e-29	0.6102186333673436
105	2.1012393386576253e-29	0.6116278821954749
106	1.6296641065860942e-29	0.6118834346092179
107	1.1645462850538324e-29	0.6121829427992637
108	4.103092852022245e-30	0.6131275162779086
109	2.7656651126958038e-30	0.6134744053696833
110	7.697745149597965e-31	0.6146309560552602
111	3.063598385482333e-31	0.6154280588558331
112	3.038291469698219e-31	0.6154417593575379
113	7.027958395774437e-31	0.6147614913909473
114	1.6158989563964278e-31	0.61603563804949
115	3.5420781490103523e-31	0.6153905727608908
116	8.180585183022167e-31	0.6146838552146203
117	1.3300938568036508e-30	0.614286921234674
118	3.47112927011678e-30	0.6134926727052896
119	3.319233815218757e-30	0.6135564180951659
120	4.608999881015753e-30	0.6132786023661527
121	2.6610332908867754e-31	0.6157486886526736
122	2.81949481777892e-31	0.6157247127746903
123	2.9021650832205903e-31	0.6157250933441821
124	2.3619214660985944e-31	0.6159123335341472
125	1.9018518520842346e-31	0.6160959583139402
126	2.2535773697612164e-31	0.6159768400630071
127	1.9339594251935608e-30	0.6141754143735769
128	1.7397225313591547e-30	0.6142785487058544
129	3.930399246500609e-30	0.6135862928002722
130	8.867112719844386e-30	0.6129024094235095
131	1.2412122841642794e-29	0.6126145086029636
132	9.125283693050561e-30	0.6128831906641736
133	6.106418815857319e-30	0.6132447316813827
134	4.2878443443561665e-30	0.6135518512612643
135	8.257439199350417e-30	0.6129992643591724
136	6.623923197260982e-30	0.6132257032067927
137	4.646547417631719e-30	0.6135567986646577
138	9.149994187786971e-30	0.6129891792676396
139	8.001453402304392e-30	0.613117431186376
140	8.021206350896598e-30	0.6131208563118021
141	1.4564066648999636e-29	0.6126103223385538
142	1.7085352156625444e-29	0.6124757910232029
143	2.2175590241894295e-29	0.61224668818914
144	1.769943116408699e-29	0.6124502928672524
145	4.301869035340144e-29	0.6116842064802612
146	1.1844062180293946e-28	0.6108012852592877
147	2.4300027725283798e-29	0.6122097729484355
148	7.649986941386969e-30	0.6132445413966368
149	8.103099628556988e-30	0.6131943062237193
150	4.826790836261374e-30	0.6136620261291401
151	9.005841693699373e-30	0.6131181923253595
152	1.1623749487625793e-29	0.612910972237075
153	1.290627486870791e-29	0.6128245829624367
154	7.391859407774333e-30	0.6133227484272015
155	4.8723942395587326e-30	0.6136966579528939
156	2.8548430628293304e-30	0.6141662807057737
157	3.323615777006194e-30	0.6140344133768654
158	1.5171666882214247e-30	0.6147554022790784
159	1.2146184924710755e-30	0.6149472093029451
160	6.918692241290317e-31	0.6154364313846526
161	2.9746956495545737e-31	0.616158561995341
162	1.3012333083819632e-31	0.6168776480500952
163	1.9233783460518782e-31	0.6165511194261316
164	2.738493073490344e-31	0.6162502792428646
165	1.6325355398332598e-31	0.6167583395144162
166	3.4860591434694147e-31	0.6161423877919396
167	3.233781985871501e-31	0.6162367690259057
168	5.046741223581171e-31	0.615855818964615
169	1.580216839834372e-31	0.6168820245992508
170	8.037181608929389e-32	0.6174555428233918
171	3.8852017776156424e-32	0.6180791059357043
172	1.2778680754416876e-31	0.6170871515553304
173	1.3208784883510005e-31	0.6170639368163306
174	9.641083244372346e-32	0.6173310965995735
175	1.3760481432797843e-31	0.6170340621112245
176	1.6502453594449342e-31	0.6168795508975541
177	1.2981272380123307e-31	0.6171223542333218
178	2.4079593300079697e-31	0.6166009740295573
179	2.3981789623059857e-31	0.6166281847482209
180	1.238062256352347e-31	0.617195994429985
181	7.476349278615568e-32	0.6176521069659059
182	1.0648706965278107e-31	0.6173522182063684
183	3.2186329312772305e-31	0.6164417056972394
184	7.65356160966054e-31	0.6157294698933378
185	2.382601842907327e-30	0.61478641869266
186	3.912201041780691e-30	0.6143632254177797
187	5.511212886477866e-29	0.6120653468262978
188	5.563002009929812e-29	0.612061160561888
189	6.134582553908568e-29	0.611974010148266
190	7.517824863774333e-29	0.6118008510294975
191	1.397377149736669e-28	0.6112459807104548
192	2.040690335962905e-28	0.6109097475644504
193	3.579311718568433e-28	0.6104150072251118
194	4.3188197488246525e-28	0.6102570708860152
195	4.927629004236807e-28	0.6101375720655904
196	4.669916554514137e-28	0.61021787222836
197	3.1433372587170664e-28	0.6105839800794706
198	2.2253311557207335e-28	0.6109112698424176
199	2.818527431628387e-28	0.6107019566219282
200	2.285669905782397e-28	0.6108949053542703
201	1.577158179337641e-28	0.6112366567579057
202	1.595963819065182e-28	0.6112260008121353
203	1.2675735299448847e-28	0.6114406420055098
204	1.1306784429089467e-28	0.6115470111784677
205	6.298179214906152e-29	0.6120704845144371
206	1.2722789014897732e-28	0.6114488242495836
207	2.6809110439305853e-28	0.6107967184253861
208	2.3484672135380173e-28	0.610916217245811
209	1.8763002680898624e-28	0.6111335224256281
210	2.6965385857999643e-28	0.610813844052517
211	3.0177023334248544e-28	0.6107158474083788
212	9.011911832042557e-28	0.6097440632110703
213	1.1896133096568862e-27	0.6094940290549584
214	2.0929618037180518e-27	0.6089833047969643
215	2.263327984597501e-27	0.6089113771630142
216	1.2624614334980413e-27	0.6094574943837457
217	7.747752191791562e-28	0.6099069469535603
218	3.351352864320531e-28	0.6106859727032726
219	3.074586213910501e-28	0.6107639894490914
220	1.7366314764922253e-28	0.6112796611104789
221	1.9455730432436412e-28	0.6111772879171851
222	1.7176568290504503e-28	0.6112895559172657
223	1.4585794072188871e-28	0.611440261436018
224	8.484821889123057e-29	0.6119407103177337
225	7.551996991514619e-29	0.6120449863584866
226	1.0894731659911105e-28	0.6117165548870641
227	1.0141115321202884e-28	0.6117808711311781
228	9.400282382796165e-29	0.6118524181956363
229	1.3168166590751476e-28	0.6115603311106806
230	8.632962764725699e-29	0.6119462285753647
231	1.561150838242539e-28	0.611417617551256
232	1.6189418048393448e-28	0.6113848885749613
233	1.5486617224045503e-28	0.6114248483716003
234	2.1481723279195986e-28	0.6111333321408823
235	2.6709024571077855e-28	0.6109365777136222
236	3.4200028213160923e-28	0.6107196531032968
237	2.5011090258503874e-28	0.6110027968051952
238	1.978584144246974e-28	0.6112143934426354
239	1.4126566990197563e-28	0.6115213227377713
240	1.3154372562110148e-28	0.6115888738225655
241	2.3289908101957954e-28	0.6110842386764402
242	4.415388724982393e-30	0.6146492233908666
243	8.65814131968569e-31	0.6160750269918912
244	8.399450192226012e-31	0.6161012862868254
245	9.022907754855503e-31	0.6160461037105145
246	1.5558227015872196e-30	0.6155766712423805
247	1.433657550409298e-30	0.6156544977034534
248	4.333235680537979e-31	0.6166898370058924
249	4.1231195342271365e-31	0.6167326510737198
250	2.7331049875829117e-31	0.6170896252570272
251	2.057798601625525e-31	0.6173398496978849
252	1.9761779938002626e-31	0.6173779066470648
253	2.6322147584570845e-31	0.6171320587553627
254	2.373820678899821e-31	0.6172207314469519
255	5.245843682735126e-31	0.6165452205990087
256	4.329012877350961e-31	0.6167141934533675
257	3.5888795792760796e-31	0.6168789800433164
258	3.8930347205833263e-31	0.6168089552568254
259	4.724764719957729e-31	0.616648735500778
260	7.006266042866514e-31	0.6163085063751098
261	5.9424442505246185e-31	0.6164508393650426
262	5.552518648073875e-31	0.6165094470667797
263	3.613213001409954e-31	0.6168864011484065
264	4.196492661049864e-31	0.6167608132161129
265	4.130290364287901e-31	0.6167745137178177
266	4.043630807944022e-31	0.6167927810534239
267	1.8805354702737187e-31	0.6174602999420393
268	2.246946513997368e-31	0.6173076915758279
269	3.0024023008244967e-31	0.6170587991281914
270	2.9218350346926834e-31	0.6170854389926174
271	3.5972894702518723e-31	0.6169098061721521
272	2.722039507657233e-31	0.617156034633346
273	1.6935151300406734e-31	0.6175662885455053
274	1.7246497970686282e-31	0.6175539200370218
275	1.8865828782861175e-31	0.6174770449996784
276	2.470724255671022e-31	0.617248893589345
277	1.9477895257778765e-31	0.6174561136776295
278	1.6613842074666432e-31	0.6175923575556935
279	3.432935277401773e-31	0.6169693652976187
280	2.8644995057757638e-31	0.6171282530604447
281	1.0110037102231716e-31	0.6180328667424507
282	8.651882757462349e-32	0.6181656854950885
283	2.1992842045385905e-31	0.6173710563962125
284	2.7889564513773023e-31	0.6171670711486082
285	2.8075412083555784e-31	0.6171613626062312
286	3.0069277143427023e-31	0.617108653731617
287	4.233392622158475e-31	0.6168140929449647
288	3.4014365312671564e-31	0.6170057096840854
289	1.7629479501872984e-31	0.6175700942404232
290	2.086913793556383e-31	0.6174254778335396
291	1.4167554731145181e-31	0.6177603789863227
292	1.2053591764571212e-31	0.6178985257118457
293	1.6875547752496941e-31	0.6176169042879145
294	2.611624927161055e-30	0.6153350096150882
295	4.301825979394847e-30	0.6148977352690113
296	6.684114244814748e-30	0.6145213520416222
297	1.1683201229656693e-29	0.6140311785361852
298	1.6897778174717005e-29	0.6137042693427298
299	1.598786136543045e-29	0.6137533628071719
300	1.945775387466492e-29	0.613579061979928
301	1.543274237652438e-28	0.6117542312667522
302	2.8783631860658993e-28	0.6111978386697422
303	2.08704584027487e-28	0.6114891646157142
304	2.1927062420474455e-27	0.6094011700989594
305	2.019099007836768e-27	0.6094772839973193
306	1.8516185749148855e-27	0.6095594870075478
307	1.488466256931059e-27	0.6097629014009144
308	1.318333294508846e-27	0.6098768819637082
309	1.1638014994721699e-27	0.6099914333807396
310	1.2939985397769041e-27	0.6098940075908391
311	1.3342556258954057e-27	0.609865845448446
312	1.400743958567444e-27	0.6098211285331596
313	1.3461831591066585e-27	0.6098576632043723
314	1.1933466820437423e-27	0.6099684089264857
315	2.492091345251528e-27	0.609292327224305
316	1.9492258640415067e-27	0.6095191466414172
317	2.9163452807644155e-27	0.6091469496784379
318	3.3933769682685254e-27	0.6090089932376607
319	2.8379877097297198e-27	0.6091813912174456
320	2.4320803501066672e-27	0.6093241047768702
321	2.9828182984900245e-27	0.6091399091428396
322	2.148435257183489e-27	0.6094432230278033
323	2.6615955854824747e-27	0.6092476103090186
324	1.5403412303951467e-27	0.609752245455144
325	9.570328744161036e-28	0.6101895198012209
326	1.5927875574967897e-27	0.609723702743259
327	1.488991357757671e-27	0.6097880189873731
328	1.2608180162830446e-27	0.6099410079230763
329	1.4357769254141513e-27	0.6098215091026514
330	1.2212207298156484e-27	0.6099748786078464
331	9.09954229497932e-28	0.6102471760792285
332	9.054322800943325e-28	0.6102517429131301
333	7.530478881342688e-28	0.6104340356997018
334	7.994948279061446e-28	0.6103792336928827
335	1.4016084987682195e-28	0.6119717267313153
336	6.377378888086937e-29	0.6126807276945366
337	4.866567894014272e-29	0.6129231504608126
338	5.062687772211634e-29	0.6128877574980752
339	4.0845641147201177e-29	0.6130799450914337
340	3.597943349965187e-29	0.6131933547999898
341	3.106033201133247e-29	0.6133246512746604
342	2.420665975119348e-29	0.6135514706917726
343	1.3111056518807846e-29	0.6140964462040286
344	1.4969459119784897e-29	0.6139788502310628
345	1.3774303987985232e-29	0.6140526807124718
346	1.1870194602701003e-29	0.6141868314583309
347	1.1164911475701893e-29	0.614243346027863
348	5.7334531021260234e-30	0.6148343704486268
349	3.995633347970141e-30	0.6151521459742788
350	2.101827073227675e-30	0.6157332755882557
351	1.935859340562696e-30	0.6158052032222058
352	1.9443053078514496e-30	0.6158013975272878
353	2.1218728177003483e-30	0.615727186476387
354	2.9260433649835107e-30	0.6154501318863574
355	2.9811559458123993e-30	0.61543376739821
356	3.42459477782696e-30	0.6153142685777852
357	2.9978773977084594e-30	0.6154375730931281
358	3.823189926098207e-30	0.6152240736082288
359	3.148490345657029e-30	0.6153945687405548
360	2.6417742153604526e-30	0.6155506022321923
361	2.3957665651710656e-30	0.6156362303678471
362	1.7010454787632812e-30	0.6159357385578927
363	1.6492237626335315e-30	0.6159627589918105
364	1.583493185197082e-30	0.6160004353714986
365	9.860828518421343e-31	0.6164175395345102
366	1.2387899540179826e-30	0.6162188822597912
367	1.4292361082404654e-30	0.616096338883432
368	1.7314262489839816e-30	0.6159288883070404
369	1.6838174045178498e-30	0.6159532447545155
370	1.4741904552890109e-30	0.6160693184495142
371	1.5232022732805422e-30	0.6160407757376293
372	1.2826284167318554e-30	0.6161907201173981
373	7.568169433563617e-31	0.616658249738073
374	5.640928624068185e-31	0.6169153244297833
375	4.630723170731094e-31	0.6170862001316009
376	3.516289885771976e-31	0.617328432613131
377	5.060180457462896e-31	0.6170199810400279
378	2.843111670010872e-31	0.6175181465047928
379	2.2979354731438255e-31	0.6177015809998397
380	2.0312143161390254e-31	0.6178077598880517
381	1.8297622147863673e-31	0.6178975742881162
382	2.269669211321792e-31	0.6177122369456102
383	3.979790416807085e-31	0.6172277719825501
384	3.538238430233332e-31	0.6173293840368604
385	3.1467611985171893e-31	0.6174327086538839
386	2.9207014283535224e-31	0.6174970248979978
387	3.1453738786720318e-31	0.6174330892233757
388	2.737225919563102e-31	0.6175550617454972
389	6.667749739326481e-32	0.6187664144378932
390	6.950043736203314e-32	0.6187310214751558
391	6.480133448662195e-32	0.6187907708853683
392	6.442668167515127e-32	0.6187957182887617
393	4.6620980847525653e-32	0.6190777202821847
394	3.484684589850728e-32	0.6193273738688048
395	3.5651880790246264e-32	0.619310057956928
396	3.713468428813443e-32	0.6192754261331742
397	3.070965074347319e-32	0.6194388807299018
398	3.9970798282536877e-32	0.619217008716183
399	4.250684692063298e-32	0.6191646804110608
400	4.291627374888791e-32	0.6191585912991919
401	4.655470064824733e-32	0.6190893276516846
402	4.3593328378793084e-32	0.6191452713669789
403	2.632341225366471e-32	0.6195737926147445
404	2.061683871961482e-32	0.6197808224182831
405	2.883040301576195e-32	0.6195189906079255
406	3.8939303152575235e-32	0.6192636284789285
407	3.990945189933756e-32	0.6192426971568795
408	5.318298191710175e-32	0.6190021772380626
409	8.567787438766023e-32	0.6186105712310015
410	5.708300902342532e-32	0.6189631688651532
411	5.188307170503229e-32	0.6190446107363982
412	8.770390650113085e-32	0.618596299875059
413	8.437421287425306e-32	0.6186294094208455
414	8.034337948151258e-32	0.6186712720649434
415	7.405687817779787e-32	0.6187409162819426
416	6.670993491841342e-32	0.6188320626752285
417	6.515252249253443e-32	0.6188522328582938
418	5.822744889080716e-32	0.6189481363702272
419	6.457424861531252e-32	0.6188598442481298
420	7.322007965271761e-32	0.6187525236514425
421	1.0149948005514175e-31	0.6184825095970111
422	1.0149948005514175e-31	0.6184825095970111
423	1.0592183473087241e-31	0.6184459749257984
424	1.1001495812036202e-31	0.6184153390817086
425	1.2590697374607703e-31	0.6182996459562018
426	1.2391785405308802e-31	0.6183133464579066
427	1.0132493455150491e-31	0.6184859347224374
428	8.416153537690733e-32	0.6186486281801814
429	8.696231189823981e-32	0.6186206563225342
430	6.429363666873395e-32	0.6188788727227197
431	5.30384856973559e-32	0.6190430884584309
432	5.428379480016948e-32	0.6190232988448574
433	7.655336554684332e-32	0.6187371105870246
434	1.678643797931777e-31	0.6180657860034914
435	1.729724462622267e-31	0.6180418101255081
436	2.3653889318520345e-31	0.6177723669253143
437	2.424603191717511e-31	0.6177510550337737
438	2.6818784643862185e-31	0.6176640949048976
439	2.8385118044090167e-31	0.6176169042879145
440	2.7256422458375967e-31	0.61765191668116
441	3.4811946451632767e-31	0.6174424131759247
442	5.494939091526549e-31	0.6170525197315767
443	6.001477221787125e-31	0.6169760252637252
444	7.335892256100101e-31	0.6168051495619075
445	7.647711428794641e-31	0.6167724205856128
446	8.578615519653733e-31	0.6166742336567286
447	9.47371160826355e-31	0.6165878443820902
448	9.552707270057654e-31	0.6165806135617461
449	1.1672942367207775e-30	0.6164059321650104
450	1.1672942367207775e-30	0.6164059321650104
451	1.0352359292192253e-30	0.6165105887752551
452	1.0352359292192253e-30	0.6165105887752551
453	9.244635039329914e-31	0.616609156273631
454	1.163940712837447e-30	0.6164135435548463
455	1.0987768746748402e-30	0.6164637787277638
456	1.0179369060427308e-30	0.6165303783888286
457	3.4870230141852507e-31	0.6174601096572934
458	3.4885584821779477e-31	0.6174597290878016
459	3.1317362766926705e-31	0.6175529686132923
460	1.8361515289154714e-31	0.6180149799763361
461	1.8913698309731693e-31	0.6179894818203857
462	2.6219015554413926e-31	0.6177097632439135
463	4.0340997884405415e-31	0.6173425136843275
464	8.133064260221925e-31	0.616747302999154
465	9.10931004908513e-31	0.6166502577787453
466	1.175138765030497e-30	0.6164299080429937
467	1.2229333326543411e-30	0.6163983207751744
468	1.195601706048268e-30	0.6164196326667151
469	2.127884135680748e-30	0.6159218477714421
470	1.621675747141114e-30	0.6161612259817837
471	1.4422371279286561e-30	0.6162668340157579
472	1.7050149207788678e-30	0.6161220273241284
473	2.0103985471521682e-30	0.6159777914867366
474	2.4510675728691703e-30	0.6158055837916976
475	2.5442245728241272e-30	0.6157728548154029
476	2.554732557000555e-30	0.615770761683198
477	2.1579195582422763e-30	0.6159188032155077
478	1.3543150853331344e-30	0.6163263931412244
479	8.982297442923925e-31	0.6166890758669088
480	1.0164131432744591e-30	0.6165828969786968
481	1.6531342710668076e-30	0.6161581814258492
482	1.4937170928851062e-30	0.6162468541174384
483	3.0009232544514905e-30	0.6156354692288635
484	3.0231002697888875e-30	0.6156289995475028
485	2.3201086950761917e-30	0.6158613372222461
486	2.4879595151463516e-30	0.6158000655340665
487	4.6082567506749e-30	0.6152594665709661
488	6.408375479125112e-30	0.6149713754656744
489	6.252973228595196e-30	0.6149930679267068
490	7.151865545010113e-30	0.6148743302452656
491	1.1485892798960833e-29	0.6144545620958114
492	1.2494265878205753e-29	0.6143813024686401
493	1.3222922285562635e-29	0.614332399288944
494	1.3082100391280505e-29	0.6143419135262389
495	1.3353806514915832e-29	0.6143236461906326
496	1.2931684016260192e-29	0.6143521889025175
497	1.2189282187439629e-29	0.6144047074923857
498	1.267393101648578e-29	0.6143700756686321
499	1.2953859147364946e-29	0.6143506666245503
500	1.8120095999113516e-29	0.6140549641294225
501	1.4859546927718892e-29	0.6142315483736173
502	1.766148971833363e-29	0.6140777982989305
503	1.3799069452116174e-29	0.6142973868956985
504	1.3781358197024298e-29	0.6142985286041739
505	1.3357269543149787e-29	0.6143263101770752
506	1.2946134354661837e-29	0.6143540917499765
507	1.8531296389887496e-29	0.6140378385022915
508	2.3323947446562715e-29	0.613832711546212
509	2.057477815888765e-29	0.6139445989768009
510	1.8139696893163644e-29	0.6140568669768816
511	1.8939371096191315e-29	0.6140184294582098
512	2.5388627260668035e-29	0.613756978217344
513	2.0744411000161092e-29	0.613938700149678
514	2.2162617224383425e-29	0.6138797118784491
515	2.3955453581081806e-29	0.6138131122173843
516	1.814803689022195e-29	0.614063526942988
517	1.9557701672446778e-29	0.6139982592751445
518	1.7220216786182906e-29	0.6141116689837006
519	1.5123387188811022e-29	0.61423002609565
520	1.620825099498145e-29	0.6141683738379786
521	1.9410469191007333e-29	0.6140077735124395
522	1.9179803034548748e-29	0.6140184294582098
523	2.805628553284798e-29	0.6136802934647465
524	2.910236045986928e-29	0.6136475644884518
525	2.972823951518678e-29	0.6136285360138618
526	5.3932398065243e-29	0.613094597016868
527	4.76350321201689e-29	0.613206103877965
528	6.159986023628406e-29	0.6129750981964431
529	6.033577044518057e-29	0.6129937461015412
530	7.112733890500721e-29	0.6128470365624528
531	6.752358719842652e-29	0.6128938466099441
532	5.541622967240458e-29	0.6130715725626141
533	3.548241510608914e-29	0.6134715510984948
534	3.661576298311048e-29	0.6134433889561017
535	5.182889142672665e-29	0.6131317025423184
536	6.051689450583638e-29	0.61299241410832
537	5.233640107027645e-29	0.613122949444007
538	5.586557667021233e-29	0.6130656737354913
539	5.905126141109869e-29	0.6130158191320656
540	5.11108489858585e-29	0.6131455933287691
541	4.9114794394113437e-29	0.6131813668609981
542	5.483430677588913e-29	0.6130824187931304
543	4.942804763807465e-29	0.6131756583186212
544	4.579635882960902e-29	0.613244160827145
545	4.841202909948999e-29	0.6131943062237193
546	6.059554808637731e-29	0.6129926043930659
547	4.288533123740786e-29	0.613308477071259
548	4.288533123740786e-29	0.613308477071259
549	4.288533123740786e-29	0.613308477071259
550	3.7105544910250596e-29	0.6134382512679624
551	3.690121023086612e-29	0.6134431986713558
552	3.927830706826537e-29	0.6133872549560614
553	2.948150144470325e-29	0.6136441393630256
554	2.1656712448732733e-29	0.6139196716750881
555	2.3867799138959697e-29	0.6138329018309578
556	2.3975125803261033e-29	0.6138302378445153
557	2.66010467833404e-29	0.6137427068614015
558	2.895273451338155e-29	0.6136669735325335
559	2.895273451338155e-29	0.6136669735325335
560	3.7202476491284424e-29	0.6134477655052574
561	5.025669793204731e-29	0.6131779417355719
562	9.394502536073635e-29	0.6126146988877096
563	1.1418038174062195e-28	0.6124384952130066
564	1.467692818826146e-28	0.6122112952264027
565	1.9047243345868226e-28	0.6119749615719956
566	2.352498914802172e-28	0.6117831545481289
567	2.279784515867316e-28	0.6118116972600138
568	2.18995502273701e-28	0.6118482319312265
569	2.974509061823328e-28	0.6115696550632297
570	2.9969616608564204e-28	0.6115628048123773
571	2.8779240626595462e-28	0.6115997200530818
572	2.397227058285083e-28	0.611766028920998
573	1.982111963762803e-28	0.6119388074702746
574	2.004670055401692e-28	0.6119285320939961
575	2.0055104125169203e-28	0.6119281515245043
576	2.3544691867797477e-28	0.6117823934091453
577	2.8278484726796527e-28	0.6116157039717374
578	3.001973977916507e-28	0.6115612825344101
579	4.015281510010692e-28	0.6112960255986263
580	3.064053114639561e-28	0.611542634629312
581	3.3004713211030955e-28	0.6114748932597718
582	3.8209556897577716e-28	0.6113413133681503
583	4.242320655694861e-28	0.6112457904257088
584	4.411718552309479e-28	0.6112100168934798
585	4.070885441262133e-28	0.6112834668053969
586	4.624257641009393e-28	0.6111670125409064
587	5.36027955654791e-28	0.6110319103713179
588	7.38886214601609e-28	0.6107415358490753
589	7.249232490515842e-28	0.610759042045698
590	7.438051847291467e-28	0.6107354467372065
591	7.441136950508652e-28	0.6107350661677147
592	6.622291331224801e-28	0.6108420061949102
593	9.893664952166982e-28	0.610477040052275
594	1.1158754073236838e-27	0.6103662943301615
595	1.1975682129225516e-27	0.610301216947064
596	1.3313121096566579e-27	0.6102060745741142
597	1.3607495480099254e-27	0.6101859043910488
598	9.632885722360988e-28	0.6105040604861928
599	8.845532116546515e-28	0.6105824578015033
600	1.4850954253593752e-27	0.6101052236587875
601	1.5552715311931915e-27	0.610062599875706
602	1.6585280809412135e-27	0.6100032310349853
603	1.6469535631414457e-27	0.610009700716346
604	1.5689124267942397e-27	0.6100557496248536
605	1.4495136747235807e-27	0.610128818967279
606	1.5261784825521041e-27	0.6100812477808042
607	1.5727967508465675e-27	0.6100534662079028
608	1.640984487084943e-27	0.6100142675502476
609	1.632219187523163e-27	0.610019214953641
610	1.6403085791171226e-27	0.6100146481197394
611	1.6769799317956788e-27	0.6099954293604035
612	1.9273303362591298e-27	0.6098667968721755
613	2.216204972282915e-27	0.6097387352381851
614	2.3358725770457e-27	0.6096900223432349
615	2.6941875680300628e-27	0.6095589161533101
616	3.543995783206733e-27	0.6093043151632966
617	4.706737969368976e-27	0.6090401999359882
618	4.706737969368976e-27	0.6090401999359882
619	4.20139455033869e-27	0.6091459982547083
620	4.001883894061758e-27	0.6091912860242323
621	4.454227090971201e-27	0.609091576817381
622	4.1417125670160006e-27	0.6091593181869213
623	2.558423698821214e-27	0.6096068679092768
624	2.5727697624753745e-27	0.6096028719296129
625	2.9120795143812162e-27	0.6094879399430897
626	3.235526094920859e-27	0.6093901335836973
627	3.082817984454324e-27	0.6094350407837296
628	2.77020470495313e-27	0.6095366528380399
629	2.308667591308407e-27	0.6097056256923986
630	2.0308149564881654e-27	0.6098243633738398
631	1.5752999269630892e-27	0.6100591747502798
632	4.880931118797315e-27	0.609017936620718
633	3.995437949039308e-27	0.6092044156716995
634	3.802537079968361e-27	0.6092504645802072
635	4.1367187788545326e-27	0.6091720672648966
636	4.841210246682131e-27	0.6090266897190293
637	5.45597921949372e-27	0.6089151828579322
638	5.823742920972426e-27	0.6088542917392444
639	5.6116646495091216e-27	0.6088889235629982
640	6.631894615072901e-27	0.6087328900713606
641	4.3125756488209206e-27	0.6091378160106347
642	4.882503052313475e-27	0.6090232645936031
643	4.721767928046782e-27	0.6090544712919307
644	4.8211092677376945e-27	0.6090350622478489
645	3.828788103260182e-27	0.6092497034412235
646	4.280861870110502e-27	0.6091458079699624
647	3.697838372597239e-27	0.6092831935565018
648	1.3867323326000017e-26	0.6080478649861225
649	1.7060715811092425e-26	0.6078549162537805
650	1.9530654768649457e-26	0.6077274254740278
651	1.9025180925557655e-26	0.6077521624909947
652	1.891801900372076e-26	0.60775749046388
653	1.9888375132736742e-26	0.6077102998468968
654	1.9585878265757668e-26	0.6077247614875853
655	1.9350290726317828e-26	0.6077361785723392
656	2.1706668492644335e-26	0.6076277162671765
657	2.2508294847591845e-26	0.6075934650129147
658	2.2644723393254688e-26	0.6075877564705376
659	2.3226731978148438e-26	0.6075637805925543
660	2.9020416282875954e-26	0.6073563702195239
661	2.958328372921783e-26	0.607339244592393
662	3.1104367504284153e-26	0.6072928151143935
663	3.835037623350324e-26	0.6070952995481498
664	5.012431739897052e-26	0.6068429819750871
665	5.164049316772501e-26	0.6068146295479482
666	5.164049316772501e-26	0.6068146295479482
667	4.7860533872438464e-26	0.6068869377513899
668	3.917389236076721e-26	0.6070772224972893
669	4.226875798114428e-26	0.6070060560023229
670	4.017140417654442e-26	0.6070543883277815
671	4.526515528359811e-26	0.6069409786192254
672	4.362780074106381e-26	0.6069759910124709
673	4.584883095153058e-26	0.6069288003954878
674	4.758782595950833e-26	0.6068934074327506
675	4.9411943502389443e-26	0.6068576339005214
676	4.6882845029544125e-26	0.6069086302124225
677	4.649039489169753e-26	0.6069166221717502
678	3.230951412383707e-26	0.6072671266736971
679	3.2413472486330314e-26	0.6072640821177626
680	3.52783396626432e-26	0.6071837819549931
681	4.278634976842107e-26	0.6070026308768968
682	4.0706438687191286e-26	0.6070509632023553
683	4.279699012828715e-26	0.6070033920158804
684	4.625413743321082e-26	0.6069295615344714
685	4.1519774080743893e-26	0.6070361209921751
686	3.767498895501303e-26	0.6071293605176659
687	3.91376259759867e-26	0.6070932064159449
688	3.896542754275633e-26	0.6070973926803547
689	3.9977941024874647e-26	0.6070730362328796
690	4.1779492322267025e-26	0.6070311735887817
691	4.6244414478022606e-26	0.6069356506463401
692	5.942028617848326e-26	0.6066970335749823
693	7.762699162338198e-26	0.606442052015477
694	9.05608859600419e-26	0.6062957230458803
695	1.013092206564174e-25	0.606188402449193
696	1.4934784989181139e-25	0.6058162054862137
697	2.1269809739902435e-25	0.6054759763605455
698	2.1295022570494227e-25	0.6054748346520701
699	2.193505948718259e-25	0.6054462919401852
700	2.0213194131738563e-25	0.6055250698249875
701	2.2629853126238097e-25	0.605416226950333
702	2.342025931497967e-25	0.6053831174045465
703	2.456523349945507e-25	0.6053370684960389
704	1.9284692528472295e-25	0.6055703575945116
705	2.2469651925498756e-25	0.6054230772011854
706	2.6496910944753743e-25	0.6052639991536135
707	2.2082545252194693e-25	0.6054417251062836
708	2.384890071224046e-25	0.6053675140553827
709	2.3755004706094477e-25	0.6053713197503008
710	2.5785650660373758e-25	0.6052921612960066
711	1.7867755042595622e-25	0.6056457103538878
712	1.621017491387598e-25	0.6057412332963293
713	1.7469008959930293e-25	0.6056693056623793
714	1.7607759357310767e-25	0.6056616942725433
715	1.7427595537244425e-25	0.60567158907933
716	1.5823404292326736e-25	0.605764448035329
717	1.5269401659415766e-25	0.605798699289591
718	1.1439773507390047e-25	0.606078608150809
719	1.1104079315763802e-25	0.606107150862694
720	1.3296255265298282e-25	0.6059343723134173
721	1.3296255265298282e-25	0.6059343723134173
722	1.3139012376854573e-25	0.6059457893981712
723	1.3637967685439996e-25	0.6059100158659421
724	1.1586046518451858e-25	0.6060664299270715
725	1.0739682561635794e-25	0.606139118700005
726	1.0739682561635794e-25	0.606139118700005
727	1.0739682561635794e-25	0.606139118700005
728	1.0026125491036265e-25	0.6062049572220862
729	1.0026125491036265e-25	0.6062049572220862
730	9.574196725221355e-26	0.606249103283135
731	9.891516735007168e-26	0.6062178965848074
732	9.430587695834466e-26	0.6062635649238233
733	9.434339385171985e-26	0.6062631843543315
734	7.190573228420984e-26	0.6065227327477384
735	6.917751442255527e-26	0.6065596479884429
736	7.154657252569491e-26	0.6065284412901153
737	6.106569904033261e-26	0.6066795273783595
738	5.894374282350209e-26	0.6067141592021132
739	6.394537430700171e-26	0.6066365230257862
740	6.394537430700171e-26	0.6066365230257862
741	5.805586757388154e-26	0.6067286208428015
742	5.201368960475526e-26	0.6068332774530463
743	4.718515431152069e-26	0.6069268975480289
744	4.7053165673413896e-26	0.6069295615344714
745	3.0576168020043564e-26	0.6073405765856142
746	2.9956127431589406e-26	0.607359985629696
747	3.284159875751124e-26	0.607272835216074
748	3.284159875751124e-26	0.607272835216074
749	3.2657545700841106e-26	0.6072781631889592
750	3.066225864861933e-26	0.6073379125991717
751	3.052708100472259e-26	0.6073420988635815
752	2.941939387880504e-26	0.6073771112568269
753	1.1696885453417278e-26	0.6082508988099973
754	1.1696885453417278e-26	0.6082508988099973
755	1.1921644969068727e-26	0.6082330120438827
756	1.186866088435699e-26	0.6082371983082925
757	1.1820696167125955e-26	0.6082410040032105
758	1.1448470019496728e-26	0.6082710689930626
759	9.834121162305486e-27	0.6084137825524872
760	9.59377512939285e-27	0.6084369972914869
761	8.083254607516069e-27	0.608597597617026
762	8.668118464186605e-27	0.6085321396644366
763	8.668118464186605e-27	0.6085321396644366
764	8.625986549787915e-27	0.6085367064983382
765	8.299530915155334e-27	0.6085728606000591
766	7.140752521608877e-27	0.6087136713120247
767	6.455387684378114e-27	0.6088080525459909
768	6.58810253265595e-27	0.6087890240714009
769	5.1112849322266954e-27	0.6090261188647916
770	6.583793736641676e-27	0.6087905463493681
771	6.661630790594023e-27	0.6087804612578355
772	7.572146041460086e-27	0.6086605818679188
773	9.253981253249162e-27	0.6084735319626996
774	8.785487860927819e-27	0.6085222448576499
775	7.879395521373426e-27	0.608624237481452
776	8.367170847259016e-27	0.6085688646203953
777	7.62069766571412e-27	0.608656395603509
778	7.872533561411244e-27	0.6086259500441651
779	7.686020764183971e-27	0.6086484036441813
780	1.3060575162776487e-26	0.6081534730200967
781	1.3289763712973405e-26	0.6081371085319494
782	1.5581774830647978e-26	0.6079890669996396
783	1.6289652218011115e-26	0.6079472043555417
784	1.4827975865566023e-26	0.6080366381861144
785	1.4234813648896023e-26	0.6080750757047861
786	1.4200326128261457e-26	0.608077359121737
787	1.373721631106392e-26	0.6081085658200645
788	1.4569707921761702e-26	0.6080549055217208
789	1.4026443216907817e-26	0.6080906790539499
790	1.454029260935009e-26	0.6080568083691797
791	1.477130267344518e-26	0.6080419661589996
792	1.5109386730053397e-26	0.6080206542674589
793	1.2288400289452514e-26	0.6082151252777681
794	1.2288400289452514e-26	0.6082151252777681
795	1.012092450550369e-26	0.6083974180643399
796	1.0378541128902096e-26	0.6083738227558483
797	1.1637080374003093e-26	0.6082680244371282
798	1.2577678391182244e-26	0.6081949550947028
799	1.2886790900329439e-26	0.6081721209251949
800	1.424074743875849e-26	0.6080781202607205
801	1.8937979482082933e-26	0.6078094381995105
802	1.920716186744044e-26	0.6077961182672975
803	2.1032355020184087e-26	0.6077112512706264
804	2.2225658169390552e-26	0.6076591132502499
805	2.244150646326804e-26	0.6076499795824468
806	1.8901511471124305e-26	0.607812102185953
807	1.614244943417291e-26	0.6079609048572465
808	1.7787513173016338e-26	0.6078710904571819
809	2.0670544837794317e-26	0.6077318020231836
810	2.5198732314763176e-26	0.6075445618332185
811	2.179073078704254e-26	0.6076819474197579
812	2.1546352854374517e-26	0.6076926033655282
813	2.1546352854374517e-26	0.6076926033655282
814	2.0014738804341747e-26	0.6077622475825275
815	2.368467508438579e-26	0.6076031695349555
816	2.5279954438489892e-26	0.6075415172772841
817	2.0863000972955425e-26	0.6077230489248722
818	2.11592826401064e-26	0.6077097289926592
819	2.2880194307729992e-26	0.6076366596502338
820	2.2880194307729992e-26	0.6076366596502338
821	2.2880194307729992e-26	0.6076366596502338
822	1.743714634483008e-26	0.6078931634877063
823	1.6326784568449782e-26	0.6079551963148695
824	1.1790797355625244e-26	0.6082615547557676
825	1.7366920859557476e-26	0.6078969691826243
826	1.85174748552855e-26	0.6078364586334283
827	1.802371599794566e-26	0.6078619567893788
828	1.8995105775537742e-26	0.6078132438944285
829	1.8956845979380695e-26	0.6078151467418875
830	2.066472677840259e-26	0.6077337048706425
831	1.3723625033767158e-26	0.6081196023353266
832	1.40095569263266e-26	0.6081001932912449
833	1.4405828021794135e-26	0.6080739339963107
834	1.4951525033943925e-26	0.6080389216030653
835	1.4909293930573462e-26	0.6080415855895078
836	1.4909293930573462e-26	0.6080415855895078
837	1.4909293930573462e-26	0.6080415855895078
838	1.534317857057691e-26	0.6080145651555902
839	1.6513404267923619e-26	0.6079453015080827
840	1.5213558904120973e-26	0.6080225571149179
841	1.426674994770559e-26	0.6080830676641139
842	1.4969660362995717e-26	0.6080377798945898
843	1.4771365505159916e-26	0.6080503386878192
844	1.4117583985772095e-26	0.6080929624709007
845	1.2657086801966351e-26	0.6081957162336864
846	1.3482373237682542e-26	0.6081371085319494
847	1.3482373237682542e-26	0.6081371085319494
848	1.3282115437980474e-26	0.608151189603146
849	1.3282115437980474e-26	0.608151189603146
850	1.2158896613531135e-26	0.6082351051760876
851	9.754741633428796e-27	0.6084436572575934
852	9.754741633428796e-27	0.6084436572575934
853	1.0762819257646097e-26	0.6083521302948158
854	1.0693266785166475e-26	0.6083582194066846
855	1.1085887150158236e-26	0.6083243487219144
856	1.0564465642149553e-26	0.6083703976304221
857	1.0637496730612185e-26	0.6083639279490616
858	1.1099794998574105e-26	0.6083239681524226
859	1.0474936777752545e-26	0.6083783895897499
860	1.0474936777752545e-26	0.6083783895897499
861	9.085182437606652e-27	0.6085119694813713
862	9.085182437606652e-27	0.6085119694813713
863	6.676979484080484e-27	0.608800441156155
864	6.676979484080484e-27	0.608800441156155
865	6.883824723833137e-27	0.6087718984442699
866	6.883824723833137e-27	0.6087718984442699
867	6.698746029355251e-27	0.6087973966002205
868	6.892229386281558e-27	0.6087707567357946
869	6.013836219935856e-27	0.6088982475155472
870	6.518602416635948e-27	0.608822894756171
871	7.201669350319849e-27	0.6087296552306802
872	8.268618473204127e-27	0.6086002616034687
873	7.669988804409437e-27	0.6086706669594515
874	7.669988804409437e-27	0.6086706669594515
875	7.988028317522757e-27	0.6086326100102716
876	8.17512590517816e-27	0.608610917549239
877	6.1700895358462634e-27	0.6088742716375639
878	6.447372670549487e-27	0.6088331701324496
879	6.3743203116735155e-27	0.60884382607822
880	5.9529244574387285e-27	0.6089077617528422
881	5.741001123541943e-27	0.6089416324376122
882	5.4226806579369056e-27	0.6089949121664642
883	4.80417878684267e-27	0.6091079413055285
884	5.6371357507153856e-27	0.6089602803427104
885	5.4853253235050944e-27	0.608985778498661
886	4.887576017795894e-27	0.6090934796648401
887	4.887576017795894e-27	0.6090934796648401
888	5.14109162487831e-27	0.609046289047857
889	4.992343481129019e-27	0.6090736900512665
890	4.992343481129019e-27	0.6090736900512665
891	5.0537960303439486e-27	0.6090622729665125
892	5.185298459904232e-27	0.6090382970885292
893	5.2171053373847165e-27	0.6090325885461523
894	5.9026689655830485e-27	0.6089172759901371
895	5.9026689655830485e-27	0.6089172759901371
896	5.900265571159661e-27	0.6089176565596289
897	5.900265571159661e-27	0.6089176565596289
898	5.8476357030999e-27	0.6089260290884485
899	7.040040960292675e-27	0.6087524894001882
900	6.361826245679117e-27	0.6088472512036461
901	6.556319013882431e-27	0.608819089061253
902	6.831322405409686e-27	0.6087806515425813
903	6.831322405409686e-27	0.6087806515425813
904	5.910066927038528e-27	0.6089168954206454
905	6.2138839205960974e-27	0.6088716076511212
906	6.493222190020501e-27	0.6088312672849906
907	6.482661994362789e-27	0.6088327895629578
908	6.969480323205245e-27	0.6087650481934176
909	7.232281554355095e-27	0.6087311775086475
910	7.232281554355095e-27	0.6087311775086475
911	7.646481223440869e-27	0.6086798006272547
912	8.750214419222701e-27	0.608554212694961
913	1.4400306877760132e-26	0.6080861122200483
914	1.3430224303128444e-26	0.6081525215963672
915	1.1652010512809681e-26	0.6082861014879887
916	1.331664957415355e-26	0.608160513555695
917	1.3849342000872887e-26	0.6081235983149905
918	1.5222933357423905e-26	0.6080345450539095
919	1.3852028538828174e-26	0.6081241691692282
920	1.3874447208063003e-26	0.608122646891261
921	1.4278418070477217e-26	0.6080956264573433
922	1.4849231516660327e-26	0.6080587112166388
923	8.836842491467998e-27	0.6085502167152971
924	8.836842491467998e-27	0.6085502167152971
925	9.191581373834364e-27	0.6085133014745926
926	8.840429417847671e-27	0.6085498361458053
927	8.887191036569108e-27	0.6085448887424119
928	9.165515747691351e-27	0.6085159654610353
929	9.915778738115974e-27	0.6084421349796262
930	9.915778738115974e-27	0.6084421349796262
931	9.915778738115974e-27	0.6084421349796262
932	1.2230719520208099e-26	0.6082449999828744
933	1.2740916310467586e-26	0.6082065624642027
934	1.4130567148039235e-26	0.6081091366743021
935	1.4401556934943656e-26	0.6080912499081876
936	1.4401556934943656e-26	0.6080912499081876
937	1.4401556934943656e-26	0.6080912499081876
938	1.6908844120539353e-26	0.6079407346741812
939	1.7190937307270195e-26	0.6079251313250174
940	1.9130162972025167e-26	0.6078242804096907
941	2.2475246168535283e-26	0.6076720526129711
942	1.972529256756363e-26	0.6077953571283139
943	2.2711727740820648e-26	0.6076621578061844
944	2.2675186087185077e-26	0.6076636800841515
945	2.2502407634810665e-26	0.6076709109044958
946	2.243004986781901e-26	0.6076739554604301
947	2.0878439054258768e-26	0.6077416968299703
948	2.295067560831919e-26	0.6076522629993976
949	2.2511468610983074e-26	0.6076705303350038
950	2.407652070041436e-26	0.6076069752298735
951	2.3521111376910168e-26	0.6076290482603979
952	2.4555863644551425e-26	0.6075883273247753
953	2.4555863644551425e-26	0.6075883273247753
954	2.3276276132871758e-26	0.6076389430671846
955	2.3220135465914662e-26	0.6076412264841354
956	2.3220135465914662e-26	0.6076412264841354
957	2.6009525813806925e-26	0.607533905887448
958	2.892088585893707e-26	0.6074334355416132
959	3.0505081332998835e-26	0.6073843420771712
960	3.2882925806767036e-26	0.6073131755822048
961	3.41603987783195e-26	0.6072770214804838
962	3.41603987783195e-26	0.6072770214804838
963	3.41603987783195e-26	0.6072770214804838
964	3.41056315463144e-26	0.607278543758451
965	3.41056315463144e-26	0.607278543758451
966	3.41056315463144e-26	0.607278543758451
967	3.552976838937664e-26	0.6072397256702875
968	3.238530010161082e-26	0.6073276372228931
969	3.535921003381996e-26	0.6072442925041891
970	3.7236046416864507e-26	0.6071951990397471
971	4.060224632233681e-26	0.6071129960295185
972	4.9319204732563417e-26	0.6069280392565042
973	5.447989649850565e-26	0.6068332774530463
974	5.779729983275347e-26	0.6067769531682601
975	5.368047820825258e-26	0.6068473585242429
976	5.763597806033912e-26	0.6067796171547026
977	1.7314095244275326e-26	0.6079205644911158
978	1.7314095244275326e-26	0.6079205644911158
979	1.964932575889972e-26	0.6078025879486582
980	1.915819554507385e-26	0.6078278958198627
981	1.9817953865918207e-26	0.6077959279825517
982	2.2799777006805666e-26	0.6076634897994057
983	2.2273599700891964e-26	0.60768556282993
984	2.6912871340961213e-26	0.6075072660230222
985	2.6912871340961213e-26	0.6075072660230222
986	2.9082994286126177e-26	0.607433816111105
987	2.9082994286126177e-26	0.607433816111105
988	3.156553375804162e-26	0.607356179934778
989	3.509236144391031e-26	0.607255709588943
990	3.509236144391031e-26	0.607255709588943
991	4.376604504265926e-26	0.6070465866531995
992	4.308813521390236e-26	0.6070614288633798
993	4.4365662723892005e-26	0.6070336472904784
994	4.976265759732768e-26	0.6069244238463322
995	4.954428988847193e-26	0.606928610110742
996	5.11747961788725e-26	0.6068977839819062
997	5.437938364548365e-26	0.6068399374191528
998	5.987269189698344e-26	0.6067482201716292
999	5.695810615532124e-26	0.6067957913581041

==> data/traceback_length.dat <==
1     36
2     52
3    103
4    131
5    134
8    153
9    137
10     92
11     61
12     67
13     46
14     40
15     25
16     29
17      8
18     13
19     18
20     11
21     11
22      4
23      5
24      8
25      3
26      3
27      1
28      4
29      5
30      2
31      1
34      1
35      1
39      2
50      1
60      1
105      1
114      1
166      1
241      2
242      3
243      2
244      2
245      1
246      4
247      3
248     39
249     19
251      1


==> images/README.txt <==
A place for images.


==> pgf/README.txt <==
In case your generating pgf files using, for example, matplotlib, they can go
here. Manually created pgfplots plots should go in tikz/.


==> tables/README.txt <==
A place for tables.


==> tikz/README.txt <==
A place for tikz files.

